An Asymptotic Preserving and Energy Stable Scheme for the Barotropic Euler System in the Incompressible Limit

An asymptotic preserving and energy stable scheme for the barotropic Euler system under the low Mach number scaling is designed and analysed. A velocity shift proportional to the pressure gradient is introduced in the convective fluxes, which leads to the dissipation of mechanical energy and the entropy stability at all Mach numbers. The resolution of the semi-implicit in time and upwind in space fully-discrete scheme involves two steps: solution of an elliptic problem for the density and an explicit evaluation for the velocity. The proposed scheme possess several physically relevant attributes, such as the positivity of density, the entropy stability and the consistency with the weak formulation of the continuous Euler system. The AP property of the scheme, i.e.\ the boundedness of the mesh parameters with respect to the Mach number and its consistency with the incompressible limit system, is shown rigorously. The results of extensive case studies are presented to substantiate the robustness and efficacy of the proposed scheme as well as the theoretical claims.

==> Data_files___plots/1D_Riemann/eps0p001/q/1D_Riemann_ExpRus_q_eps0p001.dat <==
0.001000	0.495000	1.000050158109432096864566
0.003000	0.495000	1.000050354462162616187015
0.005000	0.495000	1.000050542863055280662365
0.007000	0.495000	1.000050723282620568355128
0.009000	0.495000	1.000050895692453423180268
0.011000	0.495000	1.000051060065308972113485
0.013000	0.495000	1.000051216375084761622816
0.015000	0.495000	1.000051364597378755760815
0.017000	0.495000	1.000051504708852068148417
0.019000	0.495000	1.000051636687078415732799
0.021000	0.495000	1.000051760511142306953047
0.023000	0.495000	1.000051876161835329170913
0.025000	0.495000	1.000051983620688034193336
0.027000	0.495000	1.000052082870504843725712
0.029000	0.495000	1.000052173895992657648435
0.031000	0.495000	1.000052256682677498389467
0.033000	0.495000	1.000052331217294421250585
0.035000	0.495000	1.000052397488284450233209
0.037000	0.495000	1.000052455485065605600425
0.039000	0.495000	1.000052505198580021783528
0.041000	0.495000	1.000052546620819216016685
0.043000	0.495000	1.000052579745458247728607
0.045000	0.495000	1.000052604567207792385375
0.047000	0.495000	1.000052621081900738886361
0.049000	0.495000	1.000052629287175642858188
0.051000	0.495000	1.000052629181719998641142
0.053000	0.495000	1.000052620765506050659610
0.055000	0.495000	1.000052604039846304573302
0.057000	0.495000	1.000052579007351338802323
0.059000	0.495000	1.000052545672075687832603
0.061000	0.495000	1.000052504039412593073166
0.063000	0.495000	1.000052454115660127698106
0.065000	0.495000	1.000052395908689106818201
0.067000	0.495000	1.000052329427782105142342
0.069000	0.495000	1.000052254683363450737943
0.071000	0.495000	1.000052171687384694465095
0.073000	0.495000	1.000052080452892289130773
0.075000	0.495000	1.000051980994276501490958
0.077000	0.495000	1.000051873327303608718353
0.079000	0.495000	1.000051757468990443200596
0.081000	0.495000	1.000051633437508469270938
0.083000	0.495000	1.000051501252444685619025
0.085000	0.495000	1.000051360934721467188524
0.087000	0.495000	1.000051212506578579564120
0.089000	0.495000	1.000051055991370452247224
0.091000	0.495000	1.000050891413809761587572
0.093000	0.495000	1.000050718799757820676177
0.095000	0.495000	1.000050538176550984914570
0.097000	0.495000	1.000050349572797259156687
0.099000	0.495000	1.000050153018219090128582
0.101000	0.495000	1.000049948543852318394443
0.103000	0.495000	1.000049736182078596868905
0.105000	0.495000	1.000049515966400015543059
0.107000	0.495000	1.000049287931565666909250
0.109000	0.495000	1.000049052113506364847240
0.111000	0.495000	1.000048808549519829824703
0.113000	0.495000	1.000048557278042649087979
0.115000	0.495000	1.000048298338854557698596
0.117000	0.495000	1.000048031772730938726568
0.119000	0.495000	1.000047757621771227221075
0.121000	0.495000	1.000047475929461526789055
0.123000	0.495000	1.000047186740006477378984
0.125000	0.495000	1.000046890099234087045943
0.127000	0.495000	1.000046586053973562968622
0.129000	0.495000	1.000046274652153455164694
0.131000	0.495000	1.000045955943104747376537
0.133000	0.495000	1.000045629976985761544483
0.135000	0.495000	1.000045296805326167088879
0.137000	0.495000	1.000044956480661495490381
0.139000	0.495000	1.000044609056796041102189
0.141000	0.495000	1.000044254588711600817419
0.143000	0.495000	1.000043893132329220208021
0.145000	0.495000	1.000043524744652190250349
0.147000	0.495000	1.000043149484040716501454
0.149000	0.495000	1.000042767409567545655591
0.151000	0.495000	1.000042378581450508434614
0.153000	0.495000	1.000041983061379147201819
0.155000	0.495000	1.000041580911622096650149
0.157000	0.495000	1.000041172195677008360803
0.159000	0.495000	1.000040756978188394299423
0.161000	0.495000	1.000040335324685836226877
0.163000	0.495000	1.000039907301613295587117
0.165000	0.495000	1.000039472976724130859338
0.167000	0.495000	1.000039032418636786303523
0.169000	0.495000	1.000038585696757964527137
0.171000	0.495000	1.000038132881720276401438
0.173000	0.495000	1.000037674045057167759865
0.175000	0.495000	1.000037209259162285235334
0.177000	0.495000	1.000036738597490426627701
0.179000	0.495000	1.000036262134327946782264
0.181000	0.495000	1.000035779944856262346775
0.183000	0.495000	1.000035292105378781357672
0.185000	0.495000	1.000034798692878812431672
0.187000	0.495000	1.000034299785175440078433
0.189000	0.495000	1.000033795460969709978372
0.191000	0.495000	1.000033285800004723142820
0.193000	0.495000	1.000032770882876897999836
0.195000	0.495000	1.000032250790758858727258
0.197000	0.495000	1.000031725605965204906056
0.199000	0.495000	1.000031195411414941531802
0.201000	0.495000	1.000030660290581963067780
0.203000	0.495000	1.000030120328027072318378
0.205000	0.495000	1.000029575609065579655521
0.207000	0.495000	1.000029026219789063389953
0.209000	0.495000	1.000028472246899280406751
0.211000	0.495000	1.000027913777996158017913
0.213000	0.495000	1.000027350901236955493800
0.215000	0.495000	1.000026783705377342315046
0.217000	0.495000	1.000026212279887083411722
0.219000	0.495000	1.000025636715128785070306
0.221000	0.495000	1.000025057102035486167324
0.223000	0.495000	1.000024473532078905790854
0.225000	0.495000	1.000023886097388015059551
0.227000	0.495000	1.000023294890833414072517
0.229000	0.495000	1.000022700005884113139132
0.231000	0.495000	1.000022101536236274199609
0.233000	0.495000	1.000021499576404293563314
0.235000	0.495000	1.000020894221599121465260
0.237000	0.495000	1.000020285567254196834597
0.239000	0.495000	1.000019673709522605165034
0.241000	0.495000	1.000019058745187372494456
0.243000	0.495000	1.000018440771379468756663
0.245000	0.495000	1.000017819885391068268632
0.247000	0.495000	1.000017196185394752205866
0.249000	0.495000	1.000016569769947682999600
0.251000	0.495000	1.000015940737904340807063
0.253000	0.495000	1.000015309188632128822860
0.255000	0.495000	1.000014675221905902091635
0.257000	0.495000	1.000014038937702354203907
0.259000	0.495000	1.000013400436603028254012
0.261000	0.495000	1.000012759819420393725409
0.263000	0.495000	1.000012117187248250615994
0.265000	0.495000	1.000011472641567866759260
0.267000	0.495000	1.000010826284257081653095
0.269000	0.495000	1.000010178217268785871852
0.271000	0.495000	1.000009528543016834589707
0.273000	0.495000	1.000008877364144455057726
0.275000	0.495000	1.000008224783382138056709
0.277000	0.495000	1.000007570903913789450712
0.279000	0.495000	1.000006915828920428523929
0.281000	0.495000	1.000006259661885499312461
0.283000	0.495000	1.000005602506348401092851
0.285000	0.495000	1.000004944466090561761007
0.287000	0.495000	1.000004285645057722220486
0.289000	0.495000	1.000003626147291546644169
0.291000	0.495000	1.000002966076814381324311
0.293000	0.495000	1.000002305538078450908301
0.295000	0.495000	1.000001644635201580868511
0.297000	0.495000	1.000000983472570048604666
0.299000	0.495000	1.000000322154603882296442
0.301000	0.495000	0.999999660785891864023256
0.303000	0.495000	0.999998999470623983754081
0.305000	0.495000	0.999998338313324630632906
0.307000	0.495000	0.999997677418384078862346
0.309000	0.495000	0.999997016890179835080232
0.311000	0.495000	0.999996356833087851612163
0.313000	0.495000	0.999995697351376167105741
0.315000	0.495000	0.999995038549197468036311
0.317000	0.495000	0.999994380530443205401525
0.319000	0.495000	0.999993723399021816611310
0.321000	0.495000	0.999993067258703960398236
0.323000	0.495000	0.999992412213148940125507
0.325000	0.495000	0.999991758365764260574338
0.327000	0.495000	0.999991105819911685337331
0.329000	0.495000	0.999990454678509887997961
0.331000	0.495000	0.999989805044509960652022
0.333000	0.495000	0.999989157020357954941403
0.335000	0.495000	0.999988510708544220406679
0.337000	0.495000	0.999987866211073161970546
0.339000	0.495000	0.999987223629703825267256
0.341000	0.495000	0.999986583065818113169598
0.343000	0.495000	0.999985944620406352889574
0.345000	0.495000	0.999985308394670924236891
0.347000	0.495000	0.999984674489067915104101
0.349000	0.495000	0.999984043003425249196425
0.351000	0.495000	0.999983414037565077059355
0.353000	0.495000	0.999982787690807617408950
0.355000	0.495000	0.999982164062117706571087
0.357000	0.495000	0.999981543250011761791995
0.359000	0.495000	0.999980925352483396295611
0.361000	0.495000	0.999980310467127764262329
0.363000	0.495000	0.999979698690994456278247
0.365000	0.495000	0.999979090120555302867444
0.367000	0.495000	0.999978484852033777663394
0.369000	0.495000	0.999977882981155974384535
0.371000	0.495000	0.999977284602817761971494
0.373000	0.495000	0.999976689811567065468978
0.375000	0.495000	0.999976098701239268784491
0.377000	0.495000	0.999975511365121527695976
0.379000	0.495000	0.999974927896063348065070
0.381000	0.495000	0.999974348386355682549720
0.383000	0.495000	0.999973772927391313380951
0.385000	0.495000	0.999973201609904438491583
0.387000	0.495000	0.999972634524289638591199
0.389000	0.495000	0.999972071760075409407875
0.391000	0.495000	0.999971513406008538638048
0.393000	0.495000	0.999970959550422922035295
0.395000	0.495000	0.999970410280715427120413
0.397000	0.495000	0.999969865683520531263184
0.399000	0.495000	0.999969325844893064392238
0.401000	0.495000	0.999968790850133459890969
0.403000	0.495000	0.999968260783731799357099
0.405000	0.495000	0.999967735729168416547452
0.407000	0.495000	0.999967215769629103050420
0.409000	0.495000	0.999966700987133139122420
0.411000	0.495000	0.999966191463000586558962
0.413000	0.495000	0.999965687277635129071029
0.415000	0.495000	0.999965188510598124160822
0.417000	0.495000	0.999964695240855516722434
0.419000	0.495000	0.999964207546205408050355
0.421000	0.495000	0.999963725503629219382162
0.423000	0.495000	0.999963249189061875732421
0.425000	0.495000	0.999962778677981334318758
0.427000	0.495000	0.999962314044592237571862
0.429000	0.495000	0.999961855362458185148000
0.431000	0.495000	0.999961402703789303814119
0.433000	0.495000	0.999960956140033441208459
0.435000	0.495000	0.999960515741876387885156
0.437000	0.495000	0.999960081578638693144967
0.439000	0.495000	0.999959653719084462508704
0.441000	0.495000	0.999959232230767880444944
0.443000	0.495000	0.999958817180120806966670
0.445000	0.495000	0.999958408632731443610453
0.447000	0.495000	0.999958006653116515671798
0.449000	0.495000	0.999957611304817639563680
0.451000	0.495000	0.999957222650131205554658
0.453000	0.495000	0.999956840750515496551998
0.455000	0.495000	0.999956465666326010932607
0.457000	0.495000	0.999956097456850878657519
0.459000	0.495000	0.999955736180167087390203
0.461000	0.495000	0.999955381893248174129951
0.463000	0.495000	0.999955034651957563873736
0.465000	0.495000	0.999954694511185238070539
0.467000	0.495000	0.999954361524792223470115
0.469000	0.495000	0.999954035745330482853888
0.471000	0.495000	0.999953717224166260812979
0.473000	0.495000	0.999953406011553580512441
0.475000	0.495000	0.999953102156758921736923
0.477000	0.495000	0.999952805707681302571643
0.479000	0.495000	0.999952516711108851943379
0.481000	0.495000	0.999952235212713591572253
0.483000	0.495000	0.999951961256862587035243
0.485000	0.495000	0.999951694886944797424633
0.487000	0.495000	0.999951436144936312011566
0.489000	0.495000	0.999951185071810244586743
0.491000	0.495000	0.999950941707089646648399
0.493000	0.495000	0.999950706089298479994909
0.495000	0.495000	0.999950478255602903665533
0.497000	0.495000	0.999950258242084832893681
0.499000	0.495000	0.999950046083399435303818
0.501000	0.495000	0.999949841812955320108358
0.503000	0.495000	0.999949645463083292007411
0.505000	0.495000	0.999949457064823188368052
0.507000	0.495000	0.999949276647994822475596
0.509000	0.495000	0.999949104240967945322893
0.511000	0.495000	0.999948939871002306922776
0.513000	0.495000	0.999948783563997412038304
0.515000	0.495000	0.999948635344831027182977
0.517000	0.495000	0.999948495236765988458671
0.519000	0.495000	0.999948363261713768501693
0.521000	0.495000	0.999948239440764052865518
0.523000	0.495000	0.999948123793357512845148
0.525000	0.495000	0.999948016337800393849022
0.527000	0.495000	0.999947917091118743115885
0.529000	0.495000	0.999947826068943612654039
0.531000	0.495000	0.999947743285646728494953
0.533000	0.495000	0.999947668754271989932647
0.535000	0.495000	0.999947602486665698684476
0.537000	0.495000	0.999947544493182571834211
0.539000	0.495000	0.999947494782973067550813
0.541000	0.495000	0.999947453364006921816554
0.543000	0.495000	0.999947420242679130275576
0.545000	0.495000	0.999947395424364282590091
0.547000	0.495000	0.999947378913013995571646
0.549000	0.495000	0.999947370711148808553048
0.551000	0.495000	0.999947370819995851043416
0.553000	0.495000	0.999947379239472078360507
0.555000	0.495000	0.999947395968468710769628
0.557000	0.495000	0.999947421004469649830071
0.559000	0.495000	0.999947454343187769332246
0.561000	0.495000	0.999947495979317646508377
0.563000	0.495000	0.999947545906697876638702
0.565000	0.495000	0.999947604117291444225657
0.567000	0.495000	0.999947670601684324154235
0.569000	0.495000	0.999947745349167194106599
0.571000	0.495000	0.999947828348189182712247
0.573000	0.495000	0.999947919585947198051201
0.575000	0.495000	0.999948019047990022123429
0.577000	0.495000	0.999948126718321006478618
0.579000	0.495000	0.999948242579972501609120
0.581000	0.495000	0.999948366614592409895579
0.583000	0.495000	0.999948498802638141569332
0.585000	0.495000	0.999948639123398486105998
0.587000	0.495000	0.999948787554570506230789
0.589000	0.495000	0.999948944073028145318460
0.591000	0.495000	0.999949108653769735965966
0.593000	0.495000	0.999949281270671952448481
0.595000	0.495000	0.999949461896668112537157
0.597000	0.495000	0.999949650503167752901845
0.599000	0.495000	0.999949847060351615368745
0.601000	0.495000	0.999950051537564332804209
0.603000	0.495000	0.999950263902074309996237
0.605000	0.495000	0.999950484120316618330548
0.607000	0.495000	0.999950712157861909545886
0.609000	0.495000	0.999950947978386239789472
0.611000	0.495000	0.999951191544477091532883
0.613000	0.495000	0.999951442817913593863466
0.615000	0.495000	0.999951701759287270299126
0.617000	0.495000	0.999951968327649542978008
0.619000	0.495000	0.999952242480712238936746
0.621000	0.495000	0.999952524175190093913557
0.623000	0.495000	0.999952813366805637329549
0.625000	0.495000	0.999953110009755730125391
0.627000	0.495000	0.999953414057176637186330
0.629000	0.495000	0.999953725460864806251493
0.631000	0.495000	0.999954044171536104990139
0.633000	0.495000	0.999954370139282788798596
0.635000	0.495000	0.999954703312464387998659
0.637000	0.495000	0.999955043638368845648756
0.639000	0.495000	0.999955391063272691631880
0.641000	0.495000	0.999955745532534745478870
0.643000	0.495000	0.999956106990285920055328
0.645000	0.495000	0.999956475379143672199689
0.647000	0.495000	0.999956850640930317020150
0.649000	0.495000	0.999957232716358390689493
0.651000	0.495000	0.999957621545307207000519
0.653000	0.495000	0.999958017066486015700377
0.655000	0.495000	0.999958419217167993053863
0.657000	0.495000	0.999958827933737359749955
0.659000	0.495000	0.999959243152035437418590
0.661000	0.495000	0.999959664806478909504506
0.663000	0.495000	0.999960092830138314035082
0.665000	0.495000	0.999960527155618339456566
0.667000	0.495000	0.999960967714121129468197
0.669000	0.495000	0.999961414436306705866286
0.671000	0.495000	0.999961867251668357070571
0.673000	0.495000	0.999962326088601471951733
0.675000	0.495000	0.999962790874544538155533
0.677000	0.495000	0.999963261536049974331775
0.679000	0.495000	0.999963737999019386393229
0.681000	0.495000	0.999964220188417018952975
0.683000	0.495000	0.999964708027726856265360
0.685000	0.495000	0.999965201439797723992342
0.687000	0.495000	0.999965700347102637302044
0.689000	0.495000	0.999966204670774683194168
0.691000	0.495000	0.999966714330978612146339
0.693000	0.495000	0.999967229247364808308873
0.695000	0.495000	0.999967749338652733825938
0.697000	0.495000	0.999968274522696765060914
0.699000	0.495000	0.999968804716515613506544
0.701000	0.495000	0.999969339836111470454227
0.703000	0.495000	0.999969879797326322012907
0.705000	0.495000	0.999970424514900591006494
0.707000	0.495000	0.999970973902739257432870
0.709000	0.495000	0.999971527874147558812012
0.711000	0.495000	0.999972086341543886511829
0.713000	0.495000	0.999972649216787967674236
0.715000	0.495000	0.999973216411132015402075
0.717000	0.495000	0.999973787835024552350660
0.719000	0.495000	0.999974363398228760502207
0.721000	0.495000	0.999974943009684813510773
0.723000	0.495000	0.999975526577870588162966
0.725000	0.495000	0.999976114010399985687627
0.727000	0.495000	0.999976705214717820346948
0.729000	0.495000	0.999977300097724564054147
0.731000	0.495000	0.999977898565305278744120
0.733000	0.495000	0.999978500522859969912304
0.735000	0.495000	0.999979105875417606519306
0.737000	0.495000	0.999979714527517660194178
0.739000	0.495000	0.999980326382967188436623
0.741000	0.495000	0.999980941344986162810926
0.743000	0.495000	0.999981559316470813847388
0.745000	0.495000	0.999982180199860848368587
0.747000	0.495000	0.999982803897114025382109
0.749000	0.495000	0.999983430309865251039980
0.751000	0.495000	0.999984059339226849516535
0.753000	0.495000	0.999984690885817095740151
0.755000	0.495000	0.999985324849926859869242
0.757000	0.495000	0.999985961131474088148252
0.759000	0.495000	0.999986599629731687244316
0.761000	0.495000	0.999987240243876640555243
0.763000	0.495000	0.999987882872833466763041
0.765000	0.495000	0.999988527415180850077547
0.767000	0.495000	0.999989173769337047481542
0.769000	0.495000	0.999989821833114356230965
0.771000	0.495000	0.999990471504253464196665
0.773000	0.495000	0.999991122679998345468277
0.775000	0.495000	0.999991775257420223432803
0.777000	0.495000	0.999992429133815363684334
0.779000	0.495000	0.999993084205866411551256
0.781000	0.495000	0.999993740369726658023808
0.783000	0.495000	0.999994397521893452207564
0.785000	0.495000	0.999995055558865142408820
0.787000	0.495000	0.999995714376636257725295
0.789000	0.495000	0.999996373871104848873870
0.791000	0.495000	0.999997033938302970490497
0.793000	0.495000	0.999997694474121123775490
0.795000	0.495000	0.999998355373693748049391
0.797000	0.495000	0.999999016532725715222796
0.799000	0.495000	0.999999677847245527217979
0.801000	0.495000	1.000000339212743893924085
0.803000	0.495000	1.000001000524476157949039
0.805000	0.495000	1.000001661678276532185805
0.807000	0.495000	1.000002322569807811092346
0.809000	0.495000	1.000002983094653963291876
0.811000	0.495000	1.000003643148479559599195
0.813000	0.495000	1.000004302627004237891128
0.815000	0.495000	1.000004961426087968234810
0.817000	0.495000	1.000005619441751703035948
0.819000	0.495000	1.000006276569977980983595
0.821000	0.495000	1.000006932706924533960091
0.823000	0.495000	1.000007587749088155959498
0.825000	0.495000	1.000008241592984070678085
0.827000	0.495000	1.000008894135449688533868
0.829000	0.495000	1.000009545273562450162785
0.831000	0.495000	1.000010194904419558170616
0.833000	0.495000	1.000010842925422860361095
0.835000	0.495000	1.000011489234343686760553
0.837000	0.495000	1.000012133728963581447147
0.839000	0.495000	1.000012776307483308713131
0.841000	0.495000	1.000013416868618776334188
0.843000	0.495000	1.000014055311107652457281
0.845000	0.495000	1.000014691533833044445601
0.847000	0.495000	1.000015325436743429676767
0.849000	0.495000	1.000015956919753756793057
0.851000	0.495000	1.000016585882633979309730
0.853000	0.495000	1.000017212226457230528354
0.855000	0.495000	1.000017835852637482219052
0.857000	0.495000	1.000018456662261856493501
0.859000	0.495000	1.000019074557213505372033
0.861000	0.495000	1.000019689439985315360104
0.863000	0.495000	1.000020301213814022389670
0.865000	0.495000	1.000020909781971667484868
0.867000	0.495000	1.000021515047974318690649
0.869000	0.495000	1.000022116916553516219324
0.871000	0.495000	1.000022715292679054144287
0.873000	0.495000	1.000023310081907590429751
0.875000	0.495000	1.000023901190213004852581
0.877000	0.495000	1.000024488524164700820052
0.879000	0.495000	1.000025071991192948672733
0.881000	0.495000	1.000025651499158563240144
0.883000	0.495000	1.000026226956549191271506
0.885000	0.495000	1.000026798272403594225466
0.887000	0.495000	1.000027365356625397296852
0.889000	0.495000	1.000027928119525899575137
0.891000	0.495000	1.000028486472177569055475
0.893000	0.495000	1.000029040326500640034624
0.895000	0.495000	1.000029589595178514116469
0.897000	0.495000	1.000030134191225439366235
0.899000	0.495000	1.000030674028678845388640
0.901000	0.495000	1.000031209022573142064516
0.903000	0.495000	1.000031739088166560236459
0.905000	0.495000	1.000032264141501148202451
0.907000	0.495000	1.000032784100226335155526
0.909000	0.495000	1.000033298882001098206729
0.911000	0.495000	1.000033808405325741475167
0.913000	0.495000	1.000034312589992424591401
0.915000	0.495000	1.000034811356464992115889
0.917000	0.495000	1.000035304625834120528793
0.919000	0.495000	1.000035792320304262048580
0.921000	0.495000	1.000036274362767318990564
0.923000	0.495000	1.000036750677086416771999
0.925000	0.495000	1.000037221188180058817352
0.927000	0.495000	1.000037685821388855345049
0.929000	0.495000	1.000038144503635484383608
0.931000	0.495000	1.000038597162435261012092
0.933000	0.495000	1.000039043726535181733084
0.935000	0.495000	1.000039484125418765003701
0.937000	0.495000	1.000039918289320484134919
0.939000	0.495000	1.000040346149322134650106
0.941000	0.495000	1.000040767638214811441344
0.943000	0.495000	1.000041182689616725554060
0.945000	0.495000	1.000041591237949445414301
0.947000	0.495000	1.000041993218524272180048
0.949000	0.495000	1.000042388567762730033905
0.951000	0.495000	1.000042777223346446291430
0.953000	0.495000	1.000043159123727765091871
0.955000	0.495000	1.000043534208892692660697
0.957000	0.495000	1.000043902419905039735681
0.959000	0.495000	1.000044263698115276639555
0.961000	0.495000	1.000044617986417527788490
0.963000	0.495000	1.000044965229083038238400
0.965000	0.495000	1.000045305371260129234656
0.967000	0.495000	1.000045638359244870585485
0.969000	0.495000	1.000045964140358956129262
0.971000	0.495000	1.000046282663183960792708
0.973000	0.495000	1.000046593877687461926485
0.975000	0.495000	1.000046897734572004523557
0.977000	0.495000	1.000047194185682108980018
0.979000	0.495000	1.000047483184443475323633
0.981000	0.495000	1.000047764684840023718948
0.983000	0.495000	1.000048038642628478456231
0.985000	0.495000	1.000048305014966665282827
0.987000	0.495000	1.000048563759249331539536
0.989000	0.495000	1.000048814834668675644025
0.991000	0.495000	1.000049058201699869741219
0.993000	0.495000	1.000049293821854368147228
0.995000	0.495000	1.000049521658058049311535
0.997000	0.495000	1.000049741674333692031951
0.999000	0.495000	1.000049953835989713368804



==> Data_files___plots/1D_Riemann/eps0p001/q/1D_Riemann_Velstab_u_eps0p001_1p5rds.dat <==
0.005000	0.050000	1.000000000004017230992304
0.010000	0.050000	1.000000000004874101122709
0.015000	0.050000	1.000000000003723243935383
0.020000	0.050000	1.000000000000785371767620
0.025000	0.050000	0.999999999997739363877258
0.030000	0.050000	0.999999999996376232047623
0.035000	0.050000	0.999999999996939892277226
0.040000	0.050000	0.999999999998178568105800
0.045000	0.050000	0.999999999998948174706470
0.050000	0.050000	0.999999999999262811911649
0.055000	0.050000	0.999999999999614530565850
0.060000	0.050000	0.999999999999848121490231
0.065000	0.050000	0.999999999999431454789089
0.070000	0.050000	0.999999999998622546293348
0.075000	0.050000	0.999999999998414157431625
0.080000	0.050000	0.999999999999187538790579
0.085000	0.050000	1.000000000000270006239589
0.090000	0.050000	1.000000000000998312543743
0.095000	0.050000	1.000000000001459499188172
0.100000	0.050000	1.000000000001996403042881
0.105000	0.050000	1.000000000002555511358082
0.110000	0.050000	1.000000000002712052804554
0.115000	0.050000	1.000000000002074784788419
0.120000	0.050000	1.000000000000664579502541
0.125000	0.050000	0.999999999999033439834761
0.130000	0.050000	0.999999999997942090601555
0.135000	0.050000	0.999999999997845945287622
0.140000	0.050000	0.999999999998662403299932
0.145000	0.050000	0.999999999999900968106203
0.150000	0.050000	1.000000000000941469124882
0.155000	0.050000	1.000000000001346700528870
0.160000	0.050000	1.000000000001130207039068
0.165000	0.050000	1.000000000000778932474077
0.170000	0.050000	1.000000000000898170426922
0.175000	0.050000	1.000000000001658007064975
0.180000	0.050000	1.000000000002477351657149
0.185000	0.050000	1.000000000002354783035230
0.190000	0.050000	1.000000000000774491581979
0.195000	0.050000	0.999999999998334665463062
0.200000	0.050000	0.999999999996311728089893
0.205000	0.050000	0.999999999995615285186545
0.210000	0.050000	0.999999999996304844707140
0.215000	0.050000	0.999999999997923660899346
0.220000	0.050000	0.999999999999890420987469
0.225000	0.050000	1.000000000001570743535240
0.230000	0.050000	1.000000000002421174372103
0.235000	0.050000	1.000000000002406297383573
0.240000	0.050000	1.000000000002112310326652
0.245000	0.050000	1.000000000002046585123594
0.250000	0.050000	1.000000000001863842413741
0.255000	0.050000	1.000000000000743183292684
0.260000	0.050000	0.999999999998597455252991
0.265000	0.050000	0.999999999996512345390443
0.270000	0.050000	0.999999999995860533452685
0.275000	0.050000	0.999999999997120858630240
0.280000	0.050000	0.999999999999439781461774
0.285000	0.050000	1.000000000001232791646544
0.290000	0.050000	1.000000000001476596622751
0.295000	0.050000	1.000000000000611288797359
0.300000	0.050000	1.000000000000001332267630
0.305000	0.050000	1.000000000000456745752331
0.310000	0.050000	1.000000000001423972051384
0.315000	0.050000	1.000000000001596944798621
0.320000	0.050000	1.000000000000315969472808
0.325000	0.050000	0.999999999998420152635958
0.330000	0.050000	0.999999999997497335257890
0.335000	0.050000	0.999999999998137600876191
0.340000	0.050000	0.999999999999269695294402
0.345000	0.050000	0.999999999999504729508715
0.350000	0.050000	0.999999999998888333685443
0.355000	0.050000	0.999999999998877564522104
0.360000	0.050000	1.000000000000410116385297
0.365000	0.050000	1.000000000002414290989350
0.370000	0.050000	1.000000000002873479232335
0.375000	0.050000	1.000000000001270761273986
0.380000	0.050000	0.999999999999191202526561
0.385000	0.050000	0.999999999998338884310556
0.390000	0.050000	0.999999999998733124506600
0.395000	0.050000	0.999999999999308553100263
0.400000	0.050000	0.999999999999628630398263
0.405000	0.050000	1.000000000000232702745961
0.410000	0.050000	1.000000000001471045507628
0.415000	0.050000	1.000000000002613020910758
0.420000	0.050000	1.000000000002430056156300
0.425000	0.050000	1.000000000000753619389116
0.430000	0.050000	0.999999999999093835967301
0.435000	0.050000	0.999999999999034661080088
0.440000	0.050000	1.000000000000245581333047
0.445000	0.050000	1.000000000001024291762519
0.450000	0.050000	1.000000000000599742477903
0.455000	0.050000	0.999999999999835020858541
0.460000	0.050000	0.999999999999735988964744
0.465000	0.050000	1.000000000000184519066693
0.470000	0.050000	1.000000000000313971071364
0.475000	0.050000	0.999999999999765076807989
0.480000	0.050000	0.999999999999277577877876
0.485000	0.050000	0.999999999999802491323919
0.490000	0.050000	1.000000000001237232538642
0.495000	0.050000	1.000000000002529310094701
0.500000	0.050000	1.000000000002799094289685
0.505000	0.050000	1.000000000001812994199213
0.510000	0.050000	0.999999999999833022457096
0.515000	0.050000	0.999999999997689958952662
0.520000	0.050000	0.999999999996552868530841
0.525000	0.050000	0.999999999996962651849230
0.530000	0.050000	0.999999999998323119143606
0.535000	0.050000	0.999999999999639732628509
0.540000	0.050000	1.000000000000456745752331
0.545000	0.050000	1.000000000000887734330490
0.550000	0.050000	1.000000000001083355627429
0.555000	0.050000	1.000000000001039834884864
0.560000	0.050000	1.000000000000835775892938
0.565000	0.050000	1.000000000000669020394639
0.570000	0.050000	1.000000000000480726569663
0.575000	0.050000	0.999999999999917732473875
0.580000	0.050000	0.999999999999081290447123
0.585000	0.050000	0.999999999998811728296744
0.590000	0.050000	0.999999999999574784581569
0.595000	0.050000	1.000000000000545119505091
0.600000	0.050000	1.000000000000584199355558
0.605000	0.050000	0.999999999999789501714531
0.610000	0.050000	0.999999999999269584272099
0.615000	0.050000	0.999999999999495625679913
0.620000	0.050000	0.999999999999743649503614
0.625000	0.050000	0.999999999999367727987476
0.630000	0.050000	0.999999999998781863297381
0.635000	0.050000	0.999999999998766209152734
0.640000	0.050000	0.999999999999432565012114
0.645000	0.050000	1.000000000000244693154627
0.650000	0.050000	1.000000000000644595488097
0.655000	0.050000	1.000000000000497157870427
0.660000	0.050000	1.000000000000191402449445
0.665000	0.050000	1.000000000000180966353014
0.670000	0.050000	1.000000000000245359288442
0.675000	0.050000	0.999999999999678035322859
0.680000	0.050000	0.999999999998504640608132
0.685000	0.050000	0.999999999997852051514258
0.690000	0.050000	0.999999999998633204434384
0.695000	0.050000	1.000000000000390798504668
0.700000	0.050000	1.000000000001829647544582
0.705000	0.050000	1.000000000002096545159702
0.710000	0.050000	1.000000000001347366662685
0.715000	0.050000	1.000000000000386579657174
0.720000	0.050000	0.999999999999877875467291
0.725000	0.050000	0.999999999999760524893588
0.730000	0.050000	0.999999999999538924377873
0.735000	0.050000	0.999999999999197752842406
0.740000	0.050000	0.999999999999384159288240
0.745000	0.050000	1.000000000000372146757854
0.750000	0.050000	1.000000000001336930566254
0.755000	0.050000	1.000000000001283195771862
0.760000	0.050000	1.000000000000399014155050
0.765000	0.050000	0.999999999999772959391464
0.770000	0.050000	0.999999999999893196545031
0.775000	0.050000	1.000000000000173194791842
0.780000	0.050000	1.000000000000000888178420
0.785000	0.050000	0.999999999999595212685222
0.790000	0.050000	0.999999999999585664767210
0.795000	0.050000	1.000000000000146549439251
0.800000	0.050000	1.000000000000875743921824
0.805000	0.050000	1.000000000001346034395056
0.810000	0.050000	1.000000000001414868222582
0.815000	0.050000	1.000000000001098898749774
0.820000	0.050000	1.000000000000540900657597
0.825000	0.050000	1.000000000000024868995752
0.830000	0.050000	0.999999999999674482609180
0.835000	0.050000	0.999999999999232058733867
0.840000	0.050000	0.999999999998471666984301
0.845000	0.050000	0.999999999997771227278065
0.850000	0.050000	0.999999999997939537088598
0.855000	0.050000	0.999999999999331756761478
0.860000	0.050000	1.000000000001280975325813
0.865000	0.050000	1.000000000002567723811353
0.870000	0.050000	1.000000000002433164780768
0.875000	0.050000	1.000000000001084687895059
0.880000	0.050000	0.999999999999404698414196
0.885000	0.050000	0.999999999998330113548661
0.890000	0.050000	0.999999999998358868324999
0.895000	0.050000	0.999999999999338196055021
0.900000	0.050000	1.000000000000545563594301
0.905000	0.050000	1.000000000001098676705169
0.910000	0.050000	1.000000000000709654557340
0.915000	0.050000	1.000000000000151434420559
0.920000	0.050000	1.000000000000478950212823
0.925000	0.050000	1.000000000001567856955376
0.930000	0.050000	1.000000000001970645868710
0.935000	0.050000	1.000000000000588862292261
0.940000	0.050000	0.999999999998095301378953
0.945000	0.050000	0.999999999996319610673368
0.950000	0.050000	0.999999999996456057083094
0.955000	0.050000	0.999999999998168354053973
0.960000	0.050000	1.000000000000171196390397
0.965000	0.050000	1.000000000001256772463876
0.970000	0.050000	1.000000000000942135258697
0.975000	0.050000	0.999999999999625965863004
0.980000	0.050000	0.999999999998269939460727
0.985000	0.050000	0.999999999997758126646374
0.990000	0.050000	0.999999999998406829959663
0.995000	0.050000	0.999999999999990896171198
1.000000	0.050000	1.000000000002066347093432



==> Data_files___plots/1D_Riemann/eps0p001/rho/1D_Riemann_ExpRus_rho_eps0p001.dat <==
0.001000	0.495000	1.000000002801564535914736
0.003000	0.495000	1.000000002690558664752984
0.005000	0.495000	1.000000002579127800217407
0.007000	0.495000	1.000000002467289705876397
0.009000	0.495000	1.000000002355062145298348
0.011000	0.495000	1.000000002242462660007050
0.013000	0.495000	1.000000002129509013570896
0.015000	0.495000	1.000000002016219191602886
0.017000	0.495000	1.000000001902611179716018
0.019000	0.495000	1.000000001788702297389477
0.021000	0.495000	1.000000001674510974325472
0.023000	0.495000	1.000000001560055640226210
0.025000	0.495000	1.000000001445353392526272
0.027000	0.495000	1.000000001330423327061681
0.029000	0.495000	1.000000001215282985356225
0.031000	0.495000	1.000000001099950797112115
0.033000	0.495000	1.000000000984444969986953
0.035000	0.495000	1.000000000868783489593739
0.037000	0.495000	1.000000000752984785634681
0.039000	0.495000	1.000000000637067065767383
0.041000	0.495000	1.000000000521048759694054
0.043000	0.495000	1.000000000404948519161508
0.045000	0.495000	1.000000000288783885693533
0.047000	0.495000	1.000000000172573733081549
0.049000	0.495000	1.000000000056336268983159
0.051000	0.495000	0.999999999940090256167480
0.053000	0.495000	0.999999999823853569225207
0.055000	0.495000	0.999999999707644637858550
0.057000	0.495000	0.999999999591481780747415
0.059000	0.495000	0.999999999475383538616313
0.061000	0.495000	0.999999999359368119122848
0.063000	0.495000	0.999999999243453729924624
0.065000	0.495000	0.999999999127658911746153
0.067000	0.495000	0.999999999012001761222734
0.069000	0.495000	0.999999998896500708056578
0.071000	0.495000	0.999999998781173737860684
0.073000	0.495000	0.999999998666039280337259
0.075000	0.495000	0.999999998551115543143908
0.077000	0.495000	0.999999998436420400871327
0.079000	0.495000	0.999999998321972283221726
0.081000	0.495000	0.999999998207789064785800
0.083000	0.495000	0.999999998093888842198851
0.085000	0.495000	0.999999997980289601073878
0.087000	0.495000	0.999999997867009438046182
0.089000	0.495000	0.999999997754066005661855
0.091000	0.495000	0.999999997641477067489291
0.093000	0.495000	0.999999997529260720163791
0.095000	0.495000	0.999999997417434505209144
0.097000	0.495000	0.999999997306016075171442
0.099000	0.495000	0.999999997195023082596776
0.101000	0.495000	0.999999997084473069008936
0.103000	0.495000	0.999999996974383464909408
0.105000	0.495000	0.999999996864771478755074
0.107000	0.495000	0.999999996755654763092025
0.109000	0.495000	0.999999996647050193310235
0.111000	0.495000	0.999999996538974977866587
0.113000	0.495000	0.999999996431446436240265
0.115000	0.495000	0.999999996324481443821242
0.117000	0.495000	0.999999996218096653954888
0.119000	0.495000	0.999999996112309275098085
0.121000	0.495000	0.999999996007135738551597
0.123000	0.495000	0.999999995902592697660793
0.125000	0.495000	0.999999995798696694748742
0.127000	0.495000	0.999999995695464161116206
0.129000	0.495000	0.999999995592911306019346
0.131000	0.495000	0.999999995491054338714321
0.133000	0.495000	0.999999995389909357434988
0.135000	0.495000	0.999999995289492460415204
0.137000	0.495000	0.999999995189819412821919
0.139000	0.495000	0.999999995090905868799780
0.141000	0.495000	0.999999994992767593515737
0.143000	0.495000	0.999999994895419908047529
0.145000	0.495000	0.999999994798878355517502
0.147000	0.495000	0.999999994703158145981092
0.149000	0.495000	0.999999994608274267449133
0.151000	0.495000	0.999999994514241929977061
0.153000	0.495000	0.999999994421075788508801
0.155000	0.495000	0.999999994328790497988280
0.157000	0.495000	0.999999994237401046426328
0.159000	0.495000	0.999999994146921422633056
0.161000	0.495000	0.999999994057366170530088
0.163000	0.495000	0.999999993968749167905230
0.165000	0.495000	0.999999993881084736635501
0.167000	0.495000	0.999999993794386310419497
0.169000	0.495000	0.999999993708667989089633
0.171000	0.495000	0.999999993623943095322204
0.173000	0.495000	0.999999993540225062815807
0.175000	0.495000	0.999999993457527103224436
0.177000	0.495000	0.999999993375862317179781
0.179000	0.495000	0.999999993295243472246625
0.181000	0.495000	0.999999993215683447012054
0.183000	0.495000	0.999999993137194786996247
0.185000	0.495000	0.999999993059789815674776
0.187000	0.495000	0.999999992983480634478610
0.189000	0.495000	0.999999992908279455861020
0.191000	0.495000	0.999999992834198159208370
0.193000	0.495000	0.999999992761248623907022
0.195000	0.495000	0.999999992689442063209526
0.197000	0.495000	0.999999992618790023435338
0.199000	0.495000	0.999999992549303495792401
0.201000	0.495000	0.999999992480993471488659
0.203000	0.495000	0.999999992413870719687452
0.205000	0.495000	0.999999992347946009552118
0.207000	0.495000	0.999999992283229666156785
0.209000	0.495000	0.999999992219731903553281
0.211000	0.495000	0.999999992157462713748828
0.213000	0.495000	0.999999992096431866706041
0.215000	0.495000	0.999999992036649132387538
0.217000	0.495000	0.999999991978123947689028
0.219000	0.495000	0.999999991920865527461615
0.221000	0.495000	0.999999991864882864511799
0.223000	0.495000	0.999999991810184840623776
0.225000	0.495000	0.999999991756780115537140
0.227000	0.495000	0.999999991704677126946876
0.229000	0.495000	0.999999991653884090503368
0.231000	0.495000	0.999999991604408888790090
0.233000	0.495000	0.999999991556259515412819
0.235000	0.495000	0.999999991509443630910425
0.237000	0.495000	0.999999991463968229687964
0.239000	0.495000	0.999999991419840972284305
0.241000	0.495000	0.999999991377068631059899
0.243000	0.495000	0.999999991335658089397498
0.245000	0.495000	0.999999991295615453523737
0.247000	0.495000	0.999999991256947495799068
0.249000	0.495000	0.999999991219660100405520
0.251000	0.495000	0.999999991183759484592031
0.253000	0.495000	0.999999991149250977429119
0.255000	0.495000	0.999999991116140019009606
0.257000	0.495000	0.999999991084432049426312
0.259000	0.495000	0.999999991054132064682847
0.261000	0.495000	0.999999991025244616693612
0.263000	0.495000	0.999999990997774368395312
0.265000	0.495000	0.999999990971725760680044
0.267000	0.495000	0.999999990947102790350698
0.269000	0.495000	0.999999990923909232165556
0.271000	0.495000	0.999999990902148971905206
0.273000	0.495000	0.999999990881825340238720
0.275000	0.495000	0.999999990862941778857476
0.277000	0.495000	0.999999990845500952296732
0.279000	0.495000	0.999999990829505636114050
0.281000	0.495000	0.999999990814958605866991
0.283000	0.495000	0.999999990801861970979303
0.285000	0.495000	0.999999990790217840874732
0.287000	0.495000	0.999999990780027880887815
0.289000	0.495000	0.999999990771294200442298
0.291000	0.495000	0.999999990764017687716603
0.293000	0.495000	0.999999990758199674978357
0.295000	0.495000	0.999999990753841050405981
0.297000	0.495000	0.999999990750942369110987
0.299000	0.495000	0.999999990749504519271795
0.301000	0.495000	0.999999990749527167821498
0.303000	0.495000	0.999999990751010758849304
0.305000	0.495000	0.999999990753954959288308
0.307000	0.495000	0.999999990758359103004693
0.309000	0.495000	0.999999990764222634886949
0.311000	0.495000	0.999999990771544555734351
0.313000	0.495000	0.999999990780323866346180
0.315000	0.495000	0.999999990790559012410199
0.317000	0.495000	0.999999990802248550636477
0.319000	0.495000	0.999999990815390482623570
0.321000	0.495000	0.999999990829982920992336
0.323000	0.495000	0.999999990846023201207515
0.325000	0.495000	0.999999990863509102823059
0.327000	0.495000	0.999999990882437850281406
0.329000	0.495000	0.999999990902806334958086
0.331000	0.495000	0.999999990924611226184027
0.333000	0.495000	0.999999990947849415334758
0.335000	0.495000	0.999999990972517016629695
0.337000	0.495000	0.999999990998610255310552
0.339000	0.495000	0.999999991026124912529838
0.341000	0.495000	0.999999991055056658417755
0.343000	0.495000	0.999999991085400719015297
0.345000	0.495000	0.999999991117152653430367
0.347000	0.495000	0.999999991150307243614748
0.349000	0.495000	0.999999991184859271520224
0.351000	0.495000	0.999999991220803408076279
0.353000	0.495000	0.999999991258133880123182
0.355000	0.495000	0.999999991296844914501207
0.357000	0.495000	0.999999991336930071916811
0.359000	0.495000	0.999999991378383357165660
0.361000	0.495000	0.999999991421198108909607
0.363000	0.495000	0.999999991465367443765899
0.365000	0.495000	0.999999991510884478351784
0.367000	0.495000	0.999999991557742218262206
0.369000	0.495000	0.999999991605933113980598
0.371000	0.495000	0.999999991655449504968090
0.373000	0.495000	0.999999991706283619663509
0.375000	0.495000	0.999999991758427353438776
0.377000	0.495000	0.999999991811872601665812
0.379000	0.495000	0.999999991866610815627325
0.381000	0.495000	0.999999991922633446606028
0.383000	0.495000	0.999999991979931390773118
0.385000	0.495000	0.999999992038495877366699
0.387000	0.495000	0.999999992098317802557972
0.389000	0.495000	0.999999992159387285362016
0.391000	0.495000	0.999999992221694777860819
0.393000	0.495000	0.999999992285230843158672
0.395000	0.495000	0.999999992349985045159144
0.397000	0.495000	0.999999992415947280832711
0.399000	0.495000	0.999999992483107225105243
0.401000	0.495000	0.999999992551454219835705
0.403000	0.495000	0.999999992620977162793849
0.405000	0.495000	0.999999992691665395838641
0.407000	0.495000	0.999999992763507705717529
0.409000	0.495000	0.999999992836492879177968
0.411000	0.495000	0.999999992910609258878196
0.413000	0.495000	0.999999992985845076454154
0.415000	0.495000	0.999999993062188563541781
0.417000	0.495000	0.999999993139627507687806
0.419000	0.495000	0.999999993218149807461259
0.421000	0.495000	0.999999993297743028364266
0.423000	0.495000	0.999999993378394624876648
0.425000	0.495000	0.999999993460091940455925
0.427000	0.495000	0.999999993542821985492708
0.429000	0.495000	0.999999993626571548333004
0.431000	0.495000	0.999999993711327639367425
0.433000	0.495000	0.999999993797076713875072
0.435000	0.495000	0.999999993883805449179647
0.437000	0.495000	0.999999993971499856471041
0.439000	0.495000	0.999999994060146280006052
0.441000	0.495000	0.999999994149730619952265
0.443000	0.495000	0.999999994240238776477270
0.445000	0.495000	0.999999994331656538726349
0.447000	0.495000	0.999999994423969362777882
0.449000	0.495000	0.999999994517162704710245
0.451000	0.495000	0.999999994611221909579513
0.453000	0.495000	0.999999994706131989374853
0.455000	0.495000	0.999999994801878178130039
0.457000	0.495000	0.999999994898445154767330
0.459000	0.495000	0.999999994995817709231289
0.461000	0.495000	0.999999995093980409421874
0.463000	0.495000	0.999999995192917823239043
0.465000	0.495000	0.999999995292614296538147
0.467000	0.495000	0.999999995393054064152238
0.469000	0.495000	0.999999995494221360914366
0.471000	0.495000	0.999999995596100199612977
0.473000	0.495000	0.999999995698674482014212
0.475000	0.495000	0.999999995801927998861913
0.477000	0.495000	0.999999995905844318855316
0.479000	0.495000	0.999999996010407121715957
0.481000	0.495000	0.999999996115600087165376
0.483000	0.495000	0.999999996221406339813598
0.485000	0.495000	0.999999996327809337337555
0.487000	0.495000	0.999999996434792315369577
0.489000	0.495000	0.999999996542338065452782
0.491000	0.495000	0.999999996650430045264102
0.493000	0.495000	0.999999996759050713279748
0.495000	0.495000	0.999999996868183194109747
0.497000	0.495000	0.999999996977810168274914
0.499000	0.495000	0.999999997087914649362972
0.501000	0.495000	0.999999997198478651760922
0.503000	0.495000	0.999999997309485300078791
0.505000	0.495000	0.999999997420916830748183
0.507000	0.495000	0.999999997532755480200706
0.509000	0.495000	0.999999997644983706912569
0.511000	0.495000	0.999999997757583969359985
0.513000	0.495000	0.999999997870538170907651
0.515000	0.495000	0.999999997983828770031778
0.517000	0.495000	0.999999998097437448052460
0.519000	0.495000	0.999999998211346663445909
0.521000	0.495000	0.999999998325538319576822
0.523000	0.495000	0.999999998439994319809898
0.525000	0.495000	0.999999998554696789554441
0.527000	0.495000	0.999999998669627410130545
0.529000	0.495000	0.999999998784768195925210
0.531000	0.495000	0.999999998900100717236228
0.533000	0.495000	0.999999999015606988450600
0.535000	0.495000	0.999999999131268801910721
0.537000	0.495000	0.999999999247067616892082
0.539000	0.495000	0.999999999362985447781682
0.541000	0.495000	0.999999999479003753855011
0.543000	0.495000	0.999999999595104327454465
0.545000	0.495000	0.999999999711268960922439
0.547000	0.495000	0.999999999827479224556726
0.549000	0.495000	0.999999999943716688655115
0.551000	0.495000	1.000000000059962701470795
0.553000	0.495000	1.000000000176199721479975
0.555000	0.495000	1.000000000292408763868934
0.557000	0.495000	1.000000000408571620980069
0.559000	0.495000	1.000000000524669419021961
0.561000	0.495000	1.000000000640684838515426
0.563000	0.495000	1.000000000756599227713650
0.565000	0.495000	1.000000000872393934869820
0.567000	0.495000	1.000000000988050752326330
0.569000	0.495000	1.000000001103551694470184
0.571000	0.495000	1.000000001218878553643776
0.573000	0.495000	1.000000001334012900144899
0.575000	0.495000	1.000000001448936304271342
0.577000	0.495000	1.000000001563630780410108
0.579000	0.495000	1.000000001678078342948197
0.581000	0.495000	1.000000001792260784228006
0.583000	0.495000	1.000000001906160340681140
0.585000	0.495000	1.000000002019759026694601
0.587000	0.495000	1.000000002133038634610784
0.589000	0.495000	1.000000002245981844950506
0.591000	0.495000	1.000000002358569783922349
0.593000	0.495000	1.000000002470785798180941
0.595000	0.495000	1.000000002582611458024076
0.597000	0.495000	1.000000002694029221927963
0.599000	0.495000	1.000000002805021326324209
0.601000	0.495000	1.000000002915570895822839
0.603000	0.495000	1.000000003025659500721645
0.605000	0.495000	1.000000003135270931764467
0.607000	0.495000	1.000000003244386981293701
0.609000	0.495000	1.000000003352990329830163
0.611000	0.495000	1.000000003461064546073089
0.613000	0.495000	1.000000003568592532587900
0.615000	0.495000	1.000000003675556525806201
0.617000	0.495000	1.000000003781940316471832
0.619000	0.495000	1.000000003887727029194821
0.621000	0.495000	1.000000003992899788585191
0.623000	0.495000	1.000000004097441719252970
0.625000	0.495000	1.000000004201336611941997
0.627000	0.495000	1.000000004304568035351508
0.629000	0.495000	1.000000004407119558180739
0.631000	0.495000	1.000000004508975415262739
0.633000	0.495000	1.000000004610119397341350
0.635000	0.495000	1.000000004710535295160412
0.637000	0.495000	1.000000004810207121508370
0.639000	0.495000	1.000000004909119555307484
0.641000	0.495000	1.000000005007256609346200
0.643000	0.495000	1.000000005104603184591383
0.645000	0.495000	1.000000005201143515876083
0.647000	0.495000	1.000000005296862504167166
0.649000	0.495000	1.000000005391745050431496
0.651000	0.495000	1.000000005485776277680543
0.653000	0.495000	1.000000005578941308925778
0.655000	0.495000	1.000000005671225045134065
0.657000	0.495000	1.000000005762613275450690
0.659000	0.495000	1.000000005853092011065542
0.661000	0.495000	1.000000005942645930900881
0.663000	0.495000	1.000000006031261712280411
0.665000	0.495000	1.000000006118924922304814
0.667000	0.495000	1.000000006205622016253187
0.669000	0.495000	1.000000006291339005315422
0.671000	0.495000	1.000000006376062566815222
0.673000	0.495000	1.000000006459779378076291
0.675000	0.495000	1.000000006542476116422336
0.677000	0.495000	1.000000006624139459177059
0.679000	0.495000	1.000000006704756971842585
0.681000	0.495000	1.000000006784315997876433
0.683000	0.495000	1.000000006862803214602309
0.685000	0.495000	1.000000006940206853656150
0.687000	0.495000	1.000000007016514702584686
0.689000	0.495000	1.000000007091714548934647
0.691000	0.495000	1.000000007165794402297365
0.693000	0.495000	1.000000007238742938397991
0.695000	0.495000	1.000000007310548166827857
0.697000	0.495000	1.000000007381199207401323
0.699000	0.495000	1.000000007450684513798933
0.701000	0.495000	1.000000007518993205835045
0.703000	0.495000	1.000000007586114625368623
0.705000	0.495000	1.000000007652038114258630
0.707000	0.495000	1.000000007716753236408636
0.709000	0.495000	1.000000007780249777766812
0.711000	0.495000	1.000000007842517968370544
0.713000	0.495000	1.000000007903547816212608
0.715000	0.495000	1.000000007963329551330389
0.717000	0.495000	1.000000008021853625805875
0.719000	0.495000	1.000000008079110935810263
0.721000	0.495000	1.000000008135092599559357
0.723000	0.495000	1.000000008189789513224355
0.725000	0.495000	1.000000008243193017065664
0.727000	0.495000	1.000000008295295117477508
0.729000	0.495000	1.000000008346087154720294
0.731000	0.495000	1.000000008395561357232850
0.733000	0.495000	1.000000008443709731409399
0.735000	0.495000	1.000000008490524949777978
0.737000	0.495000	1.000000008535999462822019
0.739000	0.495000	1.000000008580125721024956
0.741000	0.495000	1.000000008622897063048640
0.743000	0.495000	1.000000008664306827554924
0.745000	0.495000	1.000000008704348575250265
0.747000	0.495000	1.000000008743015422751910
0.749000	0.495000	1.000000008780301818944736
0.751000	0.495000	1.000000008816201768624410
0.753000	0.495000	1.000000008850709498631204
0.755000	0.495000	1.000000008883819901939205
0.757000	0.495000	1.000000008915527205388685
0.759000	0.495000	1.000000008945826746042940
0.761000	0.495000	1.000000008974713638920662
0.763000	0.495000	1.000000009002183221085147
0.765000	0.495000	1.000000009028231495733507
0.767000	0.495000	1.000000009052853799929039
0.769000	0.495000	1.000000009076046803002669
0.771000	0.495000	1.000000009097806508151507
0.773000	0.495000	1.000000009118129584706480
0.775000	0.495000	1.000000009137012924043120
0.777000	0.495000	1.000000009154453417536956
0.779000	0.495000	1.000000009170448178608126
0.781000	0.495000	1.000000009184994986810580
0.783000	0.495000	1.000000009198091399653663
0.785000	0.495000	1.000000009209735418735931
0.787000	0.495000	1.000000009219925045655941
0.789000	0.495000	1.000000009228658504056853
0.791000	0.495000	1.000000009235934461671036
0.793000	0.495000	1.000000009241752474409282
0.795000	0.495000	1.000000009246110765914750
0.797000	0.495000	1.000000009249009336187441
0.799000	0.495000	1.000000009250447519093541
0.801000	0.495000	1.000000009250424870543839
0.803000	0.495000	1.000000009248941390538334
0.805000	0.495000	1.000000009245997523166238
0.807000	0.495000	1.000000009241593268427550
0.809000	0.495000	1.000000009235729958589900
0.811000	0.495000	1.000000009228408259787102
0.813000	0.495000	1.000000009219629060197576
0.815000	0.495000	1.000000009209394136178162
0.817000	0.495000	1.000000009197704819996488
0.819000	0.495000	1.000000009184563110054000
0.821000	0.495000	1.000000009169971226796747
0.823000	0.495000	1.000000009153931168626173
0.825000	0.495000	1.000000009136445600077536
0.827000	0.495000	1.000000009117517185686097
0.829000	0.495000	1.000000009097149034076324
0.831000	0.495000	1.000000009075344697961896
0.833000	0.495000	1.000000009052107063922676
0.835000	0.495000	1.000000009027440128761555
0.837000	0.495000	1.000000009001347667236814
0.839000	0.495000	1.000000008973833676151344
0.841000	0.495000	1.000000008944902818441847
0.843000	0.495000	1.000000008914559090911212
0.845000	0.495000	1.000000008882807600585352
0.847000	0.495000	1.000000008849653898579390
0.849000	0.495000	1.000000008815102425785426
0.851000	0.495000	1.000000008779158955363187
0.853000	0.495000	1.000000008741829704561610
0.855000	0.495000	1.000000008703119558362005
0.857000	0.495000	1.000000008663034956057913
0.859000	0.495000	1.000000008621582558987484
0.861000	0.495000	1.000000008578768584399654
0.863000	0.495000	1.000000008534600137721782
0.865000	0.495000	1.000000008489083658247409
0.867000	0.495000	1.000000008442226917537710
0.869000	0.495000	1.000000008394037021020040
0.871000	0.495000	1.000000008344521518210968
0.873000	0.495000	1.000000008293688180671666
0.875000	0.495000	1.000000008241545446097120
0.877000	0.495000	1.000000008188101308093110
0.879000	0.495000	1.000000008133364426399226
0.881000	0.495000	1.000000008077343238710455
0.883000	0.495000	1.000000008020046404766390
0.885000	0.495000	1.000000007961483028395833
0.887000	0.495000	1.000000007901662435472190
0.889000	0.495000	1.000000007840593951868868
0.891000	0.495000	1.000000007778287347548485
0.893000	0.495000	1.000000007714752392473656
0.895000	0.495000	1.000000007649999300696209
0.897000	0.495000	1.000000007584038064223364
0.899000	0.495000	1.000000007516879341196159
0.901000	0.495000	1.000000007448533789755629
0.903000	0.495000	1.000000007379011845998207
0.905000	0.495000	1.000000007308324612154138
0.907000	0.495000	1.000000007236483634542878
0.909000	0.495000	1.000000007163499571305465
0.911000	0.495000	1.000000007089384412850563
0.913000	0.495000	1.000000007014149927542235
0.915000	0.495000	1.000000006937807661699935
0.917000	0.495000	1.000000006860369827776935
0.919000	0.495000	1.000000006781848860271111
0.921000	0.495000	1.000000006702256749591129
0.923000	0.495000	1.000000006621606374324074
0.925000	0.495000	1.000000006539910391012427
0.927000	0.495000	1.000000006457181456198668
0.929000	0.495000	1.000000006373433114603699
0.931000	0.495000	1.000000006288678244814605
0.933000	0.495000	1.000000006202930391552286
0.935000	0.495000	1.000000006116203099537643
0.937000	0.495000	1.000000006028510135536180
0.939000	0.495000	1.000000005939864822224195
0.941000	0.495000	1.000000005850281814545610
0.943000	0.495000	1.000000005759774879265933
0.945000	0.495000	1.000000005668358449284483
0.947000	0.495000	1.000000005576046957500580
0.949000	0.495000	1.000000005482854614768939
0.951000	0.495000	1.000000005388796742167301
0.953000	0.495000	1.000000005293887772594985
0.955000	0.495000	1.000000005198142805085126
0.957000	0.495000	1.000000005101576938670860
0.959000	0.495000	1.000000005004205716474530
0.961000	0.495000	1.000000004906044237529272
0.963000	0.495000	1.000000004807107822912826
0.965000	0.495000	1.000000004707412237792141
0.967000	0.495000	1.000000004606973469378772
0.969000	0.495000	1.000000004505806838750459
0.971000	0.495000	1.000000004403929221297176
0.973000	0.495000	1.000000004301356160141268
0.975000	0.495000	1.000000004198103642494289
0.977000	0.495000	1.000000004094188099657003
0.979000	0.495000	1.000000003989625962930177
0.981000	0.495000	1.000000003884433885659178
0.983000	0.495000	1.000000003778628743233980
0.985000	0.495000	1.000000003672226966955350
0.987000	0.495000	1.000000003565244988124050
0.989000	0.495000	1.000000003457699904174660
0.991000	0.495000	1.000000003349609034586365
0.993000	0.495000	1.000000003240989032704533
0.995000	0.495000	1.000000003131857440052954
0.997000	0.495000	1.000000003022231132021602
0.999000	0.495000	1.000000002912127872178871



==> Data_files___plots/1D_Riemann/eps0p001/rho/1D_Riemann_Velstab_rho_eps0p001_1p5rds.dat <==
0.002500	0.350000	1.000000000000000000000000
0.007500	0.350000	1.000000000000000000000000
0.012500	0.350000	1.000000000000000000000000
0.017500	0.350000	1.000000000000000000000000
0.022500	0.350000	1.000000000000000000000000
0.027500	0.350000	1.000000000000000000000000
0.032500	0.350000	1.000000000000000000000000
0.037500	0.350000	1.000000000000000000000000
0.042500	0.350000	1.000000000000000000000000
0.047500	0.350000	1.000000000000000000000000
0.052500	0.350000	1.000000000000000000000000
0.057500	0.350000	1.000000000000000000000000
0.062500	0.350000	1.000000000000000000000000
0.067500	0.350000	1.000000000000000000000000
0.072500	0.350000	1.000000000000000000000000
0.077500	0.350000	1.000000000000000000000000
0.082500	0.350000	1.000000000000000000000000
0.087500	0.350000	1.000000000000000000000000
0.092500	0.350000	1.000000000000000000000000
0.097500	0.350000	1.000000000000000000000000
0.102500	0.350000	1.000000000000000000000000
0.107500	0.350000	1.000000000000000000000000
0.112500	0.350000	1.000000000000000000000000
0.117500	0.350000	1.000000000000000000000000
0.122500	0.350000	1.000000000000000000000000
0.127500	0.350000	1.000000000000000000000000
0.132500	0.350000	1.000000000000000000000000
0.137500	0.350000	1.000000000000000000000000
0.142500	0.350000	1.000000000000000000000000
0.147500	0.350000	1.000000000000000000000000
0.152500	0.350000	1.000000000000000000000000
0.157500	0.350000	1.000000000000000000000000
0.162500	0.350000	1.000000000000000000000000
0.167500	0.350000	1.000000000000000000000000
0.172500	0.350000	1.000000000000000000000000
0.177500	0.350000	1.000000000000000000000000
0.182500	0.350000	1.000000000000000000000000
0.187500	0.350000	1.000000000000000000000000
0.192500	0.350000	1.000000000000000000000000
0.197500	0.350000	1.000000000000000000000000
0.202500	0.350000	1.000000000000000000000000
0.207500	0.350000	1.000000000000000000000000
0.212500	0.350000	1.000000000000000000000000
0.217500	0.350000	1.000000000000000000000000
0.222500	0.350000	1.000000000000000000000000
0.227500	0.350000	1.000000000000000000000000
0.232500	0.350000	1.000000000000000000000000
0.237500	0.350000	1.000000000000000000000000
0.242500	0.350000	1.000000000000000000000000
0.247500	0.350000	1.000000000000000000000000
0.252500	0.350000	1.000000000000000000000000
0.257500	0.350000	1.000000000000000000000000
0.262500	0.350000	1.000000000000000000000000
0.267500	0.350000	1.000000000000000000000000
0.272500	0.350000	1.000000000000000000000000
0.277500	0.350000	1.000000000000000000000000
0.282500	0.350000	1.000000000000000000000000
0.287500	0.350000	1.000000000000000000000000
0.292500	0.350000	1.000000000000000000000000
0.297500	0.350000	1.000000000000000000000000
0.302500	0.350000	1.000000000000000000000000
0.307500	0.350000	1.000000000000000000000000
0.312500	0.350000	1.000000000000000000000000
0.317500	0.350000	1.000000000000000000000000
0.322500	0.350000	1.000000000000000000000000
0.327500	0.350000	1.000000000000000000000000
0.332500	0.350000	1.000000000000000000000000
0.337500	0.350000	1.000000000000000000000000
0.342500	0.350000	1.000000000000000000000000
0.347500	0.350000	1.000000000000000000000000
0.352500	0.350000	1.000000000000000000000000
0.357500	0.350000	1.000000000000000000000000
0.362500	0.350000	1.000000000000000000000000
0.367500	0.350000	1.000000000000000000000000
0.372500	0.350000	1.000000000000000000000000
0.377500	0.350000	1.000000000000000000000000
0.382500	0.350000	1.000000000000000000000000
0.387500	0.350000	1.000000000000000000000000
0.392500	0.350000	1.000000000000000000000000
0.397500	0.350000	1.000000000000000000000000
0.402500	0.350000	1.000000000000000000000000
0.407500	0.350000	1.000000000000000000000000
0.412500	0.350000	1.000000000000000000000000
0.417500	0.350000	1.000000000000000000000000
0.422500	0.350000	1.000000000000000000000000
0.427500	0.350000	1.000000000000000000000000
0.432500	0.350000	1.000000000000000000000000
0.437500	0.350000	1.000000000000000000000000
0.442500	0.350000	1.000000000000000000000000
0.447500	0.350000	1.000000000000000000000000
0.452500	0.350000	1.000000000000000000000000
0.457500	0.350000	1.000000000000000000000000
0.462500	0.350000	1.000000000000000000000000
0.467500	0.350000	1.000000000000000000000000
0.472500	0.350000	1.000000000000000000000000
0.477500	0.350000	1.000000000000000000000000
0.482500	0.350000	1.000000000000000000000000
0.487500	0.350000	1.000000000000000000000000
0.492500	0.350000	1.000000000000000000000000
0.497500	0.350000	1.000000000000000000000000
0.502500	0.350000	1.000000000000000000000000
0.507500	0.350000	1.000000000000000000000000
0.512500	0.350000	1.000000000000000000000000
0.517500	0.350000	1.000000000000000000000000
0.522500	0.350000	1.000000000000000000000000
0.527500	0.350000	1.000000000000000000000000
0.532500	0.350000	1.000000000000000000000000
0.537500	0.350000	1.000000000000000000000000
0.542500	0.350000	1.000000000000000000000000
0.547500	0.350000	1.000000000000000000000000
0.552500	0.350000	1.000000000000000000000000
0.557500	0.350000	1.000000000000000000000000
0.562500	0.350000	1.000000000000000000000000
0.567500	0.350000	1.000000000000000000000000
0.572500	0.350000	1.000000000000000000000000
0.577500	0.350000	1.000000000000000000000000
0.582500	0.350000	1.000000000000000000000000
0.587500	0.350000	1.000000000000000000000000
0.592500	0.350000	1.000000000000000000000000
0.597500	0.350000	1.000000000000000000000000
0.602500	0.350000	1.000000000000000000000000
0.607500	0.350000	1.000000000000000000000000
0.612500	0.350000	1.000000000000000000000000
0.617500	0.350000	1.000000000000000000000000
0.622500	0.350000	1.000000000000000000000000
0.627500	0.350000	1.000000000000000000000000
0.632500	0.350000	1.000000000000000000000000
0.637500	0.350000	1.000000000000000000000000
0.642500	0.350000	1.000000000000000000000000
0.647500	0.350000	1.000000000000000000000000
0.652500	0.350000	1.000000000000000000000000
0.657500	0.350000	1.000000000000000000000000
0.662500	0.350000	1.000000000000000000000000
0.667500	0.350000	1.000000000000000000000000
0.672500	0.350000	1.000000000000000000000000
0.677500	0.350000	1.000000000000000000000000
0.682500	0.350000	1.000000000000000000000000
0.687500	0.350000	1.000000000000000000000000
0.692500	0.350000	1.000000000000000000000000
0.697500	0.350000	1.000000000000000000000000
0.702500	0.350000	1.000000000000000000000000
0.707500	0.350000	1.000000000000000000000000
0.712500	0.350000	1.000000000000000000000000
0.717500	0.350000	1.000000000000000000000000
0.722500	0.350000	1.000000000000000000000000
0.727500	0.350000	1.000000000000000000000000
0.732500	0.350000	1.000000000000000000000000
0.737500	0.350000	1.000000000000000000000000
0.742500	0.350000	1.000000000000000000000000
0.747500	0.350000	1.000000000000000000000000
0.752500	0.350000	1.000000000000000000000000
0.757500	0.350000	1.000000000000000000000000
0.762500	0.350000	1.000000000000000000000000
0.767500	0.350000	1.000000000000000000000000
0.772500	0.350000	1.000000000000000000000000
0.777500	0.350000	1.000000000000000000000000
0.782500	0.350000	1.000000000000000000000000
0.787500	0.350000	1.000000000000000000000000
0.792500	0.350000	1.000000000000000000000000
0.797500	0.350000	1.000000000000000000000000
0.802500	0.350000	1.000000000000000000000000
0.807500	0.350000	1.000000000000000000000000
0.812500	0.350000	1.000000000000000000000000
0.817500	0.350000	1.000000000000000000000000
0.822500	0.350000	1.000000000000000000000000
0.827500	0.350000	1.000000000000000000000000
0.832500	0.350000	1.000000000000000000000000
0.837500	0.350000	1.000000000000000000000000
0.842500	0.350000	1.000000000000000000000000
0.847500	0.350000	1.000000000000000000000000
0.852500	0.350000	1.000000000000000000000000
0.857500	0.350000	1.000000000000000000000000
0.862500	0.350000	1.000000000000000000000000
0.867500	0.350000	1.000000000000000000000000
0.872500	0.350000	1.000000000000000000000000
0.877500	0.350000	1.000000000000000000000000
0.882500	0.350000	1.000000000000000000000000
0.887500	0.350000	1.000000000000000000000000
0.892500	0.350000	1.000000000000000000000000
0.897500	0.350000	1.000000000000000000000000
0.902500	0.350000	1.000000000000000000000000
0.907500	0.350000	1.000000000000000000000000
0.912500	0.350000	1.000000000000000000000000
0.917500	0.350000	1.000000000000000000000000
0.922500	0.350000	1.000000000000000000000000
0.927500	0.350000	1.000000000000000000000000
0.932500	0.350000	1.000000000000000000000000
0.937500	0.350000	1.000000000000000000000000
0.942500	0.350000	1.000000000000000000000000
0.947500	0.350000	1.000000000000000000000000
0.952500	0.350000	1.000000000000000000000000
0.957500	0.350000	1.000000000000000000000000
0.962500	0.350000	1.000000000000000000000000
0.967500	0.350000	1.000000000000000000000000
0.972500	0.350000	1.000000000000000000000000
0.977500	0.350000	1.000000000000000000000000
0.982500	0.350000	1.000000000000000000000000
0.987500	0.350000	1.000000000000000000000000
0.992500	0.350000	1.000000000000000000000000
0.997500	0.350000	1.000000000000000000000000



==> Data_files___plots/1D_Riemann/eps0p05/rho/1D_Riemann_ExpRus_rho_eps0p05.dat <==
0.001000	0.495000	1.000033524393226125326350
0.003000	0.495000	1.000029152990953962287790
0.005000	0.495000	1.000025272975742396397436
0.007000	0.495000	1.000021840982191712043914
0.009000	0.495000	1.000018815725084886381069
0.011000	0.495000	1.000016158162438495438096
0.013000	0.495000	1.000013831609330106076072
0.015000	0.495000	1.000011801806550248983285
0.017000	0.495000	1.000010036948526970235207
0.019000	0.495000	1.000008507675191227193068
0.021000	0.495000	1.000007187032549538230342
0.023000	0.495000	1.000006050406691215926003
0.025000	0.495000	1.000005075435807855299686
0.027000	0.495000	1.000004241904563162535169
0.029000	0.495000	1.000003531624821029311079
0.031000	0.495000	1.000002928306375382661031
0.033000	0.495000	1.000002417420888134458323
0.035000	0.495000	1.000001986061798575633475
0.037000	0.495000	1.000001622802495493402830
0.039000	0.495000	1.000001317554576552026901
0.041000	0.495000	1.000001061427538306958240
0.043000	0.495000	1.000000846590798575519443
0.045000	0.495000	1.000000666138502136703892
0.047000	0.495000	1.000000513957151726529560
0.049000	0.495000	1.000000384595708169399586
0.051000	0.495000	1.000000273137450435001483
0.053000	0.495000	1.000000175072548236343550
0.055000	0.495000	1.000000086170005575425535
0.057000	0.495000	1.000000002347386507395299
0.059000	0.495000	0.999999919536504244810260
0.061000	0.495000	0.999999833543110727696046
0.063000	0.495000	0.999999739898502326695962
0.065000	0.495000	0.999999633700925483204003
0.067000	0.495000	0.999999509444702727734011
0.069000	0.495000	0.999999360835129524893716
0.071000	0.495000	0.999999180587421543364712
0.073000	0.495000	0.999998960208342557720584
0.075000	0.495000	0.999998689759623804462763
0.077000	0.495000	0.999998357602914111907921
0.079000	0.495000	0.999997950126770729362136
0.081000	0.495000	0.999997451457148023301613
0.083000	0.495000	0.999996843153936887382827
0.085000	0.495000	0.999996103897361487966577
0.087000	0.495000	0.999995209169441623409114
0.089000	0.495000	0.999994130937237324374678
0.091000	0.495000	0.999992837346189378244787
0.093000	0.495000	0.999991292433500156278114
0.095000	0.495000	0.999989455873105059779959
0.097000	0.495000	0.999987282765294249742283
0.099000	0.495000	0.999984723485378923513167
0.101000	0.495000	0.999981723606859107533751
0.103000	0.495000	0.999978223915240937991200
0.105000	0.495000	0.999974160528875000153448
0.107000	0.495000	0.999969465142829472270591
0.109000	0.495000	0.999964065410776203890464
0.111000	0.495000	0.999957885478082619812312
0.113000	0.495000	0.999950846676685545233454
0.115000	0.495000	0.999942868388859040784666
0.117000	0.495000	0.999933869082686443974239
0.119000	0.495000	0.999923767516927464171772
0.121000	0.495000	0.999912484107150834056199
0.123000	0.495000	0.999899942438575051184557
0.125000	0.495000	0.999886070904208779097644
0.127000	0.495000	0.999870804439832561172352
0.129000	0.495000	0.999854086320391410858122
0.131000	0.495000	0.999835869975825963784644
0.133000	0.495000	0.999816120778617922759679
0.135000	0.495000	0.999794817750755959728792
0.137000	0.495000	0.999771955134802325915189
0.139000	0.495000	0.999747543772578461940270
0.141000	0.495000	0.999721612235968115633966
0.143000	0.495000	0.999694207657659039689690
0.145000	0.495000	0.999665396215416723890712
0.147000	0.495000	0.999635263231693493857222
0.149000	0.495000	0.999603912860879573187844
0.151000	0.495000	0.999571467349001041569068
0.153000	0.495000	0.999538065864732039322860
0.155000	0.495000	0.999503862915640528541417
0.157000	0.495000	0.999469026378976499458417
0.159000	0.495000	0.999433735191294303490395
0.161000	0.495000	0.999398176755022182859989
0.163000	0.495000	0.999362544132022634357781
0.165000	0.495000	0.999327033103552531123626
0.167000	0.495000	0.999291839182299690413913
0.169000	0.495000	0.999257154664950242306531
0.171000	0.495000	0.999223165812826219500664
0.173000	0.495000	0.999190050243538574470392
0.175000	0.495000	0.999157974608522736481575
0.177000	0.495000	0.999127092620163637093356
0.179000	0.495000	0.999097543478526972648979
0.181000	0.495000	0.999069450732171571161189
0.183000	0.495000	0.999042921590883148397211
0.185000	0.495000	0.999018046691216410337688
0.187000	0.495000	0.998994900299232990725784
0.189000	0.495000	0.998973540919482094757598
0.191000	0.495000	0.998954012265682034232839
0.193000	0.495000	0.998936344537244558239308
0.195000	0.495000	0.998920555937050091976914
0.197000	0.495000	0.998906654359991486025194
0.199000	0.495000	0.998894639178791843292515
0.201000	0.495000	0.998884503053428129959457
0.203000	0.495000	0.998876233692997606006259
0.205000	0.495000	0.998869815503779512333438
0.207000	0.495000	0.998865231064239633695934
0.209000	0.495000	0.998862462376480242376431
0.211000	0.495000	0.998861491852502725308227
0.213000	0.495000	0.998862302992730266559818
0.215000	0.495000	0.998864880771238028422943
0.217000	0.495000	0.998869211715882721058790
0.219000	0.495000	0.998875283663066770856176
0.221000	0.495000	0.998883085216550337115393
0.223000	0.495000	0.998892604937814398979867
0.225000	0.495000	0.998903830303504269849668
0.227000	0.495000	0.998916746472956140756594
0.229000	0.495000	0.998931334914725743701069
0.231000	0.495000	0.998947571945249412905810
0.233000	0.495000	0.998965427235219416424172
0.235000	0.495000	0.998984862339922674578929
0.237000	0.495000	0.999005829308686865708466
0.239000	0.495000	0.999028269425792370128647
0.241000	0.495000	0.999052112130845881843300
0.243000	0.495000	0.999077274160853678885985
0.245000	0.495000	0.999103658949292317004165
0.247000	0.495000	0.999131156309582268981728
0.249000	0.495000	0.999159642421807325796124
0.251000	0.495000	0.999188980132555748525647
0.253000	0.495000	0.999219019568676536380281
0.255000	0.495000	0.999249599056814208353217
0.257000	0.495000	0.999280546332077079796363
0.259000	0.495000	0.999311680011347180929704
0.261000	0.495000	0.999342811299759103960128
0.263000	0.495000	0.999373745892961351522388
0.265000	0.495000	0.999404286033058975036170
0.267000	0.495000	0.999434232672732458802045
0.269000	0.495000	0.999463387700016414605386
0.271000	0.495000	0.999491556175607032130870
0.273000	0.495000	0.999518548535359485640583
0.275000	0.495000	0.999544182712759687881032
0.277000	0.495000	0.999568286139527084621648
0.279000	0.495000	0.999590697586971610455464
0.281000	0.495000	0.999611268816146480986617
0.283000	0.495000	0.999629866010972811807278
0.285000	0.495000	0.999646370975167508632353
0.287000	0.495000	0.999660682080717011288584
0.289000	0.495000	0.999672714962565378549186
0.291000	0.495000	0.999682402960874516573142
0.293000	0.495000	0.999689697318436043538270
0.295000	0.495000	0.999694567146340862251463
0.297000	0.495000	0.999696999175699207995649
0.299000	0.495000	0.999696997316876223571569
0.301000	0.495000	0.999694582050325353250742
0.303000	0.495000	0.999689789674605200353597
0.305000	0.495000	0.999682671437600145480928
0.307000	0.495000	0.999673292576398808684246
0.309000	0.495000	0.999661731289857802273957
0.311000	0.495000	0.999648077665732714969238
0.313000	0.495000	0.999632432581604613019977
0.315000	0.495000	0.999614906595850505333090
0.317000	0.495000	0.999595618841824018474540
0.319000	0.495000	0.999574695935389945233851
0.321000	0.495000	0.999552270903191542039679
0.323000	0.495000	0.999528482136636808874641
0.325000	0.495000	0.999503472374668633371186
0.327000	0.495000	0.999477387717004339684479
0.329000	0.495000	0.999450376668690187997868
0.331000	0.495000	0.999422589216496515263088
0.333000	0.495000	0.999394175937829865041806
0.335000	0.495000	0.999365287143354152910035
0.337000	0.495000	0.999336072055303947792027
0.339000	0.495000	0.999306678024410643956799
0.341000	0.495000	0.999277249789325305862064
0.343000	0.495000	0.999247928783302263866517
0.345000	0.495000	0.999218852493586995322516
0.347000	0.495000	0.999190153879353393229223
0.349000	0.495000	0.999161960854086705907662
0.351000	0.495000	0.999134395837974031984174
0.353000	0.495000	0.999107575385118740207702
0.355000	0.495000	0.999081609889253874356996
0.357000	0.495000	0.999056603370128581964593
0.359000	0.495000	0.999032653340927390139825
0.361000	0.495000	0.999009850755029238378313
0.363000	0.495000	0.998988280028220487771762
0.365000	0.495000	0.998968019130222262269569
0.367000	0.495000	0.998949139737195901389555
0.369000	0.495000	0.998931707434849047722025
0.371000	0.495000	0.998915781959976878390250
0.373000	0.495000	0.998901417466835250813517
0.375000	0.495000	0.998888662803732785278044
0.377000	0.495000	0.998877561784708878356298
0.379000	0.495000	0.998868153441186623631154
0.381000	0.495000	0.998860472239073593492265
0.383000	0.495000	0.998854548247944951100408
0.385000	0.495000	0.998850407250652994051165
0.387000	0.495000	0.998848070783942110217879
0.389000	0.495000	0.998847556103338418687088
0.391000	0.495000	0.998848876068027968777585
0.393000	0.495000	0.998852038941871800403760
0.395000	0.495000	0.998857048125210034150712
0.397000	0.495000	0.998863901817804933358502
0.399000	0.495000	0.998872592619252874790448
0.401000	0.495000	0.998883107083796906167095
0.403000	0.495000	0.998895425245868717745168
0.405000	0.495000	0.998909520135337292146005
0.407000	0.495000	0.998925357303312111412197
0.409000	0.495000	0.998942894380559831546407
0.411000	0.495000	0.998962080691062404014247
0.413000	0.495000	0.998982856942923880261276
0.415000	0.495000	0.999005155017695600783156
0.417000	0.495000	0.999028897877251242931607
0.419000	0.495000	0.999053999604634479503318
0.421000	0.495000	0.999080365591912822331722
0.423000	0.495000	0.999107892884070869499169
0.425000	0.495000	0.999136470683533839398649
0.427000	0.495000	0.999165981015137316667563
0.429000	0.495000	0.999196299546449062667364
0.431000	0.495000	0.999227296553471977524907
0.433000	0.495000	0.999258838017087369642866
0.435000	0.495000	0.999290786831329547190705
0.437000	0.495000	0.999323004100859058063122
0.439000	0.495000	0.999355350501983208388879
0.441000	0.495000	0.999387687679362590742471
0.443000	0.495000	0.999419879649227183016080
0.445000	0.495000	0.999451794179550323526939
0.447000	0.495000	0.999483304118197968257675
0.449000	0.495000	0.999514288641553005909657
0.451000	0.495000	0.999544634398434328481642
0.453000	0.495000	0.999574236527194459611678
0.455000	0.495000	0.999602999527547275704364
0.457000	0.495000	0.999630837972801500335152
0.459000	0.495000	0.999657677052601556511036
0.461000	0.495000	0.999683452940821171139874
0.463000	0.495000	0.999708112987765851187305
0.465000	0.495000	0.999731615740163892525061
0.467000	0.495000	0.999753930796409839842909
0.469000	0.495000	0.999775038508085689414884
0.471000	0.495000	0.999794929541792498639552
0.473000	0.495000	0.999813604317756454697985
0.475000	0.495000	0.999831072343465687701780
0.477000	0.495000	0.999847351461751299162017
0.479000	0.495000	0.999862467033262758420165
0.481000	0.495000	0.999876451073238969868839
0.483000	0.495000	0.999889341361895445103869
0.485000	0.495000	0.999901180546704737572838
0.487000	0.495000	0.999912015253423547278544
0.489000	0.495000	0.999921895220982293039924
0.491000	0.495000	0.999930872473410947698369
0.493000	0.495000	0.999939000539878386497605
0.495000	0.495000	0.999946333731775327535729
0.497000	0.495000	0.999952926483623438791426
0.499000	0.495000	0.999958832762518956549513
0.501000	0.495000	0.999964105548862058903126
0.503000	0.495000	0.999968796389330671914308
0.505000	0.495000	0.999972955021444787071516
0.507000	0.495000	0.999976629067678590701007
0.509000	0.495000	0.999979863795902645939861
0.511000	0.495000	0.999982701941994345240516
0.513000	0.495000	0.999985183589732207209977
0.515000	0.495000	0.999987346102581331486192
0.517000	0.495000	0.999989224101661022814369
0.519000	0.495000	0.999990849484055366325208
0.521000	0.495000	0.999992251475648963321419
0.523000	0.495000	0.999993456712831574328959
0.525000	0.495000	0.999994489347694970327041
0.527000	0.495000	0.999995371171703562040989
0.529000	0.495000	0.999996121753267241949459
0.531000	0.495000	0.999996758585117162532185
0.533000	0.495000	0.999997297237918969514681
0.535000	0.495000	0.999997751517082034133921
0.537000	0.495000	0.999998133620269569199479
0.539000	0.495000	0.999998454293645755441844
0.541000	0.495000	0.999998722985413701636048
0.543000	0.495000	0.999998947995687670342591
0.545000	0.495000	0.999999136622215289982307
0.547000	0.495000	0.999999295301896129473107
0.549000	0.495000	0.999999429748443358079157
0.551000	0.495000	0.999999545086901031609727
0.553000	0.495000	0.999999645986054841451107
0.555000	0.495000	0.999999736790060267388469
0.557000	0.495000	0.999999821650848552678781
0.559000	0.495000	0.999999904663075200872413
0.561000	0.495000	0.999999990003502592372797
0.563000	0.495000	1.000000082076805574260447
0.565000	0.495000	1.000000185669791319398314
0.567000	0.495000	1.000000306115966131059736
0.569000	0.495000	1.000000449472232544323447
0.571000	0.495000	1.000000622709242170671473
0.573000	0.495000	1.000000833916575571080898
0.575000	0.495000	1.000001092523427059788332
0.577000	0.495000	1.000001409534865048911456
0.579000	0.495000	1.000001797782970935912772
0.581000	0.495000	1.000002272191280239255207
0.583000	0.495000	1.000002850049904967733028
0.585000	0.495000	1.000003551297571346978543
0.587000	0.495000	1.000004398805535155148050
0.589000	0.495000	1.000005418657009759186849
0.591000	0.495000	1.000006640414355496560006
0.593000	0.495000	1.000008097364918357996544
0.595000	0.495000	1.000009826735122286933688
0.597000	0.495000	1.000011869861260116465473
0.599000	0.495000	1.000014272304504681088133
0.601000	0.495000	1.000017083897031922035126
0.603000	0.495000	1.000020358705900447304771
0.605000	0.495000	1.000024154901543838036559
0.607000	0.495000	1.000028534518489831128818
0.609000	0.495000	1.000033563097252331530740
0.611000	0.495000	1.000039309198324399829971
0.613000	0.495000	1.000045843781813381667689
0.615000	0.495000	1.000053239449513187153684
0.617000	0.495000	1.000061569550022344543549
0.619000	0.495000	1.000070907151819898928125
0.621000	0.495000	1.000081323893859508444848
0.623000	0.495000	1.000092888728106865769973
0.625000	0.495000	1.000105666573336105074077
0.627000	0.495000	1.000119716904255495748544
0.629000	0.495000	1.000135092304435424637177
0.631000	0.495000	1.000151837015355482662926
0.633000	0.495000	1.000169985516961013161108
0.635000	0.495000	1.000189561177200703312451
0.637000	0.495000	1.000210575008970925736662
0.639000	0.495000	1.000233024572571016719280
0.641000	0.495000	1.000256893060157192820725
0.643000	0.495000	1.000282148595734721396866
0.645000	0.495000	1.000308743780019549163285
0.647000	0.495000	1.000336615504101356322053
0.649000	0.495000	1.000365685049398267736365
0.651000	0.495000	1.000395858484107503016958
0.653000	0.495000	1.000427027358406606438734
0.655000	0.495000	1.000459069692364311165989
0.657000	0.495000	1.000491851242087504303413
0.659000	0.495000	1.000525227021392904447339
0.661000	0.495000	1.000559043048497631644977
0.663000	0.495000	1.000593138280142957441399
0.665000	0.495000	1.000627346689467733753531
0.667000	0.495000	1.000661499439015944545872
0.669000	0.495000	1.000695427096729428484423
0.671000	0.495000	1.000728961840738229227554
0.673000	0.495000	1.000761939598376670801372
0.675000	0.495000	1.000794202066120242022862
0.677000	0.495000	1.000825598560110440971016
0.679000	0.495000	1.000855987651525058623747
0.681000	0.495000	1.000885238547187805480121
0.683000	0.495000	1.000913232183289647281299
0.685000	0.495000	1.000939862008767944345777
0.687000	0.495000	1.000965034444434520466416
0.689000	0.495000	1.000988669014115650668373
0.691000	0.495000	1.001010698154499500844850
0.693000	0.495000	1.001031066720757367605188
0.695000	0.495000	1.001049731214928018019350
0.697000	0.495000	1.001066658773192230569293
0.699000	0.495000	1.001081825956185333836856
0.701000	0.495000	1.001095217393074943146303
0.703000	0.495000	1.001106824335060707653611
0.705000	0.495000	1.001116643177007548004553
0.707000	0.495000	1.001124674007006776221829
0.709000	0.495000	1.001130919242717576267410
0.711000	0.495000	1.001135382410416330145608
0.713000	0.495000	1.001138067117747887380119
0.715000	0.495000	1.001138976266074509524628
0.717000	0.495000	1.001138111551805653931524
0.719000	0.495000	1.001135473249279428387126
0.721000	0.495000	1.001131060299700115123755
0.723000	0.495000	1.001124870734140914763088
0.725000	0.495000	1.001116902410891684738203
0.727000	0.495000	1.001107154047278680053523
0.729000	0.495000	1.001095626515382086552108
0.731000	0.495000	1.001082324360431430321228
0.733000	0.495000	1.001067257491063511309903
0.735000	0.495000	1.001050442982474475428489
0.737000	0.495000	1.001031906927077663738146
0.739000	0.495000	1.001011686262882616205161
0.741000	0.495000	1.000989830507706290774195
0.743000	0.495000	1.000966403327708587056577
0.745000	0.495000	1.000941483871715220743681
0.747000	0.495000	1.000915167808415384698151
0.749000	0.495000	1.000887568011677108970048
0.751000	0.495000	1.000858814849753919418163
0.753000	0.495000	1.000829056046708576133142
0.755000	0.495000	1.000798456098551003634611
0.757000	0.495000	1.000767195241806906125248
0.759000	0.495000	1.000735467987905913389568
0.761000	0.495000	1.000703481252184889882528
0.763000	0.495000	1.000671452120767135340884
0.765000	0.495000	1.000639605311410829102670
0.767000	0.495000	1.000608170394982510131854
0.769000	0.495000	1.000577378852034238221336
0.771000	0.495000	1.000547461043632901933620
0.773000	0.495000	1.000518643176956823381829
0.775000	0.495000	1.000491144344184402115161
0.777000	0.495000	1.000465173708083188586215
0.779000	0.495000	1.000440927899765686248656
0.781000	0.495000	1.000418588683859688615030
0.783000	0.495000	1.000398320934434259754653
0.785000	0.495000	1.000380270952129002637321
0.787000	0.495000	1.000364565139742367705367
0.789000	0.495000	1.000351309040752090240289
0.791000	0.495000	1.000340586733452497014696
0.793000	0.495000	1.000332460563113423646087
0.795000	0.495000	1.000326971186192848151109
0.797000	0.495000	1.000324137894379017410529
0.799000	0.495000	1.000323959182194633044105
0.801000	0.495000	1.000326413520038260074330
0.803000	0.495000	1.000331460294656471532448
0.805000	0.495000	1.000339040880885876916295
0.807000	0.495000	1.000349079811736485723372
0.809000	0.495000	1.000361486018078283066757
0.811000	0.495000	1.000376154113983950821876
0.813000	0.495000	1.000392965708739145824779
0.815000	0.495000	1.000411790731311922897362
0.817000	0.495000	1.000432488757376559007639
0.819000	0.495000	1.000454910332567726172215
0.821000	0.495000	1.000478898288333029498176
0.823000	0.495000	1.000504289048502082337677
0.825000	0.495000	1.000530913925447018542059
0.827000	0.495000	1.000558600404604536748820
0.829000	0.495000	1.000587173415216968308528
0.831000	0.495000	1.000616456583679703129519
0.833000	0.495000	1.000646273463989599505908
0.835000	0.495000	1.000676448737764623331259
0.837000	0.495000	1.000706809374315664484811
0.839000	0.495000	1.000737185739540180406948
0.841000	0.495000	1.000767412641143661033993
0.843000	0.495000	1.000797330297026777046199
0.845000	0.495000	1.000826785213687619702227
0.847000	0.495000	1.000855630962243614234808
0.849000	0.495000	1.000883728841170494661128
0.851000	0.495000	1.000910948417021995027198
0.853000	0.495000	1.000937167937162808328821
0.855000	0.495000	1.000962274611765456810986
0.857000	0.495000	1.000986164765860664260799
0.859000	0.495000	1.001008743865897443470203
0.861000	0.495000	1.001029926428888217060376
0.863000	0.495000	1.001049635825633110641775
0.865000	0.495000	1.001067803992549798408618
0.867000	0.495000	1.001084371069145939614486
0.869000	0.495000	1.001099284980066173034174
0.871000	0.495000	1.001112500981819586343136
0.873000	0.495000	1.001123981194704803954210
0.875000	0.495000	1.001133694140095453661843
0.877000	0.495000	1.001141614302136773062557
0.879000	0.495000	1.001147721731090234342787
0.881000	0.495000	1.001152001703118354924982
0.883000	0.495000	1.001154444448339342343957
0.885000	0.495000	1.001155044955611472801138
0.887000	0.495000	1.001153802859395369750928
0.889000	0.495000	1.001150722413387095244275
0.891000	0.495000	1.001145812537240775697001
0.893000	0.495000	1.001139086935247002330129
0.895000	0.495000	1.001130564282521229202416
0.897000	0.495000	1.001120268462343254611824
0.899000	0.495000	1.001108228839840519341919
0.901000	0.495000	1.001094480555167365309899
0.903000	0.495000	1.001079064818150898830140
0.905000	0.495000	1.001062029185814106213570
0.907000	0.495000	1.001043427804319430052260
0.909000	0.495000	1.001023321597632520507659
0.911000	0.495000	1.001001778386586993363494
0.913000	0.495000	1.000978872923959039908937
0.915000	0.495000	1.000954686833552154112681
0.917000	0.495000	1.000929308444076903938935
0.919000	0.495000	1.000902832511676887605745
0.921000	0.495000	1.000875359828180322097069
0.923000	0.495000	1.000846996715484271689434
0.925000	0.495000	1.000817854409746798793890
0.927000	0.495000	1.000788048342207137153537
0.929000	0.495000	1.000757697326381201463619
0.931000	0.495000	1.000726922663993878614974
0.933000	0.495000	1.000695847184253084449779
0.935000	0.495000	1.000664594232899329284692
0.937000	0.495000	1.000633286628817453234319
0.939000	0.495000	1.000602045606873824468153
0.941000	0.495000	1.000570989766012885979762
0.943000	0.495000	1.000540234041538800724425
0.945000	0.495000	1.000509888719913753618584
0.947000	0.495000	1.000480058513373959883097
0.949000	0.495000	1.000450841710226024261488
0.951000	0.495000	1.000422329414898392485611
0.953000	0.495000	1.000394604889728533692050
0.955000	0.495000	1.000367743008143239791252
0.957000	0.495000	1.000341809826393202342842
0.959000	0.495000	1.000316862278409546505031
0.961000	0.495000	1.000292947995717662834636
0.963000	0.495000	1.000270105251758634423709
0.965000	0.495000	1.000248363027473885722429
0.967000	0.495000	1.000227741192679209447647
0.969000	0.495000	1.000208250795647790809539
0.971000	0.495000	1.000189894451457117696691
0.973000	0.495000	1.000172666818110567277245
0.975000	0.495000	1.000156555148216552808549
0.977000	0.495000	1.000141539903119491938810
0.979000	0.495000	1.000127595415849723892165
0.981000	0.495000	1.000114690589073651594276
0.983000	0.495000	1.000102789614374376725436
0.985000	0.495000	1.000091852699649397351322
0.987000	0.495000	1.000081836792152900628139
0.989000	0.495000	1.000072696285693396589522
0.991000	0.495000	1.000064383701671832938018
0.993000	0.495000	1.000056850334982039285592
0.995000	0.495000	1.000050046857235530595176
0.997000	0.495000	1.000043923871262840918916
0.999000	0.495000	1.000038432412359901135801



==> Data_files___plots/1D_Riemann/eps0p05/rho/1D_Riemann_Velstab_rho_eps0p05_1p5rds.dat <==
0.002500	0.350000	1.000118588129714991552532
0.007500	0.350000	1.000107232841005888701602
0.012500	0.350000	1.000095767120951384399063
0.017500	0.350000	1.000084202936115662652128
0.022500	0.350000	1.000072552390075530936997
0.027500	0.350000	1.000060827705466115489230
0.032500	0.350000	1.000049041205591793257668
0.037500	0.350000	1.000037205295673636840093
0.042500	0.350000	1.000025332443814196636822
0.047500	0.350000	1.000013435161754449254090
0.052500	0.350000	1.000001525985505956839461
0.057500	0.350000	0.999989617455939283630073
0.062500	0.350000	0.999977722099407051459252
0.067500	0.350000	0.999965852408487676505899
0.072500	0.350000	0.999954020822927280853776
0.077500	0.350000	0.999942239710857383450104
0.082500	0.350000	0.999930521350368639588169
0.087500	0.350000	0.999918877911508352518410
0.092500	0.350000	0.999907321438778806665937
0.097500	0.350000	0.999895863834196707564672
0.102500	0.350000	0.999884516840979675755818
0.107500	0.350000	0.999873292027915194779553
0.112500	0.350000	0.999862200774463527608305
0.117500	0.350000	0.999851254256642230089369
0.122500	0.350000	0.999840463433730675113509
0.127500	0.350000	0.999829839035830447713238
0.132500	0.350000	0.999819391552306480086543
0.137500	0.350000	0.999809131221132907363369
0.142500	0.350000	0.999799068019155523501240
0.147500	0.350000	0.999789211653278719893478
0.152500	0.350000	0.999779571552577350779245
0.157500	0.350000	0.999770156861328418429480
0.162500	0.350000	0.999760976432948145209423
0.167500	0.350000	0.999752038824816446904720
0.172500	0.350000	0.999743352293963827293055
0.177500	0.350000	0.999734924793588608515904
0.182500	0.350000	0.999726763970368303979797
0.187500	0.350000	0.999718877162523056334464
0.192500	0.350000	0.999711271398586287517674
0.197500	0.350000	0.999703953396828159938536
0.202500	0.350000	0.999696929565281777740893
0.207500	0.350000	0.999690206002310621791196
0.212500	0.350000	0.999683788497659930882833
0.217500	0.350000	0.999677682533927192132239
0.222500	0.350000	0.999671893288389457055132
0.227500	0.350000	0.999666425635122313231307
0.232500	0.350000	0.999661284147345341466462
0.237500	0.350000	0.999656473099929887560222
0.242500	0.350000	0.999651996472005199834143
0.247500	0.350000	0.999647857949602314242554
0.252500	0.350000	0.999644060928272626398439
0.257500	0.350000	0.999640608515629303099104
0.262500	0.350000	0.999637503533751692330611
0.267500	0.350000	0.999634748521408322829984
0.272500	0.350000	0.999632345736048311124478
0.277500	0.350000	0.999630297155523317442771
0.282500	0.350000	0.999628604479501192692226
0.287500	0.350000	0.999627269130543116837373
0.292500	0.350000	0.999626292254818138438566
0.297500	0.350000	0.999625674722435464403247
0.302500	0.350000	0.999625417128970683577904
0.307500	0.350000	0.999625519799142714383322
0.312500	0.350000	0.999625982772639698481498
0.317500	0.350000	0.999626805803521145676882
0.322500	0.350000	0.999627988371188269667300
0.327500	0.350000	0.999629529673750405471822
0.332500	0.350000	0.999631428624773610280840
0.337500	0.350000	0.999633683850494558775779
0.342500	0.350000	0.999636293686839039196457
0.347500	0.350000	0.999639256176229062944572
0.352500	0.350000	0.999642569064207009432721
0.357500	0.350000	0.999646229795921437144557
0.362500	0.350000	0.999650235512524409919877
0.367500	0.350000	0.999654583047537403928118
0.372500	0.350000	0.999659268923246302485097
0.377500	0.350000	0.999664289347185430756326
0.382500	0.350000	0.999669640208776910661470
0.387500	0.350000	0.999675317076187730513936
0.392500	0.350000	0.999681315193474029356935
0.397500	0.350000	0.999687629478073991329268
0.402500	0.350000	0.999694254518717517754567
0.407500	0.350000	0.999701184573814294331839
0.412500	0.350000	0.999708413570383980228939
0.417500	0.350000	0.999715935103586028631639
0.422500	0.350000	0.999723742436906759323278
0.427500	0.350000	0.999731828503056418888661
0.432500	0.350000	0.999740185905624301199168
0.437500	0.350000	0.999748806921536559144670
0.442500	0.350000	0.999757683504355898485016
0.447500	0.350000	0.999766807288456793578746
0.452500	0.350000	0.999776169594104757720743
0.457500	0.350000	0.999785761433459652103295
0.462500	0.350000	0.999795573517522240258870
0.467500	0.350000	0.999805596264028983988226
0.472500	0.350000	0.999815819806300853933578
0.477500	0.350000	0.999826234003039382436384
0.482500	0.350000	0.999836828449060743828625
0.487500	0.350000	0.999847592486948655299273
0.492500	0.350000	0.999858515219601562407092
0.497500	0.350000	0.999869585523644355262718
0.502500	0.350000	0.999880792063664425306513
0.507500	0.350000	0.999892123307232316697934
0.512500	0.350000	0.999903567540653237522008
0.517500	0.350000	0.999915112885398582598384
0.522500	0.350000	0.999926747315154851314389
0.527500	0.350000	0.999938458673426566747366
0.532500	0.350000	0.999950234691625361449496
0.537500	0.350000	0.999962063007570955974757
0.542500	0.350000	0.999973931184332087696021
0.547500	0.350000	0.999985826729326010564591
0.552500	0.350000	0.999997737113599738378866
0.557500	0.350000	1.000009649791212096303639
0.562500	0.350000	1.000021552218632869823978
0.567500	0.350000	1.000033431874082223700384
0.572500	0.350000	1.000045276276721795127855
0.577500	0.350000	1.000057073005630181583570
0.582500	0.350000	1.000068809718470452807537
0.587500	0.350000	1.000080474169787736471449
0.592500	0.350000	1.000092054228856941477943
0.597500	0.350000	1.000103537897014005508822
0.602500	0.350000	1.000114913324408716377434
0.607500	0.350000	1.000126168826115158339007
0.612500	0.350000	1.000137292897550267412043
0.617500	0.350000	1.000148274229145206604130
0.622500	0.350000	1.000159101720232701637769
0.627500	0.350000	1.000169764492107926656672
0.632500	0.350000	1.000180251900233630024672
0.637500	0.350000	1.000190553545567517801373
0.642500	0.350000	1.000200659284989690434031
0.647500	0.350000	1.000210559240822805193716
0.652500	0.350000	1.000220243809439413240625
0.657500	0.350000	1.000229703668960690166045
0.662500	0.350000	1.000238929786050556813848
0.667500	0.350000	1.000247913421829837332666
0.672500	0.350000	1.000256646136922888956633
0.677500	0.350000	1.000265119795670454294623
0.682500	0.350000	1.000273326569543375086369
0.687500	0.350000	1.000281258939788253670145
0.692500	0.350000	1.000288909699360129224033
0.697500	0.350000	1.000296271954179028185195
0.702500	0.350000	1.000303339123773005425733
0.707500	0.350000	1.000310104941353417373762
0.712500	0.350000	1.000316563453389262505766
0.717500	0.350000	1.000322709018734990138455
0.722500	0.350000	1.000328536307376392500146
0.727500	0.350000	1.000334040298859639150919
0.732500	0.350000	1.000339216280464071928691
0.737500	0.350000	1.000344059845182043133605
0.742500	0.350000	1.000348566889573742599850
0.747500	0.350000	1.000352733611547861869440
0.752500	0.350000	1.000356556508140482009139
0.757500	0.350000	1.000360032373336371946948
0.762500	0.350000	1.000363158295993093460652
0.767500	0.350000	1.000365931657916318542334
0.772500	0.350000	1.000368350132130101926009
0.777500	0.350000	1.000370411681384963387131
0.782500	0.350000	1.000372114556937974683137
0.787500	0.350000	1.000373457297636603513524
0.792500	0.350000	1.000374438729330739406009
0.797500	0.350000	1.000375057964632441454000
0.802500	0.350000	1.000375314401342308201492
0.807500	0.350000	1.000375207718992465188990
0.812500	0.350000	1.000374737893021226398105
0.817500	0.350000	1.000373905195138579671266
0.822500	0.350000	1.000372710182354074603950
0.827500	0.350000	1.000371153703483173558197
0.832500	0.350000	1.000369236902255654086957
0.837500	0.350000	1.000366961219922190551301
0.842500	0.350000	1.000364328398013036292014
0.847500	0.350000	1.000361340481277450109587
0.852500	0.350000	1.000357999820771004451103
0.857500	0.350000	1.000354309077047254561421
0.862500	0.350000	1.000350271223405362874814
0.867500	0.350000	1.000345889549134614782133
0.872500	0.350000	1.000341167662698316220826
0.877500	0.350000	1.000336109494795788776855
0.882500	0.350000	1.000330719301240511853734
0.887500	0.350000	1.000325001665586022170373
0.892500	0.350000	1.000318961501440284678210
0.897500	0.350000	1.000312604054400145159320
0.902500	0.350000	1.000305934903544802239139
0.907500	0.350000	1.000298959962425682235221
0.912500	0.350000	1.000291685479489878218828
0.917500	0.350000	1.000284118037886527119440
0.922500	0.350000	1.000276264554593064204369
0.927500	0.350000	1.000268132278819610547771
0.932500	0.350000	1.000259728789637314605443
0.937500	0.350000	1.000251061992796897115454
0.942500	0.350000	1.000242140116694322671265
0.947500	0.350000	1.000232971707458951016179
0.952500	0.350000	1.000223565623133081814444
0.957500	0.350000	1.000213931026930680445730
0.962500	0.350000	1.000204077379559075566817
0.967500	0.350000	1.000194014430598299369990
0.972500	0.350000	1.000183752208940068939569
0.977500	0.350000	1.000173301012297288892228
0.982500	0.350000	1.000162671395791402773057
0.987500	0.350000	1.000151874159646903095222
0.992500	0.350000	1.000140920336016758795949
0.997500	0.350000	1.000129821174974731334828



==> Data_files___plots/1D_Riemann/eps0p05/u/1D_Riemann_ExpRus_u_eps0p05.dat <==
0.001000	0.495000	1.000332879934802354782164
0.003000	0.495000	1.000452144246085195433693
0.005000	0.495000	1.000558000482403953057542
0.007000	0.495000	1.000651631997714119393095
0.009000	0.495000	1.000734165312441747985872
0.011000	0.495000	1.000806665663526384690840
0.013000	0.495000	1.000870133892619140425495
0.015000	0.495000	1.000925504560506773543693
0.017000	0.495000	1.000973645165067704709827
0.019000	0.495000	1.001015356333061934179796
0.021000	0.495000	1.001051372852945986480222
0.023000	0.495000	1.001082365416189778883904
0.025000	0.495000	1.001108942937451340426946
0.027000	0.495000	1.001131655329470016013715
0.029000	0.495000	1.001150996615606691975131
0.031000	0.495000	1.001167408271397496477562
0.033000	0.495000	1.001181282695758456569024
0.035000	0.495000	1.001192966722017629876973
0.037000	0.495000	1.001202765088490931333354
0.039000	0.495000	1.001210943797327335147429
0.041000	0.495000	1.001217733298981782397163
0.043000	0.495000	1.001223331446934317057185
0.045000	0.495000	1.001227906173784987231556
0.047000	0.495000	1.001231597845115173228692
0.049000	0.495000	1.001234521251398001950861
0.051000	0.495000	1.001236767201141075744886
0.053000	0.495000	1.001238403680184907429407
0.055000	0.495000	1.001239476542895134869582
0.057000	0.495000	1.001240009701050093227082
0.059000	0.495000	1.001240004775983960527697
0.061000	0.495000	1.001239440179118478368991
0.063000	0.495000	1.001238269586069540295625
0.065000	0.495000	1.001236419770168639686858
0.067000	0.495000	1.001233787763284643901329
0.069000	0.495000	1.001230237315791082863825
0.071000	0.495000	1.001225594633710969105778
0.073000	0.495000	1.001219643380188539794062
0.075000	0.495000	1.001212118941290807327960
0.077000	0.495000	1.001202701972559561127696
0.079000	0.495000	1.001191011263836472267030
0.081000	0.495000	1.001176595985376005515377
0.083000	0.495000	1.001158927408574150774712
0.085000	0.495000	1.001137390229505319538816
0.087000	0.495000	1.001111273662447009868970
0.089000	0.495000	1.001079762513360282838448
0.091000	0.495000	1.001041928488187515711161
0.093000	0.495000	1.000996722037272190775070
0.095000	0.495000	1.000942965082858071568239
0.097000	0.495000	1.000879345019701327501593
0.099000	0.495000	1.000804410416806344841234
0.101000	0.495000	1.000716568878456946833921
0.103000	0.495000	1.000614087542301966493596
0.105000	0.495000	1.000495096697766150839470
0.107000	0.495000	1.000357596997183629028427
0.109000	0.495000	1.000199470701035764363951
0.111000	0.495000	1.000018497345627199734963
0.113000	0.495000	0.999812374144624205207776
0.115000	0.495000	0.999578741333781772837597
0.117000	0.495000	0.999315212541438402382710
0.119000	0.495000	0.999019410117300443729960
0.121000	0.495000	0.998689005180588673660225
0.123000	0.495000	0.998321761960164866245293
0.125000	0.495000	0.997915585797947479740344
0.127000	0.495000	0.997468573980122674704774
0.129000	0.495000	0.996979068356093955927122
0.131000	0.495000	0.996445708513391426031092
0.133000	0.495000	0.995867484108283296251329
0.135000	0.495000	0.995243784818349186416242
0.137000	0.495000	0.994574446295042990939805
0.139000	0.495000	0.993859790460994596550393
0.141000	0.495000	0.993100658526630764022514
0.143000	0.495000	0.992298435199096884318237
0.145000	0.495000	0.991455062726912972337345
0.147000	0.495000	0.990573043665692321013694
0.149000	0.495000	0.989655431559239517902427
0.151000	0.495000	0.988705809097624288561690
0.153000	0.495000	0.987728253726487093189235
0.155000	0.495000	0.986727291123365768399367
0.157000	0.495000	0.985707837407467146739748
0.159000	0.495000	0.984675131387588220555074
0.161000	0.495000	0.983634658556776009241673
0.163000	0.495000	0.982592068889906244955057
0.165000	0.495000	0.981553090772952940845641
0.167000	0.495000	0.980523443573825481678341
0.169000	0.495000	0.979508751443751046750208
0.171000	0.495000	0.978514460909152061773852
0.173000	0.495000	0.977545764677442918788586
0.175000	0.495000	0.976607533842055786088565
0.177000	0.495000	0.975704260344405160942927
0.179000	0.495000	0.974840011149215146524227
0.181000	0.495000	0.974018395135242354143656
0.183000	0.495000	0.973242543217367028773879
0.185000	0.495000	0.972515101721563635095436
0.187000	0.495000	0.971838238553643374295632
0.189000	0.495000	0.971213661256239424446335
0.191000	0.495000	0.970642645653963853646928
0.193000	0.495000	0.970126073458471016586202
0.195000	0.495000	0.969664476953136400538824
0.197000	0.495000	0.969258088707659282157181
0.199000	0.495000	0.968906894188153122726703
0.201000	0.495000	0.968610685126289783219988
0.203000	0.495000	0.968369111587258468709649
0.205000	0.495000	0.968181730822867292474143
0.207000	0.495000	0.968048051204125070690054
0.209000	0.495000	0.967967569784683012912296
0.211000	0.495000	0.967939802311670649537234
0.213000	0.495000	0.967964304470113612310911
0.215000	0.495000	0.968040684825177022432285
0.217000	0.495000	0.968168609148483017001752
0.219000	0.495000	0.968347795579890924244637
0.221000	0.495000	0.968578001522656939492606
0.223000	0.495000	0.968859003115883132828401
0.225000	0.495000	0.969190568360942306114225
0.227000	0.495000	0.969572425194267561998629
0.229000	0.495000	0.970004225967262878604913
0.231000	0.495000	0.970485509910601118477302
0.233000	0.495000	0.971015665223317281373738
0.235000	0.495000	0.971593892435029804488522
0.237000	0.495000	0.972219170643919050611714
0.239000	0.495000	0.972890228134484336131038
0.241000	0.495000	0.973605518732329477948895
0.243000	0.495000	0.974363205062461434913246
0.245000	0.495000	0.975161149649465652800018
0.247000	0.495000	0.975996914540153248651677
0.249000	0.495000	0.976867769849307676643946
0.251000	0.495000	0.977770711336878650676852
0.253000	0.495000	0.978702486828291307041638
0.255000	0.495000	0.979659630998416797176276
0.257000	0.495000	0.980638507762491840047403
0.259000	0.495000	0.981635359262590267981352
0.261000	0.495000	0.982646360213586200771374
0.263000	0.495000	0.983667676185016714995868
0.265000	0.495000	0.984695524250663534182593
0.267000	0.495000	0.985726234340377649445486
0.269000	0.495000	0.986756309582450641393336
0.271000	0.495000	0.987782483931423982426168
0.273000	0.495000	0.988801775435594998420186
0.275000	0.495000	0.989811533610043925435207
0.277000	0.495000	0.990809479541317927875355
0.279000	0.495000	0.991793737554574228454385
0.281000	0.495000	0.992762857516924612788500
0.283000	0.495000	0.993715827124235229206306
0.285000	0.495000	0.994652073813829251669461
0.287000	0.495000	0.995571456252663189445684
0.289000	0.495000	0.996474245658887536336579
0.291000	0.495000	0.997361097513652539170437
0.293000	0.495000	0.998233014499078863401849
0.295000	0.495000	0.999091301747072613181899
0.297000	0.495000	0.999937515694243272967867
0.299000	0.495000	1.000773408002599396127152
0.301000	0.495000	1.001600866119002342102817
0.303000	0.495000	1.002421852105369159957604
0.305000	0.495000	1.003238341375803699406788
0.307000	0.495000	1.004052262926918848151558
0.309000	0.495000	1.004865442548340093154025
0.311000	0.495000	1.005679550356584073256272
0.313000	0.495000	1.006496053814498470302397
0.315000	0.495000	1.007316177189274020165044
0.317000	0.495000	1.008140868172869408780912
0.319000	0.495000	1.008970772149596184519282
0.321000	0.495000	1.009806214355472686605708
0.323000	0.495000	1.010647189941036305782518
0.325000	0.495000	1.011493361731601758890520
0.327000	0.495000	1.012344065282136496009002
0.329000	0.495000	1.013198320653579731498439
0.331000	0.495000	1.014054850196354662372755
0.333000	0.495000	1.014912101517458253852055
0.335000	0.495000	1.015768274730651565818107
0.337000	0.495000	1.016621353043735354049204
0.339000	0.495000	1.017469135722241180275205
0.341000	0.495000	1.018309272481754179651148
0.343000	0.495000	1.019139298399476478707015
0.345000	0.495000	1.019956668495782148298190
0.347000	0.495000	1.020758791214952054815512
0.349000	0.495000	1.021543060127814372961552
0.351000	0.495000	1.022306883283558676112079
0.353000	0.495000	1.023047709750515288362749
0.355000	0.495000	1.023763053002770595512061
0.357000	0.495000	1.024450510928035962265881
0.359000	0.495000	1.025107782349288898515738
0.361000	0.495000	1.025732680065922775014542
0.363000	0.495000	1.026323140526577804010344
0.365000	0.495000	1.026877230343739011431126
0.367000	0.495000	1.027393149947139150413022
0.369000	0.495000	1.027869234747310622779537
0.371000	0.495000	1.028303954240900930372504
0.373000	0.495000	1.028695909533818841907760
0.375000	0.495000	1.029043829786608466037023
0.377000	0.495000	1.029346568097475156378096
0.379000	0.495000	1.029603097331856398355399
0.381000	0.495000	1.029812506384320647256914
0.383000	0.495000	1.029973997317991774025359
0.385000	0.495000	1.030086883771408112764334
0.387000	0.495000	1.030150590952561007185295
0.389000	0.495000	1.030164657458147337010246
0.391000	0.495000	1.030128739081378252961940
0.393000	0.495000	1.030042614752413987488922
0.395000	0.495000	1.029906194245276740417694
0.397000	0.495000	1.029719527668689016408621
0.399000	0.495000	1.029482816590663318834231
0.401000	0.495000	1.029196426353648163853904
0.403000	0.495000	1.028860899150030538962142
0.405000	0.495000	1.028476967352487836393493
0.407000	0.495000	1.028045566540377597775091
0.409000	0.495000	1.027567847628238384416477
0.411000	0.495000	1.027045187487687361027611
0.413000	0.495000	1.026479197461400261204290
0.415000	0.495000	1.025871729197396220456540
0.417000	0.495000	1.025224877283433810859492
0.419000	0.495000	1.024540978234096844090573
0.421000	0.495000	1.023822605474733249408814
0.423000	0.495000	1.023072560074335557445124
0.425000	0.495000	1.022293857100326830433801
0.427000	0.495000	1.021489707597493357127405
0.429000	0.495000	1.020663496327035568711494
0.431000	0.495000	1.019818755534577681132191
0.433000	0.495000	1.018959135143002958656666
0.435000	0.495000	1.018088369883091814926956
0.437000	0.495000	1.017210243976230277240802
0.439000	0.495000	1.016328554066832312585689
0.441000	0.495000	1.015447071162666414778641
0.443000	0.495000	1.014569502378042553658588
0.445000	0.495000	1.013699453285714646710858
0.447000	0.495000	1.012840391668684336679007
0.449000	0.495000	1.011995613423271267450332
0.451000	0.495000	1.011168211302294839271099
0.453000	0.495000	1.010361047104089360360035
0.455000	0.495000	1.009576727813456642479650
0.457000	0.495000	1.008817586088353701612164
0.459000	0.495000	1.008085665365622274336488
0.461000	0.495000	1.007382709734810033452845
0.463000	0.495000	1.006710158606169969175426
0.465000	0.495000	1.006069146080431409018274
0.467000	0.495000	1.005460504818978195729073
0.469000	0.495000	1.004884774115482048983949
0.471000	0.495000	1.004342211787381033971656
0.473000	0.495000	1.003832809438881090713380
0.475000	0.495000	1.003356310597813383367338
0.477000	0.495000	1.002912231196573022984353
0.479000	0.495000	1.002499881852530361214804
0.481000	0.495000	1.002118391404207109474100
0.483000	0.495000	1.001766731175217195470850
0.485000	0.495000	1.001443739466270743676546
0.487000	0.495000	1.001148145814365397754386
0.489000	0.495000	1.000878594605519644744618
0.491000	0.495000	1.000633667680709493197355
0.493000	0.495000	1.000411905631645170799970
0.495000	0.495000	1.000211827541985343259512
0.497000	0.495000	1.000031948988198138295047
0.499000	0.495000	0.999870798170985342068207
0.501000	0.495000	0.999726930101916710924570
0.503000	0.495000	0.999598938818906379566442
0.505000	0.495000	0.999485467648316472377701
0.507000	0.495000	0.999385217569704997764291
0.509000	0.495000	0.999296953771431462065777
0.511000	0.495000	0.999219510511314412681827
0.513000	0.495000	0.999151794416659133624137
0.515000	0.495000	0.999092786372052565901924
0.517000	0.495000	0.999041542152467099136004
0.519000	0.495000	0.998997191963298059036447
0.521000	0.495000	0.998958939048908201030486
0.523000	0.495000	0.998926057527699029492396
0.525000	0.495000	0.998897889605210642649524
0.527000	0.495000	0.998873842307924419969822
0.529000	0.495000	0.998853383870062283556024
0.531000	0.495000	0.998836039894201332955959
0.533000	0.495000	0.998821389394609848721984
0.535000	0.495000	0.998809060820011085368719
0.537000	0.495000	0.998798728141012226444673
0.539000	0.495000	0.998790107076219402237882
0.541000	0.495000	0.998782951521180351051044
0.543000	0.495000	0.998777050235479246786952
0.545000	0.495000	0.998772223835536321345785
0.547000	0.495000	0.998768322134762298603050
0.549000	0.495000	0.998765221867595087701375
0.551000	0.495000	0.998762824830607409687389
0.553000	0.495000	0.998761056471346053697857
0.555000	0.495000	0.998759864954311349372063
0.557000	0.495000	0.998759220732629460215435
0.559000	0.495000	0.998759116653911038774538
0.561000	0.495000	0.998759568628717508964598
0.563000	0.495000	0.998760616889296071185811
0.565000	0.495000	0.998762327865314047947720
0.567000	0.495000	0.998764796700752022218239
0.569000	0.495000	0.998768150431889933926755
0.571000	0.495000	0.998772551839774647142178
0.573000	0.495000	0.998778203981431245139788
0.575000	0.495000	0.998785355391490048404535
0.577000	0.495000	0.998794305929866732540745
0.579000	0.495000	0.998805413231229732851091
0.581000	0.495000	0.998819099687754174965448
0.583000	0.495000	0.998835859868939079930783
0.585000	0.495000	0.998856268250389978113901
0.587000	0.495000	0.998880987088534122442240
0.589000	0.495000	0.998910774241111187876641
0.591000	0.495000	0.998946490694568312029844
0.593000	0.495000	0.998989107521391028754465
0.595000	0.495000	0.999039711953856546244879
0.597000	0.495000	0.999099512228721509110585
0.599000	0.495000	0.999169840830855582325398
0.601000	0.495000	0.999252155746908954370156
0.603000	0.495000	0.999348039333352367030727
0.605000	0.495000	0.999459194410531992502911
0.607000	0.495000	0.999587437216827412456155
0.609000	0.495000	0.999734686896842861258961
0.611000	0.495000	0.999902951255692173937462
0.613000	0.495000	1.000094308588319602648653
0.615000	0.495000	1.000310885488346679395022
0.617000	0.495000	1.000554830652437665605703
0.619000	0.495000	1.000828284822334213188810
0.621000	0.495000	1.001133347142742602287058
0.623000	0.495000	1.001472038355460281167097
0.625000	0.495000	1.001846261393393833216692
0.627000	0.495000	1.002257760077035264600909
0.629000	0.495000	1.002708076744831977578087
0.631000	0.495000	1.003198509761712209353846
0.633000	0.495000	1.003730071939631818267458
0.635000	0.495000	1.004303450965552846341211
0.637000	0.495000	1.004918972960481049483406
0.639000	0.495000	1.005576570284235859986666
0.641000	0.495000	1.006275754653954468409438
0.643000	0.495000	1.007015596558903602897317
0.645000	0.495000	1.007794711831608625018930
0.647000	0.495000	1.008611256078367546251684
0.649000	0.495000	1.009462927484430228020074
0.651000	0.495000	1.010346978296373432471000
0.653000	0.495000	1.011260235052620970463977
0.655000	0.495000	1.012199127390084552047256
0.657000	0.495000	1.013159725008580869243247
0.659000	0.495000	1.014137782133309961807299
0.661000	0.495000	1.015128788586811436900348
0.663000	0.495000	1.016128026374185866487210
0.665000	0.495000	1.017130630505283628295388
0.667000	0.495000	1.018131652632330963470508
0.669000	0.495000	1.019126125975914343158024
0.671000	0.495000	1.020109129951561666160842
0.673000	0.495000	1.021075852895456215208014
0.675000	0.495000	1.022021651323906432651256
0.677000	0.495000	1.022942104246293171243565
0.679000	0.495000	1.023833061184450388125811
0.681000	0.495000	1.024690682729842761133909
0.683000	0.495000	1.025511472688313219236989
0.685000	0.495000	1.026292301115315774850956
0.687000	0.495000	1.027030417823794339327037
0.689000	0.495000	1.027723456244602040499103
0.691000	0.495000	1.028369427824671555882219
0.693000	0.495000	1.028966707451761664060541
0.695000	0.495000	1.029514010685035563241740
0.697000	0.495000	1.030010363837822628951812
0.699000	0.495000	1.030455068193048440150505
0.701000	0.495000	1.030847659823482809215989
0.703000	0.495000	1.031187866631517957571873
0.705000	0.495000	1.031475564310684100988169
0.707000	0.495000	1.031710732960274157221647
0.709000	0.495000	1.031893416054002532433742
0.711000	0.495000	1.032023683373435307686350
0.713000	0.495000	1.032101599372265088305767
0.715000	0.495000	1.032127198277758894917611
0.717000	0.495000	1.032100467345753669334840
0.719000	0.495000	1.032021338000217003383341
0.721000	0.495000	1.031889685543128987177397
0.723000	0.495000	1.031705338203510846639688
0.725000	0.495000	1.031468094905693355656240
0.727000	0.495000	1.031177751129874975433154
0.729000	0.495000	1.030834131929116548320735
0.731000	0.495000	1.030437130859797711934789
0.733000	0.495000	1.029986753310411451423079
0.735000	0.495000	1.029483162485816061249011
0.737000	0.495000	1.028926726130661828406687
0.739000	0.495000	1.028318061965260765688868
0.741000	0.495000	1.027658079767502341539398
0.743000	0.495000	1.026948018070867441053906
0.745000	0.495000	1.026189473564986576192837
0.747000	0.495000	1.025384421481727592606603
0.749000	0.495000	1.024535225523616643883429
0.751000	0.495000	1.023644636235994997974785
0.753000	0.495000	1.022715777129629355357565
0.755000	0.495000	1.021752118311882062684504
0.757000	0.495000	1.020757437866103067847234
0.759000	0.495000	1.019735771709161076259420
0.761000	0.495000	1.018691353135811494823315
0.763000	0.495000	1.017628543702369103840510
0.765000	0.495000	1.016551757490405272221778
0.767000	0.495000	1.015465381102993891460073
0.769000	0.495000	1.014373691965992474450786
0.771000	0.495000	1.013280777622432626827731
0.773000	0.495000	1.012190458712630913851171
0.775000	0.495000	1.011106218225172215241514
0.777000	0.495000	1.010031139389665932881712
0.779000	0.495000	1.008967854271229036555724
0.781000	0.495000	1.007918504734562237246109
0.783000	0.495000	1.006884716991957695597648
0.785000	0.495000	1.005867590455273186123009
0.787000	0.495000	1.004867701101343158143209
0.789000	0.495000	1.003885119054844121677661
0.791000	0.495000	1.002919439614695873430605
0.793000	0.495000	1.001969826518119388580885
0.795000	0.495000	1.001035065865795381512271
0.797000	0.495000	1.000113628834323531435757
0.799000	0.495000	0.999203741085066154958838
0.801000	0.495000	0.998303456645949771619541
0.803000	0.495000	0.997410733993161824351148
0.805000	0.495000	0.996523512090386920370122
0.807000	0.495000	0.995639784246525105793069
0.809000	0.495000	0.994757667820741930952977
0.811000	0.495000	0.993875468025218644640972
0.813000	0.495000	0.992991734340020082427714
0.815000	0.495000	0.992105308349070180717888
0.817000	0.495000	0.991215362120010379243240
0.819000	0.495000	0.990321426571611818090446
0.821000	0.495000	0.989423409590957980697112
0.823000	0.495000	0.988521603968074091817186
0.825000	0.495000	0.987616685500649849061006
0.827000	0.495000	0.986709701878058620394540
0.829000	0.495000	0.985802053176634274223034
0.831000	0.495000	0.984895464982426305233787
0.833000	0.495000	0.983991955300334564249454
0.835000	0.495000	0.983093796508135109313287
0.837000	0.495000	0.982203473669426063707988
0.839000	0.495000	0.981323640532796526159132
0.841000	0.495000	0.980457074516536186692406
0.843000	0.495000	0.979606631912748992974116
0.845000	0.495000	0.978775204446086788401260
0.847000	0.495000	0.977965678194498533315482
0.849000	0.495000	0.977180895729057197307554
0.851000	0.495000	0.976423622162447157890597
0.853000	0.495000	0.975696515617391568753192
0.855000	0.495000	0.975002102443649265595127
0.857000	0.495000	0.974342757331690290101278
0.859000	0.495000	0.973720688297585401649314
0.861000	0.495000	0.973137926353707549687044
0.863000	0.495000	0.972596319536968234586993
0.865000	0.495000	0.972097530844852286691093
0.867000	0.495000	0.971643039532445795813942
0.869000	0.495000	0.971234145152716776827617
0.871000	0.495000	0.970871973678354205361529
0.873000	0.495000	0.970557485026874888767168
0.875000	0.495000	0.970291481320405657662320
0.877000	0.495000	0.970074615245503646399072
0.879000	0.495000	0.969907397934704151865049
0.881000	0.495000	0.969790205866712495819115
0.883000	0.495000	0.969723286372773385366486
0.885000	0.495000	0.969706761438963726895679
0.887000	0.495000	0.969740629589414981914786
0.889000	0.495000	0.969824765662909871188901
0.891000	0.495000	0.969958918806588132888180
0.893000	0.495000	0.970142708676139275958406
0.895000	0.495000	0.970375619929002009023122
0.897000	0.495000	0.970656995429726499047263
0.899000	0.495000	0.970986028549432056422575
0.901000	0.495000	0.971361755001426740996351
0.903000	0.495000	0.971783044691606812115481
0.905000	0.495000	0.972248594079823780234051
0.907000	0.495000	0.972756919547940412940079
0.909000	0.495000	0.973306352250833617389958
0.911000	0.495000	0.973895034890470245869665
0.913000	0.495000	0.974520920801462353644240
0.915000	0.495000	0.975181775671740469491056
0.917000	0.495000	0.975875182146472730515541
0.919000	0.495000	0.976598547479892054035133
0.921000	0.495000	0.977349114311458544435141
0.923000	0.495000	0.978123974552427388751141
0.925000	0.495000	0.978920086279521761696287
0.927000	0.495000	0.979734293446635762236951
0.929000	0.495000	0.980563348145968904923109
0.931000	0.495000	0.981403935078768774324942
0.933000	0.495000	0.982252697834834820334038
0.935000	0.495000	0.983106266530594519181818
0.937000	0.495000	0.983961286318943306739015
0.939000	0.495000	0.984814446260637632590829
0.941000	0.495000	0.985662508037375206804143
0.943000	0.495000	0.986502333990288082787856
0.945000	0.495000	0.987330913984127311877614
0.947000	0.495000	0.988145390626113062637614
0.949000	0.495000	0.988943082408021756357641
0.951000	0.495000	0.989721504389179496108397
0.953000	0.495000	0.990478386095558049895260
0.955000	0.495000	0.991211686373503653157968
0.957000	0.495000	0.991919605004916160595485
0.959000	0.495000	0.992600590961528861377872
0.961000	0.495000	0.993253347247427309518741
0.963000	0.495000	0.993876832349504302221987
0.965000	0.495000	0.994470258383267413648809
0.967000	0.495000	0.995033086084599727172417
0.969000	0.495000	0.995565016855588624800077
0.971000	0.495000	0.996065982122612991744859
0.973000	0.495000	0.996536130307013823248496
0.975000	0.495000	0.996975811741877881999585
0.977000	0.495000	0.997385561892290550822793
0.979000	0.495000	0.997766083250643642799105
0.981000	0.495000	0.998118226283479792471098
0.983000	0.495000	0.998442969802173840854209
0.985000	0.495000	0.998741401117113181129525
0.987000	0.495000	0.999014696314916905706127
0.989000	0.495000	0.999264100971225976977053
0.991000	0.495000	0.999490911579709817580408
0.993000	0.495000	0.999696457941429250659837
0.995000	0.495000	0.999882086719501184113312
0.997000	0.495000	1.000049146323383819634500
0.999000	0.495000	1.000198973245757683159241



==> Data_files___plots/1D_Riemann/eps0p05/u/1D_Riemann_Velstab_u_eps0p05_1p5rds.dat <==
0.005000	0.050000	0.993137816722730826235477
0.010000	0.050000	0.993077494191644816190490
0.015000	0.050000	0.993024095929076144884107
0.020000	0.050000	0.992977682728952704138692
0.025000	0.050000	0.992938307584588120136004
0.030000	0.050000	0.992906015573541078644837
0.035000	0.050000	0.992880843759600173470403
0.040000	0.050000	0.992862821111063720280754
0.045000	0.050000	0.992851968437242660137088
0.050000	0.050000	0.992848298342319357523422
0.055000	0.050000	0.992851815197495768394731
0.060000	0.050000	0.992862515131619716157729
0.065000	0.050000	0.992880386039831641653564
0.070000	0.050000	0.992905407610742418711425
0.075000	0.050000	0.992937551371635529484649
0.080000	0.050000	0.992976780751478105280228
0.085000	0.050000	0.993023051161569081379810
0.090000	0.050000	0.993076310092902203585652
0.095000	0.050000	0.993136497230275527847709
0.100000	0.050000	0.993203544581841346605700
0.105000	0.050000	0.993277376623881935735483
0.110000	0.050000	0.993357910459630399913067
0.115000	0.050000	0.993445055991359904368210
0.120000	0.050000	0.993538716104805708084768
0.125000	0.050000	0.993638786864714629309958
0.130000	0.050000	0.993745157720748562013569
0.135000	0.050000	0.993857711722263226228335
0.140000	0.050000	0.993976325741002586511286
0.145000	0.050000	0.994100870700635463883543
0.150000	0.050000	0.994231211811643644793435
0.155000	0.050000	0.994367208810650993200397
0.160000	0.050000	0.994508716202905151959612
0.165000	0.050000	0.994655583506688256711925
0.170000	0.050000	0.994807655498632148471927
0.175000	0.050000	0.994964772458731494531037
0.180000	0.050000	0.995126770414095584982306
0.185000	0.050000	0.995293481380310041117809
0.190000	0.050000	0.995464733599525364304839
0.195000	0.050000	0.995640351774516818572636
0.200000	0.050000	0.995820157297550800912234
0.205000	0.050000	0.996003968473845091580188
0.210000	0.050000	0.996191600738402072146016
0.215000	0.050000	0.996382866866250660464743
0.220000	0.050000	0.996577577175182471869164
0.225000	0.050000	0.996775539720751391215003
0.230000	0.050000	0.996976560483556650815729
0.235000	0.050000	0.997180443548089101568621
0.240000	0.050000	0.997386991273677692149136
0.245000	0.050000	0.997596004456986484854042
0.250000	0.050000	0.997807282486884661310000
0.255000	0.050000	0.998020623491018499251481
0.260000	0.050000	0.998235824475413369150090
0.265000	0.050000	0.998452681456502233459105
0.270000	0.050000	0.998670989586968427254021
0.275000	0.050000	0.998890543275150588620193
0.280000	0.050000	0.999111136299335234056684
0.285000	0.050000	0.999332561917096739989574
0.290000	0.050000	0.999554612970595779408711
0.295000	0.050000	0.999777081988854177119208
0.300000	0.050000	0.999999761663143416079436
0.305000	0.050000	1.000222444900931817457490
0.310000	0.050000	1.000444922628876520676044
0.315000	0.050000	1.000666986214996168058633
0.320000	0.050000	1.000888428932708684726549
0.325000	0.050000	1.001109043674648813038175
0.330000	0.050000	1.001328623573534359891823
0.335000	0.050000	1.001546962224296510868271
0.340000	0.050000	1.001763853816680427399888
0.345000	0.050000	1.001979093254005581670185
0.350000	0.050000	1.002192476275721055856138
0.355000	0.050000	1.002403799585383170622777
0.360000	0.050000	1.002612860985425236037827
0.365000	0.050000	1.002819459519132871960778
0.370000	0.050000	1.003023395620024738050802
0.375000	0.050000	1.003224471269422712893515
0.380000	0.050000	1.003422490161848923406751
0.385000	0.050000	1.003617257878999247111551
0.390000	0.050000	1.003808582071573640703832
0.395000	0.050000	1.003996272649654963871058
0.400000	0.050000	1.004180141980617335661918
0.405000	0.050000	1.004360005095116026296864
0.410000	0.050000	1.004535679900042444145924
0.415000	0.050000	1.004706987398448436721310
0.420000	0.050000	1.004873751915674962020830
0.425000	0.050000	1.005035801330985245627403
0.430000	0.050000	1.005192967314068486217593
0.435000	0.050000	1.005345085565597873511479
0.440000	0.050000	1.005491996060651427313815
0.445000	0.050000	1.005633543294655041222541
0.450000	0.050000	1.005769576529991438107459
0.455000	0.050000	1.005899950043017465617368
0.460000	0.050000	1.006024523369755785395796
0.465000	0.050000	1.006143161549529541076708
0.470000	0.050000	1.006255735365069625686374
0.475000	0.050000	1.006362121578134427579698
0.480000	0.050000	1.006462203159282697839672
0.485000	0.050000	1.006555869510752598827708
0.490000	0.050000	1.006643016681136870715818
0.495000	0.050000	1.006723547570798737993414
0.500000	0.050000	1.006797372126961187532856
0.505000	0.050000	1.006864407527173765899420
0.510000	0.050000	1.006924578350423482575593
0.515000	0.050000	1.006977816734654584962527
0.520000	0.050000	1.007024062520134322085141
0.525000	0.050000	1.007063263377385053942703
0.530000	0.050000	1.007095374919447117179061
0.535000	0.050000	1.007120360797407299102701
0.540000	0.050000	1.007138192778859853149243
0.545000	0.050000	1.007148850808871731743466
0.550000	0.050000	1.007152323052913134304731
0.555000	0.050000	1.007148605921571293819738
0.560000	0.050000	1.007137704077055051499201
0.565000	0.050000	1.007119630421184686142055
0.570000	0.050000	1.007094406065327740762427
0.575000	0.050000	1.007062060281701088015893
0.580000	0.050000	1.007022630437556687255096
0.585000	0.050000	1.006976161911188771824754
0.590000	0.050000	1.006922707991588339382361
0.595000	0.050000	1.006862329761231800162591
0.600000	0.050000	1.006795095963590069843008
0.605000	0.050000	1.006721082855339455264243
0.610000	0.050000	1.006640374044809105313902
0.615000	0.050000	1.006553060317035841464417
0.620000	0.050000	1.006459239446739317713764
0.625000	0.050000	1.006359016000121897604913
0.630000	0.050000	1.006252501126740472869869
0.635000	0.050000	1.006139812342176753645617
0.640000	0.050000	1.006021073303225321637910
0.645000	0.050000	1.005896413576504277997969
0.650000	0.050000	1.005765968401451493363652
0.655000	0.050000	1.005629878449262104567197
0.660000	0.050000	1.005488289579174354670954
0.665000	0.050000	1.005341352592149739564320
0.670000	0.050000	1.005189222984749886080635
0.675000	0.050000	1.005032060702963692122580
0.680000	0.050000	1.004870029897342975644392
0.685000	0.050000	1.004703298681381751222830
0.690000	0.050000	1.004532038892516965233881
0.695000	0.050000	1.004356425858101253822952
0.700000	0.050000	1.004176638166134782892414
0.705000	0.050000	1.003992857442097541564863
0.710000	0.050000	1.003805268132153871718515
0.715000	0.050000	1.003614057293555461569667
0.720000	0.050000	1.003419414392558772775033
0.725000	0.050000	1.003221531109905306777819
0.730000	0.050000	1.003020601154996915838069
0.735000	0.050000	1.002816820087979676756618
0.740000	0.050000	1.002610385150080940519501
0.745000	0.050000	1.002401495102930750746850
0.750000	0.050000	1.002190350075049307676522
0.755000	0.050000	1.001977151417366540542275
0.760000	0.050000	1.001762101565568885419566
0.765000	0.050000	1.001545403910113929413228
0.770000	0.050000	1.001327262672813356303436
0.775000	0.050000	1.001107882789765257669501
0.780000	0.050000	1.000887469799603524123199
0.785000	0.050000	1.000666229736928647398031
0.790000	0.050000	1.000444369029507951651681
0.795000	0.050000	1.000222094399102479300723
0.800000	0.050000	0.999999612372159840667507
0.805000	0.050000	0.999777129277824250230822
0.810000	0.050000	0.999554853417349398192471
0.815000	0.050000	0.999332992611772219504473
0.820000	0.050000	0.999111752786950191307369
0.825000	0.050000	0.998891340248327375128667
0.830000	0.050000	0.998671961063891888699118
0.835000	0.050000	0.998453820845071060574583
0.840000	0.050000	0.998237124617257221004252
0.845000	0.050000	0.998022076703881766412962
0.850000	0.050000	0.997808880607118808825362
0.855000	0.050000	0.997597738882934792492563
0.860000	0.050000	0.997388853009058884424576
0.865000	0.050000	0.997182423246337545919005
0.870000	0.050000	0.996978648491621988192435
0.875000	0.050000	0.996777726123416196735150
0.880000	0.050000	0.996579851838621966209075
0.885000	0.050000	0.996385219481346506853470
0.890000	0.050000	0.996194020863128582021773
0.895000	0.050000	0.996006445575039589535038
0.900000	0.050000	0.995822680791511705145069
0.905000	0.050000	0.995642911066313862633592
0.910000	0.050000	0.995467318121463495828039
0.915000	0.050000	0.995296080628443879945166
0.920000	0.050000	0.995129373983717369078761
0.925000	0.050000	0.994967370078079893502832
0.930000	0.050000	0.994810237061095614663486
0.935000	0.050000	0.994658139101338156784493
0.940000	0.050000	0.994511236143362231665321
0.945000	0.050000	0.994369683662220116282526
0.950000	0.050000	0.994233632416974488776873
0.955000	0.050000	0.994103228203349953417955
0.960000	0.050000	0.993978611608105522279288
0.965000	0.050000	0.993859917764541744844564
0.970000	0.050000	0.993747276111957900113225
0.975000	0.050000	0.993640810158887277658835
0.980000	0.050000	0.993540637252393943334994
0.985000	0.050000	0.993446868353804246609684
0.990000	0.050000	0.993359607822550616518242
0.995000	0.050000	0.993278953209111747923998
1.000000	0.050000	0.993204995058093009774325


==> Data_files___plots/1D_Riemann/eps0p3/rho/1D_Riemann_ExpRus_rho_eps0p3.dat <==
0.001000	0.495000	0.997170794750092182034962
0.003000	0.495000	0.998253902342111532064450
0.005000	0.495000	0.999446110871992976498746
0.007000	0.495000	1.000719796710354492219608
0.009000	0.495000	1.002046748502577466766184
0.011000	0.495000	1.003399454210445851387590
0.013000	0.495000	1.004752255582115116894215
0.015000	0.495000	1.006082303138148281718145
0.017000	0.495000	1.007370266845685424783596
0.019000	0.495000	1.008600782058606926128164
0.021000	0.495000	1.009762633809750065339017
0.023000	0.495000	1.010848702388926545481240
0.025000	0.495000	1.011855707535089798909667
0.027000	0.495000	1.012783796895013521677242
0.029000	0.495000	1.013636026992424721271391
0.031000	0.495000	1.014417782690882896545759
0.033000	0.495000	1.015136178116619491973438
0.035000	0.495000	1.015799472921575130612837
0.037000	0.495000	1.016416465537655966500097
0.039000	0.495000	1.016996074050159126755943
0.041000	0.495000	1.017546815747050414913133
0.043000	0.495000	1.018076456897449411087564
0.045000	0.495000	1.018591711402232480310204
0.047000	0.495000	1.019098007467232669398527
0.049000	0.495000	1.019599322598145896279220
0.051000	0.495000	1.020098083920556231163346
0.053000	0.495000	1.020595129614584317678805
0.055000	0.495000	1.021089726445270073895699
0.057000	0.495000	1.021579637740005042090274
0.059000	0.495000	1.022061235639073695224965
0.061000	0.495000	1.022529650998349692869738
0.063000	0.495000	1.022978953964813531030131
0.065000	0.495000	1.023402358009585011444642
0.067000	0.495000	1.023792440130298686540300
0.069000	0.495000	1.024141370056747879502268
0.071000	0.495000	1.024441141622743911554494
0.073000	0.495000	1.024683799991163102305336
0.075000	0.495000	1.024861659105485767184973
0.077000	0.495000	1.024967504543150109697081
0.079000	0.495000	1.024994777811388146915306
0.081000	0.495000	1.024937739003463965659080
0.083000	0.495000	1.024791605577086039957635
0.085000	0.495000	1.024552665791506944614753
0.087000	0.495000	1.024218366021312220937034
0.089000	0.495000	1.023787371741593066332143
0.091000	0.495000	1.023259602451872085637774
0.093000	0.495000	1.022636241186296812699652
0.095000	0.495000	1.021919719564765349772983
0.097000	0.495000	1.021113679597438039792223
0.099000	0.495000	1.020222913686994470339187
0.101000	0.495000	1.019253284498183642625690
0.103000	0.495000	1.018211626594397456457841
0.105000	0.495000	1.017105631978816315807990
0.107000	0.495000	1.015943721916974240571108
0.109000	0.495000	1.014734907645149286636865
0.111000	0.495000	1.013488642767560454771569
0.113000	0.495000	1.012214670297109986307760
0.115000	0.495000	1.010922867384151713210372
0.117000	0.495000	1.009623090795405131459006
0.119000	0.495000	1.008325026147118608221831
0.121000	0.495000	1.007038043765929868911257
0.123000	0.495000	1.005771063856172986561432
0.125000	0.495000	1.004532433405803004689005
0.127000	0.495000	1.003329816977915900366725
0.129000	0.495000	1.002170103222962183053824
0.131000	0.495000	1.001059328616621613150528
0.133000	0.495000	1.000002619583973517691788
0.135000	0.495000	0.999004153811415052111045
0.137000	0.495000	0.998067141169916016707475
0.139000	0.495000	0.997193824271580431251039
0.141000	0.495000	0.996385498252649215444876
0.143000	0.495000	0.995642548921054415522747
0.145000	0.495000	0.994964507933104314041373
0.147000	0.495000	0.994350123187459078444306
0.149000	0.495000	0.993797442168571243392705
0.151000	0.495000	0.993303905565373290720288
0.153000	0.495000	0.992866448166119353047065
0.155000	0.495000	0.992481603817409463452748
0.157000	0.495000	0.992145611159272577950219
0.159000	0.495000	0.991854516923694751184826
0.161000	0.495000	0.991604273813626591049797
0.163000	0.495000	0.991390830352037011330424
0.165000	0.495000	0.991210210581862316558954
0.167000	0.495000	0.991058582073079619156886
0.169000	0.495000	0.990932311311409574905440
0.171000	0.495000	0.990828006161011853869525
0.173000	0.495000	0.990742545670235119636970
0.175000	0.495000	0.990673097990753759312099
0.177000	0.495000	0.990617127581337797437300
0.179000	0.495000	0.990572393153914765306922
0.181000	0.495000	0.990536937988137022870205
0.183000	0.495000	0.990509074297730829350428
0.185000	0.495000	0.990487363291388867025944
0.187000	0.495000	0.990470592451954789936508
0.189000	0.495000	0.990457751381691009484598
0.191000	0.495000	0.990448007350266168558051
0.193000	0.495000	0.990440681455728610949052
0.195000	0.495000	0.990435226084101616450539
0.197000	0.495000	0.990431204143498944425517
0.199000	0.495000	0.990428270362953666605677
0.201000	0.495000	0.990426154789855073268257
0.203000	0.495000	0.990424648495051185292937
0.205000	0.495000	0.990423591400719116606410
0.207000	0.495000	0.990422862080571730913903
0.209000	0.495000	0.990422369341113384422215
0.211000	0.495000	0.990422045372200021695619
0.213000	0.495000	0.990421840250549023743076
0.215000	0.495000	0.990421717587053662690266
0.217000	0.495000	0.990421651123763124857646
0.219000	0.495000	0.990421622106185006728651
0.221000	0.495000	0.990421617278724464306094
0.223000	0.495000	0.990421627373489377177407
0.225000	0.495000	0.990421645984180143429398
0.227000	0.495000	0.990421668736453209014314
0.229000	0.495000	0.990421692683537080448275
0.231000	0.495000	0.990421715870804519887827
0.233000	0.495000	0.990421737025500625861696
0.235000	0.495000	0.990421755338061093887347
0.237000	0.495000	0.990421770309653393127292
0.239000	0.495000	0.990421781647046417518254
0.241000	0.495000	0.990421789190912393863186
0.243000	0.495000	0.990421792867477113198049
0.245000	0.495000	0.990421792656291599676877
0.247000	0.495000	0.990421788569009087233042
0.249000	0.495000	0.990421780635591386676708
0.251000	0.495000	0.990421768895470622240396
0.253000	0.495000	0.990421753391981574132785
0.255000	0.495000	0.990421734168921541474617
0.257000	0.495000	0.990421711268481441692302
0.259000	0.495000	0.990421684730043438982250
0.261000	0.495000	0.990421654589521360811943
0.263000	0.495000	0.990421620879031405770831
0.265000	0.495000	0.990421583626762025431844
0.267000	0.495000	0.990421542856956160783000
0.269000	0.495000	0.990421498589956206259899
0.271000	0.495000	0.990421450842279282866798
0.273000	0.495000	0.990421399626703391483318
0.275000	0.495000	0.990421344952355009461087
0.277000	0.495000	0.990421286824790025882237
0.279000	0.495000	0.990421225246066572189818
0.281000	0.495000	0.990421160214805973431851
0.283000	0.495000	0.990421091726243263408946
0.285000	0.495000	0.990421019772265709413261
0.287000	0.495000	0.990420944341439235536484
0.289000	0.495000	0.990420865419024076814480
0.291000	0.495000	0.990420782986978331940975
0.293000	0.495000	0.990420697023951412951703
0.295000	0.495000	0.990420607505264949388391
0.297000	0.495000	0.990420514402884144544714
0.299000	0.495000	0.990420417685376586192092
0.301000	0.495000	0.990420317317861509387455
0.303000	0.495000	0.990420213261945292515520
0.305000	0.495000	0.990420105475647516435345
0.307000	0.495000	0.990419993913313589928293
0.309000	0.495000	0.990419878525514829625820
0.311000	0.495000	0.990419759258935550327863
0.313000	0.495000	0.990419636056246166511130
0.315000	0.495000	0.990419508855961749915764
0.317000	0.495000	0.990419377592285044009657
0.319000	0.495000	0.990419242194932269995888
0.321000	0.495000	0.990419102588941835385583
0.323000	0.495000	0.990418958694462503444811
0.325000	0.495000	0.990418810426522688850071
0.327000	0.495000	0.990418657694775217414929
0.329000	0.495000	0.990418500403218549088535
0.331000	0.495000	0.990418338449890911512341
0.333000	0.495000	0.990418171726534346532844
0.335000	0.495000	0.990418000118227892514255
0.337000	0.495000	0.990417823502983574179837
0.339000	0.495000	0.990417641751303423625075
0.341000	0.495000	0.990417454725694423878224
0.343000	0.495000	0.990417262280135601848485
0.345000	0.495000	0.990417064259494162037356
0.347000	0.495000	0.990416860498889550790125
0.349000	0.495000	0.990416650823001676329227
0.351000	0.495000	0.990416435045333498621289
0.353000	0.495000	0.990416212967437870062781
0.355000	0.495000	0.990415984378146041500202
0.357000	0.495000	0.990415749052861671408721
0.359000	0.495000	0.990415506753043795029612
0.361000	0.495000	0.990415257226092360376413
0.363000	0.495000	0.990415000206009921157602
0.365000	0.495000	0.990414735415456548572877
0.367000	0.495000	0.990414462570213482983661
0.369000	0.495000	0.990414181387682335255818
0.371000	0.495000	0.990413891601977680601010
0.373000	0.495000	0.990413592989569546709561
0.375000	0.495000	0.990413285411480659448102
0.377000	0.495000	0.990412968880991617659504
0.379000	0.495000	0.990412643669981385130541
0.381000	0.495000	0.990412310472794210625125
0.383000	0.495000	0.990411970654354489873583
0.385000	0.495000	0.990411626619624341216763
0.387000	0.495000	0.990411282354944910721883
0.389000	0.495000	0.990410944208795496201958
0.391000	0.495000	0.990410622000395646225002
0.393000	0.495000	0.990410330569478136730766
0.395000	0.495000	0.990410091909204148841184
0.397000	0.495000	0.990409938055734739847935
0.399000	0.495000	0.990409914940830304885822
0.401000	0.495000	0.990410087445388609417307
0.403000	0.495000	0.990410545918670615073154
0.405000	0.495000	0.990411414445029558706324
0.407000	0.495000	0.990412861141079958748890
0.409000	0.495000	0.990415110744831461708770
0.411000	0.495000	0.990418459706437603884410
0.413000	0.495000	0.990423293900422163638098
0.415000	0.495000	0.990430108944969189721519
0.417000	0.495000	0.990439532930642352326345
0.419000	0.495000	0.990452351127759200721812
0.421000	0.495000	0.990469531962464788676925
0.423000	0.495000	0.990492253236319508680197
0.425000	0.495000	0.990521927229980114759655
0.427000	0.495000	0.990560223002629802735441
0.429000	0.495000	0.990609083906234810790181
0.431000	0.495000	0.990670738113453186457491
0.433000	0.495000	0.990747699848144702805541
0.435000	0.495000	0.990842759043979448563277
0.437000	0.495000	0.990958957368864190584645
0.439000	0.495000	0.991099548958105924789663
0.441000	0.495000	0.991267944798230105085679
0.443000	0.495000	0.991467640477236344942469
0.445000	0.495000	0.991702127926118448542070
0.447000	0.495000	0.991974792762046919669672
0.449000	0.495000	0.992288799832727552718836
0.451000	0.495000	0.992646970474246104210181
0.453000	0.495000	0.993051655753315998254038
0.455000	0.495000	0.993504610502808027661104
0.457000	0.495000	0.994006873229753562526412
0.459000	0.495000	0.994558656955680797651098
0.461000	0.495000	0.995159255745034720952447
0.463000	0.495000	0.995806971118457728842088
0.465000	0.495000	0.996499061783494455291077
0.467000	0.495000	0.997231719207711142516359
0.469000	0.495000	0.998000070574127984279755
0.471000	0.495000	0.998798209658420921286393
0.473000	0.495000	0.999619255204373446943578
0.475000	0.495000	1.000455435488716959824274
0.477000	0.495000	1.001298196985746180587284
0.479000	0.495000	1.002138334381011963714059
0.481000	0.495000	1.002966138648033300739826
0.483000	0.495000	1.003771559492405929248093
0.485000	0.495000	1.004544378180835195735199
0.487000	0.495000	1.005274386604064762451571
0.489000	0.495000	1.005951568367472903631210
0.491000	0.495000	1.006566277755645000269169
0.493000	0.495000	1.007109412570551532084551
0.495000	0.495000	1.007572577087871179557510
0.497000	0.495000	1.007948231700689589729336
0.499000	0.495000	1.008229826209719570684342
0.501000	0.495000	1.008411914157902655730936
0.503000	0.495000	1.008490246077572427552127
0.505000	0.495000	1.008461840003871623494547
0.507000	0.495000	1.008325028094640307685381
0.509000	0.495000	1.008079478673545859024330
0.511000	0.495000	1.007726193472563425146404
0.513000	0.495000	1.007267480288200456328696
0.515000	0.495000	1.006706901681915455881722
0.517000	0.495000	1.006049200749248750952347
0.519000	0.495000	1.005300205354692222314839
0.521000	0.495000	1.004466712579848763908785
0.523000	0.495000	1.003556355459229942894694
0.525000	0.495000	1.002577454378117627342704
0.527000	0.495000	1.001538855776776815176277
0.529000	0.495000	1.000449761042065066618534
0.531000	0.495000	0.999319548670090318509551
0.533000	0.495000	0.998157592953819339243182
0.535000	0.495000	0.996973082592532588996903
0.537000	0.495000	0.995774842743812227396916
0.539000	0.495000	0.994571164153099318561146
0.541000	0.495000	0.993369643110293965015956
0.543000	0.495000	0.992177036104230802848747
0.545000	0.495000	0.990999133173637858362781
0.547000	0.495000	0.989840654073794512513018
0.549000	0.495000	0.988705171475020572202652
0.551000	0.495000	0.987595065482679501656094
0.553000	0.495000	0.986511513702261422231743
0.555000	0.495000	0.985454520348920226524569
0.557000	0.495000	0.984422986258756238520107
0.559000	0.495000	0.983414820839851988587554
0.561000	0.495000	0.982427150079492772505318
0.563000	0.495000	0.981456490646092527541100
0.565000	0.495000	0.980499012264856806275759
0.567000	0.495000	0.979550873621506612565213
0.569000	0.495000	0.978608553643704803803871
0.571000	0.495000	0.977669220335878996763768
0.573000	0.495000	0.976731115495804713688699
0.575000	0.495000	0.975793938289769124949657
0.577000	0.495000	0.974859208775574415106746
0.579000	0.495000	0.973930590400095441694361
0.581000	0.495000	0.973014149354222035448458
0.583000	0.495000	0.972118528818902150057113
0.585000	0.495000	0.971255017785412233521924
0.587000	0.495000	0.970437497346963495736816
0.589000	0.495000	0.969682252045699355491593
0.591000	0.495000	0.969007639763799333287864
0.593000	0.495000	0.968433620382271098669946
0.595000	0.495000	0.967981150547980950804572
0.597000	0.495000	0.967671458977874543450071
0.599000	0.495000	0.967525223512102017231484
0.601000	0.495000	0.967561677517996709951831
0.603000	0.495000	0.967797679330477667036803
0.605000	0.495000	0.968246784340069943652907
0.607000	0.495000	0.968918365126747782589689
0.609000	0.495000	0.969816830349678027367588
0.611000	0.495000	0.970940997065914079833249
0.613000	0.495000	0.972283672313866809133742
0.615000	0.495000	0.973831496314052857954380
0.617000	0.495000	0.975565089704611199117323
0.619000	0.495000	0.977459529706643737156924
0.621000	0.495000	0.979485155203504653798063
0.623000	0.495000	0.981608670418411710656414
0.625000	0.495000	0.983794485014674591205619
0.627000	0.495000	0.986006200128879517485814
0.629000	0.495000	0.988208130383577354471925
0.631000	0.495000	0.990366745473020837486899
0.633000	0.495000	0.992451923309643047055317
0.635000	0.495000	0.994437928866667486538233
0.637000	0.495000	0.996304064934592004121328
0.639000	0.495000	0.998034977441069837134080
0.641000	0.495000	0.999620632800734321143921
0.643000	0.495000	1.001056012979625098324732
0.645000	0.495000	1.002340592505296390513081
0.647000	0.495000	1.003477669671085426017498
0.649000	0.495000	1.004473622745013505763723
0.651000	0.495000	1.005337153443155662202457
0.653000	0.495000	1.006078567107195675944808
0.655000	0.495000	1.006709124626401052893243
0.657000	0.495000	1.007240487284956520497303
0.659000	0.495000	1.007684263779633493385290
0.661000	0.495000	1.008051659319096460265541
0.663000	0.495000	1.008353220107339076605513
0.665000	0.495000	1.008598662383947575094112
0.667000	0.495000	1.008796773103223465284373
0.669000	0.495000	1.008955368782985084763482
0.671000	0.495000	1.009081299569603684673780
0.673000	0.495000	1.009180486749033933691067
0.675000	0.495000	1.009257983473581310462919
0.677000	0.495000	1.009318050145670664363706
0.679000	0.495000	1.009364237550768761408904
0.681000	0.495000	1.009399472366767636088980
0.683000	0.495000	1.009426141043543223574375
0.685000	0.495000	1.009446169220341804617647
0.687000	0.495000	1.009461094825915283834661
0.689000	0.495000	1.009472133795059400895866
0.691000	0.495000	1.009480237950972192351173
0.693000	0.495000	1.009486145065223494654560
0.695000	0.495000	1.009490421437474916288579
0.697000	0.495000	1.009493497557049979107546
0.699000	0.495000	1.009495697538834280138076
0.701000	0.495000	1.009497263086183593827627
0.703000	0.495000	1.009498372740823768367591
0.705000	0.495000	1.009499157149334358507531
0.707000	0.495000	1.009499711020354961732437
0.709000	0.495000	1.009500102376516217361768
0.711000	0.495000	1.009500379628325061887040
0.713000	0.495000	1.009500576919826198007968
0.715000	0.495000	1.009500718122014584210433
0.717000	0.495000	1.009500819782410685476748
0.719000	0.495000	1.009500893279384081679950
0.721000	0.495000	1.009500946378330654695787
0.723000	0.495000	1.009500984343554508271268
0.725000	0.495000	1.009501010724159764109231
0.727000	0.495000	1.009501027903629832849219
0.729000	0.495000	1.009501037480116325539825
0.731000	0.495000	1.009501040526862514212780
0.733000	0.495000	1.009501037768731013244405
0.735000	0.495000	1.009501029700669461064422
0.737000	0.495000	1.009501016666446870928553
0.739000	0.495000	1.009500998910495939142606
0.741000	0.495000	1.009500976611751754674629
0.743000	0.495000	1.009500949905564048947326
0.745000	0.495000	1.009500918897786592154375
0.747000	0.495000	1.009500883673792204220376
0.749000	0.495000	1.009500844304221267577759
0.751000	0.495000	1.009500800848650348129354
0.753000	0.495000	1.009500753357942981480733
0.755000	0.495000	1.009500701875772010751575
0.757000	0.495000	1.009500646439625004546770
0.759000	0.495000	1.009500587081483047313668
0.761000	0.495000	1.009500523828293694350577
0.763000	0.495000	1.009500456702316473212022
0.765000	0.495000	1.009500385721381121584272
0.767000	0.495000	1.009500310899088315608196
0.769000	0.495000	1.009500232244973094708484
0.771000	0.495000	1.009500149764635423821346
0.773000	0.495000	1.009500063459849661384737
0.775000	0.495000	1.009499973328652711046516
0.777000	0.495000	1.009499879365419516830116
0.779000	0.495000	1.009499781560918796330384
0.781000	0.495000	1.009499679902358781902194
0.783000	0.495000	1.009499574373420749395791
0.785000	0.495000	1.009499464954277225814394
0.787000	0.495000	1.009499351621601759276814
0.789000	0.495000	1.009499234348567142660613
0.791000	0.495000	1.009499113104830758658181
0.793000	0.495000	1.009498987856511043048613
0.795000	0.495000	1.009498858566152623694734
0.797000	0.495000	1.009498725192680357309882
0.799000	0.495000	1.009498587691342041949838
0.801000	0.495000	1.009498446013641137497530
0.803000	0.495000	1.009498300107258161872892
0.805000	0.495000	1.009498149915958098432611
0.807000	0.495000	1.009497995379488033407256
0.809000	0.495000	1.009497836433461470662110
0.811000	0.495000	1.009497673009228435603291
0.813000	0.495000	1.009497505033732700496785
0.815000	0.495000	1.009497332429353910754344
0.817000	0.495000	1.009497155113731947650990
0.819000	0.495000	1.009496972999579078589250
0.821000	0.495000	1.009496785994468792679868
0.823000	0.495000	1.009496594000608427066368
0.825000	0.495000	1.009496396914590254922928
0.827000	0.495000	1.009496194627120146947163
0.829000	0.495000	1.009495987022721141812553
0.831000	0.495000	1.009495773979409483089853
0.833000	0.495000	1.009495555368345343083547
0.835000	0.495000	1.009495331053445799085466
0.837000	0.495000	1.009495100890967611562132
0.839000	0.495000	1.009494864729050478402428
0.841000	0.495000	1.009494622407214103887441
0.843000	0.495000	1.009494373755813967363792
0.845000	0.495000	1.009494118595438472141268
0.847000	0.495000	1.009493856736250805283817
0.849000	0.495000	1.009493587977260187216189
0.851000	0.495000	1.009493312105517626164897
0.853000	0.495000	1.009493028895217081597480
0.855000	0.495000	1.009492738106683162868649
0.857000	0.495000	1.009492439485214498873233
0.859000	0.495000	1.009492132759731264357583
0.861000	0.495000	1.009491817641145816608628
0.863000	0.495000	1.009491493820324103936059
0.865000	0.495000	1.009491160965415801342715
0.867000	0.495000	1.009490818718192128855549
0.869000	0.495000	1.009490466688790055727054
0.871000	0.495000	1.009490104447906544393732
0.873000	0.495000	1.009489731514885857421859
0.875000	0.495000	1.009489347339264764258360
0.877000	0.495000	1.009488951271964918277035
0.879000	0.495000	1.009488542520299736438005
0.881000	0.495000	1.009488120077969730559175
0.883000	0.495000	1.009487682616949877356660
0.885000	0.495000	1.009487228322088370191523
0.887000	0.495000	1.009486754640841477126401
0.889000	0.495000	1.009486257909128381626829
0.891000	0.495000	1.009485732799071167065108
0.893000	0.495000	1.009485171514545198689916
0.895000	0.495000	1.009484562635202253844113
0.897000	0.495000	1.009483889478277829354624
0.899000	0.495000	1.009483127809606362035311
0.901000	0.495000	1.009482242690945108520850
0.903000	0.495000	1.009481184200676784357142
0.905000	0.495000	1.009479881711009774392096
0.907000	0.495000	1.009478236349933499838016
0.909000	0.495000	1.009476111225051653264018
0.911000	0.495000	1.009473318945385278411209
0.913000	0.495000	1.009469605954668613989611
0.915000	0.495000	1.009464633195809479815352
0.917000	0.495000	1.009457952673019187628256
0.919000	0.495000	1.009448979578852600980099
0.921000	0.495000	1.009436959821749857368900
0.923000	0.495000	1.009420933038881695864575
0.925000	0.495000	1.009399691520643127518042
0.927000	0.495000	1.009371735915245427150921
0.929000	0.495000	1.009335229127893418521467
0.931000	0.495000	1.009287950475720840870508
0.933000	0.495000	1.009227252895261939258376
0.935000	0.495000	1.009150026801643562635036
0.937000	0.495000	1.009052675033339285803891
0.939000	0.495000	1.008931104134047629372617
0.941000	0.495000	1.008780737957748030453331
0.943000	0.495000	1.008596560148301124471004
0.945000	0.495000	1.008373192333378964846702
0.947000	0.495000	1.008105014753271744254448
0.949000	0.495000	1.007786335366161800664031
0.951000	0.495000	1.007411612065469475041368
0.953000	0.495000	1.006975730343075747796888
0.955000	0.495000	1.006474335388215068931572
0.957000	0.495000	1.005904213137966074498308
0.959000	0.495000	1.005263709211411615740417
0.961000	0.495000	1.004553168150627229238125
0.963000	0.495000	1.003775368364529629872095
0.965000	0.495000	1.002935921295535992570080
0.967000	0.495000	1.002043597538166075366917
0.969000	0.495000	1.001110539074249849988973
0.971000	0.495000	1.000152316663379892247576
0.973000	0.495000	0.999187795808922030182941
0.975000	0.495000	0.998238784268924317366611
0.977000	0.495000	0.997329448783219052465654
0.979000	0.495000	0.996485507669664261065634
0.981000	0.495000	0.995733227444825619301128
0.983000	0.495000	0.995098273182671855252579
0.985000	0.495000	0.994604481145072827352749
0.987000	0.495000	0.994272635671442750471272
0.989000	0.495000	0.994119338420901943464969
0.991000	0.495000	0.994156055821107109693457
0.993000	0.495000	0.994388420082889412654481
0.995000	0.495000	0.994815841440210513191289
0.997000	0.495000	0.995431466113790297534081
0.999000	0.495000	0.996222488017112328684277



==> Data_files___plots/1D_Riemann/eps0p3/rho/1D_Riemann_Velstab_rho_eps0p3_1p5rds.dat <==
0.002500	0.350000	1.001937043519049774786822
0.007500	0.350000	1.003450335407445548341343
0.012500	0.350000	1.005215846252089262335971
0.017500	0.350000	1.007140527677915065041248
0.022500	0.350000	1.009133770013082909144941
0.027500	0.350000	1.011115882775897034662194
0.032500	0.350000	1.013022462277050728118866
0.037500	0.350000	1.014804722744572451631484
0.042500	0.350000	1.016426825486943741339019
0.047500	0.350000	1.017861705484272460964235
0.052500	0.350000	1.019086858663080352727093
0.057500	0.350000	1.020081168616702615992153
0.062500	0.350000	1.020823325732945319188616
0.067500	0.350000	1.021291898083261484586615
0.072500	0.350000	1.021466773012058570913041
0.077500	0.350000	1.021331801255902727021407
0.082500	0.350000	1.020876861804238533437683
0.087500	0.350000	1.020099751099017515443279
0.092500	0.350000	1.019008681647913805434769
0.097500	0.350000	1.017623199920018928210652
0.102500	0.350000	1.015974197363581632558294
0.107500	0.350000	1.014102975355533731161017
0.112500	0.350000	1.012059474051761442936481
0.117500	0.350000	1.009899830007831011968733
0.122500	0.350000	1.007683465969763991765262
0.127500	0.350000	1.005469936770539307602235
0.132500	0.350000	1.003315764968187417949252
0.137500	0.350000	1.001271500678273973505839
0.142500	0.350000	0.999379230618029024135751
0.147500	0.350000	0.997670737287524644898440
0.152500	0.350000	0.996166464587051603274404
0.157500	0.350000	0.994875377051995468669077
0.162500	0.350000	0.993795708280429845871140
0.167500	0.350000	0.992916490641045479392801
0.172500	0.350000	0.992219661499247229663467
0.177500	0.350000	0.991682472676001514066968
0.182500	0.350000	0.991279907071863197742800
0.187500	0.350000	0.990986835537258303752139
0.192500	0.350000	0.990779720118341922230343
0.197500	0.350000	0.990637767131396951292288
0.202500	0.350000	0.990543530940941829854296
0.207500	0.350000	0.990483046194507554815800
0.212500	0.350000	0.990445611142308779406562
0.217500	0.350000	0.990423356392651998980625
0.222500	0.350000	0.990410719612802026290410
0.227500	0.350000	0.990403917787757603896637
0.232500	0.350000	0.990400474935400287890275
0.237500	0.350000	0.990398833671487510699194
0.242500	0.350000	0.990398056549771421686046
0.247500	0.350000	0.990397609108913723474643
0.252500	0.350000	0.990397209846125115006998
0.257500	0.350000	0.990396730824383397795430
0.262500	0.350000	0.990396134180732135021685
0.267500	0.350000	0.990395432725743263269180
0.272500	0.350000	0.990394665963003961728361
0.277500	0.350000	0.990393885588252143037380
0.282500	0.350000	0.990393146616457831221680
0.287500	0.350000	0.990392501741293562744772
0.292500	0.350000	0.990391997484035169208028
0.297500	0.350000	0.990391671297008668872763
0.302500	0.350000	0.990391549184904018687803
0.307500	0.350000	0.990391643681483135885912
0.312500	0.350000	0.990391952207640535732480
0.317500	0.350000	0.990392455944319904936890
0.322500	0.350000	0.990393119375605701648624
0.327500	0.350000	0.990393890599278181596787
0.332500	0.350000	0.990394702388205705467783
0.337500	0.350000	0.990395473864809305908352
0.342500	0.350000	0.990396112605547829232933
0.347500	0.350000	0.990396517176303947671556
0.352500	0.350000	0.990396580804668746900177
0.357500	0.350000	0.990396198619824086328833
0.362500	0.350000	0.990395284311719636960447
0.367500	0.350000	0.990393807771612233459280
0.372500	0.350000	0.990391873191121097086409
0.377500	0.350000	0.990389865611691622149237
0.382500	0.350000	0.990388699222486623696682
0.387500	0.350000	0.990390196895934771248449
0.392500	0.350000	0.990397611088850271521267
0.397500	0.350000	0.990416257320288817567189
0.402500	0.350000	0.990454175092957633808055
0.407500	0.350000	0.990522668798928473954390
0.412500	0.350000	0.990636533300160881942986
0.417500	0.350000	0.990813757756013879784973
0.422500	0.350000	0.991074547922228266116917
0.427500	0.350000	0.991439613972803668318079
0.432500	0.350000	0.991927820686801964278345
0.437500	0.350000	0.992553452901801969154860
0.442500	0.350000	0.993323466850534630978586
0.447500	0.350000	0.994235141922068854647421
0.452500	0.350000	0.995274504984329677625965
0.457500	0.350000	0.996415784870747445189920
0.462500	0.350000	0.997622001112674738898534
0.467500	0.350000	0.998846636127826759121717
0.472500	0.350000	1.000036212745553987346625
0.477500	0.350000	1.001133512941787317984677
0.482500	0.350000	1.002081129038550955101528
0.487500	0.350000	1.002825028303576226917926
0.492500	0.350000	1.003317829434743346794789
0.497500	0.350000	1.003521647871385091832508
0.502500	0.350000	1.003410175168894857833379
0.507500	0.350000	1.002969187411819396160695
0.512500	0.350000	1.002196733693740293702490
0.517500	0.350000	1.001102950788326007014462
0.522500	0.350000	0.999708533581895264497064
0.527500	0.350000	0.998042876036218329360850
0.532500	0.350000	0.996142078714817968965178
0.537500	0.350000	0.994047114583045732238986
0.542500	0.350000	0.991802439333528629283876
0.547500	0.350000	0.989455268890890193844712
0.552500	0.350000	0.987055637195988988530360
0.557500	0.350000	0.984657199354182166572969
0.562500	0.350000	0.982318568889241405805990
0.567500	0.350000	0.980104789861254266369883
0.572500	0.350000	0.978088371876639217639138
0.577500	0.350000	0.976349197775661759024501
0.582500	0.350000	0.974972599639450598907331
0.587500	0.350000	0.974045040856635457870993
0.592500	0.350000	0.973647170962499419744063
0.597500	0.350000	0.973843910183325056628689
0.602500	0.350000	0.974674347973445209802890
0.607500	0.350000	0.976143193306708290002405
0.612500	0.350000	0.978212941461870322257255
0.617500	0.350000	0.980801807560127691942853
0.622500	0.350000	0.983788186783857709905021
0.627500	0.350000	0.987021832553178324332066
0.632500	0.350000	0.990340077528522932936994
0.637500	0.350000	0.993586007772131907245239
0.642500	0.350000	0.996624939180085211987148
0.647500	0.350000	0.999356115363813524155034
0.652500	0.350000	1.001717993952944585345222
0.657500	0.350000	1.003687208875641223571051
0.662500	0.350000	1.005272667891482285540405
0.667500	0.350000	1.006506914694428767020895
0.672500	0.350000	1.007436849044957893895003
0.677500	0.350000	1.008115391658768622562548
0.682500	0.350000	1.008595001440632854539103
0.687500	0.350000	1.008923332364012104278572
0.692500	0.350000	1.009140873671148463941449
0.697500	0.350000	1.009280171543994297778113
0.702500	0.350000	1.009366148822400388596066
0.707500	0.350000	1.009417068252300264674659
0.712500	0.350000	1.009445773140505764331465
0.717500	0.350000	1.009460948212779873855993
0.722500	0.350000	1.009468245847713996354855
0.727500	0.350000	1.009471206581951552294640
0.732500	0.350000	1.009471960918794319894687
0.737500	0.350000	1.009471733987112207486803
0.742500	0.350000	1.009471190487982283912061
0.747500	0.350000	1.009470660234550010159182
0.752500	0.350000	1.009470280067395364653748
0.757500	0.350000	1.009470080330789221179089
0.762500	0.350000	1.009470036215431854031976
0.767500	0.350000	1.009470097573739399976489
0.772500	0.350000	1.009470205798708608568859
0.777500	0.350000	1.009470302960505216915976
0.782500	0.350000	1.009470336288863068219257
0.787500	0.350000	1.009470259884952536566516
0.792500	0.350000	1.009470034897304691057229
0.797500	0.350000	1.009469629040819382836958
0.802500	0.350000	1.009469016106847361058385
0.807500	0.350000	1.009468175911535814393005
0.812500	0.350000	1.009467094922698038317321
0.817500	0.350000	1.009465767597997887250472
0.822500	0.350000	1.009464198282479463486538
0.827500	0.350000	1.009462403381721662398718
0.832500	0.350000	1.009460413472977435844768
0.837500	0.350000	1.009458275053270126520033
0.842500	0.350000	1.009456051742993576425533
0.847500	0.350000	1.009453824916651809573409
0.852500	0.350000	1.009451693775614611325864
0.857500	0.350000	1.009449774484278972153106
0.862500	0.350000	1.009448196555887022896059
0.867500	0.350000	1.009447091316346689637840
0.872500	0.350000	1.009446561095227012927467
0.877500	0.350000	1.009446608522578614497434
0.882500	0.350000	1.009446994281226528400452
0.887500	0.350000	1.009446982725491936960793
0.892500	0.350000	1.009444934455520082039470
0.897500	0.350000	1.009437721160875378600963
0.902500	0.350000	1.009419977259551348680588
0.907500	0.350000	1.009383266146944402308350
0.912500	0.350000	1.009315318710582332073500
0.917500	0.350000	1.009199581057509176318376
0.922500	0.350000	1.009015364638787159989874
0.927500	0.350000	1.008738898005896666987269
0.932500	0.350000	1.008345515075275811156530
0.937500	0.350000	1.007813067433152021123988
0.942500	0.350000	1.007126418176840898510704
0.947500	0.350000	1.006282579298333867967585
0.952500	0.350000	1.005295733361114551840387
0.957500	0.350000	1.004201101978601018416271
0.962500	0.350000	1.003056486677547320951476
0.967500	0.350000	1.001940423633187027263602
0.972500	0.350000	1.000946346867576997041738
0.977500	0.350000	1.000172945700232185473055
0.982500	0.350000	0.999711901912215483712032
0.987500	0.350000	0.999634562922970482112817
0.992500	0.350000	0.999982071888296242256899
0.997500	0.350000	1.000760010284288847870471



==> Data_files___plots/1D_Riemann/eps0p3/u/1D_Riemann_ExpRus_u_eps0p3.dat <==
0.001000	0.495000	0.732043589440788289302020
0.003000	0.495000	0.719268613884071594810621
0.005000	0.495000	0.707021604564299965822727
0.007000	0.495000	0.695367722420894174284456
0.009000	0.495000	0.684365558427406983632579
0.011000	0.495000	0.674065871094859492274054
0.013000	0.495000	0.664510403247143943694653
0.015000	0.495000	0.655730963862605542580297
0.017000	0.495000	0.647748928647527533186690
0.019000	0.495000	0.640575255112240782295885
0.021000	0.495000	0.634211037562243284959607
0.023000	0.495000	0.628648558513938748859573
0.025000	0.495000	0.623872736848911535467721
0.027000	0.495000	0.619862836182807463991651
0.029000	0.495000	0.616594281602002469711010
0.031000	0.495000	0.614040438483325456964224
0.033000	0.495000	0.612174245462500765668779
0.035000	0.495000	0.610969610928273954009171
0.037000	0.495000	0.610402394998106334611521
0.039000	0.495000	0.610450997320398869305791
0.041000	0.495000	0.611096995888528393692241
0.043000	0.495000	0.612325114501043432646554
0.045000	0.495000	0.614123017188031972146689
0.047000	0.495000	0.616480900276985765984250
0.049000	0.495000	0.619390928752875602469885
0.051000	0.495000	0.622846570074505612168991
0.053000	0.495000	0.626841874526471998230193
0.055000	0.495000	0.631370744717587140115711
0.057000	0.495000	0.636426229726230863192882
0.059000	0.495000	0.641999872345265232276290
0.061000	0.495000	0.648081131284396705360962
0.063000	0.495000	0.654656894275706280339477
0.065000	0.495000	0.661711092913644827184783
0.067000	0.495000	0.669224425762504848691492
0.069000	0.495000	0.677174192712284184203497
0.071000	0.495000	0.685534240613865475388877
0.073000	0.495000	0.694275017689094053885412
0.075000	0.495000	0.703363731903584255000794
0.077000	0.495000	0.712764606266303335502243
0.079000	0.495000	0.722439221808564902005401
0.081000	0.495000	0.732346936804138315402213
0.083000	0.495000	0.742445368699242824739315
0.085000	0.495000	0.752690923351452489953317
0.087000	0.495000	0.763039354677774173119076
0.089000	0.495000	0.773446336831258629551655
0.091000	0.495000	0.783868030689897743457095
0.093000	0.495000	0.794261626845129797835909
0.095000	0.495000	0.804585848470254161313164
0.097000	0.495000	0.814801399430301942494737
0.099000	0.495000	0.824871345706457481661289
0.101000	0.495000	0.834761421533221303903360
0.103000	0.495000	0.844440255412023388359444
0.105000	0.495000	0.853879515150503309861563
0.107000	0.495000	0.863053975029962949783169
0.109000	0.495000	0.871941511861439866315493
0.111000	0.495000	0.880523039803462581609494
0.113000	0.495000	0.888782396168838362271458
0.115000	0.495000	0.896706191888415604651641
0.117000	0.495000	0.904283640743733796441006
0.119000	0.495000	0.911506380924801851151074
0.121000	0.495000	0.918368300990505592729107
0.123000	0.495000	0.924865380055441277384887
0.125000	0.495000	0.930995549203645023084164
0.127000	0.495000	0.936758577980281947894525
0.129000	0.495000	0.942155986597318695352499
0.131000	0.495000	0.947190981463709058552070
0.133000	0.495000	0.951868409044909102867393
0.135000	0.495000	0.956194721058459595752765
0.137000	0.495000	0.960177942755129909535583
0.139000	0.495000	0.963827635589160847118251
0.141000	0.495000	0.967154845951085029298611
0.143000	0.495000	0.970172032762965153018797
0.145000	0.495000	0.972892968501038346573750
0.147000	0.495000	0.975332610448916059731062
0.149000	0.495000	0.977506941495496994853909
0.151000	0.495000	0.979432782357501641179454
0.153000	0.495000	0.981127579509561531523332
0.155000	0.495000	0.982609175147149849216532
0.157000	0.495000	0.983895567028579831614366
0.159000	0.495000	0.985004666932651318234093
0.161000	0.495000	0.985954066679844642884234
0.163000	0.495000	0.986760820212365552528411
0.165000	0.495000	0.987441249186233771517607
0.167000	0.495000	0.988010778020040891789222
0.169000	0.495000	0.988483802526054611270467
0.171000	0.495000	0.988873594290586410693322
0.173000	0.495000	0.989192241038573838451953
0.175000	0.495000	0.989450621458149548459460
0.177000	0.495000	0.989658411487915778970148
0.179000	0.495000	0.989824117956202509382990
0.181000	0.495000	0.989955134739888054085100
0.183000	0.495000	0.990057816274426683023080
0.185000	0.495000	0.990137563259352648792344
0.187000	0.495000	0.990198915705331139669454
0.189000	0.495000	0.990245648987950755071097
0.191000	0.495000	0.990280869234591243355226
0.193000	0.495000	0.990307105102608331570480
0.195000	0.495000	0.990326393748004685235742
0.197000	0.495000	0.990340359484683796509330
0.199000	0.495000	0.990350284260286262139061
0.201000	0.495000	0.990357169604013765074058
0.203000	0.495000	0.990361790125370955450990
0.205000	0.495000	0.990364738960676671553074
0.207000	0.495000	0.990366465784117466775172
0.209000	0.495000	0.990367308134263990559987
0.211000	0.495000	0.990367516870152009289541
0.213000	0.495000	0.990367276578805078024459
0.215000	0.495000	0.990366721722752418877178
0.217000	0.495000	0.990365949255982980226065
0.219000	0.495000	0.990365028360028376575031
0.221000	0.495000	0.990364007867670426144002
0.223000	0.495000	0.990362921857243283518812
0.225000	0.495000	0.990361793819941160776921
0.227000	0.495000	0.990360639729056746460856
0.229000	0.495000	0.990359470275303133135480
0.231000	0.495000	0.990358292476856250097228
0.233000	0.495000	0.990357110826346809240306
0.235000	0.495000	0.990355928099091120664355
0.237000	0.495000	0.990354745916418255369251
0.239000	0.495000	0.990353565134007074455269
0.241000	0.495000	0.990352386106629345441377
0.243000	0.495000	0.990351208866580901002408
0.245000	0.495000	0.990350033242527461041504
0.247000	0.495000	0.990348858937667997359711
0.249000	0.495000	0.990347685580439507369022
0.251000	0.495000	0.990346512756892560780386
0.253000	0.495000	0.990345340030980070267219
0.255000	0.495000	0.990344166956966032167031
0.257000	0.495000	0.990342993086757439336054
0.259000	0.495000	0.990341817974018323589291
0.261000	0.495000	0.990340641176263747347264
0.263000	0.495000	0.990339462255710678562082
0.265000	0.495000	0.990338280779382684748668
0.267000	0.495000	0.990337096318772092118365
0.269000	0.495000	0.990335908449253676799628
0.271000	0.495000	0.990334716749361576582089
0.273000	0.495000	0.990333520800001920747491
0.275000	0.495000	0.990332320183634928767447
0.277000	0.495000	0.990331114483452457086798
0.279000	0.495000	0.990329903282558765553745
0.281000	0.495000	0.990328686163158722344235
0.283000	0.495000	0.990327462705754890670562
0.285000	0.495000	0.990326232488353164207240
0.287000	0.495000	0.990324995085668735583795
0.289000	0.495000	0.990323750068337171903465
0.291000	0.495000	0.990322497002118495856848
0.293000	0.495000	0.990321235447098269233379
0.295000	0.495000	0.990319964956874243533491
0.297000	0.495000	0.990318685077730798127504
0.299000	0.495000	0.990317395347791951110139
0.301000	0.495000	0.990316095296153831029073
0.303000	0.495000	0.990314784441986728502627
0.305000	0.495000	0.990313462293605506481242
0.307000	0.495000	0.990312128347503373149152
0.309000	0.495000	0.990310782087343133284207
0.311000	0.495000	0.990309422982898812648500
0.313000	0.495000	0.990308050488944879852227
0.315000	0.495000	0.990306664044083850839684
0.317000	0.495000	0.990305263069509056350626
0.319000	0.495000	0.990303846967689804792201
0.321000	0.495000	0.990302415120974499629369
0.323000	0.495000	0.990300966890102940531904
0.325000	0.495000	0.990299501612613042311750
0.327000	0.495000	0.990298018601136309513322
0.329000	0.495000	0.990296517141568855002731
0.331000	0.495000	0.990294996491096979340796
0.333000	0.495000	0.990293455876073647203839
0.335000	0.495000	0.990291894489718438343573
0.337000	0.495000	0.990290311489626429164446
0.339000	0.495000	0.990288705995065576814795
0.341000	0.495000	0.990287077084038735996785
0.343000	0.495000	0.990285423790086660744691
0.345000	0.495000	0.990283745098812895335527
0.347000	0.495000	0.990282039944116787566486
0.349000	0.495000	0.990280307204131848841655
0.351000	0.495000	0.990278545696906653539315
0.353000	0.495000	0.990276754175911544386679
0.355000	0.495000	0.990274931325578089413852
0.357000	0.495000	0.990273075757254206408220
0.359000	0.495000	0.990271186006293713255388
0.361000	0.495000	0.990269260531539963210435
0.363000	0.495000	0.990267297719368388975170
0.365000	0.495000	0.990265295895893404853894
0.367000	0.495000	0.990263253353250605393043
0.369000	0.495000	0.990261168399399593909038
0.371000	0.495000	0.990259039446325428635021
0.373000	0.495000	0.990256865159607757576055
0.375000	0.495000	0.990254644704226083540277
0.377000	0.495000	0.990252378138604227864050
0.379000	0.495000	0.990250067033120240367339
0.381000	0.495000	0.990247715422881591429416
0.383000	0.495000	0.990245331250104499076770
0.385000	0.495000	0.990242928511983144801434
0.387000	0.495000	0.990240530408505792436813
0.389000	0.495000	0.990238173884269934355018
0.391000	0.495000	0.990235916081207645511597
0.393000	0.495000	0.990233843366316146550332
0.395000	0.495000	0.990232083768849191685035
0.397000	0.495000	0.990230823850847485800841
0.399000	0.495000	0.990230331234977612098191
0.401000	0.495000	0.990230984210408005097293
0.403000	0.495000	0.990233310012385126164247
0.405000	0.495000	0.990238033497388925319171
0.407000	0.495000	0.990246137978143203817183
0.409000	0.495000	0.990258939906804136477092
0.411000	0.495000	0.990278178855829249727094
0.413000	0.495000	0.990306123803886828582677
0.415000	0.495000	0.990345696052641111251091
0.417000	0.495000	0.990400608155097117446530
0.419000	0.495000	0.990475517022282980761361
0.421000	0.495000	0.990576187913869588008708
0.423000	0.495000	0.990709664364752273790771
0.425000	0.495000	0.990884437346300495086382
0.427000	0.495000	0.991110605239458930526553
0.429000	0.495000	0.991400014673113005869709
0.431000	0.495000	0.991766371145340386306088
0.433000	0.495000	0.992225307794538324834832
0.435000	0.495000	0.992794400903468376995420
0.437000	0.495000	0.993493121840658854893036
0.439000	0.495000	0.994342717238898221587817
0.441000	0.495000	0.995366012254295107197777
0.443000	0.495000	0.996587135607217566857230
0.445000	0.495000	0.998031169533328044174425
0.447000	0.495000	0.999723732427621691876141
0.449000	0.495000	1.001690506440368944041097
0.451000	0.495000	1.003956726154553891205978
0.453000	0.495000	1.006546647346136191814026
0.455000	0.495000	1.009483016393926346765397
0.457000	0.495000	1.012786560988198747423894
0.459000	0.495000	1.016475521367644851977730
0.461000	0.495000	1.020565238537584740186048
0.463000	0.495000	1.025067812078971352107715
0.465000	0.495000	1.029991835645722053627082
0.467000	0.495000	1.035342213521051712987742
0.469000	0.495000	1.041120057114148567123380
0.471000	0.495000	1.047322656423981479534291
0.473000	0.495000	1.053943518576663462837928
0.475000	0.495000	1.060972463731331361103116
0.477000	0.495000	1.068395767987333933035643
0.479000	0.495000	1.076196343326441873244903
0.481000	0.495000	1.084353945895521587061694
0.483000	0.495000	1.092845405810178416317058
0.485000	0.495000	1.101644873830575299678003
0.487000	0.495000	1.110724082415114777333542
0.489000	0.495000	1.120052620512699714794280
0.491000	0.495000	1.129598222782123739804661
0.493000	0.495000	1.139327074575033682535263
0.495000	0.495000	1.149204133919414783093771
0.497000	0.495000	1.159193470913395973553861
0.499000	0.495000	1.169258623484438652795347
0.501000	0.495000	1.179362966553363145649769
0.503000	0.495000	1.189470089480238357282360
0.505000	0.495000	1.199544174498719417698567
0.507000	0.495000	1.209550366906901208707836
0.509000	0.495000	1.219455126294345603810143
0.511000	0.495000	1.229226547223271293063362
0.513000	0.495000	1.238834637666589744142698
0.515000	0.495000	1.248251544189160844311459
0.517000	0.495000	1.257451714323510660875627
0.519000	0.495000	1.266411988751672934583326
0.521000	0.495000	1.275111618616645792201325
0.523000	0.495000	1.283532206362071104166489
0.525000	0.495000	1.291657571723811459563080
0.527000	0.495000	1.299473547654881988577813
0.529000	0.495000	1.306967713855969881464603
0.531000	0.495000	1.314129078044814491477155
0.533000	0.495000	1.320947717018183142911880
0.535000	0.495000	1.327414390889889661551138
0.537000	0.495000	1.333520144638895121858013
0.539000	0.495000	1.339255911340210491999869
0.541000	0.495000	1.344612131286716749656307
0.543000	0.495000	1.349578400772614594771426
0.545000	0.495000	1.354143163733750210298012
0.547000	0.495000	1.358293458849330059834415
0.549000	0.495000	1.362014734142004579453555
0.551000	0.495000	1.365290740400842306456752
0.553000	0.495000	1.368103513795492442994828
0.555000	0.495000	1.370433457040688640660164
0.557000	0.495000	1.372259522200953041348725
0.559000	0.495000	1.373559473238861627919505
0.561000	0.495000	1.374310391707858514109830
0.563000	0.495000	1.374489384846746320434363
0.565000	0.495000	1.374074105386963617903007
0.567000	0.495000	1.373043496240801797370068
0.569000	0.495000	1.371378687393703721397742
0.571000	0.495000	1.369063904264642195229840
0.573000	0.495000	1.366087374672152021659599
0.575000	0.495000	1.362442182717157779237027
0.577000	0.495000	1.358127005904694595272986
0.579000	0.495000	1.353146667558220439531169
0.581000	0.495000	1.347512439107718451580809
0.583000	0.495000	1.341242037461184866131703
0.585000	0.495000	1.334359282182508765757234
0.587000	0.495000	1.326893405309689244475635
0.589000	0.495000	1.318878041701597281232239
0.591000	0.495000	1.310349966650381947630422
0.593000	0.495000	1.301347685641313089988103
0.595000	0.495000	1.291910013188154016106068
0.597000	0.495000	1.282074798048999264565850
0.599000	0.495000	1.271877955951092653563705
0.601000	0.495000	1.261352954878597998344958
0.603000	0.495000	1.250530860888175999079408
0.605000	0.495000	1.239440995853667848436430
0.607000	0.495000	1.228112186835688124375565
0.609000	0.495000	1.216574506912151409920853
0.611000	0.495000	1.204861328543946452640512
0.613000	0.495000	1.193011443727104436973718
0.615000	0.495000	1.181070961668415852940939
0.617000	0.495000	1.169094684854940835450066
0.619000	0.495000	1.157146695420188553526941
0.621000	0.495000	1.145299957503500776212491
0.623000	0.495000	1.133634852385647873163066
0.625000	0.495000	1.122236698019969614037450
0.627000	0.495000	1.111192442785113199121838
0.629000	0.495000	1.100586841148205152762785
0.631000	0.495000	1.090498494601760626210307
0.633000	0.495000	1.080996160244890091917114
0.635000	0.495000	1.072135688570779787909260
0.637000	0.495000	1.063957860537944943857269
0.639000	0.495000	1.056487270784151721869648
0.641000	0.495000	1.049732272542995392683451
0.643000	0.495000	1.043685882877022574888315
0.645000	0.495000	1.038327460594674178651076
0.647000	0.495000	1.033624921421530284959545
0.649000	0.495000	1.029537244929544348437389
0.651000	0.495000	1.026017048333960568484713
0.653000	0.495000	1.023013043198500726660427
0.655000	0.495000	1.020472241611285690865429
0.657000	0.495000	1.018341829467903414396801
0.659000	0.495000	1.016570669816197591828200
0.661000	0.495000	1.015110435331247673573785
0.663000	0.495000	1.013916394846284152464477
0.665000	0.495000	1.012947895088130101370893
0.667000	0.495000	1.012168586923052338022444
0.669000	0.495000	1.011546447438136597796188
0.671000	0.495000	1.011053646950490714218063
0.673000	0.495000	1.010666305173376633419480
0.675000	0.495000	1.010364174544282400702855
0.677000	0.495000	1.010130282052393413394498
0.679000	0.495000	1.009950554404042799561125
0.681000	0.495000	1.009813445406080756328038
0.683000	0.495000	1.009709579223942776948775
0.685000	0.495000	1.009631418757584331302724
0.687000	0.495000	1.009572964770132585954343
0.689000	0.495000	1.009529488549608888803277
0.691000	0.495000	1.009497298706162338177705
0.693000	0.495000	1.009473541116787886906536
0.695000	0.495000	1.009456029934512777401778
0.697000	0.495000	1.009443106890301811162658
0.699000	0.495000	1.009433525750131233067464
0.701000	0.495000	1.009426358671841938985381
0.703000	0.495000	1.009420921270600679520157
0.705000	0.495000	1.009416713391978026592710
0.707000	0.495000	1.009413372861476476671783
0.709000	0.495000	1.009410639791775032847454
0.711000	0.495000	1.009408329355643063607317
0.713000	0.495000	1.009406311252731169858521
0.715000	0.495000	1.009404494398188356640844
0.717000	0.495000	1.009402815631618599567787
0.719000	0.495000	1.009401231481958705060720
0.721000	0.495000	1.009399712226296763617484
0.723000	0.495000	1.009398237649634655355158
0.725000	0.495000	1.009396794050750223448176
0.727000	0.495000	1.009395372150173386671668
0.729000	0.495000	1.009393965643647250729487
0.731000	0.495000	1.009392570212145123775827
0.733000	0.495000	1.009391182851158363931177
0.735000	0.495000	1.009389801420744303683819
0.737000	0.495000	1.009388424346542079135247
0.739000	0.495000	1.009387050422903220336934
0.741000	0.495000	1.009385678684345144517920
0.743000	0.495000	1.009384308322247791878112
0.745000	0.495000	1.009382938631194548406711
0.747000	0.495000	1.009381568974546006245419
0.749000	0.495000	1.009380198762374059029412
0.751000	0.495000	1.009378827437269032785139
0.753000	0.495000	1.009377454465119061666201
0.755000	0.495000	1.009376079329007636076199
0.757000	0.495000	1.009374701525062700824265
0.759000	0.495000	1.009373320559518782957298
0.761000	0.495000	1.009371935946531850802899
0.763000	0.495000	1.009370547206469348466840
0.765000	0.495000	1.009369153864500878725607
0.767000	0.495000	1.009367755449379622234574
0.769000	0.495000	1.009366351492355207142282
0.771000	0.495000	1.009364941526170289520792
0.773000	0.495000	1.009363525084117974017772
0.775000	0.495000	1.009362101699144531607999
0.777000	0.495000	1.009360670902979206786654
0.779000	0.495000	1.009359232225293556695078
0.781000	0.495000	1.009357785192868783852305
0.783000	0.495000	1.009356329328780166321167
0.785000	0.495000	1.009354864151584152409669
0.787000	0.495000	1.009353389174504567193935
0.789000	0.495000	1.009351903904615932461297
0.791000	0.495000	1.009350407842024566207328
0.793000	0.495000	1.009348900479031252430673
0.795000	0.495000	1.009347381299281698474601
0.797000	0.495000	1.009345849776897896532546
0.799000	0.495000	1.009344305375586170470115
0.801000	0.495000	1.009342747547715024580839
0.803000	0.495000	1.009341175733364348587884
0.805000	0.495000	1.009339589359336875062922
0.807000	0.495000	1.009337987838127448370074
0.809000	0.495000	1.009336370566845220153596
0.811000	0.495000	1.009334736926087883190917
0.813000	0.495000	1.009333086278753066622471
0.815000	0.495000	1.009331417968790001182811
0.817000	0.495000	1.009329731319876799489066
0.819000	0.495000	1.009328025634019798673080
0.821000	0.495000	1.009326300190073855134187
0.823000	0.495000	1.009324554242156057881630
0.825000	0.495000	1.009322787017961298161595
0.827000	0.495000	1.009320997716961487711274
0.829000	0.495000	1.009319185508474658874434
0.831000	0.495000	1.009317349529596619106542
0.833000	0.495000	1.009315488882974065631970
0.835000	0.495000	1.009313602634405171443177
0.837000	0.495000	1.009311689810247658627418
0.839000	0.495000	1.009309749394615263184960
0.841000	0.495000	1.009307780326339498699895
0.843000	0.495000	1.009305781495658083102285
0.845000	0.495000	1.009303751740610044507207
0.847000	0.495000	1.009301689843085103603926
0.849000	0.495000	1.009299594524476262336066
0.851000	0.495000	1.009297464440867431179072
0.853000	0.495000	1.009295298177659505611814
0.855000	0.495000	1.009293094243481458960332
0.857000	0.495000	1.009290851063167959722477
0.859000	0.495000	1.009288566969462896949494
0.861000	0.495000	1.009286240192863504105958
0.863000	0.495000	1.009283868848696918973928
0.865000	0.495000	1.009281450919914835395730
0.867000	0.495000	1.009278984233143550142131
0.869000	0.495000	1.009276466423985496589921
0.871000	0.495000	1.009273894885156730438780
0.873000	0.495000	1.009271266687256307648113
0.875000	0.495000	1.009268578456140819099573
0.877000	0.495000	1.009265826182097258723047
0.879000	0.495000	1.009263004922937856377985
0.881000	0.495000	1.009260108343980277822993
0.883000	0.495000	1.009257128010367488002430
0.885000	0.495000	1.009254052308256266456965
0.887000	0.495000	1.009250864817355708424884
0.889000	0.495000	1.009247541883680376884058
0.891000	0.495000	1.009244049042928192960744
0.893000	0.495000	1.009240335815974276556517
0.895000	0.495000	1.009236328232646195957045
0.897000	0.495000	1.009231918232738722807085
0.899000	0.495000	1.009226948839863302609388
0.901000	0.495000	1.009221193702214414145146
0.903000	0.495000	1.009214329246338026635499
0.905000	0.495000	1.009205897302575039020667
0.907000	0.495000	1.009195255647906241946998
0.909000	0.495000	1.009181513496334448021230
0.911000	0.495000	1.009163448581792410507774
0.913000	0.495000	1.009139402168326871134241
0.915000	0.495000	1.009107148143314702792850
0.917000	0.495000	1.009063732369020582879671
0.919000	0.495000	1.009005278762526325309068
0.921000	0.495000	1.008926759226391967061431
0.923000	0.495000	1.008821725646033229395471
0.925000	0.495000	1.008682003783384129036449
0.927000	0.495000	1.008497351096351968280374
0.929000	0.495000	1.008255083345430458408032
0.931000	0.495000	1.007939678328062527157272
0.933000	0.495000	1.007532369182844389499110
0.935000	0.495000	1.007010744352291542469402
0.937000	0.495000	1.006348376342118822179827
0.939000	0.495000	1.005514506643707450805891
0.941000	0.495000	1.004473819273405732488413
0.943000	0.495000	1.003186339889390765733879
0.945000	0.495000	1.001607500802064842915229
0.947000	0.495000	0.999688413681745546846003
0.949000	0.495000	0.997376390535614110177676
0.951000	0.495000	0.994615748623346007661894
0.953000	0.495000	0.991348925440891814986344
0.955000	0.495000	0.987517914888933590056297
0.957000	0.495000	0.983066014770484053464372
0.959000	0.495000	0.977939848980007409018356
0.961000	0.495000	0.972091596260666990225729
0.963000	0.495000	0.965481323573122551806591
0.965000	0.495000	0.958079289704681813510945
0.967000	0.495000	0.949868058824339223100708
0.969000	0.495000	0.940844250145905225402032
0.971000	0.495000	0.931019754455027159778524
0.973000	0.495000	0.920422275260285971398844
0.975000	0.495000	0.909095103002432125549603
0.977000	0.495000	0.897096102028378306059153
0.979000	0.495000	0.884495973912186594922957
0.981000	0.495000	0.871375944832251780880483
0.983000	0.495000	0.857825094307874680410464
0.985000	0.495000	0.843937583491271015034840
0.987000	0.495000	0.829810043344225256589652
0.989000	0.495000	0.815539343416546658183108
0.991000	0.495000	0.801220886149815347820891
0.993000	0.495000	0.786947473170145239684814
0.995000	0.495000	0.772808687721505016554602
0.997000	0.495000	0.758890651260821447188221
0.999000	0.495000	0.745275959078799288271000



==> Data_files___plots/1D_Riemann/eps0p3/u/1D_Riemann_Velstab_u_eps0p3_1p5rds.dat <==
0.005000	0.050000	0.733505796228570483563658
0.010000	0.050000	0.712538356937502004306850
0.015000	0.050000	0.694121407613441654405051
0.020000	0.050000	0.678723162501612242714089
0.025000	0.050000	0.666703501175101020947977
0.030000	0.050000	0.658294659466266640635013
0.035000	0.050000	0.653592913849907586332222
0.040000	0.050000	0.652562620499402057383520
0.045000	0.050000	0.655051179433058128331879
0.050000	0.050000	0.660811453733529785559142
0.055000	0.050000	0.669527394882649562468657
0.060000	0.050000	0.680839028503225529576071
0.065000	0.050000	0.694364097382715761419547
0.070000	0.050000	0.709715410598360185723266
0.075000	0.050000	0.726512777763886341553246
0.080000	0.050000	0.744387770579439833618096
0.085000	0.050000	0.762992206881607737400941
0.090000	0.050000	0.782002924246189778934024
0.095000	0.050000	0.801119624713775291269258
0.100000	0.050000	0.820066618373070488345888
0.105000	0.050000	0.838593809011782265194768
0.110000	0.050000	0.856477574653056517028915
0.115000	0.050000	0.873521747836556117228213
0.120000	0.050000	0.889558746132100619519179
0.125000	0.050000	0.904450840673376998957167
0.130000	0.050000	0.918091502281636495652606
0.135000	0.050000	0.930406695729269039851772
0.140000	0.050000	0.941355897807285235678876
0.145000	0.050000	0.950932517550452605092914
0.150000	0.050000	0.959163336408986100245500
0.155000	0.050000	0.966106602359551369652024
0.160000	0.050000	0.971848530213213379624904
0.165000	0.050000	0.976498177709001380364384
0.170000	0.050000	0.980180945739217990286818
0.175000	0.050000	0.983031224892563004758017
0.180000	0.050000	0.985184903577015269604544
0.185000	0.050000	0.986772506593235676497500
0.190000	0.050000	0.987913628440707181077585
0.195000	0.050000	0.988713091996582082998657
0.200000	0.050000	0.989258966228339642334788
0.205000	0.050000	0.989622293578999334684454
0.210000	0.050000	0.989858170688399208181352
0.215000	0.050000	0.990007725729843857109813
0.220000	0.050000	0.990100538001131291743206
0.225000	0.050000	0.990157119454247891532361
0.230000	0.050000	0.990191194239409266941720
0.235000	0.050000	0.990211626884680673477135
0.240000	0.050000	0.990223947389795466911266
0.245000	0.050000	0.990231489743084392074479
0.250000	0.050000	0.990236199093894597922372
0.255000	0.050000	0.990239177719078877970560
0.260000	0.050000	0.990241038757987857010789
0.265000	0.050000	0.990242126659176435943266
0.270000	0.050000	0.990242649872671520938638
0.275000	0.050000	0.990242758082686136411610
0.280000	0.050000	0.990242585114085249742288
0.285000	0.050000	0.990242270301765925566428
0.290000	0.050000	0.990241965592591033562542
0.295000	0.050000	0.990241832545187716796420
0.300000	0.050000	0.990242032081119161190941
0.305000	0.050000	0.990242709618066263566050
0.310000	0.050000	0.990243978406185387797223
0.315000	0.050000	0.990245903944631411519595
0.320000	0.050000	0.990248491943320319208510
0.325000	0.050000	0.990251681363630287258104
0.330000	0.050000	0.990255342835258955958011
0.335000	0.050000	0.990259281628214860226933
0.340000	0.050000	0.990263243950230132028878
0.345000	0.050000	0.990266926460512286745086
0.350000	0.050000	0.990269992876604554510322
0.355000	0.050000	0.990272110687028583875247
0.360000	0.050000	0.990273038700153374058743
0.365000	0.050000	0.990272826235908287806353
0.370000	0.050000	0.990272228833381396029267
0.375000	0.050000	0.990273498477939662087977
0.380000	0.050000	0.990281752433707529448270
0.385000	0.050000	0.990307134643207409574472
0.390000	0.050000	0.990367920184894501289818
0.395000	0.050000	0.990494545454294383901583
0.400000	0.050000	0.990734268936417916684434
0.405000	0.050000	0.991155820074992699453276
0.410000	0.050000	0.991853071199714997341346
0.415000	0.050000	0.992946595829906519803387
0.420000	0.050000	0.994582071337096307317438
0.425000	0.050000	0.996924907499218471151892
0.430000	0.050000	1.000151174628654882070578
0.435000	0.050000	1.004435698871838367196574
0.440000	0.050000	1.009938854343229719390251
0.445000	0.050000	1.016793901391867649408596
0.450000	0.050000	1.025096597648234464372763
0.455000	0.050000	1.034898294125742523874578
0.460000	0.050000	1.046202996261232698316235
0.465000	0.050000	1.058968139128714680552434
0.470000	0.050000	1.073108278319251152055358
0.475000	0.050000	1.088500622849179810813780
0.480000	0.050000	1.104991326444130006478872
0.485000	0.050000	1.122401634313945351095754
0.490000	0.050000	1.140533254598825596559664
0.495000	0.050000	1.159173080309749082061899
0.500000	0.050000	1.178095828832692593124420
0.505000	0.050000	1.197063072931880522986603
0.510000	0.050000	1.215826999845953437784374
0.515000	0.050000	1.234131931913051483107324
0.520000	0.050000	1.251711893149393572954864
0.525000	0.050000	1.268291386665003850353628
0.530000	0.050000	1.283587125844999121682122
0.535000	0.050000	1.297311726120703667675116
0.540000	0.050000	1.309180008188042032557519
0.545000	0.050000	1.318918160263958361255732
0.550000	0.050000	1.326275459076091012278198
0.555000	0.050000	1.331037600418203181718013
0.560000	0.050000	1.333040066425419833961996
0.565000	0.050000	1.332179536944982700674700
0.570000	0.050000	1.328421332215069305959787
0.575000	0.050000	1.321801407820917262370131
0.580000	0.050000	1.312422542618498333411026
0.585000	0.050000	1.300445894162879367783603
0.590000	0.050000	1.286080144017557325142320
0.595000	0.050000	1.269572097007375388599826
0.600000	0.050000	1.251210150402921383872012
0.605000	0.050000	1.231323060022139426195054
0.610000	0.050000	1.210280069045601925026290
0.615000	0.050000	1.188504062973967378979978
0.620000	0.050000	1.166471687336824825109716
0.625000	0.050000	1.144701109398145844053829
0.630000	0.050000	1.123724077951699928945573
0.635000	0.050000	1.104044798047783215722006
0.640000	0.050000	1.086093742010092899619167
0.645000	0.050000	1.070187284521721737817757
0.650000	0.050000	1.056502794698532587958084
0.655000	0.050000	1.045074199859416852476102
0.660000	0.050000	1.035807207856933809253519
0.665000	0.050000	1.028508694345735774433592
0.670000	0.050000	1.022922616626463554467819
0.675000	0.050000	1.018765242930421477396408
0.680000	0.050000	1.015754574147257560667867
0.685000	0.050000	1.013631431490778833648392
0.690000	0.050000	1.012171923278129215262311
0.695000	0.050000	1.011192486022229441999798
0.700000	0.050000	1.010549397606785415604236
0.705000	0.050000	1.010134763813827385448008
0.710000	0.050000	1.009870717099226933299860
0.715000	0.050000	1.009703138521148346740119
0.720000	0.050000	1.009595764635854431290340
0.725000	0.050000	1.009525149357762163759844
0.730000	0.050000	1.009476652449755151863542
0.735000	0.050000	1.009441431725561111321099
0.740000	0.050000	1.009414305663454136663404
0.745000	0.050000	1.009392308997153708816086
0.750000	0.050000	1.009373762955922071427040
0.755000	0.050000	1.009357704829704438509452
0.760000	0.050000	1.009343554208366855462486
0.765000	0.050000	1.009330926367645764329950
0.770000	0.050000	1.009319531922679757940386
0.775000	0.050000	1.009309124193261242297126
0.780000	0.050000	1.009299471688736682395415
0.785000	0.050000	1.009290343660290911742550
0.790000	0.050000	1.009281503033636839816722
0.795000	0.050000	1.009272704446424473445632
0.800000	0.050000	1.009263696595311010639762
0.805000	0.050000	1.009254228430535693661341
0.810000	0.050000	1.009244058497121176998235
0.815000	0.050000	1.009232966311557566641000
0.820000	0.050000	1.009220764349577637020161
0.825000	0.050000	1.009207309155998322225400
0.830000	0.050000	1.009192510302065803884375
0.835000	0.050000	1.009176336309934418622447
0.840000	0.050000	1.009158816993968699193829
0.845000	0.050000	1.009140041485448113789403
0.850000	0.050000	1.009120149669155086513683
0.855000	0.050000	1.009099310233829038807585
0.860000	0.050000	1.009077668052945186971670
0.865000	0.050000	1.009055222565235609977208
0.870000	0.050000	1.009031561749639038794157
0.875000	0.050000	1.009005319602960248914769
0.880000	0.050000	1.008973152007750950787113
0.885000	0.050000	1.008927952398129157529638
0.890000	0.050000	1.008855986792232428683747
0.895000	0.050000	1.008732662095920940004135
0.900000	0.050000	1.008516797080424742816263
0.905000	0.050000	1.008143567933218243126703
0.910000	0.050000	1.007516734227115851041390
0.915000	0.050000	1.006501251488941317546733
0.920000	0.050000	1.004917832503740893201893
0.925000	0.050000	1.002541299141123554150568
0.930000	0.050000	0.999104539417276171775484
0.935000	0.050000	0.994309463488371014783240
0.940000	0.050000	0.987845504349930791931911
0.945000	0.050000	0.979414980098121112916942
0.950000	0.050000	0.968763174207325050701911
0.955000	0.050000	0.955709576044428410490639
0.960000	0.050000	0.940175759394654253497947
0.965000	0.050000	0.922205314239907147921826
0.970000	0.050000	0.901972402947985085752691
0.975000	0.050000	0.879777813593104696110458
0.980000	0.050000	0.856034184231372008433425
0.985000	0.050000	0.831242180675167752212928
0.990000	0.050000	0.805971867347994419539248
0.995000	0.050000	0.780838638982399357857389
1.000000	0.050000	0.756473630885231229648014



==> Data_files___plots/1D_Riemann/eps0p8/rho/1D_Riemann_ExpRus_rho_eps0p8.dat <==
0.001000	0.495000	1.000000048332413182805567
0.003000	0.495000	1.000000026792360552363448
0.005000	0.495000	1.000000014702621786710779
0.007000	0.495000	1.000000007987579042634252
0.009000	0.495000	1.000000004296329958464185
0.011000	0.495000	1.000000002288061295985244
0.013000	0.495000	1.000000001206565736211473
0.015000	0.495000	1.000000000630048457850307
0.017000	0.495000	1.000000000325810045609387
0.019000	0.495000	1.000000000166862967887482
0.021000	0.495000	1.000000000084652063137014
0.023000	0.495000	1.000000000042565506674919
0.025000	0.495000	1.000000000021268542482744
0.027000	0.495000	1.000000000010682121853733
0.029000	0.495000	1.000000000005663913782428
0.031000	0.495000	1.000000000003740785459172
0.033000	0.495000	1.000000000004009681475736
0.035000	0.495000	1.000000000006764366844436
0.037000	0.495000	1.000000000013728351788700
0.039000	0.495000	1.000000000029046764993268
0.041000	0.495000	1.000000000061545657459305
0.043000	0.495000	1.000000000129381172442322
0.045000	0.495000	1.000000000269292588228609
0.047000	0.495000	1.000000000554680079645209
0.049000	0.495000	1.000000001130489257761269
0.051000	0.495000	1.000000002279657129733437
0.053000	0.495000	1.000000004548142529259280
0.055000	0.495000	1.000000008977282917044249
0.057000	0.495000	1.000000017530271900767502
0.059000	0.495000	1.000000033865183102221863
0.061000	0.495000	1.000000064718592485135673
0.063000	0.495000	1.000000122350930054082596
0.065000	0.495000	1.000000228813610281264346
0.067000	0.495000	1.000000423300636098744576
0.069000	0.495000	1.000000774652949342424790
0.071000	0.495000	1.000001402355715551806270
0.073000	0.495000	1.000002511346680167392265
0.075000	0.495000	1.000004448983539129258702
0.077000	0.495000	1.000007797089586647487636
0.079000	0.495000	1.000013518790813682457497
0.081000	0.495000	1.000023189803624701355034
0.083000	0.495000	1.000039358173886450131818
0.085000	0.495000	1.000066096830047879251424
0.087000	0.495000	1.000109841754657447054910
0.089000	0.495000	1.000180647588611471121567
0.091000	0.495000	1.000294044818287542142343
0.093000	0.495000	1.000473750844563580741919
0.095000	0.495000	1.000755572025305850658583
0.097000	0.495000	1.001192931211567049842870
0.099000	0.495000	1.001864549742079946170747
0.101000	0.495000	1.002884863607325316436913
0.103000	0.495000	1.004417669940458113231330
0.105000	0.495000	1.006693100954425990067875
0.107000	0.495000	1.010026982219607960544749
0.109000	0.495000	1.014839444512455113311944
0.111000	0.495000	1.021665724608365133363463
0.113000	0.495000	1.031146175484917826281617
0.115000	0.495000	1.043975921345902335701794
0.117000	0.495000	1.060792134878123516017467
0.119000	0.495000	1.081988032476085992428239
0.121000	0.495000	1.107477504411273017126405
0.123000	0.495000	1.136490063729572286277403
0.125000	0.495000	1.167520191839065413219600
0.127000	0.495000	1.198532505940052006465635
0.129000	0.495000	1.227406361348100771735403
0.131000	0.495000	1.252449841231804139596306
0.133000	0.495000	1.272749534235749768740220
0.135000	0.495000	1.288218901178623587711058
0.137000	0.495000	1.299387858646868121326179
0.139000	0.495000	1.307092200643221513445269
0.141000	0.495000	1.312209468094637232482569
0.143000	0.495000	1.315503809431096682303064
0.145000	0.495000	1.317569655918693349860860
0.147000	0.495000	1.318835838139697846926879
0.149000	0.495000	1.319595484828917086872480
0.151000	0.495000	1.320040763688214546789368
0.153000	0.495000	1.320293112758375686510703
0.155000	0.495000	1.320426329727643288691752
0.157000	0.495000	1.320482901229486971672600
0.159000	0.495000	1.320484934916547281602561
0.161000	0.495000	1.320441136888902411428148
0.163000	0.495000	1.320351044179836952352503
0.165000	0.495000	1.320207430664088521510280
0.167000	0.495000	1.319997556001023975014164
0.169000	0.495000	1.319703732050588884661124
0.171000	0.495000	1.319303543727214034220196
0.173000	0.495000	1.318769965931407828207966
0.175000	0.495000	1.318071550674470904240820
0.177000	0.495000	1.317172806779528970722026
0.179000	0.495000	1.316034849201998646606171
0.181000	0.495000	1.314616350429473223826449
0.183000	0.495000	1.312874780957977716155938
0.185000	0.495000	1.310767881543487112239177
0.187000	0.495000	1.308255271518449891487990
0.189000	0.495000	1.305300070718556249005360
0.191000	0.495000	1.301870402376794633170221
0.193000	0.495000	1.297940652990499321717266
0.195000	0.495000	1.293492391343605163456232
0.197000	0.495000	1.288514887776778916617104
0.199000	0.495000	1.283005219312604694437141
0.201000	0.495000	1.276967988678872290009281
0.203000	0.495000	1.270414719196576447401981
0.205000	0.495000	1.263363008986283064771783
0.207000	0.495000	1.255835536002851915426959
0.209000	0.495000	1.247859001585376992338183
0.211000	0.495000	1.239463087699818499842763
0.213000	0.495000	1.230679485644014192757822
0.215000	0.495000	1.221541035182887924293027
0.217000	0.495000	1.212080995561737317700590
0.219000	0.495000	1.202332455261993615636129
0.221000	0.495000	1.192327876425381072422738
0.223000	0.495000	1.182098762566664351680856
0.225000	0.495000	1.171675434057786180375160
0.227000	0.495000	1.161086894219927945215431
0.229000	0.495000	1.150360768991773641189980
0.231000	0.495000	1.139523304411674820002531
0.233000	0.495000	1.128599408042931351303650
0.235000	0.495000	1.117612722606511344025648
0.237000	0.495000	1.106585722212330091807075
0.239000	0.495000	1.095539823553146607792996
0.241000	0.495000	1.084495506183927426846481
0.243000	0.495000	1.073472437561617365275879
0.245000	0.495000	1.062489599927611827467899
0.247000	0.495000	1.051565417484114250967764
0.249000	0.495000	1.040717883782541264281463
0.251000	0.495000	1.029964690951605144064729
0.253000	0.495000	1.019323364456787617271516
0.255000	0.495000	1.008811409521123136912024
0.257000	0.495000	0.998446477998391146435608
0.259000	0.495000	0.988246566970542583696613
0.261000	0.495000	0.978230261928802358184498
0.263000	0.495000	0.968417037076348963253736
0.265000	0.495000	0.958827621852108902267275
0.267000	0.495000	0.949484435067678989028650
0.269000	0.495000	0.940412075359471688607016
0.271000	0.495000	0.931637839181543636613014
0.273000	0.495000	0.923192216851278613098941
0.275000	0.495000	0.915109296366731550520512
0.277000	0.495000	0.907426988468395423481638
0.279000	0.495000	0.900186980137638648180598
0.281000	0.495000	0.893434332368527983625484
0.283000	0.495000	0.887216664496367490855278
0.285000	0.495000	0.881582910864967317365881
0.287000	0.495000	0.876581690944768343598525
0.289000	0.495000	0.872259391908987380404028
0.291000	0.495000	0.868658111714197600505827
0.293000	0.495000	0.865813640302861564634895
0.295000	0.495000	0.863753659919235361464018
0.297000	0.495000	0.862496321889161809970403
0.299000	0.495000	0.862049311818410823882175
0.301000	0.495000	0.862409457603221074606381
0.303000	0.495000	0.863562875923271966449590
0.305000	0.495000	0.865485602484333371720027
0.307000	0.495000	0.868144615208045089538302
0.309000	0.495000	0.871499139839241210303555
0.311000	0.495000	0.875502122751908196107706
0.313000	0.495000	0.880101762793563335840474
0.315000	0.495000	0.885243008891049232289561
0.317000	0.495000	0.890868949256314657247913
0.319000	0.495000	0.896922038580066027790849
0.321000	0.495000	0.903345129636780819204489
0.323000	0.495000	0.910082293991701374302750
0.325000	0.495000	0.917079432230007207671463
0.327000	0.495000	0.924284686878881656113549
0.329000	0.495000	0.931648680764933345699319
0.331000	0.495000	0.939124609950565791827160
0.333000	0.495000	0.946668223822241916565190
0.335000	0.495000	0.954237725723880103601005
0.337000	0.495000	0.961793626220159403317211
0.339000	0.495000	0.969298578173567348947870
0.341000	0.495000	0.976717218853212609808168
0.343000	0.495000	0.984016039726164915002471
0.345000	0.495000	0.991163299775672856917197
0.347000	0.495000	0.998128993390750118841481
0.349000	0.495000	1.004884879213025605793064
0.351000	0.495000	1.011404571855468725871674
0.353000	0.495000	1.017663694114722794381578
0.355000	0.495000	1.023640083159977232085680
0.357000	0.495000	1.029314040196556812034601
0.359000	0.495000	1.034668609330503308285643
0.361000	0.495000	1.039689867943383916326638
0.363000	0.495000	1.044367208058016638361210
0.365000	0.495000	1.048693586249686671152404
0.367000	0.495000	1.052665718993230470346134
0.369000	0.495000	1.056284201282075008165862
0.371000	0.495000	1.059553529172888808318476
0.373000	0.495000	1.062482011694165118242950
0.375000	0.495000	1.065081564167087435635040
0.377000	0.495000	1.067367383003169800659293
0.379000	0.495000	1.069357510775249764378714
0.381000	0.495000	1.071072308909050807557151
0.383000	0.495000	1.072533862724952102851717
0.385000	0.495000	1.073765348851435597055115
0.387000	0.495000	1.074790397534250985245308
0.389000	0.495000	1.075632481732039069655116
0.391000	0.495000	1.076314361191827773112095
0.393000	0.495000	1.076857603413922337409758
0.395000	0.495000	1.077282195340351744761165
0.397000	0.495000	1.077606250705863466521350
0.399000	0.495000	1.077845809265476129112926
0.401000	0.495000	1.078014716426684227457145
0.403000	0.495000	1.078124565822611513610241
0.405000	0.495000	1.078184683471601346127500
0.407000	0.495000	1.078202130605479869274177
0.409000	0.495000	1.078181703619168096963676
0.411000	0.495000	1.078125910190428582424715
0.413000	0.495000	1.078034907070928749561745
0.415000	0.495000	1.077906393815781127543119
0.417000	0.495000	1.077735462009326683485710
0.419000	0.495000	1.077514410559150759283398
0.421000	0.495000	1.077232548664776912161756
0.423000	0.495000	1.076876019526798566872117
0.425000	0.495000	1.076427689067531501265762
0.427000	0.495000	1.075867153797971154105539
0.429000	0.495000	1.075170929059117375103938
0.431000	0.495000	1.074312881406062958333791
0.433000	0.495000	1.073264964797495668591409
0.435000	0.495000	1.071998307241227799124772
0.437000	0.495000	1.070484670509362246093588
0.439000	0.495000	1.068698269041003623414099
0.441000	0.495000	1.066617885260768838762147
0.443000	0.495000	1.064229159844543026736119
0.445000	0.495000	1.061526873073125987190224
0.447000	0.495000	1.058516977514600387877408
0.449000	0.495000	1.055218106603424299549943
0.451000	0.495000	1.051662283366374905924090
0.453000	0.495000	1.047894601123745550452782
0.455000	0.495000	1.043971748254086007179353
0.457000	0.495000	1.039959394364580180791791
0.459000	0.495000	1.035928623372064372176737
0.461000	0.495000	1.031951756511349405087685
0.463000	0.495000	1.028098018297697757716946
0.465000	0.495000	1.024429532158425582011319
0.467000	0.495000	1.020998079187620755092780
0.469000	0.495000	1.017842925284923927264913
0.471000	0.495000	1.014989849874656124839589
0.473000	0.495000	1.012451333286227272978408
0.475000	0.495000	1.010227715769719258886994
0.477000	0.495000	1.008309051665845279543987
0.479000	0.495000	1.006677353064978852614786
0.481000	0.495000	1.005308939443434246285847
0.483000	0.495000	1.004176665931472811621461
0.485000	0.495000	1.003251874028977530528550
0.487000	0.495000	1.002505978961724331099958
0.489000	0.495000	1.001911667227735946994471
0.491000	0.495000	1.001443721569966527340512
0.493000	0.495000	1.001079518278578106560417
0.495000	0.495000	1.000799255626585448908372
0.497000	0.495000	1.000585975737717125966242
0.499000	0.495000	1.000425438708456349345965
0.501000	0.495000	1.000305900296679650907095
0.503000	0.495000	1.000217835181991921089661
0.505000	0.495000	1.000153638236060960053919
0.507000	0.495000	1.000107327369142984352379
0.509000	0.495000	1.000074263853818479219626
0.511000	0.495000	1.000050899772152446232099
0.513000	0.495000	1.000034557390446332547640
0.515000	0.495000	1.000023241718581701320545
0.517000	0.495000	1.000015485077689003645673
0.519000	0.495000	1.000010220975402708276647
0.521000	0.495000	1.000006683768607462781119
0.523000	0.495000	1.000004330292751486553016
0.525000	0.495000	1.000002779693794696669329
0.527000	0.495000	1.000001767982366285281159
0.529000	0.495000	1.000001114237930144312827
0.531000	0.495000	1.000000695849087017919032
0.533000	0.495000	1.000000430633341652608692
0.535000	0.495000	1.000000264103588776265497
0.537000	0.495000	1.000000160521722136763856
0.539000	0.495000	1.000000096695249363065727
0.541000	0.495000	1.000000057730772162756239
0.543000	0.495000	1.000000034163284423627260
0.545000	0.495000	1.000000020039222059509143
0.547000	0.495000	1.000000011651697384706949
0.549000	0.495000	1.000000006715825451308888
0.551000	0.495000	1.000000003837193895961377
0.553000	0.495000	1.000000002173141666617084
0.555000	0.495000	1.000000001219286005493814
0.557000	0.495000	1.000000000676404487975901
0.559000	0.495000	1.000000000368221231283883
0.561000	0.495000	1.000000000190964133395255
0.563000	0.495000	1.000000000082358120323534
0.565000	0.495000	1.000000000002041922186891
0.567000	0.495000	0.999999999918023463330030
0.569000	0.495000	0.999999999795147309633592
0.571000	0.495000	0.999999999581901111156412
0.573000	0.495000	0.999999999191226174310998
0.575000	0.495000	0.999999998469144557589061
0.577000	0.495000	0.999999997141513552456615
0.579000	0.495000	0.999999994723261509399492
0.581000	0.495000	0.999999990364821678134888
0.583000	0.495000	0.999999982595278114061443
0.585000	0.495000	0.999999968898280355844577
0.587000	0.495000	0.999999945021305625125763
0.589000	0.495000	0.999999903866218065040528
0.591000	0.495000	0.999999833732604037628278
0.593000	0.495000	0.999999715576624703672337
0.595000	0.495000	0.999999518797045738871532
0.597000	0.495000	0.999999194855416662086611
0.599000	0.495000	0.999998667767635351921740
0.601000	0.495000	0.999997820159614803081638
0.603000	0.495000	0.999996473155393195142437
0.605000	0.495000	0.999994357865490957060217
0.607000	0.495000	0.999991075684690922109610
0.609000	0.495000	0.999986044030493959056116
0.611000	0.495000	0.999978423622818524130196
0.613000	0.495000	0.999967023022105161444983
0.615000	0.495000	0.999950176043574945339287
0.617000	0.495000	0.999925588020794009480596
0.619000	0.495000	0.999890147895769576535940
0.621000	0.495000	0.999839704959743280632267
0.623000	0.495000	0.999768811916819322149763
0.625000	0.495000	0.999670439864186688438963
0.627000	0.495000	0.999535675706254123085159
0.629000	0.495000	0.999353418171224916477513
0.631000	0.495000	0.999110094457565378611719
0.633000	0.495000	0.998789424831064698295791
0.635000	0.495000	0.998372266241290606814118
0.637000	0.495000	0.997836567160968135326016
0.639000	0.495000	0.997157463403584798378176
0.641000	0.495000	0.996307538008241455607106
0.643000	0.495000	0.995257257333471812010828
0.645000	0.495000	0.993975580955789861370420
0.647000	0.495000	0.992430726291245735026791
0.649000	0.495000	0.990591052158317775244711
0.651000	0.495000	0.988426011200886023289058
0.653000	0.495000	0.985907111469489949584499
0.655000	0.495000	0.983008824171667572322519
0.657000	0.495000	0.979709378304072231458122
0.659000	0.495000	0.975991393070240631502088
0.661000	0.495000	0.971842314117936090234195
0.663000	0.495000	0.967254637436849806775285
0.665000	0.495000	0.962225922741702710538902
0.667000	0.495000	0.956758614070236435011907
0.669000	0.495000	0.950859697503127931916822
0.671000	0.495000	0.944540233512614291200293
0.673000	0.495000	0.937814804408641955468795
0.675000	0.495000	0.930700916251626209074743
0.677000	0.495000	0.923218390415177947438963
0.679000	0.495000	0.915388773839094227469104
0.681000	0.495000	0.907234789989076140237501
0.683000	0.495000	0.898779845523350884306524
0.685000	0.495000	0.890047601293903589692036
0.687000	0.495000	0.881061610961203611758208
0.689000	0.495000	0.871845026334590822436610
0.691000	0.495000	0.862420365557304613446377
0.693000	0.495000	0.852809338317663478967745
0.695000	0.495000	0.843032721209978408438701
0.697000	0.495000	0.833110275995305071816688
0.699000	0.495000	0.823060703635737578309772
0.701000	0.495000	0.812901627432519591209825
0.703000	0.495000	0.802649599253978607293902
0.705000	0.495000	0.792320123591470193424868
0.707000	0.495000	0.781927694956060070907711
0.709000	0.495000	0.771485844875599457992621
0.711000	0.495000	0.761007195440301598132748
0.713000	0.495000	0.750503516958532457259423
0.715000	0.495000	0.739985787817075690853130
0.717000	0.495000	0.729464255092386770762403
0.719000	0.495000	0.718948494836284535125515
0.721000	0.495000	0.708447471268546014044887
0.723000	0.495000	0.697969594358348377483026
0.725000	0.495000	0.687522775474959102481876
0.727000	0.495000	0.677114480943585062000523
0.729000	0.495000	0.666751783462148361891764
0.731000	0.495000	0.656441411425342513652481
0.733000	0.495000	0.646189796269034055775649
0.735000	0.495000	0.636003117995361244574326
0.737000	0.495000	0.625887349070278098395193
0.739000	0.495000	0.615848296903496628118546
0.741000	0.495000	0.605891645127766276246462
0.743000	0.495000	0.596022993891446528635925
0.745000	0.495000	0.586247899366158620182432
0.747000	0.495000	0.576571912650284179591154
0.749000	0.495000	0.567000618219658192309396
0.751000	0.495000	0.557539672040249012496815
0.753000	0.495000	0.548194839418045587464690
0.755000	0.495000	0.538972032630192332547381
0.757000	0.495000	0.529877348387836288878816
0.759000	0.495000	0.520917105296794025193208
0.761000	0.495000	0.512097881879038818730976
0.763000	0.495000	0.503426556806065739202438
0.765000	0.495000	0.494910355749702601801943
0.767000	0.495000	0.486556916000868477922836
0.769000	0.495000	0.478374396297077675299647
0.771000	0.495000	0.470371698459950970949706
0.773000	0.495000	0.462558961548396319063414
0.775000	0.495000	0.454948715712973961178278
0.777000	0.495000	0.447558629071175273494987
0.779000	0.495000	0.440418099488589009915529
0.781000	0.495000	0.433584122921758963187244
0.783000	0.495000	0.427179484358087502293699
0.785000	0.495000	0.421484166479607680333430
0.787000	0.495000	0.417150363160994741562604
0.789000	0.495000	0.415685574584590489255476
0.791000	0.495000	0.420406736707104100592147
0.793000	0.495000	0.437754881244818705443578
0.795000	0.495000	0.477628567867048769990390
0.797000	0.495000	0.549851786292595012817230
0.799000	0.495000	0.656033641030667302729285
0.801000	0.495000	0.782440480343388755635203
0.803000	0.495000	0.903452110803447783204945
0.805000	0.495000	0.997033857562552139341960
0.807000	0.495000	1.056989977754138276822005
0.809000	0.495000	1.090124710021706633256144
0.811000	0.495000	1.106517226538797471491193
0.813000	0.495000	1.113857099449433452065250
0.815000	0.495000	1.116675435177770125960706
0.817000	0.495000	1.117324593275347499599093
0.819000	0.495000	1.116948234341732515417789
0.821000	0.495000	1.116081717561695496598873
0.823000	0.495000	1.114968579291857109225816
0.825000	0.495000	1.113716282083177189221601
0.827000	0.495000	1.112370795915994969860208
0.829000	0.495000	1.110952335453051054159346
0.831000	0.495000	1.109473014719403405337061
0.833000	0.495000	1.107946118163553039792646
0.835000	0.495000	1.106391284808080355261950
0.837000	0.495000	1.104837336724893592787566
0.839000	0.495000	1.103323320755219549837989
0.841000	0.495000	1.101897885077161687306102
0.843000	0.495000	1.100617047505405565743786
0.845000	0.495000	1.099540549561892177621303
0.847000	0.495000	1.098727205154025776678850
0.849000	0.495000	1.098229844522933706940648
0.851000	0.495000	1.098090538333340360210855
0.853000	0.495000	1.098336631517946804237340
0.855000	0.495000	1.098978324027952480079762
0.857000	0.495000	1.100008089528745847118785
0.859000	0.495000	1.101401557640460548981309
0.861000	0.495000	1.103119679277453801802267
0.863000	0.495000	1.105111780901665730070249
0.865000	0.495000	1.107319078900194986303518
0.867000	0.495000	1.109678270549166345659842
0.869000	0.495000	1.112124902952275729006715
0.871000	0.495000	1.114596316316480262287314
0.873000	0.495000	1.117034042416970018862798
0.875000	0.495000	1.119385603239498871985802
0.877000	0.495000	1.121605697325561035171404
0.879000	0.495000	1.123656786298466547791008
0.881000	0.495000	1.125509107530408448027970
0.883000	0.495000	1.127140146901992601158327
0.885000	0.495000	1.128533612753517489935007
0.887000	0.495000	1.129677961394528251659608
0.889000	0.495000	1.130564537427054982998698
0.891000	0.495000	1.131185409227031701817623
0.893000	0.495000	1.131531001495165833503620
0.895000	0.495000	1.131587665205955550717931
0.897000	0.495000	1.131335429396988168093685
0.899000	0.495000	1.130745955905096522542408
0.901000	0.495000	1.129781001372470283783400
0.903000	0.495000	1.128391787893122000241419
0.905000	0.495000	1.126519571112353235164960
0.907000	0.495000	1.124097774848847874906710
0.909000	0.495000	1.121056039358671929662137
0.911000	0.495000	1.117326420569655143211207
0.913000	0.495000	1.112851737936838780740345
0.915000	0.495000	1.107595667076827439245790
0.917000	0.495000	1.101553617272428731155287
0.919000	0.495000	1.094762804857642768396886
0.921000	0.495000	1.087309411968953698490736
0.923000	0.495000	1.079330569952057006233304
0.925000	0.495000	1.071009389697524794016203
0.927000	0.495000	1.062562486054502208787653
0.929000	0.495000	1.054221213986518801419834
0.931000	0.495000	1.046209615190277109064709
0.933000	0.495000	1.038723168793158402323229
0.935000	0.495000	1.031912336781672712149316
0.937000	0.495000	1.025873578573235134214769
0.939000	0.495000	1.020648502833208848272761
0.941000	0.495000	1.016229909002079212498870
0.943000	0.495000	1.012572273213628193389013
0.945000	0.495000	1.009603963831811279661110
0.947000	0.495000	1.007238940094149937110046
0.949000	0.495000	1.005386510153501111730634
0.951000	0.495000	1.003958548771993530834834
0.953000	0.495000	1.002874193935397562071898
0.955000	0.495000	1.002062400730446389829353
0.957000	0.495000	1.001462870356369716517975
0.959000	0.495000	1.001025867136869251794451
0.961000	0.495000	1.000711357176272686686502
0.963000	0.495000	1.000487798676982897916332
0.965000	0.495000	1.000330814445327121120499
0.967000	0.495000	1.000221894483504403439156
0.969000	0.495000	1.000147213946288804464757
0.971000	0.495000	1.000096607499284084852320
0.973000	0.495000	1.000062711817587768337035
0.975000	0.495000	1.000040269944582282946044
0.977000	0.495000	1.000025581271035246544443
0.979000	0.495000	1.000016076421342825497618
0.981000	0.495000	1.000009995400922946373612
0.983000	0.495000	1.000006148552320395239690
0.985000	0.495000	1.000003742195578082530005
0.987000	0.495000	1.000002253622064296578742
0.989000	0.495000	1.000001342943048099343173
0.991000	0.495000	1.000000791913451259063095
0.993000	0.495000	1.000000462129714495773669
0.995000	0.495000	1.000000266894235823045278
0.997000	0.495000	1.000000152555283960964516
0.999000	0.495000	1.000000086308223901099268



==> Data_files___plots/1D_Riemann/eps0p8/rho/1D_Riemann_Velstab_rho_eps0p8_1p5rds.dat <==
0.002500	0.425000	1.000002252098963984039415
0.007500	0.425000	1.000000862368176868244518
0.012500	0.425000	1.000000320641307949287580
0.017500	0.425000	1.000000115848347359559511
0.022500	0.425000	1.000000040703288295418361
0.027500	0.425000	1.000000013923109554170310
0.032500	0.425000	1.000000004672895848045755
0.037500	0.425000	1.000000001709717922793175
0.042500	0.425000	1.000000001501824664629225
0.047500	0.425000	1.000000005034427763561666
0.052500	0.425000	1.000000022339178951114036
0.057500	0.425000	1.000000097291288581047297
0.062500	0.425000	1.000000405435214956284540
0.067500	0.425000	1.000001611776000220999094
0.072500	0.425000	1.000006103668622969848911
0.077500	0.425000	1.000021990296004581466605
0.082500	0.425000	1.000075289862301097798536
0.087500	0.425000	1.000244727759949325829325
0.092500	0.425000	1.000754525471664990732279
0.097500	0.425000	1.002203717748966660394672
0.102500	0.425000	1.006079900766764900765793
0.107500	0.425000	1.015730969992239218768759
0.112500	0.425000	1.037537726087210732117683
0.117500	0.425000	1.080046555743720659847895
0.122500	0.425000	1.146117594262952232853081
0.127500	0.425000	1.220881810627196806251504
0.132500	0.425000	1.278126281501076988433852
0.137500	0.425000	1.307036588609024940765835
0.142500	0.425000	1.317189717858814335116335
0.147500	0.425000	1.319985504142322740861459
0.152500	0.425000	1.320590664194084773441773
0.157500	0.425000	1.320528671209638682526588
0.162500	0.425000	1.320077075458204962643549
0.167500	0.425000	1.319112804468903554777626
0.172500	0.425000	1.317327813460007046586497
0.177500	0.425000	1.314279395454895249528704
0.182500	0.425000	1.309436745579232175273887
0.187500	0.425000	1.302263234397531999064768
0.192500	0.425000	1.292325513624585475724871
0.197500	0.425000	1.279389647496414372795925
0.202500	0.425000	1.263465151309205891649867
0.207500	0.425000	1.244783296997683530449308
0.212500	0.425000	1.223730015402475279628902
0.217500	0.425000	1.200767042935585449114910
0.222500	0.425000	1.176368141908866737921358
0.227500	0.425000	1.150979014530635780033663
0.232500	0.425000	1.125000041761389013572625
0.237500	0.425000	1.098783412020267746811442
0.242500	0.425000	1.072639426328055423098817
0.247500	0.425000	1.046845645411900616039702
0.252500	0.425000	1.021653883146280250571181
0.257500	0.425000	0.997301548181664498926580
0.262500	0.425000	0.974014706192102286408385
0.267500	0.425000	0.951995599547023063635720
0.272500	0.425000	0.931459725903389990087078
0.277500	0.425000	0.912777367641598225134203
0.282500	0.425000	0.896614397237142868313242
0.287500	0.425000	0.883880466872428827151964
0.292500	0.425000	0.875447638270985595276841
0.297500	0.425000	0.871842620459874484417639
0.302500	0.425000	0.873095243288004807524771
0.307500	0.425000	0.878781187541279762420743
0.312500	0.425000	0.888205317890228718269441
0.317500	0.425000	0.900563890550235668364110
0.322500	0.425000	0.915048169976555691995657
0.327500	0.425000	0.930902628442598301106159
0.332500	0.425000	0.947452015653809098694182
0.337500	0.425000	0.964111009559223908205183
0.342500	0.425000	0.980385134057799034756897
0.347500	0.425000	0.995867957793581171088704
0.352500	0.425000	1.010237502435385348320551
0.357500	0.425000	1.023253384810162369689124
0.362500	0.425000	1.034754970047070621319563
0.367500	0.425000	1.044659693857022952911962
0.372500	0.425000	1.052959952500700291366798
0.377500	0.425000	1.059716818929245629732350
0.382500	0.425000	1.065049416703677698237129
0.387500	0.425000	1.069119833338993297289221
0.392500	0.425000	1.072114404658686570570580
0.397500	0.425000	1.074222457650581441512827
0.402500	0.425000	1.075613143151904704808430
0.407500	0.425000	1.076410718217179152134122
0.412500	0.425000	1.076669856268797520471026
0.417500	0.425000	1.076355842774539661732547
0.422500	0.425000	1.075338195486824410807003
0.427500	0.425000	1.073407817955400078702155
0.432500	0.425000	1.070325130405198832406199
0.437500	0.425000	1.065897135351456359586564
0.442500	0.425000	1.060067214910897392954325
0.447500	0.425000	1.052987103909742705454278
0.452500	0.425000	1.045035461675075660892276
0.457500	0.425000	1.036761793382835028509703
0.462500	0.425000	1.028767741387039302836115
0.467500	0.425000	1.021571460560309230203302
0.472500	0.425000	1.015509492086765330753906
0.477500	0.425000	1.010706861367610231994263
0.482500	0.425000	1.007109437874949886548848
0.487500	0.425000	1.004548912992192066795383
0.492500	0.425000	1.002809416956717436519853
0.497500	0.425000	1.001677280568173289410083
0.502500	0.425000	1.000969219292330514292644
0.507500	0.425000	1.000542653961314920607606
0.512500	0.425000	1.000294642576813330947516
0.517500	0.425000	1.000155264830273837972641
0.522500	0.425000	1.000079460201127812268851
0.527500	0.425000	1.000039517508870323680981
0.532500	0.425000	1.000019108815524582212220
0.537500	0.425000	1.000008988825704214775669
0.542500	0.425000	1.000004115272624671817425
0.547500	0.425000	1.000001834427654445747180
0.552500	0.425000	1.000000796422900961601954
0.557500	0.425000	1.000000336655286092835127
0.562500	0.425000	1.000000137664792010383508
0.567500	0.425000	1.000000050697684272904553
0.572500	0.425000	1.000000001896273804646853
0.577500	0.425000	0.999999934413557389767391
0.582500	0.425000	0.999999743287711351236169
0.587500	0.425000	0.999999135823198881389828
0.592500	0.425000	0.999997273874129732895710
0.597500	0.425000	0.999991885823770076946460
0.602500	0.425000	0.999977229623400964975133
0.607500	0.425000	0.999939843988184584588907
0.612500	0.425000	0.999850600687752555373322
0.617500	0.425000	0.999651623960503776800124
0.622500	0.425000	0.999237939166585209527227
0.627500	0.425000	0.998436891098447798498228
0.632500	0.425000	0.996992927764645653354592
0.637500	0.425000	0.994568653845819383718663
0.642500	0.425000	0.990771096692380170978254
0.647500	0.425000	0.985202932270625164612454
0.652500	0.425000	0.977525815733999769996387
0.657500	0.425000	0.967515357990409441413249
0.662500	0.425000	0.955090558283764212710309
0.667500	0.425000	0.940312246314516930745242
0.672500	0.425000	0.923357152978685924438196
0.677500	0.425000	0.904480170152666351768289
0.682500	0.425000	0.883976472903403420744439
0.687500	0.425000	0.862150675216638129327862
0.692500	0.425000	0.839295509795222272053650
0.697500	0.425000	0.815679402361741190397026
0.702500	0.425000	0.791540918310488672560155
0.707500	0.425000	0.767087848044984310647010
0.712500	0.425000	0.742499059246679138368563
0.717500	0.425000	0.717927767115432380329310
0.722500	0.425000	0.693505351075321407883223
0.727500	0.425000	0.669345208471154862195363
0.732500	0.425000	0.645546380483437931552260
0.737500	0.425000	0.622196836171329481501857
0.742500	0.425000	0.599376385221110030698810
0.747500	0.425000	0.577159237266983260461473
0.752500	0.425000	0.555616283092247975616829
0.757500	0.425000	0.534817405720227623255880
0.762500	0.425000	0.514835305850653179859933
0.767500	0.425000	0.495758246744905983760532
0.772500	0.425000	0.477748900013852395574077
0.777500	0.425000	0.461336507527937311756716
0.782500	0.425000	0.448872909259229624368004
0.787500	0.425000	0.451220594875155200931260
0.792500	0.425000	0.506883549206138095399865
0.797500	0.425000	0.671931974810111132256907
0.802500	0.425000	0.891356533087165003870211
0.807500	0.425000	1.035900061361527457748366
0.812500	0.425000	1.095162034485787527771095
0.817500	0.425000	1.112942080352868456927240
0.822500	0.425000	1.115837109942736216083858
0.827500	0.425000	1.114018216758490664730630
0.832500	0.425000	1.110969058685756127857758
0.837500	0.425000	1.108017114209012721204317
0.842500	0.425000	1.105836909505222731553431
0.847500	0.425000	1.104831556073269327455932
0.852500	0.425000	1.105175848788271686373719
0.857500	0.425000	1.106808907984580203631708
0.862500	0.425000	1.109468509398325419823550
0.867500	0.425000	1.112765285697140837939401
0.872500	0.425000	1.116266888913623356316407
0.877500	0.425000	1.119562247562058132643870
0.882500	0.425000	1.122285936770072156676292
0.887500	0.425000	1.124094954923901212850978
0.892500	0.425000	1.124606050608256024858633
0.897500	0.425000	1.123325659454068814468997
0.902500	0.425000	1.119625009604311660638132
0.907500	0.425000	1.112825684432033224169345
0.912500	0.425000	1.102448133575961497498952
0.917500	0.425000	1.088585775533527977287918
0.922500	0.425000	1.072208004973447481589233
0.927500	0.425000	1.055087874773844358600172
0.932500	0.425000	1.039232643804558708922059
0.937500	0.425000	1.026136961409429115832381
0.942500	0.425000	1.016374580827461349130658
0.947500	0.425000	1.009709379855580957396910
0.952500	0.425000	1.005481794921613269977456
0.957500	0.425000	1.002961012396510254163218
0.962500	0.425000	1.001535524207872285273879
0.967500	0.425000	1.000766358220462004524620
0.972500	0.425000	1.000368734930537240046533
0.977500	0.425000	1.000171262066688937508729
0.982500	0.425000	1.000076863734414178708221
0.987500	0.425000	1.000033364704445704163049
0.992500	0.425000	1.000014019169627843552917
0.997500	0.425000	1.000005706574136121744800



==> Data_files___plots/1D_Riemann/eps0p8/u/1D_Riemann_ExpRus_u_eps0p8.dat <==
0.001000	0.495000	0.680000118306486545094458
0.003000	0.495000	0.680000065581455648278109
0.005000	0.495000	0.680000035988590934010745
0.007000	0.495000	0.680000019551731171851827
0.009000	0.495000	0.680000010516412678462927
0.011000	0.495000	0.680000005600639001457353
0.013000	0.495000	0.680000002953388582582761
0.015000	0.495000	0.680000001542204968174588
0.017000	0.495000	0.680000000797492454296389
0.019000	0.495000	0.680000000408408356022960
0.021000	0.495000	0.680000000207132804241894
0.023000	0.495000	0.680000000104018287316876
0.025000	0.495000	0.680000000051667274902911
0.027000	0.495000	0.680000000025253292790239
0.029000	0.495000	0.680000000011845240344144
0.031000	0.495000	0.680000000004642113360376
0.033000	0.495000	0.679999999999813753426281
0.035000	0.495000	0.679999999994625126120695
0.037000	0.495000	0.679999999985999914464685
0.039000	0.495000	0.679999999968838864106147
0.041000	0.495000	0.679999999933254106743163
0.043000	0.495000	0.679999999859355552800366
0.045000	0.495000	0.679999999707114111124895
0.047000	0.495000	0.679999999396655896433117
0.049000	0.495000	0.679999998770299374228898
0.051000	0.495000	0.679999997520267851491838
0.053000	0.495000	0.679999995052682160157076
0.055000	0.495000	0.679999990234808393552157
0.057000	0.495000	0.679999980931148551022147
0.059000	0.495000	0.679999963162570830732534
0.061000	0.495000	0.679999929601246111410262
0.063000	0.495000	0.679999866910674821696148
0.065000	0.495000	0.679999751104023109071761
0.067000	0.495000	0.679999539547240017256513
0.069000	0.495000	0.679999157357067285367691
0.071000	0.495000	0.679998474560362553553716
0.073000	0.495000	0.679997268229129869787641
0.075000	0.495000	0.679995160508595652970598
0.077000	0.495000	0.679991518479405865349463
0.079000	0.495000	0.679985294394705896969811
0.081000	0.495000	0.679974773987088276783197
0.083000	0.495000	0.679957184870611297533571
0.085000	0.495000	0.679928094738320831780243
0.087000	0.495000	0.679880497684509643718798
0.089000	0.495000	0.679803443503259496871749
0.091000	0.495000	0.679680005430633449314826
0.093000	0.495000	0.679484302033432685519188
0.095000	0.495000	0.679177184104013176302317
0.097000	0.495000	0.678700063976062528681155
0.099000	0.495000	0.677966203896134156359210
0.101000	0.495000	0.676848606517009176997135
0.103000	0.495000	0.675163510850617210046209
0.105000	0.495000	0.672648509273170658318008
0.107000	0.495000	0.668934732451668456754135
0.109000	0.495000	0.663513951348850494760256
0.111000	0.495000	0.655704843841320883512935
0.113000	0.495000	0.644629656792916394536519
0.115000	0.495000	0.629224628865237667341148
0.117000	0.495000	0.608323749193393270573438
0.119000	0.495000	0.580865921966296494538540
0.121000	0.495000	0.546255394298988616874624
0.123000	0.495000	0.504822699953286546659115
0.125000	0.495000	0.458194426486258354902503
0.127000	0.495000	0.409285883686542784065665
0.129000	0.495000	0.361739964322440599175934
0.131000	0.495000	0.318970681636872088748902
0.133000	0.495000	0.283277955762579525256228
0.135000	0.495000	0.255468689525194914136108
0.137000	0.495000	0.235063097956121541676211
0.139000	0.495000	0.220825651196834393807933
0.141000	0.495000	0.211293297631977350370391
0.143000	0.495000	0.205121318880644665227919
0.145000	0.495000	0.201233095133260403430953
0.147000	0.495000	0.198839109606004121877376
0.149000	0.495000	0.197394508174447619319736
0.151000	0.495000	0.196540094265506032344959
0.153000	0.495000	0.196048134126281164979488
0.155000	0.495000	0.195779969532852426983283
0.157000	0.495000	0.195655680957669192432391
0.159000	0.495000	0.195633648979809809942410
0.161000	0.495000	0.195697463399607085587917
0.163000	0.495000	0.195847964349141978601665
0.165000	0.495000	0.196098706637560321608404
0.167000	0.495000	0.196473591956289911353295
0.169000	0.495000	0.197005773603646627822883
0.171000	0.495000	0.197737194473999511323825
0.173000	0.495000	0.198718296569832197917549
0.175000	0.495000	0.200007566532147879057035
0.177000	0.495000	0.201670679496356558546566
0.179000	0.495000	0.203779091220500252479297
0.181000	0.495000	0.206408016955336837128243
0.183000	0.495000	0.209633828019131773778838
0.185000	0.495000	0.213530988969915652697651
0.187000	0.495000	0.218168739291901336851964
0.189000	0.495000	0.223607780749732421021747
0.191000	0.495000	0.229897253737158691055953
0.193000	0.495000	0.237072267293404914667576
0.195000	0.495000	0.245152190151362275871705
0.197000	0.495000	0.254139824362633381937826
0.199000	0.495000	0.264021484441622544814265
0.201000	0.495000	0.274767910898597755853245
0.203000	0.495000	0.286335872200525864972320
0.205000	0.495000	0.298670262678266018596673
0.207000	0.495000	0.311706488012934268549969
0.209000	0.495000	0.325372941072207044754805
0.211000	0.495000	0.339593401568201058715601
0.213000	0.495000	0.354289234425531174288437
0.215000	0.495000	0.369381305731620701582330
0.217000	0.495000	0.384791575529402130051437
0.219000	0.495000	0.400444359778606262523226
0.221000	0.495000	0.416267278067325829926659
0.223000	0.495000	0.432191919295631499231547
0.225000	0.495000	0.448154265805767004771099
0.227000	0.495000	0.464094918986081794720633
0.229000	0.495000	0.479959167958021126754176
0.231000	0.495000	0.495696939089909527353939
0.233000	0.495000	0.511262658972953754066282
0.235000	0.495000	0.526615058016194348411432
0.237000	0.495000	0.541716936549374694642722
0.239000	0.495000	0.556534910624167267201301
0.241000	0.495000	0.571039150785594418202606
0.243000	0.495000	0.585203124081722148019935
0.245000	0.495000	0.599003347611079983714433
0.247000	0.495000	0.612419161123265998192267
0.249000	0.495000	0.625432526784272413422627
0.251000	0.495000	0.638027866411103428134766
0.253000	0.495000	0.650191950428952836205099
0.255000	0.495000	0.661913858464738935616367
0.257000	0.495000	0.673185038415438419256986
0.259000	0.495000	0.683999497943535206267995
0.261000	0.495000	0.694354167777745612255558
0.263000	0.495000	0.704249477230650011705393
0.265000	0.495000	0.713690175696379047742823
0.267000	0.495000	0.722686416287449340245530
0.269000	0.495000	0.731255086930818309909341
0.271000	0.495000	0.739421330126621034750656
0.273000	0.495000	0.747220138596845995238027
0.275000	0.495000	0.754697857849876418967483
0.277000	0.495000	0.761913379866384410377123
0.279000	0.495000	0.768938788564929032176565
0.281000	0.495000	0.775859230399076893469612
0.283000	0.495000	0.782771840195270574014330
0.285000	0.495000	0.789783651826729826694873
0.287000	0.495000	0.797008552883802345867537
0.289000	0.495000	0.804563479347485399628681
0.291000	0.495000	0.812564162387957367172930
0.293000	0.495000	0.821120809137454998882788
0.295000	0.495000	0.830334106989398024190052
0.297000	0.495000	0.840291885844273833683360
0.299000	0.495000	0.851066668789107416692730
0.301000	0.495000	0.862714213105556071425895
0.303000	0.495000	0.875273017053650792540509
0.305000	0.495000	0.888764665769556594376866
0.307000	0.495000	0.903194824780840788136516
0.309000	0.495000	0.918554664685530930512414
0.311000	0.495000	0.934822509709304250158368
0.313000	0.495000	0.951965535617498970211159
0.315000	0.495000	0.969941387167835067373289
0.317000	0.495000	0.988699631902030473540322
0.319000	0.495000	1.008183008561829518967556
0.321000	0.495000	1.028328461015754591301175
0.323000	0.495000	1.049067971289354250785664
0.325000	0.495000	1.070329218994503728268342
0.327000	0.495000	1.092036101063176278813671
0.329000	0.495000	1.114109147420868417555084
0.331000	0.495000	1.136465867111359662189329
0.333000	0.495000	1.159021056983107866855676
0.335000	0.495000	1.181687102404094247276589
0.337000	0.495000	1.204374297113384839619243
0.339000	0.495000	1.226991207357537305711048
0.341000	0.495000	1.249445103716435356844272
0.343000	0.495000	1.271642482132141038775330
0.345000	0.495000	1.293489693165613685366111
0.347000	0.495000	1.314893694958496173086360
0.349000	0.495000	1.335762940359433326165117
0.351000	0.495000	1.356008401877906388577344
0.353000	0.495000	1.375544729399933441271742
0.355000	0.495000	1.394291524995741493597734
0.357000	0.495000	1.412174706992458173004934
0.359000	0.495000	1.429127922411727702467488
0.361000	0.495000	1.445093953859522883931277
0.363000	0.495000	1.460026055303108361016484
0.365000	0.495000	1.473889142424538833964220
0.367000	0.495000	1.486660759042387036643618
0.369000	0.495000	1.498331742953381118255152
0.371000	0.495000	1.508906523559822909774653
0.373000	0.495000	1.518403000205774677766613
0.375000	0.495000	1.526851973681326413156967
0.377000	0.495000	1.534296132230765996595778
0.379000	0.495000	1.540788624963663089317834
0.381000	0.495000	1.546391286424158240109250
0.383000	0.495000	1.551172602556757373903906
0.385000	0.495000	1.555205527061725767623557
0.387000	0.495000	1.558565265697448465331831
0.389000	0.495000	1.561327143336326273015402
0.391000	0.495000	1.563564654928922381671441
0.393000	0.495000	1.565347778838323211658690
0.395000	0.495000	1.566741602220320661587039
0.397000	0.495000	1.567805276748093890049063
0.399000	0.495000	1.568591292499524003645206
0.401000	0.495000	1.569145031228803555123363
0.403000	0.495000	1.569504539717287983080496
0.405000	0.495000	1.569700450734287322518412
0.407000	0.495000	1.569755973987824626547649
0.409000	0.495000	1.569686884222983858094835
0.411000	0.495000	1.569501435893998264603511
0.413000	0.495000	1.569200155782020766892515
0.415000	0.495000	1.568775494076963594736185
0.417000	0.495000	1.568211332602638119482208
0.419000	0.495000	1.567482385742101635983659
0.421000	0.495000	1.566553566658368534803003
0.423000	0.495000	1.565379429908170250129729
0.425000	0.495000	1.563903839186405075878383
0.427000	0.495000	1.562060041957266554035755
0.429000	0.495000	1.559771356104769912676034
0.431000	0.495000	1.556952681137159233415446
0.433000	0.495000	1.553513030443791409496157
0.435000	0.495000	1.549359233635303922937965
0.437000	0.495000	1.544400871826060894775878
0.439000	0.495000	1.538556379425650044723284
0.441000	0.495000	1.531760075099962037370460
0.443000	0.495000	1.523969683120294682510121
0.445000	0.495000	1.515173698228313270419676
0.447000	0.495000	1.505397770210866292828200
0.449000	0.495000	1.494709187163060226666289
0.451000	0.495000	1.483218569107174866772425
0.453000	0.495000	1.471078083041751138893005
0.455000	0.495000	1.458475862393534772110115
0.457000	0.495000	1.445626819162591392142758
0.459000	0.495000	1.432760589922735805501475
0.461000	0.495000	1.420107840062489801269408
0.463000	0.495000	1.407886447254145911855971
0.465000	0.495000	1.396289116158745402529462
0.467000	0.495000	1.385473729494176353682633
0.469000	0.495000	1.375557276291595520945066
0.471000	0.495000	1.366613629718488320818892
0.473000	0.495000	1.358674902722430077872673
0.475000	0.495000	1.351735694627401063172556
0.477000	0.495000	1.345759311375141598077221
0.479000	0.495000	1.340684998407437822365296
0.481000	0.495000	1.336435329535621052698957
0.483000	0.495000	1.332923089255758197779755
0.485000	0.495000	1.330057211914107417882747
0.487000	0.495000	1.327747554254096629122728
0.489000	0.495000	1.325908451503357454726029
0.491000	0.495000	1.324461131057937501864785
0.493000	0.495000	1.323335133547690167787891
0.495000	0.495000	1.322468926767366603769460
0.497000	0.495000	1.321809904151853176657028
0.499000	0.495000	1.321313946328295241272599
0.501000	0.495000	1.320944700231832191761328
0.503000	0.495000	1.320672701618701871950634
0.505000	0.495000	1.320474437827980018766993
0.507000	0.495000	1.320331420961179613726699
0.509000	0.495000	1.320229318667623719107951
0.511000	0.495000	1.320157170986721029137811
0.513000	0.495000	1.320106707190091821502165
0.515000	0.495000	1.320071765932363527795701
0.517000	0.495000	1.320047814723617429777391
0.519000	0.495000	1.320031560171230022859845
0.521000	0.495000	1.320020637997928236728740
0.523000	0.495000	1.320013370967908938879987
0.525000	0.495000	1.320008583060373164030921
0.527000	0.495000	1.320005459123127389275965
0.529000	0.495000	1.320003440509301961824917
0.531000	0.495000	1.320002148620696313940925
0.533000	0.495000	1.320001329695742242620327
0.535000	0.495000	1.320000815490464107782032
0.537000	0.495000	1.320000495653721461764007
0.539000	0.495000	1.320000298572424624055088
0.541000	0.495000	1.320000178259203682529233
0.543000	0.495000	1.320000105488324360081265
0.545000	0.495000	1.320000061876583474784752
0.547000	0.495000	1.320000035978021513116687
0.549000	0.495000	1.320000020737541301940610
0.551000	0.495000	1.320000011849721710532890
0.553000	0.495000	1.320000006713028195548532
0.555000	0.495000	1.320000003770871677133414
0.557000	0.495000	1.320000002100990110776024
0.559000	0.495000	1.320000001162391800590967
0.561000	0.495000	1.320000000641154080938122
0.563000	0.495000	1.320000000357623992641720
0.565000	0.495000	1.320000000211471569144805
0.567000	0.495000	1.320000000150098662388132
0.569000	0.495000	1.320000000151766661460329
0.571000	0.495000	1.320000000218740865420841
0.573000	0.495000	1.320000000378564797287595
0.575000	0.495000	1.320000000693951180963381
0.577000	0.495000	1.320000001284283630553773
0.579000	0.495000	1.320000002364959179601556
0.581000	0.495000	1.320000004315428965284696
0.583000	0.495000	1.320000007793816321211011
0.585000	0.495000	1.320000013926597270952357
0.587000	0.495000	1.320000024617773659585396
0.589000	0.495000	1.320000043045580939704564
0.591000	0.495000	1.320000074449028559797625
0.593000	0.495000	1.320000127355261509976003
0.595000	0.495000	1.320000215466385018459050
0.597000	0.495000	1.320000360516018877987676
0.599000	0.495000	1.320000596526577751887999
0.601000	0.495000	1.320000976052373431457454
0.603000	0.495000	1.320001579183357254265729
0.605000	0.495000	1.320002526307703982766384
0.607000	0.495000	1.320003995880042024779755
0.609000	0.495000	1.320006248697697115446203
0.611000	0.495000	1.320009660418540287096789
0.613000	0.495000	1.320014764213236713175093
0.615000	0.495000	1.320022305465929246537371
0.617000	0.495000	1.320033310236264023629360
0.619000	0.495000	1.320049168673317563360570
0.621000	0.495000	1.320071733624111676164148
0.623000	0.495000	1.320103433212273413843718
0.625000	0.495000	1.320147394116589323331823
0.627000	0.495000	1.320207569660650559484338
0.629000	0.495000	1.320288863740269880153733
0.631000	0.495000	1.320397238306407317054436
0.633000	0.495000	1.320539788986524243341592
0.635000	0.495000	1.320724771019794241411205
0.637000	0.495000	1.320961556667302083667437
0.639000	0.495000	1.321260506324416050816239
0.641000	0.495000	1.321632739275393042532869
0.643000	0.495000	1.322089796660891991564313
0.645000	0.495000	1.322643198582587942269129
0.647000	0.495000	1.323303908573849607677175
0.649000	0.495000	1.324081730578641646900451
0.651000	0.495000	1.324984674347489566059721
0.653000	0.495000	1.326018332920414932729614
0.655000	0.495000	1.327185319055860457382323
0.657000	0.495000	1.328484805191250783806822
0.659000	0.495000	1.329912203822743332892742
0.661000	0.495000	1.331459013071571106934243
0.663000	0.495000	1.333112837430294295160138
0.665000	0.495000	1.334857578407650402496643
0.667000	0.495000	1.336673776104790878349604
0.669000	0.495000	1.338539072288746467620513
0.671000	0.495000	1.340428759207369369121920
0.673000	0.495000	1.342316376378972275773549
0.675000	0.495000	1.344174319403319550758624
0.677000	0.495000	1.345974429556891394099694
0.679000	0.495000	1.347688539445439204200738
0.681000	0.495000	1.349288957213220951913968
0.683000	0.495000	1.350748878857185308888234
0.685000	0.495000	1.352042724432064746409310
0.687000	0.495000	1.353146398995041410628914
0.689000	0.495000	1.354037482897019861738386
0.691000	0.495000	1.354695358527820525651464
0.693000	0.495000	1.355101282022982633890251
0.695000	0.495000	1.355238408954218654045576
0.697000	0.495000	1.355091782880308848291406
0.699000	0.495000	1.354648295040704164549084
0.701000	0.495000	1.353896622608818933741759
0.703000	0.495000	1.352827151926438098428207
0.705000	0.495000	1.351431892118039712613609
0.707000	0.495000	1.349704383504247484637517
0.709000	0.495000	1.347639604340288066453013
0.711000	0.495000	1.345233878620798906311506
0.713000	0.495000	1.342484787024361025942198
0.715000	0.495000	1.339391082517572328924871
0.717000	0.495000	1.335952611690992775095310
0.719000	0.495000	1.332170242546346417000791
0.721000	0.495000	1.328045799183004138654951
0.723000	0.495000	1.323582003629096837116208
0.725000	0.495000	1.318782424916528084324341
0.727000	0.495000	1.313651435398621059036373
0.729000	0.495000	1.308194174244638130488738
0.731000	0.495000	1.302416518008586043819719
0.733000	0.495000	1.296325058153546372352594
0.735000	0.495000	1.289927085411155305294528
0.737000	0.495000	1.283230580863618630615974
0.739000	0.495000	1.276244213648097591828900
0.741000	0.495000	1.268977345196213635247773
0.743000	0.495000	1.261440039930731948913945
0.745000	0.495000	1.253643082343082637564180
0.747000	0.495000	1.245598000365300883629516
0.749000	0.495000	1.237317094924287985691080
0.751000	0.495000	1.228813475522228193526075
0.753000	0.495000	1.220101101624965878045259
0.755000	0.495000	1.211194829569399500357463
0.757000	0.495000	1.202110464653144417113140
0.759000	0.495000	1.192864818131595061601047
0.761000	0.495000	1.183475769239541897093204
0.763000	0.495000	1.173962333621054954235774
0.765000	0.495000	1.164344743020989003667864
0.767000	0.495000	1.154644549997171143473906
0.769000	0.495000	1.144884793624763474895190
0.771000	0.495000	1.135090316882298555611897
0.773000	0.495000	1.125288460566002068929947
0.775000	0.495000	1.115510687092228447880871
0.777000	0.495000	1.105796491776138479323777
0.779000	0.495000	1.096202925384768045447004
0.781000	0.495000	1.086827833019833100536289
0.783000	0.495000	1.077866358125475487739209
0.785000	0.495000	1.069746504062291991843381
0.787000	0.495000	1.063442954099911963439240
0.789000	0.495000	1.061138403098355720288737
0.791000	0.495000	1.067273176585118221737503
0.793000	0.495000	1.088789128218275781279090
0.795000	0.495000	1.130670374323534899119181
0.797000	0.495000	1.184716891265338079008984
0.799000	0.495000	1.224223637128399655438216
0.801000	0.495000	1.222026686376935344924277
0.803000	0.495000	1.178008378906169273392379
0.805000	0.495000	1.118460057393638074074715
0.807000	0.495000	1.068279036972820117412653
0.809000	0.495000	1.035175306910949721839188
0.811000	0.495000	1.015670065725989612559488
0.813000	0.495000	1.004286521370581608536554
0.815000	0.495000	0.997123675150459631844058
0.817000	0.495000	0.991992602394828115741632
0.819000	0.495000	0.987781946421076417763629
0.821000	0.495000	0.983948597499024746326768
0.823000	0.495000	0.980227251076085881464905
0.825000	0.495000	0.976484813126646700176536
0.827000	0.495000	0.972652830652835809210899
0.829000	0.495000	0.968698898120350149198998
0.831000	0.495000	0.964616850887308419082444
0.833000	0.495000	0.960425560797064870044437
0.835000	0.495000	0.956170959073739390454705
0.837000	0.495000	0.951928147820598313799678
0.839000	0.495000	0.947801589487777484954734
0.841000	0.495000	0.943922129127626852174160
0.843000	0.495000	0.940440335763974677441013
0.845000	0.495000	0.937516422550013550640813
0.847000	0.495000	0.935307742384242635225178
0.849000	0.495000	0.933955407965485817634033
0.851000	0.495000	0.933571793378619840808597
0.853000	0.495000	0.934230229325301309017959
0.855000	0.495000	0.935958756394423274649341
0.857000	0.495000	0.938738636814429927568426
0.859000	0.495000	0.942506574270047803310035
0.861000	0.495000	0.947160187719284785146101
0.863000	0.495000	0.952565755680274683925290
0.865000	0.495000	0.958567177213768384369530
0.867000	0.495000	0.964995213188177602958717
0.869000	0.495000	0.971676274449737698013507
0.871000	0.495000	0.978440243296019862562218
0.873000	0.495000	0.985127006104840052813643
0.875000	0.495000	0.991591518640695390729434
0.877000	0.495000	0.997707321533361723986388
0.879000	0.495000	1.003368482965278030150102
0.881000	0.495000	1.008489983769727871276700
0.883000	0.495000	1.013006590731381439951519
0.885000	0.495000	1.016870296873596535291995
0.887000	0.495000	1.020046448512337722291932
0.889000	0.495000	1.022508729910709401877966
0.891000	0.495000	1.024233237614717850760826
0.893000	0.495000	1.025191948018405074805059
0.895000	0.495000	1.025345997754155025205591
0.897000	0.495000	1.024639493748374707848825
0.899000	0.495000	1.022993951107076249229522
0.901000	0.495000	1.020304253208333511437900
0.903000	0.495000	1.016437293712002309931108
0.905000	0.495000	1.011234139998882453070905
0.907000	0.495000	1.004516753238625437205656
0.909000	0.495000	0.996100185301937779414061
0.911000	0.495000	0.985810777444281693959738
0.913000	0.495000	0.973510094782728763185276
0.915000	0.495000	0.959123079066897754607623
0.917000	0.495000	0.942667267236100725469328
0.919000	0.495000	0.924278220392390270632177
0.921000	0.495000	0.904225130812119193279841
0.923000	0.495000	0.882910687357374657224796
0.925000	0.495000	0.860851302354145753170656
0.927000	0.495000	0.838637762150492349633168
0.929000	0.495000	0.816881358782532429607670
0.931000	0.495000	0.796154882849441691838877
0.933000	0.495000	0.776939697994936784297693
0.935000	0.495000	0.759588548622055936831998
0.937000	0.495000	0.744309338056426517127306
0.939000	0.495000	0.731169646969296982419451
0.941000	0.495000	0.720117279650299590976203
0.943000	0.495000	0.711009897723477335418352
0.945000	0.495000	0.703646921823253723715652
0.947000	0.495000	0.697798572929183236190909
0.949000	0.495000	0.693229155027948573675189
0.951000	0.495000	0.689713659285898561535078
0.953000	0.495000	0.687048124801336257405637
0.955000	0.495000	0.685054895245194361841357
0.957000	0.495000	0.683584118494060088977449
0.959000	0.495000	0.682512743798791454707953
0.961000	0.495000	0.681742040330177823115321
0.963000	0.495000	0.681194398047868410195349
0.965000	0.495000	0.680809932927608718600254
0.967000	0.495000	0.680543225847438537634559
0.969000	0.495000	0.680360380837195410919094
0.971000	0.495000	0.680236488001660477564769
0.973000	0.495000	0.680153510433521235611920
0.975000	0.495000	0.680098574147526835353972
0.977000	0.495000	0.680062618090815695914841
0.979000	0.495000	0.680039351770995725843250
0.981000	0.495000	0.680024466582714093298989
0.983000	0.495000	0.680015050288250932908340
0.985000	0.495000	0.680009160046959659773336
0.987000	0.495000	0.680005516350491667765255
0.989000	0.495000	0.680003287214789309267360
0.991000	0.495000	0.680001938420687457309555
0.993000	0.495000	0.680001131186224183622357
0.995000	0.495000	0.680000653295017909449882
0.997000	0.495000	0.680000373419822889964337
0.999000	0.495000	0.680000211262430820369218



==> Data_files___plots/1D_Riemann/eps0p8/u/1D_Riemann_Velstab_u_eps0p8_1p5rds.dat <==
0.005000	0.050000	0.680003445232327807801198
0.010000	0.050000	0.680001308223683653686464
0.015000	0.050000	0.680000482697804664589114
0.020000	0.050000	0.680000173185343670390068
0.025000	0.050000	0.680000060461526723010195
0.030000	0.050000	0.680000020540621918918589
0.035000	0.050000	0.680000006729476469402584
0.040000	0.050000	0.680000001793556907436766
0.045000	0.050000	0.679999998713112896453481
0.050000	0.050000	0.679999990951301924724248
0.055000	0.050000	0.679999958585455699378031
0.060000	0.050000	0.679999822432030498475797
0.065000	0.050000	0.679999274161107170044716
0.070000	0.050000	0.679997171761793861577416
0.075000	0.050000	0.679989508192864966495961
0.080000	0.050000	0.679962989803417405809682
0.085000	0.050000	0.679875979366843297135858
0.090000	0.050000	0.679605471384841619553185
0.095000	0.050000	0.678808787703495952747801
0.100000	0.050000	0.676585309818323654695860
0.105000	0.050000	0.670705296251861482481615
0.110000	0.050000	0.656044867506009432567282
0.115000	0.050000	0.622366858571367864705337
0.120000	0.050000	0.555328825360888456152963
0.125000	0.050000	0.450911962934554044757363
0.130000	0.050000	0.336484564884673043039243
0.135000	0.050000	0.253824729976499907646570
0.140000	0.050000	0.214294733939097731267864
0.145000	0.050000	0.200692028237679787050496
0.150000	0.050000	0.196943378158047854853407
0.155000	0.050000	0.196222031676605596084428
0.160000	0.050000	0.196571531912439312339558
0.165000	0.050000	0.197738487477433250161241
0.170000	0.050000	0.200068288103588315385295
0.175000	0.050000	0.204212663541304018099964
0.180000	0.050000	0.211026607033221735854056
0.185000	0.050000	0.221441107853432267438265
0.190000	0.050000	0.236273858574520878583769
0.195000	0.050000	0.256022830230019593500401
0.200000	0.050000	0.280726201800717389822637
0.205000	0.050000	0.309945638101399190134089
0.210000	0.050000	0.342869173647189939835300
0.215000	0.050000	0.378475628782379058812069
0.220000	0.050000	0.415695902099903202842057
0.225000	0.050000	0.453529659018380437718321
0.230000	0.050000	0.491109845076859119483714
0.235000	0.050000	0.527724416636999538177122
0.240000	0.050000	0.562811890876764087110473
0.245000	0.050000	0.595946173941794499206992
0.250000	0.050000	0.626815055793140896156501
0.255000	0.050000	0.655206046913881068327612
0.260000	0.050000	0.680993258496807585267163
0.265000	0.050000	0.704104464540826091578651
0.270000	0.050000	0.724556405459946484270972
0.275000	0.050000	0.742704538350808740609921
0.280000	0.050000	0.759610479372815783349893
0.285000	0.050000	0.777137355230013038287495
0.290000	0.050000	0.797521809632015021840346
0.295000	0.050000	0.822672973564122944623023
0.300000	0.050000	0.853655092086458178179953
0.305000	0.050000	0.890574169959840733490353
0.310000	0.050000	0.932816030323513345479114
0.315000	0.050000	0.979385872736859952603083
0.320000	0.050000	1.029140261994682337132190
0.325000	0.050000	1.080919853626811644176087
0.330000	0.050000	1.133603773580523998987246
0.335000	0.050000	1.186125121533372350768332
0.340000	0.050000	1.237475740400017398812338
0.345000	0.050000	1.286715342789457094951899
0.350000	0.050000	1.332990620357968669651427
0.355000	0.050000	1.375564003161488635385012
0.360000	0.050000	1.413848014466110747378025
0.365000	0.050000	1.447438797140486732573095
0.370000	0.050000	1.476141202386019646297655
0.375000	0.050000	1.499978184216665511030442
0.380000	0.050000	1.519179490620820249802136
0.385000	0.050000	1.534148459296314381816728
0.390000	0.050000	1.545409701058568563425411
0.395000	0.050000	1.553542633480668788692469
0.400000	0.050000	1.559105349868549650338423
0.405000	0.050000	1.562551945928613683634012
0.410000	0.050000	1.564148055567684991729038
0.415000	0.050000	1.563896971163108329250235
0.420000	0.050000	1.561500235425031579694632
0.425000	0.050000	1.556383832429138802666557
0.430000	0.050000	1.547817960650108792819424
0.435000	0.050000	1.535135124866046751890281
0.440000	0.050000	1.518009090747333589277446
0.445000	0.050000	1.496709283677774449117237
0.450000	0.050000	1.472218091599381217804421
0.455000	0.050000	1.446125931914139517431295
0.460000	0.050000	1.420309977479583096737770
0.465000	0.050000	1.396513076891640503518488
0.470000	0.050000	1.375991867789060130178314
0.475000	0.050000	1.359355933662930615568598
0.480000	0.050000	1.346612380340120651567304
0.485000	0.050000	1.337341924341910237572506
0.490000	0.050000	1.330908656505161991034925
0.495000	0.050000	1.326633575468464387725476
0.500000	0.050000	1.323904603215417141726107
0.505000	0.050000	1.322227021751815501104943
0.510000	0.050000	1.321231930649110930531265
0.515000	0.050000	1.320661462596661728241543
0.520000	0.050000	1.320344973477815875284591
0.525000	0.050000	1.320174865132512698195910
0.530000	0.050000	1.320086200922873986840500
0.535000	0.050000	1.320041347387764130161258
0.540000	0.050000	1.320019307760006865848368
0.545000	0.050000	1.320008781479881765363871
0.550000	0.050000	1.320003891732693945826327
0.555000	0.050000	1.320001681217063849160809
0.560000	0.050000	1.320000708155669721932668
0.565000	0.050000	1.320000290786586871760733
0.570000	0.050000	1.320000116149406155230395
0.575000	0.050000	1.320000045098969954082690
0.580000	0.050000	1.320000020390885930865466
0.585000	0.050000	1.320000032801639244794956
0.590000	0.050000	1.320000137869172140980822
0.595000	0.050000	1.320000563539024174275482
0.600000	0.050000	1.320002035441934395976205
0.605000	0.050000	1.320006605562020096655829
0.610000	0.050000	1.320019513685825263138440
0.615000	0.050000	1.320052859616281271115668
0.620000	0.050000	1.320131838001625368406167
0.625000	0.050000	1.320303468960183357339133
0.630000	0.050000	1.320645660074590388433080
0.635000	0.050000	1.321271374091342210022049
0.640000	0.050000	1.322320633253167621035118
0.645000	0.050000	1.323935224079797468021980
0.650000	0.050000	1.326218654660511697684910
0.655000	0.050000	1.329193518497653547782988
0.660000	0.050000	1.332772707921554555809962
0.665000	0.050000	1.336755747009781281064988
0.670000	0.050000	1.340850332365079999874524
0.675000	0.050000	1.344709624853559715162987
0.680000	0.050000	1.347972803958261245327321
0.685000	0.050000	1.350299252213089884477881
0.690000	0.050000	1.351391888512873507011136
0.695000	0.050000	1.351009536297616886457718
0.700000	0.050000	1.348970609514590579536275
0.705000	0.050000	1.345151062986734258331012
0.710000	0.050000	1.339479215730590810906619
0.715000	0.050000	1.331929354125451991919249
0.720000	0.050000	1.322515328025187564264797
0.725000	0.050000	1.311284814742252446961857
0.730000	0.050000	1.298314562672389094188929
0.735000	0.050000	1.283706704099609297031748
0.740000	0.050000	1.267586100577092311780802
0.745000	0.050000	1.250098619847935799143102
0.750000	0.050000	1.231410239520481120223394
0.755000	0.050000	1.211707054736900879277073
0.760000	0.050000	1.191197363584490798160687
0.765000	0.050000	1.170122820336516156203288
0.770000	0.050000	1.148815896018856363980376
0.775000	0.050000	1.127997155835686271529994
0.780000	0.050000	1.110289457194863160793830
0.785000	0.050000	1.107028513937695413105189
0.790000	0.050000	1.152963703158861985542671
0.795000	0.050000	1.256250166798388301359068
0.800000	0.050000	1.271289468102072106603373
0.805000	0.050000	1.166616519947473173957064
0.810000	0.050000	1.072392389523256994721123
0.815000	0.050000	1.023774049120211637742273
0.820000	0.050000	0.999951161731152948775048
0.825000	0.050000	0.985201243247991853557721
0.830000	0.050000	0.973690396083525477877174
0.835000	0.050000	0.964155896198849449163504
0.840000	0.050000	0.956961152595135478016175
0.845000	0.050000	0.952846311595798800553325
0.850000	0.050000	0.952329108048278305531653
0.855000	0.050000	0.955423452355205649055847
0.860000	0.050000	0.961601962839507495850455
0.865000	0.050000	0.969930436074204149754507
0.870000	0.050000	0.979273775640596366720558
0.875000	0.050000	0.988484282183030860124973
0.880000	0.050000	0.996506789438940998593353
0.885000	0.050000	1.002365791475342327032649
0.890000	0.050000	1.005038588402071830785189
0.895000	0.050000	1.003277783914844789592280
0.900000	0.050000	0.995512307020266495882765
0.905000	0.050000	0.979991276056620508327910
0.910000	0.050000	0.955324983009846917525465
0.915000	0.050000	0.921386235236152484340266
0.920000	0.050000	0.880156957742950885048572
0.925000	0.050000	0.835786606363795980811915
0.930000	0.050000	0.793414196745925726084181
0.935000	0.050000	0.757305372262921827619664
0.940000	0.050000	0.729553900093975249419032
0.945000	0.050000	0.710052368274307843520887
0.950000	0.050000	0.697345075513800316535651
0.955000	0.050000	0.689573848737007999432080
0.960000	0.050000	0.685072047308810327947981
0.965000	0.050000	0.682585695466991659863254
0.970000	0.050000	0.681270723402330191653675
0.975000	0.050000	0.680602808529393588088396
0.980000	0.050000	0.680276324054334913249420
0.985000	0.050000	0.680122507323896119402207
0.990000	0.050000	0.680052574023694567095788
0.995000	0.050000	0.680021857103482396667005
1.000000	0.050000	0.680008809764340860226639



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p001/1D_Riemann_ExpRus_rho_eps0p001.dat <==
0.001000	0.495000	1.000000002801564535914736
0.003000	0.495000	1.000000002690558664752984
0.005000	0.495000	1.000000002579127800217407
0.007000	0.495000	1.000000002467289705876397
0.009000	0.495000	1.000000002355062145298348
0.011000	0.495000	1.000000002242462660007050
0.013000	0.495000	1.000000002129509013570896
0.015000	0.495000	1.000000002016219191602886
0.017000	0.495000	1.000000001902611179716018
0.019000	0.495000	1.000000001788702297389477
0.021000	0.495000	1.000000001674510974325472
0.023000	0.495000	1.000000001560055640226210
0.025000	0.495000	1.000000001445353392526272
0.027000	0.495000	1.000000001330423327061681
0.029000	0.495000	1.000000001215282985356225
0.031000	0.495000	1.000000001099950797112115
0.033000	0.495000	1.000000000984444969986953
0.035000	0.495000	1.000000000868783489593739
0.037000	0.495000	1.000000000752984785634681
0.039000	0.495000	1.000000000637067065767383
0.041000	0.495000	1.000000000521048759694054
0.043000	0.495000	1.000000000404948519161508
0.045000	0.495000	1.000000000288783885693533
0.047000	0.495000	1.000000000172573733081549
0.049000	0.495000	1.000000000056336268983159
0.051000	0.495000	0.999999999940090256167480
0.053000	0.495000	0.999999999823853569225207
0.055000	0.495000	0.999999999707644637858550
0.057000	0.495000	0.999999999591481780747415
0.059000	0.495000	0.999999999475383538616313
0.061000	0.495000	0.999999999359368119122848
0.063000	0.495000	0.999999999243453729924624
0.065000	0.495000	0.999999999127658911746153
0.067000	0.495000	0.999999999012001761222734
0.069000	0.495000	0.999999998896500708056578
0.071000	0.495000	0.999999998781173737860684
0.073000	0.495000	0.999999998666039280337259
0.075000	0.495000	0.999999998551115543143908
0.077000	0.495000	0.999999998436420400871327
0.079000	0.495000	0.999999998321972283221726
0.081000	0.495000	0.999999998207789064785800
0.083000	0.495000	0.999999998093888842198851
0.085000	0.495000	0.999999997980289601073878
0.087000	0.495000	0.999999997867009438046182
0.089000	0.495000	0.999999997754066005661855
0.091000	0.495000	0.999999997641477067489291
0.093000	0.495000	0.999999997529260720163791
0.095000	0.495000	0.999999997417434505209144
0.097000	0.495000	0.999999997306016075171442
0.099000	0.495000	0.999999997195023082596776
0.101000	0.495000	0.999999997084473069008936
0.103000	0.495000	0.999999996974383464909408
0.105000	0.495000	0.999999996864771478755074
0.107000	0.495000	0.999999996755654763092025
0.109000	0.495000	0.999999996647050193310235
0.111000	0.495000	0.999999996538974977866587
0.113000	0.495000	0.999999996431446436240265
0.115000	0.495000	0.999999996324481443821242
0.117000	0.495000	0.999999996218096653954888
0.119000	0.495000	0.999999996112309275098085
0.121000	0.495000	0.999999996007135738551597
0.123000	0.495000	0.999999995902592697660793
0.125000	0.495000	0.999999995798696694748742
0.127000	0.495000	0.999999995695464161116206
0.129000	0.495000	0.999999995592911306019346
0.131000	0.495000	0.999999995491054338714321
0.133000	0.495000	0.999999995389909357434988
0.135000	0.495000	0.999999995289492460415204
0.137000	0.495000	0.999999995189819412821919
0.139000	0.495000	0.999999995090905868799780
0.141000	0.495000	0.999999994992767593515737
0.143000	0.495000	0.999999994895419908047529
0.145000	0.495000	0.999999994798878355517502
0.147000	0.495000	0.999999994703158145981092
0.149000	0.495000	0.999999994608274267449133
0.151000	0.495000	0.999999994514241929977061
0.153000	0.495000	0.999999994421075788508801
0.155000	0.495000	0.999999994328790497988280
0.157000	0.495000	0.999999994237401046426328
0.159000	0.495000	0.999999994146921422633056
0.161000	0.495000	0.999999994057366170530088
0.163000	0.495000	0.999999993968749167905230
0.165000	0.495000	0.999999993881084736635501
0.167000	0.495000	0.999999993794386310419497
0.169000	0.495000	0.999999993708667989089633
0.171000	0.495000	0.999999993623943095322204
0.173000	0.495000	0.999999993540225062815807
0.175000	0.495000	0.999999993457527103224436
0.177000	0.495000	0.999999993375862317179781
0.179000	0.495000	0.999999993295243472246625
0.181000	0.495000	0.999999993215683447012054
0.183000	0.495000	0.999999993137194786996247
0.185000	0.495000	0.999999993059789815674776
0.187000	0.495000	0.999999992983480634478610
0.189000	0.495000	0.999999992908279455861020
0.191000	0.495000	0.999999992834198159208370
0.193000	0.495000	0.999999992761248623907022
0.195000	0.495000	0.999999992689442063209526
0.197000	0.495000	0.999999992618790023435338
0.199000	0.495000	0.999999992549303495792401
0.201000	0.495000	0.999999992480993471488659
0.203000	0.495000	0.999999992413870719687452
0.205000	0.495000	0.999999992347946009552118
0.207000	0.495000	0.999999992283229666156785
0.209000	0.495000	0.999999992219731903553281
0.211000	0.495000	0.999999992157462713748828
0.213000	0.495000	0.999999992096431866706041
0.215000	0.495000	0.999999992036649132387538
0.217000	0.495000	0.999999991978123947689028
0.219000	0.495000	0.999999991920865527461615
0.221000	0.495000	0.999999991864882864511799
0.223000	0.495000	0.999999991810184840623776
0.225000	0.495000	0.999999991756780115537140
0.227000	0.495000	0.999999991704677126946876
0.229000	0.495000	0.999999991653884090503368
0.231000	0.495000	0.999999991604408888790090
0.233000	0.495000	0.999999991556259515412819
0.235000	0.495000	0.999999991509443630910425
0.237000	0.495000	0.999999991463968229687964
0.239000	0.495000	0.999999991419840972284305
0.241000	0.495000	0.999999991377068631059899
0.243000	0.495000	0.999999991335658089397498
0.245000	0.495000	0.999999991295615453523737
0.247000	0.495000	0.999999991256947495799068
0.249000	0.495000	0.999999991219660100405520
0.251000	0.495000	0.999999991183759484592031
0.253000	0.495000	0.999999991149250977429119
0.255000	0.495000	0.999999991116140019009606
0.257000	0.495000	0.999999991084432049426312
0.259000	0.495000	0.999999991054132064682847
0.261000	0.495000	0.999999991025244616693612
0.263000	0.495000	0.999999990997774368395312
0.265000	0.495000	0.999999990971725760680044
0.267000	0.495000	0.999999990947102790350698
0.269000	0.495000	0.999999990923909232165556
0.271000	0.495000	0.999999990902148971905206
0.273000	0.495000	0.999999990881825340238720
0.275000	0.495000	0.999999990862941778857476
0.277000	0.495000	0.999999990845500952296732
0.279000	0.495000	0.999999990829505636114050
0.281000	0.495000	0.999999990814958605866991
0.283000	0.495000	0.999999990801861970979303
0.285000	0.495000	0.999999990790217840874732
0.287000	0.495000	0.999999990780027880887815
0.289000	0.495000	0.999999990771294200442298
0.291000	0.495000	0.999999990764017687716603
0.293000	0.495000	0.999999990758199674978357
0.295000	0.495000	0.999999990753841050405981
0.297000	0.495000	0.999999990750942369110987
0.299000	0.495000	0.999999990749504519271795
0.301000	0.495000	0.999999990749527167821498
0.303000	0.495000	0.999999990751010758849304
0.305000	0.495000	0.999999990753954959288308
0.307000	0.495000	0.999999990758359103004693
0.309000	0.495000	0.999999990764222634886949
0.311000	0.495000	0.999999990771544555734351
0.313000	0.495000	0.999999990780323866346180
0.315000	0.495000	0.999999990790559012410199
0.317000	0.495000	0.999999990802248550636477
0.319000	0.495000	0.999999990815390482623570
0.321000	0.495000	0.999999990829982920992336
0.323000	0.495000	0.999999990846023201207515
0.325000	0.495000	0.999999990863509102823059
0.327000	0.495000	0.999999990882437850281406
0.329000	0.495000	0.999999990902806334958086
0.331000	0.495000	0.999999990924611226184027
0.333000	0.495000	0.999999990947849415334758
0.335000	0.495000	0.999999990972517016629695
0.337000	0.495000	0.999999990998610255310552
0.339000	0.495000	0.999999991026124912529838
0.341000	0.495000	0.999999991055056658417755
0.343000	0.495000	0.999999991085400719015297
0.345000	0.495000	0.999999991117152653430367
0.347000	0.495000	0.999999991150307243614748
0.349000	0.495000	0.999999991184859271520224
0.351000	0.495000	0.999999991220803408076279
0.353000	0.495000	0.999999991258133880123182
0.355000	0.495000	0.999999991296844914501207
0.357000	0.495000	0.999999991336930071916811
0.359000	0.495000	0.999999991378383357165660
0.361000	0.495000	0.999999991421198108909607
0.363000	0.495000	0.999999991465367443765899
0.365000	0.495000	0.999999991510884478351784
0.367000	0.495000	0.999999991557742218262206
0.369000	0.495000	0.999999991605933113980598
0.371000	0.495000	0.999999991655449504968090
0.373000	0.495000	0.999999991706283619663509
0.375000	0.495000	0.999999991758427353438776
0.377000	0.495000	0.999999991811872601665812
0.379000	0.495000	0.999999991866610815627325
0.381000	0.495000	0.999999991922633446606028
0.383000	0.495000	0.999999991979931390773118
0.385000	0.495000	0.999999992038495877366699
0.387000	0.495000	0.999999992098317802557972
0.389000	0.495000	0.999999992159387285362016
0.391000	0.495000	0.999999992221694777860819
0.393000	0.495000	0.999999992285230843158672
0.395000	0.495000	0.999999992349985045159144
0.397000	0.495000	0.999999992415947280832711
0.399000	0.495000	0.999999992483107225105243
0.401000	0.495000	0.999999992551454219835705
0.403000	0.495000	0.999999992620977162793849
0.405000	0.495000	0.999999992691665395838641
0.407000	0.495000	0.999999992763507705717529
0.409000	0.495000	0.999999992836492879177968
0.411000	0.495000	0.999999992910609258878196
0.413000	0.495000	0.999999992985845076454154
0.415000	0.495000	0.999999993062188563541781
0.417000	0.495000	0.999999993139627507687806
0.419000	0.495000	0.999999993218149807461259
0.421000	0.495000	0.999999993297743028364266
0.423000	0.495000	0.999999993378394624876648
0.425000	0.495000	0.999999993460091940455925
0.427000	0.495000	0.999999993542821985492708
0.429000	0.495000	0.999999993626571548333004
0.431000	0.495000	0.999999993711327639367425
0.433000	0.495000	0.999999993797076713875072
0.435000	0.495000	0.999999993883805449179647
0.437000	0.495000	0.999999993971499856471041
0.439000	0.495000	0.999999994060146280006052
0.441000	0.495000	0.999999994149730619952265
0.443000	0.495000	0.999999994240238776477270
0.445000	0.495000	0.999999994331656538726349
0.447000	0.495000	0.999999994423969362777882
0.449000	0.495000	0.999999994517162704710245
0.451000	0.495000	0.999999994611221909579513
0.453000	0.495000	0.999999994706131989374853
0.455000	0.495000	0.999999994801878178130039
0.457000	0.495000	0.999999994898445154767330
0.459000	0.495000	0.999999994995817709231289
0.461000	0.495000	0.999999995093980409421874
0.463000	0.495000	0.999999995192917823239043
0.465000	0.495000	0.999999995292614296538147
0.467000	0.495000	0.999999995393054064152238
0.469000	0.495000	0.999999995494221360914366
0.471000	0.495000	0.999999995596100199612977
0.473000	0.495000	0.999999995698674482014212
0.475000	0.495000	0.999999995801927998861913
0.477000	0.495000	0.999999995905844318855316
0.479000	0.495000	0.999999996010407121715957
0.481000	0.495000	0.999999996115600087165376
0.483000	0.495000	0.999999996221406339813598
0.485000	0.495000	0.999999996327809337337555
0.487000	0.495000	0.999999996434792315369577
0.489000	0.495000	0.999999996542338065452782
0.491000	0.495000	0.999999996650430045264102
0.493000	0.495000	0.999999996759050713279748
0.495000	0.495000	0.999999996868183194109747
0.497000	0.495000	0.999999996977810168274914
0.499000	0.495000	0.999999997087914649362972
0.501000	0.495000	0.999999997198478651760922
0.503000	0.495000	0.999999997309485300078791
0.505000	0.495000	0.999999997420916830748183
0.507000	0.495000	0.999999997532755480200706
0.509000	0.495000	0.999999997644983706912569
0.511000	0.495000	0.999999997757583969359985
0.513000	0.495000	0.999999997870538170907651
0.515000	0.495000	0.999999997983828770031778
0.517000	0.495000	0.999999998097437448052460
0.519000	0.495000	0.999999998211346663445909
0.521000	0.495000	0.999999998325538319576822
0.523000	0.495000	0.999999998439994319809898
0.525000	0.495000	0.999999998554696789554441
0.527000	0.495000	0.999999998669627410130545
0.529000	0.495000	0.999999998784768195925210
0.531000	0.495000	0.999999998900100717236228
0.533000	0.495000	0.999999999015606988450600
0.535000	0.495000	0.999999999131268801910721
0.537000	0.495000	0.999999999247067616892082
0.539000	0.495000	0.999999999362985447781682
0.541000	0.495000	0.999999999479003753855011
0.543000	0.495000	0.999999999595104327454465
0.545000	0.495000	0.999999999711268960922439
0.547000	0.495000	0.999999999827479224556726
0.549000	0.495000	0.999999999943716688655115
0.551000	0.495000	1.000000000059962701470795
0.553000	0.495000	1.000000000176199721479975
0.555000	0.495000	1.000000000292408763868934
0.557000	0.495000	1.000000000408571620980069
0.559000	0.495000	1.000000000524669419021961
0.561000	0.495000	1.000000000640684838515426
0.563000	0.495000	1.000000000756599227713650
0.565000	0.495000	1.000000000872393934869820
0.567000	0.495000	1.000000000988050752326330
0.569000	0.495000	1.000000001103551694470184
0.571000	0.495000	1.000000001218878553643776
0.573000	0.495000	1.000000001334012900144899
0.575000	0.495000	1.000000001448936304271342
0.577000	0.495000	1.000000001563630780410108
0.579000	0.495000	1.000000001678078342948197
0.581000	0.495000	1.000000001792260784228006
0.583000	0.495000	1.000000001906160340681140
0.585000	0.495000	1.000000002019759026694601
0.587000	0.495000	1.000000002133038634610784
0.589000	0.495000	1.000000002245981844950506
0.591000	0.495000	1.000000002358569783922349
0.593000	0.495000	1.000000002470785798180941
0.595000	0.495000	1.000000002582611458024076
0.597000	0.495000	1.000000002694029221927963
0.599000	0.495000	1.000000002805021326324209
0.601000	0.495000	1.000000002915570895822839
0.603000	0.495000	1.000000003025659500721645
0.605000	0.495000	1.000000003135270931764467
0.607000	0.495000	1.000000003244386981293701
0.609000	0.495000	1.000000003352990329830163
0.611000	0.495000	1.000000003461064546073089
0.613000	0.495000	1.000000003568592532587900
0.615000	0.495000	1.000000003675556525806201
0.617000	0.495000	1.000000003781940316471832
0.619000	0.495000	1.000000003887727029194821
0.621000	0.495000	1.000000003992899788585191
0.623000	0.495000	1.000000004097441719252970
0.625000	0.495000	1.000000004201336611941997
0.627000	0.495000	1.000000004304568035351508
0.629000	0.495000	1.000000004407119558180739
0.631000	0.495000	1.000000004508975415262739
0.633000	0.495000	1.000000004610119397341350
0.635000	0.495000	1.000000004710535295160412
0.637000	0.495000	1.000000004810207121508370
0.639000	0.495000	1.000000004909119555307484
0.641000	0.495000	1.000000005007256609346200
0.643000	0.495000	1.000000005104603184591383
0.645000	0.495000	1.000000005201143515876083
0.647000	0.495000	1.000000005296862504167166
0.649000	0.495000	1.000000005391745050431496
0.651000	0.495000	1.000000005485776277680543
0.653000	0.495000	1.000000005578941308925778
0.655000	0.495000	1.000000005671225045134065
0.657000	0.495000	1.000000005762613275450690
0.659000	0.495000	1.000000005853092011065542
0.661000	0.495000	1.000000005942645930900881
0.663000	0.495000	1.000000006031261712280411
0.665000	0.495000	1.000000006118924922304814
0.667000	0.495000	1.000000006205622016253187
0.669000	0.495000	1.000000006291339005315422
0.671000	0.495000	1.000000006376062566815222
0.673000	0.495000	1.000000006459779378076291
0.675000	0.495000	1.000000006542476116422336
0.677000	0.495000	1.000000006624139459177059
0.679000	0.495000	1.000000006704756971842585
0.681000	0.495000	1.000000006784315997876433
0.683000	0.495000	1.000000006862803214602309
0.685000	0.495000	1.000000006940206853656150
0.687000	0.495000	1.000000007016514702584686
0.689000	0.495000	1.000000007091714548934647
0.691000	0.495000	1.000000007165794402297365
0.693000	0.495000	1.000000007238742938397991
0.695000	0.495000	1.000000007310548166827857
0.697000	0.495000	1.000000007381199207401323
0.699000	0.495000	1.000000007450684513798933
0.701000	0.495000	1.000000007518993205835045
0.703000	0.495000	1.000000007586114625368623
0.705000	0.495000	1.000000007652038114258630
0.707000	0.495000	1.000000007716753236408636
0.709000	0.495000	1.000000007780249777766812
0.711000	0.495000	1.000000007842517968370544
0.713000	0.495000	1.000000007903547816212608
0.715000	0.495000	1.000000007963329551330389
0.717000	0.495000	1.000000008021853625805875
0.719000	0.495000	1.000000008079110935810263
0.721000	0.495000	1.000000008135092599559357
0.723000	0.495000	1.000000008189789513224355
0.725000	0.495000	1.000000008243193017065664
0.727000	0.495000	1.000000008295295117477508
0.729000	0.495000	1.000000008346087154720294
0.731000	0.495000	1.000000008395561357232850
0.733000	0.495000	1.000000008443709731409399
0.735000	0.495000	1.000000008490524949777978
0.737000	0.495000	1.000000008535999462822019
0.739000	0.495000	1.000000008580125721024956
0.741000	0.495000	1.000000008622897063048640
0.743000	0.495000	1.000000008664306827554924
0.745000	0.495000	1.000000008704348575250265
0.747000	0.495000	1.000000008743015422751910
0.749000	0.495000	1.000000008780301818944736
0.751000	0.495000	1.000000008816201768624410
0.753000	0.495000	1.000000008850709498631204
0.755000	0.495000	1.000000008883819901939205
0.757000	0.495000	1.000000008915527205388685
0.759000	0.495000	1.000000008945826746042940
0.761000	0.495000	1.000000008974713638920662
0.763000	0.495000	1.000000009002183221085147
0.765000	0.495000	1.000000009028231495733507
0.767000	0.495000	1.000000009052853799929039
0.769000	0.495000	1.000000009076046803002669
0.771000	0.495000	1.000000009097806508151507
0.773000	0.495000	1.000000009118129584706480
0.775000	0.495000	1.000000009137012924043120
0.777000	0.495000	1.000000009154453417536956
0.779000	0.495000	1.000000009170448178608126
0.781000	0.495000	1.000000009184994986810580
0.783000	0.495000	1.000000009198091399653663
0.785000	0.495000	1.000000009209735418735931
0.787000	0.495000	1.000000009219925045655941
0.789000	0.495000	1.000000009228658504056853
0.791000	0.495000	1.000000009235934461671036
0.793000	0.495000	1.000000009241752474409282
0.795000	0.495000	1.000000009246110765914750
0.797000	0.495000	1.000000009249009336187441
0.799000	0.495000	1.000000009250447519093541
0.801000	0.495000	1.000000009250424870543839
0.803000	0.495000	1.000000009248941390538334
0.805000	0.495000	1.000000009245997523166238
0.807000	0.495000	1.000000009241593268427550
0.809000	0.495000	1.000000009235729958589900
0.811000	0.495000	1.000000009228408259787102
0.813000	0.495000	1.000000009219629060197576
0.815000	0.495000	1.000000009209394136178162
0.817000	0.495000	1.000000009197704819996488
0.819000	0.495000	1.000000009184563110054000
0.821000	0.495000	1.000000009169971226796747
0.823000	0.495000	1.000000009153931168626173
0.825000	0.495000	1.000000009136445600077536
0.827000	0.495000	1.000000009117517185686097
0.829000	0.495000	1.000000009097149034076324
0.831000	0.495000	1.000000009075344697961896
0.833000	0.495000	1.000000009052107063922676
0.835000	0.495000	1.000000009027440128761555
0.837000	0.495000	1.000000009001347667236814
0.839000	0.495000	1.000000008973833676151344
0.841000	0.495000	1.000000008944902818441847
0.843000	0.495000	1.000000008914559090911212
0.845000	0.495000	1.000000008882807600585352
0.847000	0.495000	1.000000008849653898579390
0.849000	0.495000	1.000000008815102425785426
0.851000	0.495000	1.000000008779158955363187
0.853000	0.495000	1.000000008741829704561610
0.855000	0.495000	1.000000008703119558362005
0.857000	0.495000	1.000000008663034956057913
0.859000	0.495000	1.000000008621582558987484
0.861000	0.495000	1.000000008578768584399654
0.863000	0.495000	1.000000008534600137721782
0.865000	0.495000	1.000000008489083658247409
0.867000	0.495000	1.000000008442226917537710
0.869000	0.495000	1.000000008394037021020040
0.871000	0.495000	1.000000008344521518210968
0.873000	0.495000	1.000000008293688180671666
0.875000	0.495000	1.000000008241545446097120
0.877000	0.495000	1.000000008188101308093110
0.879000	0.495000	1.000000008133364426399226
0.881000	0.495000	1.000000008077343238710455
0.883000	0.495000	1.000000008020046404766390
0.885000	0.495000	1.000000007961483028395833
0.887000	0.495000	1.000000007901662435472190
0.889000	0.495000	1.000000007840593951868868
0.891000	0.495000	1.000000007778287347548485
0.893000	0.495000	1.000000007714752392473656
0.895000	0.495000	1.000000007649999300696209
0.897000	0.495000	1.000000007584038064223364
0.899000	0.495000	1.000000007516879341196159
0.901000	0.495000	1.000000007448533789755629
0.903000	0.495000	1.000000007379011845998207
0.905000	0.495000	1.000000007308324612154138
0.907000	0.495000	1.000000007236483634542878
0.909000	0.495000	1.000000007163499571305465
0.911000	0.495000	1.000000007089384412850563
0.913000	0.495000	1.000000007014149927542235
0.915000	0.495000	1.000000006937807661699935
0.917000	0.495000	1.000000006860369827776935
0.919000	0.495000	1.000000006781848860271111
0.921000	0.495000	1.000000006702256749591129
0.923000	0.495000	1.000000006621606374324074
0.925000	0.495000	1.000000006539910391012427
0.927000	0.495000	1.000000006457181456198668
0.929000	0.495000	1.000000006373433114603699
0.931000	0.495000	1.000000006288678244814605
0.933000	0.495000	1.000000006202930391552286
0.935000	0.495000	1.000000006116203099537643
0.937000	0.495000	1.000000006028510135536180
0.939000	0.495000	1.000000005939864822224195
0.941000	0.495000	1.000000005850281814545610
0.943000	0.495000	1.000000005759774879265933
0.945000	0.495000	1.000000005668358449284483
0.947000	0.495000	1.000000005576046957500580
0.949000	0.495000	1.000000005482854614768939
0.951000	0.495000	1.000000005388796742167301
0.953000	0.495000	1.000000005293887772594985
0.955000	0.495000	1.000000005198142805085126
0.957000	0.495000	1.000000005101576938670860
0.959000	0.495000	1.000000005004205716474530
0.961000	0.495000	1.000000004906044237529272
0.963000	0.495000	1.000000004807107822912826
0.965000	0.495000	1.000000004707412237792141
0.967000	0.495000	1.000000004606973469378772
0.969000	0.495000	1.000000004505806838750459
0.971000	0.495000	1.000000004403929221297176
0.973000	0.495000	1.000000004301356160141268
0.975000	0.495000	1.000000004198103642494289
0.977000	0.495000	1.000000004094188099657003
0.979000	0.495000	1.000000003989625962930177
0.981000	0.495000	1.000000003884433885659178
0.983000	0.495000	1.000000003778628743233980
0.985000	0.495000	1.000000003672226966955350
0.987000	0.495000	1.000000003565244988124050
0.989000	0.495000	1.000000003457699904174660
0.991000	0.495000	1.000000003349609034586365
0.993000	0.495000	1.000000003240989032704533
0.995000	0.495000	1.000000003131857440052954
0.997000	0.495000	1.000000003022231132021602
0.999000	0.495000	1.000000002912127872178871



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p001/1D_Riemann_Velstab_rho_eps0p001_1p5rds.dat <==
0.002500	0.350000	1.000000000000000000000000
0.007500	0.350000	1.000000000000000000000000
0.012500	0.350000	1.000000000000000000000000
0.017500	0.350000	1.000000000000000000000000
0.022500	0.350000	1.000000000000000000000000
0.027500	0.350000	1.000000000000000000000000
0.032500	0.350000	1.000000000000000000000000
0.037500	0.350000	1.000000000000000000000000
0.042500	0.350000	1.000000000000000000000000
0.047500	0.350000	1.000000000000000000000000
0.052500	0.350000	1.000000000000000000000000
0.057500	0.350000	1.000000000000000000000000
0.062500	0.350000	1.000000000000000000000000
0.067500	0.350000	1.000000000000000000000000
0.072500	0.350000	1.000000000000000000000000
0.077500	0.350000	1.000000000000000000000000
0.082500	0.350000	1.000000000000000000000000
0.087500	0.350000	1.000000000000000000000000
0.092500	0.350000	1.000000000000000000000000
0.097500	0.350000	1.000000000000000000000000
0.102500	0.350000	1.000000000000000000000000
0.107500	0.350000	1.000000000000000000000000
0.112500	0.350000	1.000000000000000000000000
0.117500	0.350000	1.000000000000000000000000
0.122500	0.350000	1.000000000000000000000000
0.127500	0.350000	1.000000000000000000000000
0.132500	0.350000	1.000000000000000000000000
0.137500	0.350000	1.000000000000000000000000
0.142500	0.350000	1.000000000000000000000000
0.147500	0.350000	1.000000000000000000000000
0.152500	0.350000	1.000000000000000000000000
0.157500	0.350000	1.000000000000000000000000
0.162500	0.350000	1.000000000000000000000000
0.167500	0.350000	1.000000000000000000000000
0.172500	0.350000	1.000000000000000000000000
0.177500	0.350000	1.000000000000000000000000
0.182500	0.350000	1.000000000000000000000000
0.187500	0.350000	1.000000000000000000000000
0.192500	0.350000	1.000000000000000000000000
0.197500	0.350000	1.000000000000000000000000
0.202500	0.350000	1.000000000000000000000000
0.207500	0.350000	1.000000000000000000000000
0.212500	0.350000	1.000000000000000000000000
0.217500	0.350000	1.000000000000000000000000
0.222500	0.350000	1.000000000000000000000000
0.227500	0.350000	1.000000000000000000000000
0.232500	0.350000	1.000000000000000000000000
0.237500	0.350000	1.000000000000000000000000
0.242500	0.350000	1.000000000000000000000000
0.247500	0.350000	1.000000000000000000000000
0.252500	0.350000	1.000000000000000000000000
0.257500	0.350000	1.000000000000000000000000
0.262500	0.350000	1.000000000000000000000000
0.267500	0.350000	1.000000000000000000000000
0.272500	0.350000	1.000000000000000000000000
0.277500	0.350000	1.000000000000000000000000
0.282500	0.350000	1.000000000000000000000000
0.287500	0.350000	1.000000000000000000000000
0.292500	0.350000	1.000000000000000000000000
0.297500	0.350000	1.000000000000000000000000
0.302500	0.350000	1.000000000000000000000000
0.307500	0.350000	1.000000000000000000000000
0.312500	0.350000	1.000000000000000000000000
0.317500	0.350000	1.000000000000000000000000
0.322500	0.350000	1.000000000000000000000000
0.327500	0.350000	1.000000000000000000000000
0.332500	0.350000	1.000000000000000000000000
0.337500	0.350000	1.000000000000000000000000
0.342500	0.350000	1.000000000000000000000000
0.347500	0.350000	1.000000000000000000000000
0.352500	0.350000	1.000000000000000000000000
0.357500	0.350000	1.000000000000000000000000
0.362500	0.350000	1.000000000000000000000000
0.367500	0.350000	1.000000000000000000000000
0.372500	0.350000	1.000000000000000000000000
0.377500	0.350000	1.000000000000000000000000
0.382500	0.350000	1.000000000000000000000000
0.387500	0.350000	1.000000000000000000000000
0.392500	0.350000	1.000000000000000000000000
0.397500	0.350000	1.000000000000000000000000
0.402500	0.350000	1.000000000000000000000000
0.407500	0.350000	1.000000000000000000000000
0.412500	0.350000	1.000000000000000000000000
0.417500	0.350000	1.000000000000000000000000
0.422500	0.350000	1.000000000000000000000000
0.427500	0.350000	1.000000000000000000000000
0.432500	0.350000	1.000000000000000000000000
0.437500	0.350000	1.000000000000000000000000
0.442500	0.350000	1.000000000000000000000000
0.447500	0.350000	1.000000000000000000000000
0.452500	0.350000	1.000000000000000000000000
0.457500	0.350000	1.000000000000000000000000
0.462500	0.350000	1.000000000000000000000000
0.467500	0.350000	1.000000000000000000000000
0.472500	0.350000	1.000000000000000000000000
0.477500	0.350000	1.000000000000000000000000
0.482500	0.350000	1.000000000000000000000000
0.487500	0.350000	1.000000000000000000000000
0.492500	0.350000	1.000000000000000000000000
0.497500	0.350000	1.000000000000000000000000
0.502500	0.350000	1.000000000000000000000000
0.507500	0.350000	1.000000000000000000000000
0.512500	0.350000	1.000000000000000000000000
0.517500	0.350000	1.000000000000000000000000
0.522500	0.350000	1.000000000000000000000000
0.527500	0.350000	1.000000000000000000000000
0.532500	0.350000	1.000000000000000000000000
0.537500	0.350000	1.000000000000000000000000
0.542500	0.350000	1.000000000000000000000000
0.547500	0.350000	1.000000000000000000000000
0.552500	0.350000	1.000000000000000000000000
0.557500	0.350000	1.000000000000000000000000
0.562500	0.350000	1.000000000000000000000000
0.567500	0.350000	1.000000000000000000000000
0.572500	0.350000	1.000000000000000000000000
0.577500	0.350000	1.000000000000000000000000
0.582500	0.350000	1.000000000000000000000000
0.587500	0.350000	1.000000000000000000000000
0.592500	0.350000	1.000000000000000000000000
0.597500	0.350000	1.000000000000000000000000
0.602500	0.350000	1.000000000000000000000000
0.607500	0.350000	1.000000000000000000000000
0.612500	0.350000	1.000000000000000000000000
0.617500	0.350000	1.000000000000000000000000
0.622500	0.350000	1.000000000000000000000000
0.627500	0.350000	1.000000000000000000000000
0.632500	0.350000	1.000000000000000000000000
0.637500	0.350000	1.000000000000000000000000
0.642500	0.350000	1.000000000000000000000000
0.647500	0.350000	1.000000000000000000000000
0.652500	0.350000	1.000000000000000000000000
0.657500	0.350000	1.000000000000000000000000
0.662500	0.350000	1.000000000000000000000000
0.667500	0.350000	1.000000000000000000000000
0.672500	0.350000	1.000000000000000000000000
0.677500	0.350000	1.000000000000000000000000
0.682500	0.350000	1.000000000000000000000000
0.687500	0.350000	1.000000000000000000000000
0.692500	0.350000	1.000000000000000000000000
0.697500	0.350000	1.000000000000000000000000
0.702500	0.350000	1.000000000000000000000000
0.707500	0.350000	1.000000000000000000000000
0.712500	0.350000	1.000000000000000000000000
0.717500	0.350000	1.000000000000000000000000
0.722500	0.350000	1.000000000000000000000000
0.727500	0.350000	1.000000000000000000000000
0.732500	0.350000	1.000000000000000000000000
0.737500	0.350000	1.000000000000000000000000
0.742500	0.350000	1.000000000000000000000000
0.747500	0.350000	1.000000000000000000000000
0.752500	0.350000	1.000000000000000000000000
0.757500	0.350000	1.000000000000000000000000
0.762500	0.350000	1.000000000000000000000000
0.767500	0.350000	1.000000000000000000000000
0.772500	0.350000	1.000000000000000000000000
0.777500	0.350000	1.000000000000000000000000
0.782500	0.350000	1.000000000000000000000000
0.787500	0.350000	1.000000000000000000000000
0.792500	0.350000	1.000000000000000000000000
0.797500	0.350000	1.000000000000000000000000
0.802500	0.350000	1.000000000000000000000000
0.807500	0.350000	1.000000000000000000000000
0.812500	0.350000	1.000000000000000000000000
0.817500	0.350000	1.000000000000000000000000
0.822500	0.350000	1.000000000000000000000000
0.827500	0.350000	1.000000000000000000000000
0.832500	0.350000	1.000000000000000000000000
0.837500	0.350000	1.000000000000000000000000
0.842500	0.350000	1.000000000000000000000000
0.847500	0.350000	1.000000000000000000000000
0.852500	0.350000	1.000000000000000000000000
0.857500	0.350000	1.000000000000000000000000
0.862500	0.350000	1.000000000000000000000000
0.867500	0.350000	1.000000000000000000000000
0.872500	0.350000	1.000000000000000000000000
0.877500	0.350000	1.000000000000000000000000
0.882500	0.350000	1.000000000000000000000000
0.887500	0.350000	1.000000000000000000000000
0.892500	0.350000	1.000000000000000000000000
0.897500	0.350000	1.000000000000000000000000
0.902500	0.350000	1.000000000000000000000000
0.907500	0.350000	1.000000000000000000000000
0.912500	0.350000	1.000000000000000000000000
0.917500	0.350000	1.000000000000000000000000
0.922500	0.350000	1.000000000000000000000000
0.927500	0.350000	1.000000000000000000000000
0.932500	0.350000	1.000000000000000000000000
0.937500	0.350000	1.000000000000000000000000
0.942500	0.350000	1.000000000000000000000000
0.947500	0.350000	1.000000000000000000000000
0.952500	0.350000	1.000000000000000000000000
0.957500	0.350000	1.000000000000000000000000
0.962500	0.350000	1.000000000000000000000000
0.967500	0.350000	1.000000000000000000000000
0.972500	0.350000	1.000000000000000000000000
0.977500	0.350000	1.000000000000000000000000
0.982500	0.350000	1.000000000000000000000000
0.987500	0.350000	1.000000000000000000000000
0.992500	0.350000	1.000000000000000000000000
0.997500	0.350000	1.000000000000000000000000



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p001/outputDN_semi_imp.dat <==
0.002500	0.492500	0.999999999999980349052464
0.007500	0.492500	0.999999999999980349052464
0.012500	0.492500	0.999999999999980460074767
0.017500	0.492500	0.999999999999980460074767
0.022500	0.492500	0.999999999999980460074767
0.027500	0.492500	0.999999999999980460074767
0.032500	0.492500	0.999999999999980349052464
0.037500	0.492500	0.999999999999980349052464
0.042500	0.492500	0.999999999999980460074767
0.047500	0.492500	0.999999999999980349052464
0.052500	0.492500	0.999999999999980460074767
0.057500	0.492500	0.999999999999980349052464
0.062500	0.492500	0.999999999999980349052464
0.067500	0.492500	0.999999999999980349052464
0.072500	0.492500	0.999999999999980460074767
0.077500	0.492500	0.999999999999980349052464
0.082500	0.492500	0.999999999999980349052464
0.087500	0.492500	0.999999999999980349052464
0.092500	0.492500	0.999999999999980349052464
0.097500	0.492500	0.999999999999980349052464
0.102500	0.492500	0.999999999999980349052464
0.107500	0.492500	0.999999999999980460074767
0.112500	0.492500	0.999999999999980349052464
0.117500	0.492500	0.999999999999980349052464
0.122500	0.492500	0.999999999999980349052464
0.127500	0.492500	0.999999999999980460074767
0.132500	0.492500	0.999999999999980349052464
0.137500	0.492500	0.999999999999980349052464
0.142500	0.492500	0.999999999999980349052464
0.147500	0.492500	0.999999999999980349052464
0.152500	0.492500	0.999999999999980349052464
0.157500	0.492500	0.999999999999980460074767
0.162500	0.492500	0.999999999999980349052464
0.167500	0.492500	0.999999999999980349052464
0.172500	0.492500	0.999999999999980349052464
0.177500	0.492500	0.999999999999980349052464
0.182500	0.492500	0.999999999999980349052464
0.187500	0.492500	0.999999999999980460074767
0.192500	0.492500	0.999999999999980349052464
0.197500	0.492500	0.999999999999980460074767
0.202500	0.492500	0.999999999999980349052464
0.207500	0.492500	0.999999999999980460074767
0.212500	0.492500	0.999999999999980349052464
0.217500	0.492500	0.999999999999980349052464
0.222500	0.492500	0.999999999999980349052464
0.227500	0.492500	0.999999999999980349052464
0.232500	0.492500	0.999999999999980349052464
0.237500	0.492500	0.999999999999980349052464
0.242500	0.492500	0.999999999999980349052464
0.247500	0.492500	0.999999999999980349052464
0.252500	0.492500	0.999999999999980349052464
0.257500	0.492500	0.999999999999980460074767
0.262500	0.492500	0.999999999999980460074767
0.267500	0.492500	0.999999999999980460074767
0.272500	0.492500	0.999999999999980460074767
0.277500	0.492500	0.999999999999980460074767
0.282500	0.492500	0.999999999999980349052464
0.287500	0.492500	0.999999999999980349052464
0.292500	0.492500	0.999999999999980349052464
0.297500	0.492500	0.999999999999980349052464
0.302500	0.492500	0.999999999999980349052464
0.307500	0.492500	0.999999999999980349052464
0.312500	0.492500	0.999999999999980460074767
0.317500	0.492500	0.999999999999980349052464
0.322500	0.492500	0.999999999999980349052464
0.327500	0.492500	0.999999999999980460074767
0.332500	0.492500	0.999999999999980460074767
0.337500	0.492500	0.999999999999980460074767
0.342500	0.492500	0.999999999999980349052464
0.347500	0.492500	0.999999999999980349052464
0.352500	0.492500	0.999999999999980460074767
0.357500	0.492500	0.999999999999980349052464
0.362500	0.492500	0.999999999999980349052464
0.367500	0.492500	0.999999999999980349052464
0.372500	0.492500	0.999999999999980349052464
0.377500	0.492500	0.999999999999980349052464
0.382500	0.492500	0.999999999999980460074767
0.387500	0.492500	0.999999999999980460074767
0.392500	0.492500	0.999999999999980349052464
0.397500	0.492500	0.999999999999980460074767
0.402500	0.492500	0.999999999999980349052464
0.407500	0.492500	0.999999999999980349052464
0.412500	0.492500	0.999999999999980460074767
0.417500	0.492500	0.999999999999980349052464
0.422500	0.492500	0.999999999999980349052464
0.427500	0.492500	0.999999999999980349052464
0.432500	0.492500	0.999999999999980460074767
0.437500	0.492500	0.999999999999980460074767
0.442500	0.492500	0.999999999999980460074767
0.447500	0.492500	0.999999999999980460074767
0.452500	0.492500	0.999999999999980349052464
0.457500	0.492500	0.999999999999980460074767
0.462500	0.492500	0.999999999999980349052464
0.467500	0.492500	0.999999999999980460074767
0.472500	0.492500	0.999999999999980460074767
0.477500	0.492500	0.999999999999980349052464
0.482500	0.492500	0.999999999999980460074767
0.487500	0.492500	0.999999999999980349052464
0.492500	0.492500	0.999999999999980349052464
0.497500	0.492500	0.999999999999980349052464
0.502500	0.492500	0.999999999999980349052464
0.507500	0.492500	0.999999999999980349052464
0.512500	0.492500	0.999999999999980349052464
0.517500	0.492500	0.999999999999980460074767
0.522500	0.492500	0.999999999999980460074767
0.527500	0.492500	0.999999999999980460074767
0.532500	0.492500	0.999999999999980460074767
0.537500	0.492500	0.999999999999980349052464
0.542500	0.492500	0.999999999999980349052464
0.547500	0.492500	0.999999999999980349052464
0.552500	0.492500	0.999999999999980349052464
0.557500	0.492500	0.999999999999980460074767
0.562500	0.492500	0.999999999999980349052464
0.567500	0.492500	0.999999999999980349052464
0.572500	0.492500	0.999999999999980349052464
0.577500	0.492500	0.999999999999980349052464
0.582500	0.492500	0.999999999999980349052464
0.587500	0.492500	0.999999999999980349052464
0.592500	0.492500	0.999999999999980349052464
0.597500	0.492500	0.999999999999980349052464
0.602500	0.492500	0.999999999999980349052464
0.607500	0.492500	0.999999999999980460074767
0.612500	0.492500	0.999999999999980349052464
0.617500	0.492500	0.999999999999980349052464
0.622500	0.492500	0.999999999999980349052464
0.627500	0.492500	0.999999999999980349052464
0.632500	0.492500	0.999999999999980349052464
0.637500	0.492500	0.999999999999980460074767
0.642500	0.492500	0.999999999999980460074767
0.647500	0.492500	0.999999999999980349052464
0.652500	0.492500	0.999999999999980349052464
0.657500	0.492500	0.999999999999980349052464
0.662500	0.492500	0.999999999999980349052464
0.667500	0.492500	0.999999999999980349052464
0.672500	0.492500	0.999999999999980349052464
0.677500	0.492500	0.999999999999980460074767
0.682500	0.492500	0.999999999999980460074767
0.687500	0.492500	0.999999999999980460074767
0.692500	0.492500	0.999999999999980460074767
0.697500	0.492500	0.999999999999980460074767
0.702500	0.492500	0.999999999999980460074767
0.707500	0.492500	0.999999999999980349052464
0.712500	0.492500	0.999999999999980349052464
0.717500	0.492500	0.999999999999980349052464
0.722500	0.492500	0.999999999999980349052464
0.727500	0.492500	0.999999999999980349052464
0.732500	0.492500	0.999999999999980460074767
0.737500	0.492500	0.999999999999980349052464
0.742500	0.492500	0.999999999999980460074767
0.747500	0.492500	0.999999999999980460074767
0.752500	0.492500	0.999999999999980349052464
0.757500	0.492500	0.999999999999980349052464
0.762500	0.492500	0.999999999999980349052464
0.767500	0.492500	0.999999999999980349052464
0.772500	0.492500	0.999999999999980349052464
0.777500	0.492500	0.999999999999980460074767
0.782500	0.492500	0.999999999999980349052464
0.787500	0.492500	0.999999999999980349052464
0.792500	0.492500	0.999999999999980349052464
0.797500	0.492500	0.999999999999980349052464
0.802500	0.492500	0.999999999999980460074767
0.807500	0.492500	0.999999999999980460074767
0.812500	0.492500	0.999999999999980460074767
0.817500	0.492500	0.999999999999980460074767
0.822500	0.492500	0.999999999999980460074767
0.827500	0.492500	0.999999999999980349052464
0.832500	0.492500	0.999999999999980349052464
0.837500	0.492500	0.999999999999980460074767
0.842500	0.492500	0.999999999999980460074767
0.847500	0.492500	0.999999999999980349052464
0.852500	0.492500	0.999999999999980349052464
0.857500	0.492500	0.999999999999980460074767
0.862500	0.492500	0.999999999999980349052464
0.867500	0.492500	0.999999999999980349052464
0.872500	0.492500	0.999999999999980349052464
0.877500	0.492500	0.999999999999980349052464
0.882500	0.492500	0.999999999999980460074767
0.887500	0.492500	0.999999999999980460074767
0.892500	0.492500	0.999999999999980460074767
0.897500	0.492500	0.999999999999980349052464
0.902500	0.492500	0.999999999999980349052464
0.907500	0.492500	0.999999999999980349052464
0.912500	0.492500	0.999999999999980460074767
0.917500	0.492500	0.999999999999980349052464
0.922500	0.492500	0.999999999999980460074767
0.927500	0.492500	0.999999999999980460074767
0.932500	0.492500	0.999999999999980349052464
0.937500	0.492500	0.999999999999980349052464
0.942500	0.492500	0.999999999999980349052464
0.947500	0.492500	0.999999999999980349052464
0.952500	0.492500	0.999999999999980349052464
0.957500	0.492500	0.999999999999980349052464
0.962500	0.492500	0.999999999999980460074767
0.967500	0.492500	0.999999999999980460074767
0.972500	0.492500	0.999999999999980349052464
0.977500	0.492500	0.999999999999980349052464
0.982500	0.492500	0.999999999999980460074767
0.987500	0.492500	0.999999999999980349052464
0.992500	0.492500	0.999999999999980349052464
0.997500	0.492500	0.999999999999980349052464



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p05/1D_Riemann_ExpRus_rho_eps0p05.dat <==
0.001000	0.495000	1.000033524393226125326350
0.003000	0.495000	1.000029152990953962287790
0.005000	0.495000	1.000025272975742396397436
0.007000	0.495000	1.000021840982191712043914
0.009000	0.495000	1.000018815725084886381069
0.011000	0.495000	1.000016158162438495438096
0.013000	0.495000	1.000013831609330106076072
0.015000	0.495000	1.000011801806550248983285
0.017000	0.495000	1.000010036948526970235207
0.019000	0.495000	1.000008507675191227193068
0.021000	0.495000	1.000007187032549538230342
0.023000	0.495000	1.000006050406691215926003
0.025000	0.495000	1.000005075435807855299686
0.027000	0.495000	1.000004241904563162535169
0.029000	0.495000	1.000003531624821029311079
0.031000	0.495000	1.000002928306375382661031
0.033000	0.495000	1.000002417420888134458323
0.035000	0.495000	1.000001986061798575633475
0.037000	0.495000	1.000001622802495493402830
0.039000	0.495000	1.000001317554576552026901
0.041000	0.495000	1.000001061427538306958240
0.043000	0.495000	1.000000846590798575519443
0.045000	0.495000	1.000000666138502136703892
0.047000	0.495000	1.000000513957151726529560
0.049000	0.495000	1.000000384595708169399586
0.051000	0.495000	1.000000273137450435001483
0.053000	0.495000	1.000000175072548236343550
0.055000	0.495000	1.000000086170005575425535
0.057000	0.495000	1.000000002347386507395299
0.059000	0.495000	0.999999919536504244810260
0.061000	0.495000	0.999999833543110727696046
0.063000	0.495000	0.999999739898502326695962
0.065000	0.495000	0.999999633700925483204003
0.067000	0.495000	0.999999509444702727734011
0.069000	0.495000	0.999999360835129524893716
0.071000	0.495000	0.999999180587421543364712
0.073000	0.495000	0.999998960208342557720584
0.075000	0.495000	0.999998689759623804462763
0.077000	0.495000	0.999998357602914111907921
0.079000	0.495000	0.999997950126770729362136
0.081000	0.495000	0.999997451457148023301613
0.083000	0.495000	0.999996843153936887382827
0.085000	0.495000	0.999996103897361487966577
0.087000	0.495000	0.999995209169441623409114
0.089000	0.495000	0.999994130937237324374678
0.091000	0.495000	0.999992837346189378244787
0.093000	0.495000	0.999991292433500156278114
0.095000	0.495000	0.999989455873105059779959
0.097000	0.495000	0.999987282765294249742283
0.099000	0.495000	0.999984723485378923513167
0.101000	0.495000	0.999981723606859107533751
0.103000	0.495000	0.999978223915240937991200
0.105000	0.495000	0.999974160528875000153448
0.107000	0.495000	0.999969465142829472270591
0.109000	0.495000	0.999964065410776203890464
0.111000	0.495000	0.999957885478082619812312
0.113000	0.495000	0.999950846676685545233454
0.115000	0.495000	0.999942868388859040784666
0.117000	0.495000	0.999933869082686443974239
0.119000	0.495000	0.999923767516927464171772
0.121000	0.495000	0.999912484107150834056199
0.123000	0.495000	0.999899942438575051184557
0.125000	0.495000	0.999886070904208779097644
0.127000	0.495000	0.999870804439832561172352
0.129000	0.495000	0.999854086320391410858122
0.131000	0.495000	0.999835869975825963784644
0.133000	0.495000	0.999816120778617922759679
0.135000	0.495000	0.999794817750755959728792
0.137000	0.495000	0.999771955134802325915189
0.139000	0.495000	0.999747543772578461940270
0.141000	0.495000	0.999721612235968115633966
0.143000	0.495000	0.999694207657659039689690
0.145000	0.495000	0.999665396215416723890712
0.147000	0.495000	0.999635263231693493857222
0.149000	0.495000	0.999603912860879573187844
0.151000	0.495000	0.999571467349001041569068
0.153000	0.495000	0.999538065864732039322860
0.155000	0.495000	0.999503862915640528541417
0.157000	0.495000	0.999469026378976499458417
0.159000	0.495000	0.999433735191294303490395
0.161000	0.495000	0.999398176755022182859989
0.163000	0.495000	0.999362544132022634357781
0.165000	0.495000	0.999327033103552531123626
0.167000	0.495000	0.999291839182299690413913
0.169000	0.495000	0.999257154664950242306531
0.171000	0.495000	0.999223165812826219500664
0.173000	0.495000	0.999190050243538574470392
0.175000	0.495000	0.999157974608522736481575
0.177000	0.495000	0.999127092620163637093356
0.179000	0.495000	0.999097543478526972648979
0.181000	0.495000	0.999069450732171571161189
0.183000	0.495000	0.999042921590883148397211
0.185000	0.495000	0.999018046691216410337688
0.187000	0.495000	0.998994900299232990725784
0.189000	0.495000	0.998973540919482094757598
0.191000	0.495000	0.998954012265682034232839
0.193000	0.495000	0.998936344537244558239308
0.195000	0.495000	0.998920555937050091976914
0.197000	0.495000	0.998906654359991486025194
0.199000	0.495000	0.998894639178791843292515
0.201000	0.495000	0.998884503053428129959457
0.203000	0.495000	0.998876233692997606006259
0.205000	0.495000	0.998869815503779512333438
0.207000	0.495000	0.998865231064239633695934
0.209000	0.495000	0.998862462376480242376431
0.211000	0.495000	0.998861491852502725308227
0.213000	0.495000	0.998862302992730266559818
0.215000	0.495000	0.998864880771238028422943
0.217000	0.495000	0.998869211715882721058790
0.219000	0.495000	0.998875283663066770856176
0.221000	0.495000	0.998883085216550337115393
0.223000	0.495000	0.998892604937814398979867
0.225000	0.495000	0.998903830303504269849668
0.227000	0.495000	0.998916746472956140756594
0.229000	0.495000	0.998931334914725743701069
0.231000	0.495000	0.998947571945249412905810
0.233000	0.495000	0.998965427235219416424172
0.235000	0.495000	0.998984862339922674578929
0.237000	0.495000	0.999005829308686865708466
0.239000	0.495000	0.999028269425792370128647
0.241000	0.495000	0.999052112130845881843300
0.243000	0.495000	0.999077274160853678885985
0.245000	0.495000	0.999103658949292317004165
0.247000	0.495000	0.999131156309582268981728
0.249000	0.495000	0.999159642421807325796124
0.251000	0.495000	0.999188980132555748525647
0.253000	0.495000	0.999219019568676536380281
0.255000	0.495000	0.999249599056814208353217
0.257000	0.495000	0.999280546332077079796363
0.259000	0.495000	0.999311680011347180929704
0.261000	0.495000	0.999342811299759103960128
0.263000	0.495000	0.999373745892961351522388
0.265000	0.495000	0.999404286033058975036170
0.267000	0.495000	0.999434232672732458802045
0.269000	0.495000	0.999463387700016414605386
0.271000	0.495000	0.999491556175607032130870
0.273000	0.495000	0.999518548535359485640583
0.275000	0.495000	0.999544182712759687881032
0.277000	0.495000	0.999568286139527084621648
0.279000	0.495000	0.999590697586971610455464
0.281000	0.495000	0.999611268816146480986617
0.283000	0.495000	0.999629866010972811807278
0.285000	0.495000	0.999646370975167508632353
0.287000	0.495000	0.999660682080717011288584
0.289000	0.495000	0.999672714962565378549186
0.291000	0.495000	0.999682402960874516573142
0.293000	0.495000	0.999689697318436043538270
0.295000	0.495000	0.999694567146340862251463
0.297000	0.495000	0.999696999175699207995649
0.299000	0.495000	0.999696997316876223571569
0.301000	0.495000	0.999694582050325353250742
0.303000	0.495000	0.999689789674605200353597
0.305000	0.495000	0.999682671437600145480928
0.307000	0.495000	0.999673292576398808684246
0.309000	0.495000	0.999661731289857802273957
0.311000	0.495000	0.999648077665732714969238
0.313000	0.495000	0.999632432581604613019977
0.315000	0.495000	0.999614906595850505333090
0.317000	0.495000	0.999595618841824018474540
0.319000	0.495000	0.999574695935389945233851
0.321000	0.495000	0.999552270903191542039679
0.323000	0.495000	0.999528482136636808874641
0.325000	0.495000	0.999503472374668633371186
0.327000	0.495000	0.999477387717004339684479
0.329000	0.495000	0.999450376668690187997868
0.331000	0.495000	0.999422589216496515263088
0.333000	0.495000	0.999394175937829865041806
0.335000	0.495000	0.999365287143354152910035
0.337000	0.495000	0.999336072055303947792027
0.339000	0.495000	0.999306678024410643956799
0.341000	0.495000	0.999277249789325305862064
0.343000	0.495000	0.999247928783302263866517
0.345000	0.495000	0.999218852493586995322516
0.347000	0.495000	0.999190153879353393229223
0.349000	0.495000	0.999161960854086705907662
0.351000	0.495000	0.999134395837974031984174
0.353000	0.495000	0.999107575385118740207702
0.355000	0.495000	0.999081609889253874356996
0.357000	0.495000	0.999056603370128581964593
0.359000	0.495000	0.999032653340927390139825
0.361000	0.495000	0.999009850755029238378313
0.363000	0.495000	0.998988280028220487771762
0.365000	0.495000	0.998968019130222262269569
0.367000	0.495000	0.998949139737195901389555
0.369000	0.495000	0.998931707434849047722025
0.371000	0.495000	0.998915781959976878390250
0.373000	0.495000	0.998901417466835250813517
0.375000	0.495000	0.998888662803732785278044
0.377000	0.495000	0.998877561784708878356298
0.379000	0.495000	0.998868153441186623631154
0.381000	0.495000	0.998860472239073593492265
0.383000	0.495000	0.998854548247944951100408
0.385000	0.495000	0.998850407250652994051165
0.387000	0.495000	0.998848070783942110217879
0.389000	0.495000	0.998847556103338418687088
0.391000	0.495000	0.998848876068027968777585
0.393000	0.495000	0.998852038941871800403760
0.395000	0.495000	0.998857048125210034150712
0.397000	0.495000	0.998863901817804933358502
0.399000	0.495000	0.998872592619252874790448
0.401000	0.495000	0.998883107083796906167095
0.403000	0.495000	0.998895425245868717745168
0.405000	0.495000	0.998909520135337292146005
0.407000	0.495000	0.998925357303312111412197
0.409000	0.495000	0.998942894380559831546407
0.411000	0.495000	0.998962080691062404014247
0.413000	0.495000	0.998982856942923880261276
0.415000	0.495000	0.999005155017695600783156
0.417000	0.495000	0.999028897877251242931607
0.419000	0.495000	0.999053999604634479503318
0.421000	0.495000	0.999080365591912822331722
0.423000	0.495000	0.999107892884070869499169
0.425000	0.495000	0.999136470683533839398649
0.427000	0.495000	0.999165981015137316667563
0.429000	0.495000	0.999196299546449062667364
0.431000	0.495000	0.999227296553471977524907
0.433000	0.495000	0.999258838017087369642866
0.435000	0.495000	0.999290786831329547190705
0.437000	0.495000	0.999323004100859058063122
0.439000	0.495000	0.999355350501983208388879
0.441000	0.495000	0.999387687679362590742471
0.443000	0.495000	0.999419879649227183016080
0.445000	0.495000	0.999451794179550323526939
0.447000	0.495000	0.999483304118197968257675
0.449000	0.495000	0.999514288641553005909657
0.451000	0.495000	0.999544634398434328481642
0.453000	0.495000	0.999574236527194459611678
0.455000	0.495000	0.999602999527547275704364
0.457000	0.495000	0.999630837972801500335152
0.459000	0.495000	0.999657677052601556511036
0.461000	0.495000	0.999683452940821171139874
0.463000	0.495000	0.999708112987765851187305
0.465000	0.495000	0.999731615740163892525061
0.467000	0.495000	0.999753930796409839842909
0.469000	0.495000	0.999775038508085689414884
0.471000	0.495000	0.999794929541792498639552
0.473000	0.495000	0.999813604317756454697985
0.475000	0.495000	0.999831072343465687701780
0.477000	0.495000	0.999847351461751299162017
0.479000	0.495000	0.999862467033262758420165
0.481000	0.495000	0.999876451073238969868839
0.483000	0.495000	0.999889341361895445103869
0.485000	0.495000	0.999901180546704737572838
0.487000	0.495000	0.999912015253423547278544
0.489000	0.495000	0.999921895220982293039924
0.491000	0.495000	0.999930872473410947698369
0.493000	0.495000	0.999939000539878386497605
0.495000	0.495000	0.999946333731775327535729
0.497000	0.495000	0.999952926483623438791426
0.499000	0.495000	0.999958832762518956549513
0.501000	0.495000	0.999964105548862058903126
0.503000	0.495000	0.999968796389330671914308
0.505000	0.495000	0.999972955021444787071516
0.507000	0.495000	0.999976629067678590701007
0.509000	0.495000	0.999979863795902645939861
0.511000	0.495000	0.999982701941994345240516
0.513000	0.495000	0.999985183589732207209977
0.515000	0.495000	0.999987346102581331486192
0.517000	0.495000	0.999989224101661022814369
0.519000	0.495000	0.999990849484055366325208
0.521000	0.495000	0.999992251475648963321419
0.523000	0.495000	0.999993456712831574328959
0.525000	0.495000	0.999994489347694970327041
0.527000	0.495000	0.999995371171703562040989
0.529000	0.495000	0.999996121753267241949459
0.531000	0.495000	0.999996758585117162532185
0.533000	0.495000	0.999997297237918969514681
0.535000	0.495000	0.999997751517082034133921
0.537000	0.495000	0.999998133620269569199479
0.539000	0.495000	0.999998454293645755441844
0.541000	0.495000	0.999998722985413701636048
0.543000	0.495000	0.999998947995687670342591
0.545000	0.495000	0.999999136622215289982307
0.547000	0.495000	0.999999295301896129473107
0.549000	0.495000	0.999999429748443358079157
0.551000	0.495000	0.999999545086901031609727
0.553000	0.495000	0.999999645986054841451107
0.555000	0.495000	0.999999736790060267388469
0.557000	0.495000	0.999999821650848552678781
0.559000	0.495000	0.999999904663075200872413
0.561000	0.495000	0.999999990003502592372797
0.563000	0.495000	1.000000082076805574260447
0.565000	0.495000	1.000000185669791319398314
0.567000	0.495000	1.000000306115966131059736
0.569000	0.495000	1.000000449472232544323447
0.571000	0.495000	1.000000622709242170671473
0.573000	0.495000	1.000000833916575571080898
0.575000	0.495000	1.000001092523427059788332
0.577000	0.495000	1.000001409534865048911456
0.579000	0.495000	1.000001797782970935912772
0.581000	0.495000	1.000002272191280239255207
0.583000	0.495000	1.000002850049904967733028
0.585000	0.495000	1.000003551297571346978543
0.587000	0.495000	1.000004398805535155148050
0.589000	0.495000	1.000005418657009759186849
0.591000	0.495000	1.000006640414355496560006
0.593000	0.495000	1.000008097364918357996544
0.595000	0.495000	1.000009826735122286933688
0.597000	0.495000	1.000011869861260116465473
0.599000	0.495000	1.000014272304504681088133
0.601000	0.495000	1.000017083897031922035126
0.603000	0.495000	1.000020358705900447304771
0.605000	0.495000	1.000024154901543838036559
0.607000	0.495000	1.000028534518489831128818
0.609000	0.495000	1.000033563097252331530740
0.611000	0.495000	1.000039309198324399829971
0.613000	0.495000	1.000045843781813381667689
0.615000	0.495000	1.000053239449513187153684
0.617000	0.495000	1.000061569550022344543549
0.619000	0.495000	1.000070907151819898928125
0.621000	0.495000	1.000081323893859508444848
0.623000	0.495000	1.000092888728106865769973
0.625000	0.495000	1.000105666573336105074077
0.627000	0.495000	1.000119716904255495748544
0.629000	0.495000	1.000135092304435424637177
0.631000	0.495000	1.000151837015355482662926
0.633000	0.495000	1.000169985516961013161108
0.635000	0.495000	1.000189561177200703312451
0.637000	0.495000	1.000210575008970925736662
0.639000	0.495000	1.000233024572571016719280
0.641000	0.495000	1.000256893060157192820725
0.643000	0.495000	1.000282148595734721396866
0.645000	0.495000	1.000308743780019549163285
0.647000	0.495000	1.000336615504101356322053
0.649000	0.495000	1.000365685049398267736365
0.651000	0.495000	1.000395858484107503016958
0.653000	0.495000	1.000427027358406606438734
0.655000	0.495000	1.000459069692364311165989
0.657000	0.495000	1.000491851242087504303413
0.659000	0.495000	1.000525227021392904447339
0.661000	0.495000	1.000559043048497631644977
0.663000	0.495000	1.000593138280142957441399
0.665000	0.495000	1.000627346689467733753531
0.667000	0.495000	1.000661499439015944545872
0.669000	0.495000	1.000695427096729428484423
0.671000	0.495000	1.000728961840738229227554
0.673000	0.495000	1.000761939598376670801372
0.675000	0.495000	1.000794202066120242022862
0.677000	0.495000	1.000825598560110440971016
0.679000	0.495000	1.000855987651525058623747
0.681000	0.495000	1.000885238547187805480121
0.683000	0.495000	1.000913232183289647281299
0.685000	0.495000	1.000939862008767944345777
0.687000	0.495000	1.000965034444434520466416
0.689000	0.495000	1.000988669014115650668373
0.691000	0.495000	1.001010698154499500844850
0.693000	0.495000	1.001031066720757367605188
0.695000	0.495000	1.001049731214928018019350
0.697000	0.495000	1.001066658773192230569293
0.699000	0.495000	1.001081825956185333836856
0.701000	0.495000	1.001095217393074943146303
0.703000	0.495000	1.001106824335060707653611
0.705000	0.495000	1.001116643177007548004553
0.707000	0.495000	1.001124674007006776221829
0.709000	0.495000	1.001130919242717576267410
0.711000	0.495000	1.001135382410416330145608
0.713000	0.495000	1.001138067117747887380119
0.715000	0.495000	1.001138976266074509524628
0.717000	0.495000	1.001138111551805653931524
0.719000	0.495000	1.001135473249279428387126
0.721000	0.495000	1.001131060299700115123755
0.723000	0.495000	1.001124870734140914763088
0.725000	0.495000	1.001116902410891684738203
0.727000	0.495000	1.001107154047278680053523
0.729000	0.495000	1.001095626515382086552108
0.731000	0.495000	1.001082324360431430321228
0.733000	0.495000	1.001067257491063511309903
0.735000	0.495000	1.001050442982474475428489
0.737000	0.495000	1.001031906927077663738146
0.739000	0.495000	1.001011686262882616205161
0.741000	0.495000	1.000989830507706290774195
0.743000	0.495000	1.000966403327708587056577
0.745000	0.495000	1.000941483871715220743681
0.747000	0.495000	1.000915167808415384698151
0.749000	0.495000	1.000887568011677108970048
0.751000	0.495000	1.000858814849753919418163
0.753000	0.495000	1.000829056046708576133142
0.755000	0.495000	1.000798456098551003634611
0.757000	0.495000	1.000767195241806906125248
0.759000	0.495000	1.000735467987905913389568
0.761000	0.495000	1.000703481252184889882528
0.763000	0.495000	1.000671452120767135340884
0.765000	0.495000	1.000639605311410829102670
0.767000	0.495000	1.000608170394982510131854
0.769000	0.495000	1.000577378852034238221336
0.771000	0.495000	1.000547461043632901933620
0.773000	0.495000	1.000518643176956823381829
0.775000	0.495000	1.000491144344184402115161
0.777000	0.495000	1.000465173708083188586215
0.779000	0.495000	1.000440927899765686248656
0.781000	0.495000	1.000418588683859688615030
0.783000	0.495000	1.000398320934434259754653
0.785000	0.495000	1.000380270952129002637321
0.787000	0.495000	1.000364565139742367705367
0.789000	0.495000	1.000351309040752090240289
0.791000	0.495000	1.000340586733452497014696
0.793000	0.495000	1.000332460563113423646087
0.795000	0.495000	1.000326971186192848151109
0.797000	0.495000	1.000324137894379017410529
0.799000	0.495000	1.000323959182194633044105
0.801000	0.495000	1.000326413520038260074330
0.803000	0.495000	1.000331460294656471532448
0.805000	0.495000	1.000339040880885876916295
0.807000	0.495000	1.000349079811736485723372
0.809000	0.495000	1.000361486018078283066757
0.811000	0.495000	1.000376154113983950821876
0.813000	0.495000	1.000392965708739145824779
0.815000	0.495000	1.000411790731311922897362
0.817000	0.495000	1.000432488757376559007639
0.819000	0.495000	1.000454910332567726172215
0.821000	0.495000	1.000478898288333029498176
0.823000	0.495000	1.000504289048502082337677
0.825000	0.495000	1.000530913925447018542059
0.827000	0.495000	1.000558600404604536748820
0.829000	0.495000	1.000587173415216968308528
0.831000	0.495000	1.000616456583679703129519
0.833000	0.495000	1.000646273463989599505908
0.835000	0.495000	1.000676448737764623331259
0.837000	0.495000	1.000706809374315664484811
0.839000	0.495000	1.000737185739540180406948
0.841000	0.495000	1.000767412641143661033993
0.843000	0.495000	1.000797330297026777046199
0.845000	0.495000	1.000826785213687619702227
0.847000	0.495000	1.000855630962243614234808
0.849000	0.495000	1.000883728841170494661128
0.851000	0.495000	1.000910948417021995027198
0.853000	0.495000	1.000937167937162808328821
0.855000	0.495000	1.000962274611765456810986
0.857000	0.495000	1.000986164765860664260799
0.859000	0.495000	1.001008743865897443470203
0.861000	0.495000	1.001029926428888217060376
0.863000	0.495000	1.001049635825633110641775
0.865000	0.495000	1.001067803992549798408618
0.867000	0.495000	1.001084371069145939614486
0.869000	0.495000	1.001099284980066173034174
0.871000	0.495000	1.001112500981819586343136
0.873000	0.495000	1.001123981194704803954210
0.875000	0.495000	1.001133694140095453661843
0.877000	0.495000	1.001141614302136773062557
0.879000	0.495000	1.001147721731090234342787
0.881000	0.495000	1.001152001703118354924982
0.883000	0.495000	1.001154444448339342343957
0.885000	0.495000	1.001155044955611472801138
0.887000	0.495000	1.001153802859395369750928
0.889000	0.495000	1.001150722413387095244275
0.891000	0.495000	1.001145812537240775697001
0.893000	0.495000	1.001139086935247002330129
0.895000	0.495000	1.001130564282521229202416
0.897000	0.495000	1.001120268462343254611824
0.899000	0.495000	1.001108228839840519341919
0.901000	0.495000	1.001094480555167365309899
0.903000	0.495000	1.001079064818150898830140
0.905000	0.495000	1.001062029185814106213570
0.907000	0.495000	1.001043427804319430052260
0.909000	0.495000	1.001023321597632520507659
0.911000	0.495000	1.001001778386586993363494
0.913000	0.495000	1.000978872923959039908937
0.915000	0.495000	1.000954686833552154112681
0.917000	0.495000	1.000929308444076903938935
0.919000	0.495000	1.000902832511676887605745
0.921000	0.495000	1.000875359828180322097069
0.923000	0.495000	1.000846996715484271689434
0.925000	0.495000	1.000817854409746798793890
0.927000	0.495000	1.000788048342207137153537
0.929000	0.495000	1.000757697326381201463619
0.931000	0.495000	1.000726922663993878614974
0.933000	0.495000	1.000695847184253084449779
0.935000	0.495000	1.000664594232899329284692
0.937000	0.495000	1.000633286628817453234319
0.939000	0.495000	1.000602045606873824468153
0.941000	0.495000	1.000570989766012885979762
0.943000	0.495000	1.000540234041538800724425
0.945000	0.495000	1.000509888719913753618584
0.947000	0.495000	1.000480058513373959883097
0.949000	0.495000	1.000450841710226024261488
0.951000	0.495000	1.000422329414898392485611
0.953000	0.495000	1.000394604889728533692050
0.955000	0.495000	1.000367743008143239791252
0.957000	0.495000	1.000341809826393202342842
0.959000	0.495000	1.000316862278409546505031
0.961000	0.495000	1.000292947995717662834636
0.963000	0.495000	1.000270105251758634423709
0.965000	0.495000	1.000248363027473885722429
0.967000	0.495000	1.000227741192679209447647
0.969000	0.495000	1.000208250795647790809539
0.971000	0.495000	1.000189894451457117696691
0.973000	0.495000	1.000172666818110567277245
0.975000	0.495000	1.000156555148216552808549
0.977000	0.495000	1.000141539903119491938810
0.979000	0.495000	1.000127595415849723892165
0.981000	0.495000	1.000114690589073651594276
0.983000	0.495000	1.000102789614374376725436
0.985000	0.495000	1.000091852699649397351322
0.987000	0.495000	1.000081836792152900628139
0.989000	0.495000	1.000072696285693396589522
0.991000	0.495000	1.000064383701671832938018
0.993000	0.495000	1.000056850334982039285592
0.995000	0.495000	1.000050046857235530595176
0.997000	0.495000	1.000043923871262840918916
0.999000	0.495000	1.000038432412359901135801



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p05/1D_Riemann_Velstab_rho_eps0p05_1p5rds.dat <==
0.002500	0.350000	1.000118588129714991552532
0.007500	0.350000	1.000107232841005888701602
0.012500	0.350000	1.000095767120951384399063
0.017500	0.350000	1.000084202936115662652128
0.022500	0.350000	1.000072552390075530936997
0.027500	0.350000	1.000060827705466115489230
0.032500	0.350000	1.000049041205591793257668
0.037500	0.350000	1.000037205295673636840093
0.042500	0.350000	1.000025332443814196636822
0.047500	0.350000	1.000013435161754449254090
0.052500	0.350000	1.000001525985505956839461
0.057500	0.350000	0.999989617455939283630073
0.062500	0.350000	0.999977722099407051459252
0.067500	0.350000	0.999965852408487676505899
0.072500	0.350000	0.999954020822927280853776
0.077500	0.350000	0.999942239710857383450104
0.082500	0.350000	0.999930521350368639588169
0.087500	0.350000	0.999918877911508352518410
0.092500	0.350000	0.999907321438778806665937
0.097500	0.350000	0.999895863834196707564672
0.102500	0.350000	0.999884516840979675755818
0.107500	0.350000	0.999873292027915194779553
0.112500	0.350000	0.999862200774463527608305
0.117500	0.350000	0.999851254256642230089369
0.122500	0.350000	0.999840463433730675113509
0.127500	0.350000	0.999829839035830447713238
0.132500	0.350000	0.999819391552306480086543
0.137500	0.350000	0.999809131221132907363369
0.142500	0.350000	0.999799068019155523501240
0.147500	0.350000	0.999789211653278719893478
0.152500	0.350000	0.999779571552577350779245
0.157500	0.350000	0.999770156861328418429480
0.162500	0.350000	0.999760976432948145209423
0.167500	0.350000	0.999752038824816446904720
0.172500	0.350000	0.999743352293963827293055
0.177500	0.350000	0.999734924793588608515904
0.182500	0.350000	0.999726763970368303979797
0.187500	0.350000	0.999718877162523056334464
0.192500	0.350000	0.999711271398586287517674
0.197500	0.350000	0.999703953396828159938536
0.202500	0.350000	0.999696929565281777740893
0.207500	0.350000	0.999690206002310621791196
0.212500	0.350000	0.999683788497659930882833
0.217500	0.350000	0.999677682533927192132239
0.222500	0.350000	0.999671893288389457055132
0.227500	0.350000	0.999666425635122313231307
0.232500	0.350000	0.999661284147345341466462
0.237500	0.350000	0.999656473099929887560222
0.242500	0.350000	0.999651996472005199834143
0.247500	0.350000	0.999647857949602314242554
0.252500	0.350000	0.999644060928272626398439
0.257500	0.350000	0.999640608515629303099104
0.262500	0.350000	0.999637503533751692330611
0.267500	0.350000	0.999634748521408322829984
0.272500	0.350000	0.999632345736048311124478
0.277500	0.350000	0.999630297155523317442771
0.282500	0.350000	0.999628604479501192692226
0.287500	0.350000	0.999627269130543116837373
0.292500	0.350000	0.999626292254818138438566
0.297500	0.350000	0.999625674722435464403247
0.302500	0.350000	0.999625417128970683577904
0.307500	0.350000	0.999625519799142714383322
0.312500	0.350000	0.999625982772639698481498
0.317500	0.350000	0.999626805803521145676882
0.322500	0.350000	0.999627988371188269667300
0.327500	0.350000	0.999629529673750405471822
0.332500	0.350000	0.999631428624773610280840
0.337500	0.350000	0.999633683850494558775779
0.342500	0.350000	0.999636293686839039196457
0.347500	0.350000	0.999639256176229062944572
0.352500	0.350000	0.999642569064207009432721
0.357500	0.350000	0.999646229795921437144557
0.362500	0.350000	0.999650235512524409919877
0.367500	0.350000	0.999654583047537403928118
0.372500	0.350000	0.999659268923246302485097
0.377500	0.350000	0.999664289347185430756326
0.382500	0.350000	0.999669640208776910661470
0.387500	0.350000	0.999675317076187730513936
0.392500	0.350000	0.999681315193474029356935
0.397500	0.350000	0.999687629478073991329268
0.402500	0.350000	0.999694254518717517754567
0.407500	0.350000	0.999701184573814294331839
0.412500	0.350000	0.999708413570383980228939
0.417500	0.350000	0.999715935103586028631639
0.422500	0.350000	0.999723742436906759323278
0.427500	0.350000	0.999731828503056418888661
0.432500	0.350000	0.999740185905624301199168
0.437500	0.350000	0.999748806921536559144670
0.442500	0.350000	0.999757683504355898485016
0.447500	0.350000	0.999766807288456793578746
0.452500	0.350000	0.999776169594104757720743
0.457500	0.350000	0.999785761433459652103295
0.462500	0.350000	0.999795573517522240258870
0.467500	0.350000	0.999805596264028983988226
0.472500	0.350000	0.999815819806300853933578
0.477500	0.350000	0.999826234003039382436384
0.482500	0.350000	0.999836828449060743828625
0.487500	0.350000	0.999847592486948655299273
0.492500	0.350000	0.999858515219601562407092
0.497500	0.350000	0.999869585523644355262718
0.502500	0.350000	0.999880792063664425306513
0.507500	0.350000	0.999892123307232316697934
0.512500	0.350000	0.999903567540653237522008
0.517500	0.350000	0.999915112885398582598384
0.522500	0.350000	0.999926747315154851314389
0.527500	0.350000	0.999938458673426566747366
0.532500	0.350000	0.999950234691625361449496
0.537500	0.350000	0.999962063007570955974757
0.542500	0.350000	0.999973931184332087696021
0.547500	0.350000	0.999985826729326010564591
0.552500	0.350000	0.999997737113599738378866
0.557500	0.350000	1.000009649791212096303639
0.562500	0.350000	1.000021552218632869823978
0.567500	0.350000	1.000033431874082223700384
0.572500	0.350000	1.000045276276721795127855
0.577500	0.350000	1.000057073005630181583570
0.582500	0.350000	1.000068809718470452807537
0.587500	0.350000	1.000080474169787736471449
0.592500	0.350000	1.000092054228856941477943
0.597500	0.350000	1.000103537897014005508822
0.602500	0.350000	1.000114913324408716377434
0.607500	0.350000	1.000126168826115158339007
0.612500	0.350000	1.000137292897550267412043
0.617500	0.350000	1.000148274229145206604130
0.622500	0.350000	1.000159101720232701637769
0.627500	0.350000	1.000169764492107926656672
0.632500	0.350000	1.000180251900233630024672
0.637500	0.350000	1.000190553545567517801373
0.642500	0.350000	1.000200659284989690434031
0.647500	0.350000	1.000210559240822805193716
0.652500	0.350000	1.000220243809439413240625
0.657500	0.350000	1.000229703668960690166045
0.662500	0.350000	1.000238929786050556813848
0.667500	0.350000	1.000247913421829837332666
0.672500	0.350000	1.000256646136922888956633
0.677500	0.350000	1.000265119795670454294623
0.682500	0.350000	1.000273326569543375086369
0.687500	0.350000	1.000281258939788253670145
0.692500	0.350000	1.000288909699360129224033
0.697500	0.350000	1.000296271954179028185195
0.702500	0.350000	1.000303339123773005425733
0.707500	0.350000	1.000310104941353417373762
0.712500	0.350000	1.000316563453389262505766
0.717500	0.350000	1.000322709018734990138455
0.722500	0.350000	1.000328536307376392500146
0.727500	0.350000	1.000334040298859639150919
0.732500	0.350000	1.000339216280464071928691
0.737500	0.350000	1.000344059845182043133605
0.742500	0.350000	1.000348566889573742599850
0.747500	0.350000	1.000352733611547861869440
0.752500	0.350000	1.000356556508140482009139
0.757500	0.350000	1.000360032373336371946948
0.762500	0.350000	1.000363158295993093460652
0.767500	0.350000	1.000365931657916318542334
0.772500	0.350000	1.000368350132130101926009
0.777500	0.350000	1.000370411681384963387131
0.782500	0.350000	1.000372114556937974683137
0.787500	0.350000	1.000373457297636603513524
0.792500	0.350000	1.000374438729330739406009
0.797500	0.350000	1.000375057964632441454000
0.802500	0.350000	1.000375314401342308201492
0.807500	0.350000	1.000375207718992465188990
0.812500	0.350000	1.000374737893021226398105
0.817500	0.350000	1.000373905195138579671266
0.822500	0.350000	1.000372710182354074603950
0.827500	0.350000	1.000371153703483173558197
0.832500	0.350000	1.000369236902255654086957
0.837500	0.350000	1.000366961219922190551301
0.842500	0.350000	1.000364328398013036292014
0.847500	0.350000	1.000361340481277450109587
0.852500	0.350000	1.000357999820771004451103
0.857500	0.350000	1.000354309077047254561421
0.862500	0.350000	1.000350271223405362874814
0.867500	0.350000	1.000345889549134614782133
0.872500	0.350000	1.000341167662698316220826
0.877500	0.350000	1.000336109494795788776855
0.882500	0.350000	1.000330719301240511853734
0.887500	0.350000	1.000325001665586022170373
0.892500	0.350000	1.000318961501440284678210
0.897500	0.350000	1.000312604054400145159320
0.902500	0.350000	1.000305934903544802239139
0.907500	0.350000	1.000298959962425682235221
0.912500	0.350000	1.000291685479489878218828
0.917500	0.350000	1.000284118037886527119440
0.922500	0.350000	1.000276264554593064204369
0.927500	0.350000	1.000268132278819610547771
0.932500	0.350000	1.000259728789637314605443
0.937500	0.350000	1.000251061992796897115454
0.942500	0.350000	1.000242140116694322671265
0.947500	0.350000	1.000232971707458951016179
0.952500	0.350000	1.000223565623133081814444
0.957500	0.350000	1.000213931026930680445730
0.962500	0.350000	1.000204077379559075566817
0.967500	0.350000	1.000194014430598299369990
0.972500	0.350000	1.000183752208940068939569
0.977500	0.350000	1.000173301012297288892228
0.982500	0.350000	1.000162671395791402773057
0.987500	0.350000	1.000151874159646903095222
0.992500	0.350000	1.000140920336016758795949
0.997500	0.350000	1.000129821174974731334828



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p05/outputDN_semi_imp.dat <==
0.002500	0.492500	1.000125483796074021825007
0.007500	0.492500	1.000103649758152579707371
0.012500	0.492500	1.000084492432945504347686
0.017500	0.492500	1.000067792373970254615756
0.022500	0.492500	1.000053287592549855489210
0.027500	0.492500	1.000040682169894168396240
0.032500	0.492500	1.000029654151303626363756
0.037500	0.492500	1.000019862642079093717484
0.042500	0.492500	1.000010954010648323020405
0.047500	0.492500	1.000002567224210103802307
0.052500	0.492500	0.999994338452401154704319
0.057500	0.492500	0.999985905162453558858715
0.062500	0.492500	0.999976909986331707891338
0.067500	0.492500	0.999967004661008074251072
0.072500	0.492500	0.999955854325547344174652
0.077500	0.492500	0.999943142405030127584098
0.082500	0.492500	0.999928576227037568813216
0.087500	0.492500	0.999911893409762053686052
0.092500	0.492500	0.999892868942041213031757
0.097500	0.492500	0.999871322755877978138983
0.102500	0.492500	0.999847127482377806551028
0.107500	0.492500	0.999820215992503813495773
0.112500	0.492500	0.999790588262775337113908
0.117500	0.492500	0.999758317078675240452412
0.122500	0.492500	0.999723552097831480445222
0.127500	0.492500	0.999686521840766895152797
0.132500	0.492500	0.999647533256055154105013
0.137500	0.492500	0.999606968613511726040599
0.142500	0.492500	0.999565279606054901684331
0.147500	0.492500	0.999522978679363682807946
0.152500	0.492500	0.999480627749187111596996
0.157500	0.492500	0.999438824600114683605057
0.162500	0.492500	0.999398187378741864606013
0.167500	0.492500	0.999359337691827498417751
0.172500	0.492500	0.999322882891435781971268
0.177500	0.492500	0.999289398171407050597281
0.182500	0.492500	0.999259409112001506514389
0.187500	0.492500	0.999233375293234638014894
0.192500	0.492500	0.999211675554857348124926
0.197500	0.492500	0.999194595415880404409847
0.202500	0.492500	0.999182317083549875746940
0.207500	0.492500	0.999174912385704994122193
0.212500	0.492500	0.999172338856534558715339
0.217500	0.492500	0.999174439098674649351040
0.222500	0.492500	0.999180943438716551163736
0.227500	0.492500	0.999191475792227223884368
0.232500	0.492500	0.999205562561309101887730
0.237500	0.492500	0.999222644304734619602471
0.242500	0.492500	0.999242089849225356701368
0.247500	0.492500	0.999263212451216298326528
0.252500	0.492500	0.999285287571615610247022
0.257500	0.492500	0.999307571791324122933986
0.262500	0.492500	0.999329322372067618829306
0.267500	0.492500	0.999349816954766767551632
0.272500	0.492500	0.999368372885653943882289
0.277500	0.492500	0.999384365668222307554913
0.282500	0.492500	0.999397246056740518049821
0.287500	0.492500	0.999406555334531154777267
0.292500	0.492500	0.999411938357756990392033
0.297500	0.492500	0.999413153993335523495034
0.302500	0.492500	0.999410082637925745174812
0.307500	0.492500	0.999402730573507591671500
0.312500	0.492500	0.999391230993176615804430
0.317500	0.492500	0.999375841617117011139726
0.322500	0.492500	0.999356938911312830953193
0.327500	0.492500	0.999335009017826125798933
0.332500	0.492500	0.999310635602301489122112
0.337500	0.492500	0.999284484918296689315298
0.342500	0.492500	0.999257288475534521943189
0.347500	0.492500	0.999229823776790149203464
0.352500	0.492500	0.999202893652757384579388
0.357500	0.492500	0.999177304773382291003259
0.362500	0.492500	0.999153845945910501491483
0.367500	0.492500	0.999133266823195254069390
0.372500	0.492500	0.999116257640257798833261
0.377500	0.492500	0.999103430573035078410271
0.382500	0.492500	0.999095303271533174971353
0.387500	0.492500	0.999092285061549456592900
0.392500	0.492500	0.999094666236260975367145
0.397500	0.492500	0.999102610772991783782970
0.402500	0.492500	0.999116152713083294223395
0.407500	0.492500	0.999135196335762532093838
0.412500	0.492500	0.999159520142100854300793
0.417500	0.492500	0.999188784544732921943933
0.422500	0.492500	0.999222543035611421302633
0.427500	0.492500	0.999260256481076414303288
0.432500	0.492500	0.999301310075259907605982
0.437500	0.492500	0.999345032374605146685553
0.442500	0.492500	0.999390715744286950439346
0.447500	0.492500	0.999437637478276297287039
0.452500	0.492500	0.999485080815382342933617
0.457500	0.492500	0.999532355069629563359968
0.462500	0.492500	0.999578814128857406906548
0.467500	0.492500	0.999623872651942857459062
0.472500	0.492500	0.999667019410741097829032
0.477500	0.492500	0.999707827372375068541999
0.482500	0.492500	0.999745960292006685676824
0.487500	0.492500	0.999781175773996388933540
0.492500	0.492500	0.999813324946759784950245
0.497500	0.492500	0.999842349069493763202843
0.502500	0.492500	0.999868273533941476216569
0.507500	0.492500	0.999891199830478472065920
0.512500	0.492500	0.999911296107434122149016
0.517500	0.492500	0.999928786962331561660733
0.522500	0.492500	0.999943943064824036781602
0.527500	0.492500	0.999957071129045194091134
0.532500	0.492500	0.999968504637182564742659
0.537500	0.492500	0.999978595578379869657226
0.542500	0.492500	0.999987707321184138287151
0.547500	0.492500	0.999996208597480285007464
0.552500	0.492500	1.000004468453917549908283
0.557500	0.492500	1.000012851933652191505075
0.562500	0.492500	1.000021716194068766014880
0.567500	0.492500	1.000031406748542739393315
0.572500	0.492500	1.000042253541801651195442
0.577500	0.492500	1.000054566624915652894856
0.582500	0.492500	1.000068631280045750031604
0.587500	0.492500	1.000084702547156645380255
0.592500	0.492500	1.000102999214069976474661
0.597500	0.492500	1.000123697436517300474179
0.602500	0.492500	1.000146924246238411271293
0.607500	0.492500	1.000172751274665206011605
0.612500	0.492500	1.000201189061887818709806
0.617500	0.492500	1.000232182332968289273367
0.622500	0.492500	1.000265606606725032889926
0.627500	0.492500	1.000301266458934135172854
0.632500	0.492500	1.000338895697472363366387
0.637500	0.492500	1.000378159627611340809494
0.642500	0.492500	1.000418659497924078749520
0.647500	0.492500	1.000459939127462005714619
0.652500	0.492500	1.000501493628131122193281
0.657500	0.492500	1.000542780056409730704559
0.662500	0.492500	1.000583229758075010096263
0.667500	0.492500	1.000622262109359450477086
0.672500	0.492500	1.000659299307812277746166
0.677500	0.492500	1.000693781825350736625069
0.682500	0.492500	1.000725184103619325171053
0.687500	0.492500	1.000753030047291991522229
0.692500	0.492500	1.000776907854384667473369
0.697500	0.492500	1.000796483714982310075925
0.702500	0.492500	1.000811513912712946705597
0.707500	0.492500	1.000821854879186956210901
0.712500	0.492500	1.000827470782925221470805
0.717500	0.492500	1.000828438283268395636583
0.722500	0.492500	1.000824948147627013739225
0.727500	0.492500	1.000817303517227419007440
0.732500	0.492500	1.000805914710468869088800
0.737500	0.492500	1.000791290570665292847252
0.742500	0.492500	1.000774026491152657314387
0.747500	0.492500	1.000754789379123099735125
0.752500	0.492500	1.000734299943133676080720
0.757500	0.492500	1.000713312801093213266768
0.762500	0.492500	1.000692594999567974767274
0.767500	0.492500	1.000672903606774521989564
0.772500	0.492500	1.000654963087708404501086
0.777500	0.492500	1.000639443189446975424062
0.782500	0.492500	1.000626938058364334693806
0.787500	0.492500	1.000617947280662445308508
0.792500	0.492500	1.000612859485755956612252
0.797500	0.492500	1.000611939081240464588518
0.802500	0.492500	1.000615316600659499002290
0.807500	0.492500	1.000622983042709579493135
0.812500	0.492500	1.000634788463999891305889
0.817500	0.492500	1.000650444958040008458511
0.822500	0.492500	1.000669534012126327127135
0.827500	0.492500	1.000691518083715481068907
0.832500	0.492500	1.000715756082756868750039
0.837500	0.492500	1.000741522292290852647056
0.842500	0.492500	1.000768028114205732137520
0.847500	0.492500	1.000794445899514828468568
0.852500	0.492500	1.000819934022473267631881
0.857500	0.492500	1.000843662294093716624843
0.862500	0.492500	1.000864836789964185115309
0.867500	0.492500	1.000882723193364354230539
0.872500	0.492500	1.000896667827259944871798
0.877500	0.492500	1.000906115663417139671765
0.882500	0.492500	1.000910624745379173816673
0.887500	0.492500	1.000909876633325090722337
0.892500	0.492500	1.000903682660202020926477
0.897500	0.492500	1.000891985967349295805207
0.902500	0.492500	1.000874859452876464160909
0.907500	0.492500	1.000852499908664094974142
0.912500	0.492500	1.000825218736714594669479
0.917500	0.492500	1.000793429720784999403804
0.922500	0.492500	1.000757634385959216061224
0.927500	0.492500	1.000718405510506281430594
0.932500	0.492500	1.000676369365794293742056
0.937500	0.492500	1.000632187256107696882168
0.942500	0.492500	1.000586536915173407891189
0.947500	0.492500	1.000540094292878157133941
0.952500	0.492500	1.000493516235118951485106
0.957500	0.492500	1.000447424521374140127250
0.962500	0.492500	1.000402391676683988563923
0.967500	0.492500	1.000358928915080491961476
0.972500	0.492500	1.000317476498345792279565
0.977500	0.492500	1.000278396706686612205317
0.982500	0.492500	1.000241969517620566065830
0.987500	0.492500	1.000208390979436590129126
0.992500	0.492500	1.000177774151518317324872
0.997500	0.492500	1.000150152372991874116792



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p8/1D_Riemann_ExpRus_rho_eps0p8.dat <==
0.001000	0.495000	1.000000048332413182805567
0.003000	0.495000	1.000000026792360552363448
0.005000	0.495000	1.000000014702621786710779
0.007000	0.495000	1.000000007987579042634252
0.009000	0.495000	1.000000004296329958464185
0.011000	0.495000	1.000000002288061295985244
0.013000	0.495000	1.000000001206565736211473
0.015000	0.495000	1.000000000630048457850307
0.017000	0.495000	1.000000000325810045609387
0.019000	0.495000	1.000000000166862967887482
0.021000	0.495000	1.000000000084652063137014
0.023000	0.495000	1.000000000042565506674919
0.025000	0.495000	1.000000000021268542482744
0.027000	0.495000	1.000000000010682121853733
0.029000	0.495000	1.000000000005663913782428
0.031000	0.495000	1.000000000003740785459172
0.033000	0.495000	1.000000000004009681475736
0.035000	0.495000	1.000000000006764366844436
0.037000	0.495000	1.000000000013728351788700
0.039000	0.495000	1.000000000029046764993268
0.041000	0.495000	1.000000000061545657459305
0.043000	0.495000	1.000000000129381172442322
0.045000	0.495000	1.000000000269292588228609
0.047000	0.495000	1.000000000554680079645209
0.049000	0.495000	1.000000001130489257761269
0.051000	0.495000	1.000000002279657129733437
0.053000	0.495000	1.000000004548142529259280
0.055000	0.495000	1.000000008977282917044249
0.057000	0.495000	1.000000017530271900767502
0.059000	0.495000	1.000000033865183102221863
0.061000	0.495000	1.000000064718592485135673
0.063000	0.495000	1.000000122350930054082596
0.065000	0.495000	1.000000228813610281264346
0.067000	0.495000	1.000000423300636098744576
0.069000	0.495000	1.000000774652949342424790
0.071000	0.495000	1.000001402355715551806270
0.073000	0.495000	1.000002511346680167392265
0.075000	0.495000	1.000004448983539129258702
0.077000	0.495000	1.000007797089586647487636
0.079000	0.495000	1.000013518790813682457497
0.081000	0.495000	1.000023189803624701355034
0.083000	0.495000	1.000039358173886450131818
0.085000	0.495000	1.000066096830047879251424
0.087000	0.495000	1.000109841754657447054910
0.089000	0.495000	1.000180647588611471121567
0.091000	0.495000	1.000294044818287542142343
0.093000	0.495000	1.000473750844563580741919
0.095000	0.495000	1.000755572025305850658583
0.097000	0.495000	1.001192931211567049842870
0.099000	0.495000	1.001864549742079946170747
0.101000	0.495000	1.002884863607325316436913
0.103000	0.495000	1.004417669940458113231330
0.105000	0.495000	1.006693100954425990067875
0.107000	0.495000	1.010026982219607960544749
0.109000	0.495000	1.014839444512455113311944
0.111000	0.495000	1.021665724608365133363463
0.113000	0.495000	1.031146175484917826281617
0.115000	0.495000	1.043975921345902335701794
0.117000	0.495000	1.060792134878123516017467
0.119000	0.495000	1.081988032476085992428239
0.121000	0.495000	1.107477504411273017126405
0.123000	0.495000	1.136490063729572286277403
0.125000	0.495000	1.167520191839065413219600
0.127000	0.495000	1.198532505940052006465635
0.129000	0.495000	1.227406361348100771735403
0.131000	0.495000	1.252449841231804139596306
0.133000	0.495000	1.272749534235749768740220
0.135000	0.495000	1.288218901178623587711058
0.137000	0.495000	1.299387858646868121326179
0.139000	0.495000	1.307092200643221513445269
0.141000	0.495000	1.312209468094637232482569
0.143000	0.495000	1.315503809431096682303064
0.145000	0.495000	1.317569655918693349860860
0.147000	0.495000	1.318835838139697846926879
0.149000	0.495000	1.319595484828917086872480
0.151000	0.495000	1.320040763688214546789368
0.153000	0.495000	1.320293112758375686510703
0.155000	0.495000	1.320426329727643288691752
0.157000	0.495000	1.320482901229486971672600
0.159000	0.495000	1.320484934916547281602561
0.161000	0.495000	1.320441136888902411428148
0.163000	0.495000	1.320351044179836952352503
0.165000	0.495000	1.320207430664088521510280
0.167000	0.495000	1.319997556001023975014164
0.169000	0.495000	1.319703732050588884661124
0.171000	0.495000	1.319303543727214034220196
0.173000	0.495000	1.318769965931407828207966
0.175000	0.495000	1.318071550674470904240820
0.177000	0.495000	1.317172806779528970722026
0.179000	0.495000	1.316034849201998646606171
0.181000	0.495000	1.314616350429473223826449
0.183000	0.495000	1.312874780957977716155938
0.185000	0.495000	1.310767881543487112239177
0.187000	0.495000	1.308255271518449891487990
0.189000	0.495000	1.305300070718556249005360
0.191000	0.495000	1.301870402376794633170221
0.193000	0.495000	1.297940652990499321717266
0.195000	0.495000	1.293492391343605163456232
0.197000	0.495000	1.288514887776778916617104
0.199000	0.495000	1.283005219312604694437141
0.201000	0.495000	1.276967988678872290009281
0.203000	0.495000	1.270414719196576447401981
0.205000	0.495000	1.263363008986283064771783
0.207000	0.495000	1.255835536002851915426959
0.209000	0.495000	1.247859001585376992338183
0.211000	0.495000	1.239463087699818499842763
0.213000	0.495000	1.230679485644014192757822
0.215000	0.495000	1.221541035182887924293027
0.217000	0.495000	1.212080995561737317700590
0.219000	0.495000	1.202332455261993615636129
0.221000	0.495000	1.192327876425381072422738
0.223000	0.495000	1.182098762566664351680856
0.225000	0.495000	1.171675434057786180375160
0.227000	0.495000	1.161086894219927945215431
0.229000	0.495000	1.150360768991773641189980
0.231000	0.495000	1.139523304411674820002531
0.233000	0.495000	1.128599408042931351303650
0.235000	0.495000	1.117612722606511344025648
0.237000	0.495000	1.106585722212330091807075
0.239000	0.495000	1.095539823553146607792996
0.241000	0.495000	1.084495506183927426846481
0.243000	0.495000	1.073472437561617365275879
0.245000	0.495000	1.062489599927611827467899
0.247000	0.495000	1.051565417484114250967764
0.249000	0.495000	1.040717883782541264281463
0.251000	0.495000	1.029964690951605144064729
0.253000	0.495000	1.019323364456787617271516
0.255000	0.495000	1.008811409521123136912024
0.257000	0.495000	0.998446477998391146435608
0.259000	0.495000	0.988246566970542583696613
0.261000	0.495000	0.978230261928802358184498
0.263000	0.495000	0.968417037076348963253736
0.265000	0.495000	0.958827621852108902267275
0.267000	0.495000	0.949484435067678989028650
0.269000	0.495000	0.940412075359471688607016
0.271000	0.495000	0.931637839181543636613014
0.273000	0.495000	0.923192216851278613098941
0.275000	0.495000	0.915109296366731550520512
0.277000	0.495000	0.907426988468395423481638
0.279000	0.495000	0.900186980137638648180598
0.281000	0.495000	0.893434332368527983625484
0.283000	0.495000	0.887216664496367490855278
0.285000	0.495000	0.881582910864967317365881
0.287000	0.495000	0.876581690944768343598525
0.289000	0.495000	0.872259391908987380404028
0.291000	0.495000	0.868658111714197600505827
0.293000	0.495000	0.865813640302861564634895
0.295000	0.495000	0.863753659919235361464018
0.297000	0.495000	0.862496321889161809970403
0.299000	0.495000	0.862049311818410823882175
0.301000	0.495000	0.862409457603221074606381
0.303000	0.495000	0.863562875923271966449590
0.305000	0.495000	0.865485602484333371720027
0.307000	0.495000	0.868144615208045089538302
0.309000	0.495000	0.871499139839241210303555
0.311000	0.495000	0.875502122751908196107706
0.313000	0.495000	0.880101762793563335840474
0.315000	0.495000	0.885243008891049232289561
0.317000	0.495000	0.890868949256314657247913
0.319000	0.495000	0.896922038580066027790849
0.321000	0.495000	0.903345129636780819204489
0.323000	0.495000	0.910082293991701374302750
0.325000	0.495000	0.917079432230007207671463
0.327000	0.495000	0.924284686878881656113549
0.329000	0.495000	0.931648680764933345699319
0.331000	0.495000	0.939124609950565791827160
0.333000	0.495000	0.946668223822241916565190
0.335000	0.495000	0.954237725723880103601005
0.337000	0.495000	0.961793626220159403317211
0.339000	0.495000	0.969298578173567348947870
0.341000	0.495000	0.976717218853212609808168
0.343000	0.495000	0.984016039726164915002471
0.345000	0.495000	0.991163299775672856917197
0.347000	0.495000	0.998128993390750118841481
0.349000	0.495000	1.004884879213025605793064
0.351000	0.495000	1.011404571855468725871674
0.353000	0.495000	1.017663694114722794381578
0.355000	0.495000	1.023640083159977232085680
0.357000	0.495000	1.029314040196556812034601
0.359000	0.495000	1.034668609330503308285643
0.361000	0.495000	1.039689867943383916326638
0.363000	0.495000	1.044367208058016638361210
0.365000	0.495000	1.048693586249686671152404
0.367000	0.495000	1.052665718993230470346134
0.369000	0.495000	1.056284201282075008165862
0.371000	0.495000	1.059553529172888808318476
0.373000	0.495000	1.062482011694165118242950
0.375000	0.495000	1.065081564167087435635040
0.377000	0.495000	1.067367383003169800659293
0.379000	0.495000	1.069357510775249764378714
0.381000	0.495000	1.071072308909050807557151
0.383000	0.495000	1.072533862724952102851717
0.385000	0.495000	1.073765348851435597055115
0.387000	0.495000	1.074790397534250985245308
0.389000	0.495000	1.075632481732039069655116
0.391000	0.495000	1.076314361191827773112095
0.393000	0.495000	1.076857603413922337409758
0.395000	0.495000	1.077282195340351744761165
0.397000	0.495000	1.077606250705863466521350
0.399000	0.495000	1.077845809265476129112926
0.401000	0.495000	1.078014716426684227457145
0.403000	0.495000	1.078124565822611513610241
0.405000	0.495000	1.078184683471601346127500
0.407000	0.495000	1.078202130605479869274177
0.409000	0.495000	1.078181703619168096963676
0.411000	0.495000	1.078125910190428582424715
0.413000	0.495000	1.078034907070928749561745
0.415000	0.495000	1.077906393815781127543119
0.417000	0.495000	1.077735462009326683485710
0.419000	0.495000	1.077514410559150759283398
0.421000	0.495000	1.077232548664776912161756
0.423000	0.495000	1.076876019526798566872117
0.425000	0.495000	1.076427689067531501265762
0.427000	0.495000	1.075867153797971154105539
0.429000	0.495000	1.075170929059117375103938
0.431000	0.495000	1.074312881406062958333791
0.433000	0.495000	1.073264964797495668591409
0.435000	0.495000	1.071998307241227799124772
0.437000	0.495000	1.070484670509362246093588
0.439000	0.495000	1.068698269041003623414099
0.441000	0.495000	1.066617885260768838762147
0.443000	0.495000	1.064229159844543026736119
0.445000	0.495000	1.061526873073125987190224
0.447000	0.495000	1.058516977514600387877408
0.449000	0.495000	1.055218106603424299549943
0.451000	0.495000	1.051662283366374905924090
0.453000	0.495000	1.047894601123745550452782
0.455000	0.495000	1.043971748254086007179353
0.457000	0.495000	1.039959394364580180791791
0.459000	0.495000	1.035928623372064372176737
0.461000	0.495000	1.031951756511349405087685
0.463000	0.495000	1.028098018297697757716946
0.465000	0.495000	1.024429532158425582011319
0.467000	0.495000	1.020998079187620755092780
0.469000	0.495000	1.017842925284923927264913
0.471000	0.495000	1.014989849874656124839589
0.473000	0.495000	1.012451333286227272978408
0.475000	0.495000	1.010227715769719258886994
0.477000	0.495000	1.008309051665845279543987
0.479000	0.495000	1.006677353064978852614786
0.481000	0.495000	1.005308939443434246285847
0.483000	0.495000	1.004176665931472811621461
0.485000	0.495000	1.003251874028977530528550
0.487000	0.495000	1.002505978961724331099958
0.489000	0.495000	1.001911667227735946994471
0.491000	0.495000	1.001443721569966527340512
0.493000	0.495000	1.001079518278578106560417
0.495000	0.495000	1.000799255626585448908372
0.497000	0.495000	1.000585975737717125966242
0.499000	0.495000	1.000425438708456349345965
0.501000	0.495000	1.000305900296679650907095
0.503000	0.495000	1.000217835181991921089661
0.505000	0.495000	1.000153638236060960053919
0.507000	0.495000	1.000107327369142984352379
0.509000	0.495000	1.000074263853818479219626
0.511000	0.495000	1.000050899772152446232099
0.513000	0.495000	1.000034557390446332547640
0.515000	0.495000	1.000023241718581701320545
0.517000	0.495000	1.000015485077689003645673
0.519000	0.495000	1.000010220975402708276647
0.521000	0.495000	1.000006683768607462781119
0.523000	0.495000	1.000004330292751486553016
0.525000	0.495000	1.000002779693794696669329
0.527000	0.495000	1.000001767982366285281159
0.529000	0.495000	1.000001114237930144312827
0.531000	0.495000	1.000000695849087017919032
0.533000	0.495000	1.000000430633341652608692
0.535000	0.495000	1.000000264103588776265497
0.537000	0.495000	1.000000160521722136763856
0.539000	0.495000	1.000000096695249363065727
0.541000	0.495000	1.000000057730772162756239
0.543000	0.495000	1.000000034163284423627260
0.545000	0.495000	1.000000020039222059509143
0.547000	0.495000	1.000000011651697384706949
0.549000	0.495000	1.000000006715825451308888
0.551000	0.495000	1.000000003837193895961377
0.553000	0.495000	1.000000002173141666617084
0.555000	0.495000	1.000000001219286005493814
0.557000	0.495000	1.000000000676404487975901
0.559000	0.495000	1.000000000368221231283883
0.561000	0.495000	1.000000000190964133395255
0.563000	0.495000	1.000000000082358120323534
0.565000	0.495000	1.000000000002041922186891
0.567000	0.495000	0.999999999918023463330030
0.569000	0.495000	0.999999999795147309633592
0.571000	0.495000	0.999999999581901111156412
0.573000	0.495000	0.999999999191226174310998
0.575000	0.495000	0.999999998469144557589061
0.577000	0.495000	0.999999997141513552456615
0.579000	0.495000	0.999999994723261509399492
0.581000	0.495000	0.999999990364821678134888
0.583000	0.495000	0.999999982595278114061443
0.585000	0.495000	0.999999968898280355844577
0.587000	0.495000	0.999999945021305625125763
0.589000	0.495000	0.999999903866218065040528
0.591000	0.495000	0.999999833732604037628278
0.593000	0.495000	0.999999715576624703672337
0.595000	0.495000	0.999999518797045738871532
0.597000	0.495000	0.999999194855416662086611
0.599000	0.495000	0.999998667767635351921740
0.601000	0.495000	0.999997820159614803081638
0.603000	0.495000	0.999996473155393195142437
0.605000	0.495000	0.999994357865490957060217
0.607000	0.495000	0.999991075684690922109610
0.609000	0.495000	0.999986044030493959056116
0.611000	0.495000	0.999978423622818524130196
0.613000	0.495000	0.999967023022105161444983
0.615000	0.495000	0.999950176043574945339287
0.617000	0.495000	0.999925588020794009480596
0.619000	0.495000	0.999890147895769576535940
0.621000	0.495000	0.999839704959743280632267
0.623000	0.495000	0.999768811916819322149763
0.625000	0.495000	0.999670439864186688438963
0.627000	0.495000	0.999535675706254123085159
0.629000	0.495000	0.999353418171224916477513
0.631000	0.495000	0.999110094457565378611719
0.633000	0.495000	0.998789424831064698295791
0.635000	0.495000	0.998372266241290606814118
0.637000	0.495000	0.997836567160968135326016
0.639000	0.495000	0.997157463403584798378176
0.641000	0.495000	0.996307538008241455607106
0.643000	0.495000	0.995257257333471812010828
0.645000	0.495000	0.993975580955789861370420
0.647000	0.495000	0.992430726291245735026791
0.649000	0.495000	0.990591052158317775244711
0.651000	0.495000	0.988426011200886023289058
0.653000	0.495000	0.985907111469489949584499
0.655000	0.495000	0.983008824171667572322519
0.657000	0.495000	0.979709378304072231458122
0.659000	0.495000	0.975991393070240631502088
0.661000	0.495000	0.971842314117936090234195
0.663000	0.495000	0.967254637436849806775285
0.665000	0.495000	0.962225922741702710538902
0.667000	0.495000	0.956758614070236435011907
0.669000	0.495000	0.950859697503127931916822
0.671000	0.495000	0.944540233512614291200293
0.673000	0.495000	0.937814804408641955468795
0.675000	0.495000	0.930700916251626209074743
0.677000	0.495000	0.923218390415177947438963
0.679000	0.495000	0.915388773839094227469104
0.681000	0.495000	0.907234789989076140237501
0.683000	0.495000	0.898779845523350884306524
0.685000	0.495000	0.890047601293903589692036
0.687000	0.495000	0.881061610961203611758208
0.689000	0.495000	0.871845026334590822436610
0.691000	0.495000	0.862420365557304613446377
0.693000	0.495000	0.852809338317663478967745
0.695000	0.495000	0.843032721209978408438701
0.697000	0.495000	0.833110275995305071816688
0.699000	0.495000	0.823060703635737578309772
0.701000	0.495000	0.812901627432519591209825
0.703000	0.495000	0.802649599253978607293902
0.705000	0.495000	0.792320123591470193424868
0.707000	0.495000	0.781927694956060070907711
0.709000	0.495000	0.771485844875599457992621
0.711000	0.495000	0.761007195440301598132748
0.713000	0.495000	0.750503516958532457259423
0.715000	0.495000	0.739985787817075690853130
0.717000	0.495000	0.729464255092386770762403
0.719000	0.495000	0.718948494836284535125515
0.721000	0.495000	0.708447471268546014044887
0.723000	0.495000	0.697969594358348377483026
0.725000	0.495000	0.687522775474959102481876
0.727000	0.495000	0.677114480943585062000523
0.729000	0.495000	0.666751783462148361891764
0.731000	0.495000	0.656441411425342513652481
0.733000	0.495000	0.646189796269034055775649
0.735000	0.495000	0.636003117995361244574326
0.737000	0.495000	0.625887349070278098395193
0.739000	0.495000	0.615848296903496628118546
0.741000	0.495000	0.605891645127766276246462
0.743000	0.495000	0.596022993891446528635925
0.745000	0.495000	0.586247899366158620182432
0.747000	0.495000	0.576571912650284179591154
0.749000	0.495000	0.567000618219658192309396
0.751000	0.495000	0.557539672040249012496815
0.753000	0.495000	0.548194839418045587464690
0.755000	0.495000	0.538972032630192332547381
0.757000	0.495000	0.529877348387836288878816
0.759000	0.495000	0.520917105296794025193208
0.761000	0.495000	0.512097881879038818730976
0.763000	0.495000	0.503426556806065739202438
0.765000	0.495000	0.494910355749702601801943
0.767000	0.495000	0.486556916000868477922836
0.769000	0.495000	0.478374396297077675299647
0.771000	0.495000	0.470371698459950970949706
0.773000	0.495000	0.462558961548396319063414
0.775000	0.495000	0.454948715712973961178278
0.777000	0.495000	0.447558629071175273494987
0.779000	0.495000	0.440418099488589009915529
0.781000	0.495000	0.433584122921758963187244
0.783000	0.495000	0.427179484358087502293699
0.785000	0.495000	0.421484166479607680333430
0.787000	0.495000	0.417150363160994741562604
0.789000	0.495000	0.415685574584590489255476
0.791000	0.495000	0.420406736707104100592147
0.793000	0.495000	0.437754881244818705443578
0.795000	0.495000	0.477628567867048769990390
0.797000	0.495000	0.549851786292595012817230
0.799000	0.495000	0.656033641030667302729285
0.801000	0.495000	0.782440480343388755635203
0.803000	0.495000	0.903452110803447783204945
0.805000	0.495000	0.997033857562552139341960
0.807000	0.495000	1.056989977754138276822005
0.809000	0.495000	1.090124710021706633256144
0.811000	0.495000	1.106517226538797471491193
0.813000	0.495000	1.113857099449433452065250
0.815000	0.495000	1.116675435177770125960706
0.817000	0.495000	1.117324593275347499599093
0.819000	0.495000	1.116948234341732515417789
0.821000	0.495000	1.116081717561695496598873
0.823000	0.495000	1.114968579291857109225816
0.825000	0.495000	1.113716282083177189221601
0.827000	0.495000	1.112370795915994969860208
0.829000	0.495000	1.110952335453051054159346
0.831000	0.495000	1.109473014719403405337061
0.833000	0.495000	1.107946118163553039792646
0.835000	0.495000	1.106391284808080355261950
0.837000	0.495000	1.104837336724893592787566
0.839000	0.495000	1.103323320755219549837989
0.841000	0.495000	1.101897885077161687306102
0.843000	0.495000	1.100617047505405565743786
0.845000	0.495000	1.099540549561892177621303
0.847000	0.495000	1.098727205154025776678850
0.849000	0.495000	1.098229844522933706940648
0.851000	0.495000	1.098090538333340360210855
0.853000	0.495000	1.098336631517946804237340
0.855000	0.495000	1.098978324027952480079762
0.857000	0.495000	1.100008089528745847118785
0.859000	0.495000	1.101401557640460548981309
0.861000	0.495000	1.103119679277453801802267
0.863000	0.495000	1.105111780901665730070249
0.865000	0.495000	1.107319078900194986303518
0.867000	0.495000	1.109678270549166345659842
0.869000	0.495000	1.112124902952275729006715
0.871000	0.495000	1.114596316316480262287314
0.873000	0.495000	1.117034042416970018862798
0.875000	0.495000	1.119385603239498871985802
0.877000	0.495000	1.121605697325561035171404
0.879000	0.495000	1.123656786298466547791008
0.881000	0.495000	1.125509107530408448027970
0.883000	0.495000	1.127140146901992601158327
0.885000	0.495000	1.128533612753517489935007
0.887000	0.495000	1.129677961394528251659608
0.889000	0.495000	1.130564537427054982998698
0.891000	0.495000	1.131185409227031701817623
0.893000	0.495000	1.131531001495165833503620
0.895000	0.495000	1.131587665205955550717931
0.897000	0.495000	1.131335429396988168093685
0.899000	0.495000	1.130745955905096522542408
0.901000	0.495000	1.129781001372470283783400
0.903000	0.495000	1.128391787893122000241419
0.905000	0.495000	1.126519571112353235164960
0.907000	0.495000	1.124097774848847874906710
0.909000	0.495000	1.121056039358671929662137
0.911000	0.495000	1.117326420569655143211207
0.913000	0.495000	1.112851737936838780740345
0.915000	0.495000	1.107595667076827439245790
0.917000	0.495000	1.101553617272428731155287
0.919000	0.495000	1.094762804857642768396886
0.921000	0.495000	1.087309411968953698490736
0.923000	0.495000	1.079330569952057006233304
0.925000	0.495000	1.071009389697524794016203
0.927000	0.495000	1.062562486054502208787653
0.929000	0.495000	1.054221213986518801419834
0.931000	0.495000	1.046209615190277109064709
0.933000	0.495000	1.038723168793158402323229
0.935000	0.495000	1.031912336781672712149316
0.937000	0.495000	1.025873578573235134214769
0.939000	0.495000	1.020648502833208848272761
0.941000	0.495000	1.016229909002079212498870
0.943000	0.495000	1.012572273213628193389013
0.945000	0.495000	1.009603963831811279661110
0.947000	0.495000	1.007238940094149937110046
0.949000	0.495000	1.005386510153501111730634
0.951000	0.495000	1.003958548771993530834834
0.953000	0.495000	1.002874193935397562071898
0.955000	0.495000	1.002062400730446389829353
0.957000	0.495000	1.001462870356369716517975
0.959000	0.495000	1.001025867136869251794451
0.961000	0.495000	1.000711357176272686686502
0.963000	0.495000	1.000487798676982897916332
0.965000	0.495000	1.000330814445327121120499
0.967000	0.495000	1.000221894483504403439156
0.969000	0.495000	1.000147213946288804464757
0.971000	0.495000	1.000096607499284084852320
0.973000	0.495000	1.000062711817587768337035
0.975000	0.495000	1.000040269944582282946044
0.977000	0.495000	1.000025581271035246544443
0.979000	0.495000	1.000016076421342825497618
0.981000	0.495000	1.000009995400922946373612
0.983000	0.495000	1.000006148552320395239690
0.985000	0.495000	1.000003742195578082530005
0.987000	0.495000	1.000002253622064296578742
0.989000	0.495000	1.000001342943048099343173
0.991000	0.495000	1.000000791913451259063095
0.993000	0.495000	1.000000462129714495773669
0.995000	0.495000	1.000000266894235823045278
0.997000	0.495000	1.000000152555283960964516
0.999000	0.495000	1.000000086308223901099268



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p8/1D_Riemann_Velstab_rho_eps0p8_1p5rds.dat <==
0.002500	0.425000	1.000002252098963984039415
0.007500	0.425000	1.000000862368176868244518
0.012500	0.425000	1.000000320641307949287580
0.017500	0.425000	1.000000115848347359559511
0.022500	0.425000	1.000000040703288295418361
0.027500	0.425000	1.000000013923109554170310
0.032500	0.425000	1.000000004672895848045755
0.037500	0.425000	1.000000001709717922793175
0.042500	0.425000	1.000000001501824664629225
0.047500	0.425000	1.000000005034427763561666
0.052500	0.425000	1.000000022339178951114036
0.057500	0.425000	1.000000097291288581047297
0.062500	0.425000	1.000000405435214956284540
0.067500	0.425000	1.000001611776000220999094
0.072500	0.425000	1.000006103668622969848911
0.077500	0.425000	1.000021990296004581466605
0.082500	0.425000	1.000075289862301097798536
0.087500	0.425000	1.000244727759949325829325
0.092500	0.425000	1.000754525471664990732279
0.097500	0.425000	1.002203717748966660394672
0.102500	0.425000	1.006079900766764900765793
0.107500	0.425000	1.015730969992239218768759
0.112500	0.425000	1.037537726087210732117683
0.117500	0.425000	1.080046555743720659847895
0.122500	0.425000	1.146117594262952232853081
0.127500	0.425000	1.220881810627196806251504
0.132500	0.425000	1.278126281501076988433852
0.137500	0.425000	1.307036588609024940765835
0.142500	0.425000	1.317189717858814335116335
0.147500	0.425000	1.319985504142322740861459
0.152500	0.425000	1.320590664194084773441773
0.157500	0.425000	1.320528671209638682526588
0.162500	0.425000	1.320077075458204962643549
0.167500	0.425000	1.319112804468903554777626
0.172500	0.425000	1.317327813460007046586497
0.177500	0.425000	1.314279395454895249528704
0.182500	0.425000	1.309436745579232175273887
0.187500	0.425000	1.302263234397531999064768
0.192500	0.425000	1.292325513624585475724871
0.197500	0.425000	1.279389647496414372795925
0.202500	0.425000	1.263465151309205891649867
0.207500	0.425000	1.244783296997683530449308
0.212500	0.425000	1.223730015402475279628902
0.217500	0.425000	1.200767042935585449114910
0.222500	0.425000	1.176368141908866737921358
0.227500	0.425000	1.150979014530635780033663
0.232500	0.425000	1.125000041761389013572625
0.237500	0.425000	1.098783412020267746811442
0.242500	0.425000	1.072639426328055423098817
0.247500	0.425000	1.046845645411900616039702
0.252500	0.425000	1.021653883146280250571181
0.257500	0.425000	0.997301548181664498926580
0.262500	0.425000	0.974014706192102286408385
0.267500	0.425000	0.951995599547023063635720
0.272500	0.425000	0.931459725903389990087078
0.277500	0.425000	0.912777367641598225134203
0.282500	0.425000	0.896614397237142868313242
0.287500	0.425000	0.883880466872428827151964
0.292500	0.425000	0.875447638270985595276841
0.297500	0.425000	0.871842620459874484417639
0.302500	0.425000	0.873095243288004807524771
0.307500	0.425000	0.878781187541279762420743
0.312500	0.425000	0.888205317890228718269441
0.317500	0.425000	0.900563890550235668364110
0.322500	0.425000	0.915048169976555691995657
0.327500	0.425000	0.930902628442598301106159
0.332500	0.425000	0.947452015653809098694182
0.337500	0.425000	0.964111009559223908205183
0.342500	0.425000	0.980385134057799034756897
0.347500	0.425000	0.995867957793581171088704
0.352500	0.425000	1.010237502435385348320551
0.357500	0.425000	1.023253384810162369689124
0.362500	0.425000	1.034754970047070621319563
0.367500	0.425000	1.044659693857022952911962
0.372500	0.425000	1.052959952500700291366798
0.377500	0.425000	1.059716818929245629732350
0.382500	0.425000	1.065049416703677698237129
0.387500	0.425000	1.069119833338993297289221
0.392500	0.425000	1.072114404658686570570580
0.397500	0.425000	1.074222457650581441512827
0.402500	0.425000	1.075613143151904704808430
0.407500	0.425000	1.076410718217179152134122
0.412500	0.425000	1.076669856268797520471026
0.417500	0.425000	1.076355842774539661732547
0.422500	0.425000	1.075338195486824410807003
0.427500	0.425000	1.073407817955400078702155
0.432500	0.425000	1.070325130405198832406199
0.437500	0.425000	1.065897135351456359586564
0.442500	0.425000	1.060067214910897392954325
0.447500	0.425000	1.052987103909742705454278
0.452500	0.425000	1.045035461675075660892276
0.457500	0.425000	1.036761793382835028509703
0.462500	0.425000	1.028767741387039302836115
0.467500	0.425000	1.021571460560309230203302
0.472500	0.425000	1.015509492086765330753906
0.477500	0.425000	1.010706861367610231994263
0.482500	0.425000	1.007109437874949886548848
0.487500	0.425000	1.004548912992192066795383
0.492500	0.425000	1.002809416956717436519853
0.497500	0.425000	1.001677280568173289410083
0.502500	0.425000	1.000969219292330514292644
0.507500	0.425000	1.000542653961314920607606
0.512500	0.425000	1.000294642576813330947516
0.517500	0.425000	1.000155264830273837972641
0.522500	0.425000	1.000079460201127812268851
0.527500	0.425000	1.000039517508870323680981
0.532500	0.425000	1.000019108815524582212220
0.537500	0.425000	1.000008988825704214775669
0.542500	0.425000	1.000004115272624671817425
0.547500	0.425000	1.000001834427654445747180
0.552500	0.425000	1.000000796422900961601954
0.557500	0.425000	1.000000336655286092835127
0.562500	0.425000	1.000000137664792010383508
0.567500	0.425000	1.000000050697684272904553
0.572500	0.425000	1.000000001896273804646853
0.577500	0.425000	0.999999934413557389767391
0.582500	0.425000	0.999999743287711351236169
0.587500	0.425000	0.999999135823198881389828
0.592500	0.425000	0.999997273874129732895710
0.597500	0.425000	0.999991885823770076946460
0.602500	0.425000	0.999977229623400964975133
0.607500	0.425000	0.999939843988184584588907
0.612500	0.425000	0.999850600687752555373322
0.617500	0.425000	0.999651623960503776800124
0.622500	0.425000	0.999237939166585209527227
0.627500	0.425000	0.998436891098447798498228
0.632500	0.425000	0.996992927764645653354592
0.637500	0.425000	0.994568653845819383718663
0.642500	0.425000	0.990771096692380170978254
0.647500	0.425000	0.985202932270625164612454
0.652500	0.425000	0.977525815733999769996387
0.657500	0.425000	0.967515357990409441413249
0.662500	0.425000	0.955090558283764212710309
0.667500	0.425000	0.940312246314516930745242
0.672500	0.425000	0.923357152978685924438196
0.677500	0.425000	0.904480170152666351768289
0.682500	0.425000	0.883976472903403420744439
0.687500	0.425000	0.862150675216638129327862
0.692500	0.425000	0.839295509795222272053650
0.697500	0.425000	0.815679402361741190397026
0.702500	0.425000	0.791540918310488672560155
0.707500	0.425000	0.767087848044984310647010
0.712500	0.425000	0.742499059246679138368563
0.717500	0.425000	0.717927767115432380329310
0.722500	0.425000	0.693505351075321407883223
0.727500	0.425000	0.669345208471154862195363
0.732500	0.425000	0.645546380483437931552260
0.737500	0.425000	0.622196836171329481501857
0.742500	0.425000	0.599376385221110030698810
0.747500	0.425000	0.577159237266983260461473
0.752500	0.425000	0.555616283092247975616829
0.757500	0.425000	0.534817405720227623255880
0.762500	0.425000	0.514835305850653179859933
0.767500	0.425000	0.495758246744905983760532
0.772500	0.425000	0.477748900013852395574077
0.777500	0.425000	0.461336507527937311756716
0.782500	0.425000	0.448872909259229624368004
0.787500	0.425000	0.451220594875155200931260
0.792500	0.425000	0.506883549206138095399865
0.797500	0.425000	0.671931974810111132256907
0.802500	0.425000	0.891356533087165003870211
0.807500	0.425000	1.035900061361527457748366
0.812500	0.425000	1.095162034485787527771095
0.817500	0.425000	1.112942080352868456927240
0.822500	0.425000	1.115837109942736216083858
0.827500	0.425000	1.114018216758490664730630
0.832500	0.425000	1.110969058685756127857758
0.837500	0.425000	1.108017114209012721204317
0.842500	0.425000	1.105836909505222731553431
0.847500	0.425000	1.104831556073269327455932
0.852500	0.425000	1.105175848788271686373719
0.857500	0.425000	1.106808907984580203631708
0.862500	0.425000	1.109468509398325419823550
0.867500	0.425000	1.112765285697140837939401
0.872500	0.425000	1.116266888913623356316407
0.877500	0.425000	1.119562247562058132643870
0.882500	0.425000	1.122285936770072156676292
0.887500	0.425000	1.124094954923901212850978
0.892500	0.425000	1.124606050608256024858633
0.897500	0.425000	1.123325659454068814468997
0.902500	0.425000	1.119625009604311660638132
0.907500	0.425000	1.112825684432033224169345
0.912500	0.425000	1.102448133575961497498952
0.917500	0.425000	1.088585775533527977287918
0.922500	0.425000	1.072208004973447481589233
0.927500	0.425000	1.055087874773844358600172
0.932500	0.425000	1.039232643804558708922059
0.937500	0.425000	1.026136961409429115832381
0.942500	0.425000	1.016374580827461349130658
0.947500	0.425000	1.009709379855580957396910
0.952500	0.425000	1.005481794921613269977456
0.957500	0.425000	1.002961012396510254163218
0.962500	0.425000	1.001535524207872285273879
0.967500	0.425000	1.000766358220462004524620
0.972500	0.425000	1.000368734930537240046533
0.977500	0.425000	1.000171262066688937508729
0.982500	0.425000	1.000076863734414178708221
0.987500	0.425000	1.000033364704445704163049
0.992500	0.425000	1.000014019169627843552917
0.997500	0.425000	1.000005706574136121744800



==> Data_files___plots/1D_Riemann/shock_comparison/density/eps0p8/outputDN_semi_imp.dat <==
0.002500	0.492500	1.000001766322216711913029
0.007500	0.492500	1.000000571367514190512793
0.012500	0.492500	1.000000178533283268222931
0.017500	0.492500	1.000000053934216426299031
0.022500	0.492500	1.000000015767596783788917
0.027500	0.492500	1.000000004465046998802791
0.032500	0.492500	1.000000001225825441153461
0.037500	0.492500	1.000000000326531246486184
0.042500	0.492500	1.000000000084457552063100
0.047500	0.492500	1.000000000021321611143321
0.052500	0.492500	1.000000000006401768004594
0.057500	0.492500	1.000000000013416379118780
0.062500	0.492500	1.000000000111460840557243
0.067500	0.492500	1.000000000940220123979429
0.072500	0.492500	1.000000007371278254453273
0.077500	0.492500	1.000000053491991502951919
0.082500	0.492500	1.000000358644929532303536
0.087500	0.492500	1.000002218439172807507020
0.092500	0.492500	1.000012649936793174276772
0.097500	0.492500	1.000066505362979585314065
0.102500	0.492500	1.000322848998084879212911
0.107500	0.492500	1.001451401223875992130274
0.112500	0.492500	1.006060777241299053486046
0.117500	0.492500	1.023417063900007972776507
0.122500	0.492500	1.080776870568376679671019
0.127500	0.492500	1.218043842507823715237691
0.132500	0.492500	1.347751339895390421119714
0.137500	0.492500	1.310376466106538462241815
0.142500	0.492500	1.319682791274100486234033
0.147500	0.492500	1.327411364972983509602500
0.152500	0.492500	1.314058896403028420252213
0.157500	0.492500	1.327230663925730747010334
0.162500	0.492500	1.317093781229812021749126
0.167500	0.492500	1.323927023623526766371583
0.172500	0.492500	1.319873065867055883515491
0.177500	0.492500	1.321789046371950604452650
0.182500	0.492500	1.320335365597908428014762
0.187500	0.492500	1.318914256213351787749843
0.192500	0.492500	1.314744470331296710696733
0.197500	0.492500	1.306481489929079531364664
0.202500	0.492500	1.291504151262938382416223
0.207500	0.492500	1.272056851267813204486856
0.212500	0.492500	1.244866789261398043464624
0.217500	0.492500	1.219062660762218586185668
0.222500	0.492500	1.186917209255165417403077
0.227500	0.492500	1.158990125634651313646373
0.232500	0.492500	1.127977204921705389750741
0.237500	0.492500	1.097777594313591231767191
0.242500	0.492500	1.070460061473464730141814
0.247500	0.492500	1.040964815236003815357435
0.252500	0.492500	1.013844039168517507931710
0.257500	0.492500	0.989736931100046346543309
0.262500	0.492500	0.964680209758020379418042
0.267500	0.492500	0.940696463037084984470937
0.272500	0.492500	0.921302274899964301901889
0.277500	0.492500	0.904608734353972487873818
0.282500	0.492500	0.886836130214975204566485
0.287500	0.492500	0.868321013346135872623677
0.292500	0.492500	0.853512447179577082856383
0.297500	0.492500	0.846555322420193046006887
0.302500	0.492500	0.848541938423952646353143
0.307500	0.492500	0.858136221077585137351207
0.312500	0.492500	0.873202002778605490540542
0.317500	0.492500	0.891765687779710547467005
0.322500	0.492500	0.912276098636725429891214
0.327500	0.492500	0.933561824710651078085277
0.332500	0.492500	0.954729636731560971085742
0.337500	0.492500	0.975084334665570873212914
0.342500	0.492500	0.994081213972772159692681
0.347500	0.492500	1.011304158363690586242001
0.352500	0.492500	1.026460275604763827672627
0.357500	0.492500	1.039382530809327853660307
0.362500	0.492500	1.050032222232845979803528
0.367500	0.492500	1.058494149982482923633142
0.372500	0.492500	1.064959945107301741984429
0.377500	0.492500	1.069699140881510412981470
0.382500	0.492500	1.073022075073806202993865
0.387500	0.492500	1.075242237957699353856356
0.392500	0.492500	1.076646546238383628235624
0.397500	0.492500	1.077478120449344656250901
0.402500	0.492500	1.077927171362156766321050
0.407500	0.492500	1.078116658926413728991633
0.412500	0.492500	1.078069982044026486889265
0.417500	0.492500	1.077663681424531727515159
0.422500	0.492500	1.076592489340609581915942
0.427500	0.492500	1.074390348557564545117771
0.432500	0.492500	1.070542754450018341216833
0.437500	0.492500	1.064685559353026889084504
0.442500	0.492500	1.056822125840277015740298
0.447500	0.492500	1.047440516997793835685115
0.452500	0.492500	1.037432142041107674401701
0.457500	0.492500	1.027823857595318024493736
0.462500	0.492500	1.019461972535408822437830
0.467500	0.492500	1.012811796765830996136515
0.472500	0.492500	1.007940030005097353793531
0.477500	0.492500	1.004629880342827519257298
0.482500	0.492500	1.002533526276388586850885
0.487500	0.492500	1.001293082326250027946912
0.492500	0.492500	1.000607841640840156571812
0.497500	0.492500	1.000256242034265108387103
0.502500	0.492500	1.000090696115566446522394
0.507500	0.492500	1.000021062252677506165810
0.512500	0.492500	0.999996608305945389183478
0.517500	0.492500	0.999991081946869031504832
0.522500	0.492500	0.999992128872193353217313
0.527500	0.492500	0.999994605342817921567189
0.532500	0.492500	0.999996751625424451503932
0.537500	0.492500	0.999998204683521296765036
0.542500	0.492500	0.999999070044290561121159
0.547500	0.492500	0.999999543174088456609638
0.552500	0.492500	0.999999785596056067760173
0.557500	0.492500	0.999999903370657250434306
0.562500	0.492500	0.999999958026462021365433
0.567500	0.492500	0.999999982376925333760198
0.572500	0.492500	0.999999992820044369956634
0.577500	0.492500	0.999999997067699708530597
0.582500	0.492500	0.999999998207873996847184
0.587500	0.492500	0.999999995199152502678430
0.592500	0.492500	0.999999974829191118352867
0.597500	0.492500	0.999999869798732121672913
0.602500	0.492500	0.999999383300441913036138
0.607500	0.492500	0.999997345607642529330406
0.612500	0.492500	0.999989648882022574838402
0.617500	0.492500	0.999963515833757643491708
0.622500	0.492500	0.999883988896248188105176
0.627500	0.492500	0.999667600824794111424865
0.632500	0.492500	0.999141972416483170604806
0.637500	0.492500	0.998002328174668940086178
0.642500	0.492500	0.995792903209333557512650
0.647500	0.492500	0.991946047927227292362318
0.652500	0.492500	0.985886855914024251568151
0.657500	0.492500	0.977166192390483745455754
0.662500	0.492500	0.965560207028929307071508
0.667500	0.492500	0.951095668695673746029229
0.672500	0.492500	0.934006162763726055509039
0.677500	0.492500	0.914654274795722144197896
0.682500	0.492500	0.893455052320730636061796
0.687500	0.492500	0.870819770918178415186617
0.692500	0.492500	0.847123338126926639368719
0.697500	0.492500	0.822690435800624619844257
0.702500	0.492500	0.797793598451118746162081
0.707500	0.492500	0.772657599061355115921401
0.712500	0.492500	0.747466426329414401763529
0.717500	0.492500	0.722370754525494707110056
0.722500	0.492500	0.697494890885046459061414
0.727500	0.492500	0.672942816305584057268163
0.732500	0.492500	0.648803261200440517519894
0.737500	0.492500	0.625153903696093360409236
0.742500	0.492500	0.602064824460467828970422
0.747500	0.492500	0.579601350286423788737977
0.752500	0.492500	0.557826396666009194369451
0.757500	0.492500	0.536802411737220208642896
0.762500	0.492500	0.516593155034572482087185
0.767500	0.492500	0.497266489846547976583224
0.772500	0.492500	0.478904980755474662945659
0.777500	0.492500	0.461663734953196569499312
0.782500	0.492500	0.446104934735455649352787
0.787500	0.492500	0.435121553570538110999877
0.792500	0.492500	0.444088865028280266322724
0.797500	0.492500	0.534077775237434937416481
0.802500	0.492500	0.773632721676048129566539
0.807500	0.492500	1.001877567222466680618709
0.812500	0.492500	1.092392425224580021492216
0.817500	0.492500	1.113277308955531674783401
0.822500	0.492500	1.114395727623633369773870
0.827500	0.492500	1.110279836592307223241960
0.832500	0.492500	1.104294015773795711865546
0.837500	0.492500	1.097484219043207032129317
0.842500	0.492500	1.090872377917032842731260
0.847500	0.492500	1.085756714598044680997191
0.852500	0.492500	1.083295624873604090510071
0.857500	0.492500	1.084029771258534280420349
0.862500	0.492500	1.087740889421702883410603
0.867500	0.492500	1.093660789974947311620213
0.872500	0.492500	1.100804921569821015481239
0.877500	0.492500	1.108221622849556275980376
0.882500	0.492500	1.115097462945083162111359
0.887500	0.492500	1.120808230573995256662556
0.892500	0.492500	1.125036797499306517877926
0.897500	0.492500	1.127929170383101364905087
0.902500	0.492500	1.130059575074528588345402
0.907500	0.492500	1.131999043362654777666876
0.912500	0.492500	1.133592206839503901960597
0.917500	0.492500	1.133358596751037783434413
0.922500	0.492500	1.128552261403101608649990
0.927500	0.492500	1.116376156238396477604624
0.932500	0.492500	1.096237828732066210690732
0.937500	0.492500	1.071306640207169147416266
0.942500	0.492500	1.047096512632555320720940
0.947500	0.492500	1.027966637691646312191551
0.952500	0.492500	1.015170624093981954771948
0.957500	0.492500	1.007640247660977816934746
0.962500	0.492500	1.003617444152148818758974
0.967500	0.492500	1.001623762426871566688646
0.972500	0.492500	1.000694604568048706738637
0.977500	0.492500	1.000284101459906205278116
0.982500	0.492500	1.000111351563330641667449
0.987500	0.492500	1.000041892726644787714463
0.992500	0.492500	1.000015150076214220931092
0.997500	0.492500	1.000005272761445240803369



==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p001/1D_Riemann_ExpRus_u_eps0p001.dat <==
0.001000	0.495000	1.000050158109432096864566
0.003000	0.495000	1.000050354462162616187015
0.005000	0.495000	1.000050542863055280662365
0.007000	0.495000	1.000050723282620568355128
0.009000	0.495000	1.000050895692453423180268
0.011000	0.495000	1.000051060065308972113485
0.013000	0.495000	1.000051216375084761622816
0.015000	0.495000	1.000051364597378755760815
0.017000	0.495000	1.000051504708852068148417
0.019000	0.495000	1.000051636687078415732799
0.021000	0.495000	1.000051760511142306953047
0.023000	0.495000	1.000051876161835329170913
0.025000	0.495000	1.000051983620688034193336
0.027000	0.495000	1.000052082870504843725712
0.029000	0.495000	1.000052173895992657648435
0.031000	0.495000	1.000052256682677498389467
0.033000	0.495000	1.000052331217294421250585
0.035000	0.495000	1.000052397488284450233209
0.037000	0.495000	1.000052455485065605600425
0.039000	0.495000	1.000052505198580021783528
0.041000	0.495000	1.000052546620819216016685
0.043000	0.495000	1.000052579745458247728607
0.045000	0.495000	1.000052604567207792385375
0.047000	0.495000	1.000052621081900738886361
0.049000	0.495000	1.000052629287175642858188
0.051000	0.495000	1.000052629181719998641142
0.053000	0.495000	1.000052620765506050659610
0.055000	0.495000	1.000052604039846304573302
0.057000	0.495000	1.000052579007351338802323
0.059000	0.495000	1.000052545672075687832603
0.061000	0.495000	1.000052504039412593073166
0.063000	0.495000	1.000052454115660127698106
0.065000	0.495000	1.000052395908689106818201
0.067000	0.495000	1.000052329427782105142342
0.069000	0.495000	1.000052254683363450737943
0.071000	0.495000	1.000052171687384694465095
0.073000	0.495000	1.000052080452892289130773
0.075000	0.495000	1.000051980994276501490958
0.077000	0.495000	1.000051873327303608718353
0.079000	0.495000	1.000051757468990443200596
0.081000	0.495000	1.000051633437508469270938
0.083000	0.495000	1.000051501252444685619025
0.085000	0.495000	1.000051360934721467188524
0.087000	0.495000	1.000051212506578579564120
0.089000	0.495000	1.000051055991370452247224
0.091000	0.495000	1.000050891413809761587572
0.093000	0.495000	1.000050718799757820676177
0.095000	0.495000	1.000050538176550984914570
0.097000	0.495000	1.000050349572797259156687
0.099000	0.495000	1.000050153018219090128582
0.101000	0.495000	1.000049948543852318394443
0.103000	0.495000	1.000049736182078596868905
0.105000	0.495000	1.000049515966400015543059
0.107000	0.495000	1.000049287931565666909250
0.109000	0.495000	1.000049052113506364847240
0.111000	0.495000	1.000048808549519829824703
0.113000	0.495000	1.000048557278042649087979
0.115000	0.495000	1.000048298338854557698596
0.117000	0.495000	1.000048031772730938726568
0.119000	0.495000	1.000047757621771227221075
0.121000	0.495000	1.000047475929461526789055
0.123000	0.495000	1.000047186740006477378984
0.125000	0.495000	1.000046890099234087045943
0.127000	0.495000	1.000046586053973562968622
0.129000	0.495000	1.000046274652153455164694
0.131000	0.495000	1.000045955943104747376537
0.133000	0.495000	1.000045629976985761544483
0.135000	0.495000	1.000045296805326167088879
0.137000	0.495000	1.000044956480661495490381
0.139000	0.495000	1.000044609056796041102189
0.141000	0.495000	1.000044254588711600817419
0.143000	0.495000	1.000043893132329220208021
0.145000	0.495000	1.000043524744652190250349
0.147000	0.495000	1.000043149484040716501454
0.149000	0.495000	1.000042767409567545655591
0.151000	0.495000	1.000042378581450508434614
0.153000	0.495000	1.000041983061379147201819
0.155000	0.495000	1.000041580911622096650149
0.157000	0.495000	1.000041172195677008360803
0.159000	0.495000	1.000040756978188394299423
0.161000	0.495000	1.000040335324685836226877
0.163000	0.495000	1.000039907301613295587117
0.165000	0.495000	1.000039472976724130859338
0.167000	0.495000	1.000039032418636786303523
0.169000	0.495000	1.000038585696757964527137
0.171000	0.495000	1.000038132881720276401438
0.173000	0.495000	1.000037674045057167759865
0.175000	0.495000	1.000037209259162285235334
0.177000	0.495000	1.000036738597490426627701
0.179000	0.495000	1.000036262134327946782264
0.181000	0.495000	1.000035779944856262346775
0.183000	0.495000	1.000035292105378781357672
0.185000	0.495000	1.000034798692878812431672
0.187000	0.495000	1.000034299785175440078433
0.189000	0.495000	1.000033795460969709978372
0.191000	0.495000	1.000033285800004723142820
0.193000	0.495000	1.000032770882876897999836
0.195000	0.495000	1.000032250790758858727258
0.197000	0.495000	1.000031725605965204906056
0.199000	0.495000	1.000031195411414941531802
0.201000	0.495000	1.000030660290581963067780
0.203000	0.495000	1.000030120328027072318378
0.205000	0.495000	1.000029575609065579655521
0.207000	0.495000	1.000029026219789063389953
0.209000	0.495000	1.000028472246899280406751
0.211000	0.495000	1.000027913777996158017913
0.213000	0.495000	1.000027350901236955493800
0.215000	0.495000	1.000026783705377342315046
0.217000	0.495000	1.000026212279887083411722
0.219000	0.495000	1.000025636715128785070306
0.221000	0.495000	1.000025057102035486167324
0.223000	0.495000	1.000024473532078905790854
0.225000	0.495000	1.000023886097388015059551
0.227000	0.495000	1.000023294890833414072517
0.229000	0.495000	1.000022700005884113139132
0.231000	0.495000	1.000022101536236274199609
0.233000	0.495000	1.000021499576404293563314
0.235000	0.495000	1.000020894221599121465260
0.237000	0.495000	1.000020285567254196834597
0.239000	0.495000	1.000019673709522605165034
0.241000	0.495000	1.000019058745187372494456
0.243000	0.495000	1.000018440771379468756663
0.245000	0.495000	1.000017819885391068268632
0.247000	0.495000	1.000017196185394752205866
0.249000	0.495000	1.000016569769947682999600
0.251000	0.495000	1.000015940737904340807063
0.253000	0.495000	1.000015309188632128822860
0.255000	0.495000	1.000014675221905902091635
0.257000	0.495000	1.000014038937702354203907
0.259000	0.495000	1.000013400436603028254012
0.261000	0.495000	1.000012759819420393725409
0.263000	0.495000	1.000012117187248250615994
0.265000	0.495000	1.000011472641567866759260
0.267000	0.495000	1.000010826284257081653095
0.269000	0.495000	1.000010178217268785871852
0.271000	0.495000	1.000009528543016834589707
0.273000	0.495000	1.000008877364144455057726
0.275000	0.495000	1.000008224783382138056709
0.277000	0.495000	1.000007570903913789450712
0.279000	0.495000	1.000006915828920428523929
0.281000	0.495000	1.000006259661885499312461
0.283000	0.495000	1.000005602506348401092851
0.285000	0.495000	1.000004944466090561761007
0.287000	0.495000	1.000004285645057722220486
0.289000	0.495000	1.000003626147291546644169
0.291000	0.495000	1.000002966076814381324311
0.293000	0.495000	1.000002305538078450908301
0.295000	0.495000	1.000001644635201580868511
0.297000	0.495000	1.000000983472570048604666
0.299000	0.495000	1.000000322154603882296442
0.301000	0.495000	0.999999660785891864023256
0.303000	0.495000	0.999998999470623983754081
0.305000	0.495000	0.999998338313324630632906
0.307000	0.495000	0.999997677418384078862346
0.309000	0.495000	0.999997016890179835080232
0.311000	0.495000	0.999996356833087851612163
0.313000	0.495000	0.999995697351376167105741
0.315000	0.495000	0.999995038549197468036311
0.317000	0.495000	0.999994380530443205401525
0.319000	0.495000	0.999993723399021816611310
0.321000	0.495000	0.999993067258703960398236
0.323000	0.495000	0.999992412213148940125507
0.325000	0.495000	0.999991758365764260574338
0.327000	0.495000	0.999991105819911685337331
0.329000	0.495000	0.999990454678509887997961
0.331000	0.495000	0.999989805044509960652022
0.333000	0.495000	0.999989157020357954941403
0.335000	0.495000	0.999988510708544220406679
0.337000	0.495000	0.999987866211073161970546
0.339000	0.495000	0.999987223629703825267256
0.341000	0.495000	0.999986583065818113169598
0.343000	0.495000	0.999985944620406352889574
0.345000	0.495000	0.999985308394670924236891
0.347000	0.495000	0.999984674489067915104101
0.349000	0.495000	0.999984043003425249196425
0.351000	0.495000	0.999983414037565077059355
0.353000	0.495000	0.999982787690807617408950
0.355000	0.495000	0.999982164062117706571087
0.357000	0.495000	0.999981543250011761791995
0.359000	0.495000	0.999980925352483396295611
0.361000	0.495000	0.999980310467127764262329
0.363000	0.495000	0.999979698690994456278247
0.365000	0.495000	0.999979090120555302867444
0.367000	0.495000	0.999978484852033777663394
0.369000	0.495000	0.999977882981155974384535
0.371000	0.495000	0.999977284602817761971494
0.373000	0.495000	0.999976689811567065468978
0.375000	0.495000	0.999976098701239268784491
0.377000	0.495000	0.999975511365121527695976
0.379000	0.495000	0.999974927896063348065070
0.381000	0.495000	0.999974348386355682549720
0.383000	0.495000	0.999973772927391313380951
0.385000	0.495000	0.999973201609904438491583
0.387000	0.495000	0.999972634524289638591199
0.389000	0.495000	0.999972071760075409407875
0.391000	0.495000	0.999971513406008538638048
0.393000	0.495000	0.999970959550422922035295
0.395000	0.495000	0.999970410280715427120413
0.397000	0.495000	0.999969865683520531263184
0.399000	0.495000	0.999969325844893064392238
0.401000	0.495000	0.999968790850133459890969
0.403000	0.495000	0.999968260783731799357099
0.405000	0.495000	0.999967735729168416547452
0.407000	0.495000	0.999967215769629103050420
0.409000	0.495000	0.999966700987133139122420
0.411000	0.495000	0.999966191463000586558962
0.413000	0.495000	0.999965687277635129071029
0.415000	0.495000	0.999965188510598124160822
0.417000	0.495000	0.999964695240855516722434
0.419000	0.495000	0.999964207546205408050355
0.421000	0.495000	0.999963725503629219382162
0.423000	0.495000	0.999963249189061875732421
0.425000	0.495000	0.999962778677981334318758
0.427000	0.495000	0.999962314044592237571862
0.429000	0.495000	0.999961855362458185148000
0.431000	0.495000	0.999961402703789303814119
0.433000	0.495000	0.999960956140033441208459
0.435000	0.495000	0.999960515741876387885156
0.437000	0.495000	0.999960081578638693144967
0.439000	0.495000	0.999959653719084462508704
0.441000	0.495000	0.999959232230767880444944
0.443000	0.495000	0.999958817180120806966670
0.445000	0.495000	0.999958408632731443610453
0.447000	0.495000	0.999958006653116515671798
0.449000	0.495000	0.999957611304817639563680
0.451000	0.495000	0.999957222650131205554658
0.453000	0.495000	0.999956840750515496551998
0.455000	0.495000	0.999956465666326010932607
0.457000	0.495000	0.999956097456850878657519
0.459000	0.495000	0.999955736180167087390203
0.461000	0.495000	0.999955381893248174129951
0.463000	0.495000	0.999955034651957563873736
0.465000	0.495000	0.999954694511185238070539
0.467000	0.495000	0.999954361524792223470115
0.469000	0.495000	0.999954035745330482853888
0.471000	0.495000	0.999953717224166260812979
0.473000	0.495000	0.999953406011553580512441
0.475000	0.495000	0.999953102156758921736923
0.477000	0.495000	0.999952805707681302571643
0.479000	0.495000	0.999952516711108851943379
0.481000	0.495000	0.999952235212713591572253
0.483000	0.495000	0.999951961256862587035243
0.485000	0.495000	0.999951694886944797424633
0.487000	0.495000	0.999951436144936312011566
0.489000	0.495000	0.999951185071810244586743
0.491000	0.495000	0.999950941707089646648399
0.493000	0.495000	0.999950706089298479994909
0.495000	0.495000	0.999950478255602903665533
0.497000	0.495000	0.999950258242084832893681
0.499000	0.495000	0.999950046083399435303818
0.501000	0.495000	0.999949841812955320108358
0.503000	0.495000	0.999949645463083292007411
0.505000	0.495000	0.999949457064823188368052
0.507000	0.495000	0.999949276647994822475596
0.509000	0.495000	0.999949104240967945322893
0.511000	0.495000	0.999948939871002306922776
0.513000	0.495000	0.999948783563997412038304
0.515000	0.495000	0.999948635344831027182977
0.517000	0.495000	0.999948495236765988458671
0.519000	0.495000	0.999948363261713768501693
0.521000	0.495000	0.999948239440764052865518
0.523000	0.495000	0.999948123793357512845148
0.525000	0.495000	0.999948016337800393849022
0.527000	0.495000	0.999947917091118743115885
0.529000	0.495000	0.999947826068943612654039
0.531000	0.495000	0.999947743285646728494953
0.533000	0.495000	0.999947668754271989932647
0.535000	0.495000	0.999947602486665698684476
0.537000	0.495000	0.999947544493182571834211
0.539000	0.495000	0.999947494782973067550813
0.541000	0.495000	0.999947453364006921816554
0.543000	0.495000	0.999947420242679130275576
0.545000	0.495000	0.999947395424364282590091
0.547000	0.495000	0.999947378913013995571646
0.549000	0.495000	0.999947370711148808553048
0.551000	0.495000	0.999947370819995851043416
0.553000	0.495000	0.999947379239472078360507
0.555000	0.495000	0.999947395968468710769628
0.557000	0.495000	0.999947421004469649830071
0.559000	0.495000	0.999947454343187769332246
0.561000	0.495000	0.999947495979317646508377
0.563000	0.495000	0.999947545906697876638702
0.565000	0.495000	0.999947604117291444225657
0.567000	0.495000	0.999947670601684324154235
0.569000	0.495000	0.999947745349167194106599
0.571000	0.495000	0.999947828348189182712247
0.573000	0.495000	0.999947919585947198051201
0.575000	0.495000	0.999948019047990022123429
0.577000	0.495000	0.999948126718321006478618
0.579000	0.495000	0.999948242579972501609120
0.581000	0.495000	0.999948366614592409895579
0.583000	0.495000	0.999948498802638141569332
0.585000	0.495000	0.999948639123398486105998
0.587000	0.495000	0.999948787554570506230789
0.589000	0.495000	0.999948944073028145318460
0.591000	0.495000	0.999949108653769735965966
0.593000	0.495000	0.999949281270671952448481
0.595000	0.495000	0.999949461896668112537157
0.597000	0.495000	0.999949650503167752901845
0.599000	0.495000	0.999949847060351615368745
0.601000	0.495000	0.999950051537564332804209
0.603000	0.495000	0.999950263902074309996237
0.605000	0.495000	0.999950484120316618330548
0.607000	0.495000	0.999950712157861909545886
0.609000	0.495000	0.999950947978386239789472
0.611000	0.495000	0.999951191544477091532883
0.613000	0.495000	0.999951442817913593863466
0.615000	0.495000	0.999951701759287270299126
0.617000	0.495000	0.999951968327649542978008
0.619000	0.495000	0.999952242480712238936746
0.621000	0.495000	0.999952524175190093913557
0.623000	0.495000	0.999952813366805637329549
0.625000	0.495000	0.999953110009755730125391
0.627000	0.495000	0.999953414057176637186330
0.629000	0.495000	0.999953725460864806251493
0.631000	0.495000	0.999954044171536104990139
0.633000	0.495000	0.999954370139282788798596
0.635000	0.495000	0.999954703312464387998659
0.637000	0.495000	0.999955043638368845648756
0.639000	0.495000	0.999955391063272691631880
0.641000	0.495000	0.999955745532534745478870
0.643000	0.495000	0.999956106990285920055328
0.645000	0.495000	0.999956475379143672199689
0.647000	0.495000	0.999956850640930317020150
0.649000	0.495000	0.999957232716358390689493
0.651000	0.495000	0.999957621545307207000519
0.653000	0.495000	0.999958017066486015700377
0.655000	0.495000	0.999958419217167993053863
0.657000	0.495000	0.999958827933737359749955
0.659000	0.495000	0.999959243152035437418590
0.661000	0.495000	0.999959664806478909504506
0.663000	0.495000	0.999960092830138314035082
0.665000	0.495000	0.999960527155618339456566
0.667000	0.495000	0.999960967714121129468197
0.669000	0.495000	0.999961414436306705866286
0.671000	0.495000	0.999961867251668357070571
0.673000	0.495000	0.999962326088601471951733
0.675000	0.495000	0.999962790874544538155533
0.677000	0.495000	0.999963261536049974331775
0.679000	0.495000	0.999963737999019386393229
0.681000	0.495000	0.999964220188417018952975
0.683000	0.495000	0.999964708027726856265360
0.685000	0.495000	0.999965201439797723992342
0.687000	0.495000	0.999965700347102637302044
0.689000	0.495000	0.999966204670774683194168
0.691000	0.495000	0.999966714330978612146339
0.693000	0.495000	0.999967229247364808308873
0.695000	0.495000	0.999967749338652733825938
0.697000	0.495000	0.999968274522696765060914
0.699000	0.495000	0.999968804716515613506544
0.701000	0.495000	0.999969339836111470454227
0.703000	0.495000	0.999969879797326322012907
0.705000	0.495000	0.999970424514900591006494
0.707000	0.495000	0.999970973902739257432870
0.709000	0.495000	0.999971527874147558812012
0.711000	0.495000	0.999972086341543886511829
0.713000	0.495000	0.999972649216787967674236
0.715000	0.495000	0.999973216411132015402075
0.717000	0.495000	0.999973787835024552350660
0.719000	0.495000	0.999974363398228760502207
0.721000	0.495000	0.999974943009684813510773
0.723000	0.495000	0.999975526577870588162966
0.725000	0.495000	0.999976114010399985687627
0.727000	0.495000	0.999976705214717820346948
0.729000	0.495000	0.999977300097724564054147
0.731000	0.495000	0.999977898565305278744120
0.733000	0.495000	0.999978500522859969912304
0.735000	0.495000	0.999979105875417606519306
0.737000	0.495000	0.999979714527517660194178
0.739000	0.495000	0.999980326382967188436623
0.741000	0.495000	0.999980941344986162810926
0.743000	0.495000	0.999981559316470813847388
0.745000	0.495000	0.999982180199860848368587
0.747000	0.495000	0.999982803897114025382109
0.749000	0.495000	0.999983430309865251039980
0.751000	0.495000	0.999984059339226849516535
0.753000	0.495000	0.999984690885817095740151
0.755000	0.495000	0.999985324849926859869242
0.757000	0.495000	0.999985961131474088148252
0.759000	0.495000	0.999986599629731687244316
0.761000	0.495000	0.999987240243876640555243
0.763000	0.495000	0.999987882872833466763041
0.765000	0.495000	0.999988527415180850077547
0.767000	0.495000	0.999989173769337047481542
0.769000	0.495000	0.999989821833114356230965
0.771000	0.495000	0.999990471504253464196665
0.773000	0.495000	0.999991122679998345468277
0.775000	0.495000	0.999991775257420223432803
0.777000	0.495000	0.999992429133815363684334
0.779000	0.495000	0.999993084205866411551256
0.781000	0.495000	0.999993740369726658023808
0.783000	0.495000	0.999994397521893452207564
0.785000	0.495000	0.999995055558865142408820
0.787000	0.495000	0.999995714376636257725295
0.789000	0.495000	0.999996373871104848873870
0.791000	0.495000	0.999997033938302970490497
0.793000	0.495000	0.999997694474121123775490
0.795000	0.495000	0.999998355373693748049391
0.797000	0.495000	0.999999016532725715222796
0.799000	0.495000	0.999999677847245527217979
0.801000	0.495000	1.000000339212743893924085
0.803000	0.495000	1.000001000524476157949039
0.805000	0.495000	1.000001661678276532185805
0.807000	0.495000	1.000002322569807811092346
0.809000	0.495000	1.000002983094653963291876
0.811000	0.495000	1.000003643148479559599195
0.813000	0.495000	1.000004302627004237891128
0.815000	0.495000	1.000004961426087968234810
0.817000	0.495000	1.000005619441751703035948
0.819000	0.495000	1.000006276569977980983595
0.821000	0.495000	1.000006932706924533960091
0.823000	0.495000	1.000007587749088155959498
0.825000	0.495000	1.000008241592984070678085
0.827000	0.495000	1.000008894135449688533868
0.829000	0.495000	1.000009545273562450162785
0.831000	0.495000	1.000010194904419558170616
0.833000	0.495000	1.000010842925422860361095
0.835000	0.495000	1.000011489234343686760553
0.837000	0.495000	1.000012133728963581447147
0.839000	0.495000	1.000012776307483308713131
0.841000	0.495000	1.000013416868618776334188
0.843000	0.495000	1.000014055311107652457281
0.845000	0.495000	1.000014691533833044445601
0.847000	0.495000	1.000015325436743429676767
0.849000	0.495000	1.000015956919753756793057
0.851000	0.495000	1.000016585882633979309730
0.853000	0.495000	1.000017212226457230528354
0.855000	0.495000	1.000017835852637482219052
0.857000	0.495000	1.000018456662261856493501
0.859000	0.495000	1.000019074557213505372033
0.861000	0.495000	1.000019689439985315360104
0.863000	0.495000	1.000020301213814022389670
0.865000	0.495000	1.000020909781971667484868
0.867000	0.495000	1.000021515047974318690649
0.869000	0.495000	1.000022116916553516219324
0.871000	0.495000	1.000022715292679054144287
0.873000	0.495000	1.000023310081907590429751
0.875000	0.495000	1.000023901190213004852581
0.877000	0.495000	1.000024488524164700820052
0.879000	0.495000	1.000025071991192948672733
0.881000	0.495000	1.000025651499158563240144
0.883000	0.495000	1.000026226956549191271506
0.885000	0.495000	1.000026798272403594225466
0.887000	0.495000	1.000027365356625397296852
0.889000	0.495000	1.000027928119525899575137
0.891000	0.495000	1.000028486472177569055475
0.893000	0.495000	1.000029040326500640034624
0.895000	0.495000	1.000029589595178514116469
0.897000	0.495000	1.000030134191225439366235
0.899000	0.495000	1.000030674028678845388640
0.901000	0.495000	1.000031209022573142064516
0.903000	0.495000	1.000031739088166560236459
0.905000	0.495000	1.000032264141501148202451
0.907000	0.495000	1.000032784100226335155526
0.909000	0.495000	1.000033298882001098206729
0.911000	0.495000	1.000033808405325741475167
0.913000	0.495000	1.000034312589992424591401
0.915000	0.495000	1.000034811356464992115889
0.917000	0.495000	1.000035304625834120528793
0.919000	0.495000	1.000035792320304262048580
0.921000	0.495000	1.000036274362767318990564
0.923000	0.495000	1.000036750677086416771999
0.925000	0.495000	1.000037221188180058817352
0.927000	0.495000	1.000037685821388855345049
0.929000	0.495000	1.000038144503635484383608
0.931000	0.495000	1.000038597162435261012092
0.933000	0.495000	1.000039043726535181733084
0.935000	0.495000	1.000039484125418765003701
0.937000	0.495000	1.000039918289320484134919
0.939000	0.495000	1.000040346149322134650106
0.941000	0.495000	1.000040767638214811441344
0.943000	0.495000	1.000041182689616725554060
0.945000	0.495000	1.000041591237949445414301
0.947000	0.495000	1.000041993218524272180048
0.949000	0.495000	1.000042388567762730033905
0.951000	0.495000	1.000042777223346446291430
0.953000	0.495000	1.000043159123727765091871
0.955000	0.495000	1.000043534208892692660697
0.957000	0.495000	1.000043902419905039735681
0.959000	0.495000	1.000044263698115276639555
0.961000	0.495000	1.000044617986417527788490
0.963000	0.495000	1.000044965229083038238400
0.965000	0.495000	1.000045305371260129234656
0.967000	0.495000	1.000045638359244870585485
0.969000	0.495000	1.000045964140358956129262
0.971000	0.495000	1.000046282663183960792708
0.973000	0.495000	1.000046593877687461926485
0.975000	0.495000	1.000046897734572004523557
0.977000	0.495000	1.000047194185682108980018
0.979000	0.495000	1.000047483184443475323633
0.981000	0.495000	1.000047764684840023718948
0.983000	0.495000	1.000048038642628478456231
0.985000	0.495000	1.000048305014966665282827
0.987000	0.495000	1.000048563759249331539536
0.989000	0.495000	1.000048814834668675644025
0.991000	0.495000	1.000049058201699869741219
0.993000	0.495000	1.000049293821854368147228
0.995000	0.495000	1.000049521658058049311535
0.997000	0.495000	1.000049741674333692031951
0.999000	0.495000	1.000049953835989713368804



==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p001/1D_Riemann_Velstab_u_eps0p001_1p5rds.dat <==
0.005000	0.050000	1.000000000004017230992304
0.010000	0.050000	1.000000000004874101122709
0.015000	0.050000	1.000000000003723243935383
0.020000	0.050000	1.000000000000785371767620
0.025000	0.050000	0.999999999997739363877258
0.030000	0.050000	0.999999999996376232047623
0.035000	0.050000	0.999999999996939892277226
0.040000	0.050000	0.999999999998178568105800
0.045000	0.050000	0.999999999998948174706470
0.050000	0.050000	0.999999999999262811911649
0.055000	0.050000	0.999999999999614530565850
0.060000	0.050000	0.999999999999848121490231
0.065000	0.050000	0.999999999999431454789089
0.070000	0.050000	0.999999999998622546293348
0.075000	0.050000	0.999999999998414157431625
0.080000	0.050000	0.999999999999187538790579
0.085000	0.050000	1.000000000000270006239589
0.090000	0.050000	1.000000000000998312543743
0.095000	0.050000	1.000000000001459499188172
0.100000	0.050000	1.000000000001996403042881
0.105000	0.050000	1.000000000002555511358082
0.110000	0.050000	1.000000000002712052804554
0.115000	0.050000	1.000000000002074784788419
0.120000	0.050000	1.000000000000664579502541
0.125000	0.050000	0.999999999999033439834761
0.130000	0.050000	0.999999999997942090601555
0.135000	0.050000	0.999999999997845945287622
0.140000	0.050000	0.999999999998662403299932
0.145000	0.050000	0.999999999999900968106203
0.150000	0.050000	1.000000000000941469124882
0.155000	0.050000	1.000000000001346700528870
0.160000	0.050000	1.000000000001130207039068
0.165000	0.050000	1.000000000000778932474077
0.170000	0.050000	1.000000000000898170426922
0.175000	0.050000	1.000000000001658007064975
0.180000	0.050000	1.000000000002477351657149
0.185000	0.050000	1.000000000002354783035230
0.190000	0.050000	1.000000000000774491581979
0.195000	0.050000	0.999999999998334665463062
0.200000	0.050000	0.999999999996311728089893
0.205000	0.050000	0.999999999995615285186545
0.210000	0.050000	0.999999999996304844707140
0.215000	0.050000	0.999999999997923660899346
0.220000	0.050000	0.999999999999890420987469
0.225000	0.050000	1.000000000001570743535240
0.230000	0.050000	1.000000000002421174372103
0.235000	0.050000	1.000000000002406297383573
0.240000	0.050000	1.000000000002112310326652
0.245000	0.050000	1.000000000002046585123594
0.250000	0.050000	1.000000000001863842413741
0.255000	0.050000	1.000000000000743183292684
0.260000	0.050000	0.999999999998597455252991
0.265000	0.050000	0.999999999996512345390443
0.270000	0.050000	0.999999999995860533452685
0.275000	0.050000	0.999999999997120858630240
0.280000	0.050000	0.999999999999439781461774
0.285000	0.050000	1.000000000001232791646544
0.290000	0.050000	1.000000000001476596622751
0.295000	0.050000	1.000000000000611288797359
0.300000	0.050000	1.000000000000001332267630
0.305000	0.050000	1.000000000000456745752331
0.310000	0.050000	1.000000000001423972051384
0.315000	0.050000	1.000000000001596944798621
0.320000	0.050000	1.000000000000315969472808
0.325000	0.050000	0.999999999998420152635958
0.330000	0.050000	0.999999999997497335257890
0.335000	0.050000	0.999999999998137600876191
0.340000	0.050000	0.999999999999269695294402
0.345000	0.050000	0.999999999999504729508715
0.350000	0.050000	0.999999999998888333685443
0.355000	0.050000	0.999999999998877564522104
0.360000	0.050000	1.000000000000410116385297
0.365000	0.050000	1.000000000002414290989350
0.370000	0.050000	1.000000000002873479232335
0.375000	0.050000	1.000000000001270761273986
0.380000	0.050000	0.999999999999191202526561
0.385000	0.050000	0.999999999998338884310556
0.390000	0.050000	0.999999999998733124506600
0.395000	0.050000	0.999999999999308553100263
0.400000	0.050000	0.999999999999628630398263
0.405000	0.050000	1.000000000000232702745961
0.410000	0.050000	1.000000000001471045507628
0.415000	0.050000	1.000000000002613020910758
0.420000	0.050000	1.000000000002430056156300
0.425000	0.050000	1.000000000000753619389116
0.430000	0.050000	0.999999999999093835967301
0.435000	0.050000	0.999999999999034661080088
0.440000	0.050000	1.000000000000245581333047
0.445000	0.050000	1.000000000001024291762519
0.450000	0.050000	1.000000000000599742477903
0.455000	0.050000	0.999999999999835020858541
0.460000	0.050000	0.999999999999735988964744
0.465000	0.050000	1.000000000000184519066693
0.470000	0.050000	1.000000000000313971071364
0.475000	0.050000	0.999999999999765076807989
0.480000	0.050000	0.999999999999277577877876
0.485000	0.050000	0.999999999999802491323919
0.490000	0.050000	1.000000000001237232538642
0.495000	0.050000	1.000000000002529310094701
0.500000	0.050000	1.000000000002799094289685
0.505000	0.050000	1.000000000001812994199213
0.510000	0.050000	0.999999999999833022457096
0.515000	0.050000	0.999999999997689958952662
0.520000	0.050000	0.999999999996552868530841
0.525000	0.050000	0.999999999996962651849230
0.530000	0.050000	0.999999999998323119143606
0.535000	0.050000	0.999999999999639732628509
0.540000	0.050000	1.000000000000456745752331
0.545000	0.050000	1.000000000000887734330490
0.550000	0.050000	1.000000000001083355627429
0.555000	0.050000	1.000000000001039834884864
0.560000	0.050000	1.000000000000835775892938
0.565000	0.050000	1.000000000000669020394639
0.570000	0.050000	1.000000000000480726569663
0.575000	0.050000	0.999999999999917732473875
0.580000	0.050000	0.999999999999081290447123
0.585000	0.050000	0.999999999998811728296744
0.590000	0.050000	0.999999999999574784581569
0.595000	0.050000	1.000000000000545119505091
0.600000	0.050000	1.000000000000584199355558
0.605000	0.050000	0.999999999999789501714531
0.610000	0.050000	0.999999999999269584272099
0.615000	0.050000	0.999999999999495625679913
0.620000	0.050000	0.999999999999743649503614
0.625000	0.050000	0.999999999999367727987476
0.630000	0.050000	0.999999999998781863297381
0.635000	0.050000	0.999999999998766209152734
0.640000	0.050000	0.999999999999432565012114
0.645000	0.050000	1.000000000000244693154627
0.650000	0.050000	1.000000000000644595488097
0.655000	0.050000	1.000000000000497157870427
0.660000	0.050000	1.000000000000191402449445
0.665000	0.050000	1.000000000000180966353014
0.670000	0.050000	1.000000000000245359288442
0.675000	0.050000	0.999999999999678035322859
0.680000	0.050000	0.999999999998504640608132
0.685000	0.050000	0.999999999997852051514258
0.690000	0.050000	0.999999999998633204434384
0.695000	0.050000	1.000000000000390798504668
0.700000	0.050000	1.000000000001829647544582
0.705000	0.050000	1.000000000002096545159702
0.710000	0.050000	1.000000000001347366662685
0.715000	0.050000	1.000000000000386579657174
0.720000	0.050000	0.999999999999877875467291
0.725000	0.050000	0.999999999999760524893588
0.730000	0.050000	0.999999999999538924377873
0.735000	0.050000	0.999999999999197752842406
0.740000	0.050000	0.999999999999384159288240
0.745000	0.050000	1.000000000000372146757854
0.750000	0.050000	1.000000000001336930566254
0.755000	0.050000	1.000000000001283195771862
0.760000	0.050000	1.000000000000399014155050
0.765000	0.050000	0.999999999999772959391464
0.770000	0.050000	0.999999999999893196545031
0.775000	0.050000	1.000000000000173194791842
0.780000	0.050000	1.000000000000000888178420
0.785000	0.050000	0.999999999999595212685222
0.790000	0.050000	0.999999999999585664767210
0.795000	0.050000	1.000000000000146549439251
0.800000	0.050000	1.000000000000875743921824
0.805000	0.050000	1.000000000001346034395056
0.810000	0.050000	1.000000000001414868222582
0.815000	0.050000	1.000000000001098898749774
0.820000	0.050000	1.000000000000540900657597
0.825000	0.050000	1.000000000000024868995752
0.830000	0.050000	0.999999999999674482609180
0.835000	0.050000	0.999999999999232058733867
0.840000	0.050000	0.999999999998471666984301
0.845000	0.050000	0.999999999997771227278065
0.850000	0.050000	0.999999999997939537088598
0.855000	0.050000	0.999999999999331756761478
0.860000	0.050000	1.000000000001280975325813
0.865000	0.050000	1.000000000002567723811353
0.870000	0.050000	1.000000000002433164780768
0.875000	0.050000	1.000000000001084687895059
0.880000	0.050000	0.999999999999404698414196
0.885000	0.050000	0.999999999998330113548661
0.890000	0.050000	0.999999999998358868324999
0.895000	0.050000	0.999999999999338196055021
0.900000	0.050000	1.000000000000545563594301
0.905000	0.050000	1.000000000001098676705169
0.910000	0.050000	1.000000000000709654557340
0.915000	0.050000	1.000000000000151434420559
0.920000	0.050000	1.000000000000478950212823
0.925000	0.050000	1.000000000001567856955376
0.930000	0.050000	1.000000000001970645868710
0.935000	0.050000	1.000000000000588862292261
0.940000	0.050000	0.999999999998095301378953
0.945000	0.050000	0.999999999996319610673368
0.950000	0.050000	0.999999999996456057083094
0.955000	0.050000	0.999999999998168354053973
0.960000	0.050000	1.000000000000171196390397
0.965000	0.050000	1.000000000001256772463876
0.970000	0.050000	1.000000000000942135258697
0.975000	0.050000	0.999999999999625965863004
0.980000	0.050000	0.999999999998269939460727
0.985000	0.050000	0.999999999997758126646374
0.990000	0.050000	0.999999999998406829959663
0.995000	0.050000	0.999999999999990896171198
1.000000	0.050000	1.000000000002066347093432



==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p001/outputVX_semi_imp.dat <==
-0.002500	0.492500	0.999999999999563127239810
0.002500	0.492500	0.999999999999555244656335
0.007500	0.492500	0.999999999998876010209869
0.012500	0.492500	0.999999999999639177516997
0.017500	0.492500	0.999999999999638400360880
0.022500	0.492500	0.999999999998945510171211
0.027500	0.492500	1.000000000001027178342383
0.032500	0.492500	0.999999999999566457908884
0.037500	0.492500	0.999999999998191002603676
0.042500	0.492500	1.000000000001000088900582
0.047500	0.492500	0.999999999998838706716242
0.052500	0.492500	1.000000000000284883228119
0.057500	0.492500	0.999999999999541588913132
0.062500	0.492500	0.999999999999565125641254
0.067500	0.492500	0.999999999998882671548017
0.072500	0.492500	1.000000000000320632409512
0.077500	0.492500	0.999999999999587552146352
0.082500	0.492500	0.999999999999622635193930
0.087500	0.492500	0.999999999999642841252978
0.092500	0.492500	0.999999999999660715843675
0.097500	0.492500	0.999999999999659161531440
0.102500	0.492500	0.999999999997557731390430
0.107500	0.492500	1.000000000001723954312638
0.112500	0.492500	0.999999999999560795771458
0.117500	0.492500	0.999999999999562461105995
0.122500	0.492500	0.999999999998183453087108
0.127500	0.492500	1.000000000001029176743828
0.132500	0.492500	0.999999999999590438726216
0.137500	0.492500	0.999999999999622080082418
0.142500	0.492500	0.999999999999611088874474
0.147500	0.492500	0.999999999999587330101747
0.152500	0.492500	0.999999999998880229057363
0.157500	0.492500	1.000000000000303534974933
0.162500	0.492500	0.999999999999564681552044
0.167500	0.492500	0.999999999999597433131271
0.172500	0.492500	0.999999999999610089673752
0.177500	0.492500	0.999999999999608757406122
0.182500	0.492500	0.999999999998218092045477
0.187500	0.492500	1.000000000001027844476198
0.192500	0.492500	0.999999999998863353667389
0.197500	0.492500	1.000000000000297317725995
0.202500	0.492500	0.999999999998847588500439
0.207500	0.492500	1.000000000000295763413760
0.212500	0.492500	0.999999999999567457109606
0.217500	0.492500	0.999999999999601874023369
0.222500	0.492500	0.999999999999603872424814
0.227500	0.492500	0.999999999999603761402511
0.232500	0.492500	0.999999999999612310119801
0.237500	0.492500	0.999999999999621969060115
0.242500	0.492500	0.999999999999620303725578
0.247500	0.492500	0.999999999999599764599623
0.252500	0.492500	0.999999999998876454299079
0.257500	0.492500	0.999999999998896549335825
0.262500	0.492500	1.000000000000272448730243
0.267500	0.492500	0.999999999998875677142962
0.272500	0.492500	1.000000000000312638803734
0.277500	0.492500	1.000000000000310196313080
0.282500	0.492500	0.999999999999555910790150
0.287500	0.492500	0.999999999999555910790150
0.292500	0.492500	0.999999999999581890008926
0.297500	0.492500	0.999999999999612421142103
0.302500	0.492500	0.999999999999614086476640
0.307500	0.492500	0.999999999998922639576904
0.312500	0.492500	1.000000000000335287353437
0.317500	0.492500	0.999999999999547362072860
0.322500	0.492500	0.999999999998149036173345
0.327500	0.492500	1.000000000000270894418009
0.332500	0.492500	0.999999999998847144411229
0.337500	0.492500	1.000000000000959676782486
0.342500	0.492500	0.999999999999560462704551
0.347500	0.492500	0.999999999998938182699249
0.352500	0.492500	1.000000000000360378393793
0.357500	0.492500	0.999999999999568900399538
0.362500	0.492500	0.999999999999536703931824
0.367500	0.492500	0.999999999999507394043974
0.372500	0.492500	0.999999999999521604898689
0.377500	0.492500	0.999999999998875566120660
0.382500	0.492500	0.999999999999655053706249
0.387500	0.492500	1.000000000000324629212400
0.392500	0.492500	0.999999999998873123630005
0.397500	0.492500	1.000000000000287325718773
0.402500	0.492500	0.999999999999526489879997
0.407500	0.492500	0.999999999998870903183956
0.412500	0.492500	1.000000000000322186721746
0.417500	0.492500	0.999999999999590216681611
0.422500	0.492500	0.999999999999612310119801
0.427500	0.492500	0.999999999998915978238756
0.432500	0.492500	0.999999999999645394765935
0.437500	0.492500	0.999999999999616862034202
0.442500	0.492500	0.999999999999609423539937
0.447500	0.492500	1.000000000000285771406539
0.452500	0.492500	0.999999999998851363258723
0.457500	0.492500	1.000000000000279110068391
0.462500	0.492500	0.999999999998826938352181
0.467500	0.492500	0.999999999999595101662919
0.472500	0.492500	1.000000000000290656387847
0.477500	0.492500	0.999999999998197441897219
0.482500	0.492500	1.000000000001054711873394
0.487500	0.492500	0.999999999999590660770821
0.492500	0.492500	0.999999999999592215083055
0.497500	0.492500	0.999999999999576227871501
0.502500	0.492500	0.999999999999595767796734
0.507500	0.492500	0.999999999999633071290361
0.512500	0.492500	0.999999999998263389144881
0.517500	0.492500	0.999999999999687472218568
0.522500	0.492500	1.000000000000321298543327
0.527500	0.492500	0.999999999999601318911857
0.532500	0.492500	1.000000000000303534974933
0.537500	0.492500	0.999999999999585331700303
0.542500	0.492500	0.999999999999605870826258
0.547500	0.492500	0.999999999999583555343463
0.552500	0.492500	0.999999999997478683511076
0.557500	0.492500	1.000000000001674438365740
0.562500	0.492500	0.999999999999554578522520
0.567500	0.492500	0.999999999999581334897414
0.572500	0.492500	0.999999999999573008224729
0.577500	0.492500	0.999999999999566235864279
0.582500	0.492500	0.999999999999575783782291
0.587500	0.492500	0.999999999999599320510413
0.592500	0.492500	0.999999999999623634394652
0.597500	0.492500	0.999999999999635291736411
0.602500	0.492500	0.999999999998948618795680
0.607500	0.492500	1.000000000000375255382323
0.612500	0.492500	0.999999999999629962665892
0.617500	0.492500	0.999999999999642730230676
0.622500	0.492500	0.999999999999624855639979
0.627500	0.492500	0.999999999999598987443505
0.632500	0.492500	0.999999999998193223049725
0.637500	0.492500	1.000000000000319522186487
0.642500	0.492500	1.000000000000280220291415
0.647500	0.492500	0.999999999999555355678638
0.652500	0.492500	0.999999999999570565734075
0.657500	0.492500	0.999999999999593769395290
0.662500	0.492500	0.999999999999587774190957
0.667500	0.492500	0.999999999999565125641254
0.672500	0.492500	0.999999999998372413045900
0.677500	0.492500	0.999999999999276134587944
0.682500	0.492500	1.000000000000162092561595
0.687500	0.492500	0.999999999999728439448177
0.692500	0.492500	0.999999999999085065205406
0.697500	0.492500	0.999999999999745980971966
0.702500	0.492500	1.000000000001030286966852
0.707500	0.492500	0.999999999999521493876387
0.712500	0.492500	0.999999999999517608095800
0.717500	0.492500	0.999999999999517608095800
0.722500	0.492500	0.999999999999541921980040
0.727500	0.492500	0.999999999998890443109190
0.732500	0.492500	1.000000000000330402372128
0.737500	0.492500	0.999999999998870459094746
0.742500	0.492500	0.999999999999606092870863
0.747500	0.492500	1.000000000000274447131687
0.752500	0.492500	0.999999999999547140028255
0.757500	0.492500	0.999999999999574229470056
0.762500	0.492500	0.999999999999590993837728
0.767500	0.492500	0.999999999999598210287388
0.772500	0.492500	0.999999999998210542528909
0.777500	0.492500	1.000000000001022515405680
0.782500	0.492500	0.999999999999549915585817
0.787500	0.492500	0.999999999999573230269334
0.792500	0.492500	0.999999999999582001031229
0.797500	0.492500	0.999999999998899991027201
0.802500	0.492500	0.999999999999641508985349
0.807500	0.492500	0.999999999999619526569461
0.812500	0.492500	0.999999999999607647183097
0.817500	0.492500	0.999999999998912980636590
0.822500	0.492500	1.000000000001009858863199
0.827500	0.492500	0.999999999999559130436921
0.832500	0.492500	0.999999999998871569317771
0.837500	0.492500	0.999999999999614974655060
0.842500	0.492500	1.000000000000324185123191
0.847500	0.492500	0.999999999999612754209011
0.852500	0.492500	0.999999999998228750186513
0.857500	0.492500	1.000000000001017408379766
0.862500	0.492500	0.999999999999539812556293
0.867500	0.492500	0.999999999999573563336241
0.872500	0.492500	0.999999999999588440324771
0.877500	0.492500	0.999999999998904876008510
0.882500	0.492500	0.999999999998951061286334
0.887500	0.492500	0.999999999999654498594737
0.892500	0.492500	1.000000000001030953100667
0.897500	0.492500	0.999999999999572453113217
0.902500	0.492500	0.999999999999570898800982
0.907500	0.492500	0.999999999998872235451586
0.912500	0.492500	1.000000000000298872038229
0.917500	0.492500	0.999999999998167465875554
0.922500	0.492500	1.000000000000320188320302
0.927500	0.492500	1.000000000000294653190736
0.932500	0.492500	0.999999999999566124841976
0.937500	0.492500	0.999999999999565791775069
0.942500	0.492500	0.999999999999572564135519
0.947500	0.492500	0.999999999999600097666530
0.952500	0.492500	0.999999999999605315714746
0.957500	0.492500	0.999999999998887112440116
0.962500	0.492500	0.999999999999598876421203
0.967500	0.492500	1.000000000000262900812231
0.972500	0.492500	0.999999999999528377259139
0.977500	0.492500	0.999999999998855582106216
0.982500	0.492500	1.000000000000280442336020
0.987500	0.492500	0.999999999999540256645503
0.992500	0.492500	0.999999999999568456310328
0.997500	0.492500	0.999999999999563238262112



==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p05/1D_Riemann_ExpRus_u_eps0p05.dat <==
0.001000	0.495000	1.000332879934802354782164
0.003000	0.495000	1.000452144246085195433693
0.005000	0.495000	1.000558000482403953057542
0.007000	0.495000	1.000651631997714119393095
0.009000	0.495000	1.000734165312441747985872
0.011000	0.495000	1.000806665663526384690840
0.013000	0.495000	1.000870133892619140425495
0.015000	0.495000	1.000925504560506773543693
0.017000	0.495000	1.000973645165067704709827
0.019000	0.495000	1.001015356333061934179796
0.021000	0.495000	1.001051372852945986480222
0.023000	0.495000	1.001082365416189778883904
0.025000	0.495000	1.001108942937451340426946
0.027000	0.495000	1.001131655329470016013715
0.029000	0.495000	1.001150996615606691975131
0.031000	0.495000	1.001167408271397496477562
0.033000	0.495000	1.001181282695758456569024
0.035000	0.495000	1.001192966722017629876973
0.037000	0.495000	1.001202765088490931333354
0.039000	0.495000	1.001210943797327335147429
0.041000	0.495000	1.001217733298981782397163
0.043000	0.495000	1.001223331446934317057185
0.045000	0.495000	1.001227906173784987231556
0.047000	0.495000	1.001231597845115173228692
0.049000	0.495000	1.001234521251398001950861
0.051000	0.495000	1.001236767201141075744886
0.053000	0.495000	1.001238403680184907429407
0.055000	0.495000	1.001239476542895134869582
0.057000	0.495000	1.001240009701050093227082
0.059000	0.495000	1.001240004775983960527697
0.061000	0.495000	1.001239440179118478368991
0.063000	0.495000	1.001238269586069540295625
0.065000	0.495000	1.001236419770168639686858
0.067000	0.495000	1.001233787763284643901329
0.069000	0.495000	1.001230237315791082863825
0.071000	0.495000	1.001225594633710969105778
0.073000	0.495000	1.001219643380188539794062
0.075000	0.495000	1.001212118941290807327960
0.077000	0.495000	1.001202701972559561127696
0.079000	0.495000	1.001191011263836472267030
0.081000	0.495000	1.001176595985376005515377
0.083000	0.495000	1.001158927408574150774712
0.085000	0.495000	1.001137390229505319538816
0.087000	0.495000	1.001111273662447009868970
0.089000	0.495000	1.001079762513360282838448
0.091000	0.495000	1.001041928488187515711161
0.093000	0.495000	1.000996722037272190775070
0.095000	0.495000	1.000942965082858071568239
0.097000	0.495000	1.000879345019701327501593
0.099000	0.495000	1.000804410416806344841234
0.101000	0.495000	1.000716568878456946833921
0.103000	0.495000	1.000614087542301966493596
0.105000	0.495000	1.000495096697766150839470
0.107000	0.495000	1.000357596997183629028427
0.109000	0.495000	1.000199470701035764363951
0.111000	0.495000	1.000018497345627199734963
0.113000	0.495000	0.999812374144624205207776
0.115000	0.495000	0.999578741333781772837597
0.117000	0.495000	0.999315212541438402382710
0.119000	0.495000	0.999019410117300443729960
0.121000	0.495000	0.998689005180588673660225
0.123000	0.495000	0.998321761960164866245293
0.125000	0.495000	0.997915585797947479740344
0.127000	0.495000	0.997468573980122674704774
0.129000	0.495000	0.996979068356093955927122
0.131000	0.495000	0.996445708513391426031092
0.133000	0.495000	0.995867484108283296251329
0.135000	0.495000	0.995243784818349186416242
0.137000	0.495000	0.994574446295042990939805
0.139000	0.495000	0.993859790460994596550393
0.141000	0.495000	0.993100658526630764022514
0.143000	0.495000	0.992298435199096884318237
0.145000	0.495000	0.991455062726912972337345
0.147000	0.495000	0.990573043665692321013694
0.149000	0.495000	0.989655431559239517902427
0.151000	0.495000	0.988705809097624288561690
0.153000	0.495000	0.987728253726487093189235
0.155000	0.495000	0.986727291123365768399367
0.157000	0.495000	0.985707837407467146739748
0.159000	0.495000	0.984675131387588220555074
0.161000	0.495000	0.983634658556776009241673
0.163000	0.495000	0.982592068889906244955057
0.165000	0.495000	0.981553090772952940845641
0.167000	0.495000	0.980523443573825481678341
0.169000	0.495000	0.979508751443751046750208
0.171000	0.495000	0.978514460909152061773852
0.173000	0.495000	0.977545764677442918788586
0.175000	0.495000	0.976607533842055786088565
0.177000	0.495000	0.975704260344405160942927
0.179000	0.495000	0.974840011149215146524227
0.181000	0.495000	0.974018395135242354143656
0.183000	0.495000	0.973242543217367028773879
0.185000	0.495000	0.972515101721563635095436
0.187000	0.495000	0.971838238553643374295632
0.189000	0.495000	0.971213661256239424446335
0.191000	0.495000	0.970642645653963853646928
0.193000	0.495000	0.970126073458471016586202
0.195000	0.495000	0.969664476953136400538824
0.197000	0.495000	0.969258088707659282157181
0.199000	0.495000	0.968906894188153122726703
0.201000	0.495000	0.968610685126289783219988
0.203000	0.495000	0.968369111587258468709649
0.205000	0.495000	0.968181730822867292474143
0.207000	0.495000	0.968048051204125070690054
0.209000	0.495000	0.967967569784683012912296
0.211000	0.495000	0.967939802311670649537234
0.213000	0.495000	0.967964304470113612310911
0.215000	0.495000	0.968040684825177022432285
0.217000	0.495000	0.968168609148483017001752
0.219000	0.495000	0.968347795579890924244637
0.221000	0.495000	0.968578001522656939492606
0.223000	0.495000	0.968859003115883132828401
0.225000	0.495000	0.969190568360942306114225
0.227000	0.495000	0.969572425194267561998629
0.229000	0.495000	0.970004225967262878604913
0.231000	0.495000	0.970485509910601118477302
0.233000	0.495000	0.971015665223317281373738
0.235000	0.495000	0.971593892435029804488522
0.237000	0.495000	0.972219170643919050611714
0.239000	0.495000	0.972890228134484336131038
0.241000	0.495000	0.973605518732329477948895
0.243000	0.495000	0.974363205062461434913246
0.245000	0.495000	0.975161149649465652800018
0.247000	0.495000	0.975996914540153248651677
0.249000	0.495000	0.976867769849307676643946
0.251000	0.495000	0.977770711336878650676852
0.253000	0.495000	0.978702486828291307041638
0.255000	0.495000	0.979659630998416797176276
0.257000	0.495000	0.980638507762491840047403
0.259000	0.495000	0.981635359262590267981352
0.261000	0.495000	0.982646360213586200771374
0.263000	0.495000	0.983667676185016714995868
0.265000	0.495000	0.984695524250663534182593
0.267000	0.495000	0.985726234340377649445486
0.269000	0.495000	0.986756309582450641393336
0.271000	0.495000	0.987782483931423982426168
0.273000	0.495000	0.988801775435594998420186
0.275000	0.495000	0.989811533610043925435207
0.277000	0.495000	0.990809479541317927875355
0.279000	0.495000	0.991793737554574228454385
0.281000	0.495000	0.992762857516924612788500
0.283000	0.495000	0.993715827124235229206306
0.285000	0.495000	0.994652073813829251669461
0.287000	0.495000	0.995571456252663189445684
0.289000	0.495000	0.996474245658887536336579
0.291000	0.495000	0.997361097513652539170437
0.293000	0.495000	0.998233014499078863401849
0.295000	0.495000	0.999091301747072613181899
0.297000	0.495000	0.999937515694243272967867
0.299000	0.495000	1.000773408002599396127152
0.301000	0.495000	1.001600866119002342102817
0.303000	0.495000	1.002421852105369159957604
0.305000	0.495000	1.003238341375803699406788
0.307000	0.495000	1.004052262926918848151558
0.309000	0.495000	1.004865442548340093154025
0.311000	0.495000	1.005679550356584073256272
0.313000	0.495000	1.006496053814498470302397
0.315000	0.495000	1.007316177189274020165044
0.317000	0.495000	1.008140868172869408780912
0.319000	0.495000	1.008970772149596184519282
0.321000	0.495000	1.009806214355472686605708
0.323000	0.495000	1.010647189941036305782518
0.325000	0.495000	1.011493361731601758890520
0.327000	0.495000	1.012344065282136496009002
0.329000	0.495000	1.013198320653579731498439
0.331000	0.495000	1.014054850196354662372755
0.333000	0.495000	1.014912101517458253852055
0.335000	0.495000	1.015768274730651565818107
0.337000	0.495000	1.016621353043735354049204
0.339000	0.495000	1.017469135722241180275205
0.341000	0.495000	1.018309272481754179651148
0.343000	0.495000	1.019139298399476478707015
0.345000	0.495000	1.019956668495782148298190
0.347000	0.495000	1.020758791214952054815512
0.349000	0.495000	1.021543060127814372961552
0.351000	0.495000	1.022306883283558676112079
0.353000	0.495000	1.023047709750515288362749
0.355000	0.495000	1.023763053002770595512061
0.357000	0.495000	1.024450510928035962265881
0.359000	0.495000	1.025107782349288898515738
0.361000	0.495000	1.025732680065922775014542
0.363000	0.495000	1.026323140526577804010344
0.365000	0.495000	1.026877230343739011431126
0.367000	0.495000	1.027393149947139150413022
0.369000	0.495000	1.027869234747310622779537
0.371000	0.495000	1.028303954240900930372504
0.373000	0.495000	1.028695909533818841907760
0.375000	0.495000	1.029043829786608466037023
0.377000	0.495000	1.029346568097475156378096
0.379000	0.495000	1.029603097331856398355399
0.381000	0.495000	1.029812506384320647256914
0.383000	0.495000	1.029973997317991774025359
0.385000	0.495000	1.030086883771408112764334
0.387000	0.495000	1.030150590952561007185295
0.389000	0.495000	1.030164657458147337010246
0.391000	0.495000	1.030128739081378252961940
0.393000	0.495000	1.030042614752413987488922
0.395000	0.495000	1.029906194245276740417694
0.397000	0.495000	1.029719527668689016408621
0.399000	0.495000	1.029482816590663318834231
0.401000	0.495000	1.029196426353648163853904
0.403000	0.495000	1.028860899150030538962142
0.405000	0.495000	1.028476967352487836393493
0.407000	0.495000	1.028045566540377597775091
0.409000	0.495000	1.027567847628238384416477
0.411000	0.495000	1.027045187487687361027611
0.413000	0.495000	1.026479197461400261204290
0.415000	0.495000	1.025871729197396220456540
0.417000	0.495000	1.025224877283433810859492
0.419000	0.495000	1.024540978234096844090573
0.421000	0.495000	1.023822605474733249408814
0.423000	0.495000	1.023072560074335557445124
0.425000	0.495000	1.022293857100326830433801
0.427000	0.495000	1.021489707597493357127405
0.429000	0.495000	1.020663496327035568711494
0.431000	0.495000	1.019818755534577681132191
0.433000	0.495000	1.018959135143002958656666
0.435000	0.495000	1.018088369883091814926956
0.437000	0.495000	1.017210243976230277240802
0.439000	0.495000	1.016328554066832312585689
0.441000	0.495000	1.015447071162666414778641
0.443000	0.495000	1.014569502378042553658588
0.445000	0.495000	1.013699453285714646710858
0.447000	0.495000	1.012840391668684336679007
0.449000	0.495000	1.011995613423271267450332
0.451000	0.495000	1.011168211302294839271099
0.453000	0.495000	1.010361047104089360360035
0.455000	0.495000	1.009576727813456642479650
0.457000	0.495000	1.008817586088353701612164
0.459000	0.495000	1.008085665365622274336488
0.461000	0.495000	1.007382709734810033452845
0.463000	0.495000	1.006710158606169969175426
0.465000	0.495000	1.006069146080431409018274
0.467000	0.495000	1.005460504818978195729073
0.469000	0.495000	1.004884774115482048983949
0.471000	0.495000	1.004342211787381033971656
0.473000	0.495000	1.003832809438881090713380
0.475000	0.495000	1.003356310597813383367338
0.477000	0.495000	1.002912231196573022984353
0.479000	0.495000	1.002499881852530361214804
0.481000	0.495000	1.002118391404207109474100
0.483000	0.495000	1.001766731175217195470850
0.485000	0.495000	1.001443739466270743676546
0.487000	0.495000	1.001148145814365397754386
0.489000	0.495000	1.000878594605519644744618
0.491000	0.495000	1.000633667680709493197355
0.493000	0.495000	1.000411905631645170799970
0.495000	0.495000	1.000211827541985343259512
0.497000	0.495000	1.000031948988198138295047
0.499000	0.495000	0.999870798170985342068207
0.501000	0.495000	0.999726930101916710924570
0.503000	0.495000	0.999598938818906379566442
0.505000	0.495000	0.999485467648316472377701
0.507000	0.495000	0.999385217569704997764291
0.509000	0.495000	0.999296953771431462065777
0.511000	0.495000	0.999219510511314412681827
0.513000	0.495000	0.999151794416659133624137
0.515000	0.495000	0.999092786372052565901924
0.517000	0.495000	0.999041542152467099136004
0.519000	0.495000	0.998997191963298059036447
0.521000	0.495000	0.998958939048908201030486
0.523000	0.495000	0.998926057527699029492396
0.525000	0.495000	0.998897889605210642649524
0.527000	0.495000	0.998873842307924419969822
0.529000	0.495000	0.998853383870062283556024
0.531000	0.495000	0.998836039894201332955959
0.533000	0.495000	0.998821389394609848721984
0.535000	0.495000	0.998809060820011085368719
0.537000	0.495000	0.998798728141012226444673
0.539000	0.495000	0.998790107076219402237882
0.541000	0.495000	0.998782951521180351051044
0.543000	0.495000	0.998777050235479246786952
0.545000	0.495000	0.998772223835536321345785
0.547000	0.495000	0.998768322134762298603050
0.549000	0.495000	0.998765221867595087701375
0.551000	0.495000	0.998762824830607409687389
0.553000	0.495000	0.998761056471346053697857
0.555000	0.495000	0.998759864954311349372063
0.557000	0.495000	0.998759220732629460215435
0.559000	0.495000	0.998759116653911038774538
0.561000	0.495000	0.998759568628717508964598
0.563000	0.495000	0.998760616889296071185811
0.565000	0.495000	0.998762327865314047947720
0.567000	0.495000	0.998764796700752022218239
0.569000	0.495000	0.998768150431889933926755
0.571000	0.495000	0.998772551839774647142178
0.573000	0.495000	0.998778203981431245139788
0.575000	0.495000	0.998785355391490048404535
0.577000	0.495000	0.998794305929866732540745
0.579000	0.495000	0.998805413231229732851091
0.581000	0.495000	0.998819099687754174965448
0.583000	0.495000	0.998835859868939079930783
0.585000	0.495000	0.998856268250389978113901
0.587000	0.495000	0.998880987088534122442240
0.589000	0.495000	0.998910774241111187876641
0.591000	0.495000	0.998946490694568312029844
0.593000	0.495000	0.998989107521391028754465
0.595000	0.495000	0.999039711953856546244879
0.597000	0.495000	0.999099512228721509110585
0.599000	0.495000	0.999169840830855582325398
0.601000	0.495000	0.999252155746908954370156
0.603000	0.495000	0.999348039333352367030727
0.605000	0.495000	0.999459194410531992502911
0.607000	0.495000	0.999587437216827412456155
0.609000	0.495000	0.999734686896842861258961
0.611000	0.495000	0.999902951255692173937462
0.613000	0.495000	1.000094308588319602648653
0.615000	0.495000	1.000310885488346679395022
0.617000	0.495000	1.000554830652437665605703
0.619000	0.495000	1.000828284822334213188810
0.621000	0.495000	1.001133347142742602287058
0.623000	0.495000	1.001472038355460281167097
0.625000	0.495000	1.001846261393393833216692
0.627000	0.495000	1.002257760077035264600909
0.629000	0.495000	1.002708076744831977578087
0.631000	0.495000	1.003198509761712209353846
0.633000	0.495000	1.003730071939631818267458
0.635000	0.495000	1.004303450965552846341211
0.637000	0.495000	1.004918972960481049483406
0.639000	0.495000	1.005576570284235859986666
0.641000	0.495000	1.006275754653954468409438
0.643000	0.495000	1.007015596558903602897317
0.645000	0.495000	1.007794711831608625018930
0.647000	0.495000	1.008611256078367546251684
0.649000	0.495000	1.009462927484430228020074
0.651000	0.495000	1.010346978296373432471000
0.653000	0.495000	1.011260235052620970463977
0.655000	0.495000	1.012199127390084552047256
0.657000	0.495000	1.013159725008580869243247
0.659000	0.495000	1.014137782133309961807299
0.661000	0.495000	1.015128788586811436900348
0.663000	0.495000	1.016128026374185866487210
0.665000	0.495000	1.017130630505283628295388
0.667000	0.495000	1.018131652632330963470508
0.669000	0.495000	1.019126125975914343158024
0.671000	0.495000	1.020109129951561666160842
0.673000	0.495000	1.021075852895456215208014
0.675000	0.495000	1.022021651323906432651256
0.677000	0.495000	1.022942104246293171243565
0.679000	0.495000	1.023833061184450388125811
0.681000	0.495000	1.024690682729842761133909
0.683000	0.495000	1.025511472688313219236989
0.685000	0.495000	1.026292301115315774850956
0.687000	0.495000	1.027030417823794339327037
0.689000	0.495000	1.027723456244602040499103
0.691000	0.495000	1.028369427824671555882219
0.693000	0.495000	1.028966707451761664060541
0.695000	0.495000	1.029514010685035563241740
0.697000	0.495000	1.030010363837822628951812
0.699000	0.495000	1.030455068193048440150505
0.701000	0.495000	1.030847659823482809215989
0.703000	0.495000	1.031187866631517957571873
0.705000	0.495000	1.031475564310684100988169
0.707000	0.495000	1.031710732960274157221647
0.709000	0.495000	1.031893416054002532433742
0.711000	0.495000	1.032023683373435307686350
0.713000	0.495000	1.032101599372265088305767
0.715000	0.495000	1.032127198277758894917611
0.717000	0.495000	1.032100467345753669334840
0.719000	0.495000	1.032021338000217003383341
0.721000	0.495000	1.031889685543128987177397
0.723000	0.495000	1.031705338203510846639688
0.725000	0.495000	1.031468094905693355656240
0.727000	0.495000	1.031177751129874975433154
0.729000	0.495000	1.030834131929116548320735
0.731000	0.495000	1.030437130859797711934789
0.733000	0.495000	1.029986753310411451423079
0.735000	0.495000	1.029483162485816061249011
0.737000	0.495000	1.028926726130661828406687
0.739000	0.495000	1.028318061965260765688868
0.741000	0.495000	1.027658079767502341539398
0.743000	0.495000	1.026948018070867441053906
0.745000	0.495000	1.026189473564986576192837
0.747000	0.495000	1.025384421481727592606603
0.749000	0.495000	1.024535225523616643883429
0.751000	0.495000	1.023644636235994997974785
0.753000	0.495000	1.022715777129629355357565
0.755000	0.495000	1.021752118311882062684504
0.757000	0.495000	1.020757437866103067847234
0.759000	0.495000	1.019735771709161076259420
0.761000	0.495000	1.018691353135811494823315
0.763000	0.495000	1.017628543702369103840510
0.765000	0.495000	1.016551757490405272221778
0.767000	0.495000	1.015465381102993891460073
0.769000	0.495000	1.014373691965992474450786
0.771000	0.495000	1.013280777622432626827731
0.773000	0.495000	1.012190458712630913851171
0.775000	0.495000	1.011106218225172215241514
0.777000	0.495000	1.010031139389665932881712
0.779000	0.495000	1.008967854271229036555724
0.781000	0.495000	1.007918504734562237246109
0.783000	0.495000	1.006884716991957695597648
0.785000	0.495000	1.005867590455273186123009
0.787000	0.495000	1.004867701101343158143209
0.789000	0.495000	1.003885119054844121677661
0.791000	0.495000	1.002919439614695873430605
0.793000	0.495000	1.001969826518119388580885
0.795000	0.495000	1.001035065865795381512271
0.797000	0.495000	1.000113628834323531435757
0.799000	0.495000	0.999203741085066154958838
0.801000	0.495000	0.998303456645949771619541
0.803000	0.495000	0.997410733993161824351148
0.805000	0.495000	0.996523512090386920370122
0.807000	0.495000	0.995639784246525105793069
0.809000	0.495000	0.994757667820741930952977
0.811000	0.495000	0.993875468025218644640972
0.813000	0.495000	0.992991734340020082427714
0.815000	0.495000	0.992105308349070180717888
0.817000	0.495000	0.991215362120010379243240
0.819000	0.495000	0.990321426571611818090446
0.821000	0.495000	0.989423409590957980697112
0.823000	0.495000	0.988521603968074091817186
0.825000	0.495000	0.987616685500649849061006
0.827000	0.495000	0.986709701878058620394540
0.829000	0.495000	0.985802053176634274223034
0.831000	0.495000	0.984895464982426305233787
0.833000	0.495000	0.983991955300334564249454
0.835000	0.495000	0.983093796508135109313287
0.837000	0.495000	0.982203473669426063707988
0.839000	0.495000	0.981323640532796526159132
0.841000	0.495000	0.980457074516536186692406
0.843000	0.495000	0.979606631912748992974116
0.845000	0.495000	0.978775204446086788401260
0.847000	0.495000	0.977965678194498533315482
0.849000	0.495000	0.977180895729057197307554
0.851000	0.495000	0.976423622162447157890597
0.853000	0.495000	0.975696515617391568753192
0.855000	0.495000	0.975002102443649265595127
0.857000	0.495000	0.974342757331690290101278
0.859000	0.495000	0.973720688297585401649314
0.861000	0.495000	0.973137926353707549687044
0.863000	0.495000	0.972596319536968234586993
0.865000	0.495000	0.972097530844852286691093
0.867000	0.495000	0.971643039532445795813942
0.869000	0.495000	0.971234145152716776827617
0.871000	0.495000	0.970871973678354205361529
0.873000	0.495000	0.970557485026874888767168
0.875000	0.495000	0.970291481320405657662320
0.877000	0.495000	0.970074615245503646399072
0.879000	0.495000	0.969907397934704151865049
0.881000	0.495000	0.969790205866712495819115
0.883000	0.495000	0.969723286372773385366486
0.885000	0.495000	0.969706761438963726895679
0.887000	0.495000	0.969740629589414981914786
0.889000	0.495000	0.969824765662909871188901
0.891000	0.495000	0.969958918806588132888180
0.893000	0.495000	0.970142708676139275958406
0.895000	0.495000	0.970375619929002009023122
0.897000	0.495000	0.970656995429726499047263
0.899000	0.495000	0.970986028549432056422575
0.901000	0.495000	0.971361755001426740996351
0.903000	0.495000	0.971783044691606812115481
0.905000	0.495000	0.972248594079823780234051
0.907000	0.495000	0.972756919547940412940079
0.909000	0.495000	0.973306352250833617389958
0.911000	0.495000	0.973895034890470245869665
0.913000	0.495000	0.974520920801462353644240
0.915000	0.495000	0.975181775671740469491056
0.917000	0.495000	0.975875182146472730515541
0.919000	0.495000	0.976598547479892054035133
0.921000	0.495000	0.977349114311458544435141
0.923000	0.495000	0.978123974552427388751141
0.925000	0.495000	0.978920086279521761696287
0.927000	0.495000	0.979734293446635762236951
0.929000	0.495000	0.980563348145968904923109
0.931000	0.495000	0.981403935078768774324942
0.933000	0.495000	0.982252697834834820334038
0.935000	0.495000	0.983106266530594519181818
0.937000	0.495000	0.983961286318943306739015
0.939000	0.495000	0.984814446260637632590829
0.941000	0.495000	0.985662508037375206804143
0.943000	0.495000	0.986502333990288082787856
0.945000	0.495000	0.987330913984127311877614
0.947000	0.495000	0.988145390626113062637614
0.949000	0.495000	0.988943082408021756357641
0.951000	0.495000	0.989721504389179496108397
0.953000	0.495000	0.990478386095558049895260
0.955000	0.495000	0.991211686373503653157968
0.957000	0.495000	0.991919605004916160595485
0.959000	0.495000	0.992600590961528861377872
0.961000	0.495000	0.993253347247427309518741
0.963000	0.495000	0.993876832349504302221987
0.965000	0.495000	0.994470258383267413648809
0.967000	0.495000	0.995033086084599727172417
0.969000	0.495000	0.995565016855588624800077
0.971000	0.495000	0.996065982122612991744859
0.973000	0.495000	0.996536130307013823248496
0.975000	0.495000	0.996975811741877881999585
0.977000	0.495000	0.997385561892290550822793
0.979000	0.495000	0.997766083250643642799105
0.981000	0.495000	0.998118226283479792471098
0.983000	0.495000	0.998442969802173840854209
0.985000	0.495000	0.998741401117113181129525
0.987000	0.495000	0.999014696314916905706127
0.989000	0.495000	0.999264100971225976977053
0.991000	0.495000	0.999490911579709817580408
0.993000	0.495000	0.999696457941429250659837
0.995000	0.495000	0.999882086719501184113312
0.997000	0.495000	1.000049146323383819634500
0.999000	0.495000	1.000198973245757683159241



==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p05/1D_Riemann_Velstab_u_eps0p05_1p5rds.dat <==
0.005000	0.050000	0.993137816722730826235477
0.010000	0.050000	0.993077494191644816190490
0.015000	0.050000	0.993024095929076144884107
0.020000	0.050000	0.992977682728952704138692
0.025000	0.050000	0.992938307584588120136004
0.030000	0.050000	0.992906015573541078644837
0.035000	0.050000	0.992880843759600173470403
0.040000	0.050000	0.992862821111063720280754
0.045000	0.050000	0.992851968437242660137088
0.050000	0.050000	0.992848298342319357523422
0.055000	0.050000	0.992851815197495768394731
0.060000	0.050000	0.992862515131619716157729
0.065000	0.050000	0.992880386039831641653564
0.070000	0.050000	0.992905407610742418711425
0.075000	0.050000	0.992937551371635529484649
0.080000	0.050000	0.992976780751478105280228
0.085000	0.050000	0.993023051161569081379810
0.090000	0.050000	0.993076310092902203585652
0.095000	0.050000	0.993136497230275527847709
0.100000	0.050000	0.993203544581841346605700
0.105000	0.050000	0.993277376623881935735483
0.110000	0.050000	0.993357910459630399913067
0.115000	0.050000	0.993445055991359904368210
0.120000	0.050000	0.993538716104805708084768
0.125000	0.050000	0.993638786864714629309958
0.130000	0.050000	0.993745157720748562013569
0.135000	0.050000	0.993857711722263226228335
0.140000	0.050000	0.993976325741002586511286
0.145000	0.050000	0.994100870700635463883543
0.150000	0.050000	0.994231211811643644793435
0.155000	0.050000	0.994367208810650993200397
0.160000	0.050000	0.994508716202905151959612
0.165000	0.050000	0.994655583506688256711925
0.170000	0.050000	0.994807655498632148471927
0.175000	0.050000	0.994964772458731494531037
0.180000	0.050000	0.995126770414095584982306
0.185000	0.050000	0.995293481380310041117809
0.190000	0.050000	0.995464733599525364304839
0.195000	0.050000	0.995640351774516818572636
0.200000	0.050000	0.995820157297550800912234
0.205000	0.050000	0.996003968473845091580188
0.210000	0.050000	0.996191600738402072146016
0.215000	0.050000	0.996382866866250660464743
0.220000	0.050000	0.996577577175182471869164
0.225000	0.050000	0.996775539720751391215003
0.230000	0.050000	0.996976560483556650815729
0.235000	0.050000	0.997180443548089101568621
0.240000	0.050000	0.997386991273677692149136
0.245000	0.050000	0.997596004456986484854042
0.250000	0.050000	0.997807282486884661310000
0.255000	0.050000	0.998020623491018499251481
0.260000	0.050000	0.998235824475413369150090
0.265000	0.050000	0.998452681456502233459105
0.270000	0.050000	0.998670989586968427254021
0.275000	0.050000	0.998890543275150588620193
0.280000	0.050000	0.999111136299335234056684
0.285000	0.050000	0.999332561917096739989574
0.290000	0.050000	0.999554612970595779408711
0.295000	0.050000	0.999777081988854177119208
0.300000	0.050000	0.999999761663143416079436
0.305000	0.050000	1.000222444900931817457490
0.310000	0.050000	1.000444922628876520676044
0.315000	0.050000	1.000666986214996168058633
0.320000	0.050000	1.000888428932708684726549
0.325000	0.050000	1.001109043674648813038175
0.330000	0.050000	1.001328623573534359891823
0.335000	0.050000	1.001546962224296510868271
0.340000	0.050000	1.001763853816680427399888
0.345000	0.050000	1.001979093254005581670185
0.350000	0.050000	1.002192476275721055856138
0.355000	0.050000	1.002403799585383170622777
0.360000	0.050000	1.002612860985425236037827
0.365000	0.050000	1.002819459519132871960778
0.370000	0.050000	1.003023395620024738050802
0.375000	0.050000	1.003224471269422712893515
0.380000	0.050000	1.003422490161848923406751
0.385000	0.050000	1.003617257878999247111551
0.390000	0.050000	1.003808582071573640703832
0.395000	0.050000	1.003996272649654963871058
0.400000	0.050000	1.004180141980617335661918
0.405000	0.050000	1.004360005095116026296864
0.410000	0.050000	1.004535679900042444145924
0.415000	0.050000	1.004706987398448436721310
0.420000	0.050000	1.004873751915674962020830
0.425000	0.050000	1.005035801330985245627403
0.430000	0.050000	1.005192967314068486217593
0.435000	0.050000	1.005345085565597873511479
0.440000	0.050000	1.005491996060651427313815
0.445000	0.050000	1.005633543294655041222541
0.450000	0.050000	1.005769576529991438107459
0.455000	0.050000	1.005899950043017465617368
0.460000	0.050000	1.006024523369755785395796
0.465000	0.050000	1.006143161549529541076708
0.470000	0.050000	1.006255735365069625686374
0.475000	0.050000	1.006362121578134427579698
0.480000	0.050000	1.006462203159282697839672
0.485000	0.050000	1.006555869510752598827708
0.490000	0.050000	1.006643016681136870715818
0.495000	0.050000	1.006723547570798737993414
0.500000	0.050000	1.006797372126961187532856
0.505000	0.050000	1.006864407527173765899420
0.510000	0.050000	1.006924578350423482575593
0.515000	0.050000	1.006977816734654584962527
0.520000	0.050000	1.007024062520134322085141
0.525000	0.050000	1.007063263377385053942703
0.530000	0.050000	1.007095374919447117179061
0.535000	0.050000	1.007120360797407299102701
0.540000	0.050000	1.007138192778859853149243
0.545000	0.050000	1.007148850808871731743466
0.550000	0.050000	1.007152323052913134304731
0.555000	0.050000	1.007148605921571293819738
0.560000	0.050000	1.007137704077055051499201
0.565000	0.050000	1.007119630421184686142055
0.570000	0.050000	1.007094406065327740762427
0.575000	0.050000	1.007062060281701088015893
0.580000	0.050000	1.007022630437556687255096
0.585000	0.050000	1.006976161911188771824754
0.590000	0.050000	1.006922707991588339382361
0.595000	0.050000	1.006862329761231800162591
0.600000	0.050000	1.006795095963590069843008
0.605000	0.050000	1.006721082855339455264243
0.610000	0.050000	1.006640374044809105313902
0.615000	0.050000	1.006553060317035841464417
0.620000	0.050000	1.006459239446739317713764
0.625000	0.050000	1.006359016000121897604913
0.630000	0.050000	1.006252501126740472869869
0.635000	0.050000	1.006139812342176753645617
0.640000	0.050000	1.006021073303225321637910
0.645000	0.050000	1.005896413576504277997969
0.650000	0.050000	1.005765968401451493363652
0.655000	0.050000	1.005629878449262104567197
0.660000	0.050000	1.005488289579174354670954
0.665000	0.050000	1.005341352592149739564320
0.670000	0.050000	1.005189222984749886080635
0.675000	0.050000	1.005032060702963692122580
0.680000	0.050000	1.004870029897342975644392
0.685000	0.050000	1.004703298681381751222830
0.690000	0.050000	1.004532038892516965233881
0.695000	0.050000	1.004356425858101253822952
0.700000	0.050000	1.004176638166134782892414
0.705000	0.050000	1.003992857442097541564863
0.710000	0.050000	1.003805268132153871718515
0.715000	0.050000	1.003614057293555461569667
0.720000	0.050000	1.003419414392558772775033
0.725000	0.050000	1.003221531109905306777819
0.730000	0.050000	1.003020601154996915838069
0.735000	0.050000	1.002816820087979676756618
0.740000	0.050000	1.002610385150080940519501
0.745000	0.050000	1.002401495102930750746850
0.750000	0.050000	1.002190350075049307676522
0.755000	0.050000	1.001977151417366540542275
0.760000	0.050000	1.001762101565568885419566
0.765000	0.050000	1.001545403910113929413228
0.770000	0.050000	1.001327262672813356303436
0.775000	0.050000	1.001107882789765257669501
0.780000	0.050000	1.000887469799603524123199
0.785000	0.050000	1.000666229736928647398031
0.790000	0.050000	1.000444369029507951651681
0.795000	0.050000	1.000222094399102479300723
0.800000	0.050000	0.999999612372159840667507
0.805000	0.050000	0.999777129277824250230822
0.810000	0.050000	0.999554853417349398192471
0.815000	0.050000	0.999332992611772219504473
0.820000	0.050000	0.999111752786950191307369
0.825000	0.050000	0.998891340248327375128667
0.830000	0.050000	0.998671961063891888699118
0.835000	0.050000	0.998453820845071060574583
0.840000	0.050000	0.998237124617257221004252
0.845000	0.050000	0.998022076703881766412962
0.850000	0.050000	0.997808880607118808825362
0.855000	0.050000	0.997597738882934792492563
0.860000	0.050000	0.997388853009058884424576
0.865000	0.050000	0.997182423246337545919005
0.870000	0.050000	0.996978648491621988192435
0.875000	0.050000	0.996777726123416196735150
0.880000	0.050000	0.996579851838621966209075
0.885000	0.050000	0.996385219481346506853470
0.890000	0.050000	0.996194020863128582021773
0.895000	0.050000	0.996006445575039589535038
0.900000	0.050000	0.995822680791511705145069
0.905000	0.050000	0.995642911066313862633592
0.910000	0.050000	0.995467318121463495828039
0.915000	0.050000	0.995296080628443879945166
0.920000	0.050000	0.995129373983717369078761
0.925000	0.050000	0.994967370078079893502832
0.930000	0.050000	0.994810237061095614663486
0.935000	0.050000	0.994658139101338156784493
0.940000	0.050000	0.994511236143362231665321
0.945000	0.050000	0.994369683662220116282526
0.950000	0.050000	0.994233632416974488776873
0.955000	0.050000	0.994103228203349953417955
0.960000	0.050000	0.993978611608105522279288
0.965000	0.050000	0.993859917764541744844564
0.970000	0.050000	0.993747276111957900113225
0.975000	0.050000	0.993640810158887277658835
0.980000	0.050000	0.993540637252393943334994
0.985000	0.050000	0.993446868353804246609684
0.990000	0.050000	0.993359607822550616518242
0.995000	0.050000	0.993278953209111747923998
1.000000	0.050000	0.993204995058093009774325


==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p05/outputVX_semi_imp.dat <==
-0.002500	0.492500	0.997477971118794992655410
0.002500	0.492500	0.998096781289845580431574
0.007500	0.492500	0.998634004623051185767224
0.012500	0.492500	0.999092741598525457824564
0.017500	0.492500	0.999476760747114334471064
0.022500	0.492500	0.999790145947868746922893
0.027500	0.492500	1.000036962706011944845841
0.032500	0.492500	1.000220952370973304113022
0.037500	0.492500	1.000345267216101952101326
0.042500	0.492500	1.000412257313788577661740
0.047500	0.492500	1.000423317733425632169997
0.052500	0.492500	1.000378801971231634837523
0.057500	0.492500	1.000278004805053910786228
0.062500	0.492500	1.000119215043414389043619
0.067500	0.492500	0.999899835967640426837022
0.072500	0.492500	0.999616568693920237720363
0.077500	0.492500	0.999265651243718133756033
0.082500	0.492500	0.998843143845394743074451
0.087500	0.492500	0.998345248948707131297908
0.092500	0.492500	0.997768652685153800696582
0.097500	0.492500	0.997110873137768138896320
0.102500	0.492500	0.996370599893002806268782
0.107500	0.492500	0.995548009036659409254355
0.112500	0.492500	0.994645038114696844466778
0.117500	0.492500	0.993665606668861611794341
0.122500	0.492500	0.992615769794632840650195
0.127500	0.492500	0.991503794721159903424734
0.132500	0.492500	0.990340153589305383086128
0.137500	0.492500	0.989137429261565115368171
0.142500	0.492500	0.987910134948854934400231
0.147500	0.492500	0.986674452465310491966477
0.152500	0.492500	0.985447897793828353485424
0.157500	0.492500	0.984248926136969126687859
0.162500	0.492500	0.983096491540234151962352
0.167500	0.492500	0.982009578346323963593534
0.172500	0.492500	0.981006723056549345685085
0.177500	0.492500	0.980105545580514991854670
0.182500	0.492500	0.979322308341735614511947
0.187500	0.492500	0.978671520319501109241855
0.192500	0.492500	0.978165600932973111625301
0.197500	0.492500	0.977814615832543476692251
0.202500	0.492500	0.977626093303806897871766
0.207500	0.492500	0.977604926273063612462977
0.212500	0.492500	0.977753361005252341620064
0.217500	0.492500	0.978071069682301286185577
0.222500	0.492500	0.978555300317655474273693
0.227500	0.492500	0.979201094070898614418752
0.232500	0.492500	0.980001557130769862524744
0.237500	0.492500	0.980948172076208324554614
0.242500	0.492500	0.982031132118943550501911
0.247500	0.492500	0.983239680964463236279016
0.252500	0.492500	0.984562441252291531412766
0.257500	0.492500	0.985987715659894514708128
0.262500	0.492500	0.987503746740060139863715
0.267500	0.492500	0.989098924323615902309825
0.272500	0.492500	0.990761932721996307904533
0.277500	0.492500	0.992481833828297799193763
0.282500	0.492500	0.994248086323540003483856
0.287500	0.492500	0.996050505304164390807387
0.292500	0.492500	0.997879170504391899143570
0.297500	0.492500	0.999724294646265554398212
0.302500	0.492500	1.001576066090666294883249
0.307500	0.492500	1.003424481707065218927255
0.312500	0.492500	1.005259186608406407614780
0.317500	0.492500	1.007069337061057057169933
0.322500	0.492500	1.008843501499421702050086
0.327500	0.492500	1.010569612246999149363091
0.332500	0.492500	1.012234977426982540649192
0.337500	0.492500	1.013826358844717612228692
0.342500	0.492500	1.015330117581907165558164
0.347500	0.492500	1.016732424911455989757769
0.352500	0.492500	1.018019532169649910002818
0.357500	0.492500	1.019178089631852968111048
0.362500	0.492500	1.020195501414902894410375
0.367500	0.492500	1.021060301113401846961892
0.372500	0.492500	1.021762531356725567377453
0.377500	0.492500	1.022294109788822291662314
0.382500	0.492500	1.022649164118814679724778
0.387500	0.492500	1.022824319825934802352663
0.392500	0.492500	1.022818925759323649415933
0.397500	0.492500	1.022635205165012717287709
0.402500	0.492500	1.022278322502896186207977
0.407500	0.492500	1.021756359682567616431470
0.412500	0.492500	1.021080198942752037538639
0.417500	0.492500	1.020263313411592820401097
0.422500	0.492500	1.019321470292540388058455
0.427500	0.492500	1.018272355485219327064783
0.432500	0.492500	1.017135132117021889541775
0.437500	0.492500	1.015929948754343170591596
0.442500	0.492500	1.014677415794690951145185
0.447500	0.492500	1.013398070521232874341422
0.452500	0.492500	1.012111852355156438321160
0.457500	0.492500	1.010837609828918459697888
0.462500	0.492500	1.009592659645206058627309
0.467500	0.492500	1.008392415880653869564298
0.472500	0.492500	1.007250104027318071686636
0.477500	0.492500	1.006176570319529117725210
0.482500	0.492500	1.005180191930200139793783
0.487500	0.492500	1.004266888460347617595403
0.492500	0.492500	1.003440230038715519356174
0.497500	0.492500	1.002701632639171336336403
0.502500	0.492500	1.002050627213820988004045
0.507500	0.492500	1.001485186162556439981586
0.512500	0.492500	1.001002088657365396429100
0.517500	0.492500	1.000597305458382990650534
0.522500	0.492500	1.000266384052012069716397
0.527500	0.492500	1.000004816088257086903468
0.532500	0.492500	0.999808371019082708919257
0.537500	0.492500	0.999673382340006466684201
0.542500	0.492500	0.999596975709609814053636
0.547500	0.492500	0.999577231281280065289252
0.552500	0.492500	0.999613275675770851513846
0.557500	0.492500	0.999705302038584764368068
0.562500	0.492500	0.999854519484372317172927
0.567500	0.492500	1.000063035883083983890174
0.572500	0.492500	1.000333680355428356278935
0.577500	0.492500	1.000669773991223143738694
0.582500	0.492500	1.001074859150388185469183
0.587500	0.492500	1.001552399209144850189546
0.592500	0.492500	1.002105461722087254017310
0.597500	0.492500	1.002736398626052238824968
0.602500	0.492500	1.003446537264191862348639
0.607500	0.492500	1.004235895622437535479321
0.612500	0.492500	1.005102934238838896519042
0.617500	0.492500	1.006044355794754263655477
0.622500	0.492500	1.007054961487433786260226
0.627500	0.492500	1.008127571012640721903608
0.632500	0.492500	1.009253010470694267297631
0.637500	0.492500	1.010420169882725760501785
0.642500	0.492500	1.011616129393393181956640
0.647500	0.492500	1.012826350757908944189012
0.652500	0.492500	1.014034928453426909200630
0.657500	0.492500	1.015224892780216103815860
0.662500	0.492500	1.016378555655790050238352
0.667500	0.492500	1.017477888464942026303106
0.672500	0.492500	1.018504920300264737775819
0.677500	0.492500	1.019442144202037159317342
0.682500	0.492500	1.020272918576156984116210
0.687500	0.492500	1.020981850846715000002973
0.692500	0.492500	1.021555150614941620546006
0.697500	0.492500	1.021980940197379617018214
0.702500	0.492500	1.022249511463771520780597
0.707500	0.492500	1.022353519446937752945814
0.712500	0.492500	1.022288105294331783667872
0.717500	0.492500	1.022050943781036114188510
0.722500	0.492500	1.021642213760484807494322
0.727500	0.492500	1.021064493486834479085701
0.732500	0.492500	1.020322586527796282496183
0.737500	0.492500	1.019423287765193864018443
0.742500	0.492500	1.018375102474318838474687
0.747500	0.492500	1.017187934379517377792013
0.752500	0.492500	1.015872760613191649881060
0.757500	0.492500	1.014441312409116058290692
0.762500	0.492500	1.012905779966255748192339
0.767500	0.492500	1.011278558156372575638215
0.772500	0.492500	1.009572046665645705942893
0.777500	0.492500	1.007798513930431294483014
0.782500	0.492500	1.005970029137349452952321
0.787500	0.492500	1.004098460989812480192995
0.792500	0.492500	1.002195536340445558565193
0.797500	0.492500	1.000272946618022240627965
0.802500	0.492500	0.998342485686037450776098
0.807500	0.492500	0.996416199744788788628114
0.812500	0.492500	0.994506528416976509632264
0.817500	0.492500	0.992626416400634425940552
0.822500	0.492500	0.990789377046088270972746
0.827500	0.492500	0.989009492778851417860153
0.832500	0.492500	0.987301342166785667053830
0.837500	0.492500	0.985679849214466052842454
0.842500	0.492500	0.984160056673149652439747
0.847500	0.492500	0.982756831253380758184335
0.852500	0.492500	0.981484514103369343196448
0.857500	0.492500	0.980356534320055206244149
0.862500	0.492500	0.979385006250886536172118
0.867500	0.492500	0.978580332726121437936229
0.872500	0.492500	0.977950836098530729145750
0.877500	0.492500	0.977502437179999628114047
0.882500	0.492500	0.977238399106408084371367
0.887500	0.492500	0.977159149184025799250719
0.892500	0.492500	0.977262187267932458389907
0.897500	0.492500	0.977542084590819815304030
0.902500	0.492500	0.977990572544676584065826
0.907500	0.492500	0.978596716985482562023435
0.912500	0.492500	0.979347170349857298887741
0.917500	0.492500	0.980226491313552994455449
0.922500	0.492500	0.981217519869804100096644
0.927500	0.492500	0.982301794483778745181723
0.932500	0.492500	0.983459997281503350841092
0.937500	0.492500	0.984672412942928731993675
0.942500	0.492500	0.985919386999684621564199
0.947500	0.492500	0.987181769531660702199360
0.952500	0.492500	0.988441330802799833499250
0.957500	0.492500	0.989681136198478750287677
0.962500	0.492500	0.990885868975823758120214
0.967500	0.492500	0.992042090864884706924443
0.972500	0.492500	0.993138432501868395618772
0.977500	0.492500	0.994165708040318563121218
0.982500	0.492500	0.995116951034470287318356
0.987500	0.492500	0.995987371728939918646972
0.992500	0.492500	0.996774239084281976630564
0.997500	0.492500	0.997476693679201997788653



==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p8/1D_Riemann_ExpRus_u_eps0p8.dat <==
0.001000	0.495000	0.680000118306486545094458
0.003000	0.495000	0.680000065581455648278109
0.005000	0.495000	0.680000035988590934010745
0.007000	0.495000	0.680000019551731171851827
0.009000	0.495000	0.680000010516412678462927
0.011000	0.495000	0.680000005600639001457353
0.013000	0.495000	0.680000002953388582582761
0.015000	0.495000	0.680000001542204968174588
0.017000	0.495000	0.680000000797492454296389
0.019000	0.495000	0.680000000408408356022960
0.021000	0.495000	0.680000000207132804241894
0.023000	0.495000	0.680000000104018287316876
0.025000	0.495000	0.680000000051667274902911
0.027000	0.495000	0.680000000025253292790239
0.029000	0.495000	0.680000000011845240344144
0.031000	0.495000	0.680000000004642113360376
0.033000	0.495000	0.679999999999813753426281
0.035000	0.495000	0.679999999994625126120695
0.037000	0.495000	0.679999999985999914464685
0.039000	0.495000	0.679999999968838864106147
0.041000	0.495000	0.679999999933254106743163
0.043000	0.495000	0.679999999859355552800366
0.045000	0.495000	0.679999999707114111124895
0.047000	0.495000	0.679999999396655896433117
0.049000	0.495000	0.679999998770299374228898
0.051000	0.495000	0.679999997520267851491838
0.053000	0.495000	0.679999995052682160157076
0.055000	0.495000	0.679999990234808393552157
0.057000	0.495000	0.679999980931148551022147
0.059000	0.495000	0.679999963162570830732534
0.061000	0.495000	0.679999929601246111410262
0.063000	0.495000	0.679999866910674821696148
0.065000	0.495000	0.679999751104023109071761
0.067000	0.495000	0.679999539547240017256513
0.069000	0.495000	0.679999157357067285367691
0.071000	0.495000	0.679998474560362553553716
0.073000	0.495000	0.679997268229129869787641
0.075000	0.495000	0.679995160508595652970598
0.077000	0.495000	0.679991518479405865349463
0.079000	0.495000	0.679985294394705896969811
0.081000	0.495000	0.679974773987088276783197
0.083000	0.495000	0.679957184870611297533571
0.085000	0.495000	0.679928094738320831780243
0.087000	0.495000	0.679880497684509643718798
0.089000	0.495000	0.679803443503259496871749
0.091000	0.495000	0.679680005430633449314826
0.093000	0.495000	0.679484302033432685519188
0.095000	0.495000	0.679177184104013176302317
0.097000	0.495000	0.678700063976062528681155
0.099000	0.495000	0.677966203896134156359210
0.101000	0.495000	0.676848606517009176997135
0.103000	0.495000	0.675163510850617210046209
0.105000	0.495000	0.672648509273170658318008
0.107000	0.495000	0.668934732451668456754135
0.109000	0.495000	0.663513951348850494760256
0.111000	0.495000	0.655704843841320883512935
0.113000	0.495000	0.644629656792916394536519
0.115000	0.495000	0.629224628865237667341148
0.117000	0.495000	0.608323749193393270573438
0.119000	0.495000	0.580865921966296494538540
0.121000	0.495000	0.546255394298988616874624
0.123000	0.495000	0.504822699953286546659115
0.125000	0.495000	0.458194426486258354902503
0.127000	0.495000	0.409285883686542784065665
0.129000	0.495000	0.361739964322440599175934
0.131000	0.495000	0.318970681636872088748902
0.133000	0.495000	0.283277955762579525256228
0.135000	0.495000	0.255468689525194914136108
0.137000	0.495000	0.235063097956121541676211
0.139000	0.495000	0.220825651196834393807933
0.141000	0.495000	0.211293297631977350370391
0.143000	0.495000	0.205121318880644665227919
0.145000	0.495000	0.201233095133260403430953
0.147000	0.495000	0.198839109606004121877376
0.149000	0.495000	0.197394508174447619319736
0.151000	0.495000	0.196540094265506032344959
0.153000	0.495000	0.196048134126281164979488
0.155000	0.495000	0.195779969532852426983283
0.157000	0.495000	0.195655680957669192432391
0.159000	0.495000	0.195633648979809809942410
0.161000	0.495000	0.195697463399607085587917
0.163000	0.495000	0.195847964349141978601665
0.165000	0.495000	0.196098706637560321608404
0.167000	0.495000	0.196473591956289911353295
0.169000	0.495000	0.197005773603646627822883
0.171000	0.495000	0.197737194473999511323825
0.173000	0.495000	0.198718296569832197917549
0.175000	0.495000	0.200007566532147879057035
0.177000	0.495000	0.201670679496356558546566
0.179000	0.495000	0.203779091220500252479297
0.181000	0.495000	0.206408016955336837128243
0.183000	0.495000	0.209633828019131773778838
0.185000	0.495000	0.213530988969915652697651
0.187000	0.495000	0.218168739291901336851964
0.189000	0.495000	0.223607780749732421021747
0.191000	0.495000	0.229897253737158691055953
0.193000	0.495000	0.237072267293404914667576
0.195000	0.495000	0.245152190151362275871705
0.197000	0.495000	0.254139824362633381937826
0.199000	0.495000	0.264021484441622544814265
0.201000	0.495000	0.274767910898597755853245
0.203000	0.495000	0.286335872200525864972320
0.205000	0.495000	0.298670262678266018596673
0.207000	0.495000	0.311706488012934268549969
0.209000	0.495000	0.325372941072207044754805
0.211000	0.495000	0.339593401568201058715601
0.213000	0.495000	0.354289234425531174288437
0.215000	0.495000	0.369381305731620701582330
0.217000	0.495000	0.384791575529402130051437
0.219000	0.495000	0.400444359778606262523226
0.221000	0.495000	0.416267278067325829926659
0.223000	0.495000	0.432191919295631499231547
0.225000	0.495000	0.448154265805767004771099
0.227000	0.495000	0.464094918986081794720633
0.229000	0.495000	0.479959167958021126754176
0.231000	0.495000	0.495696939089909527353939
0.233000	0.495000	0.511262658972953754066282
0.235000	0.495000	0.526615058016194348411432
0.237000	0.495000	0.541716936549374694642722
0.239000	0.495000	0.556534910624167267201301
0.241000	0.495000	0.571039150785594418202606
0.243000	0.495000	0.585203124081722148019935
0.245000	0.495000	0.599003347611079983714433
0.247000	0.495000	0.612419161123265998192267
0.249000	0.495000	0.625432526784272413422627
0.251000	0.495000	0.638027866411103428134766
0.253000	0.495000	0.650191950428952836205099
0.255000	0.495000	0.661913858464738935616367
0.257000	0.495000	0.673185038415438419256986
0.259000	0.495000	0.683999497943535206267995
0.261000	0.495000	0.694354167777745612255558
0.263000	0.495000	0.704249477230650011705393
0.265000	0.495000	0.713690175696379047742823
0.267000	0.495000	0.722686416287449340245530
0.269000	0.495000	0.731255086930818309909341
0.271000	0.495000	0.739421330126621034750656
0.273000	0.495000	0.747220138596845995238027
0.275000	0.495000	0.754697857849876418967483
0.277000	0.495000	0.761913379866384410377123
0.279000	0.495000	0.768938788564929032176565
0.281000	0.495000	0.775859230399076893469612
0.283000	0.495000	0.782771840195270574014330
0.285000	0.495000	0.789783651826729826694873
0.287000	0.495000	0.797008552883802345867537
0.289000	0.495000	0.804563479347485399628681
0.291000	0.495000	0.812564162387957367172930
0.293000	0.495000	0.821120809137454998882788
0.295000	0.495000	0.830334106989398024190052
0.297000	0.495000	0.840291885844273833683360
0.299000	0.495000	0.851066668789107416692730
0.301000	0.495000	0.862714213105556071425895
0.303000	0.495000	0.875273017053650792540509
0.305000	0.495000	0.888764665769556594376866
0.307000	0.495000	0.903194824780840788136516
0.309000	0.495000	0.918554664685530930512414
0.311000	0.495000	0.934822509709304250158368
0.313000	0.495000	0.951965535617498970211159
0.315000	0.495000	0.969941387167835067373289
0.317000	0.495000	0.988699631902030473540322
0.319000	0.495000	1.008183008561829518967556
0.321000	0.495000	1.028328461015754591301175
0.323000	0.495000	1.049067971289354250785664
0.325000	0.495000	1.070329218994503728268342
0.327000	0.495000	1.092036101063176278813671
0.329000	0.495000	1.114109147420868417555084
0.331000	0.495000	1.136465867111359662189329
0.333000	0.495000	1.159021056983107866855676
0.335000	0.495000	1.181687102404094247276589
0.337000	0.495000	1.204374297113384839619243
0.339000	0.495000	1.226991207357537305711048
0.341000	0.495000	1.249445103716435356844272
0.343000	0.495000	1.271642482132141038775330
0.345000	0.495000	1.293489693165613685366111
0.347000	0.495000	1.314893694958496173086360
0.349000	0.495000	1.335762940359433326165117
0.351000	0.495000	1.356008401877906388577344
0.353000	0.495000	1.375544729399933441271742
0.355000	0.495000	1.394291524995741493597734
0.357000	0.495000	1.412174706992458173004934
0.359000	0.495000	1.429127922411727702467488
0.361000	0.495000	1.445093953859522883931277
0.363000	0.495000	1.460026055303108361016484
0.365000	0.495000	1.473889142424538833964220
0.367000	0.495000	1.486660759042387036643618
0.369000	0.495000	1.498331742953381118255152
0.371000	0.495000	1.508906523559822909774653
0.373000	0.495000	1.518403000205774677766613
0.375000	0.495000	1.526851973681326413156967
0.377000	0.495000	1.534296132230765996595778
0.379000	0.495000	1.540788624963663089317834
0.381000	0.495000	1.546391286424158240109250
0.383000	0.495000	1.551172602556757373903906
0.385000	0.495000	1.555205527061725767623557
0.387000	0.495000	1.558565265697448465331831
0.389000	0.495000	1.561327143336326273015402
0.391000	0.495000	1.563564654928922381671441
0.393000	0.495000	1.565347778838323211658690
0.395000	0.495000	1.566741602220320661587039
0.397000	0.495000	1.567805276748093890049063
0.399000	0.495000	1.568591292499524003645206
0.401000	0.495000	1.569145031228803555123363
0.403000	0.495000	1.569504539717287983080496
0.405000	0.495000	1.569700450734287322518412
0.407000	0.495000	1.569755973987824626547649
0.409000	0.495000	1.569686884222983858094835
0.411000	0.495000	1.569501435893998264603511
0.413000	0.495000	1.569200155782020766892515
0.415000	0.495000	1.568775494076963594736185
0.417000	0.495000	1.568211332602638119482208
0.419000	0.495000	1.567482385742101635983659
0.421000	0.495000	1.566553566658368534803003
0.423000	0.495000	1.565379429908170250129729
0.425000	0.495000	1.563903839186405075878383
0.427000	0.495000	1.562060041957266554035755
0.429000	0.495000	1.559771356104769912676034
0.431000	0.495000	1.556952681137159233415446
0.433000	0.495000	1.553513030443791409496157
0.435000	0.495000	1.549359233635303922937965
0.437000	0.495000	1.544400871826060894775878
0.439000	0.495000	1.538556379425650044723284
0.441000	0.495000	1.531760075099962037370460
0.443000	0.495000	1.523969683120294682510121
0.445000	0.495000	1.515173698228313270419676
0.447000	0.495000	1.505397770210866292828200
0.449000	0.495000	1.494709187163060226666289
0.451000	0.495000	1.483218569107174866772425
0.453000	0.495000	1.471078083041751138893005
0.455000	0.495000	1.458475862393534772110115
0.457000	0.495000	1.445626819162591392142758
0.459000	0.495000	1.432760589922735805501475
0.461000	0.495000	1.420107840062489801269408
0.463000	0.495000	1.407886447254145911855971
0.465000	0.495000	1.396289116158745402529462
0.467000	0.495000	1.385473729494176353682633
0.469000	0.495000	1.375557276291595520945066
0.471000	0.495000	1.366613629718488320818892
0.473000	0.495000	1.358674902722430077872673
0.475000	0.495000	1.351735694627401063172556
0.477000	0.495000	1.345759311375141598077221
0.479000	0.495000	1.340684998407437822365296
0.481000	0.495000	1.336435329535621052698957
0.483000	0.495000	1.332923089255758197779755
0.485000	0.495000	1.330057211914107417882747
0.487000	0.495000	1.327747554254096629122728
0.489000	0.495000	1.325908451503357454726029
0.491000	0.495000	1.324461131057937501864785
0.493000	0.495000	1.323335133547690167787891
0.495000	0.495000	1.322468926767366603769460
0.497000	0.495000	1.321809904151853176657028
0.499000	0.495000	1.321313946328295241272599
0.501000	0.495000	1.320944700231832191761328
0.503000	0.495000	1.320672701618701871950634
0.505000	0.495000	1.320474437827980018766993
0.507000	0.495000	1.320331420961179613726699
0.509000	0.495000	1.320229318667623719107951
0.511000	0.495000	1.320157170986721029137811
0.513000	0.495000	1.320106707190091821502165
0.515000	0.495000	1.320071765932363527795701
0.517000	0.495000	1.320047814723617429777391
0.519000	0.495000	1.320031560171230022859845
0.521000	0.495000	1.320020637997928236728740
0.523000	0.495000	1.320013370967908938879987
0.525000	0.495000	1.320008583060373164030921
0.527000	0.495000	1.320005459123127389275965
0.529000	0.495000	1.320003440509301961824917
0.531000	0.495000	1.320002148620696313940925
0.533000	0.495000	1.320001329695742242620327
0.535000	0.495000	1.320000815490464107782032
0.537000	0.495000	1.320000495653721461764007
0.539000	0.495000	1.320000298572424624055088
0.541000	0.495000	1.320000178259203682529233
0.543000	0.495000	1.320000105488324360081265
0.545000	0.495000	1.320000061876583474784752
0.547000	0.495000	1.320000035978021513116687
0.549000	0.495000	1.320000020737541301940610
0.551000	0.495000	1.320000011849721710532890
0.553000	0.495000	1.320000006713028195548532
0.555000	0.495000	1.320000003770871677133414
0.557000	0.495000	1.320000002100990110776024
0.559000	0.495000	1.320000001162391800590967
0.561000	0.495000	1.320000000641154080938122
0.563000	0.495000	1.320000000357623992641720
0.565000	0.495000	1.320000000211471569144805
0.567000	0.495000	1.320000000150098662388132
0.569000	0.495000	1.320000000151766661460329
0.571000	0.495000	1.320000000218740865420841
0.573000	0.495000	1.320000000378564797287595
0.575000	0.495000	1.320000000693951180963381
0.577000	0.495000	1.320000001284283630553773
0.579000	0.495000	1.320000002364959179601556
0.581000	0.495000	1.320000004315428965284696
0.583000	0.495000	1.320000007793816321211011
0.585000	0.495000	1.320000013926597270952357
0.587000	0.495000	1.320000024617773659585396
0.589000	0.495000	1.320000043045580939704564
0.591000	0.495000	1.320000074449028559797625
0.593000	0.495000	1.320000127355261509976003
0.595000	0.495000	1.320000215466385018459050
0.597000	0.495000	1.320000360516018877987676
0.599000	0.495000	1.320000596526577751887999
0.601000	0.495000	1.320000976052373431457454
0.603000	0.495000	1.320001579183357254265729
0.605000	0.495000	1.320002526307703982766384
0.607000	0.495000	1.320003995880042024779755
0.609000	0.495000	1.320006248697697115446203
0.611000	0.495000	1.320009660418540287096789
0.613000	0.495000	1.320014764213236713175093
0.615000	0.495000	1.320022305465929246537371
0.617000	0.495000	1.320033310236264023629360
0.619000	0.495000	1.320049168673317563360570
0.621000	0.495000	1.320071733624111676164148
0.623000	0.495000	1.320103433212273413843718
0.625000	0.495000	1.320147394116589323331823
0.627000	0.495000	1.320207569660650559484338
0.629000	0.495000	1.320288863740269880153733
0.631000	0.495000	1.320397238306407317054436
0.633000	0.495000	1.320539788986524243341592
0.635000	0.495000	1.320724771019794241411205
0.637000	0.495000	1.320961556667302083667437
0.639000	0.495000	1.321260506324416050816239
0.641000	0.495000	1.321632739275393042532869
0.643000	0.495000	1.322089796660891991564313
0.645000	0.495000	1.322643198582587942269129
0.647000	0.495000	1.323303908573849607677175
0.649000	0.495000	1.324081730578641646900451
0.651000	0.495000	1.324984674347489566059721
0.653000	0.495000	1.326018332920414932729614
0.655000	0.495000	1.327185319055860457382323
0.657000	0.495000	1.328484805191250783806822
0.659000	0.495000	1.329912203822743332892742
0.661000	0.495000	1.331459013071571106934243
0.663000	0.495000	1.333112837430294295160138
0.665000	0.495000	1.334857578407650402496643
0.667000	0.495000	1.336673776104790878349604
0.669000	0.495000	1.338539072288746467620513
0.671000	0.495000	1.340428759207369369121920
0.673000	0.495000	1.342316376378972275773549
0.675000	0.495000	1.344174319403319550758624
0.677000	0.495000	1.345974429556891394099694
0.679000	0.495000	1.347688539445439204200738
0.681000	0.495000	1.349288957213220951913968
0.683000	0.495000	1.350748878857185308888234
0.685000	0.495000	1.352042724432064746409310
0.687000	0.495000	1.353146398995041410628914
0.689000	0.495000	1.354037482897019861738386
0.691000	0.495000	1.354695358527820525651464
0.693000	0.495000	1.355101282022982633890251
0.695000	0.495000	1.355238408954218654045576
0.697000	0.495000	1.355091782880308848291406
0.699000	0.495000	1.354648295040704164549084
0.701000	0.495000	1.353896622608818933741759
0.703000	0.495000	1.352827151926438098428207
0.705000	0.495000	1.351431892118039712613609
0.707000	0.495000	1.349704383504247484637517
0.709000	0.495000	1.347639604340288066453013
0.711000	0.495000	1.345233878620798906311506
0.713000	0.495000	1.342484787024361025942198
0.715000	0.495000	1.339391082517572328924871
0.717000	0.495000	1.335952611690992775095310
0.719000	0.495000	1.332170242546346417000791
0.721000	0.495000	1.328045799183004138654951
0.723000	0.495000	1.323582003629096837116208
0.725000	0.495000	1.318782424916528084324341
0.727000	0.495000	1.313651435398621059036373
0.729000	0.495000	1.308194174244638130488738
0.731000	0.495000	1.302416518008586043819719
0.733000	0.495000	1.296325058153546372352594
0.735000	0.495000	1.289927085411155305294528
0.737000	0.495000	1.283230580863618630615974
0.739000	0.495000	1.276244213648097591828900
0.741000	0.495000	1.268977345196213635247773
0.743000	0.495000	1.261440039930731948913945
0.745000	0.495000	1.253643082343082637564180
0.747000	0.495000	1.245598000365300883629516
0.749000	0.495000	1.237317094924287985691080
0.751000	0.495000	1.228813475522228193526075
0.753000	0.495000	1.220101101624965878045259
0.755000	0.495000	1.211194829569399500357463
0.757000	0.495000	1.202110464653144417113140
0.759000	0.495000	1.192864818131595061601047
0.761000	0.495000	1.183475769239541897093204
0.763000	0.495000	1.173962333621054954235774
0.765000	0.495000	1.164344743020989003667864
0.767000	0.495000	1.154644549997171143473906
0.769000	0.495000	1.144884793624763474895190
0.771000	0.495000	1.135090316882298555611897
0.773000	0.495000	1.125288460566002068929947
0.775000	0.495000	1.115510687092228447880871
0.777000	0.495000	1.105796491776138479323777
0.779000	0.495000	1.096202925384768045447004
0.781000	0.495000	1.086827833019833100536289
0.783000	0.495000	1.077866358125475487739209
0.785000	0.495000	1.069746504062291991843381
0.787000	0.495000	1.063442954099911963439240
0.789000	0.495000	1.061138403098355720288737
0.791000	0.495000	1.067273176585118221737503
0.793000	0.495000	1.088789128218275781279090
0.795000	0.495000	1.130670374323534899119181
0.797000	0.495000	1.184716891265338079008984
0.799000	0.495000	1.224223637128399655438216
0.801000	0.495000	1.222026686376935344924277
0.803000	0.495000	1.178008378906169273392379
0.805000	0.495000	1.118460057393638074074715
0.807000	0.495000	1.068279036972820117412653
0.809000	0.495000	1.035175306910949721839188
0.811000	0.495000	1.015670065725989612559488
0.813000	0.495000	1.004286521370581608536554
0.815000	0.495000	0.997123675150459631844058
0.817000	0.495000	0.991992602394828115741632
0.819000	0.495000	0.987781946421076417763629
0.821000	0.495000	0.983948597499024746326768
0.823000	0.495000	0.980227251076085881464905
0.825000	0.495000	0.976484813126646700176536
0.827000	0.495000	0.972652830652835809210899
0.829000	0.495000	0.968698898120350149198998
0.831000	0.495000	0.964616850887308419082444
0.833000	0.495000	0.960425560797064870044437
0.835000	0.495000	0.956170959073739390454705
0.837000	0.495000	0.951928147820598313799678
0.839000	0.495000	0.947801589487777484954734
0.841000	0.495000	0.943922129127626852174160
0.843000	0.495000	0.940440335763974677441013
0.845000	0.495000	0.937516422550013550640813
0.847000	0.495000	0.935307742384242635225178
0.849000	0.495000	0.933955407965485817634033
0.851000	0.495000	0.933571793378619840808597
0.853000	0.495000	0.934230229325301309017959
0.855000	0.495000	0.935958756394423274649341
0.857000	0.495000	0.938738636814429927568426
0.859000	0.495000	0.942506574270047803310035
0.861000	0.495000	0.947160187719284785146101
0.863000	0.495000	0.952565755680274683925290
0.865000	0.495000	0.958567177213768384369530
0.867000	0.495000	0.964995213188177602958717
0.869000	0.495000	0.971676274449737698013507
0.871000	0.495000	0.978440243296019862562218
0.873000	0.495000	0.985127006104840052813643
0.875000	0.495000	0.991591518640695390729434
0.877000	0.495000	0.997707321533361723986388
0.879000	0.495000	1.003368482965278030150102
0.881000	0.495000	1.008489983769727871276700
0.883000	0.495000	1.013006590731381439951519
0.885000	0.495000	1.016870296873596535291995
0.887000	0.495000	1.020046448512337722291932
0.889000	0.495000	1.022508729910709401877966
0.891000	0.495000	1.024233237614717850760826
0.893000	0.495000	1.025191948018405074805059
0.895000	0.495000	1.025345997754155025205591
0.897000	0.495000	1.024639493748374707848825
0.899000	0.495000	1.022993951107076249229522
0.901000	0.495000	1.020304253208333511437900
0.903000	0.495000	1.016437293712002309931108
0.905000	0.495000	1.011234139998882453070905
0.907000	0.495000	1.004516753238625437205656
0.909000	0.495000	0.996100185301937779414061
0.911000	0.495000	0.985810777444281693959738
0.913000	0.495000	0.973510094782728763185276
0.915000	0.495000	0.959123079066897754607623
0.917000	0.495000	0.942667267236100725469328
0.919000	0.495000	0.924278220392390270632177
0.921000	0.495000	0.904225130812119193279841
0.923000	0.495000	0.882910687357374657224796
0.925000	0.495000	0.860851302354145753170656
0.927000	0.495000	0.838637762150492349633168
0.929000	0.495000	0.816881358782532429607670
0.931000	0.495000	0.796154882849441691838877
0.933000	0.495000	0.776939697994936784297693
0.935000	0.495000	0.759588548622055936831998
0.937000	0.495000	0.744309338056426517127306
0.939000	0.495000	0.731169646969296982419451
0.941000	0.495000	0.720117279650299590976203
0.943000	0.495000	0.711009897723477335418352
0.945000	0.495000	0.703646921823253723715652
0.947000	0.495000	0.697798572929183236190909
0.949000	0.495000	0.693229155027948573675189
0.951000	0.495000	0.689713659285898561535078
0.953000	0.495000	0.687048124801336257405637
0.955000	0.495000	0.685054895245194361841357
0.957000	0.495000	0.683584118494060088977449
0.959000	0.495000	0.682512743798791454707953
0.961000	0.495000	0.681742040330177823115321
0.963000	0.495000	0.681194398047868410195349
0.965000	0.495000	0.680809932927608718600254
0.967000	0.495000	0.680543225847438537634559
0.969000	0.495000	0.680360380837195410919094
0.971000	0.495000	0.680236488001660477564769
0.973000	0.495000	0.680153510433521235611920
0.975000	0.495000	0.680098574147526835353972
0.977000	0.495000	0.680062618090815695914841
0.979000	0.495000	0.680039351770995725843250
0.981000	0.495000	0.680024466582714093298989
0.983000	0.495000	0.680015050288250932908340
0.985000	0.495000	0.680009160046959659773336
0.987000	0.495000	0.680005516350491667765255
0.989000	0.495000	0.680003287214789309267360
0.991000	0.495000	0.680001938420687457309555
0.993000	0.495000	0.680001131186224183622357
0.995000	0.495000	0.680000653295017909449882
0.997000	0.495000	0.680000373419822889964337
0.999000	0.495000	0.680000211262430820369218



==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p8/1D_Riemann_Velstab_u_eps0p8_1p5rds.dat <==
0.005000	0.050000	0.680003445232327807801198
0.010000	0.050000	0.680001308223683653686464
0.015000	0.050000	0.680000482697804664589114
0.020000	0.050000	0.680000173185343670390068
0.025000	0.050000	0.680000060461526723010195
0.030000	0.050000	0.680000020540621918918589
0.035000	0.050000	0.680000006729476469402584
0.040000	0.050000	0.680000001793556907436766
0.045000	0.050000	0.679999998713112896453481
0.050000	0.050000	0.679999990951301924724248
0.055000	0.050000	0.679999958585455699378031
0.060000	0.050000	0.679999822432030498475797
0.065000	0.050000	0.679999274161107170044716
0.070000	0.050000	0.679997171761793861577416
0.075000	0.050000	0.679989508192864966495961
0.080000	0.050000	0.679962989803417405809682
0.085000	0.050000	0.679875979366843297135858
0.090000	0.050000	0.679605471384841619553185
0.095000	0.050000	0.678808787703495952747801
0.100000	0.050000	0.676585309818323654695860
0.105000	0.050000	0.670705296251861482481615
0.110000	0.050000	0.656044867506009432567282
0.115000	0.050000	0.622366858571367864705337
0.120000	0.050000	0.555328825360888456152963
0.125000	0.050000	0.450911962934554044757363
0.130000	0.050000	0.336484564884673043039243
0.135000	0.050000	0.253824729976499907646570
0.140000	0.050000	0.214294733939097731267864
0.145000	0.050000	0.200692028237679787050496
0.150000	0.050000	0.196943378158047854853407
0.155000	0.050000	0.196222031676605596084428
0.160000	0.050000	0.196571531912439312339558
0.165000	0.050000	0.197738487477433250161241
0.170000	0.050000	0.200068288103588315385295
0.175000	0.050000	0.204212663541304018099964
0.180000	0.050000	0.211026607033221735854056
0.185000	0.050000	0.221441107853432267438265
0.190000	0.050000	0.236273858574520878583769
0.195000	0.050000	0.256022830230019593500401
0.200000	0.050000	0.280726201800717389822637
0.205000	0.050000	0.309945638101399190134089
0.210000	0.050000	0.342869173647189939835300
0.215000	0.050000	0.378475628782379058812069
0.220000	0.050000	0.415695902099903202842057
0.225000	0.050000	0.453529659018380437718321
0.230000	0.050000	0.491109845076859119483714
0.235000	0.050000	0.527724416636999538177122
0.240000	0.050000	0.562811890876764087110473
0.245000	0.050000	0.595946173941794499206992
0.250000	0.050000	0.626815055793140896156501
0.255000	0.050000	0.655206046913881068327612
0.260000	0.050000	0.680993258496807585267163
0.265000	0.050000	0.704104464540826091578651
0.270000	0.050000	0.724556405459946484270972
0.275000	0.050000	0.742704538350808740609921
0.280000	0.050000	0.759610479372815783349893
0.285000	0.050000	0.777137355230013038287495
0.290000	0.050000	0.797521809632015021840346
0.295000	0.050000	0.822672973564122944623023
0.300000	0.050000	0.853655092086458178179953
0.305000	0.050000	0.890574169959840733490353
0.310000	0.050000	0.932816030323513345479114
0.315000	0.050000	0.979385872736859952603083
0.320000	0.050000	1.029140261994682337132190
0.325000	0.050000	1.080919853626811644176087
0.330000	0.050000	1.133603773580523998987246
0.335000	0.050000	1.186125121533372350768332
0.340000	0.050000	1.237475740400017398812338
0.345000	0.050000	1.286715342789457094951899
0.350000	0.050000	1.332990620357968669651427
0.355000	0.050000	1.375564003161488635385012
0.360000	0.050000	1.413848014466110747378025
0.365000	0.050000	1.447438797140486732573095
0.370000	0.050000	1.476141202386019646297655
0.375000	0.050000	1.499978184216665511030442
0.380000	0.050000	1.519179490620820249802136
0.385000	0.050000	1.534148459296314381816728
0.390000	0.050000	1.545409701058568563425411
0.395000	0.050000	1.553542633480668788692469
0.400000	0.050000	1.559105349868549650338423
0.405000	0.050000	1.562551945928613683634012
0.410000	0.050000	1.564148055567684991729038
0.415000	0.050000	1.563896971163108329250235
0.420000	0.050000	1.561500235425031579694632
0.425000	0.050000	1.556383832429138802666557
0.430000	0.050000	1.547817960650108792819424
0.435000	0.050000	1.535135124866046751890281
0.440000	0.050000	1.518009090747333589277446
0.445000	0.050000	1.496709283677774449117237
0.450000	0.050000	1.472218091599381217804421
0.455000	0.050000	1.446125931914139517431295
0.460000	0.050000	1.420309977479583096737770
0.465000	0.050000	1.396513076891640503518488
0.470000	0.050000	1.375991867789060130178314
0.475000	0.050000	1.359355933662930615568598
0.480000	0.050000	1.346612380340120651567304
0.485000	0.050000	1.337341924341910237572506
0.490000	0.050000	1.330908656505161991034925
0.495000	0.050000	1.326633575468464387725476
0.500000	0.050000	1.323904603215417141726107
0.505000	0.050000	1.322227021751815501104943
0.510000	0.050000	1.321231930649110930531265
0.515000	0.050000	1.320661462596661728241543
0.520000	0.050000	1.320344973477815875284591
0.525000	0.050000	1.320174865132512698195910
0.530000	0.050000	1.320086200922873986840500
0.535000	0.050000	1.320041347387764130161258
0.540000	0.050000	1.320019307760006865848368
0.545000	0.050000	1.320008781479881765363871
0.550000	0.050000	1.320003891732693945826327
0.555000	0.050000	1.320001681217063849160809
0.560000	0.050000	1.320000708155669721932668
0.565000	0.050000	1.320000290786586871760733
0.570000	0.050000	1.320000116149406155230395
0.575000	0.050000	1.320000045098969954082690
0.580000	0.050000	1.320000020390885930865466
0.585000	0.050000	1.320000032801639244794956
0.590000	0.050000	1.320000137869172140980822
0.595000	0.050000	1.320000563539024174275482
0.600000	0.050000	1.320002035441934395976205
0.605000	0.050000	1.320006605562020096655829
0.610000	0.050000	1.320019513685825263138440
0.615000	0.050000	1.320052859616281271115668
0.620000	0.050000	1.320131838001625368406167
0.625000	0.050000	1.320303468960183357339133
0.630000	0.050000	1.320645660074590388433080
0.635000	0.050000	1.321271374091342210022049
0.640000	0.050000	1.322320633253167621035118
0.645000	0.050000	1.323935224079797468021980
0.650000	0.050000	1.326218654660511697684910
0.655000	0.050000	1.329193518497653547782988
0.660000	0.050000	1.332772707921554555809962
0.665000	0.050000	1.336755747009781281064988
0.670000	0.050000	1.340850332365079999874524
0.675000	0.050000	1.344709624853559715162987
0.680000	0.050000	1.347972803958261245327321
0.685000	0.050000	1.350299252213089884477881
0.690000	0.050000	1.351391888512873507011136
0.695000	0.050000	1.351009536297616886457718
0.700000	0.050000	1.348970609514590579536275
0.705000	0.050000	1.345151062986734258331012
0.710000	0.050000	1.339479215730590810906619
0.715000	0.050000	1.331929354125451991919249
0.720000	0.050000	1.322515328025187564264797
0.725000	0.050000	1.311284814742252446961857
0.730000	0.050000	1.298314562672389094188929
0.735000	0.050000	1.283706704099609297031748
0.740000	0.050000	1.267586100577092311780802
0.745000	0.050000	1.250098619847935799143102
0.750000	0.050000	1.231410239520481120223394
0.755000	0.050000	1.211707054736900879277073
0.760000	0.050000	1.191197363584490798160687
0.765000	0.050000	1.170122820336516156203288
0.770000	0.050000	1.148815896018856363980376
0.775000	0.050000	1.127997155835686271529994
0.780000	0.050000	1.110289457194863160793830
0.785000	0.050000	1.107028513937695413105189
0.790000	0.050000	1.152963703158861985542671
0.795000	0.050000	1.256250166798388301359068
0.800000	0.050000	1.271289468102072106603373
0.805000	0.050000	1.166616519947473173957064
0.810000	0.050000	1.072392389523256994721123
0.815000	0.050000	1.023774049120211637742273
0.820000	0.050000	0.999951161731152948775048
0.825000	0.050000	0.985201243247991853557721
0.830000	0.050000	0.973690396083525477877174
0.835000	0.050000	0.964155896198849449163504
0.840000	0.050000	0.956961152595135478016175
0.845000	0.050000	0.952846311595798800553325
0.850000	0.050000	0.952329108048278305531653
0.855000	0.050000	0.955423452355205649055847
0.860000	0.050000	0.961601962839507495850455
0.865000	0.050000	0.969930436074204149754507
0.870000	0.050000	0.979273775640596366720558
0.875000	0.050000	0.988484282183030860124973
0.880000	0.050000	0.996506789438940998593353
0.885000	0.050000	1.002365791475342327032649
0.890000	0.050000	1.005038588402071830785189
0.895000	0.050000	1.003277783914844789592280
0.900000	0.050000	0.995512307020266495882765
0.905000	0.050000	0.979991276056620508327910
0.910000	0.050000	0.955324983009846917525465
0.915000	0.050000	0.921386235236152484340266
0.920000	0.050000	0.880156957742950885048572
0.925000	0.050000	0.835786606363795980811915
0.930000	0.050000	0.793414196745925726084181
0.935000	0.050000	0.757305372262921827619664
0.940000	0.050000	0.729553900093975249419032
0.945000	0.050000	0.710052368274307843520887
0.950000	0.050000	0.697345075513800316535651
0.955000	0.050000	0.689573848737007999432080
0.960000	0.050000	0.685072047308810327947981
0.965000	0.050000	0.682585695466991659863254
0.970000	0.050000	0.681270723402330191653675
0.975000	0.050000	0.680602808529393588088396
0.980000	0.050000	0.680276324054334913249420
0.985000	0.050000	0.680122507323896119402207
0.990000	0.050000	0.680052574023694567095788
0.995000	0.050000	0.680021857103482396667005
1.000000	0.050000	0.680008809764340860226639



==> Data_files___plots/1D_Riemann/shock_comparison/velocity/eps0p8/outputVX_semi_imp.dat <==
-0.002500	0.492500	0.680007794569807644258219
0.002500	0.492500	0.680002574510132462570766
0.007500	0.492500	0.680000820760831237166144
0.012500	0.492500	0.680000252834235596743895
0.017500	0.492500	0.680000075334393883075279
0.022500	0.492500	0.680000021732325654610918
0.027500	0.492500	0.680000006075345053702108
0.032500	0.492500	0.680000001647257934500601
0.037500	0.492500	0.680000000433530482624178
0.042500	0.492500	0.680000000110808078268576
0.047500	0.492500	0.680000000027312534456314
0.052500	0.492500	0.680000000004254312457874
0.057500	0.492500	0.679999999977691227392995
0.062500	0.492500	0.679999999780247499359120
0.067500	0.492500	0.679999998122597482108631
0.072500	0.492500	0.679999985208678436876539
0.077500	0.492500	0.679999892564569941022512
0.082500	0.492500	0.679999281738742356040461
0.087500	0.492500	0.679995585473896491102153
0.092500	0.492500	0.679975068370575863596628
0.097500	0.492500	0.679870513553817334972962
0.102500	0.492500	0.679379747223518237753126
0.107500	0.492500	0.677241312592857580554551
0.112500	0.492500	0.668450389612316620002730
0.117500	0.492500	0.633562779066467629540682
0.122500	0.492500	0.506413077219195706391019
0.127500	0.492500	0.230551539252609377639303
0.132500	0.492500	0.155649211253930636056353
0.137500	0.492500	0.233229226581635890047650
0.142500	0.492500	0.170306706177917294153801
0.147500	0.492500	0.207924823712478473725085
0.152500	0.492500	0.191488249372265523229331
0.157500	0.492500	0.193059446672168094627509
0.162500	0.492500	0.199259022072410280079779
0.167500	0.492500	0.189670157680177503545238
0.172500	0.492500	0.199996834691682751072861
0.177500	0.492500	0.190869231746130407767481
0.182500	0.492500	0.201543966240125882460887
0.187500	0.492500	0.198462212045800473481094
0.192500	0.492500	0.217114597873972720032398
0.197500	0.492500	0.230903773382036048289478
0.202500	0.492500	0.269197696245871975762043
0.207500	0.492500	0.304655185168798303685378
0.212500	0.492500	0.354728441617365497506853
0.217500	0.492500	0.400412705969774462833044
0.222500	0.492500	0.446392922145041670667354
0.227500	0.492500	0.494428933568588691027657
0.232500	0.492500	0.532582998442182931064792
0.237500	0.492500	0.574790926036805482901570
0.242500	0.492500	0.611193173848772031142573
0.247500	0.492500	0.640912619231977398470690
0.252500	0.492500	0.673140990348028434020478
0.257500	0.492500	0.700699069517201289514219
0.262500	0.492500	0.719937251427701596639963
0.267500	0.492500	0.739541732295799447705065
0.272500	0.492500	0.761652960189025396431362
0.277500	0.492500	0.777478427754781931113826
0.282500	0.492500	0.781717534632869415212042
0.287500	0.492500	0.781151160211561723656359
0.292500	0.492500	0.787966411010604717013450
0.297500	0.492500	0.809747024920998814678796
0.302500	0.492500	0.847087128934579158823226
0.307500	0.492500	0.896737602259547461613920
0.312500	0.492500	0.954711638917097871193107
0.317500	0.492500	1.017603959076503583602857
0.322500	0.492500	1.082767737116908213224065
0.327500	0.492500	1.148117064320394620224874
0.332500	0.492500	1.211914188528400826427855
0.337500	0.492500	1.272643202560789665866992
0.342500	0.492500	1.328973757361262997278573
0.347500	0.492500	1.379790870916671741142068
0.352500	0.492500	1.424260801736642045867143
0.357500	0.492500	1.461901637567498024594670
0.362500	0.492500	1.492628903552040808833112
0.367500	0.492500	1.516753725114759809855514
0.372500	0.492500	1.534924812847644703950323
0.377500	0.492500	1.548022774777627175168959
0.382500	0.492500	1.557030768881184190632894
0.387500	0.492500	1.562913647236308101184932
0.392500	0.492500	1.566532157496460131440585
0.397500	0.492500	1.568595358437781639437958
0.402500	0.492500	1.569621396826973658278348
0.407500	0.492500	1.569859982611962356813251
0.412500	0.492500	1.569156636882450550629642
0.417500	0.492500	1.566808461651465478325918
0.422500	0.492500	1.561533790956842526753690
0.427500	0.492500	1.551695355439959733701016
0.432500	0.492500	1.535833964077274460535705
0.437500	0.492500	1.513384675449641170175141
0.442500	0.492500	1.485240112975832804664833
0.447500	0.492500	1.453775059464622820826207
0.452500	0.492500	1.422200702372998559752659
0.457500	0.492500	1.393553211037085848289507
0.462500	0.492500	1.369860379577406916951077
0.467500	0.492500	1.351849883655255935011041
0.472500	0.492500	1.339171448329077973582457
0.477500	0.492500	1.330858297706555282147178
0.482500	0.492500	1.325763144892621703263558
0.487500	0.492500	1.322841959762802499511736
0.492500	0.492500	1.321279643035495832137372
0.497500	0.492500	1.320506309467376793165272
0.502500	0.492500	1.320158053012328691622201
0.507500	0.492500	1.320020824009023208134295
0.512500	0.492500	1.319978507489770969129950
0.517500	0.492500	1.319973353423654627292194
0.522500	0.492500	1.319979464689420955991750
0.527500	0.492500	1.319986792470516201447595
0.532500	0.492500	1.319992359471128917647320
0.537500	0.492500	1.319995899296485752927310
0.542500	0.492500	1.319997925095198532119412
0.547500	0.492500	1.319999000716963299950635
0.552500	0.492500	1.319999539065129789960906
0.557500	0.492500	1.319999795472489578784803
0.562500	0.492500	1.319999912414412168715216
0.567500	0.492500	1.319999963710194679222809
0.572500	0.492500	1.319999985415080789863396
0.577500	0.492500	1.319999994265947051985677
0.582500	0.492500	1.319999997632061328189934
0.587500	0.492500	1.319999998562165988147399
0.592500	0.492500	1.319999999486449748786754
0.597500	0.492500	1.320000014412792355145143
0.602500	0.492500	1.320000133178113266296805
0.607500	0.492500	1.320000808973532668844086
0.612500	0.492500	1.320003915387808035575290
0.617500	0.492500	1.320015946162528042151507
0.622500	0.492500	1.320055907751390478210851
0.627500	0.492500	1.320170709060592528771849
0.632500	0.492500	1.320457178024694533391425
0.637500	0.492500	1.321079871560526530771540
0.642500	0.492500	1.322262676270517633980717
0.647500	0.492500	1.324235429164351218744855
0.652500	0.492500	1.327144771879981588469377
0.657500	0.492500	1.330972090570389010366625
0.662500	0.492500	1.335504262220663207472171
0.667500	0.492500	1.340368810557067913435958
0.672500	0.492500	1.345107880499591290757166
0.677500	0.492500	1.349254748893317534808034
0.682500	0.492500	1.352389516868263807936046
0.687500	0.492500	1.354168437166841654217819
0.692500	0.492500	1.354332184656646731468754
0.697500	0.492500	1.352701336354590555544064
0.702500	0.492500	1.349165978618410033362807
0.707500	0.492500	1.343673872238285049718343
0.712500	0.492500	1.336219495439411986126288
0.717500	0.492500	1.326834913914582969596268
0.722500	0.492500	1.315582677807397349312168
0.727500	0.492500	1.302550598790652935932144
0.732500	0.492500	1.287848135946868532997200
0.737500	0.492500	1.271604100413795457313881
0.742500	0.492500	1.253965409193677604804407
0.747500	0.492500	1.235096645330558073894167
0.752500	0.492500	1.215180214165624494881968
0.757500	0.492500	1.194417020245079674722888
0.762500	0.492500	1.173028447995722034491450
0.767500	0.492500	1.151265716480966538881603
0.772500	0.492500	1.129464564499510936812499
0.777500	0.492500	1.108374156244498642820417
0.782500	0.492500	1.091094194552297613753922
0.787500	0.492500	1.093119842865767799011678
0.792500	0.492500	1.165479245109545702874243
0.797500	0.492500	1.265957649846927379755357
0.802500	0.492500	1.168205410535098298652201
0.807500	0.492500	1.055633534550137975216444
0.812500	0.492500	1.011159063760793230812851
0.817500	0.492500	0.991422779563486455955967
0.822500	0.492500	0.976155823224809537919100
0.827500	0.492500	0.959907050006253981244697
0.832500	0.492500	0.941820219782529721719300
0.837500	0.492500	0.923254477564765974051397
0.842500	0.492500	0.907118594686282087025120
0.847500	0.492500	0.896729665981077395109367
0.852500	0.492500	0.894361136500134268345619
0.857500	0.492500	0.900401352693189549469821
0.862500	0.492500	0.913496614183878952175633
0.867500	0.492500	0.931295535382590466966235
0.872500	0.492500	0.951208619648482245345633
0.877500	0.492500	0.970849736523307749180844
0.882500	0.492500	0.988217710282369266039382
0.887500	0.492500	1.001932873739068696750110
0.892500	0.492500	1.011681842728539004738764
0.897500	0.492500	1.018478941549165517344022
0.902500	0.492500	1.024047818897150019523679
0.907500	0.492500	1.029137629164079692500877
0.912500	0.492500	1.031544150265096382312890
0.917500	0.492500	1.025229351902354979486631
0.922500	0.492500	1.002125810678686335108978
0.927500	0.492500	0.957410868843118656457136
0.932500	0.492500	0.895375525732201471562632
0.937500	0.492500	0.829152605970046141514729
0.942500	0.492500	0.772517492549341877605684
0.947500	0.492500	0.732133445169638630289910
0.952500	0.492500	0.707136062402025533657479
0.957500	0.492500	0.693230284147532738181496
0.962500	0.492500	0.686100707895580197437368
0.967500	0.492500	0.682676847564293365344668
0.972500	0.492500	0.681121854481431032724004
0.977500	0.492500	0.680450185515464656127449
0.982500	0.492500	0.680173289186738472267280
0.987500	0.492500	0.680064079178749003595783
0.992500	0.492500	0.680022792914225848726062
0.997500	0.492500	0.680007809780931671284065



==> Data_files___plots/1D_Riemann/weakly_incomp/eps0p1/outputUX.dat <==
0.000000	0.350000	-0.016048821706995609198687
0.005000	0.350000	-0.016091113303893813529788
0.010000	0.350000	-0.016206356480577846501667
0.015000	0.350000	-0.016394728492166651956374
0.020000	0.350000	-0.016656520043052343987844
0.025000	0.350000	-0.016992117093928553461790
0.030000	0.350000	-0.017401975259942154689030
0.035000	0.350000	-0.017886586411085390879716
0.040000	0.350000	-0.018446436986323703349777
0.045000	0.350000	-0.019081957440377272927634
0.050000	0.350000	-0.019793462164053480384363
0.055000	0.350000	-0.020581079165932218005830
0.060000	0.350000	-0.021444668850172307617008
0.065000	0.350000	-0.022383731223914453412061
0.070000	0.350000	-0.023397300035552934943661
0.075000	0.350000	-0.024483824447330725798677
0.080000	0.350000	-0.025641037201531994421666
0.085000	0.350000	-0.026865809248609571341371
0.090000	0.350000	-0.028153991168843199577321
0.095000	0.350000	-0.029500242267428481574010
0.100000	0.350000	-0.030897849001352433589984
0.105000	0.350000	-0.032338535482774009854889
0.110000	0.350000	-0.033812270159877526320980
0.115000	0.350000	-0.035307073714787834406437
0.120000	0.350000	-0.036808836738084653450453
0.125000	0.350000	-0.038301157130029871156207
0.130000	0.350000	-0.039765210672852061013494
0.135000	0.350000	-0.041179671841776281648873
0.140000	0.350000	-0.042520706061180996160331
0.145000	0.350000	-0.043762059164459569948757
0.150000	0.350000	-0.044875271665057878123228
0.155000	0.350000	-0.045830061960524005881812
0.160000	0.350000	-0.046598206763006619346434
0.165000	0.350000	-0.047144498976467483219999
0.170000	0.350000	-0.047433828252988585738592
0.175000	0.350000	-0.047439550326270334135170
0.180000	0.350000	-0.047135900835330708791293
0.185000	0.350000	-0.046503552024196773140297
0.190000	0.350000	-0.045525930357278934779153
0.195000	0.350000	-0.044166847476152355789214
0.200000	0.350000	-0.042236641558059673240422
0.205000	0.350000	-0.039312757802214021163323
0.210000	0.350000	-0.036012261686418488293437
0.215000	0.350000	-0.032380303282048938928739
0.220000	0.350000	-0.028432239591393258792973
0.225000	0.350000	-0.024193983142611796138821
0.230000	0.350000	-0.019701751802742244190636
0.235000	0.350000	-0.014998048901518751946371
0.240000	0.350000	-0.010129838426362376344048
0.245000	0.350000	-0.005149248204289330610450
0.250000	0.350000	-0.000082975295686228930686
0.255000	0.350000	0.004984644803814588555346
0.260000	0.350000	0.009968337334105705632714
0.265000	0.350000	0.014840902903612696386859
0.270000	0.350000	0.019550557597500337059238
0.275000	0.350000	0.024050152587510274793114
0.280000	0.350000	0.028297056506290763772116
0.285000	0.350000	0.032254830227778051587872
0.290000	0.350000	0.035897184973831576526582
0.295000	0.350000	0.039207161330529594067684
0.300000	0.350000	0.042126747059269387118974
0.305000	0.350000	0.044063904154303473736931
0.310000	0.350000	0.045422240934404368994937
0.315000	0.350000	0.046395382536247337101898
0.320000	0.350000	0.047023219609487576509110
0.325000	0.350000	0.047322924638468225055909
0.330000	0.350000	0.047314028189405492319519
0.335000	0.350000	0.047022347028710893834802
0.340000	0.350000	0.046474655583121894653065
0.345000	0.350000	0.045706052644086031522264
0.350000	0.350000	0.044751612664991162471306
0.355000	0.350000	0.043639556794597682276571
0.360000	0.350000	0.042400096675695331249756
0.365000	0.350000	0.041061612017889860537512
0.370000	0.350000	0.039650272674494245472854
0.375000	0.350000	0.038189828251699531325158
0.380000	0.350000	0.036701521608435587473718
0.385000	0.350000	0.035204098720244256237599
0.390000	0.350000	0.033713889298234933633580
0.395000	0.350000	0.032244937098286990950768
0.400000	0.350000	0.030809162968040100516465
0.405000	0.350000	0.029416547308187265125090
0.410000	0.350000	0.028075322054546745370596
0.415000	0.350000	0.026792163707630520935732
0.420000	0.350000	0.025572382435553386165195
0.425000	0.350000	0.024420103175854631499808
0.430000	0.350000	0.023338436030557428713106
0.435000	0.350000	0.022329634320481427101068
0.440000	0.350000	0.021395239437919384706266
0.445000	0.350000	0.020536212173702855787738
0.450000	0.350000	0.019753050581344584746279
0.455000	0.350000	0.019045895390906546901233
0.460000	0.350000	0.018414622375242623714131
0.465000	0.350000	0.017858923204790932981467
0.470000	0.350000	0.017378375422490918711382
0.475000	0.350000	0.016972502210333365729733
0.480000	0.350000	0.016640822659157315094314
0.485000	0.350000	0.016382893196115674849800
0.490000	0.350000	0.016198340747072971501641
0.495000	0.350000	0.016086888119707209998666
0.500000	0.350000	0.016048371990268268938440
0.505000	0.350000	0.016082753767541296124888
0.510000	0.350000	0.016190123492780199299101
0.515000	0.350000	0.016370696817466036387945
0.520000	0.350000	0.016624804980623669042883
0.525000	0.350000	0.016952877589484049991597
0.530000	0.350000	0.017355417889627623023729
0.535000	0.350000	0.017832970098460597385692
0.540000	0.350000	0.018386078268163033588856
0.545000	0.350000	0.019015236050506399007043
0.550000	0.350000	0.019720826651503545884347
0.555000	0.350000	0.020503052206030412257798
0.560000	0.350000	0.021361851815996892728355
0.565000	0.350000	0.022296807665892523497853
0.570000	0.350000	0.023307037550820856874889
0.575000	0.350000	0.024391074324999734157515
0.580000	0.350000	0.025546731393756683115015
0.585000	0.350000	0.026770954141681443938516
0.590000	0.350000	0.028059657708961877053966
0.595000	0.350000	0.029407552118042471628323
0.600000	0.350000	0.030807956588767414218832
0.605000	0.350000	0.032252606009576155476903
0.610000	0.350000	0.033731454114361250629095
0.615000	0.350000	0.035232478755555095284446
0.620000	0.350000	0.036741498207491896099697
0.625000	0.350000	0.038242009115936094476584
0.630000	0.350000	0.039715059963642322660160
0.635000	0.350000	0.041139177531405342336246
0.640000	0.350000	0.042490367761230447840592
0.645000	0.350000	0.043742216727639567086516
0.650000	0.350000	0.044866119561014362882023
0.655000	0.350000	0.045831674086989029892614
0.660000	0.350000	0.046610197581171422531732
0.665000	0.350000	0.047167263456506756946762
0.670000	0.350000	0.047467811550823135746668
0.675000	0.350000	0.047484633514052930480798
0.680000	0.350000	0.047192609014038787440537
0.685000	0.350000	0.046572921177970683093150
0.690000	0.350000	0.045612657123711194961935
0.695000	0.350000	0.044302996785933669576796
0.700000	0.350000	0.042595256510842213759638
0.705000	0.350000	0.039904857501381035822519
0.710000	0.350000	0.036638521755016438541386
0.715000	0.350000	0.032988768927769744621070
0.720000	0.350000	0.028997839059274846396086
0.725000	0.350000	0.024696200497982944560560
0.730000	0.350000	0.020123796401879841255766
0.735000	0.350000	0.015326859977489545872054
0.740000	0.350000	0.010355570990023463956442
0.745000	0.350000	0.005265335395656742939474
0.750000	0.350000	0.000084749223472863530172
0.755000	0.350000	-0.005097257307983187567257
0.760000	0.350000	-0.010190768414286335494245
0.765000	0.350000	-0.015166665746151171412226
0.770000	0.350000	-0.019969909937637819047351
0.775000	0.350000	-0.024550137765937587314147
0.780000	0.350000	-0.028860999963154890940453
0.785000	0.350000	-0.032862305429153068625503
0.790000	0.350000	-0.036522714029116998268876
0.795000	0.350000	-0.039796365312235869315938
0.800000	0.350000	-0.042486997411325243267921
0.805000	0.350000	-0.044203730354190395868130
0.810000	0.350000	-0.045509417775862717747692
0.815000	0.350000	-0.046464859737030586583906
0.820000	0.350000	-0.047080183595380853400769
0.825000	0.350000	-0.047368388376805951878179
0.830000	0.350000	-0.047348486329729842780889
0.835000	0.350000	-0.047045659011091409129612
0.840000	0.350000	-0.046487248488070086194224
0.845000	0.350000	-0.045708308134814967793602
0.850000	0.350000	-0.044743141260479103726855
0.855000	0.350000	-0.043620428428815589960710
0.860000	0.350000	-0.042370503558289425438677
0.865000	0.350000	-0.041021892795525594088701
0.870000	0.350000	-0.039600926223341818832591
0.875000	0.350000	-0.038131512962822765311355
0.880000	0.350000	-0.036635043300173635028028
0.885000	0.350000	-0.035130390065710961899903
0.890000	0.350000	-0.033633983708291445569039
0.895000	0.350000	-0.032159939792152106297074
0.900000	0.350000	-0.030720221556808688379014
0.905000	0.350000	-0.029324823788072423152995
0.910000	0.350000	-0.027981967441100045329572
0.915000	0.350000	-0.026698296184527080948667
0.920000	0.350000	-0.025479069529426603274436
0.925000	0.350000	-0.024328348029745244102129
0.930000	0.350000	-0.023249167627966971227949
0.935000	0.350000	-0.022243701334742963654501
0.940000	0.350000	-0.021313407260655191366450
0.945000	0.350000	-0.020459162596681200463333
0.950000	0.350000	-0.019681383689079994664395
0.955000	0.350000	-0.018980133035756505122116
0.960000	0.350000	-0.018355212739327674692502
0.965000	0.350000	-0.017806246087182606152588
0.970000	0.350000	-0.017332747823464784986403
0.975000	0.350000	-0.016934183873925742758182
0.980000	0.350000	-0.016610021291650744340584
0.985000	0.350000	-0.016359769131370757722088
0.990000	0.350000	-0.016183010875938992623180
0.995000	0.350000	-0.016079428945015981911038
1.000000	0.350000	-0.016048821706995609198687



==> Data_files___plots/1D_Riemann/weakly_incomp/eps0p1/outputVX.dat <==
-0.002500	0.492500	-0.008196711834140044117269
0.002500	0.492500	-0.008354122507670539571345
0.007500	0.492500	-0.008785863269568341266114
0.012500	0.492500	-0.009507320565079845423040
0.017500	0.492500	-0.010541807152773235295440
0.022500	0.492500	-0.011918429124454489598239
0.027500	0.492500	-0.013669007902864469330972
0.032500	0.492500	-0.015824033577224127372629
0.037500	0.492500	-0.018407716034590255321790
0.042500	0.492500	-0.021432346655691433129354
0.047500	0.492500	-0.024892378451023728508362
0.052500	0.492500	-0.028758852523358725827851
0.057500	0.492500	-0.032975000236071132231341
0.062500	0.492500	-0.037453971830388205210838
0.067500	0.492500	-0.042079612230462415389809
0.072500	0.492500	-0.046710960091091158208343
0.077500	0.492500	-0.051190656702435929914508
0.082500	0.492500	-0.055356747694914547330836
0.087500	0.492500	-0.059056552733412058520113
0.092500	0.492500	-0.062160554294717292045380
0.097500	0.492500	-0.064573848558158883359503
0.102500	0.492500	-0.066242821728984116469441
0.107500	0.492500	-0.067155472697172993723491
0.112500	0.492500	-0.067335128112434694536148
0.117500	0.492500	-0.066828907572881846022028
0.122500	0.492500	-0.065693742036830204966691
0.127500	0.492500	-0.063983528179050425110930
0.132500	0.492500	-0.061740756047828998509530
0.137500	0.492500	-0.058994644622542356804384
0.142500	0.492500	-0.055765842940894969070875
0.147500	0.492500	-0.052075805619645407218421
0.152500	0.492500	-0.047957758879713839605952
0.157500	0.492500	-0.043466121061789118884544
0.162500	0.492500	-0.038682151813123295813757
0.167500	0.492500	-0.033714857263534785125625
0.172500	0.492500	-0.028697145179041809448517
0.177500	0.492500	-0.023777697169849922737006
0.182500	0.492500	-0.019109280972901130507546
0.187500	0.492500	-0.014834648847626136572431
0.192500	0.492500	-0.011071818938582472791055
0.197500	0.492500	-0.007901114267123820339433
0.202500	0.492500	-0.005356488601339482943930
0.207500	0.492500	-0.003423209358571164921681
0.212500	0.492500	-0.002042849740680678042454
0.217500	0.492500	-0.001124926898176576567367
0.222500	0.492500	-0.000562835022384571980088
0.227500	0.492500	-0.000250526131327214016294
0.232500	0.492500	-0.000096212060931189245577
0.237500	0.492500	-0.000030382815897061526191
0.242500	0.492500	-0.000007214494791311966866
0.247500	0.492500	-0.000000133687659354554101
0.252500	0.492500	0.000006697803700194828519
0.257500	0.492500	0.000028933167355443819511
0.262500	0.492500	0.000092624870154619880474
0.267500	0.492500	0.000242843914117277470633
0.272500	0.492500	0.000548287082092820338489
0.277500	0.492500	0.001100087692573024997916
0.282500	0.492500	0.002004015766152517780130
0.287500	0.492500	0.003366931493301473978658
0.292500	0.492500	0.005280145602393157035215
0.297500	0.492500	0.007803397953189967171939
0.302500	0.492500	0.010953026768907372923145
0.307500	0.492500	0.014696731330910060842054
0.312500	0.492500	0.018955650037599594548432
0.317500	0.492500	0.023612849488785857265949
0.322500	0.492500	0.028526181456960199994688
0.327500	0.492500	0.033542982838213650231829
0.332500	0.492500	0.038514231105014645750728
0.337500	0.492500	0.043306333953042452922233
0.342500	0.492500	0.047809373150283815401274
0.347500	0.492500	0.051941042808362578031556
0.352500	0.492500	0.055645791826891784215281
0.357500	0.492500	0.058889183200541012075391
0.362500	0.492500	0.061648479610134712669556
0.367500	0.492500	0.063901727487781306846770
0.372500	0.492500	0.065618502617941498744614
0.377500	0.492500	0.066755389977893112019025
0.382500	0.492500	0.067258041660730891186937
0.387500	0.492500	0.067069692145880890898901
0.392500	0.492500	0.066144044099628915289735
0.397500	0.492500	0.064459165783721503184545
0.402500	0.492500	0.062028832348656186279623
0.407500	0.492500	0.058908551814326436113500
0.412500	0.492500	0.055194975083995567732842
0.417500	0.492500	0.051018997056731303640920
0.422500	0.492500	0.046534164381176149061226
0.427500	0.492500	0.041902740437762854563974
0.432500	0.492500	0.037281877008641425841340
0.437500	0.492500	0.032811918732108077967347
0.442500	0.492500	0.028608135339228499272046
0.447500	0.492500	0.024756369710414272838905
0.452500	0.492500	0.021312392425980732774127
0.457500	0.492500	0.018304272911061559431234
0.462500	0.492500	0.015736841376972031392167
0.467500	0.492500	0.013597292699874908433744
0.472500	0.492500	0.011861109083283583043311
0.477500	0.492500	0.010497681650207913578443
0.482500	0.492500	0.009475230941959371031014
0.487500	0.492500	0.008764819977487818200568
0.492500	0.492500	0.008343397839518318370722
0.497500	0.492500	0.008195899817773676446220
0.502500	0.492500	0.008316466611850347953605
0.507500	0.492500	0.008708841609958129295621
0.512500	0.492500	0.009385976929345599475973
0.517500	0.492500	0.010368842080919647360981
0.522500	0.492500	0.011684400047581538703567
0.527500	0.492500	0.013362709428938530920039
0.532500	0.492500	0.015433141090509578177703
0.537500	0.492500	0.017919772520088181333442
0.542500	0.492500	0.020836145466472260484592
0.547500	0.492500	0.024179735582937914029067
0.552500	0.492500	0.027926667514473306475065
0.557500	0.492500	0.032027381905708827980472
0.562500	0.492500	0.036404075876440504522247
0.567500	0.492500	0.040950741417319407033926
0.572500	0.492500	0.045536465117602870078528
0.577500	0.492500	0.050012293820217275375217
0.582500	0.492500	0.054221417389340623160798
0.587500	0.492500	0.058011730416536934351601
0.592500	0.492500	0.061249134304938779305161
0.597500	0.492500	0.063829414711807391791254
0.602500	0.492500	0.065686389030967712310272
0.607500	0.492500	0.066794440485332798318474
0.612500	0.492500	0.067164593781526310545260
0.617500	0.492500	0.066834795337036775886297
0.622500	0.492500	0.065856663557197825387135
0.627500	0.492500	0.064282138962856519293076
0.632500	0.492500	0.062153684107133518044197
0.637500	0.492500	0.059500724994209525098299
0.642500	0.492500	0.056343113732446346852978
0.647500	0.492500	0.052700199185329602014072
0.652500	0.492500	0.048602468516723180969041
0.657500	0.492500	0.044102263533956638508204
0.662500	0.492500	0.039280785269870520381996
0.667500	0.492500	0.034249908924327644721419
0.672500	0.492500	0.029148516799825142931102
0.677500	0.492500	0.024133769561952275739536
0.682500	0.492500	0.019368174743439756091412
0.687500	0.492500	0.015003870513893357435675
0.692500	0.492500	0.011166300966521063367520
0.697500	0.492500	0.007940073815183457811573
0.702500	0.492500	0.005359851907749321568708
0.707500	0.492500	0.003408449999308269841303
0.712500	0.492500	0.002022921143459345538762
0.717500	0.492500	0.001107592089102740935680
0.722500	0.492500	0.000551257053785501210420
0.727500	0.492500	0.000244647825212686721285
0.732500	0.492500	0.000094333310422012455767
0.737500	0.492500	0.000030452311411643409410
0.742500	0.492500	0.000007613283665223937675
0.747500	0.492500	0.000000003212210838624271
0.752500	0.492500	-0.000007377604777846874722
0.757500	0.492500	-0.000029343020806737697492
0.762500	0.492500	-0.000091179023912001125004
0.767500	0.492500	-0.000237504950282684500207
0.772500	0.492500	-0.000537330335553846678669
0.777500	0.492500	-0.001083376168247321283747
0.782500	0.492500	-0.001984573446999609528524
0.787500	0.492500	-0.003352339377336669909435
0.792500	0.492500	-0.005283169129001192426687
0.797500	0.492500	-0.007841366506583001896868
0.802500	0.492500	-0.011045814432154684586740
0.807500	0.492500	-0.014863626247207065156353
0.812500	0.492500	-0.019211781771358359821589
0.817500	0.492500	-0.023966020445736403721160
0.822500	0.492500	-0.028974856533233311894904
0.827500	0.492500	-0.034075875717958371835525
0.832500	0.492500	-0.039111510774041395588352
0.837500	0.492500	-0.043942091535499112897600
0.842500	0.492500	-0.048454709481564613160476
0.847500	0.492500	-0.052566994224546512159968
0.852500	0.492500	-0.056225356455395274213327
0.857500	0.492500	-0.059398000239596231153438
0.862500	0.492500	-0.062064224842037600538003
0.867500	0.492500	-0.064202850571175598681783
0.872500	0.492500	-0.065783286547711372627134
0.877500	0.492500	-0.066762256525681309970999
0.882500	0.492500	-0.067087540090647893031850
0.887500	0.492500	-0.066707884629290850608818
0.892500	0.492500	-0.065586351172304296897053
0.897500	0.492500	-0.063713435983809366125463
0.902500	0.492500	-0.061116567205650368377334
0.907500	0.492500	-0.057863764027782808863076
0.912500	0.492500	-0.054060853109960248230603
0.917500	0.492500	-0.049843133274733775195386
0.922500	0.492500	-0.045363396830553917582485
0.927500	0.492500	-0.040778615495704634286156
0.932500	0.492500	-0.036237441054888151759084
0.937500	0.492500	-0.031870134439359862343899
0.942500	0.492500	-0.027781834111202826503861
0.947500	0.492500	-0.024049388622594668196708
0.952500	0.492500	-0.020721431466657752595850
0.957500	0.492500	-0.017821025162171665739974
0.962500	0.492500	-0.015350047382843609589109
0.967500	0.492500	-0.013294500035086429315379
0.972500	0.492500	-0.011630040393931376577208
0.977500	0.492500	-0.010327207674509054219358
0.982500	0.492500	-0.009356002879746900743885
0.987500	0.492500	-0.008689641697202059658633
0.992500	0.492500	-0.008307420912428370093905
0.997500	0.492500	-0.008196711834140044117269



==> Data_files___plots/Colliding_pulse/eps0p01/tf0/density/r_velstab_fine_tf0_eps0p01.dat <==
-0.998000	-0.300000	0.955000394778980910004407
-0.994000	-0.300000	0.955003552636797037322935
-0.990000	-0.300000	0.955009866357858561158878
-0.986000	-0.300000	0.955019331954284123042953
-0.982000	-0.300000	0.955031943447399944702170
-0.978000	-0.300000	0.955047692871516695767298
-0.974000	-0.300000	0.955066570278960580431260
-0.970000	-0.300000	0.955088563746356533634696
-0.966000	-0.300000	0.955113659382158974864296
-0.962000	-0.300000	0.955141841335426566850231
-0.958000	-0.300000	0.955173091805833540668402
-0.954000	-0.300000	0.955207391054913035333129
-0.950000	-0.300000	0.955244717418524236229871
-0.946000	-0.300000	0.955285047320535651849127
-0.942000	-0.300000	0.955328355287716868282644
-0.938000	-0.300000	0.955374613965827679251674
-0.934000	-0.300000	0.955423794136895376816199
-0.930000	-0.300000	0.955475864737669877690962
-0.926000	-0.300000	0.955530792879243695558955
-0.922000	-0.300000	0.955588543867825213062872
-0.918000	-0.300000	0.955649081226652374887465
-0.914000	-0.300000	0.955712366719031702899656
-0.910000	-0.300000	0.955778360372489865781631
-0.906000	-0.300000	0.955847020504020927766931
-0.902000	-0.300000	0.955918303746414066424109
-0.898000	-0.300000	0.955992165075645550231798
-0.894000	-0.300000	0.956068557839316879309877
-0.890000	-0.300000	0.956147433786120992671442
-0.886000	-0.300000	0.956228743096319444561004
-0.882000	-0.300000	0.956312434413209122574528
-0.878000	-0.300000	0.956398454875560410926028
-0.874000	-0.300000	0.956486750151005704623230
-0.870000	-0.300000	0.956577264470356514181049
-0.866000	-0.300000	0.956669940662828732769185
-0.862000	-0.300000	0.956764720192152751110370
-0.858000	-0.300000	0.956861543193546437713337
-0.854000	-0.300000	0.956960348511526892600898
-0.850000	-0.300000	0.957061073738537548827310
-0.846000	-0.300000	0.957163655254366196878379
-0.842000	-0.300000	0.957268028266328618869352
-0.838000	-0.300000	0.957374126850193518656340
-0.834000	-0.300000	0.957481883991821103307984
-0.830000	-0.300000	0.957591231629491335120008
-0.826000	-0.300000	0.957702100696892544284822
-0.822000	-0.300000	0.957814421166745311175816
-0.818000	-0.300000	0.957928122095033529603825
-0.814000	-0.300000	0.958043131665813896269412
-0.810000	-0.300000	0.958159377236576514924593
-0.806000	-0.300000	0.958276785384127416378419
-0.802000	-0.300000	0.958395281950963906503205
-0.798000	-0.300000	0.958514792092114764621158
-0.794000	-0.300000	0.958635240322413317848316
-0.790000	-0.300000	0.958756550564175635820163
-0.786000	-0.300000	0.958878646195253092621158
-0.782000	-0.300000	0.959001450097427876606559
-0.778000	-0.300000	0.959124884705123581518649
-0.774000	-0.300000	0.959248872054396128916665
-0.770000	-0.300000	0.959373333832178487590170
-0.766000	-0.300000	0.959498191425743884863664
-0.762000	-0.300000	0.959623365972360309328337
-0.758000	-0.300000	0.959748778409101110931090
-0.754000	-0.300000	0.959874349522783276711380
-0.750000	-0.300000	0.959999999999999964472863
-0.746000	-0.300000	0.960125650477216652234347
-0.742000	-0.300000	0.960251221590898818014637
-0.738000	-0.300000	0.960376634027639619617389
-0.734000	-0.300000	0.960501808574256044082063
-0.730000	-0.300000	0.960626666167821441355557
-0.726000	-0.300000	0.960751127945603800029062
-0.722000	-0.300000	0.960875115294876347427078
-0.718000	-0.300000	0.960998549902571941316864
-0.714000	-0.300000	0.961121353804746836324568
-0.710000	-0.300000	0.961243449435824182103261
-0.706000	-0.300000	0.961364759677586611097411
-0.702000	-0.300000	0.961485207907885164324568
-0.698000	-0.300000	0.961604718049036022442522
-0.694000	-0.300000	0.961723214615872512567307
-0.690000	-0.300000	0.961840622763423302998831
-0.686000	-0.300000	0.961956868334185921654012
-0.682000	-0.300000	0.962071877904966399341902
-0.678000	-0.300000	0.962185578833254617769910
-0.674000	-0.300000	0.962297899303107384660905
-0.670000	-0.300000	0.962408768370508593825718
-0.666000	-0.300000	0.962518116008178714615440
-0.662000	-0.300000	0.962625873149806410289386
-0.658000	-0.300000	0.962731971733671310076375
-0.654000	-0.300000	0.962836344745633732067347
-0.650000	-0.300000	0.962938926261462380118417
-0.646000	-0.300000	0.963039651488473036344828
-0.642000	-0.300000	0.963138456806453491232389
-0.638000	-0.300000	0.963235279807847177835356
-0.634000	-0.300000	0.963330059337171196176541
-0.630000	-0.300000	0.963422735529643414764678
-0.626000	-0.300000	0.963513249848994224322496
-0.622000	-0.300000	0.963601545124439518019699
-0.618000	-0.300000	0.963687565586790806371198
-0.614000	-0.300000	0.963771256903680484384722
-0.610000	-0.300000	0.963852566213878936274284
-0.606000	-0.300000	0.963931442160683049635850
-0.602000	-0.300000	0.964007834924354378713929
-0.598000	-0.300000	0.964081696253585862521618
-0.594000	-0.300000	0.964152979495979001178796
-0.590000	-0.300000	0.964221639627510063164095
-0.586000	-0.300000	0.964287633280968226046070
-0.582000	-0.300000	0.964350918773347554058262
-0.578000	-0.300000	0.964411456132174715882854
-0.574000	-0.300000	0.964469207120756233386771
-0.570000	-0.300000	0.964524135262330051254764
-0.566000	-0.300000	0.964576205863104552129528
-0.562000	-0.300000	0.964625386034172249694052
-0.558000	-0.300000	0.964671644712283060663083
-0.554000	-0.300000	0.964714952679464277096599
-0.550000	-0.300000	0.964755282581475692715856
-0.546000	-0.300000	0.964792608945086893612597
-0.542000	-0.300000	0.964826908194166277255022
-0.538000	-0.300000	0.964858158664573362095496
-0.534000	-0.300000	0.964886340617840954081430
-0.530000	-0.300000	0.964911436253643395311030
-0.526000	-0.300000	0.964933429721039348514466
-0.522000	-0.300000	0.964952307128483233178429
-0.518000	-0.300000	0.964968056552599984243557
-0.514000	-0.300000	0.964980668045715805902773
-0.510000	-0.300000	0.964990133642141367786849
-0.506000	-0.300000	0.964996447363202891622791
-0.502000	-0.300000	0.964999605221019018941320
-0.498000	-0.300000	0.964999605221019018941320
-0.494000	-0.300000	0.964996447363202891622791
-0.490000	-0.300000	0.964990133642141367786849
-0.486000	-0.300000	0.964980668045715805902773
-0.482000	-0.300000	0.964968056552599984243557
-0.478000	-0.300000	0.964952307128483233178429
-0.474000	-0.300000	0.964933429721039348514466
-0.470000	-0.300000	0.964911436253643395311030
-0.466000	-0.300000	0.964886340617840954081430
-0.462000	-0.300000	0.964858158664573362095496
-0.458000	-0.300000	0.964826908194166277255022
-0.454000	-0.300000	0.964792608945086893612597
-0.450000	-0.300000	0.964755282581475692715856
-0.446000	-0.300000	0.964714952679464277096599
-0.442000	-0.300000	0.964671644712283060663083
-0.438000	-0.300000	0.964625386034172249694052
-0.434000	-0.300000	0.964576205863104552129528
-0.430000	-0.300000	0.964524135262330051254764
-0.426000	-0.300000	0.964469207120756233386771
-0.422000	-0.300000	0.964411456132174715882854
-0.418000	-0.300000	0.964350918773347554058262
-0.414000	-0.300000	0.964287633280968226046070
-0.410000	-0.300000	0.964221639627510063164095
-0.406000	-0.300000	0.964152979495979001178796
-0.402000	-0.300000	0.964081696253585862521618
-0.398000	-0.300000	0.964007834924354378713929
-0.394000	-0.300000	0.963931442160683049635850
-0.390000	-0.300000	0.963852566213878936274284
-0.386000	-0.300000	0.963771256903680484384722
-0.382000	-0.300000	0.963687565586790806371198
-0.378000	-0.300000	0.963601545124439518019699
-0.374000	-0.300000	0.963513249848994224322496
-0.370000	-0.300000	0.963422735529643414764678
-0.366000	-0.300000	0.963330059337171196176541
-0.362000	-0.300000	0.963235279807847177835356
-0.358000	-0.300000	0.963138456806453491232389
-0.354000	-0.300000	0.963039651488473036344828
-0.350000	-0.300000	0.962938926261462269096114
-0.346000	-0.300000	0.962836344745633732067347
-0.342000	-0.300000	0.962731971733671310076375
-0.338000	-0.300000	0.962625873149806410289386
-0.334000	-0.300000	0.962518116008178714615440
-0.330000	-0.300000	0.962408768370508482803416
-0.326000	-0.300000	0.962297899303107384660905
-0.322000	-0.300000	0.962185578833254617769910
-0.318000	-0.300000	0.962071877904966399341902
-0.314000	-0.300000	0.961956868334185921654012
-0.310000	-0.300000	0.961840622763423302998831
-0.306000	-0.300000	0.961723214615872512567307
-0.302000	-0.300000	0.961604718049036022442522
-0.298000	-0.300000	0.961485207907885164324568
-0.294000	-0.300000	0.961364759677586611097411
-0.290000	-0.300000	0.961243449435824182103261
-0.286000	-0.300000	0.961121353804746836324568
-0.282000	-0.300000	0.960998549902571941316864
-0.278000	-0.300000	0.960875115294876347427078
-0.274000	-0.300000	0.960751127945603800029062
-0.270000	-0.300000	0.960626666167821441355557
-0.266000	-0.300000	0.960501808574256044082063
-0.262000	-0.300000	0.960376634027639619617389
-0.258000	-0.300000	0.960251221590898818014637
-0.254000	-0.300000	0.960125650477216652234347
-0.250000	-0.300000	0.959999999999999964472863
-0.246000	-0.300000	0.959874349522783276711380
-0.242000	-0.300000	0.959748778409101110931090
-0.238000	-0.300000	0.959623365972360309328337
-0.234000	-0.300000	0.959498191425743884863664
-0.230000	-0.300000	0.959373333832178487590170
-0.226000	-0.300000	0.959248872054396128916665
-0.222000	-0.300000	0.959124884705123581518649
-0.218000	-0.300000	0.959001450097427876606559
-0.214000	-0.300000	0.958878646195253092621158
-0.210000	-0.300000	0.958756550564175635820163
-0.206000	-0.300000	0.958635240322413317848316
-0.202000	-0.300000	0.958514792092114764621158
-0.198000	-0.300000	0.958395281950963906503205
-0.194000	-0.300000	0.958276785384127416378419
-0.190000	-0.300000	0.958159377236576514924593
-0.186000	-0.300000	0.958043131665813896269412
-0.182000	-0.300000	0.957928122095033529603825
-0.178000	-0.300000	0.957814421166745311175816
-0.174000	-0.300000	0.957702100696892544284822
-0.170000	-0.300000	0.957591231629491335120008
-0.166000	-0.300000	0.957481883991821103307984
-0.162000	-0.300000	0.957374126850193518656340
-0.158000	-0.300000	0.957268028266328618869352
-0.154000	-0.300000	0.957163655254366196878379
-0.150000	-0.300000	0.957061073738537548827310
-0.146000	-0.300000	0.956960348511526892600898
-0.142000	-0.300000	0.956861543193546437713337
-0.138000	-0.300000	0.956764720192152751110370
-0.134000	-0.300000	0.956669940662828732769185
-0.130000	-0.300000	0.956577264470356514181049
-0.126000	-0.300000	0.956486750151005704623230
-0.122000	-0.300000	0.956398454875560410926028
-0.118000	-0.300000	0.956312434413209122574528
-0.114000	-0.300000	0.956228743096319444561004
-0.110000	-0.300000	0.956147433786120992671442
-0.106000	-0.300000	0.956068557839316879309877
-0.102000	-0.300000	0.955992165075645550231798
-0.098000	-0.300000	0.955918303746414066424109
-0.094000	-0.300000	0.955847020504020927766931
-0.090000	-0.300000	0.955778360372489865781631
-0.086000	-0.300000	0.955712366719031702899656
-0.082000	-0.300000	0.955649081226652374887465
-0.078000	-0.300000	0.955588543867825213062872
-0.074000	-0.300000	0.955530792879243695558955
-0.070000	-0.300000	0.955475864737669877690962
-0.066000	-0.300000	0.955423794136895376816199
-0.062000	-0.300000	0.955374613965827679251674
-0.058000	-0.300000	0.955328355287716868282644
-0.054000	-0.300000	0.955285047320535651849127
-0.050000	-0.300000	0.955244717418524236229871
-0.046000	-0.300000	0.955207391054913035333129
-0.042000	-0.300000	0.955173091805833540668402
-0.038000	-0.300000	0.955141841335426566850231
-0.034000	-0.300000	0.955113659382158974864296
-0.030000	-0.300000	0.955088563746356533634696
-0.026000	-0.300000	0.955066570278960580431260
-0.022000	-0.300000	0.955047692871516695767298
-0.018000	-0.300000	0.955031943447399944702170
-0.014000	-0.300000	0.955019331954284123042953
-0.010000	-0.300000	0.955009866357858561158878
-0.006000	-0.300000	0.955003552636797037322935
-0.002000	-0.300000	0.955000394778980910004407
0.002000	-0.300000	0.955000394778980910004407
0.006000	-0.300000	0.955003552636797037322935
0.010000	-0.300000	0.955009866357858561158878
0.014000	-0.300000	0.955019331954284123042953
0.018000	-0.300000	0.955031943447399944702170
0.022000	-0.300000	0.955047692871516695767298
0.026000	-0.300000	0.955066570278960580431260
0.030000	-0.300000	0.955088563746356533634696
0.034000	-0.300000	0.955113659382158974864296
0.038000	-0.300000	0.955141841335426566850231
0.042000	-0.300000	0.955173091805833540668402
0.046000	-0.300000	0.955207391054913035333129
0.050000	-0.300000	0.955244717418524236229871
0.054000	-0.300000	0.955285047320535651849127
0.058000	-0.300000	0.955328355287716868282644
0.062000	-0.300000	0.955374613965827679251674
0.066000	-0.300000	0.955423794136895376816199
0.070000	-0.300000	0.955475864737669877690962
0.074000	-0.300000	0.955530792879243695558955
0.078000	-0.300000	0.955588543867825213062872
0.082000	-0.300000	0.955649081226652374887465
0.086000	-0.300000	0.955712366719031702899656
0.090000	-0.300000	0.955778360372489865781631
0.094000	-0.300000	0.955847020504020927766931
0.098000	-0.300000	0.955918303746414066424109
0.102000	-0.300000	0.955992165075645550231798
0.106000	-0.300000	0.956068557839316879309877
0.110000	-0.300000	0.956147433786120992671442
0.114000	-0.300000	0.956228743096319444561004
0.118000	-0.300000	0.956312434413209122574528
0.122000	-0.300000	0.956398454875560410926028
0.126000	-0.300000	0.956486750151005704623230
0.130000	-0.300000	0.956577264470356514181049
0.134000	-0.300000	0.956669940662828732769185
0.138000	-0.300000	0.956764720192152751110370
0.142000	-0.300000	0.956861543193546437713337
0.146000	-0.300000	0.956960348511526892600898
0.150000	-0.300000	0.957061073738537548827310
0.154000	-0.300000	0.957163655254366196878379
0.158000	-0.300000	0.957268028266328618869352
0.162000	-0.300000	0.957374126850193518656340
0.166000	-0.300000	0.957481883991821103307984
0.170000	-0.300000	0.957591231629491335120008
0.174000	-0.300000	0.957702100696892544284822
0.178000	-0.300000	0.957814421166745311175816
0.182000	-0.300000	0.957928122095033529603825
0.186000	-0.300000	0.958043131665813896269412
0.190000	-0.300000	0.958159377236576514924593
0.194000	-0.300000	0.958276785384127416378419
0.198000	-0.300000	0.958395281950963906503205
0.202000	-0.300000	0.958514792092114764621158
0.206000	-0.300000	0.958635240322413317848316
0.210000	-0.300000	0.958756550564175635820163
0.214000	-0.300000	0.958878646195253092621158
0.218000	-0.300000	0.959001450097427876606559
0.222000	-0.300000	0.959124884705123581518649
0.226000	-0.300000	0.959248872054396128916665
0.230000	-0.300000	0.959373333832178487590170
0.234000	-0.300000	0.959498191425743884863664
0.238000	-0.300000	0.959623365972360309328337
0.242000	-0.300000	0.959748778409101110931090
0.246000	-0.300000	0.959874349522783276711380
0.250000	-0.300000	0.959999999999999964472863
0.254000	-0.300000	0.960125650477216652234347
0.258000	-0.300000	0.960251221590898818014637
0.262000	-0.300000	0.960376634027639619617389
0.266000	-0.300000	0.960501808574256044082063
0.270000	-0.300000	0.960626666167821441355557
0.274000	-0.300000	0.960751127945603800029062
0.278000	-0.300000	0.960875115294876347427078
0.282000	-0.300000	0.960998549902571941316864
0.286000	-0.300000	0.961121353804746836324568
0.290000	-0.300000	0.961243449435824182103261
0.294000	-0.300000	0.961364759677586611097411
0.298000	-0.300000	0.961485207907885164324568
0.302000	-0.300000	0.961604718049036022442522
0.306000	-0.300000	0.961723214615872512567307
0.310000	-0.300000	0.961840622763423302998831
0.314000	-0.300000	0.961956868334185921654012
0.318000	-0.300000	0.962071877904966399341902
0.322000	-0.300000	0.962185578833254617769910
0.326000	-0.300000	0.962297899303107384660905
0.330000	-0.300000	0.962408768370508482803416
0.334000	-0.300000	0.962518116008178714615440
0.338000	-0.300000	0.962625873149806410289386
0.342000	-0.300000	0.962731971733671310076375
0.346000	-0.300000	0.962836344745633732067347
0.350000	-0.300000	0.962938926261462380118417
0.354000	-0.300000	0.963039651488473036344828
0.358000	-0.300000	0.963138456806453491232389
0.362000	-0.300000	0.963235279807847177835356
0.366000	-0.300000	0.963330059337171196176541
0.370000	-0.300000	0.963422735529643414764678
0.374000	-0.300000	0.963513249848994224322496
0.378000	-0.300000	0.963601545124439518019699
0.382000	-0.300000	0.963687565586790806371198
0.386000	-0.300000	0.963771256903680484384722
0.390000	-0.300000	0.963852566213878936274284
0.394000	-0.300000	0.963931442160683049635850
0.398000	-0.300000	0.964007834924354378713929
0.402000	-0.300000	0.964081696253585862521618
0.406000	-0.300000	0.964152979495979001178796
0.410000	-0.300000	0.964221639627510063164095
0.414000	-0.300000	0.964287633280968226046070
0.418000	-0.300000	0.964350918773347554058262
0.422000	-0.300000	0.964411456132174715882854
0.426000	-0.300000	0.964469207120756233386771
0.430000	-0.300000	0.964524135262330051254764
0.434000	-0.300000	0.964576205863104552129528
0.438000	-0.300000	0.964625386034172249694052
0.442000	-0.300000	0.964671644712283060663083
0.446000	-0.300000	0.964714952679464277096599
0.450000	-0.300000	0.964755282581475692715856
0.454000	-0.300000	0.964792608945086893612597
0.458000	-0.300000	0.964826908194166277255022
0.462000	-0.300000	0.964858158664573362095496
0.466000	-0.300000	0.964886340617840954081430
0.470000	-0.300000	0.964911436253643395311030
0.474000	-0.300000	0.964933429721039348514466
0.478000	-0.300000	0.964952307128483233178429
0.482000	-0.300000	0.964968056552599984243557
0.486000	-0.300000	0.964980668045715805902773
0.490000	-0.300000	0.964990133642141367786849
0.494000	-0.300000	0.964996447363202891622791
0.498000	-0.300000	0.964999605221019018941320
0.502000	-0.300000	0.964999605221019018941320
0.506000	-0.300000	0.964996447363202891622791
0.510000	-0.300000	0.964990133642141367786849
0.514000	-0.300000	0.964980668045715805902773
0.518000	-0.300000	0.964968056552599984243557
0.522000	-0.300000	0.964952307128483233178429
0.526000	-0.300000	0.964933429721039348514466
0.530000	-0.300000	0.964911436253643395311030
0.534000	-0.300000	0.964886340617840954081430
0.538000	-0.300000	0.964858158664573362095496
0.542000	-0.300000	0.964826908194166277255022
0.546000	-0.300000	0.964792608945086893612597
0.550000	-0.300000	0.964755282581475692715856
0.554000	-0.300000	0.964714952679464277096599
0.558000	-0.300000	0.964671644712283060663083
0.562000	-0.300000	0.964625386034172249694052
0.566000	-0.300000	0.964576205863104552129528
0.570000	-0.300000	0.964524135262330051254764
0.574000	-0.300000	0.964469207120756233386771
0.578000	-0.300000	0.964411456132174715882854
0.582000	-0.300000	0.964350918773347554058262
0.586000	-0.300000	0.964287633280968226046070
0.590000	-0.300000	0.964221639627510063164095
0.594000	-0.300000	0.964152979495979001178796
0.598000	-0.300000	0.964081696253585862521618
0.602000	-0.300000	0.964007834924354378713929
0.606000	-0.300000	0.963931442160683049635850
0.610000	-0.300000	0.963852566213878936274284
0.614000	-0.300000	0.963771256903680484384722
0.618000	-0.300000	0.963687565586790806371198
0.622000	-0.300000	0.963601545124439518019699
0.626000	-0.300000	0.963513249848994224322496
0.630000	-0.300000	0.963422735529643414764678
0.634000	-0.300000	0.963330059337171196176541
0.638000	-0.300000	0.963235279807847177835356
0.642000	-0.300000	0.963138456806453491232389
0.646000	-0.300000	0.963039651488473036344828
0.650000	-0.300000	0.962938926261462269096114
0.654000	-0.300000	0.962836344745633732067347
0.658000	-0.300000	0.962731971733671310076375
0.662000	-0.300000	0.962625873149806410289386
0.666000	-0.300000	0.962518116008178714615440
0.670000	-0.300000	0.962408768370508593825718
0.674000	-0.300000	0.962297899303107384660905
0.678000	-0.300000	0.962185578833254617769910
0.682000	-0.300000	0.962071877904966399341902
0.686000	-0.300000	0.961956868334185921654012
0.690000	-0.300000	0.961840622763423302998831
0.694000	-0.300000	0.961723214615872512567307
0.698000	-0.300000	0.961604718049036022442522
0.702000	-0.300000	0.961485207907885164324568
0.706000	-0.300000	0.961364759677586611097411
0.710000	-0.300000	0.961243449435824182103261
0.714000	-0.300000	0.961121353804746836324568
0.718000	-0.300000	0.960998549902571941316864
0.722000	-0.300000	0.960875115294876347427078
0.726000	-0.300000	0.960751127945603800029062
0.730000	-0.300000	0.960626666167821441355557
0.734000	-0.300000	0.960501808574256044082063
0.738000	-0.300000	0.960376634027639619617389
0.742000	-0.300000	0.960251221590898818014637
0.746000	-0.300000	0.960125650477216652234347
0.750000	-0.300000	0.959999999999999964472863
0.754000	-0.300000	0.959874349522783276711380
0.758000	-0.300000	0.959748778409101110931090
0.762000	-0.300000	0.959623365972360309328337
0.766000	-0.300000	0.959498191425743884863664
0.770000	-0.300000	0.959373333832178487590170
0.774000	-0.300000	0.959248872054396128916665
0.778000	-0.300000	0.959124884705123581518649
0.782000	-0.300000	0.959001450097427876606559
0.786000	-0.300000	0.958878646195253092621158
0.790000	-0.300000	0.958756550564175635820163
0.794000	-0.300000	0.958635240322413317848316
0.798000	-0.300000	0.958514792092114764621158
0.802000	-0.300000	0.958395281950963906503205
0.806000	-0.300000	0.958276785384127416378419
0.810000	-0.300000	0.958159377236576514924593
0.814000	-0.300000	0.958043131665813896269412
0.818000	-0.300000	0.957928122095033529603825
0.822000	-0.300000	0.957814421166745311175816
0.826000	-0.300000	0.957702100696892544284822
0.830000	-0.300000	0.957591231629491335120008
0.834000	-0.300000	0.957481883991821103307984
0.838000	-0.300000	0.957374126850193518656340
0.842000	-0.300000	0.957268028266328618869352
0.846000	-0.300000	0.957163655254366196878379
0.850000	-0.300000	0.957061073738537548827310
0.854000	-0.300000	0.956960348511526892600898
0.858000	-0.300000	0.956861543193546437713337
0.862000	-0.300000	0.956764720192152751110370
0.866000	-0.300000	0.956669940662828732769185
0.870000	-0.300000	0.956577264470356514181049
0.874000	-0.300000	0.956486750151005704623230
0.878000	-0.300000	0.956398454875560410926028
0.882000	-0.300000	0.956312434413209122574528
0.886000	-0.300000	0.956228743096319444561004
0.890000	-0.300000	0.956147433786120992671442
0.894000	-0.300000	0.956068557839316879309877
0.898000	-0.300000	0.955992165075645550231798
0.902000	-0.300000	0.955918303746414066424109
0.906000	-0.300000	0.955847020504020927766931
0.910000	-0.300000	0.955778360372489865781631
0.914000	-0.300000	0.955712366719031702899656
0.918000	-0.300000	0.955649081226652374887465
0.922000	-0.300000	0.955588543867825213062872
0.926000	-0.300000	0.955530792879243695558955
0.930000	-0.300000	0.955475864737669877690962
0.934000	-0.300000	0.955423794136895376816199
0.938000	-0.300000	0.955374613965827679251674
0.942000	-0.300000	0.955328355287716868282644
0.946000	-0.300000	0.955285047320535651849127
0.950000	-0.300000	0.955244717418524236229871
0.954000	-0.300000	0.955207391054913035333129
0.958000	-0.300000	0.955173091805833540668402
0.962000	-0.300000	0.955141841335426566850231
0.966000	-0.300000	0.955113659382158974864296
0.970000	-0.300000	0.955088563746356533634696
0.974000	-0.300000	0.955066570278960580431260
0.978000	-0.300000	0.955047692871516695767298
0.982000	-0.300000	0.955031943447399944702170
0.986000	-0.300000	0.955019331954284123042953
0.990000	-0.300000	0.955009866357858561158878
0.994000	-0.300000	0.955003552636797037322935
0.998000	-0.300000	0.955000394778980910004407



==> Data_files___plots/Colliding_pulse/eps0p01/tf0/momentum/q_velstab_fine_tf0_eps0p01.dat <==
-1.000000	-0.900000	0.000000000000000000000000
-0.996000	-0.900000	0.000373672279271085175986
-0.992000	-0.900000	0.001494453097663516784321
-0.988000	-0.900000	0.003361634545990298608698
-0.984000	-0.900000	0.005974037272428662712076
-0.980000	-0.900000	0.009330011227424014549903
-0.976000	-0.900000	0.013427436705896220875411
-0.972000	-0.900000	0.018263725686091299843516
-0.968000	-0.900000	0.023835823464231589707829
-0.964000	-0.900000	0.030140210583931275473146
-0.960000	-0.900000	0.037172905059160897545123
-0.956000	-0.900000	0.044929464889355487378086
-0.952000	-0.900000	0.053404990865076600037309
-0.948000	-0.900000	0.062594129662459238594430
-0.944000	-0.900000	0.072491077224484043450836
-0.940000	-0.900000	0.083089582426945626791870
-0.936000	-0.900000	0.094382951026796252369522
-0.932000	-0.900000	0.106364049890372416862228
-0.928000	-0.900000	0.119025311498837021995101
-0.924000	-0.900000	0.132358738727983593630455
-0.920000	-0.900000	0.146355909899394176498788
-0.916000	-0.900000	0.161007984099749729134388
-0.912000	-0.900000	0.176305706764940811615006
-0.908000	-0.900000	0.192239415525450957344944
-0.904000	-0.900000	0.208799046309313118818807
-0.900000	-0.900000	0.225974139698794845854124
-0.896000	-0.900000	0.243753847536790885230928
-0.892000	-0.900000	0.262126939778750289722353
-0.888000	-0.900000	0.281081811585816576659624
-0.884000	-0.900000	0.300606490654688474073453
-0.880000	-0.900000	0.320688644779585751987128
-0.876000	-0.900000	0.341315589641534300469061
-0.872000	-0.900000	0.362474296820052943601809
-0.868000	-0.900000	0.384151402022186339024756
-0.864000	-0.900000	0.406333213523673908440514
-0.860000	-0.900000	0.429005720816939661865774
-0.856000	-0.900000	0.452154603460427517713782
-0.852000	-0.900000	0.475765240123702082275514
-0.848000	-0.900000	0.499822717822590023573071
-0.844000	-0.900000	0.524311841338542805601719
-0.840000	-0.900000	0.549217142816262993143539
-0.836000	-0.900000	0.574522891533530755125980
-0.832000	-0.900000	0.600213103837070049983993
-0.828000	-0.900000	0.626271553238160305632221
-0.824000	-0.900000	0.652681780661638732965457
-0.820000	-0.900000	0.679427104841802576018495
-0.816000	-0.900000	0.706490632858658429427123
-0.812000	-0.900000	0.733855270807845738723074
-0.808000	-0.900000	0.761503734597520076654575
-0.804000	-0.900000	0.789418560865350338318081
-0.800000	-0.900000	0.817582118008756575378015
-0.796000	-0.900000	0.845976617321404944505048
-0.792000	-0.900000	0.874584124228940718026593
-0.788000	-0.900000	0.903386569616844270491640
-0.784000	-0.900000	0.932365761243274193681430
-0.780000	-0.900000	0.961503395229676649513806
-0.776000	-0.900000	0.990781067621906097464546
-0.772000	-0.900000	1.020180286014561676921630
-0.768000	-0.900000	1.049682481231180464220643
-0.764000	-0.900000	1.079269019052931044555521
-0.760000	-0.900000	1.108921211988385335800444
-0.756000	-0.900000	1.138620331076936942338307
-0.752000	-0.900000	1.168347617718418218757392
-0.748000	-0.900000	1.198084295521428810360476
-0.744000	-0.900000	1.227811582162909864734956
-0.740000	-0.900000	1.257510701251461471272819
-0.736000	-0.900000	1.287162894186915540473137
-0.732000	-0.900000	1.316749432008666120808016
-0.728000	-0.900000	1.346251627225284908107028
-0.724000	-0.900000	1.375650845617940820631020
-0.720000	-0.900000	1.404928518010170046537155
-0.716000	-0.900000	1.434066151996572502369531
-0.712000	-0.900000	1.463045343623002425559321
-0.708000	-0.900000	1.491847789010906089046671
-0.704000	-0.900000	1.520455295918442084612821
-0.700000	-0.900000	1.548849795231090009650643
-0.696000	-0.900000	1.577013352374496246710578
-0.692000	-0.900000	1.604928178642326841440990
-0.688000	-0.900000	1.632576642432001179372492
-0.684000	-0.900000	1.659941280381188155601535
-0.680000	-0.900000	1.687004808398044009010164
-0.676000	-0.900000	1.713750132578208962286226
-0.672000	-0.900000	1.740160360001687278597160
-0.668000	-0.900000	1.766218809402777756289993
-0.664000	-0.900000	1.791909021706316051947283
-0.660000	-0.900000	1.817214770423584591085842
-0.656000	-0.900000	1.842120071901304889649964
-0.652000	-0.900000	1.866609195417257671678612
-0.648000	-0.900000	1.890666673116145446442715
-0.644000	-0.900000	1.914277309779419011803725
-0.640000	-0.900000	1.937426192422907034185187
-0.636000	-0.900000	1.960098699716172676588144
-0.632000	-0.900000	1.982280511217660246003902
-0.628000	-0.900000	2.003957616419793197337640
-0.624000	-0.900000	2.025116323598312728648807
-0.620000	-0.900000	2.045743268460260999574984
-0.616000	-0.900000	2.065825422585158221977508
-0.612000	-0.900000	2.085350101654030119391336
-0.608000	-0.900000	2.104304973461096128772851
-0.604000	-0.900000	2.122678065703055949597911
-0.600000	-0.900000	2.140457773541051711418959
-0.596000	-0.900000	2.157632866930533577232154
-0.592000	-0.900000	2.174192497714395599928139
-0.588000	-0.900000	2.190126206474905856680380
-0.584000	-0.900000	2.205423929140096994672149
-0.580000	-0.900000	2.220076003340452075462963
-0.576000	-0.900000	2.234073174511862713842447
-0.572000	-0.900000	2.247406601741009701811436
-0.568000	-0.900000	2.260067863349473959999614
-0.564000	-0.900000	2.272048962213050415925863
-0.560000	-0.900000	2.283342330812900833336698
-0.556000	-0.900000	2.293940836015362805255791
-0.552000	-0.900000	2.303837783577387554601046
-0.548000	-0.900000	2.313026922374769700496699
-0.544000	-0.900000	2.321502448350491132345041
-0.540000	-0.900000	2.329259008180685430744461
-0.536000	-0.900000	2.336291702655915347719429
-0.532000	-0.900000	2.342596089775614842665163
-0.528000	-0.900000	2.348168187553755004159939
-0.524000	-0.900000	2.353004476533949951289060
-0.520000	-0.900000	2.357101902012422645071865
-0.516000	-0.900000	2.360457875967417962215222
-0.512000	-0.900000	2.363070278693855996721140
-0.508000	-0.900000	2.364937460142182867883776
-0.504000	-0.900000	2.366058240960575265177113
-0.500000	-0.900000	2.366431913239846362984053
-0.496000	-0.900000	2.366058240960575265177113
-0.492000	-0.900000	2.364937460142182867883776
-0.488000	-0.900000	2.363070278693855996721140
-0.484000	-0.900000	2.360457875967417962215222
-0.480000	-0.900000	2.357101902012422200982655
-0.476000	-0.900000	2.353004476533949951289060
-0.472000	-0.900000	2.348168187553755004159939
-0.468000	-0.900000	2.342596089775614842665163
-0.464000	-0.900000	2.336291702655915347719429
-0.460000	-0.900000	2.329259008180685430744461
-0.456000	-0.900000	2.321502448350491132345041
-0.452000	-0.900000	2.313026922374769700496699
-0.448000	-0.900000	2.303837783577387110511836
-0.444000	-0.900000	2.293940836015362361166581
-0.440000	-0.900000	2.283342330812900833336698
-0.436000	-0.900000	2.272048962213050415925863
-0.432000	-0.900000	2.260067863349473959999614
-0.428000	-0.900000	2.247406601741009257722226
-0.424000	-0.900000	2.234073174511862713842447
-0.420000	-0.900000	2.220076003340452075462963
-0.416000	-0.900000	2.205423929140096994672149
-0.412000	-0.900000	2.190126206474905412591170
-0.408000	-0.900000	2.174192497714395155838929
-0.404000	-0.900000	2.157632866930533133142944
-0.400000	-0.900000	2.140457773541051711418959
-0.396000	-0.900000	2.122678065703055949597911
-0.392000	-0.900000	2.104304973461095684683642
-0.388000	-0.900000	2.085350101654029675302127
-0.384000	-0.900000	2.065825422585158221977508
-0.380000	-0.900000	2.045743268460260555485775
-0.376000	-0.900000	2.025116323598312728648807
-0.372000	-0.900000	2.003957616419793197337640
-0.368000	-0.900000	1.982280511217660023959297
-0.364000	-0.900000	1.960098699716172676588144
-0.360000	-0.900000	1.937426192422907256229792
-0.356000	-0.900000	1.914277309779418567714515
-0.352000	-0.900000	1.890666673116143892130481
-0.348000	-0.900000	1.866609195417256561455588
-0.344000	-0.900000	1.842120071901303557382334
-0.340000	-0.900000	1.817214770423583924952027
-0.336000	-0.900000	1.791909021706315163768863
-0.332000	-0.900000	1.766218809402776424022363
-0.328000	-0.900000	1.740160360001686390418740
-0.324000	-0.900000	1.713750132578207852063201
-0.320000	-0.900000	1.687004808398043564920954
-0.316000	-0.900000	1.659941280381187711512325
-0.312000	-0.900000	1.632576642431999847104862
-0.308000	-0.900000	1.604928178642325509173361
-0.304000	-0.900000	1.577013352374495136487553
-0.300000	-0.900000	1.548849795231089565561433
-0.296000	-0.900000	1.520455295918440308255981
-0.292000	-0.900000	1.491847789010905644957461
-0.288000	-0.900000	1.463045343623001981470111
-0.284000	-0.900000	1.434066151996572502369531
-0.280000	-0.900000	1.404928518010170268581760
-0.276000	-0.900000	1.375650845617939932452600
-0.272000	-0.900000	1.346251627225284464017818
-0.268000	-0.900000	1.316749432008665898763411
-0.264000	-0.900000	1.287162894186915540473137
-0.260000	-0.900000	1.257510701251461693317424
-0.256000	-0.900000	1.227811582162909420645747
-0.252000	-0.900000	1.198084295521428366271266
-0.248000	-0.900000	1.168347617718417774668183
-0.244000	-0.900000	1.138620331076936720293702
-0.240000	-0.900000	1.108921211988384669666630
-0.236000	-0.900000	1.079269019052930378421706
-0.232000	-0.900000	1.049682481231180242176038
-0.228000	-0.900000	1.020180286014561676921630
-0.224000	-0.900000	0.990781067621906430531453
-0.220000	-0.900000	0.961503395229675872357689
-0.216000	-0.900000	0.932365761243273749592220
-0.212000	-0.900000	0.903386569616844048447035
-0.208000	-0.900000	0.874584124228940718026593
-0.204000	-0.900000	0.845976617321405166549653
-0.200000	-0.900000	0.817582118008756020266503
-0.196000	-0.900000	0.789418560865350116273476
-0.192000	-0.900000	0.761503734597519743587668
-0.188000	-0.900000	0.733855270807845516678469
-0.184000	-0.900000	0.706490632858657652271006
-0.180000	-0.900000	0.679427104841802020906982
-0.176000	-0.900000	0.652681780661637511720130
-0.172000	-0.900000	0.626271553238159195409196
-0.168000	-0.900000	0.600213103837069272827875
-0.164000	-0.900000	0.574522891533531088192888
-0.160000	-0.900000	0.549217142816262327009724
-0.156000	-0.900000	0.524311841338542583557114
-0.152000	-0.900000	0.499822717822589746017314
-0.148000	-0.900000	0.475765240123702082275514
-0.144000	-0.900000	0.452154603460427628736085
-0.140000	-0.900000	0.429005720816939273287716
-0.136000	-0.900000	0.406333213523673630884758
-0.132000	-0.900000	0.384151402022186172491303
-0.128000	-0.900000	0.362474296820053054624111
-0.124000	-0.900000	0.341315589641533634335246
-0.120000	-0.900000	0.320688644779585363409069
-0.116000	-0.900000	0.300606490654688196517696
-0.112000	-0.900000	0.281081811585816576659624
-0.108000	-0.900000	0.262126939778750289722353
-0.104000	-0.900000	0.243753847536790468897294
-0.100000	-0.900000	0.225974139698794734831822
-0.096000	-0.900000	0.208799046309312980040929
-0.092000	-0.900000	0.192239415525450957344944
-0.088000	-0.900000	0.176305706764940950392884
-0.084000	-0.900000	0.161007984099749479334207
-0.080000	-0.900000	0.146355909899394065476486
-0.076000	-0.900000	0.132358738727983454852577
-0.072000	-0.900000	0.119025311498836633417042
-0.068000	-0.900000	0.106364049890372153184259
-0.064000	-0.900000	0.094382951026795586235707
-0.060000	-0.900000	0.083089582426945099435933
-0.056000	-0.900000	0.072491077224483640994990
-0.052000	-0.900000	0.062594129662458850016371
-0.048000	-0.900000	0.053404990865076468198325
-0.044000	-0.900000	0.044929464889355091861134
-0.040000	-0.900000	0.037172905059160640806049
-0.036000	-0.900000	0.030140210583931143634162
-0.032000	-0.900000	0.023835823464231589707829
-0.028000	-0.900000	0.018263725686091431682501
-0.024000	-0.900000	0.013427436705896220875411
-0.020000	-0.900000	0.009330011227424014549903
-0.016000	-0.900000	0.005974037272428662712076
-0.012000	-0.900000	0.003361634545990298608698
-0.008000	-0.900000	0.001494453097663516784321
-0.004000	-0.900000	0.000373672279271085175986
-0.000000	-0.900000	0.000000000000000000000000
0.004000	-0.900000	-0.000373672279271085175986
0.008000	-0.900000	-0.001494453097663516784321
0.012000	-0.900000	-0.003361634545990298608698
0.016000	-0.900000	-0.005974037272428662712076
0.020000	-0.900000	-0.009330011227424014549903
0.024000	-0.900000	-0.013427436705896220875411
0.028000	-0.900000	-0.018263725686091431682501
0.032000	-0.900000	-0.023835823464231589707829
0.036000	-0.900000	-0.030140210583931143634162
0.040000	-0.900000	-0.037172905059160765706139
0.044000	-0.900000	-0.044929464889355355539102
0.048000	-0.900000	-0.053404990865076731876293
0.052000	-0.900000	-0.062594129662459113694339
0.056000	-0.900000	-0.072491077224483904672958
0.060000	-0.900000	-0.083089582426945363113902
0.064000	-0.900000	-0.094382951026795988691553
0.068000	-0.900000	-0.106364049890372416862228
0.072000	-0.900000	-0.119025311498837021995101
0.076000	-0.900000	-0.132358738727983843430636
0.080000	-0.900000	-0.146355909899394454054544
0.084000	-0.900000	-0.161007984099749867912266
0.088000	-0.900000	-0.176305706764941338970942
0.092000	-0.900000	-0.192239415525451484700881
0.096000	-0.900000	-0.208799046309313507396865
0.100000	-0.900000	-0.225974139698795123409880
0.104000	-0.900000	-0.243753847536790885230928
0.108000	-0.900000	-0.262126939778750955856168
0.112000	-0.900000	-0.281081811585817076259985
0.116000	-0.900000	-0.300606490654688696118058
0.120000	-0.900000	-0.320688644779585863009430
0.124000	-0.900000	-0.341315589641534300469061
0.128000	-0.900000	-0.362474296820053609735623
0.132000	-0.900000	-0.384151402022186838625117
0.136000	-0.900000	-0.406333213523674297018573
0.140000	-0.900000	-0.429005720816939939421530
0.144000	-0.900000	-0.452154603460428294869899
0.148000	-0.900000	-0.475765240123702748409329
0.152000	-0.900000	-0.499822717822590523173432
0.156000	-0.900000	-0.524311841338541695378694
0.160000	-0.900000	-0.549217142816261660875909
0.164000	-0.900000	-0.574522891533530088992165
0.168000	-0.900000	-0.600213103837069272827875
0.172000	-0.900000	-0.626271553238159195409196
0.176000	-0.900000	-0.652681780661637511720130
0.180000	-0.900000	-0.679427104841802020906982
0.184000	-0.900000	-0.706490632858657652271006
0.188000	-0.900000	-0.733855270807845516678469
0.192000	-0.900000	-0.761503734597519743587668
0.196000	-0.900000	-0.789418560865350116273476
0.200000	-0.900000	-0.817582118008756020266503
0.204000	-0.900000	-0.845976617321405166549653
0.208000	-0.900000	-0.874584124228940718026593
0.212000	-0.900000	-0.903386569616844048447035
0.216000	-0.900000	-0.932365761243273749592220
0.220000	-0.900000	-0.961503395229675872357689
0.224000	-0.900000	-0.990781067621906430531453
0.228000	-0.900000	-1.020180286014561676921630
0.232000	-0.900000	-1.049682481231180242176038
0.236000	-0.900000	-1.079269019052930378421706
0.240000	-0.900000	-1.108921211988384669666630
0.244000	-0.900000	-1.138620331076936720293702
0.248000	-0.900000	-1.168347617718417774668183
0.252000	-0.900000	-1.198084295521428366271266
0.256000	-0.900000	-1.227811582162909420645747
0.260000	-0.900000	-1.257510701251461693317424
0.264000	-0.900000	-1.287162894186915540473137
0.268000	-0.900000	-1.316749432008665898763411
0.272000	-0.900000	-1.346251627225284464017818
0.276000	-0.900000	-1.375650845617939932452600
0.280000	-0.900000	-1.404928518010170268581760
0.284000	-0.900000	-1.434066151996572502369531
0.288000	-0.900000	-1.463045343623001981470111
0.292000	-0.900000	-1.491847789010905644957461
0.296000	-0.900000	-1.520455295918441196434401
0.300000	-0.900000	-1.548849795231090009650643
0.304000	-0.900000	-1.577013352374496246710578
0.308000	-0.900000	-1.604928178642326619396385
0.312000	-0.900000	-1.632576642432000735283282
0.316000	-0.900000	-1.659941280381188377646140
0.320000	-0.900000	-1.687004808398043786965559
0.324000	-0.900000	-1.713750132578208740241621
0.328000	-0.900000	-1.740160360001687056552555
0.332000	-0.900000	-1.766218809402776868111573
0.336000	-0.900000	-1.791909021706316051947283
0.340000	-0.900000	-1.817214770423584591085842
0.344000	-0.900000	-1.842120071901304445560754
0.348000	-0.900000	-1.866609195417257227589403
0.352000	-0.900000	-1.890666673116144780308900
0.356000	-0.900000	-1.914277309779419455892935
0.360000	-0.900000	-1.937426192422907700319001
0.364000	-0.900000	-1.960098699716173342721959
0.368000	-0.900000	-1.982280511217660468048507
0.372000	-0.900000	-2.003957616419793641426850
0.376000	-0.900000	-2.025116323598312728648807
0.380000	-0.900000	-2.045743268460261443664194
0.384000	-0.900000	-2.065825422585158666066718
0.388000	-0.900000	-2.085350101654030119391336
0.392000	-0.900000	-2.104304973461096572862061
0.396000	-0.900000	-2.122678065703055949597911
0.400000	-0.900000	-2.140457773541052155508169
0.404000	-0.900000	-2.157632866930533577232154
0.408000	-0.900000	-2.174192497714395599928139
0.412000	-0.900000	-2.190126206474904524412750
0.416000	-0.900000	-2.205423929140096550582939
0.420000	-0.900000	-2.220076003340452075462963
0.424000	-0.900000	-2.234073174511862713842447
0.428000	-0.900000	-2.247406601741009257722226
0.432000	-0.900000	-2.260067863349473959999614
0.436000	-0.900000	-2.272048962213050415925863
0.440000	-0.900000	-2.283342330812900833336698
0.444000	-0.900000	-2.293940836015362361166581
0.448000	-0.900000	-2.303837783577387110511836
0.452000	-0.900000	-2.313026922374769700496699
0.456000	-0.900000	-2.321502448350491132345041
0.460000	-0.900000	-2.329259008180685430744461
0.464000	-0.900000	-2.336291702655915347719429
0.468000	-0.900000	-2.342596089775614842665163
0.472000	-0.900000	-2.348168187553755004159939
0.476000	-0.900000	-2.353004476533949951289060
0.480000	-0.900000	-2.357101902012422200982655
0.484000	-0.900000	-2.360457875967417962215222
0.488000	-0.900000	-2.363070278693855996721140
0.492000	-0.900000	-2.364937460142182867883776
0.496000	-0.900000	-2.366058240960575265177113
0.500000	-0.900000	-2.366431913239846362984053
0.504000	-0.900000	-2.366058240960575265177113
0.508000	-0.900000	-2.364937460142182867883776
0.512000	-0.900000	-2.363070278693855996721140
0.516000	-0.900000	-2.360457875967417962215222
0.520000	-0.900000	-2.357101902012422645071865
0.524000	-0.900000	-2.353004476533949951289060
0.528000	-0.900000	-2.348168187553755004159939
0.532000	-0.900000	-2.342596089775614842665163
0.536000	-0.900000	-2.336291702655915347719429
0.540000	-0.900000	-2.329259008180685430744461
0.544000	-0.900000	-2.321502448350491132345041
0.548000	-0.900000	-2.313026922374769700496699
0.552000	-0.900000	-2.303837783577387554601046
0.556000	-0.900000	-2.293940836015362805255791
0.560000	-0.900000	-2.283342330812900833336698
0.564000	-0.900000	-2.272048962213050415925863
0.568000	-0.900000	-2.260067863349473959999614
0.572000	-0.900000	-2.247406601741009701811436
0.576000	-0.900000	-2.234073174511862713842447
0.580000	-0.900000	-2.220076003340452075462963
0.584000	-0.900000	-2.205423929140096550582939
0.588000	-0.900000	-2.190126206474904968501960
0.592000	-0.900000	-2.174192497714394711749719
0.596000	-0.900000	-2.157632866930532689053734
0.600000	-0.900000	-2.140457773541051267329749
0.604000	-0.900000	-2.122678065703055505508701
0.608000	-0.900000	-2.104304973461095684683642
0.612000	-0.900000	-2.085350101654029231212917
0.616000	-0.900000	-2.065825422585157777888298
0.620000	-0.900000	-2.045743268460260555485775
0.624000	-0.900000	-2.025116323598312284559597
0.628000	-0.900000	-2.003957616419793197337640
0.632000	-0.900000	-1.982280511217659579870087
0.636000	-0.900000	-1.960098699716172232498934
0.640000	-0.900000	-1.937426192422907034185187
0.644000	-0.900000	-1.914277309779418345669910
0.648000	-0.900000	-1.890666673116143670085876
0.652000	-0.900000	-1.866609195417256117366378
0.656000	-0.900000	-1.842120071901303113293125
0.660000	-0.900000	-1.817214770423583702907422
0.664000	-0.900000	-1.791909021706315163768863
0.668000	-0.900000	-1.766218809402777756289993
0.672000	-0.900000	-1.740160360001687278597160
0.676000	-0.900000	-1.713750132578208962286226
0.680000	-0.900000	-1.687004808398044009010164
0.684000	-0.900000	-1.659941280381188155601535
0.688000	-0.900000	-1.632576642432001179372492
0.692000	-0.900000	-1.604928178642326841440990
0.696000	-0.900000	-1.577013352374496246710578
0.700000	-0.900000	-1.548849795231090009650643
0.704000	-0.900000	-1.520455295918442084612821
0.708000	-0.900000	-1.491847789010906089046671
0.712000	-0.900000	-1.463045343623002425559321
0.716000	-0.900000	-1.434066151996572502369531
0.720000	-0.900000	-1.404928518010170046537155
0.724000	-0.900000	-1.375650845617940820631020
0.728000	-0.900000	-1.346251627225284908107028
0.732000	-0.900000	-1.316749432008666120808016
0.736000	-0.900000	-1.287162894186915540473137
0.740000	-0.900000	-1.257510701251461471272819
0.744000	-0.900000	-1.227811582162909864734956
0.748000	-0.900000	-1.198084295521428810360476
0.752000	-0.900000	-1.168347617718418218757392
0.756000	-0.900000	-1.138620331076936942338307
0.760000	-0.900000	-1.108921211988385335800444
0.764000	-0.900000	-1.079269019052931044555521
0.768000	-0.900000	-1.049682481231180464220643
0.772000	-0.900000	-1.020180286014561676921630
0.776000	-0.900000	-0.990781067621906097464546
0.780000	-0.900000	-0.961503395229676649513806
0.784000	-0.900000	-0.932365761243274193681430
0.788000	-0.900000	-0.903386569616844270491640
0.792000	-0.900000	-0.874584124228940718026593
0.796000	-0.900000	-0.845976617321404944505048
0.800000	-0.900000	-0.817582118008756575378015
0.804000	-0.900000	-0.789418560865350338318081
0.808000	-0.900000	-0.761503734597520076654575
0.812000	-0.900000	-0.733855270807845738723074
0.816000	-0.900000	-0.706490632858658429427123
0.820000	-0.900000	-0.679427104841802576018495
0.824000	-0.900000	-0.652681780661637733764735
0.828000	-0.900000	-0.626271553238159417453801
0.832000	-0.900000	-0.600213103837069050783271
0.836000	-0.900000	-0.574522891533530755125980
0.840000	-0.900000	-0.549217142816262104965119
0.844000	-0.900000	-0.524311841338542028445602
0.848000	-0.900000	-0.499822717822589079883500
0.852000	-0.900000	-0.475765240123701305119397
0.856000	-0.900000	-0.452154603460427517713782
0.860000	-0.900000	-0.429005720816938884709657
0.864000	-0.900000	-0.406333213523673131284397
0.868000	-0.900000	-0.384151402022185506357488
0.872000	-0.900000	-0.362474296820052943601809
0.876000	-0.900000	-0.341315589641533467801793
0.880000	-0.900000	-0.320688644779584974831010
0.884000	-0.900000	-0.300606490654687641406184
0.888000	-0.900000	-0.281081811585815910525810
0.892000	-0.900000	-0.262126939778750289722353
0.896000	-0.900000	-0.243753847536790219097114
0.900000	-0.900000	-0.225974139698794318498187
0.904000	-0.900000	-0.208799046309312591462870
0.908000	-0.900000	-0.192239415525450429989007
0.912000	-0.900000	-0.176305706764940811615006
0.916000	-0.900000	-0.161007984099749201778451
0.920000	-0.900000	-0.146355909899393649142851
0.924000	-0.900000	-0.132358738727984120986392
0.928000	-0.900000	-0.119025311498837021995101
0.932000	-0.900000	-0.106364049890372416862228
0.936000	-0.900000	-0.094382951026796252369522
0.940000	-0.900000	-0.083089582426945626791870
0.944000	-0.900000	-0.072491077224484043450836
0.948000	-0.900000	-0.062594129662459238594430
0.952000	-0.900000	-0.053404990865076600037309
0.956000	-0.900000	-0.044929464889355487378086
0.960000	-0.900000	-0.037172905059160897545123
0.964000	-0.900000	-0.030140210583931275473146
0.968000	-0.900000	-0.023835823464231589707829
0.972000	-0.900000	-0.018263725686091299843516
0.976000	-0.900000	-0.013427436705896220875411
0.980000	-0.900000	-0.009330011227424014549903
0.984000	-0.900000	-0.005974037272428662712076
0.988000	-0.900000	-0.003361634545990298608698
0.992000	-0.900000	-0.001494453097663516784321
0.996000	-0.900000	-0.000373672279271085175986
1.000000	-0.900000	-0.000000000000000000000000



==> Data_files___plots/Colliding_pulse/eps0p01/tf0p002/density/r_velstab_fine_tf0p002_eps0p01.dat <==
-0.998000	-0.300000	0.950822393692976386425642
-0.994000	-0.300000	0.950821910082451871026876
-0.990000	-0.300000	0.950820936557296492175340
-0.986000	-0.300000	0.950819473511301471724266
-0.982000	-0.300000	0.950817521553242839260633
-0.978000	-0.300000	0.950815081505950510099012
-0.974000	-0.300000	0.950812154406799669992267
-0.970000	-0.300000	0.950808741508287869059757
-0.966000	-0.300000	0.950804844278700933557502
-0.962000	-0.300000	0.950800464402884126791093
-0.958000	-0.300000	0.950795603783197162961471
-0.954000	-0.300000	0.950790264540876228771538
-0.950000	-0.300000	0.950784449018323485347537
-0.946000	-0.300000	0.950778159783333243204595
-0.942000	-0.300000	0.950771399637024949846875
-0.938000	-0.300000	0.950764171628247556355973
-0.934000	-0.300000	0.950756479078458505149740
-0.930000	-0.300000	0.950748325622426171399582
-0.926000	-0.300000	0.950739715271436747201506
-0.922000	-0.300000	0.950730652506827977887838
-0.918000	-0.300000	0.950721142412416786449114
-0.914000	-0.300000	0.950711190854582111064985
-0.910000	-0.300000	0.950700804718263570158854
-0.906000	-0.300000	0.950689992205866141183890
-0.902000	-0.300000	0.950678763204029775302217
-0.898000	-0.300000	0.950667129720484394006519
-0.894000	-0.300000	0.950655106389922566201278
-0.890000	-0.300000	0.950642711044167643130720
-0.886000	-0.300000	0.950629965338130489271862
-0.882000	-0.300000	0.950616895419376661813260
-0.878000	-0.300000	0.950603532625811320500020
-0.874000	-0.300000	0.950589914193242457862709
-0.870000	-0.300000	0.950576083952584749425796
-0.866000	-0.300000	0.950562092995324792177314
-0.862000	-0.300000	0.950548000285653893470794
-0.858000	-0.300000	0.950533873198398882031768
-0.854000	-0.300000	0.950519787963467033264919
-0.850000	-0.300000	0.950505829999922502437926
-0.846000	-0.300000	0.950492094125836017859399
-0.842000	-0.300000	0.950478684633573323026212
-0.838000	-0.300000	0.950465715224006579830984
-0.834000	-0.300000	0.950453308797113760597597
-0.830000	-0.300000	0.950441597100393664732110
-0.826000	-0.300000	0.950430720240227899786589
-0.822000	-0.300000	0.950420826064693691215268
-0.818000	-0.300000	0.950412069429462547098808
-0.814000	-0.300000	0.950404611361066464780833
-0.810000	-0.300000	0.950398618132886952025729
-0.806000	-0.300000	0.950394260272899416008840
-0.802000	-0.300000	0.950391711521211268731690
-0.798000	-0.300000	0.950391147836980865193368
-0.794000	-0.300000	0.950392746495850260224358
-0.790000	-0.300000	0.950396684318526530077520
-0.786000	-0.300000	0.950403136689243255297299
-0.782000	-0.300000	0.950412277121961968084918
-0.778000	-0.300000	0.950424275961029518811074
-0.774000	-0.300000	0.950439299439132079250214
-0.770000	-0.300000	0.950457508805233941551194
-0.766000	-0.300000	0.950479059525859648616120
-0.762000	-0.300000	0.950504100565057519212075
-0.758000	-0.300000	0.950532773746540660120274
-0.754000	-0.300000	0.950565213199778380470661
-0.750000	-0.300000	0.950601544890230742979043
-0.746000	-0.300000	0.950641886232513000365429
-0.742000	-0.300000	0.950686345784054309682176
-0.738000	-0.300000	0.950735023015775504440228
-0.734000	-0.300000	0.950788008155454944514418
-0.730000	-0.300000	0.950845382098828850736538
-0.726000	-0.300000	0.950907216382683606603621
-0.722000	-0.300000	0.950973573214529688257812
-0.718000	-0.300000	0.951044505548241825287903
-0.714000	-0.300000	0.951120057209714486745611
-0.710000	-0.300000	0.951200263073693430548872
-0.706000	-0.300000	0.951285149254556094966517
-0.702000	-0.300000	0.951374733329942046111682
-0.698000	-0.300000	0.951469024587714651275405
-0.694000	-0.300000	0.951568024290493807981761
-0.690000	-0.300000	0.951671725953352698468279
-0.686000	-0.300000	0.951780115630690204397979
-0.682000	-0.300000	0.951893172208708504555830
-0.678000	-0.300000	0.952010867700341156805166
-0.674000	-0.300000	0.952133167539889968544742
-0.670000	-0.300000	0.952260030875020091478689
-0.666000	-0.300000	0.952391410854135034291801
-0.662000	-0.300000	0.952527254907502007874598
-0.658000	-0.300000	0.952667505020818650152137
-0.654000	-0.300000	0.952812098000201834757661
-0.650000	-0.300000	0.952960965727848274831047
-0.646000	-0.300000	0.953114035407841564406795
-0.642000	-0.300000	0.953271229801793240632435
-0.638000	-0.300000	0.953432467454177867693943
-0.634000	-0.300000	0.953597662907376242280577
-0.630000	-0.300000	0.953766726906566497667939
-0.626000	-0.300000	0.953939566594708576730000
-0.622000	-0.300000	0.954116085697952920341436
-0.618000	-0.300000	0.954296184701866612165588
-0.614000	-0.300000	0.954479761018926509130722
-0.610000	-0.300000	0.954666709147758085762803
-0.606000	-0.300000	0.954856920824624588739482
-0.602000	-0.300000	0.955050285167686863196934
-0.598000	-0.300000	0.955246688814548328139153
-0.594000	-0.300000	0.955446016053609015195036
-0.590000	-0.300000	0.955648148949728937218140
-0.586000	-0.300000	0.955852967464695058019686
-0.582000	-0.300000	0.956060349572964152109478
-0.578000	-0.300000	0.956270171373132527037342
-0.574000	-0.300000	0.956482307195559156021147
-0.570000	-0.300000	0.956696629706543899551718
-0.566000	-0.300000	0.956913010009440734293662
-0.562000	-0.300000	0.957131317743050713531261
-0.558000	-0.300000	0.957351421177625949709977
-0.554000	-0.300000	0.957573187308779716353513
-0.550000	-0.300000	0.957796481949580669201794
-0.546000	-0.300000	0.958021169821082652084954
-0.542000	-0.300000	0.958247114641520014721721
-0.538000	-0.300000	0.958474179214378829705367
-0.534000	-0.300000	0.958702225515533412725233
-0.530000	-0.300000	0.958931114779620785704140
-0.526000	-0.300000	0.959160707585807514874432
-0.522000	-0.300000	0.959390863943093807897355
-0.518000	-0.300000	0.959621443375276550469266
-0.514000	-0.300000	0.959852305005692962858177
-0.510000	-0.300000	0.960083307641846239732786
-0.506000	-0.300000	0.960314309860011761088572
-0.502000	-0.300000	0.960545170089911248823000
-0.498000	-0.300000	0.960775746699538801820495
-0.494000	-0.300000	0.961005898080217857426533
-0.490000	-0.300000	0.961235482731960244606739
-0.486000	-0.300000	0.961464359349205932581128
-0.482000	-0.300000	0.961692386907010421381869
-0.478000	-0.300000	0.961919424747756379723285
-0.474000	-0.300000	0.962145332668465469438956
-0.470000	-0.300000	0.962369971008785962673926
-0.466000	-0.300000	0.962593200739745302740857
-0.462000	-0.300000	0.962814883553355427281417
-0.458000	-0.300000	0.963034881953171328916596
-0.454000	-0.300000	0.963253059345909656840945
-0.450000	-0.300000	0.963469280134250039004939
-0.446000	-0.300000	0.963683409810948021778643
-0.442000	-0.300000	0.963895315054407952892745
-0.438000	-0.300000	0.964104863825877789196284
-0.434000	-0.300000	0.964311925468443797981877
-0.430000	-0.300000	0.964516370808024214866805
-0.426000	-0.300000	0.964718072256581682388799
-0.422000	-0.300000	0.964916903917789281486250
-0.418000	-0.300000	0.965112741695416498366455
-0.414000	-0.300000	0.965305463404717567499347
-0.410000	-0.300000	0.965494948887133275228223
-0.406000	-0.300000	0.965681080128636515347296
-0.402000	-0.300000	0.965863741382084084463600
-0.398000	-0.300000	0.966042819293955523640705
-0.394000	-0.300000	0.966218203035880907059152
-0.390000	-0.300000	0.966389784441389565472491
-0.386000	-0.300000	0.966557458148317949486739
-0.382000	-0.300000	0.966721121747340483842947
-0.378000	-0.300000	0.966880675937091926819278
-0.374000	-0.300000	0.967036024686355744073296
-0.370000	-0.300000	0.967187075403792673178316
-0.366000	-0.300000	0.967333739115669111185980
-0.362000	-0.300000	0.967475930652026971934276
-0.358000	-0.300000	0.967613568841701354728002
-0.354000	-0.300000	0.967746576716552286967499
-0.350000	-0.300000	0.967874881725204305737975
-0.346000	-0.300000	0.967998415956517477276577
-0.342000	-0.300000	0.968117116372923747213974
-0.338000	-0.300000	0.968230925053629620791185
-0.334000	-0.300000	0.968339789447522525378531
-0.330000	-0.300000	0.968443662635395718929487
-0.326000	-0.300000	0.968542503601419690895113
-0.322000	-0.300000	0.968636277512656462818086
-0.318000	-0.300000	0.968724956005142745496528
-0.314000	-0.300000	0.968808517475723385281583
-0.310000	-0.300000	0.968886947385600993953858
-0.306000	-0.300000	0.968960238551633379344707
-0.302000	-0.300000	0.969028391439016756336855
-0.298000	-0.300000	0.969091414456477950878366
-0.294000	-0.300000	0.969149324255886290835349
-0.290000	-0.300000	0.969202146011822418536497
-0.286000	-0.300000	0.969249913691870079723856
-0.282000	-0.300000	0.969292670316069471247999
-0.278000	-0.300000	0.969330468148241308767865
-0.274000	-0.300000	0.969363368907722677825234
-0.270000	-0.300000	0.969391444010064384784187
-0.266000	-0.300000	0.969414774735272488648263
-0.262000	-0.300000	0.969433451926508205076516
-0.258000	-0.300000	0.969447576376131103792488
-0.254000	-0.300000	0.969457259445631547301048
-0.250000	-0.300000	0.969462622250737315887648
-0.246000	-0.300000	0.969463795253846516430940
-0.242000	-0.300000	0.969460918364038137795546
-0.238000	-0.300000	0.969454140637768135846386
-0.234000	-0.300000	0.969443619897753294800680
-0.230000	-0.300000	0.969429522267050480799355
-0.226000	-0.300000	0.969412021616478325469757
-0.222000	-0.300000	0.969391298924828781480301
-0.218000	-0.300000	0.969367541552792144621264
-0.214000	-0.300000	0.969340942433591590265962
-0.210000	-0.300000	0.969311699184634001369432
-0.206000	-0.300000	0.969280013146669006118827
-0.202000	-0.300000	0.969246088358998725276194
-0.198000	-0.300000	0.969210130481110043731974
-0.194000	-0.300000	0.969172345673064761228943
-0.190000	-0.300000	0.969132939449588448610484
-0.186000	-0.300000	0.969092115523795816223185
-0.182000	-0.300000	0.969050074657809568101641
-0.178000	-0.300000	0.969007013538592754109402
-0.174000	-0.300000	0.968963123697893502495049
-0.170000	-0.300000	0.968918590495284837160739
-0.166000	-0.300000	0.968873592182797005456507
-0.162000	-0.300000	0.968828299068581477726525
-0.158000	-0.300000	0.968782872795348248828873
-0.154000	-0.300000	0.968737465747052217679425
-0.150000	-0.300000	0.968692220594438047065466
-0.146000	-0.300000	0.968647269986705805600025
-0.142000	-0.300000	0.968602736392807139864658
-0.138000	-0.300000	0.968558732091840735023425
-0.134000	-0.300000	0.968515359307868584082257
-0.130000	-0.300000	0.968472710480354215256682
-0.126000	-0.300000	0.968430868657566890078670
-0.122000	-0.300000	0.968389907996826670988355
-0.118000	-0.300000	0.968349894352631745952920
-0.114000	-0.300000	0.968310885931607301380097
-0.110000	-0.300000	0.968272933992009976478244
-0.106000	-0.300000	0.968236083565266802963833
-0.102000	-0.300000	0.968200374177761169391943
-0.098000	-0.300000	0.968165840552743017788373
-0.094000	-0.300000	0.968132513274762351862535
-0.090000	-0.300000	0.968100419402252887479676
-0.086000	-0.300000	0.968069583017839185856701
-0.082000	-0.300000	0.968040025709574925016909
-0.078000	-0.300000	0.968011766980002241744785
-0.074000	-0.300000	0.967984824583810632425696
-0.070000	-0.300000	0.967959214798071676533198
-0.066000	-0.300000	0.967934952631326561700575
-0.062000	-0.300000	0.967912051979474385987601
-0.058000	-0.300000	0.967890525737536977501918
-0.054000	-0.300000	0.967870385876206329456295
-0.050000	-0.300000	0.967851643491585589273996
-0.046000	-0.300000	0.967834308835629930634070
-0.042000	-0.300000	0.967818391333516658825431
-0.038000	-0.300000	0.967803899592721061928557
-0.034000	-0.300000	0.967790841407249802230695
-0.030000	-0.300000	0.967779223759323459219672
-0.026000	-0.300000	0.967769052819909436635726
-0.022000	-0.300000	0.967760333948866513509302
-0.018000	-0.300000	0.967753071695068523006000
-0.014000	-0.300000	0.967747269796652265227976
-0.010000	-0.300000	0.967742931181436949472641
-0.006000	-0.300000	0.967740057967516609238601
-0.002000	-0.300000	0.967738651464023269532788
0.002000	-0.300000	0.967738651464023269532788
0.006000	-0.300000	0.967740057967516609238601
0.010000	-0.300000	0.967742931181436949472641
0.014000	-0.300000	0.967747269796652265227976
0.018000	-0.300000	0.967753071695068523006000
0.022000	-0.300000	0.967760333948866624531604
0.026000	-0.300000	0.967769052819909325613423
0.030000	-0.300000	0.967779223759323348197370
0.034000	-0.300000	0.967790841407249802230695
0.038000	-0.300000	0.967803899592721172950860
0.042000	-0.300000	0.967818391333516658825431
0.046000	-0.300000	0.967834308835629930634070
0.050000	-0.300000	0.967851643491585589273996
0.054000	-0.300000	0.967870385876206329456295
0.058000	-0.300000	0.967890525737536866479616
0.062000	-0.300000	0.967912051979474497009903
0.066000	-0.300000	0.967934952631326561700575
0.070000	-0.300000	0.967959214798071676533198
0.074000	-0.300000	0.967984824583810632425696
0.078000	-0.300000	0.968011766980002241744785
0.082000	-0.300000	0.968040025709574813994607
0.086000	-0.300000	0.968069583017839185856701
0.090000	-0.300000	0.968100419402252887479676
0.094000	-0.300000	0.968132513274762351862535
0.098000	-0.300000	0.968165840552743128810675
0.102000	-0.300000	0.968200374177761169391943
0.106000	-0.300000	0.968236083565266802963833
0.110000	-0.300000	0.968272933992009976478244
0.114000	-0.300000	0.968310885931607190357795
0.118000	-0.300000	0.968349894352631745952920
0.122000	-0.300000	0.968389907996826782010658
0.126000	-0.300000	0.968430868657567001100972
0.130000	-0.300000	0.968472710480354215256682
0.134000	-0.300000	0.968515359307868473059955
0.138000	-0.300000	0.968558732091840735023425
0.142000	-0.300000	0.968602736392807028842356
0.146000	-0.300000	0.968647269986705805600025
0.150000	-0.300000	0.968692220594438047065466
0.154000	-0.300000	0.968737465747052217679425
0.158000	-0.300000	0.968782872795348248828873
0.162000	-0.300000	0.968828299068581477726525
0.166000	-0.300000	0.968873592182797116478810
0.170000	-0.300000	0.968918590495284726138436
0.174000	-0.300000	0.968963123697893502495049
0.178000	-0.300000	0.969007013538592754109402
0.182000	-0.300000	0.969050074657809568101641
0.186000	-0.300000	0.969092115523795816223185
0.190000	-0.300000	0.969132939449588448610484
0.194000	-0.300000	0.969172345673064761228943
0.198000	-0.300000	0.969210130481110043731974
0.202000	-0.300000	0.969246088358998725276194
0.206000	-0.300000	0.969280013146669006118827
0.210000	-0.300000	0.969311699184634001369432
0.214000	-0.300000	0.969340942433591479243660
0.218000	-0.300000	0.969367541552792144621264
0.222000	-0.300000	0.969391298924828781480301
0.226000	-0.300000	0.969412021616478325469757
0.230000	-0.300000	0.969429522267050480799355
0.234000	-0.300000	0.969443619897753183778377
0.238000	-0.300000	0.969454140637768246868688
0.242000	-0.300000	0.969460918364038137795546
0.246000	-0.300000	0.969463795253846516430940
0.250000	-0.300000	0.969462622250737315887648
0.254000	-0.300000	0.969457259445631547301048
0.258000	-0.300000	0.969447576376131103792488
0.262000	-0.300000	0.969433451926508205076516
0.266000	-0.300000	0.969414774735272488648263
0.270000	-0.300000	0.969391444010064384784187
0.274000	-0.300000	0.969363368907722677825234
0.278000	-0.300000	0.969330468148241530812470
0.282000	-0.300000	0.969292670316069471247999
0.286000	-0.300000	0.969249913691870190746158
0.290000	-0.300000	0.969202146011822307514194
0.294000	-0.300000	0.969149324255886401857651
0.298000	-0.300000	0.969091414456477839856063
0.302000	-0.300000	0.969028391439016756336855
0.306000	-0.300000	0.968960238551633268322405
0.310000	-0.300000	0.968886947385600993953858
0.314000	-0.300000	0.968808517475723385281583
0.318000	-0.300000	0.968724956005142745496528
0.322000	-0.300000	0.968636277512656462818086
0.326000	-0.300000	0.968542503601419690895113
0.330000	-0.300000	0.968443662635395718929487
0.334000	-0.300000	0.968339789447522414356229
0.338000	-0.300000	0.968230925053629620791185
0.342000	-0.300000	0.968117116372923747213974
0.346000	-0.300000	0.967998415956517477276577
0.350000	-0.300000	0.967874881725204305737975
0.354000	-0.300000	0.967746576716552286967499
0.358000	-0.300000	0.967613568841701354728002
0.362000	-0.300000	0.967475930652026860911974
0.366000	-0.300000	0.967333739115669111185980
0.370000	-0.300000	0.967187075403792673178316
0.374000	-0.300000	0.967036024686355744073296
0.378000	-0.300000	0.966880675937091926819278
0.382000	-0.300000	0.966721121747340483842947
0.386000	-0.300000	0.966557458148317949486739
0.390000	-0.300000	0.966389784441389565472491
0.394000	-0.300000	0.966218203035881018081454
0.398000	-0.300000	0.966042819293955523640705
0.402000	-0.300000	0.965863741382084084463600
0.406000	-0.300000	0.965681080128636515347296
0.410000	-0.300000	0.965494948887133386250525
0.414000	-0.300000	0.965305463404717567499347
0.418000	-0.300000	0.965112741695416498366455
0.422000	-0.300000	0.964916903917789170463948
0.426000	-0.300000	0.964718072256581682388799
0.430000	-0.300000	0.964516370808024214866805
0.434000	-0.300000	0.964311925468443797981877
0.438000	-0.300000	0.964104863825877789196284
0.442000	-0.300000	0.963895315054407952892745
0.446000	-0.300000	0.963683409810948021778643
0.450000	-0.300000	0.963469280134250039004939
0.454000	-0.300000	0.963253059345909656840945
0.458000	-0.300000	0.963034881953171439938899
0.462000	-0.300000	0.962814883553355427281417
0.466000	-0.300000	0.962593200739745302740857
0.470000	-0.300000	0.962369971008785962673926
0.474000	-0.300000	0.962145332668465358416654
0.478000	-0.300000	0.961919424747756379723285
0.482000	-0.300000	0.961692386907010310359567
0.486000	-0.300000	0.961464359349205932581128
0.490000	-0.300000	0.961235482731960133584437
0.494000	-0.300000	0.961005898080217746404230
0.498000	-0.300000	0.960775746699538912842797
0.502000	-0.300000	0.960545170089911137800698
0.506000	-0.300000	0.960314309860011761088572
0.510000	-0.300000	0.960083307641846350755088
0.514000	-0.300000	0.959852305005692962858177
0.518000	-0.300000	0.959621443375276550469266
0.522000	-0.300000	0.959390863943093807897355
0.526000	-0.300000	0.959160707585807625896734
0.530000	-0.300000	0.958931114779620674681837
0.534000	-0.300000	0.958702225515533301702931
0.538000	-0.300000	0.958474179214378829705367
0.542000	-0.300000	0.958247114641519903699418
0.546000	-0.300000	0.958021169821082652084954
0.550000	-0.300000	0.957796481949580780224096
0.554000	-0.300000	0.957573187308779716353513
0.558000	-0.300000	0.957351421177625949709977
0.562000	-0.300000	0.957131317743050713531261
0.566000	-0.300000	0.956913010009440623271360
0.570000	-0.300000	0.956696629706544010574021
0.574000	-0.300000	0.956482307195559044998845
0.578000	-0.300000	0.956270171373132416015039
0.582000	-0.300000	0.956060349572964152109478
0.586000	-0.300000	0.955852967464695058019686
0.590000	-0.300000	0.955648148949728937218140
0.594000	-0.300000	0.955446016053609126217339
0.598000	-0.300000	0.955246688814548328139153
0.602000	-0.300000	0.955050285167686863196934
0.606000	-0.300000	0.954856920824624810784087
0.610000	-0.300000	0.954666709147758085762803
0.614000	-0.300000	0.954479761018926620153024
0.618000	-0.300000	0.954296184701866612165588
0.622000	-0.300000	0.954116085697952920341436
0.626000	-0.300000	0.953939566594708576730000
0.630000	-0.300000	0.953766726906566386645636
0.634000	-0.300000	0.953597662907376242280577
0.638000	-0.300000	0.953432467454177867693943
0.642000	-0.300000	0.953271229801793351654737
0.646000	-0.300000	0.953114035407841564406795
0.650000	-0.300000	0.952960965727848385853349
0.654000	-0.300000	0.952812098000201834757661
0.658000	-0.300000	0.952667505020818650152137
0.662000	-0.300000	0.952527254907502118896900
0.666000	-0.300000	0.952391410854135034291801
0.670000	-0.300000	0.952260030875020091478689
0.674000	-0.300000	0.952133167539889968544742
0.678000	-0.300000	0.952010867700341156805166
0.682000	-0.300000	0.951893172208708504555830
0.686000	-0.300000	0.951780115630690204397979
0.690000	-0.300000	0.951671725953352698468279
0.694000	-0.300000	0.951568024290493919004064
0.698000	-0.300000	0.951469024587714651275405
0.702000	-0.300000	0.951374733329941824067078
0.706000	-0.300000	0.951285149254556094966517
0.710000	-0.300000	0.951200263073693430548872
0.714000	-0.300000	0.951120057209714486745611
0.718000	-0.300000	0.951044505548242047332508
0.722000	-0.300000	0.950973573214529688257812
0.726000	-0.300000	0.950907216382683717625923
0.730000	-0.300000	0.950845382098828961758841
0.734000	-0.300000	0.950788008155454944514418
0.738000	-0.300000	0.950735023015775615462530
0.742000	-0.300000	0.950686345784054309682176
0.746000	-0.300000	0.950641886232513000365429
0.750000	-0.300000	0.950601544890230742979043
0.754000	-0.300000	0.950565213199778602515266
0.758000	-0.300000	0.950532773746540660120274
0.762000	-0.300000	0.950504100565057519212075
0.766000	-0.300000	0.950479059525859648616120
0.770000	-0.300000	0.950457508805233830528891
0.774000	-0.300000	0.950439299439131968227912
0.778000	-0.300000	0.950424275961029518811074
0.782000	-0.300000	0.950412277121961857062615
0.786000	-0.300000	0.950403136689243366319602
0.790000	-0.300000	0.950396684318526419055218
0.794000	-0.300000	0.950392746495850149202056
0.798000	-0.300000	0.950391147836980754171066
0.802000	-0.300000	0.950391711521211268731690
0.806000	-0.300000	0.950394260272899416008840
0.810000	-0.300000	0.950398618132887063048031
0.814000	-0.300000	0.950404611361066464780833
0.818000	-0.300000	0.950412069429462658121111
0.822000	-0.300000	0.950420826064693802237571
0.826000	-0.300000	0.950430720240227788764287
0.830000	-0.300000	0.950441597100393775754412
0.834000	-0.300000	0.950453308797113760597597
0.838000	-0.300000	0.950465715224006579830984
0.842000	-0.300000	0.950478684633573323026212
0.846000	-0.300000	0.950492094125836017859399
0.850000	-0.300000	0.950505829999922502437926
0.854000	-0.300000	0.950519787963467033264919
0.858000	-0.300000	0.950533873198398882031768
0.862000	-0.300000	0.950548000285653893470794
0.866000	-0.300000	0.950562092995324792177314
0.870000	-0.300000	0.950576083952584749425796
0.874000	-0.300000	0.950589914193242346840407
0.878000	-0.300000	0.950603532625811209477718
0.882000	-0.300000	0.950616895419376772835562
0.886000	-0.300000	0.950629965338130489271862
0.890000	-0.300000	0.950642711044167643130720
0.894000	-0.300000	0.950655106389922566201278
0.898000	-0.300000	0.950667129720484394006519
0.902000	-0.300000	0.950678763204029664279915
0.906000	-0.300000	0.950689992205866141183890
0.910000	-0.300000	0.950700804718263681181156
0.914000	-0.300000	0.950711190854582111064985
0.918000	-0.300000	0.950721142412416675426812
0.922000	-0.300000	0.950730652506827977887838
0.926000	-0.300000	0.950739715271436747201506
0.930000	-0.300000	0.950748325622426282421884
0.934000	-0.300000	0.950756479078458505149740
0.938000	-0.300000	0.950764171628247556355973
0.942000	-0.300000	0.950771399637024949846875
0.946000	-0.300000	0.950778159783333354226897
0.950000	-0.300000	0.950784449018323485347537
0.954000	-0.300000	0.950790264540876339793840
0.958000	-0.300000	0.950795603783197162961471
0.962000	-0.300000	0.950800464402884126791093
0.966000	-0.300000	0.950804844278700933557502
0.970000	-0.300000	0.950808741508287869059757
0.974000	-0.300000	0.950812154406799669992267
0.978000	-0.300000	0.950815081505950510099012
0.982000	-0.300000	0.950817521553242839260633
0.986000	-0.300000	0.950819473511301471724266
0.990000	-0.300000	0.950820936557296492175340
0.994000	-0.300000	0.950821910082451871026876
0.998000	-0.300000	0.950822393692976386425642



==> Data_files___plots/Colliding_pulse/eps0p01/tf0p002/density/r_velstab_tf0p002_eps0p01.dat <==
-0.995000	-0.300000	0.950520530118253881290968
-0.985000	-0.300000	0.950518637226090756797703
-0.975000	-0.300000	0.950514820543830962762399
-0.965000	-0.300000	0.950509088713252348057381
-0.955000	-0.300000	0.950501455943566830875113
-0.945000	-0.300000	0.950491945753196398882778
-0.935000	-0.300000	0.950480600800189812105145
-0.925000	-0.300000	0.950467500856975733292131
-0.915000	-0.300000	0.950452788944231574674859
-0.905000	-0.300000	0.950436703432066209984441
-0.895000	-0.300000	0.950419612303792016305692
-0.885000	-0.300000	0.950402045116215732356579
-0.875000	-0.300000	0.950384718472251366350179
-0.865000	-0.300000	0.950368551752962975598393
-0.855000	-0.300000	0.950354671137588979945576
-0.845000	-0.300000	0.950344401433363739073457
-0.835000	-0.300000	0.950339246526971548334473
-0.825000	-0.300000	0.950340860007342747017844
-0.815000	-0.300000	0.950351012388018445697924
-0.805000	-0.300000	0.950371543830424880816565
-0.795000	-0.300000	0.950404316138211191500318
-0.785000	-0.300000	0.950451175880304366394569
-0.775000	-0.300000	0.950513912404535865618982
-0.765000	-0.300000	0.950594218638789234532283
-0.755000	-0.300000	0.950693657678930437171516
-0.745000	-0.300000	0.950813634878436175768002
-0.735000	-0.300000	0.950955375526577051381594
-0.725000	-0.300000	0.951119908127210034187726
-0.715000	-0.300000	0.951308052977457796473004
-0.705000	-0.300000	0.951520415585184742290892
-0.695000	-0.300000	0.951757384359615543623079
-0.685000	-0.300000	0.952019131959633280182231
-0.675000	-0.300000	0.952305619677956127766549
-0.665000	-0.300000	0.952616604265481003999128
-0.655000	-0.300000	0.952951646648542038953167
-0.645000	-0.300000	0.953310122053987796242325
-0.635000	-0.300000	0.953691231125801786028262
-0.625000	-0.300000	0.954094011687065868265734
-0.615000	-0.300000	0.954517350868451242007495
-0.605000	-0.300000	0.954959997386514269912539
-0.595000	-0.300000	0.955420573810304429862583
-0.585000	-0.300000	0.955897588702458111953320
-0.575000	-0.300000	0.956389448560954980038673
-0.565000	-0.300000	0.956894469520416235397420
-0.555000	-0.300000	0.957410888797845083253435
-0.545000	-0.300000	0.957936875887855365796497
-0.535000	-0.300000	0.958470543527549012630118
-0.525000	-0.300000	0.959009958462163303316572
-0.515000	-0.300000	0.959553152050233837400128
-0.505000	-0.300000	0.960098130752050527014774
-0.495000	-0.300000	0.960642886548302987748116
-0.485000	-0.300000	0.961185407337522224047177
-0.475000	-0.300000	0.961723687361614620883188
-0.465000	-0.300000	0.962255737708559211185388
-0.455000	-0.300000	0.962779596940002146965298
-0.445000	-0.300000	0.963293341888472154366241
-0.435000	-0.300000	0.963795098663571492281221
-0.425000	-0.300000	0.964283053899210429449340
-0.415000	-0.300000	0.964755466267880334996221
-0.405000	-0.300000	0.965210678280167932996392
-0.395000	-0.300000	0.965647128377430830070693
-0.385000	-0.300000	0.966063363316637668809506
-0.375000	-0.300000	0.966458050820833802774246
-0.365000	-0.300000	0.966829992422446604649622
-0.355000	-0.300000	0.967178136393210152732536
-0.345000	-0.300000	0.967501590669260558286169
-0.335000	-0.300000	0.967799635647215494849149
-0.325000	-0.300000	0.968071736509439118023579
-0.315000	-0.300000	0.968317554770019905951983
-0.305000	-0.300000	0.968536958918851609290357
-0.295000	-0.300000	0.968730033617896335584874
-0.285000	-0.300000	0.968897086088582271123926
-0.275000	-0.300000	0.969038651289029329127800
-0.265000	-0.300000	0.969155495971591340875761
-0.255000	-0.300000	0.969248610513079422723592
-0.245000	-0.300000	0.969319206976342551129733
-0.235000	-0.300000	0.969368715766105393250029
-0.225000	-0.300000	0.969398757984899051010075
-0.215000	-0.300000	0.969411120502773115958917
-0.205000	-0.300000	0.969407731097882807702604
-0.195000	-0.300000	0.969390623699015741010498
-0.185000	-0.300000	0.969361898551178047256371
-0.175000	-0.300000	0.969323678302028035602689
-0.165000	-0.300000	0.969278061507623300840919
-0.155000	-0.300000	0.969227075557215211887296
-0.145000	-0.300000	0.969172631437242304563995
-0.135000	-0.300000	0.969116483039495713036615
-0.125000	-0.300000	0.969060193787060764059049
-0.115000	-0.300000	0.969005113125435579846112
-0.105000	-0.300000	0.968952364845711788809979
-0.095000	-0.300000	0.968902848253394566313546
-0.085000	-0.300000	0.968857251917111916839076
-0.075000	-0.300000	0.968816078259239654713042
-0.065000	-0.300000	0.968779675813511431670122
-0.055000	-0.300000	0.968748274880657622709634
-0.045000	-0.300000	0.968722021896242901917162
-0.035000	-0.300000	0.968701008311770417336106
-0.025000	-0.300000	0.968685291409048576660723
-0.015000	-0.300000	0.968674906617074449322047
-0.005000	-0.300000	0.968669873000003622820486
0.005000	-0.300000	0.968669873000003622820486
0.015000	-0.300000	0.968674906617074449322047
0.025000	-0.300000	0.968685291409048576660723
0.035000	-0.300000	0.968701008311770417336106
0.045000	-0.300000	0.968722021896242901917162
0.055000	-0.300000	0.968748274880657622709634
0.065000	-0.300000	0.968779675813511431670122
0.075000	-0.300000	0.968816078259239654713042
0.085000	-0.300000	0.968857251917111916839076
0.095000	-0.300000	0.968902848253394566313546
0.105000	-0.300000	0.968952364845711899832281
0.115000	-0.300000	0.969005113125435468823810
0.125000	-0.300000	0.969060193787060764059049
0.135000	-0.300000	0.969116483039495824058918
0.145000	-0.300000	0.969172631437242304563995
0.155000	-0.300000	0.969227075557215211887296
0.165000	-0.300000	0.969278061507623300840919
0.175000	-0.300000	0.969323678302028035602689
0.185000	-0.300000	0.969361898551178047256371
0.195000	-0.300000	0.969390623699015629988196
0.205000	-0.300000	0.969407731097882807702604
0.215000	-0.300000	0.969411120502773115958917
0.225000	-0.300000	0.969398757984899051010075
0.235000	-0.300000	0.969368715766105393250029
0.245000	-0.300000	0.969319206976342551129733
0.255000	-0.300000	0.969248610513079422723592
0.265000	-0.300000	0.969155495971591340875761
0.275000	-0.300000	0.969038651289029329127800
0.285000	-0.300000	0.968897086088582271123926
0.295000	-0.300000	0.968730033617896335584874
0.305000	-0.300000	0.968536958918851609290357
0.315000	-0.300000	0.968317554770019905951983
0.325000	-0.300000	0.968071736509439118023579
0.335000	-0.300000	0.967799635647215494849149
0.345000	-0.300000	0.967501590669260558286169
0.355000	-0.300000	0.967178136393210041710233
0.365000	-0.300000	0.966829992422446715671924
0.375000	-0.300000	0.966458050820833802774246
0.385000	-0.300000	0.966063363316637668809506
0.395000	-0.300000	0.965647128377430830070693
0.405000	-0.300000	0.965210678280167932996392
0.415000	-0.300000	0.964755466267880223973918
0.425000	-0.300000	0.964283053899210429449340
0.435000	-0.300000	0.963795098663571381258919
0.445000	-0.300000	0.963293341888472043343938
0.455000	-0.300000	0.962779596940001924920693
0.465000	-0.300000	0.962255737708559211185388
0.475000	-0.300000	0.961723687361614620883188
0.485000	-0.300000	0.961185407337522224047177
0.495000	-0.300000	0.960642886548303098770418
0.505000	-0.300000	0.960098130752050527014774
0.515000	-0.300000	0.959553152050233837400128
0.525000	-0.300000	0.959009958462163303316572
0.535000	-0.300000	0.958470543527549012630118
0.545000	-0.300000	0.957936875887855365796497
0.555000	-0.300000	0.957410888797845083253435
0.565000	-0.300000	0.956894469520416235397420
0.575000	-0.300000	0.956389448560954980038673
0.585000	-0.300000	0.955897588702458000931017
0.595000	-0.300000	0.955420573810304429862583
0.605000	-0.300000	0.954959997386514269912539
0.615000	-0.300000	0.954517350868451242007495
0.625000	-0.300000	0.954094011687065868265734
0.635000	-0.300000	0.953691231125801786028262
0.645000	-0.300000	0.953310122053987685220022
0.655000	-0.300000	0.952951646648542038953167
0.665000	-0.300000	0.952616604265481003999128
0.675000	-0.300000	0.952305619677956127766549
0.685000	-0.300000	0.952019131959633391204534
0.695000	-0.300000	0.951757384359615543623079
0.705000	-0.300000	0.951520415585184853313194
0.715000	-0.300000	0.951308052977457796473004
0.725000	-0.300000	0.951119908127210034187726
0.735000	-0.300000	0.950955375526577051381594
0.745000	-0.300000	0.950813634878436175768002
0.755000	-0.300000	0.950693657678930326149214
0.765000	-0.300000	0.950594218638789234532283
0.775000	-0.300000	0.950513912404535865618982
0.785000	-0.300000	0.950451175880304477416871
0.795000	-0.300000	0.950404316138211191500318
0.805000	-0.300000	0.950371543830424769794263
0.815000	-0.300000	0.950351012388018445697924
0.825000	-0.300000	0.950340860007342635995542
0.835000	-0.300000	0.950339246526971548334473
0.845000	-0.300000	0.950344401433363739073457
0.855000	-0.300000	0.950354671137588979945576
0.865000	-0.300000	0.950368551752962975598393
0.875000	-0.300000	0.950384718472251366350179
0.885000	-0.300000	0.950402045116215732356579
0.895000	-0.300000	0.950419612303792016305692
0.905000	-0.300000	0.950436703432066209984441
0.915000	-0.300000	0.950452788944231574674859
0.925000	-0.300000	0.950467500856975733292131
0.935000	-0.300000	0.950480600800189812105145
0.945000	-0.300000	0.950491945753196398882778
0.955000	-0.300000	0.950501455943566830875113
0.965000	-0.300000	0.950509088713252237035078
0.975000	-0.300000	0.950514820543831073784702
0.985000	-0.300000	0.950518637226090756797703
0.995000	-0.300000	0.950520530118253770268666



==> Data_files___plots/Colliding_pulse/eps0p01/tf0p002/momentum/q_velstab_fine_tf0p002_eps0p01.dat <==
-1.000000	-0.900000	0.000000000000000000000000
-0.996000	-0.900000	0.013485457231303416697488
-0.992000	-0.900000	0.026959392029881176083839
-0.988000	-0.900000	0.040416359013239866460054
-0.984000	-0.900000	0.053847901563019842652302
-0.980000	-0.900000	0.067245578604124431332245
-0.976000	-0.900000	0.080600970598279655932039
-0.972000	-0.900000	0.093905684874457759359068
-0.968000	-0.900000	0.107151360941687895378394
-0.964000	-0.900000	0.120329675781767106435005
-0.960000	-0.900000	0.133432349124935234474520
-0.956000	-0.900000	0.146451148720283669257824
-0.952000	-0.900000	0.159377895639377181735696
-0.948000	-0.900000	0.172204469697636641800642
-0.944000	-0.900000	0.184922815146142782705141
-0.940000	-0.900000	0.197524946897318642857755
-0.936000	-0.900000	0.210002957672527468258039
-0.932000	-0.900000	0.222349026618192752158265
-0.928000	-0.900000	0.234555430096557437913418
-0.924000	-0.900000	0.246614555503667093327991
-0.920000	-0.900000	0.258518919085137577340561
-0.916000	-0.900000	0.270261188776691307911193
-0.912000	-0.900000	0.281834213083174467406877
-0.908000	-0.900000	0.293231056906272546935810
-0.904000	-0.900000	0.304445045039389128316287
-0.900000	-0.900000	0.315469813765676287964368
-0.896000	-0.900000	0.326299370641126296188617
-0.892000	-0.900000	0.336928162129007613412313
-0.888000	-0.900000	0.347351148315785784870258
-0.884000	-0.900000	0.357563883490291112288162
-0.880000	-0.900000	0.367562600955201324026689
-0.876000	-0.900000	0.377344300078007510723666
-0.872000	-0.900000	0.386906833302623875958659
-0.868000	-0.900000	0.396248990658580879653528
-0.864000	-0.900000	0.405370579217362136947855
-0.860000	-0.900000	0.414272494977445671082705
-0.856000	-0.900000	0.422956784793975471004046
-0.852000	-0.900000	0.431426696205288950913825
-0.848000	-0.900000	0.439686713325421030251761
-0.844000	-0.900000	0.447742577363724247874188
-0.840000	-0.900000	0.455601290765972610774526
-0.836000	-0.900000	0.463271104437591174640687
-0.832000	-0.900000	0.470761487973672565487959
-0.828000	-0.900000	0.478083083278765141876931
-0.824000	-0.900000	0.485247642390647271337656
-0.820000	-0.900000	0.492267950705369605746142
-0.816000	-0.900000	0.499157737086823760641607
-0.812000	-0.900000	0.505931572688897102096917
-0.808000	-0.900000	0.512604760504955625499690
-0.804000	-0.900000	0.519193217471764167925130
-0.800000	-0.900000	0.525713440105692653148139
-0.796000	-0.900000	0.532182162494252763984548
-0.792000	-0.900000	0.538616286120924825375766
-0.788000	-0.900000	0.545032975349204806825298
-0.784000	-0.900000	0.551449365765487420354418
-0.780000	-0.900000	0.557882439380507855197777
-0.776000	-0.900000	0.564348933644688410815604
-0.772000	-0.900000	0.570865238611867553686352
-0.768000	-0.900000	0.577447299907532407559074
-0.764000	-0.900000	0.584110530533228589078476
-0.760000	-0.900000	0.590869732056737539949154
-0.756000	-0.900000	0.597739025497270093367774
-0.752000	-0.900000	0.604731792018524560994308
-0.748000	-0.900000	0.611860623368497447138736
-0.744000	-0.900000	0.619137281847531251166572
-0.740000	-0.900000	0.626572669456377462360308
-0.736000	-0.900000	0.634176805761853090714908
-0.732000	-0.900000	0.641958813931179150813477
-0.728000	-0.900000	0.649926914311739767349252
-0.724000	-0.900000	0.658088424885478140424766
-0.720000	-0.900000	0.666449767779024648817199
-0.716000	-0.900000	0.675016480817823838478375
-0.712000	-0.900000	0.683793232227952851864927
-0.708000	-0.900000	0.692783847880387271267466
-0.704000	-0.900000	0.701991333570891162807470
-0.700000	-0.900000	0.711417902043729233341196
-0.696000	-0.900000	0.721065002721562486875939
-0.692000	-0.900000	0.730933353155885923158053
-0.688000	-0.900000	0.741022971700892263413607
-0.684000	-0.900000	0.751333210965530962077707
-0.680000	-0.900000	0.761862791650300796852946
-0.676000	-0.900000	0.772609836422623041940483
-0.672000	-0.900000	0.783571903530511426616556
-0.668000	-0.900000	0.794746019902889844210847
-0.664000	-0.900000	0.806128713522896389598316
-0.660000	-0.900000	0.817716044903357586193238
-0.656000	-0.900000	0.829503637526399106860708
-0.652000	-0.900000	0.841486707144510570621776
-0.648000	-0.900000	0.853660089867504412453059
-0.644000	-0.900000	0.866018268986724848446102
-0.640000	-0.900000	0.878555400509084205573629
-0.636000	-0.900000	0.891265337393906342811079
-0.632000	-0.900000	0.904141652501257442331450
-0.628000	-0.900000	0.917177660274215322822045
-0.624000	-0.900000	0.930366437188407835456871
-0.620000	-0.900000	0.943700841011233526600677
-0.616000	-0.900000	0.957173528919624261313004
-0.612000	-0.900000	0.970776974530478176106385
-0.608000	-0.900000	0.984503483902008369454961
-0.604000	-0.900000	0.998345210563276075355077
-0.600000	-0.900000	1.012294169635592266942581
-0.596000	-0.900000	1.026342251103453007132771
-0.592000	-0.900000	1.040481232295815017252494
-0.588000	-0.900000	1.054702789635646009713810
-0.584000	-0.900000	1.068998509713511957386345
-0.580000	-0.900000	1.083359899739137599539163
-0.576000	-0.900000	1.097778397421407481360234
-0.572000	-0.900000	1.112245380325604049431831
-0.568000	-0.900000	1.126752174751467272528771
-0.564000	-0.900000	1.141290064176106122673104
-0.560000	-0.900000	1.155850297298083750874298
-0.556000	-0.900000	1.170424095720238089057830
-0.552000	-0.900000	1.185002661303747206744674
-0.548000	-0.900000	1.199577183221741005780814
-0.544000	-0.900000	1.214138844742111533747675
-0.540000	-0.900000	1.228678829760693202999278
-0.536000	-0.900000	1.243188329109915057912872
-0.532000	-0.900000	1.257658546659585319105190
-0.528000	-0.900000	1.272080705228121777494721
-0.524000	-0.900000	1.286446052319791144569194
-0.520000	-0.900000	1.300745865699119097058656
-0.516000	-0.900000	1.314971458815031857270128
-0.512000	-0.900000	1.329114186083009352401518
-0.508000	-0.900000	1.343165448033108333447672
-0.504000	-0.900000	1.357116696329295324474629
-0.500000	-0.900000	1.370959438664113516637144
-0.496000	-0.900000	1.384685243531973863895246
-0.492000	-0.900000	1.398285744881520020754806
-0.488000	-0.900000	1.411752646646746489622615
-0.484000	-0.900000	1.425077727155466877917434
-0.480000	-0.900000	1.438252843411550463414983
-0.476000	-0.900000	1.451269935245355080510876
-0.472000	-0.900000	1.464121029328133039015825
-0.468000	-0.900000	1.476798243039376679064389
-0.464000	-0.900000	1.489293788179908872848500
-0.460000	-0.900000	1.501599974518761371200526
-0.456000	-0.900000	1.513709213159835975659462
-0.452000	-0.900000	1.525614019714370384050994
-0.448000	-0.900000	1.537307017260860719787274
-0.444000	-0.900000	1.548780939074917428754929
-0.440000	-0.900000	1.560028631105219387720240
-0.436000	-0.900000	1.571043054174014574897456
-0.432000	-0.900000	1.581817285873020173525560
-0.428000	-0.900000	1.592344522128301687047269
-0.424000	-0.900000	1.602618078399575596293403
-0.420000	-0.900000	1.612631390480886439675601
-0.416000	-0.900000	1.622378014863496309416746
-0.412000	-0.900000	1.631851628620459182528180
-0.408000	-0.900000	1.641046028769644893330337
-0.404000	-0.900000	1.649955131065341307206040
-0.400000	-0.900000	1.658572968171309058860174
-0.396000	-0.900000	1.666893687159532344566060
-0.392000	-0.900000	1.674911546279407303927655
-0.388000	-0.900000	1.682620910938512626131569
-0.384000	-0.900000	1.690016248834508516551978
-0.380000	-0.900000	1.697092124174721439189284
-0.376000	-0.900000	1.703843190920411254651867
-0.372000	-0.900000	1.710264184991117764056412
-0.368000	-0.900000	1.716349915364876688173013
-0.364000	-0.900000	1.722095254014538223685804
-0.360000	-0.900000	1.727495124617609789652306
-0.356000	-0.900000	1.732544489987410951670199
-0.352000	-0.900000	1.737238338174877938513418
-0.348000	-0.900000	1.741571667201380124723187
-0.344000	-0.900000	1.745539468389642134837914
-0.340000	-0.900000	1.749136708273618445730335
-0.336000	-0.900000	1.752358309085067844534933
-0.332000	-0.900000	1.755199127840665340727355
-0.328000	-0.900000	1.757653934038621468260999
-0.324000	-0.900000	1.759717386029003627356815
-0.320000	-0.900000	1.761384006210566788297456
-0.316000	-0.900000	1.762648155195988497467852
-0.312000	-0.900000	1.763504004623867027490292
-0.308000	-0.900000	1.763945509304632786040656
-0.304000	-0.900000	1.763966380299753389238049
-0.300000	-0.900000	1.763560056086618477166894
-0.296000	-0.900000	1.762719668942058559579777
-0.292000	-0.900000	1.761438020794338754626551
-0.288000	-0.900000	1.759707556032338748863708
-0.284000	-0.900000	1.757520334385127114273928
-0.280000	-0.900000	1.754868007669220686395306
-0.276000	-0.900000	1.751741798511756709189058
-0.272000	-0.900000	1.748132475833679366772344
-0.268000	-0.900000	1.744030336666653635546709
-0.264000	-0.900000	1.739425221401898369322225
-0.260000	-0.900000	1.734306499090698450160630
-0.256000	-0.900000	1.728663066907674350503044
-0.252000	-0.900000	1.722483365513416186942663
-0.248000	-0.900000	1.715755151403419054290111
-0.244000	-0.900000	1.708466013924208271035354
-0.240000	-0.900000	1.700603339359050947265928
-0.236000	-0.900000	1.692153745643679929600012
-0.232000	-0.900000	1.683103543334986351709404
-0.228000	-0.900000	1.673438850387696241739377
-0.224000	-0.900000	1.663145577616165216028321
-0.220000	-0.900000	1.652209503947971169779407
-0.216000	-0.900000	1.640616361070133200072974
-0.212000	-0.900000	1.628351927072233973348148
-0.208000	-0.900000	1.615402128430556194516043
-0.204000	-0.900000	1.601753149511704110707910
-0.200000	-0.900000	1.587391548632175908295494
-0.196000	-0.900000	1.572304379208802282974489
-0.192000	-0.900000	1.556479314523734114317222
-0.188000	-0.900000	1.539904774433181744441868
-0.184000	-0.900000	1.522570052101290816182200
-0.180000	-0.900000	1.504465438708089353170294
-0.176000	-0.900000	1.485582343995414111859077
-0.172000	-0.900000	1.465913410460645938115931
-0.168000	-0.900000	1.445452619035669350466833
-0.164000	-0.900000	1.424195384162138200423442
-0.160000	-0.900000	1.402138636332189935984616
-0.156000	-0.900000	1.379280890379210200435978
-0.152000	-0.900000	1.355622298100458200664775
-0.148000	-0.900000	1.331164684137203568781160
-0.144000	-0.900000	1.305911564450338069320878
-0.140000	-0.900000	1.279868147172010806045250
-0.136000	-0.900000	1.253041316086721534972526
-0.132000	-0.900000	1.225439597473778619018958
-0.128000	-0.900000	1.197073111507422238375398
-0.124000	-0.900000	1.167953509837187153763693
-0.120000	-0.900000	1.138093901348409264784323
-0.116000	-0.900000	1.107508768389936060216883
-0.112000	-0.900000	1.076213875967324540283698
-0.108000	-0.900000	1.044226176486815704791411
-0.104000	-0.900000	1.011563712626738276156857
-0.100000	-0.900000	0.978245520782874855569844
-0.096000	-0.900000	0.944291537299616567935345
-0.092000	-0.900000	0.909722509379972454901520
-0.088000	-0.900000	0.874559912107194636909924
-0.084000	-0.900000	0.838825872723127141661337
-0.080000	-0.900000	0.802543102748450754013732
-0.076000	-0.900000	0.765734838079095925245099
-0.072000	-0.900000	0.728424786830003445636805
-0.068000	-0.900000	0.690637084361646280683544
-0.064000	-0.900000	0.652396254685038923248896
-0.060000	-0.900000	0.613727177302024307081751
-0.056000	-0.900000	0.574655058456303491354333
-0.052000	-0.900000	0.535205405779096587970400
-0.048000	-0.900000	0.495404005401896607718726
-0.044000	-0.900000	0.455276900752047353204688
-0.040000	-0.900000	0.414850372397041866623368
-0.036000	-0.900000	0.374150918465615656138823
-0.032000	-0.900000	0.333205235320458870162952
-0.028000	-0.900000	0.292040198280382079509820
-0.024000	-0.900000	0.250682842280465445483628
-0.020000	-0.900000	0.209160342421081918429238
-0.016000	-0.900000	0.167499994392089374128929
-0.012000	-0.900000	0.125729194778693709189099
-0.008000	-0.900000	0.083875421266703040212853
-0.004000	-0.900000	0.041966212761944760023525
-0.000000	-0.900000	0.000000000000000118416648
0.004000	-0.900000	-0.041966212761910919037955
0.008000	-0.900000	-0.083875421266739094705578
0.012000	-0.900000	-0.125729194778726544035052
0.016000	-0.900000	-0.167499994392022344413817
0.020000	-0.900000	-0.209160342421078282448832
0.024000	-0.900000	-0.250682842280466111617443
0.028000	-0.900000	-0.292040198280381857465215
0.032000	-0.900000	-0.333205235320462311854328
0.036000	-0.900000	-0.374150918465612658536656
0.040000	-0.900000	-0.414850372396972255639724
0.044000	-0.900000	-0.455276900752076441047933
0.048000	-0.900000	-0.495404005401903713146083
0.052000	-0.900000	-0.535205405779096698992703
0.056000	-0.900000	-0.574655058456310263714784
0.060000	-0.900000	-0.613727177302017312676696
0.064000	-0.900000	-0.652396254685072118917333
0.068000	-0.900000	-0.690637084361620412487071
0.072000	-0.900000	-0.728424786830031423257026
0.076000	-0.900000	-0.765734838079060842197521
0.080000	-0.900000	-0.802543102748487613418149
0.084000	-0.900000	-0.838825872723097498706579
0.088000	-0.900000	-0.874559912107223280663959
0.092000	-0.900000	-0.909722509379936816742429
0.096000	-0.900000	-0.944291537299619676559814
0.100000	-0.900000	-0.978245520782836774920099
0.104000	-0.900000	-1.011563712626784905523891
0.108000	-0.900000	-1.044226176486844348545446
0.112000	-0.900000	-1.076213875967323208016069
0.116000	-0.900000	-1.107508768389934727949253
0.120000	-0.900000	-1.138093901348336878243117
0.124000	-0.900000	-1.167953509837234227219938
0.128000	-0.900000	-1.197073111507423126553817
0.132000	-0.900000	-1.225439597473800601434846
0.136000	-0.900000	-1.253041316086730638801328
0.140000	-0.900000	-1.279868147171980385934376
0.144000	-0.900000	-1.305911564450375816903716
0.148000	-0.900000	-1.331164684137161380306225
0.152000	-0.900000	-1.355622298100458200664775
0.156000	-0.900000	-1.379280890379250834598679
0.160000	-0.900000	-1.402138636332144194796001
0.164000	-0.900000	-1.424195384162177724363119
0.168000	-0.900000	-1.445452619035631602883996
0.172000	-0.900000	-1.465913410460641941313042
0.176000	-0.900000	-1.485582343995400789182781
0.180000	-0.900000	-1.504465438708112445809206
0.184000	-0.900000	-1.522570052101291704360619
0.188000	-0.900000	-1.539904774433179523995818
0.192000	-0.900000	-1.556479314523730783648148
0.196000	-0.900000	-1.572304379208802282974489
0.200000	-0.900000	-1.587391548632170357180371
0.204000	-0.900000	-1.601753149511691454165430
0.208000	-0.900000	-1.615402128430544870241192
0.212000	-0.900000	-1.628351927072301030818835
0.216000	-0.900000	-1.640616361070059259219533
0.220000	-0.900000	-1.652209503947978497251370
0.224000	-0.900000	-1.663145577616219616956528
0.228000	-0.900000	-1.673438850387597875979395
0.232000	-0.900000	-1.683103543335073837283744
0.236000	-0.900000	-1.692153745643623974359571
0.240000	-0.900000	-1.700603339359082033510617
0.244000	-0.900000	-1.708466013924215598507317
0.248000	-0.900000	-1.715755151403395961651199
0.252000	-0.900000	-1.722483365513396647017430
0.256000	-0.900000	-1.728663066907684120465660
0.260000	-0.900000	-1.734306499090698228116025
0.264000	-0.900000	-1.739425221401900145679065
0.268000	-0.900000	-1.744030336666633429487661
0.272000	-0.900000	-1.748132475833710897106243
0.276000	-0.900000	-1.751741798511739833799083
0.280000	-0.900000	-1.754868007669235563383836
0.284000	-0.900000	-1.757520334385101801188966
0.288000	-0.900000	-1.759707556032326536410437
0.292000	-0.900000	-1.761438020794383163547536
0.296000	-0.900000	-1.762719668942058559579777
0.300000	-0.900000	-1.763560056086604932445994
0.304000	-0.900000	-1.763966380299763603289875
0.308000	-0.900000	-1.763945509304630787639212
0.312000	-0.900000	-1.763504004623856147304650
0.316000	-0.900000	-1.762648155195947641260545
0.320000	-0.900000	-1.761384006210593433650047
0.324000	-0.900000	-1.759717386029058472374231
0.328000	-0.900000	-1.757653934038577725473829
0.332000	-0.900000	-1.755199127840643358311468
0.336000	-0.900000	-1.752358309085092935575290
0.340000	-0.900000	-1.749136708273586471307226
0.344000	-0.900000	-1.745539468389670112458134
0.348000	-0.900000	-1.741571667201391893087248
0.352000	-0.900000	-1.737238338174862395391074
0.356000	-0.900000	-1.732544489987421831855841
0.360000	-0.900000	-1.727495124617622446194787
0.364000	-0.900000	-1.722095254014579746026925
0.368000	-0.900000	-1.716349915364861145050668
0.372000	-0.900000	-1.710264184991032943017331
0.376000	-0.900000	-1.703843190920500294538442
0.380000	-0.900000	-1.697092124174680138892768
0.384000	-0.900000	-1.690016248834510514953422
0.388000	-0.900000	-1.682620910938524616540235
0.392000	-0.900000	-1.674911546279395535563594
0.396000	-0.900000	-1.666893687159589632074130
0.400000	-0.900000	-1.658572968171297512540718
0.404000	-0.900000	-1.649955131065338864715386
0.408000	-0.900000	-1.641046028769641562661263
0.412000	-0.900000	-1.631851628620447858253328
0.416000	-0.900000	-1.622378014863478989937562
0.420000	-0.900000	-1.612631390480921078633969
0.424000	-0.900000	-1.602618078399569823133675
0.428000	-0.900000	-1.592344522128277706229937
0.432000	-0.900000	-1.581817285873043932298287
0.436000	-0.900000	-1.571043054173958619657014
0.440000	-0.900000	-1.560028631105297325376569
0.444000	-0.900000	-1.548780939074865470317377
0.448000	-0.900000	-1.537307017260852282092287
0.452000	-0.900000	-1.525614019714313762676738
0.456000	-0.900000	-1.513709213159918354207889
0.460000	-0.900000	-1.501599974518736280160169
0.464000	-0.900000	-1.489293788179926858461499
0.468000	-0.900000	-1.476798243039392444231339
0.472000	-0.900000	-1.464121029328103951172579
0.476000	-0.900000	-1.451269935245362407982839
0.480000	-0.900000	-1.438252843411536696649478
0.484000	-0.900000	-1.425077727155475537657026
0.488000	-0.900000	-1.411752646646715403377925
0.492000	-0.900000	-1.398285744881522019156250
0.496000	-0.900000	-1.384685243532005616273750
0.500000	-0.900000	-1.370959438664064444779456
0.504000	-0.900000	-1.357116696329304650348035
0.508000	-0.900000	-1.343165448033155406903916
0.512000	-0.900000	-1.329114186083003801286395
0.516000	-0.900000	-1.314971458814997884445575
0.520000	-0.900000	-1.300745865699169501183974
0.524000	-0.900000	-1.286446052319806021557724
0.528000	-0.900000	-1.272080705228128660877474
0.532000	-0.900000	-1.257658546659544462897884
0.536000	-0.900000	-1.243188329109971013153313
0.540000	-0.900000	-1.228678829760682766902846
0.544000	-0.900000	-1.214138844742104428320317
0.548000	-0.900000	-1.199577183221741227825419
0.552000	-0.900000	-1.185002661303735660425218
0.556000	-0.900000	-1.170424095720238755191644
0.560000	-0.900000	-1.155850297298053330763423
0.564000	-0.900000	-1.141290064176139429363843
0.568000	-0.900000	-1.126752174751491031301498
0.572000	-0.900000	-1.112245380325585619729623
0.576000	-0.900000	-1.097778397421432128311380
0.580000	-0.900000	-1.083359899739110732141967
0.584000	-0.900000	-1.068998509713542599541825
0.588000	-0.900000	-1.054702789635682647073622
0.592000	-0.900000	-1.040481232295811020449605
0.596000	-0.900000	-1.026342251103440350590290
0.600000	-0.900000	-1.012294169635605145529667
0.604000	-0.900000	-0.998345210563271190373769
0.608000	-0.900000	-0.984503483901976061964945
0.612000	-0.900000	-0.970776974530534242369129
0.616000	-0.900000	-0.957173528919585847596352
0.620000	-0.900000	-0.943700841011248847678416
0.624000	-0.900000	-0.930366437188386519174799
0.628000	-0.900000	-0.917177660274234307635766
0.632000	-0.900000	-0.904141652501260106866710
0.636000	-0.900000	-0.891265337393898682272209
0.640000	-0.900000	-0.878555400509124950758633
0.644000	-0.900000	-0.866018268986713524171250
0.648000	-0.900000	-0.853660089867512184014231
0.652000	-0.900000	-0.841486707144440404526620
0.656000	-0.900000	-0.829503637526431747417632
0.660000	-0.900000	-0.817716044903361805040731
0.664000	-0.900000	-0.806128713522895945509106
0.668000	-0.900000	-0.794746019902894840214458
0.672000	-0.900000	-0.783571903530493107936650
0.676000	-0.900000	-0.772609836422660900545623
0.680000	-0.900000	-0.761862791650319226555155
0.684000	-0.900000	-0.751333210965512976464709
0.688000	-0.900000	-0.741022971700894816926564
0.692000	-0.900000	-0.730933353155891585295478
0.696000	-0.900000	-0.721065002721527181783756
0.700000	-0.900000	-0.711417902043685601576328
0.704000	-0.900000	-0.701991333570931019814054
0.708000	-0.900000	-0.692783847880422465337347
0.712000	-0.900000	-0.683793232227955516400186
0.716000	-0.900000	-0.675016480817858366414441
0.720000	-0.900000	-0.666449767778956370101184
0.724000	-0.900000	-0.658088424885542311315589
0.728000	-0.900000	-0.649926914311714898353500
0.732000	-0.900000	-0.641958813931168492672441
0.736000	-0.900000	-0.634176805761852646625698
0.740000	-0.900000	-0.626572669456349373717785
0.744000	-0.900000	-0.619137281847524589828424
0.748000	-0.900000	-0.611860623368500888830113
0.752000	-0.900000	-0.604731792018560421198003
0.756000	-0.900000	-0.597739025497234233164079
0.760000	-0.900000	-0.590869732056736096659222
0.764000	-0.900000	-0.584110530533192506830176
0.768000	-0.900000	-0.577447299907535072094333
0.772000	-0.900000	-0.570865238611867331641747
0.776000	-0.900000	-0.564348933644725714309232
0.780000	-0.900000	-0.557882439380498640346673
0.784000	-0.900000	-0.551449365765526500204885
0.788000	-0.900000	-0.545032975349099113593354
0.792000	-0.900000	-0.538616286120959464334135
0.796000	-0.900000	-0.532182162494254984430597
0.800000	-0.900000	-0.525713440105727514151113
0.804000	-0.900000	-0.519193217471727419543015
0.808000	-0.900000	-0.512604760504995149439367
0.812000	-0.900000	-0.505931572688860686781709
0.816000	-0.900000	-0.499157737086858621644581
0.820000	-0.900000	-0.492267950705375267883568
0.824000	-0.900000	-0.485247642390639721821088
0.828000	-0.900000	-0.478083083278763809609302
0.832000	-0.900000	-0.470761487973636927328869
0.836000	-0.900000	-0.463271104437595726555088
0.840000	-0.900000	-0.455601290766003030885400
0.844000	-0.900000	-0.447742577363725247074910
0.848000	-0.900000	-0.439686713325416422826208
0.852000	-0.900000	-0.431426696205292059538294
0.856000	-0.900000	-0.422956784793973972202963
0.860000	-0.900000	-0.414272494977444838415437
0.864000	-0.900000	-0.405370579217360027524109
0.868000	-0.900000	-0.396248990658582322943460
0.872000	-0.900000	-0.386906833302584518552436
0.876000	-0.900000	-0.377344300078004790677255
0.880000	-0.900000	-0.367562600955276486125456
0.884000	-0.900000	-0.357563883490254086350291
0.888000	-0.900000	-0.347351148315782565223486
0.892000	-0.900000	-0.336928162129012331860167
0.896000	-0.900000	-0.326299370641126074144012
0.900000	-0.900000	-0.315469813765706152963730
0.904000	-0.900000	-0.304445045039356376737061
0.908000	-0.900000	-0.293231056906344600410108
0.912000	-0.900000	-0.281834213083137719024762
0.916000	-0.900000	-0.270261188776688032753270
0.920000	-0.900000	-0.258518919085103382471402
0.924000	-0.900000	-0.246614555503668148039864
0.928000	-0.900000	-0.234555430096592965050206
0.932000	-0.900000	-0.222349026618156975221297
0.936000	-0.900000	-0.210002957672527607035917
0.940000	-0.900000	-0.197524946897318753880057
0.944000	-0.900000	-0.184922815146178337597505
0.948000	-0.900000	-0.172204469697601059152703
0.952000	-0.900000	-0.159377895639448402542726
0.956000	-0.900000	-0.146451148720212198650614
0.960000	-0.900000	-0.133432349124935401007974
0.964000	-0.900000	-0.120329675781767106435005
0.968000	-0.900000	-0.107151360941687895378394
0.972000	-0.900000	-0.093905684874457759359068
0.976000	-0.900000	-0.080600970598279655932039
0.980000	-0.900000	-0.067245578604124431332245
0.984000	-0.900000	-0.053847901563019842652302
0.988000	-0.900000	-0.040416359013239866460054
0.992000	-0.900000	-0.026959392029881176083839
0.996000	-0.900000	-0.013485457231303416697488
1.000000	-0.900000	-0.000000000000000000000000


==> Data_files___plots/Colliding_pulse/eps0p01/tf0p002/momentum/q_velstab_tf0p002_eps0p01.dat <==
-1.000000	-0.900000	-0.000000000000026914305710
-0.990000	-0.900000	0.031764120463009082317996
-0.980000	-0.900000	0.063390685191510753870858
-0.970000	-0.900000	0.094768293236813627711257
-0.960000	-0.900000	0.125773945579781304404676
-0.950000	-0.900000	0.156286332102309827307707
-0.940000	-0.900000	0.186187054844077798376745
-0.930000	-0.900000	0.215362694517017227990863
-0.920000	-0.900000	0.243707858636643598382321
-0.910000	-0.900000	0.271129082788646558199730
-0.900000	-0.900000	0.297549222967555426766495
-0.890000	-0.900000	0.322911838163295272785547
-0.880000	-0.900000	0.347185037028667375924584
-0.870000	-0.900000	0.370364337440662383382772
-0.860000	-0.900000	0.392474227889379578826379
-0.850000	-0.900000	0.413568288406722994743347
-0.840000	-0.900000	0.433728025546331552586565
-0.830000	-0.900000	0.453060459556274164327760
-0.820000	-0.900000	0.471693073619775526950093
-0.810000	-0.900000	0.489770753004386605322651
-0.800000	-0.900000	0.507451526695605892314234
-0.790000	-0.900000	0.524900055478740745762423
-0.780000	-0.900000	0.542283433212816912138976
-0.770000	-0.900000	0.559766580098711274970924
-0.760000	-0.900000	0.577508076332278408315801
-0.750000	-0.900000	0.595656697247247124415992
-0.740000	-0.900000	0.614348525968488434756409
-0.730000	-0.900000	0.633704696064724126713941
-0.720000	-0.900000	0.653829761568152534323417
-0.710000	-0.900000	0.674810641504595354334128
-0.700000	-0.900000	0.696716077644476405872354
-0.690000	-0.900000	0.719596535425909622496476
-0.680000	-0.900000	0.743484474879445134121170
-0.670000	-0.900000	0.768394919693384803593972
-0.660000	-0.900000	0.794326257036209959494499
-0.650000	-0.900000	0.821261207295860495847251
-0.640000	-0.900000	0.849167910571746786807523
-0.630000	-0.900000	0.878001084845865253925012
-0.620000	-0.900000	0.907703218706209846722288
-0.610000	-0.900000	0.938205768937106054927710
-0.600000	-0.900000	0.969430339971552701427981
-0.590000	-0.900000	1.001289828002245307914109
-0.580000	-0.900000	1.033689517425600667976937
-0.570000	-0.900000	1.066528121258808470273038
-0.560000	-0.900000	1.099698760294876898058192
-0.550000	-0.900000	1.133089878114857729229925
-0.540000	-0.900000	1.166586090768510608484121
-0.530000	-0.900000	1.200068971055411104487121
-0.520000	-0.900000	1.233417767984548607529405
-0.510000	-0.900000	1.266510062251303914138134
-0.500000	-0.900000	1.299222358515456088312590
-0.490000	-0.900000	1.331430614970021242271514
-0.480000	-0.900000	1.363010710209032527728823
-0.470000	-0.900000	1.393838846811486842369732
-0.460000	-0.900000	1.423791890423687034328282
-0.450000	-0.900000	1.452747642562620011830177
-0.440000	-0.900000	1.480585044987398513072208
-0.430000	-0.900000	1.507184313386157326064563
-0.420000	-0.900000	1.532426998080745450536710
-0.410000	-0.900000	1.556195969264207779048093
-0.400000	-0.900000	1.578375324051095596189498
-0.390000	-0.900000	1.598850213398867126102232
-0.380000	-0.900000	1.617506589426571217416040
-0.370000	-0.900000	1.634230877443289875472487
-0.360000	-0.900000	1.648909577822081917730657
-0.350000	-0.900000	1.661428804900205946637470
-0.340000	-0.900000	1.671673775317289223352191
-0.330000	-0.900000	1.679528262937913130059542
-0.320000	-0.900000	1.684874054564463374816796
-0.310000	-0.900000	1.687590427415560867530075
-0.300000	-0.900000	1.687553668494559788726406
-0.290000	-0.900000	1.684636749560207702458570
-0.280000	-0.900000	1.678709203547009032320148
-0.270000	-0.900000	1.669636891229527186908399
-0.260000	-0.900000	1.657282767157556291337528
-0.250000	-0.900000	1.641507973850175661212347
-0.240000	-0.900000	1.622172764408171152794580
-0.230000	-0.900000	1.599137937153252142508109
-0.220000	-0.900000	1.572266307819976782766958
-0.210000	-0.900000	1.541425508237256991606046
-0.200000	-0.900000	1.506496017284127963975493
-0.190000	-0.900000	1.467370780224531268132182
-0.180000	-0.900000	1.423956604450598684152851
-0.170000	-0.900000	1.376184405446711389586767
-0.160000	-0.900000	1.324012138664570903401341
-0.150000	-0.900000	1.267429516797249355875010
-0.140000	-0.900000	1.206462304456886958092809
-0.130000	-0.900000	1.141175872970842553044690
-0.120000	-0.900000	1.071677702840895696212442
-0.110000	-0.900000	0.998118563425248739306994
-0.100000	-0.900000	0.920692183968242927605274
-0.090000	-0.900000	0.839633356688142873380798
-0.080000	-0.900000	0.755214572093774405558975
-0.070000	-0.900000	0.667741459182682239870132
-0.060000	-0.900000	0.577547458067928509706235
-0.050000	-0.900000	0.484988251864204800156699
-0.040000	-0.900000	0.390436491176291144977739
-0.030000	-0.900000	0.294277239063199302915308
-0.020000	-0.900000	0.196904344170430178895259
-0.010000	-0.900000	0.098717677326339417498424
-0.000000	-0.900000	0.000000000000000000000000
0.010000	-0.900000	-0.098717677326339417498424
0.020000	-0.900000	-0.196904344170430178895259
0.030000	-0.900000	-0.294277239063199025359552
0.040000	-0.900000	-0.390436491176289979243563
0.050000	-0.900000	-0.484988251864180430761309
0.060000	-0.900000	-0.577547458067955377103431
0.070000	-0.900000	-0.667741459182679575334873
0.080000	-0.900000	-0.755214572093748759407106
0.090000	-0.900000	-0.839633356688164966818988
0.100000	-0.900000	-0.920692183968225053014578
0.110000	-0.900000	-0.998118563425244298414896
0.120000	-0.900000	-1.071677702840868828815246
0.130000	-0.900000	-1.141175872970897398062107
0.140000	-0.900000	-1.206462304456886069914390
0.150000	-0.900000	-1.267429516797249355875010
0.160000	-0.900000	-1.324012138664571125445946
0.170000	-0.900000	-1.376184405446712055720582
0.180000	-0.900000	-1.423956604450599128242061
0.190000	-0.900000	-1.467370780224531934265997
0.200000	-0.900000	-1.506496017284128852153913
0.210000	-0.900000	-1.541425508237257879784465
0.220000	-0.900000	-1.572266307819977892989982
0.230000	-0.900000	-1.599137937153253030686528
0.240000	-0.900000	-1.622172764408172040973000
0.250000	-0.900000	-1.641507973850176771435372
0.260000	-0.900000	-1.657282767157556291337528
0.270000	-0.900000	-1.669636891229501651778833
0.280000	-0.900000	-1.678709203547036787895763
0.290000	-0.900000	-1.684636749560206592235545
0.300000	-0.900000	-1.687553668494560010771011
0.310000	-0.900000	-1.687590427415560867530075
0.320000	-0.900000	-1.684874054564463374816796
0.330000	-0.900000	-1.679528262937913130059542
0.340000	-0.900000	-1.671673775317288557218376
0.350000	-0.900000	-1.661428804900175526526596
0.360000	-0.900000	-1.648909577822090133381039
0.370000	-0.900000	-1.634230877443314078334424
0.380000	-0.900000	-1.617506589426567442657756
0.390000	-0.900000	-1.598850213398841590972665
0.400000	-0.900000	-1.578375324051092709609634
0.410000	-0.900000	-1.556195969264184020275366
0.420000	-0.900000	-1.532426998080749003250389
0.430000	-0.900000	-1.507184313386155327663118
0.440000	-0.900000	-1.480585044987372533853431
0.450000	-0.900000	-1.452747642562591146031536
0.460000	-0.900000	-1.423791890423740547078069
0.470000	-0.900000	-1.393838846811514597945347
0.480000	-0.900000	-1.363010710209002773751763
0.490000	-0.900000	-1.331430614970028569743477
0.500000	-0.900000	-1.299222358515453867866540
0.510000	-0.900000	-1.266510062251307466851813
0.520000	-0.900000	-1.233417767984541724146652
0.530000	-0.900000	-1.200068971055407551773442
0.540000	-0.900000	-1.166586090768464423206296
0.550000	-0.900000	-1.133089878114883930493306
0.560000	-0.900000	-1.099698760294901322964733
0.570000	-0.900000	-1.066528121258807138005409
0.580000	-0.900000	-1.033689517425599113664703
0.590000	-0.900000	-1.001289828002276838248008
0.600000	-0.900000	-0.969430339971546262134439
0.610000	-0.900000	-0.938205768937108941507574
0.620000	-0.900000	-0.907703218706209735699986
0.630000	-0.900000	-0.878001084845865920058827
0.640000	-0.900000	-0.849167910571761552773751
0.650000	-0.900000	-0.821261207295841288988925
0.660000	-0.900000	-0.794326257036242044939911
0.670000	-0.900000	-0.768394919693383693370947
0.680000	-0.900000	-0.743484474879445689232682
0.690000	-0.900000	-0.719596535425909067384964
0.700000	-0.900000	-0.696716077644506159849414
0.710000	-0.900000	-0.674810641504591912642752
0.720000	-0.900000	-0.653829761568124001591684
0.730000	-0.900000	-0.633704696064699590785096
0.740000	-0.900000	-0.614348525968514747042093
0.750000	-0.900000	-0.595656697247222810531753
0.760000	-0.900000	-0.577508076332303499356158
0.770000	-0.900000	-0.559766580098706389989616
0.780000	-0.900000	-0.542283433212842558290845
0.790000	-0.900000	-0.524900055478715099610554
0.800000	-0.900000	-0.507451526695578469805525
0.810000	-0.900000	-0.489770753004413139652939
0.820000	-0.900000	-0.471693073619771419124902
0.830000	-0.900000	-0.453060459556277661530288
0.840000	-0.900000	-0.433728025546357198738434
0.850000	-0.900000	-0.413568288406721495942264
0.860000	-0.900000	-0.392474227889353766141056
0.870000	-0.900000	-0.370364337440662771960831
0.880000	-0.900000	-0.347185037028667375924584
0.890000	-0.900000	-0.322911838163295272785547
0.900000	-0.900000	-0.297549222967555426766495
0.910000	-0.900000	-0.271129082788646558199730
0.920000	-0.900000	-0.243707858636643598382321
0.930000	-0.900000	-0.215362694517017200235287
0.940000	-0.900000	-0.186187054844077409798686
0.950000	-0.900000	-0.156286332102309938330009
0.960000	-0.900000	-0.125773945579780443981832
0.970000	-0.900000	-0.094768293236841008586602
0.980000	-0.900000	-0.063390685191483706062421
0.990000	-0.900000	-0.031764120462982187165224
1.000000	-0.900000	-0.000000000000026914305710


==> Data_files___plots/Colliding_pulse/eps0p01/tf0p005/density/r_velstab_fine_tf0p005_eps0p01.dat <==
-0.998000	-0.300000	0.946151469046539461693612
-0.994000	-0.300000	0.946153856545392080157342
-0.990000	-0.300000	0.946158630201812012039397
-0.986000	-0.300000	0.946165787101351241084046
-0.982000	-0.300000	0.946175322877037983104742
-0.978000	-0.300000	0.946187231712369070102397
-0.974000	-0.300000	0.946201506345317189250466
-0.970000	-0.300000	0.946218138073363523865567
-0.966000	-0.300000	0.946237116759558016809706
-0.962000	-0.300000	0.946258430839619246732752
-0.958000	-0.300000	0.946282067330077136801947
-0.954000	-0.300000	0.946308011837466489524218
-0.950000	-0.300000	0.946336248568579785356292
-0.946000	-0.300000	0.946366760341785684396143
-0.942000	-0.300000	0.946399528599421446806161
-0.938000	-0.300000	0.946434533421271373399009
-0.934000	-0.300000	0.946471753539135041144448
-0.930000	-0.300000	0.946511166352502097964816
-0.926000	-0.300000	0.946552747945340611224196
-0.922000	-0.300000	0.946596473104013291788306
-0.918000	-0.300000	0.946642315336332917929951
-0.914000	-0.300000	0.946690246891772169135493
-0.910000	-0.300000	0.946740238782842746800839
-0.906000	-0.300000	0.946792260807657437560181
-0.902000	-0.300000	0.946846281573695769395727
-0.898000	-0.300000	0.946902268522786361160115
-0.894000	-0.300000	0.946960187957327614860503
-0.890000	-0.300000	0.947020005067766068584945
-0.886000	-0.300000	0.947081683961349618527947
-0.882000	-0.300000	0.947145187692181589333984
-0.878000	-0.300000	0.947210478292592306104325
-0.874000	-0.300000	0.947277516805852148884526
-0.870000	-0.300000	0.947346263320249848405297
-0.866000	-0.300000	0.947416677004260243677436
-0.862000	-0.300000	0.947488716142558473620738
-0.858000	-0.300000	0.947562338175580998189673
-0.854000	-0.300000	0.947637499740263677949770
-0.850000	-0.300000	0.947714156710547483974949
-0.846000	-0.300000	0.947792264239919246548993
-0.842000	-0.300000	0.947871776805720545056033
-0.838000	-0.300000	0.947952648255014018729980
-0.834000	-0.300000	0.948034831852027304321950
-0.830000	-0.300000	0.948118280327199802748339
-0.826000	-0.300000	0.948202945927847595797289
-0.822000	-0.300000	0.948288780470468606331735
-0.818000	-0.300000	0.948375735394700880576124
-0.814000	-0.300000	0.948463761818952089122092
-0.810000	-0.300000	0.948552810597706130835149
-0.806000	-0.300000	0.948642832380521827673192
-0.802000	-0.300000	0.948733777672723488372242
-0.798000	-0.300000	0.948825596897788448025324
-0.794000	-0.300000	0.948918240461429807197646
-0.790000	-0.300000	0.949011658817365710838487
-0.786000	-0.300000	0.949105802534771170186900
-0.782000	-0.300000	0.949200622367391333433773
-0.778000	-0.300000	0.949296069324306324155316
-0.774000	-0.300000	0.949392094742319114786255
-0.770000	-0.300000	0.949488650359945562939856
-0.766000	-0.300000	0.949585688392974414107073
-0.762000	-0.300000	0.949683161611567516757759
-0.758000	-0.300000	0.949781023418863390439526
-0.754000	-0.300000	0.949879227931047953603638
-0.750000	-0.300000	0.949977730058854108463606
-0.746000	-0.300000	0.950076485590449215656861
-0.742000	-0.300000	0.950175451275672044992859
-0.738000	-0.300000	0.950274584911577235857294
-0.734000	-0.300000	0.950373845429251407068705
-0.730000	-0.300000	0.950473192981858949757168
-0.726000	-0.300000	0.950572589033884529641227
-0.722000	-0.300000	0.950671996451532108629578
-0.718000	-0.300000	0.950771379594251730971166
-0.714000	-0.300000	0.950870704407353106724088
-0.710000	-0.300000	0.950969938515675239365521
-0.706000	-0.300000	0.951069051318272795647601
-0.702000	-0.300000	0.951168014084076918202015
-0.698000	-0.300000	0.951266800048483074370154
-0.694000	-0.300000	0.951365384510807099438523
-0.690000	-0.300000	0.951463744932540489429584
-0.686000	-0.300000	0.951561861036317790940586
-0.682000	-0.300000	0.951659714905489173553121
-0.678000	-0.300000	0.951757291084167400541105
-0.674000	-0.300000	0.951854576677587105315581
-0.670000	-0.300000	0.951951561452585748313027
-0.666000	-0.300000	0.952048237937968000466071
-0.662000	-0.300000	0.952144601524482658838622
-0.658000	-0.300000	0.952240650564086243967665
-0.654000	-0.300000	0.952336386468118800685545
-0.650000	-0.300000	0.952431813803964355535925
-0.646000	-0.300000	0.952526940389707088563398
-0.642000	-0.300000	0.952621777386240431440001
-0.638000	-0.300000	0.952716339386221910956465
-0.634000	-0.300000	0.952810644499207826108034
-0.630000	-0.300000	0.952904714432245669719634
-0.626000	-0.300000	0.952998574565144696002505
-0.622000	-0.300000	0.953092254019590523483885
-0.618000	-0.300000	0.953185785721229694722467
-0.614000	-0.300000	0.953279206453803484855314
-0.610000	-0.300000	0.953372556904383827713900
-0.606000	-0.300000	0.953465881698736694715990
-0.602000	-0.300000	0.953559229425830268134234
-0.598000	-0.300000	0.953652652650502141717936
-0.594000	-0.300000	0.953746207913313992499127
-0.590000	-0.300000	0.953839955716641263450128
-0.586000	-0.300000	0.953933960496094135450562
-0.582000	-0.300000	0.954028290576409476742015
-0.578000	-0.300000	0.954123018111025178455975
-0.574000	-0.300000	0.954218219004631662549798
-0.570000	-0.300000	0.954313972818085498595053
-0.566000	-0.300000	0.954410362655186417235598
-0.562000	-0.300000	0.954507475030918928204926
-0.558000	-0.300000	0.954605399721047520600337
-0.554000	-0.300000	0.954704229593056230562809
-0.550000	-0.300000	0.954804060416366229269158
-0.546000	-0.300000	0.954904990651714524751981
-0.542000	-0.300000	0.955007121225687982679631
-0.538000	-0.300000	0.955110555287345786013020
-0.534000	-0.300000	0.955215397947393407562799
-0.530000	-0.300000	0.955321756000782174034214
-0.526000	-0.300000	0.955429737633748277225720
-0.522000	-0.300000	0.955539452116450305219075
-0.518000	-0.300000	0.955651009482504365522004
-0.514000	-0.300000	0.955764520196848543776014
-0.510000	-0.300000	0.955880094813495784222823
-0.506000	-0.300000	0.955997843624835197395839
-0.502000	-0.300000	0.956117876304253933028576
-0.498000	-0.300000	0.956240301543916926263478
-0.494000	-0.300000	0.956365226689626091172158
-0.490000	-0.300000	0.956492757374715396601061
-0.486000	-0.300000	0.956622997154985110768166
-0.482000	-0.300000	0.956756047146703703099035
-0.478000	-0.300000	0.956892005669900957975926
-0.474000	-0.300000	0.957030967898794604487023
-0.470000	-0.300000	0.957173025517567221953641
-0.466000	-0.300000	0.957318266383347604708831
-0.462000	-0.300000	0.957466774207376580818618
-0.458000	-0.300000	0.957618628249192305190718
-0.454000	-0.300000	0.957773903025908257546917
-0.450000	-0.300000	0.957932668037956291939850
-0.446000	-0.300000	0.958094987512532414442035
-0.442000	-0.300000	0.958260920165831087125241
-0.438000	-0.300000	0.958430518984991208775170
-0.434000	-0.300000	0.958603831030511055466548
-0.430000	-0.300000	0.958780897259719822045554
-0.426000	-0.300000	0.958961752371730202781919
-0.422000	-0.300000	0.959146424674122255460418
-0.418000	-0.300000	0.959334935971452806846571
-0.414000	-0.300000	0.959527301475521676721314
-0.410000	-0.300000	0.959723529737176228593398
-0.406000	-0.300000	0.959923622599297310387101
-0.402000	-0.300000	0.960127575170474312216129
-0.398000	-0.300000	0.960335375818755720978004
-0.394000	-0.300000	0.960547006184758855873440
-0.390000	-0.300000	0.960762441213321660704594
-0.386000	-0.300000	0.960981649202804155684987
-0.382000	-0.300000	0.961204591871074209841197
-0.378000	-0.300000	0.961431224437164777540943
-0.374000	-0.300000	0.961661495717547776251877
-0.370000	-0.300000	0.961895348235944358528116
-0.366000	-0.300000	0.962132718345582560459661
-0.362000	-0.300000	0.962373536362806758504007
-0.358000	-0.300000	0.962617726710963128589071
-0.354000	-0.300000	0.962865208073497180762956
-0.350000	-0.300000	0.963115893555241076029461
-0.346000	-0.300000	0.963369690850895077360860
-0.342000	-0.300000	0.963626502419764108253730
-0.338000	-0.300000	0.963886225665852913735421
-0.334000	-0.300000	0.964148753122480606236877
-0.330000	-0.300000	0.964413972640633554433975
-0.326000	-0.300000	0.964681767580333637823742
-0.322000	-0.300000	0.964952017004356954466004
-0.318000	-0.300000	0.965224595873697466252850
-0.314000	-0.300000	0.965499375244230018111580
-0.310000	-0.300000	0.965776222464075351226143
-0.306000	-0.300000	0.966055001371230015472236
-0.302000	-0.300000	0.966335572491064387357085
-0.298000	-0.300000	0.966617793233343958192449
-0.294000	-0.300000	0.966901518088462696987051
-0.290000	-0.300000	0.967186598822620258175675
-0.286000	-0.300000	0.967472884671702781922420
-0.282000	-0.300000	0.967760222533654457244268
-0.278000	-0.300000	0.968048457159156772178221
-0.274000	-0.300000	0.968337431340445253802329
-0.270000	-0.300000	0.968626986098118258894374
-0.266000	-0.300000	0.968916960865801035751588
-0.262000	-0.300000	0.969207193672543154683297
-0.258000	-0.300000	0.969497521322835176249555
-0.254000	-0.300000	0.969787779574141195482184
-0.250000	-0.300000	0.970077803311846120770667
-0.246000	-0.300000	0.970367426721526205035673
-0.242000	-0.300000	0.970656483458451679879886
-0.238000	-0.300000	0.970944806814239891323837
-0.234000	-0.300000	0.971232229880576891645205
-0.230000	-0.300000	0.971518585709930548865998
-0.226000	-0.300000	0.971803707473185673926253
-0.222000	-0.300000	0.972087428614131998649839
-0.218000	-0.300000	0.972369583000743276102185
-0.214000	-0.300000	0.972650005073190548898765
-0.210000	-0.300000	0.972928529988538293160616
-0.206000	-0.300000	0.973204993762080139418913
-0.202000	-0.300000	0.973479233405272981194400
-0.198000	-0.300000	0.973751087060240272386125
-0.194000	-0.300000	0.974020394130822531053582
-0.190000	-0.300000	0.974286995410153955354815
-0.186000	-0.300000	0.974550733204762154038292
-0.182000	-0.300000	0.974811451455188104908700
-0.178000	-0.300000	0.975068995853136666340788
-0.174000	-0.300000	0.975323213955174739275833
-0.170000	-0.300000	0.975573955293006167543979
-0.166000	-0.300000	0.975821071480359014671535
-0.162000	-0.300000	0.976064416316537397655395
-0.158000	-0.300000	0.976303845886697496680995
-0.154000	-0.300000	0.976539218658784236026804
-0.150000	-0.300000	0.976770395580746852992604
-0.146000	-0.300000	0.976997240168227754075758
-0.142000	-0.300000	0.977219618577845228202250
-0.138000	-0.300000	0.977437399693944941603263
-0.134000	-0.300000	0.977650455210481217349638
-0.130000	-0.300000	0.977858659709134658832852
-0.126000	-0.300000	0.978061890734001071479042
-0.122000	-0.300000	0.978260028862999453380667
-0.118000	-0.300000	0.978452957776123288802239
-0.114000	-0.300000	0.978640564320646721974128
-0.110000	-0.300000	0.978822738573384865112814
-0.106000	-0.300000	0.978999373900096170331153
-0.102000	-0.300000	0.979170367012109132964781
-0.098000	-0.300000	0.979335618020251597037884
-0.094000	-0.300000	0.979495030486150608517448
-0.090000	-0.300000	0.979648511470971650183515
-0.086000	-0.300000	0.979795971581662095140075
-0.082000	-0.300000	0.979937325014756277496986
-0.078000	-0.300000	0.980072489597802909422342
-0.074000	-0.300000	0.980201386828469689582732
-0.070000	-0.300000	0.980323941911375396074391
-0.066000	-0.300000	0.980440083792703864773443
-0.062000	-0.300000	0.980549745192644373048552
-0.058000	-0.300000	0.980652862635708832961257
-0.054000	-0.300000	0.980749376478964873804500
-0.050000	-0.300000	0.980839230938232331524773
-0.046000	-0.300000	0.980922374112280781588424
-0.042000	-0.300000	0.980998758005069082521743
-0.038000	-0.300000	0.981068338544658358202355
-0.034000	-0.300000	0.981131075593122292666237
-0.030000	-0.300000	0.981186932990840143808953
-0.026000	-0.300000	0.981235878554511109506109
-0.022000	-0.300000	0.981277884087299545612382
-0.018000	-0.300000	0.981312925390095514011080
-0.014000	-0.300000	0.981340982271098449807312
-0.010000	-0.300000	0.981362038553784898908816
-0.006000	-0.300000	0.981376082083323830751453
-0.002000	-0.300000	0.981383104731510913509851
0.002000	-0.300000	0.981383104731510913509851
0.006000	-0.300000	0.981376082083323830751453
0.010000	-0.300000	0.981362038553784898908816
0.014000	-0.300000	0.981340982271098449807312
0.018000	-0.300000	0.981312925390095514011080
0.022000	-0.300000	0.981277884087299545612382
0.026000	-0.300000	0.981235878554511109506109
0.030000	-0.300000	0.981186932990840032786650
0.034000	-0.300000	0.981131075593122292666237
0.038000	-0.300000	0.981068338544658469224657
0.042000	-0.300000	0.980998758005069193544045
0.046000	-0.300000	0.980922374112280892610727
0.050000	-0.300000	0.980839230938232331524773
0.054000	-0.300000	0.980749376478964873804500
0.058000	-0.300000	0.980652862635708721938954
0.062000	-0.300000	0.980549745192644373048552
0.066000	-0.300000	0.980440083792703753751141
0.070000	-0.300000	0.980323941911375396074391
0.074000	-0.300000	0.980201386828469800605035
0.078000	-0.300000	0.980072489597803020444644
0.082000	-0.300000	0.979937325014756166474683
0.086000	-0.300000	0.979795971581662095140075
0.090000	-0.300000	0.979648511470971650183515
0.094000	-0.300000	0.979495030486150719539751
0.098000	-0.300000	0.979335618020251597037884
0.102000	-0.300000	0.979170367012109132964781
0.106000	-0.300000	0.978999373900096170331153
0.110000	-0.300000	0.978822738573385087157419
0.114000	-0.300000	0.978640564320646832996431
0.118000	-0.300000	0.978452957776123177779937
0.122000	-0.300000	0.978260028862999453380667
0.126000	-0.300000	0.978061890734001071479042
0.130000	-0.300000	0.977858659709134658832852
0.134000	-0.300000	0.977650455210481217349638
0.138000	-0.300000	0.977437399693944941603263
0.142000	-0.300000	0.977219618577845228202250
0.146000	-0.300000	0.976997240168227976120363
0.150000	-0.300000	0.976770395580746964014907
0.154000	-0.300000	0.976539218658784236026804
0.158000	-0.300000	0.976303845886697385658692
0.162000	-0.300000	0.976064416316537397655395
0.166000	-0.300000	0.975821071480359014671535
0.170000	-0.300000	0.975573955293006056521676
0.174000	-0.300000	0.975323213955174739275833
0.178000	-0.300000	0.975068995853136666340788
0.182000	-0.300000	0.974811451455188215931003
0.186000	-0.300000	0.974550733204762265060594
0.190000	-0.300000	0.974286995410153955354815
0.194000	-0.300000	0.974020394130822531053582
0.198000	-0.300000	0.973751087060240272386125
0.202000	-0.300000	0.973479233405272981194400
0.206000	-0.300000	0.973204993762080250441215
0.210000	-0.300000	0.972928529988538293160616
0.214000	-0.300000	0.972650005073190437876463
0.218000	-0.300000	0.972369583000743276102185
0.222000	-0.300000	0.972087428614131998649839
0.226000	-0.300000	0.971803707473185673926253
0.230000	-0.300000	0.971518585709930548865998
0.234000	-0.300000	0.971232229880577002667508
0.238000	-0.300000	0.970944806814240002346139
0.242000	-0.300000	0.970656483458451790902188
0.246000	-0.300000	0.970367426721526205035673
0.250000	-0.300000	0.970077803311846231792970
0.254000	-0.300000	0.969787779574141195482184
0.258000	-0.300000	0.969497521322835176249555
0.262000	-0.300000	0.969207193672543265705599
0.266000	-0.300000	0.968916960865801146773890
0.270000	-0.300000	0.968626986098118258894374
0.274000	-0.300000	0.968337431340445142780027
0.278000	-0.300000	0.968048457159156772178221
0.282000	-0.300000	0.967760222533654568266570
0.286000	-0.300000	0.967472884671702781922420
0.290000	-0.300000	0.967186598822620258175675
0.294000	-0.300000	0.966901518088462696987051
0.298000	-0.300000	0.966617793233343958192449
0.302000	-0.300000	0.966335572491064498379387
0.306000	-0.300000	0.966055001371230015472236
0.310000	-0.300000	0.965776222464075351226143
0.314000	-0.300000	0.965499375244229907089277
0.318000	-0.300000	0.965224595873697466252850
0.322000	-0.300000	0.964952017004356843443702
0.326000	-0.300000	0.964681767580333748846044
0.330000	-0.300000	0.964413972640633443411673
0.334000	-0.300000	0.964148753122480606236877
0.338000	-0.300000	0.963886225665852913735421
0.342000	-0.300000	0.963626502419764108253730
0.346000	-0.300000	0.963369690850895077360860
0.350000	-0.300000	0.963115893555241076029461
0.354000	-0.300000	0.962865208073497291785259
0.358000	-0.300000	0.962617726710963128589071
0.362000	-0.300000	0.962373536362806869526310
0.366000	-0.300000	0.962132718345582560459661
0.370000	-0.300000	0.961895348235944358528116
0.374000	-0.300000	0.961661495717547776251877
0.378000	-0.300000	0.961431224437164777540943
0.382000	-0.300000	0.961204591871074209841197
0.386000	-0.300000	0.960981649202804155684987
0.390000	-0.300000	0.960762441213321660704594
0.394000	-0.300000	0.960547006184758855873440
0.398000	-0.300000	0.960335375818755943022609
0.402000	-0.300000	0.960127575170474312216129
0.406000	-0.300000	0.959923622599297310387101
0.410000	-0.300000	0.959723529737176228593398
0.414000	-0.300000	0.959527301475521676721314
0.418000	-0.300000	0.959334935971452917868874
0.422000	-0.300000	0.959146424674122255460418
0.426000	-0.300000	0.958961752371730202781919
0.430000	-0.300000	0.958780897259719933067856
0.434000	-0.300000	0.958603831030511055466548
0.438000	-0.300000	0.958430518984991208775170
0.442000	-0.300000	0.958260920165831087125241
0.446000	-0.300000	0.958094987512532303419732
0.450000	-0.300000	0.957932668037956402962152
0.454000	-0.300000	0.957773903025908146524614
0.458000	-0.300000	0.957618628249192305190718
0.462000	-0.300000	0.957466774207376580818618
0.466000	-0.300000	0.957318266383347715731134
0.470000	-0.300000	0.957173025517567221953641
0.474000	-0.300000	0.957030967898794493464720
0.478000	-0.300000	0.956892005669901068998229
0.482000	-0.300000	0.956756047146703592076733
0.486000	-0.300000	0.956622997154985110768166
0.490000	-0.300000	0.956492757374715507623364
0.494000	-0.300000	0.956365226689626091172158
0.498000	-0.300000	0.956240301543916926263478
0.502000	-0.300000	0.956117876304253822006274
0.506000	-0.300000	0.955997843624835197395839
0.510000	-0.300000	0.955880094813495673200521
0.514000	-0.300000	0.955764520196848654798316
0.518000	-0.300000	0.955651009482504254499702
0.522000	-0.300000	0.955539452116450305219075
0.526000	-0.300000	0.955429737633748277225720
0.530000	-0.300000	0.955321756000782063011911
0.534000	-0.300000	0.955215397947393407562799
0.538000	-0.300000	0.955110555287345674990718
0.542000	-0.300000	0.955007121225687871657328
0.546000	-0.300000	0.954904990651714635774283
0.550000	-0.300000	0.954804060416366229269158
0.554000	-0.300000	0.954704229593056119540506
0.558000	-0.300000	0.954605399721047520600337
0.562000	-0.300000	0.954507475030918928204926
0.566000	-0.300000	0.954410362655186306213295
0.570000	-0.300000	0.954313972818085387572751
0.574000	-0.300000	0.954218219004631662549798
0.578000	-0.300000	0.954123018111025289478278
0.582000	-0.300000	0.954028290576409476742015
0.586000	-0.300000	0.953933960496094135450562
0.590000	-0.300000	0.953839955716641152427826
0.594000	-0.300000	0.953746207913313992499127
0.598000	-0.300000	0.953652652650502252740239
0.602000	-0.300000	0.953559229425830268134234
0.606000	-0.300000	0.953465881698736583693687
0.610000	-0.300000	0.953372556904383827713900
0.614000	-0.300000	0.953279206453803484855314
0.618000	-0.300000	0.953185785721229583700165
0.622000	-0.300000	0.953092254019590523483885
0.626000	-0.300000	0.952998574565144696002505
0.630000	-0.300000	0.952904714432245669719634
0.634000	-0.300000	0.952810644499207715085731
0.638000	-0.300000	0.952716339386221910956465
0.642000	-0.300000	0.952621777386240542462303
0.646000	-0.300000	0.952526940389707088563398
0.650000	-0.300000	0.952431813803964355535925
0.654000	-0.300000	0.952336386468118800685545
0.658000	-0.300000	0.952240650564086132945363
0.662000	-0.300000	0.952144601524482547816319
0.666000	-0.300000	0.952048237937968000466071
0.670000	-0.300000	0.951951561452585748313027
0.674000	-0.300000	0.951854576677587105315581
0.678000	-0.300000	0.951757291084167400541105
0.682000	-0.300000	0.951659714905489173553121
0.686000	-0.300000	0.951561861036317790940586
0.690000	-0.300000	0.951463744932540489429584
0.694000	-0.300000	0.951365384510807099438523
0.698000	-0.300000	0.951266800048483074370154
0.702000	-0.300000	0.951168014084076918202015
0.706000	-0.300000	0.951069051318272684625299
0.710000	-0.300000	0.950969938515675128343219
0.714000	-0.300000	0.950870704407353106724088
0.718000	-0.300000	0.950771379594251841993469
0.722000	-0.300000	0.950671996451532108629578
0.726000	-0.300000	0.950572589033884529641227
0.730000	-0.300000	0.950473192981858838734865
0.734000	-0.300000	0.950373845429251296046402
0.738000	-0.300000	0.950274584911577235857294
0.742000	-0.300000	0.950175451275671933970557
0.746000	-0.300000	0.950076485590449326679163
0.750000	-0.300000	0.949977730058854108463606
0.754000	-0.300000	0.949879227931047953603638
0.758000	-0.300000	0.949781023418863390439526
0.762000	-0.300000	0.949683161611567516757759
0.766000	-0.300000	0.949585688392974414107073
0.770000	-0.300000	0.949488650359945562939856
0.774000	-0.300000	0.949392094742319114786255
0.778000	-0.300000	0.949296069324306324155316
0.782000	-0.300000	0.949200622367391333433773
0.786000	-0.300000	0.949105802534771170186900
0.790000	-0.300000	0.949011658817365821860790
0.794000	-0.300000	0.948918240461429696175344
0.798000	-0.300000	0.948825596897788448025324
0.802000	-0.300000	0.948733777672723377349939
0.806000	-0.300000	0.948642832380521827673192
0.810000	-0.300000	0.948552810597706130835149
0.814000	-0.300000	0.948463761818952089122092
0.818000	-0.300000	0.948375735394700991598427
0.822000	-0.300000	0.948288780470468495309433
0.826000	-0.300000	0.948202945927847595797289
0.830000	-0.300000	0.948118280327199913770642
0.834000	-0.300000	0.948034831852027304321950
0.838000	-0.300000	0.947952648255014018729980
0.842000	-0.300000	0.947871776805720656078336
0.846000	-0.300000	0.947792264239919246548993
0.850000	-0.300000	0.947714156710547483974949
0.854000	-0.300000	0.947637499740263677949770
0.858000	-0.300000	0.947562338175581109211976
0.862000	-0.300000	0.947488716142558473620738
0.866000	-0.300000	0.947416677004260132655133
0.870000	-0.300000	0.947346263320249848405297
0.874000	-0.300000	0.947277516805852037862223
0.878000	-0.300000	0.947210478292592417126627
0.882000	-0.300000	0.947145187692181589333984
0.886000	-0.300000	0.947081683961349729550250
0.890000	-0.300000	0.947020005067766068584945
0.894000	-0.300000	0.946960187957327725882806
0.898000	-0.300000	0.946902268522786361160115
0.902000	-0.300000	0.946846281573695658373424
0.906000	-0.300000	0.946792260807657437560181
0.910000	-0.300000	0.946740238782842524756234
0.914000	-0.300000	0.946690246891772280157795
0.918000	-0.300000	0.946642315336332917929951
0.922000	-0.300000	0.946596473104013291788306
0.926000	-0.300000	0.946552747945340611224196
0.930000	-0.300000	0.946511166352502097964816
0.934000	-0.300000	0.946471753539135041144448
0.938000	-0.300000	0.946434533421271373399009
0.942000	-0.300000	0.946399528599421446806161
0.946000	-0.300000	0.946366760341785684396143
0.950000	-0.300000	0.946336248568579785356292
0.954000	-0.300000	0.946308011837466489524218
0.958000	-0.300000	0.946282067330077025779644
0.962000	-0.300000	0.946258430839619135710450
0.966000	-0.300000	0.946237116759558016809706
0.970000	-0.300000	0.946218138073363412843264
0.974000	-0.300000	0.946201506345317189250466
0.978000	-0.300000	0.946187231712368959080095
0.982000	-0.300000	0.946175322877037983104742
0.986000	-0.300000	0.946165787101351241084046
0.990000	-0.300000	0.946158630201812012039397
0.994000	-0.300000	0.946153856545392080157342
0.998000	-0.300000	0.946151469046539350671310



==> Data_files___plots/Colliding_pulse/eps0p01/tf0p005/density/r_velstab_tf0p005_eps0p01.dat <==
-0.995000	-0.300000	0.946573770590055096896265
-0.985000	-0.300000	0.946587200573569376160776
-0.975000	-0.300000	0.946614012507373980831460
-0.965000	-0.300000	0.946654113377138672902333
-0.955000	-0.300000	0.946707364148378860413402
-0.945000	-0.300000	0.946773580503199485569610
-0.935000	-0.300000	0.946852533808497653922132
-0.925000	-0.300000	0.946943952370802422002782
-0.915000	-0.300000	0.947047522940587915840638
-0.905000	-0.300000	0.947162892444677551040400
-0.895000	-0.300000	0.947289669975145631752866
-0.885000	-0.300000	0.947427429023174783040417
-0.875000	-0.300000	0.947575709954742717577858
-0.865000	-0.300000	0.947734022724720293062717
-0.855000	-0.300000	0.947901849826221054584607
-0.845000	-0.300000	0.948078649473238277423093
-0.835000	-0.300000	0.948263859017105081861132
-0.825000	-0.300000	0.948456898601425790751307
-0.815000	-0.300000	0.948657175065843905059637
-0.805000	-0.300000	0.948864086116010696514422
-0.795000	-0.300000	0.949077024784613532126798
-0.785000	-0.300000	0.949295384215172233233204
-0.775000	-0.300000	0.949518562805070742705027
-0.765000	-0.300000	0.949745969745404483575157
-0.755000	-0.300000	0.949977030991221216282838
-0.745000	-0.300000	0.950211195685477405525887
-0.735000	-0.300000	0.950447943042887710696220
-0.725000	-0.300000	0.950686789675837751190102
-0.715000	-0.300000	0.950927297314384190052294
-0.705000	-0.300000	0.951169080837530933614232
-0.695000	-0.300000	0.951411816495416617911474
-0.685000	-0.300000	0.951655250164206600871353
-0.675000	-0.300000	0.951899205439963091990307
-0.665000	-0.300000	0.952143591347130446855829
-0.655000	-0.300000	0.952388409413886805054972
-0.645000	-0.300000	0.952633759852384409683168
-0.635000	-0.300000	0.952879846578211009422432
-0.625000	-0.300000	0.953126980810997448401167
-0.615000	-0.300000	0.953375583017049832434964
-0.605000	-0.300000	0.953626182984677606135904
-0.595000	-0.300000	0.953879417862396383753776
-0.585000	-0.300000	0.954136028037895211895147
-0.575000	-0.300000	0.954396850789637207768124
-0.565000	-0.300000	0.954662811701157187904698
-0.555000	-0.300000	0.954934913888316194707784
-0.545000	-0.300000	0.955214225149826900995720
-0.535000	-0.300000	0.955501863209236135254798
-0.525000	-0.300000	0.955798979270376047878699
-0.515000	-0.300000	0.956106740156469236957548
-0.505000	-0.300000	0.956426309344232228326632
-0.495000	-0.300000	0.956758827237391140663192
-0.485000	-0.300000	0.957105391048189702019044
-0.475000	-0.300000	0.957467034670184902189760
-0.465000	-0.300000	0.957844708930583044192986
-0.455000	-0.300000	0.958239262605485975221598
-0.445000	-0.300000	0.958651424566842491614693
-0.435000	-0.300000	0.959081787405974606208758
-0.425000	-0.300000	0.959530792845849855865481
-0.415000	-0.300000	0.959998719213574713826631
-0.405000	-0.300000	0.960485671196904755575474
-0.395000	-0.300000	0.960991572055136522578778
-0.385000	-0.300000	0.961516158397030640259118
-0.375000	-0.300000	0.962058977578096663485496
-0.365000	-0.300000	0.962619387708492091348944
-0.355000	-0.300000	0.963196560202945306627953
-0.345000	-0.300000	0.963789484747563873767717
-0.335000	-0.300000	0.964396976507132075440154
-0.325000	-0.300000	0.965017685352433374212922
-0.315000	-0.300000	0.965650106851901779414504
-0.305000	-0.300000	0.966292594746737676381088
-0.295000	-0.300000	0.966943374614378958753491
-0.285000	-0.300000	0.967600558422087586585292
-0.275000	-0.300000	0.968262159680100764624910
-0.265000	-0.300000	0.968926108921315698552235
-0.255000	-0.300000	0.969590269260347192847860
-0.245000	-0.300000	0.970252451817047556481555
-0.235000	-0.300000	0.970910430825914327890303
-0.225000	-0.300000	0.971561958290816485295238
-0.215000	-0.300000	0.972204778081738218986629
-0.205000	-0.300000	0.972836639404615954873634
-0.195000	-0.300000	0.973455309605121277272133
-0.185000	-0.300000	0.974058586291244754562513
-0.175000	-0.300000	0.974644308777278256528120
-0.165000	-0.300000	0.975210368863315135712355
-0.155000	-0.300000	0.975754720970304467719814
-0.145000	-0.300000	0.976275391652073221138153
-0.135000	-0.300000	0.976770488503838962834891
-0.125000	-0.300000	0.977238208482865133852613
-0.115000	-0.300000	0.977676845652255099849981
-0.105000	-0.300000	0.978084798354380557938725
-0.095000	-0.300000	0.978460575816720967701201
-0.085000	-0.300000	0.978802804190265662853676
-0.075000	-0.300000	0.979110232019093196242920
-0.065000	-0.300000	0.979381735139164266712442
-0.055000	-0.300000	0.979616321004483148193742
-0.045000	-0.300000	0.979813132439382505900483
-0.035000	-0.300000	0.979971450816630507141269
-0.025000	-0.300000	0.980090698662296810894645
-0.015000	-0.300000	0.980170441689910520999263
-0.005000	-0.300000	0.980210390229581562948624
0.005000	-0.300000	0.980210390229581562948624
0.015000	-0.300000	0.980170441689910520999263
0.025000	-0.300000	0.980090698662296810894645
0.035000	-0.300000	0.979971450816630396118967
0.045000	-0.300000	0.979813132439382505900483
0.055000	-0.300000	0.979616321004483148193742
0.065000	-0.300000	0.979381735139164266712442
0.075000	-0.300000	0.979110232019093196242920
0.085000	-0.300000	0.978802804190265662853676
0.095000	-0.300000	0.978460575816720856678899
0.105000	-0.300000	0.978084798354380557938725
0.115000	-0.300000	0.977676845652255099849981
0.125000	-0.300000	0.977238208482865133852613
0.135000	-0.300000	0.976770488503838962834891
0.145000	-0.300000	0.976275391652073221138153
0.155000	-0.300000	0.975754720970304467719814
0.165000	-0.300000	0.975210368863315135712355
0.175000	-0.300000	0.974644308777278256528120
0.185000	-0.300000	0.974058586291244754562513
0.195000	-0.300000	0.973455309605121277272133
0.205000	-0.300000	0.972836639404615732829029
0.215000	-0.300000	0.972204778081738218986629
0.225000	-0.300000	0.971561958290816485295238
0.235000	-0.300000	0.970910430825914327890303
0.245000	-0.300000	0.970252451817047556481555
0.255000	-0.300000	0.969590269260347192847860
0.265000	-0.300000	0.968926108921315698552235
0.275000	-0.300000	0.968262159680100875647213
0.285000	-0.300000	0.967600558422087475562989
0.295000	-0.300000	0.966943374614378847731189
0.305000	-0.300000	0.966292594746737787403390
0.315000	-0.300000	0.965650106851901668392202
0.325000	-0.300000	0.965017685352433374212922
0.335000	-0.300000	0.964396976507131964417852
0.345000	-0.300000	0.963789484747563873767717
0.355000	-0.300000	0.963196560202945195605650
0.365000	-0.300000	0.962619387708492091348944
0.375000	-0.300000	0.962058977578096774507799
0.385000	-0.300000	0.961516158397030529236815
0.395000	-0.300000	0.960991572055136633601080
0.405000	-0.300000	0.960485671196904755575474
0.415000	-0.300000	0.959998719213574713826631
0.425000	-0.300000	0.959530792845849855865481
0.435000	-0.300000	0.959081787405974606208758
0.445000	-0.300000	0.958651424566842380592391
0.455000	-0.300000	0.958239262605485975221598
0.465000	-0.300000	0.957844708930583044192986
0.475000	-0.300000	0.957467034670185013212063
0.485000	-0.300000	0.957105391048189813041347
0.495000	-0.300000	0.956758827237391140663192
0.505000	-0.300000	0.956426309344232228326632
0.515000	-0.300000	0.956106740156469347979851
0.525000	-0.300000	0.955798979270376158901001
0.535000	-0.300000	0.955501863209236246277101
0.545000	-0.300000	0.955214225149826900995720
0.555000	-0.300000	0.954934913888316194707784
0.565000	-0.300000	0.954662811701157187904698
0.575000	-0.300000	0.954396850789637207768124
0.585000	-0.300000	0.954136028037895211895147
0.595000	-0.300000	0.953879417862396383753776
0.605000	-0.300000	0.953626182984677606135904
0.615000	-0.300000	0.953375583017049943457266
0.625000	-0.300000	0.953126980810997337378865
0.635000	-0.300000	0.952879846578211120444735
0.645000	-0.300000	0.952633759852384409683168
0.655000	-0.300000	0.952388409413886805054972
0.665000	-0.300000	0.952143591347130446855829
0.675000	-0.300000	0.951899205439962980968005
0.685000	-0.300000	0.951655250164206489849050
0.695000	-0.300000	0.951411816495416506889171
0.705000	-0.300000	0.951169080837530933614232
0.715000	-0.300000	0.950927297314384079029992
0.725000	-0.300000	0.950686789675837862212404
0.735000	-0.300000	0.950447943042887821718523
0.745000	-0.300000	0.950211195685477294503585
0.755000	-0.300000	0.949977030991221216282838
0.765000	-0.300000	0.949745969745404483575157
0.775000	-0.300000	0.949518562805070742705027
0.785000	-0.300000	0.949295384215172233233204
0.795000	-0.300000	0.949077024784613532126798
0.805000	-0.300000	0.948864086116010696514422
0.815000	-0.300000	0.948657175065843905059637
0.825000	-0.300000	0.948456898601425790751307
0.835000	-0.300000	0.948263859017105081861132
0.845000	-0.300000	0.948078649473238277423093
0.855000	-0.300000	0.947901849826221054584607
0.865000	-0.300000	0.947734022724720293062717
0.875000	-0.300000	0.947575709954742717577858
0.885000	-0.300000	0.947427429023174672018115
0.895000	-0.300000	0.947289669975145631752866
0.905000	-0.300000	0.947162892444677551040400
0.915000	-0.300000	0.947047522940588026862940
0.925000	-0.300000	0.946943952370802422002782
0.935000	-0.300000	0.946852533808497764944434
0.945000	-0.300000	0.946773580503199485569610
0.955000	-0.300000	0.946707364148378749391100
0.965000	-0.300000	0.946654113377138672902333
0.975000	-0.300000	0.946614012507374091853762
0.985000	-0.300000	0.946587200573569376160776
0.995000	-0.300000	0.946573770590055096896265



==> Data_files___plots/Colliding_pulse/eps0p01/tf0p005/momentum/q_velstab_fine_tf0p005_eps0p01.dat <==
-1.000000	-0.900000	-0.000000000000001299564928
-0.996000	-0.900000	-0.004407234601687651416591
-0.992000	-0.900000	-0.008811603650260554920770
-0.988000	-0.900000	-0.013210892754732573434184
-0.984000	-0.900000	-0.017602570571222431877745
-0.980000	-0.900000	-0.021984109442847846876967
-0.976000	-0.900000	-0.026352986691928127760409
-0.972000	-0.900000	-0.030706685920501575193242
-0.968000	-0.900000	-0.035042698324465659798221
-0.964000	-0.900000	-0.039358524021131865988643
-0.960000	-0.900000	-0.043651673392447187804777
-0.956000	-0.900000	-0.047919668447137922506762
-0.952000	-0.900000	-0.052160044202157855586233
-0.948000	-0.900000	-0.056370350088334644778065
-0.944000	-0.900000	-0.060548151379592594911738
-0.940000	-0.900000	-0.064691030651596953537918
-0.936000	-0.900000	-0.068796589269154245771531
-0.932000	-0.900000	-0.072862448906866217335221
-0.928000	-0.900000	-0.076886253105733798340893
-0.924000	-0.900000	-0.080865668867316081724894
-0.920000	-0.900000	-0.084798388289886825197605
-0.916000	-0.900000	-0.088682130246939605555667
-0.912000	-0.900000	-0.092514642113875084072916
-0.908000	-0.900000	-0.096293701544290483118615
-0.904000	-0.900000	-0.100017118298587906477515
-0.900000	-0.900000	-0.103682736128508853901131
-0.896000	-0.900000	-0.107288434722033199086866
-0.892000	-0.900000	-0.110832131709854841972174
-0.888000	-0.900000	-0.114311784736507604520739
-0.884000	-0.900000	-0.117725393604287881244019
-0.880000	-0.900000	-0.121071002484235107354849
-0.876000	-0.900000	-0.124346702210072740379943
-0.872000	-0.900000	-0.127550632646451889140593
-0.868000	-0.900000	-0.130680985160411267109737
-0.864000	-0.900000	-0.133736005156506715385589
-0.860000	-0.900000	-0.136713994742724276321155
-0.856000	-0.900000	-0.139613315951206462539602
-0.852000	-0.900000	-0.142432392495748377791998
-0.848000	-0.900000	-0.145169713050912141394377
-0.844000	-0.900000	-0.147823834438727957918402
-0.840000	-0.900000	-0.150393384767995935691332
-0.836000	-0.900000	-0.152877066685081108854405
-0.832000	-0.900000	-0.155273660741560154407992
-0.828000	-0.900000	-0.157582028878701513319172
-0.824000	-0.900000	-0.159801118034554046065665
-0.820000	-0.900000	-0.161929963874927529410286
-0.816000	-0.900000	-0.163967694649910428195128
-0.812000	-0.900000	-0.165913535179622012583067
-0.808000	-0.900000	-0.167766810969942142817146
-0.804000	-0.900000	-0.169526952458291274572488
-0.800000	-0.900000	-0.171193499392166936790005
-0.796000	-0.900000	-0.172766105338145958825180
-0.792000	-0.900000	-0.174244542320659778766867
-0.788000	-0.900000	-0.175628705591375722239178
-0.784000	-0.900000	-0.176918618520704451491099
-0.780000	-0.900000	-0.178114437614116105645934
-0.776000	-0.900000	-0.179216457641873327943927
-0.772000	-0.900000	-0.180225116879273866699052
-0.768000	-0.900000	-0.181141002446476573339851
-0.764000	-0.900000	-0.181964855738869391021950
-0.760000	-0.900000	-0.182697577933650656678566
-0.756000	-0.900000	-0.183340235559662029229955
-0.752000	-0.900000	-0.183894066110449200257548
-0.748000	-0.900000	-0.184360483683025211387729
-0.744000	-0.900000	-0.184741084615986761452433
-0.740000	-0.900000	-0.185037653101234655927954
-0.736000	-0.900000	-0.185252166741929180648896
-0.732000	-0.900000	-0.185386802015901547280308
-0.728000	-0.900000	-0.185443939616396546998800
-0.724000	-0.900000	-0.185426169617267905254110
-0.720000	-0.900000	-0.185336296429267938234986
-0.716000	-0.900000	-0.185177343485812218037978
-0.712000	-0.900000	-0.184952557613279999770839
-0.708000	-0.900000	-0.184665413025293490001388
-0.704000	-0.900000	-0.184319614877507476080609
-0.700000	-0.900000	-0.183919102323373218066394
-0.696000	-0.900000	-0.183468050999008092105669
-0.692000	-0.900000	-0.182970874869832211828680
-0.688000	-0.900000	-0.182432227366190274908675
-0.684000	-0.900000	-0.181857001734573142659457
-0.680000	-0.900000	-0.181250330532245262915580
-0.676000	-0.900000	-0.180617584188734525696418
-0.672000	-0.900000	-0.179964368566615962041766
-0.668000	-0.900000	-0.179296521446213996675567
-0.664000	-0.900000	-0.178620107871996891546473
-0.660000	-0.900000	-0.177941414294040700649902
-0.656000	-0.900000	-0.177266941448701143002609
-0.652000	-0.900000	-0.176603395927369094531301
-0.648000	-0.900000	-0.175957680386178427767163
-0.644000	-0.900000	-0.175336882365780433179481
-0.640000	-0.900000	-0.174748261687092232286034
-0.636000	-0.900000	-0.174199236412942520813019
-0.632000	-0.900000	-0.173697367364711946491340
-0.628000	-0.900000	-0.173250341200860247248272
-0.624000	-0.900000	-0.172865952074356510337338
-0.620000	-0.900000	-0.172552081898770248713504
-0.616000	-0.900000	-0.172316679262241034820136
-0.612000	-0.900000	-0.172167737049228330992179
-0.608000	-0.900000	-0.172113268832084220782974
-0.604000	-0.900000	-0.172161284114858648131019
-0.600000	-0.900000	-0.172319762521940478272597
-0.596000	-0.900000	-0.172596627033572758147528
-0.592000	-0.900000	-0.172999716382349566501375
-0.588000	-0.900000	-0.173536756739414904648910
-0.584000	-0.900000	-0.174215332818726698071998
-0.580000	-0.900000	-0.175042858547742208319420
-0.576000	-0.900000	-0.176026547450181869436392
-0.572000	-0.900000	-0.177173382900811360318727
-0.568000	-0.900000	-0.178490088408605973580023
-0.564000	-0.900000	-0.179983098098463689673565
-0.560000	-0.900000	-0.181658527552670756577413
-0.556000	-0.900000	-0.183522145245902823518236
-0.552000	-0.900000	-0.185579344354291769780829
-0.548000	-0.900000	-0.187835114996245500229577
-0.544000	-0.900000	-0.190294018842044193595697
-0.540000	-0.900000	-0.192960164203149597828002
-0.536000	-0.900000	-0.195837182333466086614493
-0.532000	-0.900000	-0.198928205203576846660241
-0.528000	-0.900000	-0.202235844879002812923829
-0.524000	-0.900000	-0.205762174624457561122881
-0.520000	-0.900000	-0.209508711849948903171992
-0.516000	-0.900000	-0.213476402998941383604148
-0.512000	-0.900000	-0.217665610475468618290051
-0.508000	-0.900000	-0.222076101687716020993690
-0.504000	-0.900000	-0.226707040279791605108528
-0.500000	-0.900000	-0.231556979606457630227467
-0.496000	-0.900000	-0.236623858496292721609322
-0.492000	-0.900000	-0.241904999332961889724203
-0.488000	-0.900000	-0.247397108474250254639415
-0.484000	-0.900000	-0.253096279010758873351250
-0.480000	-0.900000	-0.258997995863924190818040
-0.476000	-0.900000	-0.265097143195986817421073
-0.472000	-0.900000	-0.271388013622700374760655
-0.468000	-0.900000	-0.277864318881609895228735
-0.464000	-0.900000	-0.284519205186138268715013
-0.460000	-0.900000	-0.291345268918640265543019
-0.456000	-0.900000	-0.298334574444354128086587
-0.452000	-0.900000	-0.305478673791279797811171
-0.448000	-0.900000	-0.312768628084172550796183
-0.444000	-0.900000	-0.320195030610058384290539
-0.440000	-0.900000	-0.327748031385952098837322
-0.436000	-0.900000	-0.335417363087419928557864
-0.432000	-0.900000	-0.343192368199636388403917
-0.428000	-0.900000	-0.351062027236231366522645
-0.424000	-0.900000	-0.359014987877829372386884
-0.420000	-0.900000	-0.367039594871414243115737
-0.416000	-0.900000	-0.375123920532978549768899
-0.412000	-0.900000	-0.383255795697107937147763
-0.408000	-0.900000	-0.391422840954802397916978
-0.404000	-0.900000	-0.399612498022601791980435
-0.400000	-0.900000	-0.407812061094164846064558
-0.396000	-0.900000	-0.416008708021957385181366
-0.392000	-0.900000	-0.424189531189776536379554
-0.388000	-0.900000	-0.432341567938517912228491
-0.384000	-0.900000	-0.440451830415534151264012
-0.380000	-0.900000	-0.448507334730456952431865
-0.376000	-0.900000	-0.456495129302849522723307
-0.372000	-0.900000	-0.464402322304656167695214
-0.368000	-0.900000	-0.472216108103299170295486
-0.364000	-0.900000	-0.479923792630554735261228
-0.360000	-0.900000	-0.487512817604828896378422
-0.356000	-0.900000	-0.494970783554946391902263
-0.352000	-0.900000	-0.502285471598109656277131
-0.348000	-0.900000	-0.509444863938434022720969
-0.344000	-0.900000	-0.516437163069521698588460
-0.340000	-0.900000	-0.523250809662467619709503
-0.336000	-0.900000	-0.529874499146592681242396
-0.332000	-0.900000	-0.536297196987579161131521
-0.328000	-0.900000	-0.542508152685093003597672
-0.324000	-0.900000	-0.548496912515396561893510
-0.320000	-0.900000	-0.554253331054870623795239
-0.316000	-0.900000	-0.559767581526281809978229
-0.312000	-0.900000	-0.565030165015153129637326
-0.308000	-0.900000	-0.570031918608093990386010
-0.304000	-0.900000	-0.574764022509506089519959
-0.300000	-0.900000	-0.579218006196892010173372
-0.296000	-0.900000	-0.583385753673094642479668
-0.292000	-0.900000	-0.587259507879819508957553
-0.288000	-0.900000	-0.590831874334291629047300
-0.284000	-0.900000	-0.594095824048501475189710
-0.280000	-0.900000	-0.597044695795397650783798
-0.276000	-0.900000	-0.599672197776728865825646
-0.272000	-0.900000	-0.601972408750076848349408
-0.268000	-0.900000	-0.603939778670679716654490
-0.264000	-0.900000	-0.605569128892260444274598
-0.260000	-0.900000	-0.606855651980297228220707
-0.256000	-0.900000	-0.607794911174990626356873
-0.252000	-0.900000	-0.608382839546179554623961
-0.248000	-0.900000	-0.608615738872924416646981
-0.244000	-0.900000	-0.608490278282623364702886
-0.240000	-0.900000	-0.608003492671437939520729
-0.236000	-0.900000	-0.607152780936452862725616
-0.232000	-0.900000	-0.605935904034822114816450
-0.228000	-0.900000	-0.604350982889451993074204
-0.224000	-0.900000	-0.602396496154489646812635
-0.220000	-0.900000	-0.600071277852974427347021
-0.216000	-0.900000	-0.597374514893153407690818
-0.212000	-0.900000	-0.594305744472124253263701
-0.208000	-0.900000	-0.590864851370892507631538
-0.204000	-0.900000	-0.587052065141021151006839
-0.200000	-0.900000	-0.582867957188293539516621
-0.196000	-0.900000	-0.578313437749639613905117
-0.192000	-0.900000	-0.573389752763592053241837
-0.188000	-0.900000	-0.568098480632380109511814
-0.184000	-0.900000	-0.562441528874964680184689
-0.180000	-0.900000	-0.556421130662714036319016
-0.176000	-0.900000	-0.550039841242921601072169
-0.172000	-0.900000	-0.543300534239327670427144
-0.168000	-0.900000	-0.536206397833374648342897
-0.164000	-0.900000	-0.528760930819731189700406
-0.160000	-0.900000	-0.520967938540476405151480
-0.156000	-0.900000	-0.512831528630883215491565
-0.152000	-0.900000	-0.504356106808206972047515
-0.148000	-0.900000	-0.495546372770430842980005
-0.144000	-0.900000	-0.486407312252223889004199
-0.140000	-0.900000	-0.476944194902897411481035
-0.136000	-0.900000	-0.467162569273104011369213
-0.132000	-0.900000	-0.457068257439724012769489
-0.128000	-0.900000	-0.446667349504863975262481
-0.124000	-0.900000	-0.435966197960618584428261
-0.120000	-0.900000	-0.424971411910359364583201
-0.116000	-0.900000	-0.413689851136341379955752
-0.112000	-0.900000	-0.402128620010698600850674
-0.108000	-0.900000	-0.390295061244331442651401
-0.104000	-0.900000	-0.378196749471652826635193
-0.100000	-0.900000	-0.365841484668304794958260
-0.096000	-0.900000	-0.353237285406680312505046
-0.092000	-0.900000	-0.340392381943183552905907
-0.088000	-0.900000	-0.327315209143792418267083
-0.084000	-0.900000	-0.314014399249453624030082
-0.080000	-0.900000	-0.300498774482040820199558
-0.076000	-0.900000	-0.286777339496342043023702
-0.072000	-0.900000	-0.272859273681899106023252
-0.068000	-0.900000	-0.258753923317678213855686
-0.064000	-0.900000	-0.244470793586574364208985
-0.060000	-0.900000	-0.230019540452774062799790
-0.056000	-0.900000	-0.215409962409167987651415
-0.052000	-0.900000	-0.200651992099984133322010
-0.048000	-0.900000	-0.185755687826203302881467
-0.044000	-0.900000	-0.170731224935254083385772
-0.040000	-0.900000	-0.155588886108234486504998
-0.036000	-0.900000	-0.140339044418520797474770
-0.032000	-0.900000	-0.124992174152903534611880
-0.028000	-0.900000	-0.109558835656176745132484
-0.024000	-0.900000	-0.094049662153394664176886
-0.020000	-0.900000	-0.078475350543939392800041
-0.016000	-0.900000	-0.062846652192079605070418
-0.012000	-0.900000	-0.047174363678878381000992
-0.008000	-0.900000	-0.031469317531611404326064
-0.004000	-0.900000	-0.015742372292758849416927
-0.000000	-0.900000	0.000000000000000269984589
0.004000	-0.900000	0.015742372292860094817879
0.008000	-0.900000	0.031469317531562006340362
0.012000	-0.900000	0.047174363678884181916295
0.016000	-0.900000	0.062846652192005969528310
0.020000	-0.900000	0.078475350543945665560130
0.024000	-0.900000	0.094049662153449481438727
0.028000	-0.900000	0.109558835656163172656008
0.032000	-0.900000	0.124992174152969925948753
0.036000	-0.900000	0.140339044418464620189724
0.040000	-0.900000	0.155588886108220081361253
0.044000	-0.900000	0.170731224935276260090689
0.048000	-0.900000	0.185755687826184290312170
0.052000	-0.900000	0.200651992100094683779687
0.056000	-0.900000	0.215409962409056299215138
0.060000	-0.900000	0.230019540452792853324482
0.064000	-0.900000	0.244470793586591184087808
0.068000	-0.900000	0.258753923317678824478349
0.072000	-0.900000	0.272859273681865910354816
0.076000	-0.900000	0.286777339496383343320218
0.080000	-0.900000	0.300498774482058472745649
0.084000	-0.900000	0.314014399249488596055357
0.088000	-0.900000	0.327315209143808072411730
0.092000	-0.900000	0.340392381943137534161536
0.096000	-0.900000	0.353237285406679035748567
0.100000	-0.900000	0.365841484668387229017839
0.104000	-0.900000	0.378196749471550575094625
0.108000	-0.900000	0.390295061244434027258876
0.112000	-0.900000	0.402128620010675896789820
0.116000	-0.900000	0.413689851136260722253013
0.120000	-0.900000	0.424971411910362251163065
0.124000	-0.900000	0.435966197960605539307721
0.128000	-0.900000	0.446667349504868860243789
0.132000	-0.900000	0.457068257439762704041897
0.136000	-0.900000	0.467162569273071093256533
0.140000	-0.900000	0.476944194902930052037959
0.144000	-0.900000	0.486407312252244872219364
0.148000	-0.900000	0.495546372770472143276521
0.152000	-0.900000	0.504356106808114268424958
0.156000	-0.900000	0.512831528630933286549975
0.160000	-0.900000	0.520967938540441655170810
0.164000	-0.900000	0.528760930819706209682352
0.168000	-0.900000	0.536206397833380532524927
0.172000	-0.900000	0.543300534239360644050976
0.176000	-0.900000	0.550039841242907390217454
0.180000	-0.900000	0.556421130662770879737877
0.184000	-0.900000	0.562441528874835783291530
0.188000	-0.900000	0.568098480632518443300683
0.192000	-0.900000	0.573389752763526439061081
0.196000	-0.900000	0.578313437749609526861150
0.200000	-0.900000	0.582867957188332508344786
0.204000	-0.900000	0.587052065141059231656584
0.208000	-0.900000	0.590864851370876631442286
0.212000	-0.900000	0.594305744472136687761576
0.216000	-0.900000	0.597374514893066033138780
0.220000	-0.900000	0.600071277853018392178797
0.224000	-0.900000	0.602396496154586458260383
0.228000	-0.900000	0.604350982889350629712055
0.232000	-0.900000	0.605935904034865746581318
0.236000	-0.900000	0.607152780936433544844988
0.240000	-0.900000	0.608003492671419842885427
0.244000	-0.900000	0.608490278282554863942266
0.248000	-0.900000	0.608615738873004130660149
0.252000	-0.900000	0.608382839546141251929612
0.256000	-0.900000	0.607794911175006946635335
0.260000	-0.900000	0.606855651980352961416543
0.264000	-0.900000	0.605569128892203378811132
0.268000	-0.900000	0.603939778670697813289792
0.272000	-0.900000	0.601972408750063858740020
0.276000	-0.900000	0.599672197776752069486861
0.280000	-0.900000	0.597044695795398094873008
0.284000	-0.900000	0.594095824048535114947356
0.288000	-0.900000	0.590831874334291407002695
0.292000	-0.900000	0.587259507879826392340306
0.296000	-0.900000	0.583385753673063778279584
0.300000	-0.900000	0.579218006196904444671247
0.304000	-0.900000	0.574764022509507199742984
0.308000	-0.900000	0.570031918608093768341405
0.312000	-0.900000	0.565030165015148910789833
0.316000	-0.900000	0.559767581526286917004143
0.320000	-0.900000	0.554253331054839537550549
0.324000	-0.900000	0.548496912515346601857402
0.328000	-0.900000	0.542508152685183819841086
0.332000	-0.900000	0.536297196987610691465420
0.336000	-0.900000	0.529874499146575694830119
0.340000	-0.900000	0.523250809662477278649817
0.344000	-0.900000	0.516437163069503935020066
0.348000	-0.900000	0.509444863938403713632397
0.352000	-0.900000	0.502285471598054034103598
0.356000	-0.900000	0.494970783555053694957593
0.360000	-0.900000	0.487512817604833781359730
0.364000	-0.900000	0.479923792630478351917134
0.368000	-0.900000	0.472216108103322929068213
0.372000	-0.900000	0.464402322304612868997253
0.376000	-0.900000	0.456495129302884550259733
0.380000	-0.900000	0.448507334730458895322158
0.384000	-0.900000	0.440451830415549250297147
0.388000	-0.900000	0.432341567938518522851155
0.392000	-0.900000	0.424189531189797131016661
0.396000	-0.900000	0.416008708021944118016222
0.400000	-0.900000	0.407812061094120770210480
0.404000	-0.900000	0.399612498022703155342583
0.408000	-0.900000	0.391422840954678663560884
0.412000	-0.900000	0.383255795697123313736654
0.416000	-0.900000	0.375123920532891674817222
0.420000	-0.900000	0.367039594871416907650996
0.424000	-0.900000	0.359014987877940949800859
0.428000	-0.900000	0.351062027236185958400938
0.432000	-0.900000	0.343192368199623953906041
0.436000	-0.900000	0.335417363087443520797137
0.440000	-0.900000	0.327748031385854843300365
0.444000	-0.900000	0.320195030610135433768448
0.448000	-0.900000	0.312768628084085453799901
0.452000	-0.900000	0.305478673791337029808091
0.456000	-0.900000	0.298334574444410693949692
0.460000	-0.900000	0.291345268918627164911328
0.464000	-0.900000	0.284519205186108459226801
0.468000	-0.900000	0.277864318881706318098423
0.472000	-0.900000	0.271388013622669788116326
0.476000	-0.900000	0.265097143195993756314977
0.480000	-0.900000	0.258997995863873620159268
0.484000	-0.900000	0.253096279010803781872596
0.488000	-0.900000	0.247397108474197990890531
0.492000	-0.900000	0.241904999333006909267851
0.496000	-0.900000	0.236623858496247230220888
0.500000	-0.900000	0.231556979606480473066199
0.504000	-0.900000	0.226707040279775923208305
0.508000	-0.900000	0.222076101687753935109981
0.512000	-0.900000	0.217665610475478027430185
0.516000	-0.900000	0.213476402998925340881442
0.520000	-0.900000	0.209508711849944850857952
0.524000	-0.900000	0.205762174624460392191594
0.528000	-0.900000	0.202235844879008197505499
0.532000	-0.900000	0.198928205203600827477572
0.536000	-0.900000	0.195837182333479964402301
0.540000	-0.900000	0.192960164203110018377174
0.544000	-0.900000	0.190294018842111445355414
0.548000	-0.900000	0.187835114996205976289900
0.552000	-0.900000	0.185579344354289021978843
0.556000	-0.900000	0.183522145245913786970604
0.560000	-0.900000	0.181658527552664372795022
0.564000	-0.900000	0.179983098098446037127474
0.568000	-0.900000	0.178490088408649938411799
0.572000	-0.900000	0.177173382900779607940223
0.576000	-0.900000	0.176026547450200160360723
0.580000	-0.900000	0.175042858547727997464705
0.584000	-0.900000	0.174215332818728196873082
0.588000	-0.900000	0.173536756739474773425513
0.592000	-0.900000	0.172999716382325308128287
0.596000	-0.900000	0.172596627033570482190328
0.600000	-0.900000	0.172319762522038510965672
0.604000	-0.900000	0.172161284114804191691661
0.608000	-0.900000	0.172113268832030624766460
0.612000	-0.900000	0.172167737049304048202458
0.616000	-0.900000	0.172316679262197347544117
0.620000	-0.900000	0.172552081898688258743135
0.624000	-0.900000	0.172865952074488987699752
0.628000	-0.900000	0.173250341200813368081057
0.632000	-0.900000	0.173697367364667121236721
0.636000	-0.900000	0.174199236412998115230977
0.640000	-0.900000	0.174748261687173167544529
0.644000	-0.900000	0.175336882365731361321792
0.648000	-0.900000	0.175957680386222919954875
0.652000	-0.900000	0.176603395927255407693579
0.656000	-0.900000	0.177266941448707915363059
0.660000	-0.900000	0.177941414294045752164664
0.664000	-0.900000	0.178620107871979572067289
0.668000	-0.900000	0.179296521446315582082320
0.672000	-0.900000	0.179964368566542132210628
0.676000	-0.900000	0.180617584188781599152662
0.680000	-0.900000	0.181250330532185588428007
0.684000	-0.900000	0.181857001734694406769322
0.688000	-0.900000	0.182432227366038812732540
0.692000	-0.900000	0.182970874869933963768887
0.696000	-0.900000	0.183468050998929377293223
0.700000	-0.900000	0.183919102323410937893655
0.704000	-0.900000	0.184319614877489268423005
0.708000	-0.900000	0.184665413025283359216289
0.712000	-0.900000	0.184952557613378698597728
0.716000	-0.900000	0.185177343485726536576053
0.720000	-0.900000	0.185336296429262969986951
0.724000	-0.900000	0.185426169617335045991524
0.728000	-0.900000	0.185443939616264708014626
0.732000	-0.900000	0.185386802016094864864471
0.736000	-0.900000	0.185252166741755597278996
0.740000	-0.900000	0.185037653101271987177157
0.744000	-0.900000	0.184741084615947653846391
0.748000	-0.900000	0.184360483683008946620419
0.752000	-0.900000	0.183894066110513842993157
0.756000	-0.900000	0.183340235559595499115204
0.760000	-0.900000	0.182697577933670696204160
0.764000	-0.900000	0.181964855738854958122630
0.768000	-0.900000	0.181141002446523591284944
0.772000	-0.900000	0.180225116879259322777429
0.776000	-0.900000	0.179216457641885817952954
0.780000	-0.900000	0.178114437614066811743641
0.784000	-0.900000	0.176918618520727155551953
0.788000	-0.900000	0.175628705591345968262118
0.792000	-0.900000	0.174244542320718343031416
0.796000	-0.900000	0.172766105338089892562436
0.800000	-0.900000	0.171193499392168657635693
0.804000	-0.900000	0.169526952458324414729773
0.808000	-0.900000	0.167766810969948942933172
0.812000	-0.900000	0.165913535179620486026408
0.816000	-0.900000	0.163967694649853723554145
0.820000	-0.900000	0.161929963874928611877735
0.824000	-0.900000	0.159801118034625683206329
0.828000	-0.900000	0.157582028878691937645584
0.832000	-0.900000	0.155273660741555685760318
0.836000	-0.900000	0.152877066685077417362848
0.840000	-0.900000	0.150393384768008619989388
0.844000	-0.900000	0.147823834438728290985310
0.848000	-0.900000	0.145169713050863985470684
0.852000	-0.900000	0.142432392495811993571309
0.856000	-0.900000	0.139613315951251648616704
0.860000	-0.900000	0.136713994742671873794393
0.864000	-0.900000	0.133736005156447679276255
0.868000	-0.900000	0.130680985160470664041554
0.872000	-0.900000	0.127550632646394018765434
0.876000	-0.900000	0.124346702210081080930415
0.880000	-0.900000	0.121071002484237896790198
0.884000	-0.900000	0.117725393604272504655128
0.888000	-0.900000	0.114311784736634350356788
0.892000	-0.900000	0.110832131709738046509983
0.896000	-0.900000	0.107288434722049935698962
0.900000	-0.900000	0.103682736128465513569807
0.904000	-0.900000	0.100017118298466184400652
0.908000	-0.900000	0.096293701544392290569974
0.912000	-0.900000	0.092514642113916037424737
0.916000	-0.900000	0.088682130246914570026462
0.920000	-0.900000	0.084798388289894291447446
0.924000	-0.900000	0.080865668867370898986735
0.928000	-0.900000	0.076886253105689000841849
0.932000	-0.900000	0.072862448906817436911076
0.936000	-0.900000	0.068796589269140118183543
0.940000	-0.900000	0.064691030651643874338497
0.944000	-0.900000	0.060548151379562570317816
0.948000	-0.900000	0.056370350088277225431010
0.952000	-0.900000	0.052160044202224080389652
0.956000	-0.900000	0.047919668447120158938368
0.960000	-0.900000	0.043651673392548447083517
0.964000	-0.900000	0.039358524021038399087757
0.968000	-0.900000	0.035042698324462523418177
0.972000	-0.900000	0.030706685920455521754402
0.976000	-0.900000	0.026352986691973064037331
0.980000	-0.900000	0.021984109442901602488041
0.984000	-0.900000	0.017602570571117363146252
0.988000	-0.900000	0.013210892754730203801916
0.992000	-0.900000	0.008811603650370898946353
0.996000	-0.900000	0.004407234601580658009401
1.000000	-0.900000	-0.000000000000001299564928


==> Data_files___plots/Colliding_pulse/eps0p01/tf0p005/momentum/q_velstab_tf0p005_eps0p01.dat <==
-1.000000	-0.900000	0.000000000000004815883590
-0.990000	-0.900000	-0.007493053629095391618420
-0.980000	-0.900000	-0.014961347406904487375434
-0.970000	-0.900000	-0.022380807253409282231438
-0.960000	-0.900000	-0.029727469655999042702499
-0.950000	-0.900000	-0.036977831280529213642261
-0.940000	-0.900000	-0.044109010301971521283981
-0.930000	-0.900000	-0.051098932687276638064944
-0.920000	-0.900000	-0.057926446077606032203366
-0.910000	-0.900000	-0.064571495348168667094413
-0.900000	-0.900000	-0.071015298717869046463136
-0.890000	-0.900000	-0.077240524221388107140029
-0.880000	-0.900000	-0.083231471868127474000865
-0.870000	-0.900000	-0.088974261713153840469559
-0.860000	-0.900000	-0.094457027803324294934484
-0.850000	-0.900000	-0.099670117557211029835074
-0.840000	-0.900000	-0.104606295548432148834195
-0.830000	-0.900000	-0.109260949853408187437687
-0.820000	-0.900000	-0.113632298057848399319703
-0.810000	-0.900000	-0.117721588727840470456343
-0.800000	-0.900000	-0.121533292690119018586437
-0.790000	-0.900000	-0.125075276943618751701592
-0.780000	-0.900000	-0.128358952601143355698454
-0.770000	-0.900000	-0.131399387114230270512394
-0.760000	-0.900000	-0.134215370349459628407374
-0.750000	-0.900000	-0.136829424030847468518601
-0.740000	-0.900000	-0.139267744749546312776900
-0.730000	-0.900000	-0.141560072226431771236221
-0.720000	-0.900000	-0.143739476764146334453187
-0.710000	-0.900000	-0.145842062741816880233614
-0.700000	-0.900000	-0.147906588404673633441178
-0.690000	-0.900000	-0.149974005859269482465734
-0.680000	-0.900000	-0.152086928833893408885558
-0.670000	-0.900000	-0.154289039141888600914498
-0.660000	-0.900000	-0.156624445636521142377617
-0.650000	-0.900000	-0.159137011572531683611942
-0.640000	-0.900000	-0.161869667538175637799824
-0.630000	-0.900000	-0.164863727418773337030089
-0.620000	-0.900000	-0.168158224200724570884802
-0.610000	-0.900000	-0.171789280886227357925122
-0.600000	-0.900000	-0.175789529510998993044879
-0.590000	-0.900000	-0.180187588412622057276735
-0.580000	-0.900000	-0.185007604715482554258443
-0.570000	-0.900000	-0.190268865707128864706021
-0.560000	-0.900000	-0.195985479615856716950617
-0.550000	-0.900000	-0.202166123478518311440411
-0.540000	-0.900000	-0.208813853476533917152835
-0.530000	-0.900000	-0.215925971470767086302089
-0.520000	-0.900000	-0.223493940545809566255997
-0.510000	-0.900000	-0.231503342218810054253808
-0.500000	-0.900000	-0.239933868546308493030494
-0.490000	-0.900000	-0.248759343581699793324091
-0.480000	-0.900000	-0.257947770387209562858999
-0.470000	-0.900000	-0.267461401906767370917350
-0.460000	-0.900000	-0.277256836285358798654954
-0.450000	-0.900000	-0.287285139470748185352988
-0.440000	-0.900000	-0.297491999967809672700270
-0.430000	-0.900000	-0.307817922239755237256986
-0.420000	-0.900000	-0.318198466324083495404551
-0.410000	-0.900000	-0.328564541628033002229614
-0.400000	-0.900000	-0.338842762525121909966686
-0.390000	-0.900000	-0.348955872267041611323179
-0.380000	-0.900000	-0.358823239898952095483509
-0.370000	-0.900000	-0.368361432402923738571587
-0.360000	-0.900000	-0.377484861339596022844489
-0.350000	-0.900000	-0.386106499995636842648139
-0.340000	-0.900000	-0.394138663670901612245956
-0.330000	-0.900000	-0.401493842504839715257248
-0.320000	-0.900000	-0.408085573337895357592942
-0.310000	-0.900000	-0.413829334770215828687157
-0.300000	-0.900000	-0.418643447956788039565623
-0.290000	-0.900000	-0.422449964905533992265418
-0.280000	-0.900000	-0.425175526174180418159665
-0.270000	-0.900000	-0.426752170874560188273961
-0.260000	-0.900000	-0.427118083735636755449150
-0.250000	-0.900000	-0.426218266475099027967843
-0.240000	-0.900000	-0.424005123727949795320313
-0.230000	-0.900000	-0.420438957023351378428089
-0.220000	-0.900000	-0.415488363574909536080071
-0.210000	-0.900000	-0.409130539706123286247674
-0.200000	-0.900000	-0.401351491382918090788934
-0.190000	-0.900000	-0.392146156413450408528831
-0.180000	-0.900000	-0.381518444328466155290869
-0.170000	-0.900000	-0.369481200747848848031651
-0.160000	-0.900000	-0.356056103236483290075398
-0.150000	-0.900000	-0.341273495351971600797469
-0.140000	-0.900000	-0.325172164928386631110868
-0.130000	-0.900000	-0.307799071784949973551448
-0.120000	-0.900000	-0.289209029139449902423564
-0.110000	-0.900000	-0.269464342181335136938714
-0.100000	-0.900000	-0.248634406584405887041811
-0.090000	-0.900000	-0.226795269274421007477116
-0.080000	-0.900000	-0.204029153505167509807805
-0.070000	-0.900000	-0.180423950216450190708883
-0.060000	-0.900000	-0.156072677720212549257184
-0.050000	-0.900000	-0.131072911922833046372006
-0.040000	-0.900000	-0.105526189546173598809986
-0.030000	-0.900000	-0.079537387091607097966417
-0.020000	-0.900000	-0.053214078555962662786527
-0.010000	-0.900000	-0.026665810710469407124323
-0.000000	-0.900000	0.000000000000000008935064
0.010000	-0.900000	0.026665810710500479491225
0.020000	-0.900000	0.053214078555931756953079
0.030000	-0.900000	0.079537387091643957370835
0.040000	-0.900000	0.105526189546171614286330
0.050000	-0.900000	0.131072911922828938546814
0.060000	-0.900000	0.156072677720179797677957
0.070000	-0.900000	0.180423950216524187073475
0.080000	-0.900000	0.204029153505122018419371
0.090000	-0.900000	0.226795269274431082751065
0.100000	-0.900000	0.248634406584393979899872
0.110000	-0.900000	0.269464342181339744364266
0.120000	-0.900000	0.289209029139441575750880
0.130000	-0.900000	0.307799071784981781441104
0.140000	-0.900000	0.325172164928390960980664
0.150000	-0.900000	0.341273495351938127573277
0.160000	-0.900000	0.356056103236518151078371
0.170000	-0.900000	0.369481200747892812863427
0.180000	-0.900000	0.381518444328417805078146
0.190000	-0.900000	0.392146156413498148118890
0.200000	-0.900000	0.401351491382882563652146
0.210000	-0.900000	0.409130539706112184017428
0.220000	-0.900000	0.415488363574832986202523
0.230000	-0.900000	0.420438957023356929543212
0.240000	-0.900000	0.424005123727986210635521
0.250000	-0.900000	0.426218266475105134194479
0.260000	-0.900000	0.427118083735659737065760
0.270000	-0.900000	0.426752170874595049276934
0.280000	-0.900000	0.425175526174088935782436
0.290000	-0.900000	0.422449964905591945907304
0.300000	-0.900000	0.418643447956778436136460
0.310000	-0.900000	0.413829334770224821493656
0.320000	-0.900000	0.408085573337906293289734
0.330000	-0.900000	0.401493842504827058714767
0.340000	-0.900000	0.394138663670907329894533
0.350000	-0.900000	0.386106499995672702851834
0.360000	-0.900000	0.377484861339583477324311
0.370000	-0.900000	0.368361432402885435877238
0.380000	-0.900000	0.358823239899012436104897
0.390000	-0.900000	0.348955872267024291843995
0.400000	-0.900000	0.338842762525092044967323
0.410000	-0.900000	0.328564541628025286179593
0.420000	-0.900000	0.318198466324084328071820
0.430000	-0.900000	0.307817922239752683744030
0.440000	-0.900000	0.297491999967809506166816
0.450000	-0.900000	0.287285139470749406598316
0.460000	-0.900000	0.277256836285353025495226
0.470000	-0.900000	0.267461401906778473147597
0.480000	-0.900000	0.257947770387206065656471
0.490000	-0.900000	0.248759343581658715072180
0.500000	-0.900000	0.239933868546314932324037
0.510000	-0.900000	0.231503342218803781493719
0.520000	-0.900000	0.223493940545772901140609
0.530000	-0.900000	0.215925971470814159758334
0.540000	-0.900000	0.208813853476525201902092
0.550000	-0.900000	0.202166123478513731770434
0.560000	-0.900000	0.195985479615870150649215
0.570000	-0.900000	0.190268865707092338368511
0.580000	-0.900000	0.185007604715521356553154
0.590000	-0.900000	0.180187588412585031338864
0.600000	-0.900000	0.175789529510976261228450
0.610000	-0.900000	0.171789280886253614699655
0.620000	-0.900000	0.168158224200764705447142
0.630000	-0.900000	0.164863727418766620180790
0.640000	-0.900000	0.161869667538163175546373
0.650000	-0.900000	0.159137011572520969959754
0.660000	-0.900000	0.156624445636545150950525
0.670000	-0.900000	0.154289039141898648432871
0.680000	-0.900000	0.152086928833857271126107
0.690000	-0.900000	0.149974005859306536159181
0.700000	-0.900000	0.147906588404662364677478
0.710000	-0.900000	0.145842062741832145800203
0.720000	-0.900000	0.143739476764136508979419
0.730000	-0.900000	0.141560072226432909214822
0.740000	-0.900000	0.139267744749553501470984
0.750000	-0.900000	0.136829424030880275608979
0.760000	-0.900000	0.134215370349390183957183
0.770000	-0.900000	0.131399387114232213402687
0.780000	-0.900000	0.128358952601148545991094
0.790000	-0.900000	0.125075276943643287630437
0.800000	-0.900000	0.121533292690089486653982
0.810000	-0.900000	0.117721588727838666343928
0.820000	-0.900000	0.113632298057854658202004
0.830000	-0.900000	0.109260949853441272083820
0.840000	-0.900000	0.104606295548399605421785
0.850000	-0.900000	0.099670117557211029835074
0.860000	-0.900000	0.094457027803320769976381
0.870000	-0.900000	0.088974261713159960573982
0.880000	-0.900000	0.083231471868131221003573
0.890000	-0.900000	0.077240524221379280866984
0.900000	-0.900000	0.071015298717870017908282
0.910000	-0.900000	0.064571495348160923288816
0.920000	-0.900000	0.057926446077613304164178
0.930000	-0.900000	0.051098932687273737607292
0.940000	-0.900000	0.044109010301971708634117
0.950000	-0.900000	0.036977831280502443389580
0.960000	-0.900000	0.029727469656059570674023
0.970000	-0.900000	0.022380807253372915488487
0.980000	-0.900000	0.014961347406910708093819
0.990000	-0.900000	0.007493053629090537862134
1.000000	-0.900000	0.000000000000004815883590




==> Data_files___plots/Colliding_pulse/eps0p1/tf0/density/outputDN.dat <==
-0.999000	-0.003000	0.955000986957193154225365
-0.997000	-0.003000	0.955008882380959489566408
-0.995000	-0.003000	0.955024671981713368928979
-0.993000	-0.003000	0.955048353266093719149410
-0.991000	-0.003000	0.955079922494551203371316
-0.989000	-0.003000	0.955119374681938748672394
-0.987000	-0.003000	0.955166703598298472144279
-0.985000	-0.003000	0.955221901769846004626174
-0.983000	-0.003000	0.955284960480149991646215
-0.981000	-0.003000	0.955355869771509325083514
-0.979000	-0.003000	0.955434618446524663859520
-0.977000	-0.003000	0.955521194069867463305457
-0.975000	-0.003000	0.955615582970243071514460
-0.973000	-0.003000	0.955717770242550113124480
-0.971000	-0.003000	0.955827739750233495996667
-0.969000	-0.003000	0.955945474127833261235310
-0.967000	-0.003000	0.956070954783726389969445
-0.965000	-0.003000	0.956204161903062566096878
-0.963000	-0.003000	0.956345074450893672945995
-0.961000	-0.003000	0.956493670175494692387019
-0.959000	-0.003000	0.956649925611878226838769
-0.957000	-0.003000	0.956813816085499535546433
-0.955000	-0.003000	0.956985315716152862286492
-0.953000	-0.003000	0.957164397422058499387276
-0.951000	-0.003000	0.957351032924139033752908
-0.949000	-0.003000	0.957545192750485218979861
-0.947000	-0.003000	0.957746846241009697209279
-0.945000	-0.003000	0.957955961552288681737366
-0.943000	-0.003000	0.958172505662590379138521
-0.941000	-0.003000	0.958396444377089373745093
-0.939000	-0.003000	0.958627742333266863461461
-0.937000	-0.003000	0.958866363006494193399476
-0.935000	-0.003000	0.959112268715800908580604
-0.933000	-0.003000	0.959365420629824772191796
-0.931000	-0.003000	0.959625778772944082462004
-0.929000	-0.003000	0.959893302031589845668691
-0.927000	-0.003000	0.960167948160738138341230
-0.925000	-0.003000	0.960449673790581548438183
-0.923000	-0.003000	0.960738434433377253007791
-0.921000	-0.003000	0.961034184490472176420894
-0.919000	-0.003000	0.961336877259503896908654
-0.917000	-0.003000	0.961646464941775414025926
-0.915000	-0.003000	0.961962898649802777839568
-0.913000	-0.003000	0.962286128415035246774778
-0.911000	-0.003000	0.962616103195745753673407
-0.909000	-0.003000	0.962952770885091569041947
-0.907000	-0.003000	0.963296078319341386730912
-0.905000	-0.003000	0.963645971286271829647774
-0.903000	-0.003000	0.964002394533727380299126
-0.901000	-0.003000	0.964365291778345290474306
-0.899000	-0.003000	0.964734605714443804735936
-0.897000	-0.003000	0.965110278023071366249042
-0.895000	-0.003000	0.965492249381215472681106
-0.893000	-0.003000	0.965880459471170516039251
-0.891000	-0.003000	0.966274846990063274176919
-0.889000	-0.003000	0.966675349659532501256365
-0.887000	-0.003000	0.967081904235563838412304
-0.885000	-0.003000	0.967494446518477047014528
-0.883000	-0.003000	0.967912911363063011016550
-0.881000	-0.003000	0.968337232688871951680198
-0.879000	-0.003000	0.968767343490647636627955
-0.877000	-0.003000	0.969203175848908360379141
-0.875000	-0.003000	0.969644660940672586946221
-0.873000	-0.003000	0.970091729050326367911339
-0.871000	-0.003000	0.970544309580632535983113
-0.869000	-0.003000	0.971002331063879009498407
-0.867000	-0.003000	0.971465721173163987423038
-0.865000	-0.003000	0.971934406733817368717609
-0.863000	-0.003000	0.972408313734956064600112
-0.861000	-0.003000	0.972887367341170761214642
-0.859000	-0.003000	0.973371491904343688617018
-0.857000	-0.003000	0.973860610975594398475153
-0.855000	-0.003000	0.974354647317351107993488
-0.853000	-0.003000	0.974853522915548720284562
-0.851000	-0.003000	0.975357158991946970871822
-0.849000	-0.003000	0.975865476016571142814371
-0.847000	-0.003000	0.976378393720270354450008
-0.845000	-0.003000	0.976895831107393419756590
-0.843000	-0.003000	0.977417706468578506573408
-0.841000	-0.003000	0.977943937393656148593379
-0.839000	-0.003000	0.978474440784663279657707
-0.837000	-0.003000	0.979009132868964515594712
-0.835000	-0.003000	0.979547929212481460758966
-0.833000	-0.003000	0.980090744733025487356315
-0.831000	-0.003000	0.980637493713733432443291
-0.829000	-0.003000	0.981188089816602992954131
-0.827000	-0.003000	0.981742446096127041599289
-0.825000	-0.003000	0.982300475013022644787952
-0.823000	-0.003000	0.982862088448054893596861
-0.821000	-0.003000	0.983427197715951995071748
-0.819000	-0.003000	0.983995713579409625459959
-0.817000	-0.003000	0.984567546263182546972814
-0.815000	-0.003000	0.985142605468260934564739
-0.813000	-0.003000	0.985720800386130191483858
-0.811000	-0.003000	0.986302039713109923724232
-0.809000	-0.003000	0.986886231664772628491278
-0.807000	-0.003000	0.987473283990436989654427
-0.805000	-0.003000	0.988063103987735447120144
-0.803000	-0.003000	0.988655598517252820478518
-0.801000	-0.003000	0.989250674017234765678097
-0.799000	-0.003000	0.989848236518361290769974
-0.797000	-0.003000	0.990448191658586440944134
-0.795000	-0.003000	0.991050444698038490720648
-0.793000	-0.003000	0.991654900533981198407218
-0.791000	-0.003000	0.992261463715830904774862
-0.789000	-0.003000	0.992870038460229586974037
-0.787000	-0.003000	0.993480528666170425999837
-0.785000	-0.003000	0.994092837930172779081772
-0.783000	-0.003000	0.994706869561505890864339
-0.781000	-0.003000	0.995322526597456902486272
-0.779000	-0.003000	0.995939711818643047536170
-0.777000	-0.003000	0.996558327764363260925506
-0.775000	-0.003000	0.997178276747988423522884
-0.773000	-0.003000	0.997799460872387355969693
-0.771000	-0.003000	0.998421782045385897141898
-0.769000	-0.003000	0.999045141995256513745005
-0.767000	-0.003000	0.999669442286236997752269
-0.765000	-0.003000	1.000294584334074254883262
-0.763000	-0.003000	1.000920469421592073899774
-0.761000	-0.003000	1.001546998714279768094570
-0.759000	-0.003000	1.002174073275898802393158
-0.757000	-0.003000	1.002801594084106628912423
-0.755000	-0.003000	1.003429462046093512128664
-0.753000	-0.003000	1.004057578014229568097448
-0.751000	-0.003000	1.004685842801722017725297
-0.749000	-0.003000	1.005314157198277991156488
-0.747000	-0.003000	1.005942421985770440784336
-0.745000	-0.003000	1.006570537953906274708515
-0.743000	-0.003000	1.007198405915893157924756
-0.741000	-0.003000	1.007825926724101206488626
-0.739000	-0.003000	1.008453001285720240787214
-0.737000	-0.003000	1.009079530578407934982010
-0.735000	-0.003000	1.009705415665925753998522
-0.733000	-0.003000	1.010330557713762900107213
-0.731000	-0.003000	1.010954858004743384114477
-0.729000	-0.003000	1.011578217954614000717584
-0.727000	-0.003000	1.012200539127612541889789
-0.725000	-0.003000	1.012821723252011585358900
-0.723000	-0.003000	1.013441672235636747956278
-0.721000	-0.003000	1.014060288181356739301009
-0.719000	-0.003000	1.014677473402542995373210
-0.717000	-0.003000	1.015293130438494006995143
-0.715000	-0.003000	1.015907162069827229800012
-0.713000	-0.003000	1.016519471333829471859644
-0.711000	-0.003000	1.017129961539770421907747
-0.709000	-0.003000	1.017738536284169104106923
-0.707000	-0.003000	1.018345099466018810474566
-0.705000	-0.003000	1.018949555301961407138833
-0.703000	-0.003000	1.019551808341413456915348
-0.701000	-0.003000	1.020151763481638607089508
-0.699000	-0.003000	1.020749325982765132181385
-0.697000	-0.003000	1.021344401482747077380964
-0.695000	-0.003000	1.021936896012264561761640
-0.693000	-0.003000	1.022526716009563019227357
-0.691000	-0.003000	1.023113768335227158345901
-0.689000	-0.003000	1.023697960286889863112947
-0.687000	-0.003000	1.024279199613869817397926
-0.685000	-0.003000	1.024857394531738963294742
-0.683000	-0.003000	1.025432453736817350886668
-0.681000	-0.003000	1.026004286420590272399522
-0.679000	-0.003000	1.026572802284047902787734
-0.677000	-0.003000	1.027137911551945004262620
-0.675000	-0.003000	1.027699524986977364093832
-0.673000	-0.003000	1.028257553903872967282496
-0.671000	-0.003000	1.028811910183396793883048
-0.669000	-0.003000	1.029362506286266576438493
-0.667000	-0.003000	1.029909255266974410503167
-0.665000	-0.003000	1.030452070787518437100516
-0.663000	-0.003000	1.030990867131035493287072
-0.661000	-0.003000	1.031525559215336729224077
-0.659000	-0.003000	1.032056062606343749266102
-0.657000	-0.003000	1.032582293531421502308376
-0.655000	-0.003000	1.033104168892606589125194
-0.653000	-0.003000	1.033621606279729432387171
-0.651000	-0.003000	1.034134523983428755045111
-0.649000	-0.003000	1.034642841008052815965357
-0.647000	-0.003000	1.035146477084451177574920
-0.645000	-0.003000	1.035645352682648789865993
-0.643000	-0.003000	1.036139389024405499384329
-0.641000	-0.003000	1.036628508095656098220161
-0.639000	-0.003000	1.037112632658829136644840
-0.637000	-0.003000	1.037591686265043833259369
-0.635000	-0.003000	1.038065593266182640164175
-0.633000	-0.003000	1.038534278826835910436444
-0.631000	-0.003000	1.038997668936120888361074
-0.629000	-0.003000	1.039455690419367472898671
-0.627000	-0.003000	1.039908270949673640970445
-0.625000	-0.003000	1.040355339059327421935564
-0.623000	-0.003000	1.040796824151091648502643
-0.621000	-0.003000	1.041232656509352372253829
-0.619000	-0.003000	1.041662767311128057201586
-0.617000	-0.003000	1.042087088636936886842932
-0.615000	-0.003000	1.042505553481522850844954
-0.613000	-0.003000	1.042918095764436170469480
-0.611000	-0.003000	1.043324650340467396603117
-0.609000	-0.003000	1.043725153009936734704866
-0.607000	-0.003000	1.044119540528829492842533
-0.605000	-0.003000	1.044507750618784536200678
-0.603000	-0.003000	1.044889721976928420588138
-0.601000	-0.003000	1.045265394285556093123546
-0.599000	-0.003000	1.045634708221654607385176
-0.597000	-0.003000	1.045997605466272517560355
-0.595000	-0.003000	1.046354028713728068211708
-0.593000	-0.003000	1.046703921680658622150872
-0.591000	-0.003000	1.047047229114908439839837
-0.589000	-0.003000	1.047383896804254144186075
-0.587000	-0.003000	1.047713871584964762107006
-0.585000	-0.003000	1.048037101350197231042216
-0.583000	-0.003000	1.048353535058224483833555
-0.581000	-0.003000	1.048663122740495889928525
-0.579000	-0.003000	1.048965815509527832460890
-0.577000	-0.003000	1.049261565566622644851691
-0.575000	-0.003000	1.049550326209418349421298
-0.573000	-0.003000	1.049832051839261648495949
-0.571000	-0.003000	1.050106697968410163213093
-0.569000	-0.003000	1.050374221227055926419780
-0.567000	-0.003000	1.050634579370175014645383
-0.565000	-0.003000	1.050887731284199100301180
-0.563000	-0.003000	1.051133636993505593437703
-0.561000	-0.003000	1.051372257666733034398021
-0.559000	-0.003000	1.051603555622910413092086
-0.557000	-0.003000	1.051827494337409518720960
-0.555000	-0.003000	1.052044038447711216122116
-0.553000	-0.003000	1.052253153758990311672505
-0.551000	-0.003000	1.052454807249514789901923
-0.549000	-0.003000	1.052648967075860975128876
-0.547000	-0.003000	1.052835602577941509494508
-0.545000	-0.003000	1.053014684283847035572990
-0.543000	-0.003000	1.053186183914500473335352
-0.541000	-0.003000	1.053350074388121671020713
-0.539000	-0.003000	1.053506329824505316494765
-0.537000	-0.003000	1.053654925549106335935790
-0.535000	-0.003000	1.053795838096937220740301
-0.533000	-0.003000	1.053929045216273507890037
-0.531000	-0.003000	1.054054525872166747646475
-0.529000	-0.003000	1.054172260249766512885117
-0.527000	-0.003000	1.054282229757449895757304
-0.525000	-0.003000	1.054384417029756937367324
-0.523000	-0.003000	1.054478805930132434554025
-0.521000	-0.003000	1.054565381553475233999961
-0.519000	-0.003000	1.054644130228490572775968
-0.517000	-0.003000	1.054715039519849906213267
-0.515000	-0.003000	1.054778098230154004255610
-0.513000	-0.003000	1.054833296401701536737505
-0.511000	-0.003000	1.054880625318061149187088
-0.509000	-0.003000	1.054920077505448805510468
-0.507000	-0.003000	1.054951646733906178710072
-0.505000	-0.003000	1.054975328018286528930503
-0.503000	-0.003000	1.054991117619040519315377
-0.501000	-0.003000	1.054999013042806854656419
-0.499000	-0.003000	1.054999013042806854656419
-0.497000	-0.003000	1.054991117619040519315377
-0.495000	-0.003000	1.054975328018286528930503
-0.493000	-0.003000	1.054951646733906178710072
-0.491000	-0.003000	1.054920077505448805510468
-0.489000	-0.003000	1.054880625318061149187088
-0.487000	-0.003000	1.054833296401701536737505
-0.485000	-0.003000	1.054778098230154004255610
-0.483000	-0.003000	1.054715039519849906213267
-0.481000	-0.003000	1.054644130228490572775968
-0.479000	-0.003000	1.054565381553475233999961
-0.477000	-0.003000	1.054478805930132434554025
-0.475000	-0.003000	1.054384417029756937367324
-0.473000	-0.003000	1.054282229757449895757304
-0.471000	-0.003000	1.054172260249766512885117
-0.469000	-0.003000	1.054054525872166747646475
-0.467000	-0.003000	1.053929045216273507890037
-0.465000	-0.003000	1.053795838096937220740301
-0.463000	-0.003000	1.053654925549106335935790
-0.461000	-0.003000	1.053506329824505316494765
-0.459000	-0.003000	1.053350074388121671020713
-0.457000	-0.003000	1.053186183914500473335352
-0.455000	-0.003000	1.053014684283847035572990
-0.453000	-0.003000	1.052835602577941509494508
-0.451000	-0.003000	1.052648967075860975128876
-0.449000	-0.003000	1.052454807249514789901923
-0.447000	-0.003000	1.052253153758990311672505
-0.445000	-0.003000	1.052044038447711216122116
-0.443000	-0.003000	1.051827494337409518720960
-0.441000	-0.003000	1.051603555622910413092086
-0.439000	-0.003000	1.051372257666733034398021
-0.437000	-0.003000	1.051133636993505593437703
-0.435000	-0.003000	1.050887731284199100301180
-0.433000	-0.003000	1.050634579370175014645383
-0.431000	-0.003000	1.050374221227055704375175
-0.429000	-0.003000	1.050106697968410163213093
-0.427000	-0.003000	1.049832051839261648495949
-0.425000	-0.003000	1.049550326209418349421298
-0.423000	-0.003000	1.049261565566622644851691
-0.421000	-0.003000	1.048965815509527832460890
-0.419000	-0.003000	1.048663122740495889928525
-0.417000	-0.003000	1.048353535058224483833555
-0.415000	-0.003000	1.048037101350197231042216
-0.413000	-0.003000	1.047713871584964762107006
-0.411000	-0.003000	1.047383896804254144186075
-0.409000	-0.003000	1.047047229114908439839837
-0.407000	-0.003000	1.046703921680658622150872
-0.405000	-0.003000	1.046354028713728068211708
-0.403000	-0.003000	1.045997605466272517560355
-0.401000	-0.003000	1.045634708221654607385176
-0.399000	-0.003000	1.045265394285556093123546
-0.397000	-0.003000	1.044889721976928420588138
-0.395000	-0.003000	1.044507750618784536200678
-0.393000	-0.003000	1.044119540528829270797928
-0.391000	-0.003000	1.043725153009936734704866
-0.389000	-0.003000	1.043324650340467396603117
-0.387000	-0.003000	1.042918095764436170469480
-0.385000	-0.003000	1.042505553481522850844954
-0.383000	-0.003000	1.042087088636936886842932
-0.381000	-0.003000	1.041662767311128057201586
-0.379000	-0.003000	1.041232656509352372253829
-0.377000	-0.003000	1.040796824151091426458038
-0.375000	-0.003000	1.040355339059327421935564
-0.373000	-0.003000	1.039908270949673640970445
-0.371000	-0.003000	1.039455690419367472898671
-0.369000	-0.003000	1.038997668936120888361074
-0.367000	-0.003000	1.038534278826835910436444
-0.365000	-0.003000	1.038065593266182640164175
-0.363000	-0.003000	1.037591686265043833259369
-0.361000	-0.003000	1.037112632658829136644840
-0.359000	-0.003000	1.036628508095656098220161
-0.357000	-0.003000	1.036139389024405499384329
-0.355000	-0.003000	1.035645352682648789865993
-0.353000	-0.003000	1.035146477084451177574920
-0.351000	-0.003000	1.034642841008052815965357
-0.349000	-0.003000	1.034134523983428755045111
-0.347000	-0.003000	1.033621606279729432387171
-0.345000	-0.003000	1.033104168892606367080589
-0.343000	-0.003000	1.032582293531421502308376
-0.341000	-0.003000	1.032056062606343749266102
-0.339000	-0.003000	1.031525559215336729224077
-0.337000	-0.003000	1.030990867131035493287072
-0.335000	-0.003000	1.030452070787518437100516
-0.333000	-0.003000	1.029909255266974410503167
-0.331000	-0.003000	1.029362506286266576438493
-0.329000	-0.003000	1.028811910183396793883048
-0.327000	-0.003000	1.028257553903872967282496
-0.325000	-0.003000	1.027699524986977364093832
-0.323000	-0.003000	1.027137911551945004262620
-0.321000	-0.003000	1.026572802284047902787734
-0.319000	-0.003000	1.026004286420590272399522
-0.317000	-0.003000	1.025432453736817350886668
-0.315000	-0.003000	1.024857394531738963294742
-0.313000	-0.003000	1.024279199613869817397926
-0.311000	-0.003000	1.023697960286889863112947
-0.309000	-0.003000	1.023113768335227158345901
-0.307000	-0.003000	1.022526716009562797182753
-0.305000	-0.003000	1.021936896012264561761640
-0.303000	-0.003000	1.021344401482747077380964
-0.301000	-0.003000	1.020749325982765132181385
-0.299000	-0.003000	1.020151763481638607089508
-0.297000	-0.003000	1.019551808341413456915348
-0.295000	-0.003000	1.018949555301961407138833
-0.293000	-0.003000	1.018345099466018810474566
-0.291000	-0.003000	1.017738536284169104106923
-0.289000	-0.003000	1.017129961539770421907747
-0.287000	-0.003000	1.016519471333829471859644
-0.285000	-0.003000	1.015907162069827007755407
-0.283000	-0.003000	1.015293130438494006995143
-0.281000	-0.003000	1.014677473402542995373210
-0.279000	-0.003000	1.014060288181356739301009
-0.277000	-0.003000	1.013441672235636747956278
-0.275000	-0.003000	1.012821723252011585358900
-0.273000	-0.003000	1.012200539127612541889789
-0.271000	-0.003000	1.011578217954614000717584
-0.269000	-0.003000	1.010954858004743384114477
-0.267000	-0.003000	1.010330557713762900107213
-0.265000	-0.003000	1.009705415665925753998522
-0.263000	-0.003000	1.009079530578407934982010
-0.261000	-0.003000	1.008453001285720240787214
-0.259000	-0.003000	1.007825926724101206488626
-0.257000	-0.003000	1.007198405915893157924756
-0.255000	-0.003000	1.006570537953906274708515
-0.253000	-0.003000	1.005942421985770440784336
-0.251000	-0.003000	1.005314157198277991156488
-0.249000	-0.003000	1.004685842801722017725297
-0.247000	-0.003000	1.004057578014229568097448
-0.245000	-0.003000	1.003429462046093512128664
-0.243000	-0.003000	1.002801594084106628912423
-0.241000	-0.003000	1.002174073275898802393158
-0.239000	-0.003000	1.001546998714279546049966
-0.237000	-0.003000	1.000920469421592073899774
-0.235000	-0.003000	1.000294584334074254883262
-0.233000	-0.003000	0.999669442286236997752269
-0.231000	-0.003000	0.999045141995256513745005
-0.229000	-0.003000	0.998421782045385786119596
-0.227000	-0.003000	0.997799460872387355969693
-0.225000	-0.003000	0.997178276747988423522884
-0.223000	-0.003000	0.996558327764363260925506
-0.221000	-0.003000	0.995939711818643047536170
-0.219000	-0.003000	0.995322526597456902486272
-0.217000	-0.003000	0.994706869561505890864339
-0.215000	-0.003000	0.994092837930172779081772
-0.213000	-0.003000	0.993480528666170425999837
-0.211000	-0.003000	0.992870038460229586974037
-0.209000	-0.003000	0.992261463715830793752559
-0.207000	-0.003000	0.991654900533981198407218
-0.205000	-0.003000	0.991050444698038490720648
-0.203000	-0.003000	0.990448191658586329921832
-0.201000	-0.003000	0.989848236518361290769974
-0.199000	-0.003000	0.989250674017234654655795
-0.197000	-0.003000	0.988655598517252820478518
-0.195000	-0.003000	0.988063103987735336097842
-0.193000	-0.003000	0.987473283990436989654427
-0.191000	-0.003000	0.986886231664772628491278
-0.189000	-0.003000	0.986302039713109923724232
-0.187000	-0.003000	0.985720800386130080461555
-0.185000	-0.003000	0.985142605468260934564739
-0.183000	-0.003000	0.984567546263182435950512
-0.181000	-0.003000	0.983995713579409625459959
-0.179000	-0.003000	0.983427197715951995071748
-0.177000	-0.003000	0.982862088448054893596861
-0.175000	-0.003000	0.982300475013022644787952
-0.173000	-0.003000	0.981742446096127041599289
-0.171000	-0.003000	0.981188089816602992954131
-0.169000	-0.003000	0.980637493713733321420989
-0.167000	-0.003000	0.980090744733025376334012
-0.165000	-0.003000	0.979547929212481349736663
-0.163000	-0.003000	0.979009132868964515594712
-0.161000	-0.003000	0.978474440784663279657707
-0.159000	-0.003000	0.977943937393656148593379
-0.157000	-0.003000	0.977417706468578506573408
-0.155000	-0.003000	0.976895831107393419756590
-0.153000	-0.003000	0.976378393720270465472311
-0.151000	-0.003000	0.975865476016571142814371
-0.149000	-0.003000	0.975357158991946970871822
-0.147000	-0.003000	0.974853522915548720284562
-0.145000	-0.003000	0.974354647317351107993488
-0.143000	-0.003000	0.973860610975594287452850
-0.141000	-0.003000	0.973371491904343688617018
-0.139000	-0.003000	0.972887367341170761214642
-0.137000	-0.003000	0.972408313734956064600112
-0.135000	-0.003000	0.971934406733817368717609
-0.133000	-0.003000	0.971465721173163987423038
-0.131000	-0.003000	0.971002331063879009498407
-0.129000	-0.003000	0.970544309580632535983113
-0.127000	-0.003000	0.970091729050326367911339
-0.125000	-0.003000	0.969644660940672586946221
-0.123000	-0.003000	0.969203175848908360379141
-0.121000	-0.003000	0.968767343490647636627955
-0.119000	-0.003000	0.968337232688871951680198
-0.117000	-0.003000	0.967912911363063011016550
-0.115000	-0.003000	0.967494446518476935992226
-0.113000	-0.003000	0.967081904235563838412304
-0.111000	-0.003000	0.966675349659532501256365
-0.109000	-0.003000	0.966274846990063274176919
-0.107000	-0.003000	0.965880459471170516039251
-0.105000	-0.003000	0.965492249381215472681106
-0.103000	-0.003000	0.965110278023071366249042
-0.101000	-0.003000	0.964734605714443804735936
-0.099000	-0.003000	0.964365291778345290474306
-0.097000	-0.003000	0.964002394533727380299126
-0.095000	-0.003000	0.963645971286271829647774
-0.093000	-0.003000	0.963296078319341386730912
-0.091000	-0.003000	0.962952770885091458019645
-0.089000	-0.003000	0.962616103195745753673407
-0.087000	-0.003000	0.962286128415035246774778
-0.085000	-0.003000	0.961962898649802777839568
-0.083000	-0.003000	0.961646464941775414025926
-0.081000	-0.003000	0.961336877259503896908654
-0.079000	-0.003000	0.961034184490472176420894
-0.077000	-0.003000	0.960738434433377141985488
-0.075000	-0.003000	0.960449673790581548438183
-0.073000	-0.003000	0.960167948160738138341230
-0.071000	-0.003000	0.959893302031589845668691
-0.069000	-0.003000	0.959625778772944082462004
-0.067000	-0.003000	0.959365420629824772191796
-0.065000	-0.003000	0.959112268715800908580604
-0.063000	-0.003000	0.958866363006494193399476
-0.061000	-0.003000	0.958627742333266863461461
-0.059000	-0.003000	0.958396444377089373745093
-0.057000	-0.003000	0.958172505662590379138521
-0.055000	-0.003000	0.957955961552288681737366
-0.053000	-0.003000	0.957746846241009697209279
-0.051000	-0.003000	0.957545192750485218979861
-0.049000	-0.003000	0.957351032924139033752908
-0.047000	-0.003000	0.957164397422058388364974
-0.045000	-0.003000	0.956985315716152751264190
-0.043000	-0.003000	0.956813816085499424524130
-0.041000	-0.003000	0.956649925611878226838769
-0.039000	-0.003000	0.956493670175494692387019
-0.037000	-0.003000	0.956345074450893672945995
-0.035000	-0.003000	0.956204161903062566096878
-0.033000	-0.003000	0.956070954783726389969445
-0.031000	-0.003000	0.955945474127833261235310
-0.029000	-0.003000	0.955827739750233495996667
-0.027000	-0.003000	0.955717770242550113124480
-0.025000	-0.003000	0.955615582970243071514460
-0.023000	-0.003000	0.955521194069867463305457
-0.021000	-0.003000	0.955434618446524663859520
-0.019000	-0.003000	0.955355869771509325083514
-0.017000	-0.003000	0.955284960480149991646215
-0.015000	-0.003000	0.955221901769846004626174
-0.013000	-0.003000	0.955166703598298472144279
-0.011000	-0.003000	0.955119374681938748672394
-0.009000	-0.003000	0.955079922494551203371316
-0.007000	-0.003000	0.955048353266093719149410
-0.005000	-0.003000	0.955024671981713368928979
-0.003000	-0.003000	0.955008882380959489566408
-0.001000	-0.003000	0.955000986957193154225365
0.001000	-0.003000	0.955000986957193154225365
0.003000	-0.003000	0.955008882380959489566408
0.005000	-0.003000	0.955024671981713368928979
0.007000	-0.003000	0.955048353266093719149410
0.009000	-0.003000	0.955079922494551203371316
0.011000	-0.003000	0.955119374681938748672394
0.013000	-0.003000	0.955166703598298472144279
0.015000	-0.003000	0.955221901769846004626174
0.017000	-0.003000	0.955284960480149991646215
0.019000	-0.003000	0.955355869771509325083514
0.021000	-0.003000	0.955434618446524663859520
0.023000	-0.003000	0.955521194069867463305457
0.025000	-0.003000	0.955615582970243071514460
0.027000	-0.003000	0.955717770242550002102178
0.029000	-0.003000	0.955827739750233495996667
0.031000	-0.003000	0.955945474127833261235310
0.033000	-0.003000	0.956070954783726389969445
0.035000	-0.003000	0.956204161903062566096878
0.037000	-0.003000	0.956345074450893672945995
0.039000	-0.003000	0.956493670175494692387019
0.041000	-0.003000	0.956649925611878226838769
0.043000	-0.003000	0.956813816085499424524130
0.045000	-0.003000	0.956985315716152751264190
0.047000	-0.003000	0.957164397422058388364974
0.049000	-0.003000	0.957351032924139033752908
0.051000	-0.003000	0.957545192750485218979861
0.053000	-0.003000	0.957746846241009697209279
0.055000	-0.003000	0.957955961552288681737366
0.057000	-0.003000	0.958172505662590379138521
0.059000	-0.003000	0.958396444377089373745093
0.061000	-0.003000	0.958627742333266863461461
0.063000	-0.003000	0.958866363006494193399476
0.065000	-0.003000	0.959112268715800908580604
0.067000	-0.003000	0.959365420629824772191796
0.069000	-0.003000	0.959625778772944082462004
0.071000	-0.003000	0.959893302031589845668691
0.073000	-0.003000	0.960167948160738138341230
0.075000	-0.003000	0.960449673790581548438183
0.077000	-0.003000	0.960738434433377141985488
0.079000	-0.003000	0.961034184490472176420894
0.081000	-0.003000	0.961336877259503896908654
0.083000	-0.003000	0.961646464941775414025926
0.085000	-0.003000	0.961962898649802777839568
0.087000	-0.003000	0.962286128415035246774778
0.089000	-0.003000	0.962616103195745753673407
0.091000	-0.003000	0.962952770885091458019645
0.093000	-0.003000	0.963296078319341386730912
0.095000	-0.003000	0.963645971286271829647774
0.097000	-0.003000	0.964002394533727380299126
0.099000	-0.003000	0.964365291778345290474306
0.101000	-0.003000	0.964734605714443804735936
0.103000	-0.003000	0.965110278023071366249042
0.105000	-0.003000	0.965492249381215472681106
0.107000	-0.003000	0.965880459471170516039251
0.109000	-0.003000	0.966274846990063274176919
0.111000	-0.003000	0.966675349659532501256365
0.113000	-0.003000	0.967081904235563838412304
0.115000	-0.003000	0.967494446518476935992226
0.117000	-0.003000	0.967912911363063011016550
0.119000	-0.003000	0.968337232688871951680198
0.121000	-0.003000	0.968767343490647636627955
0.123000	-0.003000	0.969203175848908360379141
0.125000	-0.003000	0.969644660940672586946221
0.127000	-0.003000	0.970091729050326367911339
0.129000	-0.003000	0.970544309580632535983113
0.131000	-0.003000	0.971002331063879009498407
0.133000	-0.003000	0.971465721173163987423038
0.135000	-0.003000	0.971934406733817368717609
0.137000	-0.003000	0.972408313734956064600112
0.139000	-0.003000	0.972887367341170761214642
0.141000	-0.003000	0.973371491904343688617018
0.143000	-0.003000	0.973860610975594287452850
0.145000	-0.003000	0.974354647317351107993488
0.147000	-0.003000	0.974853522915548720284562
0.149000	-0.003000	0.975357158991946970871822
0.151000	-0.003000	0.975865476016571142814371
0.153000	-0.003000	0.976378393720270465472311
0.155000	-0.003000	0.976895831107393419756590
0.157000	-0.003000	0.977417706468578506573408
0.159000	-0.003000	0.977943937393656148593379
0.161000	-0.003000	0.978474440784663279657707
0.163000	-0.003000	0.979009132868964515594712
0.165000	-0.003000	0.979547929212481349736663
0.167000	-0.003000	0.980090744733025376334012
0.169000	-0.003000	0.980637493713733321420989
0.171000	-0.003000	0.981188089816602992954131
0.173000	-0.003000	0.981742446096127041599289
0.175000	-0.003000	0.982300475013022644787952
0.177000	-0.003000	0.982862088448054893596861
0.179000	-0.003000	0.983427197715951995071748
0.181000	-0.003000	0.983995713579409625459959
0.183000	-0.003000	0.984567546263182546972814
0.185000	-0.003000	0.985142605468260934564739
0.187000	-0.003000	0.985720800386130191483858
0.189000	-0.003000	0.986302039713109923724232
0.191000	-0.003000	0.986886231664772739513580
0.193000	-0.003000	0.987473283990436989654427
0.195000	-0.003000	0.988063103987735447120144
0.197000	-0.003000	0.988655598517252820478518
0.199000	-0.003000	0.989250674017234765678097
0.201000	-0.003000	0.989848236518361290769974
0.203000	-0.003000	0.990448191658586329921832
0.205000	-0.003000	0.991050444698038490720648
0.207000	-0.003000	0.991654900533981198407218
0.209000	-0.003000	0.992261463715830904774862
0.211000	-0.003000	0.992870038460229586974037
0.213000	-0.003000	0.993480528666170425999837
0.215000	-0.003000	0.994092837930172890104075
0.217000	-0.003000	0.994706869561505890864339
0.219000	-0.003000	0.995322526597457013508574
0.221000	-0.003000	0.995939711818643158558473
0.223000	-0.003000	0.996558327764363260925506
0.225000	-0.003000	0.997178276747988423522884
0.227000	-0.003000	0.997799460872387355969693
0.229000	-0.003000	0.998421782045385897141898
0.231000	-0.003000	0.999045141995256513745005
0.233000	-0.003000	0.999669442286236997752269
0.235000	-0.003000	1.000294584334074254883262
0.237000	-0.003000	1.000920469421592073899774
0.239000	-0.003000	1.001546998714279768094570
0.241000	-0.003000	1.002174073275898802393158
0.243000	-0.003000	1.002801594084106850957028
0.245000	-0.003000	1.003429462046093512128664
0.247000	-0.003000	1.004057578014229568097448
0.249000	-0.003000	1.004685842801722017725297
0.251000	-0.003000	1.005314157198277991156488
0.253000	-0.003000	1.005942421985770440784336
0.255000	-0.003000	1.006570537953906496753120
0.257000	-0.003000	1.007198405915893157924756
0.259000	-0.003000	1.007825926724101206488626
0.261000	-0.003000	1.008453001285720240787214
0.263000	-0.003000	1.009079530578407934982010
0.265000	-0.003000	1.009705415665925753998522
0.267000	-0.003000	1.010330557713762900107213
0.269000	-0.003000	1.010954858004743384114477
0.271000	-0.003000	1.011578217954614222762189
0.273000	-0.003000	1.012200539127612541889789
0.275000	-0.003000	1.012821723252011585358900
0.277000	-0.003000	1.013441672235636747956278
0.279000	-0.003000	1.014060288181356961345614
0.281000	-0.003000	1.014677473402542995373210
0.283000	-0.003000	1.015293130438494006995143
0.285000	-0.003000	1.015907162069827007755407
0.287000	-0.003000	1.016519471333829471859644
0.289000	-0.003000	1.017129961539770199863142
0.291000	-0.003000	1.017738536284169104106923
0.293000	-0.003000	1.018345099466018810474566
0.295000	-0.003000	1.018949555301961407138833
0.297000	-0.003000	1.019551808341413456915348
0.299000	-0.003000	1.020151763481638607089508
0.301000	-0.003000	1.020749325982765132181385
0.303000	-0.003000	1.021344401482747077380964
0.305000	-0.003000	1.021936896012264561761640
0.307000	-0.003000	1.022526716009562797182753
0.309000	-0.003000	1.023113768335227158345901
0.311000	-0.003000	1.023697960286889863112947
0.313000	-0.003000	1.024279199613869817397926
0.315000	-0.003000	1.024857394531738963294742
0.317000	-0.003000	1.025432453736817350886668
0.319000	-0.003000	1.026004286420590272399522
0.321000	-0.003000	1.026572802284047902787734
0.323000	-0.003000	1.027137911551945004262620
0.325000	-0.003000	1.027699524986977364093832
0.327000	-0.003000	1.028257553903872967282496
0.329000	-0.003000	1.028811910183396793883048
0.331000	-0.003000	1.029362506286266576438493
0.333000	-0.003000	1.029909255266974410503167
0.335000	-0.003000	1.030452070787518437100516
0.337000	-0.003000	1.030990867131035493287072
0.339000	-0.003000	1.031525559215336729224077
0.341000	-0.003000	1.032056062606343749266102
0.343000	-0.003000	1.032582293531421502308376
0.345000	-0.003000	1.033104168892606367080589
0.347000	-0.003000	1.033621606279729432387171
0.349000	-0.003000	1.034134523983428755045111
0.351000	-0.003000	1.034642841008052815965357
0.353000	-0.003000	1.035146477084451177574920
0.355000	-0.003000	1.035645352682648789865993
0.357000	-0.003000	1.036139389024405499384329
0.359000	-0.003000	1.036628508095656098220161
0.361000	-0.003000	1.037112632658829136644840
0.363000	-0.003000	1.037591686265043833259369
0.365000	-0.003000	1.038065593266182640164175
0.367000	-0.003000	1.038534278826835910436444
0.369000	-0.003000	1.038997668936120888361074
0.371000	-0.003000	1.039455690419367472898671
0.373000	-0.003000	1.039908270949673640970445
0.375000	-0.003000	1.040355339059327421935564
0.377000	-0.003000	1.040796824151091426458038
0.379000	-0.003000	1.041232656509352372253829
0.381000	-0.003000	1.041662767311128057201586
0.383000	-0.003000	1.042087088636936886842932
0.385000	-0.003000	1.042505553481522850844954
0.387000	-0.003000	1.042918095764436170469480
0.389000	-0.003000	1.043324650340467396603117
0.391000	-0.003000	1.043725153009936734704866
0.393000	-0.003000	1.044119540528829270797928
0.395000	-0.003000	1.044507750618784536200678
0.397000	-0.003000	1.044889721976928420588138
0.399000	-0.003000	1.045265394285556093123546
0.401000	-0.003000	1.045634708221654607385176
0.403000	-0.003000	1.045997605466272517560355
0.405000	-0.003000	1.046354028713728068211708
0.407000	-0.003000	1.046703921680658622150872
0.409000	-0.003000	1.047047229114908439839837
0.411000	-0.003000	1.047383896804254144186075
0.413000	-0.003000	1.047713871584964762107006
0.415000	-0.003000	1.048037101350197231042216
0.417000	-0.003000	1.048353535058224483833555
0.419000	-0.003000	1.048663122740495889928525
0.421000	-0.003000	1.048965815509527832460890
0.423000	-0.003000	1.049261565566622644851691
0.425000	-0.003000	1.049550326209418349421298
0.427000	-0.003000	1.049832051839261648495949
0.429000	-0.003000	1.050106697968410163213093
0.431000	-0.003000	1.050374221227055926419780
0.433000	-0.003000	1.050634579370175014645383
0.435000	-0.003000	1.050887731284199100301180
0.437000	-0.003000	1.051133636993505593437703
0.439000	-0.003000	1.051372257666733034398021
0.441000	-0.003000	1.051603555622910413092086
0.443000	-0.003000	1.051827494337409518720960
0.445000	-0.003000	1.052044038447711216122116
0.447000	-0.003000	1.052253153758990311672505
0.449000	-0.003000	1.052454807249514789901923
0.451000	-0.003000	1.052648967075860975128876
0.453000	-0.003000	1.052835602577941509494508
0.455000	-0.003000	1.053014684283847035572990
0.457000	-0.003000	1.053186183914500473335352
0.459000	-0.003000	1.053350074388121671020713
0.461000	-0.003000	1.053506329824505316494765
0.463000	-0.003000	1.053654925549106335935790
0.465000	-0.003000	1.053795838096937220740301
0.467000	-0.003000	1.053929045216273507890037
0.469000	-0.003000	1.054054525872166747646475
0.471000	-0.003000	1.054172260249766512885117
0.473000	-0.003000	1.054282229757449895757304
0.475000	-0.003000	1.054384417029756937367324
0.477000	-0.003000	1.054478805930132434554025
0.479000	-0.003000	1.054565381553475233999961
0.481000	-0.003000	1.054644130228490572775968
0.483000	-0.003000	1.054715039519849906213267
0.485000	-0.003000	1.054778098230154004255610
0.487000	-0.003000	1.054833296401701536737505
0.489000	-0.003000	1.054880625318061149187088
0.491000	-0.003000	1.054920077505448805510468
0.493000	-0.003000	1.054951646733906178710072
0.495000	-0.003000	1.054975328018286528930503
0.497000	-0.003000	1.054991117619040519315377
0.499000	-0.003000	1.054999013042806854656419
0.501000	-0.003000	1.054999013042806854656419
0.503000	-0.003000	1.054991117619040519315377
0.505000	-0.003000	1.054975328018286528930503
0.507000	-0.003000	1.054951646733906178710072
0.509000	-0.003000	1.054920077505448805510468
0.511000	-0.003000	1.054880625318061149187088
0.513000	-0.003000	1.054833296401701536737505
0.515000	-0.003000	1.054778098230154004255610
0.517000	-0.003000	1.054715039519849906213267
0.519000	-0.003000	1.054644130228490572775968
0.521000	-0.003000	1.054565381553475233999961
0.523000	-0.003000	1.054478805930132434554025
0.525000	-0.003000	1.054384417029756937367324
0.527000	-0.003000	1.054282229757449895757304
0.529000	-0.003000	1.054172260249766512885117
0.531000	-0.003000	1.054054525872166747646475
0.533000	-0.003000	1.053929045216273507890037
0.535000	-0.003000	1.053795838096937220740301
0.537000	-0.003000	1.053654925549106335935790
0.539000	-0.003000	1.053506329824505316494765
0.541000	-0.003000	1.053350074388121671020713
0.543000	-0.003000	1.053186183914500473335352
0.545000	-0.003000	1.053014684283847035572990
0.547000	-0.003000	1.052835602577941509494508
0.549000	-0.003000	1.052648967075860975128876
0.551000	-0.003000	1.052454807249514789901923
0.553000	-0.003000	1.052253153758990311672505
0.555000	-0.003000	1.052044038447711216122116
0.557000	-0.003000	1.051827494337409518720960
0.559000	-0.003000	1.051603555622910413092086
0.561000	-0.003000	1.051372257666733034398021
0.563000	-0.003000	1.051133636993505593437703
0.565000	-0.003000	1.050887731284199100301180
0.567000	-0.003000	1.050634579370175014645383
0.569000	-0.003000	1.050374221227055926419780
0.571000	-0.003000	1.050106697968410163213093
0.573000	-0.003000	1.049832051839261648495949
0.575000	-0.003000	1.049550326209418349421298
0.577000	-0.003000	1.049261565566622644851691
0.579000	-0.003000	1.048965815509527832460890
0.581000	-0.003000	1.048663122740495889928525
0.583000	-0.003000	1.048353535058224483833555
0.585000	-0.003000	1.048037101350197231042216
0.587000	-0.003000	1.047713871584964762107006
0.589000	-0.003000	1.047383896804254144186075
0.591000	-0.003000	1.047047229114908439839837
0.593000	-0.003000	1.046703921680658622150872
0.595000	-0.003000	1.046354028713728068211708
0.597000	-0.003000	1.045997605466272517560355
0.599000	-0.003000	1.045634708221654607385176
0.601000	-0.003000	1.045265394285556093123546
0.603000	-0.003000	1.044889721976928420588138
0.605000	-0.003000	1.044507750618784536200678
0.607000	-0.003000	1.044119540528829492842533
0.609000	-0.003000	1.043725153009936734704866
0.611000	-0.003000	1.043324650340467396603117
0.613000	-0.003000	1.042918095764436170469480
0.615000	-0.003000	1.042505553481522850844954
0.617000	-0.003000	1.042087088636936886842932
0.619000	-0.003000	1.041662767311128057201586
0.621000	-0.003000	1.041232656509352372253829
0.623000	-0.003000	1.040796824151091648502643
0.625000	-0.003000	1.040355339059327421935564
0.627000	-0.003000	1.039908270949673640970445
0.629000	-0.003000	1.039455690419367472898671
0.631000	-0.003000	1.038997668936120888361074
0.633000	-0.003000	1.038534278826835910436444
0.635000	-0.003000	1.038065593266182640164175
0.637000	-0.003000	1.037591686265043833259369
0.639000	-0.003000	1.037112632658829136644840
0.641000	-0.003000	1.036628508095656098220161
0.643000	-0.003000	1.036139389024405499384329
0.645000	-0.003000	1.035645352682648789865993
0.647000	-0.003000	1.035146477084451177574920
0.649000	-0.003000	1.034642841008052815965357
0.651000	-0.003000	1.034134523983428755045111
0.653000	-0.003000	1.033621606279729432387171
0.655000	-0.003000	1.033104168892606589125194
0.657000	-0.003000	1.032582293531421502308376
0.659000	-0.003000	1.032056062606343749266102
0.661000	-0.003000	1.031525559215336729224077
0.663000	-0.003000	1.030990867131035493287072
0.665000	-0.003000	1.030452070787518437100516
0.667000	-0.003000	1.029909255266974410503167
0.669000	-0.003000	1.029362506286266576438493
0.671000	-0.003000	1.028811910183396793883048
0.673000	-0.003000	1.028257553903872967282496
0.675000	-0.003000	1.027699524986977364093832
0.677000	-0.003000	1.027137911551945004262620
0.679000	-0.003000	1.026572802284047902787734
0.681000	-0.003000	1.026004286420590272399522
0.683000	-0.003000	1.025432453736817350886668
0.685000	-0.003000	1.024857394531738963294742
0.687000	-0.003000	1.024279199613869817397926
0.689000	-0.003000	1.023697960286889863112947
0.691000	-0.003000	1.023113768335227158345901
0.693000	-0.003000	1.022526716009563019227357
0.695000	-0.003000	1.021936896012264561761640
0.697000	-0.003000	1.021344401482747077380964
0.699000	-0.003000	1.020749325982765132181385
0.701000	-0.003000	1.020151763481638607089508
0.703000	-0.003000	1.019551808341413456915348
0.705000	-0.003000	1.018949555301961407138833
0.707000	-0.003000	1.018345099466018810474566
0.709000	-0.003000	1.017738536284169104106923
0.711000	-0.003000	1.017129961539770421907747
0.713000	-0.003000	1.016519471333829471859644
0.715000	-0.003000	1.015907162069827007755407
0.717000	-0.003000	1.015293130438494006995143
0.719000	-0.003000	1.014677473402542995373210
0.721000	-0.003000	1.014060288181356739301009
0.723000	-0.003000	1.013441672235636525911673
0.725000	-0.003000	1.012821723252011363314296
0.727000	-0.003000	1.012200539127612541889789
0.729000	-0.003000	1.011578217954614000717584
0.731000	-0.003000	1.010954858004743384114477
0.733000	-0.003000	1.010330557713762900107213
0.735000	-0.003000	1.009705415665925753998522
0.737000	-0.003000	1.009079530578407712937405
0.739000	-0.003000	1.008453001285720240787214
0.741000	-0.003000	1.007825926724101206488626
0.743000	-0.003000	1.007198405915893157924756
0.745000	-0.003000	1.006570537953906274708515
0.747000	-0.003000	1.005942421985770440784336
0.749000	-0.003000	1.005314157198277991156488
0.751000	-0.003000	1.004685842801722017725297
0.753000	-0.003000	1.004057578014229568097448
0.755000	-0.003000	1.003429462046093512128664
0.757000	-0.003000	1.002801594084106628912423
0.759000	-0.003000	1.002174073275898802393158
0.761000	-0.003000	1.001546998714279546049966
0.763000	-0.003000	1.000920469421592073899774
0.765000	-0.003000	1.000294584334074254883262
0.767000	-0.003000	0.999669442286236997752269
0.769000	-0.003000	0.999045141995256402722703
0.771000	-0.003000	0.998421782045385786119596
0.773000	-0.003000	0.997799460872387355969693
0.775000	-0.003000	0.997178276747988423522884
0.777000	-0.003000	0.996558327764363260925506
0.779000	-0.003000	0.995939711818643047536170
0.781000	-0.003000	0.995322526597456902486272
0.783000	-0.003000	0.994706869561505890864339
0.785000	-0.003000	0.994092837930172779081772
0.787000	-0.003000	0.993480528666170425999837
0.789000	-0.003000	0.992870038460229586974037
0.791000	-0.003000	0.992261463715830793752559
0.793000	-0.003000	0.991654900533981198407218
0.795000	-0.003000	0.991050444698038490720648
0.797000	-0.003000	0.990448191658586440944134
0.799000	-0.003000	0.989848236518361290769974
0.801000	-0.003000	0.989250674017234765678097
0.803000	-0.003000	0.988655598517252820478518
0.805000	-0.003000	0.988063103987735447120144
0.807000	-0.003000	0.987473283990436989654427
0.809000	-0.003000	0.986886231664772628491278
0.811000	-0.003000	0.986302039713109923724232
0.813000	-0.003000	0.985720800386130191483858
0.815000	-0.003000	0.985142605468260934564739
0.817000	-0.003000	0.984567546263182546972814
0.819000	-0.003000	0.983995713579409625459959
0.821000	-0.003000	0.983427197715951995071748
0.823000	-0.003000	0.982862088448054893596861
0.825000	-0.003000	0.982300475013022644787952
0.827000	-0.003000	0.981742446096127041599289
0.829000	-0.003000	0.981188089816602992954131
0.831000	-0.003000	0.980637493713733432443291
0.833000	-0.003000	0.980090744733025487356315
0.835000	-0.003000	0.979547929212481460758966
0.837000	-0.003000	0.979009132868964515594712
0.839000	-0.003000	0.978474440784663279657707
0.841000	-0.003000	0.977943937393656148593379
0.843000	-0.003000	0.977417706468578506573408
0.845000	-0.003000	0.976895831107393419756590
0.847000	-0.003000	0.976378393720270354450008
0.849000	-0.003000	0.975865476016571142814371
0.851000	-0.003000	0.975357158991946970871822
0.853000	-0.003000	0.974853522915548720284562
0.855000	-0.003000	0.974354647317351107993488
0.857000	-0.003000	0.973860610975594398475153
0.859000	-0.003000	0.973371491904343688617018
0.861000	-0.003000	0.972887367341170761214642
0.863000	-0.003000	0.972408313734956064600112
0.865000	-0.003000	0.971934406733817368717609
0.867000	-0.003000	0.971465721173163987423038
0.869000	-0.003000	0.971002331063879009498407
0.871000	-0.003000	0.970544309580632535983113
0.873000	-0.003000	0.970091729050326367911339
0.875000	-0.003000	0.969644660940672586946221
0.877000	-0.003000	0.969203175848908360379141
0.879000	-0.003000	0.968767343490647636627955
0.881000	-0.003000	0.968337232688871951680198
0.883000	-0.003000	0.967912911363063011016550
0.885000	-0.003000	0.967494446518477047014528
0.887000	-0.003000	0.967081904235563838412304
0.889000	-0.003000	0.966675349659532501256365
0.891000	-0.003000	0.966274846990063274176919
0.893000	-0.003000	0.965880459471170516039251
0.895000	-0.003000	0.965492249381215472681106
0.897000	-0.003000	0.965110278023071366249042
0.899000	-0.003000	0.964734605714443804735936
0.901000	-0.003000	0.964365291778345290474306
0.903000	-0.003000	0.964002394533727380299126
0.905000	-0.003000	0.963645971286271829647774
0.907000	-0.003000	0.963296078319341386730912
0.909000	-0.003000	0.962952770885091569041947
0.911000	-0.003000	0.962616103195745753673407
0.913000	-0.003000	0.962286128415035246774778
0.915000	-0.003000	0.961962898649802777839568
0.917000	-0.003000	0.961646464941775414025926
0.919000	-0.003000	0.961336877259503896908654
0.921000	-0.003000	0.961034184490472176420894
0.923000	-0.003000	0.960738434433377253007791
0.925000	-0.003000	0.960449673790581548438183
0.927000	-0.003000	0.960167948160738138341230
0.929000	-0.003000	0.959893302031589845668691
0.931000	-0.003000	0.959625778772944082462004
0.933000	-0.003000	0.959365420629824772191796
0.935000	-0.003000	0.959112268715800908580604
0.937000	-0.003000	0.958866363006494193399476
0.939000	-0.003000	0.958627742333266863461461
0.941000	-0.003000	0.958396444377089373745093
0.943000	-0.003000	0.958172505662590379138521
0.945000	-0.003000	0.957955961552288681737366
0.947000	-0.003000	0.957746846241009697209279
0.949000	-0.003000	0.957545192750485218979861
0.951000	-0.003000	0.957351032924139033752908
0.953000	-0.003000	0.957164397422058388364974
0.955000	-0.003000	0.956985315716152751264190
0.957000	-0.003000	0.956813816085499424524130
0.959000	-0.003000	0.956649925611878226838769
0.961000	-0.003000	0.956493670175494692387019
0.963000	-0.003000	0.956345074450893672945995
0.965000	-0.003000	0.956204161903062566096878
0.967000	-0.003000	0.956070954783726389969445
0.969000	-0.003000	0.955945474127833261235310
0.971000	-0.003000	0.955827739750233495996667
0.973000	-0.003000	0.955717770242550002102178
0.975000	-0.003000	0.955615582970243071514460
0.977000	-0.003000	0.955521194069867352283154
0.979000	-0.003000	0.955434618446524663859520
0.981000	-0.003000	0.955355869771509325083514
0.983000	-0.003000	0.955284960480149991646215
0.985000	-0.003000	0.955221901769846004626174
0.987000	-0.003000	0.955166703598298472144279
0.989000	-0.003000	0.955119374681938748672394
0.991000	-0.003000	0.955079922494551203371316
0.993000	-0.003000	0.955048353266093719149410
0.995000	-0.003000	0.955024671981713368928979
0.997000	-0.003000	0.955008882380959489566408
0.999000	-0.003000	0.955000986957193154225365



==> Data_files___plots/Colliding_pulse/eps0p1/tf0/momentum/outputVX.dat <==
-0.999000	-0.003000	0.000022304687890141700979
-0.997000	-0.003000	0.000200738567323151674386
-0.995000	-0.003000	0.000557586999323964722063
-0.993000	-0.003000	0.001092811327624948177298
-0.991000	-0.003000	0.001806353561483228309728
-0.989000	-0.003000	0.002698136368083678838375
-0.987000	-0.003000	0.003768063062426580712982
-0.985000	-0.003000	0.005016017594716581755321
-0.983000	-0.003000	0.006441864535273433486906
-0.981000	-0.003000	0.008045449056986177585604
-0.979000	-0.003000	0.009826596915340803095607
-0.977000	-0.003000	0.011785114426048912475431
-0.975000	-0.003000	0.013920788440315979769824
-0.973000	-0.003000	0.016233386317786299701815
-0.971000	-0.003000	0.018722655897207122338566
-0.969000	-0.003000	0.021388325464859275770735
-0.967000	-0.003000	0.024230103720803111005955
-0.965000	-0.003000	0.027247679742994905527365
-0.963000	-0.003000	0.030440722949329965252296
-0.961000	-0.003000	0.033808883057674203598264
-0.959000	-0.003000	0.037351790043948368547078
-0.957000	-0.003000	0.041069054098332308244679
-0.955000	-0.003000	0.044960265579662164747710
-0.953000	-0.003000	0.049024994968094648406520
-0.951000	-0.003000	0.053262792816116018290717
-0.949000	-0.003000	0.057673189697978431700331
-0.947000	-0.003000	0.062255696157647567867688
-0.945000	-0.003000	0.067009802655349878786062
-0.943000	-0.003000	0.071934979512809624213610
-0.941000	-0.003000	0.077030676857273175373031
-0.939000	-0.003000	0.082296324564409717439162
-0.937000	-0.003000	0.087731332200199962922937
-0.935000	-0.003000	0.093335088961903095450268
-0.933000	-0.003000	0.099106963618217427947066
-0.931000	-0.003000	0.105046304448737581882511
-0.929000	-0.003000	0.111152439182820611529579
-0.927000	-0.003000	0.117424674937973580468586
-0.925000	-0.003000	0.123862298157879302529238
-0.923000	-0.003000	0.130464574550178208367512
-0.921000	-0.003000	0.137230749024124076829168
-0.919000	-0.003000	0.144160045628242694526477
-0.917000	-0.003000	0.151251667488107532921759
-0.915000	-0.003000	0.158504796744369041983092
-0.913000	-0.003000	0.165918594491161780490884
-0.911000	-0.003000	0.173492200715017114154293
-0.909000	-0.003000	0.181224734234419010414641
-0.907000	-0.003000	0.189115292640130272516785
-0.905000	-0.003000	0.197162952236430377706000
-0.903000	-0.003000	0.205366767983395731578256
-0.901000	-0.003000	0.213725773440363281396870
-0.899000	-0.003000	0.222238980710717987099301
-0.897000	-0.003000	0.230905380388137182468000
-0.895000	-0.003000	0.239723941504440707372936
-0.893000	-0.003000	0.248693611479185366919253
-0.891000	-0.003000	0.257813316071145048891111
-0.889000	-0.003000	0.267081959331822049730221
-0.887000	-0.003000	0.276498423561131301262606
-0.885000	-0.003000	0.286061569265404880280101
-0.883000	-0.003000	0.295770235117856772344425
-0.881000	-0.003000	0.305623237921660961813330
-0.879000	-0.003000	0.315619372575773660116738
-0.877000	-0.003000	0.325757412043662153422474
-0.875000	-0.003000	0.336036107325071387030846
-0.873000	-0.003000	0.346454187430979332340542
-0.871000	-0.003000	0.357010359361884521689490
-0.869000	-0.003000	0.367703308089569025352006
-0.867000	-0.003000	0.378531696542479756395494
-0.865000	-0.003000	0.389494165594872154834150
-0.863000	-0.003000	0.400589334059860191494806
-0.861000	-0.003000	0.411815798686504641601402
-0.859000	-0.003000	0.423172134161092117210501
-0.857000	-0.003000	0.434656893112736197881674
-0.855000	-0.003000	0.446268606123438715815865
-0.853000	-0.003000	0.458005781742750750495929
-0.851000	-0.003000	0.469866906507165504880419
-0.849000	-0.003000	0.481850444964377511158915
-0.847000	-0.003000	0.493954839702539394430403
-0.845000	-0.003000	0.506178511384651641513699
-0.843000	-0.003000	0.518519858788199172749955
-0.841000	-0.003000	0.530977258850179434368499
-0.839000	-0.003000	0.543549066717633810874588
-0.837000	-0.003000	0.556233615803807146527049
-0.835000	-0.003000	0.569029217850057222882754
-0.833000	-0.003000	0.581934162993628989468675
-0.831000	-0.003000	0.594946719841410343043719
-0.829000	-0.003000	0.608065135549779367529766
-0.827000	-0.003000	0.621287635910656166338129
-0.825000	-0.003000	0.634612425443865535434895
-0.823000	-0.003000	0.648037687495906178369864
-0.821000	-0.003000	0.661561584345243591798180
-0.819000	-0.003000	0.675182257314209999243815
-0.817000	-0.003000	0.688897826887614028734674
-0.815000	-0.003000	0.702706392838148841128998
-0.813000	-0.003000	0.716606034358689636398765
-0.811000	-0.003000	0.730594810201562472329329
-0.809000	-0.003000	0.744670758824867773384426
-0.807000	-0.003000	0.758831898545940131128873
-0.805000	-0.003000	0.773076227702007567899045
-0.803000	-0.003000	0.787401724818136528050161
-0.801000	-0.003000	0.801806348782518107931594
-0.799000	-0.003000	0.816288039029162915127813
-0.797000	-0.003000	0.830844715728064620030580
-0.795000	-0.003000	0.845474279982884158179957
-0.793000	-0.003000	0.860174614036211093726081
-0.791000	-0.003000	0.874943581482443777375124
-0.789000	-0.003000	0.889779027488339147033969
-0.787000	-0.003000	0.904678779021257040149351
-0.785000	-0.003000	0.919640645085155306048819
-0.783000	-0.003000	0.934662416964341380420933
-0.781000	-0.003000	0.949741868475027506413255
-0.779000	-0.003000	0.964876756224699705377645
-0.777000	-0.003000	0.980064819879319593098899
-0.775000	-0.003000	0.995303782438374140539850
-0.773000	-0.003000	1.010591350517780373508003
-0.771000	-0.003000	1.025925214640648119868160
-0.769000	-0.003000	1.041303049535901026345641
-0.767000	-0.003000	1.056722514444748739492752
-0.765000	-0.003000	1.072181253435006809127117
-0.763000	-0.003000	1.087676895723235004354024
-0.761000	-0.003000	1.103207056004691155592923
-0.759000	-0.003000	1.118769334791068992274177
-0.757000	-0.003000	1.134361318755986891559928
-0.755000	-0.003000	1.149980581088204889539384
-0.753000	-0.003000	1.165624681852519106683985
-0.751000	-0.003000	1.181291168358303389496200
-0.749000	-0.003000	1.196977575535638438353203
-0.747000	-0.003000	1.212681426318990451918012
-0.745000	-0.003000	1.228400232038361572506346
-0.743000	-0.003000	1.244131492817875495049407
-0.741000	-0.003000	1.259872697981707867498358
-0.739000	-0.003000	1.275621326467311078545208
-0.737000	-0.003000	1.291374847245840173926013
-0.735000	-0.003000	1.307130719749710179300450
-0.733000	-0.003000	1.322886394307198676401072
-0.731000	-0.003000	1.338639312583995488736832
-0.729000	-0.003000	1.354386908031622871462218
-0.727000	-0.003000	1.370126606342599862031761
-0.725000	-0.003000	1.385855825912278849187942
-0.723000	-0.003000	1.401571978307222243742558
-0.721000	-0.003000	1.417272468740018220856314
-0.719000	-0.003000	1.432954696550418516309833
-0.717000	-0.003000	1.448616055692670601118266
-0.715000	-0.003000	1.464253935228928549250327
-0.713000	-0.003000	1.479865719828602266261441
-0.711000	-0.003000	1.495448790273522954308305
-0.709000	-0.003000	1.511000523968777597971780
-0.707000	-0.003000	1.526518295459068141894932
-0.705000	-0.003000	1.541999476950468794811400
-0.703000	-0.003000	1.557441438837399605432665
-0.701000	-0.003000	1.572841550234692631349276
-0.699000	-0.003000	1.588197179514576840020368
-0.697000	-0.003000	1.603505694848420093379104
-0.695000	-0.003000	1.618764464753070786429134
-0.693000	-0.003000	1.633970858641623724594183
-0.691000	-0.003000	1.649122247378439265474981
-0.689000	-0.003000	1.664216003838243640444716
-0.687000	-0.003000	1.679249503469127047239340
-0.685000	-0.003000	1.694220124859252329940773
-0.683000	-0.003000	1.709125250307105714497879
-0.681000	-0.003000	1.723962266395081543990386
-0.679000	-0.003000	1.738728564566216272524457
-0.677000	-0.003000	1.753421541703887864827038
-0.675000	-0.003000	1.768038600714260555335500
-0.673000	-0.003000	1.782577151111296220875602
-0.671000	-0.003000	1.797034609604117205705620
-0.669000	-0.003000	1.811408400686523201272848
-0.667000	-0.003000	1.825695957228440580166762
-0.665000	-0.003000	1.839894721069113225908609
-0.663000	-0.003000	1.854002143611809705348037
-0.661000	-0.003000	1.868015686419831622444576
-0.659000	-0.003000	1.881932821813617096040616
-0.657000	-0.003000	1.895751033468711543861218
-0.655000	-0.003000	1.909467817014386170626494
-0.653000	-0.003000	1.923080680632691219500430
-0.651000	-0.003000	1.936587145657710173907162
-0.649000	-0.003000	1.949984747174797750091102
-0.647000	-0.003000	1.963271034619571642210190
-0.645000	-0.003000	1.976443572376430202197639
-0.643000	-0.003000	1.989499940376375786144081
-0.641000	-0.003000	2.002437734693904847205204
-0.639000	-0.003000	2.015254568142738289537874
-0.637000	-0.003000	2.027948070870166041856919
-0.635000	-0.003000	2.040515890949766930617670
-0.633000	-0.003000	2.052955694972277811416461
-0.631000	-0.003000	2.065265168634380810175344
-0.629000	-0.003000	2.077442017325167977759293
-0.627000	-0.003000	2.089483966710065754313064
-0.625000	-0.003000	2.101388763311970997449407
-0.623000	-0.003000	2.113154175089376973772914
-0.621000	-0.003000	2.124777992011258387350381
-0.619000	-0.003000	2.136258026628473860597524
-0.617000	-0.003000	2.147592114641470040226068
-0.615000	-0.003000	2.158778115464039970561316
-0.613000	-0.003000	2.169813912782926124123151
-0.611000	-0.003000	2.180697415113018955423740
-0.609000	-0.003000	2.191426556347942256053329
-0.607000	-0.003000	2.201999296305786835148410
-0.605000	-0.003000	2.212413621269774477440251
-0.603000	-0.003000	2.222667544523624361119118
-0.601000	-0.003000	2.232759106881402111355328
-0.599000	-0.003000	2.242686377211632553496656
-0.597000	-0.003000	2.252447452955457674050876
-0.595000	-0.003000	2.262040460638616412580859
-0.593000	-0.003000	2.271463556377043779832547
-0.591000	-0.003000	2.280714926375868145669301
-0.589000	-0.003000	2.289792787421601527597659
-0.587000	-0.003000	2.298695387367305276171692
-0.585000	-0.003000	2.307421005610544195718603
-0.583000	-0.003000	2.315967953563906167602227
-0.581000	-0.003000	2.324334575117906975805226
-0.579000	-0.003000	2.332519247096063175206382
-0.577000	-0.003000	2.340520379701953590512176
-0.575000	-0.003000	2.348336416958078931571663
-0.573000	-0.003000	2.355965837136315688127297
-0.571000	-0.003000	2.363407153179803099618539
-0.569000	-0.003000	2.370658913116054922198828
-0.567000	-0.003000	2.377719700461146334902196
-0.565000	-0.003000	2.384588134614779697528775
-0.563000	-0.003000	2.391262871246066179509171
-0.561000	-0.003000	2.397742602669867384435065
-0.559000	-0.003000	2.404026058213503791449739
-0.557000	-0.003000	2.410112004573710553501087
-0.555000	-0.003000	2.415999246163655911345813
-0.553000	-0.003000	2.421686625449879670668452
-0.551000	-0.003000	2.427173023279010966035685
-0.549000	-0.003000	2.432457359194112544997779
-0.547000	-0.003000	2.437538591740525006912321
-0.545000	-0.003000	2.442415718761068887943111
-0.543000	-0.003000	2.447087777680472253649668
-0.541000	-0.003000	2.451553845778914553221739
-0.539000	-0.003000	2.455813040454547735436108
-0.537000	-0.003000	2.459864519474894262174303
-0.535000	-0.003000	2.463707481217005224038985
-0.533000	-0.003000	2.467341164896268868034213
-0.531000	-0.003000	2.470764850783778943110747
-0.529000	-0.003000	2.473977860412158946701311
-0.527000	-0.003000	2.476979556769756563028295
-0.525000	-0.003000	2.479769344483115034449838
-0.523000	-0.003000	2.482346669987654408373601
-0.521000	-0.003000	2.484711021686472065539419
-0.519000	-0.003000	2.486861930097200357181464
-0.517000	-0.003000	2.488798967986863175383405
-0.515000	-0.003000	2.490521750494650188301193
-0.513000	-0.003000	2.492029935242582538990064
-0.511000	-0.003000	2.493323222433997621294566
-0.509000	-0.003000	2.494401354939824067002974
-0.507000	-0.003000	2.495264118372596318096157
-0.505000	-0.003000	2.495911341148193240968567
-0.503000	-0.003000	2.496342894535251044629831
-0.501000	-0.003000	2.496558692692251835154593
-0.499000	-0.003000	2.496558692692251835154593
-0.497000	-0.003000	2.496342894535251044629831
-0.495000	-0.003000	2.495911341148193240968567
-0.493000	-0.003000	2.495264118372596318096157
-0.491000	-0.003000	2.494401354939824067002974
-0.489000	-0.003000	2.493323222433997621294566
-0.487000	-0.003000	2.492029935242582538990064
-0.485000	-0.003000	2.490521750494650188301193
-0.483000	-0.003000	2.488798967986863175383405
-0.481000	-0.003000	2.486861930097200357181464
-0.479000	-0.003000	2.484711021686471177361000
-0.477000	-0.003000	2.482346669987654408373601
-0.475000	-0.003000	2.479769344483115034449838
-0.473000	-0.003000	2.476979556769756118939085
-0.471000	-0.003000	2.473977860412158946701311
-0.469000	-0.003000	2.470764850783778499021537
-0.467000	-0.003000	2.467341164896268423945003
-0.465000	-0.003000	2.463707481217005224038985
-0.463000	-0.003000	2.459864519474894262174303
-0.461000	-0.003000	2.455813040454547735436108
-0.459000	-0.003000	2.451553845778914109132529
-0.457000	-0.003000	2.447087777680472253649668
-0.455000	-0.003000	2.442415718761068443853901
-0.453000	-0.003000	2.437538591740525006912321
-0.451000	-0.003000	2.432457359194111656819359
-0.449000	-0.003000	2.427173023279010521946475
-0.447000	-0.003000	2.421686625449879670668452
-0.445000	-0.003000	2.415999246163655467256604
-0.443000	-0.003000	2.410112004573710109411877
-0.441000	-0.003000	2.404026058213503347360529
-0.439000	-0.003000	2.397742602669866940345855
-0.437000	-0.003000	2.391262871246066179509171
-0.435000	-0.003000	2.384588134614779253439565
-0.433000	-0.003000	2.377719700461145446723776
-0.431000	-0.003000	2.370658913116054034020408
-0.429000	-0.003000	2.363407153179802655529329
-0.427000	-0.003000	2.355965837136315244038087
-0.425000	-0.003000	2.348336416958078487482453
-0.423000	-0.003000	2.340520379701953590512176
-0.421000	-0.003000	2.332519247096062731117172
-0.419000	-0.003000	2.324334575117906975805226
-0.417000	-0.003000	2.315967953563906167602227
-0.415000	-0.003000	2.307421005610544195718603
-0.413000	-0.003000	2.298695387367305276171692
-0.411000	-0.003000	2.289792787421601527597659
-0.409000	-0.003000	2.280714926375868145669301
-0.407000	-0.003000	2.271463556377043779832547
-0.405000	-0.003000	2.262040460638615968491649
-0.403000	-0.003000	2.252447452955457674050876
-0.401000	-0.003000	2.242686377211632553496656
-0.399000	-0.003000	2.232759106881401667266118
-0.397000	-0.003000	2.222667544523623917029909
-0.395000	-0.003000	2.212413621269774477440251
-0.393000	-0.003000	2.201999296305785946969991
-0.391000	-0.003000	2.191426556347941811964120
-0.389000	-0.003000	2.180697415113018511334531
-0.387000	-0.003000	2.169813912782926124123151
-0.385000	-0.003000	2.158778115464039970561316
-0.383000	-0.003000	2.147592114641469152047648
-0.381000	-0.003000	2.136258026628473416508314
-0.379000	-0.003000	2.124777992011257943261171
-0.377000	-0.003000	2.113154175089376529683705
-0.375000	-0.003000	2.101388763311970553360197
-0.373000	-0.003000	2.089483966710065754313064
-0.371000	-0.003000	2.077442017325167977759293
-0.369000	-0.003000	2.065265168634380366086134
-0.367000	-0.003000	2.052955694972277367327251
-0.365000	-0.003000	2.040515890949766930617670
-0.363000	-0.003000	2.027948070870165597767709
-0.361000	-0.003000	2.015254568142738289537874
-0.359000	-0.003000	2.002437734693904847205204
-0.357000	-0.003000	1.989499940376375564099476
-0.355000	-0.003000	1.976443572376429758108429
-0.353000	-0.003000	1.963271034619571420165585
-0.351000	-0.003000	1.949984747174798194180312
-0.349000	-0.003000	1.936587145657710173907162
-0.347000	-0.003000	1.923080680632690553366615
-0.345000	-0.003000	1.909467817014385504492680
-0.343000	-0.003000	1.895751033468711099772008
-0.341000	-0.003000	1.881932821813617096040616
-0.339000	-0.003000	1.868015686419831400399971
-0.337000	-0.003000	1.854002143611809705348037
-0.335000	-0.003000	1.839894721069113003864004
-0.333000	-0.003000	1.825695957228440802211367
-0.331000	-0.003000	1.811408400686523423317453
-0.329000	-0.003000	1.797034609604117427750225
-0.327000	-0.003000	1.782577151111295554741787
-0.325000	-0.003000	1.768038600714259889201685
-0.323000	-0.003000	1.753421541703887642782433
-0.321000	-0.003000	1.738728564566216050479852
-0.319000	-0.003000	1.723962266395080655811967
-0.317000	-0.003000	1.709125250307105714497879
-0.315000	-0.003000	1.694220124859252329940773
-0.313000	-0.003000	1.679249503469127047239340
-0.311000	-0.003000	1.664216003838244084533926
-0.309000	-0.003000	1.649122247378438821385771
-0.307000	-0.003000	1.633970858641623058460368
-0.305000	-0.003000	1.618764464753070120295320
-0.303000	-0.003000	1.603505694848419649289895
-0.301000	-0.003000	1.588197179514576395931158
-0.299000	-0.003000	1.572841550234692409304671
-0.297000	-0.003000	1.557441438837399161343455
-0.295000	-0.003000	1.541999476950469460945214
-0.293000	-0.003000	1.526518295459069252117956
-0.291000	-0.003000	1.511000523968777375927175
-0.289000	-0.003000	1.495448790273523176352910
-0.287000	-0.003000	1.479865719828601600127627
-0.285000	-0.003000	1.464253935228927439027302
-0.283000	-0.003000	1.448616055692669934984451
-0.281000	-0.003000	1.432954696550418072220623
-0.279000	-0.003000	1.417272468740017998811709
-0.277000	-0.003000	1.401571978307222021697953
-0.275000	-0.003000	1.385855825912278849187942
-0.273000	-0.003000	1.370126606342599862031761
-0.271000	-0.003000	1.354386908031622649417614
-0.269000	-0.003000	1.338639312583995932826042
-0.267000	-0.003000	1.322886394307197788222652
-0.265000	-0.003000	1.307130719749709735211241
-0.263000	-0.003000	1.291374847245839729836803
-0.261000	-0.003000	1.275621326467310634455998
-0.259000	-0.003000	1.259872697981707645453753
-0.257000	-0.003000	1.244131492817875050960197
-0.255000	-0.003000	1.228400232038361572506346
-0.253000	-0.003000	1.212681426318990451918012
-0.251000	-0.003000	1.196977575535638438353203
-0.249000	-0.003000	1.181291168358302501317780
-0.247000	-0.003000	1.165624681852518662594775
-0.245000	-0.003000	1.149980581088204223405569
-0.243000	-0.003000	1.134361318755986669515323
-0.241000	-0.003000	1.118769334791068548184967
-0.239000	-0.003000	1.103207056004690489459108
-0.237000	-0.003000	1.087676895723235004354024
-0.235000	-0.003000	1.072181253435006809127117
-0.233000	-0.003000	1.056722514444748739492752
-0.231000	-0.003000	1.041303049535900360211826
-0.229000	-0.003000	1.025925214640647675778951
-0.227000	-0.003000	1.010591350517779929418793
-0.225000	-0.003000	0.995303782438373585428337
-0.223000	-0.003000	0.980064819879319371054294
-0.221000	-0.003000	0.964876756224699483333040
-0.219000	-0.003000	0.949741868475027506413255
-0.217000	-0.003000	0.934662416964341380420933
-0.215000	-0.003000	0.919640645085155528093424
-0.213000	-0.003000	0.904678779021257373216258
-0.211000	-0.003000	0.889779027488338369877852
-0.209000	-0.003000	0.874943581482443111241309
-0.207000	-0.003000	0.860174614036209650436149
-0.205000	-0.003000	0.845474279982882825912327
-0.203000	-0.003000	0.830844715728063287762950
-0.201000	-0.003000	0.816288039029161915927091
-0.199000	-0.003000	0.801806348782516886686267
-0.197000	-0.003000	0.787401724818135417827136
-0.195000	-0.003000	0.773076227702006679720625
-0.193000	-0.003000	0.758831898545939353972756
-0.191000	-0.003000	0.744670758824867218272914
-0.189000	-0.003000	0.730594810201561140061699
-0.187000	-0.003000	0.716606034358688415153438
-0.185000	-0.003000	0.702706392838147619883671
-0.183000	-0.003000	0.688897826887612696467045
-0.181000	-0.003000	0.675182257314209111065395
-0.179000	-0.003000	0.661561584345242703619761
-0.177000	-0.003000	0.648037687495905512236050
-0.175000	-0.003000	0.634612425443864869301080
-0.173000	-0.003000	0.621287635910655611226616
-0.171000	-0.003000	0.608065135549777924239834
-0.169000	-0.003000	0.594946719841408899753787
-0.167000	-0.003000	0.581934162993628656401768
-0.165000	-0.003000	0.569029217850056778793544
-0.163000	-0.003000	0.556233615803806813460142
-0.161000	-0.003000	0.543549066717633588829983
-0.159000	-0.003000	0.530977258850179323346197
-0.157000	-0.003000	0.518519858788199172749955
-0.155000	-0.003000	0.506178511384651752536001
-0.153000	-0.003000	0.493954839702539671986159
-0.151000	-0.003000	0.481850444964376900536251
-0.149000	-0.003000	0.469866906507165116302360
-0.147000	-0.003000	0.458005781742750472940173
-0.145000	-0.003000	0.446268606123438271726656
-0.143000	-0.003000	0.434656893112735864814766
-0.141000	-0.003000	0.423172134161091950677047
-0.139000	-0.003000	0.411815798686504641601402
-0.137000	-0.003000	0.400589334059860358028260
-0.135000	-0.003000	0.389494165594872265856452
-0.133000	-0.003000	0.378531696542479201283982
-0.131000	-0.003000	0.367703308089568470240494
-0.129000	-0.003000	0.357010359361884188622582
-0.127000	-0.003000	0.346454187430978999273634
-0.125000	-0.003000	0.336036107325071164986241
-0.123000	-0.003000	0.325757412043662042400172
-0.121000	-0.003000	0.315619372575773660116738
-0.119000	-0.003000	0.305623237921660961813330
-0.117000	-0.003000	0.295770235117856772344425
-0.115000	-0.003000	0.286061569265404269657438
-0.113000	-0.003000	0.276498423561130912684547
-0.111000	-0.003000	0.267081959331821661152162
-0.109000	-0.003000	0.257813316071144826846506
-0.107000	-0.003000	0.248693611479185117119073
-0.105000	-0.003000	0.239723941504440568595058
-0.103000	-0.003000	0.230905380388137043690122
-0.101000	-0.003000	0.222238980710717987099301
-0.099000	-0.003000	0.213725773440363281396870
-0.097000	-0.003000	0.205366767983395231977894
-0.095000	-0.003000	0.197162952236429961372366
-0.093000	-0.003000	0.189115292640129994961029
-0.091000	-0.003000	0.181224734234418705103309
-0.089000	-0.003000	0.173492200715016975376415
-0.087000	-0.003000	0.165918594491161669468582
-0.085000	-0.003000	0.158504796744369041983092
-0.083000	-0.003000	0.151251667488107532921759
-0.081000	-0.003000	0.144160045628242833304355
-0.079000	-0.003000	0.137230749024124215607046
-0.077000	-0.003000	0.130464574550177819789454
-0.075000	-0.003000	0.123862298157879066606846
-0.073000	-0.003000	0.117424674937973330668406
-0.071000	-0.003000	0.111152439182820472751700
-0.069000	-0.003000	0.105046304448737470860209
-0.067000	-0.003000	0.099106963618217303046976
-0.065000	-0.003000	0.093335088961903095450268
-0.063000	-0.003000	0.087731332200199962922937
-0.061000	-0.003000	0.082296324564409717439162
-0.059000	-0.003000	0.077030676857272925572850
-0.057000	-0.003000	0.071934979512809374413429
-0.055000	-0.003000	0.067009802655349365307913
-0.053000	-0.003000	0.062255696157647186228523
-0.051000	-0.003000	0.057673189697978057000061
-0.049000	-0.003000	0.053262792816115636651553
-0.047000	-0.003000	0.049024994968094266767356
-0.045000	-0.003000	0.044960265579661901069741
-0.043000	-0.003000	0.041069054098332051505604
-0.041000	-0.003000	0.037351790043948125685791
-0.039000	-0.003000	0.033808883057674203598264
-0.037000	-0.003000	0.030440722949329840352206
-0.035000	-0.003000	0.027247679742994780627274
-0.033000	-0.003000	0.024230103720802986105864
-0.031000	-0.003000	0.021388325464859150870645
-0.029000	-0.003000	0.018722655897207122338566
-0.027000	-0.003000	0.016233386317786171332278
-0.025000	-0.003000	0.013920788440315979769824
-0.023000	-0.003000	0.011785114426048912475431
-0.021000	-0.003000	0.009826596915340803095607
-0.019000	-0.003000	0.008045449056986177585604
-0.017000	-0.003000	0.006441864535273307719454
-0.015000	-0.003000	0.005016017594716581755321
-0.013000	-0.003000	0.003768063062426580712982
-0.011000	-0.003000	0.002698136368083678838375
-0.009000	-0.003000	0.001806353561483228309728
-0.007000	-0.003000	0.001092811327624948177298
-0.005000	-0.003000	0.000557586999323964722063
-0.003000	-0.003000	0.000200738567323151674386
-0.001000	-0.003000	0.000022304687890141700979
0.001000	-0.003000	-0.000022304687890141700979
0.003000	-0.003000	-0.000200738567323151674386
0.005000	-0.003000	-0.000557586999324090164254
0.007000	-0.003000	-0.001092811327624948177298
0.009000	-0.003000	-0.001806353561483228309728
0.011000	-0.003000	-0.002698136368083804605827
0.013000	-0.003000	-0.003768063062426580712982
0.015000	-0.003000	-0.005016017594716707522773
0.017000	-0.003000	-0.006441864535273433486906
0.019000	-0.003000	-0.008045449056986304220418
0.021000	-0.003000	-0.009826596915340929730420
0.023000	-0.003000	-0.011785114426049037375521
0.025000	-0.003000	-0.013920788440315856604457
0.027000	-0.003000	-0.016233386317786049901635
0.029000	-0.003000	-0.018722655897206872538385
0.031000	-0.003000	-0.021388325464859025970554
0.033000	-0.003000	-0.024230103720802861205774
0.035000	-0.003000	-0.027247679742994530827094
0.037000	-0.003000	-0.030440722949329715452116
0.039000	-0.003000	-0.033808883057674078698174
0.041000	-0.003000	-0.037351790043948125685791
0.043000	-0.003000	-0.041069054098332051505604
0.045000	-0.003000	-0.044960265579661901069741
0.047000	-0.003000	-0.049024994968094266767356
0.049000	-0.003000	-0.053262792816115636651553
0.051000	-0.003000	-0.057673189697978057000061
0.053000	-0.003000	-0.062255696157647186228523
0.055000	-0.003000	-0.067009802655349365307913
0.057000	-0.003000	-0.071934979512809374413429
0.059000	-0.003000	-0.077030676857272925572850
0.061000	-0.003000	-0.082296324564409717439162
0.063000	-0.003000	-0.087731332200199962922937
0.065000	-0.003000	-0.093335088961903095450268
0.067000	-0.003000	-0.099106963618217303046976
0.069000	-0.003000	-0.105046304448737470860209
0.071000	-0.003000	-0.111152439182820472751700
0.073000	-0.003000	-0.117424674937973330668406
0.075000	-0.003000	-0.123862298157879066606846
0.077000	-0.003000	-0.130464574550177819789454
0.079000	-0.003000	-0.137230749024124215607046
0.081000	-0.003000	-0.144160045628242833304355
0.083000	-0.003000	-0.151251667488107532921759
0.085000	-0.003000	-0.158504796744369041983092
0.087000	-0.003000	-0.165918594491161669468582
0.089000	-0.003000	-0.173492200715016975376415
0.091000	-0.003000	-0.181224734234418705103309
0.093000	-0.003000	-0.189115292640129994961029
0.095000	-0.003000	-0.197162952236429961372366
0.097000	-0.003000	-0.205366767983395231977894
0.099000	-0.003000	-0.213725773440363281396870
0.101000	-0.003000	-0.222238980710717987099301
0.103000	-0.003000	-0.230905380388137043690122
0.105000	-0.003000	-0.239723941504440568595058
0.107000	-0.003000	-0.248693611479185117119073
0.109000	-0.003000	-0.257813316071144826846506
0.111000	-0.003000	-0.267081959331821661152162
0.113000	-0.003000	-0.276498423561130912684547
0.115000	-0.003000	-0.286061569265404269657438
0.117000	-0.003000	-0.295770235117856772344425
0.119000	-0.003000	-0.305623237921660961813330
0.121000	-0.003000	-0.315619372575773660116738
0.123000	-0.003000	-0.325757412043662042400172
0.125000	-0.003000	-0.336036107325071164986241
0.127000	-0.003000	-0.346454187430978999273634
0.129000	-0.003000	-0.357010359361884188622582
0.131000	-0.003000	-0.367703308089568470240494
0.133000	-0.003000	-0.378531696542479201283982
0.135000	-0.003000	-0.389494165594872265856452
0.137000	-0.003000	-0.400589334059860358028260
0.139000	-0.003000	-0.411815798686504641601402
0.141000	-0.003000	-0.423172134161091950677047
0.143000	-0.003000	-0.434656893112735864814766
0.145000	-0.003000	-0.446268606123438271726656
0.147000	-0.003000	-0.458005781742750472940173
0.149000	-0.003000	-0.469866906507165116302360
0.151000	-0.003000	-0.481850444964376900536251
0.153000	-0.003000	-0.493954839702539671986159
0.155000	-0.003000	-0.506178511384651752536001
0.157000	-0.003000	-0.518519858788199172749955
0.159000	-0.003000	-0.530977258850179323346197
0.161000	-0.003000	-0.543549066717633588829983
0.163000	-0.003000	-0.556233615803806813460142
0.165000	-0.003000	-0.569029217850056778793544
0.167000	-0.003000	-0.581934162993628656401768
0.169000	-0.003000	-0.594946719841409676909905
0.171000	-0.003000	-0.608065135549778701395951
0.173000	-0.003000	-0.621287635910656277360431
0.175000	-0.003000	-0.634612425443865535434895
0.177000	-0.003000	-0.648037687495906178369864
0.179000	-0.003000	-0.661561584345243369753575
0.181000	-0.003000	-0.675182257314209777199210
0.183000	-0.003000	-0.688897826887613695667767
0.185000	-0.003000	-0.702706392838148397039788
0.187000	-0.003000	-0.716606034358689081287253
0.189000	-0.003000	-0.730594810201561917217816
0.191000	-0.003000	-0.744670758824868106451333
0.193000	-0.003000	-0.758831898545940131128873
0.195000	-0.003000	-0.773076227702007567899045
0.197000	-0.003000	-0.787401724818136417027858
0.199000	-0.003000	-0.801806348782517663842384
0.201000	-0.003000	-0.816288039029162582060906
0.203000	-0.003000	-0.830844715728064064919067
0.205000	-0.003000	-0.845474279982883603068444
0.207000	-0.003000	-0.860174614036210427592266
0.209000	-0.003000	-0.874943581482443999419729
0.211000	-0.003000	-0.889779027488339480100876
0.213000	-0.003000	-0.904678779021258039350073
0.215000	-0.003000	-0.919640645085156416271843
0.217000	-0.003000	-0.934662416964342157577050
0.219000	-0.003000	-0.949741868475028283569372
0.221000	-0.003000	-0.964876756224700371511460
0.223000	-0.003000	-0.980064819879320148210411
0.225000	-0.003000	-0.995303782438374584629059
0.227000	-0.003000	-1.010591350517780595552608
0.229000	-0.003000	-1.025925214640648341912765
0.231000	-0.003000	-1.041303049535901026345641
0.233000	-0.003000	-1.056722514444749627671172
0.235000	-0.003000	-1.072181253435007475260932
0.237000	-0.003000	-1.087676895723235670487838
0.239000	-0.003000	-1.103207056004691821726738
0.241000	-0.003000	-1.118769334791069436363387
0.243000	-0.003000	-1.134361318755987557693743
0.245000	-0.003000	-1.149980581088205111583989
0.247000	-0.003000	-1.165624681852519328728590
0.249000	-0.003000	-1.181291168358303389496200
0.251000	-0.003000	-1.196977575535639104487018
0.253000	-0.003000	-1.212681426318991118051827
0.255000	-0.003000	-1.228400232038362904773976
0.257000	-0.003000	-1.244131492817876161183221
0.259000	-0.003000	-1.259872697981708533632172
0.261000	-0.003000	-1.275621326467311522634418
0.263000	-0.003000	-1.291374847245840395970617
0.265000	-0.003000	-1.307130719749710401345055
0.267000	-0.003000	-1.322886394307198676401072
0.269000	-0.003000	-1.338639312583996598959857
0.271000	-0.003000	-1.354386908031623981685243
0.273000	-0.003000	-1.370126606342600750210181
0.275000	-0.003000	-1.385855825912279737366362
0.277000	-0.003000	-1.401571978307222687831768
0.279000	-0.003000	-1.417272468740019109034733
0.281000	-0.003000	-1.432954696550417184042203
0.283000	-0.003000	-1.448616055692669268850636
0.285000	-0.003000	-1.464253935228926550848882
0.287000	-0.003000	-1.479865719828600711949207
0.289000	-0.003000	-1.495448790273522066129885
0.291000	-0.003000	-1.511000523968776487748755
0.293000	-0.003000	-1.526518295459068808028746
0.295000	-0.003000	-1.541999476950468794811400
0.297000	-0.003000	-1.557441438837399161343455
0.299000	-0.003000	-1.572841550234692409304671
0.301000	-0.003000	-1.588197179514576395931158
0.303000	-0.003000	-1.603505694848419649289895
0.305000	-0.003000	-1.618764464753070120295320
0.307000	-0.003000	-1.633970858641623058460368
0.309000	-0.003000	-1.649122247378438821385771
0.311000	-0.003000	-1.664216003838244084533926
0.313000	-0.003000	-1.679249503469127047239340
0.315000	-0.003000	-1.694220124859252329940773
0.317000	-0.003000	-1.709125250307105714497879
0.319000	-0.003000	-1.723962266395080655811967
0.321000	-0.003000	-1.738728564566216050479852
0.323000	-0.003000	-1.753421541703887642782433
0.325000	-0.003000	-1.768038600714259889201685
0.327000	-0.003000	-1.782577151111295554741787
0.329000	-0.003000	-1.797034609604117427750225
0.331000	-0.003000	-1.811408400686523423317453
0.333000	-0.003000	-1.825695957228440802211367
0.335000	-0.003000	-1.839894721069113003864004
0.337000	-0.003000	-1.854002143611809705348037
0.339000	-0.003000	-1.868015686419831400399971
0.341000	-0.003000	-1.881932821813617096040616
0.343000	-0.003000	-1.895751033468711099772008
0.345000	-0.003000	-1.909467817014385504492680
0.347000	-0.003000	-1.923080680632690553366615
0.349000	-0.003000	-1.936587145657710173907162
0.351000	-0.003000	-1.949984747174798194180312
0.353000	-0.003000	-1.963271034619571420165585
0.355000	-0.003000	-1.976443572376429758108429
0.357000	-0.003000	-1.989499940376375564099476
0.359000	-0.003000	-2.002437734693904847205204
0.361000	-0.003000	-2.015254568142738289537874
0.363000	-0.003000	-2.027948070870165597767709
0.365000	-0.003000	-2.040515890949766930617670
0.367000	-0.003000	-2.052955694972277367327251
0.369000	-0.003000	-2.065265168634380366086134
0.371000	-0.003000	-2.077442017325167977759293
0.373000	-0.003000	-2.089483966710065754313064
0.375000	-0.003000	-2.101388763311970553360197
0.377000	-0.003000	-2.113154175089376529683705
0.379000	-0.003000	-2.124777992011257943261171
0.381000	-0.003000	-2.136258026628473416508314
0.383000	-0.003000	-2.147592114641469152047648
0.385000	-0.003000	-2.158778115464039970561316
0.387000	-0.003000	-2.169813912782926124123151
0.389000	-0.003000	-2.180697415113018511334531
0.391000	-0.003000	-2.191426556347941811964120
0.393000	-0.003000	-2.201999296305785946969991
0.395000	-0.003000	-2.212413621269774477440251
0.397000	-0.003000	-2.222667544523623917029909
0.399000	-0.003000	-2.232759106881401667266118
0.401000	-0.003000	-2.242686377211632553496656
0.403000	-0.003000	-2.252447452955457674050876
0.405000	-0.003000	-2.262040460638615968491649
0.407000	-0.003000	-2.271463556377043779832547
0.409000	-0.003000	-2.280714926375868145669301
0.411000	-0.003000	-2.289792787421601527597659
0.413000	-0.003000	-2.298695387367305276171692
0.415000	-0.003000	-2.307421005610544195718603
0.417000	-0.003000	-2.315967953563906167602227
0.419000	-0.003000	-2.324334575117906975805226
0.421000	-0.003000	-2.332519247096062731117172
0.423000	-0.003000	-2.340520379701953590512176
0.425000	-0.003000	-2.348336416958078931571663
0.427000	-0.003000	-2.355965837136315688127297
0.429000	-0.003000	-2.363407153179802655529329
0.431000	-0.003000	-2.370658913116054922198828
0.433000	-0.003000	-2.377719700461145890812986
0.435000	-0.003000	-2.384588134614779697528775
0.437000	-0.003000	-2.391262871246066179509171
0.439000	-0.003000	-2.397742602669867384435065
0.441000	-0.003000	-2.404026058213503347360529
0.443000	-0.003000	-2.410112004573710553501087
0.445000	-0.003000	-2.415999246163655911345813
0.447000	-0.003000	-2.421686625449879670668452
0.449000	-0.003000	-2.427173023279010966035685
0.451000	-0.003000	-2.432457359194112544997779
0.453000	-0.003000	-2.437538591740525006912321
0.455000	-0.003000	-2.442415718761068443853901
0.457000	-0.003000	-2.447087777680472253649668
0.459000	-0.003000	-2.451553845778914553221739
0.461000	-0.003000	-2.455813040454547735436108
0.463000	-0.003000	-2.459864519474894262174303
0.465000	-0.003000	-2.463707481217005224038985
0.467000	-0.003000	-2.467341164896268868034213
0.469000	-0.003000	-2.470764850783778943110747
0.471000	-0.003000	-2.473977860412158946701311
0.473000	-0.003000	-2.476979556769756118939085
0.475000	-0.003000	-2.479769344483115034449838
0.477000	-0.003000	-2.482346669987654408373601
0.479000	-0.003000	-2.484711021686471621450210
0.481000	-0.003000	-2.486861930097200357181464
0.483000	-0.003000	-2.488798967986863175383405
0.485000	-0.003000	-2.490521750494650188301193
0.487000	-0.003000	-2.492029935242582538990064
0.489000	-0.003000	-2.493323222433997621294566
0.491000	-0.003000	-2.494401354939824067002974
0.493000	-0.003000	-2.495264118372596318096157
0.495000	-0.003000	-2.495911341148193240968567
0.497000	-0.003000	-2.496342894535251044629831
0.499000	-0.003000	-2.496558692692251835154593
0.501000	-0.003000	-2.496558692692251835154593
0.503000	-0.003000	-2.496342894535251044629831
0.505000	-0.003000	-2.495911341148193240968567
0.507000	-0.003000	-2.495264118372596318096157
0.509000	-0.003000	-2.494401354939824067002974
0.511000	-0.003000	-2.493323222433997621294566
0.513000	-0.003000	-2.492029935242582538990064
0.515000	-0.003000	-2.490521750494650188301193
0.517000	-0.003000	-2.488798967986863175383405
0.519000	-0.003000	-2.486861930097200357181464
0.521000	-0.003000	-2.484711021686471177361000
0.523000	-0.003000	-2.482346669987654408373601
0.525000	-0.003000	-2.479769344483115034449838
0.527000	-0.003000	-2.476979556769755674849876
0.529000	-0.003000	-2.473977860412158946701311
0.531000	-0.003000	-2.470764850783778499021537
0.533000	-0.003000	-2.467341164896267979855793
0.535000	-0.003000	-2.463707481217004779949775
0.537000	-0.003000	-2.459864519474894262174303
0.539000	-0.003000	-2.455813040454547735436108
0.541000	-0.003000	-2.451553845778914553221739
0.543000	-0.003000	-2.447087777680472253649668
0.545000	-0.003000	-2.442415718761068887943111
0.547000	-0.003000	-2.437538591740525006912321
0.549000	-0.003000	-2.432457359194112544997779
0.551000	-0.003000	-2.427173023279010966035685
0.553000	-0.003000	-2.421686625449879670668452
0.555000	-0.003000	-2.415999246163655911345813
0.557000	-0.003000	-2.410112004573710553501087
0.559000	-0.003000	-2.404026058213503791449739
0.561000	-0.003000	-2.397742602669867384435065
0.563000	-0.003000	-2.391262871246066179509171
0.565000	-0.003000	-2.384588134614779697528775
0.567000	-0.003000	-2.377719700461146334902196
0.569000	-0.003000	-2.370658913116054922198828
0.571000	-0.003000	-2.363407153179803099618539
0.573000	-0.003000	-2.355965837136315688127297
0.575000	-0.003000	-2.348336416958078931571663
0.577000	-0.003000	-2.340520379701953590512176
0.579000	-0.003000	-2.332519247096063175206382
0.581000	-0.003000	-2.324334575117906975805226
0.583000	-0.003000	-2.315967953563906167602227
0.585000	-0.003000	-2.307421005610544195718603
0.587000	-0.003000	-2.298695387367305276171692
0.589000	-0.003000	-2.289792787421601527597659
0.591000	-0.003000	-2.280714926375868145669301
0.593000	-0.003000	-2.271463556377043779832547
0.595000	-0.003000	-2.262040460638616412580859
0.597000	-0.003000	-2.252447452955457674050876
0.599000	-0.003000	-2.242686377211632553496656
0.601000	-0.003000	-2.232759106881402111355328
0.603000	-0.003000	-2.222667544523624361119118
0.605000	-0.003000	-2.212413621269774477440251
0.607000	-0.003000	-2.201999296305786835148410
0.609000	-0.003000	-2.191426556347942256053329
0.611000	-0.003000	-2.180697415113018955423740
0.613000	-0.003000	-2.169813912782926124123151
0.615000	-0.003000	-2.158778115464039970561316
0.617000	-0.003000	-2.147592114641470040226068
0.619000	-0.003000	-2.136258026628473860597524
0.621000	-0.003000	-2.124777992011258387350381
0.623000	-0.003000	-2.113154175089376973772914
0.625000	-0.003000	-2.101388763311970997449407
0.627000	-0.003000	-2.089483966710065754313064
0.629000	-0.003000	-2.077442017325167977759293
0.631000	-0.003000	-2.065265168634380810175344
0.633000	-0.003000	-2.052955694972277811416461
0.635000	-0.003000	-2.040515890949766930617670
0.637000	-0.003000	-2.027948070870166041856919
0.639000	-0.003000	-2.015254568142738289537874
0.641000	-0.003000	-2.002437734693904847205204
0.643000	-0.003000	-1.989499940376375786144081
0.645000	-0.003000	-1.976443572376430202197639
0.647000	-0.003000	-1.963271034619571642210190
0.649000	-0.003000	-1.949984747174797750091102
0.651000	-0.003000	-1.936587145657710173907162
0.653000	-0.003000	-1.923080680632691219500430
0.655000	-0.003000	-1.909467817014386170626494
0.657000	-0.003000	-1.895751033468711543861218
0.659000	-0.003000	-1.881932821813617096040616
0.661000	-0.003000	-1.868015686419831622444576
0.663000	-0.003000	-1.854002143611809705348037
0.665000	-0.003000	-1.839894721069113225908609
0.667000	-0.003000	-1.825695957228440580166762
0.669000	-0.003000	-1.811408400686523201272848
0.671000	-0.003000	-1.797034609604117205705620
0.673000	-0.003000	-1.782577151111296220875602
0.675000	-0.003000	-1.768038600714260555335500
0.677000	-0.003000	-1.753421541703887864827038
0.679000	-0.003000	-1.738728564566216272524457
0.681000	-0.003000	-1.723962266395081543990386
0.683000	-0.003000	-1.709125250307105714497879
0.685000	-0.003000	-1.694220124859252329940773
0.687000	-0.003000	-1.679249503469127047239340
0.689000	-0.003000	-1.664216003838243640444716
0.691000	-0.003000	-1.649122247378439265474981
0.693000	-0.003000	-1.633970858641623724594183
0.695000	-0.003000	-1.618764464753070786429134
0.697000	-0.003000	-1.603505694848420093379104
0.699000	-0.003000	-1.588197179514576840020368
0.701000	-0.003000	-1.572841550234692631349276
0.703000	-0.003000	-1.557441438837399605432665
0.705000	-0.003000	-1.541999476950468794811400
0.707000	-0.003000	-1.526518295459068141894932
0.709000	-0.003000	-1.511000523968777597971780
0.711000	-0.003000	-1.495448790273522954308305
0.713000	-0.003000	-1.479865719828601156038417
0.715000	-0.003000	-1.464253935228926994938092
0.717000	-0.003000	-1.448616055692669490895241
0.719000	-0.003000	-1.432954696550417406086808
0.721000	-0.003000	-1.417272468740017332677894
0.723000	-0.003000	-1.401571978307220911474928
0.725000	-0.003000	-1.385855825912277738964917
0.727000	-0.003000	-1.370126606342598751808737
0.729000	-0.003000	-1.354386908031622871462218
0.731000	-0.003000	-1.338639312583995488736832
0.733000	-0.003000	-1.322886394307197566178047
0.735000	-0.003000	-1.307130719749709291122031
0.737000	-0.003000	-1.291374847245838619613778
0.739000	-0.003000	-1.275621326467309968322184
0.741000	-0.003000	-1.259872697981706757275333
0.743000	-0.003000	-1.244131492817874384826382
0.745000	-0.003000	-1.228400232038360462283322
0.747000	-0.003000	-1.212681426318990451918012
0.749000	-0.003000	-1.196977575535638438353203
0.751000	-0.003000	-1.181291168358302279273175
0.753000	-0.003000	-1.165624681852517996460961
0.755000	-0.003000	-1.149980581088203779316359
0.757000	-0.003000	-1.134361318755985781336904
0.759000	-0.003000	-1.118769334791067882051152
0.761000	-0.003000	-1.103207056004689823325293
0.763000	-0.003000	-1.087676895723233894130999
0.765000	-0.003000	-1.072181253435006809127117
0.767000	-0.003000	-1.056722514444748739492752
0.769000	-0.003000	-1.041303049535899916122617
0.771000	-0.003000	-1.025925214640647009645136
0.773000	-0.003000	-1.010591350517779263284979
0.775000	-0.003000	-0.995303782438373030316825
0.777000	-0.003000	-0.980064819879318593898176
0.779000	-0.003000	-0.964876756224698706176923
0.781000	-0.003000	-0.949741868475026618234835
0.783000	-0.003000	-0.934662416964340492242513
0.785000	-0.003000	-0.919640645085155306048819
0.787000	-0.003000	-0.904678779021257040149351
0.789000	-0.003000	-0.889779027488338258855549
0.791000	-0.003000	-0.874943581482442556129797
0.793000	-0.003000	-0.860174614036211093726081
0.795000	-0.003000	-0.845474279982884158179957
0.797000	-0.003000	-0.830844715728064620030580
0.799000	-0.003000	-0.816288039029162915127813
0.801000	-0.003000	-0.801806348782518107931594
0.803000	-0.003000	-0.787401724818136528050161
0.805000	-0.003000	-0.773076227702007567899045
0.807000	-0.003000	-0.758831898545940131128873
0.809000	-0.003000	-0.744670758824867773384426
0.811000	-0.003000	-0.730594810201562472329329
0.813000	-0.003000	-0.716606034358689636398765
0.815000	-0.003000	-0.702706392838148841128998
0.817000	-0.003000	-0.688897826887614028734674
0.819000	-0.003000	-0.675182257314209999243815
0.821000	-0.003000	-0.661561584345243591798180
0.823000	-0.003000	-0.648037687495906178369864
0.825000	-0.003000	-0.634612425443865535434895
0.827000	-0.003000	-0.621287635910656166338129
0.829000	-0.003000	-0.608065135549779367529766
0.831000	-0.003000	-0.594946719841410343043719
0.833000	-0.003000	-0.581934162993628989468675
0.835000	-0.003000	-0.569029217850057222882754
0.837000	-0.003000	-0.556233615803807146527049
0.839000	-0.003000	-0.543549066717633810874588
0.841000	-0.003000	-0.530977258850179434368499
0.843000	-0.003000	-0.518519858788199172749955
0.845000	-0.003000	-0.506178511384651641513699
0.847000	-0.003000	-0.493954839702539394430403
0.849000	-0.003000	-0.481850444964377511158915
0.851000	-0.003000	-0.469866906507165504880419
0.853000	-0.003000	-0.458005781742750750495929
0.855000	-0.003000	-0.446268606123438715815865
0.857000	-0.003000	-0.434656893112736197881674
0.859000	-0.003000	-0.423172134161092117210501
0.861000	-0.003000	-0.411815798686504641601402
0.863000	-0.003000	-0.400589334059860191494806
0.865000	-0.003000	-0.389494165594872154834150
0.867000	-0.003000	-0.378531696542479756395494
0.869000	-0.003000	-0.367703308089569025352006
0.871000	-0.003000	-0.357010359361884521689490
0.873000	-0.003000	-0.346454187430979332340542
0.875000	-0.003000	-0.336036107325071387030846
0.877000	-0.003000	-0.325757412043662153422474
0.879000	-0.003000	-0.315619372575773660116738
0.881000	-0.003000	-0.305623237921660961813330
0.883000	-0.003000	-0.295770235117856772344425
0.885000	-0.003000	-0.286061569265404880280101
0.887000	-0.003000	-0.276498423561131301262606
0.889000	-0.003000	-0.267081959331822049730221
0.891000	-0.003000	-0.257813316071145048891111
0.893000	-0.003000	-0.248693611479185366919253
0.895000	-0.003000	-0.239723941504440707372936
0.897000	-0.003000	-0.230905380388137182468000
0.899000	-0.003000	-0.222238980710717987099301
0.901000	-0.003000	-0.213725773440363281396870
0.903000	-0.003000	-0.205366767983395731578256
0.905000	-0.003000	-0.197162952236430377706000
0.907000	-0.003000	-0.189115292640130272516785
0.909000	-0.003000	-0.181224734234419010414641
0.911000	-0.003000	-0.173492200715017114154293
0.913000	-0.003000	-0.165918594491161780490884
0.915000	-0.003000	-0.158504796744369041983092
0.917000	-0.003000	-0.151251667488107532921759
0.919000	-0.003000	-0.144160045628242694526477
0.921000	-0.003000	-0.137230749024124076829168
0.923000	-0.003000	-0.130464574550178208367512
0.925000	-0.003000	-0.123862298157879302529238
0.927000	-0.003000	-0.117424674937973580468586
0.929000	-0.003000	-0.111152439182820611529579
0.931000	-0.003000	-0.105046304448737581882511
0.933000	-0.003000	-0.099106963618217427947066
0.935000	-0.003000	-0.093335088961903095450268
0.937000	-0.003000	-0.087731332200199962922937
0.939000	-0.003000	-0.082296324564409717439162
0.941000	-0.003000	-0.077030676857273175373031
0.943000	-0.003000	-0.071934979512809624213610
0.945000	-0.003000	-0.067009802655349490208003
0.947000	-0.003000	-0.062255696157647318067507
0.949000	-0.003000	-0.057673189697978181900151
0.951000	-0.003000	-0.053262792816115761551643
0.953000	-0.003000	-0.049024994968094398606340
0.955000	-0.003000	-0.044960265579661901069741
0.957000	-0.003000	-0.041069054098332051505604
0.959000	-0.003000	-0.037351790043948368547078
0.961000	-0.003000	-0.033808883057674203598264
0.963000	-0.003000	-0.030440722949329840352206
0.965000	-0.003000	-0.027247679742994652257737
0.967000	-0.003000	-0.024230103720802861205774
0.969000	-0.003000	-0.021388325464859025970554
0.971000	-0.003000	-0.018722655897206997438476
0.973000	-0.003000	-0.016233386317786049901635
0.975000	-0.003000	-0.013920788440315729969643
0.977000	-0.003000	-0.011785114426048785840617
0.979000	-0.003000	-0.009826596915340803095607
0.981000	-0.003000	-0.008045449056986177585604
0.983000	-0.003000	-0.006441864535273307719454
0.985000	-0.003000	-0.005016017594716581755321
0.987000	-0.003000	-0.003768063062426580712982
0.989000	-0.003000	-0.002698136368083678838375
0.991000	-0.003000	-0.001806353561483102975957
0.993000	-0.003000	-0.001092811327624948177298
0.995000	-0.003000	-0.000557586999323964722063
0.997000	-0.003000	-0.000200738567323151674386
0.999000	-0.003000	-0.000022304687890141700979



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p01/density/outputDN.dat <==
-0.999000	-0.003000	0.943032865629198413515155
-0.997000	-0.003000	0.943027491437002485241692
-0.995000	-0.003000	0.943016933086080477721680
-0.993000	-0.003000	0.943001192187323145077471
-0.991000	-0.003000	0.942980271125330560266775
-0.989000	-0.003000	0.942954173058009992303141
-0.987000	-0.003000	0.942922901916046329873211
-0.985000	-0.003000	0.942886462402243719083117
-0.983000	-0.003000	0.942844859990739858623954
-0.981000	-0.003000	0.942798100926091398044093
-0.979000	-0.003000	0.942746192222233880819715
-0.977000	-0.003000	0.942689141661312346442969
-0.975000	-0.003000	0.942626957792388475709799
-0.973000	-0.003000	0.942559649930016840713165
-0.971000	-0.003000	0.942487228152700029504274
-0.969000	-0.003000	0.942409703301214984882961
-0.967000	-0.003000	0.942327086976816663543843
-0.965000	-0.003000	0.942239391539316351042999
-0.963000	-0.003000	0.942146630105036186897394
-0.961000	-0.003000	0.942048816544643452530750
-0.959000	-0.003000	0.941945965480861624463671
-0.957000	-0.003000	0.941838092286070183156710
-0.955000	-0.003000	0.941725213079797840443064
-0.953000	-0.003000	0.941607344726142048152440
-0.951000	-0.003000	0.941484504831177737571579
-0.949000	-0.003000	0.941356711740492180240381
-0.947000	-0.003000	0.941223984537148949947039
-0.945000	-0.003000	0.941086343040678507954055
-0.943000	-0.003000	0.940943807808268584125244
-0.941000	-0.003000	0.940796400140335720152507
-0.939000	-0.003000	0.940644142094363200357066
-0.937000	-0.003000	0.940487056513677477376234
-0.935000	-0.003000	0.940325167082105450866436
-0.933000	-0.003000	0.940158498421765576047449
-0.931000	-0.003000	0.939987076260043186159976
-0.929000	-0.003000	0.939810927703428222734772
-0.927000	-0.003000	0.939630081670300154605968
-0.925000	-0.003000	0.939444569551341812640999
-0.923000	-0.003000	0.939254426183560586771648
-0.921000	-0.003000	0.939059691239512717153559
-0.919000	-0.003000	0.938860411143791373511647
-0.917000	-0.003000	0.938656641629902033230337
-0.915000	-0.003000	0.938448451037759645565473
-0.913000	-0.003000	0.938235924421042644105739
-0.911000	-0.003000	0.938019168481846410401204
-0.909000	-0.003000	0.937798317277263926428077
-0.907000	-0.003000	0.937573538551766061388548
-0.905000	-0.003000	0.937345040447525534865747
-0.903000	-0.003000	0.937113078242664654382565
-0.901000	-0.003000	0.936877960678147214679257
-0.899000	-0.003000	0.936640055372012447776342
-0.897000	-0.003000	0.936399792798168983942730
-0.895000	-0.003000	0.936157668335706016904396
-0.893000	-0.003000	0.935914241977807370709286
-0.891000	-0.003000	0.935670135423894655524180
-0.889000	-0.003000	0.935426026454347803174016
-0.887000	-0.003000	0.935182640687313049276952
-0.885000	-0.003000	0.934940741020656163051683
-0.883000	-0.003000	0.934701115246544311787602
-0.881000	-0.003000	0.934464562470716630926404
-0.879000	-0.003000	0.934231879057388137077567
-0.877000	-0.003000	0.934003844845008979191903
-0.875000	-0.003000	0.933781210337077838268272
-0.873000	-0.003000	0.933564685472965116730393
-0.871000	-0.003000	0.933354930439844632239499
-0.869000	-0.003000	0.933152548816064131287362
-0.867000	-0.003000	0.932958083157841344679184
-0.865000	-0.003000	0.932772012973040687278115
-0.863000	-0.003000	0.932594754882685061936343
-0.861000	-0.003000	0.932426664662721060850004
-0.859000	-0.003000	0.932268040790154017827263
-0.857000	-0.003000	0.932119129088687214945708
-0.855000	-0.003000	0.931980128075141411869708
-0.853000	-0.003000	0.931851194642068225704179
-0.851000	-0.003000	0.931732449765528714102913
-0.849000	-0.003000	0.931623983991345716582089
-0.847000	-0.003000	0.931525862520422354151606
-0.845000	-0.003000	0.931438129777680146048624
-0.843000	-0.003000	0.931360813405398113573597
-0.841000	-0.003000	0.931293927667639853673620
-0.839000	-0.003000	0.931237476287124166240972
-0.837000	-0.003000	0.931191454759668357787916
-0.835000	-0.003000	0.931155852205468481663786
-0.833000	-0.003000	0.931130652822699023118957
-0.831000	-0.003000	0.931115837009142799374217
-0.829000	-0.003000	0.931111382213642646554774
-0.827000	-0.003000	0.931117263572694753293035
-0.825000	-0.003000	0.931133454379807212752951
-0.823000	-0.003000	0.931159926427272521820555
-0.821000	-0.003000	0.931196650252413937742801
-0.819000	-0.003000	0.931243595313573369054438
-0.817000	-0.003000	0.931300730115280694931812
-0.815000	-0.003000	0.931368022297241249241040
-0.813000	-0.003000	0.931445438697937722061226
-0.811000	-0.003000	0.931532945400659229129303
-0.809000	-0.003000	0.931630507767507776151206
-0.807000	-0.003000	0.931738090465261015182818
-0.805000	-0.003000	0.931855657485747612689408
-0.803000	-0.003000	0.931983172162541784189216
-0.801000	-0.003000	0.932120597185171928522607
-0.799000	-0.003000	0.932267894611628511469803
-0.797000	-0.003000	0.932425025879682012330818
-0.795000	-0.003000	0.932591951817333675300858
-0.793000	-0.003000	0.932768632652606566324494
-0.791000	-0.003000	0.932955028022803722898004
-0.789000	-0.003000	0.933151096983311223453939
-0.787000	-0.003000	0.933356798016000133166870
-0.785000	-0.003000	0.933572089037249752685454
-0.783000	-0.003000	0.933796927405620369455619
-0.781000	-0.003000	0.934031269929181506839200
-0.779000	-0.003000	0.934275072872506329169084
-0.777000	-0.003000	0.934528291963338197945177
-0.775000	-0.003000	0.934790882398934042107896
-0.773000	-0.003000	0.935062798852090204526633
-0.771000	-0.003000	0.935343995476850209591646
-0.769000	-0.003000	0.935634425913904110849728
-0.767000	-0.003000	0.935934043295676532103755
-0.765000	-0.003000	0.936242800251113393983360
-0.763000	-0.003000	0.936560648910164439406856
-0.761000	-0.003000	0.936887540907969884607098
-0.759000	-0.003000	0.937223427388751084698981
-0.757000	-0.003000	0.937568259009413096372043
-0.755000	-0.003000	0.937921985942856584195226
-0.753000	-0.003000	0.938284557881008951518709
-0.751000	-0.003000	0.938655924037574362905900
-0.749000	-0.003000	0.939036033150506987965400
-0.747000	-0.003000	0.939424833484213239742644
-0.745000	-0.003000	0.939822272831482896648936
-0.743000	-0.003000	0.940228298515156324377529
-0.741000	-0.003000	0.940642857389530351319706
-0.739000	-0.003000	0.941065895841505684060735
-0.737000	-0.003000	0.941497359791480525892382
-0.735000	-0.003000	0.941937194693994728211806
-0.733000	-0.003000	0.942385345538127139342066
-0.731000	-0.003000	0.942841756847649592465643
-0.729000	-0.003000	0.943306372680944416053705
-0.727000	-0.003000	0.943779136630685244746530
-0.725000	-0.003000	0.944259991823288902246247
-0.723000	-0.003000	0.944748880918137690088088
-0.721000	-0.003000	0.945245746106581297141247
-0.719000	-0.003000	0.945750529110718551883963
-0.717000	-0.003000	0.946263171181964568567935
-0.715000	-0.003000	0.946783613099405951807341
-0.713000	-0.003000	0.947311795167949388662976
-0.711000	-0.003000	0.947847657216268846269713
-0.709000	-0.003000	0.948391138594550375806591
-0.707000	-0.003000	0.948942178172045514017441
-0.705000	-0.003000	0.949500714334431283880633
-0.703000	-0.003000	0.950066684980985676212129
-0.701000	-0.003000	0.950640027521578057090323
-0.699000	-0.003000	0.951220678873484271065308
-0.697000	-0.003000	0.951808575458024885840302
-0.695000	-0.003000	0.952403653197034683053346
-0.693000	-0.003000	0.953005847509166281739112
-0.691000	-0.003000	0.953615093306032779452153
-0.689000	-0.003000	0.954231324988192408653731
-0.687000	-0.003000	0.954854476440981203566594
-0.685000	-0.003000	0.955484481030197230211343
-0.683000	-0.003000	0.956121271597640487449610
-0.681000	-0.003000	0.956764780456512919926126
-0.679000	-0.003000	0.957414939386685204247840
-0.677000	-0.003000	0.958071679629831418623098
-0.675000	-0.003000	0.958734931884438812410565
-0.673000	-0.003000	0.959404626300696006246937
-0.671000	-0.003000	0.960080692475264507734778
-0.669000	-0.003000	0.960763059445939870961695
-0.667000	-0.003000	0.961451655686203832118508
-0.665000	-0.003000	0.962146409099675858911382
-0.663000	-0.003000	0.962847247014467333414700
-0.661000	-0.003000	0.963554096177443697435194
-0.659000	-0.003000	0.964266882748397669011808
-0.657000	-0.003000	0.964985532294144965348437
-0.655000	-0.003000	0.965709969782537203109030
-0.653000	-0.003000	0.966440119576408740442730
-0.651000	-0.003000	0.967175905427454019047673
-0.649000	-0.003000	0.967917250470045287258358
-0.647000	-0.003000	0.968664077214996033227123
-0.645000	-0.003000	0.969416307543273791935690
-0.643000	-0.003000	0.970173862699670319642564
-0.641000	-0.003000	0.970936663286432355413069
-0.639000	-0.003000	0.971704629256862517650006
-0.637000	-0.003000	0.972477679908892223004102
-0.635000	-0.003000	0.973255733878637396827571
-0.633000	-0.003000	0.974038709133937752326915
-0.631000	-0.003000	0.974826522967890518600598
-0.629000	-0.003000	0.975619091992382836409092
-0.627000	-0.003000	0.976416332131627040524791
-0.625000	-0.003000	0.977218158615710708048141
-0.623000	-0.003000	0.978024485974160695533897
-0.621000	-0.003000	0.978835228029531712046207
-0.619000	-0.003000	0.979650297891024313123864
-0.617000	-0.003000	0.980469607948137755748519
-0.615000	-0.003000	0.981293069864364375654020
-0.613000	-0.003000	0.982120594570930482980486
-0.611000	-0.003000	0.982952092260591103745071
-0.609000	-0.003000	0.983787472381484895400661
-0.607000	-0.003000	0.984626643631052123062375
-0.605000	-0.003000	0.985469513950029907256578
-0.603000	-0.003000	0.986315990516524077058591
-0.601000	-0.003000	0.987165979740170729250792
-0.599000	-0.003000	0.988019387256394043816954
-0.597000	-0.003000	0.988876117920767572222474
-0.595000	-0.003000	0.989736075803493542402123
-0.593000	-0.003000	0.990599164184002067834456
-0.591000	-0.003000	0.991465285545686692003642
-0.589000	-0.003000	0.992334341570784816966011
-0.587000	-0.003000	0.993206233135410121448672
-0.585000	-0.003000	0.994080860304754398981686
-0.583000	-0.003000	0.994958122328458927086103
-0.581000	-0.003000	0.995837917636174574376184
-0.579000	-0.003000	0.996720143833314642378696
-0.577000	-0.003000	0.997604697697011544299528
-0.575000	-0.003000	0.998491475172285647410320
-0.573000	-0.003000	0.999380371368435493906190
-0.571000	-0.003000	1.000271280555657504862666
-0.569000	-0.003000	1.001164096161904604187498
-0.567000	-0.003000	1.002058710769989424704818
-0.565000	-0.003000	1.002955016114944752914084
-0.563000	-0.003000	1.003852903081647873761995
-0.561000	-0.003000	1.004752261702717586189237
-0.559000	-0.003000	1.005652981156692105102479
-0.557000	-0.003000	1.006554949766501394492479
-0.555000	-0.003000	1.007458054998242813482534
-0.553000	-0.003000	1.008362183460262739842506
-0.551000	-0.003000	1.009267220902570816321031
-0.549000	-0.003000	1.010173052216576605744081
-0.547000	-0.003000	1.011079561435179741124557
-0.545000	-0.003000	1.011986631733208463757023
-0.543000	-0.003000	1.012894145428227865579629
-0.541000	-0.003000	1.013801983981725829409015
-0.539000	-0.003000	1.014710028000683106341739
-0.537000	-0.003000	1.015618157239547292292059
-0.535000	-0.003000	1.016526250602613146156727
-0.533000	-0.003000	1.017434186146829455665852
-0.531000	-0.003000	1.018341841085034449321256
-0.529000	-0.003000	1.019249091789637073901531
-0.527000	-0.003000	1.020155813796753241362580
-0.525000	-0.003000	1.021061881810807481230086
-0.523000	-0.003000	1.021967169709615541606240
-0.521000	-0.003000	1.022871550549952157638245
-0.519000	-0.003000	1.023774896573617088080255
-0.517000	-0.003000	1.024677079214019403963221
-0.515000	-0.003000	1.025577969103276254614343
-0.513000	-0.003000	1.026477436079847649352814
-0.511000	-0.003000	1.027375349196714582333811
-0.509000	-0.003000	1.028271576730116487752298
-0.507000	-0.003000	1.029165986188845804960579
-0.505000	-0.003000	1.030058444324127409075231
-0.503000	-0.003000	1.030948817140079576404332
-0.501000	-0.003000	1.031836969904776246664824
-0.499000	-0.003000	1.032722767161917243328162
-0.497000	-0.003000	1.033606072743114223655425
-0.495000	-0.003000	1.034486749780808789722641
-0.493000	-0.003000	1.035364660721826535194623
-0.491000	-0.003000	1.036239667341581904835834
-0.489000	-0.003000	1.037111630758940306051841
-0.487000	-0.003000	1.037980411451747686513158
-0.485000	-0.003000	1.038845869273037125779524
-0.483000	-0.003000	1.039707863467922654976405
-0.481000	-0.003000	1.040566252691186521772693
-0.479000	-0.003000	1.041420895025567228131536
-0.477000	-0.003000	1.042271648000766326447319
-0.475000	-0.003000	1.043118368613167534775243
-0.473000	-0.003000	1.043960913346285490632681
-0.471000	-0.003000	1.044799138191950804710473
-0.469000	-0.003000	1.045632898672232080627964
-0.467000	-0.003000	1.046462049862111332032555
-0.465000	-0.003000	1.047286446412910354553105
-0.463000	-0.003000	1.048105942576476934391394
-0.461000	-0.003000	1.048920392230137776934384
-0.459000	-0.003000	1.049729648902423484457813
-0.457000	-0.003000	1.050533565799565804965710
-0.455000	-0.003000	1.051331995832777144173065
-0.453000	-0.003000	1.052124791646309898140998
-0.451000	-0.003000	1.052911805646305376527039
-0.449000	-0.003000	1.053692890030428541692231
-0.447000	-0.003000	1.054467896818295002958621
-0.445000	-0.003000	1.055236677882691376240132
-0.443000	-0.003000	1.055999084981587676779213
-0.441000	-0.003000	1.056754969790943299301489
-0.439000	-0.003000	1.057504183938309028079061
-0.437000	-0.003000	1.058246579037217749430511
-0.435000	-0.003000	1.058982006722370305951131
-0.433000	-0.003000	1.059710318685608276823018
-0.431000	-0.003000	1.060431366712675460561854
-0.429000	-0.003000	1.061145002720760954773027
-0.427000	-0.003000	1.061851078796823166783270
-0.425000	-0.003000	1.062549447236694977192428
-0.423000	-0.003000	1.063239960584961396605763
-0.421000	-0.003000	1.063922471675625924802944
-0.419000	-0.003000	1.064596833673579601153847
-0.417000	-0.003000	1.065262900116926925164762
-0.415000	-0.003000	1.065920524960279225368254
-0.413000	-0.003000	1.066569562619245514767385
-0.411000	-0.003000	1.067209868016519846989354
-0.409000	-0.003000	1.067841296630271719081406
-0.407000	-0.003000	1.068463704545892234420990
-0.405000	-0.003000	1.069076948512629243737138
-0.403000	-0.003000	1.069680886007312814456327
-0.401000	-0.003000	1.070275375306027898503203
-0.399000	-0.003000	1.070860275555737484154406
-0.397000	-0.003000	1.071435446859239748462755
-0.395000	-0.003000	1.072000750265551527462549
-0.393000	-0.003000	1.072556044728791402320667
-0.391000	-0.003000	1.073101192503770784369976
-0.389000	-0.003000	1.073636057619300920862315
-0.387000	-0.003000	1.074160504800380167012008
-0.385000	-0.003000	1.074674399887944442610888
-0.383000	-0.003000	1.075177609909372833385532
-0.381000	-0.003000	1.075670003134099328434559
-0.379000	-0.003000	1.076151449128749160166763
-0.377000	-0.003000	1.076621818812334430148780
-0.375000	-0.003000	1.077080984511520345137114
-0.373000	-0.003000	1.077528820015976496193844
-0.371000	-0.003000	1.077965200633818732001146
-0.369000	-0.003000	1.078390003247137629571739
-0.367000	-0.003000	1.078803106367603126258814
-0.365000	-0.003000	1.079204390192147089422292
-0.363000	-0.003000	1.079593736658714719922614
-0.361000	-0.003000	1.079971029502078794237718
-0.359000	-0.003000	1.080336154309720075872292
-0.357000	-0.003000	1.080688998577767456765741
-0.355000	-0.003000	1.081029451766992055539163
-0.353000	-0.003000	1.081357405358853052135260
-0.351000	-0.003000	1.081672752911574164613739
-0.349000	-0.003000	1.081975390116240109961154
-0.347000	-0.003000	1.082265214852880408358260
-0.345000	-0.003000	1.082542127246514107596909
-0.343000	-0.003000	1.082806029723112350993119
-0.341000	-0.003000	1.083056827065434379875342
-0.339000	-0.003000	1.083294426468688342879432
-0.337000	-0.003000	1.083518737595962733166743
-0.335000	-0.003000	1.083729672633371832191074
-0.333000	-0.003000	1.083927146344855207971136
-0.331000	-0.003000	1.084111076126579753520218
-0.329000	-0.003000	1.084281382060882981122063
-0.327000	-0.003000	1.084437986969699618811092
-0.325000	-0.003000	1.084580816467426656046769
-0.323000	-0.003000	1.084709799013162223602080
-0.321000	-0.003000	1.084824865962280338038681
-0.319000	-0.003000	1.084925951617283335082220
-0.317000	-0.003000	1.085012993277893134091983
-0.315000	-0.003000	1.085085931290326266562829
-0.313000	-0.003000	1.085144709095717807656456
-0.311000	-0.003000	1.085189273277639587789167
-0.309000	-0.003000	1.085219573608677157139368
-0.307000	-0.003000	1.085235563096012878503416
-0.305000	-0.003000	1.085237198025977845006196
-0.303000	-0.003000	1.085224438007529323968470
-0.301000	-0.003000	1.085197246014596661467522
-0.299000	-0.003000	1.085155588427271666773777
-0.297000	-0.003000	1.085099435071782636441640
-0.295000	-0.003000	1.085028759259214270471716
-0.293000	-0.003000	1.084943537822931292069484
-0.291000	-0.003000	1.084843751154656921187325
-0.289000	-0.003000	1.084729383239170896757742
-0.287000	-0.003000	1.084600421687573090778756
-0.285000	-0.003000	1.084456857769082960274432
-0.283000	-0.003000	1.084298686441321102336133
-0.281000	-0.003000	1.084125906379044490535080
-0.279000	-0.003000	1.083938520001284100402472
-0.277000	-0.003000	1.083736533496849618884994
-0.275000	-0.003000	1.083519956848170151531008
-0.273000	-0.003000	1.083288803853418746925286
-0.271000	-0.003000	1.083043092146900088224015
-0.269000	-0.003000	1.082782843217655388556864
-0.267000	-0.003000	1.082508082426255180408248
-0.265000	-0.003000	1.082218839019749800911541
-0.263000	-0.003000	1.081915146144738493205750
-0.261000	-0.003000	1.081597040858535807572594
-0.259000	-0.003000	1.081264564138400441350996
-0.257000	-0.003000	1.080917760888807421792990
-0.255000	-0.003000	1.080556679946726994501205
-0.253000	-0.003000	1.080181374084896894771646
-0.251000	-0.003000	1.079791900013060912399965
-0.249000	-0.003000	1.079388318377153099802968
-0.247000	-0.003000	1.078970693756412080333007
-0.245000	-0.003000	1.078539094658405916860033
-0.243000	-0.003000	1.078093593511951775454349
-0.241000	-0.003000	1.077634266657923944876529
-0.239000	-0.003000	1.077161194337927785369402
-0.237000	-0.003000	1.076674460680842271287361
-0.235000	-0.003000	1.076174153687216028529861
-0.233000	-0.003000	1.075660365211514868377662
-0.231000	-0.003000	1.075133190942217487062749
-0.229000	-0.003000	1.074592730379759553116514
-0.227000	-0.003000	1.074039086812322851827162
-0.225000	-0.003000	1.073472367289482143348778
-0.223000	-0.003000	1.072892682593701962900923
-0.221000	-0.003000	1.072300147209705789563827
-0.219000	-0.003000	1.071694879291716917535382
-0.217000	-0.003000	1.071077000628586572972267
-0.215000	-0.003000	1.070446636606825929760589
-0.213000	-0.003000	1.069803916171555346892319
-0.211000	-0.003000	1.069148971785393920086449
-0.209000	-0.003000	1.068481939385309109624700
-0.207000	-0.003000	1.067802958337448426817673
-0.205000	-0.003000	1.067112171389991592818092
-0.203000	-0.003000	1.066409724624047372643076
-0.201000	-0.003000	1.065695767402637050835779
-0.199000	-0.003000	1.064970452317818505605374
-0.197000	-0.003000	1.064233935136015052336234
-0.195000	-0.003000	1.063486374741631435014710
-0.193000	-0.003000	1.062727933079097519808442
-0.191000	-0.003000	1.061958775093515550125289
-0.189000	-0.003000	1.061179068670199621138295
-0.187000	-0.003000	1.060388984573537030087209
-0.185000	-0.003000	1.059588696385835859814506
-0.183000	-0.003000	1.058778380447159106481081
-0.181000	-0.003000	1.057958215797682566261528
-0.179000	-0.003000	1.057128384124851550041058
-0.177000	-0.003000	1.056289069718724382695996
-0.175000	-0.003000	1.055440459440427192205902
-0.173000	-0.003000	1.054582742710783671569175
-0.171000	-0.003000	1.053716111529071852714878
-0.169000	-0.003000	1.052840760535667552488803
-0.167000	-0.003000	1.051956887137221352546135
-0.165000	-0.003000	1.051064691719118204815686
-0.163000	-0.003000	1.050164377977292007315668
-0.161000	-0.003000	1.049256153409948932875295
-0.159000	-0.003000	1.048340230019057628396695
-0.157000	-0.003000	1.047416825281025198890461
-0.155000	-0.003000	1.046486163454835027764034
-0.153000	-0.003000	1.045548477302775003394686
-0.151000	-0.003000	1.044604010301937391247407
-0.149000	-0.003000	1.043653019421912464537172
-0.147000	-0.003000	1.042695778533113015740241
-0.145000	-0.003000	1.041732582488796188258107
-0.143000	-0.003000	1.040763751890081856288361
-0.141000	-0.003000	1.039789638496140256052058
-0.139000	-0.003000	1.038810631181334764860935
-0.137000	-0.003000	1.037827162269596259491777
-0.135000	-0.003000	1.036839713997677714374390
-0.133000	-0.003000	1.035848824779715737776087
-0.131000	-0.003000	1.034855094874074232791372
-0.129000	-0.003000	1.033859190999829369417284
-0.127000	-0.003000	1.032861849424826283794232
-0.125000	-0.003000	1.031863877059579381878507
-0.123000	-0.003000	1.030866150148354254412197
-0.121000	-0.003000	1.029869610253470790794950
-0.119000	-0.003000	1.028875257378620178272399
-0.117000	-0.003000	1.027884140263120471558977
-0.115000	-0.003000	1.026897344086853403055670
-0.113000	-0.003000	1.025915976035513210717909
-0.111000	-0.003000	1.024941149365475201449271
-0.109000	-0.003000	1.023973966754676334645069
-0.107000	-0.003000	1.023015503811397275413242
-0.105000	-0.003000	1.022066793623864322526629
-0.103000	-0.003000	1.021128813165944615448666
-0.101000	-0.003000	1.020202472233215917896132
-0.099000	-0.003000	1.019288605384014223531608
-0.097000	-0.003000	1.018387967123749904274632
-0.095000	-0.003000	1.017501230324187710962747
-0.093000	-0.003000	1.016628987639319303681873
-0.091000	-0.003000	1.015771755489552008455689
-0.089000	-0.003000	1.014929980053113967031209
-0.087000	-0.003000	1.014104044636344736929345
-0.085000	-0.003000	1.013294277792449848973888
-0.083000	-0.003000	1.012500961612590844040938
-0.081000	-0.003000	1.011724339709575870571712
-0.079000	-0.003000	1.010964624535280353967437
-0.077000	-0.003000	1.010222003800775869564177
-0.075000	-0.003000	1.009496645887899557436640
-0.073000	-0.003000	1.008788704241632805391760
-0.071000	-0.003000	1.008098320808106906909529
-0.069000	-0.003000	1.007425628631826830527984
-0.067000	-0.003000	1.006770753749966162970964
-0.065000	-0.003000	1.006133816526042057404311
-0.063000	-0.003000	1.005514932555640950084808
-0.061000	-0.003000	1.004914213258799815520206
-0.059000	-0.003000	1.004331766252059665589513
-0.057000	-0.003000	1.003767695571622375894094
-0.055000	-0.003000	1.003222101799813748002066
-0.053000	-0.003000	1.002695082131216386400752
-0.051000	-0.003000	1.002186730402706782427913
-0.049000	-0.003000	1.001697137102829815447080
-0.047000	-0.003000	1.001226389369936908835257
-0.045000	-0.003000	1.000774570984586109290149
-0.043000	-0.003000	1.000341762359288733108542
-0.041000	-0.003000	0.999928040527241823731686
-0.039000	-0.003000	0.999533479130893964814675
-0.037000	-0.003000	0.999158148410750013290738
-0.035000	-0.003000	0.998802115194604489545327
-0.033000	-0.003000	0.998465442887285670181541
-0.031000	-0.003000	0.998148191460940803487745
-0.029000	-0.003000	0.997850417445873327793038
-0.027000	-0.003000	0.997572173921931093509841
-0.025000	-0.003000	0.997313510510445699885906
-0.023000	-0.003000	0.997074473366714397748467
-0.021000	-0.003000	0.996855105173025557441235
-0.019000	-0.003000	0.996655445132219042214672
-0.017000	-0.003000	0.996475528961781265024911
-0.015000	-0.003000	0.996315388888467379224778
-0.013000	-0.003000	0.996175053643450936213810
-0.011000	-0.003000	0.996054548457993460530702
-0.009000	-0.003000	0.995953895059636495901145
-0.007000	-0.003000	0.995873111668907906590675
-0.005000	-0.003000	0.995812212996543877352451
-0.003000	-0.003000	0.995771210241223503345509
-0.001000	-0.003000	0.995750111087813638555133
0.001000	-0.003000	0.995748919706124224759947
0.003000	-0.003000	0.995767636750171658555075
0.005000	-0.003000	0.995806259357950418475980
0.007000	-0.003000	0.995864781151712841200663
0.009000	-0.003000	0.995943192238755714562615
0.011000	-0.003000	0.996041479212717684177392
0.013000	-0.003000	0.996159625155382255634606
0.015000	-0.003000	0.996297609638995496084135
0.017000	-0.003000	0.996455408729090996722277
0.019000	-0.003000	0.996632994987833087385809
0.021000	-0.003000	0.996830337477872197027295
0.023000	-0.003000	0.997047401766721130833560
0.025000	-0.003000	0.997284149931651264786581
0.027000	-0.003000	0.997540540565113764692740
0.029000	-0.003000	0.997816528780688494215667
0.031000	-0.003000	0.998112066219563942581772
0.033000	-0.003000	0.998427101057553167962055
0.035000	-0.003000	0.998761578012649642310805
0.037000	-0.003000	0.999115438353125662196419
0.039000	-0.003000	0.999488619906179542873303
0.041000	-0.003000	0.999881057067131484572542
0.043000	-0.003000	1.000292680809168777145146
0.045000	-0.003000	1.000723418693624466868641
0.047000	-0.003000	1.001173194880747185919745
0.049000	-0.003000	1.001641930140864777953880
0.051000	-0.003000	1.002129541865699691172154
0.053000	-0.003000	1.002635944079317775745608
0.055000	-0.003000	1.003161047447661546883069
0.057000	-0.003000	1.003704759284597125557070
0.059000	-0.003000	1.004266983550615943698858
0.061000	-0.003000	1.004847620837298727280995
0.063000	-0.003000	1.005446568325762735085505
0.065000	-0.003000	1.006063719699835212750827
0.067000	-0.003000	1.006698964983841149134491
0.069000	-0.003000	1.007352190260012214650942
0.071000	-0.003000	1.008023277201357759125244
0.073000	-0.003000	1.008712102332911308977259
0.075000	-0.003000	1.009418535909259562188822
0.077000	-0.003000	1.010142440272281394442189
0.079000	-0.003000	1.010883667534941743326726
0.081000	-0.003000	1.011642056430946290390693
0.083000	-0.003000	1.012417428183117307227690
0.085000	-0.003000	1.013209581282080717912208
0.087000	-0.003000	1.014018285136002228696839
0.089000	-0.003000	1.014843272652696581914711
0.091000	-0.003000	1.015684231943382309637514
0.093000	-0.003000	1.016540797482619051805841
0.095000	-0.003000	1.017412541205605647220978
0.097000	-0.003000	1.018298964151858720939003
0.099000	-0.003000	1.019199489351453991048402
0.101000	-0.003000	1.020113456676682739399098
0.103000	-0.003000	1.021040120333990941503544
0.105000	-0.003000	1.021978649543618500317166
0.107000	-0.003000	1.022928132753490260142826
0.109000	-0.003000	1.023887585477118111754180
0.111000	-0.003000	1.024855961559257622184305
0.113000	-0.003000	1.025832167390181570709728
0.115000	-0.003000	1.026815078342920406484495
0.117000	-0.003000	1.027803556526523776071258
0.119000	-0.003000	1.028796468852768208890325
0.121000	-0.003000	1.029792704412617609932568
0.123000	-0.003000	1.030791190248794952921685
0.125000	-0.003000	1.031790904777469375375176
0.127000	-0.003000	1.032790888332381085135125
0.129000	-0.003000	1.033790250551229528142017
0.131000	-0.003000	1.034788174569087892962216
0.133000	-0.003000	1.035783918202475062386725
0.135000	-0.003000	1.036776812482362197798125
0.137000	-0.003000	1.037766258014118925245839
0.139000	-0.003000	1.038751719704482878725571
0.141000	-0.003000	1.039732720404074939324346
0.143000	-0.003000	1.040708833977969982598211
0.145000	-0.003000	1.041679678248485618752284
0.147000	-0.003000	1.042644908166718398234707
0.149000	-0.003000	1.043604209474627397824520
0.151000	-0.003000	1.044557293027724265144229
0.153000	-0.003000	1.045503889866996161117640
0.155000	-0.003000	1.046443747061960527489077
0.157000	-0.003000	1.047376624296515901235693
0.159000	-0.003000	1.048302291135137176425474
0.161000	-0.003000	1.049220524887167549366040
0.163000	-0.003000	1.050131108978788807561955
0.165000	-0.003000	1.051033831742822499677459
0.167000	-0.003000	1.051928485542921842821329
0.169000	-0.003000	1.052814866158580553445745
0.171000	-0.003000	1.053692772368707286645417
0.173000	-0.003000	1.054562005682958991670262
0.175000	-0.003000	1.055422370180608915291032
0.177000	-0.003000	1.056273672425997789403596
0.179000	-0.003000	1.057115721437348776490239
0.181000	-0.003000	1.057948328691928230327335
0.183000	-0.003000	1.058771308155360912905962
0.185000	-0.003000	1.059584476326537405554973
0.187000	-0.003000	1.060387652292209992310745
0.189000	-0.003000	1.061180657787295311678122
0.191000	-0.003000	1.061963317258225458772358
0.193000	-0.003000	1.062735457927603599515010
0.195000	-0.003000	1.063496909859037664602965
0.197000	-0.003000	1.064247506021426259437135
0.199000	-0.003000	1.064987082352224945225316
0.201000	-0.003000	1.065715477819403567139034
0.203000	-0.003000	1.066432534481885241461896
0.205000	-0.003000	1.067138097548344211062954
0.207000	-0.003000	1.067832015434263537301263
0.209000	-0.003000	1.068514139817188013381610
0.211000	-0.003000	1.069184325690111680984273
0.213000	-0.003000	1.069842431412963090764379
0.215000	-0.003000	1.070488318762142565532258
0.217000	-0.003000	1.071121852978085486896020
0.219000	-0.003000	1.071742902810809194846797
0.221000	-0.003000	1.072351340563431287833396
0.223000	-0.003000	1.072947042133619799386679
0.225000	-0.003000	1.073529887052961706572773
0.227000	-0.003000	1.074099758524228676037637
0.229000	-0.003000	1.074656543456515178647237
0.231000	-0.003000	1.075200132498243643652813
0.233000	-0.003000	1.075730420068015780188375
0.235000	-0.003000	1.076247304383302960673063
0.237000	-0.003000	1.076750687486962565486692
0.239000	-0.003000	1.077240475271577624383212
0.241000	-0.003000	1.077716577501616646017624
0.243000	-0.003000	1.078178907833405641980562
0.245000	-0.003000	1.078627383832919006678708
0.247000	-0.003000	1.079061926991383923990497
0.249000	-0.003000	1.079482462738712733596458
0.251000	-0.003000	1.079888920454759038136672
0.253000	-0.003000	1.080281233478415980897580
0.255000	-0.003000	1.080659339114556694028124
0.257000	-0.003000	1.081023178638841342191768
0.259000	-0.003000	1.081372697300394758457287
0.261000	-0.003000	1.081707844322379541424084
0.263000	-0.003000	1.082028572900475715812263
0.265000	-0.003000	1.082334840199291825513228
0.267000	-0.003000	1.082626607346729441516686
0.269000	-0.003000	1.082903839426322845085338
0.271000	-0.003000	1.083166505467580753574453
0.273000	-0.003000	1.083414578434352959490639
0.275000	-0.003000	1.083648035211260296506453
0.277000	-0.003000	1.083866856588206140088460
0.279000	-0.003000	1.084071027243006524187763
0.281000	-0.003000	1.084260535722179286111100
0.283000	-0.003000	1.084435374419909337007084
0.285000	-0.003000	1.084595539555239351869886
0.287000	-0.003000	1.084741031147522738464772
0.289000	-0.003000	1.084871852990165530528088
0.291000	-0.003000	1.084988012622710051857666
0.293000	-0.003000	1.085089521301286996646240
0.295000	-0.003000	1.085176393967489438807661
0.297000	-0.003000	1.085248649215704075388089
0.299000	-0.003000	1.085306309258938561868035
0.301000	-0.003000	1.085349399893198452105025
0.303000	-0.003000	1.085377950460449048009082
0.305000	-0.003000	1.085391993810211674897914
0.307000	-0.003000	1.085391566259836348962153
0.309000	-0.003000	1.085376707553499908698313
0.311000	-0.003000	1.085347460819970910606003
0.313000	-0.003000	1.085303872529193913720746
0.315000	-0.003000	1.085245992447731344654471
0.317000	-0.003000	1.085173873593115789759622
0.319000	-0.003000	1.085087572187156013114873
0.321000	-0.003000	1.084987147608239999030388
0.323000	-0.003000	1.084872662342688309777827
0.325000	-0.003000	1.084744181935192397503442
0.327000	-0.003000	1.084601774938394047609336
0.329000	-0.003000	1.084445512861642590962674
0.331000	-0.003000	1.084275470118978734745951
0.333000	-0.003000	1.084091723976394305850590
0.335000	-0.003000	1.083894354498411205511843
0.337000	-0.003000	1.083683444494025316373609
0.339000	-0.003000	1.083459079462079088784776
0.341000	-0.003000	1.083221347536101442088352
0.343000	-0.003000	1.082970339428681150195644
0.345000	-0.003000	1.082706148375433441444216
0.347000	-0.003000	1.082428870078614435712439
0.349000	-0.003000	1.082138602650452696707362
0.351000	-0.003000	1.081835446556255853067796
0.353000	-0.003000	1.081519504557356015084224
0.355000	-0.003000	1.081190881653941504580985
0.357000	-0.003000	1.080849685027830409111971
0.359000	-0.003000	1.080496023985219045115969
0.361000	-0.003000	1.080130009899435972187121
0.363000	-0.003000	1.079751756153720210207325
0.365000	-0.003000	1.079361378084030986812536
0.367000	-0.003000	1.078958992921896120620318
0.369000	-0.003000	1.078544719737296153638795
0.371000	-0.003000	1.078118679381587119436858
0.373000	-0.003000	1.077680994430463945477072
0.375000	-0.003000	1.077231789126989580651639
0.377000	-0.003000	1.076771189324705835232976
0.379000	-0.003000	1.076299322430863014687930
0.381000	-0.003000	1.075816317349824302596062
0.383000	-0.003000	1.075322304426689967726816
0.385000	-0.003000	1.074817415391208230701636
0.387000	-0.003000	1.074301783302022528232555
0.389000	-0.003000	1.073775542491321566274110
0.391000	-0.003000	1.073238828509933018295897
0.393000	-0.003000	1.072691778072908830310439
0.395000	-0.003000	1.072134529005629666187360
0.397000	-0.003000	1.071567220190456692918701
0.399000	-0.003000	1.070989991513958683455598
0.401000	-0.003000	1.070402983814709552135014
0.403000	-0.003000	1.069806338831696512770009
0.405000	-0.003000	1.069200199153330643753179
0.407000	-0.003000	1.068584708167084063035190
0.409000	-0.003000	1.067960010009763482941025
0.411000	-0.003000	1.067326249518430802964986
0.413000	-0.003000	1.066683572181996497718615
0.415000	-0.003000	1.066032124093482247317866
0.417000	-0.003000	1.065372051902984562588017
0.419000	-0.003000	1.064703502771339405086337
0.421000	-0.003000	1.064026624324505787555495
0.423000	-0.003000	1.063341564608677014547311
0.425000	-0.003000	1.062648472046139991320501
0.427000	-0.003000	1.061947495391870610603746
0.429000	-0.003000	1.061238783690791054326041
0.431000	-0.003000	1.060522486235522920949848
0.433000	-0.003000	1.059798752527063792072681
0.435000	-0.003000	1.059067732250884796840751
0.437000	-0.003000	1.058329574461993383138747
0.439000	-0.003000	1.057584432432083554331825
0.441000	-0.003000	1.056832455057668873621424
0.443000	-0.003000	1.056073790785850174955840
0.445000	-0.003000	1.055308589604298408204386
0.447000	-0.003000	1.054537001491793635210570
0.449000	-0.003000	1.053759176218610704722778
0.451000	-0.003000	1.052975263429864138942094
0.453000	-0.003000	1.052185412621485127715459
0.455000	-0.003000	1.051389773098724500499657
0.457000	-0.003000	1.050588493944703438742749
0.459000	-0.003000	1.049781723990718340644435
0.461000	-0.003000	1.048969611786580102830158
0.463000	-0.003000	1.048152305571748543755461
0.465000	-0.003000	1.047329953247338352184670
0.467000	-0.003000	1.046502702348932611897681
0.469000	-0.003000	1.045670700020193022439230
0.471000	-0.003000	1.044834092987265039553790
0.473000	-0.003000	1.043993027533979045529122
0.475000	-0.003000	1.043147649477839999931916
0.477000	-0.003000	1.042298104146797133040536
0.479000	-0.003000	1.041444536356786354502901
0.481000	-0.003000	1.040587090390044711085693
0.483000	-0.003000	1.039725909974180906303332
0.485000	-0.003000	1.038861138262005878729610
0.487000	-0.003000	1.037992917812100568397682
0.489000	-0.003000	1.037121390570126200358914
0.491000	-0.003000	1.036246697850864650902736
0.493000	-0.003000	1.035368980320969578556856
0.495000	-0.003000	1.034488377982438533919662
0.497000	-0.003000	1.033605030156781179329073
0.499000	-0.003000	1.032719075469876957029669
0.501000	-0.003000	1.031830651837518653124448
0.503000	-0.003000	1.030939896451624537832004
0.505000	-0.003000	1.030046945767114419112431
0.507000	-0.003000	1.029151935489433178361196
0.509000	-0.003000	1.028255000562716681145048
0.511000	-0.003000	1.027356275158586296214480
0.513000	-0.003000	1.026455892665561586696299
0.515000	-0.003000	1.025553985679082957815922
0.517000	-0.003000	1.024650685992124721224172
0.519000	-0.003000	1.023746124586400130240804
0.521000	-0.003000	1.022840431624134849286634
0.523000	-0.003000	1.021933736440406637058231
0.525000	-0.003000	1.021026167536030815341519
0.527000	-0.003000	1.020117852570990413241248
0.529000	-0.003000	1.019208918358389448499679
0.531000	-0.003000	1.018299490858924905012373
0.533000	-0.003000	1.017389695175861419329522
0.535000	-0.003000	1.016479655550500016403248
0.537000	-0.003000	1.015569495358126683726141
0.539000	-0.003000	1.014659337104431013898420
0.541000	-0.003000	1.013749302422383147259666
0.543000	-0.003000	1.012839512069553693507373
0.545000	-0.003000	1.011930085925874855945494
0.547000	-0.003000	1.011021142991815002787348
0.549000	-0.003000	1.010112801386974901163285
0.551000	-0.003000	1.009205178349074527588414
0.553000	-0.003000	1.008298390233335561916306
0.555000	-0.003000	1.007392552512235583961342
0.557000	-0.003000	1.006487779775629531897607
0.559000	-0.003000	1.005584185731224211579615
0.561000	-0.003000	1.004681883205394088420803
0.563000	-0.003000	1.003780984144328147777969
0.565000	-0.003000	1.002881599615493612986938
0.567000	-0.003000	1.001983839809408083354469
0.569000	-0.003000	1.001087814041703882850243
0.571000	-0.003000	1.000193630755482399052880
0.573000	-0.003000	0.999301397523941203893116
0.575000	-0.003000	0.998411221053265074409921
0.577000	-0.003000	0.997523207185776250582876
0.579000	-0.003000	0.996637460903334160278177
0.581000	-0.003000	0.995754086330977505880924
0.583000	-0.003000	0.994873186740801607186313
0.585000	-0.003000	0.993994864556067447836085
0.587000	-0.003000	0.993119221355531101025349
0.589000	-0.003000	0.992246357877988427453886
0.591000	-0.003000	0.991376374027025941693125
0.593000	-0.003000	0.990509368875968521095388
0.595000	-0.003000	0.989645440673008858212256
0.597000	-0.003000	0.988784686846513660718472
0.599000	-0.003000	0.987927204010483617224736
0.601000	-0.003000	0.987073087970163576265747
0.603000	-0.003000	0.986222433727782399337514
0.605000	-0.003000	0.985375335488412384954415
0.607000	-0.003000	0.984531886665939048874918
0.609000	-0.003000	0.983692179889126161462798
0.611000	-0.003000	0.982856307007770158001847
0.613000	-0.003000	0.982024359098933596889935
0.615000	-0.003000	0.981196426473255001177165
0.617000	-0.003000	0.980372598681324092240175
0.619000	-0.003000	0.979552964520120417191151
0.621000	-0.003000	0.978737612039510374017937
0.623000	-0.003000	0.977926628548793752671031
0.625000	-0.003000	0.977120100623300569253615
0.627000	-0.003000	0.976318114111028423351968
0.629000	-0.003000	0.975520754139315604547278
0.631000	-0.003000	0.974728105121545951305961
0.633000	-0.003000	0.973940250763875692285865
0.635000	-0.003000	0.973157274071978495300073
0.637000	-0.003000	0.972379257357802062600172
0.639000	-0.003000	0.971606282246326946605564
0.641000	-0.003000	0.970838429682324255409753
0.643000	-0.003000	0.970075779937102034011787
0.645000	-0.003000	0.969318412615237767759879
0.647000	-0.003000	0.968566406661286682933110
0.649000	-0.003000	0.967819840366461403569076
0.651000	-0.003000	0.967078791375277080355488
0.653000	-0.003000	0.966343336692154442069125
0.655000	-0.003000	0.965613552687977327870783
0.657000	-0.003000	0.964889515106596151738927
0.659000	-0.003000	0.964171299071272303038427
0.661000	-0.003000	0.963458979091060485622222
0.663000	-0.003000	0.962752629067119336525593
0.665000	-0.003000	0.962052322298948991985412
0.667000	-0.003000	0.961358131490547496156296
0.669000	-0.003000	0.960670128756482277765372
0.671000	-0.003000	0.959988385627871032568237
0.673000	-0.003000	0.959312973058266793557891
0.675000	-0.003000	0.958643961429443747235268
0.677000	-0.003000	0.957981420557077467670126
0.679000	-0.003000	0.957325419696313240081054
0.681000	-0.003000	0.956676027547221474733874
0.683000	-0.003000	0.956033312260133438797993
0.685000	-0.003000	0.955397341440851866067874
0.687000	-0.003000	0.954768182155732891835953
0.689000	-0.003000	0.954145900936634427935701
0.691000	-0.003000	0.953530563785727869330344
0.693000	-0.003000	0.952922236180166470909114
0.695000	-0.003000	0.952320983076605509509704
0.697000	-0.003000	0.951726868915575230367665
0.699000	-0.003000	0.951139957625694254517157
0.701000	-0.003000	0.950560312627725445544513
0.703000	-0.003000	0.949987996838468018445667
0.705000	-0.003000	0.949423072674480450494627
0.707000	-0.003000	0.948865602055631751632347
0.709000	-0.003000	0.948315646408476098372375
0.711000	-0.003000	0.947773266669446612375793
0.713000	-0.003000	0.947238523287865175070976
0.715000	-0.003000	0.946711476228763393336862
0.717000	-0.003000	0.946192184975510386379938
0.719000	-0.003000	0.945680708532244951314283
0.721000	-0.003000	0.945177105426106112240348
0.723000	-0.003000	0.944681433709258722153379
0.725000	-0.003000	0.944193750960713451547690
0.727000	-0.003000	0.943714114287930061486520
0.729000	-0.003000	0.943242580328208846118798
0.731000	-0.003000	0.942779205249858698323351
0.733000	-0.003000	0.942324044753142908703580
0.735000	-0.003000	0.941877154070997479884397
0.737000	-0.003000	0.941438587969516738063191
0.739000	-0.003000	0.941008400748205464658724
0.741000	-0.003000	0.940586646239990220585980
0.743000	-0.003000	0.940173377810989974179279
0.745000	-0.003000	0.939768648360037706090964
0.747000	-0.003000	0.939372510317954989567113
0.749000	-0.003000	0.938985015646570775338375
0.751000	-0.003000	0.938606215837484381125932
0.753000	-0.003000	0.938236161910565247268323
0.755000	-0.003000	0.937874904412189569491431
0.757000	-0.003000	0.937522493413210589174867
0.759000	-0.003000	0.937178978506653104219026
0.761000	-0.003000	0.936844408805137307538757
0.763000	-0.003000	0.936518832938019074596525
0.765000	-0.003000	0.936202299048252917224033
0.767000	-0.003000	0.935894854788966279457441
0.769000	-0.003000	0.935596547319745952542291
0.771000	-0.003000	0.935307423302631502082249
0.773000	-0.003000	0.935027528897813819952489
0.775000	-0.003000	0.934756909759034693152557
0.777000	-0.003000	0.934495611028682837684300
0.779000	-0.003000	0.934243677332585953365651
0.781000	-0.003000	0.934001152774492693353636
0.783000	-0.003000	0.933768080930243993265094
0.785000	-0.003000	0.933544504841626543445443
0.787000	-0.003000	0.933330467009909625630826
0.789000	-0.003000	0.933126009389056654264039
0.791000	-0.003000	0.932931173378608646906684
0.793000	-0.003000	0.932745999816230630941050
0.795000	-0.003000	0.932570528969913548067439
0.797000	-0.003000	0.932404800529813226894760
0.799000	-0.003000	0.932248853599701554628609
0.801000	-0.003000	0.932102726687989879827967
0.803000	-0.003000	0.931966457698254813202254
0.805000	-0.003000	0.931840083919159956060696
0.807000	-0.003000	0.931723642013590924726429
0.809000	-0.003000	0.931617168006720230977180
0.811000	-0.003000	0.931520697272547049117009
0.813000	-0.003000	0.931434264518202437166394
0.815000	-0.003000	0.931357903764925776357586
0.817000	-0.003000	0.931291648324054310847941
0.819000	-0.003000	0.931235530765539998299118
0.821000	-0.003000	0.931189582875346588686227
0.823000	-0.003000	0.931153835596449708233990
0.825000	-0.003000	0.931128318945946165108296
0.827000	-0.003000	0.931113061897826721491356
0.829000	-0.003000	0.931108092217135197010691
0.831000	-0.003000	0.931113436226393087480346
0.833000	-0.003000	0.931129118479256612239681
0.835000	-0.003000	0.931155161309398904379009
0.837000	-0.003000	0.931191584214750789350035
0.839000	-0.003000	0.931238403028877170797273
0.841000	-0.003000	0.931295628823060606116258
0.843000	-0.003000	0.931363266475600859450878
0.845000	-0.003000	0.931441312840245450033194
0.847000	-0.003000	0.931529754445245550265042
0.849000	-0.003000	0.931628564660177183043288
0.851000	-0.003000	0.931737700281470071494994
0.853000	-0.003000	0.931857097511368137610077
0.855000	-0.003000	0.931986667340229835154730
0.857000	-0.003000	0.932126290389097889033110
0.859000	-0.003000	0.932275811327477721413004
0.861000	-0.003000	0.932435033047649186599415
0.863000	-0.003000	0.932603710847052513877031
0.865000	-0.003000	0.932781546937794137086541
0.867000	-0.003000	0.932968185658941795423971
0.869000	-0.003000	0.933163209803867244040987
0.871000	-0.003000	0.933366138482416896060556
0.873000	-0.003000	0.933576426908547474248223
0.875000	-0.003000	0.933793468433598561340148
0.877000	-0.003000	0.934016599033232752802292
0.879000	-0.003000	0.934245104307137030907882
0.881000	-0.003000	0.934478228875329941516270
0.883000	-0.003000	0.934715187868855323927164
0.885000	-0.003000	0.934955180034783062126280
0.887000	-0.003000	0.935197401826087792997555
0.889000	-0.003000	0.935441061744814117417945
0.891000	-0.003000	0.935685394166239192692558
0.893000	-0.003000	0.935929671899791260081258
0.895000	-0.003000	0.936173216838229405034610
0.897000	-0.003000	0.936415408200264032245741
0.899000	-0.003000	0.936655688066268643510170
0.901000	-0.003000	0.936893564119822719327146
0.903000	-0.003000	0.937128609715648264177901
0.905000	-0.003000	0.937360461574940240225828
0.907000	-0.003000	0.937588815544924791822723
0.909000	-0.003000	0.937813420940478037479693
0.911000	-0.003000	0.938034074009537310878670
0.913000	-0.003000	0.938250611035931436632040
0.915000	-0.003000	0.938462901524072079517680
0.917000	-0.003000	0.938670841814067125064014
0.919000	-0.003000	0.938874349368437055574077
0.921000	-0.003000	0.939073357866540114891052
0.923000	-0.003000	0.939267813150716501802151
0.925000	-0.003000	0.939457669995679478525119
0.927000	-0.003000	0.939642889622510857350335
0.929000	-0.003000	0.939823437849931719867413
0.931000	-0.003000	0.939999283765116988575983
0.933000	-0.003000	0.940170398799672679679418
0.935000	-0.003000	0.940336756108670290821294
0.937000	-0.003000	0.940498330167485629971225
0.939000	-0.003000	0.940655096519211753047784
0.941000	-0.003000	0.940807031622268752357741
0.943000	-0.003000	0.940954112762201311248589
0.945000	-0.003000	0.941096318003062592971730
0.947000	-0.003000	0.941233626162287229099945
0.949000	-0.003000	0.941366016798957816469340
0.951000	-0.003000	0.941493470209397997905398
0.953000	-0.003000	0.941615967426587152644402
0.955000	-0.003000	0.941733490221466018610386
0.957000	-0.003000	0.941846021105103070603093
0.959000	-0.003000	0.941953543331204179445137
0.961000	-0.003000	0.942056040898706092967529
0.963000	-0.003000	0.942153498554342827553398
0.965000	-0.003000	0.942245901795124130018166
0.967000	-0.003000	0.942333236870710466703827
0.969000	-0.003000	0.942415490785667553375049
0.971000	-0.003000	0.942492651301604311697702
0.973000	-0.003000	0.942564706939184926426378
0.975000	-0.003000	0.942631646980019444193033
0.977000	-0.003000	0.942693461468428473004622
0.979000	-0.003000	0.942750141213084202895800
0.981000	-0.003000	0.942801677788525194223723
0.983000	-0.003000	0.942848063536545044627246
0.985000	-0.003000	0.942889291567455600784342
0.987000	-0.003000	0.942925355761223160655504
0.989000	-0.003000	0.942956250768476667012408
0.991000	-0.003000	0.942981972011389002474857
0.993000	-0.003000	0.943002515684431164011414
0.995000	-0.003000	0.943017878754998095658379
0.997000	-0.003000	0.943028058963905291278706
0.999000	-0.003000	0.943033054825759609052227



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p01/density/outputRHO.dat <==
-0.990000	-0.300000	0.942348119391778871190013
-0.970000	-0.300000	0.941870781997404038499155
-0.950000	-0.300000	0.940928609480592870184523
-0.930000	-0.300000	0.939510513087771781393087
-0.910000	-0.300000	0.937625805758309227577740
-0.890000	-0.300000	0.935566659286661606031998
-0.870000	-0.300000	0.933831981321842974352876
-0.850000	-0.300000	0.932848026576393873909865
-0.830000	-0.300000	0.932843230556945290921078
-0.810000	-0.300000	0.933886163143119563123662
-0.790000	-0.300000	0.935960876752261361488650
-0.770000	-0.300000	0.939014354834877718047892
-0.750000	-0.300000	0.942976987538717836834223
-0.730000	-0.300000	0.947770708349653379087840
-0.710000	-0.300000	0.953312233229636762921189
-0.690000	-0.300000	0.959514642965562769560961
-0.670000	-0.300000	0.966288362618771379253246
-0.650000	-0.300000	0.973541852635572912966211
-0.630000	-0.300000	0.981182116942894699818112
-0.610000	-0.300000	0.989115077002853393395299
-0.590000	-0.300000	0.997245842364293366699712
-0.570000	-0.300000	1.005478898815916677378368
-0.550000	-0.300000	1.013718231224363997000637
-0.530000	-0.300000	1.021867401826221044558451
-0.510000	-0.300000	1.029829609882060514891577
-0.490000	-0.300000	1.037507756066754938117924
-0.470000	-0.300000	1.044804537138269928675527
-0.450000	-0.300000	1.051622611117430050597932
-0.430000	-0.300000	1.057864890456733597545735
-0.410000	-0.300000	1.063435027652629427663555
-0.390000	-0.300000	1.068238144453476534678771
-0.370000	-0.300000	1.072181911816070920551169
-0.350000	-0.300000	1.075178113221970876978162
-0.330000	-0.300000	1.077144697262229833256697
-0.310000	-0.300000	1.078008396256212808594910
-0.290000	-0.300000	1.077708905678207207401442
-0.270000	-0.300000	1.076202970388750124186572
-0.250000	-0.300000	1.073466835419926379557864
-0.230000	-0.300000	1.069500943681143789731891
-0.210000	-0.300000	1.064334446287854119006511
-0.190000	-0.300000	1.058029893667377541177643
-0.170000	-0.300000	1.050691085248939504737109
-0.150000	-0.300000	1.042481560138858620589986
-0.130000	-0.300000	1.033666421190643447403090
-0.110000	-0.300000	1.024679517356075431067097
-0.090000	-0.300000	1.016160928062158408380355
-0.070000	-0.300000	1.008834138338980945803769
-0.050000	-0.300000	1.003203442130618627814442
-0.030000	-0.300000	0.999423763409202359220274
-0.010000	-0.300000	0.997551975975004889818365
0.010000	-0.300000	0.997551975975004667773760
0.030000	-0.300000	0.999423763409202137175669
0.050000	-0.300000	1.003203442130618405769837
0.070000	-0.300000	1.008834138338980945803769
0.090000	-0.300000	1.016160928062158186335751
0.110000	-0.300000	1.024679517356075209022492
0.130000	-0.300000	1.033666421190643447403090
0.150000	-0.300000	1.042481560138858398545381
0.170000	-0.300000	1.050691085248939060647899
0.190000	-0.300000	1.058029893667377319133038
0.210000	-0.300000	1.064334446287854119006511
0.230000	-0.300000	1.069500943681143789731891
0.250000	-0.300000	1.073466835419926379557864
0.270000	-0.300000	1.076202970388750124186572
0.290000	-0.300000	1.077708905678207207401442
0.310000	-0.300000	1.078008396256212808594910
0.330000	-0.300000	1.077144697262229833256697
0.350000	-0.300000	1.075178113221970876978162
0.370000	-0.300000	1.072181911816070698506564
0.390000	-0.300000	1.068238144453476312634166
0.410000	-0.300000	1.063435027652629205618950
0.430000	-0.300000	1.057864890456733597545735
0.450000	-0.300000	1.051622611117430050597932
0.470000	-0.300000	1.044804537138269928675527
0.490000	-0.300000	1.037507756066754938117924
0.510000	-0.300000	1.029829609882060514891577
0.530000	-0.300000	1.021867401826221044558451
0.550000	-0.300000	1.013718231224363997000637
0.570000	-0.300000	1.005478898815916677378368
0.590000	-0.300000	0.997245842364293255677410
0.610000	-0.300000	0.989115077002853171350694
0.630000	-0.300000	0.981182116942894588795809
0.650000	-0.300000	0.973541852635572801943908
0.670000	-0.300000	0.966288362618771268230944
0.690000	-0.300000	0.959514642965562658538659
0.710000	-0.300000	0.953312233229636651898886
0.730000	-0.300000	0.947770708349653157043235
0.750000	-0.300000	0.942976987538717836834223
0.770000	-0.300000	0.939014354834877940092497
0.790000	-0.300000	0.935960876752261472510952
0.810000	-0.300000	0.933886163143119674145964
0.830000	-0.300000	0.932843230556945290921078
0.850000	-0.300000	0.932848026576393762887562
0.870000	-0.300000	0.933831981321842974352876
0.890000	-0.300000	0.935566659286661495009696
0.910000	-0.300000	0.937625805758309116555438
0.930000	-0.300000	0.939510513087771781393087
0.950000	-0.300000	0.940928609480592648139918
0.970000	-0.300000	0.941870781997404038499155
0.990000	-0.300000	0.942348119391778871190013



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p01/density/outputRHO_1.dat <==
-0.990000	-0.300000	0.942318583287083733068812
-0.970000	-0.300000	0.941842181347488316411898
-0.950000	-0.300000	0.940889907161729599494038
-0.930000	-0.300000	0.939568826849836336023714
-0.910000	-0.300000	0.937585742728651361233005
-0.890000	-0.300000	0.935189100695009933872370
-0.870000	-0.300000	0.933136821780233383094583
-0.850000	-0.300000	0.931973276725484245375242
-0.830000	-0.300000	0.931892757975561591976543
-0.810000	-0.300000	0.932911432115300920386858
-0.790000	-0.300000	0.934985676820145550358632
-0.770000	-0.300000	0.938052213064497264483066
-0.750000	-0.300000	0.942038393985086042192734
-0.730000	-0.300000	0.946865358147929936372122
-0.710000	-0.300000	0.952449624938736971735409
-0.690000	-0.300000	0.958704212453744042399251
-0.670000	-0.300000	0.965539481107032027118464
-0.650000	-0.300000	0.972863770982793640840214
-0.630000	-0.300000	0.980583877825084826440616
-0.610000	-0.300000	0.988605403129734106038029
-0.590000	-0.300000	0.996833006290940182303473
-0.570000	-0.300000	1.005170580231143917515624
-0.550000	-0.300000	1.013521367826371921694317
-0.530000	-0.300000	1.021788037247951752561903
-0.510000	-0.300000	1.029872735305602970967698
-0.490000	-0.300000	1.037677139188623698373704
-0.470000	-0.300000	1.045102536116718994207986
-0.450000	-0.300000	1.052049971372920555978681
-0.430000	-0.300000	1.058420517650643821738754
-0.410000	-0.300000	1.064115741899908096357308
-0.390000	-0.300000	1.069038440418428992373379
-0.370000	-0.300000	1.073093740243680871415677
-0.350000	-0.300000	1.076190685415747028130795
-0.330000	-0.300000	1.078244384706511294069742
-0.310000	-0.300000	1.079178780244435253976576
-0.290000	-0.300000	1.078930201095137597633311
-0.270000	-0.300000	1.077451378384605140681174
-0.250000	-0.300000	1.074715579249312158438556
-0.230000	-0.300000	1.070721149207979783213318
-0.210000	-0.300000	1.065495687989216788693625
-0.190000	-0.300000	1.059099458928676407154512
-0.170000	-0.300000	1.051628399572843264309085
-0.150000	-0.300000	1.043221438553480151512076
-0.130000	-0.300000	1.034093758259601703031194
-0.110000	-0.300000	1.024646791451337968226198
-0.090000	-0.300000	1.015643993195145977637139
-0.070000	-0.300000	1.008094266477981726382041
-0.050000	-0.300000	1.002493216586255009303841
-0.030000	-0.300000	0.998677038482458034884814
-0.010000	-0.300000	0.996793335285176440585531
0.010000	-0.300000	0.996793335285176551607833
0.030000	-0.300000	0.998677038482458145907117
0.050000	-0.300000	1.002493216586255009303841
0.070000	-0.300000	1.008094266477981726382041
0.090000	-0.300000	1.015643993195146199681744
0.110000	-0.300000	1.024646791451338190270803
0.130000	-0.300000	1.034093758259601703031194
0.150000	-0.300000	1.043221438553479929467471
0.170000	-0.300000	1.051628399572843486353690
0.190000	-0.300000	1.059099458928677295332932
0.210000	-0.300000	1.065495687989217010738230
0.230000	-0.300000	1.070721149207980005257923
0.250000	-0.300000	1.074715579249312380483161
0.270000	-0.300000	1.077451378384605140681174
0.290000	-0.300000	1.078930201095137375588706
0.310000	-0.300000	1.079178780244435031931971
0.330000	-0.300000	1.078244384706511516114347
0.350000	-0.300000	1.076190685415747472220005
0.370000	-0.300000	1.073093740243681315504887
0.390000	-0.300000	1.069038440418428992373379
0.410000	-0.300000	1.064115741899907874312703
0.430000	-0.300000	1.058420517650643821738754
0.450000	-0.300000	1.052049971372920555978681
0.470000	-0.300000	1.045102536116719216252591
0.490000	-0.300000	1.037677139188623920418308
0.510000	-0.300000	1.029872735305603193012303
0.530000	-0.300000	1.021788037247951974606508
0.550000	-0.300000	1.013521367826371921694317
0.570000	-0.300000	1.005170580231144139560229
0.590000	-0.300000	0.996833006290940293325775
0.610000	-0.300000	0.988605403129734217060332
0.630000	-0.300000	0.980583877825084937462918
0.650000	-0.300000	0.972863770982793751862516
0.670000	-0.300000	0.965539481107032027118464
0.690000	-0.300000	0.958704212453743931376948
0.710000	-0.300000	0.952449624938737082757712
0.730000	-0.300000	0.946865358147929825349820
0.750000	-0.300000	0.942038393985086153215036
0.770000	-0.300000	0.938052213064497264483066
0.790000	-0.300000	0.934985676820145550358632
0.810000	-0.300000	0.932911432115301031409160
0.830000	-0.300000	0.931892757975561702998846
0.850000	-0.300000	0.931973276725484134352939
0.870000	-0.300000	0.933136821780233383094583
0.890000	-0.300000	0.935189100695009822850068
0.910000	-0.300000	0.937585742728651250210703
0.930000	-0.300000	0.939568826849836447046016
0.950000	-0.300000	0.940889907161729377449433
0.970000	-0.300000	0.941842181347488427434200
0.990000	-0.300000	0.942318583287083844091114



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p01/momentum/outputUX.dat <==
-1.000000	-0.300000	-0.000000000000000535201894
-0.980000	-0.300000	0.044760051270242157128720
-0.960000	-0.300000	0.088409695265204354952537
-0.940000	-0.300000	0.130077793026698446121614
-0.920000	-0.300000	0.168255391559794020839291
-0.900000	-0.300000	0.203540906577329316906599
-0.880000	-0.300000	0.240101685310407986229109
-0.860000	-0.300000	0.282875685897902684473593
-0.840000	-0.300000	0.334985692451286898307927
-0.820000	-0.300000	0.397452496769412300103852
-0.800000	-0.300000	0.470012538449683103802812
-0.780000	-0.300000	0.551841798636495739494023
-0.760000	-0.300000	0.641892080559277600215751
-0.740000	-0.300000	0.739022380609874574020068
-0.720000	-0.300000	0.842038167393762027046478
-0.700000	-0.300000	0.949700508811561427968684
-0.680000	-0.300000	1.060726960824445397335580
-0.660000	-0.300000	1.173791058305761580982107
-0.640000	-0.300000	1.287522612262052890130803
-0.620000	-0.300000	1.400509735284394485788084
-0.600000	-0.300000	1.511303151265638078371012
-0.580000	-0.300000	1.618423220019844510630946
-0.560000	-0.300000	1.720370044243265006400634
-0.540000	-0.300000	1.815636944468716151845911
-0.520000	-0.300000	1.902727470456072600413222
-0.500000	-0.300000	1.980176067311300247553163
-0.480000	-0.300000	2.046572521639492325817855
-0.460000	-0.300000	2.100590202657202532066094
-0.440000	-0.300000	2.141017866899952437620414
-0.420000	-0.300000	2.166794688557211578938677
-0.400000	-0.300000	2.177047520627182208841077
-0.380000	-0.300000	2.171129182528964474130362
-0.360000	-0.300000	2.148656868096201488782526
-0.340000	-0.300000	2.109548686558163410609268
-0.320000	-0.300000	2.054053807941882414667134
-0.300000	-0.300000	1.982787464360190599066414
-0.280000	-0.300000	1.896753736842053283950804
-0.260000	-0.300000	1.797326919304832015811257
-0.240000	-0.300000	1.686233146713757680146273
-0.220000	-0.300000	1.565529087291252618996396
-0.200000	-0.300000	1.437542809911530383715217
-0.180000	-0.300000	1.304775445202290162782788
-0.160000	-0.300000	1.169709363507911215052104
-0.140000	-0.300000	1.034402065659871139402526
-0.120000	-0.300000	0.899720211320675367083766
-0.100000	-0.300000	0.764380026911206100770357
-0.080000	-0.300000	0.624880492833447598322039
-0.060000	-0.300000	0.477813758149472966874072
-0.040000	-0.300000	0.323082058433645125106182
-0.020000	-0.300000	0.163169416992968913104889
-0.000000	-0.300000	0.000000000000001370486407
0.020000	-0.300000	-0.163169416992968552282406
0.040000	-0.300000	-0.323082058433645957773450
0.060000	-0.300000	-0.477813758149471967673350
0.080000	-0.300000	-0.624880492833446932188224
0.100000	-0.300000	-0.764380026911206655881870
0.120000	-0.300000	-0.899720211320676144239883
0.140000	-0.300000	-1.034402065659872249625550
0.160000	-0.300000	-1.169709363507911437096709
0.180000	-0.300000	-1.304775445202291273005812
0.200000	-0.300000	-1.437542809911531715982846
0.220000	-0.300000	-1.565529087291253285130210
0.240000	-0.300000	-1.686233146713757458101668
0.260000	-0.300000	-1.797326919304830017409813
0.280000	-0.300000	-1.896753736842054616218434
0.300000	-0.300000	-1.982787464360190821111019
0.320000	-0.300000	-2.054053807941885079202393
0.340000	-0.300000	-2.109548686558162966520058
0.360000	-0.300000	-2.148656868096202821050156
0.380000	-0.300000	-2.171129182528963585951942
0.400000	-0.300000	-2.177047520627183985197917
0.420000	-0.300000	-2.166794688557212911206307
0.440000	-0.300000	-2.141017866899953325798833
0.460000	-0.300000	-2.100590202657203420244514
0.480000	-0.300000	-2.046572521639493658085485
0.500000	-0.300000	-1.980176067311299359374743
0.520000	-0.300000	-1.902727470456072156324012
0.540000	-0.300000	-1.815636944468715263667491
0.560000	-0.300000	-1.720370044243262119820770
0.580000	-0.300000	-1.618423220019843178363317
0.600000	-0.300000	-1.511303151265638966549432
0.620000	-0.300000	-1.400509735284396928278738
0.640000	-0.300000	-1.287522612262054222398433
0.660000	-0.300000	-1.173791058305762247115922
0.680000	-0.300000	-1.060726960824444287112556
0.700000	-0.300000	-0.949700508811561761035591
0.720000	-0.300000	-0.842038167393761805001873
0.740000	-0.300000	-0.739022380609873685841649
0.760000	-0.300000	-0.641892080559276934081936
0.780000	-0.300000	-0.551841798636494629270999
0.800000	-0.300000	-0.470012538449683048291661
0.820000	-0.300000	-0.397452496769411356414281
0.840000	-0.300000	-0.334985692451286676263322
0.860000	-0.300000	-0.282875685897903628163164
0.880000	-0.300000	-0.240101685310406653961479
0.900000	-0.300000	-0.203540906577328623017209
0.920000	-0.300000	-0.168255391559795020040013
0.940000	-0.300000	-0.130077793026697641209921
0.960000	-0.300000	-0.088409695265202106750912
0.980000	-0.300000	-0.044760051270243378374047
1.000000	-0.300000	-0.000000000000000535201894



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p01/momentum/outputUX_1.dat <==
-1.000000	-0.300000	0.000000000000000378968453
-0.980000	-0.300000	0.046110805318476687231222
-0.960000	-0.300000	0.090555325424897886721354
-0.940000	-0.300000	0.133974603944207459882421
-0.920000	-0.300000	0.173536671335620312772718
-0.900000	-0.300000	0.206617505402140022585655
-0.880000	-0.300000	0.239327772929386645150984
-0.860000	-0.300000	0.279221977564731271836962
-0.840000	-0.300000	0.329793518032848009813307
-0.820000	-0.300000	0.391487002063761246883900
-0.800000	-0.300000	0.463598150100109962501449
-0.780000	-0.300000	0.545112471616425842135811
-0.760000	-0.300000	0.634925919354746848277671
-0.740000	-0.300000	0.731888574289475402068206
-0.720000	-0.300000	0.834810700529959426319238
-0.700000	-0.300000	0.942461848126065704356336
-0.680000	-0.300000	1.053568849490812420199859
-0.660000	-0.300000	1.166814220437222271442579
-0.640000	-0.300000	1.280835763805196592102220
-0.620000	-0.300000	1.394227984737132608472621
-0.600000	-0.300000	1.505545820376537502482961
-0.580000	-0.300000	1.613311110841548989824901
-0.560000	-0.300000	1.716022182397778150786394
-0.540000	-0.300000	1.812166848731147528184238
-0.520000	-0.300000	1.900239058944930059524836
-0.500000	-0.300000	1.978759394852321218394309
-0.480000	-0.300000	2.046299529915300841054204
-0.460000	-0.300000	2.101510668424961814082508
-0.440000	-0.300000	2.143155739304460016825260
-0.420000	-0.300000	2.170145040374972023045075
-0.400000	-0.300000	2.181574582481919932774872
-0.380000	-0.300000	2.176765910154535799136966
-0.360000	-0.300000	2.155306071266981593481660
-0.340000	-0.300000	2.117085815994903530423699
-0.320000	-0.300000	2.062333083135881039993365
-0.300000	-0.300000	1.991640666041220697479730
-0.280000	-0.300000	1.905983471575086740656957
-0.260000	-0.300000	1.806718446307028047570498
-0.240000	-0.300000	1.695570728037595342740929
-0.220000	-0.300000	1.574604089870459411315551
-0.200000	-0.300000	1.446171276874593791816892
-0.180000	-0.300000	1.312844212605468907639761
-0.160000	-0.300000	1.177303933643630395877722
-0.140000	-0.300000	1.042071812866768310001930
-0.120000	-0.300000	0.908665703182208739363546
-0.100000	-0.300000	0.775617219953287362343985
-0.080000	-0.300000	0.636941924962416972100243
-0.060000	-0.300000	0.486981667091935022106952
-0.040000	-0.300000	0.328626740627029845231988
-0.020000	-0.300000	0.166080801054275473127575
-0.000000	-0.300000	-0.000000000000000991174347
0.020000	-0.300000	-0.166080801054278082151683
0.040000	-0.300000	-0.328626740627030400343500
0.060000	-0.300000	-0.486981667091934855573498
0.080000	-0.300000	-0.636941924962417416189453
0.100000	-0.300000	-0.775617219953291803236084
0.120000	-0.300000	-0.908665703182214290478669
0.140000	-0.300000	-1.042071812866763647065227
0.160000	-0.300000	-1.177303933643631950189956
0.180000	-0.300000	-1.312844212605473348531859
0.200000	-0.300000	-1.446171276874591793415448
0.220000	-0.300000	-1.574604089870455414512662
0.240000	-0.300000	-1.695570728037592012071855
0.260000	-0.300000	-1.806718446307028047570498
0.280000	-0.300000	-1.905983471575086518612352
0.300000	-0.300000	-1.991640666041229579263927
0.320000	-0.300000	-2.062333083135883260439414
0.340000	-0.300000	-2.117085815994903974512908
0.360000	-0.300000	-2.155306071266983369838499
0.380000	-0.300000	-2.176765910154535799136966
0.400000	-0.300000	-2.181574582481918600507242
0.420000	-0.300000	-2.170145040374973355312704
0.440000	-0.300000	-2.143155739304460016825260
0.460000	-0.300000	-2.101510668424962702260927
0.480000	-0.300000	-2.046299529915300841054204
0.500000	-0.300000	-1.978759394852322106572728
0.520000	-0.300000	-1.900239058944932724060095
0.540000	-0.300000	-1.812166848731145973872003
0.560000	-0.300000	-1.716022182397776596474159
0.580000	-0.300000	-1.613311110841545881200432
0.600000	-0.300000	-1.505545820376537058393751
0.620000	-0.300000	-1.394227984737132608472621
0.640000	-0.300000	-1.280835763805195481879196
0.660000	-0.300000	-1.166814220437219162818110
0.680000	-0.300000	-1.053568849490812864289069
0.700000	-0.300000	-0.942461848126064594133311
0.720000	-0.300000	-0.834810700529959315296935
0.740000	-0.300000	-0.731888574289475180023601
0.760000	-0.300000	-0.634925919354747514411486
0.780000	-0.300000	-0.545112471616425620091206
0.800000	-0.300000	-0.463598150100110628635264
0.820000	-0.300000	-0.391487002063762246084622
0.840000	-0.300000	-0.329793518032847954302156
0.860000	-0.300000	-0.279221977564730217125089
0.880000	-0.300000	-0.239327772929383925104574
0.900000	-0.300000	-0.206617505402140549941592
0.920000	-0.300000	-0.173536671335615511058137
0.940000	-0.300000	-0.133974603944210651773616
0.960000	-0.300000	-0.090555325424898830410925
0.980000	-0.300000	-0.046110805318475354963592
1.000000	-0.300000	0.000000000000000378968453



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p01/momentum/outputVX.dat <==
-0.999000	-0.003000	0.002282156098435430841703
-0.997000	-0.003000	0.006703181249559064282251
-0.995000	-0.003000	0.011123095578771967362197
-0.993000	-0.003000	0.015541148650250420637509
-0.991000	-0.003000	0.019956590424892603485851
-0.989000	-0.003000	0.024368671429907496489564
-0.987000	-0.003000	0.028776642928215943190162
-0.985000	-0.003000	0.033179757087617715860528
-0.983000	-0.003000	0.037577267149658387379585
-0.981000	-0.003000	0.041968427598149365964630
-0.979000	-0.003000	0.046352494327267401708070
-0.977000	-0.003000	0.050728724809197933698357
-0.975000	-0.003000	0.055096378261252028363248
-0.973000	-0.003000	0.059454715812401366659135
-0.971000	-0.003000	0.063803000669179779635876
-0.969000	-0.003000	0.068140498280899922112219
-0.967000	-0.003000	0.072466476504113197520951
-0.965000	-0.003000	0.076780205766282680346357
-0.963000	-0.003000	0.081080959228591736875913
-0.961000	-0.003000	0.085368012947861379724479
-0.959000	-0.003000	0.089640646037525917311228
-0.957000	-0.003000	0.093898140827674184127893
-0.955000	-0.003000	0.098139783024233720465368
-0.953000	-0.003000	0.102364861867554821084347
-0.951000	-0.003000	0.106572670291096988082202
-0.949000	-0.003000	0.110762505081816176044640
-0.947000	-0.003000	0.114933667045711923604401
-0.945000	-0.003000	0.119085461185602772826719
-0.943000	-0.003000	0.123217196904934198076198
-0.941000	-0.003000	0.127328188263415187364558
-0.939000	-0.003000	0.131417754330549141350559
-0.937000	-0.003000	0.135485219716081073393354
-0.935000	-0.003000	0.139529915407311522201894
-0.933000	-0.003000	0.143551180118140442321106
-0.931000	-0.003000	0.147548362459485826736483
-0.929000	-0.003000	0.151520824379258539638116
-0.927000	-0.003000	0.155467946491983144419180
-0.925000	-0.003000	0.159389136116344504179310
-0.923000	-0.003000	0.163283839046235251801775
-0.921000	-0.003000	0.167151556268493733936609
-0.919000	-0.003000	0.170991866967617422989889
-0.917000	-0.003000	0.174804459173517695580458
-0.915000	-0.003000	0.178589169258288854580385
-0.913000	-0.003000	0.182346031122437635119127
-0.911000	-0.003000	0.186075335297316846183691
-0.909000	-0.003000	0.189777697325197974853594
-0.907000	-0.003000	0.193454133697878671860337
-0.905000	-0.003000	0.197106142420762436850978
-0.903000	-0.003000	0.200735784047660570372784
-0.901000	-0.003000	0.204345757960549656573335
-0.899000	-0.003000	0.207939467919865089706732
-0.897000	-0.003000	0.211521070643208353168063
-0.895000	-0.003000	0.215095501500888353074714
-0.893000	-0.003000	0.218668472395688928688884
-0.891000	-0.003000	0.222246438488210185102645
-0.889000	-0.003000	0.225836532516744847853829
-0.887000	-0.003000	0.229446467843478912884692
-0.885000	-0.003000	0.233084413786173644256294
-0.883000	-0.003000	0.236758848997903892374950
-0.881000	-0.003000	0.240478400389654706215126
-0.879000	-0.003000	0.244251676161418629362743
-0.877000	-0.003000	0.248087101810311461136394
-0.875000	-0.003000	0.251992767509070791920323
-0.873000	-0.003000	0.255976294078908039875131
-0.871000	-0.003000	0.260044723077827055757183
-0.869000	-0.003000	0.264204434499772322642031
-0.867000	-0.003000	0.268461093459459898546982
-0.865000	-0.003000	0.272819625237009644180830
-0.863000	-0.003000	0.277284216350621781632668
-0.861000	-0.003000	0.281858338033542044076540
-0.859000	-0.003000	0.286544787670391487566235
-0.857000	-0.003000	0.291345743395218348403830
-0.855000	-0.003000	0.296262827118555727157201
-0.853000	-0.003000	0.301297171649282213845567
-0.851000	-0.003000	0.306449488208039855230425
-0.849000	-0.003000	0.311720131389368382279770
-0.847000	-0.003000	0.317109159426914588575386
-0.845000	-0.003000	0.322616388375349005812609
-0.843000	-0.003000	0.328241439491097963809807
-0.841000	-0.003000	0.333983779640920186437825
-0.839000	-0.003000	0.339842754981183103879516
-0.837000	-0.003000	0.345817618435455831349401
-0.835000	-0.003000	0.351907551668165008429412
-0.833000	-0.003000	0.358111682328028313460067
-0.831000	-0.003000	0.364429097339428020863039
-0.829000	-0.003000	0.370858852974665365032081
-0.827000	-0.003000	0.377399982364254482636312
-0.825000	-0.003000	0.384051501011573370725216
-0.823000	-0.003000	0.390812410783879460307588
-0.821000	-0.003000	0.397681702761797817302636
-0.819000	-0.003000	0.404658359248663945795244
-0.817000	-0.003000	0.411741355171827805303764
-0.815000	-0.003000	0.418929659050855163204830
-0.813000	-0.003000	0.426222233661786298331009
-0.811000	-0.003000	0.433618036491015934608129
-0.809000	-0.003000	0.441116020045340506694487
-0.807000	-0.003000	0.448715132064702482139751
-0.805000	-0.003000	0.456414315669656567298063
-0.803000	-0.003000	0.464212509465222855631339
-0.801000	-0.003000	0.472108647615596732638465
-0.799000	-0.003000	0.480101659899256127950196
-0.797000	-0.003000	0.488190471750642507320350
-0.795000	-0.003000	0.496374004292403525617772
-0.793000	-0.003000	0.504651174360730148116261
-0.791000	-0.003000	0.513020894525420323439846
-0.789000	-0.003000	0.521482073105661414480494
-0.787000	-0.003000	0.530033614182219947608132
-0.785000	-0.003000	0.538674417606450184337064
-0.783000	-0.003000	0.547403379006404566808897
-0.781000	-0.003000	0.556219389790278406771051
-0.779000	-0.003000	0.565121337147323488103723
-0.777000	-0.003000	0.574108104046378686646790
-0.775000	-0.003000	0.583178569232114751841323
-0.773000	-0.003000	0.592331607219106048844992
-0.771000	-0.003000	0.601566088283816746695720
-0.769000	-0.003000	0.610880878454596487614481
-0.767000	-0.003000	0.620274839499778241069805
-0.765000	-0.003000	0.629746828913957279461044
-0.763000	-0.003000	0.639295699902552416737933
-0.761000	-0.003000	0.648920301364719676051607
-0.759000	-0.003000	0.658619477874711201081936
-0.757000	-0.003000	0.668392069661762788790327
-0.755000	-0.003000	0.678236912588590756811868
-0.753000	-0.003000	0.688152838128579968923759
-0.751000	-0.003000	0.698138673341750282119733
-0.749000	-0.003000	0.708193240849567029471245
-0.747000	-0.003000	0.718315358808704229609532
-0.745000	-0.003000	0.728503840883801934147357
-0.743000	-0.003000	0.738757496219330067610542
-0.741000	-0.003000	0.749075129410614271030511
-0.739000	-0.003000	0.759455540474109236370737
-0.737000	-0.003000	0.769897524817004796915398
-0.735000	-0.003000	0.780399873206221283972184
-0.733000	-0.003000	0.790961371736885299199571
-0.731000	-0.003000	0.801580801800353737185389
-0.729000	-0.003000	0.812256940051863884910688
-0.727000	-0.003000	0.822988558377875212279662
-0.725000	-0.003000	0.833774423863190006223078
-0.723000	-0.003000	0.844613298757914243708456
-0.721000	-0.003000	0.855503940444329091796760
-0.719000	-0.003000	0.866445101403752304669581
-0.717000	-0.003000	0.877435529183459572699633
-0.715000	-0.003000	0.888473966363734213302905
-0.713000	-0.003000	0.899559150525110040597099
-0.711000	-0.003000	0.910689814215890569570888
-0.709000	-0.003000	0.921864684919999510803734
-0.707000	-0.003000	0.933082485025243046905530
-0.705000	-0.003000	0.944341931792048616678414
-0.703000	-0.003000	0.955641737322743933802371
-0.701000	-0.003000	0.966980608531450513964955
-0.699000	-0.003000	0.978357247114663097775633
-0.697000	-0.003000	0.989770349522572479017413
-0.695000	-0.003000	1.001218606931203902732364
-0.693000	-0.003000	1.012700705215441310258484
-0.691000	-0.003000	1.024215324922998160417364
-0.689000	-0.003000	1.035761141249411210196740
-0.687000	-0.003000	1.047336824014113876302190
-0.685000	-0.003000	1.058941037637661120029975
-0.683000	-0.003000	1.070572441120175355422361
-0.681000	-0.003000	1.082229688021064450964559
-0.679000	-0.003000	1.093911426440104417423527
-0.677000	-0.003000	1.105616298999923197143858
-0.675000	-0.003000	1.117342942829978813534808
-0.673000	-0.003000	1.129089989552080064427741
-0.671000	-0.003000	1.140856065267520147443747
-0.669000	-0.003000	1.152639790545890940975937
-0.667000	-0.003000	1.164439780415646774613947
-0.665000	-0.003000	1.176254644356475198563317
-0.663000	-0.003000	1.188082986293548470868586
-0.661000	-0.003000	1.199923404593718156974091
-0.659000	-0.003000	1.211774492063718788870119
-0.657000	-0.003000	1.223634835950448973562743
-0.655000	-0.003000	1.235503017943392345401321
-0.653000	-0.003000	1.247377614179240090663825
-0.651000	-0.003000	1.259257195248796534770008
-0.649000	-0.003000	1.271140326206209536508140
-0.647000	-0.003000	1.283025566580614729161880
-0.645000	-0.003000	1.294911470390237351324458
-0.643000	-0.003000	1.306796586159036044350046
-0.641000	-0.003000	1.318679456935942129192085
-0.639000	-0.003000	1.330558620316754980805740
-0.637000	-0.003000	1.342432608468767440967895
-0.635000	-0.003000	1.354299948158192545832890
-0.633000	-0.003000	1.366159160780436643278790
-0.631000	-0.003000	1.378008762393302388815641
-0.629000	-0.003000	1.389847263753184458678902
-0.627000	-0.003000	1.401673170354321262820463
-0.625000	-0.003000	1.413484982471177486829106
-0.623000	-0.003000	1.425281195204029183187799
-0.621000	-0.003000	1.437060298527817581160093
-0.619000	-0.003000	1.448820777344353327720228
-0.617000	-0.003000	1.460561111537941547666719
-0.615000	-0.003000	1.472279776034506326709561
-0.613000	-0.003000	1.483975240864294331544215
-0.611000	-0.003000	1.495645971228226178695309
-0.609000	-0.003000	1.507290427567987478596478
-0.607000	-0.003000	1.518907065639919062860486
-0.605000	-0.003000	1.530494336592777449013170
-0.603000	-0.003000	1.542050687049451251908749
-0.601000	-0.003000	1.553574559192681503461131
-0.599000	-0.003000	1.565064390854854270429541
-0.597000	-0.003000	1.576518615611913753937756
-0.595000	-0.003000	1.587935662881456710948669
-0.593000	-0.003000	1.599313958025055493195055
-0.591000	-0.003000	1.610651922454849449550807
-0.589000	-0.003000	1.621947973744461313216902
-0.587000	-0.003000	1.633200525744267661565345
-0.585000	-0.003000	1.644407988701091838379398
-0.583000	-0.003000	1.655568769382348426333351
-0.581000	-0.003000	1.666681271204707659450150
-0.579000	-0.003000	1.677743894367325072636277
-0.577000	-0.003000	1.688755035989703889853786
-0.575000	-0.003000	1.699713090254251435240462
-0.573000	-0.003000	1.710616448553589297176813
-0.571000	-0.003000	1.721463499642697847491490
-0.569000	-0.003000	1.732252629795952181268603
-0.567000	-0.003000	1.742982222969132966028383
-0.565000	-0.003000	1.753650660966454610800724
-0.563000	-0.003000	1.764256323612701571335037
-0.561000	-0.003000	1.774797588930527636463808
-0.559000	-0.003000	1.785272833322974150860318
-0.557000	-0.003000	1.795680431761254247646775
-0.555000	-0.003000	1.806018757977887023713492
-0.553000	-0.003000	1.816286184665196312693070
-0.551000	-0.003000	1.826481083679240446926428
-0.549000	-0.003000	1.836601826249220970055376
-0.547000	-0.003000	1.846646783192400942397171
-0.545000	-0.003000	1.856614325134578358245108
-0.543000	-0.003000	1.866502822736143762938354
-0.541000	-0.003000	1.876310646923782243788992
-0.539000	-0.003000	1.886036169127836226167005
-0.537000	-0.003000	1.895677761525353055560572
-0.535000	-0.003000	1.905233797288869768138397
-0.533000	-0.003000	1.914702650840961917211303
-0.531000	-0.003000	1.924082698114567557823307
-0.529000	-0.003000	1.933372316819126135456486
-0.527000	-0.003000	1.942569886712558702157594
-0.525000	-0.003000	1.951673789879086795551189
-0.523000	-0.003000	1.960682411012939274641553
-0.521000	-0.003000	1.969594137707957326455244
-0.519000	-0.003000	1.978407360753078325643628
-0.517000	-0.003000	1.987120474433746952769297
-0.515000	-0.003000	1.995731876839262675105147
-0.513000	-0.003000	2.004239970176027174630917
-0.511000	-0.003000	2.012643161086732135345301
-0.509000	-0.003000	2.020939860975475177440330
-0.507000	-0.003000	2.029128486338796388821493
-0.505000	-0.003000	2.037207459102627904456995
-0.503000	-0.003000	2.045175206965133885006480
-0.501000	-0.003000	2.053030163745446667888928
-0.499000	-0.003000	2.060770769738260455028467
-0.497000	-0.003000	2.068395472074273655493926
-0.495000	-0.003000	2.075902725086445244073730
-0.493000	-0.003000	2.083290990682025167757274
-0.491000	-0.003000	2.090558738720342368822003
-0.489000	-0.003000	2.097704447396294913374959
-0.487000	-0.003000	2.104726603629505810033606
-0.485000	-0.003000	2.111623703459095224843622
-0.483000	-0.003000	2.118394252444017133996113
-0.481000	-0.003000	2.125036766068892468695140
-0.479000	-0.003000	2.131549770155286349648804
-0.477000	-0.003000	2.137931801278364130070031
-0.475000	-0.003000	2.144181407188838317523505
-0.473000	-0.003000	2.150297147240149531199904
-0.471000	-0.003000	2.156277592820784683169677
-0.469000	-0.003000	2.162121327791645342131233
-0.467000	-0.003000	2.167826948928370356384221
-0.465000	-0.003000	2.173393066368524362275139
-0.463000	-0.003000	2.178818304063548261240157
-0.461000	-0.003000	2.184101300235340215039059
-0.459000	-0.003000	2.189240707837366795018852
-0.457000	-0.003000	2.194235195020188822212504
-0.455000	-0.003000	2.199083445601263786528534
-0.453000	-0.003000	2.203784159538890730090088
-0.451000	-0.003000	2.208336053410159038890015
-0.449000	-0.003000	2.212737860892754593322707
-0.447000	-0.003000	2.216988333250476728153444
-0.445000	-0.003000	2.221086239822299912560766
-0.443000	-0.003000	2.225030368514813172708955
-0.441000	-0.003000	2.228819526297867614772485
-0.439000	-0.003000	2.232452539703267735404779
-0.437000	-0.003000	2.235928255326299574079485
-0.435000	-0.003000	2.239245540329915851174292
-0.433000	-0.003000	2.242403282951384024812569
-0.431000	-0.003000	2.245400393011188988623417
-0.429000	-0.003000	2.248235802423973694885717
-0.427000	-0.003000	2.250908465711325412428323
-0.425000	-0.003000	2.253417360516232204048492
-0.423000	-0.003000	2.255761488119031543675419
-0.421000	-0.003000	2.257939873954811105249973
-0.419000	-0.003000	2.259951568132436694469334
-0.417000	-0.003000	2.261795645955788192082991
-0.415000	-0.003000	2.263471208448616156516664
-0.413000	-0.003000	2.264977382885979384496977
-0.411000	-0.003000	2.266313323337855845096556
-0.409000	-0.003000	2.267478211234722262901187
-0.407000	-0.003000	2.268471255970832878290366
-0.405000	-0.003000	2.269291695566877375966897
-0.403000	-0.003000	2.269938797412192510449813
-0.401000	-0.003000	2.270411859108332652823492
-0.399000	-0.003000	2.270710209468475238026031
-0.397000	-0.003000	2.270833209387415951852063
-0.395000	-0.003000	2.270780249003801820606441
-0.393000	-0.003000	2.270550733700942291903857
-0.391000	-0.003000	2.270144096948935708013551
-0.389000	-0.003000	2.269559817959646785823224
-0.387000	-0.003000	2.268797412218431563957211
-0.385000	-0.003000	2.267856428549959169060912
-0.383000	-0.003000	2.266736449540775133471016
-0.381000	-0.003000	2.265437092041442834755571
-0.379000	-0.003000	2.263958007660431537289014
-0.377000	-0.003000	2.262298883247695346909723
-0.375000	-0.003000	2.260459441367768107511438
-0.373000	-0.003000	2.258439440762537664397769
-0.371000	-0.003000	2.256238676803774989565454
-0.369000	-0.003000	2.253856981935416836648756
-0.367000	-0.003000	2.251294226105530871251403
-0.365000	-0.003000	2.248550317187907321425655
-0.363000	-0.003000	2.245625201393295355956070
-0.361000	-0.003000	2.242518863670261541898299
-0.359000	-0.003000	2.239231328095724116167275
-0.357000	-0.003000	2.235762658255191936973461
-0.355000	-0.003000	2.232112957612748527225222
-0.353000	-0.003000	2.228282369870733248262695
-0.351000	-0.003000	2.224271079319075195002142
-0.349000	-0.003000	2.220079311174117719929200
-0.347000	-0.003000	2.215707331906673793753271
-0.345000	-0.003000	2.211155449559019992022968
-0.343000	-0.003000	2.206424014050413884291402
-0.341000	-0.003000	2.201513417470629008221294
-0.339000	-0.003000	2.196424094360984735629927
-0.337000	-0.003000	2.191156521982275506843507
-0.335000	-0.003000	2.185711220568993695678728
-0.333000	-0.003000	2.180088753569234594209547
-0.331000	-0.003000	2.174289727869644472946220
-0.329000	-0.003000	2.168314794004867263055303
-0.327000	-0.003000	2.162164646350883234759976
-0.325000	-0.003000	2.155840023301753394235902
-0.323000	-0.003000	2.149341707429254899608395
-0.321000	-0.003000	2.142670525624961630484222
-0.319000	-0.003000	2.135827349224348026268672
-0.317000	-0.003000	2.128813094112534720636631
-0.315000	-0.003000	2.121628720811289170455893
-0.313000	-0.003000	2.114275234546965531734486
-0.311000	-0.003000	2.106753685299041833900446
-0.309000	-0.003000	2.099065167828936040450571
-0.307000	-0.003000	2.091210821688814558427794
-0.305000	-0.003000	2.083191831210078337477398
-0.303000	-0.003000	2.075009425471277868524567
-0.301000	-0.003000	2.066664878245150216429238
-0.299000	-0.003000	2.058159507924517406252107
-0.297000	-0.003000	2.049494677426802358155555
-0.295000	-0.003000	2.040671794076896361502804
-0.293000	-0.003000	2.031692309468155599461170
-0.291000	-0.003000	2.022557719301270040546115
-0.289000	-0.003000	2.013269563200840384098456
-0.287000	-0.003000	2.003829424509418366540103
-0.285000	-0.003000	1.994238930058849668114362
-0.283000	-0.003000	1.984499749918737343534758
-0.281000	-0.003000	1.974613597121882557772210
-0.279000	-0.003000	1.964582227366577171778772
-0.277000	-0.003000	1.954407438695596965771983
-0.275000	-0.003000	1.944091071151841543240835
-0.273000	-0.003000	1.933635006410517220842848
-0.271000	-0.003000	1.923041167387804506461180
-0.269000	-0.003000	1.912311517825986850738218
-0.267000	-0.003000	1.901448061855017801491385
-0.265000	-0.003000	1.890452843530535664839931
-0.263000	-0.003000	1.879327946348349875904660
-0.261000	-0.003000	1.868075492735447928893677
-0.259000	-0.003000	1.856697643517619011888087
-0.257000	-0.003000	1.845196597363759627441482
-0.255000	-0.003000	1.833574590207014853859846
-0.253000	-0.003000	1.821833894642874041025493
-0.251000	-0.003000	1.809976819304405903920951
-0.249000	-0.003000	1.798005708214842179870629
-0.247000	-0.003000	1.785922940117698365369847
-0.245000	-0.003000	1.773730927784693545135042
-0.243000	-0.003000	1.761432117301745092774468
-0.241000	-0.003000	1.749028987333327345154999
-0.239000	-0.003000	1.736524048365517325365204
-0.237000	-0.003000	1.723919841928067908654043
-0.235000	-0.003000	1.711218939795893678734728
-0.233000	-0.003000	1.698423943170350058906592
-0.231000	-0.003000	1.685537481840736262483915
-0.229000	-0.003000	1.672562213326485247577580
-0.227000	-0.003000	1.659500822000482767037965
-0.225000	-0.003000	1.646356018194033987711578
-0.223000	-0.003000	1.633130537283989491825764
-0.221000	-0.003000	1.619827138762577334318848
-0.219000	-0.003000	1.606448605290519804356109
-0.217000	-0.003000	1.592997741734018646297955
-0.215000	-0.003000	1.579477374186204263750710
-0.213000	-0.003000	1.565890348973711709845702
-0.211000	-0.003000	1.552239531649025394699493
-0.209000	-0.003000	1.538527805969254202977936
-0.207000	-0.003000	1.524758072862027136196161
-0.205000	-0.003000	1.510933249379184717398061
-0.203000	-0.003000	1.497056267638947391063198
-0.201000	-0.003000	1.483130073757207734175267
-0.199000	-0.003000	1.469157626768515800819159
-0.197000	-0.003000	1.455141897537231221448906
-0.195000	-0.003000	1.441085867659046781952270
-0.193000	-0.003000	1.426992528352760469800842
-0.191000	-0.003000	1.412864879341554136260584
-0.189000	-0.003000	1.398705927721990427414767
-0.187000	-0.003000	1.384518686817429511393129
-0.185000	-0.003000	1.370306175010059135388474
-0.183000	-0.003000	1.356071414542022068872029
-0.181000	-0.003000	1.341817430270509481360364
-0.179000	-0.003000	1.327547248353410536125807
-0.177000	-0.003000	1.313263894830203559749293
-0.175000	-0.003000	1.298970394045864562571069
-0.173000	-0.003000	1.284669766842179372545729
-0.171000	-0.003000	1.270365028409145224941312
-0.169000	-0.003000	1.256059185647225406867733
-0.167000	-0.003000	1.241755233837241068073354
-0.165000	-0.003000	1.227456152347216722375833
-0.163000	-0.003000	1.213164899024058662746484
-0.161000	-0.003000	1.198884402823382044900313
-0.159000	-0.003000	1.184617554126351501864178
-0.157000	-0.003000	1.170367192084395435713873
-0.155000	-0.003000	1.156136088231205283349823
-0.153000	-0.003000	1.141926925521075775193935
-0.151000	-0.003000	1.127742271912620886098466
-0.149000	-0.003000	1.113584547640388278111345
-0.147000	-0.003000	1.099455985429648174900308
-0.145000	-0.003000	1.085358583137411070396183
-0.143000	-0.003000	1.071294048667230658367089
-0.141000	-0.003000	1.057263737519843260770358
-0.139000	-0.003000	1.043268584004929389053018
-0.137000	-0.003000	1.029309027930748632329028
-0.135000	-0.003000	1.015384939463897628897371
-0.133000	-0.003000	1.001495545741475812207000
-0.131000	-0.003000	0.987639363629332023286622
-0.129000	-0.003000	0.973814143642687146673609
-0.127000	-0.003000	0.960016830362689255196074
-0.125000	-0.003000	0.946243544586768514648156
-0.123000	-0.003000	0.932489591861286104546025
-0.121000	-0.003000	0.918749500926026918534717
-0.119000	-0.003000	0.905017093974978759085559
-0.117000	-0.003000	0.891285588598359823642170
-0.115000	-0.003000	0.877547728975652363558879
-0.113000	-0.003000	0.863795941552578661060124
-0.111000	-0.003000	0.850022508303125867712424
-0.109000	-0.003000	0.836219748999288414736952
-0.107000	-0.003000	0.822380202900906631668931
-0.105000	-0.003000	0.808496800083300271033693
-0.103000	-0.003000	0.794563013295768838517574
-0.101000	-0.003000	0.780572982737544496245619
-0.099000	-0.003000	0.766521608294459033672297
-0.097000	-0.003000	0.752404606360947192378319
-0.095000	-0.003000	0.738218531089693263957940
-0.093000	-0.003000	0.723960762468072172026723
-0.091000	-0.003000	0.709629465753570110031490
-0.089000	-0.003000	0.695223528316409100646922
-0.087000	-0.003000	0.680742480735856747564583
-0.085000	-0.003000	0.666186409076365504411399
-0.083000	-0.003000	0.651555864719310595667423
-0.081000	-0.003000	0.636851777100924110186497
-0.079000	-0.003000	0.622075373397933617525268
-0.077000	-0.003000	0.607228107802774585977090
-0.075000	-0.003000	0.592311601708555901524278
-0.073000	-0.003000	0.577327595004062277261880
-0.071000	-0.003000	0.562277907831770562552265
-0.069000	-0.003000	0.547164411607047762586831
-0.067000	-0.003000	0.531989007812460501511964
-0.065000	-0.003000	0.516753613017940982565790
-0.063000	-0.003000	0.501460148673089523008173
-0.061000	-0.003000	0.486110534409515959719528
-0.059000	-0.003000	0.470706683824922311742966
-0.057000	-0.003000	0.455250501956298514460997
-0.055000	-0.003000	0.439743883861338391572104
-0.053000	-0.003000	0.424188713901996139465922
-0.051000	-0.003000	0.408586865458873349510327
-0.049000	-0.003000	0.392940200902909875235736
-0.047000	-0.003000	0.377250571718045435432032
-0.045000	-0.003000	0.361519818712365714752366
-0.043000	-0.003000	0.345749772282444078896901
-0.041000	-0.003000	0.329942252711671768494739
-0.039000	-0.003000	0.314099070492434850887520
-0.037000	-0.003000	0.298222026666872641609274
-0.035000	-0.003000	0.282312913183436708930429
-0.033000	-0.003000	0.266373513267660455561270
-0.031000	-0.003000	0.250405601806112709795116
-0.029000	-0.003000	0.234410945742763859866997
-0.027000	-0.003000	0.218391304487065729400541
-0.025000	-0.003000	0.202348430333080614440533
-0.023000	-0.003000	0.186284068889011722447435
-0.021000	-0.003000	0.170199959516478649401705
-0.019000	-0.003000	0.154097835778868874623271
-0.017000	-0.003000	0.137979425898097363134553
-0.015000	-0.003000	0.121846453219105962939572
-0.013000	-0.003000	0.105700636681400783611906
-0.011000	-0.003000	0.089543691296949654012671
-0.009000	-0.003000	0.073377328633745797503707
-0.007000	-0.003000	0.057203257304332143229342
-0.005000	-0.003000	0.041023183458584057403673
-0.003000	-0.003000	0.024838811280041402096419
-0.001000	-0.003000	0.008651843485085622051378
0.001000	-0.003000	-0.007536018175764487396495
0.003000	-0.003000	-0.023723072415138178603566
0.005000	-0.003000	-0.039907617905405236291561
0.007000	-0.003000	-0.056087952775282411133073
0.009000	-0.003000	-0.072262374107191662542249
0.011000	-0.003000	-0.088429177436064140827021
0.013000	-0.003000	-0.104586656250316906158204
0.015000	-0.003000	-0.120733101495704805983245
0.017000	-0.003000	-0.136866801082776406994768
0.019000	-0.003000	-0.152986039398637641006928
0.021000	-0.003000	-0.169089096823711038108939
0.023000	-0.003000	-0.185174249254212330839664
0.025000	-0.003000	-0.201239767631031990502422
0.027000	-0.003000	-0.217283917475715876443942
0.029000	-0.003000	-0.233304958434225662156081
0.031000	-0.003000	-0.249301143829163768250723
0.033000	-0.003000	-0.265270720221134292948761
0.035000	-0.003000	-0.281211926979902493428654
0.037000	-0.003000	-0.297122995866012928889432
0.039000	-0.003000	-0.313002150623532870987731
0.041000	-0.003000	-0.328847606584576235277950
0.043000	-0.003000	-0.344657570286332481934721
0.045000	-0.003000	-0.360430239101420246683460
0.047000	-0.003000	-0.376163800882709842277052
0.049000	-0.003000	-0.391856433624442057617188
0.051000	-0.003000	-0.407506305143001290591798
0.053000	-0.003000	-0.423111572783792966312433
0.055000	-0.003000	-0.438670383166825439413827
0.057000	-0.003000	-0.454180871994939672209313
0.059000	-0.003000	-0.469641163968754327129318
0.061000	-0.003000	-0.485049372886481811040227
0.063000	-0.003000	-0.500403602061384678023614
0.065000	-0.003000	-0.515701945273140505143772
0.067000	-0.003000	-0.530942488590186445485131
0.069000	-0.003000	-0.546123313565176071726626
0.071000	-0.003000	-0.561242502517400820849502
0.073000	-0.003000	-0.576298146868034266709913
0.075000	-0.003000	-0.591288359767142335243761
0.077000	-0.003000	-0.606211294509861664536743
0.079000	-0.003000	-0.621065170429415669417494
0.081000	-0.003000	-0.635848308007745166570146
0.083000	-0.003000	-0.650559174783569615918566
0.085000	-0.003000	-0.665196443191069963773998
0.087000	-0.003000	-0.679759060680488635952656
0.089000	-0.003000	-0.694246331346653922089729
0.091000	-0.003000	-0.708658006871721313224555
0.093000	-0.003000	-0.722994382989593842303577
0.095000	-0.003000	-0.737256396079771003648773
0.097000	-0.003000	-0.751445713122275260609229
0.099000	-0.003000	-0.765564807332795749239551
0.101000	-0.003000	-0.779617011563588535594249
0.103000	-0.003000	-0.793606542150074423247474
0.105000	-0.003000	-0.807538487351834088912028
0.107000	-0.003000	-0.821418756803384608744523
0.109000	-0.003000	-0.835253991255259453652116
0.111000	-0.003000	-0.849051435048941316452442
0.113000	-0.003000	-0.862818776870943660028956
0.115000	-0.003000	-0.876563967006970035100721
0.117000	-0.003000	-0.890295021251962026553883
0.119000	-0.003000	-0.904019822608767453786527
0.121000	-0.003000	-0.917745931837284922849562
0.123000	-0.003000	-0.931480416843426750617141
0.125000	-0.003000	-0.945229708991602635137497
0.127000	-0.003000	-0.958999491944686699440581
0.129000	-0.003000	-0.972794625887656083662591
0.131000	-0.003000	-0.986619107282700968930556
0.133000	-0.003000	-1.000476061902160651584381
0.135000	-0.003000	-1.014367766988625296775695
0.137000	-0.003000	-1.028295697110781947714031
0.139000	-0.003000	-1.042260587644594949097154
0.141000	-0.003000	-1.056262509762156742709749
0.143000	-0.003000	-1.070300951249814280785699
0.145000	-0.003000	-1.084374898266040165850654
0.147000	-0.003000	-1.098482914142378197297489
0.149000	-0.003000	-1.112623212392910065915430
0.151000	-0.003000	-1.126793722118468066284436
0.153000	-0.003000	-1.140992144891755710744974
0.155000	-0.003000	-1.155216002941968245210091
0.157000	-0.003000	-1.169462679004613647748556
0.159000	-0.003000	-1.183729448569606823582490
0.161000	-0.003000	-1.198013505469764261590626
0.163000	-0.003000	-1.212311981832835394712333
0.165000	-0.003000	-1.226621963406392845641335
0.167000	-0.003000	-1.240940501187527633675245
0.169000	-0.003000	-1.255264620175682521718841
0.171000	-0.003000	-1.269591325938282722063377
0.173000	-0.003000	-1.283917609550230931603210
0.175000	-0.003000	-1.298240451349857771390361
0.177000	-0.003000	-1.312556823850853149338036
0.179000	-0.003000	-1.326863694063850962479023
0.181000	-0.003000	-1.341158025412843013413067
0.183000	-0.003000	-1.355436779378409006824313
0.185000	-0.003000	-1.369696916959795007784351
0.187000	-0.003000	-1.383935400018689421131057
0.189000	-0.003000	-1.398149192546599417497077
0.191000	-0.003000	-1.412335261883214121425567
0.193000	-0.003000	-1.426490579903187283505872
0.195000	-0.003000	-1.440612124182086617452114
0.197000	-0.003000	-1.454696879147925558939392
0.199000	-0.003000	-1.468741837221913204558632
0.201000	-0.003000	-1.482743999950247637542589
0.203000	-0.003000	-1.496700379127710256454975
0.205000	-0.003000	-1.510607997913156141933655
0.207000	-0.003000	-1.524463891936620685285675
0.209000	-0.003000	-1.538265110397479595860659
0.211000	-0.003000	-1.552008717153057437698749
0.213000	-0.003000	-1.565691791796968601602202
0.215000	-0.003000	-1.579311430726428433501951
0.217000	-0.003000	-1.592864748197794000361682
0.219000	-0.003000	-1.606348877369621952482248
0.221000	-0.003000	-1.619760971332494303709382
0.223000	-0.003000	-1.633098204124886931865035
0.225000	-0.003000	-1.646357771734422881237947
0.227000	-0.003000	-1.659536893083803921200570
0.229000	-0.003000	-1.672632811000771546616761
0.231000	-0.003000	-1.685642793171494124848664
0.233000	-0.003000	-1.698564133076749360640179
0.235000	-0.003000	-1.711394150910320988145941
0.237000	-0.003000	-1.724130194479061017887034
0.239000	-0.003000	-1.736769640084092847232000
0.241000	-0.003000	-1.749309893382620106905279
0.243000	-0.003000	-1.761748390229884053681531
0.245000	-0.003000	-1.774082597500792779499079
0.247000	-0.003000	-1.786310013890798131797055
0.249000	-0.003000	-1.798428170695635985865124
0.251000	-0.003000	-1.810434632569512869437744
0.253000	-0.003000	-1.822326998261421193703313
0.255000	-0.003000	-1.834102901329232704341621
0.257000	-0.003000	-1.845760010831277941889539
0.259000	-0.003000	-1.857296031995154139693227
0.261000	-0.003000	-1.868708706863489332761219
0.263000	-0.003000	-1.879995814916439522690439
0.265000	-0.003000	-1.891155173670761913129468
0.267000	-0.003000	-1.902184639255258158385686
0.269000	-0.003000	-1.913082106962456174770182
0.271000	-0.003000	-1.923845511776389294311684
0.273000	-0.003000	-1.934472828876426575561709
0.275000	-0.003000	-1.944962074117043027143836
0.277000	-0.003000	-1.955311304483483558769308
0.279000	-0.003000	-1.965518618523334426484439
0.281000	-0.003000	-1.975582156753960427764127
0.283000	-0.003000	-1.985500102045846704257315
0.285000	-0.003000	-1.995270679981913541922722
0.287000	-0.003000	-2.004892159192838807513226
0.289000	-0.003000	-2.014362851668485276945830
0.291000	-0.003000	-2.023681113045550539197848
0.293000	-0.003000	-2.032845342871566707287911
0.295000	-0.003000	-2.041853984845383163104771
0.297000	-0.003000	-2.050705527034328401470020
0.299000	-0.003000	-2.059398502068201963766114
0.301000	-0.003000	-2.067931487310325611161943
0.303000	-0.003000	-2.076303105005852245312781
0.305000	-0.003000	-2.084512022407573272886339
0.307000	-0.003000	-2.092556951879492643797676
0.309000	-0.003000	-2.100436650978404262701815
0.311000	-0.003000	-2.108149922513746776786547
0.313000	-0.003000	-2.115695614586033279636013
0.315000	-0.003000	-2.123072620604145033240684
0.317000	-0.003000	-2.130279879281807620117206
0.319000	-0.003000	-2.137316374613533742632399
0.321000	-0.003000	-2.144181135830351969673302
0.323000	-0.003000	-2.150873237335682919280089
0.325000	-0.003000	-2.157391798621628442589326
0.327000	-0.003000	-2.163735984166061943057002
0.329000	-0.003000	-2.169905003310836466567935
0.331000	-0.003000	-2.175898110121473383316015
0.333000	-0.003000	-2.181714603228717130889436
0.335000	-0.003000	-2.187353825652340599816625
0.337000	-0.003000	-2.192815164607661682083517
0.339000	-0.003000	-2.198098051295235055846433
0.341000	-0.003000	-2.203201960674231241199550
0.343000	-0.003000	-2.208126411220100226984187
0.345000	-0.003000	-2.212870964667132067660305
0.347000	-0.003000	-2.217435225736565040932646
0.349000	-0.003000	-2.221818841850953241134903
0.351000	-0.003000	-2.226021502835469068060092
0.353000	-0.003000	-2.230042940606804080516667
0.355000	-0.003000	-2.233882928850268179132854
0.357000	-0.003000	-2.237541282685643118099961
0.359000	-0.003000	-2.241017858322131406367816
0.361000	-0.003000	-2.244312552702712793006867
0.363000	-0.003000	-2.247425303138033569894105
0.365000	-0.003000	-2.250356086929830023990462
0.367000	-0.003000	-2.253104920983858949767864
0.369000	-0.003000	-2.255671861412197110041689
0.371000	-0.003000	-2.258057003124867012644472
0.373000	-0.003000	-2.260260479410810319222946
0.375000	-0.003000	-2.262282461508311470765875
0.377000	-0.003000	-2.264123158165193938629045
0.379000	-0.003000	-2.265782815189253174281703
0.381000	-0.003000	-2.267261714989554199917166
0.383000	-0.003000	-2.268560176109355897011710
0.385000	-0.003000	-2.269678552751400513187718
0.387000	-0.003000	-2.270617234296469444387867
0.389000	-0.003000	-2.271376644815960688106316
0.391000	-0.003000	-2.271957242579161651008235
0.393000	-0.003000	-2.272359519555851026240134
0.395000	-0.003000	-2.272584000914716906294188
0.397000	-0.003000	-2.272631244517968163165733
0.399000	-0.003000	-2.272501840412472162711310
0.401000	-0.003000	-2.272196410317692372160536
0.403000	-0.003000	-2.271715607110659451706169
0.405000	-0.003000	-2.271060114308220523327009
0.407000	-0.003000	-2.270230645546823300406913
0.409000	-0.003000	-2.269227944060084656285881
0.411000	-0.003000	-2.268052782154426516569856
0.413000	-0.003000	-2.266705960683056630955434
0.415000	-0.003000	-2.265188308518603754748710
0.417000	-0.003000	-2.263500682024710108919408
0.419000	-0.003000	-2.261643964526812045079396
0.421000	-0.003000	-2.259619065782454860880080
0.423000	-0.003000	-2.257426921451388235340119
0.425000	-0.003000	-2.255068492565739379784873
0.427000	-0.003000	-2.252544765000484616734866
0.429000	-0.003000	-2.249856748943007911378800
0.431000	-0.003000	-2.247005478359709762514740
0.433000	-0.003000	-2.243992010494027855571630
0.435000	-0.003000	-2.240817425598689904830962
0.437000	-0.003000	-2.237482835862675045746073
0.439000	-0.003000	-2.233989395657339116496587
0.441000	-0.003000	-2.230338232570210799110555
0.443000	-0.003000	-2.226530489968529646915840
0.445000	-0.003000	-2.222567354761399993634541
0.447000	-0.003000	-2.218450034017618310855369
0.449000	-0.003000	-2.214179752181896443374853
0.451000	-0.003000	-2.209757752345827608309037
0.453000	-0.003000	-2.205185295863279826278358
0.455000	-0.003000	-2.200463661709255003273711
0.457000	-0.003000	-2.195594145984533174242870
0.459000	-0.003000	-2.190578061437181478510183
0.461000	-0.003000	-2.185416736975889673288975
0.463000	-0.003000	-2.180111517187279357443686
0.465000	-0.003000	-2.174663761858518284952879
0.467000	-0.003000	-2.169074845504316950695056
0.469000	-0.003000	-2.163346156898407812718688
0.471000	-0.003000	-2.157479098609726086976934
0.473000	-0.003000	-2.151475086543426229468423
0.475000	-0.003000	-2.145335549486826920428939
0.477000	-0.003000	-2.139061928660362710274967
0.479000	-0.003000	-2.132655677273677774508087
0.481000	-0.003000	-2.126118260086936384567480
0.483000	-0.003000	-2.119451152977448238345914
0.485000	-0.003000	-2.112655842511706794084603
0.487000	-0.003000	-2.105733825522866808910294
0.489000	-0.003000	-2.098686608693792088331520
0.491000	-0.003000	-2.091515708145699203868162
0.493000	-0.003000	-2.084222649032485996656305
0.495000	-0.003000	-2.076808965140800822268830
0.497000	-0.003000	-2.069276198495868523963281
0.499000	-0.003000	-2.061625898973161952199007
0.501000	-0.003000	-2.053859623915971877039510
0.503000	-0.003000	-2.045978937758861082585327
0.505000	-0.003000	-2.037985411657066148194417
0.507000	-0.003000	-2.029880623121892657678700
0.509000	-0.003000	-2.021666155662113606439334
0.511000	-0.003000	-2.013343598431378111968115
0.513000	-0.003000	-2.004914545881685050687793
0.515000	-0.003000	-1.996380597422879654700978
0.517000	-0.003000	-1.987743357088253226550023
0.519000	-0.003000	-1.979004433206205337825168
0.521000	-0.003000	-1.970165438077966735264113
0.523000	-0.003000	-1.961227987661418481479814
0.525000	-0.003000	-1.952193701260973357491935
0.527000	-0.003000	-1.943064201223517750705128
0.529000	-0.003000	-1.933841112640426240787406
0.531000	-0.003000	-1.924526063055609359508935
0.533000	-0.003000	-1.915120682179585198667837
0.535000	-0.003000	-1.905626601609558212757634
0.537000	-0.003000	-1.896045454555491671655432
0.539000	-0.003000	-1.886378875572147562067471
0.541000	-0.003000	-1.876628500297040424982242
0.543000	-0.003000	-1.866795965194321116342735
0.545000	-0.003000	-1.856882907304526986180804
0.547000	-0.003000	-1.846890964000181156734470
0.549000	-0.003000	-1.836821772747188497021398
0.551000	-0.003000	-1.826676970872015193236848
0.553000	-0.003000	-1.816458195334604175386062
0.555000	-0.003000	-1.806167082506973109445880
0.557000	-0.003000	-1.795805267957474526951955
0.559000	-0.003000	-1.785374386240674793313588
0.561000	-0.003000	-1.774876070692813723184145
0.563000	-0.003000	-1.764311953232785334932942
0.565000	-0.003000	-1.753683664168611322509150
0.567000	-0.003000	-1.742992832009374604140817
0.569000	-0.003000	-1.732241083282550331290395
0.571000	-0.003000	-1.721430042356684619875296
0.573000	-0.003000	-1.710561331269349505390664
0.575000	-0.003000	-1.699636569560331711414847
0.577000	-0.003000	-1.688657374109962860941891
0.579000	-0.003000	-1.677625358982513859018582
0.581000	-0.003000	-1.666542135274558411595081
0.583000	-0.003000	-1.655409310968212643899733
0.585000	-0.003000	-1.644228490789155117113296
0.587000	-0.003000	-1.633001276069343310481941
0.589000	-0.003000	-1.621729264614340637606915
0.591000	-0.003000	-1.610414050575184718994137
0.593000	-0.003000	-1.599057224324733406106702
0.595000	-0.003000	-1.587660372338457914764831
0.597000	-0.003000	-1.576225077079634218080173
0.599000	-0.003000	-1.564752916888931810746044
0.601000	-0.003000	-1.553245465878361430966947
0.603000	-0.003000	-1.541704293829559757611491
0.605000	-0.003000	-1.530130966096410860544097
0.607000	-0.003000	-1.518527043511953111831758
0.609000	-0.003000	-1.506894082299528259127896
0.611000	-0.003000	-1.495233633988116261903656
0.613000	-0.003000	-1.483547245331798825063174
0.615000	-0.003000	-1.471836458233261923922441
0.617000	-0.003000	-1.460102809671246504308328
0.619000	-0.003000	-1.448347831631871418522906
0.621000	-0.003000	-1.436573051043724680297942
0.623000	-0.003000	-1.424779989716630002050124
0.625000	-0.003000	-1.412970164284009788602248
0.627000	-0.003000	-1.401145086148734897335544
0.629000	-0.003000	-1.389306261432403211131259
0.631000	-0.003000	-1.377455190927953765367420
0.633000	-0.003000	-1.365593370055540933805105
0.635000	-0.003000	-1.353722288821613162212998
0.637000	-0.003000	-1.341843431781113205047973
0.639000	-0.003000	-1.329958278002735916345500
0.641000	-0.003000	-1.318068301037183642776540
0.643000	-0.003000	-1.306174968888352827534050
0.645000	-0.003000	-1.294279743987384545533814
0.647000	-0.003000	-1.282384083169517019484829
0.649000	-0.003000	-1.270489437653679720696687
0.651000	-0.003000	-1.258597253024758444439613
0.653000	-0.003000	-1.246708969218462303985007
0.655000	-0.003000	-1.234826020508743127379603
0.657000	-0.003000	-1.222949835497673110040751
0.659000	-0.003000	-1.211081837107750525106553
0.661000	-0.003000	-1.199223442576532461245620
0.663000	-0.003000	-1.187376063453551511273076
0.665000	-0.003000	-1.175541105599438473916507
0.667000	-0.003000	-1.163719969187190894643891
0.669000	-0.003000	-1.151914048705508841763390
0.671000	-0.003000	-1.140124732964151288427956
0.673000	-0.003000	-1.128353405101222728390553
0.675000	-0.003000	-1.116601442592347614990445
0.677000	-0.003000	-1.104870217261641140993333
0.679000	-0.003000	-1.093161095294429951962911
0.681000	-0.003000	-1.081475437251649074354987
0.683000	-0.003000	-1.069814598085847556774297
0.685000	-0.003000	-1.058179927158726219005302
0.687000	-0.003000	-1.046572768260175090304642
0.689000	-0.003000	-1.034994459628703067366473
0.691000	-0.003000	-1.023446333973213162593652
0.693000	-0.003000	-1.011929718496056063159472
0.695000	-0.003000	-1.000445934917301382682808
0.697000	-0.003000	-0.988996299500145559235875
0.699000	-0.003000	-0.977582123077397668886590
0.701000	-0.003000	-0.966204711078975209126440
0.703000	-0.003000	-0.954865363560348456850591
0.705000	-0.003000	-0.943565375231856906523831
0.707000	-0.003000	-0.932306035488836948310620
0.709000	-0.003000	-0.921088628442488399628019
0.711000	-0.003000	-0.909914432951418716832848
0.713000	-0.003000	-0.898784722653796386282465
0.715000	-0.003000	-0.887700766000037111425058
0.717000	-0.003000	-0.876663826285961733653096
0.719000	-0.003000	-0.865675161686358940471564
0.721000	-0.003000	-0.854736025288881373640493
0.723000	-0.003000	-0.843847665128202861772877
0.725000	-0.003000	-0.833011324220369941961906
0.727000	-0.003000	-0.822228240597283055457467
0.729000	-0.003000	-0.811499647341232366315467
0.731000	-0.003000	-0.800826772619403937092386
0.733000	-0.003000	-0.790210839718316848667712
0.735000	-0.003000	-0.779653067078095007857996
0.737000	-0.003000	-0.769154668326513024645408
0.739000	-0.003000	-0.758716852312725897888868
0.741000	-0.003000	-0.748340823140638322641394
0.743000	-0.003000	-0.738027780201821581584909
0.745000	-0.003000	-0.727778918207900860082304
0.747000	-0.003000	-0.717595427222359916186178
0.749000	-0.003000	-0.707478492691663185532036
0.751000	-0.003000	-0.697429295475622601507837
0.753000	-0.003000	-0.687449011876956173061615
0.755000	-0.003000	-0.677538813669947947992966
0.757000	-0.003000	-0.667699868128109441656193
0.759000	-0.003000	-0.657933338050806448826791
0.761000	-0.003000	-0.648240381788736774737458
0.763000	-0.003000	-0.638622153268198489151075
0.765000	-0.003000	-0.629079802014066880033738
0.767000	-0.003000	-0.619614473171385737870764
0.769000	-0.003000	-0.610227307525512574493121
0.771000	-0.003000	-0.600919441520717745319757
0.773000	-0.003000	-0.591692007277160869627153
0.775000	-0.003000	-0.582546132606160171896192
0.777000	-0.003000	-0.573482941023673031821772
0.779000	-0.003000	-0.564503551761893151983429
0.781000	-0.003000	-0.555609079778887848810598
0.783000	-0.003000	-0.546800635766175879837192
0.785000	-0.003000	-0.538079326154155990202810
0.787000	-0.003000	-0.529446253115302800651421
0.789000	-0.003000	-0.520902514564999807866741
0.791000	-0.003000	-0.512449204159909355027480
0.793000	-0.003000	-0.504087411293727694072686
0.795000	-0.003000	-0.495818221090153832264491
0.797000	-0.003000	-0.487642714392804599299325
0.799000	-0.003000	-0.479561967751720996666620
0.801000	-0.003000	-0.471577053405891177817466
0.803000	-0.003000	-0.463689039260930246921788
0.805000	-0.003000	-0.455898988860497011987860
0.807000	-0.003000	-0.448207961349246009064018
0.809000	-0.003000	-0.440617011423786342216857
0.811000	-0.003000	-0.433127189266110823595568
0.813000	-0.003000	-0.425739540450893572121061
0.815000	-0.003000	-0.418455105813434313777321
0.817000	-0.003000	-0.411274921258227066367397
0.819000	-0.003000	-0.404200017478288931016550
0.821000	-0.003000	-0.397231419541416830298886
0.823000	-0.003000	-0.390370146280071106392739
0.825000	-0.003000	-0.383617209395094804769144
0.827000	-0.003000	-0.376973612148254200171493
0.829000	-0.003000	-0.370440347472844933029990
0.831000	-0.003000	-0.364018395273991490768140
0.833000	-0.003000	-0.357708718619866194998735
0.835000	-0.003000	-0.351512258442184977180744
0.837000	-0.003000	-0.345429926271147769156755
0.839000	-0.003000	-0.339462594431022612884163
0.841000	-0.003000	-0.333611083025747712227371
0.843000	-0.003000	-0.327876142960961847183654
0.845000	-0.003000	-0.322258434195757670348570
0.847000	-0.003000	-0.316758498414068556670031
0.849000	-0.003000	-0.311376725375010821039723
0.851000	-0.003000	-0.306113312367681522641050
0.853000	-0.003000	-0.300968216481072137202801
0.855000	-0.003000	-0.295941099819958086669658
0.857000	-0.003000	-0.291031268358108274885154
0.859000	-0.003000	-0.286237605810212680790272
0.861000	-0.003000	-0.281558504692302924432568
0.863000	-0.003000	-0.276991797572760378720602
0.865000	-0.003000	-0.272534692314385484923633
0.867000	-0.003000	-0.268183715775312081497361
0.869000	-0.003000	-0.263934670864231224474139
0.871000	-0.003000	-0.259782611926420714532071
0.873000	-0.003000	-0.255721843081868072111718
0.875000	-0.003000	-0.251745943290656970514618
0.877000	-0.003000	-0.247847820580250649546983
0.879000	-0.003000	-0.244019796093309038198527
0.881000	-0.003000	-0.240253716528501803928464
0.883000	-0.003000	-0.236541091335043696108897
0.885000	-0.003000	-0.232873248911016267337359
0.887000	-0.003000	-0.229241504287189978850137
0.889000	-0.003000	-0.225637329574060851999917
0.891000	-0.003000	-0.222052517978915398000339
0.893000	-0.003000	-0.218479332548120241952461
0.895000	-0.003000	-0.214910631943211694050433
0.897000	-0.003000	-0.211339967400753586668216
0.899000	-0.003000	-0.207761647349821387820157
0.901000	-0.003000	-0.204170768702533117489040
0.903000	-0.003000	-0.200563216307543173977379
0.905000	-0.003000	-0.196935634200413128835905
0.907000	-0.003000	-0.193285373893825940250224
0.909000	-0.003000	-0.189610425904207513525535
0.911000	-0.003000	-0.185909340983543835967851
0.913000	-0.003000	-0.182181147178384905682691
0.915000	-0.003000	-0.178425268003571751984637
0.917000	-0.003000	-0.174641445868110950501162
0.919000	-0.003000	-0.170829673606587212342234
0.921000	-0.003000	-0.166990135715831294893619
0.923000	-0.003000	-0.163123159799722389218246
0.925000	-0.003000	-0.159229177863974141748926
0.927000	-0.003000	-0.155308696508297344740512
0.929000	-0.003000	-0.151362274725357237592505
0.931000	-0.003000	-0.147390507895580669117663
0.933000	-0.003000	-0.143394016609829366704076
0.935000	-0.003000	-0.139373439100535040369166
0.937000	-0.003000	-0.135329426264401142532279
0.939000	-0.003000	-0.131262638475505427626544
0.941000	-0.003000	-0.127173743588954946126535
0.943000	-0.003000	-0.123063415706723772169440
0.945000	-0.003000	-0.118932334413208856682687
0.947000	-0.003000	-0.114781184289263427089622
0.949000	-0.003000	-0.110610654584890624740900
0.951000	-0.003000	-0.106421438978638580041824
0.953000	-0.003000	-0.102214235382208806779403
0.955000	-0.003000	-0.097989745767408223398043
0.957000	-0.003000	-0.093748676003340511431183
0.959000	-0.003000	-0.089491735697713667430087
0.961000	-0.003000	-0.085219638039331954693090
0.963000	-0.003000	-0.080933099640423916687482
0.965000	-0.003000	-0.076632840378243638479461
0.967000	-0.003000	-0.072319583235737713855507
0.969000	-0.003000	-0.067994054141223253528992
0.971000	-0.003000	-0.063656981807088480751489
0.973000	-0.003000	-0.059309097567559580788110
0.975000	-0.003000	-0.054951135215579420545406
0.977000	-0.003000	-0.050583830838847806954384
0.979000	-0.003000	-0.046207922655086622332199
0.981000	-0.003000	-0.041824150846571060691215
0.983000	-0.003000	-0.037433257393995736372894
0.985000	-0.003000	-0.033035985909728317333478
0.987000	-0.003000	-0.028633081470496216103250
0.989000	-0.003000	-0.024225290449577933926673
0.991000	-0.003000	-0.019813360348543189448645
0.993000	-0.003000	-0.015398039628608068893345
0.995000	-0.003000	-0.010980077541652227823832
0.997000	-0.003000	-0.006560223960963436004579
0.999000	-0.003000	-0.002139229211762336269054



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p02/density/outputDN.dat <==
-0.999000	-0.003000	0.915144415329724569829750
-0.997000	-0.003000	0.915143365313105916492020
-0.995000	-0.003000	0.915141333292244119057557
-0.993000	-0.003000	0.915138319540358624593068
-0.991000	-0.003000	0.915134324417675837359809
-0.989000	-0.003000	0.915129348371412909557421
-0.987000	-0.003000	0.915123391935771857141901
-0.985000	-0.003000	0.915116455731942335383167
-0.983000	-0.003000	0.915108540468114295407531
-0.981000	-0.003000	0.915099646939499078435176
-0.979000	-0.003000	0.915089776028359391801814
-0.977000	-0.003000	0.915078928704049499032180
-0.975000	-0.003000	0.915067106023064291697722
-0.973000	-0.003000	0.915054309129095133634735
-0.971000	-0.003000	0.915040539253098361704986
-0.969000	-0.003000	0.915025797713369226649149
-0.967000	-0.003000	0.915010085915628157415824
-0.965000	-0.003000	0.914993405353111022293433
-0.963000	-0.003000	0.914975757606673378852236
-0.961000	-0.003000	0.914957144344899497845347
-0.959000	-0.003000	0.914937567324221601161582
-0.957000	-0.003000	0.914917028389046760317171
-0.955000	-0.003000	0.914895529471892787753973
-0.953000	-0.003000	0.914873072593532121743465
-0.951000	-0.003000	0.914849659863143371829608
-0.949000	-0.003000	0.914825293478471746055902
-0.947000	-0.003000	0.914799975725996139530594
-0.945000	-0.003000	0.914773708981105770909892
-0.943000	-0.003000	0.914746495708281925907102
-0.941000	-0.003000	0.914718338461290247920488
-0.939000	-0.003000	0.914689239883377580575541
-0.937000	-0.003000	0.914659202707478025118348
-0.935000	-0.003000	0.914628229756425326080205
-0.933000	-0.003000	0.914596323943171474191161
-0.931000	-0.003000	0.914563488271013524943953
-0.929000	-0.003000	0.914529725833826523384573
-0.927000	-0.003000	0.914495039816301535928744
-0.925000	-0.003000	0.914459433494192008851087
-0.923000	-0.003000	0.914422910234565344822499
-0.921000	-0.003000	0.914385473496059586473450
-0.919000	-0.003000	0.914347126829147760496141
-0.917000	-0.003000	0.914307873876405330371142
-0.915000	-0.003000	0.914267718372785087588284
-0.913000	-0.003000	0.914226664145896927848867
-0.911000	-0.003000	0.914184715116290513847730
-0.909000	-0.003000	0.914141875297745265527283
-0.907000	-0.003000	0.914098148797563903045216
-0.905000	-0.003000	0.914053539816870208589705
-0.903000	-0.003000	0.914008052650909896819087
-0.901000	-0.003000	0.913961691689358368684282
-0.899000	-0.003000	0.913914461416627688095105
-0.897000	-0.003000	0.913866366412181663214653
-0.895000	-0.003000	0.913817411350849817530673
-0.893000	-0.003000	0.913767601003148355331973
-0.891000	-0.003000	0.913716940235599461850313
-0.889000	-0.003000	0.913665434011056709628917
-0.887000	-0.003000	0.913613087389030686935598
-0.885000	-0.003000	0.913559905526017401733441
-0.883000	-0.003000	0.913505893675827129740696
-0.881000	-0.003000	0.913451057189917148271263
-0.879000	-0.003000	0.913395401517723026785234
-0.877000	-0.003000	0.913338932206994913443054
-0.875000	-0.003000	0.913281654904131157124425
-0.873000	-0.003000	0.913223575354520145097581
-0.871000	-0.003000	0.913164699402884250112322
-0.869000	-0.003000	0.913105032993633436433356
-0.867000	-0.003000	0.913044582171233187750659
-0.865000	-0.003000	0.912983353080602522133802
-0.863000	-0.003000	0.912921351967554861595033
-0.861000	-0.003000	0.912858585179317505442498
-0.859000	-0.003000	0.912795059165181665861155
-0.857000	-0.003000	0.912730780477354675106483
-0.855000	-0.003000	0.912665755772148146185430
-0.853000	-0.003000	0.912599991811680388842376
-0.851000	-0.003000	0.912533495466378075100522
-0.849000	-0.003000	0.912466273718690490390770
-0.847000	-0.003000	0.912398333668613892299959
-0.845000	-0.003000	0.912329682541876407775305
-0.843000	-0.003000	0.912260327701978734893373
-0.841000	-0.003000	0.912190276667731336779354
-0.839000	-0.003000	0.912119537138505243056841
-0.837000	-0.003000	0.912048117030150651274312
-0.835000	-0.003000	0.911976024525433803802343
-0.833000	-0.003000	0.911903268143926859501391
-0.831000	-0.003000	0.911829856837564567406673
-0.829000	-0.003000	0.911755800119516957025212
-0.827000	-0.003000	0.911681108235631310066083
-0.825000	-0.003000	0.911605792389358904337371
-0.823000	-0.003000	0.911529865032777553146559
-0.821000	-0.003000	0.911453340237868170348179
-0.819000	-0.003000	0.911376234163514542530038
-0.817000	-0.003000	0.911298565634537816038119
-0.815000	-0.003000	0.911220356849276491573164
-0.813000	-0.003000	0.911141634231554919942653
-0.811000	-0.003000	0.911062429441124033147048
-0.809000	-0.003000	0.910982780553621029895339
-0.807000	-0.003000	0.910902733416632748308928
-0.805000	-0.003000	0.910822343182463911581692
-0.803000	-0.003000	0.910741676010740186519854
-0.801000	-0.003000	0.910660810925122854442293
-0.799000	-0.003000	0.910579841798438094357948
-0.797000	-0.003000	0.910498879429828544829206
-0.795000	-0.003000	0.910418053666610216367872
-0.793000	-0.003000	0.910337515513023887159250
-0.791000	-0.003000	0.910257439158703496318026
-0.789000	-0.003000	0.910178023852182271902223
-0.787000	-0.003000	0.910099495539885117167955
-0.785000	-0.003000	0.910022108189423528656903
-0.783000	-0.003000	0.909946144718184579680553
-0.781000	-0.003000	0.909871917454458722929189
-0.779000	-0.003000	0.909799768068802583442789
-0.777000	-0.003000	0.909730066927763703077403
-0.775000	-0.003000	0.909663211840035845767716
-0.773000	-0.003000	0.909599626185815357537479
-0.771000	-0.003000	0.909539756442611646569674
-0.769000	-0.003000	0.909484069143869922058343
-0.767000	-0.003000	0.909433047329233135158688
-0.765000	-0.003000	0.909387186565859595432926
-0.763000	-0.003000	0.909346990637720065109306
-0.761000	-0.003000	0.909312967013233608426503
-0.759000	-0.003000	0.909285622210207145066363
-0.757000	-0.003000	0.909265457180352010269075
-0.755000	-0.003000	0.909252962833551059418369
-0.753000	-0.003000	0.909248615814750471564309
-0.751000	-0.003000	0.909252874634373542406252
-0.749000	-0.003000	0.909266176237309320384838
-0.747000	-0.003000	0.909288933076779937181300
-0.745000	-0.003000	0.909321530738879113542339
-0.743000	-0.003000	0.909364326142414580722573
-0.741000	-0.003000	0.909417646318020356233092
-0.739000	-0.003000	0.909481787751274750597474
-0.737000	-0.003000	0.909557016257629191713363
-0.735000	-0.003000	0.909643567342900749572721
-0.733000	-0.003000	0.909741646992302976926226
-0.731000	-0.003000	0.909851432823645223102460
-0.729000	-0.003000	0.909973075536363751325553
-0.727000	-0.003000	0.910106700587227090970543
-0.725000	-0.003000	0.910252410025507163737757
-0.723000	-0.003000	0.910410284424673754699597
-0.721000	-0.003000	0.910580384853688196145072
-0.719000	-0.003000	0.910762754838251642475200
-0.717000	-0.003000	0.910957422270333827540867
-0.715000	-0.003000	0.911164401232545273501273
-0.713000	-0.003000	0.911383693711966258454993
-0.711000	-0.003000	0.911615291185642773186260
-0.709000	-0.003000	0.911859176066797894044669
-0.707000	-0.003000	0.912115323006787992454747
-0.705000	-0.003000	0.912383700052833868099356
-0.703000	-0.003000	0.912664269665567573497356
-0.701000	-0.003000	0.912956989603502133689972
-0.699000	-0.003000	0.913261813683707956990077
-0.697000	-0.003000	0.913578692429373062644515
-0.695000	-0.003000	0.913907573615656998455847
-0.693000	-0.003000	0.914248402725425401982307
-0.691000	-0.003000	0.914601123326207798847065
-0.689000	-0.003000	0.914965677379148356607175
-0.687000	-0.003000	0.915342005489940380158487
-0.685000	-0.003000	0.915730047110808520471892
-0.683000	-0.003000	0.916129740701621342324756
-0.681000	-0.003000	0.916541023857211811787238
-0.679000	-0.003000	0.916963833407028361399682
-0.677000	-0.003000	0.917398105492317705866867
-0.675000	-0.003000	0.917843775625227786818527
-0.673000	-0.003000	0.918300778733459832636754
-0.671000	-0.003000	0.918769049193468911873595
-0.669000	-0.003000	0.919248520854632267251816
-0.667000	-0.003000	0.919739127056345306954199
-0.665000	-0.003000	0.920240800639601674859591
-0.663000	-0.003000	0.920753473954283641056406
-0.661000	-0.003000	0.921277078863129261776521
-0.659000	-0.003000	0.921811546743118603863820
-0.657000	-0.003000	0.922356808484858903263159
-0.655000	-0.003000	0.922912794490407084602168
-0.653000	-0.003000	0.923479434669863596951700
-0.651000	-0.003000	0.924056658436995026484340
-0.649000	-0.003000	0.924644394704071115320687
-0.647000	-0.003000	0.925242571876066732805555
-0.645000	-0.003000	0.925851117844329940531622
-0.643000	-0.003000	0.926469959979804857930219
-0.641000	-0.003000	0.927099025125865949803483
-0.639000	-0.003000	0.927738239590814028900922
-0.637000	-0.003000	0.928387529140071499078601
-0.635000	-0.003000	0.929046818988105038705783
-0.633000	-0.003000	0.929716033790101037403986
-0.631000	-0.003000	0.930395097633411882753762
-0.629000	-0.003000	0.931083934028794635295867
-0.627000	-0.003000	0.931782465901453305079372
-0.625000	-0.003000	0.932490615581901605146697
-0.623000	-0.003000	0.933208304796658838498047
-0.621000	-0.003000	0.933935454658791019966202
-0.619000	-0.003000	0.934671985658308779321146
-0.617000	-0.003000	0.935417817652436811570738
-0.615000	-0.003000	0.936172869855762868063209
-0.613000	-0.003000	0.936937060830279055956282
-0.611000	-0.003000	0.937710308475328546684580
-0.609000	-0.003000	0.938492530017464909875002
-0.607000	-0.003000	0.939283642000239948899321
-0.605000	-0.003000	0.940083560273928475758964
-0.603000	-0.003000	0.940892199985200461398449
-0.601000	-0.003000	0.941709475566754328212937
-0.599000	-0.003000	0.942535300726921154712556
-0.597000	-0.003000	0.943369588439249229239181
-0.595000	-0.003000	0.944212250932081720300459
-0.593000	-0.003000	0.945063199678141896420414
-0.591000	-0.003000	0.945922345384128115952649
-0.589000	-0.003000	0.946789597980338903937536
-0.587000	-0.003000	0.947664866610333556096180
-0.585000	-0.003000	0.948548059620640704459049
-0.583000	-0.003000	0.949439084550527612194060
-0.581000	-0.003000	0.950337848121837858172967
-0.579000	-0.003000	0.951244256228911955197702
-0.577000	-0.003000	0.952158213928598007314008
-0.575000	-0.003000	0.953079625430367949334709
-0.573000	-0.003000	0.954008394086545252754661
-0.571000	-0.003000	0.954944422382659308112807
-0.569000	-0.003000	0.955887611927935143540935
-0.567000	-0.003000	0.956837863445929026617875
-0.565000	-0.003000	0.957795076765323494250026
-0.563000	-0.003000	0.958759150810886806581834
-0.561000	-0.003000	0.959729983594615143616124
-0.559000	-0.003000	0.960707472207061541347173
-0.557000	-0.003000	0.961691512808866777461958
-0.555000	-0.003000	0.962682000622499867148463
-0.553000	-0.003000	0.963678829924219160218968
-0.551000	-0.003000	0.964681894036267695291542
-0.549000	-0.003000	0.965691085319305697609593
-0.547000	-0.003000	0.966706295165100759625432
-0.545000	-0.003000	0.967727413989475149236341
-0.543000	-0.003000	0.968754331225529563553778
-0.541000	-0.003000	0.969786935317146991941684
-0.539000	-0.003000	0.970825113712789344866394
-0.537000	-0.003000	0.971868752859595397275427
-0.535000	-0.003000	0.972917738197792481003034
-0.533000	-0.003000	0.973971954155426256072303
-0.531000	-0.003000	0.975031284143423992993860
-0.529000	-0.003000	0.976095610550994363663335
-0.527000	-0.003000	0.977164814741379839091451
-0.525000	-0.003000	0.978238777047962693167449
-0.523000	-0.003000	0.979317376770740821712025
-0.521000	-0.003000	0.980400492173177040555743
-0.519000	-0.003000	0.981488000479432076694764
-0.517000	-0.003000	0.982579777871989357151961
-0.515000	-0.003000	0.983675699489680366305322
-0.513000	-0.003000	0.984775639426114901553433
-0.511000	-0.003000	0.985879470728530549195057
-0.509000	-0.003000	0.986987065397061158478209
-0.507000	-0.003000	0.988098294384437525472720
-0.505000	-0.003000	0.989213027596122618234631
-0.503000	-0.003000	0.990331133890892556514984
-0.501000	-0.003000	0.991452481081865899525951
-0.499000	-0.003000	0.992576935937989457414687
-0.497000	-0.003000	0.993704364185986066537737
-0.495000	-0.003000	0.994834630512770989874127
-0.493000	-0.003000	0.995967598568339496090118
-0.491000	-0.003000	0.997103130969135831307426
-0.489000	-0.003000	0.998241089301901363128877
-0.487000	-0.003000	0.999381334128014886530877
-0.485000	-0.003000	1.000523724988321205842112
-0.483000	-0.003000	1.001668120408458095838000
-0.481000	-0.003000	1.002814377904682530129321
-0.479000	-0.003000	1.003962353990198508313370
-0.477000	-0.003000	1.005111904181993143225782
-0.475000	-0.003000	1.006262883008180786248431
-0.473000	-0.003000	1.007415144015858077253256
-0.471000	-0.003000	1.008568539779474138029514
-0.469000	-0.003000	1.009722921909712578525387
-0.467000	-0.003000	1.010878141062894419732743
-0.465000	-0.003000	1.012034046950896826189137
-0.463000	-0.003000	1.013190488351591200810731
-0.461000	-0.003000	1.014347313119799753877714
-0.459000	-0.003000	1.015504368198773432752091
-0.457000	-0.003000	1.016661499632186993480332
-0.455000	-0.003000	1.017818552576654544949974
-0.453000	-0.003000	1.018975371314764233332539
-0.451000	-0.003000	1.020131799268627403876053
-0.449000	-0.003000	1.021287679013947125028494
-0.447000	-0.003000	1.022442852294596304929541
-0.445000	-0.003000	1.023597160037713837965612
-0.443000	-0.003000	1.024750442369305236667287
-0.441000	-0.003000	1.025902538630352855975048
-0.439000	-0.003000	1.027053287393432157159623
-0.437000	-0.003000	1.028202526479827794148036
-0.435000	-0.003000	1.029350092977145303407838
-0.433000	-0.003000	1.030495823257423282370837
-0.431000	-0.003000	1.031639552995727404649529
-0.429000	-0.003000	1.032781117189240704945519
-0.427000	-0.003000	1.033920350176825486698817
-0.425000	-0.003000	1.035057085659071063332703
-0.423000	-0.003000	1.036191156718806460901305
-0.421000	-0.003000	1.037322395842087185968694
-0.419000	-0.003000	1.038450634939636962883469
-0.417000	-0.003000	1.039575705368751767920799
-0.415000	-0.003000	1.040697437955651283303382
-0.413000	-0.003000	1.041815663018274884521475
-0.411000	-0.003000	1.042930210389521272773550
-0.409000	-0.003000	1.044040909440913544870000
-0.407000	-0.003000	1.045147589106697694205650
-0.405000	-0.003000	1.046250077908357889455715
-0.403000	-0.003000	1.047348203979545422370734
-0.401000	-0.003000	1.048441795091416217644564
-0.399000	-0.003000	1.049530678678368467160453
-0.397000	-0.003000	1.050614681864174171366244
-0.395000	-0.003000	1.051693631488497038262153
-0.393000	-0.003000	1.052767354133791410930598
-0.391000	-0.003000	1.053835676152576450448350
-0.389000	-0.003000	1.054898423695072029460107
-0.387000	-0.003000	1.055955422737200999350193
-0.385000	-0.003000	1.057006499108939179265576
-0.383000	-0.003000	1.058051478523015509480842
-0.381000	-0.003000	1.059090186603948602339642
-0.379000	-0.003000	1.060122448917419468727985
-0.377000	-0.003000	1.061148090999966653313891
-0.375000	-0.003000	1.062166938389005776954832
-0.373000	-0.003000	1.063178816653159275418261
-0.371000	-0.003000	1.064183551422894558058374
-0.369000	-0.003000	1.065180968421462148754131
-0.367000	-0.003000	1.066170893496131588662479
-0.365000	-0.003000	1.067153152649712000155091
-0.363000	-0.003000	1.068127572072360198518481
-0.361000	-0.003000	1.069093978173664805098042
-0.359000	-0.003000	1.070052197615002143038510
-0.357000	-0.003000	1.071002057342161473130204
-0.355000	-0.003000	1.071943384618231798199872
-0.353000	-0.003000	1.072876007056747571510869
-0.351000	-0.003000	1.073799752655087758057562
-0.349000	-0.003000	1.074714449828124918084882
-0.347000	-0.003000	1.075619927442124978966831
-0.345000	-0.003000	1.076516014848889701838175
-0.343000	-0.003000	1.077402541920144063425369
-0.341000	-0.003000	1.078279339082174326236441
-0.339000	-0.003000	1.079146237350707693281038
-0.337000	-0.003000	1.080003068366052199067440
-0.335000	-0.003000	1.080849664428505274571535
-0.333000	-0.003000	1.081685858534042088408000
-0.331000	-0.003000	1.082511484410319635429687
-0.329000	-0.003000	1.083326376553029879445944
-0.327000	-0.003000	1.084130370262662568237033
-0.325000	-0.003000	1.084923301681759877368449
-0.323000	-0.003000	1.085705007832777235776689
-0.321000	-0.003000	1.086475326656707540706748
-0.319000	-0.003000	1.087234097052699688390476
-0.317000	-0.003000	1.087981158918958302095348
-0.315000	-0.003000	1.088716353195347652516034
-0.313000	-0.003000	1.089439521908234009828220
-0.311000	-0.003000	1.090150508218296732110275
-0.309000	-0.003000	1.090849156472260661487894
-0.307000	-0.003000	1.091535312259789058941806
-0.305000	-0.003000	1.092208822477130913952692
-0.303000	-0.003000	1.092869535399570546374548
-0.301000	-0.003000	1.093517300765249444793881
-0.299000	-0.003000	1.094151969873576435432483
-0.297000	-0.003000	1.094773395702207885449297
-0.295000	-0.003000	1.095381433047454500240292
-0.293000	-0.003000	1.095975938693978024573994
-0.291000	-0.003000	1.096556771620777581688344
-0.289000	-0.003000	1.097123793251689960470685
-0.287000	-0.003000	1.097676867759962870962909
-0.285000	-0.003000	1.098215862437816658925271
-0.283000	-0.003000	1.098740648143260001390331
-0.281000	-0.003000	1.099251099837707190687297
-0.279000	-0.003000	1.099747097229022196884785
-0.277000	-0.003000	1.100228525535396295609303
-0.275000	-0.003000	1.100695276385837750865448
-0.273000	-0.003000	1.101147248872786477136287
-0.271000	-0.003000	1.101584350771395603985070
-0.269000	-0.003000	1.102006499938083194933824
-0.267000	-0.003000	1.102413625897974203127205
-0.265000	-0.003000	1.102805671626647887606509
-0.263000	-0.003000	1.103182595526097209415184
-0.261000	-0.003000	1.103544373587988625118328
-0.259000	-0.003000	1.103891001729198295677747
-0.257000	-0.003000	1.104222498275354569230444
-0.255000	-0.003000	1.104538906557960498133752
-0.253000	-0.003000	1.104840297579952723694419
-0.251000	-0.003000	1.105126772693723058438309
-0.249000	-0.003000	1.105398466225209652691319
-0.247000	-0.003000	1.105655547968289020843713
-0.245000	-0.003000	1.105898225465989259674870
-0.243000	-0.003000	1.106126745989706394723839
-0.241000	-0.003000	1.106341398125235242488884
-0.239000	-0.003000	1.106542512875588357701417
-0.237000	-0.003000	1.106730464195733398824473
-0.235000	-0.003000	1.106905668883665594393051
-0.233000	-0.003000	1.107068585765880408544604
-0.231000	-0.003000	1.107219714134599408694726
-0.229000	-0.003000	1.107359591419712518955976
-0.227000	-0.003000	1.107488790098243303106074
-0.225000	-0.003000	1.107607913448243719400921
-0.223000	-0.003000	1.107717591285307889847900
-0.221000	-0.003000	1.107818475635663713063650
-0.219000	-0.003000	1.107911234131888411624800
-0.217000	-0.003000	1.107996544131542471234297
-0.215000	-0.003000	1.108075086461849600993901
-0.213000	-0.003000	1.108147539084022303867982
-0.211000	-0.003000	1.108214570837595669416942
-0.209000	-0.003000	1.108276835421366790512820
-0.207000	-0.003000	1.108334965760915391541630
-0.205000	-0.003000	1.108389568898811905484081
-0.203000	-0.003000	1.108441221523485564759426
-0.201000	-0.003000	1.108490466227824988720840
-0.199000	-0.003000	1.108537808560345450104023
-0.197000	-0.003000	1.108583714901857586454526
-0.195000	-0.003000	1.108628611170536570895706
-0.193000	-0.003000	1.108672882329635012155222
-0.191000	-0.003000	1.108716872646266171642537
-0.189000	-0.003000	1.108760886627760955391864
-0.187000	-0.003000	1.108805190545041341465549
-0.185000	-0.003000	1.108850014440682096861224
-0.183000	-0.003000	1.108895554513112946537490
-0.181000	-0.003000	1.108941975767482546189058
-0.179000	-0.003000	1.108989414827648678496530
-0.177000	-0.003000	1.109037982811821532180829
-0.175000	-0.003000	1.109087768185633260387135
-0.173000	-0.003000	1.109138839519943520173229
-0.171000	-0.003000	1.109191248095370285753347
-0.169000	-0.003000	1.109245030310555435448805
-0.167000	-0.003000	1.109300209865594855074278
-0.165000	-0.003000	1.109356799705278673329190
-0.163000	-0.003000	1.109414803718284492362045
-0.161000	-0.003000	1.109474218197957773313078
-0.159000	-0.003000	1.109535033077665433509651
-0.157000	-0.003000	1.109597232958961843252155
-0.155000	-0.003000	1.109660797954124422659561
-0.153000	-0.003000	1.109725704366214982243832
-0.151000	-0.003000	1.109791925230039222327605
-0.149000	-0.003000	1.109859430736490626401292
-0.147000	-0.003000	1.109928188561113859833540
-0.145000	-0.003000	1.109998164115576502197769
-0.143000	-0.003000	1.110069320738341636101154
-0.141000	-0.003000	1.110141619838381332741051
-0.139000	-0.003000	1.110215021003430502233300
-0.137000	-0.003000	1.110289482082089218550891
-0.135000	-0.003000	1.110364959247192029323514
-0.133000	-0.003000	1.110441407046211192977125
-0.131000	-0.003000	1.110518778443096987729177
-0.129000	-0.003000	1.110597024854860448428440
-0.127000	-0.003000	1.110676096185337025090689
-0.125000	-0.003000	1.110755940857877321903402
-0.123000	-0.003000	1.110836505848236566151854
-0.121000	-0.003000	1.110917736718519899241642
-0.119000	-0.003000	1.110999577652804104488382
-0.117000	-0.003000	1.111081971494836562186492
-0.115000	-0.003000	1.111164859788090986114639
-0.113000	-0.003000	1.111248182818352692180497
-0.111000	-0.003000	1.111331879658956856005148
-0.109000	-0.003000	1.111415888218742376025716
-0.107000	-0.003000	1.111500145292762864457359
-0.105000	-0.003000	1.111584586615768532880111
-0.103000	-0.003000	1.111669146918466966056371
-0.101000	-0.003000	1.111753759986533252046570
-0.099000	-0.003000	1.111838358722365027730916
-0.097000	-0.003000	1.111922875209531147433495
-0.095000	-0.003000	1.112007240779882444314808
-0.093000	-0.003000	1.112091386083264632489431
-0.091000	-0.003000	1.112175241159776062360720
-0.089000	-0.003000	1.112258735514500385122005
-0.087000	-0.003000	1.112341798194632191965070
-0.085000	-0.003000	1.112424357868914137625893
-0.083000	-0.003000	1.112506342909281853437165
-0.081000	-0.003000	1.112587681474617173904562
-0.079000	-0.003000	1.112668301596491549076973
-0.077000	-0.003000	1.112748131266778850445576
-0.075000	-0.003000	1.112827098527004343608837
-0.073000	-0.003000	1.112905131559290605736123
-0.071000	-0.003000	1.112982158778751395900031
-0.069000	-0.003000	1.113058108927173162072677
-0.067000	-0.003000	1.113132911167827865384083
-0.065000	-0.003000	1.113206495181230604174516
-0.063000	-0.003000	1.113278791261681499591418
-0.061000	-0.003000	1.113349730414381122400869
-0.059000	-0.003000	1.113419244452950040979999
-0.057000	-0.003000	1.113487266097138217446627
-0.055000	-0.003000	1.113553729070523745647847
-0.053000	-0.003000	1.113618568197992875212776
-0.051000	-0.003000	1.113681719502786826581087
-0.049000	-0.003000	1.113743120302898903517530
-0.047000	-0.003000	1.113802709306600302596735
-0.045000	-0.003000	1.113860426706870798696514
-0.043000	-0.003000	1.113916214274516924831460
-0.041000	-0.003000	1.113970015449743389268633
-0.039000	-0.003000	1.114021775431966121416849
-0.037000	-0.003000	1.114071441267624917870194
-0.035000	-0.003000	1.114118961935792073703055
-0.033000	-0.003000	1.114164288431348959207412
-0.031000	-0.003000	1.114207373845512050181128
-0.029000	-0.003000	1.114248173443502576418496
-0.027000	-0.003000	1.114286644739149290117552
-0.025000	-0.003000	1.114322747566224736104346
-0.023000	-0.003000	1.114356444146320290755625
-0.021000	-0.003000	1.114387699153073452151830
-0.019000	-0.003000	1.114416479772571744177867
-0.017000	-0.003000	1.114442755759756709110775
-0.015000	-0.003000	1.114466499490681661299618
-0.013000	-0.003000	1.114487686010456890528530
-0.011000	-0.003000	1.114506293076763299154663
-0.009000	-0.003000	1.114522301198793474696913
-0.007000	-0.003000	1.114535693671518057357162
-0.005000	-0.003000	1.114546456605167046305382
-0.003000	-0.003000	1.114554578949848995250704
-0.001000	-0.003000	1.114560052515225940794608
0.001000	-0.003000	1.114562871985191216950284
0.003000	-0.003000	1.114563034927499529658235
0.005000	-0.003000	1.114560541798327086837617
0.007000	-0.003000	1.114555395941736248843767
0.009000	-0.003000	1.114547603584052026803874
0.011000	-0.003000	1.114537173823163529462477
0.013000	-0.003000	1.114524118612772785041898
0.015000	-0.003000	1.114508452741646005179632
0.017000	-0.003000	1.114490193807913920309716
0.019000	-0.003000	1.114469362188500678456649
0.021000	-0.003000	1.114445981003767904837787
0.023000	-0.003000	1.114420076077469179409718
0.025000	-0.003000	1.114391675892130395553181
0.027000	-0.003000	1.114360811539985229856597
0.029000	-0.003000	1.114327516669595397047487
0.031000	-0.003000	1.114291827428312231518248
0.033000	-0.003000	1.114253782400736803026575
0.035000	-0.003000	1.114213422543344433890411
0.037000	-0.003000	1.114170791115462799680813
0.039000	-0.003000	1.114125933606779250695240
0.041000	-0.003000	1.114078897661585187961464
0.043000	-0.003000	1.114029732999950450533788
0.045000	-0.003000	1.113978491336039988723883
0.047000	-0.003000	1.113925226293794423781947
0.049000	-0.003000	1.113869993320177886886313
0.051000	-0.003000	1.113812849596228504722717
0.053000	-0.003000	1.113753853946132688079729
0.055000	-0.003000	1.113693066744545046020676
0.057000	-0.003000	1.113630549822393067671555
0.059000	-0.003000	1.113566366371381066713298
0.061000	-0.003000	1.113500580847432086528670
0.063000	-0.003000	1.113433258873286035850469
0.065000	-0.003000	1.113364467140483649032490
0.067000	-0.003000	1.113294273310953430566883
0.069000	-0.003000	1.113222745918419853694559
0.071000	-0.003000	1.113149954269847308196972
0.073000	-0.003000	1.113075968347126964985705
0.075000	-0.003000	1.113000858709204399232817
0.077000	-0.003000	1.112924696394854251479956
0.079000	-0.003000	1.112847552826285113525273
0.081000	-0.003000	1.112769499713756049530389
0.083000	-0.003000	1.112690608961383498254349
0.085000	-0.003000	1.112610952574309752804993
0.087000	-0.003000	1.112530602567381565748406
0.089000	-0.003000	1.112449630875498973736626
0.091000	-0.003000	1.112368109265776006111537
0.093000	-0.003000	1.112286109251641841311198
0.095000	-0.003000	1.112203702009008088325004
0.097000	-0.003000	1.112120958294623429551962
0.099000	-0.003000	1.112037948366711548331409
0.101000	-0.003000	1.111954741907999588690359
0.103000	-0.003000	1.111871407951216639276026
0.105000	-0.003000	1.111788014807144397977368
0.107000	-0.003000	1.111704629995291071509200
0.109000	-0.003000	1.111621320177244465199351
0.111000	-0.003000	1.111538151092761550486898
0.113000	-0.003000	1.111455187498631813625138
0.115000	-0.003000	1.111372493110354353618163
0.117000	-0.003000	1.111290130546646048870230
0.119000	-0.003000	1.111208161276807659945121
0.121000	-0.003000	1.111126645570941429141953
0.123000	-0.003000	1.111045642453030168894657
0.125000	-0.003000	1.110965209656836538698599
0.127000	-0.003000	1.110885403584601638371510
0.129000	-0.003000	1.110806279268460539100261
0.131000	-0.003000	1.110727890334463507926444
0.133000	-0.003000	1.110650288969025956120618
0.135000	-0.003000	1.110573525887519341637244
0.137000	-0.003000	1.110497650304571592982938
0.139000	-0.003000	1.110422709905415583619970
0.141000	-0.003000	1.110348750817275353952596
0.143000	-0.003000	1.110275817579325252637545
0.145000	-0.003000	1.110203953109056396186816
0.147000	-0.003000	1.110133198661971576370888
0.149000	-0.003000	1.110063593780286961276715
0.151000	-0.003000	1.109995176224692903232949
0.153000	-0.003000	1.109927981881187797341681
0.155000	-0.003000	1.109862044632443422997881
0.157000	-0.003000	1.109797396180165263146478
0.159000	-0.003000	1.109734065801434743647746
0.161000	-0.003000	1.109672080018208939478086
0.163000	-0.003000	1.109611462155179584243569
0.165000	-0.003000	1.109552231757346962837119
0.167000	-0.003000	1.109494403835300957439358
0.169000	-0.003000	1.109437987903842515180486
0.171000	-0.003000	1.109382986778745916467415
0.173000	-0.003000	1.109329395097786941093432
0.175000	-0.003000	1.109277197536239878417064
0.177000	-0.003000	1.109226366694394005918411
0.179000	-0.003000	1.109176860645651574444059
0.181000	-0.003000	1.109128620148580823823181
0.183000	-0.003000	1.109081565544741465600964
0.185000	-0.003000	1.109035593385664597576579
0.187000	-0.003000	1.108990572856112910571369
0.189000	-0.003000	1.108946342085382008590955
0.191000	-0.003000	1.108902704462239485749819
0.193000	-0.003000	1.108859425090350070419731
0.195000	-0.003000	1.108816227537623433363478
0.197000	-0.003000	1.108772791043051375581285
0.199000	-0.003000	1.108728748346639925159707
0.201000	-0.003000	1.108683684300777461118059
0.203000	-0.003000	1.108637135404348716960499
0.205000	-0.003000	1.108588590374169458030451
0.207000	-0.003000	1.108537491832911170419607
0.209000	-0.003000	1.108483239150133581318869
0.211000	-0.003000	1.108425192425786853789305
0.213000	-0.003000	1.108362677556216979724013
0.215000	-0.003000	1.108294992274427848144569
0.217000	-0.003000	1.108221413012070222237071
0.219000	-0.003000	1.108141202393235991152665
0.221000	-0.003000	1.108053617141838032011947
0.223000	-0.003000	1.107957916166926182199859
0.225000	-0.003000	1.107853368584314601719143
0.227000	-0.003000	1.107739261438140276894160
0.229000	-0.003000	1.107614906900777684839454
0.231000	-0.003000	1.107479648752428325053643
0.233000	-0.003000	1.107332867940533205342035
0.235000	-0.003000	1.107173987531778980297759
0.237000	-0.003000	1.107002476738521368204715
0.239000	-0.003000	1.106817852349311070980775
0.241000	-0.003000	1.106619680853434539713476
0.243000	-0.003000	1.106407578942365965701811
0.245000	-0.003000	1.106181213066334212413722
0.247000	-0.003000	1.105940298196715243506105
0.249000	-0.003000	1.105684595903088540680415
0.251000	-0.003000	1.105413911875805954565521
0.253000	-0.003000	1.105128093029789759782489
0.255000	-0.003000	1.104827024321610728918586
0.257000	-0.003000	1.104510625403063661664760
0.259000	-0.003000	1.104178847221537917988599
0.261000	-0.003000	1.103831668661848341983500
0.263000	-0.003000	1.103469093307152482097422
0.265000	-0.003000	1.103091146379168829838591
0.267000	-0.003000	1.102697871901089143875652
0.269000	-0.003000	1.102289330111120957411686
0.271000	-0.003000	1.101865595140906428639482
0.273000	-0.003000	1.101426752961514266004883
0.275000	-0.003000	1.100972899590449305406992
0.277000	-0.003000	1.100504139546097714941197
0.279000	-0.003000	1.100020584531085088286773
0.281000	-0.003000	1.099522352322933160806429
0.283000	-0.003000	1.099009565848882319372137
0.285000	-0.003000	1.098482352421540797493549
0.287000	-0.003000	1.097940843112747089094228
0.289000	-0.003000	1.097385172244515594286440
0.291000	-0.003000	1.096815476977817338521959
0.293000	-0.003000	1.096231896982117204331075
0.295000	-0.003000	1.095634574170769148793170
0.297000	-0.003000	1.095023652489511389873655
0.299000	-0.003000	1.094399277747265974980451
0.301000	-0.003000	1.093761597480165548290643
0.303000	-0.003000	1.093110760841201622994845
0.305000	-0.003000	1.092446918509131670305123
0.307000	-0.003000	1.091770222611312179950005
0.309000	-0.003000	1.091080826656089630688484
0.311000	-0.003000	1.090378885471285919095408
0.313000	-0.003000	1.089664555146242053140782
0.315000	-0.003000	1.088937992975850255206183
0.317000	-0.003000	1.088199357405936984477535
0.319000	-0.003000	1.087448807980189391386716
0.321000	-0.003000	1.086686505289402804308452
0.323000	-0.003000	1.085912610924079979568546
0.325000	-0.003000	1.085127287431260745265149
0.327000	-0.003000	1.084330698276001925250966
0.329000	-0.003000	1.083523007807245974731813
0.331000	-0.003000	1.082704381227140411070309
0.333000	-0.003000	1.081874984562381847297274
0.335000	-0.003000	1.081034984636007667546664
0.337000	-0.003000	1.080184549038238683849045
0.339000	-0.003000	1.079323846095454619842258
0.341000	-0.003000	1.078453044836970242670304
0.343000	-0.003000	1.077572314959838184478258
0.345000	-0.003000	1.076681826792261764680347
0.347000	-0.003000	1.075781751256351670420486
0.349000	-0.003000	1.074872259830895959709096
0.351000	-0.003000	1.073953524514606794326710
0.353000	-0.003000	1.073025717790091260184226
0.355000	-0.003000	1.072089012588584244767276
0.357000	-0.003000	1.071143582255360326982441
0.359000	-0.003000	1.070189600515708994166175
0.361000	-0.003000	1.069227241441334408378339
0.363000	-0.003000	1.068256679417103338636252
0.365000	-0.003000	1.067278089108085081804234
0.367000	-0.003000	1.066291645426857614964433
0.369000	-0.003000	1.065297523501080423358189
0.371000	-0.003000	1.064295898641327564604353
0.373000	-0.003000	1.063286946309197622539955
0.375000	-0.003000	1.062270842085691224809807
0.377000	-0.003000	1.061247761639879882977766
0.379000	-0.003000	1.060217880697857051330857
0.381000	-0.003000	1.059181375011984060918735
0.383000	-0.003000	1.058138420330434481542170
0.385000	-0.003000	1.057089192367045127340930
0.387000	-0.003000	1.056033866771477702783955
0.389000	-0.003000	1.054972619099698416533784
0.391000	-0.003000	1.053905624784780448166543
0.393000	-0.003000	1.052833059108037039308670
0.395000	-0.003000	1.051755097170493868929952
0.397000	-0.003000	1.050671913864699824614490
0.399000	-0.003000	1.049583683846895709734781
0.401000	-0.003000	1.048490581509532892923175
0.403000	-0.003000	1.047392780954160107498296
0.405000	-0.003000	1.046290455964683285827732
0.407000	-0.003000	1.045183779980997540448584
0.409000	-0.003000	1.044072926073010165737287
0.411000	-0.003000	1.042958066915048664924370
0.413000	-0.003000	1.041839374760675562825440
0.415000	-0.003000	1.040717021417899346147351
0.417000	-0.003000	1.039591178224805512186890
0.419000	-0.003000	1.038462016025600620494629
0.421000	-0.003000	1.037329705147084890626275
0.423000	-0.003000	1.036194415375554012115344
0.425000	-0.003000	1.035056315934141490942011
0.427000	-0.003000	1.033915575460603308854957
0.429000	-0.003000	1.032772361985554665508857
0.431000	-0.003000	1.031626842911159913640518
0.433000	-0.003000	1.030479184990285901335483
0.435000	-0.003000	1.029329554306126270901700
0.437000	-0.003000	1.028178116252291829368914
0.439000	-0.003000	1.027025035513382533736149
0.441000	-0.003000	1.025870476046042867324104
0.443000	-0.003000	1.024714601060503271767743
0.445000	-0.003000	1.023557573002613185764176
0.447000	-0.003000	1.022399553536370131467947
0.449000	-0.003000	1.021240703526952398050298
0.451000	-0.003000	1.020081183024247772905824
0.453000	-0.003000	1.018921151246897860431773
0.455000	-0.003000	1.017760766566846664105128
0.457000	-0.003000	1.016600186494402979775487
0.459000	-0.003000	1.015439567663822151288855
0.461000	-0.003000	1.014279065819399194836592
0.463000	-0.003000	1.013118835802085948571971
0.465000	-0.003000	1.011959031536630915226738
0.467000	-0.003000	1.010799806019233582077277
0.469000	-0.003000	1.009641311305730093650368
0.471000	-0.003000	1.008483698500298286759858
0.473000	-0.003000	1.007327117744690081480030
0.475000	-0.003000	1.006171718207984122628318
0.477000	-0.003000	1.005017648076866221273917
0.479000	-0.003000	1.003865054546429602666535
0.481000	-0.003000	1.002714083811496514897499
0.483000	-0.003000	1.001564881058465195096119
0.485000	-0.003000	1.000417590457669758663428
0.487000	-0.003000	0.999272355156261338215984
0.489000	-0.003000	0.998129317271599925120995
0.491000	-0.003000	0.996988617885160244291853
0.493000	-0.003000	0.995850397036945000905916
0.495000	-0.003000	0.994714793720403500643101
0.497000	-0.003000	0.993581945877852534820818
0.499000	-0.003000	0.992451990396393868287817
0.501000	-0.003000	0.991325063104323778162552
0.503000	-0.003000	0.990201298768033755237639
0.505000	-0.003000	0.989080831089392153998574
0.507000	-0.003000	0.987963792703606458189824
0.509000	-0.003000	0.986850315177555725831837
0.511000	-0.003000	0.985740529008592658577470
0.513000	-0.003000	0.984634563623804748289103
0.515000	-0.003000	0.983532547379730726078151
0.517000	-0.003000	0.982434607562524764290401
0.519000	-0.003000	0.981340870388561548054440
0.521000	-0.003000	0.980251461005476887322629
0.523000	-0.003000	0.979166503493630990817564
0.525000	-0.003000	0.978086120867995734151634
0.527000	-0.003000	0.977010435080448047528989
0.529000	-0.003000	0.975939567022471199386757
0.531000	-0.003000	0.974873636528246878540926
0.533000	-0.003000	0.973812762378135077234731
0.535000	-0.003000	0.972757062302532893305340
0.537000	-0.003000	0.971706652986100261060187
0.539000	-0.003000	0.970661650072345061346368
0.541000	-0.003000	0.969622168168562392764898
0.543000	-0.003000	0.968588320851110240461423
0.545000	-0.003000	0.967560220671020210225777
0.547000	-0.003000	0.966537979159929006023333
0.549000	-0.003000	0.965521706836322102240899
0.551000	-0.003000	0.964511513212079729662207
0.553000	-0.003000	0.963507506799315960321906
0.555000	-0.003000	0.962509795117498234695574
0.557000	-0.003000	0.961518484700839781709192
0.559000	-0.003000	0.960533681105953385248597
0.561000	-0.003000	0.959555488919755505961007
0.563000	-0.003000	0.958584011767610544296758
0.565000	-0.003000	0.957619352321705807895569
0.567000	-0.003000	0.956661612309643860641017
0.569000	-0.003000	0.955710892523245147955890
0.571000	-0.003000	0.954767292827545244193743
0.573000	-0.003000	0.953830912169981393056162
0.575000	-0.003000	0.952901848589751576668050
0.577000	-0.003000	0.951980199227340229128913
0.579000	-0.003000	0.951066060334195939596214
0.581000	-0.003000	0.950159527282552596183507
0.583000	-0.003000	0.949260694575380203907855
0.585000	-0.003000	0.948369655856456716946923
0.587000	-0.003000	0.947486503920548894797093
0.589000	-0.003000	0.946611330723690191923936
0.591000	-0.003000	0.945744227393545244808593
0.593000	-0.003000	0.944885284239849854159843
0.595000	-0.003000	0.944034590764915026994686
0.597000	-0.003000	0.943192235674182866134174
0.599000	-0.003000	0.942358306886825980441813
0.601000	-0.003000	0.941532891546374206548364
0.603000	-0.003000	0.940716076031364090148656
0.605000	-0.003000	0.939907945965992142056677
0.607000	-0.003000	0.939108586230768538349878
0.609000	-0.003000	0.938318080973152390811265
0.611000	-0.003000	0.937536513618164479844097
0.613000	-0.003000	0.936763966878960574469204
0.615000	-0.003000	0.936000522767357012732248
0.617000	-0.003000	0.935246262604296441089957
0.619000	-0.003000	0.934501267030242943611995
0.621000	-0.003000	0.933765616015494348545189
0.623000	-0.003000	0.933039388870401498188301
0.625000	-0.003000	0.932322664255481936557146
0.627000	-0.003000	0.931615520191419688167400
0.629000	-0.003000	0.930918034068933364366671
0.631000	-0.003000	0.930230282658509266546787
0.633000	-0.003000	0.929552342119980057333350
0.635000	-0.003000	0.928884288011942560459033
0.637000	-0.003000	0.928226195301000034376671
0.639000	-0.003000	0.927578138370814375690543
0.641000	-0.003000	0.926940191030957594264805
0.643000	-0.003000	0.926312426525546350752904
0.645000	-0.003000	0.925694917541639683555843
0.647000	-0.003000	0.925087736217385270265368
0.649000	-0.003000	0.924490954149888133350998
0.651000	-0.003000	0.923904642402769704645493
0.653000	-0.003000	0.923328871513389826120033
0.655000	-0.003000	0.922763711499674177396457
0.657000	-0.003000	0.922209231866492173956829
0.659000	-0.003000	0.921665501611498849676707
0.661000	-0.003000	0.921132589230333587160260
0.663000	-0.003000	0.920610562721021818965994
0.665000	-0.003000	0.920099489587384633537681
0.667000	-0.003000	0.919599436841183281998724
0.669000	-0.003000	0.919110471002643314442082
0.671000	-0.003000	0.918632658098880838792866
0.673000	-0.003000	0.918166063659600961699425
0.675000	-0.003000	0.917710752709248178682344
0.677000	-0.003000	0.917266789754540234902436
0.679000	-0.003000	0.916834238766008224885695
0.681000	-0.003000	0.916413163151790333138536
0.683000	-0.003000	0.916003625721464764808388
0.685000	-0.003000	0.915605688637153303233163
0.687000	-0.003000	0.915219413348473120883853
0.689000	-0.003000	0.914844860507154966633436
0.691000	-0.003000	0.914482089856277879924562
0.693000	-0.003000	0.914131160088100691574198
0.695000	-0.003000	0.913792128663414637834705
0.697000	-0.003000	0.913465051584220977254347
0.699000	-0.003000	0.913149983110391194607303
0.701000	-0.003000	0.912846975409853711447283
0.703000	-0.003000	0.912556078130836501038914
0.705000	-0.003000	0.912277337883863559397923
0.707000	-0.003000	0.912010797620679602992766
0.709000	-0.003000	0.911756495897160346153498
0.711000	-0.003000	0.911514466007720458584629
0.713000	-0.003000	0.911284734979861399395418
0.715000	-0.003000	0.911067322419501612884574
0.717000	-0.003000	0.910862239200673551309251
0.719000	-0.003000	0.910669485997201322291517
0.721000	-0.003000	0.910489051659138293182139
0.723000	-0.003000	0.910320911443042390942537
0.725000	-0.003000	0.910165025112559256115219
0.727000	-0.003000	0.910021334934088654833317
0.729000	-0.003000	0.909889763601315126884117
0.731000	-0.003000	0.909770212131717270764852
0.733000	-0.003000	0.909662557787398129427459
0.735000	-0.003000	0.909566652081171600485732
0.737000	-0.003000	0.909482318936198241843272
0.739000	-0.003000	0.909409353072933024364488
0.741000	-0.003000	0.909347518700135082347913
0.743000	-0.003000	0.909296548586567054961449
0.745000	-0.003000	0.909256143586352427732322
0.747000	-0.003000	0.909225972683399108476010
0.749000	-0.003000	0.909205673608769582294542
0.751000	-0.003000	0.909194854069474645008597
0.753000	-0.003000	0.909193093608332003618955
0.755000	-0.003000	0.909199946092918209750167
0.757000	-0.003000	0.909214942808198700596733
0.759000	-0.003000	0.909237596103306455752602
0.761000	-0.003000	0.909267403519433137226713
0.763000	-0.003000	0.909303852304300996856057
0.765000	-0.003000	0.909346424200480174526717
0.767000	-0.003000	0.909394600381146500645002
0.769000	-0.003000	0.909447866398643611773878
0.771000	-0.003000	0.909505717009103986647744
0.773000	-0.003000	0.909567660740592698331852
0.775000	-0.003000	0.909633224082639246788062
0.777000	-0.003000	0.909701955191031141900737
0.779000	-0.003000	0.909773427022403269326389
0.781000	-0.003000	0.909847239837250576499628
0.783000	-0.003000	0.909923023036061651147577
0.785000	-0.003000	0.910000436319790217964965
0.787000	-0.003000	0.910079170191364084097074
0.789000	-0.003000	0.910158945837997612748893
0.791000	-0.003000	0.910239514453615172762113
0.793000	-0.003000	0.910320656075895406900145
0.795000	-0.003000	0.910402178022812091917615
0.797000	-0.003000	0.910483913018979906794925
0.799000	-0.003000	0.910565717102811755800928
0.801000	-0.003000	0.910647467401932586561486
0.803000	-0.003000	0.910729059857212419615280
0.805000	-0.003000	0.910810406965995911221512
0.807000	-0.003000	0.910891435603533583531544
0.809000	-0.003000	0.910972084969170814439110
0.811000	-0.003000	0.911052304691305048223171
0.813000	-0.003000	0.911132053113224094076372
0.815000	-0.003000	0.911211295771168994228617
0.817000	-0.003000	0.911290004066755754408291
0.819000	-0.003000	0.911368154128387897294772
0.821000	-0.003000	0.911445725850613563956415
0.823000	-0.003000	0.911522702096400960769529
0.825000	-0.003000	0.911599068044922411502284
0.827000	-0.003000	0.911674810666371127076957
0.829000	-0.003000	0.911749918305369666526872
0.831000	-0.003000	0.911824380355379049412079
0.833000	-0.003000	0.911898187007932903291874
0.835000	-0.003000	0.911971329062289615130510
0.837000	-0.003000	0.912043797783012810675984
0.839000	-0.003000	0.912115584794925382539077
0.841000	-0.003000	0.912186682006716709203431
0.843000	-0.003000	0.912257081556163473834431
0.845000	-0.003000	0.912326775771379661073013
0.847000	-0.003000	0.912395757143771857222703
0.849000	-0.003000	0.912464018309397495443136
0.851000	-0.003000	0.912531552036268900351956
0.853000	-0.003000	0.912598351215787140233715
0.855000	-0.003000	0.912664408857006947961565
0.857000	-0.003000	0.912729718082807672807633
0.859000	-0.003000	0.912794272127325556631661
0.861000	-0.003000	0.912858064334210683732351
0.863000	-0.003000	0.912921088155410509479282
0.865000	-0.003000	0.912983337150285234606883
0.867000	-0.003000	0.913044804984930902236329
0.869000	-0.003000	0.913105485431622510006378
0.871000	-0.003000	0.913165372368336281105883
0.873000	-0.003000	0.913224459778309571866828
0.875000	-0.003000	0.913282741749629312089098
0.877000	-0.003000	0.913340212474828661015636
0.879000	-0.003000	0.913396866250494543493232
0.881000	-0.003000	0.913452697476875075111025
0.883000	-0.003000	0.913507700657489540851941
0.885000	-0.003000	0.913561870398739261922572
0.887000	-0.003000	0.913615201409517019293105
0.889000	-0.003000	0.913667688500817698482592
0.891000	-0.003000	0.913719326585347935143488
0.893000	-0.003000	0.913770110677137314958429
0.895000	-0.003000	0.913820035891149351492402
0.897000	-0.003000	0.913869097442893019156429
0.899000	-0.003000	0.913917290648036617639605
0.901000	-0.003000	0.913964610922022080430338
0.903000	-0.003000	0.914011053779681170716742
0.905000	-0.003000	0.914056614834853675688464
0.907000	-0.003000	0.914101289800008376396079
0.909000	-0.003000	0.914145074485865904989623
0.911000	-0.003000	0.914187964801023711380878
0.913000	-0.003000	0.914229956751586692043077
0.915000	-0.003000	0.914271046440797485743701
0.917000	-0.003000	0.914311230068673541637736
0.919000	-0.003000	0.914350503931645963717756
0.921000	-0.003000	0.914388864422203018200719
0.923000	-0.003000	0.914426308028537304650740
0.925000	-0.003000	0.914462831334199921506922
0.927000	-0.003000	0.914498431017754520588880
0.929000	-0.003000	0.914533103852441575654098
0.931000	-0.003000	0.914566846705843095044486
0.933000	-0.003000	0.914599656539556549184056
0.935000	-0.003000	0.914631530408872017723354
0.937000	-0.003000	0.914662465462454776776724
0.939000	-0.003000	0.914692458942036545899157
0.941000	-0.003000	0.914721508182108289375378
0.943000	-0.003000	0.914749610609624452806088
0.945000	-0.003000	0.914776763743708976051039
0.947000	-0.003000	0.914802965195371409201641
0.949000	-0.003000	0.914828212667228357624083
0.951000	-0.003000	0.914852503953230367095273
0.953000	-0.003000	0.914875836938399689124424
0.955000	-0.003000	0.914898209598571598988315
0.957000	-0.003000	0.914919620000145039639960
0.959000	-0.003000	0.914940066299840037977731
0.961000	-0.003000	0.914959546744463225742550
0.963000	-0.003000	0.914978059670680576864754
0.965000	-0.003000	0.914995603504799803751268
0.967000	-0.003000	0.915012176762557305487178
0.969000	-0.003000	0.915027778048917772579784
0.971000	-0.003000	0.915042406057877344416340
0.973000	-0.003000	0.915056059572278979175053
0.975000	-0.003000	0.915068737463633929962725
0.977000	-0.003000	0.915080438691953323981920
0.979000	-0.003000	0.915091162305586403036273
0.981000	-0.003000	0.915100907441070088310653
0.983000	-0.003000	0.915109673322984873422570
0.985000	-0.003000	0.915117459263820709480797
0.987000	-0.003000	0.915124264663851771928194
0.989000	-0.003000	0.915130089011020775302541
0.991000	-0.003000	0.915134931880830837513940
0.993000	-0.003000	0.915138792936247003062533
0.995000	-0.003000	0.915141671927607425196527
0.997000	-0.003000	0.915143568692544318032844
0.999000	-0.003000	0.915144483155911681038219



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p02/density/outputRHO.dat <==
-0.990000	-0.300000	0.915404611948788415887179
-0.970000	-0.300000	0.915430926249918841541842
-0.950000	-0.300000	0.915464566229993614854266
-0.930000	-0.300000	0.915494588518311558367202
-0.910000	-0.300000	0.915507769761711664990855
-0.890000	-0.300000	0.915484669664549666201481
-0.870000	-0.300000	0.915409729641809999378665
-0.850000	-0.300000	0.915266041437060473562326
-0.830000	-0.300000	0.915017559834555571640635
-0.810000	-0.300000	0.914655251973011673705116
-0.790000	-0.300000	0.914285930157933912632018
-0.770000	-0.300000	0.914155814926338461390287
-0.750000	-0.300000	0.914575310272556230017926
-0.730000	-0.300000	0.915813274985353475976524
-0.710000	-0.300000	0.918037498457970113641124
-0.690000	-0.300000	0.921314122992324846528334
-0.670000	-0.300000	0.925636654690509930176745
-0.650000	-0.300000	0.930956749492064417061954
-0.630000	-0.300000	0.937205258036529875731446
-0.610000	-0.300000	0.944303442193803466153668
-0.590000	-0.300000	0.952167803877171703419435
-0.570000	-0.300000	0.960711544947068452060535
-0.550000	-0.300000	0.969844443616018847542648
-0.530000	-0.300000	0.979472031181912949904245
-0.510000	-0.300000	0.989494485058598716165079
-0.490000	-0.300000	0.999805458330277119216589
-0.470000	-0.300000	1.010291001980792913172991
-0.450000	-0.300000	1.020828725346735632584227
-0.430000	-0.300000	1.031287346806491367345870
-0.410000	-0.300000	1.041526794472210637465537
-0.390000	-0.300000	1.051399023991062664507012
-0.370000	-0.300000	1.060749743298936120794451
-0.350000	-0.300000	1.069421328133089321710258
-0.330000	-0.300000	1.077257498322812701019302
-0.310000	-0.300000	1.084110972495891722644501
-0.290000	-0.300000	1.089856364584562919972655
-0.270000	-0.300000	1.094411457477094007373353
-0.250000	-0.300000	1.097768776872017904011614
-0.230000	-0.300000	1.100032088652517892057858
-0.210000	-0.300000	1.101438879664258907453700
-0.190000	-0.300000	1.102339915277292137218978
-0.170000	-0.300000	1.103116172219866575332503
-0.150000	-0.300000	1.104057855154309208955965
-0.130000	-0.300000	1.105288423111538742560356
-0.110000	-0.300000	1.106786628969181451864756
-0.090000	-0.300000	1.108455400525388601096211
-0.070000	-0.300000	1.110157178775188713260036
-0.050000	-0.300000	1.111725607348426070331016
-0.030000	-0.300000	1.112987773423924409144092
-0.010000	-0.300000	1.113789504620265713441540
0.010000	-0.300000	1.113789504620265491396935
0.030000	-0.300000	1.112987773423924187099487
0.050000	-0.300000	1.111725607348426070331016
0.070000	-0.300000	1.110157178775188935304641
0.090000	-0.300000	1.108455400525388823140815
0.110000	-0.300000	1.106786628969181673909361
0.130000	-0.300000	1.105288423111538520515751
0.150000	-0.300000	1.104057855154309208955965
0.170000	-0.300000	1.103116172219866575332503
0.190000	-0.300000	1.102339915277291915174374
0.210000	-0.300000	1.101438879664258685409095
0.230000	-0.300000	1.100032088652517447968648
0.250000	-0.300000	1.097768776872017681967009
0.270000	-0.300000	1.094411457477093563284143
0.290000	-0.300000	1.089856364584562475883445
0.310000	-0.300000	1.084110972495891722644501
0.330000	-0.300000	1.077257498322812478974697
0.350000	-0.300000	1.069421328133089099665654
0.370000	-0.300000	1.060749743298936120794451
0.390000	-0.300000	1.051399023991062664507012
0.410000	-0.300000	1.041526794472210859510142
0.430000	-0.300000	1.031287346806491367345870
0.450000	-0.300000	1.020828725346735188495018
0.470000	-0.300000	1.010291001980792469083781
0.490000	-0.300000	0.999805458330277119216589
0.510000	-0.300000	0.989494485058598605142777
0.530000	-0.300000	0.979472031181912949904245
0.550000	-0.300000	0.969844443616018958564950
0.570000	-0.300000	0.960711544947068341038232
0.590000	-0.300000	0.952167803877171592397133
0.610000	-0.300000	0.944303442193803355131365
0.630000	-0.300000	0.937205258036529875731446
0.650000	-0.300000	0.930956749492064417061954
0.670000	-0.300000	0.925636654690509930176745
0.690000	-0.300000	0.921314122992324846528334
0.710000	-0.300000	0.918037498457970113641124
0.730000	-0.300000	0.915813274985353364954221
0.750000	-0.300000	0.914575310272556118995624
0.770000	-0.300000	0.914155814926338350367985
0.790000	-0.300000	0.914285930157933801609715
0.810000	-0.300000	0.914655251973011784727419
0.830000	-0.300000	0.915017559834555571640635
0.850000	-0.300000	0.915266041437060473562326
0.870000	-0.300000	0.915409729641809999378665
0.890000	-0.300000	0.915484669664549666201481
0.910000	-0.300000	0.915507769761711664990855
0.930000	-0.300000	0.915494588518311669389504
0.950000	-0.300000	0.915464566229993503831963
0.970000	-0.300000	0.915430926249918619497237
0.990000	-0.300000	0.915404611948788193842574



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p02/density/outputRHO_1.dat <==
-0.990000	-0.300000	0.914974779068908228296664
-0.970000	-0.300000	0.915008192924932295397866
-0.950000	-0.300000	0.915075096178740832186804
-0.930000	-0.300000	0.915131327696399710092123
-0.910000	-0.300000	0.915184925819811256886283
-0.890000	-0.300000	0.915241717554706291082312
-0.870000	-0.300000	0.915177146945894692819934
-0.850000	-0.300000	0.915096343361263775406655
-0.830000	-0.300000	0.915012051547518634464495
-0.810000	-0.300000	0.914666937687452552552259
-0.790000	-0.300000	0.914014092381653542318531
-0.770000	-0.300000	0.913435304428800165510438
-0.750000	-0.300000	0.913456137961336733788187
-0.730000	-0.300000	0.914448327319769327381493
-0.710000	-0.300000	0.916568757681698431660777
-0.690000	-0.300000	0.919833269519566121275034
-0.670000	-0.300000	0.924193077225798131912882
-0.650000	-0.300000	0.929575908888998325707576
-0.630000	-0.300000	0.935902038452238960175578
-0.610000	-0.300000	0.943089180625015233161434
-0.590000	-0.300000	0.951053427285842301053265
-0.570000	-0.300000	0.959708846865594211728023
-0.550000	-0.300000	0.968966559147838024657062
-0.530000	-0.300000	0.978733545848889496809875
-0.510000	-0.300000	0.988911320406478777655934
-0.490000	-0.300000	0.999394560620610383772089
-0.470000	-0.300000	1.010069821469510076283882
-0.450000	-0.300000	1.020814468522043050313641
-0.430000	-0.300000	1.031495997200496894663502
-0.410000	-0.300000	1.041971919283654068877354
-0.390000	-0.300000	1.052090397201877136623693
-0.370000	-0.300000	1.061691782133620698402865
-0.350000	-0.300000	1.070611157999008300478749
-0.330000	-0.300000	1.078681951829470131443145
-0.310000	-0.300000	1.085740809178960208924991
-0.290000	-0.300000	1.091634845060888592271908
-0.270000	-0.300000	1.096235564036070586624305
-0.250000	-0.300000	1.099470941283913205666067
-0.230000	-0.300000	1.101393185869632196371981
-0.210000	-0.300000	1.102278109046890719469047
-0.190000	-0.300000	1.102668844050167962222986
-0.170000	-0.300000	1.103196753062855250959728
-0.150000	-0.300000	1.104194682791206583161170
-0.130000	-0.300000	1.105566821132294652585415
-0.110000	-0.300000	1.107176284294665746799069
-0.090000	-0.300000	1.108999758749227293463946
-0.070000	-0.300000	1.110853785428868478746267
-0.050000	-0.300000	1.112557484582317623988956
-0.030000	-0.300000	1.113941164841094844106806
-0.010000	-0.300000	1.114810597505517364425032
0.010000	-0.300000	1.114810597505517364425032
0.030000	-0.300000	1.113941164841095288196016
0.050000	-0.300000	1.112557484582317846033561
0.070000	-0.300000	1.110853785428868700790872
0.090000	-0.300000	1.108999758749227515508551
0.110000	-0.300000	1.107176284294666412932884
0.130000	-0.300000	1.105566821132294652585415
0.150000	-0.300000	1.104194682791206361116565
0.170000	-0.300000	1.103196753062855695048938
0.190000	-0.300000	1.102668844050169072446010
0.210000	-0.300000	1.102278109046891163558257
0.230000	-0.300000	1.101393185869632640461191
0.250000	-0.300000	1.099470941283913649755277
0.270000	-0.300000	1.096235564036070586624305
0.290000	-0.300000	1.091634845060888370227303
0.310000	-0.300000	1.085740809178959986880386
0.330000	-0.300000	1.078681951829470131443145
0.350000	-0.300000	1.070611157999008522523354
0.370000	-0.300000	1.061691782133620698402865
0.390000	-0.300000	1.052090397201876914579088
0.410000	-0.300000	1.041971919283654068877354
0.430000	-0.300000	1.031495997200496894663502
0.450000	-0.300000	1.020814468522042162135222
0.470000	-0.300000	1.010069821469510298328487
0.490000	-0.300000	0.999394560620609939682879
0.510000	-0.300000	0.988911320406478777655934
0.530000	-0.300000	0.978733545848888497609153
0.550000	-0.300000	0.968966559147837691590155
0.570000	-0.300000	0.959708846865594211728023
0.590000	-0.300000	0.951053427285841856964055
0.610000	-0.300000	0.943089180625015233161434
0.630000	-0.300000	0.935902038452239071197880
0.650000	-0.300000	0.929575908888998547752180
0.670000	-0.300000	0.924193077225798909068999
0.690000	-0.300000	0.919833269519566454341941
0.710000	-0.300000	0.916568757681698542683080
0.730000	-0.300000	0.914448327319769660448401
0.750000	-0.300000	0.913456137961336733788187
0.770000	-0.300000	0.913435304428800165510438
0.790000	-0.300000	0.914014092381653764363136
0.810000	-0.300000	0.914666937687452330507654
0.830000	-0.300000	0.915012051547518856509100
0.850000	-0.300000	0.915096343361263997451260
0.870000	-0.300000	0.915177146945894581797631
0.890000	-0.300000	0.915241717554706069037707
0.910000	-0.300000	0.915184925819811034841678
0.930000	-0.300000	0.915131327696399710092123
0.950000	-0.300000	0.915075096178741165253712
0.970000	-0.300000	0.915008192924932406420169
0.990000	-0.300000	0.914974779068907895229756



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p02/momentum/outputUX.dat <==
-1.000000	-0.300000	-0.000000000000000654106002
-0.980000	-0.300000	0.056358531303148828861538
-0.960000	-0.300000	0.111884699321464164967210
-0.940000	-0.300000	0.165812752875450636347310
-0.920000	-0.300000	0.217370188188242136062556
-0.900000	-0.300000	0.265786405429432714964122
-0.880000	-0.300000	0.310322636903367699012790
-0.860000	-0.300000	0.350363397987584035409014
-0.840000	-0.300000	0.385177201009107295082146
-0.820000	-0.300000	0.414030919649167605811613
-0.800000	-0.300000	0.437162352942091048113582
-0.780000	-0.300000	0.456575606731312866326533
-0.760000	-0.300000	0.475643264034451396238268
-0.740000	-0.300000	0.497868599116251975278402
-0.720000	-0.300000	0.525822833026239222498077
-0.700000	-0.300000	0.560826906572409300544280
-0.680000	-0.300000	0.603176360774621223015401
-0.660000	-0.300000	0.652524166315703646468194
-0.640000	-0.300000	0.708190366411189486939293
-0.620000	-0.300000	0.769347621028074857285617
-0.600000	-0.300000	0.835113445244533014744093
-0.580000	-0.300000	0.904590544496604032076448
-0.560000	-0.300000	0.976883299905118795969372
-0.540000	-0.300000	1.051104960995833614845196
-0.520000	-0.300000	1.126381949546840344211773
-0.500000	-0.300000	1.201857692997573945348222
-0.480000	-0.300000	1.276696626968989445316538
-0.460000	-0.300000	1.350088203587066271182948
-0.440000	-0.300000	1.421250344978171709087178
-0.420000	-0.300000	1.489431570119585712674848
-0.400000	-0.300000	1.553910909007357510347447
-0.380000	-0.300000	1.613994585407018345080132
-0.360000	-0.300000	1.669007966135783505023937
-0.340000	-0.300000	1.718279621386724853593364
-0.320000	-0.300000	1.761109916457241686416069
-0.300000	-0.300000	1.796707613292379601688253
-0.280000	-0.300000	1.824065971945819875088546
-0.260000	-0.300000	1.841744482491405765500758
-0.240000	-0.300000	1.847554505413784076139905
-0.220000	-0.300000	1.838239783596088194883578
-0.200000	-0.300000	1.809411233114291084334013
-0.180000	-0.300000	1.756076436989837619151444
-0.160000	-0.300000	1.673750959570039720247792
-0.140000	-0.300000	1.559635445598944292200372
-0.120000	-0.300000	1.413069243647004924469002
-0.100000	-0.300000	1.235117210034066381751927
-0.080000	-0.300000	1.028125476812556948758015
-0.060000	-0.300000	0.795725815539004122101119
-0.040000	-0.300000	0.542847956711095314119575
-0.020000	-0.300000	0.275572464463240240917230
-0.000000	-0.300000	-0.000000000000000494648686
0.020000	-0.300000	-0.275572464463237021270459
0.040000	-0.300000	-0.542847956711092538562013
0.060000	-0.300000	-0.795725815538997460762971
0.080000	-0.300000	-1.028125476812554506267361
0.100000	-0.300000	-1.235117210034066159707322
0.120000	-0.300000	-1.413069243647006700825841
0.140000	-0.300000	-1.559635445598942515843532
0.160000	-0.300000	-1.673750959570040830470816
0.180000	-0.300000	-1.756076436989839173463679
0.200000	-0.300000	-1.809411233114292860690853
0.220000	-0.300000	-1.838239783596086640571343
0.240000	-0.300000	-1.847554505413786740675164
0.260000	-0.300000	-1.841744482491407763902203
0.280000	-0.300000	-1.824065971945822317579200
0.300000	-0.300000	-1.796707613292383598491142
0.320000	-0.300000	-1.761109916457241464371464
0.340000	-0.300000	-1.718279621386724187459549
0.360000	-0.300000	-1.669007966135783727068542
0.380000	-0.300000	-1.613994585407020343481577
0.400000	-0.300000	-1.553910909007360841016521
0.420000	-0.300000	-1.489431570119583048139589
0.440000	-0.300000	-1.421250344978171709087178
0.460000	-0.300000	-1.350088203587068491628997
0.480000	-0.300000	-1.276696626968988779182723
0.500000	-0.300000	-1.201857692997574167392827
0.520000	-0.300000	-1.126381949546840566256378
0.540000	-0.300000	-1.051104960995832282577567
0.560000	-0.300000	-0.976883299905117130634835
0.580000	-0.300000	-0.904590544496602366741911
0.600000	-0.300000	-0.835113445244533458833303
0.620000	-0.300000	-0.769347621028076855687061
0.640000	-0.300000	-0.708190366411187710582453
0.660000	-0.300000	-0.652524166315704978735823
0.680000	-0.300000	-0.603176360774621778126914
0.700000	-0.300000	-0.560826906572410077700397
0.720000	-0.300000	-0.525822833026240443743404
0.740000	-0.300000	-0.497868599116252752434519
0.760000	-0.300000	-0.475643264034452450950141
0.780000	-0.300000	-0.456575606731311700592357
0.800000	-0.300000	-0.437162352942092213847758
0.820000	-0.300000	-0.414030919649170159324569
0.840000	-0.300000	-0.385177201009107850193658
0.860000	-0.300000	-0.350363397987581703940663
0.880000	-0.300000	-0.310322636903365756122497
0.900000	-0.300000	-0.265786405429434713365566
0.920000	-0.300000	-0.217370188188242913218673
0.940000	-0.300000	-0.165812752875448665701441
0.960000	-0.300000	-0.111884699321461458798588
0.980000	-0.300000	-0.056358531303148440283479
1.000000	-0.300000	-0.000000000000000654106002



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p02/momentum/outputUX_1.dat <==
-1.000000	-0.300000	0.000000000000001434874275
-0.980000	-0.300000	0.057263008725115138730644
-0.960000	-0.300000	0.113676680736948546024401
-0.940000	-0.300000	0.168670054444958722461578
-0.920000	-0.300000	0.220922196152556815640366
-0.900000	-0.300000	0.270584034402739814773042
-0.880000	-0.300000	0.315951181421811166938340
-0.860000	-0.300000	0.356323856207777900362288
-0.840000	-0.300000	0.392817601878942046500498
-0.820000	-0.300000	0.423212945166473009095398
-0.800000	-0.300000	0.444634146351735592972432
-0.780000	-0.300000	0.459031578521228611489136
-0.760000	-0.300000	0.472284407788655380411313
-0.740000	-0.300000	0.489965611525108923895999
-0.720000	-0.300000	0.515147551977956585922414
-0.700000	-0.300000	0.548720273617541054456126
-0.680000	-0.300000	0.590410761500652081501528
-0.660000	-0.300000	0.639486485780679125845438
-0.640000	-0.300000	0.695071244273577804051456
-0.620000	-0.300000	0.756255213747317078798460
-0.600000	-0.300000	0.822127308829950664836872
-0.580000	-0.300000	0.891783886960210048222564
-0.560000	-0.300000	0.964331576395348277763730
-0.540000	-0.300000	1.038889369296201126147139
-0.520000	-0.300000	1.114591389426092815639890
-0.500000	-0.300000	1.190590614665401503202702
-0.480000	-0.300000	1.266063343040722211085836
-0.460000	-0.300000	1.340213855205152571059557
-0.440000	-0.300000	1.412278432605751143924522
-0.420000	-0.300000	1.481527692635119297648316
-0.400000	-0.300000	1.547266116690943160705274
-0.380000	-0.300000	1.608827815623364410058116
-0.360000	-0.300000	1.665567983780103622493129
-0.340000	-0.300000	1.716850042401643516853937
-0.320000	-0.300000	1.762028469258476448544570
-0.300000	-0.300000	1.800423235953913403406546
-0.280000	-0.300000	1.831263788186100693877734
-0.260000	-0.300000	1.853527248060410803631726
-0.240000	-0.300000	1.865508455955438238405009
-0.220000	-0.300000	1.863969296584467638666638
-0.200000	-0.300000	1.843214849696990453864487
-0.180000	-0.300000	1.795552153838231745908161
-0.160000	-0.300000	1.714516817209045917991261
-0.140000	-0.300000	1.598496578172012183571837
-0.120000	-0.300000	1.449202085397135242317290
-0.100000	-0.300000	1.267485024380565761248363
-0.080000	-0.300000	1.055266652769360602448501
-0.060000	-0.300000	0.816929554606537711158865
-0.040000	-0.300000	0.557087889190269747174966
-0.020000	-0.300000	0.282420259162546927189652
-0.000000	-0.300000	-0.000000000000000323157209
0.020000	-0.300000	-0.282420259162545927988930
0.040000	-0.300000	-0.557087889190275742379299
0.060000	-0.300000	-0.816929554606547925210691
0.080000	-0.300000	-1.055266652769377255793870
0.100000	-0.300000	-1.267485024380559099910215
0.120000	-0.300000	-1.449202085397133688005056
0.140000	-0.300000	-1.598496578172012405616442
0.160000	-0.300000	-1.714516817209048582526520
0.180000	-0.300000	-1.795552153838229747506716
0.200000	-0.300000	-1.843214849696990675909092
0.220000	-0.300000	-1.863969296584473633870971
0.240000	-0.300000	-1.865508455955441347029478
0.260000	-0.300000	-1.853527248060411469765540
0.280000	-0.300000	-1.831263788186103580457598
0.300000	-0.300000	-1.800423235953911849094311
0.320000	-0.300000	-1.762028469258471563563262
0.340000	-0.300000	-1.716850042401640852318678
0.360000	-0.300000	-1.665567983780100735913265
0.380000	-0.300000	-1.608827815623366852548770
0.400000	-0.300000	-1.547266116690945825240533
0.420000	-0.300000	-1.481527692635115522890032
0.440000	-0.300000	-1.412278432605750033701497
0.460000	-0.300000	-1.340213855205150128568903
0.480000	-0.300000	-1.266063343040721100862811
0.500000	-0.300000	-1.190590614665401725247307
0.520000	-0.300000	-1.114591389426096368353569
0.540000	-0.300000	-1.038889369296203346593188
0.560000	-0.300000	-0.964331576395350609232082
0.580000	-0.300000	-0.891783886960207938798817
0.600000	-0.300000	-0.822127308829951330970687
0.620000	-0.300000	-0.756255213747317744932275
0.640000	-0.300000	-0.695071244273573474181660
0.660000	-0.300000	-0.639486485780679903001555
0.680000	-0.300000	-0.590410761500651748434620
0.700000	-0.300000	-0.548720273617537612764750
0.720000	-0.300000	-0.515147551977958029212346
0.740000	-0.300000	-0.489965611525106869983404
0.760000	-0.300000	-0.472284407788653159965264
0.780000	-0.300000	-0.459031578521227168199204
0.800000	-0.300000	-0.444634146351737813418481
0.820000	-0.300000	-0.423212945166474119318423
0.840000	-0.300000	-0.392817601878942657123162
0.860000	-0.300000	-0.356323856207779898763732
0.880000	-0.300000	-0.315951181421808280358476
0.900000	-0.300000	-0.270584034402744755265502
0.920000	-0.300000	-0.220922196152556121750976
0.940000	-0.300000	-0.168670054444958805728305
0.960000	-0.300000	-0.113676680736943730432031
0.980000	-0.300000	-0.057263008725111738672631
1.000000	-0.300000	0.000000000000001434874275



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p02/momentum/outputVX.dat <==
-0.999000	-0.003000	0.003360428930294525814992
-0.997000	-0.003000	0.009539598597577707631001
-0.995000	-0.003000	0.015717424355007388742100
-0.993000	-0.003000	0.021893077812020128591897
-0.991000	-0.003000	0.028065730820080805885119
-0.989000	-0.003000	0.034234555557699546113337
-0.987000	-0.003000	0.040398724615449209396356
-0.985000	-0.003000	0.046557411080989520579809
-0.983000	-0.003000	0.052709788624077061336415
-0.981000	-0.003000	0.058855031581583734656693
-0.979000	-0.003000	0.064992315042527504242997
-0.977000	-0.003000	0.071120814933096035415083
-0.975000	-0.003000	0.077239708101685539132220
-0.973000	-0.003000	0.083348172403940462560357
-0.971000	-0.003000	0.089445386787812997120284
-0.969000	-0.003000	0.095530531378628782968043
-0.967000	-0.003000	0.101602787564171806455882
-0.965000	-0.003000	0.107661338079778248766338
-0.963000	-0.003000	0.113705367093451026327955
-0.961000	-0.003000	0.119734060290994759334637
-0.959000	-0.003000	0.125746604961169294867318
-0.957000	-0.003000	0.131742190080865295698231
-0.955000	-0.003000	0.137720006400299216364758
-0.953000	-0.003000	0.143679246528237242186421
-0.951000	-0.003000	0.149619105017246345479265
-0.949000	-0.003000	0.155538778448967934808778
-0.947000	-0.003000	0.161437465519420342285883
-0.945000	-0.003000	0.167314367124338253534077
-0.943000	-0.003000	0.173168686444534508650506
-0.941000	-0.003000	0.178999629031293738812280
-0.939000	-0.003000	0.184806402891806026422827
-0.937000	-0.003000	0.190588218574631290680443
-0.935000	-0.003000	0.196344289255196563503958
-0.933000	-0.003000	0.202073830821329292195543
-0.931000	-0.003000	0.207776061958829583176112
-0.929000	-0.003000	0.213450204237078777769199
-0.927000	-0.003000	0.219095482194684498811199
-0.925000	-0.003000	0.224711123425164638334195
-0.923000	-0.003000	0.230296358662672340233968
-0.921000	-0.003000	0.235850421867756204763467
-0.919000	-0.003000	0.241372550313163153345997
-0.917000	-0.003000	0.246861984669680650794632
-0.915000	-0.003000	0.252317969092016647358889
-0.913000	-0.003000	0.257739751304720099422951
-0.911000	-0.003000	0.263126582688143151322890
-0.909000	-0.003000	0.268477718364437123454991
-0.907000	-0.003000	0.273792417283597544486184
-0.905000	-0.003000	0.279069942309537077917980
-0.903000	-0.003000	0.284309560306199804458060
-0.901000	-0.003000	0.289510542223716416110335
-0.899000	-0.003000	0.294672163184592050821919
-0.897000	-0.003000	0.299793702569929321199993
-0.895000	-0.003000	0.304874444105686259742782
-0.893000	-0.003000	0.309913675948969791207332
-0.891000	-0.003000	0.314910690774359236510094
-0.889000	-0.003000	0.319864785860251410465338
-0.887000	-0.003000	0.324775263175251127645282
-0.885000	-0.003000	0.329641429464573976204633
-0.883000	-0.003000	0.334462596336481121639395
-0.881000	-0.003000	0.339238080348739368119482
-0.879000	-0.003000	0.343967203095098039700162
-0.877000	-0.003000	0.348649291291805496495471
-0.875000	-0.003000	0.353283676864150020247024
-0.873000	-0.003000	0.357869697033044553702297
-0.871000	-0.003000	0.362406694401686713113975
-0.869000	-0.003000	0.366894017042340925272015
-0.867000	-0.003000	0.371331018583305971780817
-0.865000	-0.003000	0.375717058296224204472225
-0.863000	-0.003000	0.380051501183966300434491
-0.861000	-0.003000	0.384333718069446717002791
-0.859000	-0.003000	0.388563085686006948193949
-0.857000	-0.003000	0.392738986770309939089429
-0.855000	-0.003000	0.396860810159231247595812
-0.853000	-0.003000	0.400927950893036566526462
-0.851000	-0.003000	0.404939810328217075774404
-0.849000	-0.003000	0.408895796265004773939467
-0.847000	-0.003000	0.412795323096825483855099
-0.845000	-0.003000	0.416637811992007500716539
-0.843000	-0.003000	0.420422691122222802473374
-0.841000	-0.003000	0.424149395957597319384291
-0.839000	-0.003000	0.427817369655437207409676
-0.837000	-0.003000	0.431426063578432439360455
-0.835000	-0.003000	0.434974937989177079522563
-0.833000	-0.003000	0.438463462981049822975166
-0.831000	-0.003000	0.441891119721022351818362
-0.829000	-0.003000	0.445257402097615051506097
-0.827000	-0.003000	0.448561818886639762649082
-0.825000	-0.003000	0.451803896567892049329629
-0.823000	-0.003000	0.454983182946489150833003
-0.821000	-0.003000	0.458099251751756142425620
-0.819000	-0.003000	0.461151708402491977700777
-0.817000	-0.003000	0.464140197138033949730840
-0.815000	-0.003000	0.467064409717102058117177
-0.813000	-0.003000	0.469924095878498704337289
-0.811000	-0.003000	0.472719075736495297768158
-0.809000	-0.003000	0.475449254246943842083795
-0.807000	-0.003000	0.478114637825861388265025
-0.805000	-0.003000	0.480715353129456568481714
-0.803000	-0.003000	0.483251667913462357173415
-0.801000	-0.003000	0.485724013781647812049158
-0.799000	-0.003000	0.488133010511636655781587
-0.797000	-0.003000	0.490479491515394994127774
-0.795000	-0.003000	0.492764529858269462181397
-0.793000	-0.003000	0.494989464131955159142962
-0.791000	-0.003000	0.497155923362018581368460
-0.789000	-0.003000	0.499265850038624781070951
-0.787000	-0.003000	0.501321520299052636460146
-0.785000	-0.003000	0.503325560270283411945513
-0.783000	-0.003000	0.505280957605909963881174
-0.781000	-0.003000	0.507191067327661060382127
-0.779000	-0.003000	0.509059611209030205003501
-0.777000	-0.003000	0.510890670114420575309566
-0.775000	-0.003000	0.512688668926071122733390
-0.773000	-0.003000	0.514458353943588519996410
-0.771000	-0.003000	0.516204762915295045644370
-0.769000	-0.003000	0.517933188142524203456674
-0.767000	-0.003000	0.519649133372266036623444
-0.765000	-0.003000	0.521358265444706647784301
-0.763000	-0.003000	0.523066361875847207763002
-0.761000	-0.003000	0.524779255719304726923724
-0.759000	-0.003000	0.526502779156300726448592
-0.757000	-0.003000	0.528242707303290259801543
-0.755000	-0.003000	0.530004703701106638646934
-0.753000	-0.003000	0.531794268860628860373652
-0.751000	-0.003000	0.533616693094274618935913
-0.749000	-0.003000	0.535477014669678452740698
-0.747000	-0.003000	0.537379984093914075948817
-0.745000	-0.003000	0.539330035087043913044624
-0.743000	-0.003000	0.541331262546548952485637
-0.741000	-0.003000	0.543387407552781476205439
-0.739000	-0.003000	0.545501849231962099295856
-0.737000	-0.003000	0.547677603087275199911232
-0.735000	-0.003000	0.549917325237842868901339
-0.733000	-0.003000	0.552223321874271810827395
-0.731000	-0.003000	0.554597563150019845501504
-0.729000	-0.003000	0.557041700679441253996060
-0.727000	-0.003000	0.559557087803136177228680
-0.725000	-0.003000	0.562144801804652538557150
-0.723000	-0.003000	0.564805667313994286260481
-0.721000	-0.003000	0.567540280206339176061192
-0.719000	-0.003000	0.570349031392349270497277
-0.717000	-0.003000	0.573232129993151429125930
-0.715000	-0.003000	0.576189625492758983327235
-0.713000	-0.003000	0.579221428558519435547680
-0.711000	-0.003000	0.582327330312132240841549
-0.709000	-0.003000	0.585507019917007376363927
-0.707000	-0.003000	0.588760100420268939203083
-0.705000	-0.003000	0.592086102848531803388710
-0.703000	-0.003000	0.595484498605470147225560
-0.701000	-0.003000	0.598954710256479172514332
-0.699000	-0.003000	0.602496120812346935835535
-0.697000	-0.003000	0.606108081640982510052140
-0.695000	-0.003000	0.609789919145206305017837
-0.693000	-0.003000	0.613540940346978813657586
-0.691000	-0.003000	0.617360437515529048013718
-0.689000	-0.003000	0.621247691970097548619378
-0.687000	-0.003000	0.625201977178521994815696
-0.685000	-0.003000	0.629222561261802315613068
-0.683000	-0.003000	0.633308709002841752067070
-0.681000	-0.003000	0.637459683445482094832357
-0.679000	-0.003000	0.641674747158233360622148
-0.677000	-0.003000	0.645953163226100079974401
-0.675000	-0.003000	0.650294196023837312026217
-0.673000	-0.003000	0.654697111814929622042314
-0.671000	-0.003000	0.659161179212725545362161
-0.669000	-0.003000	0.663685669533325528490764
-0.667000	-0.003000	0.668269857064015204706209
-0.665000	-0.003000	0.672913019266227263592839
-0.663000	-0.003000	0.677614436928001606652572
-0.661000	-0.003000	0.682373394277648426253791
-0.659000	-0.003000	0.687189179067690947277924
-0.657000	-0.003000	0.692061082636068580775657
-0.655000	-0.003000	0.696988399949941439537326
-0.653000	-0.003000	0.701970429636111448168379
-0.651000	-0.003000	0.707006474001098839110568
-0.649000	-0.003000	0.712095839043155431902221
-0.647000	-0.003000	0.717237834457885359285001
-0.645000	-0.003000	0.722431773638715579721747
-0.643000	-0.003000	0.727676973673140214948774
-0.641000	-0.003000	0.732972755335409509314104
-0.639000	-0.003000	0.738318443076145469738947
-0.637000	-0.003000	0.743713365009260107818534
-0.635000	-0.003000	0.749156852896421310283870
-0.633000	-0.003000	0.754648242129276947132155
-0.631000	-0.003000	0.760186871709571443389564
-0.629000	-0.003000	0.765772084227259619559902
-0.627000	-0.003000	0.771403225836709949270187
-0.625000	-0.003000	0.777079646231042420190249
-0.623000	-0.003000	0.782800698614663503782651
-0.621000	-0.003000	0.788565739674032983863583
-0.619000	-0.003000	0.794374129546673857227290
-0.617000	-0.003000	0.800225231788473156946395
-0.615000	-0.003000	0.806118413339276695950275
-0.613000	-0.003000	0.812053044486797270806733
-0.611000	-0.003000	0.818028498828844652379644
-0.609000	-0.003000	0.824044153233886356169080
-0.607000	-0.003000	0.830099387799939303356211
-0.605000	-0.003000	0.836193585811805695229282
-0.603000	-0.003000	0.842326133696645773518696
-0.601000	-0.003000	0.848496420977887133574313
-0.599000	-0.003000	0.854703840227466038470538
-0.597000	-0.003000	0.860947787016400178927711
-0.595000	-0.003000	0.867227659863680444551903
-0.593000	-0.003000	0.873542860183474045854268
-0.591000	-0.003000	0.879892792230637654782299
-0.589000	-0.003000	0.886276863044513585343509
-0.587000	-0.003000	0.892694482391005461607847
-0.585000	-0.003000	0.899145062702922825970120
-0.583000	-0.003000	0.905628019018567154141408
-0.581000	-0.003000	0.912142768918554724955072
-0.579000	-0.003000	0.918688732460853696437653
-0.577000	-0.003000	0.925265332114015515152516
-0.575000	-0.003000	0.931871992688584560582399
-0.573000	-0.003000	0.938508141266668705071652
-0.571000	-0.003000	0.945173207129637149570556
-0.569000	-0.003000	0.951866621683948754828464
-0.567000	-0.003000	0.958587818385062795378815
-0.565000	-0.003000	0.965336232659428805646940
-0.563000	-0.003000	0.972111301824529872028791
-0.561000	-0.003000	0.978912465006952503543403
-0.559000	-0.003000	0.985739163058464873401476
-0.557000	-0.003000	0.992590838470084668720972
-0.555000	-0.003000	0.999466935284113677795403
-0.553000	-0.003000	1.006366899004106807424819
-0.551000	-0.003000	1.013290176502775530309464
-0.549000	-0.003000	1.020236215927794232172232
-0.547000	-0.003000	1.027204466605489807662366
-0.545000	-0.003000	1.034194378942396186360497
-0.543000	-0.003000	1.041205404324656358383550
-0.541000	-0.003000	1.048236995015266792563580
-0.539000	-0.003000	1.055288604049130496420617
-0.537000	-0.003000	1.062359685125915165215815
-0.535000	-0.003000	1.069449692500707094211521
-0.533000	-0.003000	1.076558080872445533060500
-0.531000	-0.003000	1.083684305270121051023580
-0.529000	-0.003000	1.090827820936748349112122
-0.527000	-0.003000	1.097988083211091314694841
-0.525000	-0.003000	1.105164547407140318568963
-0.523000	-0.003000	1.112356668691350858324540
-0.521000	-0.003000	1.119563901957630225325602
-0.519000	-0.003000	1.126785701700083075493808
-0.517000	-0.003000	1.134021521883520566831294
-0.515000	-0.003000	1.141270815811738614797832
-0.513000	-0.003000	1.148533035993585693645969
-0.511000	-0.003000	1.155807634006815742822027
-0.509000	-0.003000	1.163094060359761705569781
-0.507000	-0.003000	1.170391764350840357877814
-0.505000	-0.003000	1.177700193925910632231080
-0.503000	-0.003000	1.185018795533513191742259
-0.501000	-0.003000	1.192347013978025449532083
-0.499000	-0.003000	1.199684292270756236220564
-0.497000	-0.003000	1.207030071479025634673121
-0.495000	-0.003000	1.214383790573260624157115
-0.493000	-0.003000	1.221744886272156938034072
-0.491000	-0.003000	1.229112792885960647737420
-0.489000	-0.003000	1.236486942157905000172491
-0.487000	-0.003000	1.243866763103867123518853
-0.485000	-0.003000	1.251251681850312991173269
-0.483000	-0.003000	1.258641121470576162977295
-0.481000	-0.003000	1.266034501819562008151365
-0.479000	-0.003000	1.273431239366919154321067
-0.477000	-0.003000	1.280830747028778748841660
-0.475000	-0.003000	1.288232433998139692121754
-0.473000	-0.003000	1.295635705573976226290256
-0.471000	-0.003000	1.303039962989166689055764
-0.469000	-0.003000	1.310444603237327365619080
-0.467000	-0.003000	1.317849018898658686183012
-0.465000	-0.003000	1.325252597964911682737466
-0.463000	-0.003000	1.332654723663573292924411
-0.461000	-0.003000	1.340054774281379090794530
-0.459000	-0.003000	1.347452122987292000289017
-0.457000	-0.003000	1.354846137655049576054012
-0.455000	-0.003000	1.362236180685407305190893
-0.453000	-0.003000	1.369621608828215597597477
-0.451000	-0.003000	1.377001773004470130956634
-0.449000	-0.003000	1.384376018128469443269069
-0.447000	-0.003000	1.391743682930216996496142
-0.445000	-0.003000	1.399104099778228693651272
-0.443000	-0.003000	1.406456594502911050525995
-0.441000	-0.003000	1.413800486220627927735904
-0.439000	-0.003000	1.421135087158658993899962
-0.437000	-0.003000	1.428459702481199800061518
-0.435000	-0.003000	1.435773630116572441295375
-0.433000	-0.003000	1.443076160585827549809324
-0.431000	-0.003000	1.450366576832907927752103
-0.429000	-0.003000	1.457644154056570773292378
-0.427000	-0.003000	1.464908159544250132455545
-0.425000	-0.003000	1.472157852508036546268499
-0.423000	-0.003000	1.479392483922983725364020
-0.421000	-0.003000	1.486611296367933432449604
-0.419000	-0.003000	1.493813523869077286576612
-0.417000	-0.003000	1.500998391746418247905126
-0.415000	-0.003000	1.508165116463390242884657
-0.413000	-0.003000	1.515312905479802907393605
-0.411000	-0.003000	1.522440957108345038761854
-0.409000	-0.003000	1.529548460374883900314558
-0.407000	-0.003000	1.536634594882733795273566
-0.405000	-0.003000	1.543698530681145042464664
-0.403000	-0.003000	1.550739428138233844123306
-0.401000	-0.003000	1.557756437818569983377870
-0.399000	-0.003000	1.564748700365655942334797
-0.397000	-0.003000	1.571715346389527256931729
-0.395000	-0.003000	1.578655496359707699483010
-0.393000	-0.003000	1.585568260503734672184351
-0.391000	-0.003000	1.592452738711509274693867
-0.389000	-0.003000	1.599308020445696643108136
-0.387000	-0.003000	1.606133184658402157651835
-0.385000	-0.003000	1.612927299714382645134947
-0.383000	-0.003000	1.619689423321012400336372
-0.381000	-0.003000	1.626418602465238727461383
-0.379000	-0.003000	1.633113873357770140515299
-0.377000	-0.003000	1.639774261384737252811306
-0.375000	-0.003000	1.646398781067054173377073
-0.373000	-0.003000	1.652986436027715555496798
-0.371000	-0.003000	1.659536218967274656677091
-0.369000	-0.003000	1.666047111647732448247439
-0.367000	-0.003000	1.672518084885063593958421
-0.365000	-0.003000	1.678948098550613554635902
-0.363000	-0.003000	1.685336101581600853904774
-0.361000	-0.003000	1.691681032000950324345467
-0.359000	-0.003000	1.697981816946681155044985
-0.357000	-0.003000	1.704237372711074449682656
-0.355000	-0.003000	1.710446604789829683213043
-0.353000	-0.003000	1.716608407941443203981180
-0.351000	-0.003000	1.722721666257015282752718
-0.349000	-0.003000	1.728785253240671559993302
-0.347000	-0.003000	1.734798031900820269868291
-0.345000	-0.003000	1.740758854852417547576238
-0.343000	-0.003000	1.746666564430413570718770
-0.341000	-0.003000	1.752519992814543181580689
-0.339000	-0.003000	1.758317962165595327306278
-0.337000	-0.003000	1.764059284773218827524488
-0.335000	-0.003000	1.769742763215343295257753
-0.333000	-0.003000	1.775367190529183236691324
-0.331000	-0.003000	1.780931350393689660549512
-0.329000	-0.003000	1.786434017323196510318439
-0.327000	-0.003000	1.791873956871835149584626
-0.325000	-0.003000	1.797249925847999696415513
-0.323000	-0.003000	1.802560672537847574758985
-0.321000	-0.003000	1.807804936936329376351296
-0.319000	-0.003000	1.812981450983632836226889
-0.317000	-0.003000	1.818088938804092613565899
-0.315000	-0.003000	1.823126116943529329006424
-0.313000	-0.003000	1.828091694599594640990858
-0.311000	-0.003000	1.832984373837833302900435
-0.309000	-0.003000	1.837802849783849001852332
-0.307000	-0.003000	1.842545810779015358349398
-0.305000	-0.003000	1.847211938483445115011250
-0.303000	-0.003000	1.851799907905362863047571
-0.301000	-0.003000	1.856308387330469544806988
-0.299000	-0.003000	1.860736038118137036789790
-0.297000	-0.003000	1.865081514323314815229082
-0.295000	-0.003000	1.869343462093769669962739
-0.293000	-0.003000	1.873520518781697674626230
-0.291000	-0.003000	1.877611311696774087920403
-0.289000	-0.003000	1.881614456414834490871613
-0.287000	-0.003000	1.885528554542506896041232
-0.285000	-0.003000	1.889352190824007626801517
-0.283000	-0.003000	1.893083929462423764533696
-0.281000	-0.003000	1.896722309515026294590712
-0.279000	-0.003000	1.900265839211558116517153
-0.277000	-0.003000	1.903712989037045666407266
-0.275000	-0.003000	1.907062183418086087627330
-0.273000	-0.003000	1.910311790855041991221697
-0.271000	-0.003000	1.913460112353868813883651
-0.269000	-0.003000	1.916505368031797607031308
-0.267000	-0.003000	1.919445681802196101983782
-0.265000	-0.003000	1.922279064086994893045812
-0.263000	-0.003000	1.925003392560634019048393
-0.261000	-0.003000	1.927616390998044604287998
-0.259000	-0.003000	1.930115606380268689079571
-0.257000	-0.003000	1.932498384503620547647529
-0.255000	-0.003000	1.934761844439831346420533
-0.253000	-0.003000	1.936902852301947364210832
-0.251000	-0.003000	1.938917994879751915959787
-0.249000	-0.003000	1.940803553813836179742225
-0.247000	-0.003000	1.942555481072988143864677
-0.245000	-0.003000	1.944169376578648744668953
-0.243000	-0.003000	1.945640468875838191564753
-0.241000	-0.003000	1.946963599775549891290893
-0.239000	-0.003000	1.948133213883123771026362
-0.237000	-0.003000	1.949143353876058304408048
-0.235000	-0.003000	1.949987662301249979890372
-0.233000	-0.003000	1.950659390526083836192583
-0.231000	-0.003000	1.951151415294233304464910
-0.229000	-0.003000	1.951456263146005065678423
-0.227000	-0.003000	1.951566143100384342901066
-0.225000	-0.003000	1.951472983418389040011220
-0.223000	-0.003000	1.951168480841118268998002
-0.221000	-0.003000	1.950644155985125305363681
-0.219000	-0.003000	1.949891410306978656308274
-0.217000	-0.003000	1.948901585906071654008542
-0.215000	-0.003000	1.947666029681726973521450
-0.213000	-0.003000	1.946176158433613911924454
-0.211000	-0.003000	1.944423523126301400765215
-0.209000	-0.003000	1.942399870685332485820140
-0.207000	-0.003000	1.940097201805558668752383
-0.205000	-0.003000	1.937507823411671603608397
-0.203000	-0.003000	1.934624394618146725477459
-0.201000	-0.003000	1.931439965285514093196184
-0.199000	-0.003000	1.927948006551379434014848
-0.197000	-0.003000	1.924142433013766195770700
-0.195000	-0.003000	1.920017616545748095902013
-0.193000	-0.003000	1.915568392008105025325904
-0.191000	-0.003000	1.910790055386930141878565
-0.189000	-0.003000	1.905678355103708199180801
-0.187000	-0.003000	1.900229477417554546647693
-0.185000	-0.003000	1.894440026957779688032701
-0.183000	-0.003000	1.888307003487861290835781
-0.181000	-0.003000	1.881827776011062436367638
-0.179000	-0.003000	1.875000055288160272226605
-0.177000	-0.003000	1.867821865756303933991944
-0.175000	-0.003000	1.860291517723971610465128
-0.173000	-0.003000	1.852407580580338164466525
-0.171000	-0.003000	1.844168857608255107649597
-0.169000	-0.003000	1.835574362837973483308929
-0.167000	-0.003000	1.826623300232181001945264
-0.165000	-0.003000	1.817315045358592229263195
-0.163000	-0.003000	1.807649129589250724947647
-0.161000	-0.003000	1.797625226768864159510031
-0.159000	-0.003000	1.787243142219304470330599
-0.157000	-0.003000	1.776502803893448723115966
-0.155000	-0.003000	1.765404255457370563675568
-0.153000	-0.003000	1.753947651063039181451586
-0.151000	-0.003000	1.742133251571127194878841
-0.149000	-0.003000	1.729961421992140202519295
-0.147000	-0.003000	1.717432629930610632484900
-0.145000	-0.003000	1.704547444838774739039877
-0.143000	-0.003000	1.691306537910383100964395
-0.141000	-0.003000	1.677710682470134218036151
-0.139000	-0.003000	1.663760754738246250283851
-0.137000	-0.003000	1.649457734871686342970065
-0.135000	-0.003000	1.634802708203150212185051
-0.133000	-0.003000	1.619796866615576869108395
-0.131000	-0.003000	1.604441510003918436311210
-0.129000	-0.003000	1.588738047787117357856346
-0.127000	-0.003000	1.572688000442151290414472
-0.125000	-0.003000	1.556293001038794532320253
-0.123000	-0.003000	1.539554796758942023515715
-0.121000	-0.003000	1.522475250388093170883508
-0.119000	-0.003000	1.505056341769287708842739
-0.117000	-0.003000	1.487300169211742906227869
-0.115000	-0.003000	1.469208950847720851484723
-0.113000	-0.003000	1.450785025932040062102146
-0.111000	-0.003000	1.432030856079222314036770
-0.109000	-0.003000	1.412949026433637733646265
-0.107000	-0.003000	1.393542246768262549139195
-0.105000	-0.003000	1.373813352507762264309576
-0.103000	-0.003000	1.353765305671776220108882
-0.101000	-0.003000	1.333401195734285282767928
-0.099000	-0.003000	1.312724240395034103201510
-0.097000	-0.003000	1.291737786259004261424366
-0.095000	-0.003000	1.270445309420001223088548
-0.093000	-0.003000	1.248850415944494418596378
-0.091000	-0.003000	1.226956842251853307956821
-0.089000	-0.003000	1.204768455387283720980918
-0.087000	-0.003000	1.182289253183807842262354
-0.085000	-0.003000	1.159523364309747783806870
-0.083000	-0.003000	1.136475048198332782334319
-0.081000	-0.003000	1.113148694856093579019785
-0.079000	-0.003000	1.089548824546952454639381
-0.077000	-0.003000	1.065680087349026639031990
-0.075000	-0.003000	1.041547262581333566089370
-0.073000	-0.003000	1.017155258097804049199908
-0.071000	-0.003000	0.992509109446216064576163
-0.069000	-0.003000	0.967613978889823145301818
-0.067000	-0.003000	0.942475154289756922310062
-0.065000	-0.003000	0.917098047846481634337579
-0.063000	-0.003000	0.891488194698843439134350
-0.061000	-0.003000	0.865651251379540687125314
-0.059000	-0.003000	0.839592994126078018268799
-0.057000	-0.003000	0.813319317046624856715198
-0.055000	-0.003000	0.786836230140448456005231
-0.053000	-0.003000	0.760149857172906617819308
-0.051000	-0.003000	0.733266433405326822914105
-0.049000	-0.003000	0.706192303180406044660344
-0.047000	-0.003000	0.678933917364097139213186
-0.045000	-0.003000	0.651497830645297981710939
-0.043000	-0.003000	0.623890698694986145511621
-0.041000	-0.003000	0.596119275186779873365595
-0.039000	-0.003000	0.568190408681293224191222
-0.037000	-0.003000	0.540111039376950707868730
-0.035000	-0.003000	0.511888195730277550943299
-0.033000	-0.003000	0.483528990949071868499232
-0.031000	-0.003000	0.455040619362137854775341
-0.029000	-0.003000	0.426430352669639245455357
-0.027000	-0.003000	0.397705536078466426186395
-0.025000	-0.003000	0.368873584327260861659425
-0.023000	-0.003000	0.339941977606135814493626
-0.021000	-0.003000	0.310918257376399831404257
-0.019000	-0.003000	0.281810022095850265522188
-0.017000	-0.003000	0.252624922855510913866084
-0.015000	-0.003000	0.223370658933949389757245
-0.013000	-0.003000	0.194054973275532921528352
-0.011000	-0.003000	0.164685647899213138956043
-0.009000	-0.003000	0.135270499244661529525402
-0.007000	-0.003000	0.105817373462748498536001
-0.005000	-0.003000	0.076334141657518062018539
-0.003000	-0.003000	0.046828695086996122154410
-0.001000	-0.003000	0.017308940330275707913943
0.001000	-0.003000	-0.012217205571586153486918
0.003000	-0.003000	-0.041741819993203803373927
0.005000	-0.003000	-0.071256979613344456625512
0.007000	-0.003000	-0.100754765306514296185902
0.009000	-0.003000	-0.130227267029903254202949
0.011000	-0.003000	-0.159666588697948780284364
0.013000	-0.003000	-0.189064853036825714083236
0.015000	-0.003000	-0.218414206411181727185422
0.017000	-0.003000	-0.247706823615581245290329
0.019000	-0.003000	-0.276934912623186924029994
0.021000	-0.003000	-0.306090719284316026271853
0.023000	-0.003000	-0.335166531967698577698656
0.025000	-0.003000	-0.364154686137400374068562
0.027000	-0.003000	-0.393047568858591878093733
0.029000	-0.003000	-0.421837623225509827928903
0.031000	-0.003000	-0.450517352705218143693600
0.033000	-0.003000	-0.479079325391005728107530
0.035000	-0.003000	-0.507516178159520436885543
0.037000	-0.003000	-0.535820620726027985192275
0.039000	-0.003000	-0.563985439592422865828780
0.041000	-0.003000	-0.592003501882998217631382
0.043000	-0.003000	-0.619867759063215562065352
0.045000	-0.003000	-0.647571250537098519473034
0.047000	-0.003000	-0.675107107119166549580314
0.049000	-0.003000	-0.702468554377163045820964
0.051000	-0.003000	-0.729648915842213252602733
0.053000	-0.003000	-0.756641616083350454502465
0.055000	-0.003000	-0.783440183643721033135421
0.057000	-0.003000	-0.810038253836132371432655
0.059000	-0.003000	-0.836429571395930770982829
0.061000	-0.003000	-0.862607992989597893718212
0.063000	-0.003000	-0.888567489577750668772183
0.065000	-0.003000	-0.914302148631595756889112
0.067000	-0.003000	-0.939806176202235499239634
0.069000	-0.003000	-0.965073898842547128751335
0.071000	-0.003000	-0.990099765381665664065736
0.073000	-0.003000	-1.014878348552429754292348
0.075000	-0.003000	-1.039404346472474260920649
0.077000	-0.003000	-1.063672583979941688170356
0.079000	-0.003000	-1.087678013825032152794847
0.081000	-0.003000	-1.111415717718933215962807
0.083000	-0.003000	-1.134880907241947012309424
0.085000	-0.003000	-1.158068924612802863549632
0.087000	-0.003000	-1.180975243321448209243840
0.089000	-0.003000	-1.203595468627845388454034
0.091000	-0.003000	-1.225925337929433478478813
0.093000	-0.003000	-1.247960721000173522909904
0.095000	-0.003000	-1.269697620104261792661760
0.097000	-0.003000	-1.291132169987742939198938
0.099000	-0.003000	-1.312260637751425873531730
0.101000	-0.003000	-1.333079422608624664547960
0.103000	-0.003000	-1.353585055531369762960026
0.105000	-0.003000	-1.373774198788869860266004
0.107000	-0.003000	-1.393643645382057982828883
0.109000	-0.003000	-1.413190318378151122402642
0.111000	-0.003000	-1.432411270149205106960721
0.113000	-0.003000	-1.451303681518763655233784
0.115000	-0.003000	-1.469864860820653040818229
0.117000	-0.003000	-1.488092242874049953016424
0.119000	-0.003000	-1.505983387878997659115043
0.121000	-0.003000	-1.523535980236559117528827
0.123000	-0.003000	-1.540747827297811234359415
0.125000	-0.003000	-1.557616858045981045322037
0.127000	-0.003000	-1.574141121716153612908329
0.129000	-0.003000	-1.590318786357116653817911
0.131000	-0.003000	-1.606148137340337900269560
0.133000	-0.003000	-1.621627575821590783178294
0.135000	-0.003000	-1.636755617161723908026261
0.137000	-0.003000	-1.651530889314555494706838
0.139000	-0.003000	-1.665952131192065532871993
0.141000	-0.003000	-1.680018191020510531785703
0.143000	-0.003000	-1.693728024705897228230356
0.145000	-0.003000	-1.707080694234112794305247
0.147000	-0.003000	-1.720075366140521477831271
0.149000	-0.003000	-1.732711310096475054720599
0.151000	-0.003000	-1.744987897676828270121518
0.153000	-0.003000	-1.756904601393554976596079
0.155000	-0.003000	-1.768460994106450412388654
0.157000	-0.003000	-1.779656748952840317201662
0.159000	-0.003000	-1.790491639973555315634712
0.161000	-0.003000	-1.800965543651352529508358
0.163000	-0.003000	-1.811078441618461321027667
0.165000	-0.003000	-1.820830424828969507089482
0.167000	-0.003000	-1.830221699525782064199575
0.169000	-0.003000	-1.839252595355593822290530
0.171000	-0.003000	-1.847923575993223321844994
0.173000	-0.003000	-1.856235252622568498992450
0.175000	-0.003000	-1.864188400579264381917710
0.177000	-0.003000	-1.871783979384481488850156
0.179000	-0.003000	-1.879023156286585560792446
0.181000	-0.003000	-1.885907333275972597164127
0.183000	-0.003000	-1.892438177350203920568106
0.185000	-0.003000	-1.898617653586961218081797
0.187000	-0.003000	-1.904448060340738768658753
0.189000	-0.003000	-1.909932065628910491383863
0.191000	-0.003000	-1.915072743530631171893219
0.193000	-0.003000	-1.919873609206745657118631
0.195000	-0.003000	-1.924338650980489839881216
0.197000	-0.003000	-1.928472357816350069015243
0.199000	-0.003000	-1.932279740514015520247426
0.201000	-0.003000	-1.935766345007839728253884
0.203000	-0.003000	-1.938938256335089427295770
0.205000	-0.003000	-1.941802092106770682988781
0.207000	-0.003000	-1.944364984673806473480795
0.209000	-0.003000	-1.946634551611845065366424
0.211000	-0.003000	-1.948618854627160779102724
0.213000	-0.003000	-1.950326347485805245085544
0.215000	-0.003000	-1.951765814057996761832214
0.217000	-0.003000	-1.952946298019088589015269
0.219000	-0.003000	-1.953877026128739036181514
0.221000	-0.003000	-1.954567327297307643974023
0.223000	-0.003000	-1.955026549824679715783304
0.225000	-0.003000	-1.955263979249504124879877
0.227000	-0.003000	-1.955288759168025913837141
0.229000	-0.003000	-1.955109817166895913587155
0.231000	-0.003000	-1.954735797675268615947175
0.233000	-0.003000	-1.954175003600940430104060
0.235000	-0.003000	-1.953435351578006073935967
0.237000	-0.003000	-1.952524334800710859028072
0.239000	-0.003000	-1.951448988754431068670669
0.241000	-0.003000	-1.950215879830240472969649
0.243000	-0.003000	-1.948831099893618468144041
0.245000	-0.003000	-1.947300269530830796327336
0.247000	-0.003000	-1.945628549825361375269495
0.249000	-0.003000	-1.943820661201761668124277
0.251000	-0.003000	-1.941880907922072463378527
0.253000	-0.003000	-1.939813206842065929080832
0.255000	-0.003000	-1.937621119076625708643746
0.257000	-0.003000	-1.935307883317219479479832
0.259000	-0.003000	-1.932876449676057539761587
0.261000	-0.003000	-1.930329513090522253193626
0.263000	-0.003000	-1.927669545496176306542679
0.265000	-0.003000	-1.924898826154125996978905
0.267000	-0.003000	-1.922019469690442905474015
0.269000	-0.003000	-1.919033451563867842537547
0.271000	-0.003000	-1.915942630817698333345334
0.273000	-0.003000	-1.912748770089793826087998
0.275000	-0.003000	-1.909453552949496257795658
0.277000	-0.003000	-1.906058598702199180507932
0.279000	-0.003000	-1.902565474852969895636079
0.281000	-0.003000	-1.898975707452335459635151
0.283000	-0.003000	-1.895290789563027988862132
0.285000	-0.003000	-1.891512188089148116532101
0.287000	-0.003000	-1.887641349202022977848969
0.289000	-0.003000	-1.883679702582780501884940
0.291000	-0.003000	-1.879628664682760241788628
0.293000	-0.003000	-1.875489641181176780904138
0.295000	-0.003000	-1.871264028796641554208691
0.297000	-0.003000	-1.866953216586267449983438
0.299000	-0.003000	-1.862558586843729546700388
0.301000	-0.003000	-1.858081515686587970037635
0.303000	-0.003000	-1.853523373403631602229780
0.305000	-0.003000	-1.848885524615580644436363
0.307000	-0.003000	-1.844169328287804443533560
0.309000	-0.003000	-1.839376137622518170289254
0.311000	-0.003000	-1.834507299850582473510485
0.313000	-0.003000	-1.829564155939828795638391
0.315000	-0.003000	-1.824548040237404578078895
0.317000	-0.003000	-1.819460280066660384790111
0.319000	-0.003000	-1.814302195302758047290581
0.321000	-0.003000	-1.809075097953422694985193
0.323000	-0.003000	-1.803780291770192167888354
0.325000	-0.003000	-1.798419071910342337261568
0.327000	-0.003000	-1.792992724660763093069704
0.329000	-0.003000	-1.787502527223981729775915
0.331000	-0.003000	-1.781949747556124341585360
0.333000	-0.003000	-1.776335644239049660342289
0.335000	-0.003000	-1.770661466366138192540802
0.337000	-0.003000	-1.764928453423501686359032
0.339000	-0.003000	-1.759137835154525486558441
0.341000	-0.003000	-1.753290831403580884995108
0.343000	-0.003000	-1.747388651942036075226383
0.345000	-0.003000	-1.741432496284705200295662
0.347000	-0.003000	-1.735423553506638683074925
0.349000	-0.003000	-1.729363002069215893286014
0.351000	-0.003000	-1.723252009661798478390438
0.353000	-0.003000	-1.717091733061973268803513
0.355000	-0.003000	-1.710883318014705833931544
0.357000	-0.003000	-1.704627899129126378241494
0.359000	-0.003000	-1.698326599790860980121465
0.361000	-0.003000	-1.691980532088037003646264
0.363000	-0.003000	-1.685590796749469877369165
0.365000	-0.003000	-1.679158483094020271053637
0.367000	-0.003000	-1.672684668990549461398132
0.369000	-0.003000	-1.666170420828092302301116
0.371000	-0.003000	-1.659616793495994668816707
0.373000	-0.003000	-1.653024830373787112947070
0.375000	-0.003000	-1.646395563330566025328494
0.377000	-0.003000	-1.639730012733659592072399
0.379000	-0.003000	-1.633029187466322751376424
0.381000	-0.003000	-1.626294084954234664408546
0.383000	-0.003000	-1.619525691200551564818966
0.385000	-0.003000	-1.612724980829253196290551
0.387000	-0.003000	-1.605892917136582331849581
0.389000	-0.003000	-1.599030452150286940593560
0.391000	-0.003000	-1.592138526696438516339072
0.393000	-0.003000	-1.585218070473594309532928
0.395000	-0.003000	-1.578270002134025240536630
0.397000	-0.003000	-1.571295229371804103024601
0.399000	-0.003000	-1.564294649017479166275280
0.401000	-0.003000	-1.557269147139073384167318
0.403000	-0.003000	-1.550219599149225802037222
0.405000	-0.003000	-1.543146869918163188728499
0.407000	-0.003000	-1.536051813892298056885011
0.409000	-0.003000	-1.528935275218204825620205
0.411000	-0.003000	-1.521798087871736759879582
0.413000	-0.003000	-1.514641075792031665869786
0.415000	-0.003000	-1.507465053020198508804128
0.417000	-0.003000	-1.500270823842420053750857
0.419000	-0.003000	-1.493059182937261475387913
0.421000	-0.003000	-1.485830915526949569382964
0.423000	-0.003000	-1.478586797532373653396576
0.425000	-0.003000	-1.471327595731623416597245
0.427000	-0.003000	-1.464054067921829460630079
0.429000	-0.003000	-1.456766963084054067323336
0.431000	-0.003000	-1.449467021551070544660433
0.433000	-0.003000	-1.442154975177785125595165
0.435000	-0.003000	-1.434831547514090477335458
0.437000	-0.003000	-1.427497453979970742921068
0.439000	-0.003000	-1.420153402042636736624104
0.441000	-0.003000	-1.412800091395503665481215
0.443000	-0.003000	-1.405438214138809760456184
0.445000	-0.003000	-1.398068454961685302961882
0.447000	-0.003000	-1.390691491325511508492241
0.449000	-0.003000	-1.383307993648346334580879
0.451000	-0.003000	-1.375918625490268887290313
0.453000	-0.003000	-1.368524043739473228242787
0.455000	-0.003000	-1.361124898798919513609462
0.457000	-0.003000	-1.353721834773411680785671
0.459000	-0.003000	-1.346315489656909614168967
0.461000	-0.003000	-1.338906495519929684689941
0.463000	-0.003000	-1.331495478696922640793332
0.465000	-0.003000	-1.324083059973414133736469
0.467000	-0.003000	-1.316669854772827497058074
0.469000	-0.003000	-1.309256473342834459216988
0.471000	-0.003000	-1.301843520941093235165908
0.473000	-0.003000	-1.294431598020254758907299
0.475000	-0.003000	-1.287021300412114710454148
0.477000	-0.003000	-1.279613219510823185487425
0.479000	-0.003000	-1.272207942454973927937090
0.481000	-0.003000	-1.264806052308543593554191
0.483000	-0.003000	-1.257408128240541156372956
0.485000	-0.003000	-1.250014745703256879849619
0.487000	-0.003000	-1.242626476609049346322422
0.489000	-0.003000	-1.235243889505565073605453
0.491000	-0.003000	-1.227867549749320996710367
0.493000	-0.003000	-1.220498019677558998452582
0.495000	-0.003000	-1.213135858778307651917316
0.497000	-0.003000	-1.205781623858571016683072
0.499000	-0.003000	-1.198435869210596527167922
0.501000	-0.003000	-1.191099146776147366111331
0.503000	-0.003000	-1.183772006308733582002901
0.505000	-0.003000	-1.176454995533740666147082
0.507000	-0.003000	-1.169148660306414067022729
0.509000	-0.003000	-1.161853544767660340042426
0.511000	-0.003000	-1.154570191497612752229429
0.513000	-0.003000	-1.147299141666935140548844
0.515000	-0.003000	-1.140040935185829384934664
0.517000	-0.003000	-1.132796110850720072704689
0.519000	-0.003000	-1.125565206488584601984826
0.521000	-0.003000	-1.118348759098918288046320
0.523000	-0.003000	-1.111147304993302276088230
0.525000	-0.003000	-1.103961379932572262063672
0.527000	-0.003000	-1.096791519261573588650549
0.529000	-0.003000	-1.089638258041482066218464
0.531000	-0.003000	-1.082502131179699844665265
0.533000	-0.003000	-1.075383673557318564562024
0.535000	-0.003000	-1.068283420154136909019371
0.537000	-0.003000	-1.061201906171249431665160
0.539000	-0.003000	-1.054139667151215098428452
0.541000	-0.003000	-1.047097239095790888185888
0.543000	-0.003000	-1.040075158581242886768337
0.545000	-0.003000	-1.033073962871276174624313
0.547000	-0.003000	-1.026094190027552643940112
0.549000	-0.003000	-1.019136379017831162130392
0.551000	-0.003000	-1.012201069821759613631684
0.553000	-0.003000	-1.005288803534303498921076
0.555000	-0.003000	-0.998400122466852280034288
0.557000	-0.003000	-0.991535570246021902285349
0.559000	-0.003000	-0.984695691910167036908774
0.561000	-0.003000	-0.977881034003629356909926
0.563000	-0.003000	-0.971092144668737611290510
0.565000	-0.003000	-0.964329573735589029581661
0.567000	-0.003000	-0.957593872809638368970298
0.569000	-0.003000	-0.950885595357111368386427
0.571000	-0.003000	-0.944205296788277026465153
0.573000	-0.003000	-0.937553534538588806412918
0.575000	-0.003000	-0.930930868147727963446414
0.577000	-0.003000	-0.924337859336589851011468
0.579000	-0.003000	-0.917775072082211096358151
0.581000	-0.003000	-0.911243072690672728519701
0.583000	-0.003000	-0.904742429868011677207562
0.585000	-0.003000	-0.898273714789162180949234
0.587000	-0.003000	-0.891837501164938872832977
0.589000	-0.003000	-0.885434365307098625308413
0.591000	-0.003000	-0.879064886191494032630089
0.593000	-0.003000	-0.872729645519350838434036
0.595000	-0.003000	-0.866429227776677413075390
0.597000	-0.003000	-0.860164220291832037901258
0.599000	-0.003000	-0.853935213291259875845185
0.601000	-0.003000	-0.847742799953439707394409
0.603000	-0.003000	-0.841587576461019115647844
0.605000	-0.003000	-0.835470142051185304943317
0.607000	-0.003000	-0.829391099064262671269887
0.609000	-0.003000	-0.823351052990567544576095
0.611000	-0.003000	-0.817350612515511776301480
0.613000	-0.003000	-0.811390389562971492409815
0.615000	-0.003000	-0.805470999336925896905370
0.617000	-0.003000	-0.799593060361379115441594
0.619000	-0.003000	-0.793757194518547648520723
0.621000	-0.003000	-0.787964027085328644339768
0.623000	-0.003000	-0.782214186768041219721681
0.625000	-0.003000	-0.776508305735442161399362
0.627000	-0.003000	-0.770847019649990472522916
0.629000	-0.003000	-0.765230967697366648572199
0.631000	-0.003000	-0.759660792614231694663829
0.633000	-0.003000	-0.754137140714189357915131
0.635000	-0.003000	-0.748660661911949021352086
0.637000	-0.003000	-0.743232009745635857633772
0.639000	-0.003000	-0.737851841397219154750076
0.641000	-0.003000	-0.732520817711001415162286
0.643000	-0.003000	-0.727239603210091956064787
0.645000	-0.003000	-0.722008866110764979673320
0.647000	-0.003000	-0.716829278334578545717193
0.649000	-0.003000	-0.711701515518059157905384
0.651000	-0.003000	-0.706626257019711156992514
0.653000	-0.003000	-0.701604185923993317608449
0.655000	-0.003000	-0.696635989041784364772525
0.657000	-0.003000	-0.691722356906666502318615
0.659000	-0.003000	-0.686863983766108354700464
0.661000	-0.003000	-0.682061567566258131201096
0.663000	-0.003000	-0.677315809928620837787605
0.665000	-0.003000	-0.672627416116231113818458
0.667000	-0.003000	-0.667997094986103046032611
0.669000	-0.003000	-0.663425558923637970210052
0.671000	-0.003000	-0.658913523753211771705196
0.673000	-0.003000	-0.654461708617324666725779
0.675000	-0.003000	-0.650070835814296477117580
0.677000	-0.003000	-0.645741630581489034490517
0.679000	-0.003000	-0.641474820807303669489841
0.681000	-0.003000	-0.637271136650570668713556
0.683000	-0.003000	-0.633131310040321859666790
0.685000	-0.003000	-0.629056074022209421592322
0.687000	-0.003000	-0.625046161909864728123409
0.689000	-0.003000	-0.621102306190239095151640
0.691000	-0.003000	-0.617225237121435954534832
0.693000	-0.003000	-0.613415680949758290729790
0.695000	-0.003000	-0.609674357659865329139848
0.697000	-0.003000	-0.606001978158370979699043
0.699000	-0.003000	-0.602399240777327871221303
0.701000	-0.003000	-0.598866826970583798761538
0.703000	-0.003000	-0.595405396063713676646501
0.705000	-0.003000	-0.592015578908313466754976
0.707000	-0.003000	-0.588697970285124605460680
0.709000	-0.003000	-0.585453119899267515613417
0.711000	-0.003000	-0.582281521816422786841372
0.713000	-0.003000	-0.579183602202864467045629
0.715000	-0.003000	-0.576159705256555465524571
0.717000	-0.003000	-0.573210077252496064126319
0.719000	-0.003000	-0.570334848674594052653219
0.721000	-0.003000	-0.567534014469129544089299
0.723000	-0.003000	-0.564807412531515673492777
0.725000	-0.003000	-0.562154700627780168353809
0.727000	-0.003000	-0.559575332053114271602112
0.729000	-0.003000	-0.557068530439032372214569
0.731000	-0.003000	-0.554633264233887368632736
0.733000	-0.003000	-0.552268221493387834186706
0.735000	-0.003000	-0.549971785721851680328598
0.737000	-0.003000	-0.547742013593930376913477
0.739000	-0.003000	-0.545576615452829205565877
0.741000	-0.003000	-0.543472939516838060569626
0.743000	-0.003000	-0.541427960724408685599940
0.745000	-0.003000	-0.539438275103143127786609
0.747000	-0.003000	-0.537500100456150264882638
0.749000	-0.003000	-0.535609284018833453622221
0.751000	-0.003000	-0.533761317551976532946867
0.753000	-0.003000	-0.531951360107896897844171
0.755000	-0.003000	-0.530174268443619589596949
0.757000	-0.003000	-0.528424634769963152969297
0.759000	-0.003000	-0.526696831232011497547774
0.761000	-0.003000	-0.524985060230601541242379
0.763000	-0.003000	-0.523283409432674928574158
0.765000	-0.003000	-0.521585910096908689226325
0.767000	-0.003000	-0.519886597174470499460597
0.769000	-0.003000	-0.518179569544643614520396
0.771000	-0.003000	-0.516459048719253299708498
0.773000	-0.003000	-0.514719434401287423419546
0.775000	-0.003000	-0.512955355409971502922417
0.777000	-0.003000	-0.511161714679787326787164
0.779000	-0.003000	-0.509333727293088012189060
0.781000	-0.003000	-0.507466950799935645477490
0.783000	-0.003000	-0.505557307396945376787301
0.785000	-0.003000	-0.503601097860639335124233
0.787000	-0.003000	-0.501595007441703932826726
0.789000	-0.003000	-0.499536104208055609099404
0.791000	-0.003000	-0.497421830562986388990510
0.793000	-0.003000	-0.495249988849867484042022
0.795000	-0.003000	-0.493018722081125904121990
0.797000	-0.003000	-0.490726490895083300447510
0.799000	-0.003000	-0.488372047852157209479884
0.801000	-0.003000	-0.485954410138045356237768
0.803000	-0.003000	-0.483472831654436996373647
0.805000	-0.003000	-0.480926775357861102655477
0.807000	-0.003000	-0.478315886565682357733920
0.809000	-0.003000	-0.475639967795856488663730
0.811000	-0.003000	-0.472898955553880451230242
0.813000	-0.003000	-0.470092899334875302663761
0.815000	-0.003000	-0.467221942977487536552417
0.817000	-0.003000	-0.464286308393821456341755
0.819000	-0.003000	-0.461286281608394133080253
0.821000	-0.003000	-0.458222200969885140597881
0.823000	-0.003000	-0.455094447351265751766647
0.825000	-0.003000	-0.451903436124935220519205
0.827000	-0.003000	-0.448649610686829236616546
0.829000	-0.003000	-0.445333437304061663386534
0.831000	-0.003000	-0.441955401071220832509567
0.833000	-0.003000	-0.438516002777909363885556
0.835000	-0.003000	-0.435015756511742512913088
0.837000	-0.003000	-0.431455187844557219722930
0.839000	-0.003000	-0.427834832473202253400046
0.841000	-0.003000	-0.424155235208746594910423
0.843000	-0.003000	-0.420416949228334280164177
0.845000	-0.003000	-0.416620535521817936253086
0.847000	-0.003000	-0.412766562480522347655665
0.849000	-0.003000	-0.408855605588069992428757
0.851000	-0.003000	-0.404888247183312788290976
0.853000	-0.003000	-0.400865076273423104336047
0.855000	-0.003000	-0.396786688381313756845969
0.857000	-0.003000	-0.392653685416160747045922
0.859000	-0.003000	-0.388466675559264007500104
0.861000	-0.003000	-0.384226273159894382569490
0.863000	-0.003000	-0.379933098637551147636060
0.865000	-0.003000	-0.375587778388278226149311
0.867000	-0.003000	-0.371190944693476521099029
0.869000	-0.003000	-0.366743235630263453295186
0.871000	-0.003000	-0.362245294982753207602144
0.873000	-0.003000	-0.357697772153879989254222
0.875000	-0.003000	-0.353101322077543522404142
0.877000	-0.003000	-0.348456605130941732273442
0.879000	-0.003000	-0.343764287047016114939879
0.881000	-0.003000	-0.339025038826957503257375
0.883000	-0.003000	-0.334239536652770119484757
0.885000	-0.003000	-0.329408461799859775265276
0.887000	-0.003000	-0.324532500549652713761617
0.889000	-0.003000	-0.319612344102247980526244
0.891000	-0.003000	-0.314648688489101435727946
0.893000	-0.003000	-0.309642234485732248394640
0.895000	-0.003000	-0.304593687524468137439726
0.897000	-0.003000	-0.299503757607230247650421
0.899000	-0.003000	-0.294373159218347946186611
0.901000	-0.003000	-0.289202611237416196132699
0.903000	-0.003000	-0.283992836852194008301353
0.905000	-0.003000	-0.278744563471548356670127
0.907000	-0.003000	-0.273458522638442058649844
0.909000	-0.003000	-0.268135449942963455249867
0.911000	-0.003000	-0.262776084935412823639922
0.913000	-0.003000	-0.257381171039427758540086
0.915000	-0.003000	-0.251951455465163509650495
0.917000	-0.003000	-0.246487689122521530515897
0.919000	-0.003000	-0.240990626534431234828659
0.921000	-0.003000	-0.235461025750185459770591
0.923000	-0.003000	-0.229899648258821448498779
0.925000	-0.003000	-0.224307258902563949609643
0.927000	-0.003000	-0.218684625790314141058346
0.929000	-0.003000	-0.213032520211192649695064
0.931000	-0.003000	-0.207351716548140163620673
0.933000	-0.003000	-0.201642992191572306692748
0.935000	-0.003000	-0.195907127453078894196992
0.937000	-0.003000	-0.190144905479183279339850
0.939000	-0.003000	-0.184357112165155684335716
0.941000	-0.003000	-0.178544536068872244927164
0.943000	-0.003000	-0.172707968324731286902107
0.945000	-0.003000	-0.166848202557621588804082
0.947000	-0.003000	-0.160966034796938578521619
0.949000	-0.003000	-0.155062263390648186200949
0.951000	-0.003000	-0.149137688919404987064610
0.953000	-0.003000	-0.143193114110717445441878
0.955000	-0.003000	-0.137229343753157623231331
0.957000	-0.003000	-0.131247184610619349598437
0.959000	-0.003000	-0.125247445336623408618237
0.961000	-0.003000	-0.119230936388662889235945
0.963000	-0.003000	-0.113198469942594789894308
0.965000	-0.003000	-0.107150859807075921059649
0.967000	-0.003000	-0.101088921338032516894501
0.969000	-0.003000	-0.095013471353174741573788
0.971000	-0.003000	-0.088925328046545959459479
0.973000	-0.003000	-0.082825310903111321048087
0.975000	-0.003000	-0.076714240613384290790044
0.977000	-0.003000	-0.070592938988076045503384
0.979000	-0.003000	-0.064462228872787741273953
0.981000	-0.003000	-0.058322934062732562088271
0.983000	-0.003000	-0.052175879217475316929065
0.985000	-0.003000	-0.046021889775717125803389
0.987000	-0.003000	-0.039861791870094941125924
0.989000	-0.003000	-0.033696412242005396864286
0.991000	-0.003000	-0.027526578156454772211559
0.993000	-0.003000	-0.021353117316926663316057
0.995000	-0.003000	-0.015176857780272329581650
0.997000	-0.003000	-0.008998627871616498088980
0.999000	-0.003000	-0.002819256099278337739794



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p04/density/outputDN.dat <==
-0.999000	-0.003000	0.866601348034501284267606
-0.997000	-0.003000	0.866607481134205048789454
-0.995000	-0.003000	0.866618728896362822133881
-0.993000	-0.003000	0.866635090433880317384308
-0.991000	-0.003000	0.866656564582969246579580
-0.989000	-0.003000	0.866683149902689353716312
-0.987000	-0.003000	0.866714844674322026918389
-0.985000	-0.003000	0.866751646900577377152786
-0.983000	-0.003000	0.866793554304634450424771
-0.981000	-0.003000	0.866840564329011575850359
-0.979000	-0.003000	0.866892674134271401520380
-0.977000	-0.003000	0.866949880597560840200799
-0.975000	-0.003000	0.867012180310982039088685
-0.973000	-0.003000	0.867079569579799036560530
-0.971000	-0.003000	0.867152044420479439779115
-0.969000	-0.003000	0.867229600558569457824376
-0.967000	-0.003000	0.867312233426407952485704
-0.965000	-0.003000	0.867399938160672623332914
-0.963000	-0.003000	0.867492709599767319872399
-0.961000	-0.003000	0.867590542281042709227279
-0.959000	-0.003000	0.867693430437860402371086
-0.957000	-0.003000	0.867801367996490990996961
-0.955000	-0.003000	0.867914348572855764984979
-0.953000	-0.003000	0.868032365469107780597824
-0.951000	-0.003000	0.868155411670055388029255
-0.949000	-0.003000	0.868283479839427996260781
-0.947000	-0.003000	0.868416562315986517717192
-0.945000	-0.003000	0.868554651109478936810149
-0.943000	-0.003000	0.868697737896443000771285
-0.941000	-0.003000	0.868845814015855255618703
-0.939000	-0.003000	0.868998870464630757126656
-0.937000	-0.003000	0.869156897892972457597693
-0.935000	-0.003000	0.869319886599574931373979
-0.933000	-0.003000	0.869487826526679330463310
-0.931000	-0.003000	0.869660707254986342640279
-0.929000	-0.003000	0.869838517998426485888785
-0.927000	-0.003000	0.870021247598789959631915
-0.925000	-0.003000	0.870208884520216607860732
-0.923000	-0.003000	0.870401416843552100388592
-0.921000	-0.003000	0.870598832260566557472714
-0.919000	-0.003000	0.870801118068045942877120
-0.917000	-0.003000	0.871008261161748564838092
-0.915000	-0.003000	0.871220248030237343073168
-0.913000	-0.003000	0.871437064748586398543750
-0.911000	-0.003000	0.871658696971965296640406
-0.909000	-0.003000	0.871885129929102720147682
-0.907000	-0.003000	0.872116348415634679014374
-0.905000	-0.003000	0.872352336787337256929220
-0.903000	-0.003000	0.872593078953249889906374
-0.901000	-0.003000	0.872838558368690065059070
-0.899000	-0.003000	0.873088758028164990676601
-0.897000	-0.003000	0.873343660458182347028355
-0.895000	-0.003000	0.873603247709965335943139
-0.893000	-0.003000	0.873867501352077247211980
-0.891000	-0.003000	0.874136402462956318970555
-0.889000	-0.003000	0.874409931623372549402973
-0.887000	-0.003000	0.874688068908802462964047
-0.885000	-0.003000	0.874970793881736041974762
-0.883000	-0.003000	0.875258085583915379501718
-0.881000	-0.003000	0.875549922528511381791816
-0.879000	-0.003000	0.875846282692246069778719
-0.877000	-0.003000	0.876147143507464365441706
-0.875000	-0.003000	0.876452481854160136975906
-0.873000	-0.003000	0.876762274051964274335091
-0.871000	-0.003000	0.877076495852097237637679
-0.869000	-0.003000	0.877395122429296514532382
-0.867000	-0.003000	0.877718128373715655854426
-0.865000	-0.003000	0.878045487682812875185334
-0.863000	-0.003000	0.878377173753222884045044
-0.861000	-0.003000	0.878713159372627061749483
-0.859000	-0.003000	0.879053416711622959134331
-0.857000	-0.003000	0.879397917315602462018376
-0.855000	-0.003000	0.879746632096644498588489
-0.853000	-0.003000	0.880099531325429396133586
-0.851000	-0.003000	0.880456584623183990956363
-0.849000	-0.003000	0.880817760953663375644851
-0.847000	-0.003000	0.881183028615178831621790
-0.845000	-0.003000	0.881552355232680606711426
-0.843000	-0.003000	0.881925707749902976217982
-0.841000	-0.003000	0.882303052421581801567640
-0.839000	-0.003000	0.882684354805753912387445
-0.837000	-0.003000	0.883069579756144640292348
-0.835000	-0.003000	0.883458691414657493190532
-0.833000	-0.003000	0.883851653203971299177510
-0.831000	-0.003000	0.884248427820256033271562
-0.829000	-0.003000	0.884648977226017096953115
-0.827000	-0.003000	0.885053262643078597626811
-0.825000	-0.003000	0.885461244545711845255198
-0.823000	-0.003000	0.885872882653923277018748
-0.821000	-0.003000	0.886288135926911024853325
-0.819000	-0.003000	0.886706962556696565158632
-0.817000	-0.003000	0.887129319961947659933799
-0.815000	-0.003000	0.887555164781997030232219
-0.813000	-0.003000	0.887984452871073415280989
-0.811000	-0.003000	0.888417139292747792822524
-0.809000	-0.003000	0.888853178314614300603580
-0.807000	-0.003000	0.889292523403209855814566
-0.805000	-0.003000	0.889735127219185017999337
-0.803000	-0.003000	0.890180941612738751977929
-0.801000	-0.003000	0.890629917619327526878692
-0.799000	-0.003000	0.891082005455654413417221
-0.797000	-0.003000	0.891537154515958496503458
-0.795000	-0.003000	0.891995313368607489756812
-0.793000	-0.003000	0.892456429753006208471788
-0.791000	-0.003000	0.892920450576835111888840
-0.789000	-0.003000	0.893387321913625354063981
-0.787000	-0.003000	0.893856989000682222723526
-0.785000	-0.003000	0.894329396237369400601835
-0.783000	-0.003000	0.894804487183761376734026
-0.781000	-0.003000	0.895282204559676664246126
-0.779000	-0.003000	0.895762490244100706426877
-0.777000	-0.003000	0.896245285275009462289120
-0.775000	-0.003000	0.896730529849600443981217
-0.773000	-0.003000	0.897218163324947415304678
-0.771000	-0.003000	0.897708124219078640315672
-0.769000	-0.003000	0.898200350212496556601138
-0.767000	-0.003000	0.898694778150143092076974
-0.765000	-0.003000	0.899191344043818729936390
-0.763000	-0.003000	0.899689983075067645224010
-0.761000	-0.003000	0.900190629598531688593255
-0.759000	-0.003000	0.900693217145784985611101
-0.757000	-0.003000	0.901197678429654258636106
-0.755000	-0.003000	0.901703945349031754652458
-0.753000	-0.003000	0.902211948994190215955769
-0.751000	-0.003000	0.902721619652599560623685
-0.749000	-0.003000	0.903232886815260260782168
-0.747000	-0.003000	0.903745679183547423463096
-0.745000	-0.003000	0.904259924676582893532384
-0.743000	-0.003000	0.904775550439127052015920
-0.741000	-0.003000	0.905292482850005075789568
-0.739000	-0.003000	0.905810647531062995696516
-0.737000	-0.003000	0.906329969356660880563936
-0.735000	-0.003000	0.906850372463704146319685
-0.733000	-0.003000	0.907371780262212879186734
-0.731000	-0.003000	0.907894115446434057936642
-0.729000	-0.003000	0.908417300006495342934443
-0.727000	-0.003000	0.908941255240596546194354
-0.725000	-0.003000	0.909465901767746442985185
-0.723000	-0.003000	0.909991159541037153424270
-0.721000	-0.003000	0.910516947861455538948405
-0.719000	-0.003000	0.911043185392230947527992
-0.717000	-0.003000	0.911569790173715754910688
-0.715000	-0.003000	0.912096679638792706690253
-0.713000	-0.003000	0.912623770628809172222873
-0.711000	-0.003000	0.913150979410027430205332
-0.709000	-0.003000	0.913678221690592540227271
-0.707000	-0.003000	0.914205412638005365799643
-0.705000	-0.003000	0.914732466897096641034182
-0.703000	-0.003000	0.915259298608496196791862
-0.701000	-0.003000	0.915785821427586244070085
-0.699000	-0.003000	0.916311948543931054089740
-0.697000	-0.003000	0.916837592701175818632464
-0.695000	-0.003000	0.917362666217401701018730
-0.693000	-0.003000	0.917887081005928751054057
-0.691000	-0.003000	0.918410748596555137623909
-0.689000	-0.003000	0.918933580157225593509907
-0.687000	-0.003000	0.919455486516134623542484
-0.685000	-0.003000	0.919976378184358623002481
-0.683000	-0.003000	0.920496165379427577768467
-0.681000	-0.003000	0.921014758051007742523097
-0.679000	-0.003000	0.921532065910766418070921
-0.677000	-0.003000	0.922047998467092511098997
-0.675000	-0.003000	0.922562465057619962571778
-0.673000	-0.003000	0.923075374865273134972199
-0.671000	-0.003000	0.923586636900844193398541
-0.669000	-0.003000	0.924096159668661099040321
-0.667000	-0.003000	0.924603851813579624696615
-0.665000	-0.003000	0.925109622079258508975386
-0.663000	-0.003000	0.925613379087817933488225
-0.661000	-0.003000	0.926115031432675150924183
-0.659000	-0.003000	0.926614487708787182285164
-0.657000	-0.003000	0.927111656541107165274695
-0.655000	-0.003000	0.927606446612493029668656
-0.653000	-0.003000	0.928098766691521803728904
-0.651000	-0.003000	0.928588525660421604257522
-0.649000	-0.003000	0.929075632543253648876203
-0.647000	-0.003000	0.929559996534456756123177
-0.645000	-0.003000	0.930041527027866132826261
-0.643000	-0.003000	0.930520133646333236221437
-0.641000	-0.003000	0.930995726272108359289348
-0.639000	-0.003000	0.931468215078183559008096
-0.637000	-0.003000	0.931937510560848281215840
-0.635000	-0.003000	0.932403523573765213861009
-0.633000	-0.003000	0.932866165363960053724668
-0.631000	-0.003000	0.933325347610193811753732
-0.629000	-0.003000	0.933780982464299191825319
-0.627000	-0.003000	0.934232982596173933131922
-0.625000	-0.003000	0.934681261243266003901908
-0.623000	-0.003000	0.935125732265530418274579
-0.621000	-0.003000	0.935566310207013307476132
-0.619000	-0.003000	0.936002910365396956215989
-0.617000	-0.003000	0.936435448871047015906299
-0.615000	-0.003000	0.936863842777307942455423
-0.613000	-0.003000	0.937288010164014750991157
-0.611000	-0.003000	0.937707870256412112652811
-0.609000	-0.003000	0.938123343561888423103312
-0.607000	-0.003000	0.938534352027141194341198
-0.605000	-0.003000	0.938940819218570421611503
-0.603000	-0.003000	0.939342670528854450928691
-0.601000	-0.003000	0.939739833412762459730061
-0.599000	-0.003000	0.940132237655308067303395
-0.597000	-0.003000	0.940519815675322057302310
-0.595000	-0.003000	0.940902502867397516617132
-0.593000	-0.003000	0.941280237984950862717426
-0.591000	-0.003000	0.941652963566789846794336
-0.589000	-0.003000	0.942020626409118766453332
-0.587000	-0.003000	0.942383178084291506237946
-0.585000	-0.003000	0.942740575506863520693912
-0.583000	-0.003000	0.943092781546585046115183
-0.581000	-0.003000	0.943439765686910902786622
-0.579000	-0.003000	0.943781504726404540939200
-0.577000	-0.003000	0.944117983519086267918397
-0.575000	-0.003000	0.944449195748341074896359
-0.573000	-0.003000	0.944775144727500015839894
-0.571000	-0.003000	0.945095844218656999657924
-0.569000	-0.003000	0.945411319259747195964394
-0.567000	-0.003000	0.945721606988426777284928
-0.565000	-0.003000	0.946026757449905608687857
-0.563000	-0.003000	0.946326834374677572370160
-0.561000	-0.003000	0.946621915911094125029024
-0.559000	-0.003000	0.946912095297014588801687
-0.557000	-0.003000	0.947197481454393419575410
-0.555000	-0.003000	0.947478199490662587045620
-0.553000	-0.003000	0.947754391091205738995029
-0.551000	-0.003000	0.948026214788090570984025
-0.549000	-0.003000	0.948293846091583625401711
-0.547000	-0.003000	0.948557477472784960070840
-0.545000	-0.003000	0.948817318187983094190940
-0.543000	-0.003000	0.949073593938027926242285
-0.541000	-0.003000	0.949326546359060441382383
-0.539000	-0.003000	0.949576432344300891408295
-0.537000	-0.003000	0.949823523200160613200183
-0.535000	-0.003000	0.950068103643602279717584
-0.533000	-0.003000	0.950310470651391958618603
-0.531000	-0.003000	0.950550932175581952954246
-0.529000	-0.003000	0.950789805743130655990569
-0.527000	-0.003000	0.951027416960482208097005
-0.525000	-0.003000	0.951264097945802578060182
-0.523000	-0.003000	0.951500185713382573560182
-0.521000	-0.003000	0.951736020539518334793172
-0.519000	-0.003000	0.951971944350920695754326
-0.517000	-0.003000	0.952208299238376909556791
-0.515000	-0.003000	0.952445426208037182469468
-0.513000	-0.003000	0.952683662101360573259967
-0.511000	-0.003000	0.952923340718240141633544
-0.509000	-0.003000	0.953164790152195906536292
-0.507000	-0.003000	0.953408332058110818962859
-0.505000	-0.003000	0.953654280853834079856313
-0.503000	-0.003000	0.953902943070899289601527
-0.501000	-0.003000	0.954154616902207708406536
-0.499000	-0.003000	0.954409591952886882104679
-0.497000	-0.003000	0.954668149195035176113322
-0.495000	-0.003000	0.954930561122845578125862
-0.493000	-0.003000	0.955197092100709688189397
-0.491000	-0.003000	0.955467998893177905550544
-0.489000	-0.003000	0.955743531362220677394248
-0.487000	-0.003000	0.956023933314198992583499
-0.485000	-0.003000	0.956309443476409226647661
-0.483000	-0.003000	0.956600296581039288845716
-0.481000	-0.003000	0.956896724532886766567685
-0.479000	-0.003000	0.957198957636244851521212
-0.477000	-0.003000	0.957507225855955379500983
-0.475000	-0.003000	0.957821760087706919328809
-0.473000	-0.003000	0.958142793413203297525627
-0.471000	-0.003000	0.958470562316793839308104
-0.469000	-0.003000	0.958805307841489651288214
-0.467000	-0.003000	0.959147276663955050679533
-0.465000	-0.003000	0.959496722069997143300668
-0.463000	-0.003000	0.959853904814266911671439
-0.461000	-0.003000	0.960219093850235627662926
-0.459000	-0.003000	0.960592566919040824480192
-0.457000	-0.003000	0.960974610988408084466528
-0.455000	-0.003000	0.961365522535539973603136
-0.453000	-0.003000	0.961765607670563293929433
-0.451000	-0.003000	0.962175182099800685442403
-0.449000	-0.003000	0.962594570930752291282317
-0.447000	-0.003000	0.963024108323169647505324
-0.445000	-0.003000	0.963464136992982944640573
-0.443000	-0.003000	0.963915007578024063406019
-0.441000	-0.003000	0.964377077876479971152435
-0.439000	-0.003000	0.964850711970755781088371
-0.437000	-0.003000	0.965336279250922801864476
-0.435000	-0.003000	0.965834153353147262244249
-0.433000	-0.003000	0.966344711029413772074292
-0.431000	-0.003000	0.966868330965502509322107
-0.429000	-0.003000	0.967405392564486099615806
-0.427000	-0.003000	0.967956274713053455016620
-0.425000	-0.003000	0.968521354547684176772293
-0.423000	-0.003000	0.969101006237142237331739
-0.421000	-0.003000	0.969695599796932761194057
-0.419000	-0.003000	0.970305499950294025879316
-0.417000	-0.003000	0.970931065048991959187674
-0.415000	-0.003000	0.971572646065701595041730
-0.413000	-0.003000	0.972230585668107827324036
-0.411000	-0.003000	0.972905217383080334059287
-0.409000	-0.003000	0.973596864857419475036693
-0.407000	-0.003000	0.974305841219758606008838
-0.405000	-0.003000	0.975032448546290231305989
-0.403000	-0.003000	0.975776977431098702098211
-0.401000	-0.003000	0.976539706660062178933401
-0.399000	-0.003000	0.977320902985570505450141
-0.397000	-0.003000	0.978120820997720352707461
-0.395000	-0.003000	0.978939703086238455220780
-0.393000	-0.003000	0.979777779486134869912917
-0.391000	-0.003000	0.980635268399065784805657
-0.389000	-0.003000	0.981512376181560730614706
-0.387000	-0.003000	0.982409297590665420152334
-0.385000	-0.003000	0.983326216077179182661894
-0.383000	-0.003000	0.984263304116495763018690
-0.381000	-0.003000	0.985220723567094225359142
-0.379000	-0.003000	0.986198626046964066382827
-0.377000	-0.003000	0.987197153318640663322014
-0.375000	-0.003000	0.988216437674081737974063
-0.373000	-0.003000	0.989256602311291199924881
-0.371000	-0.003000	0.990317761695363008023207
-0.369000	-0.003000	0.991400021897475447474335
-0.367000	-0.003000	0.992503480906246404735782
-0.365000	-0.003000	0.993628228906790700314389
-0.363000	-0.003000	0.994774348523722928838708
-0.361000	-0.003000	0.995941915025249424608944
-0.359000	-0.003000	0.997130996486344844953464
-0.357000	-0.003000	0.998341653909811888034653
-0.355000	-0.003000	0.999573941304751523162508
-0.353000	-0.003000	1.000827905722633692775503
-0.351000	-0.003000	1.002103587251740091090824
-0.349000	-0.003000	1.003401018971244562649758
-0.347000	-0.003000	1.004720226866616217265005
-0.345000	-0.003000	1.006061229708371307367543
-0.343000	-0.003000	1.007424038896450380065062
-0.341000	-0.003000	1.008808658272716263226698
-0.339000	-0.003000	1.010215083904175248363799
-0.337000	-0.003000	1.011643303839634189245089
-0.335000	-0.003000	1.013093297842514672879588
-0.333000	-0.003000	1.014565037102573619165469
-0.331000	-0.003000	1.016058483929229483422318
-0.329000	-0.003000	1.017573591429159485244327
-0.327000	-0.003000	1.019110303170762898972157
-0.325000	-0.003000	1.020668552838009723870982
-0.323000	-0.003000	1.022248263876137652772513
-0.321000	-0.003000	1.023849349131560781955841
-0.319000	-0.003000	1.025471710488310428388559
-0.317000	-0.003000	1.027115238503260918889737
-0.315000	-0.003000	1.028779812042345920275466
-0.313000	-0.003000	1.030465297919977318841234
-0.311000	-0.003000	1.032171550543883764561315
-0.309000	-0.003000	1.033898411567729436200125
-0.307000	-0.003000	1.035645709554211535419199
-0.305000	-0.003000	1.037413259652218311401839
-0.303000	-0.003000	1.039200863293964438582861
-0.301000	-0.003000	1.041008307924425224655351
-0.299000	-0.003000	1.042835366794032436743578
-0.297000	-0.003000	1.044681798904677938466534
-0.295000	-0.003000	1.046547349685559069598639
-0.293000	-0.003000	1.048431748689614417813232
-0.291000	-0.003000	1.050334705575329152793529
-0.289000	-0.003000	1.052255917576814248093342
-0.287000	-0.003000	1.054195066264070446138135
-0.285000	-0.003000	1.056151817430918571361076
-0.283000	-0.003000	1.058125821090410756397659
-0.281000	-0.003000	1.060116711526791322128815
-0.279000	-0.003000	1.062124107367028003068299
-0.277000	-0.003000	1.064147611652576763674460
-0.275000	-0.003000	1.066186811900380337903016
-0.273000	-0.003000	1.068241280156581263227622
-0.271000	-0.003000	1.070310573058289804748711
-0.269000	-0.003000	1.072394231924223673146912
-0.267000	-0.003000	1.074491782893403080123562
-0.265000	-0.003000	1.076602737124206399244031
-0.263000	-0.003000	1.078726591057591388533865
-0.261000	-0.003000	1.080862826741244342443338
-0.259000	-0.003000	1.083010912207582832067487
-0.257000	-0.003000	1.085170301897865563489631
-0.255000	-0.003000	1.087340437126152803415380
-0.253000	-0.003000	1.089520746579045518132034
-0.251000	-0.003000	1.091710646849018750970117
-0.249000	-0.003000	1.093909543000314954497298
-0.247000	-0.003000	1.096116829166732031808351
-0.245000	-0.003000	1.098331889180533593730615
-0.243000	-0.003000	1.100554097231344119478536
-0.241000	-0.003000	1.102782818553472488076750
-0.239000	-0.003000	1.105017410139736311336378
-0.237000	-0.003000	1.107257221479560627130923
-0.235000	-0.003000	1.109501595318892919195264
-0.233000	-0.003000	1.111749868439296795585847
-0.231000	-0.003000	1.114001372453455651623244
-0.229000	-0.003000	1.116255434614206620835830
-0.227000	-0.003000	1.118511378634146069543931
-0.225000	-0.003000	1.120768525512792601617207
-0.223000	-0.003000	1.123026194368245800347950
-0.221000	-0.003000	1.125283703270283819364295
-0.219000	-0.003000	1.127540370071829833875654
-0.217000	-0.003000	1.129795513235758663839192
-0.215000	-0.003000	1.132048452654059511601758
-0.213000	-0.003000	1.134298510456438036086979
-0.211000	-0.003000	1.136545011805536020688123
-0.209000	-0.003000	1.138787285676038818493794
-0.207000	-0.003000	1.141024665615091748804844
-0.205000	-0.003000	1.143256490481556753024961
-0.203000	-0.003000	1.145482105161827801609320
-0.201000	-0.003000	1.147700861260096072413717
-0.199000	-0.003000	1.149912117761227925427647
-0.197000	-0.003000	1.152115241664827482992450
-0.195000	-0.003000	1.154309608589929148081410
-0.193000	-0.003000	1.156494603351757799458710
-0.191000	-0.003000	1.158669620516698639534070
-0.189000	-0.003000	1.160834064952227295819398
-0.187000	-0.003000	1.162987352410765895527334
-0.185000	-0.003000	1.165128910231025161081675
-0.183000	-0.003000	1.167258178720724348664817
-0.181000	-0.003000	1.169374608443378482647290
-0.179000	-0.003000	1.171477656273312462076319
-0.177000	-0.003000	1.173566796906828857416372
-0.175000	-0.003000	1.175641517890477771857149
-0.173000	-0.003000	1.177701319667653123701712
-0.171000	-0.003000	1.179745715770398106769790
-0.169000	-0.003000	1.181774232973578753203014
-0.167000	-0.003000	1.183786411415760353449400
-0.165000	-0.003000	1.185781804684313156528219
-0.163000	-0.003000	1.187759979867215820448223
-0.161000	-0.003000	1.189720517573580549353096
-0.159000	-0.003000	1.191663011924641191185970
-0.157000	-0.003000	1.193587070516776593720465
-0.155000	-0.003000	1.195492314358133745244572
-0.153000	-0.003000	1.197378377780332625590631
-0.151000	-0.003000	1.199244908326749126104005
-0.149000	-0.003000	1.201091566618895045692739
-0.147000	-0.003000	1.202918026202411283520632
-0.145000	-0.003000	1.204723973374170586936316
-0.143000	-0.003000	1.206509106991960234012140
-0.141000	-0.003000	1.208273138268195490141466
-0.139000	-0.003000	1.210015790549090697325596
-0.137000	-0.003000	1.211736799080701088016099
-0.135000	-0.003000	1.213435910763199343520569
-0.133000	-0.003000	1.215112883894724049582692
-0.131000	-0.003000	1.216767487906073252901251
-0.129000	-0.003000	1.218399503087480573171320
-0.127000	-0.003000	1.220008720308655147945842
-0.125000	-0.003000	1.221594940733217837802727
-0.123000	-0.003000	1.223157975528619934024732
-0.121000	-0.003000	1.224697645572558890592063
-0.119000	-0.003000	1.226213781156861637455791
-0.117000	-0.003000	1.227706221689752519310446
-0.115000	-0.003000	1.229174815397346964829239
-0.113000	-0.003000	1.230619419025183791660538
-0.111000	-0.003000	1.232039897540524231445147
-0.109000	-0.003000	1.233436123836112008333998
-0.107000	-0.003000	1.234807978436029962665543
-0.105000	-0.003000	1.236155349204234310533934
-0.103000	-0.003000	1.237478131056298780166003
-0.101000	-0.003000	1.238776225674857567327081
-0.099000	-0.003000	1.240049541229187202162620
-0.097000	-0.003000	1.241297992099312130775957
-0.095000	-0.003000	1.242521498604998386738885
-0.093000	-0.003000	1.243719986739934890707104
-0.091000	-0.003000	1.244893387911379933896683
-0.089000	-0.003000	1.246041638685509544970387
-0.087000	-0.003000	1.247164680538674907950281
-0.085000	-0.003000	1.248262459614733810298048
-0.083000	-0.003000	1.249334926488609109895833
-0.081000	-0.003000	1.250382035936185021185452
-0.079000	-0.003000	1.251403746710632480798608
-0.077000	-0.003000	1.252400021325225543122883
-0.075000	-0.003000	1.253370825842706537400773
-0.073000	-0.003000	1.254316129671208424056772
-0.071000	-0.003000	1.255235905366759441292857
-0.069000	-0.003000	1.256130128442346283179631
-0.067000	-0.003000	1.256998777183528259726586
-0.065000	-0.003000	1.257841832470552478895343
-0.063000	-0.003000	1.258659277606932080928459
-0.061000	-0.003000	1.259451098154424242281380
-0.059000	-0.003000	1.260217281774348219158810
-0.057000	-0.003000	1.260957818075158609616437
-0.055000	-0.003000	1.261672698466204334266649
-0.053000	-0.003000	1.262361916017571417114596
-0.051000	-0.003000	1.263025465325936069760360
-0.049000	-0.003000	1.263663342386311505549656
-0.047000	-0.003000	1.264275544469605661035416
-0.045000	-0.003000	1.264862070005881911072265
-0.043000	-0.003000	1.265422918473217972490374
-0.041000	-0.003000	1.265958090292062632187253
-0.039000	-0.003000	1.266467586724985716628566
-0.037000	-0.003000	1.266951409781716053615241
-0.035000	-0.003000	1.267409562129364841709389
-0.033000	-0.003000	1.267842047007736505648268
-0.031000	-0.003000	1.268248868149628671986306
-0.029000	-0.003000	1.268630029706025785785073
-0.027000	-0.003000	1.268985536176099104821446
-0.025000	-0.003000	1.269315392341927140051894
-0.023000	-0.003000	1.269619603207855051962838
-0.021000	-0.003000	1.269898173944423502845780
-0.019000	-0.003000	1.270151109836788583251632
-0.017000	-0.003000	1.270378416237580410097507
-0.015000	-0.003000	1.270580098524129786241588
-0.013000	-0.003000	1.270756162060021399184961
-0.011000	-0.003000	1.270906612160917825704587
-0.009000	-0.003000	1.271031454064612375987053
-0.007000	-0.003000	1.271130692905276582393981
-0.005000	-0.003000	1.271204333691861254607147
-0.003000	-0.003000	1.271252381290625121934568
-0.001000	-0.003000	1.271274840411756423819156
0.001000	-0.003000	1.271271715600069018847762
0.003000	-0.003000	1.271243011229743702372730
0.005000	-0.003000	1.271188731503098745534430
0.007000	-0.003000	1.271108880453367229179662
0.009000	-0.003000	1.271003461951466517732001
0.011000	-0.003000	1.270872479716751657363716
0.013000	-0.003000	1.270715937331733602633221
0.015000	-0.003000	1.270533838260764492034127
0.017000	-0.003000	1.270326185872683311117726
0.019000	-0.003000	1.270092983467429936794701
0.021000	-0.003000	1.269834234306626674637641
0.023000	-0.003000	1.269549941648154378626145
0.025000	-0.003000	1.269240108784732701252551
0.027000	-0.003000	1.268904739086538890902034
0.029000	-0.003000	1.268543836047903106134527
0.031000	-0.003000	1.268157403338122213298789
0.033000	-0.003000	1.267745444856438918890262
0.035000	-0.003000	1.267307964791254848435642
0.037000	-0.003000	1.266844967683640632571951
0.039000	-0.003000	1.266356458495211612103049
0.041000	-0.003000	1.265842442680462420767640
0.043000	-0.003000	1.265302926263644156534838
0.045000	-0.003000	1.264737915920277400161353
0.047000	-0.003000	1.264147419063411215134352
0.049000	-0.003000	1.263531443934714504351291
0.051000	-0.003000	1.262889999700521403980247
0.053000	-0.003000	1.262223096552918200075055
0.055000	-0.003000	1.261530745815992782254966
0.057000	-0.003000	1.260812960057339449093661
0.059000	-0.003000	1.260069753204926756851023
0.061000	-0.003000	1.259301140669432994556587
0.063000	-0.003000	1.258507139472134106483736
0.065000	-0.003000	1.257687768378452863871075
0.067000	-0.003000	1.256843048037226351354434
0.069000	-0.003000	1.255973001125770815988858
0.071000	-0.003000	1.255077652500796059342747
0.073000	-0.003000	1.254157029355219332700244
0.075000	-0.003000	1.253211161380939353549024
0.077000	-0.003000	1.252240080937593535992391
0.079000	-0.003000	1.251243823227308427092908
0.081000	-0.003000	1.250222426475432691006517
0.083000	-0.003000	1.249175932117232434848120
0.085000	-0.003000	1.248104384990520232534550
0.087000	-0.003000	1.247007833534137022368782
0.089000	-0.003000	1.245886329992530239252346
0.091000	-0.003000	1.244739930628416590963070
0.093000	-0.003000	1.243568695921963396244792
0.095000	-0.003000	1.242372690746276431283945
0.097000	-0.003000	1.241151987637659992458339
0.099000	-0.003000	1.239906663109858309113065
0.101000	-0.003000	1.238636794542667507457168
0.103000	-0.003000	1.237342466724612899398039
0.105000	-0.003000	1.236023770450506598095330
0.107000	-0.003000	1.234680802568661750484580
0.109000	-0.003000	1.233313666161718336056197
0.111000	-0.003000	1.231922470783004541772243
0.113000	-0.003000	1.230507332715852220061947
0.115000	-0.003000	1.229068375243318245182422
0.117000	-0.003000	1.227605728923488070947201
0.119000	-0.003000	1.226119531868374856742321
0.121000	-0.003000	1.224609930025396531405590
0.123000	-0.003000	1.223077077460723138813137
0.125000	-0.003000	1.221521136643849203551326
0.127000	-0.003000	1.219942278732732532375849
0.129000	-0.003000	1.218340683858803785710734
0.131000	-0.003000	1.216716541411099417047126
0.133000	-0.003000	1.215070050318721062154737
0.135000	-0.003000	1.213401419330772723625955
0.137000	-0.003000	1.211710867292871363076756
0.139000	-0.003000	1.209998623419273000578755
0.141000	-0.003000	1.208264927559613344243417
0.143000	-0.003000	1.206510030459192472918062
0.145000	-0.003000	1.204734194011706449600752
0.147000	-0.003000	1.202937691503255024372265
0.149000	-0.003000	1.201120807846435711851996
0.151000	-0.003000	1.199283839803265028223223
0.153000	-0.003000	1.197427096195651907706292
0.155000	-0.003000	1.195550898102097248099085
0.157000	-0.003000	1.193655579039268888053016
0.159000	-0.003000	1.191741485127077337935475
0.161000	-0.003000	1.189808975235860266650434
0.163000	-0.003000	1.187858421114260210060820
0.165000	-0.003000	1.185890207496391512975720
0.167000	-0.003000	1.183904732186887853728763
0.169000	-0.003000	1.181902406122420812195628
0.171000	-0.003000	1.179883653408336785517463
0.173000	-0.003000	1.177848911329042680407042
0.175000	-0.003000	1.175798630330850969016865
0.177000	-0.003000	1.173733273976033997243462
0.179000	-0.003000	1.171653318866888726645925
0.181000	-0.003000	1.169559254538712567139669
0.183000	-0.003000	1.167451583320650243535965
0.185000	-0.003000	1.165330820163493319441272
0.187000	-0.003000	1.163197492433616586637868
0.189000	-0.003000	1.161052139672342109477654
0.191000	-0.003000	1.158895313320186470917861
0.193000	-0.003000	1.156727576405557789129830
0.195000	-0.003000	1.154549503197654036767972
0.197000	-0.003000	1.152361678823453194908666
0.199000	-0.003000	1.150164698848874511583062
0.201000	-0.003000	1.147959168824372655492994
0.203000	-0.003000	1.145745703795400638469459
0.205000	-0.003000	1.143524927778387656474024
0.207000	-0.003000	1.141297473203065848679216
0.209000	-0.003000	1.139063980322178926130050
0.211000	-0.003000	1.136825096589813677283587
0.213000	-0.003000	1.134581476009790979020408
0.215000	-0.003000	1.132333778455742789859073
0.217000	-0.003000	1.130082668964712100390102
0.219000	-0.003000	1.127828817006275352596845
0.221000	-0.003000	1.125572895729386013741191
0.223000	-0.003000	1.123315581189285872198980
0.225000	-0.003000	1.121057551556998044262059
0.227000	-0.003000	1.118799486314049129731529
0.229000	-0.003000	1.116542065435196517952932
0.231000	-0.003000	1.114285968562042317131500
0.233000	-0.003000	1.112031874170505973964396
0.235000	-0.003000	1.109780458735190933339254
0.237000	-0.003000	1.107532395893746191006812
0.239000	-0.003000	1.105288355614325812581455
0.241000	-0.003000	1.103049003369280134378982
0.243000	-0.003000	1.100814999318177944687136
0.245000	-0.003000	1.098586997503228079864357
0.247000	-0.003000	1.096365645060108917618891
0.249000	-0.003000	1.094151581447127430379851
0.251000	-0.003000	1.091945437695528653421206
0.253000	-0.003000	1.089747835683658072625235
0.255000	-0.003000	1.087559387437529556663662
0.257000	-0.003000	1.085380694460203576667823
0.259000	-0.003000	1.083212347092198601927748
0.261000	-0.003000	1.081054923904974041093396
0.263000	-0.003000	1.078908991129331029767968
0.265000	-0.003000	1.076775102120352434198480
0.267000	-0.003000	1.074653796860305821070369
0.269000	-0.003000	1.072545601500694223418009
0.271000	-0.003000	1.070451027944428146199130
0.273000	-0.003000	1.068370573468852002818608
0.275000	-0.003000	1.066304720390143234709512
0.277000	-0.003000	1.064253935769368553110326
0.279000	-0.003000	1.062218671160273686382425
0.281000	-0.003000	1.060199362398655642536482
0.283000	-0.003000	1.058196429432976870543825
0.285000	-0.003000	1.056210276195675756838455
0.287000	-0.003000	1.054241290514444040482545
0.289000	-0.003000	1.052289844062572532479294
0.291000	-0.003000	1.050356292347306430556841
0.293000	-0.003000	1.048440974734998309969569
0.295000	-0.003000	1.046544214511727854954870
0.297000	-0.003000	1.044666318977919949873012
0.299000	-0.003000	1.042807579575413257089167
0.301000	-0.003000	1.040968272045318832041971
0.303000	-0.003000	1.039148656614947485721245
0.305000	-0.003000	1.037348978212019767752849
0.307000	-0.003000	1.035569466704314267602172
0.309000	-0.003000	1.033810337162885950590407
0.311000	-0.003000	1.032071790146938505827734
0.313000	-0.003000	1.030354012008435571345899
0.315000	-0.003000	1.028657175214503061155824
0.317000	-0.003000	1.026981438685665493082411
0.319000	-0.003000	1.025326948147956329648878
0.321000	-0.003000	1.023693836496915920974971
0.323000	-0.003000	1.022082224171467101925259
0.325000	-0.003000	1.020492219535641398309167
0.327000	-0.003000	1.018923919266065958311174
0.329000	-0.003000	1.017377408743082689568382
0.331000	-0.003000	1.015852762443304024841950
0.333000	-0.003000	1.014350044331348454917929
0.335000	-0.003000	1.012869308248449673470759
0.337000	-0.003000	1.011410598295606089180865
0.339000	-0.003000	1.009973949208920807052436
0.341000	-0.003000	1.008559386724821926861750
0.343000	-0.003000	1.007166927932887867669365
0.345000	-0.003000	1.005796581614014639782795
0.347000	-0.003000	1.004448348561630011133161
0.349000	-0.003000	1.003122221883482767523788
0.351000	-0.003000	1.001818187281182659376100
0.353000	-0.003000	1.000536223304132166234126
0.355000	-0.003000	0.999276301573705061365160
0.357000	-0.003000	0.998038386972677327158010
0.359000	-0.003000	0.996822437794008808786828
0.361000	-0.003000	0.995628405842409858195197
0.363000	-0.003000	0.994456236481872313248687
0.365000	-0.003000	0.993305868622698984182762
0.367000	-0.003000	0.992177234642650063278779
0.369000	-0.003000	0.991070260238588129908521
0.371000	-0.003000	0.989984864207285708559425
0.373000	-0.003000	0.988920958156649598791432
0.375000	-0.003000	0.987878446151152389553829
0.377000	-0.003000	0.986857224297576718363700
0.379000	-0.003000	0.985857180278786771054911
0.381000	-0.003000	0.984878192843648969656556
0.383000	-0.003000	0.983920131264384045799432
0.385000	-0.003000	0.982982854772754710559468
0.387000	-0.003000	0.982066211912201558753566
0.389000	-0.003000	0.981170042387810803496961
0.391000	-0.003000	0.980294170804339448643816
0.393000	-0.003000	0.979438408707088981053346
0.395000	-0.003000	0.978602555899755199853018
0.397000	-0.003000	0.977786399029242803138118
0.399000	-0.003000	0.976989710956304824307495
0.401000	-0.003000	0.976212250293515659826937
0.403000	-0.003000	0.975453761072230696171914
0.405000	-0.003000	0.974713972532922245939346
0.407000	-0.003000	0.973992599044543272412966
0.409000	-0.003000	0.973289340161733185219362
0.411000	-0.003000	0.972603880828590838802938
0.413000	-0.003000	0.971935891736134038865202
0.415000	-0.003000	0.971285029838159452708624
0.417000	-0.003000	0.970650939027359216382251
0.419000	-0.003000	0.970033250970407379121241
0.421000	-0.003000	0.969431586097439068616666
0.423000	-0.003000	0.968845554738010261708325
0.425000	-0.003000	0.968274758392348555702256
0.427000	-0.003000	0.967718791123558630395962
0.429000	-0.003000	0.967177241053533531811581
0.431000	-0.003000	0.966649691942707223191178
0.433000	-0.003000	0.966135724831533426737451
0.435000	-0.003000	0.965634919719759676759452
0.437000	-0.003000	0.965146857258214474484248
0.439000	-0.003000	0.964671120426989214813318
0.441000	-0.003000	0.964207296173587802279314
0.443000	-0.003000	0.963754976984843692022764
0.445000	-0.003000	0.963313762367170145495265
0.447000	-0.003000	0.962883260210980362892030
0.449000	-0.003000	0.962463088016872525543022
0.451000	-0.003000	0.962052873963383348154821
0.453000	-0.003000	0.961652257798700893509647
0.455000	-0.003000	0.961260891541668383020180
0.457000	-0.003000	0.960878439980612841786467
0.459000	-0.003000	0.960504580961966336616342
0.461000	-0.003000	0.960139005464210604223751
0.463000	-0.003000	0.959781417456345153915720
0.465000	-0.003000	0.959431533543755987736290
0.467000	-0.003000	0.959089082408012383318408
0.469000	-0.003000	0.958753804050675118020308
0.471000	-0.003000	0.958425448854607675563955
0.473000	-0.003000	0.958103776479490187867327
0.475000	-0.003000	0.957788554611177400666122
0.477000	-0.003000	0.957479557587202489976619
0.479000	-0.003000	0.957176564923064687739895
0.481000	-0.003000	0.956879359765989256914054
0.483000	-0.003000	0.956587727304545776263467
0.485000	-0.003000	0.956301453163664993972759
0.487000	-0.003000	0.956020321814861295806054
0.489000	-0.003000	0.955744115030633500929014
0.491000	-0.003000	0.955472610410126210744863
0.493000	-0.003000	0.955205579980397567751993
0.495000	-0.003000	0.954942788666410136144691
0.497000	-0.003000	0.954683995036792576449614
0.499000	-0.003000	0.954428946899866348374530
0.501000	-0.003000	0.954177383370167775389348
0.503000	-0.003000	0.953929033719266517010738
0.505000	-0.003000	0.953683617015318674248192
0.507000	-0.003000	0.953440842094171014942106
0.509000	-0.003000	0.953200407770719571054485
0.511000	-0.003000	0.952962003290151349332859
0.513000	-0.003000	0.952725309012605325875711
0.515000	-0.003000	0.952489997319417525112328
0.517000	-0.003000	0.952255733725046904503131
0.519000	-0.003000	0.952022178175285116452642
0.521000	-0.003000	0.951788986508834367050724
0.523000	-0.003000	0.951555812055871474974822
0.525000	-0.003000	0.951322307344200868151063
0.527000	-0.003000	0.951088125881407231432263
0.529000	-0.003000	0.950852923980124331571062
0.531000	-0.003000	0.950616362593145858284061
0.533000	-0.003000	0.950378109125508574450691
0.535000	-0.003000	0.950137839191851241160691
0.537000	-0.003000	0.949895238289266252706966
0.539000	-0.003000	0.949650003358473493442204
0.541000	-0.003000	0.949401844209372902660959
0.543000	-0.003000	0.949150484790780346600059
0.545000	-0.003000	0.948895664288260665131247
0.547000	-0.003000	0.948637138038343707968636
0.549000	-0.003000	0.948374678251853731048016
0.551000	-0.003000	0.948108074543508427822758
0.553000	-0.003000	0.947837134269193692936994
0.555000	-0.003000	0.947561682676282268644741
0.557000	-0.003000	0.947281562875948779378632
0.559000	-0.003000	0.946996635649529960865323
0.561000	-0.003000	0.946706779103556939070074
0.563000	-0.003000	0.946411888190089700678698
0.565000	-0.003000	0.946111874110391770642536
0.567000	-0.003000	0.945806663620823329097220
0.569000	-0.003000	0.945496198260107001409835
0.571000	-0.003000	0.945180433516895068812858
0.573000	-0.003000	0.944859337955871070313663
0.575000	-0.003000	0.944532892319552730420185
0.577000	-0.003000	0.944201088621567485859032
0.579000	-0.003000	0.943863929245544408530577
0.581000	-0.003000	0.943521426061980417188124
0.583000	-0.003000	0.943173599573548626651132
0.585000	-0.003000	0.942820478097421310614834
0.587000	-0.003000	0.942462096991306452764547
0.589000	-0.003000	0.942098497928116063171444
0.591000	-0.003000	0.941729728222532647130549
0.593000	-0.003000	0.941355840211238747983202
0.595000	-0.003000	0.940976890687260314471985
0.597000	-0.003000	0.940592940387742992847109
0.599000	-0.003000	0.940204053533547634557976
0.601000	-0.003000	0.939810297418305573557973
0.603000	-0.003000	0.939411742044010344976357
0.605000	-0.003000	0.939008459799826722402827
0.607000	-0.003000	0.938600525180549705162036
0.609000	-0.003000	0.938188014541027959225516
0.611000	-0.003000	0.937771005882860886337937
0.613000	-0.003000	0.937349578669760097326957
0.615000	-0.003000	0.936923813668121940878564
0.617000	-0.003000	0.936493792809563796453176
0.619000	-0.003000	0.936059599072414982856571
0.621000	-0.003000	0.935621316379426248843743
0.623000	-0.003000	0.935179029509229819971949
0.625000	-0.003000	0.934732824019357422251630
0.627000	-0.003000	0.934282786178895929829480
0.629000	-0.003000	0.933829002909105532204137
0.631000	-0.003000	0.933371561730568344295023
0.633000	-0.003000	0.932910550715645991992631
0.635000	-0.003000	0.932446058445221881427756
0.637000	-0.003000	0.931978173968868284227085
0.639000	-0.003000	0.931506986767741129717990
0.641000	-0.003000	0.931032586719622412552155
0.643000	-0.003000	0.930555064065646919679864
0.645000	-0.003000	0.930074509378342240140114
0.647000	-0.003000	0.929591013530691956390228
0.649000	-0.003000	0.929104667665989758518208
0.651000	-0.003000	0.928615563168309954278357
0.653000	-0.003000	0.928123791633464589878599
0.655000	-0.003000	0.927629444840344041800506
0.657000	-0.003000	0.927132614722573911159031
0.659000	-0.003000	0.926633393340435485008300
0.661000	-0.003000	0.926131872853018567326444
0.663000	-0.003000	0.925628145490585696464336
0.665000	-0.003000	0.925122303527139644430122
0.667000	-0.003000	0.924614439253188313827536
0.669000	-0.003000	0.924104644948712694585424
0.671000	-0.003000	0.923593012856344541816611
0.673000	-0.003000	0.923079635154762656590322
0.675000	-0.003000	0.922564603932322979673586
0.677000	-0.003000	0.922048011160931935137341
0.679000	-0.003000	0.921529948670182674774765
0.681000	-0.003000	0.921010508121766213740500
0.683000	-0.003000	0.920489780984174110756157
0.685000	-0.003000	0.919967858507709901338956
0.687000	-0.003000	0.919444831699821718551391
0.689000	-0.003000	0.918920791300776085286373
0.691000	-0.003000	0.918395827759684979518795
0.693000	-0.003000	0.917870031210901382578982
0.695000	-0.003000	0.917343491450800740949489
0.697000	-0.003000	0.916816297914957334391772
0.699000	-0.003000	0.916288539655736089528659
0.701000	-0.003000	0.915760305320305723064678
0.703000	-0.003000	0.915231683129091644346431
0.705000	-0.003000	0.914702760854676943935715
0.707000	-0.003000	0.914173625801165457005482
0.709000	-0.003000	0.913644364784016338454364
0.711000	-0.003000	0.913115064110359919702375
0.713000	-0.003000	0.912585809559807614732563
0.715000	-0.003000	0.912056686365760649337631
0.717000	-0.003000	0.911527779197228493757166
0.719000	-0.003000	0.910999172141165547422759
0.721000	-0.003000	0.910470948685330960792328
0.723000	-0.003000	0.909943191701679476857123
0.725000	-0.003000	0.909415983430288843436529
0.727000	-0.003000	0.908889405463827459996651
0.729000	-0.003000	0.908363538732571251799186
0.731000	-0.003000	0.907838463489966440711498
0.733000	-0.003000	0.907314259298748648774335
0.735000	-0.003000	0.906791005017615225902716
0.737000	-0.003000	0.906268778788456241812810
0.739000	-0.003000	0.905747658024143698085595
0.741000	-0.003000	0.905227719396880181612630
0.743000	-0.003000	0.904709038827105849200905
0.745000	-0.003000	0.904191691472965408671314
0.747000	-0.003000	0.903675751720330211469445
0.749000	-0.003000	0.903161293173377788257028
0.751000	-0.003000	0.902648388645722721257414
0.753000	-0.003000	0.902137110152099297444295
0.755000	-0.003000	0.901627528900587837945579
0.757000	-0.003000	0.901119715285386257974665
0.759000	-0.003000	0.900613738880117309371087
0.761000	-0.003000	0.900109668431669618371416
0.763000	-0.003000	0.899607571854564525004605
0.765000	-0.003000	0.899107516225846059576554
0.767000	-0.003000	0.898609567780482731969016
0.769000	-0.003000	0.898113791907279468418324
0.771000	-0.003000	0.897620253145287483320658
0.773000	-0.003000	0.897129015180708200283277
0.775000	-0.003000	0.896640140844281008369876
0.777000	-0.003000	0.896153692109148081179626
0.779000	-0.003000	0.895669730089183935284325
0.781000	-0.003000	0.895188315037786619399185
0.783000	-0.003000	0.894709506347113547874983
0.785000	-0.003000	0.894233362547761090333154
0.787000	-0.003000	0.893759941308869487741617
0.789000	-0.003000	0.893289299438649320173056
0.791000	-0.003000	0.892821492885314427212506
0.793000	-0.003000	0.892356576738410511850930
0.795000	-0.003000	0.891894605230523218608596
0.797000	-0.003000	0.891435631739345035740030
0.799000	-0.003000	0.890979708790061608603139
0.801000	-0.003000	0.890526888058002841219718
0.803000	-0.003000	0.890077220371459865155828
0.805000	-0.003000	0.889630755714531651356936
0.807000	-0.003000	0.889187543229853938342444
0.809000	-0.003000	0.888747631221104117393850
0.811000	-0.003000	0.888311067155362010794306
0.813000	-0.003000	0.887877897665750315248090
0.815000	-0.003000	0.887448168555246885702559
0.817000	-0.003000	0.887021924802964378820036
0.819000	-0.003000	0.886599210574199991796718
0.821000	-0.003000	0.886180069234939638000981
0.823000	-0.003000	0.885764543369822465734842
0.825000	-0.003000	0.885352674797882266410909
0.827000	-0.003000	0.884944504589545322126298
0.829000	-0.003000	0.884540073300901674713259
0.831000	-0.003000	0.884139420736325898353414
0.833000	-0.003000	0.883742585383942569343674
0.835000	-0.003000	0.883349605140821836357645
0.837000	-0.003000	0.882960517174157577535709
0.839000	-0.003000	0.882575357920214575990769
0.841000	-0.003000	0.882194163086597371581377
0.843000	-0.003000	0.881816967657026662408271
0.845000	-0.003000	0.881443805897474064181552
0.847000	-0.003000	0.881074711363074802861206
0.849000	-0.003000	0.880709716905512696172309
0.851000	-0.003000	0.880348854680710113385089
0.853000	-0.003000	0.879992156156725546800601
0.855000	-0.003000	0.879639652121799842099392
0.857000	-0.003000	0.879291372692512895881123
0.859000	-0.003000	0.878947347322023841975636
0.861000	-0.003000	0.878607604808373965354917
0.863000	-0.003000	0.878272173302839687103472
0.865000	-0.003000	0.877941080318320188347059
0.867000	-0.003000	0.877614352737750125221794
0.869000	-0.003000	0.877292016822525222430329
0.871000	-0.003000	0.876974098220935416314603
0.873000	-0.003000	0.876660621976593668058797
0.875000	-0.003000	0.876351612536854229773553
0.877000	-0.003000	0.876047093761209927365030
0.879000	-0.003000	0.875747088929667683032676
0.881000	-0.003000	0.875451620751086068139557
0.883000	-0.003000	0.875160711371476884856691
0.885000	-0.003000	0.874874382382259452306528
0.887000	-0.003000	0.874592654828462268135070
0.889000	-0.003000	0.874315549216869825066567
0.891000	-0.003000	0.874043085524105256567395
0.893000	-0.003000	0.873775283204645480950035
0.895000	-0.003000	0.873512161198766734493404
0.897000	-0.003000	0.873253737940412277929170
0.899000	-0.003000	0.873000031364980388914887
0.901000	-0.003000	0.872751058917029864936410
0.903000	-0.003000	0.872506837557896042234518
0.905000	-0.003000	0.872267383773216664621941
0.907000	-0.003000	0.872032713580362162097970
0.909000	-0.003000	0.871802842535768340859192
0.911000	-0.003000	0.871577785742163824167505
0.913000	-0.003000	0.871357557855692133053083
0.915000	-0.003000	0.871142173092923299826396
0.917000	-0.003000	0.870931645237751239641000
0.919000	-0.003000	0.870725987648170107746637
0.921000	-0.003000	0.870525213262930752655677
0.923000	-0.003000	0.870329334608069493661731
0.925000	-0.003000	0.870138363803307668398190
0.927000	-0.003000	0.869952312568317176477706
0.929000	-0.003000	0.869771192228849798766532
0.931000	-0.003000	0.869595013722728737981527
0.933000	-0.003000	0.869423787605695941316242
0.935000	-0.003000	0.869257524057117758609081
0.937000	-0.003000	0.869096232885543051871480
0.939000	-0.003000	0.868939923534114644354531
0.941000	-0.003000	0.868788605085829113150453
0.943000	-0.003000	0.868642286268649033154077
0.945000	-0.003000	0.868500975460459789800893
0.947000	-0.003000	0.868364680693874846362235
0.949000	-0.003000	0.868233409660886579217731
0.951000	-0.003000	0.868107169717359794525180
0.953000	-0.003000	0.867985967887371479001501
0.955000	-0.003000	0.867869810867390789610454
0.957000	-0.003000	0.867758705030301724647757
0.959000	-0.003000	0.867652656429267254978299
0.961000	-0.003000	0.867551670801431251689451
0.963000	-0.003000	0.867455753571461318784941
0.965000	-0.003000	0.867364909854929422294845
0.967000	-0.003000	0.867279144461529760690155
0.969000	-0.003000	0.867198461898132766378922
0.971000	-0.003000	0.867122866371677680774610
0.973000	-0.003000	0.867052361791897263643136
0.975000	-0.003000	0.866986951773880520910609
0.977000	-0.003000	0.866926639640466789593631
0.979000	-0.003000	0.866871428424477175056495
0.981000	-0.003000	0.866821320870776457212514
0.983000	-0.003000	0.866776319438169795539295
0.985000	-0.003000	0.866736426301131013261170
0.987000	-0.003000	0.866701643351365236256356
0.989000	-0.003000	0.866671972199201223752141
0.991000	-0.003000	0.866647414174818608856299
0.993000	-0.003000	0.866627970329303720653513
0.995000	-0.003000	0.866613641435540094093426
0.997000	-0.003000	0.866604427988928671666713
0.999000	-0.003000	0.866600330207940805493649



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p04/density/outputRHO.dat <==
-0.990000	-0.300000	0.875874474412562831204809
-0.970000	-0.300000	0.876284704769302758009530
-0.950000	-0.300000	0.877101922558967350695980
-0.930000	-0.300000	0.878322766494244788759715
-0.910000	-0.300000	0.879941798457747892392433
-0.890000	-0.300000	0.881951210125522355731675
-0.870000	-0.300000	0.884340419961851531560626
-0.850000	-0.300000	0.887095570264268329374602
-0.830000	-0.300000	0.890198925345473179859823
-0.810000	-0.300000	0.893628237590140983570564
-0.790000	-0.300000	0.897355970279029024894157
-0.770000	-0.300000	0.901348460092607384197549
-0.750000	-0.300000	0.905565213717499761791885
-0.730000	-0.300000	0.909958086130426058169007
-0.710000	-0.300000	0.914470701200744695569256
-0.690000	-0.300000	0.919038835094203698794502
-0.670000	-0.300000	0.923590559747978878668562
-0.650000	-0.300000	0.928045039592541587403218
-0.630000	-0.300000	0.932314302200928368691280
-0.610000	-0.300000	0.936316340665234392304228
-0.590000	-0.300000	0.940001977237984287505412
-0.570000	-0.300000	0.943384961017012524386871
-0.550000	-0.300000	0.946557616395519385577018
-0.530000	-0.300000	0.949681575985425130426165
-0.510000	-0.300000	0.952959534817778397552956
-0.490000	-0.300000	0.956605522380959194528316
-0.470000	-0.300000	0.960828863280590583784146
-0.450000	-0.300000	0.965834640428613333540397
-0.430000	-0.300000	0.971831996912115525510956
-0.410000	-0.300000	0.979038147581570261657191
-0.390000	-0.300000	0.987670081266173616185711
-0.370000	-0.300000	0.997923158834328694055671
-0.350000	-0.300000	1.009941847170747752926445
-0.330000	-0.300000	1.023790221767513886064194
-0.310000	-0.300000	1.039428456289654967292790
-0.290000	-0.300000	1.056698471798893645967610
-0.270000	-0.300000	1.075320334510175168674095
-0.250000	-0.300000	1.094901786075179517254696
-0.230000	-0.300000	1.114963791132096648794914
-0.210000	-0.300000	1.134983509211770602576053
-0.190000	-0.300000	1.154442879347709949300338
-0.170000	-0.300000	1.172848502970730732997140
-0.150000	-0.300000	1.189804866512131686917542
-0.130000	-0.300000	1.205012217459183521128807
-0.110000	-0.300000	1.218260453077536942245729
-0.090000	-0.300000	1.229414427967132628083391
-0.070000	-0.300000	1.238392585699123804587884
-0.050000	-0.300000	1.245149765804872243890600
-0.030000	-0.300000	1.249662938064717954134153
-0.010000	-0.300000	1.251921330301482893077036
0.010000	-0.300000	1.251921330301482893077036
0.030000	-0.300000	1.249662938064717954134153
0.050000	-0.300000	1.245149765804872021845995
0.070000	-0.300000	1.238392585699123582543280
0.090000	-0.300000	1.229414427967132406038786
0.110000	-0.300000	1.218260453077536720201124
0.130000	-0.300000	1.205012217459183299084202
0.150000	-0.300000	1.189804866512131686917542
0.170000	-0.300000	1.172848502970730510952535
0.190000	-0.300000	1.154442879347709727255733
0.210000	-0.300000	1.134983509211770602576053
0.230000	-0.300000	1.114963791132096648794914
0.250000	-0.300000	1.094901786075179739299301
0.270000	-0.300000	1.075320334510175168674095
0.290000	-0.300000	1.056698471798893645967610
0.310000	-0.300000	1.039428456289654967292790
0.330000	-0.300000	1.023790221767513664019589
0.350000	-0.300000	1.009941847170747530881840
0.370000	-0.300000	0.997923158834328472011066
0.390000	-0.300000	0.987670081266173283118803
0.410000	-0.300000	0.979038147581569928590284
0.430000	-0.300000	0.971831996912115414488653
0.450000	-0.300000	0.965834640428613000473490
0.470000	-0.300000	0.960828863280590361739542
0.490000	-0.300000	0.956605522380958861461409
0.510000	-0.300000	0.952959534817778175508352
0.530000	-0.300000	0.949681575985425019403863
0.550000	-0.300000	0.946557616395519274554715
0.570000	-0.300000	0.943384961017012413364569
0.590000	-0.300000	0.940001977237984065460807
0.610000	-0.300000	0.936316340665234170259623
0.630000	-0.300000	0.932314302200928146646675
0.650000	-0.300000	0.928045039592541254336311
0.670000	-0.300000	0.923590559747978767646259
0.690000	-0.300000	0.919038835094203476749897
0.710000	-0.300000	0.914470701200744584546953
0.730000	-0.300000	0.909958086130425725102100
0.750000	-0.300000	0.905565213717499539747280
0.770000	-0.300000	0.901348460092607273175247
0.790000	-0.300000	0.897355970279028913871855
0.810000	-0.300000	0.893628237590140872548261
0.830000	-0.300000	0.890198925345472957815218
0.850000	-0.300000	0.887095570264267996307694
0.870000	-0.300000	0.884340419961851309516021
0.890000	-0.300000	0.881951210125522244709373
0.910000	-0.300000	0.879941798457747781370131
0.930000	-0.300000	0.878322766494244788759715
0.950000	-0.300000	0.877101922558967350695980
0.970000	-0.300000	0.876284704769302646987228
0.990000	-0.300000	0.875874474412562720182507



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p04/density/outputRHO_1.dat <==
-0.990000	-0.300000	0.874510749710900703313143
-0.970000	-0.300000	0.874926868039243910146752
-0.950000	-0.300000	0.875755991322210491922817
-0.930000	-0.300000	0.876995757915136397997458
-0.910000	-0.300000	0.878643711150000727982956
-0.890000	-0.300000	0.880686503492399852532913
-0.870000	-0.300000	0.883128229596547686952590
-0.850000	-0.300000	0.885938714005432781384286
-0.830000	-0.300000	0.889119739252965057829670
-0.810000	-0.300000	0.892645032380672387439802
-0.790000	-0.300000	0.896475854025310492367851
-0.770000	-0.300000	0.900610404967056799030445
-0.750000	-0.300000	0.904988377848252145696506
-0.730000	-0.300000	0.909548092949219566527574
-0.710000	-0.300000	0.914279054011544745073081
-0.690000	-0.300000	0.919102565933637594142169
-0.670000	-0.300000	0.923886297287005442413488
-0.650000	-0.300000	0.928583476866925994208657
-0.630000	-0.300000	0.933187153647825784474890
-0.610000	-0.300000	0.937562198376610811401122
-0.590000	-0.300000	0.941453697332679362297370
-0.570000	-0.300000	0.944693464476836330945275
-0.550000	-0.300000	0.947365408827393173929465
-0.530000	-0.300000	0.949771981903391737667164
-0.510000	-0.300000	0.952270648036722122675712
-0.490000	-0.300000	0.955142815467379113769653
-0.470000	-0.300000	0.958576700771752721053076
-0.450000	-0.300000	0.962734860616870191662997
-0.430000	-0.300000	0.967836221792273909692028
-0.410000	-0.300000	0.974193608156651014162719
-0.390000	-0.300000	0.982175252438254764442149
-0.370000	-0.300000	0.992102919467308552725626
-0.350000	-0.300000	1.004154395856575066048322
-0.330000	-0.300000	1.018349995334567159588346
-0.310000	-0.300000	1.034615879025489793008319
-0.290000	-0.300000	1.052808854213824085732654
-0.270000	-0.300000	1.072648668105525837646042
-0.250000	-0.300000	1.093675821076212528737415
-0.230000	-0.300000	1.115314585486981924233874
-0.210000	-0.300000	1.136894095026033113526864
-0.190000	-0.300000	1.157721630796206602198595
-0.170000	-0.300000	1.177234804932021372536610
-0.150000	-0.300000	1.195015044605595599946923
-0.130000	-0.300000	1.210792885515345806979326
-0.110000	-0.300000	1.224417036538871128570349
-0.090000	-0.300000	1.235805307968803834484106
-0.070000	-0.300000	1.244928461149560572351902
-0.050000	-0.300000	1.251771681820409209962008
-0.030000	-0.300000	1.256337419520668463590596
-0.010000	-0.300000	1.258621080960898863665420
0.010000	-0.300000	1.258621080960898641620815
0.030000	-0.300000	1.256337419520668463590596
0.050000	-0.300000	1.251771681820408987917403
0.070000	-0.300000	1.244928461149560128262692
0.090000	-0.300000	1.235805307968804278573316
0.110000	-0.300000	1.224417036538871350614954
0.130000	-0.300000	1.210792885515346473113141
0.150000	-0.300000	1.195015044605595821991528
0.170000	-0.300000	1.177234804932021150492005
0.190000	-0.300000	1.157721630796206158109385
0.210000	-0.300000	1.136894095026033113526864
0.230000	-0.300000	1.115314585486982146278478
0.250000	-0.300000	1.093675821076212750782020
0.270000	-0.300000	1.072648668105525837646042
0.290000	-0.300000	1.052808854213822753465024
0.310000	-0.300000	1.034615879025488682785294
0.330000	-0.300000	1.018349995334567603677556
0.350000	-0.300000	1.004154395856575954226741
0.370000	-0.300000	0.992102919467308663747929
0.390000	-0.300000	0.982175252438254875464452
0.410000	-0.300000	0.974193608156651125185022
0.430000	-0.300000	0.967836221792274353781238
0.450000	-0.300000	0.962734860616870524729904
0.470000	-0.300000	0.958576700771752610030774
0.490000	-0.300000	0.955142815467378669680443
0.510000	-0.300000	0.952270648036721900631107
0.530000	-0.300000	0.949771981903392070734071
0.550000	-0.300000	0.947365408827393618018675
0.570000	-0.300000	0.944693464476836664012183
0.590000	-0.300000	0.941453697332679362297370
0.610000	-0.300000	0.937562198376610589356517
0.630000	-0.300000	0.933187153647825562430285
0.650000	-0.300000	0.928583476866925661141750
0.670000	-0.300000	0.923886297287005775480395
0.690000	-0.300000	0.919102565933637705164472
0.710000	-0.300000	0.914279054011545078139989
0.730000	-0.300000	0.909548092949218789371457
0.750000	-0.300000	0.904988377848251590584994
0.770000	-0.300000	0.900610404967055355740513
0.790000	-0.300000	0.896475854025310159300943
0.810000	-0.300000	0.892645032380672720506709
0.830000	-0.300000	0.889119739252965390896577
0.850000	-0.300000	0.885938714005432892406589
0.870000	-0.300000	0.883128229596547797974893
0.890000	-0.300000	0.880686503492400185599820
0.910000	-0.300000	0.878643711150001172072166
0.930000	-0.300000	0.876995757915136397997458
0.950000	-0.300000	0.875755991322210713967422
0.970000	-0.300000	0.874926868039244021169054
0.990000	-0.300000	0.874510749710900592290841



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p04/momentum/outputUX.dat <==
-1.000000	-0.300000	0.000000000000001233395925
-0.980000	-0.300000	0.017388829151687316965091
-0.960000	-0.300000	0.034623073784114791195954
-0.940000	-0.300000	0.051538235333783745384384
-0.920000	-0.300000	0.067960179154810229640304
-0.900000	-0.300000	0.083709333716174533224219
-0.880000	-0.300000	0.098599498377726843556523
-0.860000	-0.300000	0.112437217825664098613814
-0.840000	-0.300000	0.125022169945085359632486
-0.820000	-0.300000	0.136149553632967129646048
-0.800000	-0.300000	0.145614379742667998662853
-0.780000	-0.300000	0.153216280116651504261682
-0.760000	-0.300000	0.158767004152682383866235
-0.740000	-0.300000	0.162098620652014663301443
-0.720000	-0.300000	0.163070015613522883990427
-0.700000	-0.300000	0.161579447186784713741403
-0.680000	-0.300000	0.157578426874102756061191
-0.660000	-0.300000	0.151062601829319825830211
-0.640000	-0.300000	0.142053350291388630344258
-0.620000	-0.300000	0.130654148940792247390874
-0.600000	-0.300000	0.117252304352015015997956
-0.580000	-0.300000	0.102801969953380034628054
-0.560000	-0.300000	0.088987750388081585106725
-0.540000	-0.300000	0.078079239741931871776615
-0.520000	-0.300000	0.072459577875570127525329
-0.500000	-0.300000	0.074005757617771866785361
-0.480000	-0.300000	0.083563370212536944303672
-0.460000	-0.300000	0.100674131339731534606763
-0.440000	-0.300000	0.123582678958099601018716
-0.420000	-0.300000	0.149466627603781043731601
-0.400000	-0.300000	0.174814961200353946590980
-0.380000	-0.300000	0.195886619525718341794374
-0.360000	-0.300000	0.209184891495947850037496
-0.340000	-0.300000	0.211885999861228024876425
-0.320000	-0.300000	0.202176222095125562860929
-0.300000	-0.300000	0.179480618594297480772326
-0.280000	-0.300000	0.144585482024907729936558
-0.260000	-0.300000	0.099644668913740463978002
-0.240000	-0.300000	0.048030293055772110832891
-0.220000	-0.300000	-0.006020556463200765762167
-0.200000	-0.300000	-0.057932803248627567915818
-0.180000	-0.300000	-0.103280263344107239853464
-0.160000	-0.300000	-0.138485181198171325434032
-0.140000	-0.300000	-0.161172867168889538680432
-0.120000	-0.300000	-0.170249814991629805360773
-0.100000	-0.300000	-0.165814175297020749422217
-0.080000	-0.300000	-0.148964136744835967673950
-0.060000	-0.300000	-0.121507533506936854506009
-0.040000	-0.300000	-0.085757653571079672794042
-0.020000	-0.300000	-0.044338135049855009750530
-0.000000	-0.300000	0.000000000000003853477341
0.020000	-0.300000	0.044338135049860331882154
0.040000	-0.300000	0.085757653571083905519323
0.060000	-0.300000	0.121507533506940823553322
0.080000	-0.300000	0.148964136744838077097697
0.100000	-0.300000	0.165814175297023080890568
0.120000	-0.300000	0.170249814991630693539193
0.140000	-0.300000	0.161172867168885181055060
0.160000	-0.300000	0.138485181198174434058501
0.180000	-0.300000	0.103280263344105852074684
0.200000	-0.300000	0.057932803248630419801213
0.220000	-0.300000	0.006020556463205720132414
0.240000	-0.300000	-0.048030293055768953636164
0.260000	-0.300000	-0.099644668913737577398138
0.280000	-0.300000	-0.144585482024906009090870
0.300000	-0.300000	-0.179480618594297369750024
0.320000	-0.300000	-0.202176222095125174282870
0.340000	-0.300000	-0.211885999861228246921030
0.360000	-0.300000	-0.209184891495950014972394
0.380000	-0.300000	-0.195886619525718036483042
0.400000	-0.300000	-0.174814961200355445392063
0.420000	-0.300000	-0.149466627603782625799411
0.440000	-0.300000	-0.123582678958103195365759
0.460000	-0.300000	-0.100674131339735739576469
0.480000	-0.300000	-0.083563370212540871717621
0.500000	-0.300000	-0.074005757617773768042291
0.520000	-0.300000	-0.072459577875571737348714
0.540000	-0.300000	-0.078079239741932843221761
0.560000	-0.300000	-0.088987750388083625141533
0.580000	-0.300000	-0.102801969953384420009002
0.600000	-0.300000	-0.117252304352016945010462
0.620000	-0.300000	-0.130654148940792191879723
0.640000	-0.300000	-0.142053350291389629544980
0.660000	-0.300000	-0.151062601829320519719602
0.680000	-0.300000	-0.157578426874104171595548
0.700000	-0.300000	-0.161579447186786157031335
0.720000	-0.300000	-0.163070015613523605635393
0.740000	-0.300000	-0.162098620652014857590473
0.760000	-0.300000	-0.158767004152681356909937
0.780000	-0.300000	-0.153216280116652087128770
0.800000	-0.300000	-0.145614379742665722705652
0.820000	-0.300000	-0.136149553632965603089389
0.840000	-0.300000	-0.125022169945083277964315
0.860000	-0.300000	-0.112437217825664778625416
0.880000	-0.300000	-0.098599498377727926023972
0.900000	-0.300000	-0.083709333716175143846883
0.920000	-0.300000	-0.067960179154814587265676
0.940000	-0.300000	-0.051538235333788345871042
0.960000	-0.300000	-0.034623073784116449591597
0.980000	-0.300000	-0.017388829151685769591751
1.000000	-0.300000	0.000000000000001233395925



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p04/momentum/outputUX_1.dat <==
-1.000000	-0.300000	-0.000000000000000383770169
-0.980000	-0.300000	0.016820348948309814945956
-0.960000	-0.300000	0.033518752225875407535494
-0.940000	-0.300000	0.049875232139158821864644
-0.920000	-0.300000	0.065821914979931422928772
-0.900000	-0.300000	0.081061348188752810339786
-0.880000	-0.300000	0.095534268210839254353850
-0.860000	-0.300000	0.108986913783169880876045
-0.840000	-0.300000	0.121166663521388717761340
-0.820000	-0.300000	0.132073331857020137558578
-0.800000	-0.300000	0.141212700859363077254827
-0.780000	-0.300000	0.148566088086695691217187
-0.760000	-0.300000	0.154066643174658818304934
-0.740000	-0.300000	0.157120879261417684125135
-0.720000	-0.300000	0.157858174736275724825418
-0.700000	-0.300000	0.156514786910892739202339
-0.680000	-0.300000	0.152410351079078992819760
-0.660000	-0.300000	0.145310818410089775953864
-0.640000	-0.300000	0.136255829483680285241221
-0.620000	-0.300000	0.125838277334423820352782
-0.600000	-0.300000	0.112917016966207067740768
-0.580000	-0.300000	0.096099236534916449015142
-0.560000	-0.300000	0.076235704684866831271073
-0.540000	-0.300000	0.057117707998365012389552
-0.520000	-0.300000	0.043894710064168847296617
-0.500000	-0.300000	0.040863920017906452120116
-0.480000	-0.300000	0.050143242174019143908570
-0.460000	-0.300000	0.071383012427770911600966
-0.440000	-0.300000	0.101948329437840434774643
-0.420000	-0.300000	0.137263629265111958277501
-0.400000	-0.300000	0.171482859443458673931460
-0.380000	-0.300000	0.198669021188464772764704
-0.360000	-0.300000	0.214154162681507609367060
-0.340000	-0.300000	0.215237936865122991836330
-0.320000	-0.300000	0.200742464380780638588675
-0.300000	-0.300000	0.170269587955767881526370
-0.280000	-0.300000	0.124498582209027292000414
-0.260000	-0.300000	0.066099635232338110890637
-0.240000	-0.300000	-0.000330425616192143827010
-0.220000	-0.300000	-0.068906597741296093939667
-0.200000	-0.300000	-0.132882596495886962095767
-0.180000	-0.300000	-0.186211158620795597107289
-0.160000	-0.300000	-0.224609165543934841124951
-0.140000	-0.300000	-0.245701712450394904596607
-0.120000	-0.300000	-0.249081678319405364074868
-0.100000	-0.300000	-0.235652518633190533048349
-0.080000	-0.300000	-0.207337860395019474291090
-0.060000	-0.300000	-0.166653778672220392875758
-0.040000	-0.300000	-0.116474177359073768900366
-0.020000	-0.300000	-0.059900448176037977832120
-0.000000	-0.300000	0.000000000000002290105466
0.020000	-0.300000	0.059900448176023697588466
0.040000	-0.300000	0.116474177359061556447095
0.060000	-0.300000	0.166653778672206515087950
0.080000	-0.300000	0.207337860395019973891451
0.100000	-0.300000	0.235652518633189450580900
0.120000	-0.300000	0.249081678319412191946469
0.140000	-0.300000	0.245701712450395376441392
0.160000	-0.300000	0.224609165543936062370278
0.180000	-0.300000	0.186211158620785410811038
0.200000	-0.300000	0.132882596495882687737122
0.220000	-0.300000	0.068906597741303338144903
0.240000	-0.300000	0.000330425616194615807963
0.260000	-0.300000	-0.066099635232344466917453
0.280000	-0.300000	-0.124498582209034938661496
0.300000	-0.300000	-0.170269587955761247943798
0.320000	-0.300000	-0.200742464380770285758970
0.340000	-0.300000	-0.215237936865113665962923
0.360000	-0.300000	-0.214154162681507831411665
0.380000	-0.300000	-0.198669021188465910743304
0.400000	-0.300000	-0.171482859443461782555929
0.420000	-0.300000	-0.137263629265111847255199
0.440000	-0.300000	-0.101948329437842932776448
0.460000	-0.300000	-0.071383012427777087216541
0.480000	-0.300000	-0.050143242174022079060691
0.500000	-0.300000	-0.040863920017905196180319
0.520000	-0.300000	-0.043894710064165516627543
0.540000	-0.300000	-0.057117707998354971810073
0.560000	-0.300000	-0.076235704684865832070351
0.580000	-0.300000	-0.096099236534916712693111
0.600000	-0.300000	-0.112917016966205124850475
0.620000	-0.300000	-0.125838277334423404019148
0.640000	-0.300000	-0.136255829483684087755080
0.660000	-0.300000	-0.145310818410088776753142
0.680000	-0.300000	-0.152410351079077299729647
0.700000	-0.300000	-0.156514786910901010363872
0.720000	-0.300000	-0.157858174736280720829029
0.740000	-0.300000	-0.157120879261424706285766
0.760000	-0.300000	-0.154066643174661038750983
0.780000	-0.300000	-0.148566088086699271686442
0.800000	-0.300000	-0.141212700859363049499251
0.820000	-0.300000	-0.132073331857015446866299
0.840000	-0.300000	-0.121166663521378420442787
0.860000	-0.300000	-0.108986913783162969737717
0.880000	-0.300000	-0.095534268210836575940803
0.900000	-0.300000	-0.081061348188754933641320
0.920000	-0.300000	-0.065821914979929202482722
0.940000	-0.300000	-0.049875232139157600619317
0.960000	-0.300000	-0.033518752225871993599693
0.980000	-0.300000	-0.016820348948310710063270
1.000000	-0.300000	-0.000000000000000383770169



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p04/momentum/outputVX.dat <==
-0.999000	-0.003000	0.000830022141138327183667
-0.997000	-0.003000	0.003178106487836378050982
-0.995000	-0.003000	0.005525602153480283287856
-0.993000	-0.003000	0.007872111024750959307195
-0.991000	-0.003000	0.010217235157629627959053
-0.989000	-0.003000	0.012560576831559096266933
-0.987000	-0.003000	0.014901738603655168696749
-0.985000	-0.003000	0.017240323363007729884355
-0.983000	-0.003000	0.019575934385097505663342
-0.981000	-0.003000	0.021908175386353454655586
-0.979000	-0.003000	0.024236650578851250126267
-0.977000	-0.003000	0.026560964725209561948516
-0.975000	-0.003000	0.028880723193694720490887
-0.973000	-0.003000	0.031195532013551081906844
-0.971000	-0.003000	0.033504997930588878429781
-0.969000	-0.003000	0.035808728463045190471004
-0.967000	-0.003000	0.038106331957752925809757
-0.965000	-0.003000	0.040397417646628464016345
-0.963000	-0.003000	0.042681595703507595185311
-0.961000	-0.003000	0.044958477301341386034306
-0.959000	-0.003000	0.047227674669786098848867
-0.957000	-0.003000	0.049488801153202373328543
-0.955000	-0.003000	0.051741471269077431160976
-0.953000	-0.003000	0.053985300766897732771543
-0.951000	-0.003000	0.056219906687489447361106
-0.949000	-0.003000	0.058444907422842334865365
-0.947000	-0.003000	0.060659922776436663027777
-0.945000	-0.003000	0.062864574024080480119103
-0.943000	-0.003000	0.065058483975295552936835
-0.941000	-0.003000	0.067241277035248778193299
-0.939000	-0.003000	0.069412579267233820434768
-0.937000	-0.003000	0.071572018455745234355447
-0.935000	-0.003000	0.073719224170132255369303
-0.933000	-0.003000	0.075853827828854636372569
-0.931000	-0.003000	0.077975462764349870448122
-0.929000	-0.003000	0.080083764288519918017606
-0.927000	-0.003000	0.082178369758846389614426
-0.925000	-0.003000	0.084258918645141747671978
-0.923000	-0.003000	0.086325052596949169991802
-0.921000	-0.003000	0.088376415511581846162770
-0.919000	-0.003000	0.090412653602830544974367
-0.917000	-0.003000	0.092433415470328739171890
-0.915000	-0.003000	0.094438352169577050032601
-0.913000	-0.003000	0.096427117282642457740671
-0.911000	-0.003000	0.098399366989524880700024
-0.909000	-0.003000	0.100354760140191748285510
-0.907000	-0.003000	0.102292958327289323916531
-0.905000	-0.003000	0.104213625959516636987345
-0.903000	-0.003000	0.106116430335660927308794
-0.901000	-0.003000	0.108001041719291132614522
-0.899000	-0.003000	0.109867133414098830379579
-0.897000	-0.003000	0.111714381839869522639042
-0.895000	-0.003000	0.113542466609072204009045
-0.893000	-0.003000	0.115351070604051156309744
-0.891000	-0.003000	0.117139880054794989772127
-0.889000	-0.003000	0.118908584617262336191601
-0.887000	-0.003000	0.120656877452238631143189
-0.885000	-0.003000	0.122384455304687750354375
-0.883000	-0.003000	0.124091018583582679557509
-0.881000	-0.003000	0.125776271442180592741167
-0.879000	-0.003000	0.127439921858703286705605
-0.877000	-0.003000	0.129081681717401808295875
-0.875000	-0.003000	0.130701266889973494178534
-0.873000	-0.003000	0.132298397317297589115270
-0.871000	-0.003000	0.133872797091462381047222
-0.869000	-0.003000	0.135424194538047271141323
-0.867000	-0.003000	0.136952322298634576736021
-0.865000	-0.003000	0.138456917413511737535714
-0.863000	-0.003000	0.139937721404532033897539
-0.861000	-0.003000	0.141394480358103064032704
-0.859000	-0.003000	0.142826945008249300839154
-0.857000	-0.003000	0.144234870819706900713086
-0.855000	-0.003000	0.145618018071012905734207
-0.853000	-0.003000	0.146976151937532051316992
-0.851000	-0.003000	0.148309042574358868060713
-0.849000	-0.003000	0.149616465199043924272360
-0.847000	-0.003000	0.150898200174077623536562
-0.845000	-0.003000	0.152154033089069162798523
-0.843000	-0.003000	0.153383754842548764019128
-0.841000	-0.003000	0.154587161723321819817301
-0.839000	-0.003000	0.155764055491306840917076
-0.837000	-0.003000	0.156914243457780933077572
-0.835000	-0.003000	0.158037538564949731068054
-0.833000	-0.003000	0.159133759464782975623365
-0.831000	-0.003000	0.160202730597011566704424
-0.829000	-0.003000	0.161244282266230831712761
-0.827000	-0.003000	0.162258250718007951407529
-0.825000	-0.003000	0.163244478213931148991023
-0.823000	-0.003000	0.164202813105491562950533
-0.821000	-0.003000	0.165133109906739877770221
-0.819000	-0.003000	0.166035229365603470563784
-0.817000	-0.003000	0.166909038533796266756681
-0.815000	-0.003000	0.167754410835221773323767
-0.813000	-0.003000	0.168571226132771950778633
-0.811000	-0.003000	0.169359370793438462898806
-0.809000	-0.003000	0.170118737751634413468693
-0.807000	-0.003000	0.170849226570635226440942
-0.805000	-0.003000	0.171550743502037111865022
-0.803000	-0.003000	0.172223201543142190317326
-0.801000	-0.003000	0.172866520492164443822958
-0.799000	-0.003000	0.173480627001161485933878
-0.797000	-0.003000	0.174065454626586874065097
-0.795000	-0.003000	0.174620943877374174002526
-0.793000	-0.003000	0.175147042260442614702853
-0.791000	-0.003000	0.175643704323523136556773
-0.789000	-0.003000	0.176110891695217292030051
-0.787000	-0.003000	0.176548573122172619553893
-0.785000	-0.003000	0.176956724503289392069760
-0.783000	-0.003000	0.177335328920858126267035
-0.781000	-0.003000	0.177684376668521298858749
-0.779000	-0.003000	0.178003865275968814474439
-0.777000	-0.003000	0.178293799530279045706394
-0.775000	-0.003000	0.178554191493800529233482
-0.773000	-0.003000	0.178785060518485361402696
-0.771000	-0.003000	0.178986433256595911522879
-0.769000	-0.003000	0.179158343667675412635987
-0.767000	-0.003000	0.179300833021718591941962
-0.765000	-0.003000	0.179413949898445695962934
-0.763000	-0.003000	0.179497750182602749946525
-0.761000	-0.003000	0.179552297055214499232889
-0.759000	-0.003000	0.179577660980712677796234
-0.757000	-0.003000	0.179573919689869493376833
-0.755000	-0.003000	0.179541158158469105199373
-0.753000	-0.003000	0.179479468581652812364524
-0.751000	-0.003000	0.179388950343882747073820
-0.749000	-0.003000	0.179269709984466507624035
-0.747000	-0.003000	0.179121861158586831441752
-0.745000	-0.003000	0.178945524593805943558422
-0.743000	-0.003000	0.178740828041988347729685
-0.741000	-0.003000	0.178507906226609031064001
-0.739000	-0.003000	0.178246900785420797630465
-0.737000	-0.003000	0.177957960208457999229381
-0.735000	-0.003000	0.177641239771356873600183
-0.733000	-0.003000	0.177296901463963846312666
-0.731000	-0.003000	0.176925113914240539347844
-0.729000	-0.003000	0.176526052307469816238239
-0.727000	-0.003000	0.176099898300745211221496
-0.725000	-0.003000	0.175646839932767306891037
-0.723000	-0.003000	0.175167071528973122829242
-0.721000	-0.003000	0.174660793602011643610439
-0.719000	-0.003000	0.174128212747593519305056
-0.717000	-0.003000	0.173569541535770949236550
-0.715000	-0.003000	0.172984998397672840031447
-0.713000	-0.003000	0.172374807507754052027238
-0.711000	-0.003000	0.171739198661624292707728
-0.709000	-0.003000	0.171078407149517858210075
-0.707000	-0.003000	0.170392673625476970267201
-0.705000	-0.003000	0.169682243972328256065296
-0.703000	-0.003000	0.168947369162540800280325
-0.701000	-0.003000	0.168188305115068076345253
-0.699000	-0.003000	0.167405312548258605742646
-0.697000	-0.003000	0.166598656828958802122997
-0.695000	-0.003000	0.165768607817926655334517
-0.693000	-0.003000	0.164915439711664946198511
-0.691000	-0.003000	0.164039430880816156088642
-0.689000	-0.003000	0.163140863705279054451935
-0.687000	-0.003000	0.162220024406421109430809
-0.685000	-0.003000	0.161277202877789432866606
-0.683000	-0.003000	0.160312692519526317491696
-0.681000	-0.003000	0.159326790090757397511112
-0.679000	-0.003000	0.158319795603724000621071
-0.677000	-0.003000	0.157292012268794495488677
-0.675000	-0.003000	0.156243746423939372514056
-0.673000	-0.003000	0.155175307215760283074957
-0.671000	-0.003000	0.154087005677346539078698
-0.669000	-0.003000	0.152979153362687636530381
-0.667000	-0.003000	0.151852063044195767504974
-0.665000	-0.003000	0.150706051015461001130191
-0.663000	-0.003000	0.149541435756859686367903
-0.661000	-0.003000	0.148358537111977634159743
-0.659000	-0.003000	0.147157676135927867333564
-0.657000	-0.003000	0.145939174923589293220161
-0.655000	-0.003000	0.144703356429351087664159
-0.653000	-0.003000	0.143450544284038555842287
-0.651000	-0.003000	0.142181062611991815280987
-0.649000	-0.003000	0.140895235850332256610784
-0.647000	-0.003000	0.139593388572129162294999
-0.645000	-0.003000	0.138275845315242756905505
-0.643000	-0.003000	0.136942930418795127955889
-0.641000	-0.003000	0.135594967869580695918330
-0.639000	-0.003000	0.134232281161211025599655
-0.637000	-0.003000	0.132855193169366392336173
-0.635000	-0.003000	0.131464026047267756869275
-0.633000	-0.003000	0.130059101146352412703422
-0.631000	-0.003000	0.128640738968169854317125
-0.629000	-0.003000	0.127209259154724002582881
-0.627000	-0.003000	0.125764980525854302984001
-0.625000	-0.003000	0.124308221173857563757181
-0.623000	-0.003000	0.122839298627312618061858
-0.621000	-0.003000	0.121358530098069267166849
-0.619000	-0.003000	0.119866232827501417723681
-0.617000	-0.003000	0.118362724550471157258791
-0.615000	-0.003000	0.116848324097916539399122
-0.613000	-0.003000	0.115323352161543490890239
-0.611000	-0.003000	0.113788132246667228475445
-0.609000	-0.003000	0.112242991841787639883954
-0.607000	-0.003000	0.110688263835894973308172
-0.605000	-0.003000	0.109124288216600362488862
-0.603000	-0.003000	0.107551414083923435605072
-0.601000	-0.003000	0.105970002015752962076789
-0.599000	-0.003000	0.104380426821461064212926
-0.597000	-0.003000	0.102783080719745636977258
-0.595000	-0.003000	0.101178376975285255756631
-0.593000	-0.003000	0.099566754026082796014130
-0.591000	-0.003000	0.097948680129227208568388
-0.589000	-0.003000	0.096324658547105784789366
-0.587000	-0.003000	0.094695233288734539933706
-0.585000	-0.003000	0.093060995411714100833400
-0.583000	-0.003000	0.091422589879363275189306
-0.581000	-0.003000	0.089780722954868594221089
-0.579000	-0.003000	0.088136170099844660108523
-0.577000	-0.003000	0.086489784328801222468286
-0.575000	-0.003000	0.084842504953787797883358
-0.573000	-0.003000	0.083195366635386763798365
-0.571000	-0.003000	0.081549508637573250857677
-0.569000	-0.003000	0.079906184165316307410620
-0.567000	-0.003000	0.078266769645721781523129
-0.565000	-0.003000	0.076632773796588671277874
-0.563000	-0.003000	0.075005846311182733376910
-0.561000	-0.003000	0.073387785975461902743255
-0.559000	-0.003000	0.071780548024590037914372
-0.557000	-0.003000	0.070186250539994596286952
-0.555000	-0.003000	0.068607179686965419351807
-0.553000	-0.003000	0.067045793596357983190615
-0.551000	-0.003000	0.065504724702643374323330
-0.549000	-0.003000	0.063986780364549314392697
-0.547000	-0.003000	0.062494941613819764147930
-0.545000	-0.003000	0.061032359902024373166096
-0.543000	-0.003000	0.059602351744469997396614
-0.541000	-0.003000	0.058208391193509276262397
-0.539000	-0.003000	0.056854100110144370483489
-0.537000	-0.003000	0.055543236242014272507905
-0.535000	-0.003000	0.054279679156595220246295
-0.533000	-0.003000	0.053067414119208587697241
-0.531000	-0.003000	0.051910514044160978308629
-0.529000	-0.003000	0.050813119683322895137056
-0.527000	-0.003000	0.049779418252978865910841
-0.525000	-0.003000	0.048813620739973181961169
-0.523000	-0.003000	0.047919938160197496357373
-0.521000	-0.003000	0.047102557040469152094264
-0.519000	-0.003000	0.046365614403792471120980
-0.517000	-0.003000	0.045713173273829565967930
-0.515000	-0.003000	0.045149200465846341112641
-0.513000	-0.003000	0.044677534990170360285067
-0.511000	-0.003000	0.044301858712581056176649
-0.509000	-0.003000	0.044025686235062186368872
-0.507000	-0.003000	0.043852337411907769959551
-0.505000	-0.003000	0.043784915928659635941944
-0.503000	-0.003000	0.043826289687950700790786
-0.501000	-0.003000	0.043979072766847940312296
-0.499000	-0.003000	0.044245609063679934569446
-0.497000	-0.003000	0.044627957705710007141331
-0.495000	-0.003000	0.045127880257519195628113
-0.493000	-0.003000	0.045746829742997319190323
-0.491000	-0.003000	0.046485941469019957661413
-0.489000	-0.003000	0.047346025617262539608721
-0.487000	-0.003000	0.048327561553103845493062
-0.485000	-0.003000	0.049430693787579728371018
-0.483000	-0.003000	0.050655229519881973809792
-0.481000	-0.003000	0.052000637683691362800342
-0.479000	-0.003000	0.053466049420232121536234
-0.477000	-0.003000	0.055050259903664557070702
-0.475000	-0.003000	0.056751731449647527250058
-0.473000	-0.003000	0.058568597844678778330252
-0.471000	-0.003000	0.060498669841464368379658
-0.469000	-0.003000	0.062539441773290224690918
-0.467000	-0.003000	0.064688099247547037329298
-0.465000	-0.003000	0.066941527884627122224614
-0.463000	-0.003000	0.069296323072958049271719
-0.461000	-0.003000	0.071748800713657370775600
-0.459000	-0.003000	0.074295008928956379756769
-0.457000	-0.003000	0.076930740707158329350079
-0.455000	-0.003000	0.079651547453344198612690
-0.453000	-0.003000	0.082452753409536255757573
-0.451000	-0.003000	0.085329470900699685986801
-0.449000	-0.003000	0.088276616354110992723747
-0.447000	-0.003000	0.091288927029519420508485
-0.445000	-0.003000	0.094360978386582014532102
-0.443000	-0.003000	0.097487202004672923738582
-0.441000	-0.003000	0.100661903958767909306182
-0.439000	-0.003000	0.103879283544147493767440
-0.437000	-0.003000	0.107133452232558115668759
-0.435000	-0.003000	0.110418452733675329091589
-0.433000	-0.003000	0.113728278028516538444848
-0.431000	-0.003000	0.117056890236300850660633
-0.429000	-0.003000	0.120398239173293633563766
-0.427000	-0.003000	0.123746280461683191842504
-0.425000	-0.003000	0.127094993048624926856860
-0.423000	-0.003000	0.130438396000258999274379
-0.421000	-0.003000	0.133770564442817929684537
-0.419000	-0.003000	0.137085644532708383902531
-0.417000	-0.003000	0.140377867349504525940063
-0.415000	-0.003000	0.143641561619966967588979
-0.413000	-0.003000	0.146871165197107411692912
-0.411000	-0.003000	0.150061235235640633156606
-0.409000	-0.003000	0.153206457023549569296250
-0.407000	-0.003000	0.156301651448469053340418
-0.405000	-0.003000	0.159341781096778073445464
-0.403000	-0.003000	0.162321955002247220178901
-0.401000	-0.003000	0.165237432079393758987962
-0.399000	-0.003000	0.168083623293991540892378
-0.397000	-0.003000	0.170856092639039502945053
-0.395000	-0.003000	0.173550556998694760491020
-0.393000	-0.003000	0.176162884994889551437680
-0.391000	-0.003000	0.178689094921394592274666
-0.389000	-0.003000	0.181125351877862494909266
-0.387000	-0.003000	0.183467964221756235643213
-0.385000	-0.003000	0.185713379459049171549267
-0.383000	-0.003000	0.187858179695291949151681
-0.381000	-0.003000	0.189899076767057722880949
-0.379000	-0.003000	0.191832907170216421244291
-0.377000	-0.003000	0.193656626896052230790701
-0.375000	-0.003000	0.195367306279209618224968
-0.373000	-0.003000	0.196962124953117240222511
-0.371000	-0.003000	0.198438366999157761449979
-0.369000	-0.003000	0.199793416365717846350236
-0.367000	-0.003000	0.201024752622683405833826
-0.365000	-0.003000	0.202129947106153839975207
-0.363000	-0.003000	0.203106659497500813271742
-0.361000	-0.003000	0.203952634870482818474358
-0.359000	-0.003000	0.204665701230232116580865
-0.357000	-0.003000	0.205243767558736328604496
-0.355000	-0.003000	0.205684822372977832438679
-0.353000	-0.003000	0.205986932794342381125574
-0.351000	-0.003000	0.206148244121286461361109
-0.349000	-0.003000	0.206166979891577756278664
-0.347000	-0.003000	0.206041442415683506705903
-0.345000	-0.003000	0.205770013759075859338665
-0.343000	-0.003000	0.205351157148218083081659
-0.341000	-0.003000	0.204783418772837705335021
-0.339000	-0.003000	0.204065429955557542385236
-0.337000	-0.003000	0.203195909659054985141324
-0.335000	-0.003000	0.202173667300538040247915
-0.333000	-0.003000	0.200997605843272114656273
-0.331000	-0.003000	0.199666725135270145541355
-0.329000	-0.003000	0.198180125465744400026225
-0.327000	-0.003000	0.196537011310644549322291
-0.325000	-0.003000	0.194736695239341478513850
-0.323000	-0.003000	0.192778601955298944936601
-0.321000	-0.003000	0.190662272444357350220656
-0.319000	-0.003000	0.188387368204834731999497
-0.317000	-0.003000	0.185953675534241413824788
-0.315000	-0.003000	0.183361109847672232309179
-0.313000	-0.003000	0.180609720002928797466524
-0.311000	-0.003000	0.177699692606897358126972
-0.309000	-0.003000	0.174631356275933236066322
-0.307000	-0.003000	0.171405185818782640483349
-0.305000	-0.003000	0.168021806299842257903521
-0.303000	-0.003000	0.164481996912749034445156
-0.301000	-0.003000	0.160786694518205180992609
-0.299000	-0.003000	0.156936996479394047510070
-0.297000	-0.003000	0.152934161729229772808125
-0.295000	-0.003000	0.148779610872922435360621
-0.293000	-0.003000	0.144474950545448316274744
-0.291000	-0.003000	0.140021983972904273674231
-0.289000	-0.003000	0.135422679868389989055188
-0.287000	-0.003000	0.130679185708080763950178
-0.285000	-0.003000	0.125793832281252182525577
-0.283000	-0.003000	0.120769134197948990738780
-0.281000	-0.003000	0.115607789943693875511777
-0.279000	-0.003000	0.110312681757661304460250
-0.277000	-0.003000	0.104886875519233077613812
-0.275000	-0.003000	0.099333620773353767385849
-0.273000	-0.003000	0.093656350849322361762361
-0.271000	-0.003000	0.087858682889958711337286
-0.269000	-0.003000	0.081944417540804864730219
-0.267000	-0.003000	0.075917538065282355597141
-0.265000	-0.003000	0.069782208732121556171712
-0.263000	-0.003000	0.063542772422853666114406
-0.261000	-0.003000	0.057203747491165413130432
-0.259000	-0.003000	0.050769823951892098512495
-0.257000	-0.003000	0.044245859085298586133028
-0.255000	-0.003000	0.037636872525297064562277
-0.253000	-0.003000	0.030948040874726426285868
-0.251000	-0.003000	0.024184691868545757365005
-0.249000	-0.003000	0.017352298092369593252027
-0.247000	-0.003000	0.010456470259250966875486
-0.245000	-0.003000	0.003502950049215480983478
-0.243000	-0.003000	-0.003502397479299217911836
-0.241000	-0.003000	-0.010553591891608021108295
-0.239000	-0.003000	-0.017644545773146339678883
-0.237000	-0.003000	-0.024769073496577462267787
-0.235000	-0.003000	-0.031920900332934050436240
-0.233000	-0.003000	-0.039093671877461579067248
-0.231000	-0.003000	-0.046280963758623033799111
-0.229000	-0.003000	-0.053476291596928723914850
-0.227000	-0.003000	-0.060673121178658181995580
-0.225000	-0.003000	-0.067864878808259782028145
-0.223000	-0.003000	-0.075044961802227680425226
-0.221000	-0.003000	-0.082206749086446928576066
-0.219000	-0.003000	-0.089343611858523228064222
-0.217000	-0.003000	-0.096448924276404293665088
-0.215000	-0.003000	-0.103516074134638119685903
-0.213000	-0.003000	-0.110538473489937852378695
-0.211000	-0.003000	-0.117509569198298052805640
-0.209000	-0.003000	-0.124422853326769056181433
-0.207000	-0.003000	-0.131271873404074201907576
-0.205000	-0.003000	-0.138050242475572709777154
-0.203000	-0.003000	-0.144751648929726306480603
-0.201000	-0.003000	-0.151369866065270947119714
-0.199000	-0.003000	-0.157898761371129847663752
-0.197000	-0.003000	-0.164332305496167507818939
-0.195000	-0.003000	-0.170664580896337458870704
-0.193000	-0.003000	-0.176889790171332716983699
-0.191000	-0.003000	-0.183002264161128441743998
-0.189000	-0.003000	-0.188996470004297367761836
-0.187000	-0.003000	-0.194867019635731525406541
-0.185000	-0.003000	-0.200608679756132807225910
-0.183000	-0.003000	-0.206216379786637038495911
-0.181000	-0.003000	-0.211685183047849306836596
-0.179000	-0.003000	-0.217010294154005189959378
-0.177000	-0.003000	-0.222187121206291193775684
-0.175000	-0.003000	-0.227211252513555533871781
-0.173000	-0.003000	-0.232078454744414297561406
-0.171000	-0.003000	-0.236784676702547519644426
-0.169000	-0.003000	-0.241326052525721257424607
-0.167000	-0.003000	-0.245698904325223593803074
-0.165000	-0.003000	-0.249899744362808234887652
-0.163000	-0.003000	-0.253925276778547537315234
-0.161000	-0.003000	-0.257772398891571441481574
-0.159000	-0.003000	-0.261438202093094096412074
-0.157000	-0.003000	-0.264919972347692378455974
-0.155000	-0.003000	-0.268215190319838869825730
-0.153000	-0.003000	-0.271321531143139837993772
-0.151000	-0.003000	-0.274236863850059298108874
-0.149000	-0.003000	-0.276959250479935970012946
-0.147000	-0.003000	-0.279486944883094889924280
-0.145000	-0.003000	-0.281818391239098020584208
-0.143000	-0.003000	-0.283952222307383428390182
-0.141000	-0.003000	-0.285887257428542040926800
-0.139000	-0.003000	-0.287622500294355931682588
-0.137000	-0.003000	-0.289157136504447187519418
-0.135000	-0.003000	-0.290490530927192125432157
-0.133000	-0.003000	-0.291622224882196079409624
-0.131000	-0.003000	-0.292551933161271038308371
-0.129000	-0.003000	-0.293279540904463620343279
-0.127000	-0.003000	-0.293805100347062586596536
-0.125000	-0.003000	-0.294128827453010222026109
-0.123000	-0.003000	-0.294251098449531456324735
-0.121000	-0.003000	-0.294172446277164267858240
-0.119000	-0.003000	-0.293893556968768066006703
-0.117000	-0.003000	-0.293415265970407845852463
-0.115000	-0.003000	-0.292738554416329677110298
-0.113000	-0.003000	-0.291864545369584060807711
-0.111000	-0.003000	-0.290794500039139758307272
-0.109000	-0.003000	-0.289529813983662009935216
-0.107000	-0.003000	-0.288072013311426178283625
-0.105000	-0.003000	-0.286422750885183208247042
-0.103000	-0.003000	-0.284583802540136154846095
-0.101000	-0.003000	-0.282557063322549706363418
-0.099000	-0.003000	-0.280344543755849884281162
-0.097000	-0.003000	-0.277948366140504943277989
-0.095000	-0.003000	-0.275370760893406896219204
-0.093000	-0.003000	-0.272614062931878342599390
-0.091000	-0.003000	-0.269680708106891819930695
-0.089000	-0.003000	-0.266573229689625323945990
-0.087000	-0.003000	-0.263294254914874847894879
-0.085000	-0.003000	-0.259846501584488187575062
-0.083000	-0.003000	-0.256232774733480661577545
-0.081000	-0.003000	-0.252455963361088220331396
-0.079000	-0.003000	-0.248519037228616318513374
-0.077000	-0.003000	-0.244425043725631147006894
-0.075000	-0.003000	-0.240177104805639390905370
-0.073000	-0.003000	-0.235778413992084490136136
-0.071000	-0.003000	-0.231232233455260172139134
-0.069000	-0.003000	-0.226541891160380287617571
-0.067000	-0.003000	-0.221710778086816745480192
-0.065000	-0.003000	-0.216742345518299600604095
-0.063000	-0.003000	-0.211640102403657492935452
-0.061000	-0.003000	-0.206407612787444155744154
-0.059000	-0.003000	-0.201048493309645470716873
-0.057000	-0.003000	-0.195566410773472892925540
-0.055000	-0.003000	-0.189965079780102547024612
-0.053000	-0.003000	-0.184248260429079324662638
-0.051000	-0.003000	-0.178419756082964592325268
-0.049000	-0.003000	-0.172483411194674890465350
-0.047000	-0.003000	-0.166443109195877070316527
-0.045000	-0.003000	-0.160302770444660958037986
-0.043000	-0.003000	-0.154066350230643828167487
-0.041000	-0.003000	-0.147737836835555413905752
-0.039000	-0.003000	-0.141321249647283431194467
-0.037000	-0.003000	-0.134820637325302639109026
-0.035000	-0.003000	-0.128240076015303905432319
-0.033000	-0.003000	-0.121583667610825729710200
-0.031000	-0.003000	-0.114855538059598000222294
-0.029000	-0.003000	-0.108059835712321458678353
-0.027000	-0.003000	-0.101200729711513948139157
-0.025000	-0.003000	-0.094282408418041530051568
-0.023000	-0.003000	-0.087309077872981630252802
-0.021000	-0.003000	-0.080284960292393223180163
-0.019000	-0.003000	-0.073214292592613930410472
-0.017000	-0.003000	-0.066101324943707753800659
-0.015000	-0.003000	-0.058950319348670406072177
-0.013000	-0.003000	-0.051765548246058869230612
-0.011000	-0.003000	-0.044551293133706794391546
-0.009000	-0.003000	-0.037311843211234867190296
-0.007000	-0.003000	-0.030051494039068041980167
-0.005000	-0.003000	-0.022774546211728009803554
-0.003000	-0.003000	-0.015485304043169719617756
-0.001000	-0.003000	-0.008188074262001902858810
0.001000	-0.003000	-0.000887164714425442272640
0.003000	-0.003000	0.006413116927261353593381
0.005000	-0.003000	0.013708464452690900456377
0.007000	-0.003000	0.020994574400085064258548
0.009000	-0.003000	0.028267147343635390388528
0.011000	-0.003000	0.035521889183706092940618
0.013000	-0.003000	0.042754512441916664444719
0.015000	-0.003000	0.049960737563202239908122
0.017000	-0.003000	0.057136294226929687511962
0.019000	-0.003000	0.064276922669217848027579
0.021000	-0.003000	0.071378375018550960229291
0.023000	-0.003000	0.078436416646849346778758
0.025000	-0.003000	0.085446827538192188233879
0.027000	-0.003000	0.092405403677338057710777
0.029000	-0.003000	0.099307958460320158722290
0.031000	-0.003000	0.106150324129335657530326
0.033000	-0.003000	0.112928353234164682850071
0.035000	-0.003000	0.119637920122421761992548
0.037000	-0.003000	0.126274922460916788624630
0.039000	-0.003000	0.132835282790388725659980
0.041000	-0.003000	0.139314950115835362032257
0.043000	-0.003000	0.145709901534672003897697
0.045000	-0.003000	0.152016143904817158105658
0.047000	-0.003000	0.158229715554870614679928
0.049000	-0.003000	0.164346688038409294296827
0.051000	-0.003000	0.170363167934418080484704
0.053000	-0.003000	0.176275298695790422209839
0.055000	-0.003000	0.182079262547707149133558
0.057000	-0.003000	0.187771282437665776310354
0.059000	-0.003000	0.193347624038783666433616
0.061000	-0.003000	0.198804597807904909201326
0.063000	-0.003000	0.204138561099893867112343
0.065000	-0.003000	0.209345920339453900327342
0.067000	-0.003000	0.214423133251733316617660
0.069000	-0.003000	0.219366711152925025762883
0.071000	-0.003000	0.224173221301929737059311
0.073000	-0.003000	0.228839289313800264835663
0.075000	-0.003000	0.233361601635528354004023
0.077000	-0.003000	0.237736908084660969464608
0.079000	-0.003000	0.241962024451103985267508
0.081000	-0.003000	0.246033835162217079384206
0.083000	-0.003000	0.249949296011283295104732
0.085000	-0.003000	0.253705436948766127613908
0.087000	-0.003000	0.257299364935603736004310
0.089000	-0.003000	0.260728266854394263862815
0.091000	-0.003000	0.263989412430588543667653
0.093000	-0.003000	0.267080157468605861037503
0.095000	-0.003000	0.269997947662558912540476
0.097000	-0.003000	0.272740330976559142150961
0.099000	-0.003000	0.275304954059739814820063
0.101000	-0.003000	0.277689550193137568712132
0.103000	-0.003000	0.279891948595365591678785
0.105000	-0.003000	0.281910088228156885392650
0.107000	-0.003000	0.283742018684427277364080
0.109000	-0.003000	0.285385902645907629793243
0.111000	-0.003000	0.286840019016524228057108
0.113000	-0.003000	0.288102766321130909776826
0.115000	-0.003000	0.289172666210574247358522
0.117000	-0.003000	0.290048367011102370405240
0.119000	-0.003000	0.290728647291695341259299
0.121000	-0.003000	0.291212419435161740111084
0.123000	-0.003000	0.291498733202615156745452
0.125000	-0.003000	0.291586779281805041907916
0.127000	-0.003000	0.291475892809582470821539
0.129000	-0.003000	0.291165556858325069722326
0.131000	-0.003000	0.290655405875569150531135
0.133000	-0.003000	0.289945229065438514481912
0.135000	-0.003000	0.289034973699862085538825
0.137000	-0.003000	0.287924748346996217662763
0.139000	-0.003000	0.286614826003618095029424
0.141000	-0.003000	0.285105647117692651004717
0.143000	-0.003000	0.283397822486764983107577
0.145000	-0.003000	0.281492136017308436368722
0.147000	-0.003000	0.279389547329682519372085
0.149000	-0.003000	0.277091194192915224459028
0.151000	-0.003000	0.274598394773111209588023
0.153000	-0.003000	0.271912649678999196467544
0.155000	-0.003000	0.269035643787868816723119
0.157000	-0.003000	0.265969247834956457055000
0.159000	-0.003000	0.262715519749235293378575
0.161000	-0.003000	0.259276705718590627647302
0.163000	-0.003000	0.255655240967431918175379
0.165000	-0.003000	0.251853750229965478446559
0.167000	-0.003000	0.247875047902747475125906
0.169000	-0.003000	0.243722137860470394743473
0.171000	-0.003000	0.239398212919549990829182
0.173000	-0.003000	0.234906653934802311933794
0.175000	-0.003000	0.230251028515201239255106
0.177000	-0.003000	0.225435089345815714567678
0.179000	-0.003000	0.220462772104049992138997
0.181000	-0.003000	0.215338192959534935333465
0.183000	-0.003000	0.210065645648494558894726
0.185000	-0.003000	0.204649598114831576811667
0.187000	-0.003000	0.199094688711921180557241
0.189000	-0.003000	0.193405721960853121954571
0.191000	-0.003000	0.187587663862785691826218
0.193000	-0.003000	0.181645636765131235357273
0.195000	-0.003000	0.175584913783389806596347
0.197000	-0.003000	0.169410912782713946045376
0.199000	-0.003000	0.163129189925557666063227
0.201000	-0.003000	0.156745432794179850866101
0.203000	-0.003000	0.150265453099169360440257
0.205000	-0.003000	0.143695178987568561446153
0.207000	-0.003000	0.137040646966665652373152
0.209000	-0.003000	0.130307993461949683799972
0.211000	-0.003000	0.123503446030086672102755
0.213000	-0.003000	0.116633314250153316549152
0.215000	-0.003000	0.109703980318596350240767
0.217000	-0.003000	0.102721889375522165699373
0.219000	-0.003000	0.095693539591951759515354
0.221000	-0.003000	0.088625472049541353936064
0.223000	-0.003000	0.081524260445959284560047
0.225000	-0.003000	0.074396500660592446152464
0.227000	-0.003000	0.067248800216545154273540
0.229000	-0.003000	0.060087767675962328040029
0.231000	-0.003000	0.052920002006534433425244
0.233000	-0.003000	0.045752081957551364588266
0.235000	-0.003000	0.038590555484215693926586
0.237000	-0.003000	0.031441929258916277711844
0.239000	-0.003000	0.024312658307936906021407
0.241000	-0.003000	0.017209135811536324656146
0.243000	-0.003000	0.010137683104535862368967
0.245000	-0.003000	0.003104539913506025074208
0.247000	-0.003000	-0.003884145134699210424878
0.249000	-0.003000	-0.010822323699870937258050
0.251000	-0.003000	-0.017704056579398927406821
0.253000	-0.003000	-0.024523522193884903647154
0.255000	-0.003000	-0.031275024680183574621317
0.257000	-0.003000	-0.037953001567036563634883
0.259000	-0.003000	-0.044552031010975448599432
0.261000	-0.003000	-0.051066838572810024921012
0.263000	-0.003000	-0.057492303517714782312709
0.265000	-0.003000	-0.063823464624747902607105
0.267000	-0.003000	-0.070055525494491802107611
0.269000	-0.003000	-0.076183859346341073481845
0.271000	-0.003000	-0.082204013299791323099441
0.273000	-0.003000	-0.088111712136931044647703
0.275000	-0.003000	-0.093902861546075799825672
0.277000	-0.003000	-0.099573550849114636496218
0.279000	-0.003000	-0.105120055217753152754234
0.281000	-0.003000	-0.110538837386247562610819
0.283000	-0.003000	-0.115826548870535089852396
0.285000	-0.003000	-0.120980030705812771629759
0.287000	-0.003000	-0.125996313716601637811010
0.289000	-0.003000	-0.130872618335146267964930
0.291000	-0.003000	-0.135606353985594563216210
0.293000	-0.003000	-0.140195118052903383576435
0.295000	-0.003000	-0.144636694456614173232012
0.297000	-0.003000	-0.148929051850737487194820
0.299000	-0.003000	-0.153070341471837623181784
0.301000	-0.003000	-0.157058894658151371181987
0.303000	-0.003000	-0.160893220063060282676304
0.305000	-0.003000	-0.164572000586643008013255
0.307000	-0.003000	-0.168094090049247718576808
0.309000	-0.003000	-0.171458509631111588600305
0.311000	-0.003000	-0.174664444102072879960730
0.313000	-0.003000	-0.177711237865310012207232
0.315000	-0.003000	-0.180598390838894590215702
0.317000	-0.003000	-0.183325554198787155080197
0.319000	-0.003000	-0.185892526006727815124364
0.321000	-0.003000	-0.188299246746373660776896
0.323000	-0.003000	-0.190545794791045192129175
0.325000	-0.003000	-0.192632381826552290249310
0.327000	-0.003000	-0.194559348252831720849088
0.329000	-0.003000	-0.196327158588564559815737
0.331000	-0.003000	-0.197936396903406197633757
0.333000	-0.003000	-0.199387762303017496146040
0.335000	-0.003000	-0.200682064492527123533705
0.337000	-0.003000	-0.201820219444204168590673
0.339000	-0.003000	-0.202803245195114612009490
0.341000	-0.003000	-0.203632257800143212644883
0.343000	-0.003000	-0.204308467465226933912348
0.345000	-0.003000	-0.204833174885366675610499
0.347000	-0.003000	-0.205207767812439573207328
0.349000	-0.003000	-0.205433717879703797715152
0.351000	-0.003000	-0.205512577713942740098574
0.353000	-0.003000	-0.205445978372694793012698
0.355000	-0.003000	-0.205235627152955901753018
0.357000	-0.003000	-0.204883305828064798959076
0.359000	-0.003000	-0.204390869379637685199214
0.361000	-0.003000	-0.203760245299138081920276
0.363000	-0.003000	-0.202993433536591993959775
0.365000	-0.003000	-0.202092507170076568501216
0.367000	-0.003000	-0.201059613857523827862295
0.369000	-0.003000	-0.199896978112015705209004
0.371000	-0.003000	-0.198606904415103896477390
0.373000	-0.003000	-0.197191781152978140578824
0.375000	-0.003000	-0.195654085331662036528755
0.377000	-0.003000	-0.193996388001132530343185
0.379000	-0.003000	-0.192221360298669846633501
0.381000	-0.003000	-0.190331780007791606657008
0.383000	-0.003000	-0.188330538574585232280967
0.385000	-0.003000	-0.186220648455980158919587
0.387000	-0.003000	-0.184005248386138298144488
0.389000	-0.003000	-0.181687612765790790225751
0.391000	-0.003000	-0.179271159995096046602114
0.393000	-0.003000	-0.176759468166666294797196
0.395000	-0.003000	-0.174156271488939584646261
0.397000	-0.003000	-0.171465465526582372390862
0.399000	-0.003000	-0.168691115277760289581366
0.401000	-0.003000	-0.165837461282125758765815
0.403000	-0.003000	-0.162908924216617012614705
0.405000	-0.003000	-0.159910108032486730778032
0.407000	-0.003000	-0.156845801554253400089678
0.409000	-0.003000	-0.153720978421976212091593
0.411000	-0.003000	-0.150540795256756065878534
0.413000	-0.003000	-0.147310587945367388318374
0.415000	-0.003000	-0.144035865965093407004005
0.417000	-0.003000	-0.140722304700356293238883
0.419000	-0.003000	-0.137375735736421922261741
0.421000	-0.003000	-0.134002135150894402526589
0.423000	-0.003000	-0.130607609859506673677387
0.425000	-0.003000	-0.127198382107811924779384
0.427000	-0.003000	-0.123780772233722746733520
0.429000	-0.003000	-0.120361179856395134057934
0.431000	-0.003000	-0.116946063673914593672443
0.433000	-0.003000	-0.113541920074855001709935
0.435000	-0.003000	-0.110155260786482842028100
0.437000	-0.003000	-0.106792589794771686229069
0.439000	-0.003000	-0.103460379778269981332350
0.441000	-0.003000	-0.100165048299167280809741
0.443000	-0.003000	-0.096912933990809899120755
0.445000	-0.003000	-0.093710272971686381371370
0.447000	-0.003000	-0.090563175702028111957453
0.449000	-0.003000	-0.087477604481270385128333
0.451000	-0.003000	-0.084459351763314940986227
0.453000	-0.003000	-0.081514019442699967021859
0.455000	-0.003000	-0.078646999239250545143953
0.457000	-0.003000	-0.075863454282469752754103
0.459000	-0.003000	-0.073168301970722410265680
0.461000	-0.003000	-0.070566198155075740561237
0.463000	-0.003000	-0.068061522674353017170468
0.465000	-0.003000	-0.065658366247298524664977
0.467000	-0.003000	-0.063360518710372099038253
0.469000	-0.003000	-0.061171458576206684532028
0.471000	-0.003000	-0.059094343878407222525606
0.473000	-0.003000	-0.057132004263397852261708
0.475000	-0.003000	-0.055286934289272705866924
0.477000	-0.003000	-0.053561287895012139881334
0.479000	-0.003000	-0.051956874010949456732522
0.481000	-0.003000	-0.050475153293056823633478
0.483000	-0.003000	-0.049117235978591036738017
0.485000	-0.003000	-0.047883880876085985200952
0.487000	-0.003000	-0.046775495514061696256114
0.489000	-0.003000	-0.045792137476803211615373
0.491000	-0.003000	-0.044933516951891738777647
0.493000	-0.003000	-0.044199000782078078086723
0.495000	-0.003000	-0.043587623921331863918738
0.497000	-0.003000	-0.043098086275895355901078
0.499000	-0.003000	-0.042728752221593259419397
0.501000	-0.003000	-0.042477681888087467920734
0.503000	-0.003000	-0.042342634977856695444043
0.505000	-0.003000	-0.042321083088594411980576
0.507000	-0.003000	-0.042410224900517344559514
0.509000	-0.003000	-0.042607003093126628867626
0.511000	-0.003000	-0.042908122951330646133172
0.513000	-0.003000	-0.043310072594686173375056
0.515000	-0.003000	-0.043809144732907527586274
0.517000	-0.003000	-0.044401459806560551746291
0.519000	-0.003000	-0.045082990324796547165764
0.521000	-0.003000	-0.045849586172036535525187
0.523000	-0.003000	-0.046697000624679477209789
0.525000	-0.003000	-0.047620916794812125083514
0.527000	-0.003000	-0.048616974198754686620205
0.529000	-0.003000	-0.049680795134508584642852
0.531000	-0.003000	-0.050808010545456971929212
0.533000	-0.003000	-0.051994285049401324505514
0.535000	-0.003000	-0.053235340822717386322083
0.537000	-0.003000	-0.054526980048651856047837
0.539000	-0.003000	-0.055865105665719644312261
0.541000	-0.003000	-0.057245740185788283882484
0.543000	-0.003000	-0.058665042390653808490608
0.545000	-0.003000	-0.060119321759525765069831
0.547000	-0.003000	-0.061605050526331465998719
0.549000	-0.003000	-0.063118873313718890094570
0.551000	-0.003000	-0.064657614338473085036085
0.553000	-0.003000	-0.066218282229198816013493
0.555000	-0.003000	-0.067798072540330003854514
0.557000	-0.003000	-0.069394368085480037655621
0.559000	-0.003000	-0.071004737246938467998270
0.561000	-0.003000	-0.072626930446044651867865
0.563000	-0.003000	-0.074258874980666675358343
0.565000	-0.003000	-0.075898668450942147201133
0.567000	-0.003000	-0.077544571002835627204774
0.569000	-0.003000	-0.079194996621146776516476
0.571000	-0.003000	-0.080848503699904511465846
0.573000	-0.003000	-0.082503785109173166656404
0.575000	-0.003000	-0.084159657963999920382570
0.577000	-0.003000	-0.085815053284314782300335
0.579000	-0.003000	-0.087469005714989014887983
0.581000	-0.003000	-0.089120643453806797085193
0.583000	-0.003000	-0.090769178512651621515417
0.585000	-0.003000	-0.092413897414530057905502
0.587000	-0.003000	-0.094054152406825158871939
0.589000	-0.003000	-0.095689353250008171714036
0.591000	-0.003000	-0.097318959621395889625362
0.593000	-0.003000	-0.098942474155716206296596
0.595000	-0.003000	-0.100559436128608500893300
0.597000	-0.003000	-0.102169415775754807151898
0.599000	-0.003000	-0.103772009229196049417965
0.601000	-0.003000	-0.105366834043522275554672
0.603000	-0.003000	-0.106953525277882377508831
0.605000	-0.003000	-0.108531732094973437652285
0.607000	-0.003000	-0.110101114835177579798220
0.609000	-0.003000	-0.111661342522554288270165
0.611000	-0.003000	-0.113212090759241851278816
0.613000	-0.003000	-0.114753039965744957351390
0.615000	-0.003000	-0.116283873926325831416051
0.617000	-0.003000	-0.117804278601109840840522
0.619000	-0.003000	-0.119313941169318399326826
0.621000	-0.003000	-0.120812549271149385909929
0.623000	-0.003000	-0.122299790418975470873697
0.625000	-0.003000	-0.123775351551790743775960
0.627000	-0.003000	-0.125238918709923124916727
0.629000	-0.003000	-0.126690176810004606622329
0.631000	-0.003000	-0.128128809502933760366972
0.633000	-0.003000	-0.129554499100107717302066
0.635000	-0.003000	-0.130966926555438012425014
0.637000	-0.003000	-0.132365771492706257861371
0.639000	-0.003000	-0.133750712269543492460855
0.641000	-0.003000	-0.135121426070844735667364
0.643000	-0.003000	-0.136477589025733259120443
0.645000	-0.003000	-0.137818876343278495788525
0.647000	-0.003000	-0.139144962463085331005885
0.649000	-0.003000	-0.140455521217602241623723
0.651000	-0.003000	-0.141750226003669627106163
0.653000	-0.003000	-0.143028749961275458701948
0.655000	-0.003000	-0.144290766157910727018887
0.657000	-0.003000	-0.145535947777232221866939
0.659000	-0.003000	-0.146763968311009601608319
0.661000	-0.003000	-0.147974501753492471145535
0.663000	-0.003000	-0.149167222797530890643358
0.665000	-0.003000	-0.150341807031866253607788
0.667000	-0.003000	-0.151497931139118746646233
0.669000	-0.003000	-0.152635273094064216614640
0.671000	-0.003000	-0.153753512361838123867486
0.673000	-0.003000	-0.154852330095746670846069
0.675000	-0.003000	-0.155931409334403414668202
0.677000	-0.003000	-0.156990435197927880039970
0.679000	-0.003000	-0.158029095082954318396418
0.681000	-0.003000	-0.159047078856216800302192
0.683000	-0.003000	-0.160044079046496867668736
0.685000	-0.003000	-0.161019791034719111921802
0.687000	-0.003000	-0.161973913241991729350389
0.689000	-0.003000	-0.162906147315396515606878
0.691000	-0.003000	-0.163816198311340754933951
0.693000	-0.003000	-0.164703774876280184535915
0.695000	-0.003000	-0.165568589424663126230541
0.697000	-0.003000	-0.166410358313899803262004
0.699000	-0.003000	-0.167228802016206462566217
0.701000	-0.003000	-0.168023645287167788797689
0.703000	-0.003000	-0.168794617330869339832944
0.705000	-0.003000	-0.169541451961464056941153
0.707000	-0.003000	-0.170263887761021220912383
0.709000	-0.003000	-0.170961668233545249773186
0.711000	-0.003000	-0.171634541955043989913676
0.713000	-0.003000	-0.172282262719517409443881
0.715000	-0.003000	-0.172904589680778042470877
0.717000	-0.003000	-0.173501287489993438750702
0.719000	-0.003000	-0.174072126428872236969525
0.721000	-0.003000	-0.174616882538386725132185
0.723000	-0.003000	-0.175135337742979291242307
0.725000	-0.003000	-0.175627279970170052658673
0.727000	-0.003000	-0.176092503265510319510057
0.729000	-0.003000	-0.176530807902824909971784
0.731000	-0.003000	-0.176942000489694217790770
0.733000	-0.003000	-0.177325894068141393100646
0.735000	-0.003000	-0.177682308210490053079766
0.737000	-0.003000	-0.178011069110373232327049
0.739000	-0.003000	-0.178312009668859933197993
0.741000	-0.003000	-0.178584969575704688438123
0.743000	-0.003000	-0.178829795385710199617790
0.745000	-0.003000	-0.179046340590197888831270
0.747000	-0.003000	-0.179234465683607180341852
0.749000	-0.003000	-0.179394038225229646155157
0.751000	-0.003000	-0.179524932896104882917854
0.753000	-0.003000	-0.179627031551096494332853
0.755000	-0.003000	-0.179700223266191255744317
0.757000	-0.003000	-0.179744404381056099850866
0.759000	-0.003000	-0.179759478536893307909494
0.761000	-0.003000	-0.179745356709643366865947
0.763000	-0.003000	-0.179701957238598220012449
0.765000	-0.003000	-0.179629205850467293936745
0.767000	-0.003000	-0.179527035678974850041456
0.769000	-0.003000	-0.179395387280049084521849
0.771000	-0.003000	-0.179234208642665926447535
0.773000	-0.003000	-0.179043455195441736371720
0.775000	-0.003000	-0.178823089809041740894102
0.777000	-0.003000	-0.178573082794482612678522
0.779000	-0.003000	-0.178293411897417736211580
0.781000	-0.003000	-0.177984062288496613923883
0.783000	-0.003000	-0.177645026549896223322378
0.785000	-0.003000	-0.177276304658095407162932
0.787000	-0.003000	-0.176877903963009591725708
0.789000	-0.003000	-0.176449839163577676393047
0.791000	-0.003000	-0.175992132279900764801894
0.793000	-0.003000	-0.175504812622055195170390
0.795000	-0.003000	-0.174987916755739214558218
0.797000	-0.003000	-0.174441488464986499407061
0.799000	-0.003000	-0.173865578712346480205753
0.801000	-0.003000	-0.173260245597194856292944
0.803000	-0.003000	-0.172625554313219742308405
0.805000	-0.003000	-0.171961577106602037101624
0.807000	-0.003000	-0.171268393236560706460736
0.809000	-0.003000	-0.170546088939413253982025
0.811000	-0.003000	-0.169794757395265810684393
0.813000	-0.003000	-0.169014498692514530953090
0.815000	-0.003000	-0.168205419779946574454499
0.817000	-0.003000	-0.167367634391639735769175
0.819000	-0.003000	-0.166501262929648202737454
0.821000	-0.003000	-0.165606432298956107729282
0.823000	-0.003000	-0.164683275706293458240381
0.825000	-0.003000	-0.163731932424312942586653
0.827000	-0.003000	-0.162752547670201030971526
0.829000	-0.003000	-0.161745271486908176461483
0.831000	-0.003000	-0.160710259989103348976514
0.833000	-0.003000	-0.159647676789724551893457
0.835000	-0.003000	-0.158557692885707951502283
0.837000	-0.003000	-0.157440484986900997022019
0.839000	-0.003000	-0.156296235543519373978327
0.841000	-0.003000	-0.155125132725247916187783
0.843000	-0.003000	-0.153927370372454908054038
0.845000	-0.003000	-0.152703147932445465473350
0.847000	-0.003000	-0.151452670387358795389687
0.849000	-0.003000	-0.150176148177150886597886
0.851000	-0.003000	-0.148873797119519007958743
0.853000	-0.003000	-0.147545838327839490267124
0.855000	-0.003000	-0.146192498127773046201483
0.857000	-0.003000	-0.144814007972927982770273
0.859000	-0.003000	-0.143410604359864052304019
0.861000	-0.003000	-0.141982528742620600636926
0.863000	-0.003000	-0.140530027446917643585422
0.865000	-0.003000	-0.139053351584146112074336
0.867000	-0.003000	-0.137552756965229922014871
0.869000	-0.003000	-0.136028504014457096715773
0.871000	-0.003000	-0.134480857683344889874633
0.873000	-0.003000	-0.132910087364597695458457
0.875000	-0.003000	-0.131316466806222054142239
0.877000	-0.003000	-0.129700274025862871685177
0.879000	-0.003000	-0.128061791225396515159218
0.881000	-0.003000	-0.126401304705841099895736
0.883000	-0.003000	-0.124719104782612347226411
0.885000	-0.003000	-0.123015485701176513488875
0.887000	-0.003000	-0.121290745553132572887023
0.889000	-0.003000	-0.119545186192750785281191
0.891000	-0.003000	-0.117779113153998596374983
0.893000	-0.003000	-0.115992835568074437180286
0.895000	-0.003000	-0.114186666081470336586712
0.897000	-0.003000	-0.112360920774576600322803
0.899000	-0.003000	-0.110515919080845584354655
0.901000	-0.003000	-0.108651983706530202988816
0.903000	-0.003000	-0.106769440551009342499356
0.905000	-0.003000	-0.104868618627701054579759
0.907000	-0.003000	-0.102949849985586483480660
0.909000	-0.003000	-0.101013469631347746480188
0.911000	-0.003000	-0.099059815452142027658589
0.913000	-0.003000	-0.097089228139018504681879
0.915000	-0.003000	-0.095102051110997121163848
0.917000	-0.003000	-0.093098630439818516602024
0.919000	-0.003000	-0.091079314775380407209759
0.921000	-0.003000	-0.089044455271884731528687
0.923000	-0.003000	-0.086994405514690564817926
0.925000	-0.003000	-0.084929521447893188690337
0.927000	-0.003000	-0.082850161302633618110036
0.929000	-0.003000	-0.080756685526155197463183
0.931000	-0.003000	-0.078649456711586240853507
0.933000	-0.003000	-0.076528839528471365172280
0.935000	-0.003000	-0.074395200654030713138809
0.937000	-0.003000	-0.072248908705148023878806
0.939000	-0.003000	-0.070090334171080848069124
0.941000	-0.003000	-0.067919849346874783257988
0.943000	-0.003000	-0.065737828267469947118862
0.945000	-0.003000	-0.063544646642486851684239
0.947000	-0.003000	-0.061340681791674976641726
0.949000	-0.003000	-0.059126312581008026725282
0.951000	-0.003000	-0.056901919359405167542221
0.953000	-0.003000	-0.054667883896065166959843
0.955000	-0.003000	-0.052424589318389114289687
0.957000	-0.003000	-0.050172420050476229658187
0.959000	-0.003000	-0.047911761752174895911960
0.961000	-0.003000	-0.045643001258663065677901
0.963000	-0.003000	-0.043366526520560715052266
0.965000	-0.003000	-0.041082726544519491962415
0.967000	-0.003000	-0.038791991334295956861400
0.969000	-0.003000	-0.036494711832288036224003
0.971000	-0.003000	-0.034191279861495747771638
0.973000	-0.003000	-0.031882088067898793626309
0.975000	-0.003000	-0.029567529863232404341300
0.977000	-0.003000	-0.027247999368133889869226
0.979000	-0.003000	-0.024923891355631198202270
0.981000	-0.003000	-0.022595601194962833951907
0.983000	-0.003000	-0.020263524795703740516428
0.985000	-0.003000	-0.017928058552167547984313
0.987000	-0.003000	-0.015589599288067352081399
0.989000	-0.003000	-0.013248544201409299947425
0.991000	-0.003000	-0.010905290809597388904106
0.993000	-0.003000	-0.008560236894716232239344
0.995000	-0.003000	-0.006213780448982778384370
0.997000	-0.003000	-0.003866319620333283010871
0.999000	-0.003000	-0.001518252658112219551090



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p06/density/outputDN.dat <==
-0.999000	-0.003000	0.883126448756107129689497
-0.997000	-0.003000	0.883129940728351714440691
-0.995000	-0.003000	0.883138223004377498348560
-0.993000	-0.003000	0.883151292872740856232383
-0.991000	-0.003000	0.883169145958139001351128
-0.989000	-0.003000	0.883191776224529156991139
-0.987000	-0.003000	0.883219175979439996559961
-0.985000	-0.003000	0.883251335879471910494942
-0.983000	-0.003000	0.883288244936982325228314
-0.981000	-0.003000	0.883329890527946637313050
-0.979000	-0.003000	0.883376258400991654085033
-0.977000	-0.003000	0.883427332687586996939899
-0.975000	-0.003000	0.883483095913385918507288
-0.973000	-0.003000	0.883543529010700212644736
-0.971000	-0.003000	0.883608611332095450485724
-0.969000	-0.003000	0.883678320665089112040391
-0.967000	-0.003000	0.883752633247932073423669
-0.965000	-0.003000	0.883831523786452910584899
-0.963000	-0.003000	0.883914965471943370189933
-0.961000	-0.003000	0.884002930000062359106039
-0.959000	-0.003000	0.884095387590731696114688
-0.957000	-0.003000	0.884192307009002309570178
-0.955000	-0.003000	0.884293655586860571915508
-0.953000	-0.003000	0.884399399245953565795730
-0.951000	-0.003000	0.884509502521204638014751
-0.949000	-0.003000	0.884623928585293484161411
-0.947000	-0.003000	0.884742639273974673663758
-0.945000	-0.003000	0.884865595112211189565699
-0.943000	-0.003000	0.884992755341094561316595
-0.941000	-0.003000	0.885124077945526610555760
-0.939000	-0.003000	0.885259519682638940096808
-0.937000	-0.003000	0.885399036110919746001002
-0.935000	-0.003000	0.885542581620024638056066
-0.933000	-0.003000	0.885690109461241381616503
-0.931000	-0.003000	0.885841571778579250917574
-0.929000	-0.003000	0.885996919640453461930463
-0.927000	-0.003000	0.886156103071932155224033
-0.925000	-0.003000	0.886319071087513954410042
-0.923000	-0.003000	0.886485771724397575432874
-0.921000	-0.003000	0.886656152076213510682123
-0.919000	-0.003000	0.886830158327175599453085
-0.917000	-0.003000	0.887007735786615958417656
-0.915000	-0.003000	0.887188828923863304076747
-0.913000	-0.003000	0.887373381403428362901309
-0.911000	-0.003000	0.887561336120450294906448
-0.909000	-0.003000	0.887752635236369824767166
-0.907000	-0.003000	0.887947220214784782577055
-0.905000	-0.003000	0.888145031857449862577880
-0.903000	-0.003000	0.888346010340380853875786
-0.901000	-0.003000	0.888550095250022931026024
-0.899000	-0.003000	0.888757225619447033260201
-0.897000	-0.003000	0.888967339964532143881115
-0.895000	-0.003000	0.889180376320101939491281
-0.893000	-0.003000	0.889396272275973731602505
-0.891000	-0.003000	0.889614965012887948248022
-0.889000	-0.003000	0.889836391338280741081235
-0.887000	-0.003000	0.890060487721867188426472
-0.885000	-0.003000	0.890287190331001787590992
-0.883000	-0.003000	0.890516435065781486457581
-0.881000	-0.003000	0.890748157593862388559103
-0.879000	-0.003000	0.890982293384957491078069
-0.877000	-0.003000	0.891218777744987367128715
-0.875000	-0.003000	0.891457545849853372210703
-0.873000	-0.003000	0.891698532778806174370345
-0.871000	-0.003000	0.891941673547384961118212
-0.869000	-0.003000	0.892186903139899345482888
-0.867000	-0.003000	0.892434156541433432074939
-0.865000	-0.003000	0.892683368769347951321436
-0.863000	-0.003000	0.892934474904262587280357
-0.861000	-0.003000	0.893187410120497293775088
-0.859000	-0.003000	0.893442109715960608440355
-0.857000	-0.003000	0.893698509141468644401129
-0.855000	-0.003000	0.893956544029486988023336
-0.853000	-0.003000	0.894216150222286287885254
-0.851000	-0.003000	0.894477263799511645991913
-0.849000	-0.003000	0.894739821105161814429607
-0.847000	-0.003000	0.895003758773990965025291
-0.845000	-0.003000	0.895269013757335252456926
-0.843000	-0.003000	0.895535523348388151632093
-0.841000	-0.003000	0.895803225206940001434930
-0.839000	-0.003000	0.896072057383617281978161
-0.837000	-0.003000	0.896341958343652045471117
-0.835000	-0.003000	0.896612866990233348118977
-0.833000	-0.003000	0.896884722687495195003748
-0.831000	-0.003000	0.897157465283212829376680
-0.829000	-0.003000	0.897431035131293408646513
-0.827000	-0.003000	0.897705373114157767489019
-0.825000	-0.003000	0.897980420665133949320591
-0.823000	-0.003000	0.898256119790995510854259
-0.821000	-0.003000	0.898532413094797921537804
-0.819000	-0.003000	0.898809243799183477108272
-0.817000	-0.003000	0.899086555770348794247582
-0.815000	-0.003000	0.899364293542894377431196
-0.813000	-0.003000	0.899642402345795400009365
-0.811000	-0.003000	0.899920828129776251280703
-0.809000	-0.003000	0.900199517596393050666848
-0.807000	-0.003000	0.900478418229168964259657
-0.805000	-0.003000	0.900757478327166571929752
-0.803000	-0.003000	0.901036647041409399783163
-0.801000	-0.003000	0.901315874414606699183139
-0.799000	-0.003000	0.901595111424671968869404
-0.797000	-0.003000	0.901874310032554471483479
-0.795000	-0.003000	0.902153423234948292908086
-0.793000	-0.003000	0.902432405122467584668300
-0.791000	-0.003000	0.902711210943908937132107
-0.789000	-0.003000	0.902989797177249697845980
-0.787000	-0.003000	0.903268121608053142779227
-0.785000	-0.003000	0.903546143415980940183374
-0.783000	-0.003000	0.903823823270169968147059
-0.781000	-0.003000	0.904101123434258302502542
-0.779000	-0.003000	0.904378007881869949713405
-0.777000	-0.003000	0.904654442423290183761253
-0.775000	-0.003000	0.904930394843949104100034
-0.773000	-0.003000	0.905205835055243213105314
-0.771000	-0.003000	0.905480735258278879307170
-0.769000	-0.003000	0.905755070398753692195726
-0.767000	-0.003000	0.906028817302646394260535
-0.765000	-0.003000	0.906301956317194123968761
-0.763000	-0.003000	0.906574470842741453324720
-0.761000	-0.003000	0.906846347475809611005104
-0.759000	-0.003000	0.907117576391609503616564
-0.757000	-0.003000	0.907388151606547954663995
-0.755000	-0.003000	0.907658071260345034048100
-0.753000	-0.003000	0.907927337912451393187041
-0.751000	-0.003000	0.908195958852291207463736
-0.749000	-0.003000	0.908463946422562118598876
-0.747000	-0.003000	0.908731318354629280520385
-0.745000	-0.003000	0.908998098114818686710237
-0.743000	-0.003000	0.909264315260159272646945
-0.741000	-0.003000	0.909530005801895691242009
-0.739000	-0.003000	0.909795212574865286292436
-0.737000	-0.003000	0.910059985610639277098244
-0.735000	-0.003000	0.910324382512112673104809
-0.733000	-0.003000	0.910588468827060015797770
-0.731000	-0.003000	0.910852318417983308762587
-0.729000	-0.003000	0.911116013825442161433443
-0.727000	-0.003000	0.911379646621911732040644
-0.725000	-0.003000	0.911643317753122683910760
-0.723000	-0.003000	0.911907137863753991524618
-0.721000	-0.003000	0.912171227604318235471226
-0.719000	-0.003000	0.912435717916069588540040
-0.717000	-0.003000	0.912700750290803664022121
-0.715000	-0.003000	0.912966477002489673608920
-0.713000	-0.003000	0.913233061307790472405088
-0.711000	-0.003000	0.913500677612675060501601
-0.709000	-0.003000	0.913769511602523398785536
-0.707000	-0.003000	0.914039760333348549892207
-0.705000	-0.003000	0.914311632282022945794608
-0.703000	-0.003000	0.914585347353691235916529
-0.701000	-0.003000	0.914861136844879463403402
-0.699000	-0.003000	0.915139243361152154854210
-0.697000	-0.003000	0.915419920688547383846867
-0.695000	-0.003000	0.915703433618402784510693
-0.693000	-0.003000	0.915990057725584283510045
-0.691000	-0.003000	0.916280079100539990299978
-0.689000	-0.003000	0.916573794036011246788576
-0.687000	-0.003000	0.916871508669639845301447
-0.685000	-0.003000	0.917173538584118874794626
-0.683000	-0.003000	0.917480208366925231722178
-0.681000	-0.003000	0.917791851132048197570157
-0.679000	-0.003000	0.918108808006490639819219
-0.677000	-0.003000	0.918431427584642356976019
-0.675000	-0.003000	0.918760065353934951559722
-0.673000	-0.003000	0.919095083095445297693971
-0.671000	-0.003000	0.919436848263339712161724
-0.669000	-0.003000	0.919785733347241230006830
-0.667000	-0.003000	0.920142115221724066209674
-0.665000	-0.003000	0.920506374487236045389693
-0.663000	-0.003000	0.920878894806783754312107
-0.661000	-0.003000	0.921260062242698407608543
-0.659000	-0.003000	0.921650264597736912364212
-0.657000	-0.003000	0.922049890764662483100267
-0.655000	-0.003000	0.922459330088279960691011
-0.653000	-0.003000	0.922878971743698373053633
-0.651000	-0.003000	0.923309204134344252423716
-0.649000	-0.003000	0.923750414312961343199504
-0.647000	-0.003000	0.924202987428517253043481
-0.645000	-0.003000	0.924667306201610417204506
-0.643000	-0.003000	0.925143750430626576886084
-0.641000	-0.003000	0.925632696530585330485508
-0.639000	-0.003000	0.926134517106367960437296
-0.637000	-0.003000	0.926649580561895502839320
-0.635000	-0.003000	0.927178250746975352036827
-0.633000	-0.003000	0.927720886644148534649901
-0.631000	-0.003000	0.928277842099314187684911
-0.629000	-0.003000	0.928849465604277502173147
-0.627000	-0.003000	0.929436100259992681316135
-0.625000	-0.003000	0.930038082909232621808826
-0.623000	-0.003000	0.930655740853383872668303
-0.621000	-0.003000	0.931289397208845071141070
-0.619000	-0.003000	0.931939369005619133723428
-0.617000	-0.003000	0.932605966826559384941220
-0.615000	-0.003000	0.933289494661885044024530
-0.613000	-0.003000	0.933990249764955815514611
-0.611000	-0.003000	0.934708522501567107276799
-0.609000	-0.003000	0.935444596193601318745436
-0.607000	-0.003000	0.936198746958999850065197
-0.605000	-0.003000	0.936971243546684928737989
-0.603000	-0.003000	0.937762347162599319005949
-0.601000	-0.003000	0.938572311281329563215081
-0.599000	-0.003000	0.939401381437014793007734
-0.597000	-0.003000	0.940249794987261910961251
-0.595000	-0.003000	0.941117780844358930991689
-0.593000	-0.003000	0.942005559168926143165379
-0.591000	-0.003000	0.942913341022029616311784
-0.589000	-0.003000	0.943841327972602450735451
-0.587000	-0.003000	0.944789711657704978087224
-0.585000	-0.003000	0.945758673293721541242007
-0.583000	-0.003000	0.946748383137107851759140
-0.581000	-0.003000	0.947758999893747899889718
-0.579000	-0.003000	0.948790670076464781601544
-0.577000	-0.003000	0.949843527310702762100902
-0.575000	-0.003000	0.950917691588908708943961
-0.573000	-0.003000	0.952013268474685592224205
-0.571000	-0.003000	0.953130348258340864830984
-0.569000	-0.003000	0.954269005066045505891736
-0.567000	-0.003000	0.955429295925409927114913
-0.565000	-0.003000	0.956611259790898116328606
-0.563000	-0.003000	0.957814916533122229225228
-0.561000	-0.003000	0.959040265896683341573237
-0.559000	-0.003000	0.960287286431863451596769
-0.557000	-0.003000	0.961555934406093215649491
-0.555000	-0.003000	0.962846142701761054105702
-0.553000	-0.003000	0.964157819707526786423557
-0.551000	-0.003000	0.965490848210915464377990
-0.549000	-0.003000	0.966845084300534063359578
-0.547000	-0.003000	0.968220356286803807144281
-0.545000	-0.003000	0.969616463650590731937484
-0.543000	-0.003000	0.971033176029588274147386
-0.541000	-0.003000	0.972470232252680255591315
-0.539000	-0.003000	0.973927339432844041411386
-0.537000	-0.003000	0.975404172129392232903911
-0.535000	-0.003000	0.976900371590496474638599
-0.533000	-0.003000	0.978415545086984028699817
-0.531000	-0.003000	0.979949265348327158697828
-0.529000	-0.003000	0.981501070111551410235506
-0.527000	-0.003000	0.983070461793473016065548
-0.525000	-0.003000	0.984656907296201255874735
-0.523000	-0.003000	0.986259837955243190421584
-0.521000	-0.003000	0.987878649638786243691868
-0.519000	-0.003000	0.989512703005822724655616
-0.517000	-0.003000	0.991161323929728221848734
-0.515000	-0.003000	0.992823804092687334232892
-0.513000	-0.003000	0.994499401755019718507356
-0.511000	-0.003000	0.996187342701973288505712
-0.509000	-0.003000	0.997886821368956011824025
-0.507000	-0.003000	0.999597002144475998974826
-0.505000	-0.003000	1.001317020848281780232014
-0.503000	-0.003000	1.003045986380357357248272
-0.501000	-0.003000	1.004782982534569546473335
-0.499000	-0.003000	1.006527069968893739471127
-0.497000	-0.003000	1.008277288322327658320887
-0.495000	-0.003000	1.010032658466837762745172
-0.493000	-0.003000	1.011792184881025846721059
-0.491000	-0.003000	1.013554858130672142735307
-0.489000	-0.003000	1.015319657439958334066432
-0.487000	-0.003000	1.017085553336005032676326
-0.485000	-0.003000	1.018851510348389721727358
-0.483000	-0.003000	1.020616489744627708446956
-0.481000	-0.003000	1.022379452282109246752384
-0.479000	-0.003000	1.024139360956808131319917
-0.477000	-0.003000	1.025895183729139681361175
-0.475000	-0.003000	1.027645896207687981060985
-0.473000	-0.003000	1.029390484272119543618373
-0.471000	-0.003000	1.031127946617437673992868
-0.469000	-0.003000	1.032857297202822044468462
-0.467000	-0.003000	1.034577567589565205707913
-0.465000	-0.003000	1.036287809154077033113595
-0.463000	-0.003000	1.037987095163557693666689
-0.461000	-0.003000	1.039674522703643910759297
-0.459000	-0.003000	1.041349214449169835461362
-0.457000	-0.003000	1.043010320271024138349958
-0.455000	-0.003000	1.044657018673972759259527
-0.453000	-0.003000	1.046288518062161720934000
-0.451000	-0.003000	1.047904057830824298136463
-0.449000	-0.003000	1.049502909284427243363780
-0.447000	-0.003000	1.051084376383113028197158
-0.445000	-0.003000	1.052647796320796302893541
-0.443000	-0.003000	1.054192539939603712184635
-0.441000	-0.003000	1.055718011986578996896924
-0.439000	-0.003000	1.057223651219595383921046
-0.437000	-0.003000	1.058708930370341416704605
-0.435000	-0.003000	1.060173355972964026605609
-0.433000	-0.003000	1.061616468067576368738969
-0.431000	-0.003000	1.063037839788281591069108
-0.429000	-0.003000	1.064437076845712759620710
-0.427000	-0.003000	1.065813816914302769589540
-0.425000	-0.003000	1.067167728934617976221944
-0.423000	-0.003000	1.068498512341104378364776
-0.421000	-0.003000	1.069805896225534125321133
-0.419000	-0.003000	1.071089638446283132111603
-0.417000	-0.003000	1.072349524693379185791287
-0.415000	-0.003000	1.073585367518950395293587
-0.413000	-0.003000	1.074797005342411626571675
-0.411000	-0.003000	1.075984301439316448423256
-0.409000	-0.003000	1.077147142922417533128510
-0.407000	-0.003000	1.078285439723018157565093
-0.405000	-0.003000	1.079399123580240260622531
-0.403000	-0.003000	1.080488147045371549737069
-0.401000	-0.003000	1.081552482507954993096178
-0.399000	-0.003000	1.082592121249825956041946
-0.397000	-0.003000	1.083607072532815074339396
-0.395000	-0.003000	1.084597362725387315052217
-0.393000	-0.003000	1.085563034473016053027550
-0.391000	-0.003000	1.086504145916668662152915
-0.389000	-0.003000	1.087420769963312272565759
-0.387000	-0.003000	1.088312993611935564075566
-0.385000	-0.003000	1.089180917338121723503264
-0.383000	-0.003000	1.090024654539754500603976
-0.381000	-0.003000	1.090844331045966120186108
-0.379000	-0.003000	1.091640084690929768385104
-0.377000	-0.003000	1.092412064953567352176833
-0.375000	-0.003000	1.093160432663667247510375
-0.373000	-0.003000	1.093885359774284582456971
-0.371000	-0.003000	1.094587029199651784239222
-0.369000	-0.003000	1.095265634717090819094665
-0.367000	-0.003000	1.095921380930678257215050
-0.365000	-0.003000	1.096554483293616710781748
-0.363000	-0.003000	1.097165168185410877299546
-0.361000	-0.003000	1.097753673039103983199993
-0.359000	-0.003000	1.098320246512923148429763
-0.357000	-0.003000	1.098865148699816884914071
-0.355000	-0.003000	1.099388651367469993402892
-0.353000	-0.003000	1.099891038220561556570942
-0.351000	-0.003000	1.100372605176217044586906
-0.349000	-0.003000	1.100833660642901445925190
-0.347000	-0.003000	1.101274525792382386057966
-0.345000	-0.003000	1.101695534813889931768927
-0.343000	-0.003000	1.102097035139257386049394
-0.341000	-0.003000	1.102479387627636198132564
-0.339000	-0.003000	1.102842966698415194670702
-0.337000	-0.003000	1.103188160401177286829011
-0.335000	-0.003000	1.103515370412021079360443
-0.333000	-0.003000	1.103825011946305778565147
-0.331000	-0.003000	1.104117513578966036646989
-0.329000	-0.003000	1.104393316965089244519049
-0.327000	-0.003000	1.104652876456535093296907
-0.325000	-0.003000	1.104896658666771669388140
-0.323000	-0.003000	1.105125141551921652549595
-0.321000	-0.003000	1.105338812961915717636430
-0.319000	-0.003000	1.105538172188454515421085
-0.317000	-0.003000	1.105723727708947778936022
-0.315000	-0.003000	1.105895995605368886671727
-0.313000	-0.003000	1.106055498404290959868490
-0.311000	-0.003000	1.106202763982183201463272
-0.309000	-0.003000	1.106338324293181463175983
-0.307000	-0.003000	1.106462713928598962098704
-0.305000	-0.003000	1.106576468602054053036454
-0.303000	-0.003000	1.106680123601242016206925
-0.301000	-0.003000	1.106774212214056696268472
-0.299000	-0.003000	1.106859264141687226867816
-0.297000	-0.003000	1.106935803916833549465082
-0.295000	-0.003000	1.107004349344555382828048
-0.293000	-0.003000	1.107065409982400439048433
-0.291000	-0.003000	1.107119485675983394656896
-0.289000	-0.003000	1.107167065165290065209547
-0.287000	-0.003000	1.107208624775737337841974
-0.285000	-0.003000	1.107244627206596776503034
-0.283000	-0.003000	1.107275520427689174951524
-0.281000	-0.003000	1.107301736693475646688967
-0.279000	-0.003000	1.107323691681705746248099
-0.277000	-0.003000	1.107341783761809139718935
-0.275000	-0.003000	1.107356393396167870690761
-0.273000	-0.003000	1.107367882675443615525523
-0.271000	-0.003000	1.107376594987197870878504
-0.269000	-0.003000	1.107382854815240680323996
-0.267000	-0.003000	1.107386967665464849730483
-0.265000	-0.003000	1.107389220112448668942307
-0.263000	-0.003000	1.107389879959782330587359
-0.261000	-0.003000	1.107389196505985440310837
-0.259000	-0.003000	1.107387400907011043571515
-0.257000	-0.003000	1.107384706625650139244499
-0.255000	-0.003000	1.107381309957706116975373
-0.253000	-0.003000	1.107377390624572077726384
-0.251000	-0.003000	1.107373112421779381975284
-0.249000	-0.003000	1.107368623913217886567395
-0.247000	-0.003000	1.107364059161012770360344
-0.245000	-0.003000	1.107359538481451632918606
-0.243000	-0.003000	1.107355169217908885670454
-0.241000	-0.003000	1.107351046522320192622146
-0.239000	-0.003000	1.107347254137480918601000
-0.237000	-0.003000	1.107343865173173513838378
-0.235000	-0.003000	1.107340942869914801605091
-0.233000	-0.003000	1.107338541344907945074283
-0.231000	-0.003000	1.107336706315563690239401
-0.229000	-0.003000	1.107335475796723756047868
-0.227000	-0.003000	1.107334880768465534828238
-0.225000	-0.003000	1.107334945812049165070334
-0.223000	-0.003000	1.107335689712232618120424
-0.221000	-0.003000	1.107337126024763751530600
-0.219000	-0.003000	1.107339263608408064243349
-0.217000	-0.003000	1.107342107121338736774874
-0.215000	-0.003000	1.107345657482151857209374
-0.213000	-0.003000	1.107349912296109462062077
-0.211000	-0.003000	1.107354866247540980950248
-0.209000	-0.003000	1.107360511459567042891194
-0.207000	-0.003000	1.107366837822512550815190
-0.205000	-0.003000	1.107373833292543130468744
-0.203000	-0.003000	1.107381484162141882521269
-0.201000	-0.003000	1.107389775304143064715845
-0.199000	-0.003000	1.107398690391066198301928
-0.197000	-0.003000	1.107408212091499200013800
-0.195000	-0.003000	1.107418322245275588144864
-0.193000	-0.003000	1.107429002019145514168486
-0.191000	-0.003000	1.107440232044592631766022
-0.189000	-0.003000	1.107451992539380647428970
-0.187000	-0.003000	1.107464263414340788216350
-0.185000	-0.003000	1.107477024366822160317270
-0.183000	-0.003000	1.107490254962139708538871
-0.181000	-0.003000	1.107503934704269887845385
-0.179000	-0.003000	1.107518043096943127778786
-0.177000	-0.003000	1.107532559696197571597054
-0.175000	-0.003000	1.107547464155361094384489
-0.173000	-0.003000	1.107562736263355329668912
-0.171000	-0.003000	1.107578355977119066722025
-0.169000	-0.003000	1.107594303448879102802493
-0.167000	-0.003000	1.107610559048916476498903
-0.165000	-0.003000	1.107627103384416722420269
-0.163000	-0.003000	1.107643917314918624583697
-0.161000	-0.003000	1.107660981964823099232831
-0.159000	-0.003000	1.107678278733372323472395
-0.157000	-0.003000	1.107695789302456823577359
-0.155000	-0.003000	1.107713495642563161780458
-0.153000	-0.003000	1.107731380017140887517257
-0.151000	-0.003000	1.107749424985629893569694
-0.149000	-0.003000	1.107767613405352458144648
-0.147000	-0.003000	1.107785928432452271508168
-0.145000	-0.003000	1.107804353522042539736958
-0.143000	-0.003000	1.107822872427685734209035
-0.141000	-0.003000	1.107841469200329331812327
-0.139000	-0.003000	1.107860128186793691185130
-0.137000	-0.003000	1.107878834027893999447656
-0.135000	-0.003000	1.107897571656270896411911
-0.133000	-0.003000	1.107916326293984621287336
-0.131000	-0.003000	1.107935083449931079613293
-0.129000	-0.003000	1.107953828917116467778214
-0.127000	-0.003000	1.107972548769831311332723
-0.125000	-0.003000	1.107991229360751228583126
-0.123000	-0.003000	1.108009857317989510505640
-0.121000	-0.003000	1.108028419542124387575655
-0.119000	-0.003000	1.108046903203217636857403
-0.117000	-0.003000	1.108065295737836741807314
-0.115000	-0.003000	1.108083584846096369957991
-0.113000	-0.003000	1.108101758488724719597940
-0.111000	-0.003000	1.108119804884163617231252
-0.109000	-0.003000	1.108137712505710137378401
-0.107000	-0.003000	1.108155470078706406056313
-0.105000	-0.003000	1.108173066577772036822580
-0.103000	-0.003000	1.108190491224095852729192
-0.101000	-0.003000	1.108207733482777568312372
-0.099000	-0.003000	1.108224783060230089759557
-0.097000	-0.003000	1.108241629901635105781565
-0.095000	-0.003000	1.108258264188462627330978
-0.093000	-0.003000	1.108274676336044928248725
-0.091000	-0.003000	1.108290856991212214310849
-0.089000	-0.003000	1.108306797029987356140168
-0.087000	-0.003000	1.108322487555342794607327
-0.085000	-0.003000	1.108337919895010514892419
-0.083000	-0.003000	1.108353085599356413482042
-0.081000	-0.003000	1.108367976439311730629811
-0.079000	-0.003000	1.108382584404361770324954
-0.077000	-0.003000	1.108396901700589909367523
-0.075000	-0.003000	1.108410920748784223022199
-0.073000	-0.003000	1.108424634182593848663601
-0.071000	-0.003000	1.108438034846745523509526
-0.069000	-0.003000	1.108451115795312524880956
-0.067000	-0.003000	1.108463870290041342059340
-0.065000	-0.003000	1.108476291798726087733939
-0.063000	-0.003000	1.108488373993641529224874
-0.061000	-0.003000	1.108500110750027412009899
-0.059000	-0.003000	1.108511496144622965331905
-0.057000	-0.003000	1.108522524454254254422381
-0.055000	-0.003000	1.108533190154472158894805
-0.053000	-0.003000	1.108543487918240533218750
-0.051000	-0.003000	1.108553412614672550873252
-0.049000	-0.003000	1.108562959307819673071549
-0.047000	-0.003000	1.108572123255505692540623
-0.045000	-0.003000	1.108580899908210959381449
-0.043000	-0.003000	1.108589284908004568563911
-0.041000	-0.003000	1.108597274087522510654935
-0.039000	-0.003000	1.108604863468992451913664
-0.037000	-0.003000	1.108612049263308252378124
-0.035000	-0.003000	1.108618827869144896069997
-0.033000	-0.003000	1.108625195872126045770756
-0.031000	-0.003000	1.108631150044030233559056
-0.029000	-0.003000	1.108636687342045901161214
-0.027000	-0.003000	1.108641804908071737401087
-0.025000	-0.003000	1.108646500068057871857263
-0.023000	-0.003000	1.108650770331393475842674
-0.021000	-0.003000	1.108654613390338772305199
-0.019000	-0.003000	1.108658027119500122381623
-0.017000	-0.003000	1.108661009575346412248109
-0.015000	-0.003000	1.108663558995772291382309
-0.013000	-0.003000	1.108665673799700046586736
-0.011000	-0.003000	1.108667352586728549468376
-0.009000	-0.003000	1.108668594136821505813373
-0.007000	-0.003000	1.108669397410041002061121
-0.005000	-0.003000	1.108669761546320575718028
-0.003000	-0.003000	1.108669685865281584469244
-0.001000	-0.003000	1.108669169866093540122165
0.001000	-0.003000	1.108668213227374410578818
0.003000	-0.003000	1.108666815807133554372399
0.005000	-0.003000	1.108664977642756843678740
0.007000	-0.003000	1.108662698951033531713506
0.009000	-0.003000	1.108659980128225308604328
0.011000	-0.003000	1.108656821750179100050104
0.013000	-0.003000	1.108653224572477835607742
0.015000	-0.003000	1.108649189530636736122915
0.017000	-0.003000	1.108644717740342455769564
0.019000	-0.003000	1.108639810497730415761453
0.021000	-0.003000	1.108634469279710099698377
0.023000	-0.003000	1.108628695744327208316804
0.025000	-0.003000	1.108622491731172887696744
0.027000	-0.003000	1.108615859261833147542120
0.029000	-0.003000	1.108608800540383576560544
0.031000	-0.003000	1.108601317953925802228810
0.033000	-0.003000	1.108593414073166361077938
0.035000	-0.003000	1.108585091653041976300642
0.037000	-0.003000	1.108576353633387245878339
0.039000	-0.003000	1.108567203139646073495328
0.041000	-0.003000	1.108557643483627952463166
0.043000	-0.003000	1.108547678164309990833658
0.045000	-0.003000	1.108537310868682679299013
0.047000	-0.003000	1.108526545472642510503647
0.049000	-0.003000	1.108515386041928563187753
0.051000	-0.003000	1.108503836833107714099356
0.053000	-0.003000	1.108491902294601816336694
0.055000	-0.003000	1.108479587067769278618812
0.057000	-0.003000	1.108466895988025502362007
0.059000	-0.003000	1.108453834086017941729096
0.061000	-0.003000	1.108440406588846238733481
0.063000	-0.003000	1.108426618921330319977869
0.065000	-0.003000	1.108412476707330895919767
0.067000	-0.003000	1.108397985771116145414794
0.069000	-0.003000	1.108383152138779914608335
0.071000	-0.003000	1.108367982039710541997124
0.073000	-0.003000	1.108352481908113418285211
0.075000	-0.003000	1.108336658384579953562366
0.077000	-0.003000	1.108320518317712943812126
0.079000	-0.003000	1.108304068765803451768193
0.081000	-0.003000	1.108287316998560534386797
0.083000	-0.003000	1.108270270498895593291877
0.085000	-0.003000	1.108252936964760460014645
0.087000	-0.003000	1.108235324311039882161367
0.089000	-0.003000	1.108217440671498854598553
0.091000	-0.003000	1.108199294400789458592271
0.093000	-0.003000	1.108180894076506328715936
0.095000	-0.003000	1.108162248501305180425902
0.097000	-0.003000	1.108143366705073296074602
0.099000	-0.003000	1.108124257947159296833206
0.101000	-0.003000	1.108104931718655983274857
0.103000	-0.003000	1.108085397744742905956628
0.105000	-0.003000	1.108065665987080672394427
0.107000	-0.003000	1.108045746646264317902819
0.109000	-0.003000	1.108025650164323971935687
0.111000	-0.003000	1.108005387227285254425624
0.113000	-0.003000	1.107984968767773192865889
0.115000	-0.003000	1.107964405967667431696100
0.117000	-0.003000	1.107943710260797631761420
0.119000	-0.003000	1.107922893335682612558912
0.121000	-0.003000	1.107901967138302135040817
0.123000	-0.003000	1.107880943874891999101351
0.125000	-0.003000	1.107859836014764454148462
0.127000	-0.003000	1.107838656293133716701504
0.129000	-0.003000	1.107817417713937047096806
0.131000	-0.003000	1.107796133552638728758666
0.133000	-0.003000	1.107774817358994079441459
0.135000	-0.003000	1.107753482959755508829858
0.137000	-0.003000	1.107732144461290202386294
0.139000	-0.003000	1.107710816252077901111761
0.141000	-0.003000	1.107689513005053472127770
0.143000	-0.003000	1.107668249679743421864941
0.145000	-0.003000	1.107647041524144171376065
0.147000	-0.003000	1.107625904076281475596488
0.149000	-0.003000	1.107604853165368163914195
0.151000	-0.003000	1.107583904912475825099705
0.153000	-0.003000	1.107563075730617851988313
0.155000	-0.003000	1.107542382324117058445268
0.157000	-0.003000	1.107521841687120645048026
0.159000	-0.003000	1.107501471101099088656383
0.161000	-0.003000	1.107481288131137775465618
0.163000	-0.003000	1.107461310620803995874439
0.165000	-0.003000	1.107441556685342609611666
0.167000	-0.003000	1.107422044702913499492070
0.169000	-0.003000	1.107402793303546628678191
0.171000	-0.003000	1.107383821355448105805408
0.173000	-0.003000	1.107365147948238481845351
0.175000	-0.003000	1.107346792372662758197066
0.177000	-0.003000	1.107328774096238976909490
0.179000	-0.003000	1.107311112734267188884019
0.181000	-0.003000	1.107293828015544212561849
0.183000	-0.003000	1.107276939742067645155998
0.185000	-0.003000	1.107260467741931098117902
0.187000	-0.003000	1.107244431814546015147016
0.189000	-0.003000	1.107228851667235725031446
0.191000	-0.003000	1.107213746842174995066443
0.193000	-0.003000	1.107199136632558422732586
0.195000	-0.003000	1.107185039986806840417444
0.197000	-0.003000	1.107171475399535198747003
0.199000	-0.003000	1.107158460787929676882868
0.201000	-0.003000	1.107146013352118707473437
0.203000	-0.003000	1.107134149418045998558568
0.205000	-0.003000	1.107122884261318551679665
0.207000	-0.003000	1.107112231910453603589417
0.209000	-0.003000	1.107102204927928434941009
0.211000	-0.003000	1.107092814167438543648814
0.213000	-0.003000	1.107084068505795437786787
0.215000	-0.003000	1.107075974547933494562812
0.217000	-0.003000	1.107068536303591255176570
0.219000	-0.003000	1.107061754834339328823489
0.221000	-0.003000	1.107055627869783176464580
0.223000	-0.003000	1.107050149391972215795477
0.225000	-0.003000	1.107045309187282500218430
0.227000	-0.003000	1.107041092365337986436202
0.229000	-0.003000	1.107037478844870026506442
0.231000	-0.003000	1.107034442806812180037923
0.233000	-0.003000	1.107031952115374195955155
0.235000	-0.003000	1.107029967708327511388688
0.237000	-0.003000	1.107028442958280844976571
0.239000	-0.003000	1.107027323007323538206492
0.241000	-0.003000	1.107026544078030472206819
0.243000	-0.003000	1.107026032764491185744760
0.245000	-0.003000	1.107025705307722152070937
0.247000	-0.003000	1.107025466860502849186787
0.249000	-0.003000	1.107025210747405896682949
0.251000	-0.003000	1.107024817726462329048331
0.253000	-0.003000	1.107024155259580089349924
0.255000	-0.003000	1.107023076799454663898814
0.257000	-0.003000	1.107021421101263669584114
0.259000	-0.003000	1.107019011567926591865785
0.261000	-0.003000	1.107015655638075024569389
0.263000	-0.003000	1.107011144226164311987759
0.265000	-0.003000	1.107005251224253195019287
0.267000	-0.003000	1.106997733074986278722918
0.269000	-0.003000	1.106988328425087209083699
0.271000	-0.003000	1.106976757868332272849443
0.273000	-0.003000	1.106962723786391489255720
0.275000	-0.003000	1.106945910295199508865949
0.277000	-0.003000	1.106925983303563176818329
0.279000	-0.003000	1.106902590689599730211512
0.281000	-0.003000	1.106875362599309076117038
0.283000	-0.003000	1.106843911870108554396097
0.285000	-0.003000	1.106807834580591398676574
0.287000	-0.003000	1.106766710726037716838732
0.289000	-0.003000	1.106720105017444222283984
0.291000	-0.003000	1.106667567799998197486389
0.293000	-0.003000	1.106608636085081087685467
0.295000	-0.003000	1.106542834688077903138037
0.297000	-0.003000	1.106469677462502465559169
0.299000	-0.003000	1.106388668619191051334383
0.301000	-0.003000	1.106299304117438930816775
0.303000	-0.003000	1.106201073112473176607295
0.305000	-0.003000	1.106093459440254944681215
0.307000	-0.003000	1.105975943116857207471071
0.309000	-0.003000	1.105848001827725024526217
0.311000	-0.003000	1.105709112392781579004009
0.313000	-0.003000	1.105558752256674548419824
0.315000	-0.003000	1.105396401513928816839893
0.317000	-0.003000	1.105221544735845773388405
0.319000	-0.003000	1.105033670625567676637502
0.321000	-0.003000	1.104832274536802438902328
0.323000	-0.003000	1.104616859407282269955886
0.325000	-0.003000	1.104386936854634626570260
0.327000	-0.003000	1.104142028178319190345746
0.329000	-0.003000	1.103881665252383736941511
0.331000	-0.003000	1.103605391304966376608832
0.333000	-0.003000	1.103312761582746714950076
0.335000	-0.003000	1.103003343900542221334149
0.337000	-0.003000	1.102676719078100608939508
0.339000	-0.003000	1.102332481267859876084003
0.341000	-0.003000	1.101970238179040384451923
0.343000	-0.003000	1.101589611204829566304397
0.345000	-0.003000	1.101190235460652644405855
0.347000	-0.003000	1.100771759742512845292595
0.349000	-0.003000	1.100333846415216809688786
0.351000	-0.003000	1.099876171240876665535779
0.353000	-0.003000	1.099398423158474358274361
0.355000	-0.003000	1.098900304025465457513633
0.357000	-0.003000	1.098381528332398771041767
0.359000	-0.003000	1.097841822901351571672990
0.361000	-0.003000	1.097280926578652282543658
0.363000	-0.003000	1.096698589931897060978372
0.365000	-0.003000	1.096094574960658762918797
0.367000	-0.003000	1.095468654829613530665711
0.369000	-0.003000	1.094820613632015326999181
0.371000	-0.003000	1.094150246190630504372621
0.373000	-0.003000	1.093457357902364979196363
0.375000	-0.003000	1.092741764631914191951978
0.377000	-0.003000	1.092003292658885182930817
0.379000	-0.003000	1.091241778681937280026659
0.381000	-0.003000	1.090457069882653895476210
0.383000	-0.003000	1.089649024051022818682100
0.385000	-0.003000	1.088817509773659431004944
0.387000	-0.003000	1.087962406685186289578837
0.389000	-0.003000	1.087083605782530604244585
0.391000	-0.003000	1.086181009801335584086246
0.393000	-0.003000	1.085254533653127850811870
0.395000	-0.003000	1.084304104921424150020925
0.397000	-0.003000	1.083329664414536264160915
0.399000	-0.003000	1.082331166772445119050872
0.401000	-0.003000	1.081308581124762469016787
0.403000	-0.003000	1.080261891796496787065962
0.405000	-0.003000	1.079191099057994929211191
0.407000	-0.003000	1.078096219915179787562920
0.409000	-0.003000	1.076977288935863308338980
0.411000	-0.003000	1.075834359107653348530675
0.413000	-0.003000	1.074667502722635781253757
0.415000	-0.003000	1.073476812283711501194716
0.417000	-0.003000	1.072262401427124922648204
0.419000	-0.003000	1.071024405855374839191541
0.421000	-0.003000	1.069762984274344130852796
0.423000	-0.003000	1.068478319328101555640842
0.425000	-0.003000	1.067170618524467373688935
0.427000	-0.003000	1.065840115144050415096899
0.429000	-0.003000	1.064487069125093610111321
0.431000	-0.003000	1.063111767916114169807429
0.433000	-0.003000	1.061714527287987763770616
0.435000	-0.003000	1.060295692096825392880532
0.437000	-0.003000	1.058855636988741411030901
0.439000	-0.003000	1.057394767037394434083808
0.441000	-0.003000	1.055913518305053644397162
0.443000	-0.003000	1.054412358317882825176071
0.445000	-0.003000	1.052891786446143784772289
0.447000	-0.003000	1.051352334180161829380040
0.449000	-0.003000	1.049794565293111991977071
0.451000	-0.003000	1.048219075882042439218367
0.453000	-0.003000	1.046626494279012442589760
0.455000	-0.003000	1.045017480824836919595100
0.457000	-0.003000	1.043392727498655192519550
0.459000	-0.003000	1.041752957397421797125503
0.461000	-0.003000	1.040098924060420371162650
0.463000	-0.003000	1.038431410635039187084772
0.465000	-0.003000	1.036751228881314768059951
0.467000	-0.003000	1.035059218014115600681180
0.469000	-0.003000	1.033356243383321215745241
0.471000	-0.003000	1.031643194993911771817352
0.473000	-0.003000	1.029920985869496652398425
0.475000	-0.003000	1.028190550264492353349510
0.477000	-0.003000	1.026452841731823495408094
0.479000	-0.003000	1.024708831054708557672939
0.481000	-0.003000	1.022959504052719514888281
0.483000	-0.003000	1.021205859273873084447359
0.485000	-0.003000	1.019448905585985665211979
0.487000	-0.003000	1.017689659681870084639854
0.489000	-0.003000	1.015929143514151311578075
0.491000	-0.003000	1.014168381676502139754348
0.493000	-0.003000	1.012408398748916971143785
0.495000	-0.003000	1.010650216625252673097179
0.497000	-0.003000	1.008894851841646733703328
0.499000	-0.003000	1.007143312924544842346108
0.501000	-0.003000	1.005396597776978984128959
0.503000	-0.003000	1.003655691121360105100280
0.505000	-0.003000	1.001921562016475641954116
0.507000	-0.003000	1.000195161465535109712732
0.509000	-0.003000	0.998477420131085202648080
0.511000	-0.003000	0.996769246171362088837498
0.513000	-0.003000	0.995071523211255137830733
0.515000	-0.003000	0.993385108459487575771618
0.517000	-0.003000	0.991710830981958557650557
0.519000	-0.003000	0.990049490139421006773546
0.521000	-0.003000	0.988401854195862683560847
0.523000	-0.003000	0.986768659102111644898514
0.525000	-0.003000	0.985150607457357718743651
0.527000	-0.003000	0.983548367649478283425424
0.529000	-0.003000	0.981962573173322694763954
0.531000	-0.003000	0.980393822124452474220391
0.533000	-0.003000	0.978842676864299376937595
0.535000	-0.003000	0.977309663851273269230546
0.537000	-0.003000	0.975795273631076209852608
0.539000	-0.003000	0.974299960978347145967859
0.541000	-0.003000	0.972824145180784860542644
0.543000	-0.003000	0.971368210456078795544954
0.545000	-0.003000	0.969932506491318457975126
0.547000	-0.003000	0.968517349094053292546391
0.549000	-0.003000	0.967123020943816968930662
0.551000	-0.003000	0.965749772432719977288684
0.553000	-0.003000	0.964397822583642261307091
0.555000	-0.003000	0.963067360034585706607402
0.557000	-0.003000	0.961758544077914945269470
0.559000	-0.003000	0.960471505743446862801704
0.561000	-0.003000	0.959206348914694917340285
0.563000	-0.003000	0.957963151467969509234024
0.565000	-0.003000	0.956741966424507150890122
0.567000	-0.003000	0.955542823106315220016427
0.569000	-0.003000	0.954365728286977188510321
0.571000	-0.003000	0.953210667329249305979033
0.573000	-0.003000	0.952077605301900775636170
0.575000	-0.003000	0.950966488068878068595779
0.577000	-0.003000	0.949877243344529831325929
0.579000	-0.003000	0.948809781709285648965135
0.581000	-0.003000	0.947763997580854944402518
0.583000	-0.003000	0.946739770136692859736627
0.585000	-0.003000	0.945736964184155093349204
0.587000	-0.003000	0.944755430975464993714752
0.589000	-0.003000	0.943795008965289672353549
0.591000	-0.003000	0.942855524509435993785189
0.593000	-0.003000	0.941936792503844655399803
0.595000	-0.003000	0.941038616963775220725097
0.597000	-0.003000	0.940160791543740548270591
0.599000	-0.003000	0.939303099999430624045260
0.601000	-0.003000	0.938465316593522946853057
0.603000	-0.003000	0.937647206447916659044495
0.605000	-0.003000	0.936848525845535906597661
0.607000	-0.003000	0.936069022485429669266921
0.609000	-0.003000	0.935308435695429096767839
0.611000	-0.003000	0.934566496607111774075349
0.613000	-0.003000	0.933842928298261654163070
0.615000	-0.003000	0.933137445908365781299665
0.617000	-0.003000	0.932449756733005674647075
0.619000	-0.003000	0.931779560303207965432648
0.621000	-0.003000	0.931126548455968761075496
0.623000	-0.003000	0.930490405402219611374903
0.625000	-0.003000	0.929870807798474863226090
0.627000	-0.003000	0.929267424828292498695248
0.629000	-0.003000	0.928679918299478379672962
0.631000	-0.003000	0.928107942762699700267603
0.633000	-0.003000	0.927551145656819175933094
0.635000	-0.003000	0.927009167485852825230097
0.637000	-0.003000	0.926481642031961483141345
0.639000	-0.003000	0.925968196608342064557462
0.641000	-0.003000	0.925468452355251214314080
0.643000	-0.003000	0.924982024581683326402981
0.645000	-0.003000	0.924508523154435879476409
0.647000	-0.003000	0.924047552935423399667059
0.649000	-0.003000	0.923598714267154230483925
0.651000	-0.003000	0.923161603505317396312080
0.653000	-0.003000	0.922735813596449183648929
0.655000	-0.003000	0.922320934697746119823591
0.657000	-0.003000	0.921916554835353507790785
0.659000	-0.003000	0.921522260596959630341019
0.661000	-0.003000	0.921137637853752022643050
0.663000	-0.003000	0.920762272507276269273291
0.665000	-0.003000	0.920395751266654293942793
0.667000	-0.003000	0.920037662483866980345226
0.669000	-0.003000	0.919687597463297978883645
0.671000	-0.003000	0.919345149516700321790097
0.673000	-0.003000	0.919009916170269725022024
0.675000	-0.003000	0.918681499923962308074010
0.677000	-0.003000	0.918359508962090398398459
0.679000	-0.003000	0.918043557906594531736744
0.681000	-0.003000	0.917733268554056680343933
0.683000	-0.003000	0.917428270587013816594890
0.685000	-0.003000	0.917128202252421642626246
0.687000	-0.003000	0.916832711001395961325500
0.689000	-0.003000	0.916541454085270657081708
0.691000	-0.003000	0.916254099103761876499163
0.693000	-0.003000	0.915970324501704347142095
0.695000	-0.003000	0.915689820011469590710362
0.697000	-0.003000	0.915412287038815830619853
0.699000	-0.003000	0.915137438990546003836357
0.701000	-0.003000	0.914865001542978784065951
0.703000	-0.003000	0.914594712850843705176374
0.705000	-0.003000	0.914326323696816656294573
0.707000	-0.003000	0.914059597582469907095515
0.709000	-0.003000	0.913794310761959382993780
0.711000	-0.003000	0.913530252220261407281043
0.713000	-0.003000	0.913267223598276056684142
0.715000	-0.003000	0.913005039067603885172275
0.717000	-0.003000	0.912743525158131840946396
0.719000	-0.003000	0.912482520541544883663221
0.721000	-0.003000	0.912221875773779555807153
0.723000	-0.003000	0.911961453000366462084969
0.725000	-0.003000	0.911701125630589026549444
0.727000	-0.003000	0.911440777979115268614407
0.729000	-0.003000	0.911180304748330116559885
0.731000	-0.003000	0.910919610971511972685732
0.733000	-0.003000	0.910658611614513890941680
0.735000	-0.003000	0.910397230504013776908323
0.737000	-0.003000	0.910135400509080483288926
0.739000	-0.003000	0.909873062927404663291497
0.741000	-0.003000	0.909610167043118589269568
0.743000	-0.003000	0.909346669689908515543664
0.745000	-0.003000	0.909082534819063203812561
0.747000	-0.003000	0.908817733075316769308927
0.749000	-0.003000	0.908552241382756364806994
0.751000	-0.003000	0.908286042542724714188296
0.753000	-0.003000	0.908019124845404257406756
0.755000	-0.003000	0.907751481696499884499474
0.757000	-0.003000	0.907483111260178110235586
0.759000	-0.003000	0.907214016119158750406370
0.761000	-0.003000	0.906944202952624234370660
0.763000	-0.003000	0.906673682232393751689870
0.765000	-0.003000	0.906402467937597822178475
0.767000	-0.003000	0.906130577287908245409653
0.769000	-0.003000	0.905858030495190980069253
0.771000	-0.003000	0.905584850533293184149386
0.773000	-0.003000	0.905311062925516774058110
0.775000	-0.003000	0.905036695549205183475294
0.777000	-0.003000	0.904761778456749321541963
0.779000	-0.003000	0.904486343712222806701106
0.781000	-0.003000	0.904210425242790938327175
0.783000	-0.003000	0.903934058703971365922314
0.785000	-0.003000	0.903657281357805652888260
0.787000	-0.003000	0.903380131962979060489261
0.789000	-0.003000	0.903102650675938312119229
0.791000	-0.003000	0.902824878962066312837464
0.793000	-0.003000	0.902546859516009658541691
0.795000	-0.003000	0.902268636190287631748674
0.797000	-0.003000	0.901990253931356567029809
0.799000	-0.003000	0.901711758722350431582981
0.801000	-0.003000	0.901433197531764651699859
0.803000	-0.003000	0.901154618267403728637532
0.805000	-0.003000	0.900876069734955486900674
0.807000	-0.003000	0.900597601600611752381553
0.809000	-0.003000	0.900319264357190784942020
0.811000	-0.003000	0.900041109293270080726757
0.813000	-0.003000	0.899763188464881125128159
0.815000	-0.003000	0.899485554669350984013931
0.817000	-0.003000	0.899208261420925136775395
0.819000	-0.003000	0.898931362927834376463920
0.821000	-0.003000	0.898654914070514121426925
0.823000	-0.003000	0.898378970380700470066415
0.825000	-0.003000	0.898103588021178178557591
0.827000	-0.003000	0.897828823765967398706778
0.829000	-0.003000	0.897554734980765989149631
0.831000	-0.003000	0.897281379603497741825890
0.833000	-0.003000	0.897008816124820196336032
0.835000	-0.003000	0.896737103568479687609738
0.837000	-0.003000	0.896466301471410265122586
0.839000	-0.003000	0.896196469863496103513967
0.841000	-0.003000	0.895927669246917357526172
0.843000	-0.003000	0.895659960575027280782479
0.845000	-0.003000	0.895393405230708316899779
0.847000	-0.003000	0.895128065004166195706148
0.849000	-0.003000	0.894864002070135056143840
0.851000	-0.003000	0.894601278964463841880672
0.853000	-0.003000	0.894339958560070646953477
0.855000	-0.003000	0.894080104042251133655839
0.857000	-0.003000	0.893821778883334805421157
0.859000	-0.003000	0.893565046816683805630532
0.861000	-0.003000	0.893309971810039904482892
0.863000	-0.003000	0.893056618038221561306500
0.865000	-0.003000	0.892805049855178944895329
0.867000	-0.003000	0.892555331765418125122835
0.869000	-0.003000	0.892307528394807758509444
0.871000	-0.003000	0.892061704460784699044495
0.873000	-0.003000	0.891817924741972967161985
0.875000	-0.003000	0.891576254047239169508998
0.877000	-0.003000	0.891336757184204020454388
0.879000	-0.003000	0.891099498927231614686661
0.881000	-0.003000	0.890864543984923318298286
0.883000	-0.003000	0.890631956967140370196034
0.885000	-0.003000	0.890401802351583171457605
0.887000	-0.003000	0.890174144449954130031699
0.889000	-0.003000	0.889949047373735258048555
0.891000	-0.003000	0.889726574999610830829511
0.893000	-0.003000	0.889506790934564417483443
0.895000	-0.003000	0.889289758480686143293781
0.897000	-0.003000	0.889075540599719493783937
0.899000	-0.003000	0.888864199877385185999401
0.901000	-0.003000	0.888655798487516301875644
0.903000	-0.003000	0.888450398156036769137245
0.905000	-0.003000	0.888248060124823490824042
0.907000	-0.003000	0.888048845115485874224248
0.909000	-0.003000	0.887852813293101061908885
0.911000	-0.003000	0.887660024229941058138138
0.913000	-0.003000	0.887470536869231496623911
0.915000	-0.003000	0.887284409488976466562349
0.917000	-0.003000	0.887101699665892584611981
0.919000	-0.003000	0.886922464239484953374415
0.921000	-0.003000	0.886746759276306972807902
0.923000	-0.003000	0.886574640034443861580371
0.925000	-0.003000	0.886406160928252084829637
0.927000	-0.003000	0.886241375493400429519397
0.929000	-0.003000	0.886080336352244701814129
0.931000	-0.003000	0.885923095179577013702499
0.933000	-0.003000	0.885769702668787517474414
0.935000	-0.003000	0.885620208498473115987792
0.937000	-0.003000	0.885474661299533005731632
0.939000	-0.003000	0.885333108622783915286902
0.941000	-0.003000	0.885195596907134785169546
0.943000	-0.003000	0.885062171448352419389494
0.945000	-0.003000	0.884932876368455523241607
0.947000	-0.003000	0.884807754585766992327933
0.949000	-0.003000	0.884686847785663865728623
0.951000	-0.003000	0.884570196392050034361887
0.953000	-0.003000	0.884457839539588674959703
0.955000	-0.003000	0.884349815046722054212580
0.957000	-0.003000	0.884246159389510233417298
0.959000	-0.003000	0.884146907676315652047094
0.961000	-0.003000	0.884052093623362345020666
0.963000	-0.003000	0.883961749531197660267878
0.965000	-0.003000	0.883875906262078570030383
0.967000	-0.003000	0.883794593218313329074931
0.969000	-0.003000	0.883717838321572690674088
0.971000	-0.003000	0.883645667993205208290419
0.973000	-0.003000	0.883578107135565948837552
0.975000	-0.003000	0.883515179114387261272157
0.977000	-0.003000	0.883456905742205367282338
0.979000	-0.003000	0.883403307262862869109199
0.981000	-0.003000	0.883354402337104049891536
0.983000	-0.003000	0.883310208029274845920042
0.985000	-0.003000	0.883270739795145476414007
0.987000	-0.003000	0.883236011470866277939251
0.989000	-0.003000	0.883206035263067734675246
0.991000	-0.003000	0.883180821740116583917768
0.993000	-0.003000	0.883160379824536989623596
0.995000	-0.003000	0.883144716786600669777840
0.997000	-0.003000	0.883133838239100854572428
0.999000	-0.003000	0.883127748133306300637457



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p06/density/outputRHO.dat <==
-0.990000	-0.300000	0.888113529562289838459321
-0.970000	-0.300000	0.888542491546566837179455
-0.950000	-0.300000	0.889396567271022342460185
-0.930000	-0.300000	0.890653130983397378628297
-0.910000	-0.300000	0.892274912366505690286544
-0.890000	-0.300000	0.894219298731484646403089
-0.870000	-0.300000	0.896427649003503801417025
-0.850000	-0.300000	0.898842369443857980293444
-0.830000	-0.300000	0.901393889125875258372389
-0.810000	-0.300000	0.904018339723305919264362
-0.790000	-0.300000	0.906654910895777765844628
-0.770000	-0.300000	0.909247513515505145775819
-0.750000	-0.300000	0.911770474308747469471825
-0.730000	-0.300000	0.914216606190833558365227
-0.710000	-0.300000	0.916637575402556414871924
-0.690000	-0.300000	0.919162773486683071233472
-0.670000	-0.300000	0.922004225679014854932802
-0.650000	-0.300000	0.925501449592300295954317
-0.630000	-0.300000	0.930087329747946722768859
-0.610000	-0.300000	0.936211011485453159508552
-0.590000	-0.300000	0.944281693667508137401967
-0.570000	-0.300000	0.954556702310879523487586
-0.550000	-0.300000	0.967048674732568724898840
-0.530000	-0.300000	0.981548472558075313365578
-0.510000	-0.300000	0.997612357750786493681971
-0.490000	-0.300000	1.014468513754539280569134
-0.470000	-0.300000	1.031107476822643587155426
-0.450000	-0.300000	1.046615086941877992288141
-0.430000	-0.300000	1.060407048585925826600374
-0.410000	-0.300000	1.072173095536127718219177
-0.390000	-0.300000	1.081728495762853459183361
-0.370000	-0.300000	1.088990372359354363851480
-0.350000	-0.300000	1.094069791253048817836202
-0.330000	-0.300000	1.097329055430718014463309
-0.310000	-0.300000	1.099299563125349932235508
-0.290000	-0.300000	1.100514479053860128487941
-0.270000	-0.300000	1.101381314122325427717897
-0.250000	-0.300000	1.102144129968691821375160
-0.230000	-0.300000	1.102911768981267748301889
-0.210000	-0.300000	1.103710412124207396189490
-0.190000	-0.300000	1.104526516650689904608384
-0.170000	-0.300000	1.105333341737905650248308
-0.150000	-0.300000	1.106102375831264472694215
-0.130000	-0.300000	1.106806892908792194774037
-0.110000	-0.300000	1.107426123025748720962724
-0.090000	-0.300000	1.107943748607198131139739
-0.070000	-0.300000	1.108348060982886185144025
-0.050000	-0.300000	1.108631056418531546370332
-0.030000	-0.300000	1.108788376710913237133127
-0.010000	-0.300000	1.108818954220847752267787
0.010000	-0.300000	1.108818954220846864089367
0.030000	-0.300000	1.108788376710912348954707
0.050000	-0.300000	1.108631056418531102281122
0.070000	-0.300000	1.108348060982885741054815
0.090000	-0.300000	1.107943748607197465005925
0.110000	-0.300000	1.107426123025748498918119
0.130000	-0.300000	1.106806892908793082952457
0.150000	-0.300000	1.106102375831265138828030
0.170000	-0.300000	1.105333341737906094337518
0.190000	-0.300000	1.104526516650690348697594
0.210000	-0.300000	1.103710412124207840278700
0.230000	-0.300000	1.102911768981267970346494
0.250000	-0.300000	1.102144129968691377285950
0.270000	-0.300000	1.101381314122324317494872
0.290000	-0.300000	1.100514479053858796220311
0.310000	-0.300000	1.099299563125349266101694
0.330000	-0.300000	1.097329055430718014463309
0.350000	-0.300000	1.094069791253048817836202
0.370000	-0.300000	1.088990372359355252029900
0.390000	-0.300000	1.081728495762852793049547
0.410000	-0.300000	1.072173095536127496174572
0.430000	-0.300000	1.060407048585925382511164
0.450000	-0.300000	1.046615086941877104109722
0.470000	-0.300000	1.031107476822643587155426
0.490000	-0.300000	1.014468513754539058524529
0.510000	-0.300000	0.997612357750785827548157
0.530000	-0.300000	0.981548472558074314164855
0.550000	-0.300000	0.967048674732569057965748
0.570000	-0.300000	0.954556702310879856554493
0.590000	-0.300000	0.944281693667508248424269
0.610000	-0.300000	0.936211011485453159508552
0.630000	-0.300000	0.930087329747946389701951
0.650000	-0.300000	0.925501449592300184932014
0.670000	-0.300000	0.922004225679015521066617
0.690000	-0.300000	0.919162773486683182255774
0.710000	-0.300000	0.916637575402556969983436
0.730000	-0.300000	0.914216606190834446543647
0.750000	-0.300000	0.911770474308747691516430
0.770000	-0.300000	0.909247513515505256798122
0.790000	-0.300000	0.906654910895778320956140
0.810000	-0.300000	0.904018339723306696420480
0.830000	-0.300000	0.901393889125874703260877
0.850000	-0.300000	0.898842369443857203137327
0.870000	-0.300000	0.896427649003502802216303
0.890000	-0.300000	0.894219298731483869246972
0.910000	-0.300000	0.892274912366504802108125
0.930000	-0.300000	0.890653130983396490449877
0.950000	-0.300000	0.889396567271022231437883
0.970000	-0.300000	0.888542491546565282867221
0.990000	-0.300000	0.888113529562289616414716



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p06/momentum/outputUX.dat <==
-1.000000	-0.300000	-0.000000000000003795074881
-0.980000	-0.300000	-0.045551511108081747802867
-0.960000	-0.300000	-0.090708354596086046561787
-0.940000	-0.300000	-0.135089934964934377248369
-0.920000	-0.300000	-0.178295050614376865416588
-0.900000	-0.300000	-0.219827780959738067201314
-0.880000	-0.300000	-0.259147292237678628090691
-0.860000	-0.300000	-0.295643705558787162068768
-0.840000	-0.300000	-0.328628682178100095523376
-0.820000	-0.300000	-0.357468587697468032082782
-0.800000	-0.300000	-0.381444141928350688441895
-0.780000	-0.300000	-0.400064287583723976471362
-0.760000	-0.300000	-0.412922063290114382816398
-0.740000	-0.300000	-0.419954595781421469169459
-0.720000	-0.300000	-0.421706640192980597436900
-0.700000	-0.300000	-0.419323845113408755214124
-0.680000	-0.300000	-0.415174406978188359484960
-0.660000	-0.300000	-0.412940682557225435811432
-0.640000	-0.300000	-0.417446092032021653928098
-0.620000	-0.300000	-0.434654715937335345277148
-0.600000	-0.300000	-0.470539218706745698828087
-0.580000	-0.300000	-0.529632952366009934763724
-0.560000	-0.300000	-0.614628691949435146391068
-0.540000	-0.300000	-0.725943246398240149552805
-0.520000	-0.300000	-0.860652231203516082658211
-0.500000	-0.300000	-1.011961185782499050844763
-0.480000	-0.300000	-1.169945659466662402081738
-0.460000	-0.300000	-1.323369685839364207069480
-0.440000	-0.300000	-1.462086614688524077720899
-0.420000	-0.300000	-1.579326888282670315888367
-0.400000	-0.300000	-1.672986834858700477823845
-0.380000	-0.300000	-1.744880459878631828729567
-0.360000	-0.300000	-1.798008406916685064658168
-0.340000	-0.300000	-1.833893024313915987022483
-0.320000	-0.300000	-1.851880315573951163443667
-0.300000	-0.300000	-1.850200477504577722953627
-0.280000	-0.300000	-1.827426364973908867739283
-0.260000	-0.300000	-1.783284876257094531126768
-0.240000	-0.300000	-1.718640853862124284745505
-0.220000	-0.300000	-1.635116799305845969314532
-0.200000	-0.300000	-1.534701812961482669805946
-0.180000	-0.300000	-1.419467222523312033288789
-0.160000	-0.300000	-1.291416605210153445426613
-0.140000	-0.300000	-1.152392545690239078481909
-0.120000	-0.300000	-1.004085177906338666176111
-0.100000	-0.300000	-0.848059346165840444164985
-0.080000	-0.300000	-0.685759205841045327289862
-0.060000	-0.300000	-0.518544435327467967411508
-0.040000	-0.300000	-0.347698555560874866809939
-0.020000	-0.300000	-0.174461441224671331973184
-0.000000	-0.300000	0.000000000000004115516764
0.020000	-0.300000	0.174461441224667918037383
0.040000	-0.300000	0.347698555560879085657433
0.060000	-0.300000	0.518544435327463193452502
0.080000	-0.300000	0.685759205841041996620788
0.100000	-0.300000	0.848059346165840666209590
0.120000	-0.300000	1.004085177906340886622161
0.140000	-0.300000	1.152392545690240632794143
0.160000	-0.300000	1.291416605210144563642416
0.180000	-0.300000	1.419467222523306704218271
0.200000	-0.300000	1.534701812961481781627526
0.220000	-0.300000	1.635116799305839085931780
0.240000	-0.300000	1.718640853862117401362752
0.260000	-0.300000	1.783284876257094309082163
0.280000	-0.300000	1.827426364973903538668765
0.300000	-0.300000	1.850200477504575724552183
0.320000	-0.300000	1.851880315573944502105519
0.340000	-0.300000	1.833893024313914210665644
0.360000	-0.300000	1.798008406916688617371847
0.380000	-0.300000	1.744880459878633383041802
0.400000	-0.300000	1.672986834858709359608042
0.420000	-0.300000	1.579326888282675867003491
0.440000	-0.300000	1.462086614688514973892097
0.460000	-0.300000	1.323369685839355991419097
0.480000	-0.300000	1.169945659466656850966615
0.500000	-0.300000	1.011961185782491723372800
0.520000	-0.300000	0.860652231203516748792026
0.540000	-0.300000	0.725943246398241592842737
0.560000	-0.300000	0.614628691949443917152962
0.580000	-0.300000	0.529632952366018150414106
0.600000	-0.300000	0.470539218706752138121630
0.620000	-0.300000	0.434654715937341673548389
0.640000	-0.300000	0.417446092032022542106517
0.660000	-0.300000	0.412940682557235760885561
0.680000	-0.300000	0.415174406978190746464463
0.700000	-0.300000	0.419323845113405035966991
0.720000	-0.300000	0.421706640192965387381463
0.740000	-0.300000	0.419954595781426742728826
0.760000	-0.300000	0.412922063290121710288361
0.780000	-0.300000	0.400064287583727751229645
0.800000	-0.300000	0.381444141928349134129661
0.820000	-0.300000	0.357468587697466200214791
0.840000	-0.300000	0.328628682178100095523376
0.860000	-0.300000	0.295643705558782610154367
0.880000	-0.300000	0.259147292237682291826673
0.900000	-0.300000	0.219827780959747892675082
0.920000	-0.300000	0.178295050614375005793022
0.940000	-0.300000	0.135089934964937402606111
0.960000	-0.300000	0.090708354596087281684902
0.980000	-0.300000	0.045551511108071991718038
1.000000	-0.300000	-0.000000000000003795074881



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p06/momentum/outputVX.dat <==
-0.999000	-0.003000	-0.003412260585504606029417
-0.997000	-0.003000	-0.009124336750261608300350
-0.995000	-0.003000	-0.014834869582743798188673
-0.993000	-0.003000	-0.020542998937593003050406
-0.991000	-0.003000	-0.026247864989695612880638
-0.989000	-0.003000	-0.031948608270944256481982
-0.987000	-0.003000	-0.037644369707629056487352
-0.985000	-0.003000	-0.043334290658767586623679
-0.983000	-0.003000	-0.049017512955657080442329
-0.981000	-0.003000	-0.054693178942955902877010
-0.979000	-0.003000	-0.060360431521576794755557
-0.977000	-0.003000	-0.066018414193689367586160
-0.975000	-0.003000	-0.071666271110119902920665
-0.973000	-0.003000	-0.077303147120429502314742
-0.971000	-0.003000	-0.082928187825966170887426
-0.969000	-0.003000	-0.088540539636172893578347
-0.967000	-0.003000	-0.094139349828417873133901
-0.965000	-0.003000	-0.099723766611632902456819
-0.963000	-0.003000	-0.105292939194017456938646
-0.961000	-0.003000	-0.110846017855055503642525
-0.959000	-0.003000	-0.116382154022077646815525
-0.957000	-0.003000	-0.121900500351593929493355
-0.955000	-0.003000	-0.127400210815575370970620
-0.953000	-0.003000	-0.132880440792865622823271
-0.951000	-0.003000	-0.138340347165854138378194
-0.949000	-0.003000	-0.143779088422525430646104
-0.947000	-0.003000	-0.149195824763971196524892
-0.945000	-0.003000	-0.154589718217408578215810
-0.943000	-0.003000	-0.159959932754731359860756
-0.941000	-0.003000	-0.165305634416592794888601
-0.939000	-0.003000	-0.170625991441996249786683
-0.937000	-0.003000	-0.175920174403333878787592
-0.935000	-0.003000	-0.181187356346809130824838
-0.933000	-0.003000	-0.186426712938160599186688
-0.931000	-0.003000	-0.191637422613589319952965
-0.929000	-0.003000	-0.196818666735778025067560
-0.927000	-0.003000	-0.201969629754894963724610
-0.925000	-0.003000	-0.207089499374447233437380
-0.923000	-0.003000	-0.212177466721864993459690
-0.921000	-0.003000	-0.217232726523664904094701
-0.919000	-0.003000	-0.222254477285063700708889
-0.917000	-0.003000	-0.227241921473887442672890
-0.915000	-0.003000	-0.232194265708611041754139
-0.913000	-0.003000	-0.237110720950358372371980
-0.911000	-0.003000	-0.241990502698686993365840
-0.909000	-0.003000	-0.246832831190956558664595
-0.907000	-0.003000	-0.251636931605074221085516
-0.905000	-0.003000	-0.256402034265398481860387
-0.903000	-0.003000	-0.261127374851558957669084
-0.901000	-0.003000	-0.265812194609951979451523
-0.899000	-0.003000	-0.270455740567637992199934
-0.897000	-0.003000	-0.275057265748366863711283
-0.895000	-0.003000	-0.279616029390446774183232
-0.893000	-0.003000	-0.284131297166163532263994
-0.891000	-0.003000	-0.288602341402424633631796
-0.889000	-0.003000	-0.293028441302336684071150
-0.887000	-0.003000	-0.297408883167391113744316
-0.885000	-0.003000	-0.301742960619927225174308
-0.883000	-0.003000	-0.306029974825565986851217
-0.881000	-0.003000	-0.310269234715278341418809
-0.879000	-0.003000	-0.314460057206768617277248
-0.877000	-0.003000	-0.318601767424862070132718
-0.875000	-0.003000	-0.322693698920578364575107
-0.873000	-0.003000	-0.326735193888593511424290
-0.871000	-0.003000	-0.330725603382779842487338
-0.869000	-0.003000	-0.334664287529554571598567
-0.867000	-0.003000	-0.338550615738748617022935
-0.865000	-0.003000	-0.342383966911749937356291
-0.863000	-0.003000	-0.346163729646669249273572
-0.861000	-0.003000	-0.349889302440311966702069
-0.859000	-0.003000	-0.353560093886750748115588
-0.857000	-0.003000	-0.357175522872335171609137
-0.855000	-0.003000	-0.360735018766981274662697
-0.853000	-0.003000	-0.364238021611661133558613
-0.851000	-0.003000	-0.367683982301997280828232
-0.849000	-0.003000	-0.371072362767962737883920
-0.847000	-0.003000	-0.374402636149718248681495
-0.845000	-0.003000	-0.377674286969665373714378
-0.843000	-0.003000	-0.380886811300885530506832
-0.841000	-0.003000	-0.384039716932169761243188
-0.839000	-0.003000	-0.387132523529954253316276
-0.837000	-0.003000	-0.390164762797556186058046
-0.835000	-0.003000	-0.393135978632219162953731
-0.833000	-0.003000	-0.396045727280611659093523
-0.831000	-0.003000	-0.398893577493578510573258
-0.829000	-0.003000	-0.401679110681106010805053
-0.827000	-0.003000	-0.404401921068651859503262
-0.825000	-0.003000	-0.407061615856217640097015
-0.823000	-0.003000	-0.409657815381710477264932
-0.821000	-0.003000	-0.412190153290383720641188
-0.819000	-0.003000	-0.414658276712377593664627
-0.817000	-0.003000	-0.417061846450642481620719
-0.815000	-0.003000	-0.419400537181801258412861
-0.813000	-0.003000	-0.421674037672859769454448
-0.811000	-0.003000	-0.423882051017050787145024
-0.809000	-0.003000	-0.426024294892480004381952
-0.807000	-0.003000	-0.428100501847692826995484
-0.805000	-0.003000	-0.430110419618707384703526
-0.803000	-0.003000	-0.432053811482502103658021
-0.801000	-0.003000	-0.433930456652380280857528
-0.799000	-0.003000	-0.435740150721062313721177
-0.797000	-0.003000	-0.437482706157791723100559
-0.795000	-0.003000	-0.439157952866180645301597
-0.793000	-0.003000	-0.440765738809886065130428
-0.791000	-0.003000	-0.442305930713586037406060
-0.789000	-0.003000	-0.443778414847026736467228
-0.787000	-0.003000	-0.445183097900176794059490
-0.785000	-0.003000	-0.446519907957967032707813
-0.783000	-0.003000	-0.447788795583591303639537
-0.781000	-0.003000	-0.448989735019886204714368
-0.779000	-0.003000	-0.450122725518411204159719
-0.777000	-0.003000	-0.451187792805042398036619
-0.775000	-0.003000	-0.452184990689389054718816
-0.773000	-0.003000	-0.453114402824317252793662
-0.771000	-0.003000	-0.453976144622166288833398
-0.769000	-0.003000	-0.454770362255805471463077
-0.767000	-0.003000	-0.455497238431382733825359
-0.765000	-0.003000	-0.456157001452467958380055
-0.763000	-0.003000	-0.456749917836953123195798
-0.761000	-0.003000	-0.457276296515479518944858
-0.759000	-0.003000	-0.457736493395335841682936
-0.757000	-0.003000	-0.458130914467835603787194
-0.755000	-0.003000	-0.458460019150958686395825
-0.753000	-0.003000	-0.458724323804976463758720
-0.751000	-0.003000	-0.458924405415570557664751
-0.749000	-0.003000	-0.459060905433872790126770
-0.747000	-0.003000	-0.459134533760216290154688
-0.745000	-0.003000	-0.459146072856004561213439
-0.743000	-0.003000	-0.459096381965752586840068
-0.741000	-0.003000	-0.458986401428848556083295
-0.739000	-0.003000	-0.458817157057973989964239
-0.737000	-0.003000	-0.458589764558497148261296
-0.735000	-0.003000	-0.458305433960699559747809
-0.733000	-0.003000	-0.457965474034388142499097
-0.731000	-0.003000	-0.457571296653399239851012
-0.729000	-0.003000	-0.457124421075750186904685
-0.727000	-0.003000	-0.456626478103721311629926
-0.725000	-0.003000	-0.456079214087047879466752
-0.723000	-0.003000	-0.455484494731702160841280
-0.721000	-0.003000	-0.454844308676383868306203
-0.719000	-0.003000	-0.454160770798974267048465
-0.717000	-0.003000	-0.453436125215738394800269
-0.715000	-0.003000	-0.452672747937086894509662
-0.713000	-0.003000	-0.451873149145148533811778
-0.711000	-0.003000	-0.451039975060374687121367
-0.709000	-0.003000	-0.450176009366808405065541
-0.707000	-0.003000	-0.449284174168459227161065
-0.705000	-0.003000	-0.448367530452527418560749
-0.703000	-0.003000	-0.447429278038903310843466
-0.701000	-0.003000	-0.446472754999345466941918
-0.699000	-0.003000	-0.445501436534120776045143
-0.697000	-0.003000	-0.444518933298483132077195
-0.695000	-0.003000	-0.443528989176192489640727
-0.693000	-0.003000	-0.442535478502259160826782
-0.691000	-0.003000	-0.441542402742144290961335
-0.689000	-0.003000	-0.440553886639752589893249
-0.687000	-0.003000	-0.439574173851551008862515
-0.685000	-0.003000	-0.438607622089051407687776
-0.683000	-0.003000	-0.437658697796602158547330
-0.681000	-0.003000	-0.436731970395851321065095
-0.679000	-0.003000	-0.435832106132380769913937
-0.677000	-0.003000	-0.434963861563750497918335
-0.675000	-0.003000	-0.434132076731540417213751
-0.673000	-0.003000	-0.433341668062834861618882
-0.671000	-0.003000	-0.432597621049036540341604
-0.669000	-0.003000	-0.431904982751739996427176
-0.667000	-0.003000	-0.431268854186735939304498
-0.665000	-0.003000	-0.430694382638035277999222
-0.663000	-0.003000	-0.430186753953952061291233
-0.661000	-0.003000	-0.429751184876926872746594
-0.659000	-0.003000	-0.429392915457789292599244
-0.657000	-0.003000	-0.429117201603604780935086
-0.655000	-0.003000	-0.428929307806106441258720
-0.653000	-0.003000	-0.428834500095074677705753
-0.651000	-0.003000	-0.428838039257866621145610
-0.649000	-0.003000	-0.428945174362684089608422
-0.647000	-0.003000	-0.429161136619291727622993
-0.645000	-0.003000	-0.429491133606724362348217
-0.643000	-0.003000	-0.429940343893381260453879
-0.641000	-0.003000	-0.430513912071079030141618
-0.639000	-0.003000	-0.431216944221533171610616
-0.637000	-0.003000	-0.432054503832349667824531
-0.635000	-0.003000	-0.433031608181364657816914
-0.633000	-0.003000	-0.434153225215703042483284
-0.631000	-0.003000	-0.435424270969594850999584
-0.629000	-0.003000	-0.436849607618124580188379
-0.627000	-0.003000	-0.438434041367950166900869
-0.625000	-0.003000	-0.440182307253388249712600
-0.623000	-0.003000	-0.442099060391335951791802
-0.621000	-0.003000	-0.444188905349416462975398
-0.619000	-0.003000	-0.446456388781807600452112
-0.617000	-0.003000	-0.448905994079777104222018
-0.615000	-0.003000	-0.451542140569408556594055
-0.613000	-0.003000	-0.454369182455824083266549
-0.611000	-0.003000	-0.457391407641602243394630
-0.609000	-0.003000	-0.460613036478720871969017
-0.607000	-0.003000	-0.464038220459780326176968
-0.605000	-0.003000	-0.467671040829855777509749
-0.603000	-0.003000	-0.471515507070965123048722
-0.601000	-0.003000	-0.475575555189212073603500
-0.599000	-0.003000	-0.479855045724795370443161
-0.597000	-0.003000	-0.484357761404978992558767
-0.595000	-0.003000	-0.489087404366795208687790
-0.593000	-0.003000	-0.494047592886122044486541
-0.591000	-0.003000	-0.499241857560141999439196
-0.589000	-0.003000	-0.504673636899537259026260
-0.587000	-0.003000	-0.510346272294650793455162
-0.585000	-0.003000	-0.516263002326385667117847
-0.583000	-0.003000	-0.522426956398235220468962
-0.581000	-0.003000	-0.528841147671064715218847
-0.579000	-0.003000	-0.535508465287597990034385
-0.577000	-0.003000	-0.542431665879012925302050
-0.575000	-0.003000	-0.549613364351924094108881
-0.573000	-0.003000	-0.557056023960300628061759
-0.571000	-0.003000	-0.564761945673472376405755
-0.569000	-0.003000	-0.572733256858323547255907
-0.567000	-0.003000	-0.580971899301024441442109
-0.565000	-0.003000	-0.589479616601170652856467
-0.563000	-0.003000	-0.598257940978937363674106
-0.561000	-0.003000	-0.607308179543838200231676
-0.559000	-0.003000	-0.616631400081806835267173
-0.557000	-0.003000	-0.626228416425635647790671
-0.555000	-0.003000	-0.636099773482199482010913
-0.553000	-0.003000	-0.646245731998312811228402
-0.551000	-0.003000	-0.656666253155549828335324
-0.549000	-0.003000	-0.667360983092652126913435
-0.547000	-0.003000	-0.678329237462268030967039
-0.545000	-0.003000	-0.689569986136631674078501
-0.543000	-0.003000	-0.701081838184136052483098
-0.541000	-0.003000	-0.712863027245625002770169
-0.539000	-0.003000	-0.724911397445349492407729
-0.537000	-0.003000	-0.737224389976851801620228
-0.535000	-0.003000	-0.749799030508271235895279
-0.533000	-0.003000	-0.762631917554743909981596
-0.531000	-0.003000	-0.775719211967339172808522
-0.529000	-0.003000	-0.789056627688325962211024
-0.527000	-0.003000	-0.802639423921272299189411
-0.525000	-0.003000	-0.816462398861420801665645
-0.523000	-0.003000	-0.830519885126861701074574
-0.521000	-0.003000	-0.844805747024111597376361
-0.519000	-0.003000	-0.859313379772720264959673
-0.517000	-0.003000	-0.874035710802419152365417
-0.515000	-0.003000	-0.888965203223107125474201
-0.513000	-0.003000	-0.904093861552620614574494
-0.511000	-0.003000	-0.919413239769865886508171
-0.509000	-0.003000	-0.934914451741591268074671
-0.507000	-0.003000	-0.950588184050047191320232
-0.505000	-0.003000	-0.966424711226220090054539
-0.503000	-0.003000	-0.982413913369545310771969
-0.501000	-0.003000	-0.998545296110274316347954
-0.499000	-0.003000	-1.014808012845431539616925
-0.497000	-0.003000	-1.031190889153957623847191
-0.495000	-0.003000	-1.047682449271520432887428
-0.493000	-0.003000	-1.064270944481204406173447
-0.491000	-0.003000	-1.080944383253238605391289
-0.489000	-0.003000	-1.097690562945475178935339
-0.487000	-0.003000	-1.114497102857064714243052
-0.485000	-0.003000	-1.131351478410980604394354
-0.483000	-0.003000	-1.148241056227036427372923
-0.481000	-0.003000	-1.165153129836203227398528
-0.479000	-0.003000	-1.182074955779575331504816
-0.477000	-0.003000	-1.198993789831273693025082
-0.475000	-0.003000	-1.215896923084209824139634
-0.473000	-0.003000	-1.232771717640703368346067
-0.471000	-0.003000	-1.249605641656671650707722
-0.469000	-0.003000	-1.266386303498039600512470
-0.467000	-0.003000	-1.283101484781083767572341
-0.465000	-0.003000	-1.299739172084382055061269
-0.463000	-0.003000	-1.316287587138385228868742
-0.461000	-0.003000	-1.332735215319121868660091
-0.459000	-0.003000	-1.349070832294592126032740
-0.457000	-0.003000	-1.365283528695759640569918
-0.455000	-0.003000	-1.381362732707988039138058
-0.453000	-0.003000	-1.397298230503062343998977
-0.451000	-0.003000	-1.413080184456002807991126
-0.449000	-0.003000	-1.428699149114249333791804
-0.447000	-0.003000	-1.444146084909316618549724
-0.445000	-0.003000	-1.459412369622152372272694
-0.443000	-0.003000	-1.474489807632976434703664
-0.441000	-0.003000	-1.489370637004184372287341
-0.439000	-0.003000	-1.504047534460832391545182
-0.437000	-0.003000	-1.518513618347100191385834
-0.435000	-0.003000	-1.532762449649102798332478
-0.433000	-0.003000	-1.546788031184361589254195
-0.431000	-0.003000	-1.560584805066249636240627
-0.429000	-0.003000	-1.574147648557968404148255
-0.427000	-0.003000	-1.587471868435035071698280
-0.425000	-0.003000	-1.600553193978058397206610
-0.423000	-0.003000	-1.613387768718823167546361
-0.421000	-0.003000	-1.625972141062456355342647
-0.419000	-0.003000	-1.638303253906910228465676
-0.417000	-0.003000	-1.650378433378074438664385
-0.415000	-0.003000	-1.662195376794815881993372
-0.413000	-0.003000	-1.673752139973163410857637
-0.411000	-0.003000	-1.685047123972775118261325
-0.409000	-0.003000	-1.696079061381991825996352
-0.407000	-0.003000	-1.706847002230261312050175
-0.405000	-0.003000	-1.717350299608690233910124
-0.403000	-0.003000	-1.727588595071163357630439
-0.401000	-0.003000	-1.737561803879949851037168
-0.399000	-0.003000	-1.747270100151212535166678
-0.397000	-0.003000	-1.756713901947582590068464
-0.395000	-0.003000	-1.765893856356887781089426
-0.393000	-0.003000	-1.774810824588656021916222
-0.391000	-0.003000	-1.783465867113058322956931
-0.389000	-0.003000	-1.791860228860659987049075
-0.387000	-0.003000	-1.799995324495934356789917
-0.385000	-0.003000	-1.807872723772747880488510
-0.383000	-0.003000	-1.815494136976358419133248
-0.381000	-0.003000	-1.822861400453695601697746
-0.379000	-0.003000	-1.829976462231854394957509
-0.377000	-0.003000	-1.836841367724038942554898
-0.375000	-0.003000	-1.843458245522453298193000
-0.373000	-0.003000	-1.849829293279017683460097
-0.371000	-0.003000	-1.855956763677149456981397
-0.369000	-0.003000	-1.861842950501285454123490
-0.367000	-0.003000	-1.867490174815257697460424
-0.365000	-0.003000	-1.872900771265864738879259
-0.363000	-0.003000	-1.878077074534143742212677
-0.361000	-0.003000	-1.883021405963667183058874
-0.359000	-0.003000	-1.887736060402537496827335
-0.357000	-0.003000	-1.892223293303486597594087
-0.355000	-0.003000	-1.896485308134440161964562
-0.353000	-0.003000	-1.900524244159750963945044
-0.351000	-0.003000	-1.904342164659928560155322
-0.349000	-0.003000	-1.907941045664749868393528
-0.347000	-0.003000	-1.911322765280899504958256
-0.345000	-0.003000	-1.914489093700499910966073
-0.343000	-0.003000	-1.917441683980744215887171
-0.341000	-0.003000	-1.920182063687248641414840
-0.339000	-0.003000	-1.922711627494296360296744
-0.337000	-0.003000	-1.925031630833904605637485
-0.335000	-0.003000	-1.927143184682559962084270
-0.333000	-0.003000	-1.929047251569710130780777
-0.331000	-0.003000	-1.930744642886578210649873
-0.329000	-0.003000	-1.932236017569282537920117
-0.327000	-0.003000	-1.933521882241660883039458
-0.325000	-0.003000	-1.934602592478755322957795
-0.323000	-0.003000	-1.935478349750199500434178
-0.321000	-0.003000	-1.936149208426125811755014
-0.319000	-0.003000	-1.936615099655069283102193
-0.317000	-0.003000	-1.936875827255610138522002
-0.315000	-0.003000	-1.936931068721226445461525
-0.313000	-0.003000	-1.936780385571341467354500
-0.311000	-0.003000	-1.936423236991763330294702
-0.309000	-0.003000	-1.935858993239145231513021
-0.307000	-0.003000	-1.935086948652496641187781
-0.305000	-0.003000	-1.934106335224946571216265
-0.303000	-0.003000	-1.932916336935045498179875
-0.301000	-0.003000	-1.931516104552767121305124
-0.299000	-0.003000	-1.929904770687045578725360
-0.297000	-0.003000	-1.928081464910228692843930
-0.295000	-0.003000	-1.926045328785573662599973
-0.293000	-0.003000	-1.923795530619680560491247
-0.291000	-0.003000	-1.921331279770503108750290
-0.289000	-0.003000	-1.918651840351727422273598
-0.287000	-0.003000	-1.915756544186531407092389
-0.285000	-0.003000	-1.912644802878590510886170
-0.283000	-0.003000	-1.909316118885147517403311
-0.281000	-0.003000	-1.905770095495446403432993
-0.279000	-0.003000	-1.902006445637394183023616
-0.277000	-0.003000	-1.898024999455541816928417
-0.275000	-0.003000	-1.893825710623832536683153
-0.273000	-0.003000	-1.889408661376670073295259
-0.271000	-0.003000	-1.884774066261182268178231
-0.269000	-0.003000	-1.879922274631762757479692
-0.267000	-0.003000	-1.874853771924837486650972
-0.265000	-0.003000	-1.869569179766847888402026
-0.263000	-0.003000	-1.864069254981592704822901
-0.261000	-0.003000	-1.858354887574268365924013
-0.259000	-0.003000	-1.852427097778416964501957
-0.257000	-0.003000	-1.846287032258864924116892
-0.255000	-0.003000	-1.839935959568371748318327
-0.253000	-0.003000	-1.833375264958385875146973
-0.251000	-0.003000	-1.826606444644975679736376
-0.249000	-0.003000	-1.819631099629980708343169
-0.247000	-0.003000	-1.812450929174814984179420
-0.245000	-0.003000	-1.805067724020368968851358
-0.243000	-0.003000	-1.797483359441339301199037
-0.241000	-0.003000	-1.789699788217242959476039
-0.239000	-0.003000	-1.781719033595634105182626
-0.237000	-0.003000	-1.773543182315698185647079
-0.235000	-0.003000	-1.765174377752896539561789
-0.233000	-0.003000	-1.756614813237579397764421
-0.231000	-0.003000	-1.747866725592772896291649
-0.229000	-0.003000	-1.738932388928920325099625
-0.227000	-0.003000	-1.729814108726046129049791
-0.225000	-0.003000	-1.720514216227020165561612
-0.223000	-0.003000	-1.711035063159226599083240
-0.221000	-0.003000	-1.701379016796087606522292
-0.219000	-0.003000	-1.691548455364570768821864
-0.217000	-0.003000	-1.681545763800104120733181
-0.215000	-0.003000	-1.671373329846203237281088
-0.213000	-0.003000	-1.661033540492501181518037
-0.211000	-0.003000	-1.650528778741939817109596
-0.209000	-0.003000	-1.639861420695323479534977
-0.207000	-0.003000	-1.629033832939532855377252
-0.205000	-0.003000	-1.618048370224154153262930
-0.203000	-0.003000	-1.606907373410179307171575
-0.201000	-0.003000	-1.595613167673747501140724
-0.199000	-0.003000	-1.584168060947475753508229
-0.197000	-0.003000	-1.572574342581855022515924
-0.195000	-0.003000	-1.560834282209338175206881
-0.193000	-0.003000	-1.548950128794091662953747
-0.191000	-0.003000	-1.536924109850921871256446
-0.189000	-0.003000	-1.524758430817541032809004
-0.187000	-0.003000	-1.512455274565102536499239
-0.185000	-0.003000	-1.500016801032786561975740
-0.183000	-0.003000	-1.487445146973059406647621
-0.181000	-0.003000	-1.474742425795209532779495
-0.179000	-0.003000	-1.461910727495646211693270
-0.177000	-0.003000	-1.448952118664344146381495
-0.175000	-0.003000	-1.435868642557790675340357
-0.173000	-0.003000	-1.422662319229597960301703
-0.171000	-0.003000	-1.409335145710775005767346
-0.169000	-0.003000	-1.395889096232490134141813
-0.167000	-0.003000	-1.382326122484871300244436
-0.165000	-0.003000	-1.368648153906078634989285
-0.163000	-0.003000	-1.354857097996529313732594
-0.161000	-0.003000	-1.340954840653778123993334
-0.159000	-0.003000	-1.326943246524047603784879
-0.157000	-0.003000	-1.312824159366941634274895
-0.155000	-0.003000	-1.298599402430296256838460
-0.153000	-0.003000	-1.284270778832526938018077
-0.151000	-0.003000	-1.269840071950215198981482
-0.149000	-0.003000	-1.255309045808954859779760
-0.147000	-0.003000	-1.240679445475809661303401
-0.145000	-0.003000	-1.225952997451970283293576
-0.143000	-0.003000	-1.211131410064391733527600
-0.141000	-0.003000	-1.196216373855439885076635
-0.139000	-0.003000	-1.181209561969706944850600
-0.137000	-0.003000	-1.166112630537308847422651
-0.135000	-0.003000	-1.150927219053118566449712
-0.133000	-0.003000	-1.135654950751498137861972
-0.131000	-0.003000	-1.120297432976169016427548
-0.129000	-0.003000	-1.104856257544969855288741
-0.127000	-0.003000	-1.089333001109277443418932
-0.125000	-0.003000	-1.073729225507974449627113
-0.123000	-0.003000	-1.058046478115866051439298
-0.121000	-0.003000	-1.042286292186491492017808
-0.119000	-0.003000	-1.026450187189305918167292
-0.117000	-0.003000	-1.010539669141280239017533
-0.115000	-0.003000	-0.994556230932913787334826
-0.113000	-0.003000	-0.978501352648737054984451
-0.111000	-0.003000	-0.962376501882380330776812
-0.109000	-0.003000	-0.946183134046281848483773
-0.107000	-0.003000	-0.929922692676115603127585
-0.105000	-0.003000	-0.913596609730073616617574
-0.103000	-0.003000	-0.897206305883091692621178
-0.101000	-0.003000	-0.880753190816120579142989
-0.099000	-0.003000	-0.864238663500570325481931
-0.097000	-0.003000	-0.847664112478043962894958
-0.095000	-0.003000	-0.831030916135479635897809
-0.093000	-0.003000	-0.814340442975809430947720
-0.091000	-0.003000	-0.797594051884262800200531
-0.089000	-0.003000	-0.780793092390435594651876
-0.087000	-0.003000	-0.763938904926231732162023
-0.085000	-0.003000	-0.747032821079803177610756
-0.083000	-0.003000	-0.730076163845611469938035
-0.081000	-0.003000	-0.713070247870694284841875
-0.079000	-0.003000	-0.696016379697285136884943
-0.077000	-0.003000	-0.678915858001878924632422
-0.075000	-0.003000	-0.661769973830854563168202
-0.073000	-0.003000	-0.644580010832772831719240
-0.071000	-0.003000	-0.627347245487438809341540
-0.069000	-0.003000	-0.610072947331844139817747
-0.067000	-0.003000	-0.592758379183089267883133
-0.065000	-0.003000	-0.575404797358388342409796
-0.063000	-0.003000	-0.558013451892259926268025
-0.061000	-0.003000	-0.540585586750990887416890
-0.059000	-0.003000	-0.523122440044488490329400
-0.057000	-0.003000	-0.505625244235589521579755
-0.055000	-0.003000	-0.488095226346930033400895
-0.053000	-0.003000	-0.470533608165497663211596
-0.051000	-0.003000	-0.452941606444909661277620
-0.049000	-0.003000	-0.435320433105539250639993
-0.047000	-0.003000	-0.417671295432561984206643
-0.045000	-0.003000	-0.399995396272001868531731
-0.043000	-0.003000	-0.382293934224901599261415
-0.041000	-0.003000	-0.364568103839657764453364
-0.039000	-0.003000	-0.346819095802621601976057
-0.037000	-0.003000	-0.329048097127049410381971
-0.035000	-0.003000	-0.311256291340482660334743
-0.033000	-0.003000	-0.293444858670639130426849
-0.031000	-0.003000	-0.275614976229887620462478
-0.029000	-0.003000	-0.257767818198396392315175
-0.027000	-0.003000	-0.239904556006020092118192
-0.025000	-0.003000	-0.222026358512999844041502
-0.023000	-0.003000	-0.204134392189582847265683
-0.021000	-0.003000	-0.186229821294604136472373
-0.019000	-0.003000	-0.168313808053102059725248
-0.017000	-0.003000	-0.150387512833083020202807
-0.015000	-0.003000	-0.132452094321459351577985
-0.013000	-0.003000	-0.114508709699260941006216
-0.011000	-0.003000	-0.096558514816195872842997
-0.009000	-0.003000	-0.078602664364622654158410
-0.007000	-0.003000	-0.060642312052994321036614
-0.005000	-0.003000	-0.042678610778871806097357
-0.003000	-0.003000	-0.024712712801570935888806
-0.001000	-0.003000	-0.006745769914498666447455
0.001000	-0.003000	0.011221066382746641698631
0.003000	-0.003000	0.029186644712426858261356
0.005000	-0.003000	0.047149813646801340405457
0.007000	-0.003000	0.065109421536293038412779
0.009000	-0.003000	0.083064316337595242578651
0.011000	-0.003000	0.101013345441662155677065
0.013000	-0.003000	0.118955355501503309834099
0.015000	-0.003000	0.136889192259719322253275
0.017000	-0.003000	0.154813700375706214673599
0.019000	-0.003000	0.172727723252454445912463
0.021000	-0.003000	0.190630102862864941881682
0.023000	-0.003000	0.208519679575538435800652
0.025000	-0.003000	0.226395291979940321835940
0.027000	-0.003000	0.244255776710861016720600
0.029000	-0.003000	0.262099968272131111923784
0.031000	-0.003000	0.279926698859505385108548
0.033000	-0.003000	0.297734798182632598440023
0.035000	-0.003000	0.315523093286045053229572
0.037000	-0.003000	0.333290408369095791929482
0.039000	-0.003000	0.351035564604769978469534
0.041000	-0.003000	0.368757379957285025273706
0.043000	-0.003000	0.386454668998406913882349
0.045000	-0.003000	0.404126242722426198827890
0.047000	-0.003000	0.421770908359681229171656
0.049000	-0.003000	0.439387469188574630862831
0.051000	-0.003000	0.456974724346005278796667
0.053000	-0.003000	0.474531468636106734670932
0.055000	-0.003000	0.492056492337253403857034
0.057000	-0.003000	0.509548581007218226446298
0.059000	-0.003000	0.527006515286410182064003
0.061000	-0.003000	0.544429070699119499465723
0.063000	-0.003000	0.561815017452663600927565
0.065000	-0.003000	0.579163120234364003913186
0.067000	-0.003000	0.596472138006259533504760
0.069000	-0.003000	0.613740823797465084865621
0.071000	-0.003000	0.630967924494085119491160
0.073000	-0.003000	0.648152180626605733948509
0.075000	-0.003000	0.665292326154654278802525
0.077000	-0.003000	0.682387088249041373622106
0.079000	-0.003000	0.699435187070976183143500
0.081000	-0.003000	0.716435335548388563253752
0.083000	-0.003000	0.733386239149229512968020
0.085000	-0.003000	0.750286595651656007532893
0.087000	-0.003000	0.767135094911025716690745
0.089000	-0.003000	0.783930418623557279111935
0.091000	-0.003000	0.800671240086583302364431
0.093000	-0.003000	0.817356223955292060523448
0.095000	-0.003000	0.833984025995830324795577
0.097000	-0.003000	0.850553292834679286471555
0.099000	-0.003000	0.867062661704193105016714
0.101000	-0.003000	0.883510760184193388866447
0.103000	-0.003000	0.899896205939506033111286
0.105000	-0.003000	0.916217606453336941285670
0.107000	-0.003000	0.932473558756389486745775
0.109000	-0.003000	0.948662649151603698527424
0.111000	-0.003000	0.964783452934419361035623
0.113000	-0.003000	0.980834534108482203329515
0.115000	-0.003000	0.996814445096667833823290
0.117000	-0.003000	1.012721726447351588973333
0.119000	-0.003000	1.028554906535835922198885
0.121000	-0.003000	1.044312501260882486420201
0.123000	-0.003000	1.059993013736254097167944
0.125000	-0.003000	1.075594933977225942101086
0.127000	-0.003000	1.091116738582076139962851
0.129000	-0.003000	1.106556890408486371057961
0.131000	-0.003000	1.121913838244924743747788
0.133000	-0.003000	1.137186016477018890569184
0.135000	-0.003000	1.152371844749021212450657
0.137000	-0.003000	1.167469727620513486598952
0.139000	-0.003000	1.182478054218496943406080
0.141000	-0.003000	1.197395197885154694006360
0.143000	-0.003000	1.212219515821576942826709
0.145000	-0.003000	1.226949348727857991292467
0.147000	-0.003000	1.241583020440083062752024
0.149000	-0.003000	1.256118837564830226227741
0.151000	-0.003000	1.270555089111915059163493
0.153000	-0.003000	1.284890046126299090190059
0.155000	-0.003000	1.299121961320279572404957
0.157000	-0.003000	1.313249068707202038552850
0.159000	-0.003000	1.327269583238221084542374
0.161000	-0.003000	1.341181700443908608733068
0.163000	-0.003000	1.354983596082746100108807
0.165000	-0.003000	1.368673425798877296699629
0.167000	-0.003000	1.382249324791910982668242
0.169000	-0.003000	1.395709407501885657154617
0.171000	-0.003000	1.409051767313003633574908
0.173000	-0.003000	1.422274476280197319510989
0.175000	-0.003000	1.435375584883136657055047
0.177000	-0.003000	1.448353121812884003460908
0.179000	-0.003000	1.461205093796949627815707
0.181000	-0.003000	1.473929485469229527794255
0.183000	-0.003000	1.486524259291982286157463
0.185000	-0.003000	1.498987355537754417866836
0.187000	-0.003000	1.511316692339921718968299
0.189000	-0.003000	1.523510165821325257340391
0.191000	-0.003000	1.535565650311314422893361
0.193000	-0.003000	1.547480998662308815383426
0.195000	-0.003000	1.559254042677833851371361
0.197000	-0.003000	1.570882593664775006558898
0.199000	-0.003000	1.582364443123384090128525
0.201000	-0.003000	1.593697363589252846693967
0.203000	-0.003000	1.604879109642116663536626
0.205000	-0.003000	1.615907419096840103023283
0.207000	-0.003000	1.626780014392363415964837
0.209000	-0.003000	1.637494604194575265054823
0.211000	-0.003000	1.648048885229097981763857
0.213000	-0.003000	1.658440544359755630665632
0.215000	-0.003000	1.668667260928017315180227
0.217000	-0.003000	1.678726709367867497846305
0.219000	-0.003000	1.688616562109459318108406
0.221000	-0.003000	1.698334492783341032051680
0.223000	-0.003000	1.707878179735093926439049
0.225000	-0.003000	1.717245309857856838675616
0.227000	-0.003000	1.726433582747326944684119
0.229000	-0.003000	1.735440715180443183029979
0.231000	-0.003000	1.744264445915128414199557
0.233000	-0.003000	1.752902540804091247039764
0.235000	-0.003000	1.761352798210799042166741
0.237000	-0.003000	1.769613054710404531633117
0.239000	-0.003000	1.777681191052626896720312
0.241000	-0.003000	1.785555138357420634775963
0.243000	-0.003000	1.793232884507746538460538
0.245000	-0.003000	1.800712480697076678382018
0.247000	-0.003000	1.807992048082385672103101
0.249000	-0.003000	1.815069784486493587039035
0.251000	-0.003000	1.821943971086922742230740
0.253000	-0.003000	1.828612979021932538614692
0.255000	-0.003000	1.835075275838389918803273
0.257000	-0.003000	1.841329431700719387876575
0.259000	-0.003000	1.847374125275606626672698
0.261000	-0.003000	1.853208149203484866873737
0.263000	-0.003000	1.858830415065400032403886
0.265000	-0.003000	1.864239957752778842348107
0.267000	-0.003000	1.869435939148046843527595
0.269000	-0.003000	1.874417651026085929188980
0.271000	-0.003000	1.879184517090375594605689
0.273000	-0.003000	1.883736094063361843353732
0.275000	-0.003000	1.888072071758168712918291
0.277000	-0.003000	1.892192272068242475668853
0.279000	-0.003000	1.896096646822844844493261
0.281000	-0.003000	1.899785274469361295857084
0.283000	-0.003000	1.903258355558067105306463
0.285000	-0.003000	1.906516207021022424328294
0.287000	-0.003000	1.909559255253910237115633
0.289000	-0.003000	1.912388028027613318116096
0.291000	-0.003000	1.915003145274766005456968
0.293000	-0.003000	1.917405308814999376210153
0.295000	-0.003000	1.919595291100671285988710
0.297000	-0.003000	1.921573923081793422440455
0.299000	-0.003000	1.923342081303194950336888
0.301000	-0.003000	1.924900674355531027259758
0.303000	-0.003000	1.926250628798374719963249
0.305000	-0.003000	1.927392874649506149253853
0.307000	-0.003000	1.928328330494571307696106
0.309000	-0.003000	1.929057888293131517443157
0.311000	-0.003000	1.929582398157622558088065
0.313000	-0.003000	1.929902653532159950700020
0.315000	-0.003000	1.930019383594083093313998
0.317000	-0.003000	1.929933244837408912175647
0.319000	-0.003000	1.929644800560643691511586
0.321000	-0.003000	1.929154507114307692816624
0.323000	-0.003000	1.928462707002357889862765
0.325000	-0.003000	1.927569620116138970900010
0.327000	-0.003000	1.926475336065802679286207
0.329000	-0.003000	1.925179807834852097059297
0.331000	-0.003000	1.923682846813141056330210
0.333000	-0.003000	1.921984119238102861615403
0.335000	-0.003000	1.920083144054927082322592
0.337000	-0.003000	1.917979292187724782436931
0.339000	-0.003000	1.915671787196058906133089
0.341000	-0.003000	1.913159707274947995969683
0.343000	-0.003000	1.910441988542039171150577
0.345000	-0.003000	1.907517429543263753899396
0.347000	-0.003000	1.904384696898156814626191
0.349000	-0.003000	1.901042331998303192008848
0.351000	-0.003000	1.897488758667057906492914
0.353000	-0.003000	1.893722291685747904921300
0.355000	-0.003000	1.889741146090927026435224
0.357000	-0.003000	1.885543447148707141280966
0.359000	-0.003000	1.881127240915523080033722
0.361000	-0.003000	1.876490505299557298712898
0.363000	-0.003000	1.871631161543330090779591
0.365000	-0.003000	1.866547086055072801613619
0.367000	-0.003000	1.861236122524388747478952
0.369000	-0.003000	1.855696094265886220142647
0.371000	-0.003000	1.849924816742686273229879
0.373000	-0.003000	1.843920110229872566520726
0.375000	-0.003000	1.837679812585590655160672
0.377000	-0.003000	1.831201792104678149897268
0.379000	-0.003000	1.824483960436176221975302
0.381000	-0.003000	1.817524285551743501443411
0.383000	-0.003000	1.810320804756827106629657
0.385000	-0.003000	1.802871637740382393388927
0.387000	-0.003000	1.795174999662047632398298
0.389000	-0.003000	1.787229214277732181059832
0.391000	-0.003000	1.779032727105915423493343
0.393000	-0.003000	1.770584118637315240718522
0.395000	-0.003000	1.761882117590115814920182
0.397000	-0.003000	1.752925614211662486141563
0.399000	-0.003000	1.743713673625495896857274
0.401000	-0.003000	1.734245549219730397894068
0.403000	-0.003000	1.724520696069270941919171
0.405000	-0.003000	1.714538784380159164300039
0.407000	-0.003000	1.704299712939499666930487
0.409000	-0.003000	1.693803622549081566717177
0.411000	-0.003000	1.683050909414866458391202
0.413000	-0.003000	1.672042238458276930401780
0.415000	-0.003000	1.660778556508550218850928
0.417000	-0.003000	1.649261105328549303905561
0.419000	-0.003000	1.637491434419338753869511
0.421000	-0.003000	1.625471413541745180353360
0.423000	-0.003000	1.613203244886034060101565
0.425000	-0.003000	1.600689474813926871377134
0.427000	-0.003000	1.587933005090530480529765
0.429000	-0.003000	1.574937103517540126773611
0.431000	-0.003000	1.561705413873325287710259
0.433000	-0.003000	1.548241965060451752478343
0.435000	-0.003000	1.534551179356911099205263
0.437000	-0.003000	1.520637879663970570831566
0.439000	-0.003000	1.506507295641252408557875
0.441000	-0.003000	1.492165068618474865758117
0.443000	-0.003000	1.477617255173506727317090
0.445000	-0.003000	1.462870329267977886900098
0.447000	-0.003000	1.447931182834781838053573
0.449000	-0.003000	1.432807124716598767832920
0.451000	-0.003000	1.417505877860966156944755
0.453000	-0.003000	1.402035574685666974303899
0.455000	-0.003000	1.386404750538126284808982
0.457000	-0.003000	1.370622335184247919670497
0.459000	-0.003000	1.354697642275602076367136
0.461000	-0.003000	1.338640356758991289964911
0.463000	-0.003000	1.322460520209077783349016
0.465000	-0.003000	1.306168514082821863198092
0.467000	-0.003000	1.289775040913772707895646
0.469000	-0.003000	1.273291103484477160279198
0.471000	-0.003000	1.256727982036228707940495
0.473000	-0.003000	1.240097209596783489615746
0.475000	-0.003000	1.223410545528090809241917
0.477000	-0.003000	1.206679947417311549173746
0.479000	-0.003000	1.189917541454918126220264
0.481000	-0.003000	1.173135591463264626455043
0.483000	-0.003000	1.156346466757197211094876
0.485000	-0.003000	1.139562609034679985242633
0.487000	-0.003000	1.122796498509830209755478
0.489000	-0.003000	1.106060619512702292155382
0.491000	-0.003000	1.089367425789502297206468
0.493000	-0.003000	1.072729305743346239765401
0.495000	-0.003000	1.056158547859044949390750
0.497000	-0.003000	1.039667306555674297641190
0.499000	-0.003000	1.023267568707655561510705
0.501000	-0.003000	1.006971121068952923494066
0.503000	-0.003000	0.990789518825733184215210
0.505000	-0.003000	0.974734055490623085837854
0.507000	-0.003000	0.958815734336819769367821
0.509000	-0.003000	0.943045241552918356298107
0.511000	-0.003000	0.927432921279819577620174
0.513000	-0.003000	0.911988752669808833140053
0.515000	-0.003000	0.896722329085229752365649
0.517000	-0.003000	0.881642839530522026691983
0.519000	-0.003000	0.866759052387168771325321
0.521000	-0.003000	0.852079301496725949327526
0.523000	-0.003000	0.837611474612976802944786
0.525000	-0.003000	0.823363004220748595507473
0.527000	-0.003000	0.809340860696378006089446
0.529000	-0.003000	0.795551547763570621185636
0.531000	-0.003000	0.782001100178663755002617
0.533000	-0.003000	0.768695083561386272030802
0.535000	-0.003000	0.755638596271196338882703
0.537000	-0.003000	0.742836273215327858032708
0.539000	-0.003000	0.730292291462882325880912
0.541000	-0.003000	0.718010377529653021078104
0.543000	-0.003000	0.705993816190854994729875
0.545000	-0.003000	0.694245460673519665384390
0.547000	-0.003000	0.682767744076862581614762
0.549000	-0.003000	0.671562691867389149891210
0.551000	-0.003000	0.660631935295628691662273
0.553000	-0.003000	0.649976725583140235720236
0.555000	-0.003000	0.639597948731516319220702
0.557000	-0.003000	0.629496140809444271191353
0.559000	-0.003000	0.619671503579249716153754
0.561000	-0.003000	0.610123920330554070368123
0.563000	-0.003000	0.600852971795612034178191
0.565000	-0.003000	0.591857952028369216357362
0.567000	-0.003000	0.583137884137165274367476
0.569000	-0.003000	0.574691535769217609619375
0.571000	-0.003000	0.566517434253371532371091
0.573000	-0.003000	0.558613881316153859657447
0.575000	-0.003000	0.550978967294697086209965
0.577000	-0.003000	0.543610584778677852213491
0.579000	-0.003000	0.536506441621960261656454
0.581000	-0.003000	0.529664073273125146634754
0.583000	-0.003000	0.523080854382502957733436
0.585000	-0.003000	0.516754009651705703554114
0.587000	-0.003000	0.510680623899969932111276
0.589000	-0.003000	0.504857651329851830901418
0.591000	-0.003000	0.499281923982998143696221
0.593000	-0.003000	0.493950159384816733787460
0.595000	-0.003000	0.488858967384832254765570
0.597000	-0.003000	0.484004856207411127133611
0.599000	-0.003000	0.479384237735227036747432
0.601000	-0.003000	0.474993432055327180485449
0.603000	-0.003000	0.470828671304889312398956
0.605000	-0.003000	0.466886102860658069868549
0.607000	-0.003000	0.463161791922533705445630
0.609000	-0.003000	0.459651723547768176203476
0.611000	-0.003000	0.456351804197673516227951
0.613000	-0.003000	0.453257862863502947181615
0.615000	-0.003000	0.450365651842215886091481
0.617000	-0.003000	0.447670847236062929841438
0.619000	-0.003000	0.445169049252263637761473
0.621000	-0.003000	0.442855782380461471259281
0.623000	-0.003000	0.440726495526111206046949
0.625000	-0.003000	0.438776562177385087704096
0.627000	-0.003000	0.437001280681701909092141
0.629000	-0.003000	0.435395874705525709469356
0.631000	-0.003000	0.433955493947738357718436
0.633000	-0.003000	0.432675215172691418619166
0.635000	-0.003000	0.431550043624047419132950
0.637000	-0.003000	0.430574914874687575405687
0.639000	-0.003000	0.429744697161310529320843
0.641000	-0.003000	0.429054194244876840880210
0.643000	-0.003000	0.428498148829570046913773
0.645000	-0.003000	0.428071246563501539572627
0.647000	-0.003000	0.427768120633935655661162
0.649000	-0.003000	0.427583356958470606201672
0.651000	-0.003000	0.427511499961775953693177
0.653000	-0.003000	0.427547058915812350221586
0.655000	-0.003000	0.427684514810678595431170
0.657000	-0.003000	0.427918327713967261427541
0.659000	-0.003000	0.428242944569497241413814
0.661000	-0.003000	0.428652807386486478513632
0.663000	-0.003000	0.429142361761854940205296
0.665000	-0.003000	0.429706065574150086749938
0.667000	-0.003000	0.430338399380782166137038
0.669000	-0.003000	0.431033874322842514015264
0.671000	-0.003000	0.431787040262516408350990
0.673000	-0.003000	0.432592493783722942257697
0.675000	-0.003000	0.433444891454609293468536
0.677000	-0.003000	0.434338959141468639035821
0.679000	-0.003000	0.435269500892618010912116
0.681000	-0.003000	0.436231407660061965003706
0.683000	-0.003000	0.437219665747043295667140
0.685000	-0.003000	0.438229364893937045621897
0.687000	-0.003000	0.439255705930021944638497
0.689000	-0.003000	0.440294007929481590046805
0.691000	-0.003000	0.441339714818815676000696
0.693000	-0.003000	0.442388401390799657075803
0.695000	-0.003000	0.443435778687813142440177
0.697000	-0.003000	0.444477698724913772299061
0.699000	-0.003000	0.445510158530565636425536
0.701000	-0.003000	0.446529303490447504465521
0.703000	-0.003000	0.447531429987138185122575
0.705000	-0.003000	0.448512987335687673962070
0.707000	-0.003000	0.449470579022097305177397
0.709000	-0.003000	0.450400963258481223938645
0.711000	-0.003000	0.451301052874954922167205
0.713000	-0.003000	0.452167914573707585557116
0.715000	-0.003000	0.452998767575178151734150
0.717000	-0.003000	0.453790981691298056510675
0.719000	-0.003000	0.454542074868453382929800
0.721000	-0.003000	0.455249710249994610222757
0.723000	-0.003000	0.455911692800879897458088
0.725000	-0.003000	0.456525965505034436731080
0.727000	-0.003000	0.457090605059158550105280
0.729000	-0.003000	0.457603815658512047548356
0.731000	-0.003000	0.458063926205325322449369
0.733000	-0.003000	0.458469389195355458976877
0.735000	-0.003000	0.458818772627397952756922
0.737000	-0.003000	0.459110752209319461503156
0.739000	-0.003000	0.459344108171327425438335
0.741000	-0.003000	0.459517720123877093651998
0.743000	-0.003000	0.459630561876562926393319
0.745000	-0.003000	0.459681696309163556612987
0.747000	-0.003000	0.459670270331799191154687
0.749000	-0.003000	0.459595509962081816279778
0.751000	-0.003000	0.459456715543054172723458
0.753000	-0.003000	0.459253257122743674401022
0.755000	-0.003000	0.458984570012953507767151
0.757000	-0.003000	0.458650150541710543983243
0.759000	-0.003000	0.458249552010687954961554
0.761000	-0.003000	0.457782380866031346489109
0.763000	-0.003000	0.457248293088388990668136
0.765000	-0.003000	0.456646990805424757287057
0.767000	-0.003000	0.455978219127767259166717
0.769000	-0.003000	0.455241763207154259696097
0.771000	-0.003000	0.454437445513527826790323
0.773000	-0.003000	0.453565123325972430201602
0.775000	-0.003000	0.452624686430750822196956
0.777000	-0.003000	0.451616055018277395838311
0.779000	-0.003000	0.450539177769649412663711
0.781000	-0.003000	0.449394030122499066326469
0.783000	-0.003000	0.448180612705235792425640
0.785000	-0.003000	0.446898949928335675885194
0.787000	-0.003000	0.445549088721196862028506
0.789000	-0.003000	0.444131097403096253284360
0.791000	-0.003000	0.442645064677003707842573
0.793000	-0.003000	0.441091098735343967174316
0.795000	-0.003000	0.439469326467247622947099
0.797000	-0.003000	0.437779892757349409215806
0.799000	-0.003000	0.436022959866752823909763
0.801000	-0.003000	0.434198706887367058548932
0.803000	-0.003000	0.432307329261405914877514
0.805000	-0.003000	0.430349038358431745798782
0.807000	-0.003000	0.428324061102905828679610
0.809000	-0.003000	0.426232639645776401060573
0.811000	-0.003000	0.424075031074160224697778
0.813000	-0.003000	0.421851507153719385012636
0.815000	-0.003000	0.419562354098820922132518
0.817000	-0.003000	0.417207872366043730494312
0.819000	-0.003000	0.414788376467055242002857
0.821000	-0.003000	0.412304194797305567643519
0.823000	-0.003000	0.409755669477372908016122
0.825000	-0.003000	0.407143156204169076595178
0.827000	-0.003000	0.404467024109564532441397
0.829000	-0.003000	0.401727655624279367252427
0.831000	-0.003000	0.398925446345191281327658
0.833000	-0.003000	0.396060804904465213471809
0.835000	-0.003000	0.393134152839140382784677
0.837000	-0.003000	0.390145924460006010558999
0.839000	-0.003000	0.387096566718800716433435
0.841000	-0.003000	0.383986539072926347238024
0.843000	-0.003000	0.380816313347004054001843
0.845000	-0.003000	0.377586373590744817096976
0.847000	-0.003000	0.374297215932698990048522
0.849000	-0.003000	0.370949348429572722807279
0.851000	-0.003000	0.367543290910864794973634
0.853000	-0.003000	0.364079574818654660983697
0.855000	-0.003000	0.360558743042454887817172
0.857000	-0.003000	0.356981349749078635813504
0.859000	-0.003000	0.353347960207540612298516
0.861000	-0.003000	0.349659150609036906143245
0.863000	-0.003000	0.345915507882096351366386
0.865000	-0.003000	0.342117629503042142147251
0.867000	-0.003000	0.338266123301905752285279
0.869000	-0.003000	0.334361607263975013637491
0.871000	-0.003000	0.330404709327196510759705
0.873000	-0.003000	0.326396067175634019275066
0.875000	-0.003000	0.322336328029243945891835
0.877000	-0.003000	0.318226148430209132556001
0.879000	-0.003000	0.314066194026112854853494
0.881000	-0.003000	0.309857139350242116737633
0.883000	-0.003000	0.305599667599290081287933
0.885000	-0.003000	0.301294470408776104974891
0.887000	-0.003000	0.296942247626495459122964
0.889000	-0.003000	0.292543707084295168119326
0.891000	-0.003000	0.288099564368517579993068
0.893000	-0.003000	0.283610542589424918791252
0.895000	-0.003000	0.279077372149930447164934
0.897000	-0.003000	0.274500790513964643135836
0.899000	-0.003000	0.269881541974803795813642
0.901000	-0.003000	0.265220377423697861729579
0.903000	-0.003000	0.260518054119116937439316
0.905000	-0.003000	0.255775335456939534317655
0.907000	-0.003000	0.250992990741899402173942
0.909000	-0.003000	0.246171794960616419079003
0.911000	-0.003000	0.241312528556515693001217
0.913000	-0.003000	0.236415977206933747289952
0.915000	-0.003000	0.231482931602713132290816
0.917000	-0.003000	0.226514187230570179787392
0.919000	-0.003000	0.221510544158519256940920
0.921000	-0.003000	0.216472806824601349262593
0.923000	-0.003000	0.211401783829198192110610
0.925000	-0.003000	0.206298287731156382296405
0.927000	-0.003000	0.201163134847962582485437
0.929000	-0.003000	0.195997145060186450660211
0.931000	-0.003000	0.190801141620378894581123
0.933000	-0.003000	0.185575950966645669693023
0.935000	-0.003000	0.180322402541030102351982
0.937000	-0.003000	0.175041328612897478800292
0.939000	-0.003000	0.169733564107434398149366
0.941000	-0.003000	0.164399946439396843489433
0.943000	-0.003000	0.159041315352217660361589
0.945000	-0.003000	0.153658512762549992469729
0.947000	-0.003000	0.148252382610326138845380
0.949000	-0.003000	0.142823770714376213630814
0.951000	-0.003000	0.137373524633650517801087
0.953000	-0.003000	0.131902493534042430933795
0.955000	-0.003000	0.126411528060825201214001
0.957000	-0.003000	0.120901480216676932011310
0.959000	-0.003000	0.115373203245250188775373
0.961000	-0.003000	0.109827551520225039083378
0.963000	-0.003000	0.104265380439770072307226
0.965000	-0.003000	0.098687546326323635770272
0.967000	-0.003000	0.093094906331579602154491
0.969000	-0.003000	0.087488318346536808611802
0.971000	-0.003000	0.081868640916480356350959
0.973000	-0.003000	0.076236733160732678138416
0.975000	-0.003000	0.070593454696982915752557
0.977000	-0.003000	0.064939665570009630357617
0.979000	-0.003000	0.059276226184585244227687
0.981000	-0.003000	0.053603997242347066476409
0.983000	-0.003000	0.047923839682394213379535
0.985000	-0.003000	0.042236614625356987129390
0.987000	-0.003000	0.036543183320690876547676
0.989000	-0.003000	0.030844407096922581840159
0.991000	-0.003000	0.025141147314563419556954
0.993000	-0.003000	0.019434265321418158628530
0.995000	-0.003000	0.013724622409983145213119
0.997000	-0.003000	0.008013079776638117740495
0.999000	-0.003000	0.002300498482339195707030



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p08/density/outputDN.dat <==
-0.999000	-0.003000	0.946749565994880248887000
-0.997000	-0.003000	0.946743641265272550811005
-0.995000	-0.003000	0.946730823697653933734841
-0.993000	-0.003000	0.946711138103124461018467
-0.991000	-0.003000	0.946684620322693404226300
-0.989000	-0.003000	0.946651317257126367898934
-0.987000	-0.003000	0.946611286911128835264151
-0.985000	-0.003000	0.946564598450865379852814
-0.983000	-0.003000	0.946511332273621719402001
-0.981000	-0.003000	0.946451580088224719844447
-0.979000	-0.003000	0.946385445004676362223961
-0.977000	-0.003000	0.946313041631305917888994
-0.975000	-0.003000	0.946234496177627781854369
-0.973000	-0.003000	0.946149946560984833610064
-0.971000	-0.003000	0.946059542514985252203985
-0.969000	-0.003000	0.945963445697687421720445
-0.967000	-0.003000	0.945861829797461584057316
-0.965000	-0.003000	0.945754880634452899101916
-0.963000	-0.003000	0.945642796255598661048225
-0.961000	-0.003000	0.945525787021194275006053
-0.959000	-0.003000	0.945404075681076538906211
-0.957000	-0.003000	0.945277897438585368306008
-0.955000	-0.003000	0.945147500000574347644999
-0.953000	-0.003000	0.945013143611878714267505
-0.951000	-0.003000	0.944875101072792489276253
-0.949000	-0.003000	0.944733657738270893311494
-0.947000	-0.003000	0.944589111497758038282768
-0.945000	-0.003000	0.944441772734714191095406
-0.943000	-0.003000	0.944291964265124406097129
-0.941000	-0.003000	0.944140021254464611999424
-0.939000	-0.003000	0.943986291112806186198725
-0.937000	-0.003000	0.943831133367949992596380
-0.935000	-0.003000	0.943674919516680255071606
-0.933000	-0.003000	0.943518032854430144240609
-0.931000	-0.003000	0.943360868283850129145662
-0.929000	-0.003000	0.943203832102953221294683
-0.927000	-0.003000	0.943047341773689540289638
-0.925000	-0.003000	0.942891825671971717248709
-0.923000	-0.003000	0.942737722820323309491641
-0.921000	-0.003000	0.942585482604457847166657
-0.919000	-0.003000	0.942435564475225917568935
-0.917000	-0.003000	0.942288437637463616169953
-0.915000	-0.003000	0.942144580727367730865751
-0.913000	-0.003000	0.942004481480084976396938
-0.911000	-0.003000	0.941868636389250335483325
-0.909000	-0.003000	0.941737550360234876301035
-0.907000	-0.003000	0.941611736358859863216253
-0.905000	-0.003000	0.941491715057316325143688
-0.903000	-0.003000	0.941378014478983393686917
-0.901000	-0.003000	0.941271169643766558721154
-0.899000	-0.003000	0.941171722215480288653566
-0.897000	-0.003000	0.941080220152679669531892
-0.895000	-0.003000	0.940997217364191951283203
-0.893000	-0.003000	0.940923273370423585149069
-0.891000	-0.003000	0.940858952971311612856198
-0.889000	-0.003000	0.940804825921545018196923
-0.887000	-0.003000	0.940761466613422969729186
-0.885000	-0.003000	0.940729453767410683795447
-0.883000	-0.003000	0.940709370130124122866278
-0.881000	-0.003000	0.940701802179116475244314
-0.879000	-0.003000	0.940707339833438793696985
-0.877000	-0.003000	0.940726576168529282639952
-0.875000	-0.003000	0.940760107133521761291206
-0.873000	-0.003000	0.940808531268593761787145
-0.871000	-0.003000	0.940872449419450695984324
-0.869000	-0.003000	0.940952464445522718250459
-0.867000	-0.003000	0.941049180917885252917188
-0.865000	-0.003000	0.941163204802355823908044
-0.863000	-0.003000	0.941295143122623412246242
-0.861000	-0.003000	0.941445603597683811081254
-0.859000	-0.003000	0.941615194247259368331981
-0.857000	-0.003000	0.941804522958278877986515
-0.855000	-0.003000	0.942014197004928166556681
-0.853000	-0.003000	0.942244822514194502183216
-0.851000	-0.003000	0.942497003868309035645723
-0.849000	-0.003000	0.942771343034960129791955
-0.847000	-0.003000	0.943068438815707676958766
-0.845000	-0.003000	0.943388886002608839653760
-0.843000	-0.003000	0.943733274432735136372230
-0.841000	-0.003000	0.944102187930004665972206
-0.839000	-0.003000	0.944496203123614264107744
-0.837000	-0.003000	0.944915888132323078529851
-0.835000	-0.003000	0.945361801103965948556151
-0.833000	-0.003000	0.945834488599857969859386
-0.831000	-0.003000	0.946334483814246008037685
-0.829000	-0.003000	0.946862304619656258708460
-0.827000	-0.003000	0.947418451429954622255991
-0.825000	-0.003000	0.948003404874168897897846
-0.823000	-0.003000	0.948617623275673338412162
-0.821000	-0.003000	0.949261539933217268760757
-0.819000	-0.003000	0.949935560202537776497422
-0.817000	-0.003000	0.950640058379922825437802
-0.815000	-0.003000	0.951375374392143813295775
-0.813000	-0.003000	0.952141810300629942709350
-0.811000	-0.003000	0.952939626631626235386818
-0.809000	-0.003000	0.953769038548367364960257
-0.807000	-0.003000	0.954630211885958646078620
-0.805000	-0.003000	0.955523259074671060808726
-0.803000	-0.003000	0.956448234982664957648524
-0.801000	-0.003000	0.957405132714664319770748
-0.799000	-0.003000	0.958393879408756643734080
-0.797000	-0.003000	0.959414332079108866935258
-0.795000	-0.003000	0.960466273557898153612200
-0.793000	-0.003000	0.961549408594934207350491
-0.791000	-0.003000	0.962663360178138471923148
-0.789000	-0.003000	0.963807666142066477021899
-0.787000	-0.003000	0.964981776134744562156698
-0.785000	-0.003000	0.966185049015096053537377
-0.783000	-0.003000	0.967416750753874343793370
-0.781000	-0.003000	0.968676052910152796115995
-0.779000	-0.003000	0.969962031752825803998519
-0.777000	-0.003000	0.971273668092138553475934
-0.775000	-0.003000	0.972609847879859823471804
-0.773000	-0.003000	0.973969363628321649350994
-0.771000	-0.003000	0.975350916688180746838555
-0.769000	-0.003000	0.976753120412525155380479
-0.767000	-0.003000	0.978174504221016150040668
-0.765000	-0.003000	0.979613518562402418865531
-0.763000	-0.003000	0.981068540757295881604705
-0.761000	-0.003000	0.982537881685981329127344
-0.759000	-0.003000	0.984019793268708586886362
-0.757000	-0.003000	0.985512476668916281852262
-0.755000	-0.003000	0.987014091133689430712650
-0.753000	-0.003000	0.988522763371019741462931
-0.751000	-0.003000	0.990036597350609004486444
-0.749000	-0.003000	0.991553684404544943831183
-0.747000	-0.003000	0.993072113496520247899468
-0.745000	-0.003000	0.994589981523728905443704
-0.743000	-0.003000	0.996105403514292109257156
-0.741000	-0.003000	0.997616522585134335443513
-0.739000	-0.003000	0.999121519530581592150043
-0.737000	-0.003000	1.000618621920403628067220
-0.735000	-0.003000	1.002106112597265452635042
-0.733000	-0.003000	1.003582337477179509122038
-0.731000	-0.003000	1.005045712572107952098577
-0.729000	-0.003000	1.006494730170768514554425
-0.727000	-0.003000	1.007927964131431153305130
-0.725000	-0.003000	1.009344074258432755186732
-0.723000	-0.003000	1.010741809751795283744968
-0.721000	-0.003000	1.012120011736145297476241
-0.719000	-0.003000	1.013477614890727851459928
-0.717000	-0.003000	1.014813648216266184221013
-0.715000	-0.003000	1.016127234986508254266369
-0.713000	-0.003000	1.017417591942340715505111
-0.711000	-0.003000	1.018684027794220403606573
-0.709000	-0.003000	1.019925941104399491621280
-0.707000	-0.003000	1.021142817624043575008841
-0.705000	-0.003000	1.022334227162014164136394
-0.703000	-0.003000	1.023499820061963383466264
-0.701000	-0.003000	1.024639323362698251074221
-0.699000	-0.003000	1.025752536713765650233654
-0.697000	-0.003000	1.026839328114089955334975
-0.695000	-0.003000	1.027899629536566772358697
-0.693000	-0.003000	1.028933432495978683718363
-0.691000	-0.003000	1.029940783611654753215703
-0.689000	-0.003000	1.030921780210225291440906
-0.687000	-0.003000	1.031876566007674522751358
-0.685000	-0.003000	1.032805326903926124160193
-0.683000	-0.003000	1.033708286917445651198477
-0.681000	-0.003000	1.034585704281952622807239
-0.679000	-0.003000	1.035437867722331928277413
-0.677000	-0.003000	1.036265092922278308051887
-0.675000	-0.003000	1.037067719192125814231531
-0.673000	-0.003000	1.037846106341712371090580
-0.671000	-0.003000	1.038600631759974080026154
-0.669000	-0.003000	1.039331687700301598553665
-0.667000	-0.003000	1.040039678768422737320520
-0.665000	-0.003000	1.040725019607730450488248
-0.663000	-0.003000	1.041388132775501684790243
-0.661000	-0.003000	1.042029446802303471741880
-0.659000	-0.003000	1.042649394426057085638604
-0.657000	-0.003000	1.043248410991652441737187
-0.655000	-0.003000	1.043826933006693602479231
-0.653000	-0.003000	1.044385396843818147871730
-0.651000	-0.003000	1.044924237580088233201536
-0.649000	-0.003000	1.045443887964125906364643
-0.647000	-0.003000	1.045944777501956135523642
-0.645000	-0.003000	1.046427331652858727650823
-0.643000	-0.003000	1.046891971126922893375877
-0.641000	-0.003000	1.047339111276376133474741
-0.639000	-0.003000	1.047769161573127716380327
-0.637000	-0.003000	1.048182525165283651702453
-0.635000	-0.003000	1.048579598505682275444428
-0.633000	-0.003000	1.048960771045723605610078
-0.631000	-0.003000	1.049326424987987227410713
-0.629000	-0.003000	1.049676935091343521477825
-0.627000	-0.003000	1.050012668522493752831792
-0.625000	-0.003000	1.050333984748191396008110
-0.623000	-0.003000	1.050641235462756561958031
-0.621000	-0.003000	1.050934764546003430396581
-0.619000	-0.003000	1.051214908047233054233516
-0.617000	-0.003000	1.051481994191621804901615
-0.615000	-0.003000	1.051736343405969886788398
-0.613000	-0.003000	1.051978268361432267141709
-0.611000	-0.003000	1.052208074031423468142066
-0.609000	-0.003000	1.052426057763335087713585
-0.607000	-0.003000	1.052632509362998458612992
-0.605000	-0.003000	1.052827711190951420761053
-0.603000	-0.003000	1.053011938269291070113809
-0.601000	-0.003000	1.053185458398006035807271
-0.599000	-0.003000	1.053348532311807250749780
-0.597000	-0.003000	1.053501413906017925015135
-0.595000	-0.003000	1.053644349252922385318243
-0.593000	-0.003000	1.053777579609285641737415
-0.591000	-0.003000	1.053901339012748072931913
-0.589000	-0.003000	1.054015854626857207065882
-0.587000	-0.003000	1.054121347430508226494794
-0.585000	-0.003000	1.054218032365799473382140
-0.583000	-0.003000	1.054306118437259520703719
-0.581000	-0.003000	1.054385808855145434392853
-0.579000	-0.003000	1.054457301184171802432843
-0.577000	-0.003000	1.054520787487850386199284
-0.575000	-0.003000	1.054576454470501634119728
-0.573000	-0.003000	1.054624483617552010983331
-0.571000	-0.003000	1.054665051333822045620536
-0.569000	-0.003000	1.054698329079556851084476
-0.567000	-0.003000	1.054724483504067888972600
-0.565000	-0.003000	1.054743676576853639303977
-0.563000	-0.003000	1.054756065716102142459931
-0.561000	-0.003000	1.054761803914504358914428
-0.559000	-0.003000	1.054761039862300409097884
-0.557000	-0.003000	1.054753918067534934621676
-0.555000	-0.003000	1.054740578973475839674734
-0.553000	-0.003000	1.054721159073191083521692
-0.551000	-0.003000	1.054695791021280415478145
-0.549000	-0.003000	1.054664603742761608273781
-0.547000	-0.003000	1.054627722539144940583355
-0.545000	-0.003000	1.054585269191701035751407
-0.543000	-0.003000	1.054537362061971350613021
-0.541000	-0.003000	1.054484116189541520469675
-0.539000	-0.003000	1.054425643387137512263507
-0.537000	-0.003000	1.054362052333078558774559
-0.535000	-0.003000	1.054293448661133947297230
-0.533000	-0.003000	1.054219935047845613240725
-0.531000	-0.003000	1.054141611297357616905401
-0.529000	-0.003000	1.054058574423815342058219
-0.527000	-0.003000	1.053970918731379491362077
-0.525000	-0.003000	1.053878735891924600664993
-0.523000	-0.003000	1.053782115020463150401042
-0.521000	-0.003000	1.053681142748362109529126
-0.519000	-0.003000	1.053575903294405646803966
-0.517000	-0.003000	1.053466478533756411906097
-0.515000	-0.003000	1.053352948064880001410870
-0.513000	-0.003000	1.053235389274475242160634
-0.511000	-0.003000	1.053113877400479125867605
-0.509000	-0.003000	1.052988485593191692046844
-0.507000	-0.003000	1.052859284974575260207530
-0.505000	-0.003000	1.052726344695782412230756
-0.503000	-0.003000	1.052589731992967569951247
-0.501000	-0.003000	1.052449512241422802105717
-0.499000	-0.003000	1.052305749008098478824991
-0.497000	-0.003000	1.052158504102548963743402
-0.495000	-0.003000	1.052007837626355302163006
-0.493000	-0.003000	1.051853808021067315792152
-0.491000	-0.003000	1.051696472114714397960711
-0.489000	-0.003000	1.051535885166920758493347
-0.487000	-0.003000	1.051372100912675522366158
-0.485000	-0.003000	1.051205171604794763595692
-0.483000	-0.003000	1.051035148055116108523066
-0.481000	-0.003000	1.050862079674461213585346
-0.479000	-0.003000	1.050686014511410304450578
-0.477000	-0.003000	1.050506999289922083207216
-0.475000	-0.003000	1.050325079445829867808015
-0.473000	-0.003000	1.050140299162258372689394
-0.471000	-0.003000	1.049952701403987775918836
-0.469000	-0.003000	1.049762327950795270936624
-0.467000	-0.003000	1.049569219429817623634449
-0.465000	-0.003000	1.049373415346952276294701
-0.463000	-0.003000	1.049174954117335856196291
-0.461000	-0.003000	1.048973873094924957882768
-0.459000	-0.003000	1.048770208601211617605031
-0.457000	-0.003000	1.048563995953097460755998
-0.455000	-0.003000	1.048355269489956054229651
-0.453000	-0.003000	1.048144062599906778388004
-0.451000	-0.003000	1.047930407745330416702245
-0.449000	-0.003000	1.047714336487643338458042
-0.447000	-0.003000	1.047495879511361360769683
-0.445000	-0.003000	1.047275066647472829828303
-0.443000	-0.003000	1.047051926896142903800069
-0.441000	-0.003000	1.046826488448770797745624
-0.439000	-0.003000	1.046598778709420418664422
-0.437000	-0.003000	1.046368824315644374678413
-0.435000	-0.003000	1.046136651158721342369518
-0.433000	-0.003000	1.045902284403323889705462
-0.431000	-0.003000	1.045665748506635406300802
-0.429000	-0.003000	1.045427067236932572313890
-0.427000	-0.003000	1.045186263691654238172646
-0.425000	-0.003000	1.044943360314962266244265
-0.423000	-0.003000	1.044698378914822978202892
-0.421000	-0.003000	1.044451340679616535567220
-0.419000	-0.003000	1.044202266194290240619580
-0.417000	-0.003000	1.043951175456068192204384
-0.415000	-0.003000	1.043698087889735504063538
-0.413000	-0.003000	1.043443022362505967493007
-0.411000	-0.003000	1.043185997198490255755132
-0.409000	-0.003000	1.042927030192771331584822
-0.407000	-0.003000	1.042666138625104155224221
-0.405000	-0.003000	1.042403339273250351126876
-0.403000	-0.003000	1.042138648425957603294023
-0.401000	-0.003000	1.041872081895596213740873
-0.399000	-0.003000	1.041603655030463260189322
-0.397000	-0.003000	1.041333382726767453618777
-0.395000	-0.003000	1.041061279440297138165761
-0.393000	-0.003000	1.040787359197790751252910
-0.391000	-0.003000	1.040511635608013296661056
-0.389000	-0.003000	1.040234121872550376863842
-0.387000	-0.003000	1.039954830796327112096833
-0.385000	-0.003000	1.039673774797863270435982
-0.383000	-0.003000	1.039390965919271048178985
-0.381000	-0.003000	1.039106415836004160269113
-0.379000	-0.003000	1.038820135866366456411924
-0.377000	-0.003000	1.038532136980786946267585
-0.375000	-0.003000	1.038242429810873224127477
-0.373000	-0.003000	1.037951024658241516718249
-0.371000	-0.003000	1.037657931503140895657111
-0.369000	-0.003000	1.037363160012871210469143
-0.367000	-0.003000	1.037066719550003845995434
-0.365000	-0.003000	1.036768619180413075753222
-0.363000	-0.003000	1.036468867681122452140130
-0.361000	-0.003000	1.036167473547972672776041
-0.359000	-0.003000	1.035864445003119582722206
-0.357000	-0.003000	1.035559790002363644845218
-0.355000	-0.003000	1.035253516242317983753196
-0.353000	-0.003000	1.034945631167426549623656
-0.351000	-0.003000	1.034636141976825074451085
-0.349000	-0.003000	1.034325055631067469263940
-0.347000	-0.003000	1.034012378858701453054891
-0.345000	-0.003000	1.033698118162720280821532
-0.343000	-0.003000	1.033382279826879024398067
-0.341000	-0.003000	1.033064869921888950798916
-0.339000	-0.003000	1.032745894311489109895774
-0.337000	-0.003000	1.032425358658408676149065
-0.335000	-0.003000	1.032103268430208942163517
-0.333000	-0.003000	1.031779628905028944885203
-0.331000	-0.003000	1.031454445177220291540721
-0.329000	-0.003000	1.031127722162887838663892
-0.327000	-0.003000	1.030799464605338666700618
-0.325000	-0.003000	1.030469677080433799076786
-0.323000	-0.003000	1.030138364001859763163793
-0.321000	-0.003000	1.029805529626316218383408
-0.319000	-0.003000	1.029471178058623648254866
-0.317000	-0.003000	1.029135313256757777722328
-0.315000	-0.003000	1.028797939036813602342590
-0.313000	-0.003000	1.028459059077898141154606
-0.311000	-0.003000	1.028118676926962793416465
-0.309000	-0.003000	1.027776796003573300808398
-0.307000	-0.003000	1.027433419604625530752173
-0.305000	-0.003000	1.027088550909003528133212
-0.303000	-0.003000	1.026742192982191381744883
-0.301000	-0.003000	1.026394348780836462964317
-0.299000	-0.003000	1.026045021157271142087097
-0.297000	-0.003000	1.025694212863994314588467
-0.295000	-0.003000	1.025341926558117178203133
-0.293000	-0.003000	1.024988164805777923760388
-0.291000	-0.003000	1.024632930086530002711243
-0.289000	-0.003000	1.024276224797702194990734
-0.287000	-0.003000	1.023918051258743577847099
-0.285000	-0.003000	1.023558411715554727905442
-0.283000	-0.003000	1.023197308344803380109056
-0.281000	-0.003000	1.022834743258243861419032
-0.279000	-0.003000	1.022470718507033193844791
-0.277000	-0.003000	1.022105236086062962641563
-0.275000	-0.003000	1.021738297938300066292072
-0.273000	-0.003000	1.021369905959162549535790
-0.271000	-0.003000	1.021000062000926300598280
-0.269000	-0.003000	1.020628767877180154144412
-0.267000	-0.003000	1.020256025367346053300821
-0.265000	-0.003000	1.019881836221275372977857
-0.263000	-0.003000	1.019506202163934505122711
-0.261000	-0.003000	1.019129124900215677129722
-0.259000	-0.003000	1.018750606119880552924428
-0.257000	-0.003000	1.018370647502673920214988
-0.255000	-0.003000	1.017989250723636107665016
-0.253000	-0.003000	1.017606417458657430685776
-0.251000	-0.003000	1.017222149390304863914025
-0.249000	-0.003000	1.016836448213985777400126
-0.247000	-0.003000	1.016449315644496254051887
-0.245000	-0.003000	1.016060753423020379671016
-0.243000	-0.003000	1.015670763324661329818355
-0.241000	-0.003000	1.015279347166581747075043
-0.239000	-0.003000	1.014886506816859990109947
-0.237000	-0.003000	1.014492244204161952580989
-0.235000	-0.003000	1.014096561328367007703832
-0.233000	-0.003000	1.013699460272275976180367
-0.231000	-0.003000	1.013300943214568983208324
-0.229000	-0.003000	1.012901012444184178917794
-0.227000	-0.003000	1.012499670376320715092788
-0.225000	-0.003000	1.012096919570277364641697
-0.223000	-0.003000	1.011692762749373475372749
-0.221000	-0.003000	1.011287202823217379332732
-0.219000	-0.003000	1.010880242912612025918406
-0.217000	-0.003000	1.010471886377415584590267
-0.215000	-0.003000	1.010062136847699409969437
-0.213000	-0.003000	1.009650998258573295629503
-0.211000	-0.003000	1.009238474889074144158485
-0.209000	-0.003000	1.008824571405545933444614
-0.207000	-0.003000	1.008409292909950849548295
-0.205000	-0.003000	1.007992644993581432544261
-0.203000	-0.003000	1.007574633796676888408683
-0.201000	-0.003000	1.007155266074435617795757
-0.199000	-0.003000	1.006734549269959089201620
-0.197000	-0.003000	1.006312491594649971560216
-0.195000	-0.003000	1.005889102116599875813563
-0.193000	-0.003000	1.005464390857498280240634
-0.191000	-0.003000	1.005038368898577560983654
-0.189000	-0.003000	1.004611048496092173820671
-0.187000	-0.003000	1.004182443206801167434605
-0.185000	-0.003000	1.003752568023874358615899
-0.183000	-0.003000	1.003321439523606528609889
-0.181000	-0.003000	1.002889076023235848111881
-0.179000	-0.003000	1.002455497750106561127836
-0.177000	-0.003000	1.002020727022307378106802
-0.175000	-0.003000	1.001584788440824880240143
-0.173000	-0.003000	1.001147709093117343925883
-0.171000	-0.003000	1.000709518767888273060862
-0.169000	-0.003000	1.000270250180685938090619
-0.167000	-0.003000	0.999829939209801454857995
-0.165000	-0.003000	0.999388625141740538637691
-0.163000	-0.003000	0.998946350925392412278825
-0.161000	-0.003000	0.998503163433790308367577
-0.159000	-0.003000	0.998059113732177927147404
-0.157000	-0.003000	0.997614257350877497998454
-0.155000	-0.003000	0.997168654561249923062860
-0.153000	-0.003000	0.996722370652824318781882
-0.151000	-0.003000	0.996275476209476540390142
-0.149000	-0.003000	0.995828047382330439063480
-0.147000	-0.003000	0.995380166156884294004215
-0.145000	-0.003000	0.994931920611687226063680
-0.143000	-0.003000	0.994483405165749290155475
-0.141000	-0.003000	0.994034720811751371094545
-0.139000	-0.003000	0.993585975332022974804147
-0.137000	-0.003000	0.993137283494203604305994
-0.135000	-0.003000	0.992688767223487866786513
-0.133000	-0.003000	0.992240555748367114574648
-0.131000	-0.003000	0.991792785716854585764679
-0.129000	-0.003000	0.991345601280288590828604
-0.127000	-0.003000	0.990899154141972604570299
-0.125000	-0.003000	0.990453603568115070743261
-0.123000	-0.003000	0.990009116358794516443709
-0.121000	-0.003000	0.989565866776977443031171
-0.119000	-0.003000	0.989124036433966957737596
-0.117000	-0.003000	0.988683814130055349522763
-0.115000	-0.003000	0.988245395649577029750787
-0.113000	-0.003000	0.987808983510031546337871
-0.111000	-0.003000	0.987374786665425885345826
-0.109000	-0.003000	0.986943020164496420676414
-0.107000	-0.003000	0.986513904764995008811468
-0.105000	-0.003000	0.986087666505739979250222
-0.103000	-0.003000	0.985664536238655686339882
-0.101000	-0.003000	0.985244749123523777534217
-0.099000	-0.003000	0.984828544088648949461628
-0.097000	-0.003000	0.984416163261092158620613
-0.095000	-0.003000	0.984007851370521047229545
-0.093000	-0.003000	0.983603855131097604136414
-0.091000	-0.003000	0.983204422606108408011494
-0.089000	-0.003000	0.982809802560300038720698
-0.087000	-0.003000	0.982420243805035009465598
-0.085000	-0.003000	0.982035994541509471567053
-0.083000	-0.003000	0.981657301707280827152147
-0.081000	-0.003000	0.981284410331329737253725
-0.079000	-0.003000	0.980917562902759554432919
-0.077000	-0.003000	0.980556998758044140451773
-0.075000	-0.003000	0.980202953491498996108078
-0.073000	-0.003000	0.979855658393323336596836
-0.071000	-0.003000	0.979515339919199035101371
-0.069000	-0.003000	0.979182219195009584389311
-0.067000	-0.003000	0.978856511559789588261538
-0.065000	-0.003000	0.978538426149511919582835
-0.063000	-0.003000	0.978228165523812198678399
-0.061000	-0.003000	0.977925925337210344423511
-0.059000	-0.003000	0.977631894055853933878097
-0.057000	-0.003000	0.977346252720268315883345
-0.055000	-0.003000	0.977069174754070624011604
-0.053000	-0.003000	0.976800825818094020647209
-0.051000	-0.003000	0.976541363708885890027034
-0.049000	-0.003000	0.976290938300087174361863
-0.047000	-0.003000	0.976049691524781937168598
-0.045000	-0.003000	0.975817757396527429847310
-0.043000	-0.003000	0.975595262066443202897403
-0.041000	-0.003000	0.975382323913449811314536
-0.039000	-0.003000	0.975179053664501194198522
-0.037000	-0.003000	0.974985554541472843048666
-0.035000	-0.003000	0.974801922431215661646320
-0.033000	-0.003000	0.974628246075193049868801
-0.031000	-0.003000	0.974464607275064342850612
-0.029000	-0.003000	0.974311081110569410235200
-0.027000	-0.003000	0.974167736166106745798743
-0.025000	-0.003000	0.974034634762458328971491
-0.023000	-0.003000	0.973911833190226672307688
-0.021000	-0.003000	0.973799381941678587892852
-0.019000	-0.003000	0.973697325937861402067597
-0.017000	-0.003000	0.973605704748032763085064
-0.015000	-0.003000	0.973524552798663678210289
-0.013000	-0.003000	0.973453899569496572397043
-0.011000	-0.003000	0.973393769774378747605681
-0.009000	-0.003000	0.973344183524844308585955
-0.007000	-0.003000	0.973305156474684296519229
-0.005000	-0.003000	0.973276699944004008990817
-0.003000	-0.003000	0.973258821021551367991265
-0.001000	-0.003000	0.973251522644362099256909
0.001000	-0.003000	0.973254803654063138651509
0.003000	-0.003000	0.973268658829437249835337
0.005000	-0.003000	0.973293078895134722294813
0.007000	-0.003000	0.973328050506693687182747
0.009000	-0.003000	0.973373556212295376610655
0.011000	-0.003000	0.973429574391947660672031
0.013000	-0.003000	0.973496079175048434350970
0.015000	-0.003000	0.973573040337533113230961
0.017000	-0.003000	0.973660423180049972025074
0.019000	-0.003000	0.973758188388846424032863
0.021000	-0.003000	0.973866291881267054364457
0.023000	-0.003000	0.973984684637978381793744
0.025000	-0.003000	0.974113312524230168243378
0.027000	-0.003000	0.974252116102644838413482
0.029000	-0.003000	0.974401030440188997694406
0.031000	-0.003000	0.974559984912127696965456
0.033000	-0.003000	0.974728903005879443455228
0.035000	-0.003000	0.974907702127794095758873
0.037000	-0.003000	0.975096293415947168448099
0.039000	-0.003000	0.975294581562085705073173
0.041000	-0.003000	0.975502464645880307259063
0.043000	-0.003000	0.975719833984619588918008
0.045000	-0.003000	0.975946574001435807055316
0.047000	-0.003000	0.976182562115059715424081
0.049000	-0.003000	0.976427668653990443736745
0.051000	-0.003000	0.976681756797806777115056
0.053000	-0.003000	0.976944682548150811207677
0.055000	-0.003000	0.977216294731691803576723
0.057000	-0.003000	0.977496435037110589227893
0.059000	-0.003000	0.977784938087850941101919
0.061000	-0.003000	0.978081631552057628731234
0.063000	-0.003000	0.978386336290763547474114
0.065000	-0.003000	0.978698866545007928330335
0.067000	-0.003000	0.979019030162174175302425
0.069000	-0.003000	0.979346628861411327982012
0.071000	-0.003000	0.979681458537585259094271
0.073000	-0.003000	0.980023309602772174642382
0.075000	-0.003000	0.980371967363879215362488
0.077000	-0.003000	0.980727212434553630160394
0.079000	-0.003000	0.981088821179143755202290
0.081000	-0.003000	0.981456566186078016578165
0.083000	-0.003000	0.981830216767676011713206
0.085000	-0.003000	0.982209539483078097887869
0.087000	-0.003000	0.982594298680690481084810
0.089000	-0.003000	0.982984257056297217047813
0.091000	-0.003000	0.983379176222793582873294
0.093000	-0.003000	0.983778817287345730413506
0.095000	-0.003000	0.984182941431692159817146
0.097000	-0.003000	0.984591310491256588299791
0.099000	-0.003000	0.985003687528765214942439
0.101000	-0.003000	0.985419837398125886274158
0.103000	-0.003000	0.985839527294461670514636
0.105000	-0.003000	0.986262527286358658962229
0.107000	-0.003000	0.986688610826617518156922
0.109000	-0.003000	0.987117555238070543133233
0.111000	-0.003000	0.987549142171328719896906
0.113000	-0.003000	0.987983158031669583820644
0.115000	-0.003000	0.988419394372646031854401
0.117000	-0.003000	0.988857648254386822905815
0.119000	-0.003000	0.989297722564966952596421
0.121000	-0.003000	0.989739426303639202586737
0.123000	-0.003000	0.990182574825134831364437
0.125000	-0.003000	0.990626990044655597600354
0.127000	-0.003000	0.991072500603569883637078
0.129000	-0.003000	0.991518941996223923673881
0.131000	-0.003000	0.991966156658627529196792
0.133000	-0.003000	0.992413994020117096184208
0.135000	-0.003000	0.992862310519406654485408
0.137000	-0.003000	0.993310969586703507161474
0.139000	-0.003000	0.993759841593813364468701
0.141000	-0.003000	0.994208803774352056770169
0.143000	-0.003000	0.994657740116352329096117
0.145000	-0.003000	0.995106541229679564253274
0.147000	-0.003000	0.995555104190754991400070
0.149000	-0.003000	0.996003332367146443360184
0.151000	-0.003000	0.996451135224601936002387
0.153000	-0.003000	0.996898428119086243981428
0.155000	-0.003000	0.997345132076346452265625
0.157000	-0.003000	0.997791173561454747265032
0.159000	-0.003000	0.998236484240691890335029
0.161000	-0.003000	0.998681000738017576878747
0.163000	-0.003000	0.999124664388242877954838
0.165000	-0.003000	0.999567420988879851151410
0.167000	-0.003000	1.000009220552485311728219
0.169000	-0.003000	1.000450017061157215181311
0.171000	-0.003000	1.000889768224666021012581
0.173000	-0.003000	1.001328435243550307731653
0.175000	-0.003000	1.001765982578318947560092
0.177000	-0.003000	1.002202377725753601467318
0.179000	-0.003000	1.002637591003129324818133
0.181000	-0.003000	1.003071595341032740122955
0.183000	-0.003000	1.003504366085297139221666
0.185000	-0.003000	1.003935880808445979539556
0.187000	-0.003000	1.004366119130904566603135
0.189000	-0.003000	1.004795062552126694299659
0.191000	-0.003000	1.005222694291674212507814
0.193000	-0.003000	1.005648999140199562063458
0.195000	-0.003000	1.006073963320188946468647
0.197000	-0.003000	1.006497574356264523842697
0.199000	-0.003000	1.006919820954769395626727
0.201000	-0.003000	1.007340692892321198925742
0.203000	-0.003000	1.007760180912967040711692
0.205000	-0.003000	1.008178276633555858765590
0.207000	-0.003000	1.008594972456897664869757
0.209000	-0.003000	1.009010261492287563456216
0.211000	-0.003000	1.009424137482949346278360
0.213000	-0.003000	1.009836594739946358245675
0.215000	-0.003000	1.010247628082126869486501
0.217000	-0.003000	1.010657232781652759001645
0.219000	-0.003000	1.011065404514700505345104
0.221000	-0.003000	1.011472139316904828021393
0.223000	-0.003000	1.011877433543161508566754
0.225000	-0.003000	1.012281283831404588013925
0.227000	-0.003000	1.012683687069996896212842
0.229000	-0.003000	1.013084640368399735876892
0.231000	-0.003000	1.013484141030806195971081
0.233000	-0.003000	1.013882186532436113779454
0.235000	-0.003000	1.014278774498226010081225
0.237000	-0.003000	1.014673902683656647738530
0.239000	-0.003000	1.015067568957489951841922
0.241000	-0.003000	1.015459771286198575879212
0.243000	-0.003000	1.015850507719901152370312
0.245000	-0.003000	1.016239776379622261615054
0.247000	-0.003000	1.016627575445720133018312
0.249000	-0.003000	1.017013903147345077471186
0.251000	-0.003000	1.017398757752793869713059
0.253000	-0.003000	1.017782137560647726104435
0.255000	-0.003000	1.018164040891599286808855
0.257000	-0.003000	1.018544466080864241419590
0.259000	-0.003000	1.018923411471115869630921
0.261000	-0.003000	1.019300875405854789335081
0.263000	-0.003000	1.019676856223164840287154
0.265000	-0.003000	1.020051352249795817428435
0.267000	-0.003000	1.020424361795519097029228
0.269000	-0.003000	1.020795883147730842566148
0.271000	-0.003000	1.021165914566247279182676
0.273000	-0.003000	1.021534454278274495209189
0.275000	-0.003000	1.021901500473520130185534
0.277000	-0.003000	1.022267051299421858345795
0.279000	-0.003000	1.022631104856472905595410
0.281000	-0.003000	1.022993659193628168679879
0.283000	-0.003000	1.023354712303770952530613
0.285000	-0.003000	1.023714262119233886494385
0.287000	-0.003000	1.024072306507352037030500
0.289000	-0.003000	1.024428843266045108251205
0.291000	-0.003000	1.024783870119419182387333
0.293000	-0.003000	1.025137384713372012967625
0.295000	-0.003000	1.025489384611205867514627
0.297000	-0.003000	1.025839867289231932545590
0.299000	-0.003000	1.026188830132364504521547
0.301000	-0.003000	1.026536270429698083361814
0.303000	-0.003000	1.026882185370063149676412
0.305000	-0.003000	1.027226572037556628913535
0.307000	-0.003000	1.027569427407038826771668
0.309000	-0.003000	1.027910748339596169742549
0.311000	-0.003000	1.028250531577966198071294
0.313000	-0.003000	1.028588773741917039572513
0.315000	-0.003000	1.028925471323581142257808
0.317000	-0.003000	1.029260620682735716258094
0.319000	-0.003000	1.029594218042034547977437
0.321000	-0.003000	1.029926259482173200865418
0.323000	-0.003000	1.030256740936999371172078
0.325000	-0.003000	1.030585658188553743741522
0.327000	-0.003000	1.030913006862044456468652
0.329000	-0.003000	1.031238782420746735724038
0.331000	-0.003000	1.031562980160824594122460
0.333000	-0.003000	1.031885595206075478813545
0.335000	-0.003000	1.032206622502589876688717
0.337000	-0.003000	1.032526056813320103344722
0.339000	-0.003000	1.032843892712561384428227
0.341000	-0.003000	1.033160124580334127131209
0.343000	-0.003000	1.033474746596666937747955
0.345000	-0.003000	1.033787752735774390089318
0.347000	-0.003000	1.034099136760129988843460
0.349000	-0.003000	1.034408892214421449295969
0.351000	-0.003000	1.034717012419393622479902
0.353000	-0.003000	1.035023490465566631257843
0.355000	-0.003000	1.035328319206827663023773
0.357000	-0.003000	1.035631491253896641069332
0.359000	-0.003000	1.035932998967650009447539
0.361000	-0.003000	1.036232834452307294270668
0.363000	-0.003000	1.036530989548471337613478
0.365000	-0.003000	1.036827455826019539486538
0.367000	-0.003000	1.037122224576834339515585
0.369000	-0.003000	1.037415286807378933531254
0.371000	-0.003000	1.037706633231097574920909
0.373000	-0.003000	1.037996254260652451151259
0.375000	-0.003000	1.038284139999971822376779
0.377000	-0.003000	1.038570280236124743211690
0.379000	-0.003000	1.038854664430993723911456
0.381000	-0.003000	1.039137281712756433194045
0.383000	-0.003000	1.039418120867164896381496
0.385000	-0.003000	1.039697170328608866185505
0.387000	-0.003000	1.039974418170966030672275
0.389000	-0.003000	1.040249852098226401864167
0.391000	-0.003000	1.040523459434884223639983
0.393000	-0.003000	1.040795227116091181684965
0.395000	-0.003000	1.041065141677562699840109
0.397000	-0.003000	1.041333189245231105601874
0.399000	-0.003000	1.041599355524630565739130
0.401000	-0.003000	1.041863625790014902250391
0.403000	-0.003000	1.042125984873195188029626
0.405000	-0.003000	1.042386417152084687742786
0.407000	-0.003000	1.042644906538948257335164
0.409000	-0.003000	1.042901436468343767671740
0.411000	-0.003000	1.043155989884744005991024
0.413000	-0.003000	1.043408549229833282012692
0.415000	-0.003000	1.043659096429463861710474
0.417000	-0.003000	1.043907612880265123322943
0.419000	-0.003000	1.044154079435892112925899
0.421000	-0.003000	1.044398476392903285514535
0.423000	-0.003000	1.044640783476256329365128
0.425000	-0.003000	1.044880979824407862821545
0.427000	-0.003000	1.045119043974005013097894
0.429000	-0.003000	1.045354953844160661446949
0.431000	-0.003000	1.045588686720291482501466
0.433000	-0.003000	1.045820219237512782584076
0.435000	-0.003000	1.046049527363567710480652
0.437000	-0.003000	1.046276586381286399785040
0.439000	-0.003000	1.046501370870550839953239
0.441000	-0.003000	1.046723854689758370639652
0.443000	-0.003000	1.046944010956758930319666
0.445000	-0.003000	1.047161812029258953771205
0.447000	-0.003000	1.047377229484668381687129
0.449000	-0.003000	1.047590234099376127474557
0.451000	-0.003000	1.047800795827439346297183
0.453000	-0.003000	1.048008883778659416918799
0.455000	-0.003000	1.048214466196033978206970
0.457000	-0.003000	1.048417510432564148104007
0.459000	-0.003000	1.048617982927391834024888
0.461000	-0.003000	1.048815849181254256095031
0.463000	-0.003000	1.049011073731227039473879
0.465000	-0.003000	1.049203620124739444463557
0.467000	-0.003000	1.049393450892832868603932
0.469000	-0.003000	1.049580527522651296479239
0.471000	-0.003000	1.049764810429124617385810
0.473000	-0.003000	1.049946258925832598407624
0.475000	-0.003000	1.050124831195017982565787
0.477000	-0.003000	1.050300484256724731224608
0.479000	-0.003000	1.050473173937037429936936
0.481000	-0.003000	1.050642854835387662859603
0.483000	-0.003000	1.050809480290906705590714
0.485000	-0.003000	1.050973002347793228139494
0.487000	-0.003000	1.051133371719665809962407
0.489000	-0.003000	1.051290537752868958776276
0.491000	-0.003000	1.051444448388704877572764
0.493000	-0.003000	1.051595050124560781767968
0.495000	-0.003000	1.051742287973892020502831
0.497000	-0.003000	1.051886105425033024474146
0.499000	-0.003000	1.052026444398805438140698
0.501000	-0.003000	1.052163245204879471472736
0.503000	-0.003000	1.052296446496864268382865
0.505000	-0.003000	1.052425985226080662471304
0.507000	-0.003000	1.052551796593987676331494
0.509000	-0.003000	1.052673814003220575941100
0.511000	-0.003000	1.052791969007204064823213
0.513000	-0.003000	1.052906191258301538127284
0.515000	-0.003000	1.053016408454464203359180
0.517000	-0.003000	1.053122546284328775456629
0.519000	-0.003000	1.053224528370741763794172
0.521000	-0.003000	1.053322276212654395877166
0.523000	-0.003000	1.053415709125352872632675
0.525000	-0.003000	1.053504744178984209312944
0.527000	-0.003000	1.053589296135333919224308
0.529000	-0.003000	1.053669277382816904520269
0.531000	-0.003000	1.053744597869641586029843
0.533000	-0.003000	1.053815165035103529334037
0.535000	-0.003000	1.053880883738978813113363
0.537000	-0.003000	1.053941656188969400176347
0.539000	-0.003000	1.053997381866170091058166
0.541000	-0.003000	1.054047957448527528256932
0.543000	-0.003000	1.054093276732248840588113
0.545000	-0.003000	1.054133230551141942044069
0.547000	-0.003000	1.054167706693857509137047
0.549000	-0.003000	1.054196589819010210220540
0.551000	-0.003000	1.054219761368163643666662
0.553000	-0.003000	1.054237099476666772446265
0.555000	-0.003000	1.054248478882329420613928
0.557000	-0.003000	1.054253770831938830099261
0.559000	-0.003000	1.054252842985616389626102
0.561000	-0.003000	1.054245559319022751409989
0.563000	-0.003000	1.054231780023423326042575
0.565000	-0.003000	1.054211361403627478239287
0.567000	-0.003000	1.054184155773810083189801
0.569000	-0.003000	1.054150011351226767786216
0.571000	-0.003000	1.054108772147811734498646
0.573000	-0.003000	1.054060277859600658345585
0.575000	-0.003000	1.054004363753867856701163
0.577000	-0.003000	1.053940860553713498859452
0.579000	-0.003000	1.053869594319622127187586
0.581000	-0.003000	1.053790386327040362601792
0.583000	-0.003000	1.053703052937909667718941
0.585000	-0.003000	1.053607405462928747752471
0.587000	-0.003000	1.053503250011448066913999
0.589000	-0.003000	1.053390387311322173857775
0.591000	-0.003000	1.053268612567938244950483
0.593000	-0.003000	1.053137716606545204456324
0.595000	-0.003000	1.052997484075077094800577
0.597000	-0.003000	1.052847693988824717692410
0.599000	-0.003000	1.052688119686525869411753
0.601000	-0.003000	1.052518528635818739758179
0.603000	-0.003000	1.052338682323347818226011
0.605000	-0.003000	1.052148336152554763955891
0.607000	-0.003000	1.051947239346424867179053
0.609000	-0.003000	1.051735134856317310791951
0.611000	-0.003000	1.051511759278172863929512
0.613000	-0.003000	1.051276842777496778325030
0.615000	-0.003000	1.051030109024568837128299
0.617000	-0.003000	1.050771275141449967449603
0.619000	-0.003000	1.050500051662424327858503
0.621000	-0.003000	1.050216142509646122249478
0.623000	-0.003000	1.049919244985884292375999
0.625000	-0.003000	1.049609049786398795589548
0.627000	-0.003000	1.049285241032162918628501
0.629000	-0.003000	1.048947496326828376922435
0.631000	-0.003000	1.048595486840042223519731
0.633000	-0.003000	1.048228877419965732187279
0.635000	-0.003000	1.047847326738071682683540
0.637000	-0.003000	1.047450487469586688504819
0.639000	-0.003000	1.047038006513196561897416
0.641000	-0.003000	1.046609525253938244304663
0.643000	-0.003000	1.046164679873478497995620
0.645000	-0.003000	1.045703101712284865953961
0.647000	-0.003000	1.045224417688491502786974
0.649000	-0.003000	1.044728250778549583088761
0.651000	-0.003000	1.044214220565043760302615
0.653000	-0.003000	1.043681943857326155367105
0.655000	-0.003000	1.043131035390868932566377
0.657000	-0.003000	1.042561108611474773866235
0.659000	-0.003000	1.041971776550668860039650
0.661000	-0.003000	1.041362652798758947625402
0.663000	-0.003000	1.040733352582136284070202
0.665000	-0.003000	1.040083493951436732771754
0.667000	-0.003000	1.039412699087134628328499
0.669000	-0.003000	1.038720595728999107620893
0.671000	-0.003000	1.038006818735604852577126
0.673000	-0.003000	1.037271011779713925093915
0.675000	-0.003000	1.036512829184828898831938
0.677000	-0.003000	1.035731937907534261356091
0.679000	-0.003000	1.034928019669385079737367
0.681000	-0.003000	1.034100773241016346659649
0.683000	-0.003000	1.033249916879870555774801
0.685000	-0.003000	1.032375190921387630993422
0.687000	-0.003000	1.031476360521710766704473
0.689000	-0.003000	1.030553218547888061351614
0.691000	-0.003000	1.029605588609191713089785
0.693000	-0.003000	1.028633328220535769759181
0.695000	-0.003000	1.027636332086032666666142
0.697000	-0.003000	1.026614535487521795431576
0.699000	-0.003000	1.025567917759429015234218
0.701000	-0.003000	1.024496505827616754658038
0.703000	-0.003000	1.023400377785984138867548
0.705000	-0.003000	1.022279666480561566288543
0.707000	-0.003000	1.021134563066742106940410
0.709000	-0.003000	1.019965320501228678296002
0.711000	-0.003000	1.018772256926311792213369
0.713000	-0.003000	1.017555758900383189313743
0.715000	-0.003000	1.016316284425206273311915
0.717000	-0.003000	1.015054365717615647568550
0.719000	-0.003000	1.013770611671068078152302
0.721000	-0.003000	1.012465709951043457692776
0.723000	-0.003000	1.011140428667787416472379
0.725000	-0.003000	1.009795617570464987267087
0.727000	-0.003000	1.008432208708591515389230
0.729000	-0.003000	1.007051216509706526025525
0.731000	-0.003000	1.005653737226758659417669
0.733000	-0.003000	1.004240947714612808283619
0.735000	-0.003000	1.002814103502474685214452
0.737000	-0.003000	1.001374536137802584434553
0.739000	-0.003000	0.999923649787356483287226
0.741000	-0.003000	0.998462917092256874163070
0.743000	-0.003000	0.996993874286063341827457
0.745000	-0.003000	0.995518115597736397148765
0.747000	-0.003000	0.994037286974518430326953
0.749000	-0.003000	0.992553079172998509172032
0.751000	-0.003000	0.991067220279489902168280
0.753000	-0.003000	0.989581467732979058737897
0.755000	-0.003000	0.988097599934915638009159
0.757000	-0.003000	0.986617407539645996372712
0.759000	-0.003000	0.985142684527002265859608
0.761000	-0.003000	0.983675219164187319975667
0.763000	-0.003000	0.982216784967411382645253
0.765000	-0.003000	0.980769131774612334950803
0.767000	-0.003000	0.979333977038967073980302
0.769000	-0.003000	0.977912997448811660561319
0.771000	-0.003000	0.976507820973151585697281
0.773000	-0.003000	0.975120019423364348121197
0.775000	-0.003000	0.973751101611234570754050
0.777000	-0.003000	0.972402507171473473590595
0.779000	-0.003000	0.971075601103710717154627
0.781000	-0.003000	0.969771669075026210293800
0.783000	-0.003000	0.968491913509837321072382
0.785000	-0.003000	0.967237450479744187425979
0.787000	-0.003000	0.966009307392194704888766
0.789000	-0.003000	0.964808421463861698441633
0.791000	-0.003000	0.963635638952756612418682
0.793000	-0.003000	0.962491715112555157318752
0.795000	-0.003000	0.961377314823575801483457
0.797000	-0.003000	0.960293013847429377527476
0.799000	-0.003000	0.959239300646617554235718
0.801000	-0.003000	0.958216578706280852628652
0.803000	-0.003000	0.957225169292833966139256
0.805000	-0.003000	0.956265314583282455274116
0.807000	-0.003000	0.955337181099447874110808
0.809000	-0.003000	0.954440863382983062379594
0.811000	-0.003000	0.953576387849762618920124
0.813000	-0.003000	0.952743716765796944123679
0.815000	-0.003000	0.951942752291058624791731
0.817000	-0.003000	0.951173340542352474535903
0.819000	-0.003000	0.950435275631421938591359
0.821000	-0.003000	0.949728303639740256691937
0.823000	-0.003000	0.949052126496713666092830
0.825000	-0.003000	0.948406405733233981436570
0.827000	-0.003000	0.947790766087560188069006
0.829000	-0.003000	0.947204798945286086109263
0.831000	-0.003000	0.946648065599623778076932
0.833000	-0.003000	0.946120100322356716304739
0.835000	-0.003000	0.945620413239544377326240
0.837000	-0.003000	0.945148493009403956044423
0.839000	-0.003000	0.944703809302728236829694
0.841000	-0.003000	0.944285815088753088808460
0.843000	-0.003000	0.943893948731543197538940
0.845000	-0.003000	0.943527635903770645064981
0.847000	-0.003000	0.943186291326227110864977
0.849000	-0.003000	0.942869320342557770686653
0.851000	-0.003000	0.942576120339574496931334
0.853000	-0.003000	0.942306082024106150818454
0.855000	-0.003000	0.942058590567725895326134
0.857000	-0.003000	0.941833026630864988959502
0.859000	-0.003000	0.941628767277817524394834
0.861000	-0.003000	0.941445186793983257445007
0.863000	-0.003000	0.941281657416401684734808
0.865000	-0.003000	0.941137549988239285880809
0.867000	-0.003000	0.941012234547393910943924
0.869000	-0.003000	0.940905080858825071388196
0.871000	-0.003000	0.940815458899596612774019
0.873000	-0.003000	0.940742739304958663915102
0.875000	-0.003000	0.940686293783106641797076
0.877000	-0.003000	0.940645495505546325176738
0.879000	-0.003000	0.940619719479276472640095
0.881000	-0.003000	0.940608342906290917362355
0.883000	-0.003000	0.940610745535190861943420
0.885000	-0.003000	0.940626310009013533175448
0.887000	-0.003000	0.940654422212712670869905
0.889000	-0.003000	0.940694471623084726985553
0.891000	-0.003000	0.940745851663328136460507
0.893000	-0.003000	0.940807960063838821795912
0.895000	-0.003000	0.940880199230317515457500
0.897000	-0.003000	0.940961976619749007610949
0.899000	-0.003000	0.941052705124368338296392
0.901000	-0.003000	0.941151803463300296037630
0.903000	-0.003000	0.941258696581187437324445
0.905000	-0.003000	0.941372816052789995744376
0.907000	-0.003000	0.941493600492245508171152
0.909000	-0.003000	0.941620495965435622132134
0.911000	-0.003000	0.941752956403692609299583
0.913000	-0.003000	0.941890444016923678027808
0.915000	-0.003000	0.942032429704092511002500
0.917000	-0.003000	0.942178393458923624237400
0.919000	-0.003000	0.942327824768637412056194
0.921000	-0.003000	0.942480223003513306601064
0.923000	-0.003000	0.942635097795096355000055
0.925000	-0.003000	0.942791969400918472565820
0.927000	-0.003000	0.942950369053684012143890
0.929000	-0.003000	0.943109839292977536473472
0.931000	-0.003000	0.943269934277696564528526
0.933000	-0.003000	0.943430220077556502822347
0.935000	-0.003000	0.943590274942207152264473
0.937000	-0.003000	0.943749689546687475782960
0.939000	-0.003000	0.943908067212165802217783
0.941000	-0.003000	0.944065024101128580369391
0.943000	-0.003000	0.944220189386427044553329
0.945000	-0.003000	0.944373205393818415664953
0.947000	-0.003000	0.944523727717899719280581
0.949000	-0.003000	0.944671425311563672799764
0.951000	-0.003000	0.944815980549364775598065
0.953000	-0.003000	0.944957089265415106638102
0.955000	-0.003000	0.945094460766667032736166
0.957000	-0.003000	0.945227817822664073688088
0.959000	-0.003000	0.945356896633050780565100
0.961000	-0.003000	0.945481446774329770121881
0.963000	-0.003000	0.945601231127535135634332
0.965000	-0.003000	0.945716025788648106953360
0.967000	-0.003000	0.945825619963726826888717
0.969000	-0.003000	0.945929815850829025514201
0.971000	-0.003000	0.946028428510908736548402
0.973000	-0.003000	0.946121285729930372454533
0.975000	-0.003000	0.946208227874482665775702
0.977000	-0.003000	0.946289107743197632771626
0.979000	-0.003000	0.946363790416256400739314
0.981000	-0.003000	0.946432153105235540735407
0.983000	-0.003000	0.946494085005475493943550
0.985000	-0.003000	0.946549487153062085731392
0.987000	-0.003000	0.946598272288401987317741
0.989000	-0.003000	0.946640364728228766999507
0.991000	-0.003000	0.946675700247721518820754
0.993000	-0.003000	0.946704225974233204432551
0.995000	-0.003000	0.946725900293937772111974
0.997000	-0.003000	0.946740692772488068307268
0.999000	-0.003000	0.946748584090553402248247



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p08/density/outputRHO.dat <==
-0.990000	-0.300000	0.946281197274248309092570
-0.970000	-0.300000	0.945662637583761678250482
-0.950000	-0.300000	0.944538099784547280357572
-0.930000	-0.300000	0.943126604043044269864993
-0.910000	-0.300000	0.941773710499479776991905
-0.890000	-0.300000	0.940958757294777292656818
-0.870000	-0.300000	0.941292574608907472999419
-0.850000	-0.300000	0.943473621588819644223634
-0.830000	-0.300000	0.948182183345273599250902
-0.810000	-0.300000	0.955883526993226761980793
-0.790000	-0.300000	0.966574361843329454835327
-0.770000	-0.300000	0.979599049245246766837170
-0.750000	-0.300000	0.993707012482489493443438
-0.730000	-0.300000	1.007431808029557007699850
-0.710000	-0.300000	1.019590648889218797989997
-0.690000	-0.300000	1.029589999363141439303604
-0.670000	-0.300000	1.037378911602418574133821
-0.650000	-0.300000	1.043203301482244160780510
-0.630000	-0.300000	1.047392234624691997879609
-0.610000	-0.300000	1.050251847006590910638124
-0.590000	-0.300000	1.052037919555159239948239
-0.570000	-0.300000	1.052954751898204976967577
-0.550000	-0.300000	1.053161098729712863431018
-0.530000	-0.300000	1.052782314861113288628758
-0.510000	-0.300000	1.051917247469471572429711
-0.490000	-0.300000	1.050642812733287856374886
-0.470000	-0.300000	1.049021785881652180094648
-0.450000	-0.300000	1.047105396606058835828890
-0.430000	-0.300000	1.044933439984634615527170
-0.410000	-0.300000	1.042538999723515713569100
-0.390000	-0.300000	1.039949818003340187289041
-0.370000	-0.300000	1.037184530304650964538382
-0.350000	-0.300000	1.034255279117871406668883
-0.330000	-0.300000	1.031174407246832069873221
-0.310000	-0.300000	1.027951557456111553179312
-0.290000	-0.300000	1.024585753827714329489140
-0.270000	-0.300000	1.021070239586439942769402
-0.250000	-0.300000	1.017407536085961794469767
-0.230000	-0.300000	1.013610062542961154363752
-0.210000	-0.300000	1.009677558188295298791104
-0.190000	-0.300000	1.005577314487258178132834
-0.170000	-0.300000	1.001261296904442765764998
-0.150000	-0.300000	0.996722494534825309564496
-0.130000	-0.300000	0.992050780555185918174743
-0.110000	-0.300000	0.987442806592042532365383
-0.090000	-0.300000	0.983157503088942785751669
-0.070000	-0.300000	0.979449425150278552010263
-0.050000	-0.300000	0.976519720408658198351759
-0.030000	-0.300000	0.974500301420722192524693
-0.010000	-0.300000	0.973463759469651468414497
0.010000	-0.300000	0.973463759469653022726732
0.030000	-0.300000	0.974500301420720860257063
0.050000	-0.300000	0.976519720408656755061827
0.070000	-0.300000	0.979449425150277552809541
0.090000	-0.300000	0.983157503088942341662460
0.110000	-0.300000	0.987442806592043087476895
0.130000	-0.300000	0.992050780555186140219348
0.150000	-0.300000	0.996722494534825864676009
0.170000	-0.300000	1.001261296904442543720393
0.190000	-0.300000	1.005577314487258178132834
0.210000	-0.300000	1.009677558188295076746499
0.230000	-0.300000	1.013610062542961376408357
0.250000	-0.300000	1.017407536085962016514372
0.270000	-0.300000	1.021070239586440164814007
0.290000	-0.300000	1.024585753827714329489140
0.310000	-0.300000	1.027951557456111553179312
0.330000	-0.300000	1.031174407246832069873221
0.350000	-0.300000	1.034255279117871406668883
0.370000	-0.300000	1.037184530304650520449172
0.390000	-0.300000	1.039949818003339743199831
0.410000	-0.300000	1.042538999723515269479890
0.430000	-0.300000	1.044933439984634171437961
0.450000	-0.300000	1.047105396606058835828890
0.470000	-0.300000	1.049021785881653068273067
0.490000	-0.300000	1.050642812733288522508701
0.510000	-0.300000	1.051917247469471572429711
0.530000	-0.300000	1.052782314861112844539548
0.550000	-0.300000	1.053161098729712419341809
0.570000	-0.300000	1.052954751898204310833762
0.590000	-0.300000	1.052037919555158795859029
0.610000	-0.300000	1.050251847006590910638124
0.630000	-0.300000	1.047392234624691775835004
0.650000	-0.300000	1.043203301482243494646696
0.670000	-0.300000	1.037378911602417685955402
0.690000	-0.300000	1.029589999363140107035974
0.710000	-0.300000	1.019590648889217909811578
0.730000	-0.300000	1.007431808029556563610640
0.750000	-0.300000	0.993707012482489049354228
0.770000	-0.300000	0.979599049245246433770262
0.790000	-0.300000	0.966574361843330565058352
0.810000	-0.300000	0.955883526993227428114608
0.830000	-0.300000	0.948182183345274043340112
0.850000	-0.300000	0.943473621588820199335146
0.870000	-0.300000	0.941292574608907695044024
0.890000	-0.300000	0.940958757294778291857540
0.910000	-0.300000	0.941773710499480887214929
0.930000	-0.300000	0.943126604043044269864993
0.950000	-0.300000	0.944538099784547502402177
0.970000	-0.300000	0.945662637583760901094365
0.990000	-0.300000	0.946281197274247753981058



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p08/momentum/outputUX.dat <==
-1.000000	-0.300000	-0.000000000000002214299547
-0.980000	-0.300000	-0.042161098697358435904992
-0.960000	-0.300000	-0.084992104741559840186405
-0.940000	-0.300000	-0.129526393557554436730683
-0.920000	-0.300000	-0.177654195323858093980007
-0.900000	-0.300000	-0.232540282505479506403034
-0.880000	-0.300000	-0.298955985355580100559791
-0.860000	-0.300000	-0.383281016846189814817336
-0.840000	-0.300000	-0.492934378064873335301144
-0.820000	-0.300000	-0.634708102879287916486817
-0.800000	-0.300000	-0.811980936657593410643585
-0.780000	-0.300000	-1.021365990110702837156964
-0.760000	-0.300000	-1.250965022368050627576963
-0.740000	-0.300000	-1.482362160431857978082348
-0.720000	-0.300000	-1.696463451368998898161067
-0.700000	-0.300000	-1.879707976951186854108755
-0.680000	-0.300000	-2.026518094878805076319850
-0.660000	-0.300000	-2.137556177249815725360804
-0.640000	-0.300000	-2.216432314470551112606245
-0.620000	-0.300000	-2.267422533358583791596175
-0.600000	-0.300000	-2.294523015885700623073262
-0.580000	-0.300000	-2.301153818079524349116127
-0.560000	-0.300000	-2.290175839797199408565120
-0.540000	-0.300000	-2.263978387088293242612735
-0.520000	-0.300000	-2.224560773402243007978996
-0.500000	-0.300000	-2.173639882646976495550462
-0.480000	-0.300000	-2.112709391060306529652735
-0.460000	-0.300000	-2.043078845777080321255426
-0.440000	-0.300000	-1.965944074708621425173760
-0.420000	-0.300000	-1.882407773270056150494156
-0.400000	-0.300000	-1.793462584450249641676578
-0.380000	-0.300000	-1.700035239393703490051735
-0.360000	-0.300000	-1.603030035201032488245687
-0.340000	-0.300000	-1.503288470676523491675880
-0.320000	-0.300000	-1.401576493898856190511992
-0.300000	-0.300000	-1.298681094311936234930727
-0.280000	-0.300000	-1.195459834604149396142247
-0.260000	-0.300000	-1.092722734282308483244606
-0.240000	-0.300000	-0.991122664800526687045590
-0.220000	-0.300000	-0.891294983139663932192320
-0.200000	-0.300000	-0.794162104684648872954256
-0.180000	-0.300000	-0.701003767293076007760533
-0.160000	-0.300000	-0.613029308402884609563444
-0.140000	-0.300000	-0.530670825139001434145314
-0.120000	-0.300000	-0.453147154290436726675750
-0.100000	-0.300000	-0.378674033763632955640333
-0.080000	-0.300000	-0.305165108204504820221814
-0.060000	-0.300000	-0.230962637351251304229649
-0.040000	-0.300000	-0.155241230210253877697113
-0.020000	-0.300000	-0.078032806651194747127320
-0.000000	-0.300000	-0.000000000000003754400433
0.020000	-0.300000	0.078032806651192387903393
0.040000	-0.300000	0.155241230210252934007542
0.060000	-0.300000	0.230962637351253080586488
0.080000	-0.300000	0.305165108204506541067502
0.100000	-0.300000	0.378674033763628736792839
0.120000	-0.300000	0.453147154290427178757739
0.140000	-0.300000	0.530670825139002544368338
0.160000	-0.300000	0.613029308402884831608048
0.180000	-0.300000	0.701003767293081891942563
0.200000	-0.300000	0.794162104684654757136286
0.220000	-0.300000	0.891294983139675589534079
0.240000	-0.300000	0.991122664800530905893083
0.260000	-0.300000	1.092722734282309593467630
0.280000	-0.300000	1.195459834604144067071729
0.300000	-0.300000	1.298681094311938455376776
0.320000	-0.300000	1.401576493898849751218449
0.340000	-0.300000	1.503288470676527710523374
0.360000	-0.300000	1.603030035201034708691736
0.380000	-0.300000	1.700035239393701713694895
0.400000	-0.300000	1.793462584450247643275134
0.420000	-0.300000	1.882407773270055484360341
0.440000	-0.300000	1.965944074708625421976649
0.460000	-0.300000	2.043078845777079433077006
0.480000	-0.300000	2.112709391060295871511698
0.500000	-0.300000	2.173639882646964949231005
0.520000	-0.300000	2.224560773402235014373218
0.540000	-0.300000	2.263978387088284360828538
0.560000	-0.300000	2.290175839797188306334874
0.580000	-0.300000	2.301153818079513246885881
0.600000	-0.300000	2.294523015885697958538003
0.620000	-0.300000	2.267422533358583347506965
0.640000	-0.300000	2.216432314470557329855183
0.660000	-0.300000	2.137556177249821942609742
0.680000	-0.300000	2.026518094878813958104047
0.700000	-0.300000	1.879707976951182857305866
0.720000	-0.300000	1.696463451369004005186980
0.740000	-0.300000	1.482362160431850206521176
0.760000	-0.300000	1.250965022368040857614346
0.780000	-0.300000	1.021365990110694177417372
0.800000	-0.300000	0.811980936657597185401869
0.820000	-0.300000	0.634708102879289470799051
0.840000	-0.300000	0.492934378064868783386743
0.860000	-0.300000	0.383281016846190425440000
0.880000	-0.300000	0.298955985355581932427782
0.900000	-0.300000	0.232540282505480561114908
0.920000	-0.300000	0.177654195323851848975494
0.940000	-0.300000	0.129526393557554242441654
0.960000	-0.300000	0.084992104741565238645862
0.980000	-0.300000	0.042161098697371300614289
1.000000	-0.300000	-0.000000000000002214299547



==> Data_files___plots/Colliding_pulse/eps0p1/tf0p08/momentum/outputVX.dat <==
-0.999000	-0.003000	-0.001163640707216260453821
-0.997000	-0.003000	-0.004983880646034217001827
-0.995000	-0.003000	-0.008806053887311333233656
-0.993000	-0.003000	-0.012631030601372205193766
-0.991000	-0.003000	-0.016459698209031314863893
-0.989000	-0.003000	-0.020292967667529832054285
-0.987000	-0.003000	-0.024131779662097084526717
-0.985000	-0.003000	-0.027977110685553804175774
-0.983000	-0.003000	-0.031829978988683851892638
-0.981000	-0.003000	-0.035691450384396875006310
-0.979000	-0.003000	-0.039562643889066301250423
-0.977000	-0.003000	-0.043444737184816069330839
-0.975000	-0.003000	-0.047338971886966771385197
-0.973000	-0.003000	-0.051246658601364104834719
-0.971000	-0.003000	-0.055169181756890707524210
-0.969000	-0.003000	-0.059108004199130190214895
-0.967000	-0.003000	-0.063064671531892241285178
-0.965000	-0.003000	-0.067040816194141761297232
-0.963000	-0.003000	-0.071038161260849358447089
-0.961000	-0.003000	-0.075058523957293413197966
-0.959000	-0.003000	-0.079103818877519646579621
-0.957000	-0.003000	-0.083176060898911940988398
-0.955000	-0.003000	-0.087277367786177742492448
-0.953000	-0.003000	-0.091409962479519088485169
-0.951000	-0.003000	-0.095576175063285792599110
-0.949000	-0.003000	-0.099778444413052100325778
-0.947000	-0.003000	-0.104019319520715622373608
-0.945000	-0.003000	-0.108301460498986354408224
-0.943000	-0.003000	-0.112627639268412127471208
-0.941000	-0.003000	-0.117000739931897052015231
-0.939000	-0.003000	-0.121423758843481166547207
-0.937000	-0.003000	-0.125899804379976859580736
-0.935000	-0.003000	-0.130432096425812937834365
-0.933000	-0.003000	-0.135023965583188659822511
-0.931000	-0.003000	-0.139678852121313035183903
-0.929000	-0.003000	-0.144400304680077085084378
-0.927000	-0.003000	-0.149191978744999453887488
-0.925000	-0.003000	-0.154057634911645896513832
-0.923000	-0.003000	-0.159001136958971528434503
-0.921000	-0.003000	-0.164026449752087938316336
-0.919000	-0.003000	-0.169137636995894513614047
-0.917000	-0.003000	-0.174338858861741524686195
-0.915000	-0.003000	-0.179634369509833469180649
-0.913000	-0.003000	-0.185028514530406223981274
-0.911000	-0.003000	-0.190525728326869425721668
-0.909000	-0.003000	-0.196130531463963059257694
-0.907000	-0.003000	-0.201847528003642029403863
-0.905000	-0.003000	-0.207681402850840524099141
-0.903000	-0.003000	-0.213636919130370528385754
-0.901000	-0.003000	-0.219718915615125826024112
-0.899000	-0.003000	-0.225932304224341073961568
-0.897000	-0.003000	-0.232282067608970466121576
-0.895000	-0.003000	-0.238773256839220016090053
-0.893000	-0.003000	-0.245410989206990837185884
-0.891000	-0.003000	-0.252200446153280077865588
-0.889000	-0.003000	-0.259146871327594396916538
-0.887000	-0.003000	-0.266255568783079543671022
-0.885000	-0.003000	-0.273531901307304647907870
-0.883000	-0.003000	-0.280981288884514956993854
-0.881000	-0.003000	-0.288609207280643209614368
-0.879000	-0.003000	-0.296421186737471697991708
-0.877000	-0.003000	-0.304422810757002948456318
-0.875000	-0.003000	-0.312619714951412164261058
-0.873000	-0.003000	-0.321017585927866555550736
-0.871000	-0.003000	-0.329622160171029743302995
-0.869000	-0.003000	-0.338439222879290457779433
-0.867000	-0.003000	-0.347474606703638833060666
-0.865000	-0.003000	-0.356734190330686762315793
-0.863000	-0.003000	-0.366223896843690999158838
-0.861000	-0.003000	-0.375949691787583084590096
-0.859000	-0.003000	-0.385917580855971831255147
-0.857000	-0.003000	-0.396133607109989349659429
-0.855000	-0.003000	-0.406603847630701065174463
-0.853000	-0.003000	-0.417334409498695990681227
-0.851000	-0.003000	-0.428331424986527209419762
-0.849000	-0.003000	-0.439601045841908233402506
-0.847000	-0.003000	-0.451149436532235825758619
-0.845000	-0.003000	-0.462982766314094518200761
-0.843000	-0.003000	-0.475107199985188966007144
-0.841000	-0.003000	-0.487528887170778135740079
-0.839000	-0.003000	-0.500253949992372382027384
-0.837000	-0.003000	-0.513288468963431609992654
-0.835000	-0.003000	-0.526638466955431261418141
-0.833000	-0.003000	-0.540309891078157522592562
-0.831000	-0.003000	-0.554308592320867932201622
-0.829000	-0.003000	-0.568640302806334374530195
-0.827000	-0.003000	-0.583310610518301242422012
-0.825000	-0.003000	-0.598324931374760060620588
-0.823000	-0.003000	-0.613688478535338255426268
-0.821000	-0.003000	-0.629406228851304927474075
-0.819000	-0.003000	-0.645482886391694710148670
-0.817000	-0.003000	-0.661922843009305927886032
-0.815000	-0.003000	-0.678730135946128965152013
-0.813000	-0.003000	-0.695908402519412772058160
-0.811000	-0.003000	-0.713460831977352771815504
-0.809000	-0.003000	-0.731390114667268553816371
-0.807000	-0.003000	-0.749698388719065245133777
-0.805000	-0.003000	-0.768387184512584142659364
-0.803000	-0.003000	-0.787457367268424190953624
-0.801000	-0.003000	-0.806909078177460270531185
-0.799000	-0.003000	-0.826741674563343797998982
-0.797000	-0.003000	-0.846953669653488616653192
-0.795000	-0.003000	-0.867542672615784438150399
-0.793000	-0.003000	-0.888505329598359039344757
-0.791000	-0.003000	-0.909837266585999504542315
-0.789000	-0.003000	-0.931533034956537386861442
-0.787000	-0.003000	-0.953586060680838953906857
-0.785000	-0.003000	-0.975988598157895514972893
-0.783000	-0.003000	-0.998731689708798775484411
-0.781000	-0.003000	-1.021805131766935215154035
-0.779000	-0.003000	-1.045197448793757866170040
-0.777000	-0.003000	-1.068895875917197813009807
-0.775000	-0.003000	-1.092886351231245223303290
-0.773000	-0.003000	-1.117153518608870577111247
-0.771000	-0.003000	-1.141680741765742190807487
-0.769000	-0.003000	-1.166450130169382592981719
-0.767000	-0.003000	-1.191442577219047782577377
-0.765000	-0.003000	-1.216637810928048679670610
-0.763000	-0.003000	-1.242014457126506377093733
-0.761000	-0.003000	-1.267550114973165609200123
-0.759000	-0.003000	-1.293221444326078550801640
-0.757000	-0.003000	-1.319004264280188021274398
-0.755000	-0.003000	-1.344873661942574072369894
-0.753000	-0.003000	-1.370804110290842814379175
-0.751000	-0.003000	-1.396769593754646932026731
-0.749000	-0.003000	-1.422743739981614297107626
-0.747000	-0.003000	-1.448699956103668640139404
-0.745000	-0.003000	-1.474611567713184134831295
-0.743000	-0.003000	-1.500451958694663856519469
-0.741000	-0.003000	-1.526194710039131763323894
-0.739000	-0.003000	-1.551813735795959381391640
-0.737000	-0.003000	-1.577283414389238247466096
-0.735000	-0.003000	-1.602578713640496754777587
-0.733000	-0.003000	-1.627675307992032305293151
-0.731000	-0.003000	-1.652549686609873669240756
-0.729000	-0.003000	-1.677179251255594527592052
-0.727000	-0.003000	-1.701542403044469464745703
-0.725000	-0.003000	-1.725618617446105673707279
-0.723000	-0.003000	-1.749388507124978398010740
-0.721000	-0.003000	-1.772833872454791848127797
-0.719000	-0.003000	-1.795937739765773644151636
-0.717000	-0.003000	-1.818684387592086615370590
-0.715000	-0.003000	-1.841059361372770375453456
-0.713000	-0.003000	-1.863049477220601879423612
-0.711000	-0.003000	-1.884642815506787361101715
-0.709000	-0.003000	-1.905828705114266385933774
-0.707000	-0.003000	-1.926597699288756571078807
-0.705000	-0.003000	-1.946941544065460716339544
-0.703000	-0.003000	-1.966853140272361910589893
-0.701000	-0.003000	-1.986326500110754622596687
-0.699000	-0.003000	-2.005356699292867084238878
-0.697000	-0.003000	-2.023939825678341630776913
-0.695000	-0.003000	-2.042072925299157848400000
-0.693000	-0.003000	-2.059753946599549134788276
-0.691000	-0.003000	-2.076981683646651255514826
-0.689000	-0.003000	-2.093755718991797465378113
-0.687000	-0.003000	-2.110076366784142454235962
-0.685000	-0.003000	-2.125944616659869002006644
-0.683000	-0.003000	-2.141362078853317196802664
-0.681000	-0.003000	-2.156330930902654152703235
-0.679000	-0.003000	-2.170853866253092068205888
-0.677000	-0.003000	-2.184934044996166058183462
-0.675000	-0.003000	-2.198575046924720499674777
-0.673000	-0.003000	-2.211780827030218166129316
-0.671000	-0.003000	-2.224555673522005783127042
-0.669000	-0.003000	-2.236904168407164661402931
-0.667000	-0.003000	-2.248831150634279740785360
-0.665000	-0.003000	-2.260341681774730826504083
-0.663000	-0.003000	-2.271441014190469065425759
-0.661000	-0.003000	-2.282134561617423784696257
-0.659000	-0.003000	-2.292427872078216744000656
-0.657000	-0.003000	-2.302326603026352280778610
-0.655000	-0.003000	-2.311836498616078205969870
-0.653000	-0.003000	-2.320963368987157160461265
-0.651000	-0.003000	-2.329713071451545935985905
-0.649000	-0.003000	-2.338091493468749337836243
-0.647000	-0.003000	-2.346104537298169478987120
-0.645000	-0.003000	-2.353758106219398182901159
-0.643000	-0.003000	-2.361058092214776138462184
-0.641000	-0.003000	-2.368010365012044093901977
-0.639000	-0.003000	-2.374620762388519157326527
-0.637000	-0.003000	-2.380895081641225541346785
-0.635000	-0.003000	-2.386839072130046535136216
-0.633000	-0.003000	-2.392458428803181824662261
-0.631000	-0.003000	-2.397758786616137172131857
-0.629000	-0.003000	-2.402745715757474531670823
-0.627000	-0.003000	-2.407424717597212104891469
-0.625000	-0.003000	-2.411801221277246831675711
-0.623000	-0.003000	-2.415880580868058125076914
-0.621000	-0.003000	-2.419668073022178678144201
-0.619000	-0.003000	-2.423168895062640881832294
-0.617000	-0.003000	-2.426388163453331969776627
-0.615000	-0.003000	-2.429330912607321923957215
-0.613000	-0.003000	-2.432002093998268499319693
-0.611000	-0.003000	-2.434406575547882312093861
-0.609000	-0.003000	-2.436549141268604223853345
-0.607000	-0.003000	-2.438434491144957139141525
-0.605000	-0.003000	-2.440067241238492723454101
-0.603000	-0.003000	-2.441451923997398409937887
-0.601000	-0.003000	-2.442592988753209404251265
-0.599000	-0.003000	-2.443494802243508789985071
-0.597000	-0.003000	-2.444161644470796979078386
-0.595000	-0.003000	-2.444597715357636591448909
-0.593000	-0.003000	-2.444807153958646672720079
-0.591000	-0.003000	-2.444794012105980129945237
-0.589000	-0.003000	-2.444562257251345016584310
-0.587000	-0.003000	-2.444115781635245898684161
-0.585000	-0.003000	-2.443458403675004664279413
-0.583000	-0.003000	-2.442593868587948247039776
-0.581000	-0.003000	-2.441525849692717464733960
-0.579000	-0.003000	-2.440257949830708650296174
-0.577000	-0.003000	-2.438793702756011150256654
-0.575000	-0.003000	-2.437136574522789533858713
-0.573000	-0.003000	-2.435289964878374568968411
-0.571000	-0.003000	-2.433257208656444348093828
-0.569000	-0.003000	-2.431041577165595324316882
-0.567000	-0.003000	-2.428646279570022326055323
-0.565000	-0.003000	-2.426074464259436958002425
-0.563000	-0.003000	-2.423329220205714396030316
-0.561000	-0.003000	-2.420413578304010382424849
-0.559000	-0.003000	-2.417330512696502342606664
-0.557000	-0.003000	-2.414082942077104387834652
-0.555000	-0.003000	-2.410673730975811945853593
-0.553000	-0.003000	-2.407105691021602211776553
-0.551000	-0.003000	-2.403381582182955611415309
-0.549000	-0.003000	-2.399504113985328146441134
-0.547000	-0.003000	-2.395475946705021730309682
-0.545000	-0.003000	-2.391299692539078591835278
-0.543000	-0.003000	-2.386977916750959938241294
-0.541000	-0.003000	-2.382513138791876983191287
-0.539000	-0.003000	-2.377907833397716164114399
-0.537000	-0.003000	-2.373164431661579865107115
-0.535000	-0.003000	-2.368285322082111399311088
-0.533000	-0.003000	-2.363272851587720158050843
-0.531000	-0.003000	-2.358129326536936520852805
-0.529000	-0.003000	-2.352857013695171417566598
-0.527000	-0.003000	-2.347458141188167424218136
-0.525000	-0.003000	-2.341934899432482453107696
-0.523000	-0.003000	-2.336289442043320896402747
-0.521000	-0.003000	-2.330523886720142989759097
-0.519000	-0.003000	-2.324640316110398341464816
-0.517000	-0.003000	-2.318640778651793965536854
-0.515000	-0.003000	-2.312527289393524476679431
-0.513000	-0.003000	-2.306301830796890328656445
-0.511000	-0.003000	-2.299966353515749073466168
-0.509000	-0.003000	-2.293522777157191328001318
-0.507000	-0.003000	-2.286972991022933499039027
-0.505000	-0.003000	-2.280318854831861585807928
-0.503000	-0.003000	-2.273562199424133289937799
-0.501000	-0.003000	-2.266704827447316716870773
-0.499000	-0.003000	-2.259748514024991106197149
-0.497000	-0.003000	-2.252695007408266558712739
-0.495000	-0.003000	-2.245546029610619331862154
-0.493000	-0.003000	-2.238303277026504112257044
-0.491000	-0.003000	-2.230968421034169590910778
-0.489000	-0.003000	-2.223543108583067251515786
-0.487000	-0.003000	-2.216028962766296572795000
-0.485000	-0.003000	-2.208427583378489877929951
-0.483000	-0.003000	-2.200740547459530738194644
-0.481000	-0.003000	-2.192969409824483850712795
-0.479000	-0.003000	-2.185115703580136958805724
-0.477000	-0.003000	-2.177180940628541616632674
-0.475000	-0.003000	-2.169166612157890750012257
-0.473000	-0.003000	-2.161074189121109601074977
-0.471000	-0.003000	-2.152905122702492679565012
-0.469000	-0.003000	-2.144660844772740215802287
-0.467000	-0.003000	-2.136342768332710306822264
-0.465000	-0.003000	-2.127952287946201614943220
-0.463000	-0.003000	-2.119490780162082810278434
-0.461000	-0.003000	-2.110959603926077399194128
-0.459000	-0.003000	-2.102360100982468171793016
-0.457000	-0.003000	-2.093693596266015255480397
-0.455000	-0.003000	-2.084961398284350675425003
-0.453000	-0.003000	-2.076164799491140744436279
-0.451000	-0.003000	-2.067305076650236550506179
-0.449000	-0.003000	-2.058383491191074998738486
-0.447000	-0.003000	-2.049401289555587535318182
-0.445000	-0.003000	-2.040359703536817725932906
-0.443000	-0.003000	-2.031259950609507036745072
-0.441000	-0.003000	-2.022103234252839776274868
-0.439000	-0.003000	-2.012890744265598996776134
-0.437000	-0.003000	-2.003623657073920760751662
-0.435000	-0.003000	-1.994303136031835288477509
-0.433000	-0.003000	-1.984930331714834572665040
-0.431000	-0.003000	-1.975506382206631217357540
-0.429000	-0.003000	-1.966032413379302346001509
-0.427000	-0.003000	-1.956509539166992883707508
-0.425000	-0.003000	-1.946938861833378275889572
-0.423000	-0.003000	-1.937321472233050956290867
-0.421000	-0.003000	-1.927658450066987549931241
-0.419000	-0.003000	-1.917950864132260679895126
-0.417000	-0.003000	-1.908199772566167018439387
-0.415000	-0.003000	-1.898406223084925903421549
-0.413000	-0.003000	-1.888571253217085965658839
-0.411000	-0.003000	-1.878695890531787648924933
-0.409000	-0.003000	-1.868781152862027061800632
-0.407000	-0.003000	-1.858828048523051279516949
-0.405000	-0.003000	-1.848837576526026094114741
-0.403000	-0.003000	-1.838810726787097893364376
-0.401000	-0.003000	-1.828748480331966907996843
-0.399000	-0.003000	-1.818651809496123483711472
-0.397000	-0.003000	-1.808521678120821096769077
-0.395000	-0.003000	-1.798359041744920228111937
-0.393000	-0.003000	-1.788164847792732770059843
-0.391000	-0.003000	-1.777940035757938241900433
-0.389000	-0.003000	-1.767685537383700378200047
-0.387000	-0.003000	-1.757402276839084453996520
-0.385000	-0.003000	-1.747091170891843070478444
-0.383000	-0.003000	-1.736753129077712731742622
-0.381000	-0.003000	-1.726389053866282718985303
-0.379000	-0.003000	-1.715999840823519528854035
-0.377000	-0.003000	-1.705586378771061895065486
-0.375000	-0.003000	-1.695149549942342126485073
-0.373000	-0.003000	-1.684690230135639454900343
-0.371000	-0.003000	-1.674209288864130673601949
-0.369000	-0.003000	-1.663707589503008010822782
-0.367000	-0.003000	-1.653185989433768154910354
-0.365000	-0.003000	-1.642645340185709956770665
-0.363000	-0.003000	-1.632086487574729183336331
-0.361000	-0.003000	-1.621510271839490924250526
-0.359000	-0.003000	-1.610917527775010960056079
-0.357000	-0.003000	-1.600309084863745567872684
-0.355000	-0.003000	-1.589685767404234173483246
-0.353000	-0.003000	-1.579048394637359020720169
-0.351000	-0.003000	-1.568397780870288027443848
-0.349000	-0.003000	-1.557734735598128361644399
-0.347000	-0.003000	-1.547060063623388881381970
-0.345000	-0.003000	-1.536374565173284523211805
-0.343000	-0.003000	-1.525679036014923051212122
-0.341000	-0.003000	-1.514974267568441668174728
-0.339000	-0.003000	-1.504261047018141450593021
-0.337000	-0.003000	-1.493540157421652914138122
-0.335000	-0.003000	-1.482812377817191551443443
-0.333000	-0.003000	-1.472078483328954634501429
-0.331000	-0.003000	-1.461339245270685704980451
-0.329000	-0.003000	-1.450595431247448496847596
-0.327000	-0.003000	-1.439847805255666024493166
-0.325000	-0.003000	-1.429097127781459031226063
-0.323000	-0.003000	-1.418344155897322655945914
-0.321000	-0.003000	-1.407589643357162856318610
-0.319000	-0.003000	-1.396834340689749653918739
-0.317000	-0.003000	-1.386078995290614068736090
-0.315000	-0.003000	-1.375324351512414056131206
-0.313000	-0.003000	-1.364571150753827177837252
-0.311000	-0.003000	-1.353820131546956684331917
-0.309000	-0.003000	-1.343072029643326947834225
-0.307000	-0.003000	-1.332327578098484899271625
-0.305000	-0.003000	-1.321587507355210133752621
-0.303000	-0.003000	-1.310852545325380313911978
-0.301000	-0.003000	-1.300123417470525843953055
-0.299000	-0.003000	-1.289400846881081141859227
-0.297000	-0.003000	-1.278685554354351827655023
-0.295000	-0.003000	-1.267978258471227359649447
-0.293000	-0.003000	-1.257279675671660212898928
-0.291000	-0.003000	-1.246590520328897611079810
-0.289000	-0.003000	-1.235911504822505779799258
-0.287000	-0.003000	-1.225243339610195825173378
-0.285000	-0.003000	-1.214586733298424814364580
-0.283000	-0.003000	-1.203942392711778941460921
-0.281000	-0.003000	-1.193311022961157430444246
-0.279000	-0.003000	-1.182693327510712322236941
-0.277000	-0.003000	-1.172090008243506620289054
-0.275000	-0.003000	-1.161501765525892793107232
-0.273000	-0.003000	-1.150929298270532585846126
-0.271000	-0.003000	-1.140373303997999299141952
-0.269000	-0.003000	-1.129834478896901472921854
-0.267000	-0.003000	-1.119313517882403408165715
-0.265000	-0.003000	-1.108811114653021956399925
-0.263000	-0.003000	-1.098327961745557690420583
-0.261000	-0.003000	-1.087864750587981932383741
-0.259000	-0.003000	-1.077422171550018070718124
-0.257000	-0.003000	-1.067000913991203336905755
-0.255000	-0.003000	-1.056601666306100417713765
-0.253000	-0.003000	-1.046225115966258112365495
-0.251000	-0.003000	-1.035871949558511362354807
-0.249000	-0.003000	-1.025542852819124828300801
-0.247000	-0.003000	-1.015238510663129645195113
-0.245000	-0.003000	-1.004959607208216088025665
-0.243000	-0.003000	-0.994706825792343596326361
-0.241000	-0.003000	-0.984480848984174650162515
-0.239000	-0.003000	-0.974282358585254804062004
-0.237000	-0.003000	-0.964112035622727403527676
-0.235000	-0.003000	-0.953970560331249939345355
-0.233000	-0.003000	-0.943858612122511875242026
-0.231000	-0.003000	-0.933776869540616893949903
-0.229000	-0.003000	-0.923726010201392666587594
-0.227000	-0.003000	-0.913706710713376502042138
-0.225000	-0.003000	-0.903719646578055035845978
-0.223000	-0.003000	-0.893765492066651678904066
-0.221000	-0.003000	-0.883844920070458228700261
-0.219000	-0.003000	-0.873958601921421274205670
-0.217000	-0.003000	-0.864107207179389713580520
-0.215000	-0.003000	-0.854291403382133496258177
-0.213000	-0.003000	-0.844511855753922180412019
-0.211000	-0.003000	-0.834769226868121272389089
-0.209000	-0.003000	-0.825064176258971548882926
-0.207000	-0.003000	-0.815397359977405700171005
-0.205000	-0.003000	-0.805769430085502724736557
-0.203000	-0.003000	-0.796181034083893179875702
-0.201000	-0.003000	-0.786632814266227664568021
-0.199000	-0.003000	-0.777125406994652490055842
-0.197000	-0.003000	-0.767659441890077953729588
-0.195000	-0.003000	-0.758235540931032625522334
-0.193000	-0.003000	-0.748854317454848206203621
-0.191000	-0.003000	-0.739516375055051189413291
-0.189000	-0.003000	-0.730222306369071039178209
-0.187000	-0.003000	-0.720972691750649707920218
-0.185000	-0.003000	-0.711768097821796064117450
-0.183000	-0.003000	-0.702609075899699786482699
-0.181000	-0.003000	-0.693496160294744812269130
-0.179000	-0.003000	-0.684429866476620962778554
-0.177000	-0.003000	-0.675410689106559658512197
-0.175000	-0.003000	-0.666439099934941769909358
-0.173000	-0.003000	-0.657515545564870129702228
-0.171000	-0.003000	-0.648640445083817573923568
-0.169000	-0.003000	-0.639814187567219527785767
-0.167000	-0.003000	-0.631037129459665835362614
-0.165000	-0.003000	-0.622309591841443965343217
-0.163000	-0.003000	-0.613631857590250184841807
-0.161000	-0.003000	-0.605004168450191115447012
-0.159000	-0.003000	-0.596426722022580180215812
-0.157000	-0.003000	-0.587899668695405885898708
-0.155000	-0.003000	-0.579423108530844443997410
-0.153000	-0.003000	-0.570997088132648378255851
-0.151000	-0.003000	-0.562621597517638516450234
-0.149000	-0.003000	-0.554296567017883212713514
-0.147000	-0.003000	-0.546021864242325682958779
-0.145000	-0.003000	-0.537797291128656818059994
-0.143000	-0.003000	-0.529622581117992874411016
-0.141000	-0.003000	-0.521497396486440001339702
-0.139000	-0.003000	-0.513421325868750555443398
-0.137000	-0.003000	-0.505393882010116701763991
-0.135000	-0.003000	-0.497414499782445618247806
-0.133000	-0.003000	-0.489482534501337662735665
-0.131000	-0.003000	-0.481597260579392338897264
-0.129000	-0.003000	-0.473757870550284343469372
-0.127000	-0.003000	-0.465963474496318807993589
-0.125000	-0.003000	-0.458213099909885956950717
-0.123000	-0.003000	-0.450505692016388681331307
-0.121000	-0.003000	-0.442840114582790711494908
-0.119000	-0.003000	-0.435215151231975905243843
-0.117000	-0.003000	-0.427629507278667331249267
-0.115000	-0.003000	-0.420081812097742535172529
-0.113000	-0.003000	-0.412570622030482059283685
-0.111000	-0.003000	-0.405094423828640248785860
-0.109000	-0.003000	-0.397651638630395376505788
-0.107000	-0.003000	-0.390240626456165418112221
-0.105000	-0.003000	-0.382859691206195562607206
-0.103000	-0.003000	-0.375507086135770162815817
-0.101000	-0.003000	-0.368181019777969131823170
-0.099000	-0.003000	-0.360879662278232538064060
-0.097000	-0.003000	-0.353601152099655702265579
-0.095000	-0.003000	-0.346343603053050508311372
-0.093000	-0.003000	-0.339105111601469222382121
-0.091000	-0.003000	-0.331883764385129842455768
-0.089000	-0.003000	-0.324677645909630552267799
-0.087000	-0.003000	-0.317484846338033643853294
-0.085000	-0.003000	-0.310303469325858782834615
-0.083000	-0.003000	-0.303131639837291078087844
-0.081000	-0.003000	-0.295967511881028433329277
-0.079000	-0.003000	-0.288809276105066459194859
-0.077000	-0.003000	-0.281655167191452393549156
-0.075000	-0.003000	-0.274503470994452047904133
-0.073000	-0.003000	-0.267352531368755363949674
-0.071000	-0.003000	-0.260200756638081454052980
-0.069000	-0.003000	-0.253046625658937596181630
-0.067000	-0.003000	-0.245888693439036548626930
-0.065000	-0.003000	-0.238725596275095236498132
-0.063000	-0.003000	-0.231556056380179731135627
-0.061000	-0.003000	-0.224378885976403374957755
-0.059000	-0.003000	-0.217192990834528670829329
-0.057000	-0.003000	-0.209997373247695545694924
-0.055000	-0.003000	-0.202791134432114189545260
-0.053000	-0.003000	-0.195573476352960518021007
-0.051000	-0.003000	-0.188343702978857080454489
-0.049000	-0.003000	-0.181101220973093390842479
-0.047000	-0.003000	-0.173845539834154461100724
-0.045000	-0.003000	-0.166576271502094419574291
-0.043000	-0.003000	-0.159293129450755327480849
-0.041000	-0.003000	-0.151995927288827409329386
-0.039000	-0.003000	-0.144684576895205280200329
-0.037000	-0.003000	-0.137359086116091905216408
-0.035000	-0.003000	-0.130019556052725082651023
-0.033000	-0.003000	-0.122666177969585676876818
-0.031000	-0.003000	-0.115299229853472587348229
-0.029000	-0.003000	-0.107919072653937200834129
-0.027000	-0.003000	-0.100526146235246471860592
-0.025000	-0.003000	-0.093120965069426728244473
-0.023000	-0.003000	-0.085704113699034634166196
-0.021000	-0.003000	-0.078276241997110446169117
-0.019000	-0.003000	-0.070838060250396531203343
-0.017000	-0.003000	-0.063390334090433833602596
-0.015000	-0.003000	-0.055933879295522931363038
-0.013000	-0.003000	-0.048469556484884518399170
-0.011000	-0.003000	-0.040998265724739413329303
-0.009000	-0.003000	-0.033520941064388992680634
-0.007000	-0.003000	-0.026038545018885136256293
-0.005000	-0.003000	-0.018552063013454200141039
-0.003000	-0.003000	-0.011062497803562627157747
-0.001000	-0.003000	-0.003570863883452041632333
0.001000	-0.003000	0.003921818104966711196480
0.003000	-0.003000	0.011414526951660232748087
0.005000	-0.003000	0.018906246435730304084055
0.007000	-0.003000	0.026395970849947502506749
0.009000	-0.003000	0.033882710482151461028888
0.011000	-0.003000	0.041365497042939992911048
0.013000	-0.003000	0.048843389028713428412498
0.015000	-0.003000	0.056315477008559190752468
0.017000	-0.003000	0.063780888822732750842448
0.019000	-0.003000	0.071238794679615594085398
0.021000	-0.003000	0.078688412137006155666619
0.023000	-0.003000	0.086129010952513712640055
0.025000	-0.003000	0.093559917786656593419181
0.027000	-0.003000	0.100980520741098339643216
0.029000	-0.003000	0.108390273713255269605327
0.031000	-0.003000	0.115788700547416148478597
0.033000	-0.003000	0.123175398961479443116218
0.035000	-0.003000	0.130550044227507350269590
0.037000	-0.003000	0.137912392583584453298329
0.039000	-0.003000	0.145262284353960380300919
0.041000	-0.003000	0.152599646754178336349739
0.043000	-0.003000	0.159924496357914558419822
0.045000	-0.003000	0.167236941202589500798936
0.047000	-0.003000	0.174537182511462274359104
0.049000	-0.003000	0.181825516010964721713705
0.051000	-0.003000	0.189102332823417845775182
0.053000	-0.003000	0.196368119917082140091225
0.055000	-0.003000	0.203623460097638375732032
0.057000	-0.003000	0.210869031527764427824678
0.059000	-0.003000	0.218105606764380288709049
0.061000	-0.003000	0.225334051306413346571489
0.063000	-0.003000	0.232555321649503821124227
0.065000	-0.003000	0.239770462847917253945695
0.067000	-0.003000	0.246980605588038415465491
0.069000	-0.003000	0.254186962782074976630042
0.071000	-0.003000	0.261390825694981565607833
0.073000	-0.003000	0.268593559622087252325429
0.075000	-0.003000	0.275796599139321418903137
0.077000	-0.003000	0.283001442952288795318339
0.079000	-0.003000	0.290209648374666895342955
0.081000	-0.003000	0.297422825470363805244745
0.083000	-0.003000	0.304642630897540345191743
0.085000	-0.003000	0.311870761495939230467656
0.087000	-0.003000	0.319108947661860486988417
0.089000	-0.003000	0.326358946557518403430720
0.091000	-0.003000	0.333622535203412229343201
0.093000	-0.003000	0.340901503503661162941540
0.095000	-0.003000	0.348197647254973374764120
0.097000	-0.003000	0.355512761190027504198952
0.099000	-0.003000	0.362848632105549906423647
0.101000	-0.003000	0.370207032124210744239434
0.103000	-0.003000	0.377589712137770705524531
0.105000	-0.003000	0.384998395476613464172289
0.107000	-0.003000	0.392434771847935570665555
0.109000	-0.003000	0.399900491581584471845190
0.111000	-0.003000	0.407397160218795906239109
0.113000	-0.003000	0.414926333474952335755859
0.115000	-0.003000	0.422489512603087147279979
0.117000	-0.003000	0.430088140180251876643069
0.119000	-0.003000	0.437723596334063047574858
0.121000	-0.003000	0.445397195421924740887931
0.123000	-0.003000	0.453110183170557123677469
0.125000	-0.003000	0.460863734278727732451841
0.127000	-0.003000	0.468658950481432856616237
0.129000	-0.003000	0.476496859069397649122379
0.131000	-0.003000	0.484378411853593038305377
0.133000	-0.003000	0.492304484560651567370826
0.135000	-0.003000	0.500275876641603556294058
0.137000	-0.003000	0.508293311473255626786738
0.139000	-0.003000	0.516357436928892465921592
0.141000	-0.003000	0.524468826292727730020715
0.143000	-0.003000	0.532627979490747915924942
0.145000	-0.003000	0.540835324609246992366707
0.147000	-0.003000	0.549091219671400954105422
0.149000	-0.003000	0.557395954641747848334887
0.151000	-0.003000	0.565749753628308593711438
0.153000	-0.003000	0.574152777252336266045063
0.155000	-0.003000	0.582605125156285152954183
0.157000	-0.003000	0.591106838621471730732537
0.159000	-0.003000	0.599657903268071557079111
0.161000	-0.003000	0.608258251811475858517042
0.163000	-0.003000	0.616907766850634753375004
0.165000	-0.003000	0.625606283665730122933724
0.167000	-0.003000	0.634353593004366445029518
0.169000	-0.003000	0.643149443837439660498490
0.171000	-0.003000	0.651993546067751283956682
0.173000	-0.003000	0.660885573176476115442313
0.175000	-0.003000	0.669825164794559335668112
0.177000	-0.003000	0.678811929188023244208239
0.179000	-0.003000	0.687845445648049058640083
0.181000	-0.003000	0.696925266778479102214305
0.183000	-0.003000	0.706050920675087123612457
0.185000	-0.003000	0.715221912992516362095330
0.187000	-0.003000	0.724437728896246579957108
0.189000	-0.003000	0.733697834898297873706952
0.191000	-0.003000	0.743001680576543921397104
0.193000	-0.003000	0.752348700178585350073490
0.195000	-0.003000	0.761738314112071823736017
0.197000	-0.003000	0.771169930324159813572749
0.199000	-0.003000	0.780642945573460700359192
0.201000	-0.003000	0.790156746598400960834852
0.203000	-0.003000	0.799710711186365719171931
0.205000	-0.003000	0.809304209148343778323920
0.207000	-0.003000	0.818936603204035828973417
0.209000	-0.003000	0.828607249782530530524127
0.211000	-0.003000	0.838315499743787384545612
0.213000	-0.003000	0.848060699026124131805204
0.215000	-0.003000	0.857842189224900852906330
0.217000	-0.003000	0.867659308107471938242838
0.219000	-0.003000	0.877511390069372620992283
0.221000	-0.003000	0.887397766536502485834603
0.223000	-0.003000	0.897317766317865528336029
0.225000	-0.003000	0.907270715913228942284263
0.227000	-0.003000	0.917255939779828000091300
0.229000	-0.003000	0.927272760561931974621075
0.231000	-0.003000	0.937320499286919739390100
0.233000	-0.003000	0.947398475531210926270376
0.235000	-0.003000	0.957506007559141836260608
0.237000	-0.003000	0.967642412437639043432114
0.239000	-0.003000	0.977807006129306266473122
0.241000	-0.003000	0.987999103566310599155997
0.243000	-0.003000	0.998218018707210386075701
0.245000	-0.003000	1.008463064578688284100849
0.247000	-0.003000	1.018733553303938776934956
0.249000	-0.003000	1.029028796119290767308030
0.251000	-0.003000	1.039348103380459242828238
0.253000	-0.003000	1.049690784559679901377649
0.255000	-0.003000	1.060056148234829631604725
0.257000	-0.003000	1.070443502071499297656487
0.259000	-0.003000	1.080852152798887244600223
0.261000	-0.003000	1.091281406180251600801512
0.263000	-0.003000	1.101730566978566416835861
0.265000	-0.003000	1.112198938917988710883833
0.267000	-0.003000	1.122685824641567631232419
0.269000	-0.003000	1.133190525665647152564475
0.271000	-0.003000	1.143712342331336895284721
0.273000	-0.003000	1.154250573753326403192432
0.275000	-0.003000	1.164804517766332203621005
0.277000	-0.003000	1.175373470869390146731348
0.279000	-0.003000	1.185956728168162221948023
0.281000	-0.003000	1.196553583315437041534324
0.283000	-0.003000	1.207163328449932571118097
0.285000	-0.003000	1.217785254133524341924044
0.287000	-0.003000	1.228418649286974417833562
0.289000	-0.003000	1.239062801124223289761517
0.291000	-0.003000	1.249716995085300430545772
0.293000	-0.003000	1.260380514767910797857553
0.295000	-0.003000	1.271052641857706388961446
0.297000	-0.003000	1.281732656057272823346693
0.299000	-0.003000	1.292419835013852935645673
0.301000	-0.003000	1.303113454245806046571943
0.303000	-0.003000	1.313812787067784482175625
0.305000	-0.003000	1.324517104514671084203314
0.307000	-0.003000	1.335225675264234634909144
0.309000	-0.003000	1.345937765558491205908354
0.311000	-0.003000	1.356652639123773429474795
0.313000	-0.003000	1.367369557089491038937012
0.315000	-0.003000	1.378087777905541377876375
0.317000	-0.003000	1.388806557258369656082664
0.319000	-0.003000	1.399525147985656747806615
0.321000	-0.003000	1.410242799989598116994216
0.323000	-0.003000	1.420958760148746558016342
0.325000	-0.003000	1.431672272228392106541150
0.327000	-0.003000	1.442382576789457360177948
0.329000	-0.003000	1.453088911095887114655056
0.331000	-0.003000	1.463790509020470365086908
0.333000	-0.003000	1.474486600949072023780673
0.335000	-0.003000	1.485176413683259033504669
0.337000	-0.003000	1.495859170341262256442860
0.339000	-0.003000	1.506534090257250824151924
0.341000	-0.003000	1.517200388878872097109252
0.343000	-0.003000	1.527857277663031476677702
0.345000	-0.003000	1.538503963969837906589078
0.347000	-0.003000	1.549139650954723279596692
0.349000	-0.003000	1.559763537458656035283866
0.351000	-0.003000	1.570374817896405206241184
0.353000	-0.003000	1.580972682142833818375038
0.355000	-0.003000	1.591556315417143041557324
0.357000	-0.003000	1.602124898165041333442105
0.359000	-0.003000	1.612677605938788616413149
0.361000	-0.003000	1.623213609275046209745597
0.363000	-0.003000	1.633732073570486331703933
0.365000	-0.003000	1.644232158955124756261057
0.367000	-0.003000	1.654713020163284697972017
0.369000	-0.003000	1.665173806402175049612424
0.371000	-0.003000	1.675613661217992378382746
0.373000	-0.003000	1.686031722359490059304221
0.375000	-0.003000	1.696427121638962809413442
0.377000	-0.003000	1.706798984790580009374139
0.379000	-0.003000	1.717146431325995203920343
0.381000	-0.003000	1.727468574387149624627114
0.383000	-0.003000	1.737764520596227102444686
0.385000	-0.003000	1.748033369902677547358394
0.387000	-0.003000	1.758274215427215958484908
0.389000	-0.003000	1.768486143302736790516860
0.391000	-0.003000	1.778668232512071734063852
0.393000	-0.003000	1.788819554722483662345667
0.395000	-0.003000	1.798939174116830130856215
0.397000	-0.003000	1.809026147221317160074250
0.399000	-0.003000	1.819079522729732500962996
0.401000	-0.003000	1.829098341324069121327511
0.403000	-0.003000	1.839081635491474520094357
0.405000	-0.003000	1.849028429337393975018244
0.407000	-0.003000	1.858937738394810024189496
0.409000	-0.003000	1.868808569429500465730598
0.411000	-0.003000	1.878639920241192307059919
0.413000	-0.003000	1.888430779460495090305017
0.415000	-0.003000	1.898180126341513895837920
0.417000	-0.003000	1.907886930550027226871634
0.419000	-0.003000	1.917550151947098102667155
0.421000	-0.003000	1.927168740368010668717602
0.423000	-0.003000	1.936741635396395988522045
0.425000	-0.003000	1.946267766133422671970266
0.427000	-0.003000	1.955746050961921556066159
0.429000	-0.003000	1.965175397305298998773537
0.431000	-0.003000	1.974554701381105337176791
0.433000	-0.003000	1.983882847949117289587662
0.435000	-0.003000	1.993158710053767102010625
0.437000	-0.003000	2.002381148760790097185236
0.439000	-0.003000	2.011549012887916543235178
0.441000	-0.003000	2.020661138729452410700560
0.443000	-0.003000	2.029716349774579153830700
0.445000	-0.003000	2.038713456419205982683707
0.447000	-0.003000	2.047651255671204317820866
0.449000	-0.003000	2.056528530848821478826949
0.451000	-0.003000	2.065344051272126169038756
0.453000	-0.003000	2.074096571947275702285651
0.455000	-0.003000	2.082784833243390032464504
0.457000	-0.003000	2.091407560561869605209040
0.459000	-0.003000	2.099963463997939872029974
0.461000	-0.003000	2.108451237994198201874951
0.463000	-0.003000	2.116869560985980669443052
0.465000	-0.003000	2.125217095038293813047403
0.467000	-0.003000	2.133492485474100419651222
0.469000	-0.003000	2.141694360493741733364459
0.471000	-0.003000	2.149821330785243400640638
0.473000	-0.003000	2.157871989125270673071100
0.475000	-0.003000	2.165844909970491283246474
0.477000	-0.003000	2.173738649039082648783960
0.479000	-0.003000	2.181551742882136935008930
0.481000	-0.003000	2.189282708444717506779398
0.483000	-0.003000	2.196930042616266121058288
0.485000	-0.003000	2.204492221770102400313363
0.487000	-0.003000	2.211967701291769117233343
0.489000	-0.003000	2.219354915095911984224131
0.491000	-0.003000	2.226652275131403957431075
0.493000	-0.003000	2.233858170874452930831922
0.495000	-0.003000	2.240970968809394392451395
0.497000	-0.003000	2.247989011896856847982917
0.499000	-0.003000	2.254910619029016238812346
0.501000	-0.003000	2.261734084471649808278926
0.503000	-0.003000	2.268457677292659901979732
0.505000	-0.003000	2.275079640776798584056451
0.507000	-0.003000	2.281598191826267996162869
0.509000	-0.003000	2.288011520346894034361185
0.511000	-0.003000	2.294317788619588682763606
0.513000	-0.003000	2.300515130656783036044999
0.515000	-0.003000	2.306601651543558340051732
0.517000	-0.003000	2.312575426763166852595077
0.519000	-0.003000	2.318434501506649425550677
0.521000	-0.003000	2.324176889966303782841806
0.523000	-0.003000	2.329800574612708619071100
0.525000	-0.003000	2.335303505455061490181379
0.527000	-0.003000	2.340683599284576033028316
0.529000	-0.003000	2.345938738900727127401069
0.531000	-0.003000	2.351066772320133946294618
0.533000	-0.003000	2.356065511967893044698030
0.535000	-0.003000	2.360932733851214049280998
0.537000	-0.003000	2.365666176715266466601406
0.539000	-0.003000	2.370263541181103494892568
0.541000	-0.003000	2.374722488865681935266139
0.543000	-0.003000	2.379040641483992857274643
0.545000	-0.003000	2.383215579933353200914325
0.547000	-0.003000	2.387244843360031065770954
0.549000	-0.003000	2.391125928208435613697702
0.551000	-0.003000	2.394856287253154469851779
0.553000	-0.003000	2.398433328614252513233396
0.555000	-0.003000	2.401854414756336986158658
0.557000	-0.003000	2.405116861471966682728407
0.559000	-0.003000	2.408217936850128637615853
0.561000	-0.003000	2.411154860230568353074432
0.563000	-0.003000	2.413924801144872844815836
0.565000	-0.003000	2.416524878245300378409866
0.567000	-0.003000	2.418952158222293036260453
0.569000	-0.003000	2.421203654711607811123031
0.571000	-0.003000	2.423276327191773216185311
0.573000	-0.003000	2.425167079872038389254385
0.575000	-0.003000	2.426872760570084608389152
0.577000	-0.003000	2.428390159576827578291613
0.579000	-0.003000	2.429716008502006641123216
0.581000	-0.003000	2.430846979087832870902730
0.583000	-0.003000	2.431779681968305961703436
0.585000	-0.003000	2.432510665325157361849051
0.587000	-0.003000	2.433036413317729795835476
0.589000	-0.003000	2.433353344175082089151374
0.591000	-0.003000	2.433457809882183742189454
0.593000	-0.003000	2.433346103612234134772052
0.595000	-0.003000	2.433014457619073311889224
0.597000	-0.003000	2.432459033766392053621530
0.599000	-0.003000	2.431675925648913327847822
0.601000	-0.003000	2.430661158668906196567150
0.603000	-0.003000	2.429410689473527895643201
0.605000	-0.003000	2.427920405458051433811306
0.607000	-0.003000	2.426186124377286201792003
0.609000	-0.003000	2.424203594086129509577177
0.611000	-0.003000	2.421968492429412034283587
0.613000	-0.003000	2.419476427302019949650003
0.615000	-0.003000	2.416722936901432028378167
0.617000	-0.003000	2.413703490195972634069221
0.619000	-0.003000	2.410413487633396911746786
0.621000	-0.003000	2.406848262115876213584897
0.623000	-0.003000	2.403003080269138003188800
0.625000	-0.003000	2.398873144035496007830943
0.627000	-0.003000	2.394453592622665105693613
0.629000	-0.003000	2.389739504842780970506055
0.631000	-0.003000	2.384725901878743226092183
0.633000	-0.003000	2.379407750517998021422272
0.635000	-0.003000	2.373779966897006321602248
0.637000	-0.003000	2.367837420802950010312315
0.639000	-0.003000	2.361574940582702897273748
0.641000	-0.003000	2.354987318712519872576650
0.643000	-0.003000	2.348069318085497236836545
0.645000	-0.003000	2.340815679077240751837508
0.647000	-0.003000	2.333221127453651178029759
0.649000	-0.003000	2.325280383187918520349058
0.651000	-0.003000	2.316988170256866208518431
0.653000	-0.003000	2.308339227489492273548422
0.655000	-0.003000	2.299328320542876724630332
0.657000	-0.003000	2.289950255082433550057885
0.659000	-0.003000	2.280199891244749199614716
0.661000	-0.003000	2.270072159461689942361318
0.663000	-0.003000	2.259562077724044382165403
0.665000	-0.003000	2.248664770361481490823508
0.667000	-0.003000	2.237375488412879143140799
0.669000	-0.003000	2.225689631656901035228202
0.671000	-0.003000	2.213602772366840998330417
0.673000	-0.003000	2.201110680846035005941985
0.675000	-0.003000	2.188209352790262851584657
0.677000	-0.003000	2.174895038511310829676404
0.679000	-0.003000	2.161164274041037725027081
0.681000	-0.003000	2.147013914117521515834142
0.683000	-0.003000	2.132441167034113682632324
0.685000	-0.003000	2.117443631308126406054271
0.687000	-0.003000	2.102019334098435443536346
0.689000	-0.003000	2.086166771270220543499363
0.691000	-0.003000	2.069884948970488469655038
0.693000	-0.003000	2.053173426539936397006159
0.695000	-0.003000	2.036032360545203978574591
0.697000	-0.003000	2.018462549670998473771988
0.699000	-0.003000	2.000465480164272058516417
0.701000	-0.003000	1.982043371473208193123128
0.703000	-0.003000	1.963199221672932370807985
0.705000	-0.003000	1.943936852218483668508497
0.707000	-0.003000	1.924260951514840556342278
0.709000	-0.003000	1.904177116744890874144858
0.711000	-0.003000	1.883691893350658785877272
0.713000	-0.003000	1.862812811522486233783980
0.715000	-0.003000	1.841548419016957316429739
0.717000	-0.003000	1.819908309599039375470397
0.719000	-0.003000	1.797903146389035589081118
0.721000	-0.003000	1.775544679392422775521254
0.723000	-0.003000	1.752845756502301011181544
0.725000	-0.003000	1.729820327291549997283937
0.727000	-0.003000	1.706483438956248654960746
0.729000	-0.003000	1.682851223834482379260180
0.731000	-0.003000	1.658940878005802366246257
0.733000	-0.003000	1.634770630576236838393811
0.735000	-0.003000	1.610359703371417428030554
0.737000	-0.003000	1.585728260894481378429077
0.739000	-0.003000	1.560897350554107942954829
0.741000	-0.003000	1.535888833328519664789269
0.743000	-0.003000	1.510725305200029788821325
0.745000	-0.003000	1.485430009867810374757369
0.747000	-0.003000	1.460026743419419403835491
0.749000	-0.003000	1.434539751809285945682859
0.751000	-0.003000	1.408993622149916191688135
0.753000	-0.003000	1.383413168963877559747289
0.755000	-0.003000	1.357823316666875834712869
0.757000	-0.003000	1.332248979650213493997057
0.759000	-0.003000	1.306714941400840546137374
0.761000	-0.003000	1.281245734136328140451155
0.763000	-0.003000	1.255865520438615989817777
0.765000	-0.003000	1.230597978343569209869202
0.767000	-0.003000	1.205466191283772081632719
0.769000	-0.003000	1.180492544191100057204835
0.771000	-0.003000	1.155698626946269014226232
0.773000	-0.003000	1.131105146218406298785908
0.775000	-0.003000	1.106731846573166588854065
0.777000	-0.003000	1.082597441548215577711289
0.779000	-0.003000	1.058719555205435813860504
0.781000	-0.003000	1.035114674475562823730002
0.783000	-0.003000	1.011798112418719197691530
0.785000	-0.003000	0.988783982338580447191134
0.787000	-0.003000	0.966085182513406914850407
0.789000	-0.003000	0.943713391147905533706819
0.791000	-0.003000	0.921679071009072425901820
0.793000	-0.003000	0.899991483089219279634108
0.795000	-0.003000	0.878658708541768196376154
0.797000	-0.003000	0.857687678060881086850031
0.799000	-0.003000	0.837084207824351889115633
0.801000	-0.003000	0.816853041089721676470958
0.803000	-0.003000	0.796997894524726913090262
0.805000	-0.003000	0.777521508363231972360552
0.807000	-0.003000	0.758425699504363448610889
0.809000	-0.003000	0.739711416713258906874273
0.811000	-0.003000	0.721378797134062499374352
0.813000	-0.003000	0.703427223386998590193286
0.815000	-0.003000	0.685855380589008301051024
0.817000	-0.003000	0.668661312709272315224496
0.819000	-0.003000	0.651842477744770776304506
0.821000	-0.003000	0.635395801275020710718877
0.823000	-0.003000	0.619317728027723113370939
0.825000	-0.003000	0.603604271156808591669574
0.827000	-0.003000	0.588251059000377440888485
0.829000	-0.003000	0.573253379147414809935412
0.831000	-0.003000	0.558606219698350003888265
0.833000	-0.003000	0.544304307655292696210836
0.835000	-0.003000	0.530342144422819794513657
0.837000	-0.003000	0.516714038439618383868890
0.839000	-0.003000	0.503414134995157747098915
0.841000	-0.003000	0.490436443314153536210398
0.843000	-0.003000	0.477774861015149376886058
0.845000	-0.003000	0.465423196068457167839938
0.847000	-0.003000	0.453375186393323081901485
0.849000	-0.003000	0.441624517244963765705279
0.851000	-0.003000	0.430164836549409124177856
0.853000	-0.003000	0.418989768348309365997295
0.855000	-0.003000	0.408092924517403921047531
0.857000	-0.003000	0.397467914921570408814944
0.859000	-0.003000	0.387108356166602329828663
0.861000	-0.003000	0.377007879103421705835331
0.863000	-0.003000	0.367160135234626594513685
0.865000	-0.003000	0.357558802166327849292315
0.867000	-0.003000	0.348197588240403033132964
0.869000	-0.003000	0.339070236473806574384326
0.871000	-0.003000	0.330170527922566736656051
0.873000	-0.003000	0.321492284578789422333500
0.875000	-0.003000	0.313029371899490038710923
0.877000	-0.003000	0.304775701056497760887964
0.879000	-0.003000	0.296725230987188115516773
0.881000	-0.003000	0.288871970316417980839674
0.883000	-0.003000	0.281209979210907290436694
0.885000	-0.003000	0.273733371218465304508527
0.887000	-0.003000	0.266436315135948675880684
0.889000	-0.003000	0.259313036941755226116868
0.891000	-0.003000	0.252357821820967553883008
0.893000	-0.003000	0.245565016304051753071036
0.895000	-0.003000	0.238929030533304193051336
0.897000	-0.003000	0.232444340664995724443642
0.899000	-0.003000	0.226105491409443942751878
0.901000	-0.003000	0.219907098706045855962543
0.903000	-0.003000	0.213843852525604116721070
0.905000	-0.003000	0.207910519788104097838044
0.907000	-0.003000	0.202101947380408819565645
0.909000	-0.003000	0.196413065255178237444866
0.911000	-0.003000	0.190838889589608401431420
0.913000	-0.003000	0.185374525980360721488793
0.915000	-0.003000	0.180015172649287846784460
0.917000	-0.003000	0.174756123633223514612922
0.919000	-0.003000	0.169592771930186791973227
0.921000	-0.003000	0.164520612573842234249710
0.923000	-0.003000	0.159535245607902054221228
0.925000	-0.003000	0.154632378932388986347846
0.927000	-0.003000	0.149807830994219903786302
0.929000	-0.003000	0.145057533295386203997523
0.931000	-0.003000	0.140377532693170103961222
0.933000	-0.003000	0.135763993468215188320514
0.935000	-0.003000	0.131213199137814123806933
0.937000	-0.003000	0.126721553993636132373624
0.939000	-0.003000	0.122285584345040110321179
0.941000	-0.003000	0.117901939451221654531210
0.943000	-0.003000	0.113567392127656985323370
0.945000	-0.003000	0.109278839014601891754808
0.947000	-0.003000	0.105033300497721915345295
0.949000	-0.003000	0.100827920273325141731213
0.951000	-0.003000	0.096659964553022406641425
0.953000	-0.003000	0.092526820904990147997893
0.955000	-0.003000	0.088425996731321718224983
0.957000	-0.003000	0.084355117383171779321671
0.959000	-0.003000	0.080311923917546809703616
0.961000	-0.003000	0.076294270501652744487231
0.963000	-0.003000	0.072300121472613596007584
0.965000	-0.003000	0.068327548062172227538724
0.967000	-0.003000	0.064374724797642030038602
0.969000	-0.003000	0.060439925591882937006005
0.971000	-0.003000	0.056521519536399118799341
0.973000	-0.003000	0.052617966412876089610240
0.975000	-0.003000	0.048727811939494797277561
0.977000	-0.003000	0.044849682769249991920457
0.979000	-0.003000	0.040982281258228170361946
0.981000	-0.003000	0.037124380022408760837482
0.983000	-0.003000	0.033274816302012150126544
0.985000	-0.003000	0.029432486152752769525964
0.987000	-0.003000	0.025596338483607036090595
0.989000	-0.003000	0.021765368960814830689987
0.991000	-0.003000	0.017938613797936774768571
0.993000	-0.003000	0.014115143451706930674550
0.995000	-0.003000	0.010294056243393972724376
0.997000	-0.003000	0.006474471925252817811058
0.999000	-0.003000	0.002655525211462160875553



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps0.001_T0.05RHO.dat <==
-0.990000	-0.990000	1.000000196089734449955699
-0.970000	-0.990000	1.000000196092371451683789
-0.950000	-0.990000	1.000000196097635463132747
-0.930000	-0.990000	1.000000196105506056198919
-0.910000	-0.990000	1.000000196115953254860642
-0.890000	-0.990000	1.000000196128937313133633
-0.870000	-0.990000	1.000000196144408270981785
-0.850000	-0.990000	1.000000196162306620450977
-0.830000	-0.990000	1.000000196182564193847497
-0.810000	-0.990000	1.000000196205102831470413
-0.790000	-0.990000	1.000000196229836157968407
-0.770000	-0.990000	1.000000196256668916205967
-0.750000	-0.990000	1.000000196285497855441804
-0.730000	-0.990000	1.000000196316211509284244
-0.710000	-0.990000	1.000000196348691527958863
-0.690000	-0.990000	1.000000196382812012174668
-0.670000	-0.990000	1.000000196418441067436333
-0.650000	-0.990000	1.000000196455440137910387
-0.630000	-0.990000	1.000000196493665560737441
-0.610000	-0.990000	1.000000196532968343987591
-0.590000	-0.990000	1.000000196573195276883439
-0.570000	-0.990000	1.000000196614188929800093
-0.550000	-0.990000	1.000000196655788986532798
-0.530000	-0.990000	1.000000196697832022252328
-0.510000	-0.990000	1.000000196740153057817224
-0.490000	-0.990000	1.000000196782585115684583
-0.470000	-0.990000	1.000000196824960774222291
-0.450000	-0.990000	1.000000196867112389753629
-0.430000	-0.990000	1.000000196908873428824904
-0.410000	-0.990000	1.000000196950077802071633
-0.390000	-0.990000	1.000000196990561640575379
-0.370000	-0.990000	1.000000197030163295863758
-0.350000	-0.990000	1.000000197068725116267274
-0.330000	-0.990000	1.000000197106093002830107
-0.310000	-0.990000	1.000000197142117075443934
-0.290000	-0.990000	1.000000197176653227160159
-0.270000	-0.990000	1.000000197209562902145308
-0.250000	-0.990000	1.000000197240712429547216
-0.230000	-0.990000	1.000000197269974133718051
-0.210000	-0.990000	1.000000197297236104176932
-0.190000	-0.990000	1.000000197322387096576790
-0.170000	-0.990000	1.000000197345316754748978
-0.150000	-0.990000	1.000000197365946252858748
-0.130000	-0.990000	1.000000197384182776261241
-0.110000	-0.990000	1.000000197399952606147622
-0.090000	-0.990000	1.000000197413193125939301
-0.070000	-0.990000	1.000000197423850600841888
-0.050000	-0.990000	1.000000197431882176246631
-0.030000	-0.990000	1.000000197437254545462793
-0.010000	-0.990000	1.000000197439946170163694
0.010000	-0.990000	1.000000197439946170163694
0.030000	-0.990000	1.000000197437254545462793
0.050000	-0.990000	1.000000197431882176246631
0.070000	-0.990000	1.000000197423850600841888
0.090000	-0.990000	1.000000197413193125939301
0.110000	-0.990000	1.000000197399952606147622
0.130000	-0.990000	1.000000197384182776261241
0.150000	-0.990000	1.000000197365946252858748
0.170000	-0.990000	1.000000197345316754748978
0.190000	-0.990000	1.000000197322387096576790
0.210000	-0.990000	1.000000197297236104176932
0.230000	-0.990000	1.000000197269974133718051
0.250000	-0.990000	1.000000197240712429547216
0.270000	-0.990000	1.000000197209562902145308
0.290000	-0.990000	1.000000197176653227160159
0.310000	-0.990000	1.000000197142117075443934
0.330000	-0.990000	1.000000197106093002830107
0.350000	-0.990000	1.000000197068725116267274
0.370000	-0.990000	1.000000197030163295863758
0.390000	-0.990000	1.000000196990561640575379
0.410000	-0.990000	1.000000196950077802071633
0.430000	-0.990000	1.000000196908873428824904
0.450000	-0.990000	1.000000196867112389753629
0.470000	-0.990000	1.000000196824960774222291
0.490000	-0.990000	1.000000196782585115684583
0.510000	-0.990000	1.000000196740153057817224
0.530000	-0.990000	1.000000196697832022252328
0.550000	-0.990000	1.000000196655788986532798
0.570000	-0.990000	1.000000196614188929800093
0.590000	-0.990000	1.000000196573195276883439
0.610000	-0.990000	1.000000196532968343987591
0.630000	-0.990000	1.000000196493665560737441
0.650000	-0.990000	1.000000196455440137910387
0.670000	-0.990000	1.000000196418441067436333
0.690000	-0.990000	1.000000196382812012174668
0.710000	-0.990000	1.000000196348691527958863
0.730000	-0.990000	1.000000196316211509284244
0.750000	-0.990000	1.000000196285497855441804
0.770000	-0.990000	1.000000196256668916205967
0.790000	-0.990000	1.000000196229836157968407
0.810000	-0.990000	1.000000196205102831470413
0.830000	-0.990000	1.000000196182564193847497
0.850000	-0.990000	1.000000196162306620450977
0.870000	-0.990000	1.000000196144408270981785
0.890000	-0.990000	1.000000196128937313133633
0.910000	-0.990000	1.000000196115953254860642
0.930000	-0.990000	1.000000196105506056198919
0.950000	-0.990000	1.000000196097635463132747
0.970000	-0.990000	1.000000196092371451683789
0.990000	-0.990000	1.000000196089734449955699

-0.990000	-0.970000	1.000000196092371451683789
-0.970000	-0.970000	1.000000196095010895902533
-0.950000	-0.970000	1.000000196100279570288194
-0.930000	-0.970000	1.000000196108157490826329
-0.910000	-0.970000	1.000000196118614237406064
-0.890000	-0.970000	1.000000196131610064043116
-0.870000	-0.970000	1.000000196147095232745983
-0.850000	-0.970000	1.000000196165010013515939
-0.830000	-0.970000	1.000000196185286238659273
-0.810000	-0.970000	1.000000196207845748475052
-0.790000	-0.970000	1.000000196232601723522748
-0.770000	-0.970000	1.000000196259459128711455
-0.750000	-0.970000	1.000000196288314491255278
-0.730000	-0.970000	1.000000196319056566807149
-0.710000	-0.970000	1.000000196351566561503432
-0.690000	-0.970000	1.000000196385718798097741
-0.670000	-0.970000	1.000000196421380715960936
-0.650000	-0.970000	1.000000196458414203348752
-0.630000	-0.970000	1.000000196496675153312594
-0.610000	-0.970000	1.000000196536014573922557
-0.590000	-0.970000	1.000000196576279032356638
-0.570000	-0.970000	1.000000196617311098989944
-0.550000	-0.970000	1.000000196658950235573116
-0.530000	-0.970000	1.000000196701032795232322
-0.510000	-0.970000	1.000000196743393576781500
-0.490000	-0.970000	1.000000196785865602677745
-0.470000	-0.970000	1.000000196828281229244340
-0.450000	-0.970000	1.000000196870472590759960
-0.430000	-0.970000	1.000000196912273153770911
-0.410000	-0.970000	1.000000196953516606868106
-0.390000	-0.970000	1.000000196994039303177715
-0.370000	-0.970000	1.000000197033678261959722
-0.350000	-0.970000	1.000000197072276719723050
-0.330000	-0.970000	1.000000197109680133422671
-0.310000	-0.970000	1.000000197145737290682632
-0.290000	-0.970000	1.000000197180305194777361
-0.270000	-0.970000	1.000000197213247288274829
-0.250000	-0.970000	1.000000197244425681475377
-0.230000	-0.970000	1.000000197273717361667877
-0.210000	-0.970000	1.000000197301005977479349
-0.190000	-0.970000	1.000000197326180728651934
-0.170000	-0.970000	1.000000197349133923552245
-0.150000	-0.970000	1.000000197369782517498038
-0.130000	-0.970000	1.000000197388036360379715
-0.110000	-0.970000	1.000000197403821511343835
-0.090000	-0.970000	1.000000197417074909722601
-0.070000	-0.970000	1.000000197427742820721619
-0.050000	-0.970000	1.000000197435781945642930
-0.030000	-0.970000	1.000000197441159643929609
-0.010000	-0.970000	1.000000197443853933165769
0.010000	-0.970000	1.000000197443853933165769
0.030000	-0.970000	1.000000197441159643929609
0.050000	-0.970000	1.000000197435781945642930
0.070000	-0.970000	1.000000197427742820721619
0.090000	-0.970000	1.000000197417074909722601
0.110000	-0.970000	1.000000197403821511343835
0.130000	-0.970000	1.000000197388036360379715
0.150000	-0.970000	1.000000197369782517498038
0.170000	-0.970000	1.000000197349133923552245
0.190000	-0.970000	1.000000197326180728651934
0.210000	-0.970000	1.000000197301005977479349
0.230000	-0.970000	1.000000197273717361667877
0.250000	-0.970000	1.000000197244425681475377
0.270000	-0.970000	1.000000197213247288274829
0.290000	-0.970000	1.000000197180305194777361
0.310000	-0.970000	1.000000197145737290682632
0.330000	-0.970000	1.000000197109680133422671
0.350000	-0.970000	1.000000197072276719723050
0.370000	-0.970000	1.000000197033678261959722
0.390000	-0.970000	1.000000196994039303177715
0.410000	-0.970000	1.000000196953516606868106
0.430000	-0.970000	1.000000196912273153770911
0.450000	-0.970000	1.000000196870472590759960
0.470000	-0.970000	1.000000196828281229244340
0.490000	-0.970000	1.000000196785865602677745
0.510000	-0.970000	1.000000196743393576781500
0.530000	-0.970000	1.000000196701032795232322
0.550000	-0.970000	1.000000196658950235573116
0.570000	-0.970000	1.000000196617311098989944
0.590000	-0.970000	1.000000196576279032356638
0.610000	-0.970000	1.000000196536014573922557
0.630000	-0.970000	1.000000196496675153312594
0.650000	-0.970000	1.000000196458414203348752
0.670000	-0.970000	1.000000196421380715960936
0.690000	-0.970000	1.000000196385718798097741
0.710000	-0.970000	1.000000196351566561503432
0.730000	-0.970000	1.000000196319056566807149
0.750000	-0.970000	1.000000196288314491255278
0.770000	-0.970000	1.000000196259459128711455
0.790000	-0.970000	1.000000196232601723522748
0.810000	-0.970000	1.000000196207845748475052
0.830000	-0.970000	1.000000196185286238659273
0.850000	-0.970000	1.000000196165010013515939
0.870000	-0.970000	1.000000196147095232745983
0.890000	-0.970000	1.000000196131610064043116
0.910000	-0.970000	1.000000196118614237406064
0.930000	-0.970000	1.000000196108157490826329
0.950000	-0.970000	1.000000196100279570288194
0.970000	-0.970000	1.000000196095010895902533
0.990000	-0.970000	1.000000196092371451683789

-0.990000	-0.950000	1.000000196097635463132747
-0.970000	-0.950000	1.000000196100279570288194
-0.950000	-0.950000	1.000000196105558014636472
-0.930000	-0.950000	1.000000196113450146029322
-0.910000	-0.950000	1.000000196123925988445080
-0.890000	-0.950000	1.000000196136945573854860
-0.870000	-0.950000	1.000000196152458942222552
-0.850000	-0.950000	1.000000196170406807638642
-0.830000	-0.950000	1.000000196190719892186394
-0.810000	-0.950000	1.000000196213320702298688
-0.790000	-0.950000	1.000000196238122196490394
-0.770000	-0.950000	1.000000196265028895581395
-0.750000	-0.950000	1.000000196293937326785795
-0.730000	-0.950000	1.000000196324736023711921
-0.710000	-0.950000	1.000000196357305970451534
-0.690000	-0.950000	1.000000196391521267713642
-0.670000	-0.950000	1.000000196427249354869105
-0.650000	-0.950000	1.000000196464351454039843
-0.630000	-0.950000	1.000000196502683458277261
-0.610000	-0.950000	1.000000196542095931562244
-0.590000	-0.950000	1.000000196582435441072789
-0.570000	-0.950000	1.000000196623543891050190
-0.550000	-0.950000	1.000000196665260743245085
-0.530000	-0.950000	1.000000196707422128739040
-0.510000	-0.950000	1.000000196749862402256781
-0.490000	-0.950000	1.000000196792414142166194
-0.470000	-0.950000	1.000000196834909482745957
-0.450000	-0.950000	1.000000196877180336230140
-0.430000	-0.950000	1.000000196919059725075840
-0.410000	-0.950000	1.000000196960380893784759
-0.390000	-0.950000	1.000000197000982415929116
-0.370000	-0.950000	1.000000197040693983296933
-0.350000	-0.950000	1.000000197079364605556862
-0.330000	-0.950000	1.000000197116840405797689
-0.310000	-0.950000	1.000000197152965064617547
-0.290000	-0.950000	1.000000197187600470272173
-0.270000	-0.950000	1.000000197220605180348230
-0.250000	-0.950000	1.000000197251843081502898
-0.230000	-0.950000	1.000000197281194047604913
-0.210000	-0.950000	1.000000197308535065943147
-0.190000	-0.950000	1.000000197333756224438162
-0.170000	-0.950000	1.000000197356755382571691
-0.150000	-0.950000	1.000000197377441502055717
-0.130000	-0.950000	1.000000197395729539806553
-0.110000	-0.950000	1.000000197411544888836943
-0.090000	-0.950000	1.000000197424823822345274
-0.070000	-0.950000	1.000000197435512383492551
-0.050000	-0.950000	1.000000197443567051536206
-0.030000	-0.950000	1.000000197448954963874712
-0.010000	-0.950000	1.000000197451654582181391
0.010000	-0.950000	1.000000197451654582181391
0.030000	-0.950000	1.000000197448954963874712
0.050000	-0.950000	1.000000197443567051536206
0.070000	-0.950000	1.000000197435512383492551
0.090000	-0.950000	1.000000197424823822345274
0.110000	-0.950000	1.000000197411544888836943
0.130000	-0.950000	1.000000197395729539806553
0.150000	-0.950000	1.000000197377441502055717
0.170000	-0.950000	1.000000197356755382571691
0.190000	-0.950000	1.000000197333756224438162
0.210000	-0.950000	1.000000197308535065943147
0.230000	-0.950000	1.000000197281194047604913
0.250000	-0.950000	1.000000197251843081502898
0.270000	-0.950000	1.000000197220605180348230
0.290000	-0.950000	1.000000197187600470272173
0.310000	-0.950000	1.000000197152965064617547
0.330000	-0.950000	1.000000197116840405797689
0.350000	-0.950000	1.000000197079364605556862
0.370000	-0.950000	1.000000197040693983296933
0.390000	-0.950000	1.000000197000982415929116
0.410000	-0.950000	1.000000196960380893784759
0.430000	-0.950000	1.000000196919059725075840
0.450000	-0.950000	1.000000196877180336230140
0.470000	-0.950000	1.000000196834909482745957
0.490000	-0.950000	1.000000196792414142166194
0.510000	-0.950000	1.000000196749862402256781
0.530000	-0.950000	1.000000196707422128739040
0.550000	-0.950000	1.000000196665260743245085
0.570000	-0.950000	1.000000196623543891050190
0.590000	-0.950000	1.000000196582435441072789
0.610000	-0.950000	1.000000196542095931562244
0.630000	-0.950000	1.000000196502683458277261
0.650000	-0.950000	1.000000196464351454039843
0.670000	-0.950000	1.000000196427249354869105
0.690000	-0.950000	1.000000196391521267713642
0.710000	-0.950000	1.000000196357305970451534
0.730000	-0.950000	1.000000196324736023711921
0.750000	-0.950000	1.000000196293937326785795
0.770000	-0.950000	1.000000196265028895581395
0.790000	-0.950000	1.000000196238122196490394
0.810000	-0.950000	1.000000196213320702298688
0.830000	-0.950000	1.000000196190719892186394
0.850000	-0.950000	1.000000196170406807638642
0.870000	-0.950000	1.000000196152458942222552
0.890000	-0.950000	1.000000196136945573854860
0.910000	-0.950000	1.000000196123925988445080
0.930000	-0.950000	1.000000196113450146029322
0.950000	-0.950000	1.000000196105558014636472
0.970000	-0.950000	1.000000196100279570288194
0.990000	-0.950000	1.000000196097635463132747

-0.990000	-0.930000	1.000000196105506056198919
-0.970000	-0.930000	1.000000196108157490826329
-0.950000	-0.930000	1.000000196113450146029322
-0.930000	-0.930000	1.000000196121363815748850
-0.910000	-0.930000	1.000000196131868301918644
-0.890000	-0.930000	1.000000196144923414465211
-0.870000	-0.930000	1.000000196160479193352444
-0.850000	-0.930000	1.000000196178475686537013
-0.830000	-0.930000	1.000000196198844504280601
-0.810000	-0.930000	1.000000196221507042793064
-0.790000	-0.930000	1.000000196246376482633877
-0.770000	-0.930000	1.000000196273357122578318
-0.750000	-0.930000	1.000000196302344823706676
-0.730000	-0.930000	1.000000196333228341671884
-0.710000	-0.930000	1.000000196365887994431887
-0.690000	-0.930000	1.000000196400197660651088
-0.670000	-0.930000	1.000000196436024335611137
-0.650000	-0.930000	1.000000196473229019389350
-0.630000	-0.930000	1.000000196511667160947923
-0.610000	-0.930000	1.000000196551189102223134
-0.590000	-0.930000	1.000000196591640522214561
-0.570000	-0.930000	1.000000196632863769252708
-0.550000	-0.930000	1.000000196674696972820584
-0.530000	-0.930000	1.000000196716976263999754
-0.510000	-0.930000	1.000000196759535331381130
-0.490000	-0.930000	1.000000196802206087198783
-0.470000	-0.930000	1.000000196844820665731390
-0.450000	-0.930000	1.000000196887210313079208
-0.430000	-0.930000	1.000000196929207607610124
-0.410000	-0.930000	1.000000196970641352933740
-0.390000	-0.930000	1.000000197011354563514374
-0.370000	-0.930000	1.000000197051178929541493
-0.350000	-0.930000	1.000000197089965014995983
-0.330000	-0.930000	1.000000197127547618691779
-0.310000	-0.930000	1.000000197163777082565161
-0.290000	-0.930000	1.000000197198512852381214
-0.270000	-0.930000	1.000000197231610155057524
-0.250000	-0.930000	1.000000197262938206321792
-0.230000	-0.930000	1.000000197292370884838419
-0.210000	-0.930000	1.000000197319789618788377
-0.190000	-0.930000	1.000000197345082719735387
-0.170000	-0.930000	1.000000197368148269205790
-0.150000	-0.930000	1.000000197388893230510121
-0.130000	-0.930000	1.000000197407233226698509
-0.110000	-0.930000	1.000000197423094094872908
-0.090000	-0.930000	1.000000197436411220053287
-0.070000	-0.930000	1.000000197447130423356043
-0.050000	-0.930000	1.000000197455208184038611
-0.030000	-0.930000	1.000000197460611639499461
-0.010000	-0.930000	1.000000197463318807322707
0.010000	-0.930000	1.000000197463318807322707
0.030000	-0.930000	1.000000197460611639499461
0.050000	-0.930000	1.000000197455208184038611
0.070000	-0.930000	1.000000197447130423356043
0.090000	-0.930000	1.000000197436411220053287
0.110000	-0.930000	1.000000197423094094872908
0.130000	-0.930000	1.000000197407233226698509
0.150000	-0.930000	1.000000197388893230510121
0.170000	-0.930000	1.000000197368148269205790
0.190000	-0.930000	1.000000197345082719735387
0.210000	-0.930000	1.000000197319789618788377
0.230000	-0.930000	1.000000197292370884838419
0.250000	-0.930000	1.000000197262938206321792
0.270000	-0.930000	1.000000197231610155057524
0.290000	-0.930000	1.000000197198512852381214
0.310000	-0.930000	1.000000197163777082565161
0.330000	-0.930000	1.000000197127547618691779
0.350000	-0.930000	1.000000197089965014995983
0.370000	-0.930000	1.000000197051178929541493
0.390000	-0.930000	1.000000197011354563514374
0.410000	-0.930000	1.000000196970641352933740
0.430000	-0.930000	1.000000196929207607610124
0.450000	-0.930000	1.000000196887210313079208
0.470000	-0.930000	1.000000196844820665731390
0.490000	-0.930000	1.000000196802206087198783
0.510000	-0.930000	1.000000196759535331381130
0.530000	-0.930000	1.000000196716976263999754
0.550000	-0.930000	1.000000196674696972820584
0.570000	-0.930000	1.000000196632863769252708
0.590000	-0.930000	1.000000196591640522214561
0.610000	-0.930000	1.000000196551189102223134
0.630000	-0.930000	1.000000196511667160947923
0.650000	-0.930000	1.000000196473229019389350
0.670000	-0.930000	1.000000196436024335611137
0.690000	-0.930000	1.000000196400197660651088
0.710000	-0.930000	1.000000196365887994431887
0.730000	-0.930000	1.000000196333228341671884
0.750000	-0.930000	1.000000196302344823706676
0.770000	-0.930000	1.000000196273357122578318
0.790000	-0.930000	1.000000196246376482633877
0.810000	-0.930000	1.000000196221507042793064
0.830000	-0.930000	1.000000196198844504280601
0.850000	-0.930000	1.000000196178475686537013
0.870000	-0.930000	1.000000196160479193352444
0.890000	-0.930000	1.000000196144923414465211
0.910000	-0.930000	1.000000196131868301918644
0.930000	-0.930000	1.000000196121363815748850
0.950000	-0.930000	1.000000196113450146029322
0.970000	-0.930000	1.000000196108157490826329
0.990000	-0.930000	1.000000196105506056198919

-0.990000	-0.910000	1.000000196115953254860642
-0.970000	-0.910000	1.000000196118614237406064
-0.950000	-0.910000	1.000000196123925988445080
-0.930000	-0.910000	1.000000196131868301918644
-0.910000	-0.910000	1.000000196142410757715879
-0.890000	-0.910000	1.000000196155512943718691
-0.870000	-0.910000	1.000000196171124899890970
-0.850000	-0.910000	1.000000196189186674189386
-0.830000	-0.910000	1.000000196209628988697204
-0.810000	-0.910000	1.000000196232373905758095
-0.790000	-0.910000	1.000000196257333495708508
-0.770000	-0.910000	1.000000196284411835279116
-0.750000	-0.910000	1.000000196313505229639418
-0.730000	-0.910000	1.000000196344501102174718
-0.710000	-0.910000	1.000000196377279770842961
-0.690000	-0.910000	1.000000196411714670219339
-0.670000	-0.910000	1.000000196447672351496294
-0.650000	-0.910000	1.000000196485013370661932
-0.630000	-0.910000	1.000000196523592510544631
-0.610000	-0.910000	1.000000196563259668991464
-0.590000	-0.910000	1.000000196603860080912796
-0.570000	-0.910000	1.000000196645235206460711
-0.550000	-0.910000	1.000000196687222953073615
-0.530000	-0.910000	1.000000196729658785699257
-0.510000	-0.910000	1.000000196772376170883945
-0.490000	-0.910000	1.000000196815204800415700
-0.470000	-0.910000	1.000000196857977918796223
-0.450000	-0.910000	1.000000196900524551679723
-0.430000	-0.910000	1.000000196942678387657111
-0.410000	-0.910000	1.000000196984267564204174
-0.390000	-0.910000	1.000000197025133763517601
-0.370000	-0.910000	1.000000197065109563965279
-0.350000	-0.910000	1.000000197104041532725205
-0.330000	-0.910000	1.000000197141763802477499
-0.310000	-0.910000	1.000000197178130045827515
-0.290000	-0.910000	1.000000197212994823559029
-0.270000	-0.910000	1.000000197246217137347912
-0.250000	-0.910000	1.000000197277663538386605
-0.230000	-0.910000	1.000000197307207239205695
-0.210000	-0.910000	1.000000197334729445941548
-0.190000	-0.910000	1.000000197360118470157886
-0.170000	-0.910000	1.000000197383271505202629
-0.150000	-0.910000	1.000000197404095292341708
-0.130000	-0.910000	1.000000197422504788491437
-0.110000	-0.910000	1.000000197438425830753772
-0.090000	-0.910000	1.000000197451793360059469
-0.070000	-0.910000	1.000000197462553197524926
-0.050000	-0.910000	1.000000197470661822407578
-0.030000	-0.910000	1.000000197476085705972082
-0.010000	-0.910000	1.000000197478803309891759
0.010000	-0.910000	1.000000197478803309891759
0.030000	-0.910000	1.000000197476085705972082
0.050000	-0.910000	1.000000197470661822407578
0.070000	-0.910000	1.000000197462553197524926
0.090000	-0.910000	1.000000197451793360059469
0.110000	-0.910000	1.000000197438425830753772
0.130000	-0.910000	1.000000197422504788491437
0.150000	-0.910000	1.000000197404095292341708
0.170000	-0.910000	1.000000197383271505202629
0.190000	-0.910000	1.000000197360118470157886
0.210000	-0.910000	1.000000197334729445941548
0.230000	-0.910000	1.000000197307207239205695
0.250000	-0.910000	1.000000197277663538386605
0.270000	-0.910000	1.000000197246217137347912
0.290000	-0.910000	1.000000197212994823559029
0.310000	-0.910000	1.000000197178130045827515
0.330000	-0.910000	1.000000197141763802477499
0.350000	-0.910000	1.000000197104041532725205
0.370000	-0.910000	1.000000197065109563965279
0.390000	-0.910000	1.000000197025133763517601
0.410000	-0.910000	1.000000196984267564204174
0.430000	-0.910000	1.000000196942678387657111
0.450000	-0.910000	1.000000196900524551679723
0.470000	-0.910000	1.000000196857977918796223
0.490000	-0.910000	1.000000196815204800415700
0.510000	-0.910000	1.000000196772376170883945
0.530000	-0.910000	1.000000196729658785699257
0.550000	-0.910000	1.000000196687222953073615
0.570000	-0.910000	1.000000196645235206460711
0.590000	-0.910000	1.000000196603860080912796
0.610000	-0.910000	1.000000196563259668991464
0.630000	-0.910000	1.000000196523592510544631
0.650000	-0.910000	1.000000196485013370661932
0.670000	-0.910000	1.000000196447672351496294
0.690000	-0.910000	1.000000196411714670219339
0.710000	-0.910000	1.000000196377279770842961
0.730000	-0.910000	1.000000196344501102174718
0.750000	-0.910000	1.000000196313505229639418
0.770000	-0.910000	1.000000196284411835279116
0.790000	-0.910000	1.000000196257333495708508
0.810000	-0.910000	1.000000196232373905758095
0.830000	-0.910000	1.000000196209628988697204
0.850000	-0.910000	1.000000196189186674189386
0.870000	-0.910000	1.000000196171124899890970
0.890000	-0.910000	1.000000196155512943718691
0.910000	-0.910000	1.000000196142410757715879
0.930000	-0.910000	1.000000196131868301918644
0.950000	-0.910000	1.000000196123925988445080
0.970000	-0.910000	1.000000196118614237406064
0.990000	-0.910000	1.000000196115953254860642

-0.990000	-0.890000	1.000000196128937313133633
-0.970000	-0.890000	1.000000196131610064043116
-0.950000	-0.890000	1.000000196136945573854860
-0.930000	-0.890000	1.000000196144923414465211
-0.910000	-0.890000	1.000000196155512943718691
-0.890000	-0.890000	1.000000196168673749497202
-0.870000	-0.890000	1.000000196184355649720032
-0.850000	-0.890000	1.000000196202498248254642
-0.830000	-0.890000	1.000000196223032489228899
-0.810000	-0.890000	1.000000196245879324763450
-0.790000	-0.890000	1.000000196270951047239350
-0.770000	-0.890000	1.000000196298151289298062
-0.750000	-0.890000	1.000000196327375689975270
-0.730000	-0.890000	1.000000196358511450611672
-0.710000	-0.890000	1.000000196391438223031400
-0.690000	-0.890000	1.000000196426028775675832
-0.670000	-0.890000	1.000000196462149437692801
-0.650000	-0.890000	1.000000196499659876891997
-0.630000	-0.890000	1.000000196538414432012587
-0.610000	-0.890000	1.000000196578262112723223
-0.590000	-0.890000	1.000000196619047709845063
-0.570000	-0.890000	1.000000196660611795351770
-0.550000	-0.890000	1.000000196702791388503329
-0.530000	-0.890000	1.000000196745421732202885
-0.510000	-0.890000	1.000000196788337181175166
-0.490000	-0.890000	1.000000196831360099736230
-0.470000	-0.890000	1.000000196874329505547507
-0.450000	-0.890000	1.000000196917072869950971
-0.430000	-0.890000	1.000000196959422105180693
-0.410000	-0.890000	1.000000197001207347113905
-0.390000	-0.890000	1.000000197042265615010592
-0.370000	-0.890000	1.000000197082426378614173
-0.350000	-0.890000	1.000000197121534428745804
-0.330000	-0.890000	1.000000197159432113735988
-0.310000	-0.890000	1.000000197195967999164168
-0.290000	-0.890000	1.000000197230995091501882
-0.270000	-0.890000	1.000000197264372614469607
-0.250000	-0.890000	1.000000197295966009036761
-0.230000	-0.890000	1.000000197325648265689324
-0.210000	-0.890000	1.000000197353299258296033
-0.190000	-0.890000	1.000000197378807298420611
-0.170000	-0.890000	1.000000197402069135321767
-0.150000	-0.890000	1.000000197422990400042409
-0.130000	-0.890000	1.000000197441486493588059
-0.110000	-0.890000	1.000000197457482364882253
-0.090000	-0.890000	1.000000197470912732811144
-0.070000	-0.890000	1.000000197481723196446524
-0.050000	-0.890000	1.000000197489870013001223
-0.030000	-0.890000	1.000000197495319431695293
-0.010000	-0.890000	1.000000197498049914202056
0.010000	-0.890000	1.000000197498049914202056
0.030000	-0.890000	1.000000197495319431695293
0.050000	-0.890000	1.000000197489870013001223
0.070000	-0.890000	1.000000197481723196446524
0.090000	-0.890000	1.000000197470912732811144
0.110000	-0.890000	1.000000197457482364882253
0.130000	-0.890000	1.000000197441486493588059
0.150000	-0.890000	1.000000197422990400042409
0.170000	-0.890000	1.000000197402069135321767
0.190000	-0.890000	1.000000197378807298420611
0.210000	-0.890000	1.000000197353299258296033
0.230000	-0.890000	1.000000197325648265689324
0.250000	-0.890000	1.000000197295966009036761
0.270000	-0.890000	1.000000197264372614469607
0.290000	-0.890000	1.000000197230995091501882
0.310000	-0.890000	1.000000197195967999164168
0.330000	-0.890000	1.000000197159432113735988
0.350000	-0.890000	1.000000197121534428745804
0.370000	-0.890000	1.000000197082426378614173
0.390000	-0.890000	1.000000197042265615010592
0.410000	-0.890000	1.000000197001207347113905
0.430000	-0.890000	1.000000196959422105180693
0.450000	-0.890000	1.000000196917072869950971
0.470000	-0.890000	1.000000196874329505547507
0.490000	-0.890000	1.000000196831360099736230
0.510000	-0.890000	1.000000196788337181175166
0.530000	-0.890000	1.000000196745421732202885
0.550000	-0.890000	1.000000196702791388503329
0.570000	-0.890000	1.000000196660611795351770
0.590000	-0.890000	1.000000196619047709845063
0.610000	-0.890000	1.000000196578262112723223
0.630000	-0.890000	1.000000196538414432012587
0.650000	-0.890000	1.000000196499659876891997
0.670000	-0.890000	1.000000196462149437692801
0.690000	-0.890000	1.000000196426028775675832
0.710000	-0.890000	1.000000196391438223031400
0.730000	-0.890000	1.000000196358511450611672
0.750000	-0.890000	1.000000196327375689975270
0.770000	-0.890000	1.000000196298151289298062
0.790000	-0.890000	1.000000196270951047239350
0.810000	-0.890000	1.000000196245879324763450
0.830000	-0.890000	1.000000196223032489228899
0.850000	-0.890000	1.000000196202498248254642
0.870000	-0.890000	1.000000196184355649720032
0.890000	-0.890000	1.000000196168673749497202
0.910000	-0.890000	1.000000196155512943718691
0.930000	-0.890000	1.000000196144923414465211
0.950000	-0.890000	1.000000196136945573854860
0.970000	-0.890000	1.000000196131610064043116
0.990000	-0.890000	1.000000196128937313133633

-0.990000	-0.870000	1.000000196144408270981785
-0.970000	-0.870000	1.000000196147095232745983
-0.950000	-0.870000	1.000000196152458942222552
-0.930000	-0.870000	1.000000196160479193352444
-0.910000	-0.870000	1.000000196171124899890970
-0.890000	-0.870000	1.000000196184355649720032
-0.870000	-0.870000	1.000000196200120816669710
-0.850000	-0.870000	1.000000196218360004607462
-0.830000	-0.870000	1.000000196239003491527342
-0.810000	-0.870000	1.000000196261972007505392
-0.790000	-0.870000	1.000000196287177400833457
-0.770000	-0.870000	1.000000196314523082108394
-0.750000	-0.870000	1.000000196343903580142864
-0.730000	-0.870000	1.000000196375206096277566
-0.710000	-0.870000	1.000000196408309394158209
-0.690000	-0.870000	1.000000196443085798136963
-0.670000	-0.870000	1.000000196479400749183242
-0.650000	-0.870000	1.000000196517113026928314
-0.630000	-0.870000	1.000000196556076748066744
-0.610000	-0.870000	1.000000196596139812044157
-0.590000	-0.870000	1.000000196637145899458687
-0.570000	-0.870000	1.000000196678935360239393
-0.550000	-0.870000	1.000000196721343437289420
-0.530000	-0.870000	1.000000196764202042842840
-0.510000	-0.870000	1.000000196807348640248847
-0.490000	-0.870000	1.000000196850606926091132
-0.470000	-0.870000	1.000000196893816140075728
-0.450000	-0.870000	1.000000196936795537894227
-0.430000	-0.870000	1.000000196979378364048330
-0.410000	-0.870000	1.000000197021392756013825
-0.390000	-0.870000	1.000000197062674400783067
-0.370000	-0.870000	1.000000197103056986946967
-0.350000	-0.870000	1.000000197142380642389980
-0.330000	-0.870000	1.000000197180487493398005
-0.310000	-0.870000	1.000000197217225217372061
-0.290000	-0.870000	1.000000197252446154649874
-0.270000	-0.870000	1.000000197286008640773503
-0.250000	-0.870000	1.000000197317777228533942
-0.230000	-0.870000	1.000000197347624242283359
-0.210000	-0.870000	1.000000197375428889756677
-0.190000	-0.870000	1.000000197401078816383801
-0.170000	-0.870000	1.000000197424470105289629
-0.150000	-0.870000	1.000000197445507943427856
-0.130000	-0.870000	1.000000197464107287714796
-0.110000	-0.870000	1.000000197480192198895566
-0.090000	-0.870000	1.000000197493697617900921
-0.070000	-0.870000	1.000000197504568477668840
-0.050000	-0.870000	1.000000197512760591322944
-0.030000	-0.870000	1.000000197518240652172494
-0.010000	-0.870000	1.000000197520986233712392
0.010000	-0.870000	1.000000197520986233712392
0.030000	-0.870000	1.000000197518240652172494
0.050000	-0.870000	1.000000197512760591322944
0.070000	-0.870000	1.000000197504568477668840
0.090000	-0.870000	1.000000197493697617900921
0.110000	-0.870000	1.000000197480192198895566
0.130000	-0.870000	1.000000197464107287714796
0.150000	-0.870000	1.000000197445507943427856
0.170000	-0.870000	1.000000197424470105289629
0.190000	-0.870000	1.000000197401078816383801
0.210000	-0.870000	1.000000197375428889756677
0.230000	-0.870000	1.000000197347624242283359
0.250000	-0.870000	1.000000197317777228533942
0.270000	-0.870000	1.000000197286008640773503
0.290000	-0.870000	1.000000197252446154649874
0.310000	-0.870000	1.000000197217225217372061
0.330000	-0.870000	1.000000197180487493398005
0.350000	-0.870000	1.000000197142380642389980
0.370000	-0.870000	1.000000197103056986946967
0.390000	-0.870000	1.000000197062674400783067
0.410000	-0.870000	1.000000197021392756013825
0.430000	-0.870000	1.000000196979378364048330
0.450000	-0.870000	1.000000196936795537894227
0.470000	-0.870000	1.000000196893816140075728
0.490000	-0.870000	1.000000196850606926091132
0.510000	-0.870000	1.000000196807348640248847
0.530000	-0.870000	1.000000196764202042842840
0.550000	-0.870000	1.000000196721343437289420
0.570000	-0.870000	1.000000196678935360239393
0.590000	-0.870000	1.000000196637145899458687
0.610000	-0.870000	1.000000196596139812044157
0.630000	-0.870000	1.000000196556076748066744
0.650000	-0.870000	1.000000196517113026928314
0.670000	-0.870000	1.000000196479400749183242
0.690000	-0.870000	1.000000196443085798136963
0.710000	-0.870000	1.000000196408309394158209
0.730000	-0.870000	1.000000196375206096277566
0.750000	-0.870000	1.000000196343903580142864
0.770000	-0.870000	1.000000196314523082108394
0.790000	-0.870000	1.000000196287177400833457
0.810000	-0.870000	1.000000196261972007505392
0.830000	-0.870000	1.000000196239003491527342
0.850000	-0.870000	1.000000196218360004607462
0.870000	-0.870000	1.000000196200120816669710
0.890000	-0.870000	1.000000196184355649720032
0.910000	-0.870000	1.000000196171124899890970
0.930000	-0.870000	1.000000196160479193352444
0.950000	-0.870000	1.000000196152458942222552
0.970000	-0.870000	1.000000196147095232745983
0.990000	-0.870000	1.000000196144408270981785

-0.990000	-0.850000	1.000000196162306620450977
-0.970000	-0.850000	1.000000196165010013515939
-0.950000	-0.850000	1.000000196170406807638642
-0.930000	-0.850000	1.000000196178475686537013
-0.910000	-0.850000	1.000000196189186674189386
-0.890000	-0.850000	1.000000196202498248254642
-0.870000	-0.850000	1.000000196218360004607462
-0.850000	-0.850000	1.000000196236710880981491
-0.830000	-0.850000	1.000000196257480933326178
-0.810000	-0.850000	1.000000196280590225583751
-0.790000	-0.850000	1.000000196305950606046054
-0.770000	-0.850000	1.000000196333464597131524
-0.750000	-0.850000	1.000000196363026061519008
-0.730000	-0.850000	1.000000196394521534415389
-0.710000	-0.850000	1.000000196427829113332564
-0.690000	-0.850000	1.000000196462820678533490
-0.670000	-0.850000	1.000000196499360338719953
-0.650000	-0.850000	1.000000196537306651478616
-0.630000	-0.850000	1.000000196576512401236414
-0.610000	-0.850000	1.000000196616824599260553
-0.590000	-0.850000	1.000000196658086482059957
-0.570000	-0.850000	1.000000196700137067296055
-0.550000	-0.850000	1.000000196742810265604362
-0.530000	-0.850000	1.000000196785937545129741
-0.510000	-0.850000	1.000000196829353704686127
-0.490000	-0.850000	1.000000196872886215615495
-0.470000	-0.850000	1.000000196916367878330334
-0.450000	-0.850000	1.000000196959616838299212
-0.430000	-0.850000	1.000000197002466784113039
-0.410000	-0.850000	1.000000197044746963470629
-0.390000	-0.850000	1.000000197086289510650658
-0.370000	-0.850000	1.000000197126928336288643
-0.350000	-0.850000	1.000000197166501569867592
-0.330000	-0.850000	1.000000197204850671539589
-0.310000	-0.850000	1.000000197241822208482631
-0.290000	-0.850000	1.000000197277267410811419
-0.270000	-0.850000	1.000000197311043725889590
-0.250000	-0.850000	1.000000197343015262418930
-0.230000	-0.850000	1.000000197373053012483979
-0.210000	-0.850000	1.000000197401035517685841
-0.190000	-0.850000	1.000000197426849535276006
-0.170000	-0.850000	1.000000197450390704290157
-0.150000	-0.850000	1.000000197471563545548179
-0.130000	-0.850000	1.000000197490282127787964
-0.110000	-0.850000	1.000000197506470289710023
-0.090000	-0.850000	1.000000197520062306111299
-0.070000	-0.850000	1.000000197531003109929770
-0.050000	-0.850000	1.000000197539247848155242
-0.030000	-0.850000	1.000000197544762992052370
-0.010000	-0.850000	1.000000197547526115116057
0.010000	-0.850000	1.000000197547526115116057
0.030000	-0.850000	1.000000197544762992052370
0.050000	-0.850000	1.000000197539247848155242
0.070000	-0.850000	1.000000197531003109929770
0.090000	-0.850000	1.000000197520062306111299
0.110000	-0.850000	1.000000197506470289710023
0.130000	-0.850000	1.000000197490282127787964
0.150000	-0.850000	1.000000197471563545548179
0.170000	-0.850000	1.000000197450390704290157
0.190000	-0.850000	1.000000197426849535276006
0.210000	-0.850000	1.000000197401035517685841
0.230000	-0.850000	1.000000197373053012483979
0.250000	-0.850000	1.000000197343015262418930
0.270000	-0.850000	1.000000197311043725889590
0.290000	-0.850000	1.000000197277267410811419
0.310000	-0.850000	1.000000197241822208482631
0.330000	-0.850000	1.000000197204850671539589
0.350000	-0.850000	1.000000197166501569867592
0.370000	-0.850000	1.000000197126928336288643
0.390000	-0.850000	1.000000197086289510650658
0.410000	-0.850000	1.000000197044746963470629
0.430000	-0.850000	1.000000197002466784113039
0.450000	-0.850000	1.000000196959616838299212
0.470000	-0.850000	1.000000196916367878330334
0.490000	-0.850000	1.000000196872886215615495
0.510000	-0.850000	1.000000196829353704686127
0.530000	-0.850000	1.000000196785937545129741
0.550000	-0.850000	1.000000196742810265604362
0.570000	-0.850000	1.000000196700137067296055
0.590000	-0.850000	1.000000196658086482059957
0.610000	-0.850000	1.000000196616824599260553
0.630000	-0.850000	1.000000196576512401236414
0.650000	-0.850000	1.000000196537306651478616
0.670000	-0.850000	1.000000196499360338719953
0.690000	-0.850000	1.000000196462820678533490
0.710000	-0.850000	1.000000196427829113332564
0.730000	-0.850000	1.000000196394521534415389
0.750000	-0.850000	1.000000196363026061519008
0.770000	-0.850000	1.000000196333464597131524
0.790000	-0.850000	1.000000196305950606046054
0.810000	-0.850000	1.000000196280590225583751
0.830000	-0.850000	1.000000196257480933326178
0.850000	-0.850000	1.000000196236710880981491
0.870000	-0.850000	1.000000196218360004607462
0.890000	-0.850000	1.000000196202498248254642
0.910000	-0.850000	1.000000196189186674189386
0.930000	-0.850000	1.000000196178475686537013
0.950000	-0.850000	1.000000196170406807638642
0.970000	-0.850000	1.000000196165010013515939
0.990000	-0.850000	1.000000196162306620450977

-0.990000	-0.830000	1.000000196182564193847497
-0.970000	-0.830000	1.000000196185286238659273
-0.950000	-0.830000	1.000000196190719892186394
-0.930000	-0.830000	1.000000196198844504280601
-0.910000	-0.830000	1.000000196209628988697204
-0.890000	-0.830000	1.000000196223032489228899
-0.870000	-0.830000	1.000000196239003491527342
-0.850000	-0.830000	1.000000196257480933326178
-0.830000	-0.830000	1.000000196278394204441042
-0.810000	-0.830000	1.000000196301663368814161
-0.790000	-0.830000	1.000000196327199164514354
-0.770000	-0.830000	1.000000196354903447826246
-0.750000	-0.830000	1.000000196384670081428681
-0.730000	-0.830000	1.000000196416384046216308
-0.710000	-0.830000	1.000000196449923217656419
-0.690000	-0.830000	1.000000196485158365788948
-0.670000	-0.830000	1.000000196521952711137260
-0.650000	-0.830000	1.000000196560164145154204
-0.630000	-0.830000	1.000000196599643675909874
-0.610000	-0.830000	1.000000196640238092626873
-0.590000	-0.830000	1.000000196681788411368075
-0.570000	-0.830000	1.000000196724133649794908
-0.550000	-0.830000	1.000000196767108162632098
-0.530000	-0.830000	1.000000196810543195979903
-0.510000	-0.830000	1.000000196854268441626346
-0.490000	-0.830000	1.000000196898108040244324
-0.470000	-0.830000	1.000000196941893015889491
-0.450000	-0.830000	1.000000196985448619457770
-0.430000	-0.830000	1.000000197028602544335740
-0.410000	-0.830000	1.000000197071183372088399
-0.390000	-0.830000	1.000000197113021682682188
-0.370000	-0.830000	1.000000197153950498574204
-0.350000	-0.830000	1.000000197193806394935223
-0.330000	-0.830000	1.000000197232429721694302
-0.310000	-0.830000	1.000000197269665935806415
-0.290000	-0.830000	1.000000197305365157163237
-0.270000	-0.830000	1.000000197339383944949986
-0.250000	-0.830000	1.000000197371585075600819
-0.230000	-0.830000	1.000000197401838653021855
-0.210000	-0.830000	1.000000197430022552680384
-0.190000	-0.830000	1.000000197456022421604871
-0.170000	-0.830000	1.000000197479733232697185
-0.150000	-0.830000	1.000000197501058840643395
-0.130000	-0.830000	1.000000197519912426002975
-0.110000	-0.830000	1.000000197536217605431830
-0.090000	-0.830000	1.000000197549907765548483
-0.070000	-0.830000	1.000000197560927395201702
-0.050000	-0.830000	1.000000197569231863425898
-0.030000	-0.830000	1.000000197574786975351913
-0.010000	-0.830000	1.000000197577570082430043
0.010000	-0.830000	1.000000197577570082430043
0.030000	-0.830000	1.000000197574786975351913
0.050000	-0.830000	1.000000197569231863425898
0.070000	-0.830000	1.000000197560927395201702
0.090000	-0.830000	1.000000197549907765548483
0.110000	-0.830000	1.000000197536217605431830
0.130000	-0.830000	1.000000197519912426002975
0.150000	-0.830000	1.000000197501058840643395
0.170000	-0.830000	1.000000197479733232697185
0.190000	-0.830000	1.000000197456022421604871
0.210000	-0.830000	1.000000197430022552680384
0.230000	-0.830000	1.000000197401838653021855
0.250000	-0.830000	1.000000197371585075600819
0.270000	-0.830000	1.000000197339383944949986
0.290000	-0.830000	1.000000197305365157163237
0.310000	-0.830000	1.000000197269665935806415
0.330000	-0.830000	1.000000197232429721694302
0.350000	-0.830000	1.000000197193806394935223
0.370000	-0.830000	1.000000197153950498574204
0.390000	-0.830000	1.000000197113021682682188
0.410000	-0.830000	1.000000197071183372088399
0.430000	-0.830000	1.000000197028602544335740
0.450000	-0.830000	1.000000196985448619457770
0.470000	-0.830000	1.000000196941893015889491
0.490000	-0.830000	1.000000196898108040244324
0.510000	-0.830000	1.000000196854268441626346
0.530000	-0.830000	1.000000196810543195979903
0.550000	-0.830000	1.000000196767108162632098
0.570000	-0.830000	1.000000196724133649794908
0.590000	-0.830000	1.000000196681788411368075
0.610000	-0.830000	1.000000196640238092626873
0.630000	-0.830000	1.000000196599643675909874
0.650000	-0.830000	1.000000196560164145154204
0.670000	-0.830000	1.000000196521952711137260
0.690000	-0.830000	1.000000196485158365788948
0.710000	-0.830000	1.000000196449923217656419
0.730000	-0.830000	1.000000196416384046216308
0.750000	-0.830000	1.000000196384670081428681
0.770000	-0.830000	1.000000196354903447826246
0.790000	-0.830000	1.000000196327199164514354
0.810000	-0.830000	1.000000196301663368814161
0.830000	-0.830000	1.000000196278394204441042
0.850000	-0.830000	1.000000196257480933326178
0.870000	-0.830000	1.000000196239003491527342
0.890000	-0.830000	1.000000196223032489228899
0.910000	-0.830000	1.000000196209628988697204
0.930000	-0.830000	1.000000196198844504280601
0.950000	-0.830000	1.000000196190719892186394
0.970000	-0.830000	1.000000196185286238659273
0.990000	-0.830000	1.000000196182564193847497

-0.990000	-0.810000	1.000000196205102831470413
-0.970000	-0.810000	1.000000196207845748475052
-0.950000	-0.810000	1.000000196213320702298688
-0.930000	-0.810000	1.000000196221507042793064
-0.910000	-0.810000	1.000000196232373905758095
-0.890000	-0.810000	1.000000196245879324763450
-0.870000	-0.810000	1.000000196261972007505392
-0.850000	-0.810000	1.000000196280590225583751
-0.830000	-0.810000	1.000000196301663368814161
-0.810000	-0.810000	1.000000196325110390915825
-0.790000	-0.810000	1.000000196350841585868352
-0.770000	-0.810000	1.000000196378758143822552
-0.750000	-0.810000	1.000000196408752817234245
-0.730000	-0.810000	1.000000196440710142908870
-0.710000	-0.810000	1.000000196474507330179904
-0.690000	-0.810000	1.000000196510013594775046
-0.670000	-0.810000	1.000000196547091713128452
-0.650000	-0.810000	1.000000196585598022380736
-0.630000	-0.810000	1.000000196625382864468179
-0.610000	-0.810000	1.000000196666291696345752
-0.590000	-0.810000	1.000000196708163757719490
-0.570000	-0.810000	1.000000196750838066250822
-0.550000	-0.810000	1.000000196794147866441449
-0.530000	-0.810000	1.000000196837921295767160
-0.510000	-0.810000	1.000000196881986713748347
-0.490000	-0.810000	1.000000196926169815370145
-0.470000	-0.810000	1.000000196970297183796106
-0.450000	-0.810000	1.000000197014194069922155
-0.430000	-0.810000	1.000000197057686834867241
-0.410000	-0.810000	1.000000197100602505884126
-0.390000	-0.810000	1.000000197142770108627019
-0.370000	-0.810000	1.000000197184021555329991
-0.350000	-0.810000	1.000000197224191866851584
-0.330000	-0.810000	1.000000197263120726987040
-0.310000	-0.810000	1.000000197300651372245284
-0.290000	-0.810000	1.000000197336633478428780
-0.270000	-0.810000	1.000000197370922050410513
-0.250000	-0.810000	1.000000197403378754401615
-0.230000	-0.810000	1.000000197433872584085179
-0.210000	-0.810000	1.000000197462280748794683
-0.190000	-0.810000	1.000000197488487563290960
-0.170000	-0.810000	1.000000197512387334342066
-0.150000	-0.810000	1.000000197533882806411043
-0.130000	-0.810000	1.000000197552886715968157
-0.110000	-0.810000	1.000000197569322013535498
-0.090000	-0.810000	1.000000197583121419597774
-0.070000	-0.810000	1.000000197594229200959148
-0.050000	-0.810000	1.000000197602599838475612
-0.030000	-0.810000	1.000000197608199359322612
-0.010000	-0.810000	1.000000197611004670861234
0.010000	-0.810000	1.000000197611004670861234
0.030000	-0.810000	1.000000197608199359322612
0.050000	-0.810000	1.000000197602599838475612
0.070000	-0.810000	1.000000197594229200959148
0.090000	-0.810000	1.000000197583121419597774
0.110000	-0.810000	1.000000197569322013535498
0.130000	-0.810000	1.000000197552886715968157
0.150000	-0.810000	1.000000197533882806411043
0.170000	-0.810000	1.000000197512387334342066
0.190000	-0.810000	1.000000197488487563290960
0.210000	-0.810000	1.000000197462280748794683
0.230000	-0.810000	1.000000197433872584085179
0.250000	-0.810000	1.000000197403378754401615
0.270000	-0.810000	1.000000197370922050410513
0.290000	-0.810000	1.000000197336633478428780
0.310000	-0.810000	1.000000197300651372245284
0.330000	-0.810000	1.000000197263120726987040
0.350000	-0.810000	1.000000197224191866851584
0.370000	-0.810000	1.000000197184021555329991
0.390000	-0.810000	1.000000197142770108627019
0.410000	-0.810000	1.000000197100602505884126
0.430000	-0.810000	1.000000197057686834867241
0.450000	-0.810000	1.000000197014194069922155
0.470000	-0.810000	1.000000196970297183796106
0.490000	-0.810000	1.000000196926169815370145
0.510000	-0.810000	1.000000196881986713748347
0.530000	-0.810000	1.000000196837921295767160
0.550000	-0.810000	1.000000196794147866441449
0.570000	-0.810000	1.000000196750838066250822
0.590000	-0.810000	1.000000196708163757719490
0.610000	-0.810000	1.000000196666291696345752
0.630000	-0.810000	1.000000196625382864468179
0.650000	-0.810000	1.000000196585598022380736
0.670000	-0.810000	1.000000196547091713128452
0.690000	-0.810000	1.000000196510013594775046
0.710000	-0.810000	1.000000196474507330179904
0.730000	-0.810000	1.000000196440710142908870
0.750000	-0.810000	1.000000196408752817234245
0.770000	-0.810000	1.000000196378758143822552
0.790000	-0.810000	1.000000196350841585868352
0.810000	-0.810000	1.000000196325110390915825
0.830000	-0.810000	1.000000196301663368814161
0.850000	-0.810000	1.000000196280590225583751
0.870000	-0.810000	1.000000196261972007505392
0.890000	-0.810000	1.000000196245879324763450
0.910000	-0.810000	1.000000196232373905758095
0.930000	-0.810000	1.000000196221507042793064
0.950000	-0.810000	1.000000196213320702298688
0.970000	-0.810000	1.000000196207845748475052
0.990000	-0.810000	1.000000196205102831470413

-0.990000	-0.790000	1.000000196229836157968407
-0.970000	-0.790000	1.000000196232601723522748
-0.950000	-0.790000	1.000000196238122196490394
-0.930000	-0.790000	1.000000196246376482633877
-0.910000	-0.790000	1.000000196257333495708508
-0.890000	-0.790000	1.000000196270951047239350
-0.870000	-0.790000	1.000000196287177400833457
-0.850000	-0.790000	1.000000196305950606046054
-0.830000	-0.790000	1.000000196327199164514354
-0.810000	-0.790000	1.000000196350841585868352
-0.790000	-0.790000	1.000000196376787275909237
-0.770000	-0.790000	1.000000196404936758654003
-0.750000	-0.790000	1.000000196435182342469261
-0.730000	-0.790000	1.000000196467407231892821
-0.710000	-0.790000	1.000000196501487526035135
-0.690000	-0.790000	1.000000196537291552445481
-0.670000	-0.790000	1.000000196574681199379597
-0.650000	-0.790000	1.000000196613512137844282
-0.630000	-0.790000	1.000000196653631823195951
-0.610000	-0.790000	1.000000196694885490344973
-0.590000	-0.790000	1.000000196737113489220405
-0.570000	-0.790000	1.000000196780149730457765
-0.550000	-0.790000	1.000000196823825460157309
-0.530000	-0.790000	1.000000196867969703973245
-0.510000	-0.790000	1.000000196912409267113730
-0.490000	-0.790000	1.000000196956968956385481
-0.470000	-0.790000	1.000000197001472690416790
-0.450000	-0.790000	1.000000197045744831925163
-0.430000	-0.790000	1.000000197089609521583498
-0.410000	-0.790000	1.000000197132892676421534
-0.390000	-0.790000	1.000000197175421989825850
-0.370000	-0.790000	1.000000197217027597673678
-0.350000	-0.790000	1.000000197257543632645138
-0.330000	-0.790000	1.000000197296807336044822
-0.310000	-0.790000	1.000000197334661500292441
-0.290000	-0.790000	1.000000197370954024833622
-0.270000	-0.790000	1.000000197405538804318326
-0.250000	-0.790000	1.000000197438276172690053
-0.230000	-0.790000	1.000000197469034235453478
-0.210000	-0.790000	1.000000197497688203540633
-0.190000	-0.790000	1.000000197524122391712353
-0.170000	-0.790000	1.000000197548229330379854
-0.150000	-0.790000	1.000000197569911541961574
-0.130000	-0.790000	1.000000197589080430660147
-0.110000	-0.790000	1.000000197605658502908454
-0.090000	-0.790000	1.000000197619578035101995
-0.070000	-0.790000	1.000000197630782405866512
-0.050000	-0.790000	1.000000197639225874013391
-0.030000	-0.790000	1.000000197644874022628869
-0.010000	-0.790000	1.000000197647703981118639
0.010000	-0.790000	1.000000197647703981118639
0.030000	-0.790000	1.000000197644874022628869
0.050000	-0.790000	1.000000197639225874013391
0.070000	-0.790000	1.000000197630782405866512
0.090000	-0.790000	1.000000197619578035101995
0.110000	-0.790000	1.000000197605658502908454
0.130000	-0.790000	1.000000197589080430660147
0.150000	-0.790000	1.000000197569911541961574
0.170000	-0.790000	1.000000197548229330379854
0.190000	-0.790000	1.000000197524122391712353
0.210000	-0.790000	1.000000197497688203540633
0.230000	-0.790000	1.000000197469034235453478
0.250000	-0.790000	1.000000197438276172690053
0.270000	-0.790000	1.000000197405538804318326
0.290000	-0.790000	1.000000197370954024833622
0.310000	-0.790000	1.000000197334661500292441
0.330000	-0.790000	1.000000197296807336044822
0.350000	-0.790000	1.000000197257543632645138
0.370000	-0.790000	1.000000197217027597673678
0.390000	-0.790000	1.000000197175421989825850
0.410000	-0.790000	1.000000197132892676421534
0.430000	-0.790000	1.000000197089609521583498
0.450000	-0.790000	1.000000197045744831925163
0.470000	-0.790000	1.000000197001472690416790
0.490000	-0.790000	1.000000196956968956385481
0.510000	-0.790000	1.000000196912409267113730
0.530000	-0.790000	1.000000196867969703973245
0.550000	-0.790000	1.000000196823825460157309
0.570000	-0.790000	1.000000196780149730457765
0.590000	-0.790000	1.000000196737113489220405
0.610000	-0.790000	1.000000196694885490344973
0.630000	-0.790000	1.000000196653631823195951
0.650000	-0.790000	1.000000196613512137844282
0.670000	-0.790000	1.000000196574681199379597
0.690000	-0.790000	1.000000196537291552445481
0.710000	-0.790000	1.000000196501487526035135
0.730000	-0.790000	1.000000196467407231892821
0.750000	-0.790000	1.000000196435182342469261
0.770000	-0.790000	1.000000196404936758654003
0.790000	-0.790000	1.000000196376787275909237
0.810000	-0.790000	1.000000196350841585868352
0.830000	-0.790000	1.000000196327199164514354
0.850000	-0.790000	1.000000196305950606046054
0.870000	-0.790000	1.000000196287177400833457
0.890000	-0.790000	1.000000196270951047239350
0.910000	-0.790000	1.000000196257333495708508
0.930000	-0.790000	1.000000196246376482633877
0.950000	-0.790000	1.000000196238122196490394
0.970000	-0.790000	1.000000196232601723522748
0.990000	-0.790000	1.000000196229836157968407

-0.990000	-0.770000	1.000000196256668916205967
-0.970000	-0.770000	1.000000196259459128711455
-0.950000	-0.770000	1.000000196265028895581395
-0.930000	-0.770000	1.000000196273357122578318
-0.910000	-0.770000	1.000000196284411835279116
-0.890000	-0.770000	1.000000196298151289298062
-0.870000	-0.770000	1.000000196314523082108394
-0.850000	-0.770000	1.000000196333464597131524
-0.830000	-0.770000	1.000000196354903447826246
-0.810000	-0.770000	1.000000196378758143822552
-0.790000	-0.770000	1.000000196404936758654003
-0.770000	-0.770000	1.000000196433339594292988
-0.750000	-0.770000	1.000000196463857182749280
-0.730000	-0.770000	1.000000196496372728560686
-0.710000	-0.770000	1.000000196530760554480821
-0.690000	-0.770000	1.000000196566888099880543
-0.670000	-0.770000	1.000000196604615476658751
-0.650000	-0.770000	1.000000196643797467643822
-0.630000	-0.770000	1.000000196684281084102963
-0.610000	-0.770000	1.000000196725910672768123
-0.590000	-0.770000	1.000000196768523696988495
-0.570000	-0.770000	1.000000196811952291042758
-0.550000	-0.770000	1.000000196856026590808142
-0.530000	-0.770000	1.000000196900574511715831
-0.510000	-0.770000	1.000000196945420860572540
-0.490000	-0.770000	1.000000196990389111917352
-0.470000	-0.770000	1.000000197035301408021724
-0.450000	-0.770000	1.000000197079980557290924
-0.430000	-0.770000	1.000000197124249146085617
-0.410000	-0.770000	1.000000197167931537123309
-0.390000	-0.770000	1.000000197210853425389132
-0.370000	-0.770000	1.000000197252843614492690
-0.350000	-0.770000	1.000000197293734460757264
-0.330000	-0.770000	1.000000197333362317309025
-0.310000	-0.770000	1.000000197371567756121635
-0.290000	-0.770000	1.000000197408197122328488
-0.270000	-0.770000	1.000000197443103422401123
-0.250000	-0.770000	1.000000197476145435970807
-0.230000	-0.770000	1.000000197507189936274585
-0.210000	-0.770000	1.000000197536111024021466
-0.190000	-0.770000	1.000000197562791903749257
-0.170000	-0.770000	1.000000197587123995646152
-0.150000	-0.770000	1.000000197609008711907563
-0.130000	-0.770000	1.000000197628357012646916
-0.110000	-0.770000	1.000000197645090072029461
-0.090000	-0.770000	1.000000197659139722361488
-0.070000	-0.770000	1.000000197670448898179529
-0.050000	-0.770000	1.000000197678971414205762
-0.030000	-0.770000	1.000000197684672631481817
-0.010000	-0.770000	1.000000197687528791234968
0.010000	-0.770000	1.000000197687528791234968
0.030000	-0.770000	1.000000197684672631481817
0.050000	-0.770000	1.000000197678971414205762
0.070000	-0.770000	1.000000197670448898179529
0.090000	-0.770000	1.000000197659139722361488
0.110000	-0.770000	1.000000197645090072029461
0.130000	-0.770000	1.000000197628357012646916
0.150000	-0.770000	1.000000197609008711907563
0.170000	-0.770000	1.000000197587123995646152
0.190000	-0.770000	1.000000197562791903749257
0.210000	-0.770000	1.000000197536111024021466
0.230000	-0.770000	1.000000197507189936274585
0.250000	-0.770000	1.000000197476145435970807
0.270000	-0.770000	1.000000197443103422401123
0.290000	-0.770000	1.000000197408197122328488
0.310000	-0.770000	1.000000197371567756121635
0.330000	-0.770000	1.000000197333362317309025
0.350000	-0.770000	1.000000197293734460757264
0.370000	-0.770000	1.000000197252843614492690
0.390000	-0.770000	1.000000197210853425389132
0.410000	-0.770000	1.000000197167931537123309
0.430000	-0.770000	1.000000197124249146085617
0.450000	-0.770000	1.000000197079980557290924
0.470000	-0.770000	1.000000197035301408021724
0.490000	-0.770000	1.000000196990389111917352
0.510000	-0.770000	1.000000196945420860572540
0.530000	-0.770000	1.000000196900574511715831
0.550000	-0.770000	1.000000196856026590808142
0.570000	-0.770000	1.000000196811952291042758
0.590000	-0.770000	1.000000196768523696988495
0.610000	-0.770000	1.000000196725910672768123
0.630000	-0.770000	1.000000196684281084102963
0.650000	-0.770000	1.000000196643797467643822
0.670000	-0.770000	1.000000196604615476658751
0.690000	-0.770000	1.000000196566888099880543
0.710000	-0.770000	1.000000196530760554480821
0.730000	-0.770000	1.000000196496372728560686
0.750000	-0.770000	1.000000196463857182749280
0.770000	-0.770000	1.000000196433339594292988
0.790000	-0.770000	1.000000196404936758654003
0.810000	-0.770000	1.000000196378758143822552
0.830000	-0.770000	1.000000196354903447826246
0.850000	-0.770000	1.000000196333464597131524
0.870000	-0.770000	1.000000196314523082108394
0.890000	-0.770000	1.000000196298151289298062
0.910000	-0.770000	1.000000196284411835279116
0.930000	-0.770000	1.000000196273357122578318
0.950000	-0.770000	1.000000196265028895581395
0.970000	-0.770000	1.000000196259459128711455
0.990000	-0.770000	1.000000196256668916205967

-0.990000	-0.750000	1.000000196285497855441804
-0.970000	-0.750000	1.000000196288314491255278
-0.950000	-0.750000	1.000000196293937326785795
-0.930000	-0.750000	1.000000196302344823706676
-0.910000	-0.750000	1.000000196313505229639418
-0.890000	-0.750000	1.000000196327375689975270
-0.870000	-0.750000	1.000000196343903580142864
-0.850000	-0.750000	1.000000196363026061519008
-0.830000	-0.750000	1.000000196384670081428681
-0.810000	-0.750000	1.000000196408752817234245
-0.790000	-0.750000	1.000000196435182342469261
-0.770000	-0.750000	1.000000196463857182749280
-0.750000	-0.750000	1.000000196494667870084072
-0.730000	-0.750000	1.000000196527495610610003
-0.710000	-0.750000	1.000000196562214282991476
-0.690000	-0.750000	1.000000196598689994331721
-0.670000	-0.750000	1.000000196636781524262005
-0.650000	-0.750000	1.000000196676341657209264
-0.630000	-0.750000	1.000000196717217404440703
-0.610000	-0.750000	1.000000196759250670197616
-0.590000	-0.750000	1.000000196802276253293940
-0.570000	-0.750000	1.000000196846126288008350
-0.550000	-0.750000	1.000000196890629355905844
-0.530000	-0.750000	1.000000196935611374016162
-0.510000	-0.750000	1.000000196980895372789178
-0.490000	-0.750000	1.000000197026302828362532
-0.470000	-0.750000	1.000000197071654772784655
-0.450000	-0.750000	1.000000197116771571970162
-0.430000	-0.750000	1.000000197161474480012089
-0.410000	-0.750000	1.000000197205585639181891
-0.390000	-0.750000	1.000000197248929634241676
-0.370000	-0.750000	1.000000197291333492444210
-0.350000	-0.750000	1.000000197332627571711328
-0.330000	-0.750000	1.000000197372646448812361
-0.310000	-0.750000	1.000000197411229363453344
-0.290000	-0.750000	1.000000197448221328500040
-0.270000	-0.750000	1.000000197483473352022543
-0.250000	-0.750000	1.000000197516842881384491
-0.230000	-0.750000	1.000000197548195357555301
-0.210000	-0.750000	1.000000197577403771020954
-0.190000	-0.750000	1.000000197604349549962421
-0.170000	-0.750000	1.000000197628923670478684
-0.150000	-0.750000	1.000000197651026212497527
-0.130000	-0.750000	1.000000197670567025909349
-0.110000	-0.750000	1.000000197687466840790194
-0.090000	-0.750000	1.000000197701656601267928
-0.070000	-0.750000	1.000000197713078575745271
-0.050000	-0.750000	1.000000197721685912810585
-0.030000	-0.750000	1.000000197727443973505501
-0.010000	-0.750000	1.000000197730328777012687
0.010000	-0.750000	1.000000197730328777012687
0.030000	-0.750000	1.000000197727443973505501
0.050000	-0.750000	1.000000197721685912810585
0.070000	-0.750000	1.000000197713078575745271
0.090000	-0.750000	1.000000197701656601267928
0.110000	-0.750000	1.000000197687466840790194
0.130000	-0.750000	1.000000197670567025909349
0.150000	-0.750000	1.000000197651026212497527
0.170000	-0.750000	1.000000197628923670478684
0.190000	-0.750000	1.000000197604349549962421
0.210000	-0.750000	1.000000197577403771020954
0.230000	-0.750000	1.000000197548195357555301
0.250000	-0.750000	1.000000197516842881384491
0.270000	-0.750000	1.000000197483473352022543
0.290000	-0.750000	1.000000197448221328500040
0.310000	-0.750000	1.000000197411229363453344
0.330000	-0.750000	1.000000197372646448812361
0.350000	-0.750000	1.000000197332627571711328
0.370000	-0.750000	1.000000197291333492444210
0.390000	-0.750000	1.000000197248929634241676
0.410000	-0.750000	1.000000197205585639181891
0.430000	-0.750000	1.000000197161474480012089
0.450000	-0.750000	1.000000197116771571970162
0.470000	-0.750000	1.000000197071654772784655
0.490000	-0.750000	1.000000197026302828362532
0.510000	-0.750000	1.000000196980895372789178
0.530000	-0.750000	1.000000196935611374016162
0.550000	-0.750000	1.000000196890629355905844
0.570000	-0.750000	1.000000196846126288008350
0.590000	-0.750000	1.000000196802276253293940
0.610000	-0.750000	1.000000196759250670197616
0.630000	-0.750000	1.000000196717217404440703
0.650000	-0.750000	1.000000196676341657209264
0.670000	-0.750000	1.000000196636781524262005
0.690000	-0.750000	1.000000196598689994331721
0.710000	-0.750000	1.000000196562214282991476
0.730000	-0.750000	1.000000196527495610610003
0.750000	-0.750000	1.000000196494667870084072
0.770000	-0.750000	1.000000196463857182749280
0.790000	-0.750000	1.000000196435182342469261
0.810000	-0.750000	1.000000196408752817234245
0.830000	-0.750000	1.000000196384670081428681
0.850000	-0.750000	1.000000196363026061519008
0.870000	-0.750000	1.000000196343903580142864
0.890000	-0.750000	1.000000196327375689975270
0.910000	-0.750000	1.000000196313505229639418
0.930000	-0.750000	1.000000196302344823706676
0.950000	-0.750000	1.000000196293937326785795
0.970000	-0.750000	1.000000196288314491255278
0.990000	-0.750000	1.000000196285497855441804

-0.990000	-0.730000	1.000000196316211509284244
-0.970000	-0.730000	1.000000196319056566807149
-0.950000	-0.730000	1.000000196324736023711921
-0.930000	-0.730000	1.000000196333228341671884
-0.910000	-0.730000	1.000000196344501102174718
-0.890000	-0.730000	1.000000196358511450611672
-0.870000	-0.730000	1.000000196375206096277566
-0.850000	-0.730000	1.000000196394521534415389
-0.830000	-0.730000	1.000000196416384046216308
-0.810000	-0.730000	1.000000196440710142908870
-0.790000	-0.730000	1.000000196467407231892821
-0.770000	-0.730000	1.000000196496372728560686
-0.750000	-0.730000	1.000000196527495610610003
-0.730000	-0.730000	1.000000196560656862132532
-0.710000	-0.730000	1.000000196595728363391231
-0.690000	-0.730000	1.000000196632575111266306
-0.670000	-0.730000	1.000000196671055219255209
-0.650000	-0.730000	1.000000196711019917472640
-0.630000	-0.730000	1.000000196752313552650548
-0.610000	-0.730000	1.000000196794775808584177
-0.590000	-0.730000	1.000000196838241928176672
-0.570000	-0.730000	1.000000196882541603216055
-0.550000	-0.730000	1.000000196927502082999695
-0.530000	-0.730000	1.000000196972946842066676
-0.510000	-0.730000	1.000000197018697134510035
-0.490000	-0.730000	1.000000197064573104199781
-0.470000	-0.730000	1.000000197110393562738295
-0.450000	-0.730000	1.000000197155977099683355
-0.430000	-0.730000	1.000000197201142970726551
-0.410000	-0.730000	1.000000197245711985871708
-0.390000	-0.730000	1.000000197289506065345677
-0.370000	-0.730000	1.000000197332350904133591
-0.350000	-0.730000	1.000000197374074639711239
-0.330000	-0.730000	1.000000197414510516580322
-0.310000	-0.730000	1.000000197453495998090034
-0.290000	-0.730000	1.000000197490874320749299
-0.270000	-0.730000	1.000000197526494938315977
-0.250000	-0.730000	1.000000197560213743841473
-0.230000	-0.730000	1.000000197591894623982967
-0.210000	-0.730000	1.000000197621409014914207
-0.190000	-0.730000	1.000000197648637678682348
-0.170000	-0.730000	1.000000197673469815029534
-0.150000	-0.730000	1.000000197695804393660524
-0.130000	-0.730000	1.000000197715550598331902
-0.110000	-0.730000	1.000000197732628048896686
-0.090000	-0.730000	1.000000197746967245393535
-0.070000	-0.730000	1.000000197758509346002143
-0.050000	-0.730000	1.000000197767207499310871
-0.030000	-0.730000	1.000000197773025956138326
-0.010000	-0.730000	1.000000197775941179756387
0.010000	-0.730000	1.000000197775941179756387
0.030000	-0.730000	1.000000197773025956138326
0.050000	-0.730000	1.000000197767207499310871
0.070000	-0.730000	1.000000197758509346002143
0.090000	-0.730000	1.000000197746967245393535
0.110000	-0.730000	1.000000197732628048896686
0.130000	-0.730000	1.000000197715550598331902
0.150000	-0.730000	1.000000197695804393660524
0.170000	-0.730000	1.000000197673469815029534
0.190000	-0.730000	1.000000197648637678682348
0.210000	-0.730000	1.000000197621409014914207
0.230000	-0.730000	1.000000197591894623982967
0.250000	-0.730000	1.000000197560213743841473
0.270000	-0.730000	1.000000197526494938315977
0.290000	-0.730000	1.000000197490874320749299
0.310000	-0.730000	1.000000197453495998090034
0.330000	-0.730000	1.000000197414510516580322
0.350000	-0.730000	1.000000197374074639711239
0.370000	-0.730000	1.000000197332350904133591
0.390000	-0.730000	1.000000197289506065345677
0.410000	-0.730000	1.000000197245711985871708
0.430000	-0.730000	1.000000197201142970726551
0.450000	-0.730000	1.000000197155977099683355
0.470000	-0.730000	1.000000197110393562738295
0.490000	-0.730000	1.000000197064573104199781
0.510000	-0.730000	1.000000197018697134510035
0.530000	-0.730000	1.000000196972946842066676
0.550000	-0.730000	1.000000196927502082999695
0.570000	-0.730000	1.000000196882541603216055
0.590000	-0.730000	1.000000196838241928176672
0.610000	-0.730000	1.000000196794775808584177
0.630000	-0.730000	1.000000196752313552650548
0.650000	-0.730000	1.000000196711019917472640
0.670000	-0.730000	1.000000196671055219255209
0.690000	-0.730000	1.000000196632575111266306
0.710000	-0.730000	1.000000196595728363391231
0.730000	-0.730000	1.000000196560656862132532
0.750000	-0.730000	1.000000196527495610610003
0.770000	-0.730000	1.000000196496372728560686
0.790000	-0.730000	1.000000196467407231892821
0.810000	-0.730000	1.000000196440710142908870
0.830000	-0.730000	1.000000196416384046216308
0.850000	-0.730000	1.000000196394521534415389
0.870000	-0.730000	1.000000196375206096277566
0.890000	-0.730000	1.000000196358511450611672
0.910000	-0.730000	1.000000196344501102174718
0.930000	-0.730000	1.000000196333228341671884
0.950000	-0.730000	1.000000196324736023711921
0.970000	-0.730000	1.000000196319056566807149
0.990000	-0.730000	1.000000196316211509284244

-0.990000	-0.710000	1.000000196348691527958863
-0.970000	-0.710000	1.000000196351566561503432
-0.950000	-0.710000	1.000000196357305970451534
-0.930000	-0.710000	1.000000196365887994431887
-0.910000	-0.710000	1.000000196377279770842961
-0.890000	-0.710000	1.000000196391438223031400
-0.870000	-0.710000	1.000000196408309394158209
-0.850000	-0.710000	1.000000196427829113332564
-0.830000	-0.710000	1.000000196449923217656419
-0.810000	-0.710000	1.000000196474507330179904
-0.790000	-0.710000	1.000000196501487526035135
-0.770000	-0.710000	1.000000196530760554480821
-0.750000	-0.710000	1.000000196562214282991476
-0.730000	-0.710000	1.000000196595728363391231
-0.710000	-0.710000	1.000000196631173787764624
-0.690000	-0.710000	1.000000196668413776635020
-0.670000	-0.710000	1.000000196707304889187640
-0.650000	-0.710000	1.000000196747696801224947
-0.630000	-0.710000	1.000000196789432527211261
-0.610000	-0.710000	1.000000196832350196629591
-0.590000	-0.710000	1.000000196876282609892428
-0.570000	-0.710000	1.000000196921058570609375
-0.550000	-0.710000	1.000000196966503107631752
-0.530000	-0.710000	1.000000197012437697097198
-0.510000	-0.710000	1.000000197058682038786515
-0.490000	-0.710000	1.000000197105053834079058
-0.470000	-0.710000	1.000000197151370118220370
-0.450000	-0.710000	1.000000197197447704411388
-0.430000	-0.710000	1.000000197243103849942258
-0.410000	-0.710000	1.000000197288156922326152
-0.390000	-0.710000	1.000000197332427509522290
-0.370000	-0.710000	1.000000197375738864025152
-0.350000	-0.710000	1.000000197417917568998291
-0.330000	-0.710000	1.000000197458794870541965
-0.310000	-0.710000	1.000000197498206455648528
-0.290000	-0.710000	1.000000197535993784470065
-0.270000	-0.710000	1.000000197572004312362992
-0.250000	-0.710000	1.000000197606092600111083
-0.230000	-0.710000	1.000000197638120980059284
-0.210000	-0.710000	1.000000197667959556113715
-0.190000	-0.710000	1.000000197695487313964691
-0.170000	-0.710000	1.000000197720592565175934
-0.150000	-0.710000	1.000000197743172725139971
-0.130000	-0.710000	1.000000197763136533524175
-0.110000	-0.710000	1.000000197780402055869331
-0.090000	-0.710000	1.000000197794899126080281
-0.070000	-0.710000	1.000000197806568458247511
-0.050000	-0.710000	1.000000197815362312780962
-0.030000	-0.710000	1.000000197821245162543846
-0.010000	-0.710000	1.000000197824192582629621
0.010000	-0.710000	1.000000197824192582629621
0.030000	-0.710000	1.000000197821245162543846
0.050000	-0.710000	1.000000197815362312780962
0.070000	-0.710000	1.000000197806568458247511
0.090000	-0.710000	1.000000197794899126080281
0.110000	-0.710000	1.000000197780402055869331
0.130000	-0.710000	1.000000197763136533524175
0.150000	-0.710000	1.000000197743172725139971
0.170000	-0.710000	1.000000197720592565175934
0.190000	-0.710000	1.000000197695487313964691
0.210000	-0.710000	1.000000197667959556113715
0.230000	-0.710000	1.000000197638120980059284
0.250000	-0.710000	1.000000197606092600111083
0.270000	-0.710000	1.000000197572004312362992
0.290000	-0.710000	1.000000197535993784470065
0.310000	-0.710000	1.000000197498206455648528
0.330000	-0.710000	1.000000197458794870541965
0.350000	-0.710000	1.000000197417917568998291
0.370000	-0.710000	1.000000197375738864025152
0.390000	-0.710000	1.000000197332427509522290
0.410000	-0.710000	1.000000197288156922326152
0.430000	-0.710000	1.000000197243103849942258
0.450000	-0.710000	1.000000197197447704411388
0.470000	-0.710000	1.000000197151370118220370
0.490000	-0.710000	1.000000197105053834079058
0.510000	-0.710000	1.000000197058682038786515
0.530000	-0.710000	1.000000197012437697097198
0.550000	-0.710000	1.000000196966503107631752
0.570000	-0.710000	1.000000196921058570609375
0.590000	-0.710000	1.000000196876282609892428
0.610000	-0.710000	1.000000196832350196629591
0.630000	-0.710000	1.000000196789432527211261
0.650000	-0.710000	1.000000196747696801224947
0.670000	-0.710000	1.000000196707304889187640
0.690000	-0.710000	1.000000196668413776635020
0.710000	-0.710000	1.000000196631173787764624
0.730000	-0.710000	1.000000196595728363391231
0.750000	-0.710000	1.000000196562214282991476
0.770000	-0.710000	1.000000196530760554480821
0.790000	-0.710000	1.000000196501487526035135
0.810000	-0.710000	1.000000196474507330179904
0.830000	-0.710000	1.000000196449923217656419
0.850000	-0.710000	1.000000196427829113332564
0.870000	-0.710000	1.000000196408309394158209
0.890000	-0.710000	1.000000196391438223031400
0.910000	-0.710000	1.000000196377279770842961
0.930000	-0.710000	1.000000196365887994431887
0.950000	-0.710000	1.000000196357305970451534
0.970000	-0.710000	1.000000196351566561503432
0.990000	-0.710000	1.000000196348691527958863

-0.990000	-0.690000	1.000000196382812012174668
-0.970000	-0.690000	1.000000196385718798097741
-0.950000	-0.690000	1.000000196391521267713642
-0.930000	-0.690000	1.000000196400197660651088
-0.910000	-0.690000	1.000000196411714670219339
-0.890000	-0.690000	1.000000196426028775675832
-0.870000	-0.690000	1.000000196443085798136963
-0.850000	-0.690000	1.000000196462820678533490
-0.830000	-0.690000	1.000000196485158365788948
-0.810000	-0.690000	1.000000196510013594775046
-0.790000	-0.690000	1.000000196537291552445481
-0.770000	-0.690000	1.000000196566888099880543
-0.750000	-0.690000	1.000000196598689994331721
-0.730000	-0.690000	1.000000196632575111266306
-0.710000	-0.690000	1.000000196668413776635020
-0.690000	-0.690000	1.000000196706067212559788
-0.670000	-0.690000	1.000000196745390645958196
-0.650000	-0.690000	1.000000196786231976275872
-0.630000	-0.690000	1.000000196828432663664898
-0.610000	-0.690000	1.000000196871829061251447
-0.590000	-0.690000	1.000000196916252637180378
-0.570000	-0.690000	1.000000196961529530526036
-0.550000	-0.690000	1.000000197007482993782901
-0.530000	-0.690000	1.000000197053932726731773
-0.510000	-0.690000	1.000000197100696208707404
-0.490000	-0.690000	1.000000197147589586776917
-0.470000	-0.690000	1.000000197194427453695198
-0.450000	-0.690000	1.000000197241024402217136
-0.430000	-0.690000	1.000000197287195913276037
-0.410000	-0.690000	1.000000197332758133939024
-0.390000	-0.690000	1.000000197377529653763872
-0.370000	-0.690000	1.000000197421331504799014
-0.350000	-0.690000	1.000000197463988715895766
-0.330000	-0.690000	1.000000197505330312708338
-0.310000	-0.690000	1.000000197545189761783035
-0.290000	-0.690000	1.000000197583406968959707
-0.270000	-0.690000	1.000000197619827613237931
-0.250000	-0.690000	1.000000197654304479044640
-0.230000	-0.690000	1.000000197686698344412548
-0.210000	-0.690000	1.000000197716877536890934
-0.190000	-0.690000	1.000000197744719931947088
-0.170000	-0.690000	1.000000197770112064787895
-0.150000	-0.690000	1.000000197792950684672064
-0.130000	-0.690000	1.000000197813142976954737
-0.110000	-0.690000	1.000000197830606118998276
-0.090000	-0.690000	1.000000197845269278573710
-0.070000	-0.690000	1.000000197857072503637710
-0.050000	-0.690000	1.000000197865967166421797
-0.030000	-0.690000	1.000000197871917517744578
-0.010000	-0.690000	1.000000197874898688610301
0.010000	-0.690000	1.000000197874898688610301
0.030000	-0.690000	1.000000197871917517744578
0.050000	-0.690000	1.000000197865967166421797
0.070000	-0.690000	1.000000197857072503637710
0.090000	-0.690000	1.000000197845269278573710
0.110000	-0.690000	1.000000197830606118998276
0.130000	-0.690000	1.000000197813142976954737
0.150000	-0.690000	1.000000197792950684672064
0.170000	-0.690000	1.000000197770112064787895
0.190000	-0.690000	1.000000197744719931947088
0.210000	-0.690000	1.000000197716877536890934
0.230000	-0.690000	1.000000197686698344412548
0.250000	-0.690000	1.000000197654304479044640
0.270000	-0.690000	1.000000197619827613237931
0.290000	-0.690000	1.000000197583406968959707
0.310000	-0.690000	1.000000197545189761783035
0.330000	-0.690000	1.000000197505330312708338
0.350000	-0.690000	1.000000197463988715895766
0.370000	-0.690000	1.000000197421331504799014
0.390000	-0.690000	1.000000197377529653763872
0.410000	-0.690000	1.000000197332758133939024
0.430000	-0.690000	1.000000197287195913276037
0.450000	-0.690000	1.000000197241024402217136
0.470000	-0.690000	1.000000197194427453695198
0.490000	-0.690000	1.000000197147589586776917
0.510000	-0.690000	1.000000197100696208707404
0.530000	-0.690000	1.000000197053932726731773
0.550000	-0.690000	1.000000197007482993782901
0.570000	-0.690000	1.000000196961529530526036
0.590000	-0.690000	1.000000196916252637180378
0.610000	-0.690000	1.000000196871829061251447
0.630000	-0.690000	1.000000196828432663664898
0.650000	-0.690000	1.000000196786231976275872
0.670000	-0.690000	1.000000196745390645958196
0.690000	-0.690000	1.000000196706067212559788
0.710000	-0.690000	1.000000196668413776635020
0.730000	-0.690000	1.000000196632575111266306
0.750000	-0.690000	1.000000196598689994331721
0.770000	-0.690000	1.000000196566888099880543
0.790000	-0.690000	1.000000196537291552445481
0.810000	-0.690000	1.000000196510013594775046
0.830000	-0.690000	1.000000196485158365788948
0.850000	-0.690000	1.000000196462820678533490
0.870000	-0.690000	1.000000196443085798136963
0.890000	-0.690000	1.000000196426028775675832
0.910000	-0.690000	1.000000196411714670219339
0.930000	-0.690000	1.000000196400197660651088
0.950000	-0.690000	1.000000196391521267713642
0.970000	-0.690000	1.000000196385718798097741
0.990000	-0.690000	1.000000196382812012174668

-0.990000	-0.670000	1.000000196418441067436333
-0.970000	-0.670000	1.000000196421380715960936
-0.950000	-0.670000	1.000000196427249354869105
-0.930000	-0.670000	1.000000196436024335611137
-0.910000	-0.670000	1.000000196447672351496294
-0.890000	-0.670000	1.000000196462149437692801
-0.870000	-0.670000	1.000000196479400749183242
-0.850000	-0.670000	1.000000196499360338719953
-0.830000	-0.670000	1.000000196521952711137260
-0.810000	-0.670000	1.000000196547091713128452
-0.790000	-0.670000	1.000000196574681199379597
-0.770000	-0.670000	1.000000196604615476658751
-0.750000	-0.670000	1.000000196636781524262005
-0.730000	-0.670000	1.000000196671055219255209
-0.710000	-0.670000	1.000000196707304889187640
-0.690000	-0.670000	1.000000196745390645958196
-0.670000	-0.670000	1.000000196785165940127627
-0.650000	-0.670000	1.000000196826477116829324
-0.630000	-0.670000	1.000000196869164081903136
-0.610000	-0.670000	1.000000196913061190073790
-0.590000	-0.670000	1.000000196957997689040099
-0.570000	-0.670000	1.000000197003798385608775
-0.550000	-0.670000	1.000000197050283867739040
-0.530000	-0.670000	1.000000197097272058854855
-0.510000	-0.670000	1.000000197144578661934133
-0.490000	-0.670000	1.000000197192016937464132
-0.470000	-0.670000	1.000000197239399923887504
-0.450000	-0.670000	1.000000197286539993513088
-0.430000	-0.670000	1.000000197333249962738932
-0.410000	-0.670000	1.000000197379344424319925
-0.390000	-0.670000	1.000000197424639303278582
-0.370000	-0.670000	1.000000197468954299395705
-0.350000	-0.670000	1.000000197512111554942749
-0.330000	-0.670000	1.000000197553938097172477
-0.310000	-0.670000	1.000000197594265838318961
-0.290000	-0.670000	1.000000197632932241731396
-0.270000	-0.670000	1.000000197669781432097125
-0.250000	-0.670000	1.000000197704664639530847
-0.230000	-0.670000	1.000000197737440199574621
-0.210000	-0.670000	1.000000197767975551599307
-0.190000	-0.670000	1.000000197796146794715355
-0.170000	-0.670000	1.000000197821838909817416
-0.150000	-0.670000	1.000000197844947535941174
-0.130000	-0.670000	1.000000197865378526174140
-0.110000	-0.670000	1.000000197883048613789470
-0.090000	-0.670000	1.000000197897885190201350
-0.070000	-0.670000	1.000000197909828081321848
-0.050000	-0.670000	1.000000197918828437337879
-0.030000	-0.670000	1.000000197924848954755817
-0.010000	-0.670000	1.000000197927865652758328
0.010000	-0.670000	1.000000197927865652758328
0.030000	-0.670000	1.000000197924848954755817
0.050000	-0.670000	1.000000197918828437337879
0.070000	-0.670000	1.000000197909828081321848
0.090000	-0.670000	1.000000197897885190201350
0.110000	-0.670000	1.000000197883048613789470
0.130000	-0.670000	1.000000197865378526174140
0.150000	-0.670000	1.000000197844947535941174
0.170000	-0.670000	1.000000197821838909817416
0.190000	-0.670000	1.000000197796146794715355
0.210000	-0.670000	1.000000197767975551599307
0.230000	-0.670000	1.000000197737440199574621
0.250000	-0.670000	1.000000197704664639530847
0.270000	-0.670000	1.000000197669781432097125
0.290000	-0.670000	1.000000197632932241731396
0.310000	-0.670000	1.000000197594265838318961
0.330000	-0.670000	1.000000197553938097172477
0.350000	-0.670000	1.000000197512111554942749
0.370000	-0.670000	1.000000197468954299395705
0.390000	-0.670000	1.000000197424639303278582
0.410000	-0.670000	1.000000197379344424319925
0.430000	-0.670000	1.000000197333249962738932
0.450000	-0.670000	1.000000197286539993513088
0.470000	-0.670000	1.000000197239399923887504
0.490000	-0.670000	1.000000197192016937464132
0.510000	-0.670000	1.000000197144578661934133
0.530000	-0.670000	1.000000197097272058854855
0.550000	-0.670000	1.000000197050283867739040
0.570000	-0.670000	1.000000197003798385608775
0.590000	-0.670000	1.000000196957997689040099
0.610000	-0.670000	1.000000196913061190073790
0.630000	-0.670000	1.000000196869164081903136
0.650000	-0.670000	1.000000196826477116829324
0.670000	-0.670000	1.000000196785165940127627
0.690000	-0.670000	1.000000196745390645958196
0.710000	-0.670000	1.000000196707304889187640
0.730000	-0.670000	1.000000196671055219255209
0.750000	-0.670000	1.000000196636781524262005
0.770000	-0.670000	1.000000196604615476658751
0.790000	-0.670000	1.000000196574681199379597
0.810000	-0.670000	1.000000196547091713128452
0.830000	-0.670000	1.000000196521952711137260
0.850000	-0.670000	1.000000196499360338719953
0.870000	-0.670000	1.000000196479400749183242
0.890000	-0.670000	1.000000196462149437692801
0.910000	-0.670000	1.000000196447672351496294
0.930000	-0.670000	1.000000196436024335611137
0.950000	-0.670000	1.000000196427249354869105
0.970000	-0.670000	1.000000196421380715960936
0.990000	-0.670000	1.000000196418441067436333

-0.990000	-0.650000	1.000000196455440137910387
-0.970000	-0.650000	1.000000196458414203348752
-0.950000	-0.650000	1.000000196464351454039843
-0.930000	-0.650000	1.000000196473229019389350
-0.910000	-0.650000	1.000000196485013370661932
-0.890000	-0.650000	1.000000196499659876891997
-0.870000	-0.650000	1.000000196517113026928314
-0.850000	-0.650000	1.000000196537306651478616
-0.830000	-0.650000	1.000000196560164145154204
-0.810000	-0.650000	1.000000196585598022380736
-0.790000	-0.650000	1.000000196613512137844282
-0.770000	-0.650000	1.000000196643797467643822
-0.750000	-0.650000	1.000000196676341657209264
-0.730000	-0.650000	1.000000196711019917472640
-0.710000	-0.650000	1.000000196747696801224947
-0.690000	-0.650000	1.000000196786231976275872
-0.670000	-0.650000	1.000000196826477116829324
-0.650000	-0.650000	1.000000196868277013706461
-0.630000	-0.650000	1.000000196911469574345688
-0.610000	-0.650000	1.000000196955887155070286
-0.590000	-0.650000	1.000000197001357005177624
-0.570000	-0.650000	1.000000197047701933072972
-0.550000	-0.650000	1.000000197094740750358710
-0.530000	-0.650000	1.000000197142288937968146
-0.510000	-0.650000	1.000000197190159756388539
-0.490000	-0.650000	1.000000197238164911794911
-0.470000	-0.650000	1.000000197286114334005447
-0.450000	-0.650000	1.000000197333818841016750
-0.430000	-0.650000	1.000000197381088806736216
-0.410000	-0.650000	1.000000197427736381428076
-0.390000	-0.650000	1.000000197473575713758009
-0.370000	-0.650000	1.000000197518423838971557
-0.350000	-0.650000	1.000000197562100678894126
-0.330000	-0.650000	1.000000197604431484421639
-0.310000	-0.650000	1.000000197645245947342119
-0.290000	-0.650000	1.000000197684379532603316
-0.270000	-0.650000	1.000000197721674366491129
-0.250000	-0.650000	1.000000197756979458674209
-0.230000	-0.650000	1.000000197790152256516194
-0.210000	-0.650000	1.000000197821057756897289
-0.190000	-0.650000	1.000000197849570504615713
-0.170000	-0.650000	1.000000197875574370343088
-0.150000	-0.650000	1.000000197898963882892076
-0.130000	-0.650000	1.000000197919643118993349
-0.110000	-0.650000	1.000000197937527923741641
-0.090000	-0.650000	1.000000197952545022417326
-0.070000	-0.650000	1.000000197964633352754049
-0.050000	-0.650000	1.000000197973742954715703
-0.030000	-0.650000	1.000000197979836746853266
-0.010000	-0.650000	1.000000197982890082215590
0.010000	-0.650000	1.000000197982890082215590
0.030000	-0.650000	1.000000197979836746853266
0.050000	-0.650000	1.000000197973742954715703
0.070000	-0.650000	1.000000197964633352754049
0.090000	-0.650000	1.000000197952545022417326
0.110000	-0.650000	1.000000197937527923741641
0.130000	-0.650000	1.000000197919643118993349
0.150000	-0.650000	1.000000197898963882892076
0.170000	-0.650000	1.000000197875574370343088
0.190000	-0.650000	1.000000197849570504615713
0.210000	-0.650000	1.000000197821057756897289
0.230000	-0.650000	1.000000197790152256516194
0.250000	-0.650000	1.000000197756979458674209
0.270000	-0.650000	1.000000197721674366491129
0.290000	-0.650000	1.000000197684379532603316
0.310000	-0.650000	1.000000197645245947342119
0.330000	-0.650000	1.000000197604431484421639
0.350000	-0.650000	1.000000197562100678894126
0.370000	-0.650000	1.000000197518423838971557
0.390000	-0.650000	1.000000197473575713758009
0.410000	-0.650000	1.000000197427736381428076
0.430000	-0.650000	1.000000197381088806736216
0.450000	-0.650000	1.000000197333818841016750
0.470000	-0.650000	1.000000197286114334005447
0.490000	-0.650000	1.000000197238164911794911
0.510000	-0.650000	1.000000197190159756388539
0.530000	-0.650000	1.000000197142288937968146
0.550000	-0.650000	1.000000197094740750358710
0.570000	-0.650000	1.000000197047701933072972
0.590000	-0.650000	1.000000197001357005177624
0.610000	-0.650000	1.000000196955887155070286
0.630000	-0.650000	1.000000196911469574345688
0.650000	-0.650000	1.000000196868277013706461
0.670000	-0.650000	1.000000196826477116829324
0.690000	-0.650000	1.000000196786231976275872
0.710000	-0.650000	1.000000196747696801224947
0.730000	-0.650000	1.000000196711019917472640
0.750000	-0.650000	1.000000196676341657209264
0.770000	-0.650000	1.000000196643797467643822
0.790000	-0.650000	1.000000196613512137844282
0.810000	-0.650000	1.000000196585598022380736
0.830000	-0.650000	1.000000196560164145154204
0.850000	-0.650000	1.000000196537306651478616
0.870000	-0.650000	1.000000196517113026928314
0.890000	-0.650000	1.000000196499659876891997
0.910000	-0.650000	1.000000196485013370661932
0.930000	-0.650000	1.000000196473229019389350
0.950000	-0.650000	1.000000196464351454039843
0.970000	-0.650000	1.000000196458414203348752
0.990000	-0.650000	1.000000196455440137910387

-0.990000	-0.630000	1.000000196493665560737441
-0.970000	-0.630000	1.000000196496675153312594
-0.950000	-0.630000	1.000000196502683458277261
-0.930000	-0.630000	1.000000196511667160947923
-0.910000	-0.630000	1.000000196523592510544631
-0.890000	-0.630000	1.000000196538414432012587
-0.870000	-0.630000	1.000000196556076748066744
-0.850000	-0.630000	1.000000196576512401236414
-0.830000	-0.630000	1.000000196599643675909874
-0.810000	-0.630000	1.000000196625382864468179
-0.790000	-0.630000	1.000000196653631823195951
-0.770000	-0.630000	1.000000196684281084102963
-0.750000	-0.630000	1.000000196717217404440703
-0.730000	-0.630000	1.000000196752313552650548
-0.710000	-0.630000	1.000000196789432527211261
-0.690000	-0.630000	1.000000196828432663664898
-0.670000	-0.630000	1.000000196869164081903136
-0.650000	-0.630000	1.000000196911469574345688
-0.630000	-0.630000	1.000000196955185050029513
-0.610000	-0.630000	1.000000197000141088921055
-0.590000	-0.630000	1.000000197046162941916236
-0.570000	-0.630000	1.000000197093070974929674
-0.550000	-0.630000	1.000000197140682001162304
-0.530000	-0.630000	1.000000197188809281101385
-0.510000	-0.630000	1.000000197237263854788125
-0.490000	-0.630000	1.000000197285854985906894
-0.470000	-0.630000	1.000000197334390605874432
-0.450000	-0.630000	1.000000197382678868152084
-0.430000	-0.630000	1.000000197430527926201194
-0.410000	-0.630000	1.000000197477747709839946
-0.390000	-0.630000	1.000000197524149925243364
-0.370000	-0.630000	1.000000197569549387210941
-0.350000	-0.630000	1.000000197613763797122033
-0.330000	-0.630000	1.000000197656616185426515
-0.310000	-0.630000	1.000000197697933801421755
-0.290000	-0.630000	1.000000197737550333698664
-0.270000	-0.630000	1.000000197775305910141697
-0.250000	-0.630000	1.000000197811047764062664
-0.230000	-0.630000	1.000000197844630900334550
-0.210000	-0.630000	1.000000197875919205614537
-0.190000	-0.630000	1.000000197904785448344001
-0.170000	-0.630000	1.000000197931111944882332
-0.150000	-0.630000	1.000000197954791669729957
-0.130000	-0.630000	1.000000197975727589394523
-0.110000	-0.630000	1.000000197993834438747740
-0.090000	-0.630000	1.000000198009038276936167
-0.070000	-0.630000	1.000000198021276709425820
-0.050000	-0.630000	1.000000198030499776180591
-0.030000	-0.630000	1.000000198036669507573038
-0.010000	-0.630000	1.000000198039760812562804
0.010000	-0.630000	1.000000198039760812562804
0.030000	-0.630000	1.000000198036669507573038
0.050000	-0.630000	1.000000198030499776180591
0.070000	-0.630000	1.000000198021276709425820
0.090000	-0.630000	1.000000198009038276936167
0.110000	-0.630000	1.000000197993834438747740
0.130000	-0.630000	1.000000197975727589394523
0.150000	-0.630000	1.000000197954791669729957
0.170000	-0.630000	1.000000197931111944882332
0.190000	-0.630000	1.000000197904785448344001
0.210000	-0.630000	1.000000197875919205614537
0.230000	-0.630000	1.000000197844630900334550
0.250000	-0.630000	1.000000197811047764062664
0.270000	-0.630000	1.000000197775305910141697
0.290000	-0.630000	1.000000197737550333698664
0.310000	-0.630000	1.000000197697933801421755
0.330000	-0.630000	1.000000197656616185426515
0.350000	-0.630000	1.000000197613763797122033
0.370000	-0.630000	1.000000197569549387210941
0.390000	-0.630000	1.000000197524149925243364
0.410000	-0.630000	1.000000197477747709839946
0.430000	-0.630000	1.000000197430527926201194
0.450000	-0.630000	1.000000197382678868152084
0.470000	-0.630000	1.000000197334390605874432
0.490000	-0.630000	1.000000197285854985906894
0.510000	-0.630000	1.000000197237263854788125
0.530000	-0.630000	1.000000197188809281101385
0.550000	-0.630000	1.000000197140682001162304
0.570000	-0.630000	1.000000197093070974929674
0.590000	-0.630000	1.000000197046162941916236
0.610000	-0.630000	1.000000197000141088921055
0.630000	-0.630000	1.000000196955185050029513
0.650000	-0.630000	1.000000196911469574345688
0.670000	-0.630000	1.000000196869164081903136
0.690000	-0.630000	1.000000196828432663664898
0.710000	-0.630000	1.000000196789432527211261
0.730000	-0.630000	1.000000196752313552650548
0.750000	-0.630000	1.000000196717217404440703
0.770000	-0.630000	1.000000196684281084102963
0.790000	-0.630000	1.000000196653631823195951
0.810000	-0.630000	1.000000196625382864468179
0.830000	-0.630000	1.000000196599643675909874
0.850000	-0.630000	1.000000196576512401236414
0.870000	-0.630000	1.000000196556076748066744
0.890000	-0.630000	1.000000196538414432012587
0.910000	-0.630000	1.000000196523592510544631
0.930000	-0.630000	1.000000196511667160947923
0.950000	-0.630000	1.000000196502683458277261
0.970000	-0.630000	1.000000196496675153312594
0.990000	-0.630000	1.000000196493665560737441

-0.990000	-0.610000	1.000000196532968343987591
-0.970000	-0.610000	1.000000196536014573922557
-0.950000	-0.610000	1.000000196542095931562244
-0.930000	-0.610000	1.000000196551189102223134
-0.910000	-0.610000	1.000000196563259668991464
-0.890000	-0.610000	1.000000196578262112723223
-0.870000	-0.610000	1.000000196596139812044157
-0.850000	-0.610000	1.000000196616824599260553
-0.830000	-0.610000	1.000000196640238092626873
-0.810000	-0.610000	1.000000196666291696345752
-0.790000	-0.610000	1.000000196694885490344973
-0.770000	-0.610000	1.000000196725910672768123
-0.750000	-0.610000	1.000000196759250670197616
-0.730000	-0.610000	1.000000196794775808584177
-0.710000	-0.610000	1.000000196832350196629591
-0.690000	-0.610000	1.000000196871829061251447
-0.670000	-0.610000	1.000000196913061190073790
-0.650000	-0.610000	1.000000196955887155070286
-0.630000	-0.610000	1.000000197000141088921055
-0.610000	-0.610000	1.000000197045651573191094
-0.590000	-0.610000	1.000000197092241416285674
-0.570000	-0.610000	1.000000197139729207762571
-0.550000	-0.610000	1.000000197187929318332067
-0.530000	-0.610000	1.000000197236652788035371
-0.510000	-0.610000	1.000000197285708214423039
-0.490000	-0.610000	1.000000197334902640733389
-0.470000	-0.610000	1.000000197384041555892509
-0.450000	-0.610000	1.000000197432930670871087
-0.430000	-0.610000	1.000000197481375918684421
-0.410000	-0.610000	1.000000197529184786660039
-0.390000	-0.610000	1.000000197576166538482312
-0.370000	-0.610000	1.000000197622133324415472
-0.350000	-0.610000	1.000000197666901069482037
-0.330000	-0.610000	1.000000197710290139596623
-0.310000	-0.610000	1.000000197752125785655153
-0.290000	-0.610000	1.000000197792239697847094
-0.270000	-0.610000	1.000000197830469561566247
-0.250000	-0.610000	1.000000197866660611722978
-0.230000	-0.610000	1.000000197900666520922641
-0.210000	-0.610000	1.000000197932348733331764
-0.190000	-0.610000	1.000000197961578685124096
-0.170000	-0.610000	1.000000197988236916302185
-0.150000	-0.610000	1.000000198012215291143434
-0.130000	-0.610000	1.000000198033415665932466
-0.110000	-0.610000	1.000000198051751443273361
-0.090000	-0.610000	1.000000198067147350045047
-0.070000	-0.610000	1.000000198079540325579728
-0.050000	-0.610000	1.000000198088879965752085
-0.030000	-0.610000	1.000000198095127634800861
-0.010000	-0.610000	1.000000198098258019641094
0.010000	-0.610000	1.000000198098258019641094
0.030000	-0.610000	1.000000198095127634800861
0.050000	-0.610000	1.000000198088879965752085
0.070000	-0.610000	1.000000198079540325579728
0.090000	-0.610000	1.000000198067147350045047
0.110000	-0.610000	1.000000198051751443273361
0.130000	-0.610000	1.000000198033415665932466
0.150000	-0.610000	1.000000198012215291143434
0.170000	-0.610000	1.000000197988236916302185
0.190000	-0.610000	1.000000197961578685124096
0.210000	-0.610000	1.000000197932348733331764
0.230000	-0.610000	1.000000197900666520922641
0.250000	-0.610000	1.000000197866660611722978
0.270000	-0.610000	1.000000197830469561566247
0.290000	-0.610000	1.000000197792239697847094
0.310000	-0.610000	1.000000197752125785655153
0.330000	-0.610000	1.000000197710290139596623
0.350000	-0.610000	1.000000197666901069482037
0.370000	-0.610000	1.000000197622133324415472
0.390000	-0.610000	1.000000197576166538482312
0.410000	-0.610000	1.000000197529184786660039
0.430000	-0.610000	1.000000197481375918684421
0.450000	-0.610000	1.000000197432930670871087
0.470000	-0.610000	1.000000197384041555892509
0.490000	-0.610000	1.000000197334902640733389
0.510000	-0.610000	1.000000197285708214423039
0.530000	-0.610000	1.000000197236652788035371
0.550000	-0.610000	1.000000197187929318332067
0.570000	-0.610000	1.000000197139729207762571
0.590000	-0.610000	1.000000197092241416285674
0.610000	-0.610000	1.000000197045651573191094
0.630000	-0.610000	1.000000197000141088921055
0.650000	-0.610000	1.000000196955887155070286
0.670000	-0.610000	1.000000196913061190073790
0.690000	-0.610000	1.000000196871829061251447
0.710000	-0.610000	1.000000196832350196629591
0.730000	-0.610000	1.000000196794775808584177
0.750000	-0.610000	1.000000196759250670197616
0.770000	-0.610000	1.000000196725910672768123
0.790000	-0.610000	1.000000196694885490344973
0.810000	-0.610000	1.000000196666291696345752
0.830000	-0.610000	1.000000196640238092626873
0.850000	-0.610000	1.000000196616824599260553
0.870000	-0.610000	1.000000196596139812044157
0.890000	-0.610000	1.000000196578262112723223
0.910000	-0.610000	1.000000196563259668991464
0.930000	-0.610000	1.000000196551189102223134
0.950000	-0.610000	1.000000196542095931562244
0.970000	-0.610000	1.000000196536014573922557
0.990000	-0.610000	1.000000196532968343987591

-0.990000	-0.590000	1.000000196573195276883439
-0.970000	-0.590000	1.000000196576279032356638
-0.950000	-0.590000	1.000000196582435441072789
-0.930000	-0.590000	1.000000196591640522214561
-0.910000	-0.590000	1.000000196603860080912796
-0.890000	-0.590000	1.000000196619047709845063
-0.870000	-0.590000	1.000000196637145899458687
-0.850000	-0.590000	1.000000196658086482059957
-0.830000	-0.590000	1.000000196681788411368075
-0.810000	-0.590000	1.000000196708163757719490
-0.790000	-0.590000	1.000000196737113489220405
-0.770000	-0.590000	1.000000196768523696988495
-0.750000	-0.590000	1.000000196802276253293940
-0.730000	-0.590000	1.000000196838241928176672
-0.710000	-0.590000	1.000000196876282609892428
-0.690000	-0.590000	1.000000196916252637180378
-0.670000	-0.590000	1.000000196957997689040099
-0.650000	-0.590000	1.000000197001357005177624
-0.630000	-0.590000	1.000000197046162941916236
-0.610000	-0.590000	1.000000197092241416285674
-0.590000	-0.590000	1.000000197139413460334367
-0.570000	-0.590000	1.000000197187495443174043
-0.550000	-0.590000	1.000000197236299070979726
-0.530000	-0.590000	1.000000197285633607435784
-0.510000	-0.590000	1.000000197335304763512909
-0.490000	-0.590000	1.000000197385117362003371
-0.470000	-0.590000	1.000000197434874449342601
-0.450000	-0.590000	1.000000197484379516055242
-0.430000	-0.590000	1.000000197533435608576724
-0.410000	-0.590000	1.000000197581847993788529
-0.390000	-0.590000	1.000000197629423270839766
-0.370000	-0.590000	1.000000197675971591593225
-0.350000	-0.590000	1.000000197721306216536163
-0.330000	-0.590000	1.000000197765245291137148
-0.310000	-0.590000	1.000000197807611845846054
-0.290000	-0.590000	1.000000197848235128361694
-0.270000	-0.590000	1.000000197886951047721027
-0.250000	-0.590000	1.000000197923602618388372
-0.230000	-0.590000	1.000000197958041292523035
-0.210000	-0.590000	1.000000197990127182023912
-0.190000	-0.590000	1.000000198019729946707912
-0.170000	-0.590000	1.000000198046728572265351
-0.150000	-0.590000	1.000000198071013146616792
-0.130000	-0.590000	1.000000198092484193779228
-0.110000	-0.590000	1.000000198111054228178318
-0.090000	-0.590000	1.000000198126646866469969
-0.070000	-0.590000	1.000000198139198381852566
-0.050000	-0.590000	1.000000198148657482022372
-0.030000	-0.590000	1.000000198154985309173526
-0.010000	-0.590000	1.000000198158155662042645
0.010000	-0.590000	1.000000198158155662042645
0.030000	-0.590000	1.000000198154985309173526
0.050000	-0.590000	1.000000198148657482022372
0.070000	-0.590000	1.000000198139198381852566
0.090000	-0.590000	1.000000198126646866469969
0.110000	-0.590000	1.000000198111054228178318
0.130000	-0.590000	1.000000198092484193779228
0.150000	-0.590000	1.000000198071013146616792
0.170000	-0.590000	1.000000198046728572265351
0.190000	-0.590000	1.000000198019729946707912
0.210000	-0.590000	1.000000197990127182023912
0.230000	-0.590000	1.000000197958041292523035
0.250000	-0.590000	1.000000197923602618388372
0.270000	-0.590000	1.000000197886951047721027
0.290000	-0.590000	1.000000197848235128361694
0.310000	-0.590000	1.000000197807611845846054
0.330000	-0.590000	1.000000197765245291137148
0.350000	-0.590000	1.000000197721306216536163
0.370000	-0.590000	1.000000197675971591593225
0.390000	-0.590000	1.000000197629423270839766
0.410000	-0.590000	1.000000197581847993788529
0.430000	-0.590000	1.000000197533435608576724
0.450000	-0.590000	1.000000197484379516055242
0.470000	-0.590000	1.000000197434874449342601
0.490000	-0.590000	1.000000197385117362003371
0.510000	-0.590000	1.000000197335304763512909
0.530000	-0.590000	1.000000197285633607435784
0.550000	-0.590000	1.000000197236299070979726
0.570000	-0.590000	1.000000197187495443174043
0.590000	-0.590000	1.000000197139413460334367
0.610000	-0.590000	1.000000197092241416285674
0.630000	-0.590000	1.000000197046162941916236
0.650000	-0.590000	1.000000197001357005177624
0.670000	-0.590000	1.000000196957997689040099
0.690000	-0.590000	1.000000196916252637180378
0.710000	-0.590000	1.000000196876282609892428
0.730000	-0.590000	1.000000196838241928176672
0.750000	-0.590000	1.000000196802276253293940
0.770000	-0.590000	1.000000196768523696988495
0.790000	-0.590000	1.000000196737113489220405
0.810000	-0.590000	1.000000196708163757719490
0.830000	-0.590000	1.000000196681788411368075
0.850000	-0.590000	1.000000196658086482059957
0.870000	-0.590000	1.000000196637145899458687
0.890000	-0.590000	1.000000196619047709845063
0.910000	-0.590000	1.000000196603860080912796
0.930000	-0.590000	1.000000196591640522214561
0.950000	-0.590000	1.000000196582435441072789
0.970000	-0.590000	1.000000196576279032356638
0.990000	-0.590000	1.000000196573195276883439

-0.990000	-0.570000	1.000000196614188929800093
-0.970000	-0.570000	1.000000196617311098989944
-0.950000	-0.570000	1.000000196623543891050190
-0.930000	-0.570000	1.000000196632863769252708
-0.910000	-0.570000	1.000000196645235206460711
-0.890000	-0.570000	1.000000196660611795351770
-0.870000	-0.570000	1.000000196678935360239393
-0.850000	-0.570000	1.000000196700137067296055
-0.830000	-0.570000	1.000000196724133649794908
-0.810000	-0.570000	1.000000196750838066250822
-0.790000	-0.570000	1.000000196780149730457765
-0.770000	-0.570000	1.000000196811952291042758
-0.750000	-0.570000	1.000000196846126288008350
-0.730000	-0.570000	1.000000196882541603216055
-0.710000	-0.570000	1.000000196921058570609375
-0.690000	-0.570000	1.000000196961529530526036
-0.670000	-0.570000	1.000000197003798385608775
-0.650000	-0.570000	1.000000197047701933072972
-0.630000	-0.570000	1.000000197093070974929674
-0.610000	-0.570000	1.000000197139729207762571
-0.590000	-0.570000	1.000000197187495443174043
-0.570000	-0.570000	1.000000197236183385740560
-0.550000	-0.570000	1.000000197285603187324909
-0.530000	-0.570000	1.000000197335560780942387
-0.510000	-0.570000	1.000000197385860545296055
-0.490000	-0.570000	1.000000197436303750464504
-0.470000	-0.570000	1.000000197486691666526326
-0.450000	-0.570000	1.000000197536824897426300
-0.430000	-0.570000	1.000000197586504269153806
-0.410000	-0.570000	1.000000197635532384055068
-0.390000	-0.570000	1.000000197683713398788541
-0.370000	-0.570000	1.000000197730855022726359
-0.350000	-0.570000	1.000000197776768073865128
-0.330000	-0.570000	1.000000197821268255182758
-0.310000	-0.570000	1.000000197864176376683076
-0.290000	-0.570000	1.000000197905319465618845
-0.270000	-0.570000	1.000000197944531210580976
-0.250000	-0.570000	1.000000197981652405587738
-0.230000	-0.570000	1.000000198016532948486201
-0.210000	-0.570000	1.000000198049030730729214
-0.190000	-0.570000	1.000000198079013635776846
-0.170000	-0.570000	1.000000198106359317051783
-0.150000	-0.570000	1.000000198130956086117749
-0.130000	-0.570000	1.000000198152703578813316
-0.110000	-0.570000	1.000000198171512533207306
-0.090000	-0.570000	1.000000198187306121866413
-0.070000	-0.570000	1.000000198200019507766001
-0.050000	-0.570000	1.000000198209600510423911
-0.030000	-0.570000	1.000000198216009605900467
-0.010000	-0.570000	1.000000198219220814976893
0.010000	-0.570000	1.000000198219220814976893
0.030000	-0.570000	1.000000198216009605900467
0.050000	-0.570000	1.000000198209600510423911
0.070000	-0.570000	1.000000198200019507766001
0.090000	-0.570000	1.000000198187306121866413
0.110000	-0.570000	1.000000198171512533207306
0.130000	-0.570000	1.000000198152703578813316
0.150000	-0.570000	1.000000198130956086117749
0.170000	-0.570000	1.000000198106359317051783
0.190000	-0.570000	1.000000198079013635776846
0.210000	-0.570000	1.000000198049030730729214
0.230000	-0.570000	1.000000198016532948486201
0.250000	-0.570000	1.000000197981652405587738
0.270000	-0.570000	1.000000197944531210580976
0.290000	-0.570000	1.000000197905319465618845
0.310000	-0.570000	1.000000197864176376683076
0.330000	-0.570000	1.000000197821268255182758
0.350000	-0.570000	1.000000197776768073865128
0.370000	-0.570000	1.000000197730855022726359
0.390000	-0.570000	1.000000197683713398788541
0.410000	-0.570000	1.000000197635532384055068
0.430000	-0.570000	1.000000197586504269153806
0.450000	-0.570000	1.000000197536824897426300
0.470000	-0.570000	1.000000197486691666526326
0.490000	-0.570000	1.000000197436303750464504
0.510000	-0.570000	1.000000197385860545296055
0.530000	-0.570000	1.000000197335560780942387
0.550000	-0.570000	1.000000197285603187324909
0.570000	-0.570000	1.000000197236183385740560
0.590000	-0.570000	1.000000197187495443174043
0.610000	-0.570000	1.000000197139729207762571
0.630000	-0.570000	1.000000197093070974929674
0.650000	-0.570000	1.000000197047701933072972
0.670000	-0.570000	1.000000197003798385608775
0.690000	-0.570000	1.000000196961529530526036
0.710000	-0.570000	1.000000196921058570609375
0.730000	-0.570000	1.000000196882541603216055
0.750000	-0.570000	1.000000196846126288008350
0.770000	-0.570000	1.000000196811952291042758
0.790000	-0.570000	1.000000196780149730457765
0.810000	-0.570000	1.000000196750838066250822
0.830000	-0.570000	1.000000196724133649794908
0.850000	-0.570000	1.000000196700137067296055
0.870000	-0.570000	1.000000196678935360239393
0.890000	-0.570000	1.000000196660611795351770
0.910000	-0.570000	1.000000196645235206460711
0.930000	-0.570000	1.000000196632863769252708
0.950000	-0.570000	1.000000196623543891050190
0.970000	-0.570000	1.000000196617311098989944
0.990000	-0.570000	1.000000196614188929800093

-0.990000	-0.550000	1.000000196655788986532798
-0.970000	-0.550000	1.000000196658950235573116
-0.950000	-0.550000	1.000000196665260743245085
-0.930000	-0.550000	1.000000196674696972820584
-0.910000	-0.550000	1.000000196687222953073615
-0.890000	-0.550000	1.000000196702791388503329
-0.870000	-0.550000	1.000000196721343437289420
-0.850000	-0.550000	1.000000196742810265604362
-0.830000	-0.550000	1.000000196767108162632098
-0.810000	-0.550000	1.000000196794147866441449
-0.790000	-0.550000	1.000000196823825460157309
-0.770000	-0.550000	1.000000196856026590808142
-0.750000	-0.550000	1.000000196890629355905844
-0.730000	-0.550000	1.000000196927502082999695
-0.710000	-0.550000	1.000000196966503107631752
-0.690000	-0.550000	1.000000197007482993782901
-0.670000	-0.550000	1.000000197050283867739040
-0.650000	-0.550000	1.000000197094740750358710
-0.630000	-0.550000	1.000000197140682001162304
-0.610000	-0.550000	1.000000197187929318332067
-0.590000	-0.550000	1.000000197236299070979726
-0.570000	-0.550000	1.000000197285603187324909
-0.550000	-0.550000	1.000000197335648710605938
-0.530000	-0.550000	1.000000197386239797481267
-0.510000	-0.550000	1.000000197437177718029488
-0.490000	-0.550000	1.000000197488261965972356
-0.470000	-0.550000	1.000000197539290702763992
-0.450000	-0.550000	1.000000197590062311903125
-0.430000	-0.550000	1.000000197640374954843878
-0.410000	-0.550000	1.000000197690028569397214
-0.390000	-0.550000	1.000000197738825091775539
-0.370000	-0.550000	1.000000197786569566815729
-0.350000	-0.550000	1.000000197833070147979129
-0.330000	-0.550000	1.000000197878140539842207
-0.310000	-0.550000	1.000000197921598887873529
-0.290000	-0.550000	1.000000197963270220924414
-0.270000	-0.550000	1.000000198002985341005910
-0.250000	-0.550000	1.000000198040584153957866
-0.230000	-0.550000	1.000000198075913449002883
-0.210000	-0.550000	1.000000198108829785326179
-0.190000	-0.550000	1.000000198139198825941776
-0.170000	-0.550000	1.000000198166897114049334
-0.150000	-0.550000	1.000000198191811406900342
-0.130000	-0.550000	1.000000198213839341931930
-0.110000	-0.550000	1.000000198232891213123708
-0.090000	-0.550000	1.000000198248888860774741
-0.070000	-0.550000	1.000000198261766559681973
-0.050000	-0.550000	1.000000198271471241184827
-0.030000	-0.550000	1.000000198277963381343625
-0.010000	-0.550000	1.000000198281216112761172
0.010000	-0.550000	1.000000198281216112761172
0.030000	-0.550000	1.000000198277963381343625
0.050000	-0.550000	1.000000198271471241184827
0.070000	-0.550000	1.000000198261766559681973
0.090000	-0.550000	1.000000198248888860774741
0.110000	-0.550000	1.000000198232891213123708
0.130000	-0.550000	1.000000198213839341931930
0.150000	-0.550000	1.000000198191811406900342
0.170000	-0.550000	1.000000198166897114049334
0.190000	-0.550000	1.000000198139198825941776
0.210000	-0.550000	1.000000198108829785326179
0.230000	-0.550000	1.000000198075913449002883
0.250000	-0.550000	1.000000198040584153957866
0.270000	-0.550000	1.000000198002985341005910
0.290000	-0.550000	1.000000197963270220924414
0.310000	-0.550000	1.000000197921598887873529
0.330000	-0.550000	1.000000197878140539842207
0.350000	-0.550000	1.000000197833070147979129
0.370000	-0.550000	1.000000197786569566815729
0.390000	-0.550000	1.000000197738825091775539
0.410000	-0.550000	1.000000197690028569397214
0.430000	-0.550000	1.000000197640374954843878
0.450000	-0.550000	1.000000197590062311903125
0.470000	-0.550000	1.000000197539290702763992
0.490000	-0.550000	1.000000197488261965972356
0.510000	-0.550000	1.000000197437177718029488
0.530000	-0.550000	1.000000197386239797481267
0.550000	-0.550000	1.000000197335648710605938
0.570000	-0.550000	1.000000197285603187324909
0.590000	-0.550000	1.000000197236299070979726
0.610000	-0.550000	1.000000197187929318332067
0.630000	-0.550000	1.000000197140682001162304
0.650000	-0.550000	1.000000197094740750358710
0.670000	-0.550000	1.000000197050283867739040
0.690000	-0.550000	1.000000197007482993782901
0.710000	-0.550000	1.000000196966503107631752
0.730000	-0.550000	1.000000196927502082999695
0.750000	-0.550000	1.000000196890629355905844
0.770000	-0.550000	1.000000196856026590808142
0.790000	-0.550000	1.000000196823825460157309
0.810000	-0.550000	1.000000196794147866441449
0.830000	-0.550000	1.000000196767108162632098
0.850000	-0.550000	1.000000196742810265604362
0.870000	-0.550000	1.000000196721343437289420
0.890000	-0.550000	1.000000196702791388503329
0.910000	-0.550000	1.000000196687222953073615
0.930000	-0.550000	1.000000196674696972820584
0.950000	-0.550000	1.000000196665260743245085
0.970000	-0.550000	1.000000196658950235573116
0.990000	-0.550000	1.000000196655788986532798

-0.990000	-0.530000	1.000000196697832022252328
-0.970000	-0.530000	1.000000196701032795232322
-0.950000	-0.530000	1.000000196707422128739040
-0.930000	-0.530000	1.000000196716976263999754
-0.910000	-0.530000	1.000000196729658785699257
-0.890000	-0.530000	1.000000196745421732202885
-0.870000	-0.530000	1.000000196764202042842840
-0.850000	-0.530000	1.000000196785937545129741
-0.830000	-0.530000	1.000000196810543195979903
-0.810000	-0.530000	1.000000196837921295767160
-0.790000	-0.530000	1.000000196867969703973245
-0.770000	-0.530000	1.000000196900574511715831
-0.750000	-0.530000	1.000000196935611374016162
-0.730000	-0.530000	1.000000196972946842066676
-0.710000	-0.530000	1.000000197012437697097198
-0.690000	-0.530000	1.000000197053932726731773
-0.670000	-0.530000	1.000000197097272058854855
-0.650000	-0.530000	1.000000197142288937968146
-0.630000	-0.530000	1.000000197188809281101385
-0.610000	-0.530000	1.000000197236652788035371
-0.590000	-0.530000	1.000000197285633607435784
-0.570000	-0.530000	1.000000197335560780942387
-0.550000	-0.530000	1.000000197386239797481267
-0.530000	-0.530000	1.000000197437471705086409
-0.510000	-0.530000	1.000000197489055553390358
-0.490000	-0.530000	1.000000197540788393624211
-0.470000	-0.530000	1.000000197592465944751439
-0.450000	-0.530000	1.000000197643883259601694
-0.430000	-0.530000	1.000000197694836723272260
-0.410000	-0.530000	1.000000197745123386994237
-0.390000	-0.530000	1.000000197794542744489377
-0.370000	-0.530000	1.000000197842896954014691
-0.350000	-0.530000	1.000000197889992392674685
-0.330000	-0.530000	1.000000197935639656421358
-0.310000	-0.530000	1.000000197979654670277228
-0.290000	-0.530000	1.000000198021860242647563
-0.270000	-0.530000	1.000000198062085399186572
-0.250000	-0.530000	1.000000198100166937109634
-0.230000	-0.530000	1.000000198135950313371723
-0.210000	-0.530000	1.000000198169290088756611
-0.190000	-0.530000	1.000000198200050371966086
-0.170000	-0.530000	1.000000198228105485753758
-0.150000	-0.530000	1.000000198253340633058883
-0.130000	-0.530000	1.000000198275652785184775
-0.110000	-0.530000	1.000000198294950459754205
-0.090000	-0.530000	1.000000198311154386843214
-0.070000	-0.530000	1.000000198324198175114930
-0.050000	-0.530000	1.000000198334028311819566
-0.030000	-0.530000	1.000000198340604384839025
-0.010000	-0.530000	1.000000198343899082686903
0.010000	-0.530000	1.000000198343899082686903
0.030000	-0.530000	1.000000198340604384839025
0.050000	-0.530000	1.000000198334028311819566
0.070000	-0.530000	1.000000198324198175114930
0.090000	-0.530000	1.000000198311154386843214
0.110000	-0.530000	1.000000198294950459754205
0.130000	-0.530000	1.000000198275652785184775
0.150000	-0.530000	1.000000198253340633058883
0.170000	-0.530000	1.000000198228105485753758
0.190000	-0.530000	1.000000198200050371966086
0.210000	-0.530000	1.000000198169290088756611
0.230000	-0.530000	1.000000198135950313371723
0.250000	-0.530000	1.000000198100166937109634
0.270000	-0.530000	1.000000198062085399186572
0.290000	-0.530000	1.000000198021860242647563
0.310000	-0.530000	1.000000197979654670277228
0.330000	-0.530000	1.000000197935639656421358
0.350000	-0.530000	1.000000197889992392674685
0.370000	-0.530000	1.000000197842896954014691
0.390000	-0.530000	1.000000197794542744489377
0.410000	-0.530000	1.000000197745123386994237
0.430000	-0.530000	1.000000197694836723272260
0.450000	-0.530000	1.000000197643883259601694
0.470000	-0.530000	1.000000197592465944751439
0.490000	-0.530000	1.000000197540788393624211
0.510000	-0.530000	1.000000197489055553390358
0.530000	-0.530000	1.000000197437471705086409
0.550000	-0.530000	1.000000197386239797481267
0.570000	-0.530000	1.000000197335560780942387
0.590000	-0.530000	1.000000197285633607435784
0.610000	-0.530000	1.000000197236652788035371
0.630000	-0.530000	1.000000197188809281101385
0.650000	-0.530000	1.000000197142288937968146
0.670000	-0.530000	1.000000197097272058854855
0.690000	-0.530000	1.000000197053932726731773
0.710000	-0.530000	1.000000197012437697097198
0.730000	-0.530000	1.000000196972946842066676
0.750000	-0.530000	1.000000196935611374016162
0.770000	-0.530000	1.000000196900574511715831
0.790000	-0.530000	1.000000196867969703973245
0.810000	-0.530000	1.000000196837921295767160
0.830000	-0.530000	1.000000196810543195979903
0.850000	-0.530000	1.000000196785937545129741
0.870000	-0.530000	1.000000196764202042842840
0.890000	-0.530000	1.000000196745421732202885
0.910000	-0.530000	1.000000196729658785699257
0.930000	-0.530000	1.000000196716976263999754
0.950000	-0.530000	1.000000196707422128739040
0.970000	-0.530000	1.000000196701032795232322
0.990000	-0.530000	1.000000196697832022252328

-0.990000	-0.510000	1.000000196740153057817224
-0.970000	-0.510000	1.000000196743393576781500
-0.950000	-0.510000	1.000000196749862402256781
-0.930000	-0.510000	1.000000196759535331381130
-0.910000	-0.510000	1.000000196772376170883945
-0.890000	-0.510000	1.000000196788337181175166
-0.870000	-0.510000	1.000000196807348640248847
-0.850000	-0.510000	1.000000196829353704686127
-0.830000	-0.510000	1.000000196854268441626346
-0.810000	-0.510000	1.000000196881986713748347
-0.790000	-0.510000	1.000000196912409267113730
-0.770000	-0.510000	1.000000196945420860572540
-0.750000	-0.510000	1.000000196980895372789178
-0.730000	-0.510000	1.000000197018697134510035
-0.710000	-0.510000	1.000000197058682038786515
-0.690000	-0.510000	1.000000197100696208707404
-0.670000	-0.510000	1.000000197144578661934133
-0.650000	-0.510000	1.000000197190159756388539
-0.630000	-0.510000	1.000000197237263854788125
-0.610000	-0.510000	1.000000197285708214423039
-0.590000	-0.510000	1.000000197335304763512909
-0.570000	-0.510000	1.000000197385860545296055
-0.550000	-0.510000	1.000000197437177718029488
-0.530000	-0.510000	1.000000197489055553390358
-0.510000	-0.510000	1.000000197541290658520552
-0.490000	-0.510000	1.000000197593677198071305
-0.470000	-0.510000	1.000000197646008226470826
-0.450000	-0.510000	1.000000197698076798147326
-0.430000	-0.510000	1.000000197749675967529015
-0.410000	-0.510000	1.000000197800600787445546
-0.390000	-0.510000	1.000000197850647642994204
-0.370000	-0.510000	1.000000197899616694030556
-0.350000	-0.510000	1.000000197947311431079243
-0.330000	-0.510000	1.000000197993539785557005
-0.310000	-0.510000	1.000000198038116350218729
-0.290000	-0.510000	1.000000198080860380756008
-0.270000	-0.510000	1.000000198121599126466208
-0.250000	-0.510000	1.000000198160167608207871
-0.230000	-0.510000	1.000000198196408618400710
-0.210000	-0.510000	1.000000198230175163516265
-0.190000	-0.510000	1.000000198261329353854876
-0.170000	-0.510000	1.000000198289743957857922
-0.150000	-0.510000	1.000000198315302846197028
-0.130000	-0.510000	1.000000198337901213818668
-0.110000	-0.510000	1.000000198357446690167194
-0.090000	-0.510000	1.000000198373858673051018
-0.070000	-0.510000	1.000000198387070104999452
-0.050000	-0.510000	1.000000198397026363039686
-0.030000	-0.510000	1.000000198403686813009017
-0.010000	-0.510000	1.000000198407023921376435
0.010000	-0.510000	1.000000198407023921376435
0.030000	-0.510000	1.000000198403686813009017
0.050000	-0.510000	1.000000198397026363039686
0.070000	-0.510000	1.000000198387070104999452
0.090000	-0.510000	1.000000198373858673051018
0.110000	-0.510000	1.000000198357446690167194
0.130000	-0.510000	1.000000198337901213818668
0.150000	-0.510000	1.000000198315302846197028
0.170000	-0.510000	1.000000198289743957857922
0.190000	-0.510000	1.000000198261329353854876
0.210000	-0.510000	1.000000198230175163516265
0.230000	-0.510000	1.000000198196408618400710
0.250000	-0.510000	1.000000198160167608207871
0.270000	-0.510000	1.000000198121599126466208
0.290000	-0.510000	1.000000198080860380756008
0.310000	-0.510000	1.000000198038116350218729
0.330000	-0.510000	1.000000197993539785557005
0.350000	-0.510000	1.000000197947311431079243
0.370000	-0.510000	1.000000197899616694030556
0.390000	-0.510000	1.000000197850647642994204
0.410000	-0.510000	1.000000197800600787445546
0.430000	-0.510000	1.000000197749675967529015
0.450000	-0.510000	1.000000197698076798147326
0.470000	-0.510000	1.000000197646008226470826
0.490000	-0.510000	1.000000197593677198071305
0.510000	-0.510000	1.000000197541290658520552
0.530000	-0.510000	1.000000197489055553390358
0.550000	-0.510000	1.000000197437177718029488
0.570000	-0.510000	1.000000197385860545296055
0.590000	-0.510000	1.000000197335304763512909
0.610000	-0.510000	1.000000197285708214423039
0.630000	-0.510000	1.000000197237263854788125
0.650000	-0.510000	1.000000197190159756388539
0.670000	-0.510000	1.000000197144578661934133
0.690000	-0.510000	1.000000197100696208707404
0.710000	-0.510000	1.000000197058682038786515
0.730000	-0.510000	1.000000197018697134510035
0.750000	-0.510000	1.000000196980895372789178
0.770000	-0.510000	1.000000196945420860572540
0.790000	-0.510000	1.000000196912409267113730
0.810000	-0.510000	1.000000196881986713748347
0.830000	-0.510000	1.000000196854268441626346
0.850000	-0.510000	1.000000196829353704686127
0.870000	-0.510000	1.000000196807348640248847
0.890000	-0.510000	1.000000196788337181175166
0.910000	-0.510000	1.000000196772376170883945
0.930000	-0.510000	1.000000196759535331381130
0.950000	-0.510000	1.000000196749862402256781
0.970000	-0.510000	1.000000196743393576781500
0.990000	-0.510000	1.000000196740153057817224

-0.990000	-0.490000	1.000000196782585115684583
-0.970000	-0.490000	1.000000196785865602677745
-0.950000	-0.490000	1.000000196792414142166194
-0.930000	-0.490000	1.000000196802206087198783
-0.910000	-0.490000	1.000000196815204800415700
-0.890000	-0.490000	1.000000196831360099736230
-0.870000	-0.490000	1.000000196850606926091132
-0.850000	-0.490000	1.000000196872886215615495
-0.830000	-0.490000	1.000000196898108040244324
-0.810000	-0.490000	1.000000196926169815370145
-0.790000	-0.490000	1.000000196956968956385481
-0.770000	-0.490000	1.000000196990389111917352
-0.750000	-0.490000	1.000000197026302828362532
-0.730000	-0.490000	1.000000197064573104199781
-0.710000	-0.490000	1.000000197105053834079058
-0.690000	-0.490000	1.000000197147589586776917
-0.670000	-0.490000	1.000000197192016937464132
-0.650000	-0.490000	1.000000197238164911794911
-0.630000	-0.490000	1.000000197285854985906894
-0.610000	-0.490000	1.000000197334902640733389
-0.590000	-0.490000	1.000000197385117362003371
-0.570000	-0.490000	1.000000197436303750464504
-0.550000	-0.490000	1.000000197488261965972356
-0.530000	-0.490000	1.000000197540788393624211
-0.510000	-0.490000	1.000000197593677198071305
-0.490000	-0.490000	1.000000197646719879429611
-0.470000	-0.490000	1.000000197699707049636686
-0.450000	-0.490000	1.000000197752429098585480
-0.430000	-0.490000	1.000000197804676860258155
-0.410000	-0.490000	1.000000197856242056815290
-0.390000	-0.490000	1.000000197906919074952725
-0.370000	-0.490000	1.000000197956505187946163
-0.350000	-0.490000	1.000000198004801443829592
-0.330000	-0.490000	1.000000198051613775618307
-0.310000	-0.490000	1.000000198096753445398122
-0.290000	-0.490000	1.000000198140038154548392
-0.270000	-0.490000	1.000000198181292709875834
-0.250000	-0.490000	1.000000198220349689748332
-0.230000	-0.490000	1.000000198257050332273366
-0.210000	-0.490000	1.000000198291245423476425
-0.190000	-0.490000	1.000000198322795075256408
-0.170000	-0.490000	1.000000198351570723787063
-0.150000	-0.490000	1.000000198377454241338569
-0.130000	-0.490000	1.000000198400340156723587
-0.110000	-0.490000	1.000000198420134100985024
-0.090000	-0.490000	1.000000198436755027842082
-0.070000	-0.490000	1.000000198450134547556445
-0.050000	-0.490000	1.000000198460217815110695
-0.030000	-0.490000	1.000000198466963086119108
-0.010000	-0.490000	1.000000198470342605006067
0.010000	-0.490000	1.000000198470342605006067
0.030000	-0.490000	1.000000198466963086119108
0.050000	-0.490000	1.000000198460217815110695
0.070000	-0.490000	1.000000198450134547556445
0.090000	-0.490000	1.000000198436755027842082
0.110000	-0.490000	1.000000198420134100985024
0.130000	-0.490000	1.000000198400340156723587
0.150000	-0.490000	1.000000198377454241338569
0.170000	-0.490000	1.000000198351570723787063
0.190000	-0.490000	1.000000198322795075256408
0.210000	-0.490000	1.000000198291245423476425
0.230000	-0.490000	1.000000198257050332273366
0.250000	-0.490000	1.000000198220349689748332
0.270000	-0.490000	1.000000198181292709875834
0.290000	-0.490000	1.000000198140038154548392
0.310000	-0.490000	1.000000198096753445398122
0.330000	-0.490000	1.000000198051613775618307
0.350000	-0.490000	1.000000198004801443829592
0.370000	-0.490000	1.000000197956505187946163
0.390000	-0.490000	1.000000197906919074952725
0.410000	-0.490000	1.000000197856242056815290
0.430000	-0.490000	1.000000197804676860258155
0.450000	-0.490000	1.000000197752429098585480
0.470000	-0.490000	1.000000197699707049636686
0.490000	-0.490000	1.000000197646719879429611
0.510000	-0.490000	1.000000197593677198071305
0.530000	-0.490000	1.000000197540788393624211
0.550000	-0.490000	1.000000197488261965972356
0.570000	-0.490000	1.000000197436303750464504
0.590000	-0.490000	1.000000197385117362003371
0.610000	-0.490000	1.000000197334902640733389
0.630000	-0.490000	1.000000197285854985906894
0.650000	-0.490000	1.000000197238164911794911
0.670000	-0.490000	1.000000197192016937464132
0.690000	-0.490000	1.000000197147589586776917
0.710000	-0.490000	1.000000197105053834079058
0.730000	-0.490000	1.000000197064573104199781
0.750000	-0.490000	1.000000197026302828362532
0.770000	-0.490000	1.000000196990389111917352
0.790000	-0.490000	1.000000196956968956385481
0.810000	-0.490000	1.000000196926169815370145
0.830000	-0.490000	1.000000196898108040244324
0.850000	-0.490000	1.000000196872886215615495
0.870000	-0.490000	1.000000196850606926091132
0.890000	-0.490000	1.000000196831360099736230
0.910000	-0.490000	1.000000196815204800415700
0.930000	-0.490000	1.000000196802206087198783
0.950000	-0.490000	1.000000196792414142166194
0.970000	-0.490000	1.000000196785865602677745
0.990000	-0.490000	1.000000196782585115684583

-0.990000	-0.470000	1.000000196824960774222291
-0.970000	-0.470000	1.000000196828281229244340
-0.950000	-0.470000	1.000000196834909482745957
-0.930000	-0.470000	1.000000196844820665731390
-0.910000	-0.470000	1.000000196857977918796223
-0.890000	-0.470000	1.000000196874329505547507
-0.870000	-0.470000	1.000000196893816140075728
-0.850000	-0.470000	1.000000196916367878330334
-0.830000	-0.470000	1.000000196941893015889491
-0.810000	-0.470000	1.000000196970297183796106
-0.790000	-0.470000	1.000000197001472690416790
-0.770000	-0.470000	1.000000197035301408021724
-0.750000	-0.470000	1.000000197071654772784655
-0.730000	-0.470000	1.000000197110393562738295
-0.710000	-0.470000	1.000000197151370118220370
-0.690000	-0.470000	1.000000197194427453695198
-0.670000	-0.470000	1.000000197239399923887504
-0.650000	-0.470000	1.000000197286114334005447
-0.630000	-0.470000	1.000000197334390605874432
-0.610000	-0.470000	1.000000197384041555892509
-0.590000	-0.470000	1.000000197434874449342601
-0.570000	-0.470000	1.000000197486691666526326
-0.550000	-0.470000	1.000000197539290702763992
-0.530000	-0.470000	1.000000197592465944751439
-0.510000	-0.470000	1.000000197646008226470826
-0.490000	-0.470000	1.000000197699707049636686
-0.470000	-0.470000	1.000000197753350583695919
-0.450000	-0.470000	1.000000197806726109917008
-0.430000	-0.470000	1.000000197859622019791459
-0.410000	-0.470000	1.000000197911827815033803
-0.390000	-0.470000	1.000000197963134773715410
-0.370000	-0.470000	1.000000198013337948665935
-0.350000	-0.470000	1.000000198062235945428711
-0.330000	-0.470000	1.000000198109631810439168
-0.310000	-0.470000	1.000000198155334807381678
-0.290000	-0.470000	1.000000198199160195144941
-0.270000	-0.470000	1.000000198240930560089623
-0.250000	-0.470000	1.000000198280476038092957
-0.230000	-0.470000	1.000000198317636312950185
-0.210000	-0.470000	1.000000198352259506151540
-0.190000	-0.470000	1.000000198384204841417500
-0.170000	-0.470000	1.000000198413341312431157
-0.150000	-0.470000	1.000000198439549903284274
-0.130000	-0.470000	1.000000198462722922343460
-0.110000	-0.470000	1.000000198482765556562413
-0.090000	-0.470000	1.000000198499595427392705
-0.070000	-0.470000	1.000000198513143034872996
-0.050000	-0.470000	1.000000198523353089896659
-0.030000	-0.470000	1.000000198530182959899548
-0.010000	-0.470000	1.000000198533605111350653
0.010000	-0.470000	1.000000198533605111350653
0.030000	-0.470000	1.000000198530182959899548
0.050000	-0.470000	1.000000198523353089896659
0.070000	-0.470000	1.000000198513143034872996
0.090000	-0.470000	1.000000198499595427392705
0.110000	-0.470000	1.000000198482765556562413
0.130000	-0.470000	1.000000198462722922343460
0.150000	-0.470000	1.000000198439549903284274
0.170000	-0.470000	1.000000198413341312431157
0.190000	-0.470000	1.000000198384204841417500
0.210000	-0.470000	1.000000198352259506151540
0.230000	-0.470000	1.000000198317636312950185
0.250000	-0.470000	1.000000198280476038092957
0.270000	-0.470000	1.000000198240930560089623
0.290000	-0.470000	1.000000198199160195144941
0.310000	-0.470000	1.000000198155334807381678
0.330000	-0.470000	1.000000198109631810439168
0.350000	-0.470000	1.000000198062235945428711
0.370000	-0.470000	1.000000198013337948665935
0.390000	-0.470000	1.000000197963134773715410
0.410000	-0.470000	1.000000197911827815033803
0.430000	-0.470000	1.000000197859622019791459
0.450000	-0.470000	1.000000197806726109917008
0.470000	-0.470000	1.000000197753350583695919
0.490000	-0.470000	1.000000197699707049636686
0.510000	-0.470000	1.000000197646008226470826
0.530000	-0.470000	1.000000197592465944751439
0.550000	-0.470000	1.000000197539290702763992
0.570000	-0.470000	1.000000197486691666526326
0.590000	-0.470000	1.000000197434874449342601
0.610000	-0.470000	1.000000197384041555892509
0.630000	-0.470000	1.000000197334390605874432
0.650000	-0.470000	1.000000197286114334005447
0.670000	-0.470000	1.000000197239399923887504
0.690000	-0.470000	1.000000197194427453695198
0.710000	-0.470000	1.000000197151370118220370
0.730000	-0.470000	1.000000197110393562738295
0.750000	-0.470000	1.000000197071654772784655
0.770000	-0.470000	1.000000197035301408021724
0.790000	-0.470000	1.000000197001472690416790
0.810000	-0.470000	1.000000196970297183796106
0.830000	-0.470000	1.000000196941893015889491
0.850000	-0.470000	1.000000196916367878330334
0.870000	-0.470000	1.000000196893816140075728
0.890000	-0.470000	1.000000196874329505547507
0.910000	-0.470000	1.000000196857977918796223
0.930000	-0.470000	1.000000196844820665731390
0.950000	-0.470000	1.000000196834909482745957
0.970000	-0.470000	1.000000196828281229244340
0.990000	-0.470000	1.000000196824960774222291

-0.990000	-0.450000	1.000000196867112389753629
-0.970000	-0.450000	1.000000196870472590759960
-0.950000	-0.450000	1.000000196877180336230140
-0.930000	-0.450000	1.000000196887210313079208
-0.910000	-0.450000	1.000000196900524551679723
-0.890000	-0.450000	1.000000196917072869950971
-0.870000	-0.450000	1.000000196936795537894227
-0.850000	-0.450000	1.000000196959616838299212
-0.830000	-0.450000	1.000000196985448619457770
-0.810000	-0.450000	1.000000197014194069922155
-0.790000	-0.450000	1.000000197045744831925163
-0.770000	-0.450000	1.000000197079980557290924
-0.750000	-0.450000	1.000000197116771571970162
-0.730000	-0.450000	1.000000197155977099683355
-0.710000	-0.450000	1.000000197197447704411388
-0.690000	-0.450000	1.000000197241024402217136
-0.670000	-0.450000	1.000000197286539993513088
-0.650000	-0.450000	1.000000197333818841016750
-0.630000	-0.450000	1.000000197382678868152084
-0.610000	-0.450000	1.000000197432930670871087
-0.590000	-0.450000	1.000000197484379516055242
-0.570000	-0.450000	1.000000197536824897426300
-0.550000	-0.450000	1.000000197590062311903125
-0.530000	-0.450000	1.000000197643883259601694
-0.510000	-0.450000	1.000000197698076798147326
-0.490000	-0.450000	1.000000197752429098585480
-0.470000	-0.450000	1.000000197806726109917008
-0.450000	-0.450000	1.000000197860752670919737
-0.430000	-0.450000	1.000000197914294286505310
-0.410000	-0.450000	1.000000197967137793852999
-0.390000	-0.450000	1.000000198019072250588124
-0.370000	-0.450000	1.000000198069890267049686
-0.350000	-0.450000	1.000000198119387340156550
-0.330000	-0.450000	1.000000198167364517942701
-0.310000	-0.450000	1.000000198213628621601856
-0.290000	-0.450000	1.000000198257992467532063
-0.270000	-0.450000	1.000000198300276421647936
-0.250000	-0.450000	1.000000198340308621425265
-0.230000	-0.450000	1.000000198377926308168639
-0.210000	-0.450000	1.000000198412976271100661
-0.190000	-0.450000	1.000000198445315513495757
-0.170000	-0.450000	1.000000198474811474724788
-0.150000	-0.450000	1.000000198501343584567280
-0.130000	-0.450000	1.000000198524802819122215
-0.110000	-0.450000	1.000000198545093033075659
-0.090000	-0.450000	1.000000198562130737656162
-0.070000	-0.450000	1.000000198575845988813171
-0.050000	-0.450000	1.000000198586182165172431
-0.030000	-0.450000	1.000000198593096634169797
-0.010000	-0.450000	1.000000198596561196140442
0.010000	-0.450000	1.000000198596561196140442
0.030000	-0.450000	1.000000198593096634169797
0.050000	-0.450000	1.000000198586182165172431
0.070000	-0.450000	1.000000198575845988813171
0.090000	-0.450000	1.000000198562130737656162
0.110000	-0.450000	1.000000198545093033075659
0.130000	-0.450000	1.000000198524802819122215
0.150000	-0.450000	1.000000198501343584567280
0.170000	-0.450000	1.000000198474811474724788
0.190000	-0.450000	1.000000198445315513495757
0.210000	-0.450000	1.000000198412976271100661
0.230000	-0.450000	1.000000198377926308168639
0.250000	-0.450000	1.000000198340308621425265
0.270000	-0.450000	1.000000198300276421647936
0.290000	-0.450000	1.000000198257992467532063
0.310000	-0.450000	1.000000198213628621601856
0.330000	-0.450000	1.000000198167364517942701
0.350000	-0.450000	1.000000198119387340156550
0.370000	-0.450000	1.000000198069890267049686
0.390000	-0.450000	1.000000198019072250588124
0.410000	-0.450000	1.000000197967137793852999
0.430000	-0.450000	1.000000197914294286505310
0.450000	-0.450000	1.000000197860752670919737
0.470000	-0.450000	1.000000197806726109917008
0.490000	-0.450000	1.000000197752429098585480
0.510000	-0.450000	1.000000197698076798147326
0.530000	-0.450000	1.000000197643883259601694
0.550000	-0.450000	1.000000197590062311903125
0.570000	-0.450000	1.000000197536824897426300
0.590000	-0.450000	1.000000197484379516055242
0.610000	-0.450000	1.000000197432930670871087
0.630000	-0.450000	1.000000197382678868152084
0.650000	-0.450000	1.000000197333818841016750
0.670000	-0.450000	1.000000197286539993513088
0.690000	-0.450000	1.000000197241024402217136
0.710000	-0.450000	1.000000197197447704411388
0.730000	-0.450000	1.000000197155977099683355
0.750000	-0.450000	1.000000197116771571970162
0.770000	-0.450000	1.000000197079980557290924
0.790000	-0.450000	1.000000197045744831925163
0.810000	-0.450000	1.000000197014194069922155
0.830000	-0.450000	1.000000196985448619457770
0.850000	-0.450000	1.000000196959616838299212
0.870000	-0.450000	1.000000196936795537894227
0.890000	-0.450000	1.000000196917072869950971
0.910000	-0.450000	1.000000196900524551679723
0.930000	-0.450000	1.000000196887210313079208
0.950000	-0.450000	1.000000196877180336230140
0.970000	-0.450000	1.000000196870472590759960
0.990000	-0.450000	1.000000196867112389753629

-0.990000	-0.430000	1.000000196908873428824904
-0.970000	-0.430000	1.000000196912273153770911
-0.950000	-0.430000	1.000000196919059725075840
-0.930000	-0.430000	1.000000196929207607610124
-0.910000	-0.430000	1.000000196942678387657111
-0.890000	-0.430000	1.000000196959422105180693
-0.870000	-0.430000	1.000000196979378364048330
-0.850000	-0.430000	1.000000197002466784113039
-0.830000	-0.430000	1.000000197028602544335740
-0.810000	-0.430000	1.000000197057686834867241
-0.790000	-0.430000	1.000000197089609521583498
-0.770000	-0.430000	1.000000197124249146085617
-0.750000	-0.430000	1.000000197161474480012089
-0.730000	-0.430000	1.000000197201142970726551
-0.710000	-0.430000	1.000000197243103849942258
-0.690000	-0.430000	1.000000197287195913276037
-0.670000	-0.430000	1.000000197333249962738932
-0.650000	-0.430000	1.000000197381088806736216
-0.630000	-0.430000	1.000000197430527926201194
-0.610000	-0.430000	1.000000197481375918684421
-0.590000	-0.430000	1.000000197533435608576724
-0.570000	-0.430000	1.000000197586504269153806
-0.550000	-0.430000	1.000000197640374954843878
-0.530000	-0.430000	1.000000197694836723272260
-0.510000	-0.430000	1.000000197749675967529015
-0.490000	-0.430000	1.000000197804676860258155
-0.470000	-0.430000	1.000000197859622019791459
-0.450000	-0.430000	1.000000197914294286505310
-0.430000	-0.430000	1.000000197968476278731487
-0.410000	-0.430000	1.000000198021952613203212
-0.390000	-0.430000	1.000000198074509683010547
-0.370000	-0.430000	1.000000198125937211912628
-0.350000	-0.430000	1.000000198176028698426876
-0.330000	-0.430000	1.000000198224582748096623
-0.310000	-0.430000	1.000000198271403295535720
-0.290000	-0.430000	1.000000198316301380785376
-0.270000	-0.430000	1.000000198359094705224948
-0.250000	-0.430000	1.000000198399609629973384
-0.230000	-0.430000	1.000000198437681175889225
-0.210000	-0.430000	1.000000198473154577882838
-0.190000	-0.430000	1.000000198505884396737997
-0.170000	-0.430000	1.000000198535736739557933
-0.150000	-0.430000	1.000000198562589703854542
-0.130000	-0.430000	1.000000198586332933459175
-0.110000	-0.430000	1.000000198606868950790272
-0.090000	-0.430000	1.000000198624112934808750
-0.070000	-0.430000	1.000000198637994497374848
-0.050000	-0.430000	1.000000198648455906891286
-0.030000	-0.430000	1.000000198655454086704708
-0.010000	-0.430000	1.000000198658960615105684
0.010000	-0.430000	1.000000198658960615105684
0.030000	-0.430000	1.000000198655454086704708
0.050000	-0.430000	1.000000198648455906891286
0.070000	-0.430000	1.000000198637994497374848
0.090000	-0.430000	1.000000198624112934808750
0.110000	-0.430000	1.000000198606868950790272
0.130000	-0.430000	1.000000198586332933459175
0.150000	-0.430000	1.000000198562589703854542
0.170000	-0.430000	1.000000198535736739557933
0.190000	-0.430000	1.000000198505884396737997
0.210000	-0.430000	1.000000198473154577882838
0.230000	-0.430000	1.000000198437681175889225
0.250000	-0.430000	1.000000198399609629973384
0.270000	-0.430000	1.000000198359094705224948
0.290000	-0.430000	1.000000198316301380785376
0.310000	-0.430000	1.000000198271403295535720
0.330000	-0.430000	1.000000198224582748096623
0.350000	-0.430000	1.000000198176028698426876
0.370000	-0.430000	1.000000198125937211912628
0.390000	-0.430000	1.000000198074509683010547
0.410000	-0.430000	1.000000198021952613203212
0.430000	-0.430000	1.000000197968476278731487
0.450000	-0.430000	1.000000197914294286505310
0.470000	-0.430000	1.000000197859622019791459
0.490000	-0.430000	1.000000197804676860258155
0.510000	-0.430000	1.000000197749675967529015
0.530000	-0.430000	1.000000197694836723272260
0.550000	-0.430000	1.000000197640374954843878
0.570000	-0.430000	1.000000197586504269153806
0.590000	-0.430000	1.000000197533435608576724
0.610000	-0.430000	1.000000197481375918684421
0.630000	-0.430000	1.000000197430527926201194
0.650000	-0.430000	1.000000197381088806736216
0.670000	-0.430000	1.000000197333249962738932
0.690000	-0.430000	1.000000197287195913276037
0.710000	-0.430000	1.000000197243103849942258
0.730000	-0.430000	1.000000197201142970726551
0.750000	-0.430000	1.000000197161474480012089
0.770000	-0.430000	1.000000197124249146085617
0.790000	-0.430000	1.000000197089609521583498
0.810000	-0.430000	1.000000197057686834867241
0.830000	-0.430000	1.000000197028602544335740
0.850000	-0.430000	1.000000197002466784113039
0.870000	-0.430000	1.000000196979378364048330
0.890000	-0.430000	1.000000196959422105180693
0.910000	-0.430000	1.000000196942678387657111
0.930000	-0.430000	1.000000196929207607610124
0.950000	-0.430000	1.000000196919059725075840
0.970000	-0.430000	1.000000196912273153770911
0.990000	-0.430000	1.000000196908873428824904

-0.990000	-0.410000	1.000000196950077802071633
-0.970000	-0.410000	1.000000196953516606868106
-0.950000	-0.410000	1.000000196960380893784759
-0.930000	-0.410000	1.000000196970641352933740
-0.910000	-0.410000	1.000000196984267564204174
-0.890000	-0.410000	1.000000197001207347113905
-0.870000	-0.410000	1.000000197021392756013825
-0.850000	-0.410000	1.000000197044746963470629
-0.830000	-0.410000	1.000000197071183372088399
-0.810000	-0.410000	1.000000197100602505884126
-0.790000	-0.410000	1.000000197132892676421534
-0.770000	-0.410000	1.000000197167931537123309
-0.750000	-0.410000	1.000000197205585639181891
-0.730000	-0.410000	1.000000197245711985871708
-0.710000	-0.410000	1.000000197288156922326152
-0.690000	-0.410000	1.000000197332758133939024
-0.670000	-0.410000	1.000000197379344424319925
-0.650000	-0.410000	1.000000197427736381428076
-0.630000	-0.410000	1.000000197477747709839946
-0.610000	-0.410000	1.000000197529184786660039
-0.590000	-0.410000	1.000000197581847993788529
-0.570000	-0.410000	1.000000197635532384055068
-0.550000	-0.410000	1.000000197690028569397214
-0.530000	-0.410000	1.000000197745123386994237
-0.510000	-0.410000	1.000000197800600787445546
-0.490000	-0.410000	1.000000197856242056815290
-0.470000	-0.410000	1.000000197911827815033803
-0.450000	-0.410000	1.000000197967137793852999
-0.430000	-0.410000	1.000000198021952613203212
-0.410000	-0.410000	1.000000198076054225282405
-0.390000	-0.410000	1.000000198129226136600778
-0.370000	-0.410000	1.000000198181256072516021
-0.350000	-0.410000	1.000000198231934644965690
-0.330000	-0.410000	1.000000198281058461091675
-0.310000	-0.410000	1.000000198328428790972566
-0.290000	-0.410000	1.000000198373854454203524
-0.270000	-0.410000	1.000000198417151153762461
-0.250000	-0.410000	1.000000198458142808277671
-0.230000	-0.410000	1.000000198496663106340065
-0.210000	-0.410000	1.000000198532554174235543
-0.190000	-0.410000	1.000000198565670128658667
-0.170000	-0.410000	1.000000198595874856266619
-0.150000	-0.410000	1.000000198623044900259060
-0.130000	-0.410000	1.000000198647068572199714
-0.110000	-0.410000	1.000000198667847062239389
-0.090000	-0.410000	1.000000198685295105249793
-0.070000	-0.410000	1.000000198699340536734326
-0.050000	-0.410000	1.000000198709925625095707
-0.030000	-0.410000	1.000000198717006849591371
-0.010000	-0.410000	1.000000198720554678288863
0.010000	-0.410000	1.000000198720554678288863
0.030000	-0.410000	1.000000198717006849591371
0.050000	-0.410000	1.000000198709925625095707
0.070000	-0.410000	1.000000198699340536734326
0.090000	-0.410000	1.000000198685295105249793
0.110000	-0.410000	1.000000198667847062239389
0.130000	-0.410000	1.000000198647068572199714
0.150000	-0.410000	1.000000198623044900259060
0.170000	-0.410000	1.000000198595874856266619
0.190000	-0.410000	1.000000198565670128658667
0.210000	-0.410000	1.000000198532554174235543
0.230000	-0.410000	1.000000198496663106340065
0.250000	-0.410000	1.000000198458142808277671
0.270000	-0.410000	1.000000198417151153762461
0.290000	-0.410000	1.000000198373854454203524
0.310000	-0.410000	1.000000198328428790972566
0.330000	-0.410000	1.000000198281058461091675
0.350000	-0.410000	1.000000198231934644965690
0.370000	-0.410000	1.000000198181256072516021
0.390000	-0.410000	1.000000198129226136600778
0.410000	-0.410000	1.000000198076054225282405
0.430000	-0.410000	1.000000198021952613203212
0.450000	-0.410000	1.000000197967137793852999
0.470000	-0.410000	1.000000197911827815033803
0.490000	-0.410000	1.000000197856242056815290
0.510000	-0.410000	1.000000197800600787445546
0.530000	-0.410000	1.000000197745123386994237
0.550000	-0.410000	1.000000197690028569397214
0.570000	-0.410000	1.000000197635532384055068
0.590000	-0.410000	1.000000197581847993788529
0.610000	-0.410000	1.000000197529184786660039
0.630000	-0.410000	1.000000197477747709839946
0.650000	-0.410000	1.000000197427736381428076
0.670000	-0.410000	1.000000197379344424319925
0.690000	-0.410000	1.000000197332758133939024
0.710000	-0.410000	1.000000197288156922326152
0.730000	-0.410000	1.000000197245711985871708
0.750000	-0.410000	1.000000197205585639181891
0.770000	-0.410000	1.000000197167931537123309
0.790000	-0.410000	1.000000197132892676421534
0.810000	-0.410000	1.000000197100602505884126
0.830000	-0.410000	1.000000197071183372088399
0.850000	-0.410000	1.000000197044746963470629
0.870000	-0.410000	1.000000197021392756013825
0.890000	-0.410000	1.000000197001207347113905
0.910000	-0.410000	1.000000196984267564204174
0.930000	-0.410000	1.000000196970641352933740
0.950000	-0.410000	1.000000196960380893784759
0.970000	-0.410000	1.000000196953516606868106
0.990000	-0.410000	1.000000196950077802071633

-0.990000	-0.390000	1.000000196990561640575379
-0.970000	-0.390000	1.000000196994039303177715
-0.950000	-0.390000	1.000000197000982415929116
-0.930000	-0.390000	1.000000197011354563514374
-0.910000	-0.390000	1.000000197025133763517601
-0.890000	-0.390000	1.000000197042265615010592
-0.870000	-0.390000	1.000000197062674400783067
-0.850000	-0.390000	1.000000197086289510650658
-0.830000	-0.390000	1.000000197113021682682188
-0.810000	-0.390000	1.000000197142770108627019
-0.790000	-0.390000	1.000000197175421989825850
-0.770000	-0.390000	1.000000197210853425389132
-0.750000	-0.390000	1.000000197248929634241676
-0.730000	-0.390000	1.000000197289506065345677
-0.710000	-0.390000	1.000000197332427509522290
-0.690000	-0.390000	1.000000197377529653763872
-0.670000	-0.390000	1.000000197424639303278582
-0.650000	-0.390000	1.000000197473575713758009
-0.630000	-0.390000	1.000000197524149925243364
-0.610000	-0.390000	1.000000197576166538482312
-0.590000	-0.390000	1.000000197629423270839766
-0.570000	-0.390000	1.000000197683713398788541
-0.550000	-0.390000	1.000000197738825091775539
-0.530000	-0.390000	1.000000197794542744489377
-0.510000	-0.390000	1.000000197850647642994204
-0.490000	-0.390000	1.000000197906919074952725
-0.470000	-0.390000	1.000000197963134773715410
-0.450000	-0.390000	1.000000198019072250588124
-0.430000	-0.390000	1.000000198074509683010547
-0.410000	-0.390000	1.000000198129226136600778
-0.390000	-0.390000	1.000000198183003341512176
-0.370000	-0.390000	1.000000198235625692433359
-0.350000	-0.390000	1.000000198286882024945044
-0.330000	-0.390000	1.000000198336566059609254
-0.310000	-0.390000	1.000000198384477290147743
-0.290000	-0.390000	1.000000198430421871620410
-0.270000	-0.390000	1.000000198474213730648330
-0.250000	-0.390000	1.000000198515674787458352
-0.230000	-0.390000	1.000000198554635844061522
-0.210000	-0.390000	1.000000198590938360609925
-0.190000	-0.390000	1.000000198624434011307471
-0.170000	-0.390000	1.000000198654985350543711
-0.150000	-0.390000	1.000000198682467145161468
-0.130000	-0.390000	1.000000198706766818546043
-0.110000	-0.390000	1.000000198727784006536012
-0.090000	-0.390000	1.000000198745432333780059
-0.070000	-0.390000	1.000000198759639191692372
-0.050000	-0.390000	1.000000198770345960497252
-0.030000	-0.390000	1.000000198777508675362924
-0.010000	-0.390000	1.000000198781097360267722
0.010000	-0.390000	1.000000198781097360267722
0.030000	-0.390000	1.000000198777508675362924
0.050000	-0.390000	1.000000198770345960497252
0.070000	-0.390000	1.000000198759639191692372
0.090000	-0.390000	1.000000198745432333780059
0.110000	-0.390000	1.000000198727784006536012
0.130000	-0.390000	1.000000198706766818546043
0.150000	-0.390000	1.000000198682467145161468
0.170000	-0.390000	1.000000198654985350543711
0.190000	-0.390000	1.000000198624434011307471
0.210000	-0.390000	1.000000198590938360609925
0.230000	-0.390000	1.000000198554635844061522
0.250000	-0.390000	1.000000198515674787458352
0.270000	-0.390000	1.000000198474213730648330
0.290000	-0.390000	1.000000198430421871620410
0.310000	-0.390000	1.000000198384477290147743
0.330000	-0.390000	1.000000198336566059609254
0.350000	-0.390000	1.000000198286882024945044
0.370000	-0.390000	1.000000198235625692433359
0.390000	-0.390000	1.000000198183003341512176
0.410000	-0.390000	1.000000198129226136600778
0.430000	-0.390000	1.000000198074509683010547
0.450000	-0.390000	1.000000198019072250588124
0.470000	-0.390000	1.000000197963134773715410
0.490000	-0.390000	1.000000197906919074952725
0.510000	-0.390000	1.000000197850647642994204
0.530000	-0.390000	1.000000197794542744489377
0.550000	-0.390000	1.000000197738825091775539
0.570000	-0.390000	1.000000197683713398788541
0.590000	-0.390000	1.000000197629423270839766
0.610000	-0.390000	1.000000197576166538482312
0.630000	-0.390000	1.000000197524149925243364
0.650000	-0.390000	1.000000197473575713758009
0.670000	-0.390000	1.000000197424639303278582
0.690000	-0.390000	1.000000197377529653763872
0.710000	-0.390000	1.000000197332427509522290
0.730000	-0.390000	1.000000197289506065345677
0.750000	-0.390000	1.000000197248929634241676
0.770000	-0.390000	1.000000197210853425389132
0.790000	-0.390000	1.000000197175421989825850
0.810000	-0.390000	1.000000197142770108627019
0.830000	-0.390000	1.000000197113021682682188
0.850000	-0.390000	1.000000197086289510650658
0.870000	-0.390000	1.000000197062674400783067
0.890000	-0.390000	1.000000197042265615010592
0.910000	-0.390000	1.000000197025133763517601
0.930000	-0.390000	1.000000197011354563514374
0.950000	-0.390000	1.000000197000982415929116
0.970000	-0.390000	1.000000196994039303177715
0.990000	-0.390000	1.000000196990561640575379

-0.990000	-0.370000	1.000000197030163295863758
-0.970000	-0.370000	1.000000197033678261959722
-0.950000	-0.370000	1.000000197040693983296933
-0.930000	-0.370000	1.000000197051178929541493
-0.910000	-0.370000	1.000000197065109563965279
-0.890000	-0.370000	1.000000197082426378614173
-0.870000	-0.370000	1.000000197103056986946967
-0.850000	-0.370000	1.000000197126928336288643
-0.830000	-0.370000	1.000000197153950498574204
-0.810000	-0.370000	1.000000197184021555329991
-0.790000	-0.370000	1.000000197217027597673678
-0.770000	-0.370000	1.000000197252843614492690
-0.750000	-0.370000	1.000000197291333492444210
-0.730000	-0.370000	1.000000197332350904133591
-0.710000	-0.370000	1.000000197375738864025152
-0.690000	-0.370000	1.000000197421331504799014
-0.670000	-0.370000	1.000000197468954299395705
-0.650000	-0.370000	1.000000197518423838971557
-0.630000	-0.370000	1.000000197569549387210941
-0.610000	-0.370000	1.000000197622133324415472
-0.590000	-0.370000	1.000000197675971591593225
-0.570000	-0.370000	1.000000197730855022726359
-0.550000	-0.370000	1.000000197786569566815729
-0.530000	-0.370000	1.000000197842896954014691
-0.510000	-0.370000	1.000000197899616694030556
-0.490000	-0.370000	1.000000197956505187946163
-0.470000	-0.370000	1.000000198013337948665935
-0.450000	-0.370000	1.000000198069890267049686
-0.430000	-0.370000	1.000000198125937211912628
-0.410000	-0.370000	1.000000198181256072516021
-0.390000	-0.370000	1.000000198235625692433359
-0.370000	-0.370000	1.000000198288828245907212
-0.350000	-0.370000	1.000000198340650348072245
-0.330000	-0.370000	1.000000198390883276999830
-0.310000	-0.370000	1.000000198439324305965670
-0.290000	-0.370000	1.000000198485777369583616
-0.270000	-0.370000	1.000000198530053951984087
-0.250000	-0.370000	1.000000198571974419081698
-0.230000	-0.370000	1.000000198611367574486053
-0.210000	-0.370000	1.000000198648073101992395
-0.190000	-0.370000	1.000000198681940455358585
-0.170000	-0.370000	1.000000198712831078751151
-0.150000	-0.370000	1.000000198740618406745284
-0.130000	-0.370000	1.000000198765188086369449
-0.110000	-0.370000	1.000000198786438865283799
-0.090000	-0.370000	1.000000198804283702003204
-0.070000	-0.370000	1.000000198818648655674224
-0.050000	-0.370000	1.000000198829474662431949
-0.030000	-0.370000	1.000000198836716869266183
-0.010000	-0.370000	1.000000198840345744244473
0.010000	-0.370000	1.000000198840345744244473
0.030000	-0.370000	1.000000198836716869266183
0.050000	-0.370000	1.000000198829474662431949
0.070000	-0.370000	1.000000198818648655674224
0.090000	-0.370000	1.000000198804283702003204
0.110000	-0.370000	1.000000198786438865283799
0.130000	-0.370000	1.000000198765188086369449
0.150000	-0.370000	1.000000198740618406745284
0.170000	-0.370000	1.000000198712831078751151
0.190000	-0.370000	1.000000198681940455358585
0.210000	-0.370000	1.000000198648073101992395
0.230000	-0.370000	1.000000198611367574486053
0.250000	-0.370000	1.000000198571974419081698
0.270000	-0.370000	1.000000198530053951984087
0.290000	-0.370000	1.000000198485777369583616
0.310000	-0.370000	1.000000198439324305965670
0.330000	-0.370000	1.000000198390883276999830
0.350000	-0.370000	1.000000198340650348072245
0.370000	-0.370000	1.000000198288828245907212
0.390000	-0.370000	1.000000198235625692433359
0.410000	-0.370000	1.000000198181256072516021
0.430000	-0.370000	1.000000198125937211912628
0.450000	-0.370000	1.000000198069890267049686
0.470000	-0.370000	1.000000198013337948665935
0.490000	-0.370000	1.000000197956505187946163
0.510000	-0.370000	1.000000197899616694030556
0.530000	-0.370000	1.000000197842896954014691
0.550000	-0.370000	1.000000197786569566815729
0.570000	-0.370000	1.000000197730855022726359
0.590000	-0.370000	1.000000197675971591593225
0.610000	-0.370000	1.000000197622133324415472
0.630000	-0.370000	1.000000197569549387210941
0.650000	-0.370000	1.000000197518423838971557
0.670000	-0.370000	1.000000197468954299395705
0.690000	-0.370000	1.000000197421331504799014
0.710000	-0.370000	1.000000197375738864025152
0.730000	-0.370000	1.000000197332350904133591
0.750000	-0.370000	1.000000197291333492444210
0.770000	-0.370000	1.000000197252843614492690
0.790000	-0.370000	1.000000197217027597673678
0.810000	-0.370000	1.000000197184021555329991
0.830000	-0.370000	1.000000197153950498574204
0.850000	-0.370000	1.000000197126928336288643
0.870000	-0.370000	1.000000197103056986946967
0.890000	-0.370000	1.000000197082426378614173
0.910000	-0.370000	1.000000197065109563965279
0.930000	-0.370000	1.000000197051178929541493
0.950000	-0.370000	1.000000197040693983296933
0.970000	-0.370000	1.000000197033678261959722
0.990000	-0.370000	1.000000197030163295863758

-0.990000	-0.350000	1.000000197068725116267274
-0.970000	-0.350000	1.000000197072276719723050
-0.950000	-0.350000	1.000000197079364605556862
-0.930000	-0.350000	1.000000197089965014995983
-0.910000	-0.350000	1.000000197104041532725205
-0.890000	-0.350000	1.000000197121534428745804
-0.870000	-0.350000	1.000000197142380642389980
-0.850000	-0.350000	1.000000197166501569867592
-0.830000	-0.350000	1.000000197193806394935223
-0.810000	-0.350000	1.000000197224191866851584
-0.790000	-0.350000	1.000000197257543632645138
-0.770000	-0.350000	1.000000197293734460757264
-0.750000	-0.350000	1.000000197332627571711328
-0.730000	-0.350000	1.000000197374074639711239
-0.710000	-0.350000	1.000000197417917568998291
-0.690000	-0.350000	1.000000197463988715895766
-0.670000	-0.350000	1.000000197512111554942749
-0.650000	-0.350000	1.000000197562100678894126
-0.630000	-0.350000	1.000000197613763797122033
-0.610000	-0.350000	1.000000197666901069482037
-0.590000	-0.350000	1.000000197721306216536163
-0.570000	-0.350000	1.000000197776768073865128
-0.550000	-0.350000	1.000000197833070147979129
-0.530000	-0.350000	1.000000197889992392674685
-0.510000	-0.350000	1.000000197947311431079243
-0.490000	-0.350000	1.000000198004801443829592
-0.470000	-0.350000	1.000000198062235945428711
-0.450000	-0.350000	1.000000198119387340156550
-0.430000	-0.350000	1.000000198176028698426876
-0.410000	-0.350000	1.000000198231934644965690
-0.390000	-0.350000	1.000000198286882024945044
-0.370000	-0.350000	1.000000198340650348072245
-0.350000	-0.350000	1.000000198393024009035912
-0.330000	-0.350000	1.000000198443792065461366
-0.310000	-0.350000	1.000000198492749348133657
-0.290000	-0.350000	1.000000198539698015309796
-0.270000	-0.350000	1.000000198584447552718757
-0.250000	-0.350000	1.000000198626815661739897
-0.230000	-0.350000	1.000000198666630257804400
-0.210000	-0.350000	1.000000198703728138127644
-0.190000	-0.350000	1.000000198737958090333677
-0.170000	-0.350000	1.000000198769179560187581
-0.150000	-0.350000	1.000000198797264649996919
-0.130000	-0.350000	1.000000198822097452477919
-0.110000	-0.350000	1.000000198843576271201528
-0.090000	-0.350000	1.000000198861612288325773
-0.070000	-0.350000	1.000000198876131562997216
-0.050000	-0.350000	1.000000198887073699083317
-0.030000	-0.350000	1.000000198894393621529275
-0.010000	-0.350000	1.000000198898061354313427
0.010000	-0.350000	1.000000198898061354313427
0.030000	-0.350000	1.000000198894393621529275
0.050000	-0.350000	1.000000198887073699083317
0.070000	-0.350000	1.000000198876131562997216
0.090000	-0.350000	1.000000198861612288325773
0.110000	-0.350000	1.000000198843576271201528
0.130000	-0.350000	1.000000198822097452477919
0.150000	-0.350000	1.000000198797264649996919
0.170000	-0.350000	1.000000198769179560187581
0.190000	-0.350000	1.000000198737958090333677
0.210000	-0.350000	1.000000198703728138127644
0.230000	-0.350000	1.000000198666630257804400
0.250000	-0.350000	1.000000198626815661739897
0.270000	-0.350000	1.000000198584447552718757
0.290000	-0.350000	1.000000198539698015309796
0.310000	-0.350000	1.000000198492749348133657
0.330000	-0.350000	1.000000198443792065461366
0.350000	-0.350000	1.000000198393024009035912
0.370000	-0.350000	1.000000198340650348072245
0.390000	-0.350000	1.000000198286882024945044
0.410000	-0.350000	1.000000198231934644965690
0.430000	-0.350000	1.000000198176028698426876
0.450000	-0.350000	1.000000198119387340156550
0.470000	-0.350000	1.000000198062235945428711
0.490000	-0.350000	1.000000198004801443829592
0.510000	-0.350000	1.000000197947311431079243
0.530000	-0.350000	1.000000197889992392674685
0.550000	-0.350000	1.000000197833070147979129
0.570000	-0.350000	1.000000197776768073865128
0.590000	-0.350000	1.000000197721306216536163
0.610000	-0.350000	1.000000197666901069482037
0.630000	-0.350000	1.000000197613763797122033
0.650000	-0.350000	1.000000197562100678894126
0.670000	-0.350000	1.000000197512111554942749
0.690000	-0.350000	1.000000197463988715895766
0.710000	-0.350000	1.000000197417917568998291
0.730000	-0.350000	1.000000197374074639711239
0.750000	-0.350000	1.000000197332627571711328
0.770000	-0.350000	1.000000197293734460757264
0.790000	-0.350000	1.000000197257543632645138
0.810000	-0.350000	1.000000197224191866851584
0.830000	-0.350000	1.000000197193806394935223
0.850000	-0.350000	1.000000197166501569867592
0.870000	-0.350000	1.000000197142380642389980
0.890000	-0.350000	1.000000197121534428745804
0.910000	-0.350000	1.000000197104041532725205
0.930000	-0.350000	1.000000197089965014995983
0.950000	-0.350000	1.000000197079364605556862
0.970000	-0.350000	1.000000197072276719723050
0.990000	-0.350000	1.000000197068725116267274

-0.990000	-0.330000	1.000000197106093002830107
-0.970000	-0.330000	1.000000197109680133422671
-0.950000	-0.330000	1.000000197116840405797689
-0.930000	-0.330000	1.000000197127547618691779
-0.910000	-0.330000	1.000000197141763802477499
-0.890000	-0.330000	1.000000197159432113735988
-0.870000	-0.330000	1.000000197180487493398005
-0.850000	-0.330000	1.000000197204850671539589
-0.830000	-0.330000	1.000000197232429721694302
-0.810000	-0.330000	1.000000197263120726987040
-0.790000	-0.330000	1.000000197296807336044822
-0.770000	-0.330000	1.000000197333362317309025
-0.750000	-0.330000	1.000000197372646448812361
-0.730000	-0.330000	1.000000197414510516580322
-0.710000	-0.330000	1.000000197458794870541965
-0.690000	-0.330000	1.000000197505330312708338
-0.670000	-0.330000	1.000000197553938097172477
-0.650000	-0.330000	1.000000197604431484421639
-0.630000	-0.330000	1.000000197656616185426515
-0.610000	-0.330000	1.000000197710290139596623
-0.590000	-0.330000	1.000000197765245291137148
-0.570000	-0.330000	1.000000197821268255182758
-0.550000	-0.330000	1.000000197878140539842207
-0.530000	-0.330000	1.000000197935639656421358
-0.510000	-0.330000	1.000000197993539785557005
-0.490000	-0.330000	1.000000198051613775618307
-0.470000	-0.330000	1.000000198109631810439168
-0.450000	-0.330000	1.000000198167364517942701
-0.430000	-0.330000	1.000000198224582748096623
-0.410000	-0.330000	1.000000198281058461091675
-0.390000	-0.330000	1.000000198336566059609254
-0.370000	-0.330000	1.000000198390883276999830
-0.350000	-0.330000	1.000000198443792065461366
-0.330000	-0.330000	1.000000198495079040128530
-0.310000	-0.330000	1.000000198544537477474137
-0.290000	-0.330000	1.000000198591966871219938
-0.270000	-0.330000	1.000000198637174930738070
-0.250000	-0.330000	1.000000198679977803095653
-0.230000	-0.330000	1.000000198720200739188613
-0.210000	-0.330000	1.000000198757679648053909
-0.190000	-0.330000	1.000000198792261318914143
-0.170000	-0.330000	1.000000198823803643222163
-0.150000	-0.330000	1.000000198852177391017904
-0.130000	-0.330000	1.000000198877265766839173
-0.110000	-0.330000	1.000000198898965519944682
-0.090000	-0.330000	1.000000198917187166358644
-0.070000	-0.330000	1.000000198931855877049202
-0.050000	-0.330000	1.000000198942910589749999
-0.030000	-0.330000	1.000000198950306007361633
-0.010000	-0.330000	1.000000198954011265684017
0.010000	-0.330000	1.000000198954011265684017
0.030000	-0.330000	1.000000198950306007361633
0.050000	-0.330000	1.000000198942910589749999
0.070000	-0.330000	1.000000198931855877049202
0.090000	-0.330000	1.000000198917187166358644
0.110000	-0.330000	1.000000198898965519944682
0.130000	-0.330000	1.000000198877265766839173
0.150000	-0.330000	1.000000198852177391017904
0.170000	-0.330000	1.000000198823803643222163
0.190000	-0.330000	1.000000198792261318914143
0.210000	-0.330000	1.000000198757679648053909
0.230000	-0.330000	1.000000198720200739188613
0.250000	-0.330000	1.000000198679977803095653
0.270000	-0.330000	1.000000198637174930738070
0.290000	-0.330000	1.000000198591966871219938
0.310000	-0.330000	1.000000198544537477474137
0.330000	-0.330000	1.000000198495079040128530
0.350000	-0.330000	1.000000198443792065461366
0.370000	-0.330000	1.000000198390883276999830
0.390000	-0.330000	1.000000198336566059609254
0.410000	-0.330000	1.000000198281058461091675
0.430000	-0.330000	1.000000198224582748096623
0.450000	-0.330000	1.000000198167364517942701
0.470000	-0.330000	1.000000198109631810439168
0.490000	-0.330000	1.000000198051613775618307
0.510000	-0.330000	1.000000197993539785557005
0.530000	-0.330000	1.000000197935639656421358
0.550000	-0.330000	1.000000197878140539842207
0.570000	-0.330000	1.000000197821268255182758
0.590000	-0.330000	1.000000197765245291137148
0.610000	-0.330000	1.000000197710290139596623
0.630000	-0.330000	1.000000197656616185426515
0.650000	-0.330000	1.000000197604431484421639
0.670000	-0.330000	1.000000197553938097172477
0.690000	-0.330000	1.000000197505330312708338
0.710000	-0.330000	1.000000197458794870541965
0.730000	-0.330000	1.000000197414510516580322
0.750000	-0.330000	1.000000197372646448812361
0.770000	-0.330000	1.000000197333362317309025
0.790000	-0.330000	1.000000197296807336044822
0.810000	-0.330000	1.000000197263120726987040
0.830000	-0.330000	1.000000197232429721694302
0.850000	-0.330000	1.000000197204850671539589
0.870000	-0.330000	1.000000197180487493398005
0.890000	-0.330000	1.000000197159432113735988
0.910000	-0.330000	1.000000197141763802477499
0.930000	-0.330000	1.000000197127547618691779
0.950000	-0.330000	1.000000197116840405797689
0.970000	-0.330000	1.000000197109680133422671
0.990000	-0.330000	1.000000197106093002830107

-0.990000	-0.310000	1.000000197142117075443934
-0.970000	-0.310000	1.000000197145737290682632
-0.950000	-0.310000	1.000000197152965064617547
-0.930000	-0.310000	1.000000197163777082565161
-0.910000	-0.310000	1.000000197178130045827515
-0.890000	-0.310000	1.000000197195967999164168
-0.870000	-0.310000	1.000000197217225217372061
-0.850000	-0.310000	1.000000197241822208482631
-0.830000	-0.310000	1.000000197269665935806415
-0.810000	-0.310000	1.000000197300651372245284
-0.790000	-0.310000	1.000000197334661500292441
-0.770000	-0.310000	1.000000197371567756121635
-0.750000	-0.310000	1.000000197411229363453344
-0.730000	-0.310000	1.000000197453495998090034
-0.710000	-0.310000	1.000000197498206455648528
-0.690000	-0.310000	1.000000197545189761783035
-0.670000	-0.310000	1.000000197594265838318961
-0.650000	-0.310000	1.000000197645245947342119
-0.630000	-0.310000	1.000000197697933801421755
-0.610000	-0.310000	1.000000197752125785655153
-0.590000	-0.310000	1.000000197807611845846054
-0.570000	-0.310000	1.000000197864176376683076
-0.550000	-0.310000	1.000000197921598887873529
-0.530000	-0.310000	1.000000197979654670277228
-0.510000	-0.310000	1.000000198038116350218729
-0.490000	-0.310000	1.000000198096753445398122
-0.470000	-0.310000	1.000000198155334807381678
-0.450000	-0.310000	1.000000198213628621601856
-0.430000	-0.310000	1.000000198271403295535720
-0.410000	-0.310000	1.000000198328428790972566
-0.390000	-0.310000	1.000000198384477290147743
-0.370000	-0.310000	1.000000198439324305965670
-0.350000	-0.310000	1.000000198492749348133657
-0.330000	-0.310000	1.000000198544537477474137
-0.310000	-0.310000	1.000000198594479305924665
-0.290000	-0.310000	1.000000198642372772894760
-0.270000	-0.310000	1.000000198688023589355112
-0.250000	-0.310000	1.000000198731245459882189
-0.230000	-0.310000	1.000000198771862747193495
-0.210000	-0.310000	1.000000198809709361924547
-0.190000	-0.310000	1.000000198844630316941107
-0.170000	-0.310000	1.000000198876482393472998
-0.150000	-0.310000	1.000000198905134585203314
-0.130000	-0.310000	1.000000198930469430536050
-0.110000	-0.310000	1.000000198952382568506891
-0.090000	-0.310000	1.000000198970783404917029
-0.070000	-0.310000	1.000000198985596222556183
-0.050000	-0.310000	1.000000198996759737113393
-0.030000	-0.310000	1.000000199004227763310837
-0.010000	-0.310000	1.000000199007969658993034
0.010000	-0.310000	1.000000199007969658993034
0.030000	-0.310000	1.000000199004227763310837
0.050000	-0.310000	1.000000198996759737113393
0.070000	-0.310000	1.000000198985596222556183
0.090000	-0.310000	1.000000198970783404917029
0.110000	-0.310000	1.000000198952382568506891
0.130000	-0.310000	1.000000198930469430536050
0.150000	-0.310000	1.000000198905134585203314
0.170000	-0.310000	1.000000198876482393472998
0.190000	-0.310000	1.000000198844630316941107
0.210000	-0.310000	1.000000198809709361924547
0.230000	-0.310000	1.000000198771862747193495
0.250000	-0.310000	1.000000198731245459882189
0.270000	-0.310000	1.000000198688023589355112
0.290000	-0.310000	1.000000198642372772894760
0.310000	-0.310000	1.000000198594479305924665
0.330000	-0.310000	1.000000198544537477474137
0.350000	-0.310000	1.000000198492749348133657
0.370000	-0.310000	1.000000198439324305965670
0.390000	-0.310000	1.000000198384477290147743
0.410000	-0.310000	1.000000198328428790972566
0.430000	-0.310000	1.000000198271403295535720
0.450000	-0.310000	1.000000198213628621601856
0.470000	-0.310000	1.000000198155334807381678
0.490000	-0.310000	1.000000198096753445398122
0.510000	-0.310000	1.000000198038116350218729
0.530000	-0.310000	1.000000197979654670277228
0.550000	-0.310000	1.000000197921598887873529
0.570000	-0.310000	1.000000197864176376683076
0.590000	-0.310000	1.000000197807611845846054
0.610000	-0.310000	1.000000197752125785655153
0.630000	-0.310000	1.000000197697933801421755
0.650000	-0.310000	1.000000197645245947342119
0.670000	-0.310000	1.000000197594265838318961
0.690000	-0.310000	1.000000197545189761783035
0.710000	-0.310000	1.000000197498206455648528
0.730000	-0.310000	1.000000197453495998090034
0.750000	-0.310000	1.000000197411229363453344
0.770000	-0.310000	1.000000197371567756121635
0.790000	-0.310000	1.000000197334661500292441
0.810000	-0.310000	1.000000197300651372245284
0.830000	-0.310000	1.000000197269665935806415
0.850000	-0.310000	1.000000197241822208482631
0.870000	-0.310000	1.000000197217225217372061
0.890000	-0.310000	1.000000197195967999164168
0.910000	-0.310000	1.000000197178130045827515
0.930000	-0.310000	1.000000197163777082565161
0.950000	-0.310000	1.000000197152965064617547
0.970000	-0.310000	1.000000197145737290682632
0.990000	-0.310000	1.000000197142117075443934

-0.990000	-0.290000	1.000000197176653227160159
-0.970000	-0.290000	1.000000197180305194777361
-0.950000	-0.290000	1.000000197187600470272173
-0.930000	-0.290000	1.000000197198512852381214
-0.910000	-0.290000	1.000000197212994823559029
-0.890000	-0.290000	1.000000197230995091501882
-0.870000	-0.290000	1.000000197252446154649874
-0.850000	-0.290000	1.000000197277267410811419
-0.830000	-0.290000	1.000000197305365157163237
-0.810000	-0.290000	1.000000197336633478428780
-0.790000	-0.290000	1.000000197370954024833622
-0.770000	-0.290000	1.000000197408197122328488
-0.750000	-0.290000	1.000000197448221328500040
-0.730000	-0.290000	1.000000197490874320749299
-0.710000	-0.290000	1.000000197535993784470065
-0.690000	-0.290000	1.000000197583406968959707
-0.670000	-0.290000	1.000000197632932241731396
-0.650000	-0.290000	1.000000197684379532603316
-0.630000	-0.290000	1.000000197737550333698664
-0.610000	-0.290000	1.000000197792239697847094
-0.590000	-0.290000	1.000000197848235128361694
-0.570000	-0.290000	1.000000197905319465618845
-0.550000	-0.290000	1.000000197963270220924414
-0.530000	-0.290000	1.000000198021860242647563
-0.510000	-0.290000	1.000000198080860380756008
-0.490000	-0.290000	1.000000198140038154548392
-0.470000	-0.290000	1.000000198199160195144941
-0.450000	-0.290000	1.000000198257992467532063
-0.430000	-0.290000	1.000000198316301380785376
-0.410000	-0.290000	1.000000198373854454203524
-0.390000	-0.290000	1.000000198430421871620410
-0.370000	-0.290000	1.000000198485777369583616
-0.350000	-0.290000	1.000000198539698015309796
-0.330000	-0.290000	1.000000198591966871219938
-0.310000	-0.290000	1.000000198642372772894760
-0.290000	-0.290000	1.000000198690711661342334
-0.270000	-0.290000	1.000000198736787027087303
-0.250000	-0.290000	1.000000198780411464483109
-0.230000	-0.290000	1.000000198821407115801208
-0.210000	-0.290000	1.000000198859606337364880
-0.190000	-0.290000	1.000000198894852809772260
-0.170000	-0.290000	1.000000198927001981985541
-0.150000	-0.290000	1.000000198955921737464791
-0.130000	-0.290000	1.000000198981493060301773
-0.110000	-0.290000	1.000000199003610701353750
-0.090000	-0.290000	1.000000199022183400288100
-0.070000	-0.290000	1.000000199037134551716122
-0.050000	-0.290000	1.000000199048402427237647
-0.030000	-0.290000	1.000000199055940397485642
-0.010000	-0.290000	1.000000199059717154170812
0.010000	-0.290000	1.000000199059717154170812
0.030000	-0.290000	1.000000199055940397485642
0.050000	-0.290000	1.000000199048402427237647
0.070000	-0.290000	1.000000199037134551716122
0.090000	-0.290000	1.000000199022183400288100
0.110000	-0.290000	1.000000199003610701353750
0.130000	-0.290000	1.000000198981493060301773
0.150000	-0.290000	1.000000198955921737464791
0.170000	-0.290000	1.000000198927001981985541
0.190000	-0.290000	1.000000198894852809772260
0.210000	-0.290000	1.000000198859606337364880
0.230000	-0.290000	1.000000198821407115801208
0.250000	-0.290000	1.000000198780411464483109
0.270000	-0.290000	1.000000198736787027087303
0.290000	-0.290000	1.000000198690711661342334
0.310000	-0.290000	1.000000198642372772894760
0.330000	-0.290000	1.000000198591966871219938
0.350000	-0.290000	1.000000198539698015309796
0.370000	-0.290000	1.000000198485777369583616
0.390000	-0.290000	1.000000198430421871620410
0.410000	-0.290000	1.000000198373854454203524
0.430000	-0.290000	1.000000198316301380785376
0.450000	-0.290000	1.000000198257992467532063
0.470000	-0.290000	1.000000198199160195144941
0.490000	-0.290000	1.000000198140038154548392
0.510000	-0.290000	1.000000198080860380756008
0.530000	-0.290000	1.000000198021860242647563
0.550000	-0.290000	1.000000197963270220924414
0.570000	-0.290000	1.000000197905319465618845
0.590000	-0.290000	1.000000197848235128361694
0.610000	-0.290000	1.000000197792239697847094
0.630000	-0.290000	1.000000197737550333698664
0.650000	-0.290000	1.000000197684379532603316
0.670000	-0.290000	1.000000197632932241731396
0.690000	-0.290000	1.000000197583406968959707
0.710000	-0.290000	1.000000197535993784470065
0.730000	-0.290000	1.000000197490874320749299
0.750000	-0.290000	1.000000197448221328500040
0.770000	-0.290000	1.000000197408197122328488
0.790000	-0.290000	1.000000197370954024833622
0.810000	-0.290000	1.000000197336633478428780
0.830000	-0.290000	1.000000197305365157163237
0.850000	-0.290000	1.000000197277267410811419
0.870000	-0.290000	1.000000197252446154649874
0.890000	-0.290000	1.000000197230995091501882
0.910000	-0.290000	1.000000197212994823559029
0.930000	-0.290000	1.000000197198512852381214
0.950000	-0.290000	1.000000197187600470272173
0.970000	-0.290000	1.000000197180305194777361
0.990000	-0.290000	1.000000197176653227160159

-0.990000	-0.270000	1.000000197209562902145308
-0.970000	-0.270000	1.000000197213247288274829
-0.950000	-0.270000	1.000000197220605180348230
-0.930000	-0.270000	1.000000197231610155057524
-0.910000	-0.270000	1.000000197246217137347912
-0.890000	-0.270000	1.000000197264372614469607
-0.870000	-0.270000	1.000000197286008640773503
-0.850000	-0.270000	1.000000197311043725889590
-0.830000	-0.270000	1.000000197339383944949986
-0.810000	-0.270000	1.000000197370922050410513
-0.790000	-0.270000	1.000000197405538804318326
-0.770000	-0.270000	1.000000197443103422401123
-0.750000	-0.270000	1.000000197483473352022543
-0.730000	-0.270000	1.000000197526494938315977
-0.710000	-0.270000	1.000000197572004312362992
-0.690000	-0.270000	1.000000197619827613237931
-0.670000	-0.270000	1.000000197669781432097125
-0.650000	-0.270000	1.000000197721674366491129
-0.630000	-0.270000	1.000000197775305910141697
-0.610000	-0.270000	1.000000197830469561566247
-0.590000	-0.270000	1.000000197886951047721027
-0.570000	-0.270000	1.000000197944531210580976
-0.550000	-0.270000	1.000000198002985341005910
-0.530000	-0.270000	1.000000198062085399186572
-0.510000	-0.270000	1.000000198121599126466208
-0.490000	-0.270000	1.000000198181292709875834
-0.470000	-0.270000	1.000000198240930560089623
-0.450000	-0.270000	1.000000198300276421647936
-0.430000	-0.270000	1.000000198359094705224948
-0.410000	-0.270000	1.000000198417151153762461
-0.390000	-0.270000	1.000000198474213730648330
-0.370000	-0.270000	1.000000198530053951984087
-0.350000	-0.270000	1.000000198584447552718757
-0.330000	-0.270000	1.000000198637174930738070
-0.310000	-0.270000	1.000000198688023589355112
-0.290000	-0.270000	1.000000198736787027087303
-0.270000	-0.270000	1.000000198783267402191655
-0.250000	-0.270000	1.000000198827275754709376
-0.230000	-0.270000	1.000000198868632228510478
-0.210000	-0.270000	1.000000198907167847650612
-0.190000	-0.270000	1.000000198942724960460282
-0.170000	-0.270000	1.000000198975157461589447
-0.150000	-0.270000	1.000000199004332124275152
-0.130000	-0.270000	1.000000199030129044430737
-0.110000	-0.270000	1.000000199052441862690443
-0.090000	-0.270000	1.000000199071178430543227
-0.070000	-0.270000	1.000000199086261476466575
-0.050000	-0.270000	1.000000199097628605926502
-0.030000	-0.270000	1.000000199105233189555975
-0.010000	-0.270000	1.000000199109043252931883
0.010000	-0.270000	1.000000199109043252931883
0.030000	-0.270000	1.000000199105233189555975
0.050000	-0.270000	1.000000199097628605926502
0.070000	-0.270000	1.000000199086261476466575
0.090000	-0.270000	1.000000199071178430543227
0.110000	-0.270000	1.000000199052441862690443
0.130000	-0.270000	1.000000199030129044430737
0.150000	-0.270000	1.000000199004332124275152
0.170000	-0.270000	1.000000198975157461589447
0.190000	-0.270000	1.000000198942724960460282
0.210000	-0.270000	1.000000198907167847650612
0.230000	-0.270000	1.000000198868632228510478
0.250000	-0.270000	1.000000198827275754709376
0.270000	-0.270000	1.000000198783267402191655
0.290000	-0.270000	1.000000198736787027087303
0.310000	-0.270000	1.000000198688023589355112
0.330000	-0.270000	1.000000198637174930738070
0.350000	-0.270000	1.000000198584447552718757
0.370000	-0.270000	1.000000198530053951984087
0.390000	-0.270000	1.000000198474213730648330
0.410000	-0.270000	1.000000198417151153762461
0.430000	-0.270000	1.000000198359094705224948
0.450000	-0.270000	1.000000198300276421647936
0.470000	-0.270000	1.000000198240930560089623
0.490000	-0.270000	1.000000198181292709875834
0.510000	-0.270000	1.000000198121599126466208
0.530000	-0.270000	1.000000198062085399186572
0.550000	-0.270000	1.000000198002985341005910
0.570000	-0.270000	1.000000197944531210580976
0.590000	-0.270000	1.000000197886951047721027
0.610000	-0.270000	1.000000197830469561566247
0.630000	-0.270000	1.000000197775305910141697
0.650000	-0.270000	1.000000197721674366491129
0.670000	-0.270000	1.000000197669781432097125
0.690000	-0.270000	1.000000197619827613237931
0.710000	-0.270000	1.000000197572004312362992
0.730000	-0.270000	1.000000197526494938315977
0.750000	-0.270000	1.000000197483473352022543
0.770000	-0.270000	1.000000197443103422401123
0.790000	-0.270000	1.000000197405538804318326
0.810000	-0.270000	1.000000197370922050410513
0.830000	-0.270000	1.000000197339383944949986
0.850000	-0.270000	1.000000197311043725889590
0.870000	-0.270000	1.000000197286008640773503
0.890000	-0.270000	1.000000197264372614469607
0.910000	-0.270000	1.000000197246217137347912
0.930000	-0.270000	1.000000197231610155057524
0.950000	-0.270000	1.000000197220605180348230
0.970000	-0.270000	1.000000197213247288274829
0.990000	-0.270000	1.000000197209562902145308

-0.990000	-0.250000	1.000000197240712429547216
-0.970000	-0.250000	1.000000197244425681475377
-0.950000	-0.250000	1.000000197251843081502898
-0.930000	-0.250000	1.000000197262938206321792
-0.910000	-0.250000	1.000000197277663538386605
-0.890000	-0.250000	1.000000197295966009036761
-0.870000	-0.250000	1.000000197317777228533942
-0.850000	-0.250000	1.000000197343015262418930
-0.830000	-0.250000	1.000000197371585075600819
-0.810000	-0.250000	1.000000197403378754401615
-0.790000	-0.250000	1.000000197438276172690053
-0.770000	-0.250000	1.000000197476145435970807
-0.750000	-0.250000	1.000000197516842881384491
-0.730000	-0.250000	1.000000197560213743841473
-0.710000	-0.250000	1.000000197606092600111083
-0.690000	-0.250000	1.000000197654304479044640
-0.670000	-0.250000	1.000000197704664639530847
-0.650000	-0.250000	1.000000197756979458674209
-0.630000	-0.250000	1.000000197811047764062664
-0.610000	-0.250000	1.000000197866660611722978
-0.590000	-0.250000	1.000000197923602618388372
-0.570000	-0.250000	1.000000197981652405587738
-0.550000	-0.250000	1.000000198040584153957866
-0.530000	-0.250000	1.000000198100166937109634
-0.510000	-0.250000	1.000000198160167608207871
-0.490000	-0.250000	1.000000198220349689748332
-0.470000	-0.250000	1.000000198280476038092957
-0.450000	-0.250000	1.000000198340308621425265
-0.430000	-0.250000	1.000000198399609629973384
-0.410000	-0.250000	1.000000198458142808277671
-0.390000	-0.250000	1.000000198515674787458352
-0.370000	-0.250000	1.000000198571974419081698
-0.350000	-0.250000	1.000000198626815661739897
-0.330000	-0.250000	1.000000198679977803095653
-0.310000	-0.250000	1.000000198731245459882189
-0.290000	-0.250000	1.000000198780411464483109
-0.270000	-0.250000	1.000000198827275754709376
-0.250000	-0.250000	1.000000198871647594245360
-0.230000	-0.250000	1.000000198913346016738046
-0.210000	-0.250000	1.000000198952200269886248
-0.190000	-0.250000	1.000000198988051591797444
-0.170000	-0.250000	1.000000199020752544853963
-0.150000	-0.250000	1.000000199050168792069826
-0.130000	-0.250000	1.000000199076179319135349
-0.110000	-0.250000	1.000000199098676656461748
-0.090000	-0.250000	1.000000199117568433493375
-0.070000	-0.250000	1.000000199132776490529295
-0.050000	-0.250000	1.000000199144237988946315
-0.030000	-0.250000	1.000000199151905411198982
-0.010000	-0.250000	1.000000199155747226953395
0.010000	-0.250000	1.000000199155747226953395
0.030000	-0.250000	1.000000199151905411198982
0.050000	-0.250000	1.000000199144237988946315
0.070000	-0.250000	1.000000199132776490529295
0.090000	-0.250000	1.000000199117568433493375
0.110000	-0.250000	1.000000199098676656461748
0.130000	-0.250000	1.000000199076179319135349
0.150000	-0.250000	1.000000199050168792069826
0.170000	-0.250000	1.000000199020752544853963
0.190000	-0.250000	1.000000198988051591797444
0.210000	-0.250000	1.000000198952200269886248
0.230000	-0.250000	1.000000198913346016738046
0.250000	-0.250000	1.000000198871647594245360
0.270000	-0.250000	1.000000198827275754709376
0.290000	-0.250000	1.000000198780411464483109
0.310000	-0.250000	1.000000198731245459882189
0.330000	-0.250000	1.000000198679977803095653
0.350000	-0.250000	1.000000198626815661739897
0.370000	-0.250000	1.000000198571974419081698
0.390000	-0.250000	1.000000198515674787458352
0.410000	-0.250000	1.000000198458142808277671
0.430000	-0.250000	1.000000198399609629973384
0.450000	-0.250000	1.000000198340308621425265
0.470000	-0.250000	1.000000198280476038092957
0.490000	-0.250000	1.000000198220349689748332
0.510000	-0.250000	1.000000198160167608207871
0.530000	-0.250000	1.000000198100166937109634
0.550000	-0.250000	1.000000198040584153957866
0.570000	-0.250000	1.000000197981652405587738
0.590000	-0.250000	1.000000197923602618388372
0.610000	-0.250000	1.000000197866660611722978
0.630000	-0.250000	1.000000197811047764062664
0.650000	-0.250000	1.000000197756979458674209
0.670000	-0.250000	1.000000197704664639530847
0.690000	-0.250000	1.000000197654304479044640
0.710000	-0.250000	1.000000197606092600111083
0.730000	-0.250000	1.000000197560213743841473
0.750000	-0.250000	1.000000197516842881384491
0.770000	-0.250000	1.000000197476145435970807
0.790000	-0.250000	1.000000197438276172690053
0.810000	-0.250000	1.000000197403378754401615
0.830000	-0.250000	1.000000197371585075600819
0.850000	-0.250000	1.000000197343015262418930
0.870000	-0.250000	1.000000197317777228533942
0.890000	-0.250000	1.000000197295966009036761
0.910000	-0.250000	1.000000197277663538386605
0.930000	-0.250000	1.000000197262938206321792
0.950000	-0.250000	1.000000197251843081502898
0.970000	-0.250000	1.000000197244425681475377
0.990000	-0.250000	1.000000197240712429547216

-0.990000	-0.230000	1.000000197269974133718051
-0.970000	-0.230000	1.000000197273717361667877
-0.950000	-0.230000	1.000000197281194047604913
-0.930000	-0.230000	1.000000197292370884838419
-0.910000	-0.230000	1.000000197307207239205695
-0.890000	-0.230000	1.000000197325648265689324
-0.870000	-0.230000	1.000000197347624242283359
-0.850000	-0.230000	1.000000197373053012483979
-0.830000	-0.230000	1.000000197401838653021855
-0.810000	-0.230000	1.000000197433872584085179
-0.790000	-0.230000	1.000000197469034235453478
-0.770000	-0.230000	1.000000197507189936274585
-0.750000	-0.230000	1.000000197548195357555301
-0.730000	-0.230000	1.000000197591894623982967
-0.710000	-0.230000	1.000000197638120980059284
-0.690000	-0.230000	1.000000197686698344412548
-0.670000	-0.230000	1.000000197737440199574621
-0.650000	-0.230000	1.000000197790152256516194
-0.630000	-0.230000	1.000000197844630900334550
-0.610000	-0.230000	1.000000197900666520922641
-0.590000	-0.230000	1.000000197958041292523035
-0.570000	-0.230000	1.000000198016532948486201
-0.550000	-0.230000	1.000000198075913449002883
-0.530000	-0.230000	1.000000198135950313371723
-0.510000	-0.230000	1.000000198196408618400710
-0.490000	-0.230000	1.000000198257050332273366
-0.470000	-0.230000	1.000000198317636312950185
-0.450000	-0.230000	1.000000198377926308168639
-0.430000	-0.230000	1.000000198437681175889225
-0.410000	-0.230000	1.000000198496663106340065
-0.390000	-0.230000	1.000000198554635844061522
-0.370000	-0.230000	1.000000198611367574486053
-0.350000	-0.230000	1.000000198666630257804400
-0.330000	-0.230000	1.000000198720200739188613
-0.310000	-0.230000	1.000000198771862747193495
-0.290000	-0.230000	1.000000198821407115801208
-0.270000	-0.230000	1.000000198868632228510478
-0.250000	-0.230000	1.000000198913346016738046
-0.230000	-0.230000	1.000000198955365737774059
-0.210000	-0.230000	1.000000198994519751138910
-0.190000	-0.230000	1.000000199030647518583237
-0.170000	-0.230000	1.000000199063600714310951
-0.150000	-0.230000	1.000000199093244113157652
-0.130000	-0.230000	1.000000199119455368546028
-0.110000	-0.230000	1.000000199142126788842688
-0.090000	-0.230000	1.000000199161164449179751
-0.070000	-0.230000	1.000000199176489967811676
-0.050000	-0.230000	1.000000199188040062026062
-0.030000	-0.230000	1.000000199195766548143638
-0.010000	-0.230000	1.000000199199638117875111
0.010000	-0.230000	1.000000199199638117875111
0.030000	-0.230000	1.000000199195766548143638
0.050000	-0.230000	1.000000199188040062026062
0.070000	-0.230000	1.000000199176489967811676
0.090000	-0.230000	1.000000199161164449179751
0.110000	-0.230000	1.000000199142126788842688
0.130000	-0.230000	1.000000199119455368546028
0.150000	-0.230000	1.000000199093244113157652
0.170000	-0.230000	1.000000199063600714310951
0.190000	-0.230000	1.000000199030647518583237
0.210000	-0.230000	1.000000198994519751138910
0.230000	-0.230000	1.000000198955365737774059
0.250000	-0.230000	1.000000198913346016738046
0.270000	-0.230000	1.000000198868632228510478
0.290000	-0.230000	1.000000198821407115801208
0.310000	-0.230000	1.000000198771862747193495
0.330000	-0.230000	1.000000198720200739188613
0.350000	-0.230000	1.000000198666630257804400
0.370000	-0.230000	1.000000198611367574486053
0.390000	-0.230000	1.000000198554635844061522
0.410000	-0.230000	1.000000198496663106340065
0.430000	-0.230000	1.000000198437681175889225
0.450000	-0.230000	1.000000198377926308168639
0.470000	-0.230000	1.000000198317636312950185
0.490000	-0.230000	1.000000198257050332273366
0.510000	-0.230000	1.000000198196408618400710
0.530000	-0.230000	1.000000198135950313371723
0.550000	-0.230000	1.000000198075913449002883
0.570000	-0.230000	1.000000198016532948486201
0.590000	-0.230000	1.000000197958041292523035
0.610000	-0.230000	1.000000197900666520922641
0.630000	-0.230000	1.000000197844630900334550
0.650000	-0.230000	1.000000197790152256516194
0.670000	-0.230000	1.000000197737440199574621
0.690000	-0.230000	1.000000197686698344412548
0.710000	-0.230000	1.000000197638120980059284
0.730000	-0.230000	1.000000197591894623982967
0.750000	-0.230000	1.000000197548195357555301
0.770000	-0.230000	1.000000197507189936274585
0.790000	-0.230000	1.000000197469034235453478
0.810000	-0.230000	1.000000197433872584085179
0.830000	-0.230000	1.000000197401838653021855
0.850000	-0.230000	1.000000197373053012483979
0.870000	-0.230000	1.000000197347624242283359
0.890000	-0.230000	1.000000197325648265689324
0.910000	-0.230000	1.000000197307207239205695
0.930000	-0.230000	1.000000197292370884838419
0.950000	-0.230000	1.000000197281194047604913
0.970000	-0.230000	1.000000197273717361667877
0.990000	-0.230000	1.000000197269974133718051

-0.990000	-0.210000	1.000000197297236104176932
-0.970000	-0.210000	1.000000197301005977479349
-0.950000	-0.210000	1.000000197308535065943147
-0.930000	-0.210000	1.000000197319789618788377
-0.910000	-0.210000	1.000000197334729445941548
-0.890000	-0.210000	1.000000197353299258296033
-0.870000	-0.210000	1.000000197375428889756677
-0.850000	-0.210000	1.000000197401035517685841
-0.830000	-0.210000	1.000000197430022552680384
-0.810000	-0.210000	1.000000197462280748794683
-0.790000	-0.210000	1.000000197497688203540633
-0.770000	-0.210000	1.000000197536111024021466
-0.750000	-0.210000	1.000000197577403771020954
-0.730000	-0.210000	1.000000197621409014914207
-0.710000	-0.210000	1.000000197667959556113715
-0.690000	-0.210000	1.000000197716877536890934
-0.670000	-0.210000	1.000000197767975551599307
-0.650000	-0.210000	1.000000197821057756897289
-0.630000	-0.210000	1.000000197875919205614537
-0.610000	-0.210000	1.000000197932348733331764
-0.590000	-0.210000	1.000000197990127182023912
-0.570000	-0.210000	1.000000198049030730729214
-0.550000	-0.210000	1.000000198108829785326179
-0.530000	-0.210000	1.000000198169290088756611
-0.510000	-0.210000	1.000000198230175163516265
-0.490000	-0.210000	1.000000198291245423476425
-0.470000	-0.210000	1.000000198352259506151540
-0.450000	-0.210000	1.000000198412976271100661
-0.430000	-0.210000	1.000000198473154577882838
-0.410000	-0.210000	1.000000198532554174235543
-0.390000	-0.210000	1.000000198590938360609925
-0.370000	-0.210000	1.000000198648073101992395
-0.350000	-0.210000	1.000000198703728138127644
-0.330000	-0.210000	1.000000198757679648053909
-0.310000	-0.210000	1.000000198809709361924547
-0.290000	-0.210000	1.000000198859606337364880
-0.270000	-0.210000	1.000000198907167847650612
-0.250000	-0.210000	1.000000198952200269886248
-0.230000	-0.210000	1.000000198994519751138910
-0.210000	-0.210000	1.000000199033953096616756
-0.190000	-0.210000	1.000000199070338657847401
-0.170000	-0.210000	1.000000199103526998811731
-0.150000	-0.210000	1.000000199133382006166926
-0.130000	-0.210000	1.000000199159780667201858
-0.110000	-0.210000	1.000000199182613958015509
-0.090000	-0.210000	1.000000199201787509650785
-0.070000	-0.210000	1.000000199217222496272939
-0.050000	-0.210000	1.000000199228855191080356
-0.030000	-0.210000	1.000000199236636966304559
-0.010000	-0.210000	1.000000199240536069567042
0.010000	-0.210000	1.000000199240536069567042
0.030000	-0.210000	1.000000199236636966304559
0.050000	-0.210000	1.000000199228855191080356
0.070000	-0.210000	1.000000199217222496272939
0.090000	-0.210000	1.000000199201787509650785
0.110000	-0.210000	1.000000199182613958015509
0.130000	-0.210000	1.000000199159780667201858
0.150000	-0.210000	1.000000199133382006166926
0.170000	-0.210000	1.000000199103526998811731
0.190000	-0.210000	1.000000199070338657847401
0.210000	-0.210000	1.000000199033953096616756
0.230000	-0.210000	1.000000198994519751138910
0.250000	-0.210000	1.000000198952200269886248
0.270000	-0.210000	1.000000198907167847650612
0.290000	-0.210000	1.000000198859606337364880
0.310000	-0.210000	1.000000198809709361924547
0.330000	-0.210000	1.000000198757679648053909
0.350000	-0.210000	1.000000198703728138127644
0.370000	-0.210000	1.000000198648073101992395
0.390000	-0.210000	1.000000198590938360609925
0.410000	-0.210000	1.000000198532554174235543
0.430000	-0.210000	1.000000198473154577882838
0.450000	-0.210000	1.000000198412976271100661
0.470000	-0.210000	1.000000198352259506151540
0.490000	-0.210000	1.000000198291245423476425
0.510000	-0.210000	1.000000198230175163516265
0.530000	-0.210000	1.000000198169290088756611
0.550000	-0.210000	1.000000198108829785326179
0.570000	-0.210000	1.000000198049030730729214
0.590000	-0.210000	1.000000197990127182023912
0.610000	-0.210000	1.000000197932348733331764
0.630000	-0.210000	1.000000197875919205614537
0.650000	-0.210000	1.000000197821057756897289
0.670000	-0.210000	1.000000197767975551599307
0.690000	-0.210000	1.000000197716877536890934
0.710000	-0.210000	1.000000197667959556113715
0.730000	-0.210000	1.000000197621409014914207
0.750000	-0.210000	1.000000197577403771020954
0.770000	-0.210000	1.000000197536111024021466
0.790000	-0.210000	1.000000197497688203540633
0.810000	-0.210000	1.000000197462280748794683
0.830000	-0.210000	1.000000197430022552680384
0.850000	-0.210000	1.000000197401035517685841
0.870000	-0.210000	1.000000197375428889756677
0.890000	-0.210000	1.000000197353299258296033
0.910000	-0.210000	1.000000197334729445941548
0.930000	-0.210000	1.000000197319789618788377
0.950000	-0.210000	1.000000197308535065943147
0.970000	-0.210000	1.000000197301005977479349
0.990000	-0.210000	1.000000197297236104176932

-0.990000	-0.190000	1.000000197322387096576790
-0.970000	-0.190000	1.000000197326180728651934
-0.950000	-0.190000	1.000000197333756224438162
-0.930000	-0.190000	1.000000197345082719735387
-0.910000	-0.190000	1.000000197360118470157886
-0.890000	-0.190000	1.000000197378807298420611
-0.870000	-0.190000	1.000000197401078816383801
-0.850000	-0.190000	1.000000197426849535276006
-0.830000	-0.190000	1.000000197456022421604871
-0.810000	-0.190000	1.000000197488487563290960
-0.790000	-0.190000	1.000000197524122391712353
-0.770000	-0.190000	1.000000197562791903749257
-0.750000	-0.190000	1.000000197604349549962421
-0.730000	-0.190000	1.000000197648637678682348
-0.710000	-0.190000	1.000000197695487313964691
-0.690000	-0.190000	1.000000197744719931947088
-0.670000	-0.190000	1.000000197796146794715355
-0.650000	-0.190000	1.000000197849570504615713
-0.630000	-0.190000	1.000000197904785448344001
-0.610000	-0.190000	1.000000197961578685124096
-0.590000	-0.190000	1.000000198019729946707912
-0.570000	-0.190000	1.000000198079013635776846
-0.550000	-0.190000	1.000000198139198825941776
-0.530000	-0.190000	1.000000198200050371966086
-0.510000	-0.190000	1.000000198261329353854876
-0.490000	-0.190000	1.000000198322795075256408
-0.470000	-0.190000	1.000000198384204841417500
-0.450000	-0.190000	1.000000198445315513495757
-0.430000	-0.190000	1.000000198505884396737997
-0.410000	-0.190000	1.000000198565670128658667
-0.390000	-0.190000	1.000000198624434011307471
-0.370000	-0.190000	1.000000198681940455358585
-0.350000	-0.190000	1.000000198737958090333677
-0.330000	-0.190000	1.000000198792261318914143
-0.310000	-0.190000	1.000000198844630316941107
-0.290000	-0.190000	1.000000198894852809772260
-0.270000	-0.190000	1.000000198942724960460282
-0.250000	-0.190000	1.000000198988051591797444
-0.230000	-0.190000	1.000000199030647518583237
-0.210000	-0.190000	1.000000199070338657847401
-0.190000	-0.190000	1.000000199106962028849921
-0.170000	-0.190000	1.000000199140367751482472
-0.150000	-0.190000	1.000000199170418158090001
-0.130000	-0.190000	1.000000199196989347782960
-0.110000	-0.190000	1.000000199219972074615725
-0.090000	-0.190000	1.000000199239271303497389
-0.070000	-0.190000	1.000000199254807320414784
-0.050000	-0.190000	1.000000199266515954477086
-0.030000	-0.190000	1.000000199274348799960421
-0.010000	-0.190000	1.000000199278273438352471
0.010000	-0.190000	1.000000199278273438352471
0.030000	-0.190000	1.000000199274348799960421
0.050000	-0.190000	1.000000199266515954477086
0.070000	-0.190000	1.000000199254807320414784
0.090000	-0.190000	1.000000199239271303497389
0.110000	-0.190000	1.000000199219972074615725
0.130000	-0.190000	1.000000199196989347782960
0.150000	-0.190000	1.000000199170418158090001
0.170000	-0.190000	1.000000199140367751482472
0.190000	-0.190000	1.000000199106962028849921
0.210000	-0.190000	1.000000199070338657847401
0.230000	-0.190000	1.000000199030647518583237
0.250000	-0.190000	1.000000198988051591797444
0.270000	-0.190000	1.000000198942724960460282
0.290000	-0.190000	1.000000198894852809772260
0.310000	-0.190000	1.000000198844630316941107
0.330000	-0.190000	1.000000198792261318914143
0.350000	-0.190000	1.000000198737958090333677
0.370000	-0.190000	1.000000198681940455358585
0.390000	-0.190000	1.000000198624434011307471
0.410000	-0.190000	1.000000198565670128658667
0.430000	-0.190000	1.000000198505884396737997
0.450000	-0.190000	1.000000198445315513495757
0.470000	-0.190000	1.000000198384204841417500
0.490000	-0.190000	1.000000198322795075256408
0.510000	-0.190000	1.000000198261329353854876
0.530000	-0.190000	1.000000198200050371966086
0.550000	-0.190000	1.000000198139198825941776
0.570000	-0.190000	1.000000198079013635776846
0.590000	-0.190000	1.000000198019729946707912
0.610000	-0.190000	1.000000197961578685124096
0.630000	-0.190000	1.000000197904785448344001
0.650000	-0.190000	1.000000197849570504615713
0.670000	-0.190000	1.000000197796146794715355
0.690000	-0.190000	1.000000197744719931947088
0.710000	-0.190000	1.000000197695487313964691
0.730000	-0.190000	1.000000197648637678682348
0.750000	-0.190000	1.000000197604349549962421
0.770000	-0.190000	1.000000197562791903749257
0.790000	-0.190000	1.000000197524122391712353
0.810000	-0.190000	1.000000197488487563290960
0.830000	-0.190000	1.000000197456022421604871
0.850000	-0.190000	1.000000197426849535276006
0.870000	-0.190000	1.000000197401078816383801
0.890000	-0.190000	1.000000197378807298420611
0.910000	-0.190000	1.000000197360118470157886
0.930000	-0.190000	1.000000197345082719735387
0.950000	-0.190000	1.000000197333756224438162
0.970000	-0.190000	1.000000197326180728651934
0.990000	-0.190000	1.000000197322387096576790

-0.990000	-0.170000	1.000000197345316754748978
-0.970000	-0.170000	1.000000197349133923552245
-0.950000	-0.170000	1.000000197356755382571691
-0.930000	-0.170000	1.000000197368148269205790
-0.910000	-0.170000	1.000000197383271505202629
-0.890000	-0.170000	1.000000197402069135321767
-0.870000	-0.170000	1.000000197424470105289629
-0.850000	-0.170000	1.000000197450390704290157
-0.830000	-0.170000	1.000000197479733232697185
-0.810000	-0.170000	1.000000197512387334342066
-0.790000	-0.170000	1.000000197548229330379854
-0.770000	-0.170000	1.000000197587123995646152
-0.750000	-0.170000	1.000000197628923670478684
-0.730000	-0.170000	1.000000197673469815029534
-0.710000	-0.170000	1.000000197720592565175934
-0.690000	-0.170000	1.000000197770112064787895
-0.670000	-0.170000	1.000000197821838909817416
-0.650000	-0.170000	1.000000197875574370343088
-0.630000	-0.170000	1.000000197931111944882332
-0.610000	-0.170000	1.000000197988236916302185
-0.590000	-0.170000	1.000000198046728572265351
-0.570000	-0.170000	1.000000198106359317051783
-0.550000	-0.170000	1.000000198166897114049334
-0.530000	-0.170000	1.000000198228105485753758
-0.510000	-0.170000	1.000000198289743957857922
-0.490000	-0.170000	1.000000198351570723787063
-0.470000	-0.170000	1.000000198413341312431157
-0.450000	-0.170000	1.000000198474811474724788
-0.430000	-0.170000	1.000000198535736739557933
-0.410000	-0.170000	1.000000198595874856266619
-0.390000	-0.170000	1.000000198654985350543711
-0.370000	-0.170000	1.000000198712831078751151
-0.350000	-0.170000	1.000000198769179560187581
-0.330000	-0.170000	1.000000198823803643222163
-0.310000	-0.170000	1.000000198876482393472998
-0.290000	-0.170000	1.000000198927001981985541
-0.270000	-0.170000	1.000000198975157461589447
-0.250000	-0.170000	1.000000199020752544853963
-0.230000	-0.170000	1.000000199063600714310951
-0.210000	-0.170000	1.000000199103526998811731
-0.190000	-0.170000	1.000000199140367751482472
-0.170000	-0.170000	1.000000199173971537902617
-0.150000	-0.170000	1.000000199204200024283296
-0.130000	-0.170000	1.000000199230929087690356
-0.110000	-0.170000	1.000000199254048149910545
-0.090000	-0.170000	1.000000199273461731763746
-0.070000	-0.170000	1.000000199289089897192184
-0.050000	-0.170000	1.000000199300868031215828
-0.030000	-0.170000	1.000000199308747506066197
-0.010000	-0.170000	1.000000199312695237097159
0.010000	-0.170000	1.000000199312695237097159
0.030000	-0.170000	1.000000199308747506066197
0.050000	-0.170000	1.000000199300868031215828
0.070000	-0.170000	1.000000199289089897192184
0.090000	-0.170000	1.000000199273461731763746
0.110000	-0.170000	1.000000199254048149910545
0.130000	-0.170000	1.000000199230929087690356
0.150000	-0.170000	1.000000199204200024283296
0.170000	-0.170000	1.000000199173971537902617
0.190000	-0.170000	1.000000199140367751482472
0.210000	-0.170000	1.000000199103526998811731
0.230000	-0.170000	1.000000199063600714310951
0.250000	-0.170000	1.000000199020752544853963
0.270000	-0.170000	1.000000198975157461589447
0.290000	-0.170000	1.000000198927001981985541
0.310000	-0.170000	1.000000198876482393472998
0.330000	-0.170000	1.000000198823803643222163
0.350000	-0.170000	1.000000198769179560187581
0.370000	-0.170000	1.000000198712831078751151
0.390000	-0.170000	1.000000198654985350543711
0.410000	-0.170000	1.000000198595874856266619
0.430000	-0.170000	1.000000198535736739557933
0.450000	-0.170000	1.000000198474811474724788
0.470000	-0.170000	1.000000198413341312431157
0.490000	-0.170000	1.000000198351570723787063
0.510000	-0.170000	1.000000198289743957857922
0.530000	-0.170000	1.000000198228105485753758
0.550000	-0.170000	1.000000198166897114049334
0.570000	-0.170000	1.000000198106359317051783
0.590000	-0.170000	1.000000198046728572265351
0.610000	-0.170000	1.000000197988236916302185
0.630000	-0.170000	1.000000197931111944882332
0.650000	-0.170000	1.000000197875574370343088
0.670000	-0.170000	1.000000197821838909817416
0.690000	-0.170000	1.000000197770112064787895
0.710000	-0.170000	1.000000197720592565175934
0.730000	-0.170000	1.000000197673469815029534
0.750000	-0.170000	1.000000197628923670478684
0.770000	-0.170000	1.000000197587123995646152
0.790000	-0.170000	1.000000197548229330379854
0.810000	-0.170000	1.000000197512387334342066
0.830000	-0.170000	1.000000197479733232697185
0.850000	-0.170000	1.000000197450390704290157
0.870000	-0.170000	1.000000197424470105289629
0.890000	-0.170000	1.000000197402069135321767
0.910000	-0.170000	1.000000197383271505202629
0.930000	-0.170000	1.000000197368148269205790
0.950000	-0.170000	1.000000197356755382571691
0.970000	-0.170000	1.000000197349133923552245
0.990000	-0.170000	1.000000197345316754748978

-0.990000	-0.150000	1.000000197365946252858748
-0.970000	-0.150000	1.000000197369782517498038
-0.950000	-0.150000	1.000000197377441502055717
-0.930000	-0.150000	1.000000197388893230510121
-0.910000	-0.150000	1.000000197404095292341708
-0.890000	-0.150000	1.000000197422990400042409
-0.870000	-0.150000	1.000000197445507943427856
-0.850000	-0.150000	1.000000197471563545548179
-0.830000	-0.150000	1.000000197501058840643395
-0.810000	-0.150000	1.000000197533882806411043
-0.790000	-0.150000	1.000000197569911541961574
-0.770000	-0.150000	1.000000197609008711907563
-0.750000	-0.150000	1.000000197651026212497527
-0.730000	-0.150000	1.000000197695804393660524
-0.710000	-0.150000	1.000000197743172725139971
-0.690000	-0.150000	1.000000197792950684672064
-0.670000	-0.150000	1.000000197844947535941174
-0.650000	-0.150000	1.000000197898963882892076
-0.630000	-0.150000	1.000000197954791669729957
-0.610000	-0.150000	1.000000198012215291143434
-0.590000	-0.150000	1.000000198071013146616792
-0.570000	-0.150000	1.000000198130956086117749
-0.550000	-0.150000	1.000000198191811406900342
-0.530000	-0.150000	1.000000198253340633058883
-0.510000	-0.150000	1.000000198315302846197028
-0.490000	-0.150000	1.000000198377454241338569
-0.470000	-0.150000	1.000000198439549903284274
-0.450000	-0.150000	1.000000198501343584567280
-0.430000	-0.150000	1.000000198562589703854542
-0.410000	-0.150000	1.000000198623044900259060
-0.390000	-0.150000	1.000000198682467145161468
-0.370000	-0.150000	1.000000198740618406745284
-0.350000	-0.150000	1.000000198797264649996919
-0.330000	-0.150000	1.000000198852177391017904
-0.310000	-0.150000	1.000000198905134585203314
-0.290000	-0.150000	1.000000198955921737464791
-0.270000	-0.150000	1.000000199004332124275152
-0.250000	-0.150000	1.000000199050168792069826
-0.230000	-0.150000	1.000000199093244113157652
-0.210000	-0.150000	1.000000199133382006166926
-0.190000	-0.150000	1.000000199170418158090001
-0.170000	-0.150000	1.000000199204200024283296
-0.150000	-0.150000	1.000000199234589048913335
-0.130000	-0.150000	1.000000199261459776778338
-0.110000	-0.150000	1.000000199284701407620446
-0.090000	-0.150000	1.000000199304218240214936
-0.070000	-0.150000	1.000000199319929450325617
-0.050000	-0.150000	1.000000199331769978883244
-0.030000	-0.150000	1.000000199339690976074735
-0.010000	-0.150000	1.000000199343659801343165
0.010000	-0.150000	1.000000199343659801343165
0.030000	-0.150000	1.000000199339690976074735
0.050000	-0.150000	1.000000199331769978883244
0.070000	-0.150000	1.000000199319929450325617
0.090000	-0.150000	1.000000199304218240214936
0.110000	-0.150000	1.000000199284701407620446
0.130000	-0.150000	1.000000199261459776778338
0.150000	-0.150000	1.000000199234589048913335
0.170000	-0.150000	1.000000199204200024283296
0.190000	-0.150000	1.000000199170418158090001
0.210000	-0.150000	1.000000199133382006166926
0.230000	-0.150000	1.000000199093244113157652
0.250000	-0.150000	1.000000199050168792069826
0.270000	-0.150000	1.000000199004332124275152
0.290000	-0.150000	1.000000198955921737464791
0.310000	-0.150000	1.000000198905134585203314
0.330000	-0.150000	1.000000198852177391017904
0.350000	-0.150000	1.000000198797264649996919
0.370000	-0.150000	1.000000198740618406745284
0.390000	-0.150000	1.000000198682467145161468
0.410000	-0.150000	1.000000198623044900259060
0.430000	-0.150000	1.000000198562589703854542
0.450000	-0.150000	1.000000198501343584567280
0.470000	-0.150000	1.000000198439549903284274
0.490000	-0.150000	1.000000198377454241338569
0.510000	-0.150000	1.000000198315302846197028
0.530000	-0.150000	1.000000198253340633058883
0.550000	-0.150000	1.000000198191811406900342
0.570000	-0.150000	1.000000198130956086117749
0.590000	-0.150000	1.000000198071013146616792
0.610000	-0.150000	1.000000198012215291143434
0.630000	-0.150000	1.000000197954791669729957
0.650000	-0.150000	1.000000197898963882892076
0.670000	-0.150000	1.000000197844947535941174
0.690000	-0.150000	1.000000197792950684672064
0.710000	-0.150000	1.000000197743172725139971
0.730000	-0.150000	1.000000197695804393660524
0.750000	-0.150000	1.000000197651026212497527
0.770000	-0.150000	1.000000197609008711907563
0.790000	-0.150000	1.000000197569911541961574
0.810000	-0.150000	1.000000197533882806411043
0.830000	-0.150000	1.000000197501058840643395
0.850000	-0.150000	1.000000197471563545548179
0.870000	-0.150000	1.000000197445507943427856
0.890000	-0.150000	1.000000197422990400042409
0.910000	-0.150000	1.000000197404095292341708
0.930000	-0.150000	1.000000197388893230510121
0.950000	-0.150000	1.000000197377441502055717
0.970000	-0.150000	1.000000197369782517498038
0.990000	-0.150000	1.000000197365946252858748

-0.990000	-0.130000	1.000000197384182776261241
-0.970000	-0.130000	1.000000197388036360379715
-0.950000	-0.130000	1.000000197395729539806553
-0.930000	-0.130000	1.000000197407233226698509
-0.910000	-0.130000	1.000000197422504788491437
-0.890000	-0.130000	1.000000197441486493588059
-0.870000	-0.130000	1.000000197464107287714796
-0.850000	-0.130000	1.000000197490282127787964
-0.830000	-0.130000	1.000000197519912426002975
-0.810000	-0.130000	1.000000197552886715968157
-0.790000	-0.130000	1.000000197589080430660147
-0.770000	-0.130000	1.000000197628357012646916
-0.750000	-0.130000	1.000000197670567025909349
-0.730000	-0.130000	1.000000197715550598331902
-0.710000	-0.130000	1.000000197763136533524175
-0.690000	-0.130000	1.000000197813142976954737
-0.670000	-0.130000	1.000000197865378526174140
-0.650000	-0.130000	1.000000197919643118993349
-0.630000	-0.130000	1.000000197975727589394523
-0.610000	-0.130000	1.000000198033415665932466
-0.590000	-0.130000	1.000000198092484193779228
-0.570000	-0.130000	1.000000198152703578813316
-0.550000	-0.130000	1.000000198213839341931930
-0.530000	-0.130000	1.000000198275652785184775
-0.510000	-0.130000	1.000000198337901213818668
-0.490000	-0.130000	1.000000198400340156723587
-0.470000	-0.130000	1.000000198462722922343460
-0.450000	-0.130000	1.000000198524802819122215
-0.430000	-0.130000	1.000000198586332933459175
-0.410000	-0.130000	1.000000198647068572199714
-0.390000	-0.130000	1.000000198706766818546043
-0.370000	-0.130000	1.000000198765188086369449
-0.350000	-0.130000	1.000000198822097452477919
-0.330000	-0.130000	1.000000198877265766839173
-0.310000	-0.130000	1.000000198930469430536050
-0.290000	-0.130000	1.000000198981493060301773
-0.270000	-0.130000	1.000000199030129044430737
-0.250000	-0.130000	1.000000199076179319135349
-0.230000	-0.130000	1.000000199119455368546028
-0.210000	-0.130000	1.000000199159780667201858
-0.190000	-0.130000	1.000000199196989347782960
-0.170000	-0.130000	1.000000199230929087690356
-0.150000	-0.130000	1.000000199261459776778338
-0.130000	-0.130000	1.000000199288455959845123
-0.110000	-0.130000	1.000000199311806170499040
-0.090000	-0.130000	1.000000199331413819336944
-0.070000	-0.130000	1.000000199347198304167250
-0.050000	-0.130000	1.000000199359094121831504
-0.030000	-0.130000	1.000000199367052200472017
-0.010000	-0.130000	1.000000199371039677487261
0.010000	-0.130000	1.000000199371039677487261
0.030000	-0.130000	1.000000199367052200472017
0.050000	-0.130000	1.000000199359094121831504
0.070000	-0.130000	1.000000199347198304167250
0.090000	-0.130000	1.000000199331413819336944
0.110000	-0.130000	1.000000199311806170499040
0.130000	-0.130000	1.000000199288455959845123
0.150000	-0.130000	1.000000199261459776778338
0.170000	-0.130000	1.000000199230929087690356
0.190000	-0.130000	1.000000199196989347782960
0.210000	-0.130000	1.000000199159780667201858
0.230000	-0.130000	1.000000199119455368546028
0.250000	-0.130000	1.000000199076179319135349
0.270000	-0.130000	1.000000199030129044430737
0.290000	-0.130000	1.000000198981493060301773
0.310000	-0.130000	1.000000198930469430536050
0.330000	-0.130000	1.000000198877265766839173
0.350000	-0.130000	1.000000198822097452477919
0.370000	-0.130000	1.000000198765188086369449
0.390000	-0.130000	1.000000198706766818546043
0.410000	-0.130000	1.000000198647068572199714
0.430000	-0.130000	1.000000198586332933459175
0.450000	-0.130000	1.000000198524802819122215
0.470000	-0.130000	1.000000198462722922343460
0.490000	-0.130000	1.000000198400340156723587
0.510000	-0.130000	1.000000198337901213818668
0.530000	-0.130000	1.000000198275652785184775
0.550000	-0.130000	1.000000198213839341931930
0.570000	-0.130000	1.000000198152703578813316
0.590000	-0.130000	1.000000198092484193779228
0.610000	-0.130000	1.000000198033415665932466
0.630000	-0.130000	1.000000197975727589394523
0.650000	-0.130000	1.000000197919643118993349
0.670000	-0.130000	1.000000197865378526174140
0.690000	-0.130000	1.000000197813142976954737
0.710000	-0.130000	1.000000197763136533524175
0.730000	-0.130000	1.000000197715550598331902
0.750000	-0.130000	1.000000197670567025909349
0.770000	-0.130000	1.000000197628357012646916
0.790000	-0.130000	1.000000197589080430660147
0.810000	-0.130000	1.000000197552886715968157
0.830000	-0.130000	1.000000197519912426002975
0.850000	-0.130000	1.000000197490282127787964
0.870000	-0.130000	1.000000197464107287714796
0.890000	-0.130000	1.000000197441486493588059
0.910000	-0.130000	1.000000197422504788491437
0.930000	-0.130000	1.000000197407233226698509
0.950000	-0.130000	1.000000197395729539806553
0.970000	-0.130000	1.000000197388036360379715
0.990000	-0.130000	1.000000197384182776261241

-0.990000	-0.110000	1.000000197399952606147622
-0.970000	-0.110000	1.000000197403821511343835
-0.950000	-0.110000	1.000000197411544888836943
-0.930000	-0.110000	1.000000197423094094872908
-0.910000	-0.110000	1.000000197438425830753772
-0.890000	-0.110000	1.000000197457482364882253
-0.870000	-0.110000	1.000000197480192198895566
-0.850000	-0.110000	1.000000197506470289710023
-0.830000	-0.110000	1.000000197536217605431830
-0.810000	-0.110000	1.000000197569322013535498
-0.790000	-0.110000	1.000000197605658502908454
-0.770000	-0.110000	1.000000197645090072029461
-0.750000	-0.110000	1.000000197687466840790194
-0.730000	-0.110000	1.000000197732628048896686
-0.710000	-0.110000	1.000000197780402055869331
-0.690000	-0.110000	1.000000197830606118998276
-0.670000	-0.110000	1.000000197883048613789470
-0.650000	-0.110000	1.000000197937527923741641
-0.630000	-0.110000	1.000000197993834438747740
-0.610000	-0.110000	1.000000198051751443273361
-0.590000	-0.110000	1.000000198111054228178318
-0.570000	-0.110000	1.000000198171512533207306
-0.550000	-0.110000	1.000000198232891213123708
-0.530000	-0.110000	1.000000198294950459754205
-0.510000	-0.110000	1.000000198357446690167194
-0.490000	-0.110000	1.000000198420134100985024
-0.470000	-0.110000	1.000000198482765556562413
-0.450000	-0.110000	1.000000198545093033075659
-0.430000	-0.110000	1.000000198606868950790272
-0.410000	-0.110000	1.000000198667847062239389
-0.390000	-0.110000	1.000000198727784006536012
-0.370000	-0.110000	1.000000198786438865283799
-0.350000	-0.110000	1.000000198843576271201528
-0.330000	-0.110000	1.000000198898965519944682
-0.310000	-0.110000	1.000000198952382568506891
-0.290000	-0.110000	1.000000199003610701353750
-0.270000	-0.110000	1.000000199052441862690443
-0.250000	-0.110000	1.000000199098676656461748
-0.230000	-0.110000	1.000000199142126788842688
-0.210000	-0.110000	1.000000199182613958015509
-0.190000	-0.110000	1.000000199219972074615725
-0.170000	-0.110000	1.000000199254048149910545
-0.150000	-0.110000	1.000000199284701407620446
-0.130000	-0.110000	1.000000199311806170499040
-0.110000	-0.110000	1.000000199335250083976234
-0.090000	-0.110000	1.000000199354936780693492
-0.070000	-0.110000	1.000000199370784548236202
-0.050000	-0.110000	1.000000199382728105490514
-0.030000	-0.110000	1.000000199390718158554137
-0.010000	-0.110000	1.000000199394721622780935
0.010000	-0.110000	1.000000199394721622780935
0.030000	-0.110000	1.000000199390718158554137
0.050000	-0.110000	1.000000199382728105490514
0.070000	-0.110000	1.000000199370784548236202
0.090000	-0.110000	1.000000199354936780693492
0.110000	-0.110000	1.000000199335250083976234
0.130000	-0.110000	1.000000199311806170499040
0.150000	-0.110000	1.000000199284701407620446
0.170000	-0.110000	1.000000199254048149910545
0.190000	-0.110000	1.000000199219972074615725
0.210000	-0.110000	1.000000199182613958015509
0.230000	-0.110000	1.000000199142126788842688
0.250000	-0.110000	1.000000199098676656461748
0.270000	-0.110000	1.000000199052441862690443
0.290000	-0.110000	1.000000199003610701353750
0.310000	-0.110000	1.000000198952382568506891
0.330000	-0.110000	1.000000198898965519944682
0.350000	-0.110000	1.000000198843576271201528
0.370000	-0.110000	1.000000198786438865283799
0.390000	-0.110000	1.000000198727784006536012
0.410000	-0.110000	1.000000198667847062239389
0.430000	-0.110000	1.000000198606868950790272
0.450000	-0.110000	1.000000198545093033075659
0.470000	-0.110000	1.000000198482765556562413
0.490000	-0.110000	1.000000198420134100985024
0.510000	-0.110000	1.000000198357446690167194
0.530000	-0.110000	1.000000198294950459754205
0.550000	-0.110000	1.000000198232891213123708
0.570000	-0.110000	1.000000198171512533207306
0.590000	-0.110000	1.000000198111054228178318
0.610000	-0.110000	1.000000198051751443273361
0.630000	-0.110000	1.000000197993834438747740
0.650000	-0.110000	1.000000197937527923741641
0.670000	-0.110000	1.000000197883048613789470
0.690000	-0.110000	1.000000197830606118998276
0.710000	-0.110000	1.000000197780402055869331
0.730000	-0.110000	1.000000197732628048896686
0.750000	-0.110000	1.000000197687466840790194
0.770000	-0.110000	1.000000197645090072029461
0.790000	-0.110000	1.000000197605658502908454
0.810000	-0.110000	1.000000197569322013535498
0.830000	-0.110000	1.000000197536217605431830
0.850000	-0.110000	1.000000197506470289710023
0.870000	-0.110000	1.000000197480192198895566
0.890000	-0.110000	1.000000197457482364882253
0.910000	-0.110000	1.000000197438425830753772
0.930000	-0.110000	1.000000197423094094872908
0.950000	-0.110000	1.000000197411544888836943
0.970000	-0.110000	1.000000197403821511343835
0.990000	-0.110000	1.000000197399952606147622

-0.990000	-0.090000	1.000000197413193125939301
-0.970000	-0.090000	1.000000197417074909722601
-0.950000	-0.090000	1.000000197424823822345274
-0.930000	-0.090000	1.000000197436411220053287
-0.910000	-0.090000	1.000000197451793360059469
-0.890000	-0.090000	1.000000197470912732811144
-0.870000	-0.090000	1.000000197493697617900921
-0.850000	-0.090000	1.000000197520062306111299
-0.830000	-0.090000	1.000000197549907765548483
-0.810000	-0.090000	1.000000197583121419597774
-0.790000	-0.090000	1.000000197619578035101995
-0.770000	-0.090000	1.000000197659139722361488
-0.750000	-0.090000	1.000000197701656601267928
-0.730000	-0.090000	1.000000197746967245393535
-0.710000	-0.090000	1.000000197794899126080281
-0.690000	-0.090000	1.000000197845269278573710
-0.670000	-0.090000	1.000000197897885190201350
-0.650000	-0.090000	1.000000197952545022417326
-0.630000	-0.090000	1.000000198009038276936167
-0.610000	-0.090000	1.000000198067147350045047
-0.590000	-0.090000	1.000000198126646866469969
-0.570000	-0.090000	1.000000198187306121866413
-0.550000	-0.090000	1.000000198248888860774741
-0.530000	-0.090000	1.000000198311154386843214
-0.510000	-0.090000	1.000000198373858673051018
-0.490000	-0.090000	1.000000198436755027842082
-0.470000	-0.090000	1.000000198499595427392705
-0.450000	-0.090000	1.000000198562130737656162
-0.430000	-0.090000	1.000000198624112934808750
-0.410000	-0.090000	1.000000198685295105249793
-0.390000	-0.090000	1.000000198745432333780059
-0.370000	-0.090000	1.000000198804283702003204
-0.350000	-0.090000	1.000000198861612288325773
-0.330000	-0.090000	1.000000198917187166358644
-0.310000	-0.090000	1.000000198970783404917029
-0.290000	-0.090000	1.000000199022183400288100
-0.270000	-0.090000	1.000000199071178430543227
-0.250000	-0.090000	1.000000199117568433493375
-0.230000	-0.090000	1.000000199161164449179751
-0.210000	-0.090000	1.000000199201787509650785
-0.190000	-0.090000	1.000000199239271303497389
-0.170000	-0.090000	1.000000199273461731763746
-0.150000	-0.090000	1.000000199304218240214936
-0.130000	-0.090000	1.000000199331413819336944
-0.110000	-0.090000	1.000000199354936780693492
-0.090000	-0.090000	1.000000199374689424658413
-0.070000	-0.090000	1.000000199390590704950910
-0.050000	-0.090000	1.000000199402574452278714
-0.030000	-0.090000	1.000000199410591372739532
-0.010000	-0.090000	1.000000199414608159642626
0.010000	-0.090000	1.000000199414608159642626
0.030000	-0.090000	1.000000199410591372739532
0.050000	-0.090000	1.000000199402574452278714
0.070000	-0.090000	1.000000199390590704950910
0.090000	-0.090000	1.000000199374689424658413
0.110000	-0.090000	1.000000199354936780693492
0.130000	-0.090000	1.000000199331413819336944
0.150000	-0.090000	1.000000199304218240214936
0.170000	-0.090000	1.000000199273461731763746
0.190000	-0.090000	1.000000199239271303497389
0.210000	-0.090000	1.000000199201787509650785
0.230000	-0.090000	1.000000199161164449179751
0.250000	-0.090000	1.000000199117568433493375
0.270000	-0.090000	1.000000199071178430543227
0.290000	-0.090000	1.000000199022183400288100
0.310000	-0.090000	1.000000198970783404917029
0.330000	-0.090000	1.000000198917187166358644
0.350000	-0.090000	1.000000198861612288325773
0.370000	-0.090000	1.000000198804283702003204
0.390000	-0.090000	1.000000198745432333780059
0.410000	-0.090000	1.000000198685295105249793
0.430000	-0.090000	1.000000198624112934808750
0.450000	-0.090000	1.000000198562130737656162
0.470000	-0.090000	1.000000198499595427392705
0.490000	-0.090000	1.000000198436755027842082
0.510000	-0.090000	1.000000198373858673051018
0.530000	-0.090000	1.000000198311154386843214
0.550000	-0.090000	1.000000198248888860774741
0.570000	-0.090000	1.000000198187306121866413
0.590000	-0.090000	1.000000198126646866469969
0.610000	-0.090000	1.000000198067147350045047
0.630000	-0.090000	1.000000198009038276936167
0.650000	-0.090000	1.000000197952545022417326
0.670000	-0.090000	1.000000197897885190201350
0.690000	-0.090000	1.000000197845269278573710
0.710000	-0.090000	1.000000197794899126080281
0.730000	-0.090000	1.000000197746967245393535
0.750000	-0.090000	1.000000197701656601267928
0.770000	-0.090000	1.000000197659139722361488
0.790000	-0.090000	1.000000197619578035101995
0.810000	-0.090000	1.000000197583121419597774
0.830000	-0.090000	1.000000197549907765548483
0.850000	-0.090000	1.000000197520062306111299
0.870000	-0.090000	1.000000197493697617900921
0.890000	-0.090000	1.000000197470912732811144
0.910000	-0.090000	1.000000197451793360059469
0.930000	-0.090000	1.000000197436411220053287
0.950000	-0.090000	1.000000197424823822345274
0.970000	-0.090000	1.000000197417074909722601
0.990000	-0.090000	1.000000197413193125939301

-0.990000	-0.070000	1.000000197423850600841888
-0.970000	-0.070000	1.000000197427742820721619
-0.950000	-0.070000	1.000000197435512383492551
-0.930000	-0.070000	1.000000197447130423356043
-0.910000	-0.070000	1.000000197462553197524926
-0.890000	-0.070000	1.000000197481723196446524
-0.870000	-0.070000	1.000000197504568477668840
-0.850000	-0.070000	1.000000197531003109929770
-0.830000	-0.070000	1.000000197560927395201702
-0.810000	-0.070000	1.000000197594229200959148
-0.790000	-0.070000	1.000000197630782405866512
-0.770000	-0.070000	1.000000197670448898179529
-0.750000	-0.070000	1.000000197713078575745271
-0.730000	-0.070000	1.000000197758509346002143
-0.710000	-0.070000	1.000000197806568458247511
-0.690000	-0.070000	1.000000197857072503637710
-0.670000	-0.070000	1.000000197909828081321848
-0.650000	-0.070000	1.000000197964633352754049
-0.630000	-0.070000	1.000000198021276709425820
-0.610000	-0.070000	1.000000198079540325579728
-0.590000	-0.070000	1.000000198139198381852566
-0.570000	-0.070000	1.000000198200019507766001
-0.550000	-0.070000	1.000000198261766559681973
-0.530000	-0.070000	1.000000198324198175114930
-0.510000	-0.070000	1.000000198387070104999452
-0.490000	-0.070000	1.000000198450134547556445
-0.470000	-0.070000	1.000000198513143034872996
-0.450000	-0.070000	1.000000198575845988813171
-0.430000	-0.070000	1.000000198637994497374848
-0.410000	-0.070000	1.000000198699340536734326
-0.390000	-0.070000	1.000000198759639191692372
-0.370000	-0.070000	1.000000198818648655674224
-0.350000	-0.070000	1.000000198876131562997216
-0.330000	-0.070000	1.000000198931855877049202
-0.310000	-0.070000	1.000000198985596222556183
-0.290000	-0.070000	1.000000199037134551716122
-0.270000	-0.070000	1.000000199086261476466575
-0.250000	-0.070000	1.000000199132776490529295
-0.230000	-0.070000	1.000000199176489967811676
-0.210000	-0.070000	1.000000199217222496272939
-0.190000	-0.070000	1.000000199254807320414784
-0.170000	-0.070000	1.000000199289089897192184
-0.150000	-0.070000	1.000000199319929450325617
-0.130000	-0.070000	1.000000199347198304167250
-0.110000	-0.070000	1.000000199370784548236202
-0.090000	-0.070000	1.000000199390590704950910
-0.070000	-0.070000	1.000000199406534617807552
-0.050000	-0.070000	1.000000199418550783647675
-0.030000	-0.070000	1.000000199426589242435170
-0.010000	-0.070000	1.000000199430616909523906
0.010000	-0.070000	1.000000199430616909523906
0.030000	-0.070000	1.000000199426589242435170
0.050000	-0.070000	1.000000199418550783647675
0.070000	-0.070000	1.000000199406534617807552
0.090000	-0.070000	1.000000199390590704950910
0.110000	-0.070000	1.000000199370784548236202
0.130000	-0.070000	1.000000199347198304167250
0.150000	-0.070000	1.000000199319929450325617
0.170000	-0.070000	1.000000199289089897192184
0.190000	-0.070000	1.000000199254807320414784
0.210000	-0.070000	1.000000199217222496272939
0.230000	-0.070000	1.000000199176489967811676
0.250000	-0.070000	1.000000199132776490529295
0.270000	-0.070000	1.000000199086261476466575
0.290000	-0.070000	1.000000199037134551716122
0.310000	-0.070000	1.000000198985596222556183
0.330000	-0.070000	1.000000198931855877049202
0.350000	-0.070000	1.000000198876131562997216
0.370000	-0.070000	1.000000198818648655674224
0.390000	-0.070000	1.000000198759639191692372
0.410000	-0.070000	1.000000198699340536734326
0.430000	-0.070000	1.000000198637994497374848
0.450000	-0.070000	1.000000198575845988813171
0.470000	-0.070000	1.000000198513143034872996
0.490000	-0.070000	1.000000198450134547556445
0.510000	-0.070000	1.000000198387070104999452
0.530000	-0.070000	1.000000198324198175114930
0.550000	-0.070000	1.000000198261766559681973
0.570000	-0.070000	1.000000198200019507766001
0.590000	-0.070000	1.000000198139198381852566
0.610000	-0.070000	1.000000198079540325579728
0.630000	-0.070000	1.000000198021276709425820
0.650000	-0.070000	1.000000197964633352754049
0.670000	-0.070000	1.000000197909828081321848
0.690000	-0.070000	1.000000197857072503637710
0.710000	-0.070000	1.000000197806568458247511
0.730000	-0.070000	1.000000197758509346002143
0.750000	-0.070000	1.000000197713078575745271
0.770000	-0.070000	1.000000197670448898179529
0.790000	-0.070000	1.000000197630782405866512
0.810000	-0.070000	1.000000197594229200959148
0.830000	-0.070000	1.000000197560927395201702
0.850000	-0.070000	1.000000197531003109929770
0.870000	-0.070000	1.000000197504568477668840
0.890000	-0.070000	1.000000197481723196446524
0.910000	-0.070000	1.000000197462553197524926
0.930000	-0.070000	1.000000197447130423356043
0.950000	-0.070000	1.000000197435512383492551
0.970000	-0.070000	1.000000197427742820721619
0.990000	-0.070000	1.000000197423850600841888

-0.990000	-0.050000	1.000000197431882176246631
-0.970000	-0.050000	1.000000197435781945642930
-0.950000	-0.050000	1.000000197443567051536206
-0.930000	-0.050000	1.000000197455208184038611
-0.910000	-0.050000	1.000000197470661822407578
-0.890000	-0.050000	1.000000197489870013001223
-0.870000	-0.050000	1.000000197512760591322944
-0.850000	-0.050000	1.000000197539247848155242
-0.830000	-0.050000	1.000000197569231863425898
-0.810000	-0.050000	1.000000197602599838475612
-0.790000	-0.050000	1.000000197639225874013391
-0.770000	-0.050000	1.000000197678971414205762
-0.750000	-0.050000	1.000000197721685912810585
-0.730000	-0.050000	1.000000197767207499310871
-0.710000	-0.050000	1.000000197815362312780962
-0.690000	-0.050000	1.000000197865967166421797
-0.670000	-0.050000	1.000000197918828437337879
-0.650000	-0.050000	1.000000197973742954715703
-0.630000	-0.050000	1.000000198030499776180591
-0.610000	-0.050000	1.000000198088879965752085
-0.590000	-0.050000	1.000000198148657482022372
-0.570000	-0.050000	1.000000198209600510423911
-0.550000	-0.050000	1.000000198271471241184827
-0.530000	-0.050000	1.000000198334028311819566
-0.510000	-0.050000	1.000000198397026363039686
-0.490000	-0.050000	1.000000198460217815110695
-0.470000	-0.050000	1.000000198523353089896659
-0.450000	-0.050000	1.000000198586182165172431
-0.430000	-0.050000	1.000000198648455906891286
-0.410000	-0.050000	1.000000198709925625095707
-0.390000	-0.050000	1.000000198770345960497252
-0.370000	-0.050000	1.000000198829474662431949
-0.350000	-0.050000	1.000000198887073699083317
-0.330000	-0.050000	1.000000198942910589749999
-0.310000	-0.050000	1.000000198996759737113393
-0.290000	-0.050000	1.000000199048402427237647
-0.270000	-0.050000	1.000000199097628605926502
-0.250000	-0.050000	1.000000199144237988946315
-0.230000	-0.050000	1.000000199188040062026062
-0.210000	-0.050000	1.000000199228855191080356
-0.190000	-0.050000	1.000000199266515954477086
-0.170000	-0.050000	1.000000199300868031215828
-0.150000	-0.050000	1.000000199331769978883244
-0.130000	-0.050000	1.000000199359094121831504
-0.110000	-0.050000	1.000000199382728105490514
-0.090000	-0.050000	1.000000199402574452278714
-0.070000	-0.050000	1.000000199418550783647675
-0.050000	-0.050000	1.000000199430591374394339
-0.030000	-0.050000	1.000000199438646042437995
-0.010000	-0.050000	1.000000199442681925177112
0.010000	-0.050000	1.000000199442681925177112
0.030000	-0.050000	1.000000199438646042437995
0.050000	-0.050000	1.000000199430591374394339
0.070000	-0.050000	1.000000199418550783647675
0.090000	-0.050000	1.000000199402574452278714
0.110000	-0.050000	1.000000199382728105490514
0.130000	-0.050000	1.000000199359094121831504
0.150000	-0.050000	1.000000199331769978883244
0.170000	-0.050000	1.000000199300868031215828
0.190000	-0.050000	1.000000199266515954477086
0.210000	-0.050000	1.000000199228855191080356
0.230000	-0.050000	1.000000199188040062026062
0.250000	-0.050000	1.000000199144237988946315
0.270000	-0.050000	1.000000199097628605926502
0.290000	-0.050000	1.000000199048402427237647
0.310000	-0.050000	1.000000198996759737113393
0.330000	-0.050000	1.000000198942910589749999
0.350000	-0.050000	1.000000198887073699083317
0.370000	-0.050000	1.000000198829474662431949
0.390000	-0.050000	1.000000198770345960497252
0.410000	-0.050000	1.000000198709925625095707
0.430000	-0.050000	1.000000198648455906891286
0.450000	-0.050000	1.000000198586182165172431
0.470000	-0.050000	1.000000198523353089896659
0.490000	-0.050000	1.000000198460217815110695
0.510000	-0.050000	1.000000198397026363039686
0.530000	-0.050000	1.000000198334028311819566
0.550000	-0.050000	1.000000198271471241184827
0.570000	-0.050000	1.000000198209600510423911
0.590000	-0.050000	1.000000198148657482022372
0.610000	-0.050000	1.000000198088879965752085
0.630000	-0.050000	1.000000198030499776180591
0.650000	-0.050000	1.000000197973742954715703
0.670000	-0.050000	1.000000197918828437337879
0.690000	-0.050000	1.000000197865967166421797
0.710000	-0.050000	1.000000197815362312780962
0.730000	-0.050000	1.000000197767207499310871
0.750000	-0.050000	1.000000197721685912810585
0.770000	-0.050000	1.000000197678971414205762
0.790000	-0.050000	1.000000197639225874013391
0.810000	-0.050000	1.000000197602599838475612
0.830000	-0.050000	1.000000197569231863425898
0.850000	-0.050000	1.000000197539247848155242
0.870000	-0.050000	1.000000197512760591322944
0.890000	-0.050000	1.000000197489870013001223
0.910000	-0.050000	1.000000197470661822407578
0.930000	-0.050000	1.000000197455208184038611
0.950000	-0.050000	1.000000197443567051536206
0.970000	-0.050000	1.000000197435781945642930
0.990000	-0.050000	1.000000197431882176246631

-0.990000	-0.030000	1.000000197437254545462793
-0.970000	-0.030000	1.000000197441159643929609
-0.950000	-0.030000	1.000000197448954963874712
-0.930000	-0.030000	1.000000197460611639499461
-0.910000	-0.030000	1.000000197476085705972082
-0.890000	-0.030000	1.000000197495319431695293
-0.870000	-0.030000	1.000000197518240652172494
-0.850000	-0.030000	1.000000197544762992052370
-0.830000	-0.030000	1.000000197574786975351913
-0.810000	-0.030000	1.000000197608199359322612
-0.790000	-0.030000	1.000000197644874022628869
-0.770000	-0.030000	1.000000197684672631481817
-0.750000	-0.030000	1.000000197727443973505501
-0.730000	-0.030000	1.000000197773025956138326
-0.710000	-0.030000	1.000000197821245162543846
-0.690000	-0.030000	1.000000197871917517744578
-0.670000	-0.030000	1.000000197924848954755817
-0.650000	-0.030000	1.000000197979836746853266
-0.630000	-0.030000	1.000000198036669507573038
-0.610000	-0.030000	1.000000198095127634800861
-0.590000	-0.030000	1.000000198154985309173526
-0.570000	-0.030000	1.000000198216009605900467
-0.550000	-0.030000	1.000000198277963381343625
-0.530000	-0.030000	1.000000198340604384839025
-0.510000	-0.030000	1.000000198403686813009017
-0.490000	-0.030000	1.000000198466963086119108
-0.470000	-0.030000	1.000000198530182959899548
-0.450000	-0.030000	1.000000198593096634169797
-0.430000	-0.030000	1.000000198655454086704708
-0.410000	-0.030000	1.000000198717006849591371
-0.390000	-0.030000	1.000000198777508675362924
-0.370000	-0.030000	1.000000198836716869266183
-0.350000	-0.030000	1.000000198894393621529275
-0.330000	-0.030000	1.000000198950306007361633
-0.310000	-0.030000	1.000000199004227763310837
-0.290000	-0.030000	1.000000199055940397485642
-0.270000	-0.030000	1.000000199105233189555975
-0.250000	-0.030000	1.000000199151905411198982
-0.230000	-0.030000	1.000000199195766548143638
-0.210000	-0.030000	1.000000199236636966304559
-0.190000	-0.030000	1.000000199274348799960421
-0.170000	-0.030000	1.000000199308747506066197
-0.150000	-0.030000	1.000000199339690976074735
-0.130000	-0.030000	1.000000199367052200472017
-0.110000	-0.030000	1.000000199390718158554137
-0.090000	-0.030000	1.000000199410591372739532
-0.070000	-0.030000	1.000000199426589242435170
-0.050000	-0.030000	1.000000199438646042437995
-0.030000	-0.030000	1.000000199446711812711897
-0.010000	-0.030000	1.000000199450753246566137
0.010000	-0.030000	1.000000199450753246566137
0.030000	-0.030000	1.000000199446711812711897
0.050000	-0.030000	1.000000199438646042437995
0.070000	-0.030000	1.000000199426589242435170
0.090000	-0.030000	1.000000199410591372739532
0.110000	-0.030000	1.000000199390718158554137
0.130000	-0.030000	1.000000199367052200472017
0.150000	-0.030000	1.000000199339690976074735
0.170000	-0.030000	1.000000199308747506066197
0.190000	-0.030000	1.000000199274348799960421
0.210000	-0.030000	1.000000199236636966304559
0.230000	-0.030000	1.000000199195766548143638
0.250000	-0.030000	1.000000199151905411198982
0.270000	-0.030000	1.000000199105233189555975
0.290000	-0.030000	1.000000199055940397485642
0.310000	-0.030000	1.000000199004227763310837
0.330000	-0.030000	1.000000198950306007361633
0.350000	-0.030000	1.000000198894393621529275
0.370000	-0.030000	1.000000198836716869266183
0.390000	-0.030000	1.000000198777508675362924
0.410000	-0.030000	1.000000198717006849591371
0.430000	-0.030000	1.000000198655454086704708
0.450000	-0.030000	1.000000198593096634169797
0.470000	-0.030000	1.000000198530182959899548
0.490000	-0.030000	1.000000198466963086119108
0.510000	-0.030000	1.000000198403686813009017
0.530000	-0.030000	1.000000198340604384839025
0.550000	-0.030000	1.000000198277963381343625
0.570000	-0.030000	1.000000198216009605900467
0.590000	-0.030000	1.000000198154985309173526
0.610000	-0.030000	1.000000198095127634800861
0.630000	-0.030000	1.000000198036669507573038
0.650000	-0.030000	1.000000197979836746853266
0.670000	-0.030000	1.000000197924848954755817
0.690000	-0.030000	1.000000197871917517744578
0.710000	-0.030000	1.000000197821245162543846
0.730000	-0.030000	1.000000197773025956138326
0.750000	-0.030000	1.000000197727443973505501
0.770000	-0.030000	1.000000197684672631481817
0.790000	-0.030000	1.000000197644874022628869
0.810000	-0.030000	1.000000197608199359322612
0.830000	-0.030000	1.000000197574786975351913
0.850000	-0.030000	1.000000197544762992052370
0.870000	-0.030000	1.000000197518240652172494
0.890000	-0.030000	1.000000197495319431695293
0.910000	-0.030000	1.000000197476085705972082
0.930000	-0.030000	1.000000197460611639499461
0.950000	-0.030000	1.000000197448954963874712
0.970000	-0.030000	1.000000197441159643929609
0.990000	-0.030000	1.000000197437254545462793

-0.990000	-0.010000	1.000000197439946170163694
-0.970000	-0.010000	1.000000197443853933165769
-0.950000	-0.010000	1.000000197451654582181391
-0.930000	-0.010000	1.000000197463318807322707
-0.910000	-0.010000	1.000000197478803309891759
-0.890000	-0.010000	1.000000197498049914202056
-0.870000	-0.010000	1.000000197520986233712392
-0.850000	-0.010000	1.000000197547526115116057
-0.830000	-0.010000	1.000000197577570082430043
-0.810000	-0.010000	1.000000197611004670861234
-0.790000	-0.010000	1.000000197647703981118639
-0.770000	-0.010000	1.000000197687528791234968
-0.750000	-0.010000	1.000000197730328777012687
-0.730000	-0.010000	1.000000197775941179756387
-0.710000	-0.010000	1.000000197824192582629621
-0.690000	-0.010000	1.000000197874898688610301
-0.670000	-0.010000	1.000000197927865652758328
-0.650000	-0.010000	1.000000197982890082215590
-0.630000	-0.010000	1.000000198039760812562804
-0.610000	-0.010000	1.000000198098258019641094
-0.590000	-0.010000	1.000000198158155662042645
-0.570000	-0.010000	1.000000198219220814976893
-0.550000	-0.010000	1.000000198281216112761172
-0.530000	-0.010000	1.000000198343899082686903
-0.510000	-0.010000	1.000000198407023921376435
-0.490000	-0.010000	1.000000198470342605006067
-0.470000	-0.010000	1.000000198533605111350653
-0.450000	-0.010000	1.000000198596561196140442
-0.430000	-0.010000	1.000000198658960615105684
-0.410000	-0.010000	1.000000198720554678288863
-0.390000	-0.010000	1.000000198781097360267722
-0.370000	-0.010000	1.000000198840345744244473
-0.350000	-0.010000	1.000000198898061354313427
-0.330000	-0.010000	1.000000198954011265684017
-0.310000	-0.010000	1.000000199007969658993034
-0.290000	-0.010000	1.000000199059717154170812
-0.270000	-0.010000	1.000000199109043252931883
-0.250000	-0.010000	1.000000199155747226953395
-0.230000	-0.010000	1.000000199199638117875111
-0.210000	-0.010000	1.000000199240536069567042
-0.190000	-0.010000	1.000000199278273438352471
-0.170000	-0.010000	1.000000199312695237097159
-0.150000	-0.010000	1.000000199343659801343165
-0.130000	-0.010000	1.000000199371039677487261
-0.110000	-0.010000	1.000000199394721622780935
-0.090000	-0.010000	1.000000199414608159642626
-0.070000	-0.010000	1.000000199430616909523906
-0.050000	-0.010000	1.000000199442681925177112
-0.030000	-0.010000	1.000000199450753246566137
-0.010000	-0.010000	1.000000199454797344955637
0.010000	-0.010000	1.000000199454797344955637
0.030000	-0.010000	1.000000199450753246566137
0.050000	-0.010000	1.000000199442681925177112
0.070000	-0.010000	1.000000199430616909523906
0.090000	-0.010000	1.000000199414608159642626
0.110000	-0.010000	1.000000199394721622780935
0.130000	-0.010000	1.000000199371039677487261
0.150000	-0.010000	1.000000199343659801343165
0.170000	-0.010000	1.000000199312695237097159
0.190000	-0.010000	1.000000199278273438352471
0.210000	-0.010000	1.000000199240536069567042
0.230000	-0.010000	1.000000199199638117875111
0.250000	-0.010000	1.000000199155747226953395
0.270000	-0.010000	1.000000199109043252931883
0.290000	-0.010000	1.000000199059717154170812
0.310000	-0.010000	1.000000199007969658993034
0.330000	-0.010000	1.000000198954011265684017
0.350000	-0.010000	1.000000198898061354313427
0.370000	-0.010000	1.000000198840345744244473
0.390000	-0.010000	1.000000198781097360267722
0.410000	-0.010000	1.000000198720554678288863
0.430000	-0.010000	1.000000198658960615105684
0.450000	-0.010000	1.000000198596561196140442
0.470000	-0.010000	1.000000198533605111350653
0.490000	-0.010000	1.000000198470342605006067
0.510000	-0.010000	1.000000198407023921376435
0.530000	-0.010000	1.000000198343899082686903
0.550000	-0.010000	1.000000198281216112761172
0.570000	-0.010000	1.000000198219220814976893
0.590000	-0.010000	1.000000198158155662042645
0.610000	-0.010000	1.000000198098258019641094
0.630000	-0.010000	1.000000198039760812562804
0.650000	-0.010000	1.000000197982890082215590
0.670000	-0.010000	1.000000197927865652758328
0.690000	-0.010000	1.000000197874898688610301
0.710000	-0.010000	1.000000197824192582629621
0.730000	-0.010000	1.000000197775941179756387
0.750000	-0.010000	1.000000197730328777012687
0.770000	-0.010000	1.000000197687528791234968
0.790000	-0.010000	1.000000197647703981118639
0.810000	-0.010000	1.000000197611004670861234
0.830000	-0.010000	1.000000197577570082430043
0.850000	-0.010000	1.000000197547526115116057
0.870000	-0.010000	1.000000197520986233712392
0.890000	-0.010000	1.000000197498049914202056
0.910000	-0.010000	1.000000197478803309891759
0.930000	-0.010000	1.000000197463318807322707
0.950000	-0.010000	1.000000197451654582181391
0.970000	-0.010000	1.000000197443853933165769
0.990000	-0.010000	1.000000197439946170163694

-0.990000	0.010000	1.000000197439946170163694
-0.970000	0.010000	1.000000197443853933165769
-0.950000	0.010000	1.000000197451654582181391
-0.930000	0.010000	1.000000197463318807322707
-0.910000	0.010000	1.000000197478803309891759
-0.890000	0.010000	1.000000197498049914202056
-0.870000	0.010000	1.000000197520986233712392
-0.850000	0.010000	1.000000197547526115116057
-0.830000	0.010000	1.000000197577570082430043
-0.810000	0.010000	1.000000197611004670861234
-0.790000	0.010000	1.000000197647703981118639
-0.770000	0.010000	1.000000197687528791234968
-0.750000	0.010000	1.000000197730328777012687
-0.730000	0.010000	1.000000197775941179756387
-0.710000	0.010000	1.000000197824192582629621
-0.690000	0.010000	1.000000197874898688610301
-0.670000	0.010000	1.000000197927865652758328
-0.650000	0.010000	1.000000197982890082215590
-0.630000	0.010000	1.000000198039760812562804
-0.610000	0.010000	1.000000198098258019641094
-0.590000	0.010000	1.000000198158155662042645
-0.570000	0.010000	1.000000198219220814976893
-0.550000	0.010000	1.000000198281216112761172
-0.530000	0.010000	1.000000198343899082686903
-0.510000	0.010000	1.000000198407023921376435
-0.490000	0.010000	1.000000198470342605006067
-0.470000	0.010000	1.000000198533605111350653
-0.450000	0.010000	1.000000198596561196140442
-0.430000	0.010000	1.000000198658960615105684
-0.410000	0.010000	1.000000198720554678288863
-0.390000	0.010000	1.000000198781097360267722
-0.370000	0.010000	1.000000198840345744244473
-0.350000	0.010000	1.000000198898061354313427
-0.330000	0.010000	1.000000198954011265684017
-0.310000	0.010000	1.000000199007969658993034
-0.290000	0.010000	1.000000199059717154170812
-0.270000	0.010000	1.000000199109043252931883
-0.250000	0.010000	1.000000199155747226953395
-0.230000	0.010000	1.000000199199638117875111
-0.210000	0.010000	1.000000199240536069567042
-0.190000	0.010000	1.000000199278273438352471
-0.170000	0.010000	1.000000199312695237097159
-0.150000	0.010000	1.000000199343659801343165
-0.130000	0.010000	1.000000199371039677487261
-0.110000	0.010000	1.000000199394721622780935
-0.090000	0.010000	1.000000199414608159642626
-0.070000	0.010000	1.000000199430616909523906
-0.050000	0.010000	1.000000199442681925177112
-0.030000	0.010000	1.000000199450753246566137
-0.010000	0.010000	1.000000199454797344955637
0.010000	0.010000	1.000000199454797344955637
0.030000	0.010000	1.000000199450753246566137
0.050000	0.010000	1.000000199442681925177112
0.070000	0.010000	1.000000199430616909523906
0.090000	0.010000	1.000000199414608159642626
0.110000	0.010000	1.000000199394721622780935
0.130000	0.010000	1.000000199371039677487261
0.150000	0.010000	1.000000199343659801343165
0.170000	0.010000	1.000000199312695237097159
0.190000	0.010000	1.000000199278273438352471
0.210000	0.010000	1.000000199240536069567042
0.230000	0.010000	1.000000199199638117875111
0.250000	0.010000	1.000000199155747226953395
0.270000	0.010000	1.000000199109043252931883
0.290000	0.010000	1.000000199059717154170812
0.310000	0.010000	1.000000199007969658993034
0.330000	0.010000	1.000000198954011265684017
0.350000	0.010000	1.000000198898061354313427
0.370000	0.010000	1.000000198840345744244473
0.390000	0.010000	1.000000198781097360267722
0.410000	0.010000	1.000000198720554678288863
0.430000	0.010000	1.000000198658960615105684
0.450000	0.010000	1.000000198596561196140442
0.470000	0.010000	1.000000198533605111350653
0.490000	0.010000	1.000000198470342605006067
0.510000	0.010000	1.000000198407023921376435
0.530000	0.010000	1.000000198343899082686903
0.550000	0.010000	1.000000198281216112761172
0.570000	0.010000	1.000000198219220814976893
0.590000	0.010000	1.000000198158155662042645
0.610000	0.010000	1.000000198098258019641094
0.630000	0.010000	1.000000198039760812562804
0.650000	0.010000	1.000000197982890082215590
0.670000	0.010000	1.000000197927865652758328
0.690000	0.010000	1.000000197874898688610301
0.710000	0.010000	1.000000197824192582629621
0.730000	0.010000	1.000000197775941179756387
0.750000	0.010000	1.000000197730328777012687
0.770000	0.010000	1.000000197687528791234968
0.790000	0.010000	1.000000197647703981118639
0.810000	0.010000	1.000000197611004670861234
0.830000	0.010000	1.000000197577570082430043
0.850000	0.010000	1.000000197547526115116057
0.870000	0.010000	1.000000197520986233712392
0.890000	0.010000	1.000000197498049914202056
0.910000	0.010000	1.000000197478803309891759
0.930000	0.010000	1.000000197463318807322707
0.950000	0.010000	1.000000197451654582181391
0.970000	0.010000	1.000000197443853933165769
0.990000	0.010000	1.000000197439946170163694

-0.990000	0.030000	1.000000197437254545462793
-0.970000	0.030000	1.000000197441159643929609
-0.950000	0.030000	1.000000197448954963874712
-0.930000	0.030000	1.000000197460611639499461
-0.910000	0.030000	1.000000197476085705972082
-0.890000	0.030000	1.000000197495319431695293
-0.870000	0.030000	1.000000197518240652172494
-0.850000	0.030000	1.000000197544762992052370
-0.830000	0.030000	1.000000197574786975351913
-0.810000	0.030000	1.000000197608199359322612
-0.790000	0.030000	1.000000197644874022628869
-0.770000	0.030000	1.000000197684672631481817
-0.750000	0.030000	1.000000197727443973505501
-0.730000	0.030000	1.000000197773025956138326
-0.710000	0.030000	1.000000197821245162543846
-0.690000	0.030000	1.000000197871917517744578
-0.670000	0.030000	1.000000197924848954755817
-0.650000	0.030000	1.000000197979836746853266
-0.630000	0.030000	1.000000198036669507573038
-0.610000	0.030000	1.000000198095127634800861
-0.590000	0.030000	1.000000198154985309173526
-0.570000	0.030000	1.000000198216009605900467
-0.550000	0.030000	1.000000198277963381343625
-0.530000	0.030000	1.000000198340604384839025
-0.510000	0.030000	1.000000198403686813009017
-0.490000	0.030000	1.000000198466963086119108
-0.470000	0.030000	1.000000198530182959899548
-0.450000	0.030000	1.000000198593096634169797
-0.430000	0.030000	1.000000198655454086704708
-0.410000	0.030000	1.000000198717006849591371
-0.390000	0.030000	1.000000198777508675362924
-0.370000	0.030000	1.000000198836716869266183
-0.350000	0.030000	1.000000198894393621529275
-0.330000	0.030000	1.000000198950306007361633
-0.310000	0.030000	1.000000199004227763310837
-0.290000	0.030000	1.000000199055940397485642
-0.270000	0.030000	1.000000199105233189555975
-0.250000	0.030000	1.000000199151905411198982
-0.230000	0.030000	1.000000199195766548143638
-0.210000	0.030000	1.000000199236636966304559
-0.190000	0.030000	1.000000199274348799960421
-0.170000	0.030000	1.000000199308747506066197
-0.150000	0.030000	1.000000199339690976074735
-0.130000	0.030000	1.000000199367052200472017
-0.110000	0.030000	1.000000199390718158554137
-0.090000	0.030000	1.000000199410591372739532
-0.070000	0.030000	1.000000199426589242435170
-0.050000	0.030000	1.000000199438646042437995
-0.030000	0.030000	1.000000199446711812711897
-0.010000	0.030000	1.000000199450753246566137
0.010000	0.030000	1.000000199450753246566137
0.030000	0.030000	1.000000199446711812711897
0.050000	0.030000	1.000000199438646042437995
0.070000	0.030000	1.000000199426589242435170
0.090000	0.030000	1.000000199410591372739532
0.110000	0.030000	1.000000199390718158554137
0.130000	0.030000	1.000000199367052200472017
0.150000	0.030000	1.000000199339690976074735
0.170000	0.030000	1.000000199308747506066197
0.190000	0.030000	1.000000199274348799960421
0.210000	0.030000	1.000000199236636966304559
0.230000	0.030000	1.000000199195766548143638
0.250000	0.030000	1.000000199151905411198982
0.270000	0.030000	1.000000199105233189555975
0.290000	0.030000	1.000000199055940397485642
0.310000	0.030000	1.000000199004227763310837
0.330000	0.030000	1.000000198950306007361633
0.350000	0.030000	1.000000198894393621529275
0.370000	0.030000	1.000000198836716869266183
0.390000	0.030000	1.000000198777508675362924
0.410000	0.030000	1.000000198717006849591371
0.430000	0.030000	1.000000198655454086704708
0.450000	0.030000	1.000000198593096634169797
0.470000	0.030000	1.000000198530182959899548
0.490000	0.030000	1.000000198466963086119108
0.510000	0.030000	1.000000198403686813009017
0.530000	0.030000	1.000000198340604384839025
0.550000	0.030000	1.000000198277963381343625
0.570000	0.030000	1.000000198216009605900467
0.590000	0.030000	1.000000198154985309173526
0.610000	0.030000	1.000000198095127634800861
0.630000	0.030000	1.000000198036669507573038
0.650000	0.030000	1.000000197979836746853266
0.670000	0.030000	1.000000197924848954755817
0.690000	0.030000	1.000000197871917517744578
0.710000	0.030000	1.000000197821245162543846
0.730000	0.030000	1.000000197773025956138326
0.750000	0.030000	1.000000197727443973505501
0.770000	0.030000	1.000000197684672631481817
0.790000	0.030000	1.000000197644874022628869
0.810000	0.030000	1.000000197608199359322612
0.830000	0.030000	1.000000197574786975351913
0.850000	0.030000	1.000000197544762992052370
0.870000	0.030000	1.000000197518240652172494
0.890000	0.030000	1.000000197495319431695293
0.910000	0.030000	1.000000197476085705972082
0.930000	0.030000	1.000000197460611639499461
0.950000	0.030000	1.000000197448954963874712
0.970000	0.030000	1.000000197441159643929609
0.990000	0.030000	1.000000197437254545462793

-0.990000	0.050000	1.000000197431882176246631
-0.970000	0.050000	1.000000197435781945642930
-0.950000	0.050000	1.000000197443567051536206
-0.930000	0.050000	1.000000197455208184038611
-0.910000	0.050000	1.000000197470661822407578
-0.890000	0.050000	1.000000197489870013001223
-0.870000	0.050000	1.000000197512760591322944
-0.850000	0.050000	1.000000197539247848155242
-0.830000	0.050000	1.000000197569231863425898
-0.810000	0.050000	1.000000197602599838475612
-0.790000	0.050000	1.000000197639225874013391
-0.770000	0.050000	1.000000197678971414205762
-0.750000	0.050000	1.000000197721685912810585
-0.730000	0.050000	1.000000197767207499310871
-0.710000	0.050000	1.000000197815362312780962
-0.690000	0.050000	1.000000197865967166421797
-0.670000	0.050000	1.000000197918828437337879
-0.650000	0.050000	1.000000197973742954715703
-0.630000	0.050000	1.000000198030499776180591
-0.610000	0.050000	1.000000198088879965752085
-0.590000	0.050000	1.000000198148657482022372
-0.570000	0.050000	1.000000198209600510423911
-0.550000	0.050000	1.000000198271471241184827
-0.530000	0.050000	1.000000198334028311819566
-0.510000	0.050000	1.000000198397026363039686
-0.490000	0.050000	1.000000198460217815110695
-0.470000	0.050000	1.000000198523353089896659
-0.450000	0.050000	1.000000198586182165172431
-0.430000	0.050000	1.000000198648455906891286
-0.410000	0.050000	1.000000198709925625095707
-0.390000	0.050000	1.000000198770345960497252
-0.370000	0.050000	1.000000198829474662431949
-0.350000	0.050000	1.000000198887073699083317
-0.330000	0.050000	1.000000198942910589749999
-0.310000	0.050000	1.000000198996759737113393
-0.290000	0.050000	1.000000199048402427237647
-0.270000	0.050000	1.000000199097628605926502
-0.250000	0.050000	1.000000199144237988946315
-0.230000	0.050000	1.000000199188040062026062
-0.210000	0.050000	1.000000199228855191080356
-0.190000	0.050000	1.000000199266515954477086
-0.170000	0.050000	1.000000199300868031215828
-0.150000	0.050000	1.000000199331769978883244
-0.130000	0.050000	1.000000199359094121831504
-0.110000	0.050000	1.000000199382728105490514
-0.090000	0.050000	1.000000199402574452278714
-0.070000	0.050000	1.000000199418550783647675
-0.050000	0.050000	1.000000199430591374394339
-0.030000	0.050000	1.000000199438646042437995
-0.010000	0.050000	1.000000199442681925177112
0.010000	0.050000	1.000000199442681925177112
0.030000	0.050000	1.000000199438646042437995
0.050000	0.050000	1.000000199430591374394339
0.070000	0.050000	1.000000199418550783647675
0.090000	0.050000	1.000000199402574452278714
0.110000	0.050000	1.000000199382728105490514
0.130000	0.050000	1.000000199359094121831504
0.150000	0.050000	1.000000199331769978883244
0.170000	0.050000	1.000000199300868031215828
0.190000	0.050000	1.000000199266515954477086
0.210000	0.050000	1.000000199228855191080356
0.230000	0.050000	1.000000199188040062026062
0.250000	0.050000	1.000000199144237988946315
0.270000	0.050000	1.000000199097628605926502
0.290000	0.050000	1.000000199048402427237647
0.310000	0.050000	1.000000198996759737113393
0.330000	0.050000	1.000000198942910589749999
0.350000	0.050000	1.000000198887073699083317
0.370000	0.050000	1.000000198829474662431949
0.390000	0.050000	1.000000198770345960497252
0.410000	0.050000	1.000000198709925625095707
0.430000	0.050000	1.000000198648455906891286
0.450000	0.050000	1.000000198586182165172431
0.470000	0.050000	1.000000198523353089896659
0.490000	0.050000	1.000000198460217815110695
0.510000	0.050000	1.000000198397026363039686
0.530000	0.050000	1.000000198334028311819566
0.550000	0.050000	1.000000198271471241184827
0.570000	0.050000	1.000000198209600510423911
0.590000	0.050000	1.000000198148657482022372
0.610000	0.050000	1.000000198088879965752085
0.630000	0.050000	1.000000198030499776180591
0.650000	0.050000	1.000000197973742954715703
0.670000	0.050000	1.000000197918828437337879
0.690000	0.050000	1.000000197865967166421797
0.710000	0.050000	1.000000197815362312780962
0.730000	0.050000	1.000000197767207499310871
0.750000	0.050000	1.000000197721685912810585
0.770000	0.050000	1.000000197678971414205762
0.790000	0.050000	1.000000197639225874013391
0.810000	0.050000	1.000000197602599838475612
0.830000	0.050000	1.000000197569231863425898
0.850000	0.050000	1.000000197539247848155242
0.870000	0.050000	1.000000197512760591322944
0.890000	0.050000	1.000000197489870013001223
0.910000	0.050000	1.000000197470661822407578
0.930000	0.050000	1.000000197455208184038611
0.950000	0.050000	1.000000197443567051536206
0.970000	0.050000	1.000000197435781945642930
0.990000	0.050000	1.000000197431882176246631

-0.990000	0.070000	1.000000197423850600841888
-0.970000	0.070000	1.000000197427742820721619
-0.950000	0.070000	1.000000197435512383492551
-0.930000	0.070000	1.000000197447130423356043
-0.910000	0.070000	1.000000197462553197524926
-0.890000	0.070000	1.000000197481723196446524
-0.870000	0.070000	1.000000197504568477668840
-0.850000	0.070000	1.000000197531003109929770
-0.830000	0.070000	1.000000197560927395201702
-0.810000	0.070000	1.000000197594229200959148
-0.790000	0.070000	1.000000197630782405866512
-0.770000	0.070000	1.000000197670448898179529
-0.750000	0.070000	1.000000197713078575745271
-0.730000	0.070000	1.000000197758509346002143
-0.710000	0.070000	1.000000197806568458247511
-0.690000	0.070000	1.000000197857072503637710
-0.670000	0.070000	1.000000197909828081321848
-0.650000	0.070000	1.000000197964633352754049
-0.630000	0.070000	1.000000198021276709425820
-0.610000	0.070000	1.000000198079540325579728
-0.590000	0.070000	1.000000198139198381852566
-0.570000	0.070000	1.000000198200019507766001
-0.550000	0.070000	1.000000198261766559681973
-0.530000	0.070000	1.000000198324198175114930
-0.510000	0.070000	1.000000198387070104999452
-0.490000	0.070000	1.000000198450134547556445
-0.470000	0.070000	1.000000198513143034872996
-0.450000	0.070000	1.000000198575845988813171
-0.430000	0.070000	1.000000198637994497374848
-0.410000	0.070000	1.000000198699340536734326
-0.390000	0.070000	1.000000198759639191692372
-0.370000	0.070000	1.000000198818648655674224
-0.350000	0.070000	1.000000198876131562997216
-0.330000	0.070000	1.000000198931855877049202
-0.310000	0.070000	1.000000198985596222556183
-0.290000	0.070000	1.000000199037134551716122
-0.270000	0.070000	1.000000199086261476466575
-0.250000	0.070000	1.000000199132776490529295
-0.230000	0.070000	1.000000199176489967811676
-0.210000	0.070000	1.000000199217222496272939
-0.190000	0.070000	1.000000199254807320414784
-0.170000	0.070000	1.000000199289089897192184
-0.150000	0.070000	1.000000199319929450325617
-0.130000	0.070000	1.000000199347198304167250
-0.110000	0.070000	1.000000199370784548236202
-0.090000	0.070000	1.000000199390590704950910
-0.070000	0.070000	1.000000199406534617807552
-0.050000	0.070000	1.000000199418550783647675
-0.030000	0.070000	1.000000199426589242435170
-0.010000	0.070000	1.000000199430616909523906
0.010000	0.070000	1.000000199430616909523906
0.030000	0.070000	1.000000199426589242435170
0.050000	0.070000	1.000000199418550783647675
0.070000	0.070000	1.000000199406534617807552
0.090000	0.070000	1.000000199390590704950910
0.110000	0.070000	1.000000199370784548236202
0.130000	0.070000	1.000000199347198304167250
0.150000	0.070000	1.000000199319929450325617
0.170000	0.070000	1.000000199289089897192184
0.190000	0.070000	1.000000199254807320414784
0.210000	0.070000	1.000000199217222496272939
0.230000	0.070000	1.000000199176489967811676
0.250000	0.070000	1.000000199132776490529295
0.270000	0.070000	1.000000199086261476466575
0.290000	0.070000	1.000000199037134551716122
0.310000	0.070000	1.000000198985596222556183
0.330000	0.070000	1.000000198931855877049202
0.350000	0.070000	1.000000198876131562997216
0.370000	0.070000	1.000000198818648655674224
0.390000	0.070000	1.000000198759639191692372
0.410000	0.070000	1.000000198699340536734326
0.430000	0.070000	1.000000198637994497374848
0.450000	0.070000	1.000000198575845988813171
0.470000	0.070000	1.000000198513143034872996
0.490000	0.070000	1.000000198450134547556445
0.510000	0.070000	1.000000198387070104999452
0.530000	0.070000	1.000000198324198175114930
0.550000	0.070000	1.000000198261766559681973
0.570000	0.070000	1.000000198200019507766001
0.590000	0.070000	1.000000198139198381852566
0.610000	0.070000	1.000000198079540325579728
0.630000	0.070000	1.000000198021276709425820
0.650000	0.070000	1.000000197964633352754049
0.670000	0.070000	1.000000197909828081321848
0.690000	0.070000	1.000000197857072503637710
0.710000	0.070000	1.000000197806568458247511
0.730000	0.070000	1.000000197758509346002143
0.750000	0.070000	1.000000197713078575745271
0.770000	0.070000	1.000000197670448898179529
0.790000	0.070000	1.000000197630782405866512
0.810000	0.070000	1.000000197594229200959148
0.830000	0.070000	1.000000197560927395201702
0.850000	0.070000	1.000000197531003109929770
0.870000	0.070000	1.000000197504568477668840
0.890000	0.070000	1.000000197481723196446524
0.910000	0.070000	1.000000197462553197524926
0.930000	0.070000	1.000000197447130423356043
0.950000	0.070000	1.000000197435512383492551
0.970000	0.070000	1.000000197427742820721619
0.990000	0.070000	1.000000197423850600841888

-0.990000	0.090000	1.000000197413193125939301
-0.970000	0.090000	1.000000197417074909722601
-0.950000	0.090000	1.000000197424823822345274
-0.930000	0.090000	1.000000197436411220053287
-0.910000	0.090000	1.000000197451793360059469
-0.890000	0.090000	1.000000197470912732811144
-0.870000	0.090000	1.000000197493697617900921
-0.850000	0.090000	1.000000197520062306111299
-0.830000	0.090000	1.000000197549907765548483
-0.810000	0.090000	1.000000197583121419597774
-0.790000	0.090000	1.000000197619578035101995
-0.770000	0.090000	1.000000197659139722361488
-0.750000	0.090000	1.000000197701656601267928
-0.730000	0.090000	1.000000197746967245393535
-0.710000	0.090000	1.000000197794899126080281
-0.690000	0.090000	1.000000197845269278573710
-0.670000	0.090000	1.000000197897885190201350
-0.650000	0.090000	1.000000197952545022417326
-0.630000	0.090000	1.000000198009038276936167
-0.610000	0.090000	1.000000198067147350045047
-0.590000	0.090000	1.000000198126646866469969
-0.570000	0.090000	1.000000198187306121866413
-0.550000	0.090000	1.000000198248888860774741
-0.530000	0.090000	1.000000198311154386843214
-0.510000	0.090000	1.000000198373858673051018
-0.490000	0.090000	1.000000198436755027842082
-0.470000	0.090000	1.000000198499595427392705
-0.450000	0.090000	1.000000198562130737656162
-0.430000	0.090000	1.000000198624112934808750
-0.410000	0.090000	1.000000198685295105249793
-0.390000	0.090000	1.000000198745432333780059
-0.370000	0.090000	1.000000198804283702003204
-0.350000	0.090000	1.000000198861612288325773
-0.330000	0.090000	1.000000198917187166358644
-0.310000	0.090000	1.000000198970783404917029
-0.290000	0.090000	1.000000199022183400288100
-0.270000	0.090000	1.000000199071178430543227
-0.250000	0.090000	1.000000199117568433493375
-0.230000	0.090000	1.000000199161164449179751
-0.210000	0.090000	1.000000199201787509650785
-0.190000	0.090000	1.000000199239271303497389
-0.170000	0.090000	1.000000199273461731763746
-0.150000	0.090000	1.000000199304218240214936
-0.130000	0.090000	1.000000199331413819336944
-0.110000	0.090000	1.000000199354936780693492
-0.090000	0.090000	1.000000199374689424658413
-0.070000	0.090000	1.000000199390590704950910
-0.050000	0.090000	1.000000199402574452278714
-0.030000	0.090000	1.000000199410591372739532
-0.010000	0.090000	1.000000199414608159642626
0.010000	0.090000	1.000000199414608159642626
0.030000	0.090000	1.000000199410591372739532
0.050000	0.090000	1.000000199402574452278714
0.070000	0.090000	1.000000199390590704950910
0.090000	0.090000	1.000000199374689424658413
0.110000	0.090000	1.000000199354936780693492
0.130000	0.090000	1.000000199331413819336944
0.150000	0.090000	1.000000199304218240214936
0.170000	0.090000	1.000000199273461731763746
0.190000	0.090000	1.000000199239271303497389
0.210000	0.090000	1.000000199201787509650785
0.230000	0.090000	1.000000199161164449179751
0.250000	0.090000	1.000000199117568433493375
0.270000	0.090000	1.000000199071178430543227
0.290000	0.090000	1.000000199022183400288100
0.310000	0.090000	1.000000198970783404917029
0.330000	0.090000	1.000000198917187166358644
0.350000	0.090000	1.000000198861612288325773
0.370000	0.090000	1.000000198804283702003204
0.390000	0.090000	1.000000198745432333780059
0.410000	0.090000	1.000000198685295105249793
0.430000	0.090000	1.000000198624112934808750
0.450000	0.090000	1.000000198562130737656162
0.470000	0.090000	1.000000198499595427392705
0.490000	0.090000	1.000000198436755027842082
0.510000	0.090000	1.000000198373858673051018
0.530000	0.090000	1.000000198311154386843214
0.550000	0.090000	1.000000198248888860774741
0.570000	0.090000	1.000000198187306121866413
0.590000	0.090000	1.000000198126646866469969
0.610000	0.090000	1.000000198067147350045047
0.630000	0.090000	1.000000198009038276936167
0.650000	0.090000	1.000000197952545022417326
0.670000	0.090000	1.000000197897885190201350
0.690000	0.090000	1.000000197845269278573710
0.710000	0.090000	1.000000197794899126080281
0.730000	0.090000	1.000000197746967245393535
0.750000	0.090000	1.000000197701656601267928
0.770000	0.090000	1.000000197659139722361488
0.790000	0.090000	1.000000197619578035101995
0.810000	0.090000	1.000000197583121419597774
0.830000	0.090000	1.000000197549907765548483
0.850000	0.090000	1.000000197520062306111299
0.870000	0.090000	1.000000197493697617900921
0.890000	0.090000	1.000000197470912732811144
0.910000	0.090000	1.000000197451793360059469
0.930000	0.090000	1.000000197436411220053287
0.950000	0.090000	1.000000197424823822345274
0.970000	0.090000	1.000000197417074909722601
0.990000	0.090000	1.000000197413193125939301

-0.990000	0.110000	1.000000197399952606147622
-0.970000	0.110000	1.000000197403821511343835
-0.950000	0.110000	1.000000197411544888836943
-0.930000	0.110000	1.000000197423094094872908
-0.910000	0.110000	1.000000197438425830753772
-0.890000	0.110000	1.000000197457482364882253
-0.870000	0.110000	1.000000197480192198895566
-0.850000	0.110000	1.000000197506470289710023
-0.830000	0.110000	1.000000197536217605431830
-0.810000	0.110000	1.000000197569322013535498
-0.790000	0.110000	1.000000197605658502908454
-0.770000	0.110000	1.000000197645090072029461
-0.750000	0.110000	1.000000197687466840790194
-0.730000	0.110000	1.000000197732628048896686
-0.710000	0.110000	1.000000197780402055869331
-0.690000	0.110000	1.000000197830606118998276
-0.670000	0.110000	1.000000197883048613789470
-0.650000	0.110000	1.000000197937527923741641
-0.630000	0.110000	1.000000197993834438747740
-0.610000	0.110000	1.000000198051751443273361
-0.590000	0.110000	1.000000198111054228178318
-0.570000	0.110000	1.000000198171512533207306
-0.550000	0.110000	1.000000198232891213123708
-0.530000	0.110000	1.000000198294950459754205
-0.510000	0.110000	1.000000198357446690167194
-0.490000	0.110000	1.000000198420134100985024
-0.470000	0.110000	1.000000198482765556562413
-0.450000	0.110000	1.000000198545093033075659
-0.430000	0.110000	1.000000198606868950790272
-0.410000	0.110000	1.000000198667847062239389
-0.390000	0.110000	1.000000198727784006536012
-0.370000	0.110000	1.000000198786438865283799
-0.350000	0.110000	1.000000198843576271201528
-0.330000	0.110000	1.000000198898965519944682
-0.310000	0.110000	1.000000198952382568506891
-0.290000	0.110000	1.000000199003610701353750
-0.270000	0.110000	1.000000199052441862690443
-0.250000	0.110000	1.000000199098676656461748
-0.230000	0.110000	1.000000199142126788842688
-0.210000	0.110000	1.000000199182613958015509
-0.190000	0.110000	1.000000199219972074615725
-0.170000	0.110000	1.000000199254048149910545
-0.150000	0.110000	1.000000199284701407620446
-0.130000	0.110000	1.000000199311806170499040
-0.110000	0.110000	1.000000199335250083976234
-0.090000	0.110000	1.000000199354936780693492
-0.070000	0.110000	1.000000199370784548236202
-0.050000	0.110000	1.000000199382728105490514
-0.030000	0.110000	1.000000199390718158554137
-0.010000	0.110000	1.000000199394721622780935
0.010000	0.110000	1.000000199394721622780935
0.030000	0.110000	1.000000199390718158554137
0.050000	0.110000	1.000000199382728105490514
0.070000	0.110000	1.000000199370784548236202
0.090000	0.110000	1.000000199354936780693492
0.110000	0.110000	1.000000199335250083976234
0.130000	0.110000	1.000000199311806170499040
0.150000	0.110000	1.000000199284701407620446
0.170000	0.110000	1.000000199254048149910545
0.190000	0.110000	1.000000199219972074615725
0.210000	0.110000	1.000000199182613958015509
0.230000	0.110000	1.000000199142126788842688
0.250000	0.110000	1.000000199098676656461748
0.270000	0.110000	1.000000199052441862690443
0.290000	0.110000	1.000000199003610701353750
0.310000	0.110000	1.000000198952382568506891
0.330000	0.110000	1.000000198898965519944682
0.350000	0.110000	1.000000198843576271201528
0.370000	0.110000	1.000000198786438865283799
0.390000	0.110000	1.000000198727784006536012
0.410000	0.110000	1.000000198667847062239389
0.430000	0.110000	1.000000198606868950790272
0.450000	0.110000	1.000000198545093033075659
0.470000	0.110000	1.000000198482765556562413
0.490000	0.110000	1.000000198420134100985024
0.510000	0.110000	1.000000198357446690167194
0.530000	0.110000	1.000000198294950459754205
0.550000	0.110000	1.000000198232891213123708
0.570000	0.110000	1.000000198171512533207306
0.590000	0.110000	1.000000198111054228178318
0.610000	0.110000	1.000000198051751443273361
0.630000	0.110000	1.000000197993834438747740
0.650000	0.110000	1.000000197937527923741641
0.670000	0.110000	1.000000197883048613789470
0.690000	0.110000	1.000000197830606118998276
0.710000	0.110000	1.000000197780402055869331
0.730000	0.110000	1.000000197732628048896686
0.750000	0.110000	1.000000197687466840790194
0.770000	0.110000	1.000000197645090072029461
0.790000	0.110000	1.000000197605658502908454
0.810000	0.110000	1.000000197569322013535498
0.830000	0.110000	1.000000197536217605431830
0.850000	0.110000	1.000000197506470289710023
0.870000	0.110000	1.000000197480192198895566
0.890000	0.110000	1.000000197457482364882253
0.910000	0.110000	1.000000197438425830753772
0.930000	0.110000	1.000000197423094094872908
0.950000	0.110000	1.000000197411544888836943
0.970000	0.110000	1.000000197403821511343835
0.990000	0.110000	1.000000197399952606147622

-0.990000	0.130000	1.000000197384182776261241
-0.970000	0.130000	1.000000197388036360379715
-0.950000	0.130000	1.000000197395729539806553
-0.930000	0.130000	1.000000197407233226698509
-0.910000	0.130000	1.000000197422504788491437
-0.890000	0.130000	1.000000197441486493588059
-0.870000	0.130000	1.000000197464107287714796
-0.850000	0.130000	1.000000197490282127787964
-0.830000	0.130000	1.000000197519912426002975
-0.810000	0.130000	1.000000197552886715968157
-0.790000	0.130000	1.000000197589080430660147
-0.770000	0.130000	1.000000197628357012646916
-0.750000	0.130000	1.000000197670567025909349
-0.730000	0.130000	1.000000197715550598331902
-0.710000	0.130000	1.000000197763136533524175
-0.690000	0.130000	1.000000197813142976954737
-0.670000	0.130000	1.000000197865378526174140
-0.650000	0.130000	1.000000197919643118993349
-0.630000	0.130000	1.000000197975727589394523
-0.610000	0.130000	1.000000198033415665932466
-0.590000	0.130000	1.000000198092484193779228
-0.570000	0.130000	1.000000198152703578813316
-0.550000	0.130000	1.000000198213839341931930
-0.530000	0.130000	1.000000198275652785184775
-0.510000	0.130000	1.000000198337901213818668
-0.490000	0.130000	1.000000198400340156723587
-0.470000	0.130000	1.000000198462722922343460
-0.450000	0.130000	1.000000198524802819122215
-0.430000	0.130000	1.000000198586332933459175
-0.410000	0.130000	1.000000198647068572199714
-0.390000	0.130000	1.000000198706766818546043
-0.370000	0.130000	1.000000198765188086369449
-0.350000	0.130000	1.000000198822097452477919
-0.330000	0.130000	1.000000198877265766839173
-0.310000	0.130000	1.000000198930469430536050
-0.290000	0.130000	1.000000198981493060301773
-0.270000	0.130000	1.000000199030129044430737
-0.250000	0.130000	1.000000199076179319135349
-0.230000	0.130000	1.000000199119455368546028
-0.210000	0.130000	1.000000199159780667201858
-0.190000	0.130000	1.000000199196989347782960
-0.170000	0.130000	1.000000199230929087690356
-0.150000	0.130000	1.000000199261459776778338
-0.130000	0.130000	1.000000199288455959845123
-0.110000	0.130000	1.000000199311806170499040
-0.090000	0.130000	1.000000199331413819336944
-0.070000	0.130000	1.000000199347198304167250
-0.050000	0.130000	1.000000199359094121831504
-0.030000	0.130000	1.000000199367052200472017
-0.010000	0.130000	1.000000199371039677487261
0.010000	0.130000	1.000000199371039677487261
0.030000	0.130000	1.000000199367052200472017
0.050000	0.130000	1.000000199359094121831504
0.070000	0.130000	1.000000199347198304167250
0.090000	0.130000	1.000000199331413819336944
0.110000	0.130000	1.000000199311806170499040
0.130000	0.130000	1.000000199288455959845123
0.150000	0.130000	1.000000199261459776778338
0.170000	0.130000	1.000000199230929087690356
0.190000	0.130000	1.000000199196989347782960
0.210000	0.130000	1.000000199159780667201858
0.230000	0.130000	1.000000199119455368546028
0.250000	0.130000	1.000000199076179319135349
0.270000	0.130000	1.000000199030129044430737
0.290000	0.130000	1.000000198981493060301773
0.310000	0.130000	1.000000198930469430536050
0.330000	0.130000	1.000000198877265766839173
0.350000	0.130000	1.000000198822097452477919
0.370000	0.130000	1.000000198765188086369449
0.390000	0.130000	1.000000198706766818546043
0.410000	0.130000	1.000000198647068572199714
0.430000	0.130000	1.000000198586332933459175
0.450000	0.130000	1.000000198524802819122215
0.470000	0.130000	1.000000198462722922343460
0.490000	0.130000	1.000000198400340156723587
0.510000	0.130000	1.000000198337901213818668
0.530000	0.130000	1.000000198275652785184775
0.550000	0.130000	1.000000198213839341931930
0.570000	0.130000	1.000000198152703578813316
0.590000	0.130000	1.000000198092484193779228
0.610000	0.130000	1.000000198033415665932466
0.630000	0.130000	1.000000197975727589394523
0.650000	0.130000	1.000000197919643118993349
0.670000	0.130000	1.000000197865378526174140
0.690000	0.130000	1.000000197813142976954737
0.710000	0.130000	1.000000197763136533524175
0.730000	0.130000	1.000000197715550598331902
0.750000	0.130000	1.000000197670567025909349
0.770000	0.130000	1.000000197628357012646916
0.790000	0.130000	1.000000197589080430660147
0.810000	0.130000	1.000000197552886715968157
0.830000	0.130000	1.000000197519912426002975
0.850000	0.130000	1.000000197490282127787964
0.870000	0.130000	1.000000197464107287714796
0.890000	0.130000	1.000000197441486493588059
0.910000	0.130000	1.000000197422504788491437
0.930000	0.130000	1.000000197407233226698509
0.950000	0.130000	1.000000197395729539806553
0.970000	0.130000	1.000000197388036360379715
0.990000	0.130000	1.000000197384182776261241

-0.990000	0.150000	1.000000197365946252858748
-0.970000	0.150000	1.000000197369782517498038
-0.950000	0.150000	1.000000197377441502055717
-0.930000	0.150000	1.000000197388893230510121
-0.910000	0.150000	1.000000197404095292341708
-0.890000	0.150000	1.000000197422990400042409
-0.870000	0.150000	1.000000197445507943427856
-0.850000	0.150000	1.000000197471563545548179
-0.830000	0.150000	1.000000197501058840643395
-0.810000	0.150000	1.000000197533882806411043
-0.790000	0.150000	1.000000197569911541961574
-0.770000	0.150000	1.000000197609008711907563
-0.750000	0.150000	1.000000197651026212497527
-0.730000	0.150000	1.000000197695804393660524
-0.710000	0.150000	1.000000197743172725139971
-0.690000	0.150000	1.000000197792950684672064
-0.670000	0.150000	1.000000197844947535941174
-0.650000	0.150000	1.000000197898963882892076
-0.630000	0.150000	1.000000197954791669729957
-0.610000	0.150000	1.000000198012215291143434
-0.590000	0.150000	1.000000198071013146616792
-0.570000	0.150000	1.000000198130956086117749
-0.550000	0.150000	1.000000198191811406900342
-0.530000	0.150000	1.000000198253340633058883
-0.510000	0.150000	1.000000198315302846197028
-0.490000	0.150000	1.000000198377454241338569
-0.470000	0.150000	1.000000198439549903284274
-0.450000	0.150000	1.000000198501343584567280
-0.430000	0.150000	1.000000198562589703854542
-0.410000	0.150000	1.000000198623044900259060
-0.390000	0.150000	1.000000198682467145161468
-0.370000	0.150000	1.000000198740618406745284
-0.350000	0.150000	1.000000198797264649996919
-0.330000	0.150000	1.000000198852177391017904
-0.310000	0.150000	1.000000198905134585203314
-0.290000	0.150000	1.000000198955921737464791
-0.270000	0.150000	1.000000199004332124275152
-0.250000	0.150000	1.000000199050168792069826
-0.230000	0.150000	1.000000199093244113157652
-0.210000	0.150000	1.000000199133382006166926
-0.190000	0.150000	1.000000199170418158090001
-0.170000	0.150000	1.000000199204200024283296
-0.150000	0.150000	1.000000199234589048913335
-0.130000	0.150000	1.000000199261459776778338
-0.110000	0.150000	1.000000199284701407620446
-0.090000	0.150000	1.000000199304218240214936
-0.070000	0.150000	1.000000199319929450325617
-0.050000	0.150000	1.000000199331769978883244
-0.030000	0.150000	1.000000199339690976074735
-0.010000	0.150000	1.000000199343659801343165
0.010000	0.150000	1.000000199343659801343165
0.030000	0.150000	1.000000199339690976074735
0.050000	0.150000	1.000000199331769978883244
0.070000	0.150000	1.000000199319929450325617
0.090000	0.150000	1.000000199304218240214936
0.110000	0.150000	1.000000199284701407620446
0.130000	0.150000	1.000000199261459776778338
0.150000	0.150000	1.000000199234589048913335
0.170000	0.150000	1.000000199204200024283296
0.190000	0.150000	1.000000199170418158090001
0.210000	0.150000	1.000000199133382006166926
0.230000	0.150000	1.000000199093244113157652
0.250000	0.150000	1.000000199050168792069826
0.270000	0.150000	1.000000199004332124275152
0.290000	0.150000	1.000000198955921737464791
0.310000	0.150000	1.000000198905134585203314
0.330000	0.150000	1.000000198852177391017904
0.350000	0.150000	1.000000198797264649996919
0.370000	0.150000	1.000000198740618406745284
0.390000	0.150000	1.000000198682467145161468
0.410000	0.150000	1.000000198623044900259060
0.430000	0.150000	1.000000198562589703854542
0.450000	0.150000	1.000000198501343584567280
0.470000	0.150000	1.000000198439549903284274
0.490000	0.150000	1.000000198377454241338569
0.510000	0.150000	1.000000198315302846197028
0.530000	0.150000	1.000000198253340633058883
0.550000	0.150000	1.000000198191811406900342
0.570000	0.150000	1.000000198130956086117749
0.590000	0.150000	1.000000198071013146616792
0.610000	0.150000	1.000000198012215291143434
0.630000	0.150000	1.000000197954791669729957
0.650000	0.150000	1.000000197898963882892076
0.670000	0.150000	1.000000197844947535941174
0.690000	0.150000	1.000000197792950684672064
0.710000	0.150000	1.000000197743172725139971
0.730000	0.150000	1.000000197695804393660524
0.750000	0.150000	1.000000197651026212497527
0.770000	0.150000	1.000000197609008711907563
0.790000	0.150000	1.000000197569911541961574
0.810000	0.150000	1.000000197533882806411043
0.830000	0.150000	1.000000197501058840643395
0.850000	0.150000	1.000000197471563545548179
0.870000	0.150000	1.000000197445507943427856
0.890000	0.150000	1.000000197422990400042409
0.910000	0.150000	1.000000197404095292341708
0.930000	0.150000	1.000000197388893230510121
0.950000	0.150000	1.000000197377441502055717
0.970000	0.150000	1.000000197369782517498038
0.990000	0.150000	1.000000197365946252858748

-0.990000	0.170000	1.000000197345316754748978
-0.970000	0.170000	1.000000197349133923552245
-0.950000	0.170000	1.000000197356755382571691
-0.930000	0.170000	1.000000197368148269205790
-0.910000	0.170000	1.000000197383271505202629
-0.890000	0.170000	1.000000197402069135321767
-0.870000	0.170000	1.000000197424470105289629
-0.850000	0.170000	1.000000197450390704290157
-0.830000	0.170000	1.000000197479733232697185
-0.810000	0.170000	1.000000197512387334342066
-0.790000	0.170000	1.000000197548229330379854
-0.770000	0.170000	1.000000197587123995646152
-0.750000	0.170000	1.000000197628923670478684
-0.730000	0.170000	1.000000197673469815029534
-0.710000	0.170000	1.000000197720592565175934
-0.690000	0.170000	1.000000197770112064787895
-0.670000	0.170000	1.000000197821838909817416
-0.650000	0.170000	1.000000197875574370343088
-0.630000	0.170000	1.000000197931111944882332
-0.610000	0.170000	1.000000197988236916302185
-0.590000	0.170000	1.000000198046728572265351
-0.570000	0.170000	1.000000198106359317051783
-0.550000	0.170000	1.000000198166897114049334
-0.530000	0.170000	1.000000198228105485753758
-0.510000	0.170000	1.000000198289743957857922
-0.490000	0.170000	1.000000198351570723787063
-0.470000	0.170000	1.000000198413341312431157
-0.450000	0.170000	1.000000198474811474724788
-0.430000	0.170000	1.000000198535736739557933
-0.410000	0.170000	1.000000198595874856266619
-0.390000	0.170000	1.000000198654985350543711
-0.370000	0.170000	1.000000198712831078751151
-0.350000	0.170000	1.000000198769179560187581
-0.330000	0.170000	1.000000198823803643222163
-0.310000	0.170000	1.000000198876482393472998
-0.290000	0.170000	1.000000198927001981985541
-0.270000	0.170000	1.000000198975157461589447
-0.250000	0.170000	1.000000199020752544853963
-0.230000	0.170000	1.000000199063600714310951
-0.210000	0.170000	1.000000199103526998811731
-0.190000	0.170000	1.000000199140367751482472
-0.170000	0.170000	1.000000199173971537902617
-0.150000	0.170000	1.000000199204200024283296
-0.130000	0.170000	1.000000199230929087690356
-0.110000	0.170000	1.000000199254048149910545
-0.090000	0.170000	1.000000199273461731763746
-0.070000	0.170000	1.000000199289089897192184
-0.050000	0.170000	1.000000199300868031215828
-0.030000	0.170000	1.000000199308747506066197
-0.010000	0.170000	1.000000199312695237097159
0.010000	0.170000	1.000000199312695237097159
0.030000	0.170000	1.000000199308747506066197
0.050000	0.170000	1.000000199300868031215828
0.070000	0.170000	1.000000199289089897192184
0.090000	0.170000	1.000000199273461731763746
0.110000	0.170000	1.000000199254048149910545
0.130000	0.170000	1.000000199230929087690356
0.150000	0.170000	1.000000199204200024283296
0.170000	0.170000	1.000000199173971537902617
0.190000	0.170000	1.000000199140367751482472
0.210000	0.170000	1.000000199103526998811731
0.230000	0.170000	1.000000199063600714310951
0.250000	0.170000	1.000000199020752544853963
0.270000	0.170000	1.000000198975157461589447
0.290000	0.170000	1.000000198927001981985541
0.310000	0.170000	1.000000198876482393472998
0.330000	0.170000	1.000000198823803643222163
0.350000	0.170000	1.000000198769179560187581
0.370000	0.170000	1.000000198712831078751151
0.390000	0.170000	1.000000198654985350543711
0.410000	0.170000	1.000000198595874856266619
0.430000	0.170000	1.000000198535736739557933
0.450000	0.170000	1.000000198474811474724788
0.470000	0.170000	1.000000198413341312431157
0.490000	0.170000	1.000000198351570723787063
0.510000	0.170000	1.000000198289743957857922
0.530000	0.170000	1.000000198228105485753758
0.550000	0.170000	1.000000198166897114049334
0.570000	0.170000	1.000000198106359317051783
0.590000	0.170000	1.000000198046728572265351
0.610000	0.170000	1.000000197988236916302185
0.630000	0.170000	1.000000197931111944882332
0.650000	0.170000	1.000000197875574370343088
0.670000	0.170000	1.000000197821838909817416
0.690000	0.170000	1.000000197770112064787895
0.710000	0.170000	1.000000197720592565175934
0.730000	0.170000	1.000000197673469815029534
0.750000	0.170000	1.000000197628923670478684
0.770000	0.170000	1.000000197587123995646152
0.790000	0.170000	1.000000197548229330379854
0.810000	0.170000	1.000000197512387334342066
0.830000	0.170000	1.000000197479733232697185
0.850000	0.170000	1.000000197450390704290157
0.870000	0.170000	1.000000197424470105289629
0.890000	0.170000	1.000000197402069135321767
0.910000	0.170000	1.000000197383271505202629
0.930000	0.170000	1.000000197368148269205790
0.950000	0.170000	1.000000197356755382571691
0.970000	0.170000	1.000000197349133923552245
0.990000	0.170000	1.000000197345316754748978

-0.990000	0.190000	1.000000197322387096576790
-0.970000	0.190000	1.000000197326180728651934
-0.950000	0.190000	1.000000197333756224438162
-0.930000	0.190000	1.000000197345082719735387
-0.910000	0.190000	1.000000197360118470157886
-0.890000	0.190000	1.000000197378807298420611
-0.870000	0.190000	1.000000197401078816383801
-0.850000	0.190000	1.000000197426849535276006
-0.830000	0.190000	1.000000197456022421604871
-0.810000	0.190000	1.000000197488487563290960
-0.790000	0.190000	1.000000197524122391712353
-0.770000	0.190000	1.000000197562791903749257
-0.750000	0.190000	1.000000197604349549962421
-0.730000	0.190000	1.000000197648637678682348
-0.710000	0.190000	1.000000197695487313964691
-0.690000	0.190000	1.000000197744719931947088
-0.670000	0.190000	1.000000197796146794715355
-0.650000	0.190000	1.000000197849570504615713
-0.630000	0.190000	1.000000197904785448344001
-0.610000	0.190000	1.000000197961578685124096
-0.590000	0.190000	1.000000198019729946707912
-0.570000	0.190000	1.000000198079013635776846
-0.550000	0.190000	1.000000198139198825941776
-0.530000	0.190000	1.000000198200050371966086
-0.510000	0.190000	1.000000198261329353854876
-0.490000	0.190000	1.000000198322795075256408
-0.470000	0.190000	1.000000198384204841417500
-0.450000	0.190000	1.000000198445315513495757
-0.430000	0.190000	1.000000198505884396737997
-0.410000	0.190000	1.000000198565670128658667
-0.390000	0.190000	1.000000198624434011307471
-0.370000	0.190000	1.000000198681940455358585
-0.350000	0.190000	1.000000198737958090333677
-0.330000	0.190000	1.000000198792261318914143
-0.310000	0.190000	1.000000198844630316941107
-0.290000	0.190000	1.000000198894852809772260
-0.270000	0.190000	1.000000198942724960460282
-0.250000	0.190000	1.000000198988051591797444
-0.230000	0.190000	1.000000199030647518583237
-0.210000	0.190000	1.000000199070338657847401
-0.190000	0.190000	1.000000199106962028849921
-0.170000	0.190000	1.000000199140367751482472
-0.150000	0.190000	1.000000199170418158090001
-0.130000	0.190000	1.000000199196989347782960
-0.110000	0.190000	1.000000199219972074615725
-0.090000	0.190000	1.000000199239271303497389
-0.070000	0.190000	1.000000199254807320414784
-0.050000	0.190000	1.000000199266515954477086
-0.030000	0.190000	1.000000199274348799960421
-0.010000	0.190000	1.000000199278273438352471
0.010000	0.190000	1.000000199278273438352471
0.030000	0.190000	1.000000199274348799960421
0.050000	0.190000	1.000000199266515954477086
0.070000	0.190000	1.000000199254807320414784
0.090000	0.190000	1.000000199239271303497389
0.110000	0.190000	1.000000199219972074615725
0.130000	0.190000	1.000000199196989347782960
0.150000	0.190000	1.000000199170418158090001
0.170000	0.190000	1.000000199140367751482472
0.190000	0.190000	1.000000199106962028849921
0.210000	0.190000	1.000000199070338657847401
0.230000	0.190000	1.000000199030647518583237
0.250000	0.190000	1.000000198988051591797444
0.270000	0.190000	1.000000198942724960460282
0.290000	0.190000	1.000000198894852809772260
0.310000	0.190000	1.000000198844630316941107
0.330000	0.190000	1.000000198792261318914143
0.350000	0.190000	1.000000198737958090333677
0.370000	0.190000	1.000000198681940455358585
0.390000	0.190000	1.000000198624434011307471
0.410000	0.190000	1.000000198565670128658667
0.430000	0.190000	1.000000198505884396737997
0.450000	0.190000	1.000000198445315513495757
0.470000	0.190000	1.000000198384204841417500
0.490000	0.190000	1.000000198322795075256408
0.510000	0.190000	1.000000198261329353854876
0.530000	0.190000	1.000000198200050371966086
0.550000	0.190000	1.000000198139198825941776
0.570000	0.190000	1.000000198079013635776846
0.590000	0.190000	1.000000198019729946707912
0.610000	0.190000	1.000000197961578685124096
0.630000	0.190000	1.000000197904785448344001
0.650000	0.190000	1.000000197849570504615713
0.670000	0.190000	1.000000197796146794715355
0.690000	0.190000	1.000000197744719931947088
0.710000	0.190000	1.000000197695487313964691
0.730000	0.190000	1.000000197648637678682348
0.750000	0.190000	1.000000197604349549962421
0.770000	0.190000	1.000000197562791903749257
0.790000	0.190000	1.000000197524122391712353
0.810000	0.190000	1.000000197488487563290960
0.830000	0.190000	1.000000197456022421604871
0.850000	0.190000	1.000000197426849535276006
0.870000	0.190000	1.000000197401078816383801
0.890000	0.190000	1.000000197378807298420611
0.910000	0.190000	1.000000197360118470157886
0.930000	0.190000	1.000000197345082719735387
0.950000	0.190000	1.000000197333756224438162
0.970000	0.190000	1.000000197326180728651934
0.990000	0.190000	1.000000197322387096576790

-0.990000	0.210000	1.000000197297236104176932
-0.970000	0.210000	1.000000197301005977479349
-0.950000	0.210000	1.000000197308535065943147
-0.930000	0.210000	1.000000197319789618788377
-0.910000	0.210000	1.000000197334729445941548
-0.890000	0.210000	1.000000197353299258296033
-0.870000	0.210000	1.000000197375428889756677
-0.850000	0.210000	1.000000197401035517685841
-0.830000	0.210000	1.000000197430022552680384
-0.810000	0.210000	1.000000197462280748794683
-0.790000	0.210000	1.000000197497688203540633
-0.770000	0.210000	1.000000197536111024021466
-0.750000	0.210000	1.000000197577403771020954
-0.730000	0.210000	1.000000197621409014914207
-0.710000	0.210000	1.000000197667959556113715
-0.690000	0.210000	1.000000197716877536890934
-0.670000	0.210000	1.000000197767975551599307
-0.650000	0.210000	1.000000197821057756897289
-0.630000	0.210000	1.000000197875919205614537
-0.610000	0.210000	1.000000197932348733331764
-0.590000	0.210000	1.000000197990127182023912
-0.570000	0.210000	1.000000198049030730729214
-0.550000	0.210000	1.000000198108829785326179
-0.530000	0.210000	1.000000198169290088756611
-0.510000	0.210000	1.000000198230175163516265
-0.490000	0.210000	1.000000198291245423476425
-0.470000	0.210000	1.000000198352259506151540
-0.450000	0.210000	1.000000198412976271100661
-0.430000	0.210000	1.000000198473154577882838
-0.410000	0.210000	1.000000198532554174235543
-0.390000	0.210000	1.000000198590938360609925
-0.370000	0.210000	1.000000198648073101992395
-0.350000	0.210000	1.000000198703728138127644
-0.330000	0.210000	1.000000198757679648053909
-0.310000	0.210000	1.000000198809709361924547
-0.290000	0.210000	1.000000198859606337364880
-0.270000	0.210000	1.000000198907167847650612
-0.250000	0.210000	1.000000198952200269886248
-0.230000	0.210000	1.000000198994519751138910
-0.210000	0.210000	1.000000199033953096616756
-0.190000	0.210000	1.000000199070338657847401
-0.170000	0.210000	1.000000199103526998811731
-0.150000	0.210000	1.000000199133382006166926
-0.130000	0.210000	1.000000199159780667201858
-0.110000	0.210000	1.000000199182613958015509
-0.090000	0.210000	1.000000199201787509650785
-0.070000	0.210000	1.000000199217222496272939
-0.050000	0.210000	1.000000199228855191080356
-0.030000	0.210000	1.000000199236636966304559
-0.010000	0.210000	1.000000199240536069567042
0.010000	0.210000	1.000000199240536069567042
0.030000	0.210000	1.000000199236636966304559
0.050000	0.210000	1.000000199228855191080356
0.070000	0.210000	1.000000199217222496272939
0.090000	0.210000	1.000000199201787509650785
0.110000	0.210000	1.000000199182613958015509
0.130000	0.210000	1.000000199159780667201858
0.150000	0.210000	1.000000199133382006166926
0.170000	0.210000	1.000000199103526998811731
0.190000	0.210000	1.000000199070338657847401
0.210000	0.210000	1.000000199033953096616756
0.230000	0.210000	1.000000198994519751138910
0.250000	0.210000	1.000000198952200269886248
0.270000	0.210000	1.000000198907167847650612
0.290000	0.210000	1.000000198859606337364880
0.310000	0.210000	1.000000198809709361924547
0.330000	0.210000	1.000000198757679648053909
0.350000	0.210000	1.000000198703728138127644
0.370000	0.210000	1.000000198648073101992395
0.390000	0.210000	1.000000198590938360609925
0.410000	0.210000	1.000000198532554174235543
0.430000	0.210000	1.000000198473154577882838
0.450000	0.210000	1.000000198412976271100661
0.470000	0.210000	1.000000198352259506151540
0.490000	0.210000	1.000000198291245423476425
0.510000	0.210000	1.000000198230175163516265
0.530000	0.210000	1.000000198169290088756611
0.550000	0.210000	1.000000198108829785326179
0.570000	0.210000	1.000000198049030730729214
0.590000	0.210000	1.000000197990127182023912
0.610000	0.210000	1.000000197932348733331764
0.630000	0.210000	1.000000197875919205614537
0.650000	0.210000	1.000000197821057756897289
0.670000	0.210000	1.000000197767975551599307
0.690000	0.210000	1.000000197716877536890934
0.710000	0.210000	1.000000197667959556113715
0.730000	0.210000	1.000000197621409014914207
0.750000	0.210000	1.000000197577403771020954
0.770000	0.210000	1.000000197536111024021466
0.790000	0.210000	1.000000197497688203540633
0.810000	0.210000	1.000000197462280748794683
0.830000	0.210000	1.000000197430022552680384
0.850000	0.210000	1.000000197401035517685841
0.870000	0.210000	1.000000197375428889756677
0.890000	0.210000	1.000000197353299258296033
0.910000	0.210000	1.000000197334729445941548
0.930000	0.210000	1.000000197319789618788377
0.950000	0.210000	1.000000197308535065943147
0.970000	0.210000	1.000000197301005977479349
0.990000	0.210000	1.000000197297236104176932

-0.990000	0.230000	1.000000197269974133718051
-0.970000	0.230000	1.000000197273717361667877
-0.950000	0.230000	1.000000197281194047604913
-0.930000	0.230000	1.000000197292370884838419
-0.910000	0.230000	1.000000197307207239205695
-0.890000	0.230000	1.000000197325648265689324
-0.870000	0.230000	1.000000197347624242283359
-0.850000	0.230000	1.000000197373053012483979
-0.830000	0.230000	1.000000197401838653021855
-0.810000	0.230000	1.000000197433872584085179
-0.790000	0.230000	1.000000197469034235453478
-0.770000	0.230000	1.000000197507189936274585
-0.750000	0.230000	1.000000197548195357555301
-0.730000	0.230000	1.000000197591894623982967
-0.710000	0.230000	1.000000197638120980059284
-0.690000	0.230000	1.000000197686698344412548
-0.670000	0.230000	1.000000197737440199574621
-0.650000	0.230000	1.000000197790152256516194
-0.630000	0.230000	1.000000197844630900334550
-0.610000	0.230000	1.000000197900666520922641
-0.590000	0.230000	1.000000197958041292523035
-0.570000	0.230000	1.000000198016532948486201
-0.550000	0.230000	1.000000198075913449002883
-0.530000	0.230000	1.000000198135950313371723
-0.510000	0.230000	1.000000198196408618400710
-0.490000	0.230000	1.000000198257050332273366
-0.470000	0.230000	1.000000198317636312950185
-0.450000	0.230000	1.000000198377926308168639
-0.430000	0.230000	1.000000198437681175889225
-0.410000	0.230000	1.000000198496663106340065
-0.390000	0.230000	1.000000198554635844061522
-0.370000	0.230000	1.000000198611367574486053
-0.350000	0.230000	1.000000198666630257804400
-0.330000	0.230000	1.000000198720200739188613
-0.310000	0.230000	1.000000198771862747193495
-0.290000	0.230000	1.000000198821407115801208
-0.270000	0.230000	1.000000198868632228510478
-0.250000	0.230000	1.000000198913346016738046
-0.230000	0.230000	1.000000198955365737774059
-0.210000	0.230000	1.000000198994519751138910
-0.190000	0.230000	1.000000199030647518583237
-0.170000	0.230000	1.000000199063600714310951
-0.150000	0.230000	1.000000199093244113157652
-0.130000	0.230000	1.000000199119455368546028
-0.110000	0.230000	1.000000199142126788842688
-0.090000	0.230000	1.000000199161164449179751
-0.070000	0.230000	1.000000199176489967811676
-0.050000	0.230000	1.000000199188040062026062
-0.030000	0.230000	1.000000199195766548143638
-0.010000	0.230000	1.000000199199638117875111
0.010000	0.230000	1.000000199199638117875111
0.030000	0.230000	1.000000199195766548143638
0.050000	0.230000	1.000000199188040062026062
0.070000	0.230000	1.000000199176489967811676
0.090000	0.230000	1.000000199161164449179751
0.110000	0.230000	1.000000199142126788842688
0.130000	0.230000	1.000000199119455368546028
0.150000	0.230000	1.000000199093244113157652
0.170000	0.230000	1.000000199063600714310951
0.190000	0.230000	1.000000199030647518583237
0.210000	0.230000	1.000000198994519751138910
0.230000	0.230000	1.000000198955365737774059
0.250000	0.230000	1.000000198913346016738046
0.270000	0.230000	1.000000198868632228510478
0.290000	0.230000	1.000000198821407115801208
0.310000	0.230000	1.000000198771862747193495
0.330000	0.230000	1.000000198720200739188613
0.350000	0.230000	1.000000198666630257804400
0.370000	0.230000	1.000000198611367574486053
0.390000	0.230000	1.000000198554635844061522
0.410000	0.230000	1.000000198496663106340065
0.430000	0.230000	1.000000198437681175889225
0.450000	0.230000	1.000000198377926308168639
0.470000	0.230000	1.000000198317636312950185
0.490000	0.230000	1.000000198257050332273366
0.510000	0.230000	1.000000198196408618400710
0.530000	0.230000	1.000000198135950313371723
0.550000	0.230000	1.000000198075913449002883
0.570000	0.230000	1.000000198016532948486201
0.590000	0.230000	1.000000197958041292523035
0.610000	0.230000	1.000000197900666520922641
0.630000	0.230000	1.000000197844630900334550
0.650000	0.230000	1.000000197790152256516194
0.670000	0.230000	1.000000197737440199574621
0.690000	0.230000	1.000000197686698344412548
0.710000	0.230000	1.000000197638120980059284
0.730000	0.230000	1.000000197591894623982967
0.750000	0.230000	1.000000197548195357555301
0.770000	0.230000	1.000000197507189936274585
0.790000	0.230000	1.000000197469034235453478
0.810000	0.230000	1.000000197433872584085179
0.830000	0.230000	1.000000197401838653021855
0.850000	0.230000	1.000000197373053012483979
0.870000	0.230000	1.000000197347624242283359
0.890000	0.230000	1.000000197325648265689324
0.910000	0.230000	1.000000197307207239205695
0.930000	0.230000	1.000000197292370884838419
0.950000	0.230000	1.000000197281194047604913
0.970000	0.230000	1.000000197273717361667877
0.990000	0.230000	1.000000197269974133718051

-0.990000	0.250000	1.000000197240712429547216
-0.970000	0.250000	1.000000197244425681475377
-0.950000	0.250000	1.000000197251843081502898
-0.930000	0.250000	1.000000197262938206321792
-0.910000	0.250000	1.000000197277663538386605
-0.890000	0.250000	1.000000197295966009036761
-0.870000	0.250000	1.000000197317777228533942
-0.850000	0.250000	1.000000197343015262418930
-0.830000	0.250000	1.000000197371585075600819
-0.810000	0.250000	1.000000197403378754401615
-0.790000	0.250000	1.000000197438276172690053
-0.770000	0.250000	1.000000197476145435970807
-0.750000	0.250000	1.000000197516842881384491
-0.730000	0.250000	1.000000197560213743841473
-0.710000	0.250000	1.000000197606092600111083
-0.690000	0.250000	1.000000197654304479044640
-0.670000	0.250000	1.000000197704664639530847
-0.650000	0.250000	1.000000197756979458674209
-0.630000	0.250000	1.000000197811047764062664
-0.610000	0.250000	1.000000197866660611722978
-0.590000	0.250000	1.000000197923602618388372
-0.570000	0.250000	1.000000197981652405587738
-0.550000	0.250000	1.000000198040584153957866
-0.530000	0.250000	1.000000198100166937109634
-0.510000	0.250000	1.000000198160167608207871
-0.490000	0.250000	1.000000198220349689748332
-0.470000	0.250000	1.000000198280476038092957
-0.450000	0.250000	1.000000198340308621425265
-0.430000	0.250000	1.000000198399609629973384
-0.410000	0.250000	1.000000198458142808277671
-0.390000	0.250000	1.000000198515674787458352
-0.370000	0.250000	1.000000198571974419081698
-0.350000	0.250000	1.000000198626815661739897
-0.330000	0.250000	1.000000198679977803095653
-0.310000	0.250000	1.000000198731245459882189
-0.290000	0.250000	1.000000198780411464483109
-0.270000	0.250000	1.000000198827275754709376
-0.250000	0.250000	1.000000198871647594245360
-0.230000	0.250000	1.000000198913346016738046
-0.210000	0.250000	1.000000198952200269886248
-0.190000	0.250000	1.000000198988051591797444
-0.170000	0.250000	1.000000199020752544853963
-0.150000	0.250000	1.000000199050168792069826
-0.130000	0.250000	1.000000199076179319135349
-0.110000	0.250000	1.000000199098676656461748
-0.090000	0.250000	1.000000199117568433493375
-0.070000	0.250000	1.000000199132776490529295
-0.050000	0.250000	1.000000199144237988946315
-0.030000	0.250000	1.000000199151905411198982
-0.010000	0.250000	1.000000199155747226953395
0.010000	0.250000	1.000000199155747226953395
0.030000	0.250000	1.000000199151905411198982
0.050000	0.250000	1.000000199144237988946315
0.070000	0.250000	1.000000199132776490529295
0.090000	0.250000	1.000000199117568433493375
0.110000	0.250000	1.000000199098676656461748
0.130000	0.250000	1.000000199076179319135349
0.150000	0.250000	1.000000199050168792069826
0.170000	0.250000	1.000000199020752544853963
0.190000	0.250000	1.000000198988051591797444
0.210000	0.250000	1.000000198952200269886248
0.230000	0.250000	1.000000198913346016738046
0.250000	0.250000	1.000000198871647594245360
0.270000	0.250000	1.000000198827275754709376
0.290000	0.250000	1.000000198780411464483109
0.310000	0.250000	1.000000198731245459882189
0.330000	0.250000	1.000000198679977803095653
0.350000	0.250000	1.000000198626815661739897
0.370000	0.250000	1.000000198571974419081698
0.390000	0.250000	1.000000198515674787458352
0.410000	0.250000	1.000000198458142808277671
0.430000	0.250000	1.000000198399609629973384
0.450000	0.250000	1.000000198340308621425265
0.470000	0.250000	1.000000198280476038092957
0.490000	0.250000	1.000000198220349689748332
0.510000	0.250000	1.000000198160167608207871
0.530000	0.250000	1.000000198100166937109634
0.550000	0.250000	1.000000198040584153957866
0.570000	0.250000	1.000000197981652405587738
0.590000	0.250000	1.000000197923602618388372
0.610000	0.250000	1.000000197866660611722978
0.630000	0.250000	1.000000197811047764062664
0.650000	0.250000	1.000000197756979458674209
0.670000	0.250000	1.000000197704664639530847
0.690000	0.250000	1.000000197654304479044640
0.710000	0.250000	1.000000197606092600111083
0.730000	0.250000	1.000000197560213743841473
0.750000	0.250000	1.000000197516842881384491
0.770000	0.250000	1.000000197476145435970807
0.790000	0.250000	1.000000197438276172690053
0.810000	0.250000	1.000000197403378754401615
0.830000	0.250000	1.000000197371585075600819
0.850000	0.250000	1.000000197343015262418930
0.870000	0.250000	1.000000197317777228533942
0.890000	0.250000	1.000000197295966009036761
0.910000	0.250000	1.000000197277663538386605
0.930000	0.250000	1.000000197262938206321792
0.950000	0.250000	1.000000197251843081502898
0.970000	0.250000	1.000000197244425681475377
0.990000	0.250000	1.000000197240712429547216

-0.990000	0.270000	1.000000197209562902145308
-0.970000	0.270000	1.000000197213247288274829
-0.950000	0.270000	1.000000197220605180348230
-0.930000	0.270000	1.000000197231610155057524
-0.910000	0.270000	1.000000197246217137347912
-0.890000	0.270000	1.000000197264372614469607
-0.870000	0.270000	1.000000197286008640773503
-0.850000	0.270000	1.000000197311043725889590
-0.830000	0.270000	1.000000197339383944949986
-0.810000	0.270000	1.000000197370922050410513
-0.790000	0.270000	1.000000197405538804318326
-0.770000	0.270000	1.000000197443103422401123
-0.750000	0.270000	1.000000197483473352022543
-0.730000	0.270000	1.000000197526494938315977
-0.710000	0.270000	1.000000197572004312362992
-0.690000	0.270000	1.000000197619827613237931
-0.670000	0.270000	1.000000197669781432097125
-0.650000	0.270000	1.000000197721674366491129
-0.630000	0.270000	1.000000197775305910141697
-0.610000	0.270000	1.000000197830469561566247
-0.590000	0.270000	1.000000197886951047721027
-0.570000	0.270000	1.000000197944531210580976
-0.550000	0.270000	1.000000198002985341005910
-0.530000	0.270000	1.000000198062085399186572
-0.510000	0.270000	1.000000198121599126466208
-0.490000	0.270000	1.000000198181292709875834
-0.470000	0.270000	1.000000198240930560089623
-0.450000	0.270000	1.000000198300276421647936
-0.430000	0.270000	1.000000198359094705224948
-0.410000	0.270000	1.000000198417151153762461
-0.390000	0.270000	1.000000198474213730648330
-0.370000	0.270000	1.000000198530053951984087
-0.350000	0.270000	1.000000198584447552718757
-0.330000	0.270000	1.000000198637174930738070
-0.310000	0.270000	1.000000198688023589355112
-0.290000	0.270000	1.000000198736787027087303
-0.270000	0.270000	1.000000198783267402191655
-0.250000	0.270000	1.000000198827275754709376
-0.230000	0.270000	1.000000198868632228510478
-0.210000	0.270000	1.000000198907167847650612
-0.190000	0.270000	1.000000198942724960460282
-0.170000	0.270000	1.000000198975157461589447
-0.150000	0.270000	1.000000199004332124275152
-0.130000	0.270000	1.000000199030129044430737
-0.110000	0.270000	1.000000199052441862690443
-0.090000	0.270000	1.000000199071178430543227
-0.070000	0.270000	1.000000199086261476466575
-0.050000	0.270000	1.000000199097628605926502
-0.030000	0.270000	1.000000199105233189555975
-0.010000	0.270000	1.000000199109043252931883
0.010000	0.270000	1.000000199109043252931883
0.030000	0.270000	1.000000199105233189555975
0.050000	0.270000	1.000000199097628605926502
0.070000	0.270000	1.000000199086261476466575
0.090000	0.270000	1.000000199071178430543227
0.110000	0.270000	1.000000199052441862690443
0.130000	0.270000	1.000000199030129044430737
0.150000	0.270000	1.000000199004332124275152
0.170000	0.270000	1.000000198975157461589447
0.190000	0.270000	1.000000198942724960460282
0.210000	0.270000	1.000000198907167847650612
0.230000	0.270000	1.000000198868632228510478
0.250000	0.270000	1.000000198827275754709376
0.270000	0.270000	1.000000198783267402191655
0.290000	0.270000	1.000000198736787027087303
0.310000	0.270000	1.000000198688023589355112
0.330000	0.270000	1.000000198637174930738070
0.350000	0.270000	1.000000198584447552718757
0.370000	0.270000	1.000000198530053951984087
0.390000	0.270000	1.000000198474213730648330
0.410000	0.270000	1.000000198417151153762461
0.430000	0.270000	1.000000198359094705224948
0.450000	0.270000	1.000000198300276421647936
0.470000	0.270000	1.000000198240930560089623
0.490000	0.270000	1.000000198181292709875834
0.510000	0.270000	1.000000198121599126466208
0.530000	0.270000	1.000000198062085399186572
0.550000	0.270000	1.000000198002985341005910
0.570000	0.270000	1.000000197944531210580976
0.590000	0.270000	1.000000197886951047721027
0.610000	0.270000	1.000000197830469561566247
0.630000	0.270000	1.000000197775305910141697
0.650000	0.270000	1.000000197721674366491129
0.670000	0.270000	1.000000197669781432097125
0.690000	0.270000	1.000000197619827613237931
0.710000	0.270000	1.000000197572004312362992
0.730000	0.270000	1.000000197526494938315977
0.750000	0.270000	1.000000197483473352022543
0.770000	0.270000	1.000000197443103422401123
0.790000	0.270000	1.000000197405538804318326
0.810000	0.270000	1.000000197370922050410513
0.830000	0.270000	1.000000197339383944949986
0.850000	0.270000	1.000000197311043725889590
0.870000	0.270000	1.000000197286008640773503
0.890000	0.270000	1.000000197264372614469607
0.910000	0.270000	1.000000197246217137347912
0.930000	0.270000	1.000000197231610155057524
0.950000	0.270000	1.000000197220605180348230
0.970000	0.270000	1.000000197213247288274829
0.990000	0.270000	1.000000197209562902145308

-0.990000	0.290000	1.000000197176653227160159
-0.970000	0.290000	1.000000197180305194777361
-0.950000	0.290000	1.000000197187600470272173
-0.930000	0.290000	1.000000197198512852381214
-0.910000	0.290000	1.000000197212994823559029
-0.890000	0.290000	1.000000197230995091501882
-0.870000	0.290000	1.000000197252446154649874
-0.850000	0.290000	1.000000197277267410811419
-0.830000	0.290000	1.000000197305365157163237
-0.810000	0.290000	1.000000197336633478428780
-0.790000	0.290000	1.000000197370954024833622
-0.770000	0.290000	1.000000197408197122328488
-0.750000	0.290000	1.000000197448221328500040
-0.730000	0.290000	1.000000197490874320749299
-0.710000	0.290000	1.000000197535993784470065
-0.690000	0.290000	1.000000197583406968959707
-0.670000	0.290000	1.000000197632932241731396
-0.650000	0.290000	1.000000197684379532603316
-0.630000	0.290000	1.000000197737550333698664
-0.610000	0.290000	1.000000197792239697847094
-0.590000	0.290000	1.000000197848235128361694
-0.570000	0.290000	1.000000197905319465618845
-0.550000	0.290000	1.000000197963270220924414
-0.530000	0.290000	1.000000198021860242647563
-0.510000	0.290000	1.000000198080860380756008
-0.490000	0.290000	1.000000198140038154548392
-0.470000	0.290000	1.000000198199160195144941
-0.450000	0.290000	1.000000198257992467532063
-0.430000	0.290000	1.000000198316301380785376
-0.410000	0.290000	1.000000198373854454203524
-0.390000	0.290000	1.000000198430421871620410
-0.370000	0.290000	1.000000198485777369583616
-0.350000	0.290000	1.000000198539698015309796
-0.330000	0.290000	1.000000198591966871219938
-0.310000	0.290000	1.000000198642372772894760
-0.290000	0.290000	1.000000198690711661342334
-0.270000	0.290000	1.000000198736787027087303
-0.250000	0.290000	1.000000198780411464483109
-0.230000	0.290000	1.000000198821407115801208
-0.210000	0.290000	1.000000198859606337364880
-0.190000	0.290000	1.000000198894852809772260
-0.170000	0.290000	1.000000198927001981985541
-0.150000	0.290000	1.000000198955921737464791
-0.130000	0.290000	1.000000198981493060301773
-0.110000	0.290000	1.000000199003610701353750
-0.090000	0.290000	1.000000199022183400288100
-0.070000	0.290000	1.000000199037134551716122
-0.050000	0.290000	1.000000199048402427237647
-0.030000	0.290000	1.000000199055940397485642
-0.010000	0.290000	1.000000199059717154170812
0.010000	0.290000	1.000000199059717154170812
0.030000	0.290000	1.000000199055940397485642
0.050000	0.290000	1.000000199048402427237647
0.070000	0.290000	1.000000199037134551716122
0.090000	0.290000	1.000000199022183400288100
0.110000	0.290000	1.000000199003610701353750
0.130000	0.290000	1.000000198981493060301773
0.150000	0.290000	1.000000198955921737464791
0.170000	0.290000	1.000000198927001981985541
0.190000	0.290000	1.000000198894852809772260
0.210000	0.290000	1.000000198859606337364880
0.230000	0.290000	1.000000198821407115801208
0.250000	0.290000	1.000000198780411464483109
0.270000	0.290000	1.000000198736787027087303
0.290000	0.290000	1.000000198690711661342334
0.310000	0.290000	1.000000198642372772894760
0.330000	0.290000	1.000000198591966871219938
0.350000	0.290000	1.000000198539698015309796
0.370000	0.290000	1.000000198485777369583616
0.390000	0.290000	1.000000198430421871620410
0.410000	0.290000	1.000000198373854454203524
0.430000	0.290000	1.000000198316301380785376
0.450000	0.290000	1.000000198257992467532063
0.470000	0.290000	1.000000198199160195144941
0.490000	0.290000	1.000000198140038154548392
0.510000	0.290000	1.000000198080860380756008
0.530000	0.290000	1.000000198021860242647563
0.550000	0.290000	1.000000197963270220924414
0.570000	0.290000	1.000000197905319465618845
0.590000	0.290000	1.000000197848235128361694
0.610000	0.290000	1.000000197792239697847094
0.630000	0.290000	1.000000197737550333698664
0.650000	0.290000	1.000000197684379532603316
0.670000	0.290000	1.000000197632932241731396
0.690000	0.290000	1.000000197583406968959707
0.710000	0.290000	1.000000197535993784470065
0.730000	0.290000	1.000000197490874320749299
0.750000	0.290000	1.000000197448221328500040
0.770000	0.290000	1.000000197408197122328488
0.790000	0.290000	1.000000197370954024833622
0.810000	0.290000	1.000000197336633478428780
0.830000	0.290000	1.000000197305365157163237
0.850000	0.290000	1.000000197277267410811419
0.870000	0.290000	1.000000197252446154649874
0.890000	0.290000	1.000000197230995091501882
0.910000	0.290000	1.000000197212994823559029
0.930000	0.290000	1.000000197198512852381214
0.950000	0.290000	1.000000197187600470272173
0.970000	0.290000	1.000000197180305194777361
0.990000	0.290000	1.000000197176653227160159

-0.990000	0.310000	1.000000197142117075443934
-0.970000	0.310000	1.000000197145737290682632
-0.950000	0.310000	1.000000197152965064617547
-0.930000	0.310000	1.000000197163777082565161
-0.910000	0.310000	1.000000197178130045827515
-0.890000	0.310000	1.000000197195967999164168
-0.870000	0.310000	1.000000197217225217372061
-0.850000	0.310000	1.000000197241822208482631
-0.830000	0.310000	1.000000197269665935806415
-0.810000	0.310000	1.000000197300651372245284
-0.790000	0.310000	1.000000197334661500292441
-0.770000	0.310000	1.000000197371567756121635
-0.750000	0.310000	1.000000197411229363453344
-0.730000	0.310000	1.000000197453495998090034
-0.710000	0.310000	1.000000197498206455648528
-0.690000	0.310000	1.000000197545189761783035
-0.670000	0.310000	1.000000197594265838318961
-0.650000	0.310000	1.000000197645245947342119
-0.630000	0.310000	1.000000197697933801421755
-0.610000	0.310000	1.000000197752125785655153
-0.590000	0.310000	1.000000197807611845846054
-0.570000	0.310000	1.000000197864176376683076
-0.550000	0.310000	1.000000197921598887873529
-0.530000	0.310000	1.000000197979654670277228
-0.510000	0.310000	1.000000198038116350218729
-0.490000	0.310000	1.000000198096753445398122
-0.470000	0.310000	1.000000198155334807381678
-0.450000	0.310000	1.000000198213628621601856
-0.430000	0.310000	1.000000198271403295535720
-0.410000	0.310000	1.000000198328428790972566
-0.390000	0.310000	1.000000198384477290147743
-0.370000	0.310000	1.000000198439324305965670
-0.350000	0.310000	1.000000198492749348133657
-0.330000	0.310000	1.000000198544537477474137
-0.310000	0.310000	1.000000198594479305924665
-0.290000	0.310000	1.000000198642372772894760
-0.270000	0.310000	1.000000198688023589355112
-0.250000	0.310000	1.000000198731245459882189
-0.230000	0.310000	1.000000198771862747193495
-0.210000	0.310000	1.000000198809709361924547
-0.190000	0.310000	1.000000198844630316941107
-0.170000	0.310000	1.000000198876482393472998
-0.150000	0.310000	1.000000198905134585203314
-0.130000	0.310000	1.000000198930469430536050
-0.110000	0.310000	1.000000198952382568506891
-0.090000	0.310000	1.000000198970783404917029
-0.070000	0.310000	1.000000198985596222556183
-0.050000	0.310000	1.000000198996759737113393
-0.030000	0.310000	1.000000199004227763310837
-0.010000	0.310000	1.000000199007969658993034
0.010000	0.310000	1.000000199007969658993034
0.030000	0.310000	1.000000199004227763310837
0.050000	0.310000	1.000000198996759737113393
0.070000	0.310000	1.000000198985596222556183
0.090000	0.310000	1.000000198970783404917029
0.110000	0.310000	1.000000198952382568506891
0.130000	0.310000	1.000000198930469430536050
0.150000	0.310000	1.000000198905134585203314
0.170000	0.310000	1.000000198876482393472998
0.190000	0.310000	1.000000198844630316941107
0.210000	0.310000	1.000000198809709361924547
0.230000	0.310000	1.000000198771862747193495
0.250000	0.310000	1.000000198731245459882189
0.270000	0.310000	1.000000198688023589355112
0.290000	0.310000	1.000000198642372772894760
0.310000	0.310000	1.000000198594479305924665
0.330000	0.310000	1.000000198544537477474137
0.350000	0.310000	1.000000198492749348133657
0.370000	0.310000	1.000000198439324305965670
0.390000	0.310000	1.000000198384477290147743
0.410000	0.310000	1.000000198328428790972566
0.430000	0.310000	1.000000198271403295535720
0.450000	0.310000	1.000000198213628621601856
0.470000	0.310000	1.000000198155334807381678
0.490000	0.310000	1.000000198096753445398122
0.510000	0.310000	1.000000198038116350218729
0.530000	0.310000	1.000000197979654670277228
0.550000	0.310000	1.000000197921598887873529
0.570000	0.310000	1.000000197864176376683076
0.590000	0.310000	1.000000197807611845846054
0.610000	0.310000	1.000000197752125785655153
0.630000	0.310000	1.000000197697933801421755
0.650000	0.310000	1.000000197645245947342119
0.670000	0.310000	1.000000197594265838318961
0.690000	0.310000	1.000000197545189761783035
0.710000	0.310000	1.000000197498206455648528
0.730000	0.310000	1.000000197453495998090034
0.750000	0.310000	1.000000197411229363453344
0.770000	0.310000	1.000000197371567756121635
0.790000	0.310000	1.000000197334661500292441
0.810000	0.310000	1.000000197300651372245284
0.830000	0.310000	1.000000197269665935806415
0.850000	0.310000	1.000000197241822208482631
0.870000	0.310000	1.000000197217225217372061
0.890000	0.310000	1.000000197195967999164168
0.910000	0.310000	1.000000197178130045827515
0.930000	0.310000	1.000000197163777082565161
0.950000	0.310000	1.000000197152965064617547
0.970000	0.310000	1.000000197145737290682632
0.990000	0.310000	1.000000197142117075443934

-0.990000	0.330000	1.000000197106093002830107
-0.970000	0.330000	1.000000197109680133422671
-0.950000	0.330000	1.000000197116840405797689
-0.930000	0.330000	1.000000197127547618691779
-0.910000	0.330000	1.000000197141763802477499
-0.890000	0.330000	1.000000197159432113735988
-0.870000	0.330000	1.000000197180487493398005
-0.850000	0.330000	1.000000197204850671539589
-0.830000	0.330000	1.000000197232429721694302
-0.810000	0.330000	1.000000197263120726987040
-0.790000	0.330000	1.000000197296807336044822
-0.770000	0.330000	1.000000197333362317309025
-0.750000	0.330000	1.000000197372646448812361
-0.730000	0.330000	1.000000197414510516580322
-0.710000	0.330000	1.000000197458794870541965
-0.690000	0.330000	1.000000197505330312708338
-0.670000	0.330000	1.000000197553938097172477
-0.650000	0.330000	1.000000197604431484421639
-0.630000	0.330000	1.000000197656616185426515
-0.610000	0.330000	1.000000197710290139596623
-0.590000	0.330000	1.000000197765245291137148
-0.570000	0.330000	1.000000197821268255182758
-0.550000	0.330000	1.000000197878140539842207
-0.530000	0.330000	1.000000197935639656421358
-0.510000	0.330000	1.000000197993539785557005
-0.490000	0.330000	1.000000198051613775618307
-0.470000	0.330000	1.000000198109631810439168
-0.450000	0.330000	1.000000198167364517942701
-0.430000	0.330000	1.000000198224582748096623
-0.410000	0.330000	1.000000198281058461091675
-0.390000	0.330000	1.000000198336566059609254
-0.370000	0.330000	1.000000198390883276999830
-0.350000	0.330000	1.000000198443792065461366
-0.330000	0.330000	1.000000198495079040128530
-0.310000	0.330000	1.000000198544537477474137
-0.290000	0.330000	1.000000198591966871219938
-0.270000	0.330000	1.000000198637174930738070
-0.250000	0.330000	1.000000198679977803095653
-0.230000	0.330000	1.000000198720200739188613
-0.210000	0.330000	1.000000198757679648053909
-0.190000	0.330000	1.000000198792261318914143
-0.170000	0.330000	1.000000198823803643222163
-0.150000	0.330000	1.000000198852177391017904
-0.130000	0.330000	1.000000198877265766839173
-0.110000	0.330000	1.000000198898965519944682
-0.090000	0.330000	1.000000198917187166358644
-0.070000	0.330000	1.000000198931855877049202
-0.050000	0.330000	1.000000198942910589749999
-0.030000	0.330000	1.000000198950306007361633
-0.010000	0.330000	1.000000198954011265684017
0.010000	0.330000	1.000000198954011265684017
0.030000	0.330000	1.000000198950306007361633
0.050000	0.330000	1.000000198942910589749999
0.070000	0.330000	1.000000198931855877049202
0.090000	0.330000	1.000000198917187166358644
0.110000	0.330000	1.000000198898965519944682
0.130000	0.330000	1.000000198877265766839173
0.150000	0.330000	1.000000198852177391017904
0.170000	0.330000	1.000000198823803643222163
0.190000	0.330000	1.000000198792261318914143
0.210000	0.330000	1.000000198757679648053909
0.230000	0.330000	1.000000198720200739188613
0.250000	0.330000	1.000000198679977803095653
0.270000	0.330000	1.000000198637174930738070
0.290000	0.330000	1.000000198591966871219938
0.310000	0.330000	1.000000198544537477474137
0.330000	0.330000	1.000000198495079040128530
0.350000	0.330000	1.000000198443792065461366
0.370000	0.330000	1.000000198390883276999830
0.390000	0.330000	1.000000198336566059609254
0.410000	0.330000	1.000000198281058461091675
0.430000	0.330000	1.000000198224582748096623
0.450000	0.330000	1.000000198167364517942701
0.470000	0.330000	1.000000198109631810439168
0.490000	0.330000	1.000000198051613775618307
0.510000	0.330000	1.000000197993539785557005
0.530000	0.330000	1.000000197935639656421358
0.550000	0.330000	1.000000197878140539842207
0.570000	0.330000	1.000000197821268255182758
0.590000	0.330000	1.000000197765245291137148
0.610000	0.330000	1.000000197710290139596623
0.630000	0.330000	1.000000197656616185426515
0.650000	0.330000	1.000000197604431484421639
0.670000	0.330000	1.000000197553938097172477
0.690000	0.330000	1.000000197505330312708338
0.710000	0.330000	1.000000197458794870541965
0.730000	0.330000	1.000000197414510516580322
0.750000	0.330000	1.000000197372646448812361
0.770000	0.330000	1.000000197333362317309025
0.790000	0.330000	1.000000197296807336044822
0.810000	0.330000	1.000000197263120726987040
0.830000	0.330000	1.000000197232429721694302
0.850000	0.330000	1.000000197204850671539589
0.870000	0.330000	1.000000197180487493398005
0.890000	0.330000	1.000000197159432113735988
0.910000	0.330000	1.000000197141763802477499
0.930000	0.330000	1.000000197127547618691779
0.950000	0.330000	1.000000197116840405797689
0.970000	0.330000	1.000000197109680133422671
0.990000	0.330000	1.000000197106093002830107

-0.990000	0.350000	1.000000197068725116267274
-0.970000	0.350000	1.000000197072276719723050
-0.950000	0.350000	1.000000197079364605556862
-0.930000	0.350000	1.000000197089965014995983
-0.910000	0.350000	1.000000197104041532725205
-0.890000	0.350000	1.000000197121534428745804
-0.870000	0.350000	1.000000197142380642389980
-0.850000	0.350000	1.000000197166501569867592
-0.830000	0.350000	1.000000197193806394935223
-0.810000	0.350000	1.000000197224191866851584
-0.790000	0.350000	1.000000197257543632645138
-0.770000	0.350000	1.000000197293734460757264
-0.750000	0.350000	1.000000197332627571711328
-0.730000	0.350000	1.000000197374074639711239
-0.710000	0.350000	1.000000197417917568998291
-0.690000	0.350000	1.000000197463988715895766
-0.670000	0.350000	1.000000197512111554942749
-0.650000	0.350000	1.000000197562100678894126
-0.630000	0.350000	1.000000197613763797122033
-0.610000	0.350000	1.000000197666901069482037
-0.590000	0.350000	1.000000197721306216536163
-0.570000	0.350000	1.000000197776768073865128
-0.550000	0.350000	1.000000197833070147979129
-0.530000	0.350000	1.000000197889992392674685
-0.510000	0.350000	1.000000197947311431079243
-0.490000	0.350000	1.000000198004801443829592
-0.470000	0.350000	1.000000198062235945428711
-0.450000	0.350000	1.000000198119387340156550
-0.430000	0.350000	1.000000198176028698426876
-0.410000	0.350000	1.000000198231934644965690
-0.390000	0.350000	1.000000198286882024945044
-0.370000	0.350000	1.000000198340650348072245
-0.350000	0.350000	1.000000198393024009035912
-0.330000	0.350000	1.000000198443792065461366
-0.310000	0.350000	1.000000198492749348133657
-0.290000	0.350000	1.000000198539698015309796
-0.270000	0.350000	1.000000198584447552718757
-0.250000	0.350000	1.000000198626815661739897
-0.230000	0.350000	1.000000198666630257804400
-0.210000	0.350000	1.000000198703728138127644
-0.190000	0.350000	1.000000198737958090333677
-0.170000	0.350000	1.000000198769179560187581
-0.150000	0.350000	1.000000198797264649996919
-0.130000	0.350000	1.000000198822097452477919
-0.110000	0.350000	1.000000198843576271201528
-0.090000	0.350000	1.000000198861612288325773
-0.070000	0.350000	1.000000198876131562997216
-0.050000	0.350000	1.000000198887073699083317
-0.030000	0.350000	1.000000198894393621529275
-0.010000	0.350000	1.000000198898061354313427
0.010000	0.350000	1.000000198898061354313427
0.030000	0.350000	1.000000198894393621529275
0.050000	0.350000	1.000000198887073699083317
0.070000	0.350000	1.000000198876131562997216
0.090000	0.350000	1.000000198861612288325773
0.110000	0.350000	1.000000198843576271201528
0.130000	0.350000	1.000000198822097452477919
0.150000	0.350000	1.000000198797264649996919
0.170000	0.350000	1.000000198769179560187581
0.190000	0.350000	1.000000198737958090333677
0.210000	0.350000	1.000000198703728138127644
0.230000	0.350000	1.000000198666630257804400
0.250000	0.350000	1.000000198626815661739897
0.270000	0.350000	1.000000198584447552718757
0.290000	0.350000	1.000000198539698015309796
0.310000	0.350000	1.000000198492749348133657
0.330000	0.350000	1.000000198443792065461366
0.350000	0.350000	1.000000198393024009035912
0.370000	0.350000	1.000000198340650348072245
0.390000	0.350000	1.000000198286882024945044
0.410000	0.350000	1.000000198231934644965690
0.430000	0.350000	1.000000198176028698426876
0.450000	0.350000	1.000000198119387340156550
0.470000	0.350000	1.000000198062235945428711
0.490000	0.350000	1.000000198004801443829592
0.510000	0.350000	1.000000197947311431079243
0.530000	0.350000	1.000000197889992392674685
0.550000	0.350000	1.000000197833070147979129
0.570000	0.350000	1.000000197776768073865128
0.590000	0.350000	1.000000197721306216536163
0.610000	0.350000	1.000000197666901069482037
0.630000	0.350000	1.000000197613763797122033
0.650000	0.350000	1.000000197562100678894126
0.670000	0.350000	1.000000197512111554942749
0.690000	0.350000	1.000000197463988715895766
0.710000	0.350000	1.000000197417917568998291
0.730000	0.350000	1.000000197374074639711239
0.750000	0.350000	1.000000197332627571711328
0.770000	0.350000	1.000000197293734460757264
0.790000	0.350000	1.000000197257543632645138
0.810000	0.350000	1.000000197224191866851584
0.830000	0.350000	1.000000197193806394935223
0.850000	0.350000	1.000000197166501569867592
0.870000	0.350000	1.000000197142380642389980
0.890000	0.350000	1.000000197121534428745804
0.910000	0.350000	1.000000197104041532725205
0.930000	0.350000	1.000000197089965014995983
0.950000	0.350000	1.000000197079364605556862
0.970000	0.350000	1.000000197072276719723050
0.990000	0.350000	1.000000197068725116267274

-0.990000	0.370000	1.000000197030163295863758
-0.970000	0.370000	1.000000197033678261959722
-0.950000	0.370000	1.000000197040693983296933
-0.930000	0.370000	1.000000197051178929541493
-0.910000	0.370000	1.000000197065109563965279
-0.890000	0.370000	1.000000197082426378614173
-0.870000	0.370000	1.000000197103056986946967
-0.850000	0.370000	1.000000197126928336288643
-0.830000	0.370000	1.000000197153950498574204
-0.810000	0.370000	1.000000197184021555329991
-0.790000	0.370000	1.000000197217027597673678
-0.770000	0.370000	1.000000197252843614492690
-0.750000	0.370000	1.000000197291333492444210
-0.730000	0.370000	1.000000197332350904133591
-0.710000	0.370000	1.000000197375738864025152
-0.690000	0.370000	1.000000197421331504799014
-0.670000	0.370000	1.000000197468954299395705
-0.650000	0.370000	1.000000197518423838971557
-0.630000	0.370000	1.000000197569549387210941
-0.610000	0.370000	1.000000197622133324415472
-0.590000	0.370000	1.000000197675971591593225
-0.570000	0.370000	1.000000197730855022726359
-0.550000	0.370000	1.000000197786569566815729
-0.530000	0.370000	1.000000197842896954014691
-0.510000	0.370000	1.000000197899616694030556
-0.490000	0.370000	1.000000197956505187946163
-0.470000	0.370000	1.000000198013337948665935
-0.450000	0.370000	1.000000198069890267049686
-0.430000	0.370000	1.000000198125937211912628
-0.410000	0.370000	1.000000198181256072516021
-0.390000	0.370000	1.000000198235625692433359
-0.370000	0.370000	1.000000198288828245907212
-0.350000	0.370000	1.000000198340650348072245
-0.330000	0.370000	1.000000198390883276999830
-0.310000	0.370000	1.000000198439324305965670
-0.290000	0.370000	1.000000198485777369583616
-0.270000	0.370000	1.000000198530053951984087
-0.250000	0.370000	1.000000198571974419081698
-0.230000	0.370000	1.000000198611367574486053
-0.210000	0.370000	1.000000198648073101992395
-0.190000	0.370000	1.000000198681940455358585
-0.170000	0.370000	1.000000198712831078751151
-0.150000	0.370000	1.000000198740618406745284
-0.130000	0.370000	1.000000198765188086369449
-0.110000	0.370000	1.000000198786438865283799
-0.090000	0.370000	1.000000198804283702003204
-0.070000	0.370000	1.000000198818648655674224
-0.050000	0.370000	1.000000198829474662431949
-0.030000	0.370000	1.000000198836716869266183
-0.010000	0.370000	1.000000198840345744244473
0.010000	0.370000	1.000000198840345744244473
0.030000	0.370000	1.000000198836716869266183
0.050000	0.370000	1.000000198829474662431949
0.070000	0.370000	1.000000198818648655674224
0.090000	0.370000	1.000000198804283702003204
0.110000	0.370000	1.000000198786438865283799
0.130000	0.370000	1.000000198765188086369449
0.150000	0.370000	1.000000198740618406745284
0.170000	0.370000	1.000000198712831078751151
0.190000	0.370000	1.000000198681940455358585
0.210000	0.370000	1.000000198648073101992395
0.230000	0.370000	1.000000198611367574486053
0.250000	0.370000	1.000000198571974419081698
0.270000	0.370000	1.000000198530053951984087
0.290000	0.370000	1.000000198485777369583616
0.310000	0.370000	1.000000198439324305965670
0.330000	0.370000	1.000000198390883276999830
0.350000	0.370000	1.000000198340650348072245
0.370000	0.370000	1.000000198288828245907212
0.390000	0.370000	1.000000198235625692433359
0.410000	0.370000	1.000000198181256072516021
0.430000	0.370000	1.000000198125937211912628
0.450000	0.370000	1.000000198069890267049686
0.470000	0.370000	1.000000198013337948665935
0.490000	0.370000	1.000000197956505187946163
0.510000	0.370000	1.000000197899616694030556
0.530000	0.370000	1.000000197842896954014691
0.550000	0.370000	1.000000197786569566815729
0.570000	0.370000	1.000000197730855022726359
0.590000	0.370000	1.000000197675971591593225
0.610000	0.370000	1.000000197622133324415472
0.630000	0.370000	1.000000197569549387210941
0.650000	0.370000	1.000000197518423838971557
0.670000	0.370000	1.000000197468954299395705
0.690000	0.370000	1.000000197421331504799014
0.710000	0.370000	1.000000197375738864025152
0.730000	0.370000	1.000000197332350904133591
0.750000	0.370000	1.000000197291333492444210
0.770000	0.370000	1.000000197252843614492690
0.790000	0.370000	1.000000197217027597673678
0.810000	0.370000	1.000000197184021555329991
0.830000	0.370000	1.000000197153950498574204
0.850000	0.370000	1.000000197126928336288643
0.870000	0.370000	1.000000197103056986946967
0.890000	0.370000	1.000000197082426378614173
0.910000	0.370000	1.000000197065109563965279
0.930000	0.370000	1.000000197051178929541493
0.950000	0.370000	1.000000197040693983296933
0.970000	0.370000	1.000000197033678261959722
0.990000	0.370000	1.000000197030163295863758

-0.990000	0.390000	1.000000196990561640575379
-0.970000	0.390000	1.000000196994039303177715
-0.950000	0.390000	1.000000197000982415929116
-0.930000	0.390000	1.000000197011354563514374
-0.910000	0.390000	1.000000197025133763517601
-0.890000	0.390000	1.000000197042265615010592
-0.870000	0.390000	1.000000197062674400783067
-0.850000	0.390000	1.000000197086289510650658
-0.830000	0.390000	1.000000197113021682682188
-0.810000	0.390000	1.000000197142770108627019
-0.790000	0.390000	1.000000197175421989825850
-0.770000	0.390000	1.000000197210853425389132
-0.750000	0.390000	1.000000197248929634241676
-0.730000	0.390000	1.000000197289506065345677
-0.710000	0.390000	1.000000197332427509522290
-0.690000	0.390000	1.000000197377529653763872
-0.670000	0.390000	1.000000197424639303278582
-0.650000	0.390000	1.000000197473575713758009
-0.630000	0.390000	1.000000197524149925243364
-0.610000	0.390000	1.000000197576166538482312
-0.590000	0.390000	1.000000197629423270839766
-0.570000	0.390000	1.000000197683713398788541
-0.550000	0.390000	1.000000197738825091775539
-0.530000	0.390000	1.000000197794542744489377
-0.510000	0.390000	1.000000197850647642994204
-0.490000	0.390000	1.000000197906919074952725
-0.470000	0.390000	1.000000197963134773715410
-0.450000	0.390000	1.000000198019072250588124
-0.430000	0.390000	1.000000198074509683010547
-0.410000	0.390000	1.000000198129226136600778
-0.390000	0.390000	1.000000198183003341512176
-0.370000	0.390000	1.000000198235625692433359
-0.350000	0.390000	1.000000198286882024945044
-0.330000	0.390000	1.000000198336566059609254
-0.310000	0.390000	1.000000198384477290147743
-0.290000	0.390000	1.000000198430421871620410
-0.270000	0.390000	1.000000198474213730648330
-0.250000	0.390000	1.000000198515674787458352
-0.230000	0.390000	1.000000198554635844061522
-0.210000	0.390000	1.000000198590938360609925
-0.190000	0.390000	1.000000198624434011307471
-0.170000	0.390000	1.000000198654985350543711
-0.150000	0.390000	1.000000198682467145161468
-0.130000	0.390000	1.000000198706766818546043
-0.110000	0.390000	1.000000198727784006536012
-0.090000	0.390000	1.000000198745432333780059
-0.070000	0.390000	1.000000198759639191692372
-0.050000	0.390000	1.000000198770345960497252
-0.030000	0.390000	1.000000198777508675362924
-0.010000	0.390000	1.000000198781097360267722
0.010000	0.390000	1.000000198781097360267722
0.030000	0.390000	1.000000198777508675362924
0.050000	0.390000	1.000000198770345960497252
0.070000	0.390000	1.000000198759639191692372
0.090000	0.390000	1.000000198745432333780059
0.110000	0.390000	1.000000198727784006536012
0.130000	0.390000	1.000000198706766818546043
0.150000	0.390000	1.000000198682467145161468
0.170000	0.390000	1.000000198654985350543711
0.190000	0.390000	1.000000198624434011307471
0.210000	0.390000	1.000000198590938360609925
0.230000	0.390000	1.000000198554635844061522
0.250000	0.390000	1.000000198515674787458352
0.270000	0.390000	1.000000198474213730648330
0.290000	0.390000	1.000000198430421871620410
0.310000	0.390000	1.000000198384477290147743
0.330000	0.390000	1.000000198336566059609254
0.350000	0.390000	1.000000198286882024945044
0.370000	0.390000	1.000000198235625692433359
0.390000	0.390000	1.000000198183003341512176
0.410000	0.390000	1.000000198129226136600778
0.430000	0.390000	1.000000198074509683010547
0.450000	0.390000	1.000000198019072250588124
0.470000	0.390000	1.000000197963134773715410
0.490000	0.390000	1.000000197906919074952725
0.510000	0.390000	1.000000197850647642994204
0.530000	0.390000	1.000000197794542744489377
0.550000	0.390000	1.000000197738825091775539
0.570000	0.390000	1.000000197683713398788541
0.590000	0.390000	1.000000197629423270839766
0.610000	0.390000	1.000000197576166538482312
0.630000	0.390000	1.000000197524149925243364
0.650000	0.390000	1.000000197473575713758009
0.670000	0.390000	1.000000197424639303278582
0.690000	0.390000	1.000000197377529653763872
0.710000	0.390000	1.000000197332427509522290
0.730000	0.390000	1.000000197289506065345677
0.750000	0.390000	1.000000197248929634241676
0.770000	0.390000	1.000000197210853425389132
0.790000	0.390000	1.000000197175421989825850
0.810000	0.390000	1.000000197142770108627019
0.830000	0.390000	1.000000197113021682682188
0.850000	0.390000	1.000000197086289510650658
0.870000	0.390000	1.000000197062674400783067
0.890000	0.390000	1.000000197042265615010592
0.910000	0.390000	1.000000197025133763517601
0.930000	0.390000	1.000000197011354563514374
0.950000	0.390000	1.000000197000982415929116
0.970000	0.390000	1.000000196994039303177715
0.990000	0.390000	1.000000196990561640575379

-0.990000	0.410000	1.000000196950077802071633
-0.970000	0.410000	1.000000196953516606868106
-0.950000	0.410000	1.000000196960380893784759
-0.930000	0.410000	1.000000196970641352933740
-0.910000	0.410000	1.000000196984267564204174
-0.890000	0.410000	1.000000197001207347113905
-0.870000	0.410000	1.000000197021392756013825
-0.850000	0.410000	1.000000197044746963470629
-0.830000	0.410000	1.000000197071183372088399
-0.810000	0.410000	1.000000197100602505884126
-0.790000	0.410000	1.000000197132892676421534
-0.770000	0.410000	1.000000197167931537123309
-0.750000	0.410000	1.000000197205585639181891
-0.730000	0.410000	1.000000197245711985871708
-0.710000	0.410000	1.000000197288156922326152
-0.690000	0.410000	1.000000197332758133939024
-0.670000	0.410000	1.000000197379344424319925
-0.650000	0.410000	1.000000197427736381428076
-0.630000	0.410000	1.000000197477747709839946
-0.610000	0.410000	1.000000197529184786660039
-0.590000	0.410000	1.000000197581847993788529
-0.570000	0.410000	1.000000197635532384055068
-0.550000	0.410000	1.000000197690028569397214
-0.530000	0.410000	1.000000197745123386994237
-0.510000	0.410000	1.000000197800600787445546
-0.490000	0.410000	1.000000197856242056815290
-0.470000	0.410000	1.000000197911827815033803
-0.450000	0.410000	1.000000197967137793852999
-0.430000	0.410000	1.000000198021952613203212
-0.410000	0.410000	1.000000198076054225282405
-0.390000	0.410000	1.000000198129226136600778
-0.370000	0.410000	1.000000198181256072516021
-0.350000	0.410000	1.000000198231934644965690
-0.330000	0.410000	1.000000198281058461091675
-0.310000	0.410000	1.000000198328428790972566
-0.290000	0.410000	1.000000198373854454203524
-0.270000	0.410000	1.000000198417151153762461
-0.250000	0.410000	1.000000198458142808277671
-0.230000	0.410000	1.000000198496663106340065
-0.210000	0.410000	1.000000198532554174235543
-0.190000	0.410000	1.000000198565670128658667
-0.170000	0.410000	1.000000198595874856266619
-0.150000	0.410000	1.000000198623044900259060
-0.130000	0.410000	1.000000198647068572199714
-0.110000	0.410000	1.000000198667847062239389
-0.090000	0.410000	1.000000198685295105249793
-0.070000	0.410000	1.000000198699340536734326
-0.050000	0.410000	1.000000198709925625095707
-0.030000	0.410000	1.000000198717006849591371
-0.010000	0.410000	1.000000198720554678288863
0.010000	0.410000	1.000000198720554678288863
0.030000	0.410000	1.000000198717006849591371
0.050000	0.410000	1.000000198709925625095707
0.070000	0.410000	1.000000198699340536734326
0.090000	0.410000	1.000000198685295105249793
0.110000	0.410000	1.000000198667847062239389
0.130000	0.410000	1.000000198647068572199714
0.150000	0.410000	1.000000198623044900259060
0.170000	0.410000	1.000000198595874856266619
0.190000	0.410000	1.000000198565670128658667
0.210000	0.410000	1.000000198532554174235543
0.230000	0.410000	1.000000198496663106340065
0.250000	0.410000	1.000000198458142808277671
0.270000	0.410000	1.000000198417151153762461
0.290000	0.410000	1.000000198373854454203524
0.310000	0.410000	1.000000198328428790972566
0.330000	0.410000	1.000000198281058461091675
0.350000	0.410000	1.000000198231934644965690
0.370000	0.410000	1.000000198181256072516021
0.390000	0.410000	1.000000198129226136600778
0.410000	0.410000	1.000000198076054225282405
0.430000	0.410000	1.000000198021952613203212
0.450000	0.410000	1.000000197967137793852999
0.470000	0.410000	1.000000197911827815033803
0.490000	0.410000	1.000000197856242056815290
0.510000	0.410000	1.000000197800600787445546
0.530000	0.410000	1.000000197745123386994237
0.550000	0.410000	1.000000197690028569397214
0.570000	0.410000	1.000000197635532384055068
0.590000	0.410000	1.000000197581847993788529
0.610000	0.410000	1.000000197529184786660039
0.630000	0.410000	1.000000197477747709839946
0.650000	0.410000	1.000000197427736381428076
0.670000	0.410000	1.000000197379344424319925
0.690000	0.410000	1.000000197332758133939024
0.710000	0.410000	1.000000197288156922326152
0.730000	0.410000	1.000000197245711985871708
0.750000	0.410000	1.000000197205585639181891
0.770000	0.410000	1.000000197167931537123309
0.790000	0.410000	1.000000197132892676421534
0.810000	0.410000	1.000000197100602505884126
0.830000	0.410000	1.000000197071183372088399
0.850000	0.410000	1.000000197044746963470629
0.870000	0.410000	1.000000197021392756013825
0.890000	0.410000	1.000000197001207347113905
0.910000	0.410000	1.000000196984267564204174
0.930000	0.410000	1.000000196970641352933740
0.950000	0.410000	1.000000196960380893784759
0.970000	0.410000	1.000000196953516606868106
0.990000	0.410000	1.000000196950077802071633

-0.990000	0.430000	1.000000196908873428824904
-0.970000	0.430000	1.000000196912273153770911
-0.950000	0.430000	1.000000196919059725075840
-0.930000	0.430000	1.000000196929207607610124
-0.910000	0.430000	1.000000196942678387657111
-0.890000	0.430000	1.000000196959422105180693
-0.870000	0.430000	1.000000196979378364048330
-0.850000	0.430000	1.000000197002466784113039
-0.830000	0.430000	1.000000197028602544335740
-0.810000	0.430000	1.000000197057686834867241
-0.790000	0.430000	1.000000197089609521583498
-0.770000	0.430000	1.000000197124249146085617
-0.750000	0.430000	1.000000197161474480012089
-0.730000	0.430000	1.000000197201142970726551
-0.710000	0.430000	1.000000197243103849942258
-0.690000	0.430000	1.000000197287195913276037
-0.670000	0.430000	1.000000197333249962738932
-0.650000	0.430000	1.000000197381088806736216
-0.630000	0.430000	1.000000197430527926201194
-0.610000	0.430000	1.000000197481375918684421
-0.590000	0.430000	1.000000197533435608576724
-0.570000	0.430000	1.000000197586504269153806
-0.550000	0.430000	1.000000197640374954843878
-0.530000	0.430000	1.000000197694836723272260
-0.510000	0.430000	1.000000197749675967529015
-0.490000	0.430000	1.000000197804676860258155
-0.470000	0.430000	1.000000197859622019791459
-0.450000	0.430000	1.000000197914294286505310
-0.430000	0.430000	1.000000197968476278731487
-0.410000	0.430000	1.000000198021952613203212
-0.390000	0.430000	1.000000198074509683010547
-0.370000	0.430000	1.000000198125937211912628
-0.350000	0.430000	1.000000198176028698426876
-0.330000	0.430000	1.000000198224582748096623
-0.310000	0.430000	1.000000198271403295535720
-0.290000	0.430000	1.000000198316301380785376
-0.270000	0.430000	1.000000198359094705224948
-0.250000	0.430000	1.000000198399609629973384
-0.230000	0.430000	1.000000198437681175889225
-0.210000	0.430000	1.000000198473154577882838
-0.190000	0.430000	1.000000198505884396737997
-0.170000	0.430000	1.000000198535736739557933
-0.150000	0.430000	1.000000198562589703854542
-0.130000	0.430000	1.000000198586332933459175
-0.110000	0.430000	1.000000198606868950790272
-0.090000	0.430000	1.000000198624112934808750
-0.070000	0.430000	1.000000198637994497374848
-0.050000	0.430000	1.000000198648455906891286
-0.030000	0.430000	1.000000198655454086704708
-0.010000	0.430000	1.000000198658960615105684
0.010000	0.430000	1.000000198658960615105684
0.030000	0.430000	1.000000198655454086704708
0.050000	0.430000	1.000000198648455906891286
0.070000	0.430000	1.000000198637994497374848
0.090000	0.430000	1.000000198624112934808750
0.110000	0.430000	1.000000198606868950790272
0.130000	0.430000	1.000000198586332933459175
0.150000	0.430000	1.000000198562589703854542
0.170000	0.430000	1.000000198535736739557933
0.190000	0.430000	1.000000198505884396737997
0.210000	0.430000	1.000000198473154577882838
0.230000	0.430000	1.000000198437681175889225
0.250000	0.430000	1.000000198399609629973384
0.270000	0.430000	1.000000198359094705224948
0.290000	0.430000	1.000000198316301380785376
0.310000	0.430000	1.000000198271403295535720
0.330000	0.430000	1.000000198224582748096623
0.350000	0.430000	1.000000198176028698426876
0.370000	0.430000	1.000000198125937211912628
0.390000	0.430000	1.000000198074509683010547
0.410000	0.430000	1.000000198021952613203212
0.430000	0.430000	1.000000197968476278731487
0.450000	0.430000	1.000000197914294286505310
0.470000	0.430000	1.000000197859622019791459
0.490000	0.430000	1.000000197804676860258155
0.510000	0.430000	1.000000197749675967529015
0.530000	0.430000	1.000000197694836723272260
0.550000	0.430000	1.000000197640374954843878
0.570000	0.430000	1.000000197586504269153806
0.590000	0.430000	1.000000197533435608576724
0.610000	0.430000	1.000000197481375918684421
0.630000	0.430000	1.000000197430527926201194
0.650000	0.430000	1.000000197381088806736216
0.670000	0.430000	1.000000197333249962738932
0.690000	0.430000	1.000000197287195913276037
0.710000	0.430000	1.000000197243103849942258
0.730000	0.430000	1.000000197201142970726551
0.750000	0.430000	1.000000197161474480012089
0.770000	0.430000	1.000000197124249146085617
0.790000	0.430000	1.000000197089609521583498
0.810000	0.430000	1.000000197057686834867241
0.830000	0.430000	1.000000197028602544335740
0.850000	0.430000	1.000000197002466784113039
0.870000	0.430000	1.000000196979378364048330
0.890000	0.430000	1.000000196959422105180693
0.910000	0.430000	1.000000196942678387657111
0.930000	0.430000	1.000000196929207607610124
0.950000	0.430000	1.000000196919059725075840
0.970000	0.430000	1.000000196912273153770911
0.990000	0.430000	1.000000196908873428824904

-0.990000	0.450000	1.000000196867112389753629
-0.970000	0.450000	1.000000196870472590759960
-0.950000	0.450000	1.000000196877180336230140
-0.930000	0.450000	1.000000196887210313079208
-0.910000	0.450000	1.000000196900524551679723
-0.890000	0.450000	1.000000196917072869950971
-0.870000	0.450000	1.000000196936795537894227
-0.850000	0.450000	1.000000196959616838299212
-0.830000	0.450000	1.000000196985448619457770
-0.810000	0.450000	1.000000197014194069922155
-0.790000	0.450000	1.000000197045744831925163
-0.770000	0.450000	1.000000197079980557290924
-0.750000	0.450000	1.000000197116771571970162
-0.730000	0.450000	1.000000197155977099683355
-0.710000	0.450000	1.000000197197447704411388
-0.690000	0.450000	1.000000197241024402217136
-0.670000	0.450000	1.000000197286539993513088
-0.650000	0.450000	1.000000197333818841016750
-0.630000	0.450000	1.000000197382678868152084
-0.610000	0.450000	1.000000197432930670871087
-0.590000	0.450000	1.000000197484379516055242
-0.570000	0.450000	1.000000197536824897426300
-0.550000	0.450000	1.000000197590062311903125
-0.530000	0.450000	1.000000197643883259601694
-0.510000	0.450000	1.000000197698076798147326
-0.490000	0.450000	1.000000197752429098585480
-0.470000	0.450000	1.000000197806726109917008
-0.450000	0.450000	1.000000197860752670919737
-0.430000	0.450000	1.000000197914294286505310
-0.410000	0.450000	1.000000197967137793852999
-0.390000	0.450000	1.000000198019072250588124
-0.370000	0.450000	1.000000198069890267049686
-0.350000	0.450000	1.000000198119387340156550
-0.330000	0.450000	1.000000198167364517942701
-0.310000	0.450000	1.000000198213628621601856
-0.290000	0.450000	1.000000198257992467532063
-0.270000	0.450000	1.000000198300276421647936
-0.250000	0.450000	1.000000198340308621425265
-0.230000	0.450000	1.000000198377926308168639
-0.210000	0.450000	1.000000198412976271100661
-0.190000	0.450000	1.000000198445315513495757
-0.170000	0.450000	1.000000198474811474724788
-0.150000	0.450000	1.000000198501343584567280
-0.130000	0.450000	1.000000198524802819122215
-0.110000	0.450000	1.000000198545093033075659
-0.090000	0.450000	1.000000198562130737656162
-0.070000	0.450000	1.000000198575845988813171
-0.050000	0.450000	1.000000198586182165172431
-0.030000	0.450000	1.000000198593096634169797
-0.010000	0.450000	1.000000198596561196140442
0.010000	0.450000	1.000000198596561196140442
0.030000	0.450000	1.000000198593096634169797
0.050000	0.450000	1.000000198586182165172431
0.070000	0.450000	1.000000198575845988813171
0.090000	0.450000	1.000000198562130737656162
0.110000	0.450000	1.000000198545093033075659
0.130000	0.450000	1.000000198524802819122215
0.150000	0.450000	1.000000198501343584567280
0.170000	0.450000	1.000000198474811474724788
0.190000	0.450000	1.000000198445315513495757
0.210000	0.450000	1.000000198412976271100661
0.230000	0.450000	1.000000198377926308168639
0.250000	0.450000	1.000000198340308621425265
0.270000	0.450000	1.000000198300276421647936
0.290000	0.450000	1.000000198257992467532063
0.310000	0.450000	1.000000198213628621601856
0.330000	0.450000	1.000000198167364517942701
0.350000	0.450000	1.000000198119387340156550
0.370000	0.450000	1.000000198069890267049686
0.390000	0.450000	1.000000198019072250588124
0.410000	0.450000	1.000000197967137793852999
0.430000	0.450000	1.000000197914294286505310
0.450000	0.450000	1.000000197860752670919737
0.470000	0.450000	1.000000197806726109917008
0.490000	0.450000	1.000000197752429098585480
0.510000	0.450000	1.000000197698076798147326
0.530000	0.450000	1.000000197643883259601694
0.550000	0.450000	1.000000197590062311903125
0.570000	0.450000	1.000000197536824897426300
0.590000	0.450000	1.000000197484379516055242
0.610000	0.450000	1.000000197432930670871087
0.630000	0.450000	1.000000197382678868152084
0.650000	0.450000	1.000000197333818841016750
0.670000	0.450000	1.000000197286539993513088
0.690000	0.450000	1.000000197241024402217136
0.710000	0.450000	1.000000197197447704411388
0.730000	0.450000	1.000000197155977099683355
0.750000	0.450000	1.000000197116771571970162
0.770000	0.450000	1.000000197079980557290924
0.790000	0.450000	1.000000197045744831925163
0.810000	0.450000	1.000000197014194069922155
0.830000	0.450000	1.000000196985448619457770
0.850000	0.450000	1.000000196959616838299212
0.870000	0.450000	1.000000196936795537894227
0.890000	0.450000	1.000000196917072869950971
0.910000	0.450000	1.000000196900524551679723
0.930000	0.450000	1.000000196887210313079208
0.950000	0.450000	1.000000196877180336230140
0.970000	0.450000	1.000000196870472590759960
0.990000	0.450000	1.000000196867112389753629

-0.990000	0.470000	1.000000196824960774222291
-0.970000	0.470000	1.000000196828281229244340
-0.950000	0.470000	1.000000196834909482745957
-0.930000	0.470000	1.000000196844820665731390
-0.910000	0.470000	1.000000196857977918796223
-0.890000	0.470000	1.000000196874329505547507
-0.870000	0.470000	1.000000196893816140075728
-0.850000	0.470000	1.000000196916367878330334
-0.830000	0.470000	1.000000196941893015889491
-0.810000	0.470000	1.000000196970297183796106
-0.790000	0.470000	1.000000197001472690416790
-0.770000	0.470000	1.000000197035301408021724
-0.750000	0.470000	1.000000197071654772784655
-0.730000	0.470000	1.000000197110393562738295
-0.710000	0.470000	1.000000197151370118220370
-0.690000	0.470000	1.000000197194427453695198
-0.670000	0.470000	1.000000197239399923887504
-0.650000	0.470000	1.000000197286114334005447
-0.630000	0.470000	1.000000197334390605874432
-0.610000	0.470000	1.000000197384041555892509
-0.590000	0.470000	1.000000197434874449342601
-0.570000	0.470000	1.000000197486691666526326
-0.550000	0.470000	1.000000197539290702763992
-0.530000	0.470000	1.000000197592465944751439
-0.510000	0.470000	1.000000197646008226470826
-0.490000	0.470000	1.000000197699707049636686
-0.470000	0.470000	1.000000197753350583695919
-0.450000	0.470000	1.000000197806726109917008
-0.430000	0.470000	1.000000197859622019791459
-0.410000	0.470000	1.000000197911827815033803
-0.390000	0.470000	1.000000197963134773715410
-0.370000	0.470000	1.000000198013337948665935
-0.350000	0.470000	1.000000198062235945428711
-0.330000	0.470000	1.000000198109631810439168
-0.310000	0.470000	1.000000198155334807381678
-0.290000	0.470000	1.000000198199160195144941
-0.270000	0.470000	1.000000198240930560089623
-0.250000	0.470000	1.000000198280476038092957
-0.230000	0.470000	1.000000198317636312950185
-0.210000	0.470000	1.000000198352259506151540
-0.190000	0.470000	1.000000198384204841417500
-0.170000	0.470000	1.000000198413341312431157
-0.150000	0.470000	1.000000198439549903284274
-0.130000	0.470000	1.000000198462722922343460
-0.110000	0.470000	1.000000198482765556562413
-0.090000	0.470000	1.000000198499595427392705
-0.070000	0.470000	1.000000198513143034872996
-0.050000	0.470000	1.000000198523353089896659
-0.030000	0.470000	1.000000198530182959899548
-0.010000	0.470000	1.000000198533605111350653
0.010000	0.470000	1.000000198533605111350653
0.030000	0.470000	1.000000198530182959899548
0.050000	0.470000	1.000000198523353089896659
0.070000	0.470000	1.000000198513143034872996
0.090000	0.470000	1.000000198499595427392705
0.110000	0.470000	1.000000198482765556562413
0.130000	0.470000	1.000000198462722922343460
0.150000	0.470000	1.000000198439549903284274
0.170000	0.470000	1.000000198413341312431157
0.190000	0.470000	1.000000198384204841417500
0.210000	0.470000	1.000000198352259506151540
0.230000	0.470000	1.000000198317636312950185
0.250000	0.470000	1.000000198280476038092957
0.270000	0.470000	1.000000198240930560089623
0.290000	0.470000	1.000000198199160195144941
0.310000	0.470000	1.000000198155334807381678
0.330000	0.470000	1.000000198109631810439168
0.350000	0.470000	1.000000198062235945428711
0.370000	0.470000	1.000000198013337948665935
0.390000	0.470000	1.000000197963134773715410
0.410000	0.470000	1.000000197911827815033803
0.430000	0.470000	1.000000197859622019791459
0.450000	0.470000	1.000000197806726109917008
0.470000	0.470000	1.000000197753350583695919
0.490000	0.470000	1.000000197699707049636686
0.510000	0.470000	1.000000197646008226470826
0.530000	0.470000	1.000000197592465944751439
0.550000	0.470000	1.000000197539290702763992
0.570000	0.470000	1.000000197486691666526326
0.590000	0.470000	1.000000197434874449342601
0.610000	0.470000	1.000000197384041555892509
0.630000	0.470000	1.000000197334390605874432
0.650000	0.470000	1.000000197286114334005447
0.670000	0.470000	1.000000197239399923887504
0.690000	0.470000	1.000000197194427453695198
0.710000	0.470000	1.000000197151370118220370
0.730000	0.470000	1.000000197110393562738295
0.750000	0.470000	1.000000197071654772784655
0.770000	0.470000	1.000000197035301408021724
0.790000	0.470000	1.000000197001472690416790
0.810000	0.470000	1.000000196970297183796106
0.830000	0.470000	1.000000196941893015889491
0.850000	0.470000	1.000000196916367878330334
0.870000	0.470000	1.000000196893816140075728
0.890000	0.470000	1.000000196874329505547507
0.910000	0.470000	1.000000196857977918796223
0.930000	0.470000	1.000000196844820665731390
0.950000	0.470000	1.000000196834909482745957
0.970000	0.470000	1.000000196828281229244340
0.990000	0.470000	1.000000196824960774222291

-0.990000	0.490000	1.000000196782585115684583
-0.970000	0.490000	1.000000196785865602677745
-0.950000	0.490000	1.000000196792414142166194
-0.930000	0.490000	1.000000196802206087198783
-0.910000	0.490000	1.000000196815204800415700
-0.890000	0.490000	1.000000196831360099736230
-0.870000	0.490000	1.000000196850606926091132
-0.850000	0.490000	1.000000196872886215615495
-0.830000	0.490000	1.000000196898108040244324
-0.810000	0.490000	1.000000196926169815370145
-0.790000	0.490000	1.000000196956968956385481
-0.770000	0.490000	1.000000196990389111917352
-0.750000	0.490000	1.000000197026302828362532
-0.730000	0.490000	1.000000197064573104199781
-0.710000	0.490000	1.000000197105053834079058
-0.690000	0.490000	1.000000197147589586776917
-0.670000	0.490000	1.000000197192016937464132
-0.650000	0.490000	1.000000197238164911794911
-0.630000	0.490000	1.000000197285854985906894
-0.610000	0.490000	1.000000197334902640733389
-0.590000	0.490000	1.000000197385117362003371
-0.570000	0.490000	1.000000197436303750464504
-0.550000	0.490000	1.000000197488261965972356
-0.530000	0.490000	1.000000197540788393624211
-0.510000	0.490000	1.000000197593677198071305
-0.490000	0.490000	1.000000197646719879429611
-0.470000	0.490000	1.000000197699707049636686
-0.450000	0.490000	1.000000197752429098585480
-0.430000	0.490000	1.000000197804676860258155
-0.410000	0.490000	1.000000197856242056815290
-0.390000	0.490000	1.000000197906919074952725
-0.370000	0.490000	1.000000197956505187946163
-0.350000	0.490000	1.000000198004801443829592
-0.330000	0.490000	1.000000198051613775618307
-0.310000	0.490000	1.000000198096753445398122
-0.290000	0.490000	1.000000198140038154548392
-0.270000	0.490000	1.000000198181292709875834
-0.250000	0.490000	1.000000198220349689748332
-0.230000	0.490000	1.000000198257050332273366
-0.210000	0.490000	1.000000198291245423476425
-0.190000	0.490000	1.000000198322795075256408
-0.170000	0.490000	1.000000198351570723787063
-0.150000	0.490000	1.000000198377454241338569
-0.130000	0.490000	1.000000198400340156723587
-0.110000	0.490000	1.000000198420134100985024
-0.090000	0.490000	1.000000198436755027842082
-0.070000	0.490000	1.000000198450134547556445
-0.050000	0.490000	1.000000198460217815110695
-0.030000	0.490000	1.000000198466963086119108
-0.010000	0.490000	1.000000198470342605006067
0.010000	0.490000	1.000000198470342605006067
0.030000	0.490000	1.000000198466963086119108
0.050000	0.490000	1.000000198460217815110695
0.070000	0.490000	1.000000198450134547556445
0.090000	0.490000	1.000000198436755027842082
0.110000	0.490000	1.000000198420134100985024
0.130000	0.490000	1.000000198400340156723587
0.150000	0.490000	1.000000198377454241338569
0.170000	0.490000	1.000000198351570723787063
0.190000	0.490000	1.000000198322795075256408
0.210000	0.490000	1.000000198291245423476425
0.230000	0.490000	1.000000198257050332273366
0.250000	0.490000	1.000000198220349689748332
0.270000	0.490000	1.000000198181292709875834
0.290000	0.490000	1.000000198140038154548392
0.310000	0.490000	1.000000198096753445398122
0.330000	0.490000	1.000000198051613775618307
0.350000	0.490000	1.000000198004801443829592
0.370000	0.490000	1.000000197956505187946163
0.390000	0.490000	1.000000197906919074952725
0.410000	0.490000	1.000000197856242056815290
0.430000	0.490000	1.000000197804676860258155
0.450000	0.490000	1.000000197752429098585480
0.470000	0.490000	1.000000197699707049636686
0.490000	0.490000	1.000000197646719879429611
0.510000	0.490000	1.000000197593677198071305
0.530000	0.490000	1.000000197540788393624211
0.550000	0.490000	1.000000197488261965972356
0.570000	0.490000	1.000000197436303750464504
0.590000	0.490000	1.000000197385117362003371
0.610000	0.490000	1.000000197334902640733389
0.630000	0.490000	1.000000197285854985906894
0.650000	0.490000	1.000000197238164911794911
0.670000	0.490000	1.000000197192016937464132
0.690000	0.490000	1.000000197147589586776917
0.710000	0.490000	1.000000197105053834079058
0.730000	0.490000	1.000000197064573104199781
0.750000	0.490000	1.000000197026302828362532
0.770000	0.490000	1.000000196990389111917352
0.790000	0.490000	1.000000196956968956385481
0.810000	0.490000	1.000000196926169815370145
0.830000	0.490000	1.000000196898108040244324
0.850000	0.490000	1.000000196872886215615495
0.870000	0.490000	1.000000196850606926091132
0.890000	0.490000	1.000000196831360099736230
0.910000	0.490000	1.000000196815204800415700
0.930000	0.490000	1.000000196802206087198783
0.950000	0.490000	1.000000196792414142166194
0.970000	0.490000	1.000000196785865602677745
0.990000	0.490000	1.000000196782585115684583

-0.990000	0.510000	1.000000196740153057817224
-0.970000	0.510000	1.000000196743393576781500
-0.950000	0.510000	1.000000196749862402256781
-0.930000	0.510000	1.000000196759535331381130
-0.910000	0.510000	1.000000196772376170883945
-0.890000	0.510000	1.000000196788337181175166
-0.870000	0.510000	1.000000196807348640248847
-0.850000	0.510000	1.000000196829353704686127
-0.830000	0.510000	1.000000196854268441626346
-0.810000	0.510000	1.000000196881986713748347
-0.790000	0.510000	1.000000196912409267113730
-0.770000	0.510000	1.000000196945420860572540
-0.750000	0.510000	1.000000196980895372789178
-0.730000	0.510000	1.000000197018697134510035
-0.710000	0.510000	1.000000197058682038786515
-0.690000	0.510000	1.000000197100696208707404
-0.670000	0.510000	1.000000197144578661934133
-0.650000	0.510000	1.000000197190159756388539
-0.630000	0.510000	1.000000197237263854788125
-0.610000	0.510000	1.000000197285708214423039
-0.590000	0.510000	1.000000197335304763512909
-0.570000	0.510000	1.000000197385860545296055
-0.550000	0.510000	1.000000197437177718029488
-0.530000	0.510000	1.000000197489055553390358
-0.510000	0.510000	1.000000197541290658520552
-0.490000	0.510000	1.000000197593677198071305
-0.470000	0.510000	1.000000197646008226470826
-0.450000	0.510000	1.000000197698076798147326
-0.430000	0.510000	1.000000197749675967529015
-0.410000	0.510000	1.000000197800600787445546
-0.390000	0.510000	1.000000197850647642994204
-0.370000	0.510000	1.000000197899616694030556
-0.350000	0.510000	1.000000197947311431079243
-0.330000	0.510000	1.000000197993539785557005
-0.310000	0.510000	1.000000198038116350218729
-0.290000	0.510000	1.000000198080860380756008
-0.270000	0.510000	1.000000198121599126466208
-0.250000	0.510000	1.000000198160167608207871
-0.230000	0.510000	1.000000198196408618400710
-0.210000	0.510000	1.000000198230175163516265
-0.190000	0.510000	1.000000198261329353854876
-0.170000	0.510000	1.000000198289743957857922
-0.150000	0.510000	1.000000198315302846197028
-0.130000	0.510000	1.000000198337901213818668
-0.110000	0.510000	1.000000198357446690167194
-0.090000	0.510000	1.000000198373858673051018
-0.070000	0.510000	1.000000198387070104999452
-0.050000	0.510000	1.000000198397026363039686
-0.030000	0.510000	1.000000198403686813009017
-0.010000	0.510000	1.000000198407023921376435
0.010000	0.510000	1.000000198407023921376435
0.030000	0.510000	1.000000198403686813009017
0.050000	0.510000	1.000000198397026363039686
0.070000	0.510000	1.000000198387070104999452
0.090000	0.510000	1.000000198373858673051018
0.110000	0.510000	1.000000198357446690167194
0.130000	0.510000	1.000000198337901213818668
0.150000	0.510000	1.000000198315302846197028
0.170000	0.510000	1.000000198289743957857922
0.190000	0.510000	1.000000198261329353854876
0.210000	0.510000	1.000000198230175163516265
0.230000	0.510000	1.000000198196408618400710
0.250000	0.510000	1.000000198160167608207871
0.270000	0.510000	1.000000198121599126466208
0.290000	0.510000	1.000000198080860380756008
0.310000	0.510000	1.000000198038116350218729
0.330000	0.510000	1.000000197993539785557005
0.350000	0.510000	1.000000197947311431079243
0.370000	0.510000	1.000000197899616694030556
0.390000	0.510000	1.000000197850647642994204
0.410000	0.510000	1.000000197800600787445546
0.430000	0.510000	1.000000197749675967529015
0.450000	0.510000	1.000000197698076798147326
0.470000	0.510000	1.000000197646008226470826
0.490000	0.510000	1.000000197593677198071305
0.510000	0.510000	1.000000197541290658520552
0.530000	0.510000	1.000000197489055553390358
0.550000	0.510000	1.000000197437177718029488
0.570000	0.510000	1.000000197385860545296055
0.590000	0.510000	1.000000197335304763512909
0.610000	0.510000	1.000000197285708214423039
0.630000	0.510000	1.000000197237263854788125
0.650000	0.510000	1.000000197190159756388539
0.670000	0.510000	1.000000197144578661934133
0.690000	0.510000	1.000000197100696208707404
0.710000	0.510000	1.000000197058682038786515
0.730000	0.510000	1.000000197018697134510035
0.750000	0.510000	1.000000196980895372789178
0.770000	0.510000	1.000000196945420860572540
0.790000	0.510000	1.000000196912409267113730
0.810000	0.510000	1.000000196881986713748347
0.830000	0.510000	1.000000196854268441626346
0.850000	0.510000	1.000000196829353704686127
0.870000	0.510000	1.000000196807348640248847
0.890000	0.510000	1.000000196788337181175166
0.910000	0.510000	1.000000196772376170883945
0.930000	0.510000	1.000000196759535331381130
0.950000	0.510000	1.000000196749862402256781
0.970000	0.510000	1.000000196743393576781500
0.990000	0.510000	1.000000196740153057817224

-0.990000	0.530000	1.000000196697832022252328
-0.970000	0.530000	1.000000196701032795232322
-0.950000	0.530000	1.000000196707422128739040
-0.930000	0.530000	1.000000196716976263999754
-0.910000	0.530000	1.000000196729658785699257
-0.890000	0.530000	1.000000196745421732202885
-0.870000	0.530000	1.000000196764202042842840
-0.850000	0.530000	1.000000196785937545129741
-0.830000	0.530000	1.000000196810543195979903
-0.810000	0.530000	1.000000196837921295767160
-0.790000	0.530000	1.000000196867969703973245
-0.770000	0.530000	1.000000196900574511715831
-0.750000	0.530000	1.000000196935611374016162
-0.730000	0.530000	1.000000196972946842066676
-0.710000	0.530000	1.000000197012437697097198
-0.690000	0.530000	1.000000197053932726731773
-0.670000	0.530000	1.000000197097272058854855
-0.650000	0.530000	1.000000197142288937968146
-0.630000	0.530000	1.000000197188809281101385
-0.610000	0.530000	1.000000197236652788035371
-0.590000	0.530000	1.000000197285633607435784
-0.570000	0.530000	1.000000197335560780942387
-0.550000	0.530000	1.000000197386239797481267
-0.530000	0.530000	1.000000197437471705086409
-0.510000	0.530000	1.000000197489055553390358
-0.490000	0.530000	1.000000197540788393624211
-0.470000	0.530000	1.000000197592465944751439
-0.450000	0.530000	1.000000197643883259601694
-0.430000	0.530000	1.000000197694836723272260
-0.410000	0.530000	1.000000197745123386994237
-0.390000	0.530000	1.000000197794542744489377
-0.370000	0.530000	1.000000197842896954014691
-0.350000	0.530000	1.000000197889992392674685
-0.330000	0.530000	1.000000197935639656421358
-0.310000	0.530000	1.000000197979654670277228
-0.290000	0.530000	1.000000198021860242647563
-0.270000	0.530000	1.000000198062085399186572
-0.250000	0.530000	1.000000198100166937109634
-0.230000	0.530000	1.000000198135950313371723
-0.210000	0.530000	1.000000198169290088756611
-0.190000	0.530000	1.000000198200050371966086
-0.170000	0.530000	1.000000198228105485753758
-0.150000	0.530000	1.000000198253340633058883
-0.130000	0.530000	1.000000198275652785184775
-0.110000	0.530000	1.000000198294950459754205
-0.090000	0.530000	1.000000198311154386843214
-0.070000	0.530000	1.000000198324198175114930
-0.050000	0.530000	1.000000198334028311819566
-0.030000	0.530000	1.000000198340604384839025
-0.010000	0.530000	1.000000198343899082686903
0.010000	0.530000	1.000000198343899082686903
0.030000	0.530000	1.000000198340604384839025
0.050000	0.530000	1.000000198334028311819566
0.070000	0.530000	1.000000198324198175114930
0.090000	0.530000	1.000000198311154386843214
0.110000	0.530000	1.000000198294950459754205
0.130000	0.530000	1.000000198275652785184775
0.150000	0.530000	1.000000198253340633058883
0.170000	0.530000	1.000000198228105485753758
0.190000	0.530000	1.000000198200050371966086
0.210000	0.530000	1.000000198169290088756611
0.230000	0.530000	1.000000198135950313371723
0.250000	0.530000	1.000000198100166937109634
0.270000	0.530000	1.000000198062085399186572
0.290000	0.530000	1.000000198021860242647563
0.310000	0.530000	1.000000197979654670277228
0.330000	0.530000	1.000000197935639656421358
0.350000	0.530000	1.000000197889992392674685
0.370000	0.530000	1.000000197842896954014691
0.390000	0.530000	1.000000197794542744489377
0.410000	0.530000	1.000000197745123386994237
0.430000	0.530000	1.000000197694836723272260
0.450000	0.530000	1.000000197643883259601694
0.470000	0.530000	1.000000197592465944751439
0.490000	0.530000	1.000000197540788393624211
0.510000	0.530000	1.000000197489055553390358
0.530000	0.530000	1.000000197437471705086409
0.550000	0.530000	1.000000197386239797481267
0.570000	0.530000	1.000000197335560780942387
0.590000	0.530000	1.000000197285633607435784
0.610000	0.530000	1.000000197236652788035371
0.630000	0.530000	1.000000197188809281101385
0.650000	0.530000	1.000000197142288937968146
0.670000	0.530000	1.000000197097272058854855
0.690000	0.530000	1.000000197053932726731773
0.710000	0.530000	1.000000197012437697097198
0.730000	0.530000	1.000000196972946842066676
0.750000	0.530000	1.000000196935611374016162
0.770000	0.530000	1.000000196900574511715831
0.790000	0.530000	1.000000196867969703973245
0.810000	0.530000	1.000000196837921295767160
0.830000	0.530000	1.000000196810543195979903
0.850000	0.530000	1.000000196785937545129741
0.870000	0.530000	1.000000196764202042842840
0.890000	0.530000	1.000000196745421732202885
0.910000	0.530000	1.000000196729658785699257
0.930000	0.530000	1.000000196716976263999754
0.950000	0.530000	1.000000196707422128739040
0.970000	0.530000	1.000000196701032795232322
0.990000	0.530000	1.000000196697832022252328

-0.990000	0.550000	1.000000196655788986532798
-0.970000	0.550000	1.000000196658950235573116
-0.950000	0.550000	1.000000196665260743245085
-0.930000	0.550000	1.000000196674696972820584
-0.910000	0.550000	1.000000196687222953073615
-0.890000	0.550000	1.000000196702791388503329
-0.870000	0.550000	1.000000196721343437289420
-0.850000	0.550000	1.000000196742810265604362
-0.830000	0.550000	1.000000196767108162632098
-0.810000	0.550000	1.000000196794147866441449
-0.790000	0.550000	1.000000196823825460157309
-0.770000	0.550000	1.000000196856026590808142
-0.750000	0.550000	1.000000196890629355905844
-0.730000	0.550000	1.000000196927502082999695
-0.710000	0.550000	1.000000196966503107631752
-0.690000	0.550000	1.000000197007482993782901
-0.670000	0.550000	1.000000197050283867739040
-0.650000	0.550000	1.000000197094740750358710
-0.630000	0.550000	1.000000197140682001162304
-0.610000	0.550000	1.000000197187929318332067
-0.590000	0.550000	1.000000197236299070979726
-0.570000	0.550000	1.000000197285603187324909
-0.550000	0.550000	1.000000197335648710605938
-0.530000	0.550000	1.000000197386239797481267
-0.510000	0.550000	1.000000197437177718029488
-0.490000	0.550000	1.000000197488261965972356
-0.470000	0.550000	1.000000197539290702763992
-0.450000	0.550000	1.000000197590062311903125
-0.430000	0.550000	1.000000197640374954843878
-0.410000	0.550000	1.000000197690028569397214
-0.390000	0.550000	1.000000197738825091775539
-0.370000	0.550000	1.000000197786569566815729
-0.350000	0.550000	1.000000197833070147979129
-0.330000	0.550000	1.000000197878140539842207
-0.310000	0.550000	1.000000197921598887873529
-0.290000	0.550000	1.000000197963270220924414
-0.270000	0.550000	1.000000198002985341005910
-0.250000	0.550000	1.000000198040584153957866
-0.230000	0.550000	1.000000198075913449002883
-0.210000	0.550000	1.000000198108829785326179
-0.190000	0.550000	1.000000198139198825941776
-0.170000	0.550000	1.000000198166897114049334
-0.150000	0.550000	1.000000198191811406900342
-0.130000	0.550000	1.000000198213839341931930
-0.110000	0.550000	1.000000198232891213123708
-0.090000	0.550000	1.000000198248888860774741
-0.070000	0.550000	1.000000198261766559681973
-0.050000	0.550000	1.000000198271471241184827
-0.030000	0.550000	1.000000198277963381343625
-0.010000	0.550000	1.000000198281216112761172
0.010000	0.550000	1.000000198281216112761172
0.030000	0.550000	1.000000198277963381343625
0.050000	0.550000	1.000000198271471241184827
0.070000	0.550000	1.000000198261766559681973
0.090000	0.550000	1.000000198248888860774741
0.110000	0.550000	1.000000198232891213123708
0.130000	0.550000	1.000000198213839341931930
0.150000	0.550000	1.000000198191811406900342
0.170000	0.550000	1.000000198166897114049334
0.190000	0.550000	1.000000198139198825941776
0.210000	0.550000	1.000000198108829785326179
0.230000	0.550000	1.000000198075913449002883
0.250000	0.550000	1.000000198040584153957866
0.270000	0.550000	1.000000198002985341005910
0.290000	0.550000	1.000000197963270220924414
0.310000	0.550000	1.000000197921598887873529
0.330000	0.550000	1.000000197878140539842207
0.350000	0.550000	1.000000197833070147979129
0.370000	0.550000	1.000000197786569566815729
0.390000	0.550000	1.000000197738825091775539
0.410000	0.550000	1.000000197690028569397214
0.430000	0.550000	1.000000197640374954843878
0.450000	0.550000	1.000000197590062311903125
0.470000	0.550000	1.000000197539290702763992
0.490000	0.550000	1.000000197488261965972356
0.510000	0.550000	1.000000197437177718029488
0.530000	0.550000	1.000000197386239797481267
0.550000	0.550000	1.000000197335648710605938
0.570000	0.550000	1.000000197285603187324909
0.590000	0.550000	1.000000197236299070979726
0.610000	0.550000	1.000000197187929318332067
0.630000	0.550000	1.000000197140682001162304
0.650000	0.550000	1.000000197094740750358710
0.670000	0.550000	1.000000197050283867739040
0.690000	0.550000	1.000000197007482993782901
0.710000	0.550000	1.000000196966503107631752
0.730000	0.550000	1.000000196927502082999695
0.750000	0.550000	1.000000196890629355905844
0.770000	0.550000	1.000000196856026590808142
0.790000	0.550000	1.000000196823825460157309
0.810000	0.550000	1.000000196794147866441449
0.830000	0.550000	1.000000196767108162632098
0.850000	0.550000	1.000000196742810265604362
0.870000	0.550000	1.000000196721343437289420
0.890000	0.550000	1.000000196702791388503329
0.910000	0.550000	1.000000196687222953073615
0.930000	0.550000	1.000000196674696972820584
0.950000	0.550000	1.000000196665260743245085
0.970000	0.550000	1.000000196658950235573116
0.990000	0.550000	1.000000196655788986532798

-0.990000	0.570000	1.000000196614188929800093
-0.970000	0.570000	1.000000196617311098989944
-0.950000	0.570000	1.000000196623543891050190
-0.930000	0.570000	1.000000196632863769252708
-0.910000	0.570000	1.000000196645235206460711
-0.890000	0.570000	1.000000196660611795351770
-0.870000	0.570000	1.000000196678935360239393
-0.850000	0.570000	1.000000196700137067296055
-0.830000	0.570000	1.000000196724133649794908
-0.810000	0.570000	1.000000196750838066250822
-0.790000	0.570000	1.000000196780149730457765
-0.770000	0.570000	1.000000196811952291042758
-0.750000	0.570000	1.000000196846126288008350
-0.730000	0.570000	1.000000196882541603216055
-0.710000	0.570000	1.000000196921058570609375
-0.690000	0.570000	1.000000196961529530526036
-0.670000	0.570000	1.000000197003798385608775
-0.650000	0.570000	1.000000197047701933072972
-0.630000	0.570000	1.000000197093070974929674
-0.610000	0.570000	1.000000197139729207762571
-0.590000	0.570000	1.000000197187495443174043
-0.570000	0.570000	1.000000197236183385740560
-0.550000	0.570000	1.000000197285603187324909
-0.530000	0.570000	1.000000197335560780942387
-0.510000	0.570000	1.000000197385860545296055
-0.490000	0.570000	1.000000197436303750464504
-0.470000	0.570000	1.000000197486691666526326
-0.450000	0.570000	1.000000197536824897426300
-0.430000	0.570000	1.000000197586504269153806
-0.410000	0.570000	1.000000197635532384055068
-0.390000	0.570000	1.000000197683713398788541
-0.370000	0.570000	1.000000197730855022726359
-0.350000	0.570000	1.000000197776768073865128
-0.330000	0.570000	1.000000197821268255182758
-0.310000	0.570000	1.000000197864176376683076
-0.290000	0.570000	1.000000197905319465618845
-0.270000	0.570000	1.000000197944531210580976
-0.250000	0.570000	1.000000197981652405587738
-0.230000	0.570000	1.000000198016532948486201
-0.210000	0.570000	1.000000198049030730729214
-0.190000	0.570000	1.000000198079013635776846
-0.170000	0.570000	1.000000198106359317051783
-0.150000	0.570000	1.000000198130956086117749
-0.130000	0.570000	1.000000198152703578813316
-0.110000	0.570000	1.000000198171512533207306
-0.090000	0.570000	1.000000198187306121866413
-0.070000	0.570000	1.000000198200019507766001
-0.050000	0.570000	1.000000198209600510423911
-0.030000	0.570000	1.000000198216009605900467
-0.010000	0.570000	1.000000198219220814976893
0.010000	0.570000	1.000000198219220814976893
0.030000	0.570000	1.000000198216009605900467
0.050000	0.570000	1.000000198209600510423911
0.070000	0.570000	1.000000198200019507766001
0.090000	0.570000	1.000000198187306121866413
0.110000	0.570000	1.000000198171512533207306
0.130000	0.570000	1.000000198152703578813316
0.150000	0.570000	1.000000198130956086117749
0.170000	0.570000	1.000000198106359317051783
0.190000	0.570000	1.000000198079013635776846
0.210000	0.570000	1.000000198049030730729214
0.230000	0.570000	1.000000198016532948486201
0.250000	0.570000	1.000000197981652405587738
0.270000	0.570000	1.000000197944531210580976
0.290000	0.570000	1.000000197905319465618845
0.310000	0.570000	1.000000197864176376683076
0.330000	0.570000	1.000000197821268255182758
0.350000	0.570000	1.000000197776768073865128
0.370000	0.570000	1.000000197730855022726359
0.390000	0.570000	1.000000197683713398788541
0.410000	0.570000	1.000000197635532384055068
0.430000	0.570000	1.000000197586504269153806
0.450000	0.570000	1.000000197536824897426300
0.470000	0.570000	1.000000197486691666526326
0.490000	0.570000	1.000000197436303750464504
0.510000	0.570000	1.000000197385860545296055
0.530000	0.570000	1.000000197335560780942387
0.550000	0.570000	1.000000197285603187324909
0.570000	0.570000	1.000000197236183385740560
0.590000	0.570000	1.000000197187495443174043
0.610000	0.570000	1.000000197139729207762571
0.630000	0.570000	1.000000197093070974929674
0.650000	0.570000	1.000000197047701933072972
0.670000	0.570000	1.000000197003798385608775
0.690000	0.570000	1.000000196961529530526036
0.710000	0.570000	1.000000196921058570609375
0.730000	0.570000	1.000000196882541603216055
0.750000	0.570000	1.000000196846126288008350
0.770000	0.570000	1.000000196811952291042758
0.790000	0.570000	1.000000196780149730457765
0.810000	0.570000	1.000000196750838066250822
0.830000	0.570000	1.000000196724133649794908
0.850000	0.570000	1.000000196700137067296055
0.870000	0.570000	1.000000196678935360239393
0.890000	0.570000	1.000000196660611795351770
0.910000	0.570000	1.000000196645235206460711
0.930000	0.570000	1.000000196632863769252708
0.950000	0.570000	1.000000196623543891050190
0.970000	0.570000	1.000000196617311098989944
0.990000	0.570000	1.000000196614188929800093

-0.990000	0.590000	1.000000196573195276883439
-0.970000	0.590000	1.000000196576279032356638
-0.950000	0.590000	1.000000196582435441072789
-0.930000	0.590000	1.000000196591640522214561
-0.910000	0.590000	1.000000196603860080912796
-0.890000	0.590000	1.000000196619047709845063
-0.870000	0.590000	1.000000196637145899458687
-0.850000	0.590000	1.000000196658086482059957
-0.830000	0.590000	1.000000196681788411368075
-0.810000	0.590000	1.000000196708163757719490
-0.790000	0.590000	1.000000196737113489220405
-0.770000	0.590000	1.000000196768523696988495
-0.750000	0.590000	1.000000196802276253293940
-0.730000	0.590000	1.000000196838241928176672
-0.710000	0.590000	1.000000196876282609892428
-0.690000	0.590000	1.000000196916252637180378
-0.670000	0.590000	1.000000196957997689040099
-0.650000	0.590000	1.000000197001357005177624
-0.630000	0.590000	1.000000197046162941916236
-0.610000	0.590000	1.000000197092241416285674
-0.590000	0.590000	1.000000197139413460334367
-0.570000	0.590000	1.000000197187495443174043
-0.550000	0.590000	1.000000197236299070979726
-0.530000	0.590000	1.000000197285633607435784
-0.510000	0.590000	1.000000197335304763512909
-0.490000	0.590000	1.000000197385117362003371
-0.470000	0.590000	1.000000197434874449342601
-0.450000	0.590000	1.000000197484379516055242
-0.430000	0.590000	1.000000197533435608576724
-0.410000	0.590000	1.000000197581847993788529
-0.390000	0.590000	1.000000197629423270839766
-0.370000	0.590000	1.000000197675971591593225
-0.350000	0.590000	1.000000197721306216536163
-0.330000	0.590000	1.000000197765245291137148
-0.310000	0.590000	1.000000197807611845846054
-0.290000	0.590000	1.000000197848235128361694
-0.270000	0.590000	1.000000197886951047721027
-0.250000	0.590000	1.000000197923602618388372
-0.230000	0.590000	1.000000197958041292523035
-0.210000	0.590000	1.000000197990127182023912
-0.190000	0.590000	1.000000198019729946707912
-0.170000	0.590000	1.000000198046728572265351
-0.150000	0.590000	1.000000198071013146616792
-0.130000	0.590000	1.000000198092484193779228
-0.110000	0.590000	1.000000198111054228178318
-0.090000	0.590000	1.000000198126646866469969
-0.070000	0.590000	1.000000198139198381852566
-0.050000	0.590000	1.000000198148657482022372
-0.030000	0.590000	1.000000198154985309173526
-0.010000	0.590000	1.000000198158155662042645
0.010000	0.590000	1.000000198158155662042645
0.030000	0.590000	1.000000198154985309173526
0.050000	0.590000	1.000000198148657482022372
0.070000	0.590000	1.000000198139198381852566
0.090000	0.590000	1.000000198126646866469969
0.110000	0.590000	1.000000198111054228178318
0.130000	0.590000	1.000000198092484193779228
0.150000	0.590000	1.000000198071013146616792
0.170000	0.590000	1.000000198046728572265351
0.190000	0.590000	1.000000198019729946707912
0.210000	0.590000	1.000000197990127182023912
0.230000	0.590000	1.000000197958041292523035
0.250000	0.590000	1.000000197923602618388372
0.270000	0.590000	1.000000197886951047721027
0.290000	0.590000	1.000000197848235128361694
0.310000	0.590000	1.000000197807611845846054
0.330000	0.590000	1.000000197765245291137148
0.350000	0.590000	1.000000197721306216536163
0.370000	0.590000	1.000000197675971591593225
0.390000	0.590000	1.000000197629423270839766
0.410000	0.590000	1.000000197581847993788529
0.430000	0.590000	1.000000197533435608576724
0.450000	0.590000	1.000000197484379516055242
0.470000	0.590000	1.000000197434874449342601
0.490000	0.590000	1.000000197385117362003371
0.510000	0.590000	1.000000197335304763512909
0.530000	0.590000	1.000000197285633607435784
0.550000	0.590000	1.000000197236299070979726
0.570000	0.590000	1.000000197187495443174043
0.590000	0.590000	1.000000197139413460334367
0.610000	0.590000	1.000000197092241416285674
0.630000	0.590000	1.000000197046162941916236
0.650000	0.590000	1.000000197001357005177624
0.670000	0.590000	1.000000196957997689040099
0.690000	0.590000	1.000000196916252637180378
0.710000	0.590000	1.000000196876282609892428
0.730000	0.590000	1.000000196838241928176672
0.750000	0.590000	1.000000196802276253293940
0.770000	0.590000	1.000000196768523696988495
0.790000	0.590000	1.000000196737113489220405
0.810000	0.590000	1.000000196708163757719490
0.830000	0.590000	1.000000196681788411368075
0.850000	0.590000	1.000000196658086482059957
0.870000	0.590000	1.000000196637145899458687
0.890000	0.590000	1.000000196619047709845063
0.910000	0.590000	1.000000196603860080912796
0.930000	0.590000	1.000000196591640522214561
0.950000	0.590000	1.000000196582435441072789
0.970000	0.590000	1.000000196576279032356638
0.990000	0.590000	1.000000196573195276883439

-0.990000	0.610000	1.000000196532968343987591
-0.970000	0.610000	1.000000196536014573922557
-0.950000	0.610000	1.000000196542095931562244
-0.930000	0.610000	1.000000196551189102223134
-0.910000	0.610000	1.000000196563259668991464
-0.890000	0.610000	1.000000196578262112723223
-0.870000	0.610000	1.000000196596139812044157
-0.850000	0.610000	1.000000196616824599260553
-0.830000	0.610000	1.000000196640238092626873
-0.810000	0.610000	1.000000196666291696345752
-0.790000	0.610000	1.000000196694885490344973
-0.770000	0.610000	1.000000196725910672768123
-0.750000	0.610000	1.000000196759250670197616
-0.730000	0.610000	1.000000196794775808584177
-0.710000	0.610000	1.000000196832350196629591
-0.690000	0.610000	1.000000196871829061251447
-0.670000	0.610000	1.000000196913061190073790
-0.650000	0.610000	1.000000196955887155070286
-0.630000	0.610000	1.000000197000141088921055
-0.610000	0.610000	1.000000197045651573191094
-0.590000	0.610000	1.000000197092241416285674
-0.570000	0.610000	1.000000197139729207762571
-0.550000	0.610000	1.000000197187929318332067
-0.530000	0.610000	1.000000197236652788035371
-0.510000	0.610000	1.000000197285708214423039
-0.490000	0.610000	1.000000197334902640733389
-0.470000	0.610000	1.000000197384041555892509
-0.450000	0.610000	1.000000197432930670871087
-0.430000	0.610000	1.000000197481375918684421
-0.410000	0.610000	1.000000197529184786660039
-0.390000	0.610000	1.000000197576166538482312
-0.370000	0.610000	1.000000197622133324415472
-0.350000	0.610000	1.000000197666901069482037
-0.330000	0.610000	1.000000197710290139596623
-0.310000	0.610000	1.000000197752125785655153
-0.290000	0.610000	1.000000197792239697847094
-0.270000	0.610000	1.000000197830469561566247
-0.250000	0.610000	1.000000197866660611722978
-0.230000	0.610000	1.000000197900666520922641
-0.210000	0.610000	1.000000197932348733331764
-0.190000	0.610000	1.000000197961578685124096
-0.170000	0.610000	1.000000197988236916302185
-0.150000	0.610000	1.000000198012215291143434
-0.130000	0.610000	1.000000198033415665932466
-0.110000	0.610000	1.000000198051751443273361
-0.090000	0.610000	1.000000198067147350045047
-0.070000	0.610000	1.000000198079540325579728
-0.050000	0.610000	1.000000198088879965752085
-0.030000	0.610000	1.000000198095127634800861
-0.010000	0.610000	1.000000198098258019641094
0.010000	0.610000	1.000000198098258019641094
0.030000	0.610000	1.000000198095127634800861
0.050000	0.610000	1.000000198088879965752085
0.070000	0.610000	1.000000198079540325579728
0.090000	0.610000	1.000000198067147350045047
0.110000	0.610000	1.000000198051751443273361
0.130000	0.610000	1.000000198033415665932466
0.150000	0.610000	1.000000198012215291143434
0.170000	0.610000	1.000000197988236916302185
0.190000	0.610000	1.000000197961578685124096
0.210000	0.610000	1.000000197932348733331764
0.230000	0.610000	1.000000197900666520922641
0.250000	0.610000	1.000000197866660611722978
0.270000	0.610000	1.000000197830469561566247
0.290000	0.610000	1.000000197792239697847094
0.310000	0.610000	1.000000197752125785655153
0.330000	0.610000	1.000000197710290139596623
0.350000	0.610000	1.000000197666901069482037
0.370000	0.610000	1.000000197622133324415472
0.390000	0.610000	1.000000197576166538482312
0.410000	0.610000	1.000000197529184786660039
0.430000	0.610000	1.000000197481375918684421
0.450000	0.610000	1.000000197432930670871087
0.470000	0.610000	1.000000197384041555892509
0.490000	0.610000	1.000000197334902640733389
0.510000	0.610000	1.000000197285708214423039
0.530000	0.610000	1.000000197236652788035371
0.550000	0.610000	1.000000197187929318332067
0.570000	0.610000	1.000000197139729207762571
0.590000	0.610000	1.000000197092241416285674
0.610000	0.610000	1.000000197045651573191094
0.630000	0.610000	1.000000197000141088921055
0.650000	0.610000	1.000000196955887155070286
0.670000	0.610000	1.000000196913061190073790
0.690000	0.610000	1.000000196871829061251447
0.710000	0.610000	1.000000196832350196629591
0.730000	0.610000	1.000000196794775808584177
0.750000	0.610000	1.000000196759250670197616
0.770000	0.610000	1.000000196725910672768123
0.790000	0.610000	1.000000196694885490344973
0.810000	0.610000	1.000000196666291696345752
0.830000	0.610000	1.000000196640238092626873
0.850000	0.610000	1.000000196616824599260553
0.870000	0.610000	1.000000196596139812044157
0.890000	0.610000	1.000000196578262112723223
0.910000	0.610000	1.000000196563259668991464
0.930000	0.610000	1.000000196551189102223134
0.950000	0.610000	1.000000196542095931562244
0.970000	0.610000	1.000000196536014573922557
0.990000	0.610000	1.000000196532968343987591

-0.990000	0.630000	1.000000196493665560737441
-0.970000	0.630000	1.000000196496675153312594
-0.950000	0.630000	1.000000196502683458277261
-0.930000	0.630000	1.000000196511667160947923
-0.910000	0.630000	1.000000196523592510544631
-0.890000	0.630000	1.000000196538414432012587
-0.870000	0.630000	1.000000196556076748066744
-0.850000	0.630000	1.000000196576512401236414
-0.830000	0.630000	1.000000196599643675909874
-0.810000	0.630000	1.000000196625382864468179
-0.790000	0.630000	1.000000196653631823195951
-0.770000	0.630000	1.000000196684281084102963
-0.750000	0.630000	1.000000196717217404440703
-0.730000	0.630000	1.000000196752313552650548
-0.710000	0.630000	1.000000196789432527211261
-0.690000	0.630000	1.000000196828432663664898
-0.670000	0.630000	1.000000196869164081903136
-0.650000	0.630000	1.000000196911469574345688
-0.630000	0.630000	1.000000196955185050029513
-0.610000	0.630000	1.000000197000141088921055
-0.590000	0.630000	1.000000197046162941916236
-0.570000	0.630000	1.000000197093070974929674
-0.550000	0.630000	1.000000197140682001162304
-0.530000	0.630000	1.000000197188809281101385
-0.510000	0.630000	1.000000197237263854788125
-0.490000	0.630000	1.000000197285854985906894
-0.470000	0.630000	1.000000197334390605874432
-0.450000	0.630000	1.000000197382678868152084
-0.430000	0.630000	1.000000197430527926201194
-0.410000	0.630000	1.000000197477747709839946
-0.390000	0.630000	1.000000197524149925243364
-0.370000	0.630000	1.000000197569549387210941
-0.350000	0.630000	1.000000197613763797122033
-0.330000	0.630000	1.000000197656616185426515
-0.310000	0.630000	1.000000197697933801421755
-0.290000	0.630000	1.000000197737550333698664
-0.270000	0.630000	1.000000197775305910141697
-0.250000	0.630000	1.000000197811047764062664
-0.230000	0.630000	1.000000197844630900334550
-0.210000	0.630000	1.000000197875919205614537
-0.190000	0.630000	1.000000197904785448344001
-0.170000	0.630000	1.000000197931111944882332
-0.150000	0.630000	1.000000197954791669729957
-0.130000	0.630000	1.000000197975727589394523
-0.110000	0.630000	1.000000197993834438747740
-0.090000	0.630000	1.000000198009038276936167
-0.070000	0.630000	1.000000198021276709425820
-0.050000	0.630000	1.000000198030499776180591
-0.030000	0.630000	1.000000198036669507573038
-0.010000	0.630000	1.000000198039760812562804
0.010000	0.630000	1.000000198039760812562804
0.030000	0.630000	1.000000198036669507573038
0.050000	0.630000	1.000000198030499776180591
0.070000	0.630000	1.000000198021276709425820
0.090000	0.630000	1.000000198009038276936167
0.110000	0.630000	1.000000197993834438747740
0.130000	0.630000	1.000000197975727589394523
0.150000	0.630000	1.000000197954791669729957
0.170000	0.630000	1.000000197931111944882332
0.190000	0.630000	1.000000197904785448344001
0.210000	0.630000	1.000000197875919205614537
0.230000	0.630000	1.000000197844630900334550
0.250000	0.630000	1.000000197811047764062664
0.270000	0.630000	1.000000197775305910141697
0.290000	0.630000	1.000000197737550333698664
0.310000	0.630000	1.000000197697933801421755
0.330000	0.630000	1.000000197656616185426515
0.350000	0.630000	1.000000197613763797122033
0.370000	0.630000	1.000000197569549387210941
0.390000	0.630000	1.000000197524149925243364
0.410000	0.630000	1.000000197477747709839946
0.430000	0.630000	1.000000197430527926201194
0.450000	0.630000	1.000000197382678868152084
0.470000	0.630000	1.000000197334390605874432
0.490000	0.630000	1.000000197285854985906894
0.510000	0.630000	1.000000197237263854788125
0.530000	0.630000	1.000000197188809281101385
0.550000	0.630000	1.000000197140682001162304
0.570000	0.630000	1.000000197093070974929674
0.590000	0.630000	1.000000197046162941916236
0.610000	0.630000	1.000000197000141088921055
0.630000	0.630000	1.000000196955185050029513
0.650000	0.630000	1.000000196911469574345688
0.670000	0.630000	1.000000196869164081903136
0.690000	0.630000	1.000000196828432663664898
0.710000	0.630000	1.000000196789432527211261
0.730000	0.630000	1.000000196752313552650548
0.750000	0.630000	1.000000196717217404440703
0.770000	0.630000	1.000000196684281084102963
0.790000	0.630000	1.000000196653631823195951
0.810000	0.630000	1.000000196625382864468179
0.830000	0.630000	1.000000196599643675909874
0.850000	0.630000	1.000000196576512401236414
0.870000	0.630000	1.000000196556076748066744
0.890000	0.630000	1.000000196538414432012587
0.910000	0.630000	1.000000196523592510544631
0.930000	0.630000	1.000000196511667160947923
0.950000	0.630000	1.000000196502683458277261
0.970000	0.630000	1.000000196496675153312594
0.990000	0.630000	1.000000196493665560737441

-0.990000	0.650000	1.000000196455440137910387
-0.970000	0.650000	1.000000196458414203348752
-0.950000	0.650000	1.000000196464351454039843
-0.930000	0.650000	1.000000196473229019389350
-0.910000	0.650000	1.000000196485013370661932
-0.890000	0.650000	1.000000196499659876891997
-0.870000	0.650000	1.000000196517113026928314
-0.850000	0.650000	1.000000196537306651478616
-0.830000	0.650000	1.000000196560164145154204
-0.810000	0.650000	1.000000196585598022380736
-0.790000	0.650000	1.000000196613512137844282
-0.770000	0.650000	1.000000196643797467643822
-0.750000	0.650000	1.000000196676341657209264
-0.730000	0.650000	1.000000196711019917472640
-0.710000	0.650000	1.000000196747696801224947
-0.690000	0.650000	1.000000196786231976275872
-0.670000	0.650000	1.000000196826477116829324
-0.650000	0.650000	1.000000196868277013706461
-0.630000	0.650000	1.000000196911469574345688
-0.610000	0.650000	1.000000196955887155070286
-0.590000	0.650000	1.000000197001357005177624
-0.570000	0.650000	1.000000197047701933072972
-0.550000	0.650000	1.000000197094740750358710
-0.530000	0.650000	1.000000197142288937968146
-0.510000	0.650000	1.000000197190159756388539
-0.490000	0.650000	1.000000197238164911794911
-0.470000	0.650000	1.000000197286114334005447
-0.450000	0.650000	1.000000197333818841016750
-0.430000	0.650000	1.000000197381088806736216
-0.410000	0.650000	1.000000197427736381428076
-0.390000	0.650000	1.000000197473575713758009
-0.370000	0.650000	1.000000197518423838971557
-0.350000	0.650000	1.000000197562100678894126
-0.330000	0.650000	1.000000197604431484421639
-0.310000	0.650000	1.000000197645245947342119
-0.290000	0.650000	1.000000197684379532603316
-0.270000	0.650000	1.000000197721674366491129
-0.250000	0.650000	1.000000197756979458674209
-0.230000	0.650000	1.000000197790152256516194
-0.210000	0.650000	1.000000197821057756897289
-0.190000	0.650000	1.000000197849570504615713
-0.170000	0.650000	1.000000197875574370343088
-0.150000	0.650000	1.000000197898963882892076
-0.130000	0.650000	1.000000197919643118993349
-0.110000	0.650000	1.000000197937527923741641
-0.090000	0.650000	1.000000197952545022417326
-0.070000	0.650000	1.000000197964633352754049
-0.050000	0.650000	1.000000197973742954715703
-0.030000	0.650000	1.000000197979836746853266
-0.010000	0.650000	1.000000197982890082215590
0.010000	0.650000	1.000000197982890082215590
0.030000	0.650000	1.000000197979836746853266
0.050000	0.650000	1.000000197973742954715703
0.070000	0.650000	1.000000197964633352754049
0.090000	0.650000	1.000000197952545022417326
0.110000	0.650000	1.000000197937527923741641
0.130000	0.650000	1.000000197919643118993349
0.150000	0.650000	1.000000197898963882892076
0.170000	0.650000	1.000000197875574370343088
0.190000	0.650000	1.000000197849570504615713
0.210000	0.650000	1.000000197821057756897289
0.230000	0.650000	1.000000197790152256516194
0.250000	0.650000	1.000000197756979458674209
0.270000	0.650000	1.000000197721674366491129
0.290000	0.650000	1.000000197684379532603316
0.310000	0.650000	1.000000197645245947342119
0.330000	0.650000	1.000000197604431484421639
0.350000	0.650000	1.000000197562100678894126
0.370000	0.650000	1.000000197518423838971557
0.390000	0.650000	1.000000197473575713758009
0.410000	0.650000	1.000000197427736381428076
0.430000	0.650000	1.000000197381088806736216
0.450000	0.650000	1.000000197333818841016750
0.470000	0.650000	1.000000197286114334005447
0.490000	0.650000	1.000000197238164911794911
0.510000	0.650000	1.000000197190159756388539
0.530000	0.650000	1.000000197142288937968146
0.550000	0.650000	1.000000197094740750358710
0.570000	0.650000	1.000000197047701933072972
0.590000	0.650000	1.000000197001357005177624
0.610000	0.650000	1.000000196955887155070286
0.630000	0.650000	1.000000196911469574345688
0.650000	0.650000	1.000000196868277013706461
0.670000	0.650000	1.000000196826477116829324
0.690000	0.650000	1.000000196786231976275872
0.710000	0.650000	1.000000196747696801224947
0.730000	0.650000	1.000000196711019917472640
0.750000	0.650000	1.000000196676341657209264
0.770000	0.650000	1.000000196643797467643822
0.790000	0.650000	1.000000196613512137844282
0.810000	0.650000	1.000000196585598022380736
0.830000	0.650000	1.000000196560164145154204
0.850000	0.650000	1.000000196537306651478616
0.870000	0.650000	1.000000196517113026928314
0.890000	0.650000	1.000000196499659876891997
0.910000	0.650000	1.000000196485013370661932
0.930000	0.650000	1.000000196473229019389350
0.950000	0.650000	1.000000196464351454039843
0.970000	0.650000	1.000000196458414203348752
0.990000	0.650000	1.000000196455440137910387

-0.990000	0.670000	1.000000196418441067436333
-0.970000	0.670000	1.000000196421380715960936
-0.950000	0.670000	1.000000196427249354869105
-0.930000	0.670000	1.000000196436024335611137
-0.910000	0.670000	1.000000196447672351496294
-0.890000	0.670000	1.000000196462149437692801
-0.870000	0.670000	1.000000196479400749183242
-0.850000	0.670000	1.000000196499360338719953
-0.830000	0.670000	1.000000196521952711137260
-0.810000	0.670000	1.000000196547091713128452
-0.790000	0.670000	1.000000196574681199379597
-0.770000	0.670000	1.000000196604615476658751
-0.750000	0.670000	1.000000196636781524262005
-0.730000	0.670000	1.000000196671055219255209
-0.710000	0.670000	1.000000196707304889187640
-0.690000	0.670000	1.000000196745390645958196
-0.670000	0.670000	1.000000196785165940127627
-0.650000	0.670000	1.000000196826477116829324
-0.630000	0.670000	1.000000196869164081903136
-0.610000	0.670000	1.000000196913061190073790
-0.590000	0.670000	1.000000196957997689040099
-0.570000	0.670000	1.000000197003798385608775
-0.550000	0.670000	1.000000197050283867739040
-0.530000	0.670000	1.000000197097272058854855
-0.510000	0.670000	1.000000197144578661934133
-0.490000	0.670000	1.000000197192016937464132
-0.470000	0.670000	1.000000197239399923887504
-0.450000	0.670000	1.000000197286539993513088
-0.430000	0.670000	1.000000197333249962738932
-0.410000	0.670000	1.000000197379344424319925
-0.390000	0.670000	1.000000197424639303278582
-0.370000	0.670000	1.000000197468954299395705
-0.350000	0.670000	1.000000197512111554942749
-0.330000	0.670000	1.000000197553938097172477
-0.310000	0.670000	1.000000197594265838318961
-0.290000	0.670000	1.000000197632932241731396
-0.270000	0.670000	1.000000197669781432097125
-0.250000	0.670000	1.000000197704664639530847
-0.230000	0.670000	1.000000197737440199574621
-0.210000	0.670000	1.000000197767975551599307
-0.190000	0.670000	1.000000197796146794715355
-0.170000	0.670000	1.000000197821838909817416
-0.150000	0.670000	1.000000197844947535941174
-0.130000	0.670000	1.000000197865378526174140
-0.110000	0.670000	1.000000197883048613789470
-0.090000	0.670000	1.000000197897885190201350
-0.070000	0.670000	1.000000197909828081321848
-0.050000	0.670000	1.000000197918828437337879
-0.030000	0.670000	1.000000197924848954755817
-0.010000	0.670000	1.000000197927865652758328
0.010000	0.670000	1.000000197927865652758328
0.030000	0.670000	1.000000197924848954755817
0.050000	0.670000	1.000000197918828437337879
0.070000	0.670000	1.000000197909828081321848
0.090000	0.670000	1.000000197897885190201350
0.110000	0.670000	1.000000197883048613789470
0.130000	0.670000	1.000000197865378526174140
0.150000	0.670000	1.000000197844947535941174
0.170000	0.670000	1.000000197821838909817416
0.190000	0.670000	1.000000197796146794715355
0.210000	0.670000	1.000000197767975551599307
0.230000	0.670000	1.000000197737440199574621
0.250000	0.670000	1.000000197704664639530847
0.270000	0.670000	1.000000197669781432097125
0.290000	0.670000	1.000000197632932241731396
0.310000	0.670000	1.000000197594265838318961
0.330000	0.670000	1.000000197553938097172477
0.350000	0.670000	1.000000197512111554942749
0.370000	0.670000	1.000000197468954299395705
0.390000	0.670000	1.000000197424639303278582
0.410000	0.670000	1.000000197379344424319925
0.430000	0.670000	1.000000197333249962738932
0.450000	0.670000	1.000000197286539993513088
0.470000	0.670000	1.000000197239399923887504
0.490000	0.670000	1.000000197192016937464132
0.510000	0.670000	1.000000197144578661934133
0.530000	0.670000	1.000000197097272058854855
0.550000	0.670000	1.000000197050283867739040
0.570000	0.670000	1.000000197003798385608775
0.590000	0.670000	1.000000196957997689040099
0.610000	0.670000	1.000000196913061190073790
0.630000	0.670000	1.000000196869164081903136
0.650000	0.670000	1.000000196826477116829324
0.670000	0.670000	1.000000196785165940127627
0.690000	0.670000	1.000000196745390645958196
0.710000	0.670000	1.000000196707304889187640
0.730000	0.670000	1.000000196671055219255209
0.750000	0.670000	1.000000196636781524262005
0.770000	0.670000	1.000000196604615476658751
0.790000	0.670000	1.000000196574681199379597
0.810000	0.670000	1.000000196547091713128452
0.830000	0.670000	1.000000196521952711137260
0.850000	0.670000	1.000000196499360338719953
0.870000	0.670000	1.000000196479400749183242
0.890000	0.670000	1.000000196462149437692801
0.910000	0.670000	1.000000196447672351496294
0.930000	0.670000	1.000000196436024335611137
0.950000	0.670000	1.000000196427249354869105
0.970000	0.670000	1.000000196421380715960936
0.990000	0.670000	1.000000196418441067436333

-0.990000	0.690000	1.000000196382812012174668
-0.970000	0.690000	1.000000196385718798097741
-0.950000	0.690000	1.000000196391521267713642
-0.930000	0.690000	1.000000196400197660651088
-0.910000	0.690000	1.000000196411714670219339
-0.890000	0.690000	1.000000196426028775675832
-0.870000	0.690000	1.000000196443085798136963
-0.850000	0.690000	1.000000196462820678533490
-0.830000	0.690000	1.000000196485158365788948
-0.810000	0.690000	1.000000196510013594775046
-0.790000	0.690000	1.000000196537291552445481
-0.770000	0.690000	1.000000196566888099880543
-0.750000	0.690000	1.000000196598689994331721
-0.730000	0.690000	1.000000196632575111266306
-0.710000	0.690000	1.000000196668413776635020
-0.690000	0.690000	1.000000196706067212559788
-0.670000	0.690000	1.000000196745390645958196
-0.650000	0.690000	1.000000196786231976275872
-0.630000	0.690000	1.000000196828432663664898
-0.610000	0.690000	1.000000196871829061251447
-0.590000	0.690000	1.000000196916252637180378
-0.570000	0.690000	1.000000196961529530526036
-0.550000	0.690000	1.000000197007482993782901
-0.530000	0.690000	1.000000197053932726731773
-0.510000	0.690000	1.000000197100696208707404
-0.490000	0.690000	1.000000197147589586776917
-0.470000	0.690000	1.000000197194427453695198
-0.450000	0.690000	1.000000197241024402217136
-0.430000	0.690000	1.000000197287195913276037
-0.410000	0.690000	1.000000197332758133939024
-0.390000	0.690000	1.000000197377529653763872
-0.370000	0.690000	1.000000197421331504799014
-0.350000	0.690000	1.000000197463988715895766
-0.330000	0.690000	1.000000197505330312708338
-0.310000	0.690000	1.000000197545189761783035
-0.290000	0.690000	1.000000197583406968959707
-0.270000	0.690000	1.000000197619827613237931
-0.250000	0.690000	1.000000197654304479044640
-0.230000	0.690000	1.000000197686698344412548
-0.210000	0.690000	1.000000197716877536890934
-0.190000	0.690000	1.000000197744719931947088
-0.170000	0.690000	1.000000197770112064787895
-0.150000	0.690000	1.000000197792950684672064
-0.130000	0.690000	1.000000197813142976954737
-0.110000	0.690000	1.000000197830606118998276
-0.090000	0.690000	1.000000197845269278573710
-0.070000	0.690000	1.000000197857072503637710
-0.050000	0.690000	1.000000197865967166421797
-0.030000	0.690000	1.000000197871917517744578
-0.010000	0.690000	1.000000197874898688610301
0.010000	0.690000	1.000000197874898688610301
0.030000	0.690000	1.000000197871917517744578
0.050000	0.690000	1.000000197865967166421797
0.070000	0.690000	1.000000197857072503637710
0.090000	0.690000	1.000000197845269278573710
0.110000	0.690000	1.000000197830606118998276
0.130000	0.690000	1.000000197813142976954737
0.150000	0.690000	1.000000197792950684672064
0.170000	0.690000	1.000000197770112064787895
0.190000	0.690000	1.000000197744719931947088
0.210000	0.690000	1.000000197716877536890934
0.230000	0.690000	1.000000197686698344412548
0.250000	0.690000	1.000000197654304479044640
0.270000	0.690000	1.000000197619827613237931
0.290000	0.690000	1.000000197583406968959707
0.310000	0.690000	1.000000197545189761783035
0.330000	0.690000	1.000000197505330312708338
0.350000	0.690000	1.000000197463988715895766
0.370000	0.690000	1.000000197421331504799014
0.390000	0.690000	1.000000197377529653763872
0.410000	0.690000	1.000000197332758133939024
0.430000	0.690000	1.000000197287195913276037
0.450000	0.690000	1.000000197241024402217136
0.470000	0.690000	1.000000197194427453695198
0.490000	0.690000	1.000000197147589586776917
0.510000	0.690000	1.000000197100696208707404
0.530000	0.690000	1.000000197053932726731773
0.550000	0.690000	1.000000197007482993782901
0.570000	0.690000	1.000000196961529530526036
0.590000	0.690000	1.000000196916252637180378
0.610000	0.690000	1.000000196871829061251447
0.630000	0.690000	1.000000196828432663664898
0.650000	0.690000	1.000000196786231976275872
0.670000	0.690000	1.000000196745390645958196
0.690000	0.690000	1.000000196706067212559788
0.710000	0.690000	1.000000196668413776635020
0.730000	0.690000	1.000000196632575111266306
0.750000	0.690000	1.000000196598689994331721
0.770000	0.690000	1.000000196566888099880543
0.790000	0.690000	1.000000196537291552445481
0.810000	0.690000	1.000000196510013594775046
0.830000	0.690000	1.000000196485158365788948
0.850000	0.690000	1.000000196462820678533490
0.870000	0.690000	1.000000196443085798136963
0.890000	0.690000	1.000000196426028775675832
0.910000	0.690000	1.000000196411714670219339
0.930000	0.690000	1.000000196400197660651088
0.950000	0.690000	1.000000196391521267713642
0.970000	0.690000	1.000000196385718798097741
0.990000	0.690000	1.000000196382812012174668

-0.990000	0.710000	1.000000196348691527958863
-0.970000	0.710000	1.000000196351566561503432
-0.950000	0.710000	1.000000196357305970451534
-0.930000	0.710000	1.000000196365887994431887
-0.910000	0.710000	1.000000196377279770842961
-0.890000	0.710000	1.000000196391438223031400
-0.870000	0.710000	1.000000196408309394158209
-0.850000	0.710000	1.000000196427829113332564
-0.830000	0.710000	1.000000196449923217656419
-0.810000	0.710000	1.000000196474507330179904
-0.790000	0.710000	1.000000196501487526035135
-0.770000	0.710000	1.000000196530760554480821
-0.750000	0.710000	1.000000196562214282991476
-0.730000	0.710000	1.000000196595728363391231
-0.710000	0.710000	1.000000196631173787764624
-0.690000	0.710000	1.000000196668413776635020
-0.670000	0.710000	1.000000196707304889187640
-0.650000	0.710000	1.000000196747696801224947
-0.630000	0.710000	1.000000196789432527211261
-0.610000	0.710000	1.000000196832350196629591
-0.590000	0.710000	1.000000196876282609892428
-0.570000	0.710000	1.000000196921058570609375
-0.550000	0.710000	1.000000196966503107631752
-0.530000	0.710000	1.000000197012437697097198
-0.510000	0.710000	1.000000197058682038786515
-0.490000	0.710000	1.000000197105053834079058
-0.470000	0.710000	1.000000197151370118220370
-0.450000	0.710000	1.000000197197447704411388
-0.430000	0.710000	1.000000197243103849942258
-0.410000	0.710000	1.000000197288156922326152
-0.390000	0.710000	1.000000197332427509522290
-0.370000	0.710000	1.000000197375738864025152
-0.350000	0.710000	1.000000197417917568998291
-0.330000	0.710000	1.000000197458794870541965
-0.310000	0.710000	1.000000197498206455648528
-0.290000	0.710000	1.000000197535993784470065
-0.270000	0.710000	1.000000197572004312362992
-0.250000	0.710000	1.000000197606092600111083
-0.230000	0.710000	1.000000197638120980059284
-0.210000	0.710000	1.000000197667959556113715
-0.190000	0.710000	1.000000197695487313964691
-0.170000	0.710000	1.000000197720592565175934
-0.150000	0.710000	1.000000197743172725139971
-0.130000	0.710000	1.000000197763136533524175
-0.110000	0.710000	1.000000197780402055869331
-0.090000	0.710000	1.000000197794899126080281
-0.070000	0.710000	1.000000197806568458247511
-0.050000	0.710000	1.000000197815362312780962
-0.030000	0.710000	1.000000197821245162543846
-0.010000	0.710000	1.000000197824192582629621
0.010000	0.710000	1.000000197824192582629621
0.030000	0.710000	1.000000197821245162543846
0.050000	0.710000	1.000000197815362312780962
0.070000	0.710000	1.000000197806568458247511
0.090000	0.710000	1.000000197794899126080281
0.110000	0.710000	1.000000197780402055869331
0.130000	0.710000	1.000000197763136533524175
0.150000	0.710000	1.000000197743172725139971
0.170000	0.710000	1.000000197720592565175934
0.190000	0.710000	1.000000197695487313964691
0.210000	0.710000	1.000000197667959556113715
0.230000	0.710000	1.000000197638120980059284
0.250000	0.710000	1.000000197606092600111083
0.270000	0.710000	1.000000197572004312362992
0.290000	0.710000	1.000000197535993784470065
0.310000	0.710000	1.000000197498206455648528
0.330000	0.710000	1.000000197458794870541965
0.350000	0.710000	1.000000197417917568998291
0.370000	0.710000	1.000000197375738864025152
0.390000	0.710000	1.000000197332427509522290
0.410000	0.710000	1.000000197288156922326152
0.430000	0.710000	1.000000197243103849942258
0.450000	0.710000	1.000000197197447704411388
0.470000	0.710000	1.000000197151370118220370
0.490000	0.710000	1.000000197105053834079058
0.510000	0.710000	1.000000197058682038786515
0.530000	0.710000	1.000000197012437697097198
0.550000	0.710000	1.000000196966503107631752
0.570000	0.710000	1.000000196921058570609375
0.590000	0.710000	1.000000196876282609892428
0.610000	0.710000	1.000000196832350196629591
0.630000	0.710000	1.000000196789432527211261
0.650000	0.710000	1.000000196747696801224947
0.670000	0.710000	1.000000196707304889187640
0.690000	0.710000	1.000000196668413776635020
0.710000	0.710000	1.000000196631173787764624
0.730000	0.710000	1.000000196595728363391231
0.750000	0.710000	1.000000196562214282991476
0.770000	0.710000	1.000000196530760554480821
0.790000	0.710000	1.000000196501487526035135
0.810000	0.710000	1.000000196474507330179904
0.830000	0.710000	1.000000196449923217656419
0.850000	0.710000	1.000000196427829113332564
0.870000	0.710000	1.000000196408309394158209
0.890000	0.710000	1.000000196391438223031400
0.910000	0.710000	1.000000196377279770842961
0.930000	0.710000	1.000000196365887994431887
0.950000	0.710000	1.000000196357305970451534
0.970000	0.710000	1.000000196351566561503432
0.990000	0.710000	1.000000196348691527958863

-0.990000	0.730000	1.000000196316211509284244
-0.970000	0.730000	1.000000196319056566807149
-0.950000	0.730000	1.000000196324736023711921
-0.930000	0.730000	1.000000196333228341671884
-0.910000	0.730000	1.000000196344501102174718
-0.890000	0.730000	1.000000196358511450611672
-0.870000	0.730000	1.000000196375206096277566
-0.850000	0.730000	1.000000196394521534415389
-0.830000	0.730000	1.000000196416384046216308
-0.810000	0.730000	1.000000196440710142908870
-0.790000	0.730000	1.000000196467407231892821
-0.770000	0.730000	1.000000196496372728560686
-0.750000	0.730000	1.000000196527495610610003
-0.730000	0.730000	1.000000196560656862132532
-0.710000	0.730000	1.000000196595728363391231
-0.690000	0.730000	1.000000196632575111266306
-0.670000	0.730000	1.000000196671055219255209
-0.650000	0.730000	1.000000196711019917472640
-0.630000	0.730000	1.000000196752313552650548
-0.610000	0.730000	1.000000196794775808584177
-0.590000	0.730000	1.000000196838241928176672
-0.570000	0.730000	1.000000196882541603216055
-0.550000	0.730000	1.000000196927502082999695
-0.530000	0.730000	1.000000196972946842066676
-0.510000	0.730000	1.000000197018697134510035
-0.490000	0.730000	1.000000197064573104199781
-0.470000	0.730000	1.000000197110393562738295
-0.450000	0.730000	1.000000197155977099683355
-0.430000	0.730000	1.000000197201142970726551
-0.410000	0.730000	1.000000197245711985871708
-0.390000	0.730000	1.000000197289506065345677
-0.370000	0.730000	1.000000197332350904133591
-0.350000	0.730000	1.000000197374074639711239
-0.330000	0.730000	1.000000197414510516580322
-0.310000	0.730000	1.000000197453495998090034
-0.290000	0.730000	1.000000197490874320749299
-0.270000	0.730000	1.000000197526494938315977
-0.250000	0.730000	1.000000197560213743841473
-0.230000	0.730000	1.000000197591894623982967
-0.210000	0.730000	1.000000197621409014914207
-0.190000	0.730000	1.000000197648637678682348
-0.170000	0.730000	1.000000197673469815029534
-0.150000	0.730000	1.000000197695804393660524
-0.130000	0.730000	1.000000197715550598331902
-0.110000	0.730000	1.000000197732628048896686
-0.090000	0.730000	1.000000197746967245393535
-0.070000	0.730000	1.000000197758509346002143
-0.050000	0.730000	1.000000197767207499310871
-0.030000	0.730000	1.000000197773025956138326
-0.010000	0.730000	1.000000197775941179756387
0.010000	0.730000	1.000000197775941179756387
0.030000	0.730000	1.000000197773025956138326
0.050000	0.730000	1.000000197767207499310871
0.070000	0.730000	1.000000197758509346002143
0.090000	0.730000	1.000000197746967245393535
0.110000	0.730000	1.000000197732628048896686
0.130000	0.730000	1.000000197715550598331902
0.150000	0.730000	1.000000197695804393660524
0.170000	0.730000	1.000000197673469815029534
0.190000	0.730000	1.000000197648637678682348
0.210000	0.730000	1.000000197621409014914207
0.230000	0.730000	1.000000197591894623982967
0.250000	0.730000	1.000000197560213743841473
0.270000	0.730000	1.000000197526494938315977
0.290000	0.730000	1.000000197490874320749299
0.310000	0.730000	1.000000197453495998090034
0.330000	0.730000	1.000000197414510516580322
0.350000	0.730000	1.000000197374074639711239
0.370000	0.730000	1.000000197332350904133591
0.390000	0.730000	1.000000197289506065345677
0.410000	0.730000	1.000000197245711985871708
0.430000	0.730000	1.000000197201142970726551
0.450000	0.730000	1.000000197155977099683355
0.470000	0.730000	1.000000197110393562738295
0.490000	0.730000	1.000000197064573104199781
0.510000	0.730000	1.000000197018697134510035
0.530000	0.730000	1.000000196972946842066676
0.550000	0.730000	1.000000196927502082999695
0.570000	0.730000	1.000000196882541603216055
0.590000	0.730000	1.000000196838241928176672
0.610000	0.730000	1.000000196794775808584177
0.630000	0.730000	1.000000196752313552650548
0.650000	0.730000	1.000000196711019917472640
0.670000	0.730000	1.000000196671055219255209
0.690000	0.730000	1.000000196632575111266306
0.710000	0.730000	1.000000196595728363391231
0.730000	0.730000	1.000000196560656862132532
0.750000	0.730000	1.000000196527495610610003
0.770000	0.730000	1.000000196496372728560686
0.790000	0.730000	1.000000196467407231892821
0.810000	0.730000	1.000000196440710142908870
0.830000	0.730000	1.000000196416384046216308
0.850000	0.730000	1.000000196394521534415389
0.870000	0.730000	1.000000196375206096277566
0.890000	0.730000	1.000000196358511450611672
0.910000	0.730000	1.000000196344501102174718
0.930000	0.730000	1.000000196333228341671884
0.950000	0.730000	1.000000196324736023711921
0.970000	0.730000	1.000000196319056566807149
0.990000	0.730000	1.000000196316211509284244

-0.990000	0.750000	1.000000196285497855441804
-0.970000	0.750000	1.000000196288314491255278
-0.950000	0.750000	1.000000196293937326785795
-0.930000	0.750000	1.000000196302344823706676
-0.910000	0.750000	1.000000196313505229639418
-0.890000	0.750000	1.000000196327375689975270
-0.870000	0.750000	1.000000196343903580142864
-0.850000	0.750000	1.000000196363026061519008
-0.830000	0.750000	1.000000196384670081428681
-0.810000	0.750000	1.000000196408752817234245
-0.790000	0.750000	1.000000196435182342469261
-0.770000	0.750000	1.000000196463857182749280
-0.750000	0.750000	1.000000196494667870084072
-0.730000	0.750000	1.000000196527495610610003
-0.710000	0.750000	1.000000196562214282991476
-0.690000	0.750000	1.000000196598689994331721
-0.670000	0.750000	1.000000196636781524262005
-0.650000	0.750000	1.000000196676341657209264
-0.630000	0.750000	1.000000196717217404440703
-0.610000	0.750000	1.000000196759250670197616
-0.590000	0.750000	1.000000196802276253293940
-0.570000	0.750000	1.000000196846126288008350
-0.550000	0.750000	1.000000196890629355905844
-0.530000	0.750000	1.000000196935611374016162
-0.510000	0.750000	1.000000196980895372789178
-0.490000	0.750000	1.000000197026302828362532
-0.470000	0.750000	1.000000197071654772784655
-0.450000	0.750000	1.000000197116771571970162
-0.430000	0.750000	1.000000197161474480012089
-0.410000	0.750000	1.000000197205585639181891
-0.390000	0.750000	1.000000197248929634241676
-0.370000	0.750000	1.000000197291333492444210
-0.350000	0.750000	1.000000197332627571711328
-0.330000	0.750000	1.000000197372646448812361
-0.310000	0.750000	1.000000197411229363453344
-0.290000	0.750000	1.000000197448221328500040
-0.270000	0.750000	1.000000197483473352022543
-0.250000	0.750000	1.000000197516842881384491
-0.230000	0.750000	1.000000197548195357555301
-0.210000	0.750000	1.000000197577403771020954
-0.190000	0.750000	1.000000197604349549962421
-0.170000	0.750000	1.000000197628923670478684
-0.150000	0.750000	1.000000197651026212497527
-0.130000	0.750000	1.000000197670567025909349
-0.110000	0.750000	1.000000197687466840790194
-0.090000	0.750000	1.000000197701656601267928
-0.070000	0.750000	1.000000197713078575745271
-0.050000	0.750000	1.000000197721685912810585
-0.030000	0.750000	1.000000197727443973505501
-0.010000	0.750000	1.000000197730328777012687
0.010000	0.750000	1.000000197730328777012687
0.030000	0.750000	1.000000197727443973505501
0.050000	0.750000	1.000000197721685912810585
0.070000	0.750000	1.000000197713078575745271
0.090000	0.750000	1.000000197701656601267928
0.110000	0.750000	1.000000197687466840790194
0.130000	0.750000	1.000000197670567025909349
0.150000	0.750000	1.000000197651026212497527
0.170000	0.750000	1.000000197628923670478684
0.190000	0.750000	1.000000197604349549962421
0.210000	0.750000	1.000000197577403771020954
0.230000	0.750000	1.000000197548195357555301
0.250000	0.750000	1.000000197516842881384491
0.270000	0.750000	1.000000197483473352022543
0.290000	0.750000	1.000000197448221328500040
0.310000	0.750000	1.000000197411229363453344
0.330000	0.750000	1.000000197372646448812361
0.350000	0.750000	1.000000197332627571711328
0.370000	0.750000	1.000000197291333492444210
0.390000	0.750000	1.000000197248929634241676
0.410000	0.750000	1.000000197205585639181891
0.430000	0.750000	1.000000197161474480012089
0.450000	0.750000	1.000000197116771571970162
0.470000	0.750000	1.000000197071654772784655
0.490000	0.750000	1.000000197026302828362532
0.510000	0.750000	1.000000196980895372789178
0.530000	0.750000	1.000000196935611374016162
0.550000	0.750000	1.000000196890629355905844
0.570000	0.750000	1.000000196846126288008350
0.590000	0.750000	1.000000196802276253293940
0.610000	0.750000	1.000000196759250670197616
0.630000	0.750000	1.000000196717217404440703
0.650000	0.750000	1.000000196676341657209264
0.670000	0.750000	1.000000196636781524262005
0.690000	0.750000	1.000000196598689994331721
0.710000	0.750000	1.000000196562214282991476
0.730000	0.750000	1.000000196527495610610003
0.750000	0.750000	1.000000196494667870084072
0.770000	0.750000	1.000000196463857182749280
0.790000	0.750000	1.000000196435182342469261
0.810000	0.750000	1.000000196408752817234245
0.830000	0.750000	1.000000196384670081428681
0.850000	0.750000	1.000000196363026061519008
0.870000	0.750000	1.000000196343903580142864
0.890000	0.750000	1.000000196327375689975270
0.910000	0.750000	1.000000196313505229639418
0.930000	0.750000	1.000000196302344823706676
0.950000	0.750000	1.000000196293937326785795
0.970000	0.750000	1.000000196288314491255278
0.990000	0.750000	1.000000196285497855441804

-0.990000	0.770000	1.000000196256668916205967
-0.970000	0.770000	1.000000196259459128711455
-0.950000	0.770000	1.000000196265028895581395
-0.930000	0.770000	1.000000196273357122578318
-0.910000	0.770000	1.000000196284411835279116
-0.890000	0.770000	1.000000196298151289298062
-0.870000	0.770000	1.000000196314523082108394
-0.850000	0.770000	1.000000196333464597131524
-0.830000	0.770000	1.000000196354903447826246
-0.810000	0.770000	1.000000196378758143822552
-0.790000	0.770000	1.000000196404936758654003
-0.770000	0.770000	1.000000196433339594292988
-0.750000	0.770000	1.000000196463857182749280
-0.730000	0.770000	1.000000196496372728560686
-0.710000	0.770000	1.000000196530760554480821
-0.690000	0.770000	1.000000196566888099880543
-0.670000	0.770000	1.000000196604615476658751
-0.650000	0.770000	1.000000196643797467643822
-0.630000	0.770000	1.000000196684281084102963
-0.610000	0.770000	1.000000196725910672768123
-0.590000	0.770000	1.000000196768523696988495
-0.570000	0.770000	1.000000196811952291042758
-0.550000	0.770000	1.000000196856026590808142
-0.530000	0.770000	1.000000196900574511715831
-0.510000	0.770000	1.000000196945420860572540
-0.490000	0.770000	1.000000196990389111917352
-0.470000	0.770000	1.000000197035301408021724
-0.450000	0.770000	1.000000197079980557290924
-0.430000	0.770000	1.000000197124249146085617
-0.410000	0.770000	1.000000197167931537123309
-0.390000	0.770000	1.000000197210853425389132
-0.370000	0.770000	1.000000197252843614492690
-0.350000	0.770000	1.000000197293734460757264
-0.330000	0.770000	1.000000197333362317309025
-0.310000	0.770000	1.000000197371567756121635
-0.290000	0.770000	1.000000197408197122328488
-0.270000	0.770000	1.000000197443103422401123
-0.250000	0.770000	1.000000197476145435970807
-0.230000	0.770000	1.000000197507189936274585
-0.210000	0.770000	1.000000197536111024021466
-0.190000	0.770000	1.000000197562791903749257
-0.170000	0.770000	1.000000197587123995646152
-0.150000	0.770000	1.000000197609008711907563
-0.130000	0.770000	1.000000197628357012646916
-0.110000	0.770000	1.000000197645090072029461
-0.090000	0.770000	1.000000197659139722361488
-0.070000	0.770000	1.000000197670448898179529
-0.050000	0.770000	1.000000197678971414205762
-0.030000	0.770000	1.000000197684672631481817
-0.010000	0.770000	1.000000197687528791234968
0.010000	0.770000	1.000000197687528791234968
0.030000	0.770000	1.000000197684672631481817
0.050000	0.770000	1.000000197678971414205762
0.070000	0.770000	1.000000197670448898179529
0.090000	0.770000	1.000000197659139722361488
0.110000	0.770000	1.000000197645090072029461
0.130000	0.770000	1.000000197628357012646916
0.150000	0.770000	1.000000197609008711907563
0.170000	0.770000	1.000000197587123995646152
0.190000	0.770000	1.000000197562791903749257
0.210000	0.770000	1.000000197536111024021466
0.230000	0.770000	1.000000197507189936274585
0.250000	0.770000	1.000000197476145435970807
0.270000	0.770000	1.000000197443103422401123
0.290000	0.770000	1.000000197408197122328488
0.310000	0.770000	1.000000197371567756121635
0.330000	0.770000	1.000000197333362317309025
0.350000	0.770000	1.000000197293734460757264
0.370000	0.770000	1.000000197252843614492690
0.390000	0.770000	1.000000197210853425389132
0.410000	0.770000	1.000000197167931537123309
0.430000	0.770000	1.000000197124249146085617
0.450000	0.770000	1.000000197079980557290924
0.470000	0.770000	1.000000197035301408021724
0.490000	0.770000	1.000000196990389111917352
0.510000	0.770000	1.000000196945420860572540
0.530000	0.770000	1.000000196900574511715831
0.550000	0.770000	1.000000196856026590808142
0.570000	0.770000	1.000000196811952291042758
0.590000	0.770000	1.000000196768523696988495
0.610000	0.770000	1.000000196725910672768123
0.630000	0.770000	1.000000196684281084102963
0.650000	0.770000	1.000000196643797467643822
0.670000	0.770000	1.000000196604615476658751
0.690000	0.770000	1.000000196566888099880543
0.710000	0.770000	1.000000196530760554480821
0.730000	0.770000	1.000000196496372728560686
0.750000	0.770000	1.000000196463857182749280
0.770000	0.770000	1.000000196433339594292988
0.790000	0.770000	1.000000196404936758654003
0.810000	0.770000	1.000000196378758143822552
0.830000	0.770000	1.000000196354903447826246
0.850000	0.770000	1.000000196333464597131524
0.870000	0.770000	1.000000196314523082108394
0.890000	0.770000	1.000000196298151289298062
0.910000	0.770000	1.000000196284411835279116
0.930000	0.770000	1.000000196273357122578318
0.950000	0.770000	1.000000196265028895581395
0.970000	0.770000	1.000000196259459128711455
0.990000	0.770000	1.000000196256668916205967

-0.990000	0.790000	1.000000196229836157968407
-0.970000	0.790000	1.000000196232601723522748
-0.950000	0.790000	1.000000196238122196490394
-0.930000	0.790000	1.000000196246376482633877
-0.910000	0.790000	1.000000196257333495708508
-0.890000	0.790000	1.000000196270951047239350
-0.870000	0.790000	1.000000196287177400833457
-0.850000	0.790000	1.000000196305950606046054
-0.830000	0.790000	1.000000196327199164514354
-0.810000	0.790000	1.000000196350841585868352
-0.790000	0.790000	1.000000196376787275909237
-0.770000	0.790000	1.000000196404936758654003
-0.750000	0.790000	1.000000196435182342469261
-0.730000	0.790000	1.000000196467407231892821
-0.710000	0.790000	1.000000196501487526035135
-0.690000	0.790000	1.000000196537291552445481
-0.670000	0.790000	1.000000196574681199379597
-0.650000	0.790000	1.000000196613512137844282
-0.630000	0.790000	1.000000196653631823195951
-0.610000	0.790000	1.000000196694885490344973
-0.590000	0.790000	1.000000196737113489220405
-0.570000	0.790000	1.000000196780149730457765
-0.550000	0.790000	1.000000196823825460157309
-0.530000	0.790000	1.000000196867969703973245
-0.510000	0.790000	1.000000196912409267113730
-0.490000	0.790000	1.000000196956968956385481
-0.470000	0.790000	1.000000197001472690416790
-0.450000	0.790000	1.000000197045744831925163
-0.430000	0.790000	1.000000197089609521583498
-0.410000	0.790000	1.000000197132892676421534
-0.390000	0.790000	1.000000197175421989825850
-0.370000	0.790000	1.000000197217027597673678
-0.350000	0.790000	1.000000197257543632645138
-0.330000	0.790000	1.000000197296807336044822
-0.310000	0.790000	1.000000197334661500292441
-0.290000	0.790000	1.000000197370954024833622
-0.270000	0.790000	1.000000197405538804318326
-0.250000	0.790000	1.000000197438276172690053
-0.230000	0.790000	1.000000197469034235453478
-0.210000	0.790000	1.000000197497688203540633
-0.190000	0.790000	1.000000197524122391712353
-0.170000	0.790000	1.000000197548229330379854
-0.150000	0.790000	1.000000197569911541961574
-0.130000	0.790000	1.000000197589080430660147
-0.110000	0.790000	1.000000197605658502908454
-0.090000	0.790000	1.000000197619578035101995
-0.070000	0.790000	1.000000197630782405866512
-0.050000	0.790000	1.000000197639225874013391
-0.030000	0.790000	1.000000197644874022628869
-0.010000	0.790000	1.000000197647703981118639
0.010000	0.790000	1.000000197647703981118639
0.030000	0.790000	1.000000197644874022628869
0.050000	0.790000	1.000000197639225874013391
0.070000	0.790000	1.000000197630782405866512
0.090000	0.790000	1.000000197619578035101995
0.110000	0.790000	1.000000197605658502908454
0.130000	0.790000	1.000000197589080430660147
0.150000	0.790000	1.000000197569911541961574
0.170000	0.790000	1.000000197548229330379854
0.190000	0.790000	1.000000197524122391712353
0.210000	0.790000	1.000000197497688203540633
0.230000	0.790000	1.000000197469034235453478
0.250000	0.790000	1.000000197438276172690053
0.270000	0.790000	1.000000197405538804318326
0.290000	0.790000	1.000000197370954024833622
0.310000	0.790000	1.000000197334661500292441
0.330000	0.790000	1.000000197296807336044822
0.350000	0.790000	1.000000197257543632645138
0.370000	0.790000	1.000000197217027597673678
0.390000	0.790000	1.000000197175421989825850
0.410000	0.790000	1.000000197132892676421534
0.430000	0.790000	1.000000197089609521583498
0.450000	0.790000	1.000000197045744831925163
0.470000	0.790000	1.000000197001472690416790
0.490000	0.790000	1.000000196956968956385481
0.510000	0.790000	1.000000196912409267113730
0.530000	0.790000	1.000000196867969703973245
0.550000	0.790000	1.000000196823825460157309
0.570000	0.790000	1.000000196780149730457765
0.590000	0.790000	1.000000196737113489220405
0.610000	0.790000	1.000000196694885490344973
0.630000	0.790000	1.000000196653631823195951
0.650000	0.790000	1.000000196613512137844282
0.670000	0.790000	1.000000196574681199379597
0.690000	0.790000	1.000000196537291552445481
0.710000	0.790000	1.000000196501487526035135
0.730000	0.790000	1.000000196467407231892821
0.750000	0.790000	1.000000196435182342469261
0.770000	0.790000	1.000000196404936758654003
0.790000	0.790000	1.000000196376787275909237
0.810000	0.790000	1.000000196350841585868352
0.830000	0.790000	1.000000196327199164514354
0.850000	0.790000	1.000000196305950606046054
0.870000	0.790000	1.000000196287177400833457
0.890000	0.790000	1.000000196270951047239350
0.910000	0.790000	1.000000196257333495708508
0.930000	0.790000	1.000000196246376482633877
0.950000	0.790000	1.000000196238122196490394
0.970000	0.790000	1.000000196232601723522748
0.990000	0.790000	1.000000196229836157968407

-0.990000	0.810000	1.000000196205102831470413
-0.970000	0.810000	1.000000196207845748475052
-0.950000	0.810000	1.000000196213320702298688
-0.930000	0.810000	1.000000196221507042793064
-0.910000	0.810000	1.000000196232373905758095
-0.890000	0.810000	1.000000196245879324763450
-0.870000	0.810000	1.000000196261972007505392
-0.850000	0.810000	1.000000196280590225583751
-0.830000	0.810000	1.000000196301663368814161
-0.810000	0.810000	1.000000196325110390915825
-0.790000	0.810000	1.000000196350841585868352
-0.770000	0.810000	1.000000196378758143822552
-0.750000	0.810000	1.000000196408752817234245
-0.730000	0.810000	1.000000196440710142908870
-0.710000	0.810000	1.000000196474507330179904
-0.690000	0.810000	1.000000196510013594775046
-0.670000	0.810000	1.000000196547091713128452
-0.650000	0.810000	1.000000196585598022380736
-0.630000	0.810000	1.000000196625382864468179
-0.610000	0.810000	1.000000196666291696345752
-0.590000	0.810000	1.000000196708163757719490
-0.570000	0.810000	1.000000196750838066250822
-0.550000	0.810000	1.000000196794147866441449
-0.530000	0.810000	1.000000196837921295767160
-0.510000	0.810000	1.000000196881986713748347
-0.490000	0.810000	1.000000196926169815370145
-0.470000	0.810000	1.000000196970297183796106
-0.450000	0.810000	1.000000197014194069922155
-0.430000	0.810000	1.000000197057686834867241
-0.410000	0.810000	1.000000197100602505884126
-0.390000	0.810000	1.000000197142770108627019
-0.370000	0.810000	1.000000197184021555329991
-0.350000	0.810000	1.000000197224191866851584
-0.330000	0.810000	1.000000197263120726987040
-0.310000	0.810000	1.000000197300651372245284
-0.290000	0.810000	1.000000197336633478428780
-0.270000	0.810000	1.000000197370922050410513
-0.250000	0.810000	1.000000197403378754401615
-0.230000	0.810000	1.000000197433872584085179
-0.210000	0.810000	1.000000197462280748794683
-0.190000	0.810000	1.000000197488487563290960
-0.170000	0.810000	1.000000197512387334342066
-0.150000	0.810000	1.000000197533882806411043
-0.130000	0.810000	1.000000197552886715968157
-0.110000	0.810000	1.000000197569322013535498
-0.090000	0.810000	1.000000197583121419597774
-0.070000	0.810000	1.000000197594229200959148
-0.050000	0.810000	1.000000197602599838475612
-0.030000	0.810000	1.000000197608199359322612
-0.010000	0.810000	1.000000197611004670861234
0.010000	0.810000	1.000000197611004670861234
0.030000	0.810000	1.000000197608199359322612
0.050000	0.810000	1.000000197602599838475612
0.070000	0.810000	1.000000197594229200959148
0.090000	0.810000	1.000000197583121419597774
0.110000	0.810000	1.000000197569322013535498
0.130000	0.810000	1.000000197552886715968157
0.150000	0.810000	1.000000197533882806411043
0.170000	0.810000	1.000000197512387334342066
0.190000	0.810000	1.000000197488487563290960
0.210000	0.810000	1.000000197462280748794683
0.230000	0.810000	1.000000197433872584085179
0.250000	0.810000	1.000000197403378754401615
0.270000	0.810000	1.000000197370922050410513
0.290000	0.810000	1.000000197336633478428780
0.310000	0.810000	1.000000197300651372245284
0.330000	0.810000	1.000000197263120726987040
0.350000	0.810000	1.000000197224191866851584
0.370000	0.810000	1.000000197184021555329991
0.390000	0.810000	1.000000197142770108627019
0.410000	0.810000	1.000000197100602505884126
0.430000	0.810000	1.000000197057686834867241
0.450000	0.810000	1.000000197014194069922155
0.470000	0.810000	1.000000196970297183796106
0.490000	0.810000	1.000000196926169815370145
0.510000	0.810000	1.000000196881986713748347
0.530000	0.810000	1.000000196837921295767160
0.550000	0.810000	1.000000196794147866441449
0.570000	0.810000	1.000000196750838066250822
0.590000	0.810000	1.000000196708163757719490
0.610000	0.810000	1.000000196666291696345752
0.630000	0.810000	1.000000196625382864468179
0.650000	0.810000	1.000000196585598022380736
0.670000	0.810000	1.000000196547091713128452
0.690000	0.810000	1.000000196510013594775046
0.710000	0.810000	1.000000196474507330179904
0.730000	0.810000	1.000000196440710142908870
0.750000	0.810000	1.000000196408752817234245
0.770000	0.810000	1.000000196378758143822552
0.790000	0.810000	1.000000196350841585868352
0.810000	0.810000	1.000000196325110390915825
0.830000	0.810000	1.000000196301663368814161
0.850000	0.810000	1.000000196280590225583751
0.870000	0.810000	1.000000196261972007505392
0.890000	0.810000	1.000000196245879324763450
0.910000	0.810000	1.000000196232373905758095
0.930000	0.810000	1.000000196221507042793064
0.950000	0.810000	1.000000196213320702298688
0.970000	0.810000	1.000000196207845748475052
0.990000	0.810000	1.000000196205102831470413

-0.990000	0.830000	1.000000196182564193847497
-0.970000	0.830000	1.000000196185286238659273
-0.950000	0.830000	1.000000196190719892186394
-0.930000	0.830000	1.000000196198844504280601
-0.910000	0.830000	1.000000196209628988697204
-0.890000	0.830000	1.000000196223032489228899
-0.870000	0.830000	1.000000196239003491527342
-0.850000	0.830000	1.000000196257480933326178
-0.830000	0.830000	1.000000196278394204441042
-0.810000	0.830000	1.000000196301663368814161
-0.790000	0.830000	1.000000196327199164514354
-0.770000	0.830000	1.000000196354903447826246
-0.750000	0.830000	1.000000196384670081428681
-0.730000	0.830000	1.000000196416384046216308
-0.710000	0.830000	1.000000196449923217656419
-0.690000	0.830000	1.000000196485158365788948
-0.670000	0.830000	1.000000196521952711137260
-0.650000	0.830000	1.000000196560164145154204
-0.630000	0.830000	1.000000196599643675909874
-0.610000	0.830000	1.000000196640238092626873
-0.590000	0.830000	1.000000196681788411368075
-0.570000	0.830000	1.000000196724133649794908
-0.550000	0.830000	1.000000196767108162632098
-0.530000	0.830000	1.000000196810543195979903
-0.510000	0.830000	1.000000196854268441626346
-0.490000	0.830000	1.000000196898108040244324
-0.470000	0.830000	1.000000196941893015889491
-0.450000	0.830000	1.000000196985448619457770
-0.430000	0.830000	1.000000197028602544335740
-0.410000	0.830000	1.000000197071183372088399
-0.390000	0.830000	1.000000197113021682682188
-0.370000	0.830000	1.000000197153950498574204
-0.350000	0.830000	1.000000197193806394935223
-0.330000	0.830000	1.000000197232429721694302
-0.310000	0.830000	1.000000197269665935806415
-0.290000	0.830000	1.000000197305365157163237
-0.270000	0.830000	1.000000197339383944949986
-0.250000	0.830000	1.000000197371585075600819
-0.230000	0.830000	1.000000197401838653021855
-0.210000	0.830000	1.000000197430022552680384
-0.190000	0.830000	1.000000197456022421604871
-0.170000	0.830000	1.000000197479733232697185
-0.150000	0.830000	1.000000197501058840643395
-0.130000	0.830000	1.000000197519912426002975
-0.110000	0.830000	1.000000197536217605431830
-0.090000	0.830000	1.000000197549907765548483
-0.070000	0.830000	1.000000197560927395201702
-0.050000	0.830000	1.000000197569231863425898
-0.030000	0.830000	1.000000197574786975351913
-0.010000	0.830000	1.000000197577570082430043
0.010000	0.830000	1.000000197577570082430043
0.030000	0.830000	1.000000197574786975351913
0.050000	0.830000	1.000000197569231863425898
0.070000	0.830000	1.000000197560927395201702
0.090000	0.830000	1.000000197549907765548483
0.110000	0.830000	1.000000197536217605431830
0.130000	0.830000	1.000000197519912426002975
0.150000	0.830000	1.000000197501058840643395
0.170000	0.830000	1.000000197479733232697185
0.190000	0.830000	1.000000197456022421604871
0.210000	0.830000	1.000000197430022552680384
0.230000	0.830000	1.000000197401838653021855
0.250000	0.830000	1.000000197371585075600819
0.270000	0.830000	1.000000197339383944949986
0.290000	0.830000	1.000000197305365157163237
0.310000	0.830000	1.000000197269665935806415
0.330000	0.830000	1.000000197232429721694302
0.350000	0.830000	1.000000197193806394935223
0.370000	0.830000	1.000000197153950498574204
0.390000	0.830000	1.000000197113021682682188
0.410000	0.830000	1.000000197071183372088399
0.430000	0.830000	1.000000197028602544335740
0.450000	0.830000	1.000000196985448619457770
0.470000	0.830000	1.000000196941893015889491
0.490000	0.830000	1.000000196898108040244324
0.510000	0.830000	1.000000196854268441626346
0.530000	0.830000	1.000000196810543195979903
0.550000	0.830000	1.000000196767108162632098
0.570000	0.830000	1.000000196724133649794908
0.590000	0.830000	1.000000196681788411368075
0.610000	0.830000	1.000000196640238092626873
0.630000	0.830000	1.000000196599643675909874
0.650000	0.830000	1.000000196560164145154204
0.670000	0.830000	1.000000196521952711137260
0.690000	0.830000	1.000000196485158365788948
0.710000	0.830000	1.000000196449923217656419
0.730000	0.830000	1.000000196416384046216308
0.750000	0.830000	1.000000196384670081428681
0.770000	0.830000	1.000000196354903447826246
0.790000	0.830000	1.000000196327199164514354
0.810000	0.830000	1.000000196301663368814161
0.830000	0.830000	1.000000196278394204441042
0.850000	0.830000	1.000000196257480933326178
0.870000	0.830000	1.000000196239003491527342
0.890000	0.830000	1.000000196223032489228899
0.910000	0.830000	1.000000196209628988697204
0.930000	0.830000	1.000000196198844504280601
0.950000	0.830000	1.000000196190719892186394
0.970000	0.830000	1.000000196185286238659273
0.990000	0.830000	1.000000196182564193847497

-0.990000	0.850000	1.000000196162306620450977
-0.970000	0.850000	1.000000196165010013515939
-0.950000	0.850000	1.000000196170406807638642
-0.930000	0.850000	1.000000196178475686537013
-0.910000	0.850000	1.000000196189186674189386
-0.890000	0.850000	1.000000196202498248254642
-0.870000	0.850000	1.000000196218360004607462
-0.850000	0.850000	1.000000196236710880981491
-0.830000	0.850000	1.000000196257480933326178
-0.810000	0.850000	1.000000196280590225583751
-0.790000	0.850000	1.000000196305950606046054
-0.770000	0.850000	1.000000196333464597131524
-0.750000	0.850000	1.000000196363026061519008
-0.730000	0.850000	1.000000196394521534415389
-0.710000	0.850000	1.000000196427829113332564
-0.690000	0.850000	1.000000196462820678533490
-0.670000	0.850000	1.000000196499360338719953
-0.650000	0.850000	1.000000196537306651478616
-0.630000	0.850000	1.000000196576512401236414
-0.610000	0.850000	1.000000196616824599260553
-0.590000	0.850000	1.000000196658086482059957
-0.570000	0.850000	1.000000196700137067296055
-0.550000	0.850000	1.000000196742810265604362
-0.530000	0.850000	1.000000196785937545129741
-0.510000	0.850000	1.000000196829353704686127
-0.490000	0.850000	1.000000196872886215615495
-0.470000	0.850000	1.000000196916367878330334
-0.450000	0.850000	1.000000196959616838299212
-0.430000	0.850000	1.000000197002466784113039
-0.410000	0.850000	1.000000197044746963470629
-0.390000	0.850000	1.000000197086289510650658
-0.370000	0.850000	1.000000197126928336288643
-0.350000	0.850000	1.000000197166501569867592
-0.330000	0.850000	1.000000197204850671539589
-0.310000	0.850000	1.000000197241822208482631
-0.290000	0.850000	1.000000197277267410811419
-0.270000	0.850000	1.000000197311043725889590
-0.250000	0.850000	1.000000197343015262418930
-0.230000	0.850000	1.000000197373053012483979
-0.210000	0.850000	1.000000197401035517685841
-0.190000	0.850000	1.000000197426849535276006
-0.170000	0.850000	1.000000197450390704290157
-0.150000	0.850000	1.000000197471563545548179
-0.130000	0.850000	1.000000197490282127787964
-0.110000	0.850000	1.000000197506470289710023
-0.090000	0.850000	1.000000197520062306111299
-0.070000	0.850000	1.000000197531003109929770
-0.050000	0.850000	1.000000197539247848155242
-0.030000	0.850000	1.000000197544762992052370
-0.010000	0.850000	1.000000197547526115116057
0.010000	0.850000	1.000000197547526115116057
0.030000	0.850000	1.000000197544762992052370
0.050000	0.850000	1.000000197539247848155242
0.070000	0.850000	1.000000197531003109929770
0.090000	0.850000	1.000000197520062306111299
0.110000	0.850000	1.000000197506470289710023
0.130000	0.850000	1.000000197490282127787964
0.150000	0.850000	1.000000197471563545548179
0.170000	0.850000	1.000000197450390704290157
0.190000	0.850000	1.000000197426849535276006
0.210000	0.850000	1.000000197401035517685841
0.230000	0.850000	1.000000197373053012483979
0.250000	0.850000	1.000000197343015262418930
0.270000	0.850000	1.000000197311043725889590
0.290000	0.850000	1.000000197277267410811419
0.310000	0.850000	1.000000197241822208482631
0.330000	0.850000	1.000000197204850671539589
0.350000	0.850000	1.000000197166501569867592
0.370000	0.850000	1.000000197126928336288643
0.390000	0.850000	1.000000197086289510650658
0.410000	0.850000	1.000000197044746963470629
0.430000	0.850000	1.000000197002466784113039
0.450000	0.850000	1.000000196959616838299212
0.470000	0.850000	1.000000196916367878330334
0.490000	0.850000	1.000000196872886215615495
0.510000	0.850000	1.000000196829353704686127
0.530000	0.850000	1.000000196785937545129741
0.550000	0.850000	1.000000196742810265604362
0.570000	0.850000	1.000000196700137067296055
0.590000	0.850000	1.000000196658086482059957
0.610000	0.850000	1.000000196616824599260553
0.630000	0.850000	1.000000196576512401236414
0.650000	0.850000	1.000000196537306651478616
0.670000	0.850000	1.000000196499360338719953
0.690000	0.850000	1.000000196462820678533490
0.710000	0.850000	1.000000196427829113332564
0.730000	0.850000	1.000000196394521534415389
0.750000	0.850000	1.000000196363026061519008
0.770000	0.850000	1.000000196333464597131524
0.790000	0.850000	1.000000196305950606046054
0.810000	0.850000	1.000000196280590225583751
0.830000	0.850000	1.000000196257480933326178
0.850000	0.850000	1.000000196236710880981491
0.870000	0.850000	1.000000196218360004607462
0.890000	0.850000	1.000000196202498248254642
0.910000	0.850000	1.000000196189186674189386
0.930000	0.850000	1.000000196178475686537013
0.950000	0.850000	1.000000196170406807638642
0.970000	0.850000	1.000000196165010013515939
0.990000	0.850000	1.000000196162306620450977

-0.990000	0.870000	1.000000196144408270981785
-0.970000	0.870000	1.000000196147095232745983
-0.950000	0.870000	1.000000196152458942222552
-0.930000	0.870000	1.000000196160479193352444
-0.910000	0.870000	1.000000196171124899890970
-0.890000	0.870000	1.000000196184355649720032
-0.870000	0.870000	1.000000196200120816669710
-0.850000	0.870000	1.000000196218360004607462
-0.830000	0.870000	1.000000196239003491527342
-0.810000	0.870000	1.000000196261972007505392
-0.790000	0.870000	1.000000196287177400833457
-0.770000	0.870000	1.000000196314523082108394
-0.750000	0.870000	1.000000196343903580142864
-0.730000	0.870000	1.000000196375206096277566
-0.710000	0.870000	1.000000196408309394158209
-0.690000	0.870000	1.000000196443085798136963
-0.670000	0.870000	1.000000196479400749183242
-0.650000	0.870000	1.000000196517113026928314
-0.630000	0.870000	1.000000196556076748066744
-0.610000	0.870000	1.000000196596139812044157
-0.590000	0.870000	1.000000196637145899458687
-0.570000	0.870000	1.000000196678935360239393
-0.550000	0.870000	1.000000196721343437289420
-0.530000	0.870000	1.000000196764202042842840
-0.510000	0.870000	1.000000196807348640248847
-0.490000	0.870000	1.000000196850606926091132
-0.470000	0.870000	1.000000196893816140075728
-0.450000	0.870000	1.000000196936795537894227
-0.430000	0.870000	1.000000196979378364048330
-0.410000	0.870000	1.000000197021392756013825
-0.390000	0.870000	1.000000197062674400783067
-0.370000	0.870000	1.000000197103056986946967
-0.350000	0.870000	1.000000197142380642389980
-0.330000	0.870000	1.000000197180487493398005
-0.310000	0.870000	1.000000197217225217372061
-0.290000	0.870000	1.000000197252446154649874
-0.270000	0.870000	1.000000197286008640773503
-0.250000	0.870000	1.000000197317777228533942
-0.230000	0.870000	1.000000197347624242283359
-0.210000	0.870000	1.000000197375428889756677
-0.190000	0.870000	1.000000197401078816383801
-0.170000	0.870000	1.000000197424470105289629
-0.150000	0.870000	1.000000197445507943427856
-0.130000	0.870000	1.000000197464107287714796
-0.110000	0.870000	1.000000197480192198895566
-0.090000	0.870000	1.000000197493697617900921
-0.070000	0.870000	1.000000197504568477668840
-0.050000	0.870000	1.000000197512760591322944
-0.030000	0.870000	1.000000197518240652172494
-0.010000	0.870000	1.000000197520986233712392
0.010000	0.870000	1.000000197520986233712392
0.030000	0.870000	1.000000197518240652172494
0.050000	0.870000	1.000000197512760591322944
0.070000	0.870000	1.000000197504568477668840
0.090000	0.870000	1.000000197493697617900921
0.110000	0.870000	1.000000197480192198895566
0.130000	0.870000	1.000000197464107287714796
0.150000	0.870000	1.000000197445507943427856
0.170000	0.870000	1.000000197424470105289629
0.190000	0.870000	1.000000197401078816383801
0.210000	0.870000	1.000000197375428889756677
0.230000	0.870000	1.000000197347624242283359
0.250000	0.870000	1.000000197317777228533942
0.270000	0.870000	1.000000197286008640773503
0.290000	0.870000	1.000000197252446154649874
0.310000	0.870000	1.000000197217225217372061
0.330000	0.870000	1.000000197180487493398005
0.350000	0.870000	1.000000197142380642389980
0.370000	0.870000	1.000000197103056986946967
0.390000	0.870000	1.000000197062674400783067
0.410000	0.870000	1.000000197021392756013825
0.430000	0.870000	1.000000196979378364048330
0.450000	0.870000	1.000000196936795537894227
0.470000	0.870000	1.000000196893816140075728
0.490000	0.870000	1.000000196850606926091132
0.510000	0.870000	1.000000196807348640248847
0.530000	0.870000	1.000000196764202042842840
0.550000	0.870000	1.000000196721343437289420
0.570000	0.870000	1.000000196678935360239393
0.590000	0.870000	1.000000196637145899458687
0.610000	0.870000	1.000000196596139812044157
0.630000	0.870000	1.000000196556076748066744
0.650000	0.870000	1.000000196517113026928314
0.670000	0.870000	1.000000196479400749183242
0.690000	0.870000	1.000000196443085798136963
0.710000	0.870000	1.000000196408309394158209
0.730000	0.870000	1.000000196375206096277566
0.750000	0.870000	1.000000196343903580142864
0.770000	0.870000	1.000000196314523082108394
0.790000	0.870000	1.000000196287177400833457
0.810000	0.870000	1.000000196261972007505392
0.830000	0.870000	1.000000196239003491527342
0.850000	0.870000	1.000000196218360004607462
0.870000	0.870000	1.000000196200120816669710
0.890000	0.870000	1.000000196184355649720032
0.910000	0.870000	1.000000196171124899890970
0.930000	0.870000	1.000000196160479193352444
0.950000	0.870000	1.000000196152458942222552
0.970000	0.870000	1.000000196147095232745983
0.990000	0.870000	1.000000196144408270981785

-0.990000	0.890000	1.000000196128937313133633
-0.970000	0.890000	1.000000196131610064043116
-0.950000	0.890000	1.000000196136945573854860
-0.930000	0.890000	1.000000196144923414465211
-0.910000	0.890000	1.000000196155512943718691
-0.890000	0.890000	1.000000196168673749497202
-0.870000	0.890000	1.000000196184355649720032
-0.850000	0.890000	1.000000196202498248254642
-0.830000	0.890000	1.000000196223032489228899
-0.810000	0.890000	1.000000196245879324763450
-0.790000	0.890000	1.000000196270951047239350
-0.770000	0.890000	1.000000196298151289298062
-0.750000	0.890000	1.000000196327375689975270
-0.730000	0.890000	1.000000196358511450611672
-0.710000	0.890000	1.000000196391438223031400
-0.690000	0.890000	1.000000196426028775675832
-0.670000	0.890000	1.000000196462149437692801
-0.650000	0.890000	1.000000196499659876891997
-0.630000	0.890000	1.000000196538414432012587
-0.610000	0.890000	1.000000196578262112723223
-0.590000	0.890000	1.000000196619047709845063
-0.570000	0.890000	1.000000196660611795351770
-0.550000	0.890000	1.000000196702791388503329
-0.530000	0.890000	1.000000196745421732202885
-0.510000	0.890000	1.000000196788337181175166
-0.490000	0.890000	1.000000196831360099736230
-0.470000	0.890000	1.000000196874329505547507
-0.450000	0.890000	1.000000196917072869950971
-0.430000	0.890000	1.000000196959422105180693
-0.410000	0.890000	1.000000197001207347113905
-0.390000	0.890000	1.000000197042265615010592
-0.370000	0.890000	1.000000197082426378614173
-0.350000	0.890000	1.000000197121534428745804
-0.330000	0.890000	1.000000197159432113735988
-0.310000	0.890000	1.000000197195967999164168
-0.290000	0.890000	1.000000197230995091501882
-0.270000	0.890000	1.000000197264372614469607
-0.250000	0.890000	1.000000197295966009036761
-0.230000	0.890000	1.000000197325648265689324
-0.210000	0.890000	1.000000197353299258296033
-0.190000	0.890000	1.000000197378807298420611
-0.170000	0.890000	1.000000197402069135321767
-0.150000	0.890000	1.000000197422990400042409
-0.130000	0.890000	1.000000197441486493588059
-0.110000	0.890000	1.000000197457482364882253
-0.090000	0.890000	1.000000197470912732811144
-0.070000	0.890000	1.000000197481723196446524
-0.050000	0.890000	1.000000197489870013001223
-0.030000	0.890000	1.000000197495319431695293
-0.010000	0.890000	1.000000197498049914202056
0.010000	0.890000	1.000000197498049914202056
0.030000	0.890000	1.000000197495319431695293
0.050000	0.890000	1.000000197489870013001223
0.070000	0.890000	1.000000197481723196446524
0.090000	0.890000	1.000000197470912732811144
0.110000	0.890000	1.000000197457482364882253
0.130000	0.890000	1.000000197441486493588059
0.150000	0.890000	1.000000197422990400042409
0.170000	0.890000	1.000000197402069135321767
0.190000	0.890000	1.000000197378807298420611
0.210000	0.890000	1.000000197353299258296033
0.230000	0.890000	1.000000197325648265689324
0.250000	0.890000	1.000000197295966009036761
0.270000	0.890000	1.000000197264372614469607
0.290000	0.890000	1.000000197230995091501882
0.310000	0.890000	1.000000197195967999164168
0.330000	0.890000	1.000000197159432113735988
0.350000	0.890000	1.000000197121534428745804
0.370000	0.890000	1.000000197082426378614173
0.390000	0.890000	1.000000197042265615010592
0.410000	0.890000	1.000000197001207347113905
0.430000	0.890000	1.000000196959422105180693
0.450000	0.890000	1.000000196917072869950971
0.470000	0.890000	1.000000196874329505547507
0.490000	0.890000	1.000000196831360099736230
0.510000	0.890000	1.000000196788337181175166
0.530000	0.890000	1.000000196745421732202885
0.550000	0.890000	1.000000196702791388503329
0.570000	0.890000	1.000000196660611795351770
0.590000	0.890000	1.000000196619047709845063
0.610000	0.890000	1.000000196578262112723223
0.630000	0.890000	1.000000196538414432012587
0.650000	0.890000	1.000000196499659876891997
0.670000	0.890000	1.000000196462149437692801
0.690000	0.890000	1.000000196426028775675832
0.710000	0.890000	1.000000196391438223031400
0.730000	0.890000	1.000000196358511450611672
0.750000	0.890000	1.000000196327375689975270
0.770000	0.890000	1.000000196298151289298062
0.790000	0.890000	1.000000196270951047239350
0.810000	0.890000	1.000000196245879324763450
0.830000	0.890000	1.000000196223032489228899
0.850000	0.890000	1.000000196202498248254642
0.870000	0.890000	1.000000196184355649720032
0.890000	0.890000	1.000000196168673749497202
0.910000	0.890000	1.000000196155512943718691
0.930000	0.890000	1.000000196144923414465211
0.950000	0.890000	1.000000196136945573854860
0.970000	0.890000	1.000000196131610064043116
0.990000	0.890000	1.000000196128937313133633

-0.990000	0.910000	1.000000196115953254860642
-0.970000	0.910000	1.000000196118614237406064
-0.950000	0.910000	1.000000196123925988445080
-0.930000	0.910000	1.000000196131868301918644
-0.910000	0.910000	1.000000196142410757715879
-0.890000	0.910000	1.000000196155512943718691
-0.870000	0.910000	1.000000196171124899890970
-0.850000	0.910000	1.000000196189186674189386
-0.830000	0.910000	1.000000196209628988697204
-0.810000	0.910000	1.000000196232373905758095
-0.790000	0.910000	1.000000196257333495708508
-0.770000	0.910000	1.000000196284411835279116
-0.750000	0.910000	1.000000196313505229639418
-0.730000	0.910000	1.000000196344501102174718
-0.710000	0.910000	1.000000196377279770842961
-0.690000	0.910000	1.000000196411714670219339
-0.670000	0.910000	1.000000196447672351496294
-0.650000	0.910000	1.000000196485013370661932
-0.630000	0.910000	1.000000196523592510544631
-0.610000	0.910000	1.000000196563259668991464
-0.590000	0.910000	1.000000196603860080912796
-0.570000	0.910000	1.000000196645235206460711
-0.550000	0.910000	1.000000196687222953073615
-0.530000	0.910000	1.000000196729658785699257
-0.510000	0.910000	1.000000196772376170883945
-0.490000	0.910000	1.000000196815204800415700
-0.470000	0.910000	1.000000196857977918796223
-0.450000	0.910000	1.000000196900524551679723
-0.430000	0.910000	1.000000196942678387657111
-0.410000	0.910000	1.000000196984267564204174
-0.390000	0.910000	1.000000197025133763517601
-0.370000	0.910000	1.000000197065109563965279
-0.350000	0.910000	1.000000197104041532725205
-0.330000	0.910000	1.000000197141763802477499
-0.310000	0.910000	1.000000197178130045827515
-0.290000	0.910000	1.000000197212994823559029
-0.270000	0.910000	1.000000197246217137347912
-0.250000	0.910000	1.000000197277663538386605
-0.230000	0.910000	1.000000197307207239205695
-0.210000	0.910000	1.000000197334729445941548
-0.190000	0.910000	1.000000197360118470157886
-0.170000	0.910000	1.000000197383271505202629
-0.150000	0.910000	1.000000197404095292341708
-0.130000	0.910000	1.000000197422504788491437
-0.110000	0.910000	1.000000197438425830753772
-0.090000	0.910000	1.000000197451793360059469
-0.070000	0.910000	1.000000197462553197524926
-0.050000	0.910000	1.000000197470661822407578
-0.030000	0.910000	1.000000197476085705972082
-0.010000	0.910000	1.000000197478803309891759
0.010000	0.910000	1.000000197478803309891759
0.030000	0.910000	1.000000197476085705972082
0.050000	0.910000	1.000000197470661822407578
0.070000	0.910000	1.000000197462553197524926
0.090000	0.910000	1.000000197451793360059469
0.110000	0.910000	1.000000197438425830753772
0.130000	0.910000	1.000000197422504788491437
0.150000	0.910000	1.000000197404095292341708
0.170000	0.910000	1.000000197383271505202629
0.190000	0.910000	1.000000197360118470157886
0.210000	0.910000	1.000000197334729445941548
0.230000	0.910000	1.000000197307207239205695
0.250000	0.910000	1.000000197277663538386605
0.270000	0.910000	1.000000197246217137347912
0.290000	0.910000	1.000000197212994823559029
0.310000	0.910000	1.000000197178130045827515
0.330000	0.910000	1.000000197141763802477499
0.350000	0.910000	1.000000197104041532725205
0.370000	0.910000	1.000000197065109563965279
0.390000	0.910000	1.000000197025133763517601
0.410000	0.910000	1.000000196984267564204174
0.430000	0.910000	1.000000196942678387657111
0.450000	0.910000	1.000000196900524551679723
0.470000	0.910000	1.000000196857977918796223
0.490000	0.910000	1.000000196815204800415700
0.510000	0.910000	1.000000196772376170883945
0.530000	0.910000	1.000000196729658785699257
0.550000	0.910000	1.000000196687222953073615
0.570000	0.910000	1.000000196645235206460711
0.590000	0.910000	1.000000196603860080912796
0.610000	0.910000	1.000000196563259668991464
0.630000	0.910000	1.000000196523592510544631
0.650000	0.910000	1.000000196485013370661932
0.670000	0.910000	1.000000196447672351496294
0.690000	0.910000	1.000000196411714670219339
0.710000	0.910000	1.000000196377279770842961
0.730000	0.910000	1.000000196344501102174718
0.750000	0.910000	1.000000196313505229639418
0.770000	0.910000	1.000000196284411835279116
0.790000	0.910000	1.000000196257333495708508
0.810000	0.910000	1.000000196232373905758095
0.830000	0.910000	1.000000196209628988697204
0.850000	0.910000	1.000000196189186674189386
0.870000	0.910000	1.000000196171124899890970
0.890000	0.910000	1.000000196155512943718691
0.910000	0.910000	1.000000196142410757715879
0.930000	0.910000	1.000000196131868301918644
0.950000	0.910000	1.000000196123925988445080
0.970000	0.910000	1.000000196118614237406064
0.990000	0.910000	1.000000196115953254860642

-0.990000	0.930000	1.000000196105506056198919
-0.970000	0.930000	1.000000196108157490826329
-0.950000	0.930000	1.000000196113450146029322
-0.930000	0.930000	1.000000196121363815748850
-0.910000	0.930000	1.000000196131868301918644
-0.890000	0.930000	1.000000196144923414465211
-0.870000	0.930000	1.000000196160479193352444
-0.850000	0.930000	1.000000196178475686537013
-0.830000	0.930000	1.000000196198844504280601
-0.810000	0.930000	1.000000196221507042793064
-0.790000	0.930000	1.000000196246376482633877
-0.770000	0.930000	1.000000196273357122578318
-0.750000	0.930000	1.000000196302344823706676
-0.730000	0.930000	1.000000196333228341671884
-0.710000	0.930000	1.000000196365887994431887
-0.690000	0.930000	1.000000196400197660651088
-0.670000	0.930000	1.000000196436024335611137
-0.650000	0.930000	1.000000196473229019389350
-0.630000	0.930000	1.000000196511667160947923
-0.610000	0.930000	1.000000196551189102223134
-0.590000	0.930000	1.000000196591640522214561
-0.570000	0.930000	1.000000196632863769252708
-0.550000	0.930000	1.000000196674696972820584
-0.530000	0.930000	1.000000196716976263999754
-0.510000	0.930000	1.000000196759535331381130
-0.490000	0.930000	1.000000196802206087198783
-0.470000	0.930000	1.000000196844820665731390
-0.450000	0.930000	1.000000196887210313079208
-0.430000	0.930000	1.000000196929207607610124
-0.410000	0.930000	1.000000196970641352933740
-0.390000	0.930000	1.000000197011354563514374
-0.370000	0.930000	1.000000197051178929541493
-0.350000	0.930000	1.000000197089965014995983
-0.330000	0.930000	1.000000197127547618691779
-0.310000	0.930000	1.000000197163777082565161
-0.290000	0.930000	1.000000197198512852381214
-0.270000	0.930000	1.000000197231610155057524
-0.250000	0.930000	1.000000197262938206321792
-0.230000	0.930000	1.000000197292370884838419
-0.210000	0.930000	1.000000197319789618788377
-0.190000	0.930000	1.000000197345082719735387
-0.170000	0.930000	1.000000197368148269205790
-0.150000	0.930000	1.000000197388893230510121
-0.130000	0.930000	1.000000197407233226698509
-0.110000	0.930000	1.000000197423094094872908
-0.090000	0.930000	1.000000197436411220053287
-0.070000	0.930000	1.000000197447130423356043
-0.050000	0.930000	1.000000197455208184038611
-0.030000	0.930000	1.000000197460611639499461
-0.010000	0.930000	1.000000197463318807322707
0.010000	0.930000	1.000000197463318807322707
0.030000	0.930000	1.000000197460611639499461
0.050000	0.930000	1.000000197455208184038611
0.070000	0.930000	1.000000197447130423356043
0.090000	0.930000	1.000000197436411220053287
0.110000	0.930000	1.000000197423094094872908
0.130000	0.930000	1.000000197407233226698509
0.150000	0.930000	1.000000197388893230510121
0.170000	0.930000	1.000000197368148269205790
0.190000	0.930000	1.000000197345082719735387
0.210000	0.930000	1.000000197319789618788377
0.230000	0.930000	1.000000197292370884838419
0.250000	0.930000	1.000000197262938206321792
0.270000	0.930000	1.000000197231610155057524
0.290000	0.930000	1.000000197198512852381214
0.310000	0.930000	1.000000197163777082565161
0.330000	0.930000	1.000000197127547618691779
0.350000	0.930000	1.000000197089965014995983
0.370000	0.930000	1.000000197051178929541493
0.390000	0.930000	1.000000197011354563514374
0.410000	0.930000	1.000000196970641352933740
0.430000	0.930000	1.000000196929207607610124
0.450000	0.930000	1.000000196887210313079208
0.470000	0.930000	1.000000196844820665731390
0.490000	0.930000	1.000000196802206087198783
0.510000	0.930000	1.000000196759535331381130
0.530000	0.930000	1.000000196716976263999754
0.550000	0.930000	1.000000196674696972820584
0.570000	0.930000	1.000000196632863769252708
0.590000	0.930000	1.000000196591640522214561
0.610000	0.930000	1.000000196551189102223134
0.630000	0.930000	1.000000196511667160947923
0.650000	0.930000	1.000000196473229019389350
0.670000	0.930000	1.000000196436024335611137
0.690000	0.930000	1.000000196400197660651088
0.710000	0.930000	1.000000196365887994431887
0.730000	0.930000	1.000000196333228341671884
0.750000	0.930000	1.000000196302344823706676
0.770000	0.930000	1.000000196273357122578318
0.790000	0.930000	1.000000196246376482633877
0.810000	0.930000	1.000000196221507042793064
0.830000	0.930000	1.000000196198844504280601
0.850000	0.930000	1.000000196178475686537013
0.870000	0.930000	1.000000196160479193352444
0.890000	0.930000	1.000000196144923414465211
0.910000	0.930000	1.000000196131868301918644
0.930000	0.930000	1.000000196121363815748850
0.950000	0.930000	1.000000196113450146029322
0.970000	0.930000	1.000000196108157490826329
0.990000	0.930000	1.000000196105506056198919

-0.990000	0.950000	1.000000196097635463132747
-0.970000	0.950000	1.000000196100279570288194
-0.950000	0.950000	1.000000196105558014636472
-0.930000	0.950000	1.000000196113450146029322
-0.910000	0.950000	1.000000196123925988445080
-0.890000	0.950000	1.000000196136945573854860
-0.870000	0.950000	1.000000196152458942222552
-0.850000	0.950000	1.000000196170406807638642
-0.830000	0.950000	1.000000196190719892186394
-0.810000	0.950000	1.000000196213320702298688
-0.790000	0.950000	1.000000196238122196490394
-0.770000	0.950000	1.000000196265028895581395
-0.750000	0.950000	1.000000196293937326785795
-0.730000	0.950000	1.000000196324736023711921
-0.710000	0.950000	1.000000196357305970451534
-0.690000	0.950000	1.000000196391521267713642
-0.670000	0.950000	1.000000196427249354869105
-0.650000	0.950000	1.000000196464351454039843
-0.630000	0.950000	1.000000196502683458277261
-0.610000	0.950000	1.000000196542095931562244
-0.590000	0.950000	1.000000196582435441072789
-0.570000	0.950000	1.000000196623543891050190
-0.550000	0.950000	1.000000196665260743245085
-0.530000	0.950000	1.000000196707422128739040
-0.510000	0.950000	1.000000196749862402256781
-0.490000	0.950000	1.000000196792414142166194
-0.470000	0.950000	1.000000196834909482745957
-0.450000	0.950000	1.000000196877180336230140
-0.430000	0.950000	1.000000196919059725075840
-0.410000	0.950000	1.000000196960380893784759
-0.390000	0.950000	1.000000197000982415929116
-0.370000	0.950000	1.000000197040693983296933
-0.350000	0.950000	1.000000197079364605556862
-0.330000	0.950000	1.000000197116840405797689
-0.310000	0.950000	1.000000197152965064617547
-0.290000	0.950000	1.000000197187600470272173
-0.270000	0.950000	1.000000197220605180348230
-0.250000	0.950000	1.000000197251843081502898
-0.230000	0.950000	1.000000197281194047604913
-0.210000	0.950000	1.000000197308535065943147
-0.190000	0.950000	1.000000197333756224438162
-0.170000	0.950000	1.000000197356755382571691
-0.150000	0.950000	1.000000197377441502055717
-0.130000	0.950000	1.000000197395729539806553
-0.110000	0.950000	1.000000197411544888836943
-0.090000	0.950000	1.000000197424823822345274
-0.070000	0.950000	1.000000197435512383492551
-0.050000	0.950000	1.000000197443567051536206
-0.030000	0.950000	1.000000197448954963874712
-0.010000	0.950000	1.000000197451654582181391
0.010000	0.950000	1.000000197451654582181391
0.030000	0.950000	1.000000197448954963874712
0.050000	0.950000	1.000000197443567051536206
0.070000	0.950000	1.000000197435512383492551
0.090000	0.950000	1.000000197424823822345274
0.110000	0.950000	1.000000197411544888836943
0.130000	0.950000	1.000000197395729539806553
0.150000	0.950000	1.000000197377441502055717
0.170000	0.950000	1.000000197356755382571691
0.190000	0.950000	1.000000197333756224438162
0.210000	0.950000	1.000000197308535065943147
0.230000	0.950000	1.000000197281194047604913
0.250000	0.950000	1.000000197251843081502898
0.270000	0.950000	1.000000197220605180348230
0.290000	0.950000	1.000000197187600470272173
0.310000	0.950000	1.000000197152965064617547
0.330000	0.950000	1.000000197116840405797689
0.350000	0.950000	1.000000197079364605556862
0.370000	0.950000	1.000000197040693983296933
0.390000	0.950000	1.000000197000982415929116
0.410000	0.950000	1.000000196960380893784759
0.430000	0.950000	1.000000196919059725075840
0.450000	0.950000	1.000000196877180336230140
0.470000	0.950000	1.000000196834909482745957
0.490000	0.950000	1.000000196792414142166194
0.510000	0.950000	1.000000196749862402256781
0.530000	0.950000	1.000000196707422128739040
0.550000	0.950000	1.000000196665260743245085
0.570000	0.950000	1.000000196623543891050190
0.590000	0.950000	1.000000196582435441072789
0.610000	0.950000	1.000000196542095931562244
0.630000	0.950000	1.000000196502683458277261
0.650000	0.950000	1.000000196464351454039843
0.670000	0.950000	1.000000196427249354869105
0.690000	0.950000	1.000000196391521267713642
0.710000	0.950000	1.000000196357305970451534
0.730000	0.950000	1.000000196324736023711921
0.750000	0.950000	1.000000196293937326785795
0.770000	0.950000	1.000000196265028895581395
0.790000	0.950000	1.000000196238122196490394
0.810000	0.950000	1.000000196213320702298688
0.830000	0.950000	1.000000196190719892186394
0.850000	0.950000	1.000000196170406807638642
0.870000	0.950000	1.000000196152458942222552
0.890000	0.950000	1.000000196136945573854860
0.910000	0.950000	1.000000196123925988445080
0.930000	0.950000	1.000000196113450146029322
0.950000	0.950000	1.000000196105558014636472
0.970000	0.950000	1.000000196100279570288194
0.990000	0.950000	1.000000196097635463132747

-0.990000	0.970000	1.000000196092371451683789
-0.970000	0.970000	1.000000196095010895902533
-0.950000	0.970000	1.000000196100279570288194
-0.930000	0.970000	1.000000196108157490826329
-0.910000	0.970000	1.000000196118614237406064
-0.890000	0.970000	1.000000196131610064043116
-0.870000	0.970000	1.000000196147095232745983
-0.850000	0.970000	1.000000196165010013515939
-0.830000	0.970000	1.000000196185286238659273
-0.810000	0.970000	1.000000196207845748475052
-0.790000	0.970000	1.000000196232601723522748
-0.770000	0.970000	1.000000196259459128711455
-0.750000	0.970000	1.000000196288314491255278
-0.730000	0.970000	1.000000196319056566807149
-0.710000	0.970000	1.000000196351566561503432
-0.690000	0.970000	1.000000196385718798097741
-0.670000	0.970000	1.000000196421380715960936
-0.650000	0.970000	1.000000196458414203348752
-0.630000	0.970000	1.000000196496675153312594
-0.610000	0.970000	1.000000196536014573922557
-0.590000	0.970000	1.000000196576279032356638
-0.570000	0.970000	1.000000196617311098989944
-0.550000	0.970000	1.000000196658950235573116
-0.530000	0.970000	1.000000196701032795232322
-0.510000	0.970000	1.000000196743393576781500
-0.490000	0.970000	1.000000196785865602677745
-0.470000	0.970000	1.000000196828281229244340
-0.450000	0.970000	1.000000196870472590759960
-0.430000	0.970000	1.000000196912273153770911
-0.410000	0.970000	1.000000196953516606868106
-0.390000	0.970000	1.000000196994039303177715
-0.370000	0.970000	1.000000197033678261959722
-0.350000	0.970000	1.000000197072276719723050
-0.330000	0.970000	1.000000197109680133422671
-0.310000	0.970000	1.000000197145737290682632
-0.290000	0.970000	1.000000197180305194777361
-0.270000	0.970000	1.000000197213247288274829
-0.250000	0.970000	1.000000197244425681475377
-0.230000	0.970000	1.000000197273717361667877
-0.210000	0.970000	1.000000197301005977479349
-0.190000	0.970000	1.000000197326180728651934
-0.170000	0.970000	1.000000197349133923552245
-0.150000	0.970000	1.000000197369782517498038
-0.130000	0.970000	1.000000197388036360379715
-0.110000	0.970000	1.000000197403821511343835
-0.090000	0.970000	1.000000197417074909722601
-0.070000	0.970000	1.000000197427742820721619
-0.050000	0.970000	1.000000197435781945642930
-0.030000	0.970000	1.000000197441159643929609
-0.010000	0.970000	1.000000197443853933165769
0.010000	0.970000	1.000000197443853933165769
0.030000	0.970000	1.000000197441159643929609
0.050000	0.970000	1.000000197435781945642930
0.070000	0.970000	1.000000197427742820721619
0.090000	0.970000	1.000000197417074909722601
0.110000	0.970000	1.000000197403821511343835
0.130000	0.970000	1.000000197388036360379715
0.150000	0.970000	1.000000197369782517498038
0.170000	0.970000	1.000000197349133923552245
0.190000	0.970000	1.000000197326180728651934
0.210000	0.970000	1.000000197301005977479349
0.230000	0.970000	1.000000197273717361667877
0.250000	0.970000	1.000000197244425681475377
0.270000	0.970000	1.000000197213247288274829
0.290000	0.970000	1.000000197180305194777361
0.310000	0.970000	1.000000197145737290682632
0.330000	0.970000	1.000000197109680133422671
0.350000	0.970000	1.000000197072276719723050
0.370000	0.970000	1.000000197033678261959722
0.390000	0.970000	1.000000196994039303177715
0.410000	0.970000	1.000000196953516606868106
0.430000	0.970000	1.000000196912273153770911
0.450000	0.970000	1.000000196870472590759960
0.470000	0.970000	1.000000196828281229244340
0.490000	0.970000	1.000000196785865602677745
0.510000	0.970000	1.000000196743393576781500
0.530000	0.970000	1.000000196701032795232322
0.550000	0.970000	1.000000196658950235573116
0.570000	0.970000	1.000000196617311098989944
0.590000	0.970000	1.000000196576279032356638
0.610000	0.970000	1.000000196536014573922557
0.630000	0.970000	1.000000196496675153312594
0.650000	0.970000	1.000000196458414203348752
0.670000	0.970000	1.000000196421380715960936
0.690000	0.970000	1.000000196385718798097741
0.710000	0.970000	1.000000196351566561503432
0.730000	0.970000	1.000000196319056566807149
0.750000	0.970000	1.000000196288314491255278
0.770000	0.970000	1.000000196259459128711455
0.790000	0.970000	1.000000196232601723522748
0.810000	0.970000	1.000000196207845748475052
0.830000	0.970000	1.000000196185286238659273
0.850000	0.970000	1.000000196165010013515939
0.870000	0.970000	1.000000196147095232745983
0.890000	0.970000	1.000000196131610064043116
0.910000	0.970000	1.000000196118614237406064
0.930000	0.970000	1.000000196108157490826329
0.950000	0.970000	1.000000196100279570288194
0.970000	0.970000	1.000000196095010895902533
0.990000	0.970000	1.000000196092371451683789

-0.990000	0.990000	1.000000196089734449955699
-0.970000	0.990000	1.000000196092371451683789
-0.950000	0.990000	1.000000196097635463132747
-0.930000	0.990000	1.000000196105506056198919
-0.910000	0.990000	1.000000196115953254860642
-0.890000	0.990000	1.000000196128937313133633
-0.870000	0.990000	1.000000196144408270981785
-0.850000	0.990000	1.000000196162306620450977
-0.830000	0.990000	1.000000196182564193847497
-0.810000	0.990000	1.000000196205102831470413
-0.790000	0.990000	1.000000196229836157968407
-0.770000	0.990000	1.000000196256668916205967
-0.750000	0.990000	1.000000196285497855441804
-0.730000	0.990000	1.000000196316211509284244
-0.710000	0.990000	1.000000196348691527958863
-0.690000	0.990000	1.000000196382812012174668
-0.670000	0.990000	1.000000196418441067436333
-0.650000	0.990000	1.000000196455440137910387
-0.630000	0.990000	1.000000196493665560737441
-0.610000	0.990000	1.000000196532968343987591
-0.590000	0.990000	1.000000196573195276883439
-0.570000	0.990000	1.000000196614188929800093
-0.550000	0.990000	1.000000196655788986532798
-0.530000	0.990000	1.000000196697832022252328
-0.510000	0.990000	1.000000196740153057817224
-0.490000	0.990000	1.000000196782585115684583
-0.470000	0.990000	1.000000196824960774222291
-0.450000	0.990000	1.000000196867112389753629
-0.430000	0.990000	1.000000196908873428824904
-0.410000	0.990000	1.000000196950077802071633
-0.390000	0.990000	1.000000196990561640575379
-0.370000	0.990000	1.000000197030163295863758
-0.350000	0.990000	1.000000197068725116267274
-0.330000	0.990000	1.000000197106093002830107
-0.310000	0.990000	1.000000197142117075443934
-0.290000	0.990000	1.000000197176653227160159
-0.270000	0.990000	1.000000197209562902145308
-0.250000	0.990000	1.000000197240712429547216
-0.230000	0.990000	1.000000197269974133718051
-0.210000	0.990000	1.000000197297236104176932
-0.190000	0.990000	1.000000197322387096576790
-0.170000	0.990000	1.000000197345316754748978
-0.150000	0.990000	1.000000197365946252858748
-0.130000	0.990000	1.000000197384182776261241
-0.110000	0.990000	1.000000197399952606147622
-0.090000	0.990000	1.000000197413193125939301
-0.070000	0.990000	1.000000197423850600841888
-0.050000	0.990000	1.000000197431882176246631
-0.030000	0.990000	1.000000197437254545462793
-0.010000	0.990000	1.000000197439946170163694
0.010000	0.990000	1.000000197439946170163694
0.030000	0.990000	1.000000197437254545462793
0.050000	0.990000	1.000000197431882176246631
0.070000	0.990000	1.000000197423850600841888
0.090000	0.990000	1.000000197413193125939301
0.110000	0.990000	1.000000197399952606147622
0.130000	0.990000	1.000000197384182776261241
0.150000	0.990000	1.000000197365946252858748
0.170000	0.990000	1.000000197345316754748978
0.190000	0.990000	1.000000197322387096576790
0.210000	0.990000	1.000000197297236104176932
0.230000	0.990000	1.000000197269974133718051
0.250000	0.990000	1.000000197240712429547216
0.270000	0.990000	1.000000197209562902145308
0.290000	0.990000	1.000000197176653227160159
0.310000	0.990000	1.000000197142117075443934
0.330000	0.990000	1.000000197106093002830107
0.350000	0.990000	1.000000197068725116267274
0.370000	0.990000	1.000000197030163295863758
0.390000	0.990000	1.000000196990561640575379
0.410000	0.990000	1.000000196950077802071633
0.430000	0.990000	1.000000196908873428824904
0.450000	0.990000	1.000000196867112389753629
0.470000	0.990000	1.000000196824960774222291
0.490000	0.990000	1.000000196782585115684583
0.510000	0.990000	1.000000196740153057817224
0.530000	0.990000	1.000000196697832022252328
0.550000	0.990000	1.000000196655788986532798
0.570000	0.990000	1.000000196614188929800093
0.590000	0.990000	1.000000196573195276883439
0.610000	0.990000	1.000000196532968343987591
0.630000	0.990000	1.000000196493665560737441
0.650000	0.990000	1.000000196455440137910387
0.670000	0.990000	1.000000196418441067436333
0.690000	0.990000	1.000000196382812012174668
0.710000	0.990000	1.000000196348691527958863
0.730000	0.990000	1.000000196316211509284244
0.750000	0.990000	1.000000196285497855441804
0.770000	0.990000	1.000000196256668916205967
0.790000	0.990000	1.000000196229836157968407
0.810000	0.990000	1.000000196205102831470413
0.830000	0.990000	1.000000196182564193847497
0.850000	0.990000	1.000000196162306620450977
0.870000	0.990000	1.000000196144408270981785
0.890000	0.990000	1.000000196128937313133633
0.910000	0.990000	1.000000196115953254860642
0.930000	0.990000	1.000000196105506056198919
0.950000	0.990000	1.000000196097635463132747
0.970000	0.990000	1.000000196092371451683789
0.990000	0.990000	1.000000196089734449955699



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps0.001_T0.05divergence.dat <==
-0.990000	-0.990000	-0.000000326444376155409683
-0.970000	-0.990000	-0.000000339146502859033796
-0.950000	-0.990000	-0.000000288524168516743114
-0.930000	-0.990000	-0.000000322931383314422794
-0.910000	-0.990000	-0.000000355507370426689962
-0.890000	-0.990000	-0.000000311202098165137829
-0.870000	-0.990000	-0.000000298685724925958296
-0.850000	-0.990000	-0.000000360365172773404873
-0.830000	-0.990000	-0.000000325517160970104387
-0.810000	-0.990000	-0.000000377803450084556364
-0.790000	-0.990000	-0.000000358935398084136569
-0.770000	-0.990000	-0.000000383402700524940681
-0.750000	-0.990000	-0.000000314481994886410478
-0.730000	-0.990000	-0.000000380290339803333020
-0.710000	-0.990000	-0.000000341006520829614281
-0.690000	-0.990000	-0.000000400726941883136492
-0.670000	-0.990000	-0.000000363210675459766990
-0.650000	-0.990000	-0.000000391981123467520726
-0.630000	-0.990000	-0.000000374079667586120100
-0.610000	-0.990000	-0.000000408137628550469850
-0.590000	-0.990000	-0.000000376726665058052870
-0.570000	-0.990000	-0.000000420100394456202585
-0.550000	-0.990000	-0.000000419173843738785768
-0.530000	-0.990000	-0.000000473871943050646854
-0.510000	-0.990000	-0.000000439806052006256123
-0.490000	-0.990000	-0.000000444601214439396125
-0.470000	-0.990000	-0.000000455747476873970703
-0.450000	-0.990000	-0.000000483439358693675244
-0.430000	-0.990000	-0.000000463846603187265723
-0.410000	-0.990000	-0.000000470546453008216894
-0.390000	-0.990000	-0.000000492756407707243410
-0.370000	-0.990000	-0.000000494490884814295607
-0.350000	-0.990000	-0.000000596445438830195407
-0.330000	-0.990000	-0.000000522145877841903236
-0.310000	-0.990000	-0.000001495596688293621829
-0.290000	-0.990000	-0.000002979417865554834233
-0.270000	-0.990000	-0.000003713910167912198856
-0.250000	-0.990000	-0.000005898464586278143185
-0.230000	-0.990000	0.000002408472043734580237
-0.210000	-0.990000	0.000001474700614673488119
-0.190000	-0.990000	-0.000008072739675259871239
-0.170000	-0.990000	0.000007808896475869873954
-0.150000	-0.990000	-0.000001999695183836636136
-0.130000	-0.990000	-0.000001998941032708805021
-0.110000	-0.990000	-0.000000721372761164134832
-0.090000	-0.990000	-0.000000534969326301142946
-0.070000	-0.990000	-0.000000589480888794175709
-0.050000	-0.990000	-0.000000488577838896075457
-0.030000	-0.990000	-0.000000532404602996276494
-0.010000	-0.990000	-0.000000558160806152082571
0.010000	-0.990000	-0.000000558160806155430045
0.030000	-0.990000	-0.000000532404603045065592
0.050000	-0.990000	-0.000000488577838885233436
0.070000	-0.990000	-0.000000589480888783333688
0.090000	-0.990000	-0.000000534969326322826989
0.110000	-0.990000	-0.000000721372761142233948
0.130000	-0.990000	-0.000001998941031907796456
0.150000	-0.990000	-0.000001999695190159703206
0.170000	-0.990000	0.000007808896475869006593
0.190000	-0.990000	-0.000008072739675259871239
0.210000	-0.990000	0.000001474700614673488119
0.230000	-0.990000	0.000002408472043734580237
0.250000	-0.990000	-0.000005898464586278143185
0.270000	-0.990000	-0.000003713910167912198856
0.290000	-0.990000	-0.000002979417865554834233
0.310000	-0.990000	-0.000001495596688293621829
0.330000	-0.990000	-0.000000522145877841903236
0.350000	-0.990000	-0.000000596445438830195407
0.370000	-0.990000	-0.000000494490884814295607
0.390000	-0.990000	-0.000000492756407707243410
0.410000	-0.990000	-0.000000470546453008216894
0.430000	-0.990000	-0.000000463846603187265723
0.450000	-0.990000	-0.000000483439358693675244
0.470000	-0.990000	-0.000000455747476873970703
0.490000	-0.990000	-0.000000444601214439396125
0.510000	-0.990000	-0.000000439806052006256123
0.530000	-0.990000	-0.000000473871943050646854
0.550000	-0.990000	-0.000000419173843738785768
0.570000	-0.990000	-0.000000420100394456202585
0.590000	-0.990000	-0.000000376726665058052870
0.610000	-0.990000	-0.000000408137628550469850
0.630000	-0.990000	-0.000000374079667586120100
0.650000	-0.990000	-0.000000391981123467520726
0.670000	-0.990000	-0.000000363210675459766990
0.690000	-0.990000	-0.000000400726941883136492
0.710000	-0.990000	-0.000000341006520829614281
0.730000	-0.990000	-0.000000380290339803333020
0.750000	-0.990000	-0.000000314481994886410478
0.770000	-0.990000	-0.000000383402700524940681
0.790000	-0.990000	-0.000000358935398084136569
0.810000	-0.990000	-0.000000377803450084556364
0.830000	-0.990000	-0.000000325517160970104387
0.850000	-0.990000	-0.000000360365172773404873
0.870000	-0.990000	-0.000000298685724925958296
0.890000	-0.990000	-0.000000311202098165137829
0.910000	-0.990000	-0.000000355507370426689962
0.930000	-0.990000	-0.000000322931383314422794
0.950000	-0.990000	-0.000000288524168516743114
0.970000	-0.990000	-0.000000339146502859033796
0.990000	-0.990000	-0.000000326444376155409683

-0.990000	-0.970000	-0.000000339146502859033796
-0.970000	-0.970000	-0.000000314444196583359032
-0.950000	-0.970000	-0.000000374097794452599442
-0.930000	-0.970000	-0.000000295338989595051692
-0.910000	-0.970000	-0.000000345067476490742152
-0.890000	-0.970000	-0.000000364535445859191471
-0.870000	-0.970000	-0.000000301273750165822629
-0.850000	-0.970000	-0.000000405361915660736928
-0.830000	-0.970000	-0.000000328520792504176398
-0.810000	-0.970000	-0.000000302994615198149753
-0.790000	-0.970000	-0.000000356162982687240022
-0.770000	-0.970000	-0.000000375922608662688010
-0.750000	-0.970000	-0.000000372429389219007794
-0.730000	-0.970000	-0.000000381025533995391205
-0.710000	-0.970000	-0.000000406861616241308639
-0.690000	-0.970000	-0.000000365759244601814287
-0.670000	-0.970000	-0.000000446682592094286473
-0.650000	-0.970000	-0.000000423825777602838310
-0.630000	-0.970000	-0.000000455515559608237765
-0.610000	-0.970000	-0.000000444436149974586879
-0.590000	-0.970000	-0.000000467777543728303867
-0.570000	-0.970000	-0.000000457375343521548763
-0.550000	-0.970000	-0.000000417723247955509476
-0.530000	-0.970000	-0.000000436717847295177040
-0.510000	-0.970000	-0.000000443302443826868614
-0.490000	-0.970000	-0.000000447925776101305026
-0.470000	-0.970000	-0.000000442918766530595118
-0.450000	-0.970000	-0.000000494481738377839080
-0.430000	-0.970000	-0.000000459839040468468067
-0.410000	-0.970000	-0.000000485117492716557845
-0.390000	-0.970000	-0.000000946454493556654966
-0.370000	-0.970000	-0.000000962498744922933233
-0.350000	-0.970000	-0.000002601248654579644409
-0.330000	-0.970000	-0.000002760984981251317171
-0.310000	-0.970000	-0.000000396626660199156378
-0.290000	-0.970000	0.000005150120368177871222
-0.270000	-0.970000	-0.000001350530539134114916
-0.250000	-0.970000	0.000003286728898359118911
-0.230000	-0.970000	0.000003292166474972921253
-0.210000	-0.970000	0.000003445706822386568335
-0.190000	-0.970000	-0.000003804882470103548853
-0.170000	-0.970000	0.000006321542222351324292
-0.150000	-0.970000	-0.000001195359016501265637
-0.130000	-0.970000	-0.000001580631431002694348
-0.110000	-0.970000	-0.000000669042299254691891
-0.090000	-0.970000	-0.000000524057573468003418
-0.070000	-0.970000	-0.000000525352645569510373
-0.050000	-0.970000	-0.000000555955053704832803
-0.030000	-0.970000	-0.000000512717685414398026
-0.010000	-0.970000	-0.000000525704675837029508
0.010000	-0.970000	-0.000000525704675847607256
0.030000	-0.970000	-0.000000512717685571607341
0.050000	-0.970000	-0.000000555955053704832803
0.070000	-0.970000	-0.000000525352645536984308
0.090000	-0.970000	-0.000000524057573468003418
0.110000	-0.970000	-0.000000669042299233007847
0.130000	-0.970000	-0.000001580631430199408959
0.150000	-0.970000	-0.000001195359011847002551
0.170000	-0.970000	0.000006321542222524796639
0.190000	-0.970000	-0.000003804882470103548853
0.210000	-0.970000	0.000003445706822386568335
0.230000	-0.970000	0.000003292166474972921253
0.250000	-0.970000	0.000003286728898359118911
0.270000	-0.970000	-0.000001350530539134114916
0.290000	-0.970000	0.000005150120368177871222
0.310000	-0.970000	-0.000000396626660199156378
0.330000	-0.970000	-0.000002760984981251317171
0.350000	-0.970000	-0.000002601248654579644409
0.370000	-0.970000	-0.000000962498744922933233
0.390000	-0.970000	-0.000000946454493556654966
0.410000	-0.970000	-0.000000485117492716557845
0.430000	-0.970000	-0.000000459839040468468067
0.450000	-0.970000	-0.000000494481738377839080
0.470000	-0.970000	-0.000000442918766530595118
0.490000	-0.970000	-0.000000447925776101305026
0.510000	-0.970000	-0.000000443302443826868614
0.530000	-0.970000	-0.000000436717847295177040
0.550000	-0.970000	-0.000000417723247955509476
0.570000	-0.970000	-0.000000457375343521548763
0.590000	-0.970000	-0.000000467777543728303867
0.610000	-0.970000	-0.000000444436149974586879
0.630000	-0.970000	-0.000000455515559608237765
0.650000	-0.970000	-0.000000423825777602838310
0.670000	-0.970000	-0.000000446682592094286473
0.690000	-0.970000	-0.000000365759244601814287
0.710000	-0.970000	-0.000000406861616241308639
0.730000	-0.970000	-0.000000381025533995391205
0.750000	-0.970000	-0.000000372429389219007794
0.770000	-0.970000	-0.000000375922608662688010
0.790000	-0.970000	-0.000000356162982687240022
0.810000	-0.970000	-0.000000302994615198149753
0.830000	-0.970000	-0.000000328520792504176398
0.850000	-0.970000	-0.000000405361915660736928
0.870000	-0.970000	-0.000000301273750165822629
0.890000	-0.970000	-0.000000364535445859191471
0.910000	-0.970000	-0.000000345067476490742152
0.930000	-0.970000	-0.000000295338989595051692
0.950000	-0.970000	-0.000000374097794452599442
0.970000	-0.970000	-0.000000314444196583359032
0.990000	-0.970000	-0.000000339146502859033796

-0.990000	-0.950000	-0.000000288524168516743114
-0.970000	-0.950000	-0.000000374097794452599442
-0.950000	-0.950000	-0.000000271256253337277106
-0.930000	-0.950000	-0.000000323293381022496521
-0.910000	-0.950000	-0.000000351823711550855064
-0.890000	-0.950000	-0.000000336483327516188076
-0.870000	-0.950000	-0.000000391227743667514593
-0.850000	-0.950000	-0.000000253324496541371472
-0.830000	-0.950000	-0.000000372466644733197597
-0.810000	-0.950000	-0.000000343703455746663064
-0.790000	-0.950000	-0.000000330108824573106997
-0.770000	-0.950000	-0.000000381531314353717946
-0.750000	-0.950000	-0.000000361163538956393062
-0.730000	-0.950000	-0.000000381814316712166815
-0.710000	-0.950000	-0.000000401298608105783304
-0.690000	-0.950000	-0.000000415475465739502034
-0.670000	-0.950000	-0.000000372711553355966154
-0.650000	-0.950000	-0.000000382274152411951054
-0.630000	-0.950000	-0.000000369649399923751231
-0.610000	-0.950000	-0.000000420776500863960208
-0.590000	-0.950000	-0.000000352257634683917535
-0.570000	-0.950000	-0.000000468777223864365496
-0.550000	-0.950000	-0.000000454967879384189514
-0.530000	-0.950000	-0.000000475897083806203921
-0.510000	-0.950000	-0.000000453115071494857914
-0.490000	-0.950000	-0.000000438705966051972638
-0.470000	-0.950000	-0.000000457064662624646315
-0.450000	-0.950000	-0.000000479769827055028311
-0.430000	-0.950000	-0.000000447761989097136305
-0.410000	-0.950000	-0.000002010744259666255584
-0.390000	-0.950000	-0.000016225693604282435956
-0.370000	-0.950000	-0.000004446718981157560258
-0.350000	-0.950000	0.000003330681704008520150
-0.330000	-0.950000	-0.000004072833792083049853
-0.310000	-0.950000	0.000005498023073841062924
-0.290000	-0.950000	0.000003430327659285567488
-0.270000	-0.950000	-0.000001868266204780796857
-0.250000	-0.950000	0.000005097645562675279240
-0.230000	-0.950000	-0.000004045675778736185224
-0.210000	-0.950000	-0.000003214422195750230027
-0.190000	-0.950000	-0.000002063982482806980823
-0.170000	-0.950000	-0.000001321665294093453229
-0.150000	-0.950000	-0.000000977444323177522126
-0.130000	-0.950000	-0.000000543376228140748409
-0.110000	-0.950000	-0.000000562980876934538257
-0.090000	-0.950000	-0.000000561556418134058141
-0.070000	-0.950000	-0.000000535035911814340330
-0.050000	-0.950000	-0.000000497071236035249409
-0.030000	-0.950000	-0.000000571626055166267406
-0.010000	-0.950000	-0.000000490377871607527904
0.010000	-0.950000	-0.000000490377871620672161
0.030000	-0.950000	-0.000000571626055437317950
0.050000	-0.950000	-0.000000497071236013734772
0.070000	-0.950000	-0.000000535035911857708417
0.090000	-0.950000	-0.000000561556418090690054
0.110000	-0.950000	-0.000000562980876891170171
0.130000	-0.950000	-0.000000543376228183791235
0.150000	-0.950000	-0.000000977444322395595519
0.170000	-0.950000	-0.000001321665294657455199
0.190000	-0.950000	-0.000002063982482806980823
0.210000	-0.950000	-0.000003214422195750230027
0.230000	-0.950000	-0.000004045675778736185224
0.250000	-0.950000	0.000005097645562675279240
0.270000	-0.950000	-0.000001868266204780796857
0.290000	-0.950000	0.000003430327659242199401
0.310000	-0.950000	0.000005498023073884431011
0.330000	-0.950000	-0.000004072833792083049853
0.350000	-0.950000	0.000003330681704008520150
0.370000	-0.950000	-0.000004446718981157560258
0.390000	-0.950000	-0.000016225693604282435956
0.410000	-0.950000	-0.000002010744259666255584
0.430000	-0.950000	-0.000000447761989097136305
0.450000	-0.950000	-0.000000479769827055028311
0.470000	-0.950000	-0.000000457064662624646315
0.490000	-0.950000	-0.000000438705966051972638
0.510000	-0.950000	-0.000000453115071494857914
0.530000	-0.950000	-0.000000475897083806203921
0.550000	-0.950000	-0.000000454967879384189514
0.570000	-0.950000	-0.000000468777223864365496
0.590000	-0.950000	-0.000000352257634683917535
0.610000	-0.950000	-0.000000420776500863960208
0.630000	-0.950000	-0.000000369649399923751231
0.650000	-0.950000	-0.000000382274152411951054
0.670000	-0.950000	-0.000000372711553355966154
0.690000	-0.950000	-0.000000415475465739502034
0.710000	-0.950000	-0.000000401298608105783304
0.730000	-0.950000	-0.000000381814316712166815
0.750000	-0.950000	-0.000000361163538956393062
0.770000	-0.950000	-0.000000381531314353717946
0.790000	-0.950000	-0.000000330108824573106997
0.810000	-0.950000	-0.000000343703455746663064
0.830000	-0.950000	-0.000000372466644733197597
0.850000	-0.950000	-0.000000253324496541371472
0.870000	-0.950000	-0.000000391227743667514593
0.890000	-0.950000	-0.000000336483327516188076
0.910000	-0.950000	-0.000000351823711550855064
0.930000	-0.950000	-0.000000323293381022496521
0.950000	-0.950000	-0.000000271256253337277106
0.970000	-0.950000	-0.000000374097794452599442
0.990000	-0.950000	-0.000000288524168516743114

-0.990000	-0.930000	-0.000000322931383314422794
-0.970000	-0.930000	-0.000000295338989595051692
-0.950000	-0.930000	-0.000000323293381022496521
-0.930000	-0.930000	-0.000000347566727006329368
-0.910000	-0.930000	-0.000000334588853098416813
-0.890000	-0.930000	-0.000000334316337668572203
-0.870000	-0.930000	-0.000000277421328646745606
-0.850000	-0.930000	-0.000000423283030255950800
-0.830000	-0.930000	-0.000000328472428690505331
-0.810000	-0.930000	-0.000000393317992413109985
-0.790000	-0.930000	-0.000000387962817114645528
-0.770000	-0.930000	-0.000000340539316112229600
-0.750000	-0.930000	-0.000000410571650144326162
-0.730000	-0.930000	-0.000000353510025132622839
-0.710000	-0.930000	-0.000000375153050857153264
-0.690000	-0.930000	-0.000000351818745484553969
-0.670000	-0.930000	-0.000000372264075103868300
-0.650000	-0.930000	-0.000000397565623522929909
-0.630000	-0.930000	-0.000000401610311731841890
-0.610000	-0.930000	-0.000000377978056979671150
-0.590000	-0.930000	-0.000000484696216917915659
-0.570000	-0.930000	-0.000000374572690047870506
-0.550000	-0.930000	-0.000000419619903882306007
-0.530000	-0.930000	-0.000000419614981191565183
-0.510000	-0.930000	-0.000000437019886378211793
-0.490000	-0.930000	-0.000000495412282952069089
-0.470000	-0.930000	-0.000000482957571145586125
-0.450000	-0.930000	-0.000000542463984647655051
-0.430000	-0.930000	-0.000005622811410835705861
-0.410000	-0.930000	0.000008469504469399077862
-0.390000	-0.930000	0.000008012330711369697323
-0.370000	-0.930000	0.000017089816566578756862
-0.350000	-0.930000	0.000000959655557580471608
-0.330000	-0.930000	-0.000001438062095695212539
-0.310000	-0.930000	0.000002189920796404065673
-0.290000	-0.930000	-0.000005472863006779175865
-0.270000	-0.930000	-0.000001931261346098129411
-0.250000	-0.930000	-0.000002465244178416307885
-0.230000	-0.930000	-0.000000873839391586162320
-0.210000	-0.930000	-0.000000770616134522397571
-0.190000	-0.930000	-0.000000672479149991557501
-0.170000	-0.930000	-0.000000609426685296260537
-0.150000	-0.930000	-0.000000581333472603521272
-0.130000	-0.930000	-0.000000552723331936682757
-0.110000	-0.930000	-0.000000524816099038835290
-0.090000	-0.930000	-0.000000482614354137576385
-0.070000	-0.930000	-0.000000492876646373977077
-0.050000	-0.930000	-0.000000505466062015324938
-0.030000	-0.930000	-0.000000495467117627386081
-0.010000	-0.930000	-0.000000548021193353159157
0.010000	-0.930000	-0.000000548021193364302723
0.030000	-0.930000	-0.000000495467118072207127
0.050000	-0.930000	-0.000000505466068259631497
0.070000	-0.930000	-0.000000492876646244048999
0.090000	-0.930000	-0.000000482614354180944472
0.110000	-0.930000	-0.000000524816098995467203
0.130000	-0.930000	-0.000000552723331937983800
0.150000	-0.930000	-0.000000581333478326807700
0.170000	-0.930000	-0.000000609426685556807872
0.190000	-0.930000	-0.000000672479149991557501
0.210000	-0.930000	-0.000000770616134522397571
0.230000	-0.930000	-0.000000873839391586162320
0.250000	-0.930000	-0.000002465244178416307885
0.270000	-0.930000	-0.000001931261346098129411
0.290000	-0.930000	-0.000005472863006910581168
0.310000	-0.930000	0.000002189920792847882547
0.330000	-0.930000	-0.000001438062097474171463
0.350000	-0.930000	0.000000959655557667207781
0.370000	-0.930000	0.000017089816566578756862
0.390000	-0.930000	0.000008012330711369697323
0.410000	-0.930000	0.000008469504469399077862
0.430000	-0.930000	-0.000005622811410835705861
0.450000	-0.930000	-0.000000542463984647655051
0.470000	-0.930000	-0.000000482957571145586125
0.490000	-0.930000	-0.000000495412282952069089
0.510000	-0.930000	-0.000000437019886378211793
0.530000	-0.930000	-0.000000419614981191565183
0.550000	-0.930000	-0.000000419619903882306007
0.570000	-0.930000	-0.000000374572690047870506
0.590000	-0.930000	-0.000000484696216917915659
0.610000	-0.930000	-0.000000377978056979671150
0.630000	-0.930000	-0.000000401610311731841890
0.650000	-0.930000	-0.000000397565623522929909
0.670000	-0.930000	-0.000000372264075103868300
0.690000	-0.930000	-0.000000351818745484553969
0.710000	-0.930000	-0.000000375153050857153264
0.730000	-0.930000	-0.000000353510025132622839
0.750000	-0.930000	-0.000000410571650144326162
0.770000	-0.930000	-0.000000340539316112229600
0.790000	-0.930000	-0.000000387962817114645528
0.810000	-0.930000	-0.000000393317992413109985
0.830000	-0.930000	-0.000000328472428690505331
0.850000	-0.930000	-0.000000423283030255950800
0.870000	-0.930000	-0.000000277421328646745606
0.890000	-0.930000	-0.000000334316337668572203
0.910000	-0.930000	-0.000000334588853098416813
0.930000	-0.930000	-0.000000347566727006329368
0.950000	-0.930000	-0.000000323293381022496521
0.970000	-0.930000	-0.000000295338989595051692
0.990000	-0.930000	-0.000000322931383314422794

-0.990000	-0.910000	-0.000000355507370426689962
-0.970000	-0.910000	-0.000000345067476490742152
-0.950000	-0.910000	-0.000000351823711550855064
-0.930000	-0.910000	-0.000000334588853098416813
-0.910000	-0.910000	-0.000000320740614906117627
-0.890000	-0.910000	-0.000000345170431689197346
-0.870000	-0.910000	-0.000000341863654668179120
-0.850000	-0.910000	-0.000000294687483082081227
-0.830000	-0.910000	-0.000000411026877657316145
-0.810000	-0.910000	-0.000000303614228696856006
-0.790000	-0.910000	-0.000000323494805107801096
-0.770000	-0.910000	-0.000000398658542856909195
-0.750000	-0.910000	-0.000000332729177141369449
-0.730000	-0.910000	-0.000000355395624932942656
-0.710000	-0.910000	-0.000000389413236485072241
-0.690000	-0.910000	-0.000000384811322022926105
-0.670000	-0.910000	-0.000000404493416380519329
-0.650000	-0.910000	-0.000000383441671876521206
-0.630000	-0.910000	-0.000000420816473162651710
-0.610000	-0.910000	-0.000000412108405496692219
-0.590000	-0.910000	-0.000000419835041138866966
-0.570000	-0.910000	-0.000000437411819723311111
-0.550000	-0.910000	-0.000000431621987629271422
-0.530000	-0.910000	-0.000000447892268076309930
-0.510000	-0.910000	-0.000000836110956526888230
-0.490000	-0.910000	-0.000000614765348962717853
-0.470000	-0.910000	-0.000004347457053344421646
-0.450000	-0.910000	0.000000460691259935447350
-0.430000	-0.910000	-0.000002555422302437382331
-0.410000	-0.910000	0.000004799219545169146339
-0.390000	-0.910000	0.000000394866702446705631
-0.370000	-0.910000	0.000005153903938917570038
-0.350000	-0.910000	-0.000007312727727124858357
-0.330000	-0.910000	-0.000000867888100891103451
-0.310000	-0.910000	-0.000001782190178421273752
-0.290000	-0.910000	-0.000000721898725295053081
-0.270000	-0.910000	-0.000000601728317585416457
-0.250000	-0.910000	-0.000000571073079226147411
-0.230000	-0.910000	-0.000000572503989903854447
-0.210000	-0.910000	-0.000000561817349213318898
-0.190000	-0.910000	-0.000000533383271114759236
-0.170000	-0.910000	-0.000000584929240631673424
-0.150000	-0.910000	-0.000000452516492671563731
-0.130000	-0.910000	-0.000000499934081290664793
-0.110000	-0.910000	-0.000000468627593037620636
-0.090000	-0.910000	-0.000000499504049022297947
-0.070000	-0.910000	-0.000000542338384603658556
-0.050000	-0.910000	-0.000000463610024465131243
-0.030000	-0.910000	-0.000000528969677739842990
-0.010000	-0.910000	-0.000000502326828087803177
0.010000	-0.910000	-0.000000502326828089592111
0.030000	-0.910000	-0.000000528969678257210714
0.050000	-0.910000	-0.000000463610024465470057
0.070000	-0.910000	-0.000000542338384603658556
0.090000	-0.910000	-0.000000499504048935561773
0.110000	-0.910000	-0.000000468627593037620636
0.130000	-0.910000	-0.000000499934080509334498
0.150000	-0.910000	-0.000000452516492930959101
0.170000	-0.910000	-0.000000584929240804969589
0.190000	-0.910000	-0.000000533383271114759236
0.210000	-0.910000	-0.000000561817349213318898
0.230000	-0.910000	-0.000000572503989903854447
0.250000	-0.910000	-0.000000571073079226147411
0.270000	-0.910000	-0.000000601728317585416457
0.290000	-0.910000	-0.000000721898725554556871
0.310000	-0.910000	-0.000001782190178204650158
0.330000	-0.910000	-0.000000867888098724216989
0.350000	-0.910000	-0.000007312727734754280624
0.370000	-0.910000	0.000005153903941172710557
0.390000	-0.910000	0.000000394866700365037460
0.410000	-0.910000	0.000004799219545170881063
0.430000	-0.910000	-0.000002555422302437382331
0.450000	-0.910000	0.000000460691259935447350
0.470000	-0.910000	-0.000004347457053344421646
0.490000	-0.910000	-0.000000614765348962717853
0.510000	-0.910000	-0.000000836110956526888230
0.530000	-0.910000	-0.000000447892268076309930
0.550000	-0.910000	-0.000000431621987629271422
0.570000	-0.910000	-0.000000437411819723311111
0.590000	-0.910000	-0.000000419835041138866966
0.610000	-0.910000	-0.000000412108405496692219
0.630000	-0.910000	-0.000000420816473162651710
0.650000	-0.910000	-0.000000383441671876521206
0.670000	-0.910000	-0.000000404493416380519329
0.690000	-0.910000	-0.000000384811322022926105
0.710000	-0.910000	-0.000000389413236485072241
0.730000	-0.910000	-0.000000355395624932942656
0.750000	-0.910000	-0.000000332729177141369449
0.770000	-0.910000	-0.000000398658542856909195
0.790000	-0.910000	-0.000000323494805107801096
0.810000	-0.910000	-0.000000303614228696856006
0.830000	-0.910000	-0.000000411026877657316145
0.850000	-0.910000	-0.000000294687483082081227
0.870000	-0.910000	-0.000000341863654668179120
0.890000	-0.910000	-0.000000345170431689197346
0.910000	-0.910000	-0.000000320740614906117627
0.930000	-0.910000	-0.000000334588853098416813
0.950000	-0.910000	-0.000000351823711550855064
0.970000	-0.910000	-0.000000345067476490742152
0.990000	-0.910000	-0.000000355507370426689962

-0.990000	-0.890000	-0.000000311202098165137829
-0.970000	-0.890000	-0.000000364535445859191471
-0.950000	-0.890000	-0.000000336483327516188076
-0.930000	-0.890000	-0.000000334316337668572203
-0.910000	-0.890000	-0.000000345170431689197346
-0.890000	-0.890000	-0.000000380192674277618096
-0.870000	-0.890000	-0.000000309828039913960987
-0.850000	-0.890000	-0.000000407471022218452375
-0.830000	-0.890000	-0.000000328666906732665649
-0.810000	-0.890000	-0.000000348143343265340161
-0.790000	-0.890000	-0.000000369668275090353259
-0.770000	-0.890000	-0.000000394771013033106921
-0.750000	-0.890000	-0.000000368933563287217718
-0.730000	-0.890000	-0.000000350354367497375440
-0.710000	-0.890000	-0.000000367644306281707996
-0.690000	-0.890000	-0.000000422479075416216944
-0.670000	-0.890000	-0.000000404226117448009341
-0.650000	-0.890000	-0.000000395946021679950471
-0.630000	-0.890000	-0.000000395525021846892220
-0.610000	-0.890000	-0.000000447575780442683539
-0.590000	-0.890000	-0.000000410374849979267551
-0.570000	-0.890000	-0.000000397718779274899522
-0.550000	-0.890000	-0.000000500984780577680075
-0.530000	-0.890000	-0.000002013646626040400955
-0.510000	-0.890000	-0.000015710615206584836734
-0.490000	-0.890000	-0.000003017279897436081493
-0.470000	-0.890000	0.000000884303773217992584
-0.450000	-0.890000	0.000003227467506424430092
-0.430000	-0.890000	0.000001132791914697922619
-0.410000	-0.890000	0.000001039904833728330646
-0.390000	-0.890000	-0.000008856019843004638015
-0.370000	-0.890000	-0.000003648138711874427884
-0.350000	-0.890000	-0.000000573119985483757071
-0.330000	-0.890000	-0.000000585049679492340245
-0.310000	-0.890000	-0.000000462986779795580838
-0.290000	-0.890000	-0.000000492866228030410886
-0.270000	-0.890000	-0.000000471732522854375128
-0.250000	-0.890000	-0.000000500288248492524075
-0.230000	-0.890000	-0.000000418629109015473738
-0.210000	-0.890000	-0.000000466872366312697093
-0.190000	-0.890000	-0.000000470691333037258656
-0.170000	-0.890000	-0.000000457307087926423471
-0.150000	-0.890000	-0.000000473532666365775417
-0.130000	-0.890000	-0.000000493558309952696166
-0.110000	-0.890000	-0.000000446683049657852502
-0.090000	-0.890000	-0.000000492893782761853272
-0.070000	-0.890000	-0.000000517018389181082925
-0.050000	-0.890000	-0.000000422217852123090744
-0.030000	-0.890000	-0.000000532896609209106489
-0.010000	-0.890000	-0.000000448055678986533710
0.010000	-0.890000	-0.000000448055679028709175
0.030000	-0.890000	-0.000000532896609837943749
0.050000	-0.890000	-0.000000422217852166485936
0.070000	-0.890000	-0.000000517018389007610577
0.090000	-0.890000	-0.000000492893782848589446
0.110000	-0.890000	-0.000000446683049744588676
0.130000	-0.890000	-0.000000493558309865607626
0.150000	-0.890000	-0.000000473532660556823465
0.170000	-0.890000	-0.000000457307086972664372
0.190000	-0.890000	-0.000000470691333037258656
0.210000	-0.890000	-0.000000466872366312697093
0.230000	-0.890000	-0.000000418629109015473738
0.250000	-0.890000	-0.000000500288248492524075
0.270000	-0.890000	-0.000000471732522854375128
0.290000	-0.890000	-0.000000492866228377355581
0.310000	-0.890000	-0.000000462986780185514150
0.330000	-0.890000	-0.000000585049679318190271
0.350000	-0.890000	-0.000000573119984878609628
0.370000	-0.890000	-0.000003648138709532768031
0.390000	-0.890000	-0.000008856019848208808443
0.410000	-0.890000	0.000001039904831648397199
0.430000	-0.890000	0.000001132791914697922619
0.450000	-0.890000	0.000003227467506424430092
0.470000	-0.890000	0.000000884303773217992584
0.490000	-0.890000	-0.000003017279897436081493
0.510000	-0.890000	-0.000015710615206584836734
0.530000	-0.890000	-0.000002013646626040400955
0.550000	-0.890000	-0.000000500984780577680075
0.570000	-0.890000	-0.000000397718779274899522
0.590000	-0.890000	-0.000000410374849979267551
0.610000	-0.890000	-0.000000447575780442683539
0.630000	-0.890000	-0.000000395525021846892220
0.650000	-0.890000	-0.000000395946021679950471
0.670000	-0.890000	-0.000000404226117448009341
0.690000	-0.890000	-0.000000422479075416216944
0.710000	-0.890000	-0.000000367644306281707996
0.730000	-0.890000	-0.000000350354367497375440
0.750000	-0.890000	-0.000000368933563287217718
0.770000	-0.890000	-0.000000394771013033106921
0.790000	-0.890000	-0.000000369668275090353259
0.810000	-0.890000	-0.000000348143343265340161
0.830000	-0.890000	-0.000000328666906732665649
0.850000	-0.890000	-0.000000407471022218452375
0.870000	-0.890000	-0.000000309828039913960987
0.890000	-0.890000	-0.000000380192674277618096
0.910000	-0.890000	-0.000000345170431689197346
0.930000	-0.890000	-0.000000334316337668572203
0.950000	-0.890000	-0.000000336483327516188076
0.970000	-0.890000	-0.000000364535445859191471
0.990000	-0.890000	-0.000000311202098165137829

-0.990000	-0.870000	-0.000000298685724925958296
-0.970000	-0.870000	-0.000000301273750165822629
-0.950000	-0.870000	-0.000000391227743667514593
-0.930000	-0.870000	-0.000000277421328646745606
-0.910000	-0.870000	-0.000000341863654668179120
-0.890000	-0.870000	-0.000000309828039913960987
-0.870000	-0.870000	-0.000000339763825611920395
-0.850000	-0.870000	-0.000000327166311326132562
-0.830000	-0.870000	-0.000000331218822245128144
-0.810000	-0.870000	-0.000000345630444531168883
-0.790000	-0.870000	-0.000000349186104055824098
-0.770000	-0.870000	-0.000000339002954973330616
-0.750000	-0.870000	-0.000000419382705989337876
-0.730000	-0.870000	-0.000000355173948695745185
-0.710000	-0.870000	-0.000000376351382109309961
-0.690000	-0.870000	-0.000000390184650958323015
-0.670000	-0.870000	-0.000000325499545183465682
-0.650000	-0.870000	-0.000000448897792650183007
-0.630000	-0.870000	-0.000000381987234878409555
-0.610000	-0.870000	-0.000000354312053132076719
-0.590000	-0.870000	-0.000000479292715694653150
-0.570000	-0.870000	-0.000000613882195349109774
-0.550000	-0.870000	-0.000001885670881004910399
-0.530000	-0.870000	0.000009125463729772048671
-0.510000	-0.870000	0.000007276432548698752445
-0.490000	-0.870000	0.000015796419429351706010
-0.470000	-0.870000	-0.000000022438313554418166
-0.450000	-0.870000	0.000000043802299322381888
-0.430000	-0.870000	-0.000003563914400119688741
-0.410000	-0.870000	-0.000001632141868730414141
-0.390000	-0.870000	-0.000000784000769553025445
-0.370000	-0.870000	-0.000000620058669894847213
-0.350000	-0.870000	-0.000000411550303620428172
-0.330000	-0.870000	-0.000000481960397202704321
-0.310000	-0.870000	-0.000000480116571740618441
-0.290000	-0.870000	-0.000000474522478634964570
-0.270000	-0.870000	-0.000000415611609280129850
-0.250000	-0.870000	-0.000000489965398043748003
-0.230000	-0.870000	-0.000000460269577015311529
-0.210000	-0.870000	-0.000000477448620934526846
-0.190000	-0.870000	-0.000000487099605375824400
-0.170000	-0.870000	-0.000000435620131946520333
-0.150000	-0.870000	-0.000000511041753575053217
-0.130000	-0.870000	-0.000000433263535585214337
-0.110000	-0.870000	-0.000000491580168424159093
-0.090000	-0.870000	-0.000000448317384173026775
-0.070000	-0.870000	-0.000000455295971665099167
-0.050000	-0.870000	-0.000000487568711942268991
-0.030000	-0.870000	-0.000000425514412264138510
-0.010000	-0.870000	-0.000000448240718643456949
0.010000	-0.870000	-0.000000448240718664707312
0.030000	-0.870000	-0.000000425514413109775546
0.050000	-0.870000	-0.000000487568712591096229
0.070000	-0.870000	-0.000000455295971578701807
0.090000	-0.870000	-0.000000448317384173026775
0.110000	-0.870000	-0.000000491580168510895267
0.130000	-0.870000	-0.000000433263534717852599
0.150000	-0.870000	-0.000000511041753921320286
0.170000	-0.870000	-0.000000435620131772709172
0.190000	-0.870000	-0.000000487099605375824400
0.210000	-0.870000	-0.000000477448620934526846
0.230000	-0.870000	-0.000000460269577015311529
0.250000	-0.870000	-0.000000489965398043748003
0.270000	-0.870000	-0.000000415611609280129850
0.290000	-0.870000	-0.000000474522479154365173
0.310000	-0.870000	-0.000000480116563938184611
0.330000	-0.870000	-0.000000481960404832099484
0.350000	-0.870000	-0.000000411550304098154754
0.370000	-0.870000	-0.000000620058669938215300
0.390000	-0.870000	-0.000000784000769681611823
0.410000	-0.870000	-0.000001632141863225377611
0.430000	-0.870000	-0.000003563914400119688741
0.450000	-0.870000	0.000000043802299322381888
0.470000	-0.870000	-0.000000022438313554418166
0.490000	-0.870000	0.000015796419429351706010
0.510000	-0.870000	0.000007276432548698752445
0.530000	-0.870000	0.000009125463729772048671
0.550000	-0.870000	-0.000001885670881004910399
0.570000	-0.870000	-0.000000613882195349109774
0.590000	-0.870000	-0.000000479292715694653150
0.610000	-0.870000	-0.000000354312053132076719
0.630000	-0.870000	-0.000000381987234878409555
0.650000	-0.870000	-0.000000448897792650183007
0.670000	-0.870000	-0.000000325499545183465682
0.690000	-0.870000	-0.000000390184650958323015
0.710000	-0.870000	-0.000000376351382109309961
0.730000	-0.870000	-0.000000355173948695745185
0.750000	-0.870000	-0.000000419382705989337876
0.770000	-0.870000	-0.000000339002954973330616
0.790000	-0.870000	-0.000000349186104055824098
0.810000	-0.870000	-0.000000345630444531168883
0.830000	-0.870000	-0.000000331218822245128144
0.850000	-0.870000	-0.000000327166311326132562
0.870000	-0.870000	-0.000000339763825611920395
0.890000	-0.870000	-0.000000309828039913960987
0.910000	-0.870000	-0.000000341863654668179120
0.930000	-0.870000	-0.000000277421328646745606
0.950000	-0.870000	-0.000000391227743667514593
0.970000	-0.870000	-0.000000301273750165822629
0.990000	-0.870000	-0.000000298685724925958296

-0.990000	-0.850000	-0.000000360365172773404873
-0.970000	-0.850000	-0.000000405361915660736928
-0.950000	-0.850000	-0.000000253324496541371472
-0.930000	-0.850000	-0.000000423283030255950800
-0.910000	-0.850000	-0.000000294687483082081227
-0.890000	-0.850000	-0.000000407471022218452375
-0.870000	-0.850000	-0.000000327166311326132562
-0.850000	-0.850000	-0.000000375722223307499532
-0.830000	-0.850000	-0.000000339306767351156524
-0.810000	-0.850000	-0.000000400854001962940249
-0.790000	-0.850000	-0.000000405709714468106478
-0.770000	-0.850000	-0.000000319555056583525123
-0.750000	-0.850000	-0.000000393971285303855152
-0.730000	-0.850000	-0.000000341878798065695474
-0.710000	-0.850000	-0.000000421296568368931062
-0.690000	-0.850000	-0.000000362080180357464833
-0.670000	-0.850000	-0.000000405680137970256373
-0.650000	-0.850000	-0.000000451429630234084908
-0.630000	-0.850000	-0.000000366447255897590224
-0.610000	-0.850000	-0.000000447312529075960183
-0.590000	-0.850000	-0.000001010909715922674382
-0.570000	-0.850000	-0.000004879657319070002108
-0.550000	-0.850000	-0.000003719971976007610537
-0.530000	-0.850000	0.000001710157187445604521
-0.510000	-0.850000	0.000001955062241421751112
-0.490000	-0.850000	0.000005241812081757321606
-0.470000	-0.850000	-0.000007151770767404924331
-0.450000	-0.850000	-0.000000965142946016909337
-0.430000	-0.850000	-0.000000632703223660540260
-0.410000	-0.850000	-0.000000426006988372261842
-0.390000	-0.850000	-0.000000439291229638576891
-0.370000	-0.850000	-0.000000444405667633671964
-0.350000	-0.850000	-0.000000417925317861903554
-0.330000	-0.850000	-0.000000451645750857804863
-0.310000	-0.850000	-0.000000406025547162417334
-0.290000	-0.850000	-0.000000411063582485806853
-0.270000	-0.850000	-0.000000475044526603193818
-0.250000	-0.850000	-0.000000452812106997567437
-0.230000	-0.850000	-0.000000421224399838471540
-0.210000	-0.850000	-0.000000446565867730266118
-0.190000	-0.850000	-0.000000425215236307154021
-0.170000	-0.850000	-0.000000440308245316952095
-0.150000	-0.850000	-0.000000429882011986625642
-0.130000	-0.850000	-0.000000408407561902141740
-0.110000	-0.850000	-0.000000428273043924130240
-0.090000	-0.850000	-0.000000469237217791862622
-0.070000	-0.850000	-0.000000389929803756475886
-0.050000	-0.850000	-0.000000413506887866340678
-0.030000	-0.850000	-0.000000431675888158642731
-0.010000	-0.850000	-0.000000480396208325583685
0.010000	-0.850000	-0.000000480396208348582324
0.030000	-0.850000	-0.000000431675889156013862
0.050000	-0.850000	-0.000000413506880844180047
0.070000	-0.850000	-0.000000389929803755798259
0.090000	-0.850000	-0.000000469237217705126448
0.110000	-0.850000	-0.000000428273043924130240
0.130000	-0.850000	-0.000000408407561034780002
0.150000	-0.850000	-0.000000429882012680515033
0.170000	-0.850000	-0.000000440308244797212679
0.190000	-0.850000	-0.000000425215236307154021
0.210000	-0.850000	-0.000000446565867730266118
0.230000	-0.850000	-0.000000421224399838471540
0.250000	-0.850000	-0.000000452812106997567437
0.270000	-0.850000	-0.000000475044526603193818
0.290000	-0.850000	-0.000000411063583179696243
0.310000	-0.850000	-0.000000406025550630509033
0.330000	-0.850000	-0.000000451645750814097963
0.350000	-0.850000	-0.000000417925312053629228
0.370000	-0.850000	-0.000000444405669668922730
0.390000	-0.850000	-0.000000439291221881760868
0.410000	-0.850000	-0.000000426006995784477757
0.430000	-0.850000	-0.000000632703223661244991
0.450000	-0.850000	-0.000000965142946016909337
0.470000	-0.850000	-0.000007151770767404924331
0.490000	-0.850000	0.000005241812081757321606
0.510000	-0.850000	0.000001955062241421751112
0.530000	-0.850000	0.000001710157187445604521
0.550000	-0.850000	-0.000003719971976007610537
0.570000	-0.850000	-0.000004879657319070002108
0.590000	-0.850000	-0.000001010909715922674382
0.610000	-0.850000	-0.000000447312529075960183
0.630000	-0.850000	-0.000000366447255897590224
0.650000	-0.850000	-0.000000451429630234084908
0.670000	-0.850000	-0.000000405680137970256373
0.690000	-0.850000	-0.000000362080180357464833
0.710000	-0.850000	-0.000000421296568368931062
0.730000	-0.850000	-0.000000341878798065695474
0.750000	-0.850000	-0.000000393971285303855152
0.770000	-0.850000	-0.000000319555056583525123
0.790000	-0.850000	-0.000000405709714468106478
0.810000	-0.850000	-0.000000400854001962940249
0.830000	-0.850000	-0.000000339306767351156524
0.850000	-0.850000	-0.000000375722223307499532
0.870000	-0.850000	-0.000000327166311326132562
0.890000	-0.850000	-0.000000407471022218452375
0.910000	-0.850000	-0.000000294687483082081227
0.930000	-0.850000	-0.000000423283030255950800
0.950000	-0.850000	-0.000000253324496541371472
0.970000	-0.850000	-0.000000405361915660736928
0.990000	-0.850000	-0.000000360365172773404873

-0.990000	-0.830000	-0.000000325517160970104387
-0.970000	-0.830000	-0.000000328520792504176398
-0.950000	-0.830000	-0.000000372466644733197597
-0.930000	-0.830000	-0.000000328472428690505331
-0.910000	-0.830000	-0.000000411026877657316145
-0.890000	-0.830000	-0.000000328666906732665649
-0.870000	-0.830000	-0.000000331218822245128144
-0.850000	-0.830000	-0.000000339306767351156524
-0.830000	-0.830000	-0.000000353569897440229975
-0.810000	-0.830000	-0.000000358506423902971155
-0.790000	-0.830000	-0.000000345283451942924810
-0.770000	-0.830000	-0.000000429623447902274016
-0.750000	-0.830000	-0.000000336816856478594842
-0.730000	-0.830000	-0.000000346267179176962150
-0.710000	-0.830000	-0.000000413913893249113097
-0.690000	-0.830000	-0.000000336048502431703696
-0.670000	-0.830000	-0.000000432924123058104834
-0.650000	-0.830000	-0.000000333636380843134808
-0.630000	-0.830000	-0.000000490052742031686303
-0.610000	-0.830000	-0.000001196853854647326326
-0.590000	-0.830000	0.000002093951320761636148
-0.570000	-0.830000	0.000002745107930867546342
-0.550000	-0.830000	0.000002411183508068889814
-0.530000	-0.830000	-0.000001453994431629274109
-0.510000	-0.830000	-0.000007337700016857469365
-0.490000	-0.830000	-0.000003790155287820623151
-0.470000	-0.830000	-0.000000449209878032374782
-0.450000	-0.830000	-0.000000389446385434637221
-0.430000	-0.830000	-0.000000432090245205800778
-0.410000	-0.830000	-0.000000441689445410580671
-0.390000	-0.830000	-0.000000439493074347465469
-0.370000	-0.830000	-0.000000420249142721894396
-0.350000	-0.830000	-0.000000373892151263018066
-0.330000	-0.830000	-0.000000444155820545852760
-0.310000	-0.830000	-0.000000391328448472030106
-0.290000	-0.830000	-0.000000414780598107440158
-0.270000	-0.830000	-0.000000390465704037353315
-0.250000	-0.830000	-0.000000400698356967645145
-0.230000	-0.830000	-0.000000438340025718351203
-0.210000	-0.830000	-0.000000364624910780869313
-0.190000	-0.830000	-0.000000431246814366040190
-0.170000	-0.830000	-0.000000444371925875315427
-0.150000	-0.830000	-0.000000397495520371245919
-0.130000	-0.830000	-0.000000432200603839500742
-0.110000	-0.830000	-0.000000377821844474730676
-0.090000	-0.830000	-0.000000401689983262431649
-0.070000	-0.830000	-0.000000472691978685972234
-0.050000	-0.830000	-0.000000395647761519999459
-0.030000	-0.830000	-0.000000391834993182795205
-0.010000	-0.830000	-0.000000403840550869334668
0.010000	-0.830000	-0.000000403840550916944696
0.030000	-0.830000	-0.000000391834994267078692
0.050000	-0.830000	-0.000000395647761605299065
0.070000	-0.830000	-0.000000472691978512499887
0.090000	-0.830000	-0.000000401689983262431649
0.110000	-0.830000	-0.000000377821844474730676
0.130000	-0.830000	-0.000000432200602951132587
0.150000	-0.830000	-0.000000397495528022663938
0.170000	-0.830000	-0.000000444371925007614875
0.190000	-0.830000	-0.000000431246814366040190
0.210000	-0.830000	-0.000000364624910780869313
0.230000	-0.830000	-0.000000438340025718351203
0.250000	-0.830000	-0.000000400698356967645145
0.270000	-0.830000	-0.000000390465704037353315
0.290000	-0.830000	-0.000000414780598803362428
0.310000	-0.830000	-0.000000391328447040205612
0.330000	-0.830000	-0.000000444155816776217331
0.350000	-0.830000	-0.000000373892157806178177
0.370000	-0.830000	-0.000000420249140121842061
0.390000	-0.830000	-0.000000439493074171282616
0.410000	-0.830000	-0.000000441689441985857058
0.430000	-0.830000	-0.000000432090245205800778
0.450000	-0.830000	-0.000000389446385434637221
0.470000	-0.830000	-0.000000449209878032374782
0.490000	-0.830000	-0.000003790155287820623151
0.510000	-0.830000	-0.000007337700016857469365
0.530000	-0.830000	-0.000001453994431629274109
0.550000	-0.830000	0.000002411183508068889814
0.570000	-0.830000	0.000002745107930867546342
0.590000	-0.830000	0.000002093951320763370871
0.610000	-0.830000	-0.000001196853854647326326
0.630000	-0.830000	-0.000000490052742031686303
0.650000	-0.830000	-0.000000333636380843134808
0.670000	-0.830000	-0.000000432924123058104834
0.690000	-0.830000	-0.000000336048502431703696
0.710000	-0.830000	-0.000000413913893249113097
0.730000	-0.830000	-0.000000346267179176962150
0.750000	-0.830000	-0.000000336816856478594842
0.770000	-0.830000	-0.000000429623447902274016
0.790000	-0.830000	-0.000000345283451942924810
0.810000	-0.830000	-0.000000358506423902971155
0.830000	-0.830000	-0.000000353569897440229975
0.850000	-0.830000	-0.000000339306767351156524
0.870000	-0.830000	-0.000000331218822245128144
0.890000	-0.830000	-0.000000328666906732665649
0.910000	-0.830000	-0.000000411026877657316145
0.930000	-0.830000	-0.000000328472428690505331
0.950000	-0.830000	-0.000000372466644733197597
0.970000	-0.830000	-0.000000328520792504176398
0.990000	-0.830000	-0.000000325517160970104387

-0.990000	-0.810000	-0.000000377803450084556364
-0.970000	-0.810000	-0.000000302994615198149753
-0.950000	-0.810000	-0.000000343703455746663064
-0.930000	-0.810000	-0.000000393317992413109985
-0.910000	-0.810000	-0.000000303614228696856006
-0.890000	-0.810000	-0.000000348143343265340161
-0.870000	-0.810000	-0.000000345630444531168883
-0.850000	-0.810000	-0.000000400854001962940249
-0.830000	-0.810000	-0.000000358506423902971155
-0.810000	-0.810000	-0.000000368325198548427219
-0.790000	-0.810000	-0.000000350210696237614229
-0.770000	-0.810000	-0.000000323272723002591272
-0.750000	-0.810000	-0.000000360940961398605281
-0.730000	-0.810000	-0.000000431115219264613337
-0.710000	-0.810000	-0.000000360805872584975479
-0.690000	-0.810000	-0.000000365045873749759433
-0.670000	-0.810000	-0.000000371897326348954310
-0.650000	-0.810000	-0.000000820113783545420305
-0.630000	-0.810000	-0.000000930343915631764995
-0.610000	-0.810000	-0.000001432939109681995952
-0.590000	-0.810000	0.000001628265738806006224
-0.570000	-0.810000	0.000002486966731603951208
-0.550000	-0.810000	-0.000000886937189411001609
-0.530000	-0.810000	-0.000000950019284477006051
-0.510000	-0.810000	-0.000000968519721366483191
-0.490000	-0.810000	-0.000000477005541309960198
-0.470000	-0.810000	-0.000000361419301747476157
-0.450000	-0.810000	-0.000000456114026481003348
-0.430000	-0.810000	-0.000000410264646168987296
-0.410000	-0.810000	-0.000000374621231565359149
-0.390000	-0.810000	-0.000000399427149678814803
-0.370000	-0.810000	-0.000000372519553529609385
-0.350000	-0.810000	-0.000000476732156573446593
-0.330000	-0.810000	-0.000000334182228709622631
-0.310000	-0.810000	-0.000000412158412597606695
-0.290000	-0.810000	-0.000000372035820232038660
-0.270000	-0.810000	-0.000000369412994395930866
-0.250000	-0.810000	-0.000000381223228190047755
-0.230000	-0.810000	-0.000000445714571615041049
-0.210000	-0.810000	-0.000000335229798959066263
-0.190000	-0.810000	-0.000000413798824559235857
-0.170000	-0.810000	-0.000000355394982347351934
-0.150000	-0.810000	-0.000000374586578503936318
-0.130000	-0.810000	-0.000000390659640231490342
-0.110000	-0.810000	-0.000000337712533100373194
-0.090000	-0.810000	-0.000000408286243202887408
-0.070000	-0.810000	-0.000000347474253921156956
-0.050000	-0.810000	-0.000000389733597028432840
-0.030000	-0.810000	-0.000000331548682186837162
-0.010000	-0.810000	-0.000000418700251228593090
0.010000	-0.810000	-0.000000418700251258639043
0.030000	-0.810000	-0.000000331548683487879769
0.050000	-0.810000	-0.000000389733597028432840
0.070000	-0.810000	-0.000000347474253660948434
0.090000	-0.810000	-0.000000408286243376020943
0.110000	-0.810000	-0.000000337712532927239659
0.130000	-0.810000	-0.000000390659639276714804
0.150000	-0.810000	-0.000000374586572870828406
0.170000	-0.810000	-0.000000355394981305840222
0.190000	-0.810000	-0.000000413798824559235857
0.210000	-0.810000	-0.000000335229798959066263
0.230000	-0.810000	-0.000000445714571615041049
0.250000	-0.810000	-0.000000381223228190047755
0.270000	-0.810000	-0.000000369412994395930866
0.290000	-0.810000	-0.000000372035820923895171
0.310000	-0.810000	-0.000000412158404665312550
0.330000	-0.810000	-0.000000334182228057068449
0.350000	-0.810000	-0.000000476732155882267708
0.370000	-0.810000	-0.000000372519553181987063
0.390000	-0.810000	-0.000000399427152106750043
0.410000	-0.810000	-0.000000374621236680082898
0.430000	-0.810000	-0.000000410264646169664922
0.450000	-0.810000	-0.000000456114026481003348
0.470000	-0.810000	-0.000000361419301747476157
0.490000	-0.810000	-0.000000477005541309960198
0.510000	-0.810000	-0.000000968519721366483191
0.530000	-0.810000	-0.000000950019284477006051
0.550000	-0.810000	-0.000000886937189411001609
0.570000	-0.810000	0.000002486966731517215035
0.590000	-0.810000	0.000001628265738892742398
0.610000	-0.810000	-0.000001432939109681995952
0.630000	-0.810000	-0.000000930343915631764995
0.650000	-0.810000	-0.000000820113783545420305
0.670000	-0.810000	-0.000000371897326348954310
0.690000	-0.810000	-0.000000365045873749759433
0.710000	-0.810000	-0.000000360805872584975479
0.730000	-0.810000	-0.000000431115219264613337
0.750000	-0.810000	-0.000000360940961398605281
0.770000	-0.810000	-0.000000323272723002591272
0.790000	-0.810000	-0.000000350210696237614229
0.810000	-0.810000	-0.000000368325198548427219
0.830000	-0.810000	-0.000000358506423902971155
0.850000	-0.810000	-0.000000400854001962940249
0.870000	-0.810000	-0.000000345630444531168883
0.890000	-0.810000	-0.000000348143343265340161
0.910000	-0.810000	-0.000000303614228696856006
0.930000	-0.810000	-0.000000393317992413109985
0.950000	-0.810000	-0.000000343703455746663064
0.970000	-0.810000	-0.000000302994615198149753
0.990000	-0.810000	-0.000000377803450084556364

-0.990000	-0.790000	-0.000000358935398084136569
-0.970000	-0.790000	-0.000000356162982687240022
-0.950000	-0.790000	-0.000000330108824573106997
-0.930000	-0.790000	-0.000000387962817114645528
-0.910000	-0.790000	-0.000000323494805107801096
-0.890000	-0.790000	-0.000000369668275090353259
-0.870000	-0.790000	-0.000000349186104055824098
-0.850000	-0.790000	-0.000000405709714468106478
-0.830000	-0.790000	-0.000000345283451942924810
-0.810000	-0.790000	-0.000000350210696237614229
-0.790000	-0.790000	-0.000000345208803751540522
-0.770000	-0.790000	-0.000000429150787908647339
-0.750000	-0.790000	-0.000000327599083009327743
-0.730000	-0.790000	-0.000000363773133919647034
-0.710000	-0.790000	-0.000000354014406768303220
-0.690000	-0.790000	-0.000000416631894687173512
-0.670000	-0.790000	-0.000000817908871131474684
-0.650000	-0.790000	-0.000003250630779895978539
-0.630000	-0.790000	-0.000001599675319602020251
-0.610000	-0.790000	0.000000907855645234864617
-0.590000	-0.790000	-0.000002114170872441142619
-0.570000	-0.790000	-0.000002555593487212938497
-0.550000	-0.790000	-0.000001155923795882860157
-0.530000	-0.790000	-0.000000400755256900757646
-0.510000	-0.790000	-0.000000492829236544876318
-0.490000	-0.790000	-0.000000375738875768724060
-0.470000	-0.790000	-0.000000419357951519974253
-0.450000	-0.790000	-0.000000325150859288864932
-0.430000	-0.790000	-0.000000358996302758189995
-0.410000	-0.790000	-0.000000387410910181851904
-0.390000	-0.790000	-0.000000348594211930810226
-0.370000	-0.790000	-0.000000405219200856552891
-0.350000	-0.790000	-0.000000289912140450322486
-0.330000	-0.790000	-0.000000399487695336007054
-0.310000	-0.790000	-0.000000412830119369880845
-0.290000	-0.790000	-0.000000413167432535446943
-0.270000	-0.790000	-0.000000336912911886146429
-0.250000	-0.790000	-0.000000377313731902012708
-0.230000	-0.790000	-0.000000301119021646097920
-0.210000	-0.790000	-0.000000369309284848230029
-0.190000	-0.790000	-0.000000326661734638137766
-0.170000	-0.790000	-0.000000387471967219092433
-0.150000	-0.790000	-0.000000312962953562808484
-0.130000	-0.790000	-0.000000401355703431781840
-0.110000	-0.790000	-0.000000371638456124760881
-0.090000	-0.790000	-0.000000345034532566148764
-0.070000	-0.790000	-0.000000332374543788774941
-0.050000	-0.790000	-0.000000336990346782017067
-0.030000	-0.790000	-0.000000382377890650517898
-0.010000	-0.790000	-0.000000296491926668154175
0.010000	-0.790000	-0.000000296491926638663876
0.030000	-0.790000	-0.000000382377892211714816
0.050000	-0.790000	-0.000000336990346695280893
0.070000	-0.790000	-0.000000332374543615302593
0.090000	-0.790000	-0.000000345034532392852599
0.110000	-0.790000	-0.000000371638456471542946
0.130000	-0.790000	-0.000000401355702652172715
0.150000	-0.790000	-0.000000312962964226953290
0.170000	-0.790000	-0.000000387471964444212498
0.190000	-0.790000	-0.000000326661734638137766
0.210000	-0.790000	-0.000000369309284848230029
0.230000	-0.790000	-0.000000301119021646097920
0.250000	-0.790000	-0.000000377313731902012708
0.270000	-0.790000	-0.000000336912911886146429
0.290000	-0.790000	-0.000000413167433229336333
0.310000	-0.790000	-0.000000412830122488296168
0.330000	-0.790000	-0.000000399487695293316593
0.350000	-0.790000	-0.000000289912142833534387
0.370000	-0.790000	-0.000000405219198126396295
0.390000	-0.790000	-0.000000348594214705012534
0.410000	-0.790000	-0.000000387410903984958862
0.430000	-0.790000	-0.000000358996302757512369
0.450000	-0.790000	-0.000000325150859288864932
0.470000	-0.790000	-0.000000419357951519974253
0.490000	-0.790000	-0.000000375738875768724060
0.510000	-0.790000	-0.000000492829236544876318
0.530000	-0.790000	-0.000000400755256900757646
0.550000	-0.790000	-0.000001155923795882860157
0.570000	-0.790000	-0.000002555593487386410845
0.590000	-0.790000	-0.000002114170872356412219
0.610000	-0.790000	0.000000907855640903260097
0.630000	-0.790000	-0.000001599675319603754975
0.650000	-0.790000	-0.000003250630779895978539
0.670000	-0.790000	-0.000000817908871131474684
0.690000	-0.790000	-0.000000416631894687173512
0.710000	-0.790000	-0.000000354014406768303220
0.730000	-0.790000	-0.000000363773133919647034
0.750000	-0.790000	-0.000000327599083009327743
0.770000	-0.790000	-0.000000429150787908647339
0.790000	-0.790000	-0.000000345208803751540522
0.810000	-0.790000	-0.000000350210696237614229
0.830000	-0.790000	-0.000000345283451942924810
0.850000	-0.790000	-0.000000405709714468106478
0.870000	-0.790000	-0.000000349186104055824098
0.890000	-0.790000	-0.000000369668275090353259
0.910000	-0.790000	-0.000000323494805107801096
0.930000	-0.790000	-0.000000387962817114645528
0.950000	-0.790000	-0.000000330108824573106997
0.970000	-0.790000	-0.000000356162982687240022
0.990000	-0.790000	-0.000000358935398084136569

-0.990000	-0.770000	-0.000000383402700524940681
-0.970000	-0.770000	-0.000000375922608662688010
-0.950000	-0.770000	-0.000000381531314353717946
-0.930000	-0.770000	-0.000000340539316112229600
-0.910000	-0.770000	-0.000000398658542856909195
-0.890000	-0.770000	-0.000000394771013033106921
-0.870000	-0.770000	-0.000000339002954973330616
-0.850000	-0.770000	-0.000000319555056583525123
-0.830000	-0.770000	-0.000000429623447902274016
-0.810000	-0.770000	-0.000000323272723002591272
-0.790000	-0.770000	-0.000000429150787908647339
-0.770000	-0.770000	-0.000000331806276086186709
-0.750000	-0.770000	-0.000000436404059006394434
-0.730000	-0.770000	-0.000000331705633769088272
-0.710000	-0.770000	-0.000000372465383422990182
-0.690000	-0.770000	-0.000000535322113560943169
-0.670000	-0.770000	0.000000936468219490515369
-0.650000	-0.770000	0.000001467137126030804151
-0.630000	-0.770000	0.000003191708725933453672
-0.610000	-0.770000	0.000001824256149494940527
-0.590000	-0.770000	-0.000001442234077657150379
-0.570000	-0.770000	-0.000000937746895956874382
-0.550000	-0.770000	-0.000000359473536386278620
-0.530000	-0.770000	-0.000000345571864873188612
-0.510000	-0.770000	-0.000000382695239625361824
-0.490000	-0.770000	-0.000000332651027490065017
-0.470000	-0.770000	-0.000000416476813009618709
-0.450000	-0.770000	-0.000000384047871904199791
-0.430000	-0.770000	-0.000000418834375771635144
-0.410000	-0.770000	-0.000000316373907197377687
-0.390000	-0.770000	-0.000000311254075656792150
-0.370000	-0.770000	-0.000000354890779805932676
-0.350000	-0.770000	-0.000000409039446924333138
-0.330000	-0.770000	-0.000000288088229160158064
-0.310000	-0.770000	-0.000000287714267082499309
-0.290000	-0.770000	-0.000000351404126392768829
-0.270000	-0.770000	-0.000000318117199364356936
-0.250000	-0.770000	-0.000000355287170626378805
-0.230000	-0.770000	-0.000000321068753240282738
-0.210000	-0.770000	-0.000000374076550297188502
-0.190000	-0.770000	-0.000000290213242145132065
-0.170000	-0.770000	-0.000000322093536329866933
-0.150000	-0.770000	-0.000000318355687224688272
-0.130000	-0.770000	-0.000000266039835112747976
-0.110000	-0.770000	-0.000000270983358904486782
-0.090000	-0.770000	-0.000000323759488727839084
-0.070000	-0.770000	-0.000000319756585480553395
-0.050000	-0.770000	-0.000000314129943372614849
-0.030000	-0.770000	-0.000000237717174354155599
-0.010000	-0.770000	-0.000000355031485401382401
0.010000	-0.770000	-0.000000355031485443761154
0.030000	-0.770000	-0.000000237717176045551645
0.050000	-0.770000	-0.000000314129950396808359
0.070000	-0.770000	-0.000000319756585134286326
0.090000	-0.770000	-0.000000323759488727839084
0.110000	-0.770000	-0.000000270983359077959130
0.130000	-0.770000	-0.000000266039835111392723
0.150000	-0.770000	-0.000000318355680290537753
0.170000	-0.770000	-0.000000322093533554648184
0.190000	-0.770000	-0.000000290213242144793252
0.210000	-0.770000	-0.000000374076550297188502
0.230000	-0.770000	-0.000000321068753240282738
0.250000	-0.770000	-0.000000355287170626378805
0.270000	-0.770000	-0.000000318117199364356936
0.290000	-0.770000	-0.000000351404127085980593
0.310000	-0.770000	-0.000000287714265003562819
0.330000	-0.770000	-0.000000288088234013995665
0.350000	-0.770000	-0.000000409039443977336108
0.370000	-0.770000	-0.000000354890777205202714
0.390000	-0.770000	-0.000000311254080858252072
0.410000	-0.770000	-0.000000316373908930068284
0.430000	-0.770000	-0.000000418834375771635144
0.450000	-0.770000	-0.000000384047871904199791
0.470000	-0.770000	-0.000000416476813009618709
0.490000	-0.770000	-0.000000332651027490065017
0.510000	-0.770000	-0.000000382695239625361824
0.530000	-0.770000	-0.000000345571864873188612
0.550000	-0.770000	-0.000000359473536386278620
0.570000	-0.770000	-0.000000937746896130997251
0.590000	-0.770000	-0.000001442234078696466582
0.610000	-0.770000	0.000001824256150532305165
0.630000	-0.770000	0.000003191708721731953413
0.650000	-0.770000	0.000001467137125985701340
0.670000	-0.770000	0.000000936468219447147282
0.690000	-0.770000	-0.000000535322113560943169
0.710000	-0.770000	-0.000000372465383422990182
0.730000	-0.770000	-0.000000331705633769088272
0.750000	-0.770000	-0.000000436404059006394434
0.770000	-0.770000	-0.000000331806276086186709
0.790000	-0.770000	-0.000000429150787908647339
0.810000	-0.770000	-0.000000323272723002591272
0.830000	-0.770000	-0.000000429623447902274016
0.850000	-0.770000	-0.000000319555056583525123
0.870000	-0.770000	-0.000000339002954973330616
0.890000	-0.770000	-0.000000394771013033106921
0.910000	-0.770000	-0.000000398658542856909195
0.930000	-0.770000	-0.000000340539316112229600
0.950000	-0.770000	-0.000000381531314353717946
0.970000	-0.770000	-0.000000375922608662688010
0.990000	-0.770000	-0.000000383402700524940681

-0.990000	-0.750000	-0.000000314481994886410478
-0.970000	-0.750000	-0.000000372429389219007794
-0.950000	-0.750000	-0.000000361163538956393062
-0.930000	-0.750000	-0.000000410571650144326162
-0.910000	-0.750000	-0.000000332729177141369449
-0.890000	-0.750000	-0.000000368933563287217718
-0.870000	-0.750000	-0.000000419382705989337876
-0.850000	-0.750000	-0.000000393971285303855152
-0.830000	-0.750000	-0.000000336816856478594842
-0.810000	-0.750000	-0.000000360940961398605281
-0.790000	-0.750000	-0.000000327599083009327743
-0.770000	-0.750000	-0.000000436404059006394434
-0.750000	-0.750000	-0.000000341431247960453390
-0.730000	-0.750000	-0.000000444540818023608699
-0.710000	-0.750000	-0.000000464097413877353517
-0.690000	-0.750000	-0.000000482471707721060517
-0.670000	-0.750000	-0.000000372588623807033892
-0.650000	-0.750000	-0.000000254472207063261013
-0.630000	-0.750000	0.000000853295297736228475
-0.610000	-0.750000	-0.000000840739526841455947
-0.590000	-0.750000	-0.000000582283399694176473
-0.570000	-0.750000	-0.000000425132208245704258
-0.550000	-0.750000	-0.000000430971837824130864
-0.530000	-0.750000	-0.000000374957624065867215
-0.510000	-0.750000	-0.000000311029594810195123
-0.490000	-0.750000	-0.000000358541028385855063
-0.470000	-0.750000	-0.000000299850187177540771
-0.450000	-0.750000	-0.000000324587681745222898
-0.430000	-0.750000	-0.000000271090427862658099
-0.410000	-0.750000	-0.000000368440233661727001
-0.390000	-0.750000	-0.000000381345238372790259
-0.370000	-0.750000	-0.000000350643957689572675
-0.350000	-0.750000	-0.000000315986136417570010
-0.330000	-0.750000	-0.000000338027495087670751
-0.310000	-0.750000	-0.000000306811220601849742
-0.290000	-0.750000	-0.000000303936204999809952
-0.270000	-0.750000	-0.000000268343815197120503
-0.250000	-0.750000	-0.000000306808820524294323
-0.230000	-0.750000	-0.000000295771282023010073
-0.210000	-0.750000	-0.000000233294848989488540
-0.190000	-0.750000	-0.000000317212139749011962
-0.170000	-0.750000	-0.000000312379368553918340
-0.150000	-0.750000	-0.000000242226478097379674
-0.130000	-0.750000	-0.000000300465046528318556
-0.110000	-0.750000	-0.000000256664302695811214
-0.090000	-0.750000	-0.000000270613883490389794
-0.070000	-0.750000	-0.000000235952636769667153
-0.050000	-0.750000	-0.000000328701461545208881
-0.030000	-0.750000	-0.000000246792003850575042
-0.010000	-0.750000	-0.000000272938280408596321
0.010000	-0.750000	-0.000000272938280480980369
0.030000	-0.750000	-0.000000246792005628707263
0.050000	-0.750000	-0.000000328701463019642520
0.070000	-0.750000	-0.000000235952636422722458
0.090000	-0.750000	-0.000000270613883316917446
0.110000	-0.750000	-0.000000256664302869283561
0.130000	-0.750000	-0.000000300465045487823283
0.150000	-0.750000	-0.000000242226487804377249
0.170000	-0.750000	-0.000000312379366820550116
0.190000	-0.750000	-0.000000317212139748673149
0.210000	-0.750000	-0.000000233294848989488540
0.230000	-0.750000	-0.000000295771282023010073
0.250000	-0.750000	-0.000000306808820524294323
0.270000	-0.750000	-0.000000268343815197120503
0.290000	-0.750000	-0.000000303936203654721632
0.310000	-0.750000	-0.000000306811215010077038
0.330000	-0.750000	-0.000000338027496476804785
0.350000	-0.750000	-0.000000315986139191772318
0.370000	-0.750000	-0.000000350643959769885593
0.390000	-0.750000	-0.000000381345239069390155
0.410000	-0.750000	-0.000000368440241984333927
0.430000	-0.750000	-0.000000271090427862658099
0.450000	-0.750000	-0.000000324587681745222898
0.470000	-0.750000	-0.000000299850187177540771
0.490000	-0.750000	-0.000000358541028385855063
0.510000	-0.750000	-0.000000311029594810195123
0.530000	-0.750000	-0.000000374957624065867215
0.550000	-0.750000	-0.000000430971837824130864
0.570000	-0.750000	-0.000000425132208419176606
0.590000	-0.750000	-0.000000582283400041771690
0.610000	-0.750000	-0.000000840739526840588586
0.630000	-0.750000	0.000000853295309178464523
0.650000	-0.750000	-0.000000254472214689105414
0.670000	-0.750000	-0.000000372588627406585104
0.690000	-0.750000	-0.000000482471707721060517
0.710000	-0.750000	-0.000000464097413877353517
0.730000	-0.750000	-0.000000444540818023608699
0.750000	-0.750000	-0.000000341431247960453390
0.770000	-0.750000	-0.000000436404059006394434
0.790000	-0.750000	-0.000000327599083009327743
0.810000	-0.750000	-0.000000360940961398605281
0.830000	-0.750000	-0.000000336816856478594842
0.850000	-0.750000	-0.000000393971285303855152
0.870000	-0.750000	-0.000000419382705989337876
0.890000	-0.750000	-0.000000368933563287217718
0.910000	-0.750000	-0.000000332729177141369449
0.930000	-0.750000	-0.000000410571650144326162
0.950000	-0.750000	-0.000000361163538956393062
0.970000	-0.750000	-0.000000372429389219007794
0.990000	-0.750000	-0.000000314481994886410478

-0.990000	-0.730000	-0.000000380290339803333020
-0.970000	-0.730000	-0.000000381025533995391205
-0.950000	-0.730000	-0.000000381814316712166815
-0.930000	-0.730000	-0.000000353510025132622839
-0.910000	-0.730000	-0.000000355395624932942656
-0.890000	-0.730000	-0.000000350354367497375440
-0.870000	-0.730000	-0.000000355173948695745185
-0.850000	-0.730000	-0.000000341878798065695474
-0.830000	-0.730000	-0.000000346267179176962150
-0.810000	-0.730000	-0.000000431115219264613337
-0.790000	-0.730000	-0.000000363773133919647034
-0.770000	-0.730000	-0.000000331705633769088272
-0.750000	-0.730000	-0.000000444540818023608699
-0.730000	-0.730000	-0.000000363495014911273525
-0.710000	-0.730000	-0.000000471514049091693952
-0.690000	-0.730000	-0.000000111233592533458575
-0.670000	-0.730000	0.000000171408446485599858
-0.650000	-0.730000	-0.000001466599892721749676
-0.630000	-0.730000	-0.000001290274139302387008
-0.610000	-0.730000	-0.000000617168041339155593
-0.590000	-0.730000	-0.000000357675325567802758
-0.570000	-0.730000	-0.000000376880864940570565
-0.550000	-0.730000	-0.000000323623615261118625
-0.530000	-0.730000	-0.000000307162563458089009
-0.510000	-0.730000	-0.000000383381796179367736
-0.490000	-0.730000	-0.000000363923823149844936
-0.470000	-0.730000	-0.000000334171213478298105
-0.450000	-0.730000	-0.000000324312627676098916
-0.430000	-0.730000	-0.000000390060585135159715
-0.410000	-0.730000	-0.000000256855964181440343
-0.390000	-0.730000	-0.000000318540628795904338
-0.370000	-0.730000	-0.000000237760027723835841
-0.350000	-0.730000	-0.000000329612231141098951
-0.330000	-0.730000	-0.000000261607296674797648
-0.310000	-0.730000	-0.000000300852789813501139
-0.290000	-0.730000	-0.000000317405617460519178
-0.270000	-0.730000	-0.000000249684635241490974
-0.250000	-0.730000	-0.000000253653378074805579
-0.230000	-0.730000	-0.000000207378910742351386
-0.210000	-0.730000	-0.000000287773343557187159
-0.190000	-0.730000	-0.000000234447267405646061
-0.170000	-0.730000	-0.000000208779275251602572
-0.150000	-0.730000	-0.000000232877096858508396
-0.130000	-0.730000	-0.000000254257197098513212
-0.110000	-0.730000	-0.000000276208783815352422
-0.090000	-0.730000	-0.000000203988611346369089
-0.070000	-0.730000	-0.000000233969598891311430
-0.050000	-0.730000	-0.000000161226998621194625
-0.030000	-0.730000	-0.000000242765912710358718
-0.010000	-0.730000	-0.000000232288465948143549
0.010000	-0.730000	-0.000000232288466052159195
0.030000	-0.730000	-0.000000242765914835313661
0.050000	-0.730000	-0.000000161226990384056711
0.070000	-0.730000	-0.000000233969598543689108
0.090000	-0.730000	-0.000000203988611172896742
0.110000	-0.730000	-0.000000276208783989502396
0.130000	-0.730000	-0.000000254257196059712006
0.150000	-0.730000	-0.000000232877096861218902
0.170000	-0.730000	-0.000000208779272172807215
0.190000	-0.730000	-0.000000234447267361939161
0.210000	-0.730000	-0.000000287773343557187159
0.230000	-0.730000	-0.000000207378910742351386
0.250000	-0.730000	-0.000000253653378074805579
0.270000	-0.730000	-0.000000249684635241490974
0.290000	-0.730000	-0.000000317405616724616953
0.310000	-0.730000	-0.000000300852798867266906
0.330000	-0.730000	-0.000000261607286273233056
0.350000	-0.730000	-0.000000329612234606480145
0.370000	-0.730000	-0.000000237760022176786476
0.390000	-0.730000	-0.000000318540621167186802
0.410000	-0.730000	-0.000000256855958636423857
0.430000	-0.730000	-0.000000390060585135159715
0.450000	-0.730000	-0.000000324312627676098916
0.470000	-0.730000	-0.000000334171213478298105
0.490000	-0.730000	-0.000000363923823149844936
0.510000	-0.730000	-0.000000383381796179367736
0.530000	-0.730000	-0.000000307162563458089009
0.550000	-0.730000	-0.000000323623615261118625
0.570000	-0.730000	-0.000000376880865288219992
0.590000	-0.730000	-0.000000357675322099114748
0.610000	-0.730000	-0.000000617168044547526662
0.630000	-0.730000	-0.000001290274136527208917
0.650000	-0.730000	-0.000001466599896103593093
0.670000	-0.730000	0.000000171408442842680558
0.690000	-0.730000	-0.000000111233592533458575
0.710000	-0.730000	-0.000000471514049091693952
0.730000	-0.730000	-0.000000363495014911273525
0.750000	-0.730000	-0.000000444540818023608699
0.770000	-0.730000	-0.000000331705633769088272
0.790000	-0.730000	-0.000000363773133919647034
0.810000	-0.730000	-0.000000431115219264613337
0.830000	-0.730000	-0.000000346267179176962150
0.850000	-0.730000	-0.000000341878798065695474
0.870000	-0.730000	-0.000000355173948695745185
0.890000	-0.730000	-0.000000350354367497375440
0.910000	-0.730000	-0.000000355395624932942656
0.930000	-0.730000	-0.000000353510025132622839
0.950000	-0.730000	-0.000000381814316712166815
0.970000	-0.730000	-0.000000381025533995391205
0.990000	-0.730000	-0.000000380290339803333020

-0.990000	-0.710000	-0.000000341006520829614281
-0.970000	-0.710000	-0.000000406861616241308639
-0.950000	-0.710000	-0.000000401298608105783304
-0.930000	-0.710000	-0.000000375153050857153264
-0.910000	-0.710000	-0.000000389413236485072241
-0.890000	-0.710000	-0.000000367644306281707996
-0.870000	-0.710000	-0.000000376351382109309961
-0.850000	-0.710000	-0.000000421296568368931062
-0.830000	-0.710000	-0.000000413913893249113097
-0.810000	-0.710000	-0.000000360805872584975479
-0.790000	-0.710000	-0.000000354014406768303220
-0.770000	-0.710000	-0.000000372465383422990182
-0.750000	-0.710000	-0.000000464097413877353517
-0.730000	-0.710000	-0.000000471514049091693952
-0.710000	-0.710000	-0.000000281340876275373592
-0.690000	-0.710000	-0.000000464452430862022023
-0.670000	-0.710000	-0.000000637479395086725312
-0.650000	-0.710000	-0.000000558696904116341708
-0.630000	-0.710000	-0.000000468428931738918992
-0.610000	-0.710000	-0.000000336391120862183663
-0.590000	-0.710000	-0.000000368100611887630085
-0.570000	-0.710000	-0.000000389851853033234197
-0.550000	-0.710000	-0.000000333120379642884196
-0.530000	-0.710000	-0.000000350002828679830892
-0.510000	-0.710000	-0.000000278932005919829438
-0.490000	-0.710000	-0.000000306229349711213098
-0.470000	-0.710000	-0.000000326632279844336275
-0.450000	-0.710000	-0.000000313234557930480641
-0.430000	-0.710000	-0.000000263211210389049943
-0.410000	-0.710000	-0.000000278963508349117730
-0.390000	-0.710000	-0.000000259461847847826616
-0.370000	-0.710000	-0.000000254899218383986513
-0.350000	-0.710000	-0.000000260272582874743349
-0.330000	-0.710000	-0.000000278225939930564276
-0.310000	-0.710000	-0.000000258552857877740363
-0.290000	-0.710000	-0.000000212931282833043225
-0.270000	-0.710000	-0.000000220744205373667324
-0.250000	-0.710000	-0.000000253086011554915352
-0.230000	-0.710000	-0.000000240384697787788211
-0.210000	-0.710000	-0.000000222156332594285682
-0.190000	-0.710000	-0.000000242020985026703315
-0.170000	-0.710000	-0.000000155739924571142067
-0.150000	-0.710000	-0.000000251295426364505129
-0.130000	-0.710000	-0.000000147260501992045015
-0.110000	-0.710000	-0.000000161528773405629825
-0.090000	-0.710000	-0.000000156446837216638274
-0.070000	-0.710000	-0.000000166751462465805590
-0.050000	-0.710000	-0.000000224624046007377361
-0.030000	-0.710000	-0.000000169514139487431429
-0.010000	-0.710000	-0.000000159221931836314734
0.010000	-0.710000	-0.000000159221931843849939
0.030000	-0.710000	-0.000000169514141741853664
0.050000	-0.710000	-0.000000224624046179236958
0.070000	-0.710000	-0.000000166751461772932639
0.090000	-0.710000	-0.000000156446837216468867
0.110000	-0.710000	-0.000000161528781902386725
0.130000	-0.710000	-0.000000147260508927550787
0.150000	-0.710000	-0.000000251295424630798092
0.170000	-0.710000	-0.000000155739920408822164
0.190000	-0.710000	-0.000000242020985026703315
0.210000	-0.710000	-0.000000222156332594285682
0.230000	-0.710000	-0.000000240384697787788211
0.250000	-0.710000	-0.000000253086011554915352
0.270000	-0.710000	-0.000000220744205373667324
0.290000	-0.710000	-0.000000212931282140509088
0.310000	-0.710000	-0.000000258552858575017885
0.330000	-0.710000	-0.000000278225940536362240
0.350000	-0.710000	-0.000000260272586390268893
0.370000	-0.710000	-0.000000254899223971693459
0.390000	-0.710000	-0.000000259461843771904073
0.410000	-0.710000	-0.000000278963516579567471
0.430000	-0.710000	-0.000000263211210389727569
0.450000	-0.710000	-0.000000313234557930480641
0.470000	-0.710000	-0.000000326632279844336275
0.490000	-0.710000	-0.000000306229349711213098
0.510000	-0.710000	-0.000000278932005919829438
0.530000	-0.710000	-0.000000350002828679830892
0.550000	-0.710000	-0.000000333120379642884196
0.570000	-0.710000	-0.000000389851853378823639
0.590000	-0.710000	-0.000000368100608029225604
0.610000	-0.710000	-0.000000336391128837141163
0.630000	-0.710000	-0.000000468428923414306291
0.650000	-0.710000	-0.000000558696899956257972
0.670000	-0.710000	-0.000000637479402543867854
0.690000	-0.710000	-0.000000464452430862022023
0.710000	-0.710000	-0.000000281340876275373592
0.730000	-0.710000	-0.000000471514049091693952
0.750000	-0.710000	-0.000000464097413877353517
0.770000	-0.710000	-0.000000372465383422990182
0.790000	-0.710000	-0.000000354014406768303220
0.810000	-0.710000	-0.000000360805872584975479
0.830000	-0.710000	-0.000000413913893249113097
0.850000	-0.710000	-0.000000421296568368931062
0.870000	-0.710000	-0.000000376351382109309961
0.890000	-0.710000	-0.000000367644306281707996
0.910000	-0.710000	-0.000000389413236485072241
0.930000	-0.710000	-0.000000375153050857153264
0.950000	-0.710000	-0.000000401298608105783304
0.970000	-0.710000	-0.000000406861616241308639
0.990000	-0.710000	-0.000000341006520829614281

-0.990000	-0.690000	-0.000000400726941883136492
-0.970000	-0.690000	-0.000000365759244601814287
-0.950000	-0.690000	-0.000000415475465739502034
-0.930000	-0.690000	-0.000000351818745484553969
-0.910000	-0.690000	-0.000000384811322022926105
-0.890000	-0.690000	-0.000000422479075416216944
-0.870000	-0.690000	-0.000000390184650958323015
-0.850000	-0.690000	-0.000000362080180357464833
-0.830000	-0.690000	-0.000000336048502431703696
-0.810000	-0.690000	-0.000000365045873749759433
-0.790000	-0.690000	-0.000000416631894687173512
-0.770000	-0.690000	-0.000000535322113560943169
-0.750000	-0.690000	-0.000000482471707721060517
-0.730000	-0.690000	-0.000000111233592533458575
-0.710000	-0.690000	-0.000000464452430862022023
-0.690000	-0.690000	-0.000000530278822283671621
-0.670000	-0.690000	-0.000000448783526104680995
-0.650000	-0.690000	-0.000000372919633489696666
-0.630000	-0.690000	-0.000000391066095982233689
-0.610000	-0.690000	-0.000000401148304170940729
-0.590000	-0.690000	-0.000000282498585619711854
-0.570000	-0.690000	-0.000000315924580335239153
-0.550000	-0.690000	-0.000000293738559938676032
-0.530000	-0.690000	-0.000000276363894859797004
-0.510000	-0.690000	-0.000000357352873623083153
-0.490000	-0.690000	-0.000000279388452921649203
-0.470000	-0.690000	-0.000000256260063343753138
-0.450000	-0.690000	-0.000000310488706760727213
-0.430000	-0.690000	-0.000000235283030246439742
-0.410000	-0.690000	-0.000000258151264079952867
-0.390000	-0.690000	-0.000000227078334065965534
-0.370000	-0.690000	-0.000000255902870769965645
-0.350000	-0.690000	-0.000000266248892475359121
-0.330000	-0.690000	-0.000000176101686684903506
-0.310000	-0.690000	-0.000000223235076546281628
-0.290000	-0.690000	-0.000000178975461580717455
-0.270000	-0.690000	-0.000000156746178487569241
-0.250000	-0.690000	-0.000000211974943623784810
-0.230000	-0.690000	-0.000000116570291071338585
-0.210000	-0.690000	-0.000000177690763362268011
-0.190000	-0.690000	-0.000000131087166137564643
-0.170000	-0.690000	-0.000000160826304557937986
-0.150000	-0.690000	-0.000000168143327086865208
-0.130000	-0.690000	-0.000000079726843622138417
-0.110000	-0.690000	-0.000000191525772000818747
-0.090000	-0.690000	-0.000000148881958630570663
-0.070000	-0.690000	-0.000000066536321355974127
-0.050000	-0.690000	-0.000000185375566627377444
-0.030000	-0.690000	-0.000000067667652550153169
-0.010000	-0.690000	-0.000000134221943177793910
0.010000	-0.690000	-0.000000134221943307288307
0.030000	-0.690000	-0.000000067667652291848778
0.050000	-0.690000	-0.000000185375566454155818
0.070000	-0.690000	-0.000000066536321008351805
0.090000	-0.690000	-0.000000148881958283456561
0.110000	-0.690000	-0.000000191525764024817703
0.130000	-0.690000	-0.000000079726836340026763
0.150000	-0.690000	-0.000000168143328472949923
0.170000	-0.690000	-0.000000160826300396295710
0.190000	-0.690000	-0.000000131087166137564643
0.210000	-0.690000	-0.000000177690763362268011
0.230000	-0.690000	-0.000000116570291071338585
0.250000	-0.690000	-0.000000211974943623784810
0.270000	-0.690000	-0.000000156746178487569241
0.290000	-0.690000	-0.000000178975462967140983
0.310000	-0.690000	-0.000000223235070996521758
0.330000	-0.690000	-0.000000176101679147665528
0.350000	-0.690000	-0.000000266248900619072689
0.370000	-0.690000	-0.000000255902868691685605
0.390000	-0.690000	-0.000000227078338137822318
0.410000	-0.690000	-0.000000258151258537053964
0.430000	-0.690000	-0.000000235283030246439742
0.450000	-0.690000	-0.000000310488706760727213
0.470000	-0.690000	-0.000000256260063343753138
0.490000	-0.690000	-0.000000279388452921649203
0.510000	-0.690000	-0.000000357352873623083153
0.530000	-0.690000	-0.000000276363894859797004
0.550000	-0.690000	-0.000000293738559938676032
0.570000	-0.690000	-0.000000315924580680828596
0.590000	-0.690000	-0.000000282498576993528319
0.610000	-0.690000	-0.000000401148304171628520
0.630000	-0.690000	-0.000000391066097021712522
0.650000	-0.690000	-0.000000372919633143294071
0.670000	-0.690000	-0.000000448783533907575610
0.690000	-0.690000	-0.000000530278822284349248
0.710000	-0.690000	-0.000000464452430862022023
0.730000	-0.690000	-0.000000111233592533458575
0.750000	-0.690000	-0.000000482471707721060517
0.770000	-0.690000	-0.000000535322113560943169
0.790000	-0.690000	-0.000000416631894687173512
0.810000	-0.690000	-0.000000365045873749759433
0.830000	-0.690000	-0.000000336048502431703696
0.850000	-0.690000	-0.000000362080180357464833
0.870000	-0.690000	-0.000000390184650958323015
0.890000	-0.690000	-0.000000422479075416216944
0.910000	-0.690000	-0.000000384811322022926105
0.930000	-0.690000	-0.000000351818745484553969
0.950000	-0.690000	-0.000000415475465739502034
0.970000	-0.690000	-0.000000365759244601814287
0.990000	-0.690000	-0.000000400726941883136492

-0.990000	-0.670000	-0.000000363210675459766990
-0.970000	-0.670000	-0.000000446682592094286473
-0.950000	-0.670000	-0.000000372711553355966154
-0.930000	-0.670000	-0.000000372264075103868300
-0.910000	-0.670000	-0.000000404493416380519329
-0.890000	-0.670000	-0.000000404226117448009341
-0.870000	-0.670000	-0.000000325499545183465682
-0.850000	-0.670000	-0.000000405680137970256373
-0.830000	-0.670000	-0.000000432924123058104834
-0.810000	-0.670000	-0.000000371897326348954310
-0.790000	-0.670000	-0.000000817908871131474684
-0.770000	-0.670000	0.000000936468219490515369
-0.750000	-0.670000	-0.000000372588623807033892
-0.730000	-0.670000	0.000000171408446485599858
-0.710000	-0.670000	-0.000000637479395086725312
-0.690000	-0.670000	-0.000000448783526104680995
-0.670000	-0.670000	-0.000000380230003636296518
-0.650000	-0.670000	-0.000000388241062965552367
-0.630000	-0.670000	-0.000000333169554289159189
-0.610000	-0.670000	-0.000000343741590993810287
-0.590000	-0.670000	-0.000000346917584727831122
-0.570000	-0.670000	-0.000000260016029314615634
-0.550000	-0.670000	-0.000000279247920519131235
-0.530000	-0.670000	-0.000000333039046851803017
-0.510000	-0.670000	-0.000000225503046839068335
-0.490000	-0.670000	-0.000000302085445802508311
-0.470000	-0.670000	-0.000000246167553621353516
-0.450000	-0.670000	-0.000000197657471605717730
-0.430000	-0.670000	-0.000000256497908091397008
-0.410000	-0.670000	-0.000000197570042674628690
-0.390000	-0.670000	-0.000000256603317997342620
-0.370000	-0.670000	-0.000000186663031575926171
-0.350000	-0.670000	-0.000000156339826761636713
-0.330000	-0.670000	-0.000000169457281384295639
-0.310000	-0.670000	-0.000000145130628182827223
-0.290000	-0.670000	-0.000000182757905008476524
-0.270000	-0.670000	-0.000000200312611904852813
-0.250000	-0.670000	-0.000000087203730604307362
-0.230000	-0.670000	-0.000000182171359434662265
-0.210000	-0.670000	-0.000000174972243584192927
-0.190000	-0.670000	-0.000000071118430503664624
-0.170000	-0.670000	-0.000000084173816289508097
-0.150000	-0.670000	-0.000000113020031749774873
-0.130000	-0.670000	-0.000000137386106867749624
-0.110000	-0.670000	-0.000000025332189907099629
-0.090000	-0.670000	-0.000000111386902173601552
-0.070000	-0.670000	-0.000000140998806867165347
-0.050000	-0.670000	-0.000000013579805304823097
-0.030000	-0.670000	-0.000000131095663722280605
-0.010000	-0.670000	-0.000000033981600111812767
0.010000	-0.670000	-0.000000033981600278827336
0.030000	-0.670000	-0.000000131095669183820299
0.050000	-0.670000	-0.000000013579805131350750
0.070000	-0.670000	-0.000000140998806693693000
0.090000	-0.670000	-0.000000111386902520546247
0.110000	-0.670000	-0.000000025332189884060333
0.130000	-0.670000	-0.000000137386107234006670
0.150000	-0.670000	-0.000000113020032443325450
0.170000	-0.670000	-0.000000084173812818705892
0.190000	-0.670000	-0.000000071118430503664624
0.210000	-0.670000	-0.000000174972243584192927
0.230000	-0.670000	-0.000000182171359434662265
0.250000	-0.670000	-0.000000087203730604307362
0.270000	-0.670000	-0.000000200312611904175186
0.290000	-0.670000	-0.000000182757902973564571
0.310000	-0.670000	-0.000000145130632950606276
0.330000	-0.670000	-0.000000169457287663859097
0.350000	-0.670000	-0.000000156339822606431887
0.370000	-0.670000	-0.000000186663032269137935
0.390000	-0.670000	-0.000000256603318778645810
0.410000	-0.670000	-0.000000197570041979976970
0.430000	-0.670000	-0.000000256497908004660834
0.450000	-0.670000	-0.000000197657471605717730
0.470000	-0.670000	-0.000000246167553621353516
0.490000	-0.670000	-0.000000302085445802508311
0.510000	-0.670000	-0.000000225503046839068335
0.530000	-0.670000	-0.000000333039046851803017
0.550000	-0.670000	-0.000000279247920518453608
0.570000	-0.670000	-0.000000260016025848556814
0.590000	-0.670000	-0.000000346917593739584054
0.610000	-0.670000	-0.000000343741586486239755
0.630000	-0.670000	-0.000000333169549780911031
0.650000	-0.670000	-0.000000388241062966907620
0.670000	-0.670000	-0.000000380230006759476402
0.690000	-0.670000	-0.000000448783526104680995
0.710000	-0.670000	-0.000000637479395086725312
0.730000	-0.670000	0.000000171408446485599858
0.750000	-0.670000	-0.000000372588623807033892
0.770000	-0.670000	0.000000936468219490515369
0.790000	-0.670000	-0.000000817908871131474684
0.810000	-0.670000	-0.000000371897326348954310
0.830000	-0.670000	-0.000000432924123058104834
0.850000	-0.670000	-0.000000405680137970256373
0.870000	-0.670000	-0.000000325499545183465682
0.890000	-0.670000	-0.000000404226117448009341
0.910000	-0.670000	-0.000000404493416380519329
0.930000	-0.670000	-0.000000372264075103868300
0.950000	-0.670000	-0.000000372711553355966154
0.970000	-0.670000	-0.000000446682592094286473
0.990000	-0.670000	-0.000000363210675459766990

-0.990000	-0.650000	-0.000000391981123467520726
-0.970000	-0.650000	-0.000000423825777602838310
-0.950000	-0.650000	-0.000000382274152411951054
-0.930000	-0.650000	-0.000000397565623522929909
-0.910000	-0.650000	-0.000000383441671876521206
-0.890000	-0.650000	-0.000000395946021679950471
-0.870000	-0.650000	-0.000000448897792650183007
-0.850000	-0.650000	-0.000000451429630234084908
-0.830000	-0.650000	-0.000000333636380843134808
-0.810000	-0.650000	-0.000000820113783545420305
-0.790000	-0.650000	-0.000003250630779895978539
-0.770000	-0.650000	0.000001467137126030804151
-0.750000	-0.650000	-0.000000254472207063261013
-0.730000	-0.650000	-0.000001466599892721749676
-0.710000	-0.650000	-0.000000558696904116341708
-0.690000	-0.650000	-0.000000372919633489696666
-0.670000	-0.650000	-0.000000388241062965552367
-0.650000	-0.650000	-0.000000296764976290952710
-0.630000	-0.650000	-0.000000298394080642382261
-0.610000	-0.650000	-0.000000296906231085889051
-0.590000	-0.650000	-0.000000328743895663456779
-0.570000	-0.650000	-0.000000341962122482282661
-0.550000	-0.650000	-0.000000290310747417461584
-0.530000	-0.650000	-0.000000267865241263015613
-0.510000	-0.650000	-0.000000311864630030547557
-0.490000	-0.650000	-0.000000190932612541941290
-0.470000	-0.650000	-0.000000281198977582487562
-0.450000	-0.650000	-0.000000229939080943375749
-0.430000	-0.650000	-0.000000235994102948143206
-0.410000	-0.650000	-0.000000200303935778635878
-0.390000	-0.650000	-0.000000206431602936229240
-0.370000	-0.650000	-0.000000120098581969873647
-0.350000	-0.650000	-0.000000205281680045491601
-0.330000	-0.650000	-0.000000180993903886765626
-0.310000	-0.650000	-0.000000121183843668152871
-0.290000	-0.650000	-0.000000101060974126534724
-0.270000	-0.650000	-0.000000047067922024580304
-0.250000	-0.650000	-0.000000142545706753617816
-0.230000	-0.650000	-0.000000019441406138911113
-0.210000	-0.650000	-0.000000023299396189098606
-0.190000	-0.650000	-0.000000040996379407630163
-0.170000	-0.650000	-0.000000111390808114991512
-0.150000	-0.650000	-0.000000002162635516589980
-0.130000	-0.650000	-0.000000045198706337060005
-0.110000	-0.650000	-0.000000011010677905561294
-0.090000	-0.650000	-0.000000053222741476021491
-0.070000	-0.650000	0.000000039304591993274051
-0.050000	-0.650000	0.000000003468978331473601
-0.030000	-0.650000	-0.000000059217909337351050
-0.010000	-0.650000	-0.000000030387325077635050
0.010000	-0.650000	-0.000000030387325197629125
0.030000	-0.650000	-0.000000059217912286211552
0.050000	-0.650000	0.000000003468978504945949
0.070000	-0.650000	0.000000039304591993274051
0.090000	-0.650000	-0.000000053222741476021491
0.110000	-0.650000	-0.000000011010677558616599
0.130000	-0.650000	-0.000000045198707032304648
0.150000	-0.650000	-0.000000002162636904368760
0.170000	-0.650000	-0.000000111390803778182822
0.190000	-0.650000	-0.000000040996379407630163
0.210000	-0.650000	-0.000000023299396189098606
0.230000	-0.650000	-0.000000019441406138911113
0.250000	-0.650000	-0.000000142545706753617816
0.270000	-0.650000	-0.000000047067922024580304
0.290000	-0.650000	-0.000000101060973431290081
0.310000	-0.650000	-0.000000121183842976296360
0.330000	-0.650000	-0.000000180993906573554135
0.350000	-0.650000	-0.000000205281671119119589
0.370000	-0.650000	-0.000000120098589596558304
0.390000	-0.650000	-0.000000206431604236594220
0.410000	-0.650000	-0.000000200303931617332415
0.430000	-0.650000	-0.000000235994103034201753
0.450000	-0.650000	-0.000000229939080943375749
0.470000	-0.650000	-0.000000281198977582487562
0.490000	-0.650000	-0.000000190932612541941290
0.510000	-0.650000	-0.000000311864630030547557
0.530000	-0.650000	-0.000000267865241263015613
0.550000	-0.650000	-0.000000290310747417461584
0.570000	-0.650000	-0.000000341962123174139172
0.590000	-0.650000	-0.000000328743890810296804
0.610000	-0.650000	-0.000000296906230391322034
0.630000	-0.650000	-0.000000298394077346427985
0.650000	-0.650000	-0.000000296764975597020968
0.670000	-0.650000	-0.000000388241066043331284
0.690000	-0.650000	-0.000000372919633533064752
0.710000	-0.650000	-0.000000558696904116341708
0.730000	-0.650000	-0.000001466599892721749676
0.750000	-0.650000	-0.000000254472207063261013
0.770000	-0.650000	0.000001467137126030804151
0.790000	-0.650000	-0.000003250630779895978539
0.810000	-0.650000	-0.000000820113783545420305
0.830000	-0.650000	-0.000000333636380843134808
0.850000	-0.650000	-0.000000451429630234084908
0.870000	-0.650000	-0.000000448897792650183007
0.890000	-0.650000	-0.000000395946021679950471
0.910000	-0.650000	-0.000000383441671876521206
0.930000	-0.650000	-0.000000397565623522929909
0.950000	-0.650000	-0.000000382274152411951054
0.970000	-0.650000	-0.000000423825777602838310
0.990000	-0.650000	-0.000000391981123467520726

-0.990000	-0.630000	-0.000000374079667586120100
-0.970000	-0.630000	-0.000000455515559608237765
-0.950000	-0.630000	-0.000000369649399923751231
-0.930000	-0.630000	-0.000000401610311731841890
-0.910000	-0.630000	-0.000000420816473162651710
-0.890000	-0.630000	-0.000000395525021846892220
-0.870000	-0.630000	-0.000000381987234878409555
-0.850000	-0.630000	-0.000000366447255897590224
-0.830000	-0.630000	-0.000000490052742031686303
-0.810000	-0.630000	-0.000000930343915631764995
-0.790000	-0.630000	-0.000001599675319602020251
-0.770000	-0.630000	0.000003191708725933453672
-0.750000	-0.630000	0.000000853295297736228475
-0.730000	-0.630000	-0.000001290274139302387008
-0.710000	-0.630000	-0.000000468428931738918992
-0.690000	-0.630000	-0.000000391066095982233689
-0.670000	-0.630000	-0.000000333169554289159189
-0.650000	-0.630000	-0.000000298394080642382261
-0.630000	-0.630000	-0.000000312170859044633145
-0.610000	-0.630000	-0.000000330060058213640533
-0.590000	-0.630000	-0.000000262344246549706385
-0.570000	-0.630000	-0.000000278668605072229797
-0.550000	-0.630000	-0.000000240343992050755454
-0.530000	-0.630000	-0.000000252241119052281067
-0.510000	-0.630000	-0.000000235181165226721983
-0.490000	-0.630000	-0.000000210432416763914863
-0.470000	-0.630000	-0.000000211292069102478198
-0.450000	-0.630000	-0.000000173275189953279882
-0.430000	-0.630000	-0.000000164076720016895856
-0.410000	-0.630000	-0.000000164321424127321819
-0.390000	-0.630000	-0.000000201033109358530408
-0.370000	-0.630000	-0.000000107452788385897704
-0.350000	-0.630000	-0.000000146838048618163768
-0.330000	-0.630000	-0.000000059681218653518834
-0.310000	-0.630000	-0.000000086850754292255850
-0.290000	-0.630000	-0.000000118012176980184503
-0.270000	-0.630000	-0.000000111746026497477712
-0.250000	-0.630000	-0.000000031150430482850902
-0.230000	-0.630000	-0.000000087959653831734593
-0.210000	-0.630000	-0.000000068843804588847307
-0.190000	-0.630000	-0.000000015497602113279311
-0.170000	-0.630000	-0.000000011505164211436691
-0.150000	-0.630000	0.000000046236589281824098
-0.130000	-0.630000	0.000000032210519019496182
-0.110000	-0.630000	-0.000000018029083278000679
-0.090000	-0.630000	0.000000025869937327866697
-0.070000	-0.630000	-0.000000008018638456091479
-0.050000	-0.630000	0.000000035637423361261288
-0.030000	-0.630000	0.000000050910524202921426
-0.010000	-0.630000	0.000000059452092589974844
0.010000	-0.630000	0.000000059452092428123788
0.030000	-0.630000	0.000000050910521079019870
0.050000	-0.630000	0.000000035637423350503970
0.070000	-0.630000	-0.000000008018638098474169
0.090000	-0.630000	0.000000025869937328036103
0.110000	-0.630000	-0.000000018029083624945374
0.130000	-0.630000	0.000000032210519019157369
0.150000	-0.630000	0.000000046236585814432048
0.170000	-0.630000	-0.000000011505158142975866
0.190000	-0.630000	-0.000000015497602113279311
0.210000	-0.630000	-0.000000068843804588847307
0.230000	-0.630000	-0.000000087959653831734593
0.250000	-0.630000	-0.000000031150430482850902
0.270000	-0.630000	-0.000000111746026498832964
0.290000	-0.630000	-0.000000118012179751676306
0.310000	-0.630000	-0.000000086850750131630013
0.330000	-0.630000	-0.000000059681217353153854
0.350000	-0.630000	-0.000000146838047918175740
0.370000	-0.630000	-0.000000107452783533415355
0.390000	-0.630000	-0.000000201033102511116062
0.410000	-0.630000	-0.000000164321433745550342
0.430000	-0.630000	-0.000000164076720016895856
0.450000	-0.630000	-0.000000173275189953279882
0.470000	-0.630000	-0.000000211292069102478198
0.490000	-0.630000	-0.000000210432416763914863
0.510000	-0.630000	-0.000000235181165226721983
0.530000	-0.630000	-0.000000252241119052281067
0.550000	-0.630000	-0.000000240343992050755454
0.570000	-0.630000	-0.000000278668605071552170
0.590000	-0.630000	-0.000000262344245164638110
0.610000	-0.630000	-0.000000330060066532859328
0.630000	-0.630000	-0.000000312170855579251951
0.650000	-0.630000	-0.000000298394084630911331
0.670000	-0.630000	-0.000000333169557757928515
0.690000	-0.630000	-0.000000391066095982884211
0.710000	-0.630000	-0.000000468428931738918992
0.730000	-0.630000	-0.000001290274139302387008
0.750000	-0.630000	0.000000853295297736228475
0.770000	-0.630000	0.000003191708725933453672
0.790000	-0.630000	-0.000001599675319602020251
0.810000	-0.630000	-0.000000930343915631764995
0.830000	-0.630000	-0.000000490052742031686303
0.850000	-0.630000	-0.000000366447255897590224
0.870000	-0.630000	-0.000000381987234878409555
0.890000	-0.630000	-0.000000395525021846892220
0.910000	-0.630000	-0.000000420816473162651710
0.930000	-0.630000	-0.000000401610311731841890
0.950000	-0.630000	-0.000000369649399923751231
0.970000	-0.630000	-0.000000455515559608237765
0.990000	-0.630000	-0.000000374079667586120100

-0.990000	-0.610000	-0.000000408137628550469850
-0.970000	-0.610000	-0.000000444436149974586879
-0.950000	-0.610000	-0.000000420776500863960208
-0.930000	-0.610000	-0.000000377978056979671150
-0.910000	-0.610000	-0.000000412108405496692219
-0.890000	-0.610000	-0.000000447575780442683539
-0.870000	-0.610000	-0.000000354312053132076719
-0.850000	-0.610000	-0.000000447312529075960183
-0.830000	-0.610000	-0.000001196853854647326326
-0.810000	-0.610000	-0.000001432939109681995952
-0.790000	-0.610000	0.000000907855645234864617
-0.770000	-0.610000	0.000001824256149494940527
-0.750000	-0.610000	-0.000000840739526841455947
-0.730000	-0.610000	-0.000000617168041339155593
-0.710000	-0.610000	-0.000000336391120862183663
-0.690000	-0.610000	-0.000000401148304170940729
-0.670000	-0.610000	-0.000000343741590993810287
-0.650000	-0.610000	-0.000000296906231085889051
-0.630000	-0.610000	-0.000000330060058213640533
-0.610000	-0.610000	-0.000000263975790360764872
-0.590000	-0.610000	-0.000000282396619440434003
-0.570000	-0.610000	-0.000000269159651151504721
-0.550000	-0.610000	-0.000000220103037439998594
-0.530000	-0.610000	-0.000000210978839828270927
-0.510000	-0.610000	-0.000000236692978406469446
-0.490000	-0.610000	-0.000000164694335056315597
-0.470000	-0.610000	-0.000000200302233318495784
-0.450000	-0.610000	-0.000000151328016746361092
-0.430000	-0.610000	-0.000000173577932333882930
-0.410000	-0.610000	-0.000000129458173895180827
-0.390000	-0.610000	-0.000000067262748938581271
-0.370000	-0.610000	-0.000000069980946643997759
-0.350000	-0.610000	-0.000000066224606868493373
-0.330000	-0.610000	-0.000000024156019435521826
-0.310000	-0.610000	-0.000000063426947742562149
-0.290000	-0.610000	0.000000012184368720972961
-0.270000	-0.610000	0.000000034746060227454252
-0.250000	-0.610000	-0.000000036774975444653094
-0.230000	-0.610000	0.000000087866901692348783
-0.210000	-0.610000	0.000000050592148126868477
-0.190000	-0.610000	0.000000074991921552369606
-0.170000	-0.610000	0.000000012537496559272086
-0.150000	-0.610000	0.000000009912708369004441
-0.130000	-0.610000	0.000000038555525888428574
-0.110000	-0.610000	0.000000110959162668593770
-0.090000	-0.610000	0.000000127738786316576388
-0.070000	-0.610000	0.000000082536506156575444
-0.050000	-0.610000	0.000000108774980141011504
-0.030000	-0.610000	0.000000048022554784392825
-0.010000	-0.610000	0.000000085683817589689872
0.010000	-0.610000	0.000000085683817469694102
0.030000	-0.610000	0.000000048022551403206706
0.050000	-0.610000	0.000000108774979967539156
0.070000	-0.610000	0.000000082536506503520140
0.090000	-0.610000	0.000000127738786316576388
0.110000	-0.610000	0.000000110959162668593770
0.130000	-0.610000	0.000000038555525194200371
0.150000	-0.610000	0.000000009912705681548471
0.170000	-0.610000	0.000000012537502891341422
0.190000	-0.610000	0.000000074991921552369606
0.210000	-0.610000	0.000000050592148126868477
0.230000	-0.610000	0.000000087866901692348783
0.250000	-0.610000	-0.000000036774975444653094
0.270000	-0.610000	0.000000034746060226776625
0.290000	-0.610000	0.000000012184365947448279
0.310000	-0.610000	-0.000000063426942194835158
0.330000	-0.610000	-0.000000024156019346752774
0.350000	-0.610000	-0.000000066224606957262426
0.370000	-0.610000	-0.000000069980945169482805
0.390000	-0.610000	-0.000000067262744863336355
0.410000	-0.610000	-0.000000129458171302582382
0.430000	-0.610000	-0.000000173577932334560556
0.450000	-0.610000	-0.000000151328016746361092
0.470000	-0.610000	-0.000000200302233318495784
0.490000	-0.610000	-0.000000164694335056315597
0.510000	-0.610000	-0.000000236692978406469446
0.530000	-0.610000	-0.000000210978839828270927
0.550000	-0.610000	-0.000000220103037439320968
0.570000	-0.610000	-0.000000269159646992911763
0.590000	-0.610000	-0.000000282396624984772863
0.610000	-0.610000	-0.000000263975779963266037
0.630000	-0.610000	-0.000000330060062370878239
0.650000	-0.610000	-0.000000296906226233406703
0.670000	-0.610000	-0.000000343741598623883076
0.690000	-0.610000	-0.000000401148304171618355
0.710000	-0.610000	-0.000000336391120862183663
0.730000	-0.610000	-0.000000617168041339155593
0.750000	-0.610000	-0.000000840739526841455947
0.770000	-0.610000	0.000001824256149494940527
0.790000	-0.610000	0.000000907855645234864617
0.810000	-0.610000	-0.000001432939109681995952
0.830000	-0.610000	-0.000001196853854647326326
0.850000	-0.610000	-0.000000447312529075960183
0.870000	-0.610000	-0.000000354312053132076719
0.890000	-0.610000	-0.000000447575780442683539
0.910000	-0.610000	-0.000000412108405496692219
0.930000	-0.610000	-0.000000377978056979671150
0.950000	-0.610000	-0.000000420776500863960208
0.970000	-0.610000	-0.000000444436149974586879
0.990000	-0.610000	-0.000000408137628550469850

-0.990000	-0.590000	-0.000000376726665058052870
-0.970000	-0.590000	-0.000000467777543728303867
-0.950000	-0.590000	-0.000000352257634683917535
-0.930000	-0.590000	-0.000000484696216917915659
-0.910000	-0.590000	-0.000000419835041138866966
-0.890000	-0.590000	-0.000000410374849979267551
-0.870000	-0.590000	-0.000000479292715694653150
-0.850000	-0.590000	-0.000001010909715922674382
-0.830000	-0.590000	0.000002093951320761636148
-0.810000	-0.590000	0.000001628265738806006224
-0.790000	-0.590000	-0.000002114170872441142619
-0.770000	-0.590000	-0.000001442234077657150379
-0.750000	-0.590000	-0.000000582283399694176473
-0.730000	-0.590000	-0.000000357675325567802758
-0.710000	-0.590000	-0.000000368100611887630085
-0.690000	-0.590000	-0.000000282498585619711854
-0.670000	-0.590000	-0.000000346917584727831122
-0.650000	-0.590000	-0.000000328743895663456779
-0.630000	-0.590000	-0.000000262344246549706385
-0.610000	-0.590000	-0.000000282396619440434003
-0.590000	-0.590000	-0.000000302861912380568516
-0.570000	-0.590000	-0.000000205080811392827528
-0.550000	-0.590000	-0.000000285782308333195302
-0.530000	-0.590000	-0.000000151258999689185566
-0.510000	-0.590000	-0.000000227315135072529612
-0.490000	-0.590000	-0.000000180804140275927137
-0.470000	-0.590000	-0.000000179270294767668658
-0.450000	-0.590000	-0.000000093365628067131667
-0.430000	-0.590000	-0.000000132409151587242486
-0.410000	-0.590000	-0.000000056249755368771625
-0.390000	-0.590000	-0.000000103294882741846909
-0.370000	-0.590000	-0.000000060546393409188635
-0.350000	-0.590000	-0.000000057106705518718661
-0.330000	-0.590000	-0.000000030027015779365162
-0.310000	-0.590000	-0.000000006008613477110191
-0.290000	-0.590000	-0.000000015053926293095442
-0.270000	-0.590000	0.000000043167423456647272
-0.250000	-0.590000	0.000000059430978317262700
-0.230000	-0.590000	0.000000019127513844639356
-0.210000	-0.590000	0.000000045938581051019270
-0.190000	-0.590000	0.000000130862065634428334
-0.170000	-0.590000	0.000000113537489537541289
-0.150000	-0.590000	0.000000189113225592295865
-0.130000	-0.590000	0.000000126869277538171960
-0.110000	-0.590000	0.000000183497364244547718
-0.090000	-0.590000	0.000000143442135382242075
-0.070000	-0.590000	0.000000102700062301287396
-0.050000	-0.590000	0.000000127200724205767921
-0.030000	-0.590000	0.000000215754328212213980
-0.010000	-0.590000	0.000000178356979458580849
0.010000	-0.590000	0.000000178356979291386709
0.030000	-0.590000	0.000000215754324567981779
0.050000	-0.590000	0.000000127200723858907929
0.070000	-0.590000	0.000000102700062993652127
0.090000	-0.590000	0.000000143442135382072669
0.110000	-0.590000	0.000000183497364244547718
0.130000	-0.590000	0.000000126869276844965278
0.150000	-0.590000	0.000000189113224204512002
0.170000	-0.590000	0.000000113537494219600609
0.190000	-0.590000	0.000000130862065634428334
0.210000	-0.590000	0.000000045938581051019270
0.230000	-0.590000	0.000000019127513844639356
0.250000	-0.590000	0.000000059430978317262700
0.270000	-0.590000	0.000000043167423456647272
0.290000	-0.590000	-0.000000015053929069330630
0.310000	-0.590000	-0.000000006008613563846364
0.330000	-0.590000	-0.000000030027018556277977
0.350000	-0.590000	-0.000000057106712450158675
0.370000	-0.590000	-0.000000060546387860106391
0.390000	-0.590000	-0.000000103294881356101007
0.410000	-0.590000	-0.000000056249763597188487
0.430000	-0.590000	-0.000000132409151586564860
0.450000	-0.590000	-0.000000093365628067131667
0.470000	-0.590000	-0.000000179270294767668658
0.490000	-0.590000	-0.000000180804140275927137
0.510000	-0.590000	-0.000000227315135072529612
0.530000	-0.590000	-0.000000151258999689185566
0.550000	-0.590000	-0.000000285782308330484797
0.570000	-0.590000	-0.000000205080803074963986
0.590000	-0.590000	-0.000000302861922086888465
0.610000	-0.590000	-0.000000282396622904459944
0.630000	-0.590000	-0.000000262344241002657020
0.650000	-0.590000	-0.000000328743892195365080
0.670000	-0.590000	-0.000000346917592357903911
0.690000	-0.590000	-0.000000282498585620389480
0.710000	-0.590000	-0.000000368100611887630085
0.730000	-0.590000	-0.000000357675325567802758
0.750000	-0.590000	-0.000000582283399694176473
0.770000	-0.590000	-0.000001442234077657150379
0.790000	-0.590000	-0.000002114170872441142619
0.810000	-0.590000	0.000001628265738806006224
0.830000	-0.590000	0.000002093951320761636148
0.850000	-0.590000	-0.000001010909715922674382
0.870000	-0.590000	-0.000000479292715694653150
0.890000	-0.590000	-0.000000410374849979267551
0.910000	-0.590000	-0.000000419835041138866966
0.930000	-0.590000	-0.000000484696216917915659
0.950000	-0.590000	-0.000000352257634683917535
0.970000	-0.590000	-0.000000467777543728303867
0.990000	-0.590000	-0.000000376726665058052870

-0.990000	-0.570000	-0.000000420100394456202585
-0.970000	-0.570000	-0.000000457375343521548763
-0.950000	-0.570000	-0.000000468777223864365496
-0.930000	-0.570000	-0.000000374572690047870506
-0.910000	-0.570000	-0.000000437411819723311111
-0.890000	-0.570000	-0.000000397718779274899522
-0.870000	-0.570000	-0.000000613882195349109774
-0.850000	-0.570000	-0.000004879657319070002108
-0.830000	-0.570000	0.000002745107930867546342
-0.810000	-0.570000	0.000002486966731603951208
-0.790000	-0.570000	-0.000002555593487212938497
-0.770000	-0.570000	-0.000000937746895956874382
-0.750000	-0.570000	-0.000000425132208245704258
-0.730000	-0.570000	-0.000000376880864940570565
-0.710000	-0.570000	-0.000000389851853033234197
-0.690000	-0.570000	-0.000000315924580335239153
-0.670000	-0.570000	-0.000000260016029314615634
-0.650000	-0.570000	-0.000000341962122482282661
-0.630000	-0.570000	-0.000000278668605072229797
-0.610000	-0.570000	-0.000000269159651151504721
-0.590000	-0.570000	-0.000000205080811392827528
-0.570000	-0.570000	-0.000000280216559316819031
-0.550000	-0.570000	-0.000000152381256979767452
-0.530000	-0.570000	-0.000000262293007704584615
-0.510000	-0.570000	-0.000000116574137827709124
-0.490000	-0.570000	-0.000000132354197588576482
-0.470000	-0.570000	-0.000000127036744324478945
-0.450000	-0.570000	-0.000000097996212302012113
-0.430000	-0.570000	-0.000000095685753307315496
-0.410000	-0.570000	-0.000000041248348738518039
-0.390000	-0.570000	-0.000000061458617263570695
-0.370000	-0.570000	-0.000000010981852220622653
-0.350000	-0.570000	0.000000008007866725524501
-0.330000	-0.570000	0.000000018149264184092305
-0.310000	-0.570000	0.000000033770561628603308
-0.290000	-0.570000	0.000000038231947010492899
-0.270000	-0.570000	0.000000118013385969663975
-0.250000	-0.570000	0.000000068154248438050939
-0.230000	-0.570000	0.000000141393104092516758
-0.210000	-0.570000	0.000000102260224526422065
-0.190000	-0.570000	0.000000142667795803237626
-0.170000	-0.570000	0.000000162161423675202405
-0.150000	-0.570000	0.000000118972160940819677
-0.130000	-0.570000	0.000000199544931357164987
-0.110000	-0.570000	0.000000165667142737024103
-0.090000	-0.570000	0.000000195786648497124218
-0.070000	-0.570000	0.000000235983555740291236
-0.050000	-0.570000	0.000000265816922482593884
-0.030000	-0.570000	0.000000179663264220458844
-0.010000	-0.570000	0.000000188584201105137069
0.010000	-0.570000	0.000000188584200887663054
0.030000	-0.570000	0.000000179663260231780695
0.050000	-0.570000	0.000000265816922309290943
0.070000	-0.570000	0.000000235983556089268810
0.090000	-0.570000	0.000000195786648496785404
0.110000	-0.570000	0.000000165667143430574680
0.130000	-0.570000	0.000000199544932743927328
0.150000	-0.570000	0.000000118972158165939742
0.170000	-0.570000	0.000000162161427838199935
0.190000	-0.570000	0.000000142667795803915253
0.210000	-0.570000	0.000000102260224526422065
0.230000	-0.570000	0.000000141393104092516758
0.250000	-0.570000	0.000000068154248438050939
0.270000	-0.570000	0.000000118013385969663975
0.290000	-0.570000	0.000000038231947010492899
0.310000	-0.570000	0.000000033770563103118262
0.330000	-0.570000	0.000000018149265486490165
0.350000	-0.570000	0.000000008007873740990183
0.370000	-0.570000	-0.000000010981853604335675
0.390000	-0.570000	-0.000000061458618649316596
0.410000	-0.570000	-0.000000041248350129684952
0.430000	-0.570000	-0.000000095685753307993122
0.450000	-0.570000	-0.000000097996212302012113
0.470000	-0.570000	-0.000000127036744324478945
0.490000	-0.570000	-0.000000132354197588576482
0.510000	-0.570000	-0.000000116574137827709124
0.530000	-0.570000	-0.000000262293007704584615
0.550000	-0.570000	-0.000000152381256978412200
0.570000	-0.570000	-0.000000280216555153482689
0.590000	-0.570000	-0.000000205080810009114505
0.610000	-0.570000	-0.000000269159656004664695
0.630000	-0.570000	-0.000000278668600995629628
0.650000	-0.570000	-0.000000341962121009800585
0.670000	-0.570000	-0.000000260016037551841640
0.690000	-0.570000	-0.000000315924580422652953
0.710000	-0.570000	-0.000000389851853033234197
0.730000	-0.570000	-0.000000376880864940570565
0.750000	-0.570000	-0.000000425132208245704258
0.770000	-0.570000	-0.000000937746895956874382
0.790000	-0.570000	-0.000002555593487212938497
0.810000	-0.570000	0.000002486966736194029526
0.830000	-0.570000	0.000002745107926277468025
0.850000	-0.570000	-0.000004879657319072604194
0.870000	-0.570000	-0.000000613882195349109774
0.890000	-0.570000	-0.000000397718779274899522
0.910000	-0.570000	-0.000000437411819723311111
0.930000	-0.570000	-0.000000374572690047870506
0.950000	-0.570000	-0.000000468777223864365496
0.970000	-0.570000	-0.000000457375343521548763
0.990000	-0.570000	-0.000000420100394456202585

-0.990000	-0.550000	-0.000000419173843738785768
-0.970000	-0.550000	-0.000000417723247955509476
-0.950000	-0.550000	-0.000000454967879384189514
-0.930000	-0.550000	-0.000000419619903882306007
-0.910000	-0.550000	-0.000000431621987629271422
-0.890000	-0.550000	-0.000000500984780577680075
-0.870000	-0.550000	-0.000001885670881004910399
-0.850000	-0.550000	-0.000003719971976007610537
-0.830000	-0.550000	0.000002411183508068889814
-0.810000	-0.550000	-0.000000886937189411001609
-0.790000	-0.550000	-0.000001155923795882860157
-0.770000	-0.550000	-0.000000359473536386278620
-0.750000	-0.550000	-0.000000430971837824130864
-0.730000	-0.550000	-0.000000323623615261118625
-0.710000	-0.550000	-0.000000333120379642884196
-0.690000	-0.550000	-0.000000293738559938676032
-0.670000	-0.550000	-0.000000279247920519131235
-0.650000	-0.550000	-0.000000290310747417461584
-0.630000	-0.550000	-0.000000240343992050755454
-0.610000	-0.550000	-0.000000220103037439998594
-0.590000	-0.550000	-0.000000285782308333195302
-0.570000	-0.550000	-0.000000152381256979767452
-0.550000	-0.550000	-0.000000189105293369805323
-0.530000	-0.550000	-0.000000157199010115685603
-0.510000	-0.550000	-0.000000111414681037605407
-0.490000	-0.550000	-0.000000076563471578658588
-0.470000	-0.550000	-0.000000146223500245578237
-0.450000	-0.550000	-0.000000040866701102521604
-0.430000	-0.550000	-0.000000047309524387323376
-0.410000	-0.550000	-0.000000020183127816179481
-0.390000	-0.550000	-0.000000032959144140422357
-0.370000	-0.550000	0.000000095693968743737199
-0.350000	-0.550000	0.000000015501606712682724
-0.330000	-0.550000	0.000000089625880868654124
-0.310000	-0.550000	0.000000061514979249614239
-0.290000	-0.550000	0.000000188510151898512278
-0.270000	-0.550000	0.000000081672379702798764
-0.250000	-0.550000	0.000000210509423838279201
-0.230000	-0.550000	0.000000199273894306706713
-0.210000	-0.550000	0.000000264634366502362870
-0.190000	-0.550000	0.000000167193696903340168
-0.170000	-0.550000	0.000000195459065637383956
-0.150000	-0.550000	0.000000300768438652330365
-0.130000	-0.550000	0.000000214265316628948832
-0.110000	-0.550000	0.000000223091118851624501
-0.090000	-0.550000	0.000000275285379051590386
-0.070000	-0.550000	0.000000316988345156463992
-0.050000	-0.550000	0.000000255260977790034533
-0.030000	-0.550000	0.000000295138100235114824
-0.010000	-0.550000	0.000000280407189457164462
0.010000	-0.550000	0.000000280407189272917855
0.030000	-0.550000	0.000000295138095561017614
0.050000	-0.550000	0.000000255260978472912495
0.070000	-0.550000	0.000000316988345849845163
0.090000	-0.550000	0.000000275285378965193025
0.110000	-0.550000	0.000000223091118244810098
0.130000	-0.550000	0.000000214265315935059441
0.150000	-0.550000	0.000000300768434537444307
0.170000	-0.550000	0.000000195459073916961609
0.190000	-0.550000	0.000000167193696903340168
0.210000	-0.550000	0.000000264634366502362870
0.230000	-0.550000	0.000000199273894306706713
0.250000	-0.550000	0.000000210509423838279201
0.270000	-0.550000	0.000000081672379702798764
0.290000	-0.550000	0.000000188510151897157026
0.310000	-0.550000	0.000000061514973787268169
0.330000	-0.550000	0.000000089625876619936861
0.350000	-0.550000	0.000000015501603941868547
0.370000	-0.550000	0.000000095693961806876175
0.390000	-0.550000	-0.000000032959148299692941
0.410000	-0.550000	-0.000000020183126431788832
0.430000	-0.550000	-0.000000047309524387323376
0.450000	-0.550000	-0.000000040866701102521604
0.470000	-0.550000	-0.000000146223500245578237
0.490000	-0.550000	-0.000000076563471578658588
0.510000	-0.550000	-0.000000111414681037605407
0.530000	-0.550000	-0.000000157199010115685603
0.550000	-0.550000	-0.000000189105293367772444
0.570000	-0.550000	-0.000000152381254205565144
0.590000	-0.550000	-0.000000285782308245103876
0.610000	-0.550000	-0.000000220103031893626855
0.630000	-0.550000	-0.000000240343988582663755
0.650000	-0.550000	-0.000000290310748805240365
0.670000	-0.550000	-0.000000279247923296044049
0.690000	-0.550000	-0.000000293738559938676032
0.710000	-0.550000	-0.000000333120379642884196
0.730000	-0.550000	-0.000000323623615261118625
0.750000	-0.550000	-0.000000430971837824130864
0.770000	-0.550000	-0.000000359473536386278620
0.790000	-0.550000	-0.000001155923795881504904
0.810000	-0.550000	-0.000000886937184816586482
0.830000	-0.550000	0.000002411183500482076691
0.850000	-0.550000	-0.000003719971976005875813
0.870000	-0.550000	-0.000001885670881004910399
0.890000	-0.550000	-0.000000500984780577680075
0.910000	-0.550000	-0.000000431621987629271422
0.930000	-0.550000	-0.000000419619903882306007
0.950000	-0.550000	-0.000000454967879384189514
0.970000	-0.550000	-0.000000417723247955509476
0.990000	-0.550000	-0.000000419173843738785768

-0.990000	-0.530000	-0.000000473871943050646854
-0.970000	-0.530000	-0.000000436717847295177040
-0.950000	-0.530000	-0.000000475897083806203921
-0.930000	-0.530000	-0.000000419614981191565183
-0.910000	-0.530000	-0.000000447892268076309930
-0.890000	-0.530000	-0.000002013646626040400955
-0.870000	-0.530000	0.000009125463729772048671
-0.850000	-0.530000	0.000001710157187445604521
-0.830000	-0.530000	-0.000001453994431629274109
-0.810000	-0.530000	-0.000000950019284477006051
-0.790000	-0.530000	-0.000000400755256900757646
-0.770000	-0.530000	-0.000000345571864873188612
-0.750000	-0.530000	-0.000000374957624065867215
-0.730000	-0.530000	-0.000000307162563458089009
-0.710000	-0.530000	-0.000000350002828679830892
-0.690000	-0.530000	-0.000000276363894859797004
-0.670000	-0.530000	-0.000000333039046851803017
-0.650000	-0.530000	-0.000000267865241263015613
-0.630000	-0.530000	-0.000000252241119052281067
-0.610000	-0.530000	-0.000000210978839828270927
-0.590000	-0.530000	-0.000000151258999689185566
-0.570000	-0.530000	-0.000000262293007704584615
-0.550000	-0.530000	-0.000000157199010115685603
-0.530000	-0.530000	-0.000000106245846572566752
-0.510000	-0.530000	-0.000000159059306881399900
-0.490000	-0.530000	-0.000000128391449989023743
-0.470000	-0.530000	0.000000003533961068192824
-0.450000	-0.530000	-0.000000081208905448007342
-0.430000	-0.530000	-0.000000018150202341414925
-0.410000	-0.530000	-0.000000012947098055813411
-0.390000	-0.530000	0.000000063834997257437802
-0.370000	-0.530000	0.000000014426176943260446
-0.350000	-0.530000	0.000000085820884617054225
-0.330000	-0.530000	0.000000160110835700353927
-0.310000	-0.530000	0.000000105513002878636204
-0.290000	-0.530000	0.000000153146439818288743
-0.270000	-0.530000	0.000000225617928957634942
-0.250000	-0.530000	0.000000190246544840861210
-0.230000	-0.530000	0.000000194145998733725948
-0.210000	-0.530000	0.000000218347711119366478
-0.190000	-0.530000	0.000000294339010068179094
-0.170000	-0.530000	0.000000338313210357397149
-0.150000	-0.530000	0.000000283532970295723632
-0.130000	-0.530000	0.000000326186762217056843
-0.110000	-0.530000	0.000000356805496413331905
-0.090000	-0.530000	0.000000329084643871315093
-0.070000	-0.530000	0.000000294763474938300300
-0.050000	-0.530000	0.000000345262577909276303
-0.030000	-0.530000	0.000000404516983940918489
-0.010000	-0.530000	0.000000355351540316827582
0.010000	-0.530000	0.000000355351540249186919
0.030000	-0.530000	0.000000404516978738279497
0.050000	-0.530000	0.000000345262578277905042
0.070000	-0.530000	0.000000294763474938639113
0.090000	-0.530000	0.000000329084644543181626
0.110000	-0.530000	0.000000356805496413331905
0.130000	-0.530000	0.000000326186762217056843
0.150000	-0.530000	0.000000283532968214394274
0.170000	-0.530000	0.000000338313215908173459
0.190000	-0.530000	0.000000294339010068179094
0.210000	-0.530000	0.000000218347711119366478
0.230000	-0.530000	0.000000194145998733725948
0.250000	-0.530000	0.000000190246544840861210
0.270000	-0.530000	0.000000225617928957634942
0.290000	-0.530000	0.000000153146441204712271
0.310000	-0.530000	0.000000105513001490179797
0.330000	-0.530000	0.000000160110828767558660
0.350000	-0.530000	0.000000085820891551882371
0.370000	-0.530000	0.000000014426179625983196
0.390000	-0.530000	0.000000063834998727886998
0.410000	-0.530000	-0.000000012947096579265578
0.430000	-0.530000	-0.000000018150202341414925
0.450000	-0.530000	-0.000000081208905448007342
0.470000	-0.530000	0.000000003533961068192824
0.490000	-0.530000	-0.000000128391449989023743
0.510000	-0.530000	-0.000000159059306881399900
0.530000	-0.530000	-0.000000106245846572566752
0.550000	-0.530000	-0.000000157199010115007976
0.570000	-0.530000	-0.000000262293003541248272
0.590000	-0.530000	-0.000000151258995613940650
0.610000	-0.530000	-0.000000210978835666289837
0.630000	-0.530000	-0.000000252241118357714051
0.650000	-0.530000	-0.000000267865244731107312
0.670000	-0.530000	-0.000000333039055175765196
0.690000	-0.530000	-0.000000276363894859797004
0.710000	-0.530000	-0.000000350002828679830892
0.730000	-0.530000	-0.000000307162563458089009
0.750000	-0.530000	-0.000000374957624065867215
0.770000	-0.530000	-0.000000345571864873188612
0.790000	-0.530000	-0.000000400755256900080020
0.810000	-0.530000	-0.000000950019279967375535
0.830000	-0.530000	-0.000001453994428426107210
0.850000	-0.530000	0.000001710157179861393484
0.870000	-0.530000	0.000009125463729772048671
0.890000	-0.530000	-0.000002013646626040400955
0.910000	-0.530000	-0.000000447892268076309930
0.930000	-0.530000	-0.000000419614981191565183
0.950000	-0.530000	-0.000000475897083806203921
0.970000	-0.530000	-0.000000436717847295177040
0.990000	-0.530000	-0.000000473871943050646854

-0.990000	-0.510000	-0.000000439806052006256123
-0.970000	-0.510000	-0.000000443302443826868614
-0.950000	-0.510000	-0.000000453115071494857914
-0.930000	-0.510000	-0.000000437019886378211793
-0.910000	-0.510000	-0.000000836110956526888230
-0.890000	-0.510000	-0.000015710615206584836734
-0.870000	-0.510000	0.000007276432548698752445
-0.850000	-0.510000	0.000001955062241421751112
-0.830000	-0.510000	-0.000007337700016857469365
-0.810000	-0.510000	-0.000000968519721366483191
-0.790000	-0.510000	-0.000000492829236544876318
-0.770000	-0.510000	-0.000000382695239625361824
-0.750000	-0.510000	-0.000000311029594810195123
-0.730000	-0.510000	-0.000000383381796179367736
-0.710000	-0.510000	-0.000000278932005919829438
-0.690000	-0.510000	-0.000000357352873623083153
-0.670000	-0.510000	-0.000000225503046839068335
-0.650000	-0.510000	-0.000000311864630030547557
-0.630000	-0.510000	-0.000000235181165226721983
-0.610000	-0.510000	-0.000000236692978406469446
-0.590000	-0.510000	-0.000000227315135072529612
-0.570000	-0.510000	-0.000000116574137827709124
-0.550000	-0.510000	-0.000000111414681037605407
-0.530000	-0.510000	-0.000000159059306881399900
-0.510000	-0.510000	-0.000000092578766971412982
-0.490000	-0.510000	-0.000000039384933526586275
-0.470000	-0.510000	-0.000000044835051876392979
-0.450000	-0.510000	0.000000054526470208116583
-0.430000	-0.510000	-0.000000002543767667074473
-0.410000	-0.510000	0.000000092600503407746831
-0.390000	-0.510000	0.000000066816006850163346
-0.370000	-0.510000	0.000000133123080801722104
-0.350000	-0.510000	0.000000182701734599240769
-0.330000	-0.510000	0.000000085506560525227705
-0.310000	-0.510000	0.000000250494158138097456
-0.290000	-0.510000	0.000000230986600323542532
-0.270000	-0.510000	0.000000209511469407087697
-0.250000	-0.510000	0.000000326698346643401478
-0.230000	-0.510000	0.000000265014820376605225
-0.210000	-0.510000	0.000000288930398235223850
-0.190000	-0.510000	0.000000316482283263455684
-0.170000	-0.510000	0.000000305257482641715542
-0.150000	-0.510000	0.000000384820103800182579
-0.130000	-0.510000	0.000000337588966615915722
-0.110000	-0.510000	0.000000423343743247291907
-0.090000	-0.510000	0.000000390317914907040858
-0.070000	-0.510000	0.000000464783986596197180
-0.050000	-0.510000	0.000000371110172093236921
-0.030000	-0.510000	0.000000392072248529931914
-0.010000	-0.510000	0.000000397091480751809913
0.010000	-0.510000	0.000000397091480624321290
0.030000	-0.510000	0.000000392072243672367368
0.050000	-0.510000	0.000000371110171746807222
0.070000	-0.510000	0.000000464783986942965692
0.090000	-0.510000	0.000000390317914733907324
0.110000	-0.510000	0.000000423343743940842484
0.130000	-0.510000	0.000000337588964533569924
0.150000	-0.510000	0.000000384820103801876645
0.170000	-0.510000	0.000000305257488190120160
0.190000	-0.510000	0.000000316482283264133310
0.210000	-0.510000	0.000000288930398235223850
0.230000	-0.510000	0.000000265014820376605225
0.250000	-0.510000	0.000000326698346643401478
0.270000	-0.510000	0.000000209511469406410071
0.290000	-0.510000	0.000000230986597638786902
0.310000	-0.510000	0.000000250494160822853086
0.330000	-0.510000	0.000000085506556359858483
0.350000	-0.510000	0.000000182701737374120704
0.370000	-0.510000	0.000000133123087733162118
0.390000	-0.510000	0.000000066815991690984095
0.410000	-0.510000	0.000000092600515623317183
0.430000	-0.510000	-0.000000002543767665719220
0.450000	-0.510000	0.000000054526470208116583
0.470000	-0.510000	-0.000000044835051876392979
0.490000	-0.510000	-0.000000039384933526586275
0.510000	-0.510000	-0.000000092578766971412982
0.530000	-0.510000	-0.000000159059306881399900
0.550000	-0.510000	-0.000000111414681037605407
0.570000	-0.510000	-0.000000116574137826353871
0.590000	-0.510000	-0.000000227315130913259028
0.610000	-0.510000	-0.000000236692983256241289
0.630000	-0.510000	-0.000000235181156904114422
0.650000	-0.510000	-0.000000311864631419003964
0.670000	-0.510000	-0.000000225503049615981150
0.690000	-0.510000	-0.000000357352873623083153
0.710000	-0.510000	-0.000000278932005919829438
0.730000	-0.510000	-0.000000383381796179367736
0.750000	-0.510000	-0.000000311029594810195123
0.770000	-0.510000	-0.000000382695239625361824
0.790000	-0.510000	-0.000000492829236544876318
0.810000	-0.510000	-0.000000968519716509040618
0.830000	-0.510000	-0.000007337700019976502175
0.850000	-0.510000	0.000001955062241591754013
0.870000	-0.510000	0.000007276432543938671227
0.890000	-0.510000	-0.000015710615206590908266
0.910000	-0.510000	-0.000000836110956526888230
0.930000	-0.510000	-0.000000437019886378211793
0.950000	-0.510000	-0.000000453115071494857914
0.970000	-0.510000	-0.000000443302443826868614
0.990000	-0.510000	-0.000000439806052006256123

-0.990000	-0.490000	-0.000000444601214439396125
-0.970000	-0.490000	-0.000000447925776101305026
-0.950000	-0.490000	-0.000000438705966051972638
-0.930000	-0.490000	-0.000000495412282952069089
-0.910000	-0.490000	-0.000000614765348962717853
-0.890000	-0.490000	-0.000003017279897436081493
-0.870000	-0.490000	0.000015796419429351706010
-0.850000	-0.490000	0.000005241812081757321606
-0.830000	-0.490000	-0.000003790155287820623151
-0.810000	-0.490000	-0.000000477005541309960198
-0.790000	-0.490000	-0.000000375738875768724060
-0.770000	-0.490000	-0.000000332651027490065017
-0.750000	-0.490000	-0.000000358541028385855063
-0.730000	-0.490000	-0.000000363923823149844936
-0.710000	-0.490000	-0.000000306229349711213098
-0.690000	-0.490000	-0.000000279388452921649203
-0.670000	-0.490000	-0.000000302085445802508311
-0.650000	-0.490000	-0.000000190932612541941290
-0.630000	-0.490000	-0.000000210432416763914863
-0.610000	-0.490000	-0.000000164694335056315597
-0.590000	-0.490000	-0.000000180804140275927137
-0.570000	-0.490000	-0.000000132354197588576482
-0.550000	-0.490000	-0.000000076563471578658588
-0.530000	-0.490000	-0.000000128391449989023743
-0.510000	-0.490000	-0.000000039384933526586275
-0.490000	-0.490000	-0.000000014910433860866373
-0.470000	-0.490000	-0.000000029031855552449389
-0.450000	-0.490000	-0.000000008724420862601923
-0.430000	-0.490000	0.000000099593169197110458
-0.410000	-0.490000	0.000000091082034136034880
-0.390000	-0.490000	0.000000135922770044469288
-0.370000	-0.490000	0.000000141548003197457782
-0.350000	-0.490000	0.000000185586747418601844
-0.330000	-0.490000	0.000000241775675711934494
-0.310000	-0.490000	0.000000246158313335904623
-0.290000	-0.490000	0.000000249186244117828798
-0.270000	-0.490000	0.000000295315753675887637
-0.250000	-0.490000	0.000000306483546794653039
-0.230000	-0.490000	0.000000300662248973064457
-0.210000	-0.490000	0.000000426596586400729142
-0.190000	-0.490000	0.000000369409230092859411
-0.170000	-0.490000	0.000000460033015175278912
-0.150000	-0.490000	0.000000359867451325655710
-0.130000	-0.490000	0.000000485116293789356295
-0.110000	-0.490000	0.000000434575206413061643
-0.090000	-0.490000	0.000000459127717036318271
-0.070000	-0.490000	0.000000437351322746552459
-0.050000	-0.490000	0.000000500971852193134431
-0.030000	-0.490000	0.000000515277361136341283
-0.010000	-0.490000	0.000000464914293858979984
0.010000	-0.490000	0.000000464914293668566977
0.030000	-0.490000	0.000000515277355411848680
0.050000	-0.490000	0.000000500971852192971800
0.070000	-0.490000	0.000000437351315139342784
0.090000	-0.490000	0.000000459127714413565453
0.110000	-0.490000	0.000000434575206411367577
0.130000	-0.490000	0.000000485116292140013740
0.150000	-0.490000	0.000000359867449939570995
0.170000	-0.490000	0.000000460033022114850443
0.190000	-0.490000	0.000000369409230092859411
0.210000	-0.490000	0.000000426596586400729142
0.230000	-0.490000	0.000000300662248973064457
0.250000	-0.490000	0.000000306483546794653039
0.270000	-0.490000	0.000000295315753676565263
0.290000	-0.490000	0.000000249186245504252326
0.310000	-0.490000	0.000000246158317498563339
0.330000	-0.490000	0.000000241775671549953404
0.350000	-0.490000	0.000000185586743263397018
0.370000	-0.490000	0.000000141548003202878793
0.390000	-0.490000	0.000000135922785286996580
0.410000	-0.490000	0.000000091082021923852660
0.430000	-0.490000	0.000000099593169022282857
0.450000	-0.490000	-0.000000008724420862601923
0.470000	-0.490000	-0.000000029031855552449389
0.490000	-0.490000	-0.000000014910433860866373
0.510000	-0.490000	-0.000000039384933526586275
0.530000	-0.490000	-0.000000128391449989023743
0.550000	-0.490000	-0.000000076563471578658588
0.570000	-0.490000	-0.000000132354200362778791
0.590000	-0.490000	-0.000000180804138888148357
0.610000	-0.490000	-0.000000164694335055637971
0.630000	-0.490000	-0.000000210432406360995018
0.650000	-0.490000	-0.000000190932616011377231
0.670000	-0.490000	-0.000000302085454038379063
0.690000	-0.490000	-0.000000279388453008385377
0.710000	-0.490000	-0.000000306229349711213098
0.730000	-0.490000	-0.000000363923823149844936
0.750000	-0.490000	-0.000000358541028385855063
0.770000	-0.490000	-0.000000332651027490065017
0.790000	-0.490000	-0.000000375738875767368807
0.810000	-0.490000	-0.000000477005536454767345
0.830000	-0.490000	-0.000003790155285046583472
0.850000	-0.490000	0.000005241812081835384163
0.870000	-0.490000	0.000015796419421814332507
0.890000	-0.490000	-0.000003017279897436081493
0.910000	-0.490000	-0.000000614765348962717853
0.930000	-0.490000	-0.000000495412282952069089
0.950000	-0.490000	-0.000000438705966051972638
0.970000	-0.490000	-0.000000447925776101305026
0.990000	-0.490000	-0.000000444601214439396125

-0.990000	-0.470000	-0.000000455747476873970703
-0.970000	-0.470000	-0.000000442918766530595118
-0.950000	-0.470000	-0.000000457064662624646315
-0.930000	-0.470000	-0.000000482957571145586125
-0.910000	-0.470000	-0.000004347457053344421646
-0.890000	-0.470000	0.000000884303773217992584
-0.870000	-0.470000	-0.000000022438313554418166
-0.850000	-0.470000	-0.000007151770767404924331
-0.830000	-0.470000	-0.000000449209878032374782
-0.810000	-0.470000	-0.000000361419301747476157
-0.790000	-0.470000	-0.000000419357951519974253
-0.770000	-0.470000	-0.000000416476813009618709
-0.750000	-0.470000	-0.000000299850187177540771
-0.730000	-0.470000	-0.000000334171213478298105
-0.710000	-0.470000	-0.000000326632279844336275
-0.690000	-0.470000	-0.000000256260063343753138
-0.670000	-0.470000	-0.000000246167553621353516
-0.650000	-0.470000	-0.000000281198977582487562
-0.630000	-0.470000	-0.000000211292069102478198
-0.610000	-0.470000	-0.000000200302233318495784
-0.590000	-0.470000	-0.000000179270294767668658
-0.570000	-0.470000	-0.000000127036744324478945
-0.550000	-0.470000	-0.000000146223500245578237
-0.530000	-0.470000	0.000000003533961068192824
-0.510000	-0.470000	-0.000000044835051876392979
-0.490000	-0.470000	-0.000000029031855552449389
-0.470000	-0.470000	0.000000084105500766015740
-0.450000	-0.470000	0.000000053580595156656012
-0.430000	-0.470000	0.000000068615533111080732
-0.410000	-0.470000	0.000000177209134325270040
-0.390000	-0.470000	0.000000133405911877888046
-0.370000	-0.470000	0.000000199311057976433878
-0.350000	-0.470000	0.000000265185183482204585
-0.330000	-0.470000	0.000000247523728106865336
-0.310000	-0.470000	0.000000266876079478558457
-0.290000	-0.470000	0.000000313512357783514244
-0.270000	-0.470000	0.000000382936280610900138
-0.250000	-0.470000	0.000000342745172241587433
-0.230000	-0.470000	0.000000467908037749342558
-0.210000	-0.470000	0.000000384830784237372484
-0.190000	-0.470000	0.000000476084327350554735
-0.170000	-0.470000	0.000000450733149870180294
-0.150000	-0.470000	0.000000528566358965346984
-0.130000	-0.470000	0.000000469177356817171768
-0.110000	-0.470000	0.000000497488204035864950
-0.090000	-0.470000	0.000000577207544981991980
-0.070000	-0.470000	0.000000496188524355431850
-0.050000	-0.470000	0.000000581843957360092534
-0.030000	-0.470000	0.000000524677461355470623
-0.010000	-0.470000	0.000000550510688939473761
0.010000	-0.470000	0.000000550510688682653371
0.030000	-0.470000	0.000000524677455542981461
0.050000	-0.470000	0.000000581843957685542921
0.070000	-0.470000	0.000000496188532697689941
0.090000	-0.470000	0.000000577207547752806157
0.110000	-0.470000	0.000000497488195973466545
0.130000	-0.470000	0.000000469177348061222785
0.150000	-0.470000	0.000000528566354975821802
0.170000	-0.470000	0.000000450733159408448907
0.190000	-0.470000	0.000000476084327351232361
0.210000	-0.470000	0.000000384830784237372484
0.230000	-0.470000	0.000000467908037749342558
0.250000	-0.470000	0.000000342745172241587433
0.270000	-0.470000	0.000000382936280610222512
0.290000	-0.470000	0.000000313512353623566034
0.310000	-0.470000	0.000000266876086323939923
0.330000	-0.470000	0.000000247523725420076827
0.350000	-0.470000	0.000000265185182007012004
0.370000	-0.470000	0.000000199311055290322996
0.390000	-0.470000	0.000000133405907635947047
0.410000	-0.470000	0.000000177209137095406591
0.430000	-0.470000	0.000000068615533111080732
0.450000	-0.470000	0.000000053580595156656012
0.470000	-0.470000	0.000000084105500766015740
0.490000	-0.470000	-0.000000029031855552449389
0.510000	-0.470000	-0.000000044835051876392979
0.530000	-0.470000	0.000000003533961068192824
0.550000	-0.470000	-0.000000146223500244222984
0.570000	-0.470000	-0.000000127036740166563614
0.590000	-0.470000	-0.000000179270305862445014
0.610000	-0.470000	-0.000000200302230631707275
0.630000	-0.470000	-0.000000211292062943532232
0.650000	-0.470000	-0.000000281198978106292737
0.670000	-0.470000	-0.000000246167561857224269
0.690000	-0.470000	-0.000000256260063430489312
0.710000	-0.470000	-0.000000326632279844336275
0.730000	-0.470000	-0.000000334171213478298105
0.750000	-0.470000	-0.000000299850187177540771
0.770000	-0.470000	-0.000000416476813009618709
0.790000	-0.470000	-0.000000419357951519296626
0.810000	-0.470000	-0.000000361419296890250425
0.830000	-0.470000	-0.000000449209880806577090
0.850000	-0.470000	-0.000007151770767403623288
0.870000	-0.470000	-0.000000022438313301148538
0.890000	-0.470000	0.000000884303768298316806
0.910000	-0.470000	-0.000004347457053368707774
0.930000	-0.470000	-0.000000482957571145586125
0.950000	-0.470000	-0.000000457064662624646315
0.970000	-0.470000	-0.000000442918766530595118
0.990000	-0.470000	-0.000000455747476873970703

-0.990000	-0.450000	-0.000000483439358693675244
-0.970000	-0.450000	-0.000000494481738377839080
-0.950000	-0.450000	-0.000000479769827055028311
-0.930000	-0.450000	-0.000000542463984647655051
-0.910000	-0.450000	0.000000460691259935447350
-0.890000	-0.450000	0.000003227467506424430092
-0.870000	-0.450000	0.000000043802299322381888
-0.850000	-0.450000	-0.000000965142946016909337
-0.830000	-0.450000	-0.000000389446385434637221
-0.810000	-0.450000	-0.000000456114026481003348
-0.790000	-0.450000	-0.000000325150859288864932
-0.770000	-0.450000	-0.000000384047871904199791
-0.750000	-0.450000	-0.000000324587681745222898
-0.730000	-0.450000	-0.000000324312627676098916
-0.710000	-0.450000	-0.000000313234557930480641
-0.690000	-0.450000	-0.000000310488706760727213
-0.670000	-0.450000	-0.000000197657471605717730
-0.650000	-0.450000	-0.000000229939080943375749
-0.630000	-0.450000	-0.000000173275189953279882
-0.610000	-0.450000	-0.000000151328016746361092
-0.590000	-0.450000	-0.000000093365628067131667
-0.570000	-0.450000	-0.000000097996212302012113
-0.550000	-0.450000	-0.000000040866701102521604
-0.530000	-0.450000	-0.000000081208905448007342
-0.510000	-0.450000	0.000000054526470208116583
-0.490000	-0.450000	-0.000000008724420862601923
-0.470000	-0.450000	0.000000053580595156656012
-0.450000	-0.450000	0.000000121170316709236887
-0.430000	-0.450000	0.000000140875459874968749
-0.410000	-0.450000	0.000000210549874997375587
-0.390000	-0.450000	0.000000154727696999404927
-0.370000	-0.450000	0.000000293984215070400382
-0.350000	-0.450000	0.000000303748867324746155
-0.330000	-0.450000	0.000000268849878267579147
-0.310000	-0.450000	0.000000346185978426852010
-0.290000	-0.450000	0.000000353097904233455064
-0.270000	-0.450000	0.000000432095393568863279
-0.250000	-0.450000	0.000000449126990683040102
-0.230000	-0.450000	0.000000449589186127039963
-0.210000	-0.450000	0.000000459938491294080952
-0.190000	-0.450000	0.000000536404209990731220
-0.170000	-0.450000	0.000000537880713931222293
-0.150000	-0.450000	0.000000593171899516321973
-0.130000	-0.450000	0.000000569103360067826686
-0.110000	-0.450000	0.000000616919626038225553
-0.090000	-0.450000	0.000000582249356677452725
-0.070000	-0.450000	0.000000604829841631713628
-0.050000	-0.450000	0.000000610247315669092821
-0.030000	-0.450000	0.000000591435749392686108
-0.010000	-0.450000	0.000000629510459278291405
0.010000	-0.450000	0.000000629510458952597073
0.030000	-0.450000	0.000000591435743235773021
0.050000	-0.450000	0.000000610247315669445187
0.070000	-0.450000	0.000000604829843713571534
0.090000	-0.450000	0.000000582249343503041077
0.110000	-0.450000	0.000000616919638217204081
0.130000	-0.450000	0.000000569103364180679864
0.150000	-0.450000	0.000000593171881490105603
0.170000	-0.450000	0.000000537880723595529408
0.190000	-0.450000	0.000000536404210034776934
0.210000	-0.450000	0.000000459938491294080952
0.230000	-0.450000	0.000000449589186127039963
0.250000	-0.450000	0.000000449126990683040102
0.270000	-0.450000	0.000000432095393566152774
0.290000	-0.450000	0.000000353097898777207631
0.310000	-0.450000	0.000000346185978425496757
0.330000	-0.450000	0.000000268849880955045282
0.350000	-0.450000	0.000000303748878417489632
0.370000	-0.450000	0.000000293984223391652056
0.390000	-0.450000	0.000000154727694311938791
0.410000	-0.450000	0.000000210549883143799660
0.430000	-0.450000	0.000000140875459873613496
0.450000	-0.450000	0.000000121170316709236887
0.470000	-0.450000	0.000000053580595156656012
0.490000	-0.450000	-0.000000008724420862601923
0.510000	-0.450000	0.000000054526470208116583
0.530000	-0.450000	-0.000000081208905448007342
0.550000	-0.450000	-0.000000040866701099133472
0.570000	-0.450000	-0.000000097996208146129660
0.590000	-0.450000	-0.000000093365633525411979
0.610000	-0.450000	-0.000000151328005737643283
0.630000	-0.450000	-0.000000173275189167233307
0.650000	-0.450000	-0.000000229939075487138481
0.670000	-0.450000	-0.000000197657481315425811
0.690000	-0.450000	-0.000000310488706848818639
0.710000	-0.450000	-0.000000313234557930480641
0.730000	-0.450000	-0.000000324312627676098916
0.750000	-0.450000	-0.000000324587681745222898
0.770000	-0.450000	-0.000000384047871904199791
0.790000	-0.450000	-0.000000325150859287509679
0.810000	-0.450000	-0.000000456114016467041032
0.830000	-0.450000	-0.000000389446390592729057
0.850000	-0.450000	-0.000000965142945669530961
0.870000	-0.450000	0.000000043802299232176267
0.890000	-0.450000	0.000003227467498971895409
0.910000	-0.450000	0.000000460691259936314712
0.930000	-0.450000	-0.000000542463984647655051
0.950000	-0.450000	-0.000000479769827055028311
0.970000	-0.450000	-0.000000494481738377839080
0.990000	-0.450000	-0.000000483439358693675244

-0.990000	-0.430000	-0.000000463846603187265723
-0.970000	-0.430000	-0.000000459839040468468067
-0.950000	-0.430000	-0.000000447761989097136305
-0.930000	-0.430000	-0.000005622811410835705861
-0.910000	-0.430000	-0.000002555422302437382331
-0.890000	-0.430000	0.000001132791914697922619
-0.870000	-0.430000	-0.000003563914400119688741
-0.850000	-0.430000	-0.000000632703223660540260
-0.830000	-0.430000	-0.000000432090245205800778
-0.810000	-0.430000	-0.000000410264646168987296
-0.790000	-0.430000	-0.000000358996302758189995
-0.770000	-0.430000	-0.000000418834375771635144
-0.750000	-0.430000	-0.000000271090427862658099
-0.730000	-0.430000	-0.000000390060585135159715
-0.710000	-0.430000	-0.000000263211210389049943
-0.690000	-0.430000	-0.000000235283030246439742
-0.670000	-0.430000	-0.000000256497908091397008
-0.650000	-0.430000	-0.000000235994102948143206
-0.630000	-0.430000	-0.000000164076720016895856
-0.610000	-0.430000	-0.000000173577932333882930
-0.590000	-0.430000	-0.000000132409151587242486
-0.570000	-0.430000	-0.000000095685753307315496
-0.550000	-0.430000	-0.000000047309524387323376
-0.530000	-0.430000	-0.000000018150202341414925
-0.510000	-0.430000	-0.000000002543767667074473
-0.490000	-0.430000	0.000000099593169197110458
-0.470000	-0.430000	0.000000068615533111080732
-0.450000	-0.430000	0.000000140875459874968749
-0.430000	-0.430000	0.000000176084409123347034
-0.410000	-0.430000	0.000000193705362223419461
-0.390000	-0.430000	0.000000254650292512588732
-0.370000	-0.430000	0.000000265508112380487233
-0.350000	-0.430000	0.000000297585857509651426
-0.330000	-0.430000	0.000000383500909982041133
-0.310000	-0.430000	0.000000367963169473257029
-0.290000	-0.430000	0.000000463217948074137785
-0.270000	-0.430000	0.000000464246745396786856
-0.250000	-0.430000	0.000000531059146594582948
-0.230000	-0.430000	0.000000451320619673944057
-0.210000	-0.430000	0.000000612201100295887252
-0.190000	-0.430000	0.000000582317633017621070
-0.170000	-0.430000	0.000000573420484629411195
-0.150000	-0.430000	0.000000590595498670149898
-0.130000	-0.430000	0.000000604860346706355878
-0.110000	-0.430000	0.000000691745956612829110
-0.090000	-0.430000	0.000000606104489677490501
-0.070000	-0.430000	0.000000729355324756122058
-0.050000	-0.430000	0.000000728561538659942137
-0.030000	-0.430000	0.000000646358185062780076
-0.010000	-0.430000	0.000000703730524498162851
0.010000	-0.430000	0.000000703730524273949842
0.030000	-0.430000	0.000000646358177967110538
0.050000	-0.430000	0.000000728561539341119257
0.070000	-0.430000	0.000000729355320682584761
0.090000	-0.430000	0.000000606104500769217539
0.110000	-0.430000	0.000000691745944219381839
0.130000	-0.430000	0.000000604860346707033504
0.150000	-0.430000	0.000000590595504212455878
0.170000	-0.430000	0.000000573420495643550015
0.190000	-0.430000	0.000000582317633105034870
0.210000	-0.430000	0.000000612201100295887252
0.230000	-0.430000	0.000000451320619673944057
0.250000	-0.430000	0.000000531059146594582948
0.270000	-0.430000	0.000000464246745396109230
0.290000	-0.430000	0.000000463217945299257850
0.310000	-0.430000	0.000000367963172242715954
0.330000	-0.430000	0.000000383500901754301897
0.350000	-0.430000	0.000000297585865832935978
0.370000	-0.430000	0.000000265508109954584872
0.390000	-0.430000	0.000000254650281413068991
0.410000	-0.430000	0.000000193705354081061146
0.430000	-0.430000	0.000000176084409123347034
0.450000	-0.430000	0.000000140875459874968749
0.470000	-0.430000	0.000000068615533111080732
0.490000	-0.430000	0.000000099593169197110458
0.510000	-0.430000	-0.000000002543767667074473
0.530000	-0.430000	-0.000000018150202340059673
0.550000	-0.430000	-0.000000047309523000899848
0.570000	-0.430000	-0.000000095685750532435561
0.590000	-0.430000	-0.000000132409147426616649
0.610000	-0.430000	-0.000000173577932332527677
0.630000	-0.430000	-0.000000164076715855592393
0.650000	-0.430000	-0.000000235994107022710495
0.670000	-0.430000	-0.000000256497914941521859
0.690000	-0.430000	-0.000000235283030247117369
0.710000	-0.430000	-0.000000263211210389049943
0.730000	-0.430000	-0.000000390060585135159715
0.750000	-0.430000	-0.000000271090427862658099
0.770000	-0.430000	-0.000000418834375771635144
0.790000	-0.430000	-0.000000358996302800880456
0.810000	-0.430000	-0.000000410264641269071103
0.830000	-0.430000	-0.000000432090242431598469
0.850000	-0.430000	-0.000000632703223659835529
0.870000	-0.430000	-0.000003563914399859480220
0.890000	-0.430000	0.000001132791914736086536
0.910000	-0.430000	-0.000002555422307419508154
0.930000	-0.430000	-0.000005622811410838091106
0.950000	-0.430000	-0.000000447761989097136305
0.970000	-0.430000	-0.000000459839040468468067
0.990000	-0.430000	-0.000000463846603187265723

-0.990000	-0.410000	-0.000000470546453008216894
-0.970000	-0.410000	-0.000000485117492716557845
-0.950000	-0.410000	-0.000002010744259666255584
-0.930000	-0.410000	0.000008469504469399077862
-0.910000	-0.410000	0.000004799219545169146339
-0.890000	-0.410000	0.000001039904833728330646
-0.870000	-0.410000	-0.000001632141868730414141
-0.850000	-0.410000	-0.000000426006988372261842
-0.830000	-0.410000	-0.000000441689445410580671
-0.810000	-0.410000	-0.000000374621231565359149
-0.790000	-0.410000	-0.000000387410910181851904
-0.770000	-0.410000	-0.000000316373907197377687
-0.750000	-0.410000	-0.000000368440233661727001
-0.730000	-0.410000	-0.000000256855964181440343
-0.710000	-0.410000	-0.000000278963508349117730
-0.690000	-0.410000	-0.000000258151264079952867
-0.670000	-0.410000	-0.000000197570042674628690
-0.650000	-0.410000	-0.000000200303935778635878
-0.630000	-0.410000	-0.000000164321424127321819
-0.610000	-0.410000	-0.000000129458173895180827
-0.590000	-0.410000	-0.000000056249755368771625
-0.570000	-0.410000	-0.000000041248348738518039
-0.550000	-0.410000	-0.000000020183127816179481
-0.530000	-0.410000	-0.000000012947098055813411
-0.510000	-0.410000	0.000000092600503407746831
-0.490000	-0.410000	0.000000091082034136034880
-0.470000	-0.410000	0.000000177209134325270040
-0.450000	-0.410000	0.000000210549874997375587
-0.430000	-0.410000	0.000000193705362223419461
-0.410000	-0.410000	0.000000323557877572158204
-0.390000	-0.410000	0.000000235236124399425218
-0.370000	-0.410000	0.000000366872786218744562
-0.350000	-0.410000	0.000000317501959837408049
-0.330000	-0.410000	0.000000448038996058240495
-0.310000	-0.410000	0.000000431505409100655095
-0.290000	-0.410000	0.000000495929282287305010
-0.270000	-0.410000	0.000000557518687623018865
-0.250000	-0.410000	0.000000460362173159937365
-0.230000	-0.410000	0.000000648791872015318368
-0.210000	-0.410000	0.000000560822636146188723
-0.190000	-0.410000	0.000000653784673719496234
-0.170000	-0.410000	0.000000639536519241508145
-0.150000	-0.410000	0.000000681743144577216093
-0.130000	-0.410000	0.000000703273851791622398
-0.110000	-0.410000	0.000000670057568052909885
-0.090000	-0.410000	0.000000769197326841707671
-0.070000	-0.410000	0.000000732770870304444389
-0.050000	-0.410000	0.000000724987463346675118
-0.030000	-0.410000	0.000000783312039077298456
-0.010000	-0.410000	0.000000716834441470020657
0.010000	-0.410000	0.000000716834441345662668
0.030000	-0.410000	0.000000783312031786309896
0.050000	-0.410000	0.000000724987462654818606
0.070000	-0.410000	0.000000732770878534053875
0.090000	-0.410000	0.000000769197314359830161
0.110000	-0.410000	0.000000670057572210825216
0.130000	-0.410000	0.000000703273849022502287
0.150000	-0.410000	0.000000681743133531228834
0.170000	-0.410000	0.000000639536531681372822
0.190000	-0.410000	0.000000653784673719496234
0.210000	-0.410000	0.000000560822636146188723
0.230000	-0.410000	0.000000648791872015318368
0.250000	-0.410000	0.000000460362173159937365
0.270000	-0.410000	0.000000557518687623018865
0.290000	-0.410000	0.000000495929282286627384
0.310000	-0.410000	0.000000431505408932603759
0.330000	-0.410000	0.000000448039006974123492
0.350000	-0.410000	0.000000317501959841473807
0.370000	-0.410000	0.000000366872791414783473
0.390000	-0.410000	0.000000235236121627933415
0.410000	-0.410000	0.000000323557880255558581
0.430000	-0.410000	0.000000193705362224774714
0.450000	-0.410000	0.000000210549874997375587
0.470000	-0.410000	0.000000177209134325270040
0.490000	-0.410000	0.000000091082034136034880
0.510000	-0.410000	0.000000092600503407746831
0.530000	-0.410000	-0.000000012947098055813411
0.550000	-0.410000	-0.000000020183127813468976
0.570000	-0.410000	-0.000000041248340509423550
0.590000	-0.410000	-0.000000056249771831703987
0.610000	-0.410000	-0.000000129458171296483745
0.630000	-0.410000	-0.000000164321421264350458
0.650000	-0.410000	-0.000000200303933787092012
0.670000	-0.410000	-0.000000197570052385692024
0.690000	-0.410000	-0.000000258151264080630494
0.710000	-0.410000	-0.000000278963508349117730
0.730000	-0.410000	-0.000000256855964181440343
0.750000	-0.410000	-0.000000368440233661727001
0.770000	-0.410000	-0.000000316373907197377687
0.790000	-0.410000	-0.000000387410910181174278
0.810000	-0.410000	-0.000000374621227055755738
0.830000	-0.410000	-0.000000441689447837838284
0.850000	-0.410000	-0.000000426006988719884164
0.870000	-0.410000	-0.000001632141868470205620
0.890000	-0.410000	0.000001039904831732531287
0.910000	-0.410000	0.000004799219537800908375
0.930000	-0.410000	0.000008469504469404282032
0.950000	-0.410000	-0.000002010744259666255584
0.970000	-0.410000	-0.000000485117492716557845
0.990000	-0.410000	-0.000000470546453008216894

-0.990000	-0.390000	-0.000000492756407707243410
-0.970000	-0.390000	-0.000000946454493556654966
-0.950000	-0.390000	-0.000016225693604282435956
-0.930000	-0.390000	0.000008012330711369697323
-0.910000	-0.390000	0.000000394866702446705631
-0.890000	-0.390000	-0.000008856019843004638015
-0.870000	-0.390000	-0.000000784000769553025445
-0.850000	-0.390000	-0.000000439291229638576891
-0.830000	-0.390000	-0.000000439493074347465469
-0.810000	-0.390000	-0.000000399427149678814803
-0.790000	-0.390000	-0.000000348594211930810226
-0.770000	-0.390000	-0.000000311254075656792150
-0.750000	-0.390000	-0.000000381345238372790259
-0.730000	-0.390000	-0.000000318540628795904338
-0.710000	-0.390000	-0.000000259461847847826616
-0.690000	-0.390000	-0.000000227078334065965534
-0.670000	-0.390000	-0.000000256603317997342620
-0.650000	-0.390000	-0.000000206431602936229240
-0.630000	-0.390000	-0.000000201033109358530408
-0.610000	-0.390000	-0.000000067262748938581271
-0.590000	-0.390000	-0.000000103294882741846909
-0.570000	-0.390000	-0.000000061458617263570695
-0.550000	-0.390000	-0.000000032959144140422357
-0.530000	-0.390000	0.000000063834997257437802
-0.510000	-0.390000	0.000000066816006850163346
-0.490000	-0.390000	0.000000135922770044469288
-0.470000	-0.390000	0.000000133405911877888046
-0.450000	-0.390000	0.000000154727696999404927
-0.430000	-0.390000	0.000000254650292512588732
-0.410000	-0.390000	0.000000235236124399425218
-0.390000	-0.390000	0.000000361657123880095889
-0.370000	-0.390000	0.000000402086609059141485
-0.350000	-0.390000	0.000000451390961510439166
-0.330000	-0.390000	0.000000462249193296263787
-0.310000	-0.390000	0.000000500438732274291085
-0.290000	-0.390000	0.000000480722628405588846
-0.270000	-0.390000	0.000000548092953654046706
-0.250000	-0.390000	0.000000653237103162904306
-0.230000	-0.390000	0.000000624605611877201766
-0.210000	-0.390000	0.000000621703101419174200
-0.190000	-0.390000	0.000000697379721905866065
-0.170000	-0.390000	0.000000730655061045345892
-0.150000	-0.390000	0.000000703567102011492347
-0.130000	-0.390000	0.000000803123642880743149
-0.110000	-0.390000	0.000000834192769818417547
-0.090000	-0.390000	0.000000786031106553614534
-0.070000	-0.390000	0.000000792252284038984841
-0.050000	-0.390000	0.000000776922205847921593
-0.030000	-0.390000	0.000000869214737499993031
-0.010000	-0.390000	0.000000808140716814160272
0.010000	-0.390000	0.000000808140716615100754
0.030000	-0.390000	0.000000869214729867643417
0.050000	-0.390000	0.000000776922205501085318
0.070000	-0.390000	0.000000792252285435220398
0.090000	-0.390000	0.000000786031106637640202
0.110000	-0.390000	0.000000834192776753923319
0.130000	-0.390000	0.000000803123641662370957
0.150000	-0.390000	0.000000703567101832937801
0.170000	-0.390000	0.000000730655072148931391
0.190000	-0.390000	0.000000697379721905866065
0.210000	-0.390000	0.000000621703101419174200
0.230000	-0.390000	0.000000624605611877201766
0.250000	-0.390000	0.000000653237103162904306
0.270000	-0.390000	0.000000548092953653369079
0.290000	-0.390000	0.000000480722625631386537
0.310000	-0.390000	0.000000500438726896648310
0.330000	-0.390000	0.000000462249190611508157
0.350000	-0.390000	0.000000451390942099832147
0.370000	-0.390000	0.000000402086606289004934
0.390000	-0.390000	0.000000361657137742975917
0.410000	-0.390000	0.000000235236121626578162
0.430000	-0.390000	0.000000254650292512588732
0.450000	-0.390000	0.000000154727696999404927
0.470000	-0.390000	0.000000133405911877888046
0.490000	-0.390000	0.000000135922770044469288
0.510000	-0.390000	0.000000066816006850163346
0.530000	-0.390000	0.000000063834997257437802
0.550000	-0.390000	-0.000000032959144138389478
0.570000	-0.390000	-0.000000061458611715250780
0.590000	-0.390000	-0.000000103294890889531367
0.610000	-0.390000	-0.000000067262739404375029
0.630000	-0.390000	-0.000000201033103809448164
0.650000	-0.390000	-0.000000206431603631473883
0.670000	-0.390000	-0.000000256603326321304799
0.690000	-0.390000	-0.000000227078334066643160
0.710000	-0.390000	-0.000000259461847847826616
0.730000	-0.390000	-0.000000318540628795904338
0.750000	-0.390000	-0.000000381345238372790259
0.770000	-0.390000	-0.000000311254075656792150
0.790000	-0.390000	-0.000000348594211930132599
0.810000	-0.390000	-0.000000399427144475322001
0.830000	-0.390000	-0.000000439493074173993121
0.850000	-0.390000	-0.000000439291229639227412
0.870000	-0.390000	-0.000000784000769205430229
0.890000	-0.390000	-0.000008856019840923837205
0.910000	-0.390000	0.000000394866707588426014
0.930000	-0.390000	0.000008012330701197278859
0.950000	-0.390000	-0.000016225693604292844296
0.970000	-0.390000	-0.000000946454493556654966
0.990000	-0.390000	-0.000000492756407707243410

-0.990000	-0.370000	-0.000000494490884814295607
-0.970000	-0.370000	-0.000000962498744922933233
-0.950000	-0.370000	-0.000004446718981157560258
-0.930000	-0.370000	0.000017089816566578756862
-0.910000	-0.370000	0.000005153903938917570038
-0.890000	-0.370000	-0.000003648138711874427884
-0.870000	-0.370000	-0.000000620058669894847213
-0.850000	-0.370000	-0.000000444405667633671964
-0.830000	-0.370000	-0.000000420249142721894396
-0.810000	-0.370000	-0.000000372519553529609385
-0.790000	-0.370000	-0.000000405219200856552891
-0.770000	-0.370000	-0.000000354890779805932676
-0.750000	-0.370000	-0.000000350643957689572675
-0.730000	-0.370000	-0.000000237760027723835841
-0.710000	-0.370000	-0.000000254899218383986513
-0.690000	-0.370000	-0.000000255902870769965645
-0.670000	-0.370000	-0.000000186663031575926171
-0.650000	-0.370000	-0.000000120098581969873647
-0.630000	-0.370000	-0.000000107452788385897704
-0.610000	-0.370000	-0.000000069980946643997759
-0.590000	-0.370000	-0.000000060546393409188635
-0.570000	-0.370000	-0.000000010981852220622653
-0.550000	-0.370000	0.000000095693968743737199
-0.530000	-0.370000	0.000000014426176943260446
-0.510000	-0.370000	0.000000133123080801722104
-0.490000	-0.370000	0.000000141548003197457782
-0.470000	-0.370000	0.000000199311057976433878
-0.450000	-0.370000	0.000000293984215070400382
-0.430000	-0.370000	0.000000265508112380487233
-0.410000	-0.370000	0.000000366872786218744562
-0.390000	-0.370000	0.000000402086609059141485
-0.370000	-0.370000	0.000000399518852654553536
-0.350000	-0.370000	0.000000444314537110464776
-0.330000	-0.370000	0.000000488224703811123171
-0.310000	-0.370000	0.000000570339018451267968
-0.290000	-0.370000	0.000000601074888701444519
-0.270000	-0.370000	0.000000598283851030553988
-0.250000	-0.370000	0.000000699292240360113553
-0.230000	-0.370000	0.000000647266458614405315
-0.210000	-0.370000	0.000000791536385649288998
-0.190000	-0.370000	0.000000768116152725570583
-0.170000	-0.370000	0.000000768240344901522927
-0.150000	-0.370000	0.000000818324692056537396
-0.130000	-0.370000	0.000000875968980897704451
-0.110000	-0.370000	0.000000790841125739348918
-0.090000	-0.370000	0.000000898329781406993267
-0.070000	-0.370000	0.000000863645245904756751
-0.050000	-0.370000	0.000000900013924438934979
-0.030000	-0.370000	0.000000828138275641614532
-0.010000	-0.370000	0.000000918703434272128555
0.010000	-0.370000	0.000000918703433826250412
0.030000	-0.370000	0.000000828138267488685246
0.050000	-0.370000	0.000000900013924786042304
0.070000	-0.370000	0.000000863645247117707932
0.090000	-0.370000	0.000000898329792416049889
0.110000	-0.370000	0.000000790841127127466512
0.130000	-0.370000	0.000000875968979333065190
0.150000	-0.370000	0.000000818324671472959151
0.170000	-0.370000	0.000000768240360074254705
0.190000	-0.370000	0.000000768116152769616296
0.210000	-0.370000	0.000000791536385649288998
0.230000	-0.370000	0.000000647266458614405315
0.250000	-0.370000	0.000000699292240360113553
0.270000	-0.370000	0.000000598283850943140188
0.290000	-0.370000	0.000000601074886100036931
0.310000	-0.370000	0.000000570339018366564673
0.330000	-0.370000	0.000000488224711955555023
0.350000	-0.370000	0.000000444314534507024309
0.370000	-0.370000	0.000000399518860973094704
0.390000	-0.370000	0.000000402086606290360187
0.410000	-0.370000	0.000000366872777983551435
0.430000	-0.370000	0.000000265508112380487233
0.450000	-0.370000	0.000000293984215070400382
0.470000	-0.370000	0.000000199311057976433878
0.490000	-0.370000	0.000000141548003197457782
0.510000	-0.370000	0.000000133123080801722104
0.530000	-0.370000	0.000000014426176943260446
0.550000	-0.370000	0.000000095693968743737199
0.570000	-0.370000	-0.000000010981854641104003
0.590000	-0.370000	-0.000000060546380068772081
0.610000	-0.370000	-0.000000069980956174815870
0.630000	-0.370000	-0.000000107452780755824915
0.650000	-0.370000	-0.000000120098579891593607
0.670000	-0.370000	-0.000000186663041980201269
0.690000	-0.370000	-0.000000255902870770643271
0.710000	-0.370000	-0.000000254899218383986513
0.730000	-0.370000	-0.000000237760027723835841
0.750000	-0.370000	-0.000000350643957689572675
0.770000	-0.370000	-0.000000354890779805932676
0.790000	-0.370000	-0.000000405219200855875264
0.810000	-0.370000	-0.000000372519548673738905
0.830000	-0.370000	-0.000000420249140120486809
0.850000	-0.370000	-0.000000444405669192212587
0.870000	-0.370000	-0.000000620058669894521953
0.890000	-0.370000	-0.000003648138711783571742
0.910000	-0.370000	0.000005153903944198068299
0.930000	-0.370000	0.000017089816556267560521
0.950000	-0.370000	-0.000004446718981155825534
0.970000	-0.370000	-0.000000962498744922933233
0.990000	-0.370000	-0.000000494490884814295607

-0.990000	-0.350000	-0.000000596445438830195407
-0.970000	-0.350000	-0.000002601248654579644409
-0.950000	-0.350000	0.000003330681704008520150
-0.930000	-0.350000	0.000000959655557580471608
-0.910000	-0.350000	-0.000007312727727124858357
-0.890000	-0.350000	-0.000000573119985483757071
-0.870000	-0.350000	-0.000000411550303620428172
-0.850000	-0.350000	-0.000000417925317861903554
-0.830000	-0.350000	-0.000000373892151263018066
-0.810000	-0.350000	-0.000000476732156573446593
-0.790000	-0.350000	-0.000000289912140450322486
-0.770000	-0.350000	-0.000000409039446924333138
-0.750000	-0.350000	-0.000000315986136417570010
-0.730000	-0.350000	-0.000000329612231141098951
-0.710000	-0.350000	-0.000000260272582874743349
-0.690000	-0.350000	-0.000000266248892475359121
-0.670000	-0.350000	-0.000000156339826761636713
-0.650000	-0.350000	-0.000000205281680045491601
-0.630000	-0.350000	-0.000000146838048618163768
-0.610000	-0.350000	-0.000000066224606868493373
-0.590000	-0.350000	-0.000000057106705518718661
-0.570000	-0.350000	0.000000008007866725524501
-0.550000	-0.350000	0.000000015501606712682724
-0.530000	-0.350000	0.000000085820884617054225
-0.510000	-0.350000	0.000000182701734599240769
-0.490000	-0.350000	0.000000185586747418601844
-0.470000	-0.350000	0.000000265185183482204585
-0.450000	-0.350000	0.000000303748867324746155
-0.430000	-0.350000	0.000000297585857509651426
-0.410000	-0.350000	0.000000317501959837408049
-0.390000	-0.350000	0.000000451390961510439166
-0.370000	-0.350000	0.000000444314537110464776
-0.350000	-0.350000	0.000000504005996327180775
-0.330000	-0.350000	0.000000597844452334372518
-0.310000	-0.350000	0.000000532879194699618859
-0.290000	-0.350000	0.000000649152703356009348
-0.270000	-0.350000	0.000000729654796342824627
-0.250000	-0.350000	0.000000651697099985447240
-0.230000	-0.350000	0.000000813480571398424667
-0.210000	-0.350000	0.000000728837705893527850
-0.190000	-0.350000	0.000000803427504996272993
-0.170000	-0.350000	0.000000813901921323901623
-0.150000	-0.350000	0.000000925927540495692419
-0.130000	-0.350000	0.000000832538486844525865
-0.110000	-0.350000	0.000000925731980943972322
-0.090000	-0.350000	0.000000877429823399947500
-0.070000	-0.350000	0.000000975170036516208706
-0.050000	-0.350000	0.000000973515569168689277
-0.030000	-0.350000	0.000000937001993716343826
-0.010000	-0.350000	0.000000983059813330152028
0.010000	-0.350000	0.000000983059812985050477
0.030000	-0.350000	0.000000937001984350788620
0.050000	-0.350000	0.000000973515569862416037
0.070000	-0.350000	0.000000975170031835328457
0.090000	-0.350000	0.000000877429823230540910
0.110000	-0.350000	0.000000925731981119138736
0.130000	-0.350000	0.000000832538491003118823
0.150000	-0.350000	0.000000925927534990317075
0.170000	-0.350000	0.000000813901935156966091
0.190000	-0.350000	0.000000803427504996950619
0.210000	-0.350000	0.000000728837705893527850
0.230000	-0.350000	0.000000813480571398424667
0.250000	-0.350000	0.000000651697099985447240
0.270000	-0.350000	0.000000729654796342147000
0.290000	-0.350000	0.000000649152700583839918
0.310000	-0.350000	0.000000532879205706303789
0.330000	-0.350000	0.000000597844446789313680
0.350000	-0.350000	0.000000504006007421279505
0.370000	-0.350000	0.000000444314534505669057
0.390000	-0.350000	0.000000451390944870731027
0.410000	-0.350000	0.000000317501965381069282
0.430000	-0.350000	0.000000297585857509651426
0.450000	-0.350000	0.000000303748867324746155
0.470000	-0.350000	0.000000265185183482204585
0.490000	-0.350000	0.000000185586747418601844
0.510000	-0.350000	0.000000182701734599240769
0.530000	-0.350000	0.000000085820884617054225
0.550000	-0.350000	0.000000015501606716748483
0.570000	-0.350000	0.000000008007872263087097
0.590000	-0.350000	-0.000000057106716606041127
0.610000	-0.350000	-0.000000066224605564062634
0.630000	-0.350000	-0.000000146838032842344532
0.650000	-0.350000	-0.000000205281681257765155
0.670000	-0.350000	-0.000000156339834394420008
0.690000	-0.350000	-0.000000266248892476036748
0.710000	-0.350000	-0.000000260272582874743349
0.730000	-0.350000	-0.000000329612231141098951
0.750000	-0.350000	-0.000000315986136417570010
0.770000	-0.350000	-0.000000409039446924333138
0.790000	-0.350000	-0.000000289912140449644860
0.810000	-0.350000	-0.000000476732151716898487
0.830000	-0.350000	-0.000000373892151262340439
0.850000	-0.350000	-0.000000417925315435323567
0.870000	-0.350000	-0.000000411550303446955824
0.890000	-0.350000	-0.000000573119984963014768
0.910000	-0.350000	-0.000007312727721919061626
0.930000	-0.350000	0.000000959655547192947433
0.950000	-0.350000	0.000003330681703984234021
0.970000	-0.350000	-0.000002601248654579644409
0.990000	-0.350000	-0.000000596445438830195407

-0.990000	-0.330000	-0.000000522145877841903236
-0.970000	-0.330000	-0.000002760984981251317171
-0.950000	-0.330000	-0.000004072833792083049853
-0.930000	-0.330000	-0.000001438062095695212539
-0.910000	-0.330000	-0.000000867888100891103451
-0.890000	-0.330000	-0.000000585049679492340245
-0.870000	-0.330000	-0.000000481960397202704321
-0.850000	-0.330000	-0.000000451645750857804863
-0.830000	-0.330000	-0.000000444155820545852760
-0.810000	-0.330000	-0.000000334182228709622631
-0.790000	-0.330000	-0.000000399487695336007054
-0.770000	-0.330000	-0.000000288088229160158064
-0.750000	-0.330000	-0.000000338027495087670751
-0.730000	-0.330000	-0.000000261607296674797648
-0.710000	-0.330000	-0.000000278225939930564276
-0.690000	-0.330000	-0.000000176101686684903506
-0.670000	-0.330000	-0.000000169457281384295639
-0.650000	-0.330000	-0.000000180993903886765626
-0.630000	-0.330000	-0.000000059681218653518834
-0.610000	-0.330000	-0.000000024156019435521826
-0.590000	-0.330000	-0.000000030027015779365162
-0.570000	-0.330000	0.000000018149264184092305
-0.550000	-0.330000	0.000000089625880868654124
-0.530000	-0.330000	0.000000160110835700353927
-0.510000	-0.330000	0.000000085506560525227705
-0.490000	-0.330000	0.000000241775675711934494
-0.470000	-0.330000	0.000000247523728106865336
-0.450000	-0.330000	0.000000268849878267579147
-0.430000	-0.330000	0.000000383500909982041133
-0.410000	-0.330000	0.000000448038996058240495
-0.390000	-0.330000	0.000000462249193296263787
-0.370000	-0.330000	0.000000488224703811123171
-0.350000	-0.330000	0.000000597844452334372518
-0.330000	-0.330000	0.000000528790568804511478
-0.310000	-0.330000	0.000000687224371509854922
-0.290000	-0.330000	0.000000675198045767857720
-0.270000	-0.330000	0.000000684963323258851837
-0.250000	-0.330000	0.000000812731267288833883
-0.230000	-0.330000	0.000000799203934427671157
-0.210000	-0.330000	0.000000821821030089737808
-0.190000	-0.330000	0.000000909076464505491127
-0.170000	-0.330000	0.000000883355246868907100
-0.150000	-0.330000	0.000000940053140783170434
-0.130000	-0.330000	0.000000989540889536122729
-0.110000	-0.330000	0.000000988951190994326418
-0.090000	-0.330000	0.000000958441518958655001
-0.070000	-0.330000	0.000001037772613333211866
-0.050000	-0.330000	0.000000985943384510190807
-0.030000	-0.330000	0.000001046585861466805493
-0.010000	-0.330000	0.000000956199671683357830
0.010000	-0.330000	0.000000956199671269355230
0.030000	-0.330000	0.000001046585852110466005
0.050000	-0.330000	0.000000985943384499511416
0.070000	-0.330000	0.000001037772609257641690
0.090000	-0.330000	0.000000958441517571553847
0.110000	-0.330000	0.000000988951190992632352
0.130000	-0.330000	0.000000989540886764969738
0.150000	-0.330000	0.000000940053147630923592
0.170000	-0.330000	0.000000883355259352139864
0.190000	-0.330000	0.000000909076464505491127
0.210000	-0.330000	0.000000821821030089737808
0.230000	-0.330000	0.000000799203934427671157
0.250000	-0.330000	0.000000812731267288833883
0.270000	-0.330000	0.000000684963323346265637
0.290000	-0.330000	0.000000675198048447192339
0.310000	-0.330000	0.000000687224366055640368
0.330000	-0.330000	0.000000528790568803156225
0.350000	-0.330000	0.000000597844446789356032
0.370000	-0.330000	0.000000488224711954159113
0.390000	-0.330000	0.000000462249188100817798
0.410000	-0.330000	0.000000448039007067635930
0.430000	-0.330000	0.000000383500909980008254
0.450000	-0.330000	0.000000268849878267579147
0.470000	-0.330000	0.000000247523728106865336
0.490000	-0.330000	0.000000241775675711934494
0.510000	-0.330000	0.000000085506560525227705
0.530000	-0.330000	0.000000160110835700353927
0.550000	-0.330000	0.000000089625880870009377
0.570000	-0.330000	0.000000018149266958972240
0.590000	-0.330000	-0.000000030027021330480285
0.610000	-0.330000	-0.000000024156013798348156
0.630000	-0.330000	-0.000000059681215270130430
0.650000	-0.330000	-0.000000180993904494596469
0.670000	-0.330000	-0.000000169457289750948279
0.690000	-0.330000	-0.000000176101686685581132
0.710000	-0.330000	-0.000000278225939930564276
0.730000	-0.330000	-0.000000261607296674797648
0.750000	-0.330000	-0.000000338027495087670751
0.770000	-0.330000	-0.000000288088229160158064
0.790000	-0.330000	-0.000000399487695335329427
0.810000	-0.330000	-0.000000334182223853752151
0.830000	-0.330000	-0.000000444155822278543357
0.850000	-0.330000	-0.000000451645750510182542
0.870000	-0.330000	-0.000000481960397376515482
0.890000	-0.330000	-0.000000585049679231101731
0.910000	-0.330000	-0.000000867888095426724501
0.930000	-0.330000	-0.000001438062106146921482
0.950000	-0.330000	-0.000004072833792084784577
0.970000	-0.330000	-0.000002760984981251317171
0.990000	-0.330000	-0.000000522145877841903236

-0.990000	-0.310000	-0.000001495596688293621829
-0.970000	-0.310000	-0.000000396626660199156378
-0.950000	-0.310000	0.000005498023073841062924
-0.930000	-0.310000	0.000002189920796404065673
-0.910000	-0.310000	-0.000001782190178421273752
-0.890000	-0.310000	-0.000000462986779795580838
-0.870000	-0.310000	-0.000000480116571740618441
-0.850000	-0.310000	-0.000000406025547162417334
-0.830000	-0.310000	-0.000000391328448472030106
-0.810000	-0.310000	-0.000000412158412597606695
-0.790000	-0.310000	-0.000000412830119369880845
-0.770000	-0.310000	-0.000000287714267082499309
-0.750000	-0.310000	-0.000000306811220601849742
-0.730000	-0.310000	-0.000000300852789813501139
-0.710000	-0.310000	-0.000000258552857877740363
-0.690000	-0.310000	-0.000000223235076546281628
-0.670000	-0.310000	-0.000000145130628182827223
-0.650000	-0.310000	-0.000000121183843668152871
-0.630000	-0.310000	-0.000000086850754292255850
-0.610000	-0.310000	-0.000000063426947742562149
-0.590000	-0.310000	-0.000000006008613477110191
-0.570000	-0.310000	0.000000033770561628603308
-0.550000	-0.310000	0.000000061514979249614239
-0.530000	-0.310000	0.000000105513002878636204
-0.510000	-0.310000	0.000000250494158138097456
-0.490000	-0.310000	0.000000246158313335904623
-0.470000	-0.310000	0.000000266876079478558457
-0.450000	-0.310000	0.000000346185978426852010
-0.430000	-0.310000	0.000000367963169473257029
-0.410000	-0.310000	0.000000431505409100655095
-0.390000	-0.310000	0.000000500438732274291085
-0.370000	-0.310000	0.000000570339018451267968
-0.350000	-0.310000	0.000000532879194699618859
-0.330000	-0.310000	0.000000687224371509854922
-0.310000	-0.310000	0.000000674856717654640952
-0.290000	-0.310000	0.000000687811551508309214
-0.270000	-0.310000	0.000000842392712953739199
-0.250000	-0.310000	0.000000759800334442365982
-0.230000	-0.310000	0.000000820184104757733798
-0.210000	-0.310000	0.000000889075625106855406
-0.190000	-0.310000	0.000000951987559724519613
-0.170000	-0.310000	0.000001008588171459007515
-0.150000	-0.310000	0.000000958192045165441879
-0.130000	-0.310000	0.000000980134368080200777
-0.110000	-0.310000	0.000001064209800857132850
-0.090000	-0.310000	0.000001069484617442854326
-0.070000	-0.310000	0.000001079921903675003063
-0.050000	-0.310000	0.000001106075554853320824
-0.030000	-0.310000	0.000001043134099139720987
-0.010000	-0.310000	0.000001101824258506651794
0.010000	-0.310000	0.000001101824258029657048
0.030000	-0.310000	0.000001043134089795253513
0.050000	-0.310000	0.000001106075554832477038
0.070000	-0.310000	0.000001079921916068111521
0.090000	-0.310000	0.000001069484616056769611
0.110000	-0.310000	0.000001064209802246266883
0.130000	-0.310000	0.000000980134369463236173
0.150000	-0.310000	0.000000958192031806715861
0.170000	-0.310000	0.000001008588182561915387
0.190000	-0.310000	0.000000951987559724519613
0.210000	-0.310000	0.000000889075625106855406
0.230000	-0.310000	0.000000820184104757733798
0.250000	-0.310000	0.000000759800334442365982
0.270000	-0.310000	0.000000842392712952383946
0.290000	-0.310000	0.000000687811543196544309
0.310000	-0.310000	0.000000674856734289012784
0.330000	-0.310000	0.000000687224366054285115
0.350000	-0.310000	0.000000532879205707659042
0.370000	-0.310000	0.000000570339018456688979
0.390000	-0.310000	0.000000500438732010016806
0.410000	-0.310000	0.000000431505411703417936
0.430000	-0.310000	0.000000367963169476645161
0.450000	-0.310000	0.000000346185978426852010
0.470000	-0.310000	0.000000266876079478558457
0.490000	-0.310000	0.000000246158313335904623
0.510000	-0.310000	0.000000250494158138097456
0.530000	-0.310000	0.000000105513002878636204
0.550000	-0.310000	0.000000061514979250969492
0.570000	-0.310000	0.000000033770567173619794
0.590000	-0.310000	-0.000000006008617635703148
0.610000	-0.310000	-0.000000063426942192124652
0.630000	-0.310000	-0.000000086850749435707743
0.650000	-0.310000	-0.000000121183841591863359
0.670000	-0.310000	-0.000000145130637847811964
0.690000	-0.310000	-0.000000223235076546959255
0.710000	-0.310000	-0.000000258552857877740363
0.730000	-0.310000	-0.000000300852789813501139
0.750000	-0.310000	-0.000000306811220601849742
0.770000	-0.310000	-0.000000287714267082499309
0.790000	-0.310000	-0.000000412830119367847966
0.810000	-0.310000	-0.000000412158407048524451
0.830000	-0.310000	-0.000000391328448125085411
0.850000	-0.310000	-0.000000406025546121583248
0.870000	-0.310000	-0.000000480116571740022129
0.890000	-0.310000	-0.000000462986774115662497
0.910000	-0.310000	-0.000001782190178728319807
0.930000	-0.310000	0.000002189920786044297074
0.950000	-0.310000	0.000005498023073842363967
0.970000	-0.310000	-0.000000396626660199156378
0.990000	-0.310000	-0.000001495596688293621829

-0.990000	-0.290000	-0.000002979417865554834233
-0.970000	-0.290000	0.000005150120368177871222
-0.950000	-0.290000	0.000003430327659285567488
-0.930000	-0.290000	-0.000005472863006779175865
-0.910000	-0.290000	-0.000000721898725295053081
-0.890000	-0.290000	-0.000000492866228030410886
-0.870000	-0.290000	-0.000000474522478634964570
-0.850000	-0.290000	-0.000000411063582485806853
-0.830000	-0.290000	-0.000000414780598107440158
-0.810000	-0.290000	-0.000000372035820232038660
-0.790000	-0.290000	-0.000000413167432535446943
-0.770000	-0.290000	-0.000000351404126392768829
-0.750000	-0.290000	-0.000000303936204999809952
-0.730000	-0.290000	-0.000000317405617460519178
-0.710000	-0.290000	-0.000000212931282833043225
-0.690000	-0.290000	-0.000000178975461580717455
-0.670000	-0.290000	-0.000000182757905008476524
-0.650000	-0.290000	-0.000000101060974126534724
-0.630000	-0.290000	-0.000000118012176980184503
-0.610000	-0.290000	0.000000012184368720972961
-0.590000	-0.290000	-0.000000015053926293095442
-0.570000	-0.290000	0.000000038231947010492899
-0.550000	-0.290000	0.000000188510151898512278
-0.530000	-0.290000	0.000000153146439818288743
-0.510000	-0.290000	0.000000230986600323542532
-0.490000	-0.290000	0.000000249186244117828798
-0.470000	-0.290000	0.000000313512357783514244
-0.450000	-0.290000	0.000000353097904233455064
-0.430000	-0.290000	0.000000463217948074137785
-0.410000	-0.290000	0.000000495929282287305010
-0.390000	-0.290000	0.000000480722628405588846
-0.370000	-0.290000	0.000000601074888701444519
-0.350000	-0.290000	0.000000649152703356009348
-0.330000	-0.290000	0.000000675198045767857720
-0.310000	-0.290000	0.000000687811551508309214
-0.290000	-0.290000	0.000000815423105676208550
-0.270000	-0.290000	0.000000825778055358933929
-0.250000	-0.290000	0.000000875334582756066891
-0.230000	-0.290000	0.000000932129819787119555
-0.210000	-0.290000	0.000000948884530743780404
-0.190000	-0.290000	0.000000946536802544974696
-0.170000	-0.290000	0.000000994247630126267974
-0.150000	-0.290000	0.000001061193502096841740
-0.130000	-0.290000	0.000001075690589176378715
-0.110000	-0.290000	0.000001077813593943494487
-0.090000	-0.290000	0.000001093510915511498302
-0.070000	-0.290000	0.000001102291699164609923
-0.050000	-0.290000	0.000001144027996275939502
-0.030000	-0.290000	0.000001177999549953568032
-0.010000	-0.290000	0.000001132505643427724525
0.010000	-0.290000	0.000001132505643225195559
0.030000	-0.290000	0.000001177999543027277978
0.050000	-0.290000	0.000001144027990726694628
0.070000	-0.290000	0.000001102291699171047373
0.090000	-0.290000	0.000001093510910049152232
0.110000	-0.290000	0.000001077813596630960622
0.130000	-0.290000	0.000001075690595007353523
0.150000	-0.290000	0.000001061194220511373163
0.170000	-0.290000	0.000000994247647524324710
0.190000	-0.290000	0.000000946536802546329948
0.210000	-0.290000	0.000000948884530743780404
0.230000	-0.290000	0.000000932129819787119555
0.250000	-0.290000	0.000000875334582756066891
0.270000	-0.290000	0.000000825778055358933929
0.290000	-0.290000	0.000000815423105672820418
0.310000	-0.290000	0.000000687811543193166342
0.330000	-0.290000	0.000000675198045681121546
0.350000	-0.290000	0.000000649152706125468272
0.370000	-0.290000	0.000000601074878218564763
0.390000	-0.290000	0.000000480722633861836279
0.410000	-0.290000	0.000000495929274140880936
0.430000	-0.290000	0.000000463217948070749654
0.450000	-0.290000	0.000000353097904233455064
0.470000	-0.290000	0.000000313512357783514244
0.490000	-0.290000	0.000000249186244117828798
0.510000	-0.290000	0.000000230986600323542532
0.530000	-0.290000	0.000000153146439818288743
0.550000	-0.290000	0.000000188510151898512278
0.570000	-0.290000	0.000000038231949788083340
0.590000	-0.290000	-0.000000015053923524314144
0.610000	-0.290000	0.000000012184361186445489
0.630000	-0.290000	-0.000000118012165883375268
0.650000	-0.290000	-0.000000101060965201560317
0.670000	-0.290000	-0.000000182757921479540403
0.690000	-0.290000	-0.000000178975461668808881
0.710000	-0.290000	-0.000000212931282833043225
0.730000	-0.290000	-0.000000317405617460519178
0.750000	-0.290000	-0.000000303936204999809952
0.770000	-0.290000	-0.000000351404126392768829
0.790000	-0.290000	-0.000000413167432534769316
0.810000	-0.290000	-0.000000372035815376845806
0.830000	-0.290000	-0.000000414780599495218939
0.850000	-0.290000	-0.000000411063583180373870
0.870000	-0.290000	-0.000000474522477594130484
0.890000	-0.290000	-0.000000492866228376677955
0.910000	-0.290000	-0.000000721898719919741340
0.930000	-0.290000	-0.000005472863017186649359
0.950000	-0.290000	0.000003430327659285567488
0.970000	-0.290000	0.000005150120368177871222
0.990000	-0.290000	-0.000002979417865554834233

-0.990000	-0.270000	-0.000003713910167912198856
-0.970000	-0.270000	-0.000001350530539134114916
-0.950000	-0.270000	-0.000001868266204780796857
-0.930000	-0.270000	-0.000001931261346098129411
-0.910000	-0.270000	-0.000000601728317585416457
-0.890000	-0.270000	-0.000000471732522854375128
-0.870000	-0.270000	-0.000000415611609280129850
-0.850000	-0.270000	-0.000000475044526603193818
-0.830000	-0.270000	-0.000000390465704037353315
-0.810000	-0.270000	-0.000000369412994395930866
-0.790000	-0.270000	-0.000000336912911886146429
-0.770000	-0.270000	-0.000000318117199364356936
-0.750000	-0.270000	-0.000000268343815197120503
-0.730000	-0.270000	-0.000000249684635241490974
-0.710000	-0.270000	-0.000000220744205373667324
-0.690000	-0.270000	-0.000000156746178487569241
-0.670000	-0.270000	-0.000000200312611904852813
-0.650000	-0.270000	-0.000000047067922024580304
-0.630000	-0.270000	-0.000000111746026497477712
-0.610000	-0.270000	0.000000034746060227454252
-0.590000	-0.270000	0.000000043167423456647272
-0.570000	-0.270000	0.000000118013385969663975
-0.550000	-0.270000	0.000000081672379702798764
-0.530000	-0.270000	0.000000225617928957634942
-0.510000	-0.270000	0.000000209511469407087697
-0.490000	-0.270000	0.000000295315753675887637
-0.470000	-0.270000	0.000000382936280610900138
-0.450000	-0.270000	0.000000432095393568863279
-0.430000	-0.270000	0.000000464246745396786856
-0.410000	-0.270000	0.000000557518687623018865
-0.390000	-0.270000	0.000000548092953654046706
-0.370000	-0.270000	0.000000598283851030553988
-0.350000	-0.270000	0.000000729654796342824627
-0.330000	-0.270000	0.000000684963323258851837
-0.310000	-0.270000	0.000000842392712953739199
-0.290000	-0.270000	0.000000825778055358933929
-0.270000	-0.270000	0.000000825583274266267642
-0.250000	-0.270000	0.000000926473794653254635
-0.230000	-0.270000	0.000000943750840706796207
-0.210000	-0.270000	0.000000973773441075202555
-0.190000	-0.270000	0.000001043455236604513099
-0.170000	-0.270000	0.000001069366450776298430
-0.150000	-0.270000	0.000001056620794105748691
-0.130000	-0.270000	0.000001116897118676499993
-0.110000	-0.270000	0.000001176378938747422629
-0.090000	-0.270000	0.000001176534660211283505
-0.070000	-0.270000	0.000001241458958268454684
-0.050000	-0.270000	0.000001148930754722910950
-0.030000	-0.270000	0.000001244388139214498137
-0.010000	-0.270000	0.000001174908262367604754
0.010000	-0.270000	0.000001174908262138187574
0.030000	-0.270000	0.000001244388126730316697
0.050000	-0.270000	0.000001148930759577236442
0.070000	-0.270000	0.000001241458958961666448
0.090000	-0.270000	0.000001176534664371570529
0.110000	-0.270000	0.000001176378934569517320
0.130000	-0.270000	0.000001116897863804715849
0.150000	-0.270000	0.000001056989676763648092
0.170000	-0.270000	0.000001069367601189911542
0.190000	-0.270000	0.000001043455237232672733
0.210000	-0.270000	0.000000973773441075880181
0.230000	-0.270000	0.000000943750840706796207
0.250000	-0.270000	0.000000926473794653254635
0.270000	-0.270000	0.000000825583274266945269
0.290000	-0.270000	0.000000825778058133813864
0.310000	-0.270000	0.000000842392715726572702
0.330000	-0.270000	0.000000684963320744180423
0.350000	-0.270000	0.000000729654798858173667
0.370000	-0.270000	0.000000598283856053120552
0.390000	-0.270000	0.000000548092945773929791
0.410000	-0.270000	0.000000557518695940204781
0.430000	-0.270000	0.000000464246745397464482
0.450000	-0.270000	0.000000432095393568863279
0.470000	-0.270000	0.000000382936280610900138
0.490000	-0.270000	0.000000295315753675887637
0.510000	-0.270000	0.000000209511469407087697
0.530000	-0.270000	0.000000225617928957634942
0.550000	-0.270000	0.000000081672379702798764
0.570000	-0.270000	0.000000118013385971019228
0.590000	-0.270000	0.000000043167430307442126
0.610000	-0.270000	0.000000034746061614566418
0.630000	-0.270000	-0.000000111746021645672990
0.650000	-0.270000	-0.000000047067927568919163
0.670000	-0.270000	-0.000000200312620231525497
0.690000	-0.270000	-0.000000156746178488246867
0.710000	-0.270000	-0.000000220744205373667324
0.730000	-0.270000	-0.000000249684635241490974
0.750000	-0.270000	-0.000000268343815197120503
0.770000	-0.270000	-0.000000318117199364356936
0.790000	-0.270000	-0.000000336912911885468803
0.810000	-0.270000	-0.000000369412988801447656
0.830000	-0.270000	-0.000000390465702259939378
0.850000	-0.270000	-0.000000475044526993845413
0.870000	-0.270000	-0.000000415611611013498073
0.890000	-0.270000	-0.000000471732521812863416
0.910000	-0.270000	-0.000000601728312598520144
0.930000	-0.270000	-0.000001931261356483918862
0.950000	-0.270000	-0.000001868266204805082986
0.970000	-0.270000	-0.000001350530539134114916
0.990000	-0.270000	-0.000003713910167912198856

-0.990000	-0.250000	-0.000005898464586278143185
-0.970000	-0.250000	0.000003286728898359118911
-0.950000	-0.250000	0.000005097645562675279240
-0.930000	-0.250000	-0.000002465244178416307885
-0.910000	-0.250000	-0.000000571073079226147411
-0.890000	-0.250000	-0.000000500288248492524075
-0.870000	-0.250000	-0.000000489965398043748003
-0.850000	-0.250000	-0.000000452812106997567437
-0.830000	-0.250000	-0.000000400698356967645145
-0.810000	-0.250000	-0.000000381223228190047755
-0.790000	-0.250000	-0.000000377313731902012708
-0.770000	-0.250000	-0.000000355287170626378805
-0.750000	-0.250000	-0.000000306808820524294323
-0.730000	-0.250000	-0.000000253653378074805579
-0.710000	-0.250000	-0.000000253086011554915352
-0.690000	-0.250000	-0.000000211974943623784810
-0.670000	-0.250000	-0.000000087203730604307362
-0.650000	-0.250000	-0.000000142545706753617816
-0.630000	-0.250000	-0.000000031150430482850902
-0.610000	-0.250000	-0.000000036774975444653094
-0.590000	-0.250000	0.000000059430978317262700
-0.570000	-0.250000	0.000000068154248438050939
-0.550000	-0.250000	0.000000210509423838279201
-0.530000	-0.250000	0.000000190246544840861210
-0.510000	-0.250000	0.000000326698346643401478
-0.490000	-0.250000	0.000000306483546794653039
-0.470000	-0.250000	0.000000342745172241587433
-0.450000	-0.250000	0.000000449126990683040102
-0.430000	-0.250000	0.000000531059146594582948
-0.410000	-0.250000	0.000000460362173159937365
-0.390000	-0.250000	0.000000653237103162904306
-0.370000	-0.250000	0.000000699292240360113553
-0.350000	-0.250000	0.000000651697099985447240
-0.330000	-0.250000	0.000000812731267288833883
-0.310000	-0.250000	0.000000759800334442365982
-0.290000	-0.250000	0.000000875334582756066891
-0.270000	-0.250000	0.000000926473794653254635
-0.250000	-0.250000	0.000000939604498701013236
-0.230000	-0.250000	0.000001046603415681499484
-0.210000	-0.250000	0.000001002038903198819897
-0.190000	-0.250000	0.000001104977871169843121
-0.170000	-0.250000	0.000001151931550235404250
-0.150000	-0.250000	0.000001164010043581070004
-0.130000	-0.250000	0.000001217853187944202380
-0.110000	-0.250000	0.000001171148032909802598
-0.090000	-0.250000	0.000001204985104091938299
-0.070000	-0.250000	0.000001208114063727290657
-0.050000	-0.250000	0.000001246037668236010766
-0.030000	-0.250000	0.000001232581867622760050
-0.010000	-0.250000	0.000001256436254822024257
0.010000	-0.250000	0.000001256436254562303626
0.030000	-0.250000	0.000001232581857037206349
0.050000	-0.250000	0.000001246037665466551841
0.070000	-0.250000	0.000001208114061646977738
0.090000	-0.250000	0.000001204985112370499513
0.110000	-0.250000	0.000001171148085838519780
0.130000	-0.250000	0.000001218224752372272296
0.150000	-0.250000	0.000001162524321966893100
0.170000	-0.250000	0.000001152301512282648483
0.190000	-0.250000	0.000001104978338715685657
0.210000	-0.250000	0.000001002038903404818310
0.230000	-0.250000	0.000001046603415681499484
0.250000	-0.250000	0.000000939604498701013236
0.270000	-0.250000	0.000000926473794653932261
0.290000	-0.250000	0.000000875334582665942586
0.310000	-0.250000	0.000000759800329070821844
0.330000	-0.250000	0.000000812731267111295778
0.350000	-0.250000	0.000000651697099981381482
0.370000	-0.250000	0.000000699292232386484200
0.390000	-0.250000	0.000000653237102552362957
0.410000	-0.250000	0.000000460362175850114006
0.430000	-0.250000	0.000000531059146593227695
0.450000	-0.250000	0.000000449126990683040102
0.470000	-0.250000	0.000000342745172241587433
0.490000	-0.250000	0.000000306483546794653039
0.510000	-0.250000	0.000000326698346643401478
0.530000	-0.250000	0.000000190246544840861210
0.550000	-0.250000	0.000000210509423839634454
0.570000	-0.250000	0.000000068154253981033474
0.590000	-0.250000	0.000000059430971472560130
0.610000	-0.250000	-0.000000036774972057199779
0.630000	-0.250000	-0.000000031150418822258231
0.650000	-0.250000	-0.000000142545703814074676
0.670000	-0.250000	-0.000000087203747248163316
0.690000	-0.250000	-0.000000211974943625140063
0.710000	-0.250000	-0.000000253086011554915352
0.730000	-0.250000	-0.000000253653378074805579
0.750000	-0.250000	-0.000000306808820524294323
0.770000	-0.250000	-0.000000355287170626378805
0.790000	-0.250000	-0.000000377313731901335081
0.810000	-0.250000	-0.000000381223224417024195
0.830000	-0.250000	-0.000000400698351723833575
0.850000	-0.250000	-0.000000452812113194799292
0.870000	-0.250000	-0.000000489965396354086679
0.890000	-0.250000	-0.000000500288249358530560
0.910000	-0.250000	-0.000000571073074068380836
0.930000	-0.250000	-0.000002465244189169858713
0.950000	-0.250000	0.000005097645562675279240
0.970000	-0.250000	0.000003286728898359118911
0.990000	-0.250000	-0.000005898464586278143185

-0.990000	-0.230000	0.000002408472043734580237
-0.970000	-0.230000	0.000003292166474972921253
-0.950000	-0.230000	-0.000004045675778736185224
-0.930000	-0.230000	-0.000000873839391586162320
-0.910000	-0.230000	-0.000000572503989903854447
-0.890000	-0.230000	-0.000000418629109015473738
-0.870000	-0.230000	-0.000000460269577015311529
-0.850000	-0.230000	-0.000000421224399838471540
-0.830000	-0.230000	-0.000000438340025718351203
-0.810000	-0.230000	-0.000000445714571615041049
-0.790000	-0.230000	-0.000000301119021646097920
-0.770000	-0.230000	-0.000000321068753240282738
-0.750000	-0.230000	-0.000000295771282023010073
-0.730000	-0.230000	-0.000000207378910742351386
-0.710000	-0.230000	-0.000000240384697787788211
-0.690000	-0.230000	-0.000000116570291071338585
-0.670000	-0.230000	-0.000000182171359434662265
-0.650000	-0.230000	-0.000000019441406138911113
-0.630000	-0.230000	-0.000000087959653831734593
-0.610000	-0.230000	0.000000087866901692348783
-0.590000	-0.230000	0.000000019127513844639356
-0.570000	-0.230000	0.000000141393104092516758
-0.550000	-0.230000	0.000000199273894306706713
-0.530000	-0.230000	0.000000194145998733725948
-0.510000	-0.230000	0.000000265014820376605225
-0.490000	-0.230000	0.000000300662248973064457
-0.470000	-0.230000	0.000000467908037749342558
-0.450000	-0.230000	0.000000449589186127039963
-0.430000	-0.230000	0.000000451320619673944057
-0.410000	-0.230000	0.000000648791872015318368
-0.390000	-0.230000	0.000000624605611877201766
-0.370000	-0.230000	0.000000647266458614405315
-0.350000	-0.230000	0.000000813480571398424667
-0.330000	-0.230000	0.000000799203934427671157
-0.310000	-0.230000	0.000000820184104757733798
-0.290000	-0.230000	0.000000932129819787119555
-0.270000	-0.230000	0.000000943750840706796207
-0.250000	-0.230000	0.000001046603415681499484
-0.230000	-0.230000	0.000001023359141906013685
-0.210000	-0.230000	0.000001105041790386103646
-0.190000	-0.230000	0.000001124253535277216186
-0.170000	-0.230000	0.000001106162915718824280
-0.150000	-0.230000	0.000001248431846697045742
-0.130000	-0.230000	0.000001190732759502605024
-0.110000	-0.230000	0.000001294298163941526086
-0.090000	-0.230000	0.000001295946573125038173
-0.070000	-0.230000	0.000001311923555160816077
-0.050000	-0.230000	0.000001369663856795068279
-0.030000	-0.230000	0.000001253756975576862534
-0.010000	-0.230000	0.000001338748410489214516
0.010000	-0.230000	0.000001338748410204990916
0.030000	-0.230000	0.000001253756964662510972
0.050000	-0.230000	0.000001369663860953661237
0.070000	-0.230000	0.000001311923553773199926
0.090000	-0.230000	0.000001295946571785370864
0.110000	-0.230000	0.000001294298160730932403
0.130000	-0.230000	0.000001190732859578124726
0.150000	-0.230000	0.000001248803383975988527
0.170000	-0.230000	0.000001106163425016533537
0.190000	-0.230000	0.000001124253535496089499
0.210000	-0.230000	0.000001105041790386103646
0.230000	-0.230000	0.000001023359141906013685
0.250000	-0.230000	0.000001046603415682177110
0.270000	-0.230000	0.000000943750843480320890
0.290000	-0.230000	0.000000932129819876566235
0.310000	-0.230000	0.000000820184104403335213
0.330000	-0.230000	0.000000799203918394353905
0.350000	-0.230000	0.000000813480571143637156
0.370000	-0.230000	0.000000647266466931591231
0.390000	-0.230000	0.000000624605611879912271
0.410000	-0.230000	0.000000648791873488478070
0.430000	-0.230000	0.000000451320619673944057
0.450000	-0.230000	0.000000449589186127039963
0.470000	-0.230000	0.000000467908037749342558
0.490000	-0.230000	0.000000300662248973064457
0.510000	-0.230000	0.000000265014820376605225
0.530000	-0.230000	0.000000194145998733725948
0.550000	-0.230000	0.000000199273894306706713
0.570000	-0.230000	0.000000141393104052536803
0.590000	-0.230000	0.000000019127512454827696
0.610000	-0.230000	0.000000087866901004558030
0.630000	-0.230000	-0.000000087959634713862160
0.650000	-0.230000	-0.000000019441408830443006
0.670000	-0.230000	-0.000000182171376121211326
0.690000	-0.230000	-0.000000116570291075404343
0.710000	-0.230000	-0.000000240384697787788211
0.730000	-0.230000	-0.000000207378910742351386
0.750000	-0.230000	-0.000000295771282023010073
0.770000	-0.230000	-0.000000321068753240282738
0.790000	-0.230000	-0.000000301119021643387415
0.810000	-0.230000	-0.000000445714565720033937
0.830000	-0.230000	-0.000000438340025414432394
0.850000	-0.230000	-0.000000421224399839826793
0.870000	-0.230000	-0.000000460269576841839181
0.890000	-0.230000	-0.000000418629108146756747
0.910000	-0.230000	-0.000000572503984182302743
0.930000	-0.230000	-0.000000873839401992117931
0.950000	-0.230000	-0.000004045675778736185224
0.970000	-0.230000	0.000003292166474972921253
0.990000	-0.230000	0.000002408472043734580237

-0.990000	-0.210000	0.000001474700614673488119
-0.970000	-0.210000	0.000003445706822386568335
-0.950000	-0.210000	-0.000003214422195750230027
-0.930000	-0.210000	-0.000000770616134522397571
-0.910000	-0.210000	-0.000000561817349213318898
-0.890000	-0.210000	-0.000000466872366312697093
-0.870000	-0.210000	-0.000000477448620934526846
-0.850000	-0.210000	-0.000000446565867730266118
-0.830000	-0.210000	-0.000000364624910780869313
-0.810000	-0.210000	-0.000000335229798959066263
-0.790000	-0.210000	-0.000000369309284848230029
-0.770000	-0.210000	-0.000000374076550297188502
-0.750000	-0.210000	-0.000000233294848989488540
-0.730000	-0.210000	-0.000000287773343557187159
-0.710000	-0.210000	-0.000000222156332594285682
-0.690000	-0.210000	-0.000000177690763362268011
-0.670000	-0.210000	-0.000000174972243584192927
-0.650000	-0.210000	-0.000000023299396189098606
-0.630000	-0.210000	-0.000000068843804588847307
-0.610000	-0.210000	0.000000050592148126868477
-0.590000	-0.210000	0.000000045938581051019270
-0.570000	-0.210000	0.000000102260224526422065
-0.550000	-0.210000	0.000000264634366502362870
-0.530000	-0.210000	0.000000218347711119366478
-0.510000	-0.210000	0.000000288930398235223850
-0.490000	-0.210000	0.000000426596586400729142
-0.470000	-0.210000	0.000000384830784237372484
-0.450000	-0.210000	0.000000459938491294080952
-0.430000	-0.210000	0.000000612201100295887252
-0.410000	-0.210000	0.000000560822636146188723
-0.390000	-0.210000	0.000000621703101419174200
-0.370000	-0.210000	0.000000791536385649288998
-0.350000	-0.210000	0.000000728837705893527850
-0.330000	-0.210000	0.000000821821030089737808
-0.310000	-0.210000	0.000000889075625106855406
-0.290000	-0.210000	0.000000948884530743780404
-0.270000	-0.210000	0.000000973773441075202555
-0.250000	-0.210000	0.000001002038903198819897
-0.230000	-0.210000	0.000001105041790386103646
-0.210000	-0.210000	0.000001146881881040637892
-0.190000	-0.210000	0.000001182109541347363835
-0.170000	-0.210000	0.000001195277175135712588
-0.150000	-0.210000	0.000001195322517640474286
-0.130000	-0.210000	0.000001314229451603748412
-0.110000	-0.210000	0.000001347110139025896151
-0.090000	-0.210000	0.000001302449746124845296
-0.070000	-0.210000	0.000001313167788408024263
-0.050000	-0.210000	0.000001411451301059528851
-0.030000	-0.210000	0.000001366039678503213240
-0.010000	-0.210000	0.000001362505965929098175
0.010000	-0.210000	0.000001362505965662574176
0.030000	-0.210000	0.000001366039667236407880
0.050000	-0.210000	0.000001411451301070709686
0.070000	-0.210000	0.000001313167789751757330
0.090000	-0.210000	0.000001302449751609227775
0.110000	-0.210000	0.000001347110139331858004
0.130000	-0.210000	0.000001314229445871354686
0.150000	-0.210000	0.000001195322560879812177
0.170000	-0.210000	0.000001195277188965388924
0.190000	-0.210000	0.000001182109541348041462
0.210000	-0.210000	0.000001146881881040637892
0.230000	-0.210000	0.000001105041790386103646
0.250000	-0.210000	0.000001002038903404140683
0.270000	-0.210000	0.000000973773441076557808
0.290000	-0.210000	0.000000948884530744458030
0.310000	-0.210000	0.000000889075630654582397
0.330000	-0.210000	0.000000821821027316213125
0.350000	-0.210000	0.000000728837716985593700
0.370000	-0.210000	0.000000791536387651674885
0.390000	-0.210000	0.000000621703111818705913
0.410000	-0.210000	0.000000560822629213393457
0.430000	-0.210000	0.000000612201100294532000
0.450000	-0.210000	0.000000459938491294080952
0.470000	-0.210000	0.000000384830784237372484
0.490000	-0.210000	0.000000426596586400729142
0.510000	-0.210000	0.000000288930398235223850
0.530000	-0.210000	0.000000218347711119366478
0.550000	-0.210000	0.000000264634366506428628
0.570000	-0.210000	0.000000102260227338571450
0.590000	-0.210000	0.000000045938578369649231
0.610000	-0.210000	0.000000050592157057306247
0.630000	-0.210000	-0.000000068843789852506904
0.650000	-0.210000	-0.000000023299401042936207
0.670000	-0.210000	-0.000000174972254294077513
0.690000	-0.210000	-0.000000177690763710567959
0.710000	-0.210000	-0.000000222156332594285682
0.730000	-0.210000	-0.000000287773343557187159
0.750000	-0.210000	-0.000000233294848989488540
0.770000	-0.210000	-0.000000374076550297188502
0.790000	-0.210000	-0.000000369309284846874777
0.810000	-0.210000	-0.000000335229793755912274
0.830000	-0.210000	-0.000000364624912169325720
0.850000	-0.210000	-0.000000446565866038910728
0.870000	-0.210000	-0.000000477448620717684717
0.890000	-0.210000	-0.000000466872366138208305
0.910000	-0.210000	-0.000000561817343924472280
0.930000	-0.210000	-0.000000770616145276815760
0.950000	-0.210000	-0.000003214422195750230027
0.970000	-0.210000	0.000003445706822386568335
0.990000	-0.210000	0.000001474700614673488119

-0.990000	-0.190000	-0.000008072739675259871239
-0.970000	-0.190000	-0.000003804882470103548853
-0.950000	-0.190000	-0.000002063982482806980823
-0.930000	-0.190000	-0.000000672479149991557501
-0.910000	-0.190000	-0.000000533383271114759236
-0.890000	-0.190000	-0.000000470691333037258656
-0.870000	-0.190000	-0.000000487099605375824400
-0.850000	-0.190000	-0.000000425215236307154021
-0.830000	-0.190000	-0.000000431246814366040190
-0.810000	-0.190000	-0.000000413798824559235857
-0.790000	-0.190000	-0.000000326661734638137766
-0.770000	-0.190000	-0.000000290213242145132065
-0.750000	-0.190000	-0.000000317212139749011962
-0.730000	-0.190000	-0.000000234447267405646061
-0.710000	-0.190000	-0.000000242020985026703315
-0.690000	-0.190000	-0.000000131087166137564643
-0.670000	-0.190000	-0.000000071118430503664624
-0.650000	-0.190000	-0.000000040996379407630163
-0.630000	-0.190000	-0.000000015497602113279311
-0.610000	-0.190000	0.000000074991921552369606
-0.590000	-0.190000	0.000000130862065634428334
-0.570000	-0.190000	0.000000142667795803237626
-0.550000	-0.190000	0.000000167193696903340168
-0.530000	-0.190000	0.000000294339010068179094
-0.510000	-0.190000	0.000000316482283263455684
-0.490000	-0.190000	0.000000369409230092859411
-0.470000	-0.190000	0.000000476084327350554735
-0.450000	-0.190000	0.000000536404209990731220
-0.430000	-0.190000	0.000000582317633017621070
-0.410000	-0.190000	0.000000653784673719496234
-0.390000	-0.190000	0.000000697379721905866065
-0.370000	-0.190000	0.000000768116152725570583
-0.350000	-0.190000	0.000000803427504996272993
-0.330000	-0.190000	0.000000909076464505491127
-0.310000	-0.190000	0.000000951987559724519613
-0.290000	-0.190000	0.000000946536802544974696
-0.270000	-0.190000	0.000001043455236604513099
-0.250000	-0.190000	0.000001104977871169843121
-0.230000	-0.190000	0.000001124253535277216186
-0.210000	-0.190000	0.000001182109541347363835
-0.190000	-0.190000	0.000001177062142527796626
-0.170000	-0.190000	0.000001244808893838795865
-0.150000	-0.190000	0.000001328705754109434957
-0.130000	-0.190000	0.000001258932926086826949
-0.110000	-0.190000	0.000001321531049793532066
-0.090000	-0.190000	0.000001375965246324945945
-0.070000	-0.190000	0.000001394651147421728694
-0.050000	-0.190000	0.000001373491384197615900
-0.030000	-0.190000	0.000001379079906450998260
-0.010000	-0.190000	0.000001403480632075060071
0.010000	-0.190000	0.000001403480631492599559
0.030000	-0.190000	0.000001379079895871980266
0.050000	-0.190000	0.000001373491384197778531
0.070000	-0.190000	0.000001394651147595255252
0.090000	-0.190000	0.000001375965247712670515
0.110000	-0.190000	0.000001321531052565023869
0.130000	-0.190000	0.000001258932917762214249
0.150000	-0.190000	0.000001328705743098684269
0.170000	-0.190000	0.000001244808913262277785
0.190000	-0.190000	0.000001177062142528474253
0.210000	-0.190000	0.000001182109541347363835
0.230000	-0.190000	0.000001124253535408675699
0.250000	-0.190000	0.000001104978335941483349
0.270000	-0.190000	0.000001043455237230639853
0.290000	-0.190000	0.000000946536796952524365
0.310000	-0.190000	0.000000951987559724519613
0.330000	-0.190000	0.000000909076464546148709
0.350000	-0.190000	0.000000803427502049953589
0.370000	-0.190000	0.000000768116145964892411
0.390000	-0.190000	0.000000697379727546427867
0.410000	-0.190000	0.000000653784679044961780
0.430000	-0.190000	0.000000582317633280540097
0.450000	-0.190000	0.000000536404209990731220
0.470000	-0.190000	0.000000476084327350554735
0.490000	-0.190000	0.000000369409230092859411
0.510000	-0.190000	0.000000316482283263455684
0.530000	-0.190000	0.000000294339010068179094
0.550000	-0.190000	0.000000167193696899274410
0.570000	-0.190000	0.000000142667793032423449
0.590000	-0.190000	0.000000130862065635783587
0.610000	-0.190000	0.000000074991925021816558
0.630000	-0.190000	-0.000000015497597254020699
0.650000	-0.190000	-0.000000040996379366972581
0.670000	-0.190000	-0.000000071118441473080104
0.690000	-0.190000	-0.000000131087166312392244
0.710000	-0.190000	-0.000000242020985026703315
0.730000	-0.190000	-0.000000234447267405646061
0.750000	-0.190000	-0.000000317212139749011962
0.770000	-0.190000	-0.000000290213242145132065
0.790000	-0.190000	-0.000000326661733249342546
0.810000	-0.190000	-0.000000413798820050310072
0.830000	-0.190000	-0.000000431246813325544918
0.850000	-0.190000	-0.000000425215236306476395
0.870000	-0.190000	-0.000000487099604509479102
0.890000	-0.190000	-0.000000470691334077089855
0.910000	-0.190000	-0.000000533383265738092242
0.930000	-0.190000	-0.000000672479160658805836
0.950000	-0.190000	-0.000002063982482893716996
0.970000	-0.190000	-0.000003804882470103548853
0.990000	-0.190000	-0.000008072739675259871239

-0.990000	-0.170000	0.000007808896475869873954
-0.970000	-0.170000	0.000006321542222351324292
-0.950000	-0.170000	-0.000001321665294093453229
-0.930000	-0.170000	-0.000000609426685296260537
-0.910000	-0.170000	-0.000000584929240631673424
-0.890000	-0.170000	-0.000000457307087926423471
-0.870000	-0.170000	-0.000000435620131946520333
-0.850000	-0.170000	-0.000000440308245316952095
-0.830000	-0.170000	-0.000000444371925875315427
-0.810000	-0.170000	-0.000000355394982347351934
-0.790000	-0.170000	-0.000000387471967219092433
-0.770000	-0.170000	-0.000000322093536329866933
-0.750000	-0.170000	-0.000000312379368553918340
-0.730000	-0.170000	-0.000000208779275251602572
-0.710000	-0.170000	-0.000000155739924571142067
-0.690000	-0.170000	-0.000000160826304557937986
-0.670000	-0.170000	-0.000000084173816289508097
-0.650000	-0.170000	-0.000000111390808114991512
-0.630000	-0.170000	-0.000000011505164211436691
-0.610000	-0.170000	0.000000012537496559272086
-0.590000	-0.170000	0.000000113537489537541289
-0.570000	-0.170000	0.000000162161423675202405
-0.550000	-0.170000	0.000000195459065637383956
-0.530000	-0.170000	0.000000338313210357397149
-0.510000	-0.170000	0.000000305257482641715542
-0.490000	-0.170000	0.000000460033015175278912
-0.470000	-0.170000	0.000000450733149870180294
-0.450000	-0.170000	0.000000537880713931222293
-0.430000	-0.170000	0.000000573420484629411195
-0.410000	-0.170000	0.000000639536519241508145
-0.390000	-0.170000	0.000000730655061045345892
-0.370000	-0.170000	0.000000768240344901522927
-0.350000	-0.170000	0.000000813901921323901623
-0.330000	-0.170000	0.000000883355246868907100
-0.310000	-0.170000	0.000001008588171459007515
-0.290000	-0.170000	0.000000994247630126267974
-0.270000	-0.170000	0.000001069366450776298430
-0.250000	-0.170000	0.000001151931550235404250
-0.230000	-0.170000	0.000001106162915718824280
-0.210000	-0.170000	0.000001195277175135712588
-0.190000	-0.170000	0.000001244808893838795865
-0.170000	-0.170000	0.000001319288502446195168
-0.150000	-0.170000	0.000001263272197374833345
-0.130000	-0.170000	0.000001392244897829598158
-0.110000	-0.170000	0.000001438990302278313725
-0.090000	-0.170000	0.000001386718335647343144
-0.070000	-0.170000	0.000001400996034854563518
-0.050000	-0.170000	0.000001408483079750081843
-0.030000	-0.170000	0.000001533204696509485321
-0.010000	-0.170000	0.000001420366649196921210
0.010000	-0.170000	0.000001420366649013243810
0.030000	-0.170000	0.000001533204688200525789
0.050000	-0.170000	0.000001408483079729048321
0.070000	-0.170000	0.000001400996043006029132
0.090000	-0.170000	0.000001386718331575838726
0.110000	-0.170000	0.000001438990300891564936
0.130000	-0.170000	0.000001392244904671943858
0.150000	-0.170000	0.000001263272189142350724
0.170000	-0.170000	0.000001319288527113149844
0.190000	-0.170000	0.000001244808894017011597
0.210000	-0.170000	0.000001195277175006285953
0.230000	-0.170000	0.000001106163411225481903
0.250000	-0.170000	0.000001152301498408248807
0.270000	-0.170000	0.000001069367584540631931
0.290000	-0.170000	0.000000994247628146921383
0.310000	-0.170000	0.000001008588171504408481
0.330000	-0.170000	0.000000883355250987520103
0.350000	-0.170000	0.000000813901919894787634
0.370000	-0.170000	0.000000768240349150917817
0.390000	-0.170000	0.000000730655065158537884
0.410000	-0.170000	0.000000639536508150119920
0.430000	-0.170000	0.000000573420484539286890
0.450000	-0.170000	0.000000537880713931222293
0.470000	-0.170000	0.000000450733149870180294
0.490000	-0.170000	0.000000460033015175278912
0.510000	-0.170000	0.000000305257482641715542
0.530000	-0.170000	0.000000338313210357397149
0.550000	-0.170000	0.000000195459065637383956
0.570000	-0.170000	0.000000162161426450082341
0.590000	-0.170000	0.000000113537492832160641
0.610000	-0.170000	0.000000012537498773077397
0.630000	-0.170000	-0.000000011505158662693260
0.650000	-0.170000	-0.000000111390803998411388
0.670000	-0.170000	-0.000000084173827387672585
0.690000	-0.170000	-0.000000160826304559293239
0.710000	-0.170000	-0.000000155739924571142067
0.730000	-0.170000	-0.000000208779275251602572
0.750000	-0.170000	-0.000000312379368553918340
0.770000	-0.170000	-0.000000322093536329866933
0.790000	-0.170000	-0.000000387471967215365488
0.810000	-0.170000	-0.000000355394969862763918
0.830000	-0.170000	-0.000000444371928649178922
0.850000	-0.170000	-0.000000440308250692907581
0.870000	-0.170000	-0.000000435620131944482372
0.890000	-0.170000	-0.000000457307080427132569
0.910000	-0.170000	-0.000000584929241889537680
0.930000	-0.170000	-0.000000609426695681372361
0.950000	-0.170000	-0.000001321665294115354113
0.970000	-0.170000	0.000006321542222351324292
0.990000	-0.170000	0.000007808896475869873954

-0.990000	-0.150000	-0.000001999695183836636136
-0.970000	-0.150000	-0.000001195359016501265637
-0.950000	-0.150000	-0.000000977444323177522126
-0.930000	-0.150000	-0.000000581333472603521272
-0.910000	-0.150000	-0.000000452516492671563731
-0.890000	-0.150000	-0.000000473532666365775417
-0.870000	-0.150000	-0.000000511041753575053217
-0.850000	-0.150000	-0.000000429882011986625642
-0.830000	-0.150000	-0.000000397495520371245919
-0.810000	-0.150000	-0.000000374586578503936318
-0.790000	-0.150000	-0.000000312962953562808484
-0.770000	-0.150000	-0.000000318355687224688272
-0.750000	-0.150000	-0.000000242226478097379674
-0.730000	-0.150000	-0.000000232877096858508396
-0.710000	-0.150000	-0.000000251295426364505129
-0.690000	-0.150000	-0.000000168143327086865208
-0.670000	-0.150000	-0.000000113020031749774873
-0.650000	-0.150000	-0.000000002162635516589980
-0.630000	-0.150000	0.000000046236589281824098
-0.610000	-0.150000	0.000000009912708369004441
-0.590000	-0.150000	0.000000189113225592295865
-0.570000	-0.150000	0.000000118972160940819677
-0.550000	-0.150000	0.000000300768438652330365
-0.530000	-0.150000	0.000000283532970295723632
-0.510000	-0.150000	0.000000384820103800182579
-0.490000	-0.150000	0.000000359867451325655710
-0.470000	-0.150000	0.000000528566358965346984
-0.450000	-0.150000	0.000000593171899516321973
-0.430000	-0.150000	0.000000590595498670149898
-0.410000	-0.150000	0.000000681743144577216093
-0.390000	-0.150000	0.000000703567102011492347
-0.370000	-0.150000	0.000000818324692056537396
-0.350000	-0.150000	0.000000925927540495692419
-0.330000	-0.150000	0.000000940053140783170434
-0.310000	-0.150000	0.000000958192045165441879
-0.290000	-0.150000	0.000001061193502096841740
-0.270000	-0.150000	0.000001056620794105748691
-0.250000	-0.150000	0.000001164010043581070004
-0.230000	-0.150000	0.000001248431846697045742
-0.210000	-0.150000	0.000001195322517640474286
-0.190000	-0.150000	0.000001328705754109434957
-0.170000	-0.150000	0.000001263272197374833345
-0.150000	-0.150000	0.000001372276074888888024
-0.130000	-0.150000	0.000001383427861044374697
-0.110000	-0.150000	0.000001352490771180242524
-0.090000	-0.150000	0.000001476117960792918630
-0.070000	-0.150000	0.000001521691585087254182
-0.050000	-0.150000	0.000001521054452114083567
-0.030000	-0.150000	0.000001461686341110618502
-0.010000	-0.150000	0.000001471207413184290747
0.010000	-0.150000	0.000001471207412736994671
0.030000	-0.150000	0.000001461686328322291248
0.050000	-0.150000	0.000001521054451376988720
0.070000	-0.150000	0.000001521691583701643806
0.090000	-0.150000	0.000001476117964951863953
0.110000	-0.150000	0.000001352490775341193621
0.130000	-0.150000	0.000001383427855495644818
0.150000	-0.150000	0.000001372276066569669229
0.170000	-0.150000	0.000001263272219615208035
0.190000	-0.150000	0.000001328705754108079704
0.210000	-0.150000	0.000001195322566426861542
0.230000	-0.150000	0.000001248803383975310901
0.250000	-0.150000	0.000001162524333066412840
0.270000	-0.150000	0.000001056989685168247808
0.290000	-0.150000	0.000001061194223286930725
0.310000	-0.150000	0.000000958192041468312471
0.330000	-0.150000	0.000000940053155949803574
0.350000	-0.150000	0.000000925927532307933138
0.370000	-0.150000	0.000000818324698725736010
0.390000	-0.150000	0.000000703567092611459511
0.410000	-0.150000	0.000000681743148519985056
0.430000	-0.150000	0.000000590595498756208445
0.450000	-0.150000	0.000000593171899516321973
0.470000	-0.150000	0.000000528566358965346984
0.490000	-0.150000	0.000000359867451325655710
0.510000	-0.150000	0.000000384820103800182579
0.530000	-0.150000	0.000000283532970295723632
0.550000	-0.150000	0.000000300768438653685618
0.570000	-0.150000	0.000000118972166398422363
0.590000	-0.150000	0.000000189113216669989611
0.610000	-0.150000	0.000000009912713963826464
0.630000	-0.150000	0.000000046236603148431071
0.650000	-0.150000	-0.000000002162641759900427
0.670000	-0.150000	-0.000000113020042802538395
0.690000	-0.150000	-0.000000168143327088220461
0.710000	-0.150000	-0.000000251295426364505129
0.730000	-0.150000	-0.000000232877096858508396
0.750000	-0.150000	-0.000000242226478097379674
0.770000	-0.150000	-0.000000318355687224688272
0.790000	-0.150000	-0.000000312962953562130857
0.810000	-0.150000	-0.000000374586572953498822
0.830000	-0.150000	-0.000000397495520198451198
0.850000	-0.150000	-0.000000429882011813492108
0.870000	-0.150000	-0.000000511041753401580870
0.890000	-0.150000	-0.000000473532666278361617
0.910000	-0.150000	-0.000000452516487729824439
0.930000	-0.150000	-0.000000581333483010561085
0.950000	-0.150000	-0.000000977444323177522126
0.970000	-0.150000	-0.000001195359016501265637
0.990000	-0.150000	-0.000001999695183836636136

-0.990000	-0.130000	-0.000001998941032708805021
-0.970000	-0.130000	-0.000001580631431002694348
-0.950000	-0.130000	-0.000000543376228140748409
-0.930000	-0.130000	-0.000000552723331936682757
-0.910000	-0.130000	-0.000000499934081290664793
-0.890000	-0.130000	-0.000000493558309952696166
-0.870000	-0.130000	-0.000000433263535585214337
-0.850000	-0.130000	-0.000000408407561902141740
-0.830000	-0.130000	-0.000000432200603839500742
-0.810000	-0.130000	-0.000000390659640231490342
-0.790000	-0.130000	-0.000000401355703431781840
-0.770000	-0.130000	-0.000000266039835112747976
-0.750000	-0.130000	-0.000000300465046528318556
-0.730000	-0.130000	-0.000000254257197098513212
-0.710000	-0.130000	-0.000000147260501992045015
-0.690000	-0.130000	-0.000000079726843622138417
-0.670000	-0.130000	-0.000000137386106867749624
-0.650000	-0.130000	-0.000000045198706337060005
-0.630000	-0.130000	0.000000032210519019496182
-0.610000	-0.130000	0.000000038555525888428574
-0.590000	-0.130000	0.000000126869277538171960
-0.570000	-0.130000	0.000000199544931357164987
-0.550000	-0.130000	0.000000214265316628948832
-0.530000	-0.130000	0.000000326186762217056843
-0.510000	-0.130000	0.000000337588966615915722
-0.490000	-0.130000	0.000000485116293789356295
-0.470000	-0.130000	0.000000469177356817171768
-0.450000	-0.130000	0.000000569103360067826686
-0.430000	-0.130000	0.000000604860346706355878
-0.410000	-0.130000	0.000000703273851791622398
-0.390000	-0.130000	0.000000803123642880743149
-0.370000	-0.130000	0.000000875968980897704451
-0.350000	-0.130000	0.000000832538486844525865
-0.330000	-0.130000	0.000000989540889536122729
-0.310000	-0.130000	0.000000980134368080200777
-0.290000	-0.130000	0.000001075690589176378715
-0.270000	-0.130000	0.000001116897118676499993
-0.250000	-0.130000	0.000001217853187944202380
-0.230000	-0.130000	0.000001190732759502605024
-0.210000	-0.130000	0.000001314229451603748412
-0.190000	-0.130000	0.000001258932926086826949
-0.170000	-0.130000	0.000001392244897829598158
-0.150000	-0.130000	0.000001383427861044374697
-0.130000	-0.130000	0.000001418371285162302277
-0.110000	-0.130000	0.000001501449193625165133
-0.090000	-0.130000	0.000001409429038631566499
-0.070000	-0.130000	0.000001489064521870077547
-0.050000	-0.130000	0.000001489124001853299288
-0.030000	-0.130000	0.000001509453431345112416
-0.010000	-0.130000	0.000001557711428584716037
0.010000	-0.130000	0.000001557711428075242660
0.030000	-0.130000	0.000001509453423189201574
0.050000	-0.130000	0.000001489124002200135563
0.070000	-0.130000	0.000001489064525987335297
0.090000	-0.130000	0.000001409429033084517134
0.110000	-0.130000	0.000001501449189464539296
0.130000	-0.130000	0.000001418371283773845869
0.150000	-0.130000	0.000001383427854064823211
0.170000	-0.130000	0.000001392244919767426231
0.190000	-0.130000	0.000001258932926264365055
0.210000	-0.130000	0.000001314229451376716477
0.230000	-0.130000	0.000001190732856894724349
0.250000	-0.130000	0.000001218224760565804954
0.270000	-0.130000	0.000001116897874730085616
0.290000	-0.130000	0.000001075690589546023893
0.310000	-0.130000	0.000000980134369466963118
0.330000	-0.130000	0.000000989540886767341431
0.350000	-0.130000	0.000000832538493779015198
0.370000	-0.130000	0.000000875968980720505158
0.390000	-0.130000	0.000000803123634732286196
0.410000	-0.130000	0.000000703273851792300024
0.430000	-0.130000	0.000000604860346619958517
0.450000	-0.130000	0.000000569103360067826686
0.470000	-0.130000	0.000000469177356817171768
0.490000	-0.130000	0.000000485116293789356295
0.510000	-0.130000	0.000000337588966615915722
0.530000	-0.130000	0.000000326186762217056843
0.550000	-0.130000	0.000000214265316717040258
0.570000	-0.130000	0.000000199544936647732776
0.590000	-0.130000	0.000000126869280398432816
0.610000	-0.130000	0.000000038555525892494333
0.630000	-0.130000	0.000000032210534209846245
0.650000	-0.130000	-0.000000045198715613087217
0.670000	-0.130000	-0.000000137386117901539608
0.690000	-0.130000	-0.000000079726843710229843
0.710000	-0.130000	-0.000000147260501992045015
0.730000	-0.130000	-0.000000254257197098513212
0.750000	-0.130000	-0.000000300465046528318556
0.770000	-0.130000	-0.000000266039835112747976
0.790000	-0.130000	-0.000000401355703431104213
0.810000	-0.130000	-0.000000390659634680714032
0.830000	-0.130000	-0.000000432200603666028395
0.850000	-0.130000	-0.000000408407562769503478
0.870000	-0.130000	-0.000000433263535411741989
0.890000	-0.130000	-0.000000493558309605073844
0.910000	-0.130000	-0.000000499934075654168749
0.930000	-0.130000	-0.000000552723343037720381
0.950000	-0.130000	-0.000000543376228140856829
0.970000	-0.130000	-0.000001580631431002694348
0.990000	-0.130000	-0.000001998941032708805021

-0.990000	-0.110000	-0.000000721372761164134832
-0.970000	-0.110000	-0.000000669042299254691891
-0.950000	-0.110000	-0.000000562980876934538257
-0.930000	-0.110000	-0.000000524816099038835290
-0.910000	-0.110000	-0.000000468627593037620636
-0.890000	-0.110000	-0.000000446683049657852502
-0.870000	-0.110000	-0.000000491580168424159093
-0.850000	-0.110000	-0.000000428273043924130240
-0.830000	-0.110000	-0.000000377821844474730676
-0.810000	-0.110000	-0.000000337712533100373194
-0.790000	-0.110000	-0.000000371638456124760881
-0.770000	-0.110000	-0.000000270983358904486782
-0.750000	-0.110000	-0.000000256664302695811214
-0.730000	-0.110000	-0.000000276208783815352422
-0.710000	-0.110000	-0.000000161528773405629825
-0.690000	-0.110000	-0.000000191525772000818747
-0.670000	-0.110000	-0.000000025332189907099629
-0.650000	-0.110000	-0.000000011010677905561294
-0.630000	-0.110000	-0.000000018029083278000679
-0.610000	-0.110000	0.000000110959162668593770
-0.590000	-0.110000	0.000000183497364244547718
-0.570000	-0.110000	0.000000165667142737024103
-0.550000	-0.110000	0.000000223091118851624501
-0.530000	-0.110000	0.000000356805496413331905
-0.510000	-0.110000	0.000000423343743247291907
-0.490000	-0.110000	0.000000434575206413061643
-0.470000	-0.110000	0.000000497488204035864950
-0.450000	-0.110000	0.000000616919626038225553
-0.430000	-0.110000	0.000000691745956612829110
-0.410000	-0.110000	0.000000670057568052909885
-0.390000	-0.110000	0.000000834192769818417547
-0.370000	-0.110000	0.000000790841125739348918
-0.350000	-0.110000	0.000000925731980943972322
-0.330000	-0.110000	0.000000988951190994326418
-0.310000	-0.110000	0.000001064209800857132850
-0.290000	-0.110000	0.000001077813593943494487
-0.270000	-0.110000	0.000001176378938747422629
-0.250000	-0.110000	0.000001171148032909802598
-0.230000	-0.110000	0.000001294298163941526086
-0.210000	-0.110000	0.000001347110139025896151
-0.190000	-0.110000	0.000001321531049793532066
-0.170000	-0.110000	0.000001438990302278313725
-0.150000	-0.110000	0.000001352490771180242524
-0.130000	-0.110000	0.000001501449193625165133
-0.110000	-0.110000	0.000001416449595633605335
-0.090000	-0.110000	0.000001561648053354219162
-0.070000	-0.110000	0.000001493327788048529232
-0.050000	-0.110000	0.000001501329230371587289
-0.030000	-0.110000	0.000001524849287989253968
-0.010000	-0.110000	0.000001544954976738703123
0.010000	-0.110000	0.000001544954976369356100
0.030000	-0.110000	0.000001524849278100625424
0.050000	-0.110000	0.000001501329230371045188
0.070000	-0.110000	0.000001493327786009903888
0.090000	-0.110000	0.000001561648051965735650
0.110000	-0.110000	0.000001416449606733802703
0.130000	-0.110000	0.000001501449187988343828
0.150000	-0.110000	0.000001352490753188937463
0.170000	-0.110000	0.000001438990327120746524
0.190000	-0.110000	0.000001321531049968359666
0.210000	-0.110000	0.000001347110139025896151
0.230000	-0.110000	0.000001294298163891056475
0.250000	-0.110000	0.000001171148074788114397
0.270000	-0.110000	0.000001176378938729465530
0.290000	-0.110000	0.000001077813588308706061
0.310000	-0.110000	0.000001064209802247611972
0.330000	-0.110000	0.000000988951204859916952
0.350000	-0.110000	0.000000925731975576493942
0.370000	-0.110000	0.000000790841125738332479
0.390000	-0.110000	0.000000834192773978365758
0.410000	-0.110000	0.000000670057568052909885
0.430000	-0.110000	0.000000691745956612829110
0.450000	-0.110000	0.000000616919626038225553
0.470000	-0.110000	0.000000497488204035864950
0.490000	-0.110000	0.000000434575206413061643
0.510000	-0.110000	0.000000423343743247291907
0.530000	-0.110000	0.000000356805496413331905
0.550000	-0.110000	0.000000223091118852979754
0.570000	-0.110000	0.000000165667148286445160
0.590000	-0.110000	0.000000183497362269605698
0.610000	-0.110000	0.000000110959152964645513
0.630000	-0.110000	-0.000000018029068044621342
0.650000	-0.110000	-0.000000011010681029079990
0.670000	-0.110000	-0.000000025332198206667259
0.690000	-0.110000	-0.000000191525772002174000
0.710000	-0.110000	-0.000000161528773405629825
0.730000	-0.110000	-0.000000276208783815352422
0.750000	-0.110000	-0.000000256664302695811214
0.770000	-0.110000	-0.000000270983358904486782
0.790000	-0.110000	-0.000000371638456122728002
0.810000	-0.110000	-0.000000337712522046254419
0.830000	-0.110000	-0.000000377821849630450820
0.850000	-0.110000	-0.000000428273042711856686
0.870000	-0.110000	-0.000000491580168250686745
0.890000	-0.110000	-0.000000446683049656171989
0.910000	-0.110000	-0.000000468627587316448402
0.930000	-0.110000	-0.000000524816110139872914
0.950000	-0.110000	-0.000000562980876934700888
0.970000	-0.110000	-0.000000669042299254691891
0.990000	-0.110000	-0.000000721372761164134832

-0.990000	-0.090000	-0.000000534969326301142946
-0.970000	-0.090000	-0.000000524057573468003418
-0.950000	-0.090000	-0.000000561556418134058141
-0.930000	-0.090000	-0.000000482614354137576385
-0.910000	-0.090000	-0.000000499504049022297947
-0.890000	-0.090000	-0.000000492893782761853272
-0.870000	-0.090000	-0.000000448317384173026775
-0.850000	-0.090000	-0.000000469237217791862622
-0.830000	-0.090000	-0.000000401689983262431649
-0.810000	-0.090000	-0.000000408286243202887408
-0.790000	-0.090000	-0.000000345034532566148764
-0.770000	-0.090000	-0.000000323759488727839084
-0.750000	-0.090000	-0.000000270613883490389794
-0.730000	-0.090000	-0.000000203988611346369089
-0.710000	-0.090000	-0.000000156446837216638274
-0.690000	-0.090000	-0.000000148881958630570663
-0.670000	-0.090000	-0.000000111386902173601552
-0.650000	-0.090000	-0.000000053222741476021491
-0.630000	-0.090000	0.000000025869937327866697
-0.610000	-0.090000	0.000000127738786316576388
-0.590000	-0.090000	0.000000143442135382242075
-0.570000	-0.090000	0.000000195786648497124218
-0.550000	-0.090000	0.000000275285379051590386
-0.530000	-0.090000	0.000000329084643871315093
-0.510000	-0.090000	0.000000390317914907040858
-0.490000	-0.090000	0.000000459127717036318271
-0.470000	-0.090000	0.000000577207544981991980
-0.450000	-0.090000	0.000000582249356677452725
-0.430000	-0.090000	0.000000606104489677490501
-0.410000	-0.090000	0.000000769197326841707671
-0.390000	-0.090000	0.000000786031106553614534
-0.370000	-0.090000	0.000000898329781406993267
-0.350000	-0.090000	0.000000877429823399947500
-0.330000	-0.090000	0.000000958441518958655001
-0.310000	-0.090000	0.000001069484617442854326
-0.290000	-0.090000	0.000001093510915511498302
-0.270000	-0.090000	0.000001176534660211283505
-0.250000	-0.090000	0.000001204985104091938299
-0.230000	-0.090000	0.000001295946573125038173
-0.210000	-0.090000	0.000001302449746124845296
-0.190000	-0.090000	0.000001375965246324945945
-0.170000	-0.090000	0.000001386718335647343144
-0.150000	-0.090000	0.000001476117960792918630
-0.130000	-0.090000	0.000001409429038631566499
-0.110000	-0.090000	0.000001561648053354219162
-0.090000	-0.090000	0.000001440029522484757721
-0.070000	-0.090000	0.000001583116047188827796
-0.050000	-0.090000	0.000001562772345382944066
-0.030000	-0.090000	0.000001607886133327238350
-0.010000	-0.090000	0.000001592245671333395503
0.010000	-0.090000	0.000001592245671122301340
0.030000	-0.090000	0.000001607886125141511947
0.050000	-0.090000	0.000001562772345729455080
0.070000	-0.090000	0.000001583116052045348797
0.090000	-0.090000	0.000001440029514160456729
0.110000	-0.090000	0.000001561648053353134960
0.130000	-0.090000	0.000001409429029006561713
0.150000	-0.090000	0.000001476117952556343146
0.170000	-0.090000	0.000001386718360535204014
0.190000	-0.090000	0.000001375965246326301197
0.210000	-0.090000	0.000001302449746124845296
0.230000	-0.090000	0.000001295946573125038173
0.250000	-0.090000	0.000001204985104047214960
0.270000	-0.090000	0.000001176534660211283505
0.290000	-0.090000	0.000001093510915595523970
0.310000	-0.090000	0.000001069484614668990831
0.330000	-0.090000	0.000000958441511944205758
0.350000	-0.090000	0.000000877429834666813846
0.370000	-0.090000	0.000000898329786436349647
0.390000	-0.090000	0.000000786031101740773328
0.410000	-0.090000	0.000000769197321291947801
0.430000	-0.090000	0.000000606104489764226675
0.450000	-0.090000	0.000000582249356677452725
0.470000	-0.090000	0.000000577207544981991980
0.490000	-0.090000	0.000000459127717036318271
0.510000	-0.090000	0.000000390317914907040858
0.530000	-0.090000	0.000000329084643871315093
0.550000	-0.090000	0.000000275285379051590386
0.570000	-0.090000	0.000000195786648498479470
0.590000	-0.090000	0.000000143442141603868479
0.610000	-0.090000	0.000000127738787702830510
0.630000	-0.090000	0.000000025869941491711259
0.650000	-0.090000	-0.000000053222740782640321
0.670000	-0.090000	-0.000000111386913273121293
0.690000	-0.090000	-0.000000148881958631925915
0.710000	-0.090000	-0.000000156446837216638274
0.730000	-0.090000	-0.000000203988611346369089
0.750000	-0.090000	-0.000000270613883490389794
0.770000	-0.090000	-0.000000323759488727839084
0.790000	-0.090000	-0.000000345034532564793511
0.810000	-0.090000	-0.000000408286237739701081
0.830000	-0.090000	-0.000000401689983088620488
0.850000	-0.090000	-0.000000469237212156206835
0.870000	-0.090000	-0.000000448317389633678780
0.890000	-0.090000	-0.000000492893776434205448
0.910000	-0.090000	-0.000000499504049541874733
0.930000	-0.090000	-0.000000482614365216604705
0.950000	-0.090000	-0.000000561556418155918368
0.970000	-0.090000	-0.000000524057573468003418
0.990000	-0.090000	-0.000000534969326301142946

-0.990000	-0.070000	-0.000000589480888794175709
-0.970000	-0.070000	-0.000000525352645569510373
-0.950000	-0.070000	-0.000000535035911814340330
-0.930000	-0.070000	-0.000000492876646373977077
-0.910000	-0.070000	-0.000000542338384603658556
-0.890000	-0.070000	-0.000000517018389181082925
-0.870000	-0.070000	-0.000000455295971665099167
-0.850000	-0.070000	-0.000000389929803756475886
-0.830000	-0.070000	-0.000000472691978685972234
-0.810000	-0.070000	-0.000000347474253921156956
-0.790000	-0.070000	-0.000000332374543788774941
-0.770000	-0.070000	-0.000000319756585480553395
-0.750000	-0.070000	-0.000000235952636769667153
-0.730000	-0.070000	-0.000000233969598891311430
-0.710000	-0.070000	-0.000000166751462465805590
-0.690000	-0.070000	-0.000000066536321355974127
-0.670000	-0.070000	-0.000000140998806867165347
-0.650000	-0.070000	0.000000039304591993274051
-0.630000	-0.070000	-0.000000008018638456091479
-0.610000	-0.070000	0.000000082536506156575444
-0.590000	-0.070000	0.000000102700062301287396
-0.570000	-0.070000	0.000000235983555740291236
-0.550000	-0.070000	0.000000316988345156463992
-0.530000	-0.070000	0.000000294763474938300300
-0.510000	-0.070000	0.000000464783986596197180
-0.490000	-0.070000	0.000000437351322746552459
-0.470000	-0.070000	0.000000496188524355431850
-0.450000	-0.070000	0.000000604829841631713628
-0.430000	-0.070000	0.000000729355324756122058
-0.410000	-0.070000	0.000000732770870304444389
-0.390000	-0.070000	0.000000792252284038984841
-0.370000	-0.070000	0.000000863645245904756751
-0.350000	-0.070000	0.000000975170036516208706
-0.330000	-0.070000	0.000001037772613333211866
-0.310000	-0.070000	0.000001079921903675003063
-0.290000	-0.070000	0.000001102291699164609923
-0.270000	-0.070000	0.000001241458958268454684
-0.250000	-0.070000	0.000001208114063727290657
-0.230000	-0.070000	0.000001311923555160816077
-0.210000	-0.070000	0.000001313167788408024263
-0.190000	-0.070000	0.000001394651147421728694
-0.170000	-0.070000	0.000001400996034854563518
-0.150000	-0.070000	0.000001521691585087254182
-0.130000	-0.070000	0.000001489064521870077547
-0.110000	-0.070000	0.000001493327788048529232
-0.090000	-0.070000	0.000001583116047188827796
-0.070000	-0.070000	0.000001506144322995851045
-0.050000	-0.070000	0.000001557708997513163746
-0.030000	-0.070000	0.000001548322218264093844
-0.010000	-0.070000	0.000001595214879168129971
0.010000	-0.070000	0.000001595214878819233711
0.030000	-0.070000	0.000001548322211889852432
0.050000	-0.070000	0.000001557708993003750070
0.070000	-0.070000	0.000001506144320913844060
0.090000	-0.070000	0.000001583116049962325373
0.110000	-0.070000	0.000001493327786703901698
0.130000	-0.070000	0.000001489064519045622467
0.150000	-0.070000	0.000001521691571914360417
0.170000	-0.070000	0.000001400996062387010327
0.190000	-0.070000	0.000001394651147596556295
0.210000	-0.070000	0.000001313167788408024263
0.230000	-0.070000	0.000001311923555160816077
0.250000	-0.070000	0.000001208114063727290657
0.270000	-0.070000	0.000001241458958268454684
0.290000	-0.070000	0.000001102291699145473754
0.310000	-0.070000	0.000001079921906451238251
0.330000	-0.070000	0.000001037772619050508077
0.350000	-0.070000	0.000000975170031837686597
0.370000	-0.070000	0.000000863645246467349258
0.390000	-0.070000	0.000000792252287571613674
0.410000	-0.070000	0.000000732770864734193098
0.430000	-0.070000	0.000000729355324689552045
0.450000	-0.070000	0.000000604829841631713628
0.470000	-0.070000	0.000000496188524355431850
0.490000	-0.070000	0.000000437351322746552459
0.510000	-0.070000	0.000000464783986596197180
0.530000	-0.070000	0.000000294763474938300300
0.550000	-0.070000	0.000000316988345157988652
0.570000	-0.070000	0.000000235983561290559326
0.590000	-0.070000	0.000000102700062646368618
0.610000	-0.070000	0.000000082536505464718933
0.630000	-0.070000	-0.000000008018632635619879
0.650000	-0.070000	0.000000039304592425260854
0.670000	-0.070000	-0.000000140998817976171857
0.690000	-0.070000	-0.000000066536321357329379
0.710000	-0.070000	-0.000000166751462465805590
0.730000	-0.070000	-0.000000233969598891311430
0.750000	-0.070000	-0.000000235952636769667153
0.770000	-0.070000	-0.000000319756585480553395
0.790000	-0.070000	-0.000000332374543785386809
0.810000	-0.070000	-0.000000347474248287195234
0.830000	-0.070000	-0.000000472691978164877565
0.850000	-0.070000	-0.000000389929803668723272
0.870000	-0.070000	-0.000000455295965379775886
0.890000	-0.070000	-0.000000517018395173332807
0.910000	-0.070000	-0.000000542338378946467803
0.930000	-0.070000	-0.000000492876657409637309
0.950000	-0.070000	-0.000000535035911857877823
0.970000	-0.070000	-0.000000525352645569510373
0.990000	-0.070000	-0.000000589480888794175709

-0.990000	-0.050000	-0.000000488577838896075457
-0.970000	-0.050000	-0.000000555955053704832803
-0.950000	-0.050000	-0.000000497071236035249409
-0.930000	-0.050000	-0.000000505466062015324938
-0.910000	-0.050000	-0.000000463610024465131243
-0.890000	-0.050000	-0.000000422217852123090744
-0.870000	-0.050000	-0.000000487568711942268991
-0.850000	-0.050000	-0.000000413506887866340678
-0.830000	-0.050000	-0.000000395647761519999459
-0.810000	-0.050000	-0.000000389733597028432840
-0.790000	-0.050000	-0.000000336990346782017067
-0.770000	-0.050000	-0.000000314129943372614849
-0.750000	-0.050000	-0.000000328701461545208881
-0.730000	-0.050000	-0.000000161226998621194625
-0.710000	-0.050000	-0.000000224624046007377361
-0.690000	-0.050000	-0.000000185375566627377444
-0.670000	-0.050000	-0.000000013579805304823097
-0.650000	-0.050000	0.000000003468978331473601
-0.630000	-0.050000	0.000000035637423361261288
-0.610000	-0.050000	0.000000108774980141011504
-0.590000	-0.050000	0.000000127200724205767921
-0.570000	-0.050000	0.000000265816922482593884
-0.550000	-0.050000	0.000000255260977790034533
-0.530000	-0.050000	0.000000345262577909276303
-0.510000	-0.050000	0.000000371110172093236921
-0.490000	-0.050000	0.000000500971852193134431
-0.470000	-0.050000	0.000000581843957360092534
-0.450000	-0.050000	0.000000610247315669092821
-0.430000	-0.050000	0.000000728561538659942137
-0.410000	-0.050000	0.000000724987463346675118
-0.390000	-0.050000	0.000000776922205847921593
-0.370000	-0.050000	0.000000900013924438934979
-0.350000	-0.050000	0.000000973515569168689277
-0.330000	-0.050000	0.000000985943384510190807
-0.310000	-0.050000	0.000001106075554853320824
-0.290000	-0.050000	0.000001144027996275939502
-0.270000	-0.050000	0.000001148930754722910950
-0.250000	-0.050000	0.000001246037668236010766
-0.230000	-0.050000	0.000001369663856795068279
-0.210000	-0.050000	0.000001411451301059528851
-0.190000	-0.050000	0.000001373491384197615900
-0.170000	-0.050000	0.000001408483079750081843
-0.150000	-0.050000	0.000001521054452114083567
-0.130000	-0.050000	0.000001489124001853299288
-0.110000	-0.050000	0.000001501329230371587289
-0.090000	-0.050000	0.000001562772345382944066
-0.070000	-0.050000	0.000001557708997513163746
-0.050000	-0.050000	0.000001626899510739915214
-0.030000	-0.050000	0.000001561047425978475886
-0.010000	-0.050000	0.000001646440327915301566
0.010000	-0.050000	0.000001646440327744864984
0.030000	-0.050000	0.000001561047420123350474
0.050000	-0.050000	0.000001626899512451599394
0.070000	-0.050000	0.000001557708995801100095
0.090000	-0.050000	0.000001562772346076725036
0.110000	-0.050000	0.000001501329233489752737
0.130000	-0.050000	0.000001489123991790385244
0.150000	-0.050000	0.000001521054439592741097
0.170000	-0.050000	0.000001408483107518722095
0.190000	-0.050000	0.000001373491384198293527
0.210000	-0.050000	0.000001411451301059528851
0.230000	-0.050000	0.000001369663856795068279
0.250000	-0.050000	0.000001246037668236010766
0.270000	-0.050000	0.000001148930754722910950
0.290000	-0.050000	0.000001144027996293720418
0.310000	-0.050000	0.000001106075549998805597
0.330000	-0.050000	0.000000985943378967532461
0.350000	-0.050000	0.000000973515580263140373
0.370000	-0.050000	0.000000900013925788414318
0.390000	-0.050000	0.000000776922217874434192
0.410000	-0.050000	0.000000724987451664044344
0.430000	-0.050000	0.000000728561538636713106
0.450000	-0.050000	0.000000610247315669092821
0.470000	-0.050000	0.000000581843957360092534
0.490000	-0.050000	0.000000500971852193134431
0.510000	-0.050000	0.000000371110172093236921
0.530000	-0.050000	0.000000345262577907921051
0.550000	-0.050000	0.000000255260975015662818
0.570000	-0.050000	0.000000265816919881863923
0.590000	-0.050000	0.000000127200727154713126
0.610000	-0.050000	0.000000108774988466416180
0.630000	-0.050000	0.000000035637429420514865
0.650000	-0.050000	0.000000003468979194684878
0.670000	-0.050000	-0.000000013579816390790311
0.690000	-0.050000	-0.000000185375566627377444
0.710000	-0.050000	-0.000000224624046007377361
0.730000	-0.050000	-0.000000161226998621194625
0.750000	-0.050000	-0.000000328701461545208881
0.770000	-0.050000	-0.000000314129943372614849
0.790000	-0.050000	-0.000000336990346431684240
0.810000	-0.050000	-0.000000389733591827908041
0.830000	-0.050000	-0.000000395647761866781524
0.850000	-0.050000	-0.000000413506887649744189
0.870000	-0.050000	-0.000000487568711725428557
0.890000	-0.050000	-0.000000422217852284731735
0.910000	-0.050000	-0.000000463610012884076660
0.930000	-0.050000	-0.000000505466079272923283
0.950000	-0.050000	-0.000000497071236035588222
0.970000	-0.050000	-0.000000555955053704832803
0.990000	-0.050000	-0.000000488577838896075457

-0.990000	-0.030000	-0.000000532404602996276494
-0.970000	-0.030000	-0.000000512717685414398026
-0.950000	-0.030000	-0.000000571626055166267406
-0.930000	-0.030000	-0.000000495467117627386081
-0.910000	-0.030000	-0.000000528969677739842990
-0.890000	-0.030000	-0.000000532896609209106489
-0.870000	-0.030000	-0.000000425514412264138510
-0.850000	-0.030000	-0.000000431675888158642731
-0.830000	-0.030000	-0.000000391834993182795205
-0.810000	-0.030000	-0.000000331548682186837162
-0.790000	-0.030000	-0.000000382377890650517898
-0.770000	-0.030000	-0.000000237717174354155599
-0.750000	-0.030000	-0.000000246792003850575042
-0.730000	-0.030000	-0.000000242765912710358718
-0.710000	-0.030000	-0.000000169514139487431429
-0.690000	-0.030000	-0.000000067667652550153169
-0.670000	-0.030000	-0.000000131095663722280605
-0.650000	-0.030000	-0.000000059217909337351050
-0.630000	-0.030000	0.000000050910524202921426
-0.610000	-0.030000	0.000000048022554784392825
-0.590000	-0.030000	0.000000215754328212213980
-0.570000	-0.030000	0.000000179663264220458844
-0.550000	-0.030000	0.000000295138100235114824
-0.530000	-0.030000	0.000000404516983940918489
-0.510000	-0.030000	0.000000392072248529931914
-0.490000	-0.030000	0.000000515277361136341283
-0.470000	-0.030000	0.000000524677461355470623
-0.450000	-0.030000	0.000000591435749392686108
-0.430000	-0.030000	0.000000646358185062780076
-0.410000	-0.030000	0.000000783312039077298456
-0.390000	-0.030000	0.000000869214737499993031
-0.370000	-0.030000	0.000000828138275641614532
-0.350000	-0.030000	0.000000937001993716343826
-0.330000	-0.030000	0.000001046585861466805493
-0.310000	-0.030000	0.000001043134099139720987
-0.290000	-0.030000	0.000001177999549953568032
-0.270000	-0.030000	0.000001244388139214498137
-0.250000	-0.030000	0.000001232581867622760050
-0.230000	-0.030000	0.000001253756975576862534
-0.210000	-0.030000	0.000001366039678503213240
-0.190000	-0.030000	0.000001379079906450998260
-0.170000	-0.030000	0.000001533204696509485321
-0.150000	-0.030000	0.000001461686341110618502
-0.130000	-0.030000	0.000001509453431345112416
-0.110000	-0.030000	0.000001524849287989253968
-0.090000	-0.030000	0.000001607886133327238350
-0.070000	-0.030000	0.000001548322218264093844
-0.050000	-0.030000	0.000001561047425978475886
-0.030000	-0.030000	0.000001571852494938372723
-0.010000	-0.030000	0.000001563725752767343435
0.010000	-0.030000	0.000001563725752799869501
0.030000	-0.030000	0.000001571852488779765570
0.050000	-0.030000	0.000001561047420428444965
0.070000	-0.030000	0.000001548322223987380272
0.090000	-0.030000	0.000001607886128654869087
0.110000	-0.030000	0.000001524849286078510269
0.130000	-0.030000	0.000001509453423362023400
0.150000	-0.030000	0.000001461686324517066883
0.170000	-0.030000	0.000001533204729792554005
0.190000	-0.030000	0.000001379079906454386392
0.210000	-0.030000	0.000001366039678503213240
0.230000	-0.030000	0.000001253756975576862534
0.250000	-0.030000	0.000001232581867618694291
0.270000	-0.030000	0.000001244388136438344264
0.290000	-0.030000	0.000001177999541634755813
0.310000	-0.030000	0.000001043134105728471799
0.330000	-0.030000	0.000001046585862854096383
0.350000	-0.030000	0.000000937001994413431613
0.370000	-0.030000	0.000000828138281795979744
0.390000	-0.030000	0.000000869214733432635686
0.410000	-0.030000	0.000000783312044268350037
0.430000	-0.030000	0.000000646358185068309507
0.450000	-0.030000	0.000000591435749392686108
0.470000	-0.030000	0.000000524677461355470623
0.490000	-0.030000	0.000000515277361136341283
0.510000	-0.030000	0.000000392072248529931914
0.530000	-0.030000	0.000000404516983940918489
0.550000	-0.030000	0.000000295138100236470077
0.570000	-0.030000	0.000000179663269770134011
0.590000	-0.030000	0.000000215754328559116323
0.610000	-0.030000	0.000000048022555132774935
0.630000	-0.030000	0.000000050910529838140144
0.650000	-0.030000	-0.000000059217908821257263
0.670000	-0.030000	-0.000000131095674817734587
0.690000	-0.030000	-0.000000067667652551508422
0.710000	-0.030000	-0.000000169514139487431429
0.730000	-0.030000	-0.000000242765912710358718
0.750000	-0.030000	-0.000000246792003850575042
0.770000	-0.030000	-0.000000237717174354155599
0.790000	-0.030000	-0.000000382377890649840272
0.810000	-0.030000	-0.000000331548676636182825
0.830000	-0.030000	-0.000000391834992833980261
0.850000	-0.030000	-0.000000431675881246122045
0.870000	-0.030000	-0.000000425514419048167686
0.890000	-0.030000	-0.000000532896608774070368
0.910000	-0.030000	-0.000000528969671825818295
0.930000	-0.030000	-0.000000495467128730717470
0.950000	-0.030000	-0.000000571626055166606220
0.970000	-0.030000	-0.000000512717685414398026
0.990000	-0.030000	-0.000000532404602996276494

-0.990000	-0.010000	-0.000000558160806152082571
-0.970000	-0.010000	-0.000000525704675837029508
-0.950000	-0.010000	-0.000000490377871607527904
-0.930000	-0.010000	-0.000000548021193353159157
-0.910000	-0.010000	-0.000000502326828087803177
-0.890000	-0.010000	-0.000000448055678986533710
-0.870000	-0.010000	-0.000000448240718643456949
-0.850000	-0.010000	-0.000000480396208325583685
-0.830000	-0.010000	-0.000000403840550869334668
-0.810000	-0.010000	-0.000000418700251228593090
-0.790000	-0.010000	-0.000000296491926668154175
-0.770000	-0.010000	-0.000000355031485401382401
-0.750000	-0.010000	-0.000000272938280408596321
-0.730000	-0.010000	-0.000000232288465948143549
-0.710000	-0.010000	-0.000000159221931836314734
-0.690000	-0.010000	-0.000000134221943177793910
-0.670000	-0.010000	-0.000000033981600111812767
-0.650000	-0.010000	-0.000000030387325077635050
-0.630000	-0.010000	0.000000059452092589974844
-0.610000	-0.010000	0.000000085683817589689872
-0.590000	-0.010000	0.000000178356979458580849
-0.570000	-0.010000	0.000000188584201105137069
-0.550000	-0.010000	0.000000280407189457164462
-0.530000	-0.010000	0.000000355351540316827582
-0.510000	-0.010000	0.000000397091480751809913
-0.490000	-0.010000	0.000000464914293858979984
-0.470000	-0.010000	0.000000550510688939473761
-0.450000	-0.010000	0.000000629510459278291405
-0.430000	-0.010000	0.000000703730524498162851
-0.410000	-0.010000	0.000000716834441470020657
-0.390000	-0.010000	0.000000808140716814160272
-0.370000	-0.010000	0.000000918703434272128555
-0.350000	-0.010000	0.000000983059813330152028
-0.330000	-0.010000	0.000000956199671683357830
-0.310000	-0.010000	0.000001101824258506651794
-0.290000	-0.010000	0.000001132505643427724525
-0.270000	-0.010000	0.000001174908262367604754
-0.250000	-0.010000	0.000001256436254822024257
-0.230000	-0.010000	0.000001338748410489214516
-0.210000	-0.010000	0.000001362505965929098175
-0.190000	-0.010000	0.000001403480632075060071
-0.170000	-0.010000	0.000001420366649196921210
-0.150000	-0.010000	0.000001471207413184290747
-0.130000	-0.010000	0.000001557711428584716037
-0.110000	-0.010000	0.000001544954976738703123
-0.090000	-0.010000	0.000001592245671333395503
-0.070000	-0.010000	0.000001595214879168129971
-0.050000	-0.010000	0.000001646440327915301566
-0.030000	-0.010000	0.000001563725752767343435
-0.010000	-0.010000	0.000001469995626768671305
0.010000	-0.010000	0.000001469995626630988429
0.030000	-0.010000	0.000001563725747562739327
0.050000	-0.010000	0.000001646440320629354546
0.070000	-0.010000	0.000001595214876915103646
0.090000	-0.010000	0.000001592245672535721503
0.110000	-0.010000	0.000001544954974136428173
0.130000	-0.010000	0.000001557711423031229222
0.150000	-0.010000	0.000001471207400012867431
0.170000	-0.010000	0.000001420366674157538822
0.190000	-0.010000	0.000001403480632075060071
0.210000	-0.010000	0.000001362505965929098175
0.230000	-0.010000	0.000001338748410489214516
0.250000	-0.010000	0.000001256436254821346630
0.270000	-0.010000	0.000001174908259590583520
0.290000	-0.010000	0.000001132505635109454407
0.310000	-0.010000	0.000001101824274805896734
0.330000	-0.010000	0.000000956199671681460476
0.350000	-0.010000	0.000000983059808475257330
0.370000	-0.010000	0.000000918703429416420705
0.390000	-0.010000	0.000000808140717167501760
0.410000	-0.010000	0.000000716834446666249304
0.430000	-0.010000	0.000000703730524499382578
0.450000	-0.010000	0.000000629510459278291405
0.470000	-0.010000	0.000000550510688939473761
0.490000	-0.010000	0.000000464914293858979984
0.510000	-0.010000	0.000000397091480751809913
0.530000	-0.010000	0.000000355351540316827582
0.550000	-0.010000	0.000000280407189458519715
0.570000	-0.010000	0.000000188584206655151049
0.590000	-0.010000	0.000000178356979805481498
0.610000	-0.010000	0.000000085683817937964408
0.630000	-0.010000	0.000000059452095627296079
0.650000	-0.010000	-0.000000030387319015759060
0.670000	-0.010000	-0.000000033981613894726109
0.690000	-0.010000	-0.000000134221943265885337
0.710000	-0.010000	-0.000000159221931836314734
0.730000	-0.010000	-0.000000232288465948143549
0.750000	-0.010000	-0.000000272938280408596321
0.770000	-0.010000	-0.000000355031485401382401
0.790000	-0.010000	-0.000000296491926667476549
0.810000	-0.010000	-0.000000418700247065893717
0.830000	-0.010000	-0.000000403840549308110645
0.850000	-0.010000	-0.000000480396208173714066
0.870000	-0.010000	-0.000000448240718491709302
0.890000	-0.010000	-0.000000448055678812722550
0.910000	-0.010000	-0.000000502326822432977340
0.930000	-0.010000	-0.000000548021204450889964
0.950000	-0.010000	-0.000000490377871607697310
0.970000	-0.010000	-0.000000525704675837029508
0.990000	-0.010000	-0.000000558160806152082571

-0.990000	0.010000	-0.000000558160806155430045
-0.970000	0.010000	-0.000000525704675847607256
-0.950000	0.010000	-0.000000490377871620672161
-0.930000	0.010000	-0.000000548021193364302723
-0.910000	0.010000	-0.000000502326828089592111
-0.890000	0.010000	-0.000000448055679028709175
-0.870000	0.010000	-0.000000448240718664707312
-0.850000	0.010000	-0.000000480396208348582324
-0.830000	0.010000	-0.000000403840550916944696
-0.810000	0.010000	-0.000000418700251258639043
-0.790000	0.010000	-0.000000296491926638663876
-0.770000	0.010000	-0.000000355031485443761154
-0.750000	0.010000	-0.000000272938280480980369
-0.730000	0.010000	-0.000000232288466052159195
-0.710000	0.010000	-0.000000159221931843849939
-0.690000	0.010000	-0.000000134221943307288307
-0.670000	0.010000	-0.000000033981600278827336
-0.650000	0.010000	-0.000000030387325197629125
-0.630000	0.010000	0.000000059452092428123788
-0.610000	0.010000	0.000000085683817469694102
-0.590000	0.010000	0.000000178356979291386709
-0.570000	0.010000	0.000000188584200887663054
-0.550000	0.010000	0.000000280407189272917855
-0.530000	0.010000	0.000000355351540249186919
-0.510000	0.010000	0.000000397091480624321290
-0.490000	0.010000	0.000000464914293668566977
-0.470000	0.010000	0.000000550510688682653371
-0.450000	0.010000	0.000000629510458952597073
-0.430000	0.010000	0.000000703730524273949842
-0.410000	0.010000	0.000000716834441345662668
-0.390000	0.010000	0.000000808140716615100754
-0.370000	0.010000	0.000000918703433826250412
-0.350000	0.010000	0.000000983059812985050477
-0.330000	0.010000	0.000000956199671269355230
-0.310000	0.010000	0.000001101824258029657048
-0.290000	0.010000	0.000001132505643225195559
-0.270000	0.010000	0.000001174908262138187574
-0.250000	0.010000	0.000001256436254562303626
-0.230000	0.010000	0.000001338748410204990916
-0.210000	0.010000	0.000001362505965662574176
-0.190000	0.010000	0.000001403480631492599559
-0.170000	0.010000	0.000001420366649013243810
-0.150000	0.010000	0.000001471207412736994671
-0.130000	0.010000	0.000001557711428075242660
-0.110000	0.010000	0.000001544954976369356100
-0.090000	0.010000	0.000001592245671122301340
-0.070000	0.010000	0.000001595214878819233711
-0.050000	0.010000	0.000001646440327744864984
-0.030000	0.010000	0.000001563725752799869501
-0.010000	0.010000	0.000001469995626630988429
0.010000	0.010000	0.000001469995626493305553
0.030000	0.010000	0.000001563725747595265392
0.050000	0.010000	0.000001646440320503153414
0.070000	0.010000	0.000001595214878123772228
0.090000	0.010000	0.000001592245672335767517
0.110000	0.010000	0.000001544954973939740347
0.130000	0.010000	0.000001557711422522182749
0.150000	0.010000	0.000001471207399911536880
0.170000	0.010000	0.000001420366673973949513
0.190000	0.010000	0.000001403480631492599559
0.210000	0.010000	0.000001362505965662574176
0.230000	0.010000	0.000001338748410204990916
0.250000	0.010000	0.000001256436254561626000
0.270000	0.010000	0.000001174908259361274760
0.290000	0.010000	0.000001132505634917821673
0.310000	0.010000	0.000001101824274674816691
0.330000	0.010000	0.000000956199671613426790
0.350000	0.010000	0.000000983059808130535250
0.370000	0.010000	0.000000918703428970217301
0.390000	0.010000	0.000000808140716968821712
0.410000	0.010000	0.000000716834446368961068
0.430000	0.010000	0.000000703730524275088254
0.450000	0.010000	0.000000629510458952597073
0.470000	0.010000	0.000000550510688682653371
0.490000	0.010000	0.000000464914293668566977
0.510000	0.010000	0.000000397091480624321290
0.530000	0.010000	0.000000355351540249186919
0.550000	0.010000	0.000000280407189274273108
0.570000	0.010000	0.000000188584206437592331
0.590000	0.010000	0.000000178356979638248395
0.610000	0.010000	0.000000085683817818019461
0.630000	0.010000	0.000000059452095552032120
0.650000	0.010000	-0.000000030387319135624386
0.670000	0.010000	-0.000000033981613975058713
0.690000	0.010000	-0.000000134221943395379734
0.710000	0.010000	-0.000000159221931843849939
0.730000	0.010000	-0.000000232288466052159195
0.750000	0.010000	-0.000000272938280480980369
0.770000	0.010000	-0.000000355031485443761154
0.790000	0.010000	-0.000000296491926637986250
0.810000	0.010000	-0.000000418700247095939670
0.830000	0.010000	-0.000000403840549355720673
0.850000	0.010000	-0.000000480396208196739809
0.870000	0.010000	-0.000000448240718512919007
0.890000	0.010000	-0.000000448055678833213971
0.910000	0.010000	-0.000000502326822453739812
0.930000	0.010000	-0.000000548021204461992872
0.950000	0.010000	-0.000000490377871620841568
0.970000	0.010000	-0.000000525704675847607256
0.990000	0.010000	-0.000000558160806155430045

-0.990000	0.030000	-0.000000532404603045065592
-0.970000	0.030000	-0.000000512717685571607341
-0.950000	0.030000	-0.000000571626055437317950
-0.930000	0.030000	-0.000000495467118072207127
-0.910000	0.030000	-0.000000528969678257210714
-0.890000	0.030000	-0.000000532896609837943749
-0.870000	0.030000	-0.000000425514413109775546
-0.850000	0.030000	-0.000000431675889156013862
-0.830000	0.030000	-0.000000391834994267078692
-0.810000	0.030000	-0.000000331548683487879769
-0.790000	0.030000	-0.000000382377892211714816
-0.770000	0.030000	-0.000000237717176045551645
-0.750000	0.030000	-0.000000246792005628707263
-0.730000	0.030000	-0.000000242765914835313661
-0.710000	0.030000	-0.000000169514141741853664
-0.690000	0.030000	-0.000000067667652291848778
-0.670000	0.030000	-0.000000131095669183820299
-0.650000	0.030000	-0.000000059217912286211552
-0.630000	0.030000	0.000000050910521079019870
-0.610000	0.030000	0.000000048022551403206706
-0.590000	0.030000	0.000000215754324567981779
-0.570000	0.030000	0.000000179663260231780695
-0.550000	0.030000	0.000000295138095561017614
-0.530000	0.030000	0.000000404516978738279497
-0.510000	0.030000	0.000000392072243672367368
-0.490000	0.030000	0.000000515277355411848680
-0.470000	0.030000	0.000000524677455542981461
-0.450000	0.030000	0.000000591435743235773021
-0.430000	0.030000	0.000000646358177967110538
-0.410000	0.030000	0.000000783312031786309896
-0.390000	0.030000	0.000000869214729867643417
-0.370000	0.030000	0.000000828138267488685246
-0.350000	0.030000	0.000000937001984350788620
-0.330000	0.030000	0.000001046585852110466005
-0.310000	0.030000	0.000001043134089795253513
-0.290000	0.030000	0.000001177999543027277978
-0.270000	0.030000	0.000001244388126730316697
-0.250000	0.030000	0.000001232581857037206349
-0.230000	0.030000	0.000001253756964662510972
-0.210000	0.030000	0.000001366039667236407880
-0.190000	0.030000	0.000001379079895871980266
-0.170000	0.030000	0.000001533204688200525789
-0.150000	0.030000	0.000001461686328322291248
-0.130000	0.030000	0.000001509453423189201574
-0.110000	0.030000	0.000001524849278100625424
-0.090000	0.030000	0.000001607886125141511947
-0.070000	0.030000	0.000001548322211889852432
-0.050000	0.030000	0.000001561047420123350474
-0.030000	0.030000	0.000001571852488779765570
-0.010000	0.030000	0.000001563725747562739327
0.010000	0.030000	0.000001563725747595265392
0.030000	0.030000	0.000001571852482968103112
0.050000	0.030000	0.000001561047414356695959
0.070000	0.030000	0.000001548322215661574949
0.090000	0.030000	0.000001607886120935024359
0.110000	0.030000	0.000001524849275930865826
0.130000	0.030000	0.000001509453414167555296
0.150000	0.030000	0.000001461686316190475513
0.170000	0.030000	0.000001533204718712346615
0.190000	0.030000	0.000001379079895871980266
0.210000	0.030000	0.000001366039667236407880
0.230000	0.030000	0.000001253756964662510972
0.250000	0.030000	0.000001232581857037206349
0.270000	0.030000	0.000001244388126724218059
0.290000	0.030000	0.000001177999531926077724
0.310000	0.030000	0.000001043134096034403335
0.330000	0.030000	0.000001046585853152601133
0.350000	0.030000	0.000000937001985738079510
0.370000	0.030000	0.000000828138273296322603
0.390000	0.030000	0.000000869214725449085884
0.410000	0.030000	0.000000783312037161052431
0.430000	0.030000	0.000000646358177967191853
0.450000	0.030000	0.000000591435743235773021
0.470000	0.030000	0.000000524677455542981461
0.490000	0.030000	0.000000515277355411848680
0.510000	0.030000	0.000000392072243672367368
0.530000	0.030000	0.000000404516978738279497
0.550000	0.030000	0.000000295138095562372867
0.570000	0.030000	0.000000179663265693618546
0.590000	0.030000	0.000000215754325003017901
0.610000	0.030000	0.000000048022551751591358
0.630000	0.030000	0.000000050910526629033851
0.650000	0.030000	-0.000000059217911770246515
0.670000	0.030000	-0.000000131095677593122742
0.690000	0.030000	-0.000000067667655066728713
0.710000	0.030000	-0.000000169514141742531290
0.730000	0.030000	-0.000000242765914835313661
0.750000	0.030000	-0.000000246792005628707263
0.770000	0.030000	-0.000000237717176045551645
0.790000	0.030000	-0.000000382377892211037190
0.810000	0.030000	-0.000000331548677937225432
0.830000	0.030000	-0.000000391834993918182433
0.850000	0.030000	-0.000000431675882243588043
0.870000	0.030000	-0.000000425514419893845380
0.890000	0.030000	-0.000000532896609424591671
0.910000	0.030000	-0.000000528969672324632609
0.930000	0.030000	-0.000000495467129175240360
0.950000	0.030000	-0.000000571626055437656763
0.970000	0.030000	-0.000000512717685571607341
0.990000	0.030000	-0.000000532404603045065592

-0.990000	0.050000	-0.000000488577838885233436
-0.970000	0.050000	-0.000000555955053704832803
-0.950000	0.050000	-0.000000497071236013734772
-0.930000	0.050000	-0.000000505466068259631497
-0.910000	0.050000	-0.000000463610024465470057
-0.890000	0.050000	-0.000000422217852166485936
-0.870000	0.050000	-0.000000487568712591096229
-0.850000	0.050000	-0.000000413506880844180047
-0.830000	0.050000	-0.000000395647761605299065
-0.810000	0.050000	-0.000000389733597028432840
-0.790000	0.050000	-0.000000336990346695280893
-0.770000	0.050000	-0.000000314129950396808359
-0.750000	0.050000	-0.000000328701463019642520
-0.730000	0.050000	-0.000000161226990384056711
-0.710000	0.050000	-0.000000224624046179236958
-0.690000	0.050000	-0.000000185375566454155818
-0.670000	0.050000	-0.000000013579805131350750
-0.650000	0.050000	0.000000003468978504945949
-0.630000	0.050000	0.000000035637423350503970
-0.610000	0.050000	0.000000108774979967539156
-0.590000	0.050000	0.000000127200723858907929
-0.570000	0.050000	0.000000265816922309290943
-0.550000	0.050000	0.000000255260978472912495
-0.530000	0.050000	0.000000345262578277905042
-0.510000	0.050000	0.000000371110171746807222
-0.490000	0.050000	0.000000500971852192971800
-0.470000	0.050000	0.000000581843957685542921
-0.450000	0.050000	0.000000610247315669445187
-0.430000	0.050000	0.000000728561539341119257
-0.410000	0.050000	0.000000724987462654818606
-0.390000	0.050000	0.000000776922205501085318
-0.370000	0.050000	0.000000900013924786042304
-0.350000	0.050000	0.000000973515569862416037
-0.330000	0.050000	0.000000985943384499511416
-0.310000	0.050000	0.000001106075554832477038
-0.290000	0.050000	0.000001144027990726694628
-0.270000	0.050000	0.000001148930759577236442
-0.250000	0.050000	0.000001246037665466551841
-0.230000	0.050000	0.000001369663860953661237
-0.210000	0.050000	0.000001411451301070709686
-0.190000	0.050000	0.000001373491384197778531
-0.170000	0.050000	0.000001408483079729048321
-0.150000	0.050000	0.000001521054451376988720
-0.130000	0.050000	0.000001489124002200135563
-0.110000	0.050000	0.000001501329230371045188
-0.090000	0.050000	0.000001562772345729455080
-0.070000	0.050000	0.000001557708993003750070
-0.050000	0.050000	0.000001626899512451599394
-0.030000	0.050000	0.000001561047420428444965
-0.010000	0.050000	0.000001646440320629354546
0.010000	0.050000	0.000001646440320503153414
0.030000	0.050000	0.000001561047414356695959
0.050000	0.050000	0.000001626899508655536538
0.070000	0.050000	0.000001557708993004292171
0.090000	0.050000	0.000001562772344687536792
0.110000	0.050000	0.000001501329231411228753
0.130000	0.050000	0.000001489123990422664204
0.150000	0.050000	0.000001521054438207347561
0.170000	0.050000	0.000001408483110271728251
0.190000	0.050000	0.000001373491384198456157
0.210000	0.050000	0.000001411451301070709686
0.230000	0.050000	0.000001369663860953661237
0.250000	0.050000	0.000001246037665466551841
0.270000	0.050000	0.000001148930759577236442
0.290000	0.050000	0.000001144027990747348679
0.310000	0.050000	0.000001106075549978124441
0.330000	0.050000	0.000000985943390048431029
0.350000	0.050000	0.000000973515569862931033
0.370000	0.050000	0.000000900013925830779517
0.390000	0.050000	0.000000776922217874705242
0.410000	0.050000	0.000000724987450992706358
0.430000	0.050000	0.000000728561539319435214
0.450000	0.050000	0.000000610247315669445187
0.470000	0.050000	0.000000581843957685542921
0.490000	0.050000	0.000000500971852192971800
0.510000	0.050000	0.000000371110171746807222
0.530000	0.050000	0.000000345262578277905042
0.550000	0.050000	0.000000255260975697185527
0.570000	0.050000	0.000000265816919708730388
0.590000	0.050000	0.000000127200726807853135
0.610000	0.050000	0.000000108774988639716580
0.630000	0.050000	0.000000035637429420511477
0.650000	0.050000	0.000000003468979021551343
0.670000	0.050000	-0.000000013579816217317963
0.690000	0.050000	-0.000000185375566454155818
0.710000	0.050000	-0.000000224624046179236958
0.730000	0.050000	-0.000000161226990384056711
0.750000	0.050000	-0.000000328701463019642520
0.770000	0.050000	-0.000000314129950396808359
0.790000	0.050000	-0.000000336990346344948066
0.810000	0.050000	-0.000000389733591827908041
0.830000	0.050000	-0.000000395647761952162445
0.850000	0.050000	-0.000000413506880627339613
0.870000	0.050000	-0.000000487568712460991968
0.890000	0.050000	-0.000000422217852242041274
0.910000	0.050000	-0.000000463610019171012693
0.930000	0.050000	-0.000000505466079273262097
0.950000	0.050000	-0.000000497071236013904179
0.970000	0.050000	-0.000000555955053704832803
0.990000	0.050000	-0.000000488577838885233436

-0.990000	0.070000	-0.000000589480888783333688
-0.970000	0.070000	-0.000000525352645536984308
-0.950000	0.070000	-0.000000535035911857708417
-0.930000	0.070000	-0.000000492876646244048999
-0.910000	0.070000	-0.000000542338384603658556
-0.890000	0.070000	-0.000000517018389007610577
-0.870000	0.070000	-0.000000455295971578701807
-0.850000	0.070000	-0.000000389929803755798259
-0.830000	0.070000	-0.000000472691978512499887
-0.810000	0.070000	-0.000000347474253660948434
-0.790000	0.070000	-0.000000332374543615302593
-0.770000	0.070000	-0.000000319756585134286326
-0.750000	0.070000	-0.000000235952636422722458
-0.730000	0.070000	-0.000000233969598543689108
-0.710000	0.070000	-0.000000166751461772932639
-0.690000	0.070000	-0.000000066536321008351805
-0.670000	0.070000	-0.000000140998806693693000
-0.650000	0.070000	0.000000039304591993274051
-0.630000	0.070000	-0.000000008018638098474169
-0.610000	0.070000	0.000000082536506503520140
-0.590000	0.070000	0.000000102700062993652127
-0.570000	0.070000	0.000000235983556089268810
-0.550000	0.070000	0.000000316988345849845163
-0.530000	0.070000	0.000000294763474938639113
-0.510000	0.070000	0.000000464783986942965692
-0.490000	0.070000	0.000000437351315139342784
-0.470000	0.070000	0.000000496188532697689941
-0.450000	0.070000	0.000000604829843713571534
-0.430000	0.070000	0.000000729355320682584761
-0.410000	0.070000	0.000000732770878534053875
-0.390000	0.070000	0.000000792252285435220398
-0.370000	0.070000	0.000000863645247117707932
-0.350000	0.070000	0.000000975170031835328457
-0.330000	0.070000	0.000001037772609257641690
-0.310000	0.070000	0.000001079921916068111521
-0.290000	0.070000	0.000001102291699171047373
-0.270000	0.070000	0.000001241458958961666448
-0.250000	0.070000	0.000001208114061646977738
-0.230000	0.070000	0.000001311923553773199926
-0.210000	0.070000	0.000001313167789751757330
-0.190000	0.070000	0.000001394651147595255252
-0.170000	0.070000	0.000001400996043006029132
-0.150000	0.070000	0.000001521691583701643806
-0.130000	0.070000	0.000001489064525987335297
-0.110000	0.070000	0.000001493327786009903888
-0.090000	0.070000	0.000001583116052045348797
-0.070000	0.070000	0.000001506144320913844060
-0.050000	0.070000	0.000001557708995801100095
-0.030000	0.070000	0.000001548322223987380272
-0.010000	0.070000	0.000001595214876915103646
0.010000	0.070000	0.000001595214878123772228
0.030000	0.070000	0.000001548322215661574949
0.050000	0.070000	0.000001557708993004292171
0.070000	0.070000	0.000001506144318831159450
0.090000	0.070000	0.000001583116050657624226
0.110000	0.070000	0.000001493327792209046649
0.130000	0.070000	0.000001489064513518359792
0.150000	0.070000	0.000001521691574690785340
0.170000	0.070000	0.000001400996067979975654
0.190000	0.070000	0.000001394651147596610505
0.210000	0.070000	0.000001313167789751757330
0.230000	0.070000	0.000001311923553773199926
0.250000	0.070000	0.000001208114061646977738
0.270000	0.070000	0.000001241458958965732206
0.290000	0.070000	0.000001102291704689297618
0.310000	0.070000	0.000001079921900903700995
0.330000	0.070000	0.000001037772620439154220
0.350000	0.070000	0.000000975170032530898361
0.370000	0.070000	0.000000863645247812789944
0.390000	0.070000	0.000000792252295070389580
0.410000	0.070000	0.000000732770865492971988
0.430000	0.070000	0.000000729355320530606721
0.450000	0.070000	0.000000604829843713571534
0.470000	0.070000	0.000000496188532697689941
0.490000	0.070000	0.000000437351315139342784
0.510000	0.070000	0.000000464783986942965692
0.530000	0.070000	0.000000294763474938639113
0.550000	0.070000	0.000000316988345851369822
0.570000	0.070000	0.000000235983561637504021
0.590000	0.070000	0.000000102700063318404559
0.610000	0.070000	0.000000082536505464888340
0.630000	0.070000	-0.000000008018632635450472
0.650000	0.070000	0.000000039304592771866737
0.670000	0.070000	-0.000000140998817802699510
0.690000	0.070000	-0.000000066536321009707058
0.710000	0.070000	-0.000000166751461772932639
0.730000	0.070000	-0.000000233969598543689108
0.750000	0.070000	-0.000000235952636422722458
0.770000	0.070000	-0.000000319756585134286326
0.790000	0.070000	-0.000000332374543611914462
0.810000	0.070000	-0.000000347474248026986713
0.830000	0.070000	-0.000000472691977818109053
0.850000	0.070000	-0.000000389929803668221829
0.870000	0.070000	-0.000000455295965217823186
0.890000	0.070000	-0.000000517018395173332807
0.910000	0.070000	-0.000000542338378859731629
0.930000	0.070000	-0.000000492876657279533049
0.950000	0.070000	-0.000000535035911901245910
0.970000	0.070000	-0.000000525352645536984308
0.990000	0.070000	-0.000000589480888783333688

-0.990000	0.090000	-0.000000534969326322826989
-0.970000	0.090000	-0.000000524057573468003418
-0.950000	0.090000	-0.000000561556418090690054
-0.930000	0.090000	-0.000000482614354180944472
-0.910000	0.090000	-0.000000499504048935561773
-0.890000	0.090000	-0.000000492893782848589446
-0.870000	0.090000	-0.000000448317384173026775
-0.850000	0.090000	-0.000000469237217705126448
-0.830000	0.090000	-0.000000401689983262431649
-0.810000	0.090000	-0.000000408286243376020943
-0.790000	0.090000	-0.000000345034532392852599
-0.770000	0.090000	-0.000000323759488727839084
-0.750000	0.090000	-0.000000270613883316917446
-0.730000	0.090000	-0.000000203988611172896742
-0.710000	0.090000	-0.000000156446837216468867
-0.690000	0.090000	-0.000000148881958283456561
-0.670000	0.090000	-0.000000111386902520546247
-0.650000	0.090000	-0.000000053222741476021491
-0.630000	0.090000	0.000000025869937328036103
-0.610000	0.090000	0.000000127738786316576388
-0.590000	0.090000	0.000000143442135382072669
-0.570000	0.090000	0.000000195786648496785404
-0.550000	0.090000	0.000000275285378965193025
-0.530000	0.090000	0.000000329084644543181626
-0.510000	0.090000	0.000000390317914733907324
-0.490000	0.090000	0.000000459127714413565453
-0.470000	0.090000	0.000000577207547752806157
-0.450000	0.090000	0.000000582249343503041077
-0.430000	0.090000	0.000000606104500769217539
-0.410000	0.090000	0.000000769197314359830161
-0.390000	0.090000	0.000000786031106637640202
-0.370000	0.090000	0.000000898329792416049889
-0.350000	0.090000	0.000000877429823230540910
-0.330000	0.090000	0.000000958441517571553847
-0.310000	0.090000	0.000001069484616056769611
-0.290000	0.090000	0.000001093510910049152232
-0.270000	0.090000	0.000001176534664371570529
-0.250000	0.090000	0.000001204985112370499513
-0.230000	0.090000	0.000001295946571785370864
-0.210000	0.090000	0.000001302449751609227775
-0.190000	0.090000	0.000001375965247712670515
-0.170000	0.090000	0.000001386718331575838726
-0.150000	0.090000	0.000001476117964951863953
-0.130000	0.090000	0.000001409429033084517134
-0.110000	0.090000	0.000001561648051965735650
-0.090000	0.090000	0.000001440029514160456729
-0.070000	0.090000	0.000001583116049962325373
-0.050000	0.090000	0.000001562772346076725036
-0.030000	0.090000	0.000001607886128654869087
-0.010000	0.090000	0.000001592245672535721503
0.010000	0.090000	0.000001592245672335767517
0.030000	0.090000	0.000001607886120935024359
0.050000	0.090000	0.000001562772344687536792
0.070000	0.090000	0.000001583116050657624226
0.090000	0.090000	0.000001440029519709200160
0.110000	0.090000	0.000001561648050623710201
0.130000	0.090000	0.000001409429030350972407
0.150000	0.090000	0.000001476117955244188752
0.170000	0.090000	0.000001386718359191823312
0.190000	0.090000	0.000001375965247801412463
0.210000	0.090000	0.000001302449751609227775
0.230000	0.090000	0.000001295946571785370864
0.250000	0.090000	0.000001204985112370499513
0.270000	0.090000	0.000001176534664371570529
0.290000	0.090000	0.000001093510910047796979
0.310000	0.090000	0.000001069484614667974391
0.330000	0.090000	0.000000958441513329951660
0.350000	0.090000	0.000000877429833973602082
0.370000	0.090000	0.000000898329785742799070
0.390000	0.090000	0.000000786031101091268464
0.410000	0.090000	0.000000769197321989902949
0.430000	0.090000	0.000000606104500856292526
0.450000	0.090000	0.000000582249343503041077
0.470000	0.090000	0.000000577207547752806157
0.490000	0.090000	0.000000459127714413565453
0.510000	0.090000	0.000000390317914733907324
0.530000	0.090000	0.000000329084644543181626
0.550000	0.090000	0.000000275285378965193025
0.570000	0.090000	0.000000195786648498140657
0.590000	0.090000	0.000000143442140932510165
0.610000	0.090000	0.000000127738787702491696
0.630000	0.090000	0.000000025869941838147734
0.650000	0.090000	-0.000000053222740782640321
0.670000	0.090000	-0.000000111386913620065988
0.690000	0.090000	-0.000000148881958284811813
0.710000	0.090000	-0.000000156446837216468867
0.730000	0.090000	-0.000000203988611172896742
0.750000	0.090000	-0.000000270613883316917446
0.770000	0.090000	-0.000000323759488727839084
0.790000	0.090000	-0.000000345034532391497346
0.810000	0.090000	-0.000000408286237912658433
0.830000	0.090000	-0.000000401689983088444305
0.850000	0.090000	-0.000000469237212069470661
0.870000	0.090000	-0.000000448317389536100584
0.890000	0.090000	-0.000000492893776434205448
0.910000	0.090000	-0.000000499504049585242820
0.930000	0.090000	-0.000000482614365259972792
0.950000	0.090000	-0.000000561556418112550281
0.970000	0.090000	-0.000000524057573468003418
0.990000	0.090000	-0.000000534969326322826989

-0.990000	0.110000	-0.000000721372761142233948
-0.970000	0.110000	-0.000000669042299233007847
-0.950000	0.110000	-0.000000562980876891170171
-0.930000	0.110000	-0.000000524816098995467203
-0.910000	0.110000	-0.000000468627593037620636
-0.890000	0.110000	-0.000000446683049744588676
-0.870000	0.110000	-0.000000491580168510895267
-0.850000	0.110000	-0.000000428273043924130240
-0.830000	0.110000	-0.000000377821844474730676
-0.810000	0.110000	-0.000000337712532927239659
-0.790000	0.110000	-0.000000371638456471542946
-0.770000	0.110000	-0.000000270983359077959130
-0.750000	0.110000	-0.000000256664302869283561
-0.730000	0.110000	-0.000000276208783989502396
-0.710000	0.110000	-0.000000161528781902386725
-0.690000	0.110000	-0.000000191525764024817703
-0.670000	0.110000	-0.000000025332189884060333
-0.650000	0.110000	-0.000000011010677558616599
-0.630000	0.110000	-0.000000018029083624945374
-0.610000	0.110000	0.000000110959162668593770
-0.590000	0.110000	0.000000183497364244547718
-0.570000	0.110000	0.000000165667143430574680
-0.550000	0.110000	0.000000223091118244810098
-0.530000	0.110000	0.000000356805496413331905
-0.510000	0.110000	0.000000423343743940842484
-0.490000	0.110000	0.000000434575206411367577
-0.470000	0.110000	0.000000497488195973466545
-0.450000	0.110000	0.000000616919638217204081
-0.430000	0.110000	0.000000691745944219381839
-0.410000	0.110000	0.000000670057572210825216
-0.390000	0.110000	0.000000834192776753923319
-0.370000	0.110000	0.000000790841127127466512
-0.350000	0.110000	0.000000925731981119138736
-0.330000	0.110000	0.000000988951190992632352
-0.310000	0.110000	0.000001064209802246266883
-0.290000	0.110000	0.000001077813596630960622
-0.270000	0.110000	0.000001176378934569517320
-0.250000	0.110000	0.000001171148085838519780
-0.230000	0.110000	0.000001294298160730932403
-0.210000	0.110000	0.000001347110139331858004
-0.190000	0.110000	0.000001321531052565023869
-0.170000	0.110000	0.000001438990300891564936
-0.150000	0.110000	0.000001352490775341193621
-0.130000	0.110000	0.000001501449189464539296
-0.110000	0.110000	0.000001416449606733802703
-0.090000	0.110000	0.000001561648053353134960
-0.070000	0.110000	0.000001493327786703901698
-0.050000	0.110000	0.000001501329233489752737
-0.030000	0.110000	0.000001524849286078510269
-0.010000	0.110000	0.000001544954974136428173
0.010000	0.110000	0.000001544954973939740347
0.030000	0.110000	0.000001524849275930865826
0.050000	0.110000	0.000001501329231411228753
0.070000	0.110000	0.000001493327792209046649
0.090000	0.110000	0.000001561648050623710201
0.110000	0.110000	0.000001416449598407807644
0.130000	0.110000	0.000001501449187986636210
0.150000	0.110000	0.000001352490755963790293
0.170000	0.110000	0.000001438990325734702466
0.190000	0.110000	0.000001321531052740501991
0.210000	0.110000	0.000001347110139331858004
0.230000	0.110000	0.000001294298160730932403
0.250000	0.110000	0.000001171148085838519780
0.270000	0.110000	0.000001176378934569517320
0.290000	0.110000	0.000001077813596629944182
0.310000	0.110000	0.000001064209798088351552
0.330000	0.110000	0.000000988951204861272204
0.350000	0.110000	0.000000925731981122526867
0.370000	0.110000	0.000000790841122965824236
0.390000	0.110000	0.000000834192775458640536
0.410000	0.110000	0.000000670057577666395023
0.430000	0.110000	0.000000691745944133662105
0.450000	0.110000	0.000000616919638217204081
0.470000	0.110000	0.000000497488195973466545
0.490000	0.110000	0.000000434575206411367577
0.510000	0.110000	0.000000423343743940842484
0.530000	0.110000	0.000000356805496413331905
0.550000	0.110000	0.000000223091118246165351
0.570000	0.110000	0.000000165667148980334550
0.590000	0.110000	0.000000183497362962817462
0.610000	0.110000	0.000000110959152964984327
0.630000	0.110000	-0.000000018029067696321394
0.650000	0.110000	-0.000000011010680336884666
0.670000	0.110000	-0.000000025332198205312007
0.690000	0.110000	-0.000000191525764026172956
0.710000	0.110000	-0.000000161528781902386725
0.730000	0.110000	-0.000000276208783989502396
0.750000	0.110000	-0.000000256664302869283561
0.770000	0.110000	-0.000000270983359077959130
0.790000	0.110000	-0.000000371638456469510067
0.810000	0.110000	-0.000000337712521873297067
0.830000	0.110000	-0.000000377821849977395515
0.850000	0.110000	-0.000000428273042885329034
0.870000	0.110000	-0.000000491580168250686745
0.890000	0.110000	-0.000000446683049482374380
0.910000	0.110000	-0.000000468627587230037489
0.930000	0.110000	-0.000000524816110096504827
0.950000	0.110000	-0.000000562980876891332801
0.970000	0.110000	-0.000000669042299233007847
0.990000	0.110000	-0.000000721372761142233948

-0.990000	0.130000	-0.000001998941031907796456
-0.970000	0.130000	-0.000001580631430199408959
-0.950000	0.130000	-0.000000543376228183791235
-0.930000	0.130000	-0.000000552723331937983800
-0.910000	0.130000	-0.000000499934080509334498
-0.890000	0.130000	-0.000000493558309865607626
-0.870000	0.130000	-0.000000433263534717852599
-0.850000	0.130000	-0.000000408407561034780002
-0.830000	0.130000	-0.000000432200602951132587
-0.810000	0.130000	-0.000000390659639276714804
-0.790000	0.130000	-0.000000401355702652172715
-0.770000	0.130000	-0.000000266039835111392723
-0.750000	0.130000	-0.000000300465045487823283
-0.730000	0.130000	-0.000000254257196059712006
-0.710000	0.130000	-0.000000147260508927550787
-0.690000	0.130000	-0.000000079726836340026763
-0.670000	0.130000	-0.000000137386107234006670
-0.650000	0.130000	-0.000000045198707032304648
-0.630000	0.130000	0.000000032210519019157369
-0.610000	0.130000	0.000000038555525194200371
-0.590000	0.130000	0.000000126869276844965278
-0.570000	0.130000	0.000000199544932743927328
-0.550000	0.130000	0.000000214265315935059441
-0.530000	0.130000	0.000000326186762217056843
-0.510000	0.130000	0.000000337588964533569924
-0.490000	0.130000	0.000000485116292140013740
-0.470000	0.130000	0.000000469177348061222785
-0.450000	0.130000	0.000000569103364180679864
-0.430000	0.130000	0.000000604860346707033504
-0.410000	0.130000	0.000000703273849022502287
-0.390000	0.130000	0.000000803123641662370957
-0.370000	0.130000	0.000000875968979333065190
-0.350000	0.130000	0.000000832538491003118823
-0.330000	0.130000	0.000000989540886764969738
-0.310000	0.130000	0.000000980134369463236173
-0.290000	0.130000	0.000001075690595007353523
-0.270000	0.130000	0.000001116897863804715849
-0.250000	0.130000	0.000001218224752372272296
-0.230000	0.130000	0.000001190732859578124726
-0.210000	0.130000	0.000001314229445871354686
-0.190000	0.130000	0.000001258932917762214249
-0.170000	0.130000	0.000001392244904671943858
-0.150000	0.130000	0.000001383427855495644818
-0.130000	0.130000	0.000001418371283773845869
-0.110000	0.130000	0.000001501449187988343828
-0.090000	0.130000	0.000001409429029006561713
-0.070000	0.130000	0.000001489064519045622467
-0.050000	0.130000	0.000001489123991790385244
-0.030000	0.130000	0.000001509453423362023400
-0.010000	0.130000	0.000001557711423031229222
0.010000	0.130000	0.000001557711422522182749
0.030000	0.130000	0.000001509453414167555296
0.050000	0.130000	0.000001489123990422664204
0.070000	0.130000	0.000001489064513518359792
0.090000	0.130000	0.000001409429030350972407
0.110000	0.130000	0.000001501449187986636210
0.130000	0.130000	0.000001418371290620582589
0.150000	0.130000	0.000001383427843183851523
0.170000	0.130000	0.000001392244929389042886
0.190000	0.130000	0.000001258932917937041849
0.210000	0.130000	0.000001314229445871354686
0.230000	0.130000	0.000001190732859578124726
0.250000	0.130000	0.000001218224752372272296
0.270000	0.130000	0.000001116897863804715849
0.290000	0.130000	0.000001075690595006337084
0.310000	0.130000	0.000000980134372239471361
0.330000	0.130000	0.000000989540881214193428
0.350000	0.130000	0.000000832538495169843297
0.370000	0.130000	0.000000875968984878081676
0.390000	0.130000	0.000000803123627797119237
0.410000	0.130000	0.000000703273850402488365
0.430000	0.130000	0.000000604860346706355878
0.450000	0.130000	0.000000569103364180679864
0.470000	0.130000	0.000000469177348061222785
0.490000	0.130000	0.000000485116292140013740
0.510000	0.130000	0.000000337588964533569924
0.530000	0.130000	0.000000326186762217056843
0.550000	0.130000	0.000000214265316023150868
0.570000	0.130000	0.000000199544938033817491
0.590000	0.130000	0.000000126869279012348102
0.610000	0.130000	0.000000038555527278579047
0.630000	0.130000	0.000000032210532822745091
0.650000	0.130000	-0.000000045198716653582489
0.670000	0.130000	-0.000000137386118247129050
0.690000	0.130000	-0.000000079726836428118189
0.710000	0.130000	-0.000000147260508927550787
0.730000	0.130000	-0.000000254257196059712006
0.750000	0.130000	-0.000000300465045487823283
0.770000	0.130000	-0.000000266039835111392723
0.790000	0.130000	-0.000000401355702564758915
0.810000	0.130000	-0.000000390659633813352294
0.830000	0.130000	-0.000000432200603817816699
0.850000	0.130000	-0.000000408407561729008206
0.870000	0.130000	-0.000000433263534717513786
0.890000	0.130000	-0.000000493558308955230167
0.910000	0.130000	-0.000000499934074960279359
0.930000	0.130000	-0.000000552723343038045642
0.950000	0.130000	-0.000000543376228183899655
0.970000	0.130000	-0.000001580631430199408959
0.990000	0.130000	-0.000001998941031907796456

-0.990000	0.150000	-0.000001999695190159703206
-0.970000	0.150000	-0.000001195359011847002551
-0.950000	0.150000	-0.000000977444322395595519
-0.930000	0.150000	-0.000000581333478326807700
-0.910000	0.150000	-0.000000452516492930959101
-0.890000	0.150000	-0.000000473532660556823465
-0.870000	0.150000	-0.000000511041753921320286
-0.850000	0.150000	-0.000000429882012680515033
-0.830000	0.150000	-0.000000397495528022663938
-0.810000	0.150000	-0.000000374586572870828406
-0.790000	0.150000	-0.000000312962964226953290
-0.770000	0.150000	-0.000000318355680290537753
-0.750000	0.150000	-0.000000242226487804377249
-0.730000	0.150000	-0.000000232877096861218902
-0.710000	0.150000	-0.000000251295424630798092
-0.690000	0.150000	-0.000000168143328472949923
-0.670000	0.150000	-0.000000113020032443325450
-0.650000	0.150000	-0.000000002162636904368760
-0.630000	0.150000	0.000000046236585814432048
-0.610000	0.150000	0.000000009912705681548471
-0.590000	0.150000	0.000000189113224204512002
-0.570000	0.150000	0.000000118972158165939742
-0.550000	0.150000	0.000000300768434537444307
-0.530000	0.150000	0.000000283532968214394274
-0.510000	0.150000	0.000000384820103801876645
-0.490000	0.150000	0.000000359867449939570995
-0.470000	0.150000	0.000000528566354975821802
-0.450000	0.150000	0.000000593171881490105603
-0.430000	0.150000	0.000000590595504212455878
-0.410000	0.150000	0.000000681743133531228834
-0.390000	0.150000	0.000000703567101832937801
-0.370000	0.150000	0.000000818324671472959151
-0.350000	0.150000	0.000000925927534990317075
-0.330000	0.150000	0.000000940053147630923592
-0.310000	0.150000	0.000000958192031806715861
-0.290000	0.150000	0.000001061194220511373163
-0.270000	0.150000	0.000001056989676763648092
-0.250000	0.150000	0.000001162524321966893100
-0.230000	0.150000	0.000001248803383975988527
-0.210000	0.150000	0.000001195322560879812177
-0.190000	0.150000	0.000001328705743098684269
-0.170000	0.150000	0.000001263272189142350724
-0.150000	0.150000	0.000001372276066569669229
-0.130000	0.150000	0.000001383427854064823211
-0.110000	0.150000	0.000001352490753188937463
-0.090000	0.150000	0.000001476117952556343146
-0.070000	0.150000	0.000001521691571914360417
-0.050000	0.150000	0.000001521054439592741097
-0.030000	0.150000	0.000001461686324517066883
-0.010000	0.150000	0.000001471207400012867431
0.010000	0.150000	0.000001471207399911536880
0.030000	0.150000	0.000001461686316190475513
0.050000	0.150000	0.000001521054438207347561
0.070000	0.150000	0.000001521691574690785340
0.090000	0.150000	0.000001476117955244188752
0.110000	0.150000	0.000001352490755963790293
0.130000	0.150000	0.000001383427843183851523
0.150000	0.150000	0.000001372276063624027452
0.170000	0.150000	0.000001263272208564477392
0.190000	0.150000	0.000001328705743100039522
0.210000	0.150000	0.000001195322560879812177
0.230000	0.150000	0.000001248803383975988527
0.250000	0.150000	0.000001162524321966215473
0.270000	0.150000	0.000001056989673988090531
0.290000	0.150000	0.000001061194215053770477
0.310000	0.150000	0.000000958192045496123542
0.330000	0.150000	0.000000940053131168330043
0.350000	0.150000	0.000000925927540232773392
0.370000	0.150000	0.000000818324686685332071
0.390000	0.150000	0.000000703567095075986575
0.410000	0.150000	0.000000681743136301026572
0.430000	0.150000	0.000000590595504300886118
0.450000	0.150000	0.000000593171881490105603
0.470000	0.150000	0.000000528566354975821802
0.490000	0.150000	0.000000359867449939570995
0.510000	0.150000	0.000000384820103801876645
0.530000	0.150000	0.000000283532968214394274
0.550000	0.150000	0.000000300768434538799560
0.570000	0.150000	0.000000118972163623542428
0.590000	0.150000	0.000000189113215975761408
0.610000	0.150000	0.000000009912711883862523
0.630000	0.150000	0.000000046236602455580143
0.650000	0.150000	-0.000000002162642454806257
0.670000	0.150000	-0.000000113020043495072533
0.690000	0.150000	-0.000000168143328474305176
0.710000	0.150000	-0.000000251295424630798092
0.730000	0.150000	-0.000000232877096861218902
0.750000	0.150000	-0.000000242226487804377249
0.770000	0.150000	-0.000000318355680290537753
0.790000	0.150000	-0.000000312962964226275663
0.810000	0.150000	-0.000000374586567320390909
0.830000	0.150000	-0.000000397495528021647498
0.850000	0.150000	-0.000000429882012507720312
0.870000	0.150000	-0.000000511041748371912781
0.890000	0.150000	-0.000000473532667621417058
0.910000	0.150000	-0.000000452516487297173562
0.930000	0.150000	-0.000000581333488733305412
0.950000	0.150000	-0.000000977444322395812359
0.970000	0.150000	-0.000001195359011847002551
0.990000	0.150000	-0.000001999695190159703206

-0.990000	0.170000	0.000007808896475869006593
-0.970000	0.170000	0.000006321542222524796639
-0.950000	0.170000	-0.000001321665294657455199
-0.930000	0.170000	-0.000000609426685556807872
-0.910000	0.170000	-0.000000584929240804969589
-0.890000	0.170000	-0.000000457307086972664372
-0.870000	0.170000	-0.000000435620131772709172
-0.850000	0.170000	-0.000000440308244797212679
-0.830000	0.170000	-0.000000444371925007614875
-0.810000	0.170000	-0.000000355394981305840222
-0.790000	0.170000	-0.000000387471964444212498
-0.770000	0.170000	-0.000000322093533554648184
-0.750000	0.170000	-0.000000312379366820550116
-0.730000	0.170000	-0.000000208779272172807215
-0.710000	0.170000	-0.000000155739920408822164
-0.690000	0.170000	-0.000000160826300396295710
-0.670000	0.170000	-0.000000084173812818705892
-0.650000	0.170000	-0.000000111390803778182822
-0.630000	0.170000	-0.000000011505158142975866
-0.610000	0.170000	0.000000012537502891341422
-0.590000	0.170000	0.000000113537494219600609
-0.570000	0.170000	0.000000162161427838199935
-0.550000	0.170000	0.000000195459073916961609
-0.530000	0.170000	0.000000338313215908173459
-0.510000	0.170000	0.000000305257488190120160
-0.490000	0.170000	0.000000460033022114850443
-0.470000	0.170000	0.000000450733159408448907
-0.450000	0.170000	0.000000537880723595529408
-0.430000	0.170000	0.000000573420495643550015
-0.410000	0.170000	0.000000639536531681372822
-0.390000	0.170000	0.000000730655072148931391
-0.370000	0.170000	0.000000768240360074254705
-0.350000	0.170000	0.000000813901935156966091
-0.330000	0.170000	0.000000883355259352139864
-0.310000	0.170000	0.000001008588182561915387
-0.290000	0.170000	0.000000994247647524324710
-0.270000	0.170000	0.000001069367601189911542
-0.250000	0.170000	0.000001152301512282648483
-0.230000	0.170000	0.000001106163425016533537
-0.210000	0.170000	0.000001195277188965388924
-0.190000	0.170000	0.000001244808913262277785
-0.170000	0.170000	0.000001319288527113149844
-0.150000	0.170000	0.000001263272219615208035
-0.130000	0.170000	0.000001392244919767426231
-0.110000	0.170000	0.000001438990327120746524
-0.090000	0.170000	0.000001386718360535204014
-0.070000	0.170000	0.000001400996062387010327
-0.050000	0.170000	0.000001408483107518722095
-0.030000	0.170000	0.000001533204729792554005
-0.010000	0.170000	0.000001420366674157538822
0.010000	0.170000	0.000001420366673973949513
0.030000	0.170000	0.000001533204718712346615
0.050000	0.170000	0.000001408483110271728251
0.070000	0.170000	0.000001400996067979975654
0.090000	0.170000	0.000001386718359191823312
0.110000	0.170000	0.000001438990325734702466
0.130000	0.170000	0.000001392244929389042886
0.150000	0.170000	0.000001263272208564477392
0.170000	0.170000	0.000001319288552045734053
0.190000	0.170000	0.000001244808913264310664
0.210000	0.170000	0.000001195277188965388924
0.230000	0.170000	0.000001106163425016533537
0.250000	0.170000	0.000001152301512282648483
0.270000	0.170000	0.000001069367601189233916
0.290000	0.170000	0.000000994247641975242466
0.310000	0.170000	0.000001008588188111675258
0.330000	0.170000	0.000000883355264857176394
0.350000	0.170000	0.000000813901928267538911
0.370000	0.170000	0.000000768240361546059154
0.390000	0.170000	0.000000730655078993635231
0.410000	0.170000	0.000000639536520589984597
0.430000	0.170000	0.000000573420495642194762
0.450000	0.170000	0.000000537880723595529408
0.470000	0.170000	0.000000450733159408448907
0.490000	0.170000	0.000000460033022114850443
0.510000	0.170000	0.000000305257488190120160
0.530000	0.170000	0.000000338313215908173459
0.550000	0.170000	0.000000195459073916961609
0.570000	0.170000	0.000000162161430614435123
0.590000	0.170000	0.000000113537497686675868
0.610000	0.170000	0.000000012537502242514185
0.630000	0.170000	-0.000000011505154671496035
0.650000	0.170000	-0.000000111390800358541407
0.670000	0.170000	-0.000000084173823961593720
0.690000	0.170000	-0.000000160826300396295710
0.710000	0.170000	-0.000000155739920408822164
0.730000	0.170000	-0.000000208779272172807215
0.750000	0.170000	-0.000000312379366820550116
0.770000	0.170000	-0.000000322093533554648184
0.790000	0.170000	-0.000000387471964440824366
0.810000	0.170000	-0.000000355394968821252206
0.830000	0.170000	-0.000000444371926394716030
0.850000	0.170000	-0.000000440308250173506978
0.870000	0.170000	-0.000000435620131597198863
0.890000	0.170000	-0.000000457307079343269210
0.910000	0.170000	-0.000000584929242019641940
0.930000	0.170000	-0.000000609426695941919696
0.950000	0.170000	-0.000001321665294679247663
0.970000	0.170000	0.000006321542222524796639
0.990000	0.170000	0.000007808896475869006593

-0.990000	0.190000	-0.000008072739675259871239
-0.970000	0.190000	-0.000003804882470103548853
-0.950000	0.190000	-0.000002063982482806980823
-0.930000	0.190000	-0.000000672479149991557501
-0.910000	0.190000	-0.000000533383271114759236
-0.890000	0.190000	-0.000000470691333037258656
-0.870000	0.190000	-0.000000487099605375824400
-0.850000	0.190000	-0.000000425215236307154021
-0.830000	0.190000	-0.000000431246814366040190
-0.810000	0.190000	-0.000000413798824559235857
-0.790000	0.190000	-0.000000326661734638137766
-0.770000	0.190000	-0.000000290213242144793252
-0.750000	0.190000	-0.000000317212139748673149
-0.730000	0.190000	-0.000000234447267361939161
-0.710000	0.190000	-0.000000242020985026703315
-0.690000	0.190000	-0.000000131087166137564643
-0.670000	0.190000	-0.000000071118430503664624
-0.650000	0.190000	-0.000000040996379407630163
-0.630000	0.190000	-0.000000015497602113279311
-0.610000	0.190000	0.000000074991921552369606
-0.590000	0.190000	0.000000130862065634428334
-0.570000	0.190000	0.000000142667795803915253
-0.550000	0.190000	0.000000167193696903340168
-0.530000	0.190000	0.000000294339010068179094
-0.510000	0.190000	0.000000316482283264133310
-0.490000	0.190000	0.000000369409230092859411
-0.470000	0.190000	0.000000476084327351232361
-0.450000	0.190000	0.000000536404210034776934
-0.430000	0.190000	0.000000582317633105034870
-0.410000	0.190000	0.000000653784673719496234
-0.390000	0.190000	0.000000697379721905866065
-0.370000	0.190000	0.000000768116152769616296
-0.350000	0.190000	0.000000803427504996950619
-0.330000	0.190000	0.000000909076464505491127
-0.310000	0.190000	0.000000951987559724519613
-0.290000	0.190000	0.000000946536802546329948
-0.270000	0.190000	0.000001043455237232672733
-0.250000	0.190000	0.000001104978338715685657
-0.230000	0.190000	0.000001124253535496089499
-0.210000	0.190000	0.000001182109541348041462
-0.190000	0.190000	0.000001177062142528474253
-0.170000	0.190000	0.000001244808894017011597
-0.150000	0.190000	0.000001328705754108079704
-0.130000	0.190000	0.000001258932926264365055
-0.110000	0.190000	0.000001321531049968359666
-0.090000	0.190000	0.000001375965246326301197
-0.070000	0.190000	0.000001394651147596556295
-0.050000	0.190000	0.000001373491384198293527
-0.030000	0.190000	0.000001379079906454386392
-0.010000	0.190000	0.000001403480632075060071
0.010000	0.190000	0.000001403480631492599559
0.030000	0.190000	0.000001379079895871980266
0.050000	0.190000	0.000001373491384198456157
0.070000	0.190000	0.000001394651147596610505
0.090000	0.190000	0.000001375965247801412463
0.110000	0.190000	0.000001321531052740501991
0.130000	0.190000	0.000001258932917937041849
0.150000	0.190000	0.000001328705743100039522
0.170000	0.190000	0.000001244808913264310664
0.190000	0.190000	0.000001177062142529151879
0.210000	0.190000	0.000001182109541348041462
0.230000	0.190000	0.000001124253535496089499
0.250000	0.190000	0.000001104978338715685657
0.270000	0.190000	0.000001043455237231995106
0.290000	0.190000	0.000000946536796996570078
0.310000	0.190000	0.000000951987559725197240
0.330000	0.190000	0.000000909076464546826335
0.350000	0.190000	0.000000803427502050631215
0.370000	0.190000	0.000000768116145964892411
0.390000	0.190000	0.000000697379727546427867
0.410000	0.190000	0.000000653784679088329867
0.430000	0.190000	0.000000582317633280540097
0.450000	0.190000	0.000000536404210034776934
0.470000	0.190000	0.000000476084327351232361
0.490000	0.190000	0.000000369409230092859411
0.510000	0.190000	0.000000316482283264133310
0.530000	0.190000	0.000000294339010068179094
0.550000	0.190000	0.000000167193696899274410
0.570000	0.190000	0.000000142667793032423449
0.590000	0.190000	0.000000130862065635783587
0.610000	0.190000	0.000000074991925021816558
0.630000	0.190000	-0.000000015497597254020699
0.650000	0.190000	-0.000000040996379366972581
0.670000	0.190000	-0.000000071118441429712017
0.690000	0.190000	-0.000000131087166312392244
0.710000	0.190000	-0.000000242020985026703315
0.730000	0.190000	-0.000000234447267361939161
0.750000	0.190000	-0.000000317212139748673149
0.770000	0.190000	-0.000000290213242144793252
0.790000	0.190000	-0.000000326661733249003733
0.810000	0.190000	-0.000000413798820050310072
0.830000	0.190000	-0.000000431246813325544918
0.850000	0.190000	-0.000000425215236306137581
0.870000	0.190000	-0.000000487099604509479102
0.890000	0.190000	-0.000000470691334077089855
0.910000	0.190000	-0.000000533383265738092242
0.930000	0.190000	-0.000000672479160658805836
0.950000	0.190000	-0.000002063982482893716996
0.970000	0.190000	-0.000003804882470103548853
0.990000	0.190000	-0.000008072739675259871239

-0.990000	0.210000	0.000001474700614673488119
-0.970000	0.210000	0.000003445706822386568335
-0.950000	0.210000	-0.000003214422195750230027
-0.930000	0.210000	-0.000000770616134522397571
-0.910000	0.210000	-0.000000561817349213318898
-0.890000	0.210000	-0.000000466872366312697093
-0.870000	0.210000	-0.000000477448620934526846
-0.850000	0.210000	-0.000000446565867730266118
-0.830000	0.210000	-0.000000364624910780869313
-0.810000	0.210000	-0.000000335229798959066263
-0.790000	0.210000	-0.000000369309284848230029
-0.770000	0.210000	-0.000000374076550297188502
-0.750000	0.210000	-0.000000233294848989488540
-0.730000	0.210000	-0.000000287773343557187159
-0.710000	0.210000	-0.000000222156332594285682
-0.690000	0.210000	-0.000000177690763362268011
-0.670000	0.210000	-0.000000174972243584192927
-0.650000	0.210000	-0.000000023299396189098606
-0.630000	0.210000	-0.000000068843804588847307
-0.610000	0.210000	0.000000050592148126868477
-0.590000	0.210000	0.000000045938581051019270
-0.570000	0.210000	0.000000102260224526422065
-0.550000	0.210000	0.000000264634366502362870
-0.530000	0.210000	0.000000218347711119366478
-0.510000	0.210000	0.000000288930398235223850
-0.490000	0.210000	0.000000426596586400729142
-0.470000	0.210000	0.000000384830784237372484
-0.450000	0.210000	0.000000459938491294080952
-0.430000	0.210000	0.000000612201100295887252
-0.410000	0.210000	0.000000560822636146188723
-0.390000	0.210000	0.000000621703101419174200
-0.370000	0.210000	0.000000791536385649288998
-0.350000	0.210000	0.000000728837705893527850
-0.330000	0.210000	0.000000821821030089737808
-0.310000	0.210000	0.000000889075625106855406
-0.290000	0.210000	0.000000948884530743780404
-0.270000	0.210000	0.000000973773441075880181
-0.250000	0.210000	0.000001002038903404818310
-0.230000	0.210000	0.000001105041790386103646
-0.210000	0.210000	0.000001146881881040637892
-0.190000	0.210000	0.000001182109541347363835
-0.170000	0.210000	0.000001195277175006285953
-0.150000	0.210000	0.000001195322566426861542
-0.130000	0.210000	0.000001314229451376716477
-0.110000	0.210000	0.000001347110139025896151
-0.090000	0.210000	0.000001302449746124845296
-0.070000	0.210000	0.000001313167788408024263
-0.050000	0.210000	0.000001411451301059528851
-0.030000	0.210000	0.000001366039678503213240
-0.010000	0.210000	0.000001362505965929098175
0.010000	0.210000	0.000001362505965662574176
0.030000	0.210000	0.000001366039667236407880
0.050000	0.210000	0.000001411451301070709686
0.070000	0.210000	0.000001313167789751757330
0.090000	0.210000	0.000001302449751609227775
0.110000	0.210000	0.000001347110139331858004
0.130000	0.210000	0.000001314229445871354686
0.150000	0.210000	0.000001195322560879812177
0.170000	0.210000	0.000001195277188965388924
0.190000	0.210000	0.000001182109541348041462
0.210000	0.210000	0.000001146881881040637892
0.230000	0.210000	0.000001105041790386103646
0.250000	0.210000	0.000001002038903404818310
0.270000	0.210000	0.000000973773441076557808
0.290000	0.210000	0.000000948884530744458030
0.310000	0.210000	0.000000889075630654582397
0.330000	0.210000	0.000000821821027316213125
0.350000	0.210000	0.000000728837716985593700
0.370000	0.210000	0.000000791536387651674885
0.390000	0.210000	0.000000621703111818705913
0.410000	0.210000	0.000000560822629213393457
0.430000	0.210000	0.000000612201100294532000
0.450000	0.210000	0.000000459938491294080952
0.470000	0.210000	0.000000384830784237372484
0.490000	0.210000	0.000000426596586400729142
0.510000	0.210000	0.000000288930398235223850
0.530000	0.210000	0.000000218347711119366478
0.550000	0.210000	0.000000264634366506428628
0.570000	0.210000	0.000000102260227338571450
0.590000	0.210000	0.000000045938578369649231
0.610000	0.210000	0.000000050592157057306247
0.630000	0.210000	-0.000000068843789852506904
0.650000	0.210000	-0.000000023299401042936207
0.670000	0.210000	-0.000000174972254294077513
0.690000	0.210000	-0.000000177690763710567959
0.710000	0.210000	-0.000000222156332594285682
0.730000	0.210000	-0.000000287773343557187159
0.750000	0.210000	-0.000000233294848989488540
0.770000	0.210000	-0.000000374076550297188502
0.790000	0.210000	-0.000000369309284846874777
0.810000	0.210000	-0.000000335229793755912274
0.830000	0.210000	-0.000000364624912169325720
0.850000	0.210000	-0.000000446565866038910728
0.870000	0.210000	-0.000000477448620717684717
0.890000	0.210000	-0.000000466872366138208305
0.910000	0.210000	-0.000000561817343924472280
0.930000	0.210000	-0.000000770616145276815760
0.950000	0.210000	-0.000003214422195750230027
0.970000	0.210000	0.000003445706822386568335
0.990000	0.210000	0.000001474700614673488119

-0.990000	0.230000	0.000002408472043734580237
-0.970000	0.230000	0.000003292166474972921253
-0.950000	0.230000	-0.000004045675778736185224
-0.930000	0.230000	-0.000000873839391586162320
-0.910000	0.230000	-0.000000572503989903854447
-0.890000	0.230000	-0.000000418629109015473738
-0.870000	0.230000	-0.000000460269577015311529
-0.850000	0.230000	-0.000000421224399838471540
-0.830000	0.230000	-0.000000438340025718351203
-0.810000	0.230000	-0.000000445714571615041049
-0.790000	0.230000	-0.000000301119021646097920
-0.770000	0.230000	-0.000000321068753240282738
-0.750000	0.230000	-0.000000295771282023010073
-0.730000	0.230000	-0.000000207378910742351386
-0.710000	0.230000	-0.000000240384697787788211
-0.690000	0.230000	-0.000000116570291071338585
-0.670000	0.230000	-0.000000182171359434662265
-0.650000	0.230000	-0.000000019441406138911113
-0.630000	0.230000	-0.000000087959653831734593
-0.610000	0.230000	0.000000087866901692348783
-0.590000	0.230000	0.000000019127513844639356
-0.570000	0.230000	0.000000141393104092516758
-0.550000	0.230000	0.000000199273894306706713
-0.530000	0.230000	0.000000194145998733725948
-0.510000	0.230000	0.000000265014820376605225
-0.490000	0.230000	0.000000300662248973064457
-0.470000	0.230000	0.000000467908037749342558
-0.450000	0.230000	0.000000449589186127039963
-0.430000	0.230000	0.000000451320619673944057
-0.410000	0.230000	0.000000648791872015318368
-0.390000	0.230000	0.000000624605611877201766
-0.370000	0.230000	0.000000647266458614405315
-0.350000	0.230000	0.000000813480571398424667
-0.330000	0.230000	0.000000799203934427671157
-0.310000	0.230000	0.000000820184104757733798
-0.290000	0.230000	0.000000932129819787119555
-0.270000	0.230000	0.000000943750840706796207
-0.250000	0.230000	0.000001046603415681499484
-0.230000	0.230000	0.000001023359141906013685
-0.210000	0.230000	0.000001105041790386103646
-0.190000	0.230000	0.000001124253535408675699
-0.170000	0.230000	0.000001106163411225481903
-0.150000	0.230000	0.000001248803383975310901
-0.130000	0.230000	0.000001190732856894724349
-0.110000	0.230000	0.000001294298163891056475
-0.090000	0.230000	0.000001295946573125038173
-0.070000	0.230000	0.000001311923555160816077
-0.050000	0.230000	0.000001369663856795068279
-0.030000	0.230000	0.000001253756975576862534
-0.010000	0.230000	0.000001338748410489214516
0.010000	0.230000	0.000001338748410204990916
0.030000	0.230000	0.000001253756964662510972
0.050000	0.230000	0.000001369663860953661237
0.070000	0.230000	0.000001311923553773199926
0.090000	0.230000	0.000001295946571785370864
0.110000	0.230000	0.000001294298160730932403
0.130000	0.230000	0.000001190732859578124726
0.150000	0.230000	0.000001248803383975988527
0.170000	0.230000	0.000001106163425016533537
0.190000	0.230000	0.000001124253535496089499
0.210000	0.230000	0.000001105041790386103646
0.230000	0.230000	0.000001023359141906013685
0.250000	0.230000	0.000001046603415682177110
0.270000	0.230000	0.000000943750843480320890
0.290000	0.230000	0.000000932129819876566235
0.310000	0.230000	0.000000820184104403335213
0.330000	0.230000	0.000000799203918394353905
0.350000	0.230000	0.000000813480571143637156
0.370000	0.230000	0.000000647266466931591231
0.390000	0.230000	0.000000624605611879912271
0.410000	0.230000	0.000000648791873488478070
0.430000	0.230000	0.000000451320619673944057
0.450000	0.230000	0.000000449589186127039963
0.470000	0.230000	0.000000467908037749342558
0.490000	0.230000	0.000000300662248973064457
0.510000	0.230000	0.000000265014820376605225
0.530000	0.230000	0.000000194145998733725948
0.550000	0.230000	0.000000199273894306706713
0.570000	0.230000	0.000000141393104052536803
0.590000	0.230000	0.000000019127512454827696
0.610000	0.230000	0.000000087866901004558030
0.630000	0.230000	-0.000000087959634713862160
0.650000	0.230000	-0.000000019441408830443006
0.670000	0.230000	-0.000000182171376121211326
0.690000	0.230000	-0.000000116570291075404343
0.710000	0.230000	-0.000000240384697787788211
0.730000	0.230000	-0.000000207378910742351386
0.750000	0.230000	-0.000000295771282023010073
0.770000	0.230000	-0.000000321068753240282738
0.790000	0.230000	-0.000000301119021643387415
0.810000	0.230000	-0.000000445714565720033937
0.830000	0.230000	-0.000000438340025414432394
0.850000	0.230000	-0.000000421224399839826793
0.870000	0.230000	-0.000000460269576841839181
0.890000	0.230000	-0.000000418629108146756747
0.910000	0.230000	-0.000000572503984182302743
0.930000	0.230000	-0.000000873839401992117931
0.950000	0.230000	-0.000004045675778736185224
0.970000	0.230000	0.000003292166474972921253
0.990000	0.230000	0.000002408472043734580237

-0.990000	0.250000	-0.000005898464586278143185
-0.970000	0.250000	0.000003286728898359118911
-0.950000	0.250000	0.000005097645562675279240
-0.930000	0.250000	-0.000002465244178416307885
-0.910000	0.250000	-0.000000571073079226147411
-0.890000	0.250000	-0.000000500288248492524075
-0.870000	0.250000	-0.000000489965398043748003
-0.850000	0.250000	-0.000000452812106997567437
-0.830000	0.250000	-0.000000400698356967645145
-0.810000	0.250000	-0.000000381223228190047755
-0.790000	0.250000	-0.000000377313731902012708
-0.770000	0.250000	-0.000000355287170626378805
-0.750000	0.250000	-0.000000306808820524294323
-0.730000	0.250000	-0.000000253653378074805579
-0.710000	0.250000	-0.000000253086011554915352
-0.690000	0.250000	-0.000000211974943623784810
-0.670000	0.250000	-0.000000087203730604307362
-0.650000	0.250000	-0.000000142545706753617816
-0.630000	0.250000	-0.000000031150430482850902
-0.610000	0.250000	-0.000000036774975444653094
-0.590000	0.250000	0.000000059430978317262700
-0.570000	0.250000	0.000000068154248438050939
-0.550000	0.250000	0.000000210509423838279201
-0.530000	0.250000	0.000000190246544840861210
-0.510000	0.250000	0.000000326698346643401478
-0.490000	0.250000	0.000000306483546794653039
-0.470000	0.250000	0.000000342745172241587433
-0.450000	0.250000	0.000000449126990683040102
-0.430000	0.250000	0.000000531059146594582948
-0.410000	0.250000	0.000000460362173159937365
-0.390000	0.250000	0.000000653237103162904306
-0.370000	0.250000	0.000000699292240360113553
-0.350000	0.250000	0.000000651697099985447240
-0.330000	0.250000	0.000000812731267288833883
-0.310000	0.250000	0.000000759800334442365982
-0.290000	0.250000	0.000000875334582756066891
-0.270000	0.250000	0.000000926473794653254635
-0.250000	0.250000	0.000000939604498701013236
-0.230000	0.250000	0.000001046603415682177110
-0.210000	0.250000	0.000001002038903404140683
-0.190000	0.250000	0.000001104978335941483349
-0.170000	0.250000	0.000001152301498408248807
-0.150000	0.250000	0.000001162524333066412840
-0.130000	0.250000	0.000001218224760565804954
-0.110000	0.250000	0.000001171148074788114397
-0.090000	0.250000	0.000001204985104047214960
-0.070000	0.250000	0.000001208114063727290657
-0.050000	0.250000	0.000001246037668236010766
-0.030000	0.250000	0.000001232581867618694291
-0.010000	0.250000	0.000001256436254821346630
0.010000	0.250000	0.000001256436254561626000
0.030000	0.250000	0.000001232581857037206349
0.050000	0.250000	0.000001246037665466551841
0.070000	0.250000	0.000001208114061646977738
0.090000	0.250000	0.000001204985112370499513
0.110000	0.250000	0.000001171148085838519780
0.130000	0.250000	0.000001218224752372272296
0.150000	0.250000	0.000001162524321966215473
0.170000	0.250000	0.000001152301512282648483
0.190000	0.250000	0.000001104978338715685657
0.210000	0.250000	0.000001002038903404818310
0.230000	0.250000	0.000001046603415682177110
0.250000	0.250000	0.000000939604498701013236
0.270000	0.250000	0.000000926473794653932261
0.290000	0.250000	0.000000875334582665942586
0.310000	0.250000	0.000000759800329070821844
0.330000	0.250000	0.000000812731267111295778
0.350000	0.250000	0.000000651697099981381482
0.370000	0.250000	0.000000699292232386484200
0.390000	0.250000	0.000000653237102552362957
0.410000	0.250000	0.000000460362175850114006
0.430000	0.250000	0.000000531059146593227695
0.450000	0.250000	0.000000449126990683040102
0.470000	0.250000	0.000000342745172241587433
0.490000	0.250000	0.000000306483546794653039
0.510000	0.250000	0.000000326698346643401478
0.530000	0.250000	0.000000190246544840861210
0.550000	0.250000	0.000000210509423839634454
0.570000	0.250000	0.000000068154253981033474
0.590000	0.250000	0.000000059430971472560130
0.610000	0.250000	-0.000000036774972057199779
0.630000	0.250000	-0.000000031150418822258231
0.650000	0.250000	-0.000000142545703814074676
0.670000	0.250000	-0.000000087203747248163316
0.690000	0.250000	-0.000000211974943625140063
0.710000	0.250000	-0.000000253086011554915352
0.730000	0.250000	-0.000000253653378074805579
0.750000	0.250000	-0.000000306808820524294323
0.770000	0.250000	-0.000000355287170626378805
0.790000	0.250000	-0.000000377313731901335081
0.810000	0.250000	-0.000000381223224417024195
0.830000	0.250000	-0.000000400698351723833575
0.850000	0.250000	-0.000000452812113194799292
0.870000	0.250000	-0.000000489965396354086679
0.890000	0.250000	-0.000000500288249358530560
0.910000	0.250000	-0.000000571073074068380836
0.930000	0.250000	-0.000002465244189169858713
0.950000	0.250000	0.000005097645562675279240
0.970000	0.250000	0.000003286728898359118911
0.990000	0.250000	-0.000005898464586278143185

-0.990000	0.270000	-0.000003713910167912198856
-0.970000	0.270000	-0.000001350530539134114916
-0.950000	0.270000	-0.000001868266204780796857
-0.930000	0.270000	-0.000001931261346098129411
-0.910000	0.270000	-0.000000601728317585416457
-0.890000	0.270000	-0.000000471732522854375128
-0.870000	0.270000	-0.000000415611609280129850
-0.850000	0.270000	-0.000000475044526603193818
-0.830000	0.270000	-0.000000390465704037353315
-0.810000	0.270000	-0.000000369412994395930866
-0.790000	0.270000	-0.000000336912911886146429
-0.770000	0.270000	-0.000000318117199364356936
-0.750000	0.270000	-0.000000268343815197120503
-0.730000	0.270000	-0.000000249684635241490974
-0.710000	0.270000	-0.000000220744205373667324
-0.690000	0.270000	-0.000000156746178487569241
-0.670000	0.270000	-0.000000200312611904175186
-0.650000	0.270000	-0.000000047067922024580304
-0.630000	0.270000	-0.000000111746026498832964
-0.610000	0.270000	0.000000034746060226776625
-0.590000	0.270000	0.000000043167423456647272
-0.570000	0.270000	0.000000118013385969663975
-0.550000	0.270000	0.000000081672379702798764
-0.530000	0.270000	0.000000225617928957634942
-0.510000	0.270000	0.000000209511469406410071
-0.490000	0.270000	0.000000295315753676565263
-0.470000	0.270000	0.000000382936280610222512
-0.450000	0.270000	0.000000432095393566152774
-0.430000	0.270000	0.000000464246745396109230
-0.410000	0.270000	0.000000557518687623018865
-0.390000	0.270000	0.000000548092953653369079
-0.370000	0.270000	0.000000598283850943140188
-0.350000	0.270000	0.000000729654796342147000
-0.330000	0.270000	0.000000684963323346265637
-0.310000	0.270000	0.000000842392712952383946
-0.290000	0.270000	0.000000825778055358933929
-0.270000	0.270000	0.000000825583274266945269
-0.250000	0.270000	0.000000926473794653932261
-0.230000	0.270000	0.000000943750843480320890
-0.210000	0.270000	0.000000973773441076557808
-0.190000	0.270000	0.000001043455237230639853
-0.170000	0.270000	0.000001069367584540631931
-0.150000	0.270000	0.000001056989685168247808
-0.130000	0.270000	0.000001116897874730085616
-0.110000	0.270000	0.000001176378938729465530
-0.090000	0.270000	0.000001176534660211283505
-0.070000	0.270000	0.000001241458958268454684
-0.050000	0.270000	0.000001148930754722910950
-0.030000	0.270000	0.000001244388136438344264
-0.010000	0.270000	0.000001174908259590583520
0.010000	0.270000	0.000001174908259361274760
0.030000	0.270000	0.000001244388126724218059
0.050000	0.270000	0.000001148930759577236442
0.070000	0.270000	0.000001241458958965732206
0.090000	0.270000	0.000001176534664371570529
0.110000	0.270000	0.000001176378934569517320
0.130000	0.270000	0.000001116897863804715849
0.150000	0.270000	0.000001056989673988090531
0.170000	0.270000	0.000001069367601189233916
0.190000	0.270000	0.000001043455237231995106
0.210000	0.270000	0.000000973773441076557808
0.230000	0.270000	0.000000943750843480320890
0.250000	0.270000	0.000000926473794653932261
0.270000	0.270000	0.000000825583274267622895
0.290000	0.270000	0.000000825778058133813864
0.310000	0.270000	0.000000842392715725895076
0.330000	0.270000	0.000000684963320743502797
0.350000	0.270000	0.000000729654798858851293
0.370000	0.270000	0.000000598283856053120552
0.390000	0.270000	0.000000548092945774607417
0.410000	0.270000	0.000000557518695940882407
0.430000	0.270000	0.000000464246744009685702
0.450000	0.270000	0.000000432095393566152774
0.470000	0.270000	0.000000382936280610222512
0.490000	0.270000	0.000000295315753676565263
0.510000	0.270000	0.000000209511469406410071
0.530000	0.270000	0.000000225617928957634942
0.550000	0.270000	0.000000081672379702798764
0.570000	0.270000	0.000000118013385971019228
0.590000	0.270000	0.000000043167430307442126
0.610000	0.270000	0.000000034746062307778182
0.630000	0.270000	-0.000000111746021645672990
0.650000	0.270000	-0.000000047067927569596790
0.670000	0.270000	-0.000000200312620231525497
0.690000	0.270000	-0.000000156746178488246867
0.710000	0.270000	-0.000000220744205373667324
0.730000	0.270000	-0.000000249684635241490974
0.750000	0.270000	-0.000000268343815197120503
0.770000	0.270000	-0.000000318117199364356936
0.790000	0.270000	-0.000000336912911885468803
0.810000	0.270000	-0.000000369412988801447656
0.830000	0.270000	-0.000000390465702259261752
0.850000	0.270000	-0.000000475044526994523040
0.870000	0.270000	-0.000000415611611013498073
0.890000	0.270000	-0.000000471732521812863416
0.910000	0.270000	-0.000000601728312598520144
0.930000	0.270000	-0.000001931261356483918862
0.950000	0.270000	-0.000001868266204805082986
0.970000	0.270000	-0.000001350530539134114916
0.990000	0.270000	-0.000003713910167912198856

-0.990000	0.290000	-0.000002979417865554834233
-0.970000	0.290000	0.000005150120368177871222
-0.950000	0.290000	0.000003430327659242199401
-0.930000	0.290000	-0.000005472863006910581168
-0.910000	0.290000	-0.000000721898725554556871
-0.890000	0.290000	-0.000000492866228377355581
-0.870000	0.290000	-0.000000474522479154365173
-0.850000	0.290000	-0.000000411063583179696243
-0.830000	0.290000	-0.000000414780598803362428
-0.810000	0.290000	-0.000000372035820923895171
-0.790000	0.290000	-0.000000413167433229336333
-0.770000	0.290000	-0.000000351404127085980593
-0.750000	0.290000	-0.000000303936203654721632
-0.730000	0.290000	-0.000000317405616724616953
-0.710000	0.290000	-0.000000212931282140509088
-0.690000	0.290000	-0.000000178975462967140983
-0.670000	0.290000	-0.000000182757902973564571
-0.650000	0.290000	-0.000000101060973431290081
-0.630000	0.290000	-0.000000118012179751676306
-0.610000	0.290000	0.000000012184365947448279
-0.590000	0.290000	-0.000000015053929069330630
-0.570000	0.290000	0.000000038231947010492899
-0.550000	0.290000	0.000000188510151897157026
-0.530000	0.290000	0.000000153146441204712271
-0.510000	0.290000	0.000000230986597638786902
-0.490000	0.290000	0.000000249186245504252326
-0.470000	0.290000	0.000000313512353623566034
-0.450000	0.290000	0.000000353097898777207631
-0.430000	0.290000	0.000000463217945299257850
-0.410000	0.290000	0.000000495929282286627384
-0.390000	0.290000	0.000000480722625631386537
-0.370000	0.290000	0.000000601074886100036931
-0.350000	0.290000	0.000000649152700583839918
-0.330000	0.290000	0.000000675198048447192339
-0.310000	0.290000	0.000000687811543196544309
-0.290000	0.290000	0.000000815423105672820418
-0.270000	0.290000	0.000000825778058133813864
-0.250000	0.290000	0.000000875334582665942586
-0.230000	0.290000	0.000000932129819876566235
-0.210000	0.290000	0.000000948884530744458030
-0.190000	0.290000	0.000000946536796952524365
-0.170000	0.290000	0.000000994247628146921383
-0.150000	0.290000	0.000001061194223286930725
-0.130000	0.290000	0.000001075690589546023893
-0.110000	0.290000	0.000001077813588308706061
-0.090000	0.290000	0.000001093510915595523970
-0.070000	0.290000	0.000001102291699145473754
-0.050000	0.290000	0.000001144027996293720418
-0.030000	0.290000	0.000001177999541634755813
-0.010000	0.290000	0.000001132505635109454407
0.010000	0.290000	0.000001132505634917821673
0.030000	0.290000	0.000001177999531926077724
0.050000	0.290000	0.000001144027990747348679
0.070000	0.290000	0.000001102291704689297618
0.090000	0.290000	0.000001093510910047796979
0.110000	0.290000	0.000001077813596629944182
0.130000	0.290000	0.000001075690595006337084
0.150000	0.290000	0.000001061194215053770477
0.170000	0.290000	0.000000994247641975242466
0.190000	0.290000	0.000000946536796996570078
0.210000	0.290000	0.000000948884530744458030
0.230000	0.290000	0.000000932129819876566235
0.250000	0.290000	0.000000875334582665942586
0.270000	0.290000	0.000000825778058133813864
0.290000	0.290000	0.000000815423105672142791
0.310000	0.290000	0.000000687811540418286407
0.330000	0.290000	0.000000675198042910307369
0.350000	0.290000	0.000000649152708901025834
0.370000	0.290000	0.000000601074878217887137
0.390000	0.290000	0.000000480722636633328082
0.410000	0.290000	0.000000495929276913727993
0.430000	0.290000	0.000000463217946685681378
0.450000	0.290000	0.000000353097898777207631
0.470000	0.290000	0.000000313512353623566034
0.490000	0.290000	0.000000249186245504252326
0.510000	0.290000	0.000000230986597638786902
0.530000	0.290000	0.000000153146441204712271
0.550000	0.290000	0.000000188510151897157026
0.570000	0.290000	0.000000038231949788083340
0.590000	0.290000	-0.000000015053926296483574
0.610000	0.290000	0.000000012184361878979626
0.630000	0.290000	-0.000000118012167269798796
0.650000	0.290000	-0.000000101060967975720274
0.670000	0.290000	-0.000000182757920093794501
0.690000	0.290000	-0.000000178975463055232409
0.710000	0.290000	-0.000000212931282140509088
0.730000	0.290000	-0.000000317405616724616953
0.750000	0.290000	-0.000000303936203654721632
0.770000	0.290000	-0.000000351404127085980593
0.790000	0.290000	-0.000000413167433228658707
0.810000	0.290000	-0.000000372035816069379944
0.830000	0.290000	-0.000000414780598108795411
0.850000	0.290000	-0.000000411063583872908007
0.870000	0.290000	-0.000000474522478113531087
0.890000	0.290000	-0.000000492866228723961463
0.910000	0.290000	-0.000000721898720266035514
0.930000	0.290000	-0.000005472863017317620982
0.950000	0.290000	0.000003430327659242199401
0.970000	0.290000	0.000005150120368177871222
0.990000	0.290000	-0.000002979417865554834233

-0.990000	0.310000	-0.000001495596688293621829
-0.970000	0.310000	-0.000000396626660199156378
-0.950000	0.310000	0.000005498023073884431011
-0.930000	0.310000	0.000002189920792847882547
-0.910000	0.310000	-0.000001782190178204650158
-0.890000	0.310000	-0.000000462986780185514150
-0.870000	0.310000	-0.000000480116563938184611
-0.850000	0.310000	-0.000000406025550630509033
-0.830000	0.310000	-0.000000391328447040205612
-0.810000	0.310000	-0.000000412158404665312550
-0.790000	0.310000	-0.000000412830122488296168
-0.770000	0.310000	-0.000000287714265003562819
-0.750000	0.310000	-0.000000306811215010077038
-0.730000	0.310000	-0.000000300852798867266906
-0.710000	0.310000	-0.000000258552858575017885
-0.690000	0.310000	-0.000000223235070996521758
-0.670000	0.310000	-0.000000145130632950606276
-0.650000	0.310000	-0.000000121183842976296360
-0.630000	0.310000	-0.000000086850750131630013
-0.610000	0.310000	-0.000000063426942194835158
-0.590000	0.310000	-0.000000006008613563846364
-0.570000	0.310000	0.000000033770563103118262
-0.550000	0.310000	0.000000061514973787268169
-0.530000	0.310000	0.000000105513001490179797
-0.510000	0.310000	0.000000250494160822853086
-0.490000	0.310000	0.000000246158317498563339
-0.470000	0.310000	0.000000266876086323939923
-0.450000	0.310000	0.000000346185978425496757
-0.430000	0.310000	0.000000367963172242715954
-0.410000	0.310000	0.000000431505408932603759
-0.390000	0.310000	0.000000500438726896648310
-0.370000	0.310000	0.000000570339018366564673
-0.350000	0.310000	0.000000532879205706303789
-0.330000	0.310000	0.000000687224366055640368
-0.310000	0.310000	0.000000674856734289012784
-0.290000	0.310000	0.000000687811543193166342
-0.270000	0.310000	0.000000842392715726572702
-0.250000	0.310000	0.000000759800329070821844
-0.230000	0.310000	0.000000820184104403335213
-0.210000	0.310000	0.000000889075630654582397
-0.190000	0.310000	0.000000951987559724519613
-0.170000	0.310000	0.000001008588171504408481
-0.150000	0.310000	0.000000958192041468312471
-0.130000	0.310000	0.000000980134369466963118
-0.110000	0.310000	0.000001064209802247611972
-0.090000	0.310000	0.000001069484614668990831
-0.070000	0.310000	0.000001079921906451238251
-0.050000	0.310000	0.000001106075549998805597
-0.030000	0.310000	0.000001043134105728471799
-0.010000	0.310000	0.000001101824274805896734
0.010000	0.310000	0.000001101824274674816691
0.030000	0.310000	0.000001043134096034403335
0.050000	0.310000	0.000001106075549978124441
0.070000	0.310000	0.000001079921900903700995
0.090000	0.310000	0.000001069484614667974391
0.110000	0.310000	0.000001064209798088351552
0.130000	0.310000	0.000000980134372239471361
0.150000	0.310000	0.000000958192045496123542
0.170000	0.310000	0.000001008588188111675258
0.190000	0.310000	0.000000951987559725197240
0.210000	0.310000	0.000000889075630654582397
0.230000	0.310000	0.000000820184104403335213
0.250000	0.310000	0.000000759800329070821844
0.270000	0.310000	0.000000842392715725895076
0.290000	0.310000	0.000000687811540418286407
0.310000	0.310000	0.000000674856734293078542
0.330000	0.310000	0.000000687224371604044985
0.350000	0.310000	0.000000532879207960089055
0.370000	0.310000	0.000000570339021744532067
0.390000	0.310000	0.000000500438726894615431
0.410000	0.310000	0.000000431505408760486664
0.430000	0.310000	0.000000367963172242715954
0.450000	0.310000	0.000000346185978425496757
0.470000	0.310000	0.000000266876086323939923
0.490000	0.310000	0.000000246158317498563339
0.510000	0.310000	0.000000250494160822853086
0.530000	0.310000	0.000000105513001490179797
0.550000	0.310000	0.000000061514973788623421
0.570000	0.310000	0.000000033770568564786706
0.590000	0.310000	-0.000000006008613479820696
0.610000	0.310000	-0.000000063426946350039984
0.630000	0.310000	-0.000000086850739126977962
0.650000	0.310000	-0.000000121183849132531821
0.670000	0.310000	-0.000000145130642007760174
0.690000	0.310000	-0.000000223235070997199384
0.710000	0.310000	-0.000000258552858575017885
0.730000	0.310000	-0.000000300852798867266906
0.750000	0.310000	-0.000000306811215010077038
0.770000	0.310000	-0.000000287714265003562819
0.790000	0.310000	-0.000000412830122487618541
0.810000	0.310000	-0.000000412158399809442070
0.830000	0.310000	-0.000000391328449121196157
0.850000	0.310000	-0.000000406025550282209085
0.870000	0.310000	-0.000000480116563938184611
0.890000	0.310000	-0.000000462986779447226680
0.910000	0.310000	-0.000001782190173049485668
0.930000	0.310000	0.000002189920782314641601
0.950000	0.310000	0.000005498023073842363967
0.970000	0.310000	-0.000000396626660199156378
0.990000	0.310000	-0.000001495596688293621829

-0.990000	0.330000	-0.000000522145877841903236
-0.970000	0.330000	-0.000002760984981251317171
-0.950000	0.330000	-0.000004072833792083049853
-0.930000	0.330000	-0.000001438062097474171463
-0.910000	0.330000	-0.000000867888098724216989
-0.890000	0.330000	-0.000000585049679318190271
-0.870000	0.330000	-0.000000481960404832099484
-0.850000	0.330000	-0.000000451645750814097963
-0.830000	0.330000	-0.000000444155816776217331
-0.810000	0.330000	-0.000000334182228057068449
-0.790000	0.330000	-0.000000399487695293316593
-0.770000	0.330000	-0.000000288088234013995665
-0.750000	0.330000	-0.000000338027496476804785
-0.730000	0.330000	-0.000000261607286273233056
-0.710000	0.330000	-0.000000278225940536362240
-0.690000	0.330000	-0.000000176101679147665528
-0.670000	0.330000	-0.000000169457287663859097
-0.650000	0.330000	-0.000000180993906573554135
-0.630000	0.330000	-0.000000059681217353153854
-0.610000	0.330000	-0.000000024156019346752774
-0.590000	0.330000	-0.000000030027018556277977
-0.570000	0.330000	0.000000018149265486490165
-0.550000	0.330000	0.000000089625876619936861
-0.530000	0.330000	0.000000160110828767558660
-0.510000	0.330000	0.000000085506556359858483
-0.490000	0.330000	0.000000241775671549953404
-0.470000	0.330000	0.000000247523725420076827
-0.450000	0.330000	0.000000268849880955045282
-0.430000	0.330000	0.000000383500901754301897
-0.410000	0.330000	0.000000448039006974123492
-0.390000	0.330000	0.000000462249190611508157
-0.370000	0.330000	0.000000488224711955555023
-0.350000	0.330000	0.000000597844446789313680
-0.330000	0.330000	0.000000528790568803156225
-0.310000	0.330000	0.000000687224366054285115
-0.290000	0.330000	0.000000675198045681121546
-0.270000	0.330000	0.000000684963320744180423
-0.250000	0.330000	0.000000812731267111295778
-0.230000	0.330000	0.000000799203918394353905
-0.210000	0.330000	0.000000821821027316213125
-0.190000	0.330000	0.000000909076464546148709
-0.170000	0.330000	0.000000883355250987520103
-0.150000	0.330000	0.000000940053155949803574
-0.130000	0.330000	0.000000989540886767341431
-0.110000	0.330000	0.000000988951204859916952
-0.090000	0.330000	0.000000958441511944205758
-0.070000	0.330000	0.000001037772619050508077
-0.050000	0.330000	0.000000985943378967532461
-0.030000	0.330000	0.000001046585862854096383
-0.010000	0.330000	0.000000956199671681460476
0.010000	0.330000	0.000000956199671613426790
0.030000	0.330000	0.000001046585853152601133
0.050000	0.330000	0.000000985943390048431029
0.070000	0.330000	0.000001037772620439154220
0.090000	0.330000	0.000000958441513329951660
0.110000	0.330000	0.000000988951204861272204
0.130000	0.330000	0.000000989540881214193428
0.150000	0.330000	0.000000940053131168330043
0.170000	0.330000	0.000000883355264857176394
0.190000	0.330000	0.000000909076464546826335
0.210000	0.330000	0.000000821821027316213125
0.230000	0.330000	0.000000799203918394353905
0.250000	0.330000	0.000000812731267111295778
0.270000	0.330000	0.000000684963320743502797
0.290000	0.330000	0.000000675198042910307369
0.310000	0.330000	0.000000687224371604044985
0.330000	0.330000	0.000000528790568803156225
0.350000	0.330000	0.000000597844449560127857
0.370000	0.330000	0.000000488224700862811546
0.390000	0.330000	0.000000462249176919305268
0.410000	0.330000	0.000000448039012347700510
0.430000	0.330000	0.000000383500901925741365
0.450000	0.330000	0.000000268849880955045282
0.470000	0.330000	0.000000247523725420076827
0.490000	0.330000	0.000000241775671549953404
0.510000	0.330000	0.000000085506556359858483
0.530000	0.330000	0.000000160110828767558660
0.550000	0.330000	0.000000089625876622647366
0.570000	0.330000	0.000000018149271119598077
0.590000	0.330000	-0.000000030027021324381648
0.610000	0.330000	-0.000000024156012502048933
0.630000	0.330000	-0.000000059681224195824815
0.650000	0.330000	-0.000000180993904495274096
0.670000	0.330000	-0.000000169457289139729304
0.690000	0.330000	-0.000000176101679147665528
0.710000	0.330000	-0.000000278225940536362240
0.730000	0.330000	-0.000000261607286273233056
0.750000	0.330000	-0.000000338027496476804785
0.770000	0.330000	-0.000000288088234013995665
0.790000	0.330000	-0.000000399487695292638967
0.810000	0.330000	-0.000000334182223201197969
0.830000	0.330000	-0.000000444155814693871534
0.850000	0.330000	-0.000000451645750121225012
0.870000	0.330000	-0.000000481960405178705366
0.890000	0.330000	-0.000000585049679144717923
0.910000	0.330000	-0.000000867888093518962359
0.930000	0.330000	-0.000001438062107880777596
0.950000	0.330000	-0.000004072833792084784577
0.970000	0.330000	-0.000002760984981251317171
0.990000	0.330000	-0.000000522145877841903236

-0.990000	0.350000	-0.000000596445438830195407
-0.970000	0.350000	-0.000002601248654579644409
-0.950000	0.350000	0.000003330681704008520150
-0.930000	0.350000	0.000000959655557667207781
-0.910000	0.350000	-0.000007312727734754280624
-0.890000	0.350000	-0.000000573119984878609628
-0.870000	0.350000	-0.000000411550304098154754
-0.850000	0.350000	-0.000000417925312053629228
-0.830000	0.350000	-0.000000373892157806178177
-0.810000	0.350000	-0.000000476732155882267708
-0.790000	0.350000	-0.000000289912142833534387
-0.770000	0.350000	-0.000000409039443977336108
-0.750000	0.350000	-0.000000315986139191772318
-0.730000	0.350000	-0.000000329612234606480145
-0.710000	0.350000	-0.000000260272586390268893
-0.690000	0.350000	-0.000000266248900619072689
-0.670000	0.350000	-0.000000156339822606431887
-0.650000	0.350000	-0.000000205281671119119589
-0.630000	0.350000	-0.000000146838047918175740
-0.610000	0.350000	-0.000000066224606957262426
-0.590000	0.350000	-0.000000057106712450158675
-0.570000	0.350000	0.000000008007873740990183
-0.550000	0.350000	0.000000015501603941868547
-0.530000	0.350000	0.000000085820891551882371
-0.510000	0.350000	0.000000182701737374120704
-0.490000	0.350000	0.000000185586743263397018
-0.470000	0.350000	0.000000265185182007012004
-0.450000	0.350000	0.000000303748878417489632
-0.430000	0.350000	0.000000297585865832935978
-0.410000	0.350000	0.000000317501959841473807
-0.390000	0.350000	0.000000451390942099832147
-0.370000	0.350000	0.000000444314534507024309
-0.350000	0.350000	0.000000504006007421279505
-0.330000	0.350000	0.000000597844446789356032
-0.310000	0.350000	0.000000532879205707659042
-0.290000	0.350000	0.000000649152706125468272
-0.270000	0.350000	0.000000729654798858173667
-0.250000	0.350000	0.000000651697099981381482
-0.230000	0.350000	0.000000813480571143637156
-0.210000	0.350000	0.000000728837716985593700
-0.190000	0.350000	0.000000803427502049953589
-0.170000	0.350000	0.000000813901919894787634
-0.150000	0.350000	0.000000925927532307933138
-0.130000	0.350000	0.000000832538493779015198
-0.110000	0.350000	0.000000925731975576493942
-0.090000	0.350000	0.000000877429834666813846
-0.070000	0.350000	0.000000975170031837686597
-0.050000	0.350000	0.000000973515580263140373
-0.030000	0.350000	0.000000937001994413431613
-0.010000	0.350000	0.000000983059808475257330
0.010000	0.350000	0.000000983059808130535250
0.030000	0.350000	0.000000937001985738079510
0.050000	0.350000	0.000000973515569862931033
0.070000	0.350000	0.000000975170032530898361
0.090000	0.350000	0.000000877429833973602082
0.110000	0.350000	0.000000925731981122526867
0.130000	0.350000	0.000000832538495169843297
0.150000	0.350000	0.000000925927540232773392
0.170000	0.350000	0.000000813901928267538911
0.190000	0.350000	0.000000803427502050631215
0.210000	0.350000	0.000000728837716985593700
0.230000	0.350000	0.000000813480571143637156
0.250000	0.350000	0.000000651697099981381482
0.270000	0.350000	0.000000729654798858851293
0.290000	0.350000	0.000000649152708901025834
0.310000	0.350000	0.000000532879207960089055
0.330000	0.350000	0.000000597844449560127857
0.350000	0.350000	0.000000504006007421279505
0.370000	0.350000	0.000000444314537107076644
0.390000	0.350000	0.000000451390950413037008
0.410000	0.350000	0.000000317501957070659630
0.430000	0.350000	0.000000297585865748910310
0.450000	0.350000	0.000000303748878417489632
0.470000	0.350000	0.000000265185182007012004
0.490000	0.350000	0.000000185586743263397018
0.510000	0.350000	0.000000182701737374120704
0.530000	0.350000	0.000000085820891551882371
0.550000	0.350000	0.000000015501603941868547
0.570000	0.350000	0.000000008007873655609262
0.590000	0.350000	-0.000000057106705516685782
0.610000	0.350000	-0.000000066224605475971208
0.630000	0.350000	-0.000000146838033537589175
0.650000	0.350000	-0.000000205281678484918098
0.670000	0.350000	-0.000000156339831017807867
0.690000	0.350000	-0.000000266248900619750316
0.710000	0.350000	-0.000000260272586390268893
0.730000	0.350000	-0.000000329612234606480145
0.750000	0.350000	-0.000000315986139191772318
0.770000	0.350000	-0.000000409039443977336108
0.790000	0.350000	-0.000000289912142831501507
0.810000	0.350000	-0.000000476732151025719602
0.830000	0.350000	-0.000000373892151954196951
0.850000	0.350000	-0.000000417925317515636485
0.870000	0.350000	-0.000000411550303621458164
0.890000	0.350000	-0.000000573119984791548194
0.910000	0.350000	-0.000007312727729288166952
0.930000	0.350000	0.000000959655547279683607
0.950000	0.350000	0.000003330681703984234021
0.970000	0.350000	-0.000002601248654579644409
0.990000	0.350000	-0.000000596445438830195407

-0.990000	0.370000	-0.000000494490884814295607
-0.970000	0.370000	-0.000000962498744922933233
-0.950000	0.370000	-0.000004446718981157560258
-0.930000	0.370000	0.000017089816566578756862
-0.910000	0.370000	0.000005153903941172710557
-0.890000	0.370000	-0.000003648138709532768031
-0.870000	0.370000	-0.000000620058669938215300
-0.850000	0.370000	-0.000000444405669668922730
-0.830000	0.370000	-0.000000420249140121842061
-0.810000	0.370000	-0.000000372519553181987063
-0.790000	0.370000	-0.000000405219198126396295
-0.770000	0.370000	-0.000000354890777205202714
-0.750000	0.370000	-0.000000350643959769885593
-0.730000	0.370000	-0.000000237760022176786476
-0.710000	0.370000	-0.000000254899223971693459
-0.690000	0.370000	-0.000000255902868691685605
-0.670000	0.370000	-0.000000186663032269137935
-0.650000	0.370000	-0.000000120098589596558304
-0.630000	0.370000	-0.000000107452783533415355
-0.610000	0.370000	-0.000000069980945169482805
-0.590000	0.370000	-0.000000060546387860106391
-0.570000	0.370000	-0.000000010981853604335675
-0.550000	0.370000	0.000000095693961806876175
-0.530000	0.370000	0.000000014426179625983196
-0.510000	0.370000	0.000000133123087733162118
-0.490000	0.370000	0.000000141548003202878793
-0.470000	0.370000	0.000000199311055290322996
-0.450000	0.370000	0.000000293984223391652056
-0.430000	0.370000	0.000000265508109954584872
-0.410000	0.370000	0.000000366872791414783473
-0.390000	0.370000	0.000000402086606289004934
-0.370000	0.370000	0.000000399518860973094704
-0.350000	0.370000	0.000000444314534505669057
-0.330000	0.370000	0.000000488224711954159113
-0.310000	0.370000	0.000000570339018456688979
-0.290000	0.370000	0.000000601074878218564763
-0.270000	0.370000	0.000000598283856053120552
-0.250000	0.370000	0.000000699292232386484200
-0.230000	0.370000	0.000000647266466931591231
-0.210000	0.370000	0.000000791536387651674885
-0.190000	0.370000	0.000000768116145964892411
-0.170000	0.370000	0.000000768240349150917817
-0.150000	0.370000	0.000000818324698725736010
-0.130000	0.370000	0.000000875968980720505158
-0.110000	0.370000	0.000000790841125738332479
-0.090000	0.370000	0.000000898329786436349647
-0.070000	0.370000	0.000000863645246467349258
-0.050000	0.370000	0.000000900013925788414318
-0.030000	0.370000	0.000000828138281795979744
-0.010000	0.370000	0.000000918703429416420705
0.010000	0.370000	0.000000918703428970217301
0.030000	0.370000	0.000000828138273296322603
0.050000	0.370000	0.000000900013925830779517
0.070000	0.370000	0.000000863645247812789944
0.090000	0.370000	0.000000898329785742799070
0.110000	0.370000	0.000000790841122965824236
0.130000	0.370000	0.000000875968984878081676
0.150000	0.370000	0.000000818324686685332071
0.170000	0.370000	0.000000768240361546059154
0.190000	0.370000	0.000000768116145964892411
0.210000	0.370000	0.000000791536387651674885
0.230000	0.370000	0.000000647266466931591231
0.250000	0.370000	0.000000699292232386484200
0.270000	0.370000	0.000000598283856053120552
0.290000	0.370000	0.000000601074878217887137
0.310000	0.370000	0.000000570339021744532067
0.330000	0.370000	0.000000488224700862811546
0.350000	0.370000	0.000000444314537107076644
0.370000	0.370000	0.000000399518858197537143
0.390000	0.370000	0.000000402086603520223636
0.410000	0.370000	0.000000366872791499486768
0.430000	0.370000	0.000000265508110037932914
0.450000	0.370000	0.000000293984223391652056
0.470000	0.370000	0.000000199311055290322996
0.490000	0.370000	0.000000141548003202878793
0.510000	0.370000	0.000000133123087733162118
0.530000	0.370000	0.000000014426179627338449
0.550000	0.370000	0.000000095693964581078483
0.570000	0.370000	-0.000000010981850916869540
0.590000	0.370000	-0.000000060546393409866261
0.610000	0.370000	-0.000000069980948029747049
0.630000	0.370000	-0.000000107452785608984889
0.650000	0.370000	-0.000000120098586132532363
0.670000	0.370000	-0.000000186663041980201269
0.690000	0.370000	-0.000000255902868692363232
0.710000	0.370000	-0.000000254899223971693459
0.730000	0.370000	-0.000000237760022176786476
0.750000	0.370000	-0.000000350643959769885593
0.770000	0.370000	-0.000000354890777205202714
0.790000	0.370000	-0.000000405219198124363416
0.810000	0.370000	-0.000000372519547632904819
0.830000	0.370000	-0.000000420249140814376199
0.850000	0.370000	-0.000000444405669324010914
0.870000	0.370000	-0.000000620058669938215300
0.890000	0.370000	-0.000003648138709442345570
0.910000	0.370000	0.000005153903946361268473
0.930000	0.370000	0.000017089816556270162606
0.950000	0.370000	-0.000004446718981155825534
0.970000	0.370000	-0.000000962498744922933233
0.990000	0.370000	-0.000000494490884814295607

-0.990000	0.390000	-0.000000492756407707243410
-0.970000	0.390000	-0.000000946454493556654966
-0.950000	0.390000	-0.000016225693604282435956
-0.930000	0.390000	0.000008012330711369697323
-0.910000	0.390000	0.000000394866700365037460
-0.890000	0.390000	-0.000008856019848208808443
-0.870000	0.390000	-0.000000784000769681611823
-0.850000	0.390000	-0.000000439291221881760868
-0.830000	0.390000	-0.000000439493074171282616
-0.810000	0.390000	-0.000000399427152106750043
-0.790000	0.390000	-0.000000348594214705012534
-0.770000	0.390000	-0.000000311254080858252072
-0.750000	0.390000	-0.000000381345239069390155
-0.730000	0.390000	-0.000000318540621167186802
-0.710000	0.390000	-0.000000259461843771904073
-0.690000	0.390000	-0.000000227078338137822318
-0.670000	0.390000	-0.000000256603318778645810
-0.650000	0.390000	-0.000000206431604236594220
-0.630000	0.390000	-0.000000201033102511116062
-0.610000	0.390000	-0.000000067262744863336355
-0.590000	0.390000	-0.000000103294881356101007
-0.570000	0.390000	-0.000000061458618649316596
-0.550000	0.390000	-0.000000032959148299692941
-0.530000	0.390000	0.000000063834998727886998
-0.510000	0.390000	0.000000066815991690984095
-0.490000	0.390000	0.000000135922785286996580
-0.470000	0.390000	0.000000133405907635947047
-0.450000	0.390000	0.000000154727694311938791
-0.430000	0.390000	0.000000254650281413068991
-0.410000	0.390000	0.000000235236121627933415
-0.390000	0.390000	0.000000361657137742975917
-0.370000	0.390000	0.000000402086606290360187
-0.350000	0.390000	0.000000451390944870731027
-0.330000	0.390000	0.000000462249188100817798
-0.310000	0.390000	0.000000500438732010016806
-0.290000	0.390000	0.000000480722633861836279
-0.270000	0.390000	0.000000548092945773929791
-0.250000	0.390000	0.000000653237102552362957
-0.230000	0.390000	0.000000624605611879912271
-0.210000	0.390000	0.000000621703111818705913
-0.190000	0.390000	0.000000697379727546427867
-0.170000	0.390000	0.000000730655065158537884
-0.150000	0.390000	0.000000703567092611459511
-0.130000	0.390000	0.000000803123634732286196
-0.110000	0.390000	0.000000834192773978365758
-0.090000	0.390000	0.000000786031101740773328
-0.070000	0.390000	0.000000792252287571613674
-0.050000	0.390000	0.000000776922217874434192
-0.030000	0.390000	0.000000869214733432635686
-0.010000	0.390000	0.000000808140717167501760
0.010000	0.390000	0.000000808140716968821712
0.030000	0.390000	0.000000869214725449085884
0.050000	0.390000	0.000000776922217874705242
0.070000	0.390000	0.000000792252295070389580
0.090000	0.390000	0.000000786031101091268464
0.110000	0.390000	0.000000834192775458640536
0.130000	0.390000	0.000000803123627797119237
0.150000	0.390000	0.000000703567095075986575
0.170000	0.390000	0.000000730655078993635231
0.190000	0.390000	0.000000697379727546427867
0.210000	0.390000	0.000000621703111818705913
0.230000	0.390000	0.000000624605611879912271
0.250000	0.390000	0.000000653237102552362957
0.270000	0.390000	0.000000548092945774607417
0.290000	0.390000	0.000000480722636633328082
0.310000	0.390000	0.000000500438726894615431
0.330000	0.390000	0.000000462249176919305268
0.350000	0.390000	0.000000451390950413037008
0.370000	0.390000	0.000000402086603520223636
0.390000	0.390000	0.000000361657134968773608
0.410000	0.390000	0.000000235236118852375853
0.430000	0.390000	0.000000254650278644287693
0.450000	0.390000	0.000000154727694225202618
0.470000	0.390000	0.000000133405907635947047
0.490000	0.390000	0.000000135922785286996580
0.510000	0.390000	0.000000066815991690984095
0.530000	0.390000	0.000000063834998727886998
0.550000	0.390000	-0.000000032959148298337688
0.570000	0.390000	-0.000000061458614397295904
0.590000	0.390000	-0.000000103294879972387984
0.610000	0.390000	-0.000000067262747549359146
0.630000	0.390000	-0.000000201033094883753779
0.650000	0.390000	-0.000000206431604929805984
0.670000	0.390000	-0.000000256603325630125914
0.690000	0.390000	-0.000000227078338225236118
0.710000	0.390000	-0.000000259461843771904073
0.730000	0.390000	-0.000000318540621167186802
0.750000	0.390000	-0.000000381345239069390155
0.770000	0.390000	-0.000000311254080858252072
0.790000	0.390000	-0.000000348594214702979655
0.810000	0.390000	-0.000000399427141702474945
0.830000	0.390000	-0.000000439493073826397905
0.850000	0.390000	-0.000000439291226909043712
0.870000	0.390000	-0.000000784000769509223677
0.890000	0.390000	-0.000008856019848380546067
0.910000	0.390000	0.000000394866705423491116
0.930000	0.390000	0.000008012330701190339965
0.950000	0.390000	-0.000016225693604292844296
0.970000	0.390000	-0.000000946454493556654966
0.990000	0.390000	-0.000000492756407707243410

-0.990000	0.410000	-0.000000470546453008216894
-0.970000	0.410000	-0.000000485117492716557845
-0.950000	0.410000	-0.000002010744259666255584
-0.930000	0.410000	0.000008469504469399077862
-0.910000	0.410000	0.000004799219545170881063
-0.890000	0.410000	0.000001039904831648397199
-0.870000	0.410000	-0.000001632141863225377611
-0.850000	0.410000	-0.000000426006995784477757
-0.830000	0.410000	-0.000000441689441985857058
-0.810000	0.410000	-0.000000374621236680082898
-0.790000	0.410000	-0.000000387410903984958862
-0.770000	0.410000	-0.000000316373908930068284
-0.750000	0.410000	-0.000000368440241984333927
-0.730000	0.410000	-0.000000256855958636423857
-0.710000	0.410000	-0.000000278963516579567471
-0.690000	0.410000	-0.000000258151258537053964
-0.670000	0.410000	-0.000000197570041979976970
-0.650000	0.410000	-0.000000200303931617332415
-0.630000	0.410000	-0.000000164321433745550342
-0.610000	0.410000	-0.000000129458171302582382
-0.590000	0.410000	-0.000000056249763597188487
-0.570000	0.410000	-0.000000041248350129684952
-0.550000	0.410000	-0.000000020183126431788832
-0.530000	0.410000	-0.000000012947096579265578
-0.510000	0.410000	0.000000092600515623317183
-0.490000	0.410000	0.000000091082021923852660
-0.470000	0.410000	0.000000177209137095406591
-0.450000	0.410000	0.000000210549883143799660
-0.430000	0.410000	0.000000193705354081061146
-0.410000	0.410000	0.000000323557880255558581
-0.390000	0.410000	0.000000235236121626578162
-0.370000	0.410000	0.000000366872777983551435
-0.350000	0.410000	0.000000317501965381069282
-0.330000	0.410000	0.000000448039007067635930
-0.310000	0.410000	0.000000431505411703417936
-0.290000	0.410000	0.000000495929274140880936
-0.270000	0.410000	0.000000557518695940204781
-0.250000	0.410000	0.000000460362175850114006
-0.230000	0.410000	0.000000648791873488478070
-0.210000	0.410000	0.000000560822629213393457
-0.190000	0.410000	0.000000653784679044961780
-0.170000	0.410000	0.000000639536508150119920
-0.150000	0.410000	0.000000681743148519985056
-0.130000	0.410000	0.000000703273851792300024
-0.110000	0.410000	0.000000670057568052909885
-0.090000	0.410000	0.000000769197321291947801
-0.070000	0.410000	0.000000732770864734193098
-0.050000	0.410000	0.000000724987451664044344
-0.030000	0.410000	0.000000783312044268350037
-0.010000	0.410000	0.000000716834446666249304
0.010000	0.410000	0.000000716834446368961068
0.030000	0.410000	0.000000783312037161052431
0.050000	0.410000	0.000000724987450992706358
0.070000	0.410000	0.000000732770865492971988
0.090000	0.410000	0.000000769197321989902949
0.110000	0.410000	0.000000670057577666395023
0.130000	0.410000	0.000000703273850402488365
0.150000	0.410000	0.000000681743136301026572
0.170000	0.410000	0.000000639536520589984597
0.190000	0.410000	0.000000653784679088329867
0.210000	0.410000	0.000000560822629213393457
0.230000	0.410000	0.000000648791873488478070
0.250000	0.410000	0.000000460362175850114006
0.270000	0.410000	0.000000557518695940882407
0.290000	0.410000	0.000000495929276913727993
0.310000	0.410000	0.000000431505408760486664
0.330000	0.410000	0.000000448039012347700510
0.350000	0.410000	0.000000317501957070659630
0.370000	0.410000	0.000000366872791499486768
0.390000	0.410000	0.000000235236118852375853
0.410000	0.410000	0.000000323557888487363576
0.430000	0.410000	0.000000193705356681791107
0.450000	0.410000	0.000000210549883404008182
0.470000	0.410000	0.000000177209137095406591
0.490000	0.410000	0.000000091082021923852660
0.510000	0.410000	0.000000092600515623317183
0.530000	0.410000	-0.000000012947096579265578
0.550000	0.410000	-0.000000020183126430433580
0.570000	0.410000	-0.000000041248347355482643
0.590000	0.410000	-0.000000056249763601254246
0.610000	0.410000	-0.000000129458179528288739
0.630000	0.410000	-0.000000164321420659230120
0.650000	0.410000	-0.000000200303932400668484
0.670000	0.410000	-0.000000197570051689007425
0.690000	0.410000	-0.000000258151258537731590
0.710000	0.410000	-0.000000278963516579567471
0.730000	0.410000	-0.000000256855958636423857
0.750000	0.410000	-0.000000368440241984333927
0.770000	0.410000	-0.000000316373908930068284
0.790000	0.410000	-0.000000387410903984281236
0.810000	0.410000	-0.000000374621231823534792
0.830000	0.410000	-0.000000441689444413792298
0.850000	0.410000	-0.000000426006996131422452
0.870000	0.410000	-0.000001632141862965169089
0.890000	0.410000	0.000001039904831906003635
0.910000	0.410000	0.000004799219537887644549
0.930000	0.410000	0.000008469504469404282032
0.950000	0.410000	-0.000002010744259666255584
0.970000	0.410000	-0.000000485117492716557845
0.990000	0.410000	-0.000000470546453008216894

-0.990000	0.430000	-0.000000463846603187265723
-0.970000	0.430000	-0.000000459839040468468067
-0.950000	0.430000	-0.000000447761989097136305
-0.930000	0.430000	-0.000005622811410835705861
-0.910000	0.430000	-0.000002555422302437382331
-0.890000	0.430000	0.000001132791914697922619
-0.870000	0.430000	-0.000003563914400119688741
-0.850000	0.430000	-0.000000632703223661244991
-0.830000	0.430000	-0.000000432090245205800778
-0.810000	0.430000	-0.000000410264646169664922
-0.790000	0.430000	-0.000000358996302757512369
-0.770000	0.430000	-0.000000418834375771635144
-0.750000	0.430000	-0.000000271090427862658099
-0.730000	0.430000	-0.000000390060585135159715
-0.710000	0.430000	-0.000000263211210389727569
-0.690000	0.430000	-0.000000235283030246439742
-0.670000	0.430000	-0.000000256497908004660834
-0.650000	0.430000	-0.000000235994103034201753
-0.630000	0.430000	-0.000000164076720016895856
-0.610000	0.430000	-0.000000173577932334560556
-0.590000	0.430000	-0.000000132409151586564860
-0.570000	0.430000	-0.000000095685753307993122
-0.550000	0.430000	-0.000000047309524387323376
-0.530000	0.430000	-0.000000018150202341414925
-0.510000	0.430000	-0.000000002543767665719220
-0.490000	0.430000	0.000000099593169022282857
-0.470000	0.430000	0.000000068615533111080732
-0.450000	0.430000	0.000000140875459873613496
-0.430000	0.430000	0.000000176084409123347034
-0.410000	0.430000	0.000000193705362224774714
-0.390000	0.430000	0.000000254650292512588732
-0.370000	0.430000	0.000000265508112380487233
-0.350000	0.430000	0.000000297585857509651426
-0.330000	0.430000	0.000000383500909980008254
-0.310000	0.430000	0.000000367963169476645161
-0.290000	0.430000	0.000000463217948070749654
-0.270000	0.430000	0.000000464246745397464482
-0.250000	0.430000	0.000000531059146593227695
-0.230000	0.430000	0.000000451320619673944057
-0.210000	0.430000	0.000000612201100294532000
-0.190000	0.430000	0.000000582317633280540097
-0.170000	0.430000	0.000000573420484539286890
-0.150000	0.430000	0.000000590595498756208445
-0.130000	0.430000	0.000000604860346619958517
-0.110000	0.430000	0.000000691745956612829110
-0.090000	0.430000	0.000000606104489764226675
-0.070000	0.430000	0.000000729355324689552045
-0.050000	0.430000	0.000000728561538636713106
-0.030000	0.430000	0.000000646358185068309507
-0.010000	0.430000	0.000000703730524499382578
0.010000	0.430000	0.000000703730524275088254
0.030000	0.430000	0.000000646358177967191853
0.050000	0.430000	0.000000728561539319435214
0.070000	0.430000	0.000000729355320530606721
0.090000	0.430000	0.000000606104500856292526
0.110000	0.430000	0.000000691745944133662105
0.130000	0.430000	0.000000604860346706355878
0.150000	0.430000	0.000000590595504300886118
0.170000	0.430000	0.000000573420495642194762
0.190000	0.430000	0.000000582317633280540097
0.210000	0.430000	0.000000612201100294532000
0.230000	0.430000	0.000000451320619673944057
0.250000	0.430000	0.000000531059146593227695
0.270000	0.430000	0.000000464246744009685702
0.290000	0.430000	0.000000463217946685681378
0.310000	0.430000	0.000000367963172242715954
0.330000	0.430000	0.000000383500901925741365
0.350000	0.430000	0.000000297585865748910310
0.370000	0.430000	0.000000265508110037932914
0.390000	0.430000	0.000000254650278644287693
0.410000	0.430000	0.000000193705356681791107
0.430000	0.430000	0.000000176084409123347034
0.450000	0.430000	0.000000140875459873613496
0.470000	0.430000	0.000000068615533111080732
0.490000	0.430000	0.000000099593169022282857
0.510000	0.430000	-0.000000002543767665719220
0.530000	0.430000	-0.000000018150202340059673
0.550000	0.430000	-0.000000047309523000222222
0.570000	0.430000	-0.000000095685750531757934
0.590000	0.430000	-0.000000132409147427294276
0.610000	0.430000	-0.000000173577932331172425
0.630000	0.430000	-0.000000164076715856270019
0.650000	0.430000	-0.000000235994107023388121
0.670000	0.430000	-0.000000256497914940844232
0.690000	0.430000	-0.000000235283030247117369
0.710000	0.430000	-0.000000263211210389727569
0.730000	0.430000	-0.000000390060585135159715
0.750000	0.430000	-0.000000271090427862658099
0.770000	0.430000	-0.000000418834375771635144
0.790000	0.430000	-0.000000358996302800202829
0.810000	0.430000	-0.000000410264641269748729
0.830000	0.430000	-0.000000432090242431598469
0.850000	0.430000	-0.000000632703223660540260
0.870000	0.430000	-0.000003563914399858612858
0.890000	0.430000	0.000001132791914736086536
0.910000	0.430000	-0.000002555422307419508154
0.930000	0.430000	-0.000005622811410838091106
0.950000	0.430000	-0.000000447761989097136305
0.970000	0.430000	-0.000000459839040468468067
0.990000	0.430000	-0.000000463846603187265723

-0.990000	0.450000	-0.000000483439358693675244
-0.970000	0.450000	-0.000000494481738377839080
-0.950000	0.450000	-0.000000479769827055028311
-0.930000	0.450000	-0.000000542463984647655051
-0.910000	0.450000	0.000000460691259935447350
-0.890000	0.450000	0.000003227467506424430092
-0.870000	0.450000	0.000000043802299322381888
-0.850000	0.450000	-0.000000965142946016909337
-0.830000	0.450000	-0.000000389446385434637221
-0.810000	0.450000	-0.000000456114026481003348
-0.790000	0.450000	-0.000000325150859288864932
-0.770000	0.450000	-0.000000384047871904199791
-0.750000	0.450000	-0.000000324587681745222898
-0.730000	0.450000	-0.000000324312627676098916
-0.710000	0.450000	-0.000000313234557930480641
-0.690000	0.450000	-0.000000310488706760727213
-0.670000	0.450000	-0.000000197657471605717730
-0.650000	0.450000	-0.000000229939080943375749
-0.630000	0.450000	-0.000000173275189953279882
-0.610000	0.450000	-0.000000151328016746361092
-0.590000	0.450000	-0.000000093365628067131667
-0.570000	0.450000	-0.000000097996212302012113
-0.550000	0.450000	-0.000000040866701102521604
-0.530000	0.450000	-0.000000081208905448007342
-0.510000	0.450000	0.000000054526470208116583
-0.490000	0.450000	-0.000000008724420862601923
-0.470000	0.450000	0.000000053580595156656012
-0.450000	0.450000	0.000000121170316709236887
-0.430000	0.450000	0.000000140875459874968749
-0.410000	0.450000	0.000000210549874997375587
-0.390000	0.450000	0.000000154727696999404927
-0.370000	0.450000	0.000000293984215070400382
-0.350000	0.450000	0.000000303748867324746155
-0.330000	0.450000	0.000000268849878267579147
-0.310000	0.450000	0.000000346185978426852010
-0.290000	0.450000	0.000000353097904233455064
-0.270000	0.450000	0.000000432095393568863279
-0.250000	0.450000	0.000000449126990683040102
-0.230000	0.450000	0.000000449589186127039963
-0.210000	0.450000	0.000000459938491294080952
-0.190000	0.450000	0.000000536404209990731220
-0.170000	0.450000	0.000000537880713931222293
-0.150000	0.450000	0.000000593171899516321973
-0.130000	0.450000	0.000000569103360067826686
-0.110000	0.450000	0.000000616919626038225553
-0.090000	0.450000	0.000000582249356677452725
-0.070000	0.450000	0.000000604829841631713628
-0.050000	0.450000	0.000000610247315669092821
-0.030000	0.450000	0.000000591435749392686108
-0.010000	0.450000	0.000000629510459278291405
0.010000	0.450000	0.000000629510458952597073
0.030000	0.450000	0.000000591435743235773021
0.050000	0.450000	0.000000610247315669445187
0.070000	0.450000	0.000000604829843713571534
0.090000	0.450000	0.000000582249343503041077
0.110000	0.450000	0.000000616919638217204081
0.130000	0.450000	0.000000569103364180679864
0.150000	0.450000	0.000000593171881490105603
0.170000	0.450000	0.000000537880723595529408
0.190000	0.450000	0.000000536404210034776934
0.210000	0.450000	0.000000459938491294080952
0.230000	0.450000	0.000000449589186127039963
0.250000	0.450000	0.000000449126990683040102
0.270000	0.450000	0.000000432095393566152774
0.290000	0.450000	0.000000353097898777207631
0.310000	0.450000	0.000000346185978425496757
0.330000	0.450000	0.000000268849880955045282
0.350000	0.450000	0.000000303748878417489632
0.370000	0.450000	0.000000293984223391652056
0.390000	0.450000	0.000000154727694225202618
0.410000	0.450000	0.000000210549883404008182
0.430000	0.450000	0.000000140875459873613496
0.450000	0.450000	0.000000121170316709236887
0.470000	0.450000	0.000000053580595156656012
0.490000	0.450000	-0.000000008724420862601923
0.510000	0.450000	0.000000054526470208116583
0.530000	0.450000	-0.000000081208905448007342
0.550000	0.450000	-0.000000040866701099133472
0.570000	0.450000	-0.000000097996208146129660
0.590000	0.450000	-0.000000093365633525411979
0.610000	0.450000	-0.000000151328005737643283
0.630000	0.450000	-0.000000173275189167233307
0.650000	0.450000	-0.000000229939075487138481
0.670000	0.450000	-0.000000197657481315425811
0.690000	0.450000	-0.000000310488706848818639
0.710000	0.450000	-0.000000313234557930480641
0.730000	0.450000	-0.000000324312627676098916
0.750000	0.450000	-0.000000324587681745222898
0.770000	0.450000	-0.000000384047871904199791
0.790000	0.450000	-0.000000325150859287509679
0.810000	0.450000	-0.000000456114016467041032
0.830000	0.450000	-0.000000389446390592729057
0.850000	0.450000	-0.000000965142945669530961
0.870000	0.450000	0.000000043802299232176267
0.890000	0.450000	0.000003227467498971895409
0.910000	0.450000	0.000000460691259936314712
0.930000	0.450000	-0.000000542463984647655051
0.950000	0.450000	-0.000000479769827055028311
0.970000	0.450000	-0.000000494481738377839080
0.990000	0.450000	-0.000000483439358693675244

-0.990000	0.470000	-0.000000455747476873970703
-0.970000	0.470000	-0.000000442918766530595118
-0.950000	0.470000	-0.000000457064662624646315
-0.930000	0.470000	-0.000000482957571145586125
-0.910000	0.470000	-0.000004347457053344421646
-0.890000	0.470000	0.000000884303773217992584
-0.870000	0.470000	-0.000000022438313554418166
-0.850000	0.470000	-0.000007151770767404924331
-0.830000	0.470000	-0.000000449209878032374782
-0.810000	0.470000	-0.000000361419301747476157
-0.790000	0.470000	-0.000000419357951519974253
-0.770000	0.470000	-0.000000416476813009618709
-0.750000	0.470000	-0.000000299850187177540771
-0.730000	0.470000	-0.000000334171213478298105
-0.710000	0.470000	-0.000000326632279844336275
-0.690000	0.470000	-0.000000256260063343753138
-0.670000	0.470000	-0.000000246167553621353516
-0.650000	0.470000	-0.000000281198977582487562
-0.630000	0.470000	-0.000000211292069102478198
-0.610000	0.470000	-0.000000200302233318495784
-0.590000	0.470000	-0.000000179270294767668658
-0.570000	0.470000	-0.000000127036744324478945
-0.550000	0.470000	-0.000000146223500245578237
-0.530000	0.470000	0.000000003533961068192824
-0.510000	0.470000	-0.000000044835051876392979
-0.490000	0.470000	-0.000000029031855552449389
-0.470000	0.470000	0.000000084105500766015740
-0.450000	0.470000	0.000000053580595156656012
-0.430000	0.470000	0.000000068615533111080732
-0.410000	0.470000	0.000000177209134325270040
-0.390000	0.470000	0.000000133405911877888046
-0.370000	0.470000	0.000000199311057976433878
-0.350000	0.470000	0.000000265185183482204585
-0.330000	0.470000	0.000000247523728106865336
-0.310000	0.470000	0.000000266876079478558457
-0.290000	0.470000	0.000000313512357783514244
-0.270000	0.470000	0.000000382936280610900138
-0.250000	0.470000	0.000000342745172241587433
-0.230000	0.470000	0.000000467908037749342558
-0.210000	0.470000	0.000000384830784237372484
-0.190000	0.470000	0.000000476084327350554735
-0.170000	0.470000	0.000000450733149870180294
-0.150000	0.470000	0.000000528566358965346984
-0.130000	0.470000	0.000000469177356817171768
-0.110000	0.470000	0.000000497488204035864950
-0.090000	0.470000	0.000000577207544981991980
-0.070000	0.470000	0.000000496188524355431850
-0.050000	0.470000	0.000000581843957360092534
-0.030000	0.470000	0.000000524677461355470623
-0.010000	0.470000	0.000000550510688939473761
0.010000	0.470000	0.000000550510688682653371
0.030000	0.470000	0.000000524677455542981461
0.050000	0.470000	0.000000581843957685542921
0.070000	0.470000	0.000000496188532697689941
0.090000	0.470000	0.000000577207547752806157
0.110000	0.470000	0.000000497488195973466545
0.130000	0.470000	0.000000469177348061222785
0.150000	0.470000	0.000000528566354975821802
0.170000	0.470000	0.000000450733159408448907
0.190000	0.470000	0.000000476084327351232361
0.210000	0.470000	0.000000384830784237372484
0.230000	0.470000	0.000000467908037749342558
0.250000	0.470000	0.000000342745172241587433
0.270000	0.470000	0.000000382936280610222512
0.290000	0.470000	0.000000313512353623566034
0.310000	0.470000	0.000000266876086323939923
0.330000	0.470000	0.000000247523725420076827
0.350000	0.470000	0.000000265185182007012004
0.370000	0.470000	0.000000199311055290322996
0.390000	0.470000	0.000000133405907635947047
0.410000	0.470000	0.000000177209137095406591
0.430000	0.470000	0.000000068615533111080732
0.450000	0.470000	0.000000053580595156656012
0.470000	0.470000	0.000000084105500766015740
0.490000	0.470000	-0.000000029031855552449389
0.510000	0.470000	-0.000000044835051876392979
0.530000	0.470000	0.000000003533961068192824
0.550000	0.470000	-0.000000146223500244222984
0.570000	0.470000	-0.000000127036740166563614
0.590000	0.470000	-0.000000179270305862445014
0.610000	0.470000	-0.000000200302230631707275
0.630000	0.470000	-0.000000211292062943532232
0.650000	0.470000	-0.000000281198978106292737
0.670000	0.470000	-0.000000246167561857224269
0.690000	0.470000	-0.000000256260063430489312
0.710000	0.470000	-0.000000326632279844336275
0.730000	0.470000	-0.000000334171213478298105
0.750000	0.470000	-0.000000299850187177540771
0.770000	0.470000	-0.000000416476813009618709
0.790000	0.470000	-0.000000419357951519296626
0.810000	0.470000	-0.000000361419296890250425
0.830000	0.470000	-0.000000449209880806577090
0.850000	0.470000	-0.000007151770767403623288
0.870000	0.470000	-0.000000022438313301148538
0.890000	0.470000	0.000000884303768298316806
0.910000	0.470000	-0.000004347457053368707774
0.930000	0.470000	-0.000000482957571145586125
0.950000	0.470000	-0.000000457064662624646315
0.970000	0.470000	-0.000000442918766530595118
0.990000	0.470000	-0.000000455747476873970703

-0.990000	0.490000	-0.000000444601214439396125
-0.970000	0.490000	-0.000000447925776101305026
-0.950000	0.490000	-0.000000438705966051972638
-0.930000	0.490000	-0.000000495412282952069089
-0.910000	0.490000	-0.000000614765348962717853
-0.890000	0.490000	-0.000003017279897436081493
-0.870000	0.490000	0.000015796419429351706010
-0.850000	0.490000	0.000005241812081757321606
-0.830000	0.490000	-0.000003790155287820623151
-0.810000	0.490000	-0.000000477005541309960198
-0.790000	0.490000	-0.000000375738875768724060
-0.770000	0.490000	-0.000000332651027490065017
-0.750000	0.490000	-0.000000358541028385855063
-0.730000	0.490000	-0.000000363923823149844936
-0.710000	0.490000	-0.000000306229349711213098
-0.690000	0.490000	-0.000000279388452921649203
-0.670000	0.490000	-0.000000302085445802508311
-0.650000	0.490000	-0.000000190932612541941290
-0.630000	0.490000	-0.000000210432416763914863
-0.610000	0.490000	-0.000000164694335056315597
-0.590000	0.490000	-0.000000180804140275927137
-0.570000	0.490000	-0.000000132354197588576482
-0.550000	0.490000	-0.000000076563471578658588
-0.530000	0.490000	-0.000000128391449989023743
-0.510000	0.490000	-0.000000039384933526586275
-0.490000	0.490000	-0.000000014910433860866373
-0.470000	0.490000	-0.000000029031855552449389
-0.450000	0.490000	-0.000000008724420862601923
-0.430000	0.490000	0.000000099593169197110458
-0.410000	0.490000	0.000000091082034136034880
-0.390000	0.490000	0.000000135922770044469288
-0.370000	0.490000	0.000000141548003197457782
-0.350000	0.490000	0.000000185586747418601844
-0.330000	0.490000	0.000000241775675711934494
-0.310000	0.490000	0.000000246158313335904623
-0.290000	0.490000	0.000000249186244117828798
-0.270000	0.490000	0.000000295315753675887637
-0.250000	0.490000	0.000000306483546794653039
-0.230000	0.490000	0.000000300662248973064457
-0.210000	0.490000	0.000000426596586400729142
-0.190000	0.490000	0.000000369409230092859411
-0.170000	0.490000	0.000000460033015175278912
-0.150000	0.490000	0.000000359867451325655710
-0.130000	0.490000	0.000000485116293789356295
-0.110000	0.490000	0.000000434575206413061643
-0.090000	0.490000	0.000000459127717036318271
-0.070000	0.490000	0.000000437351322746552459
-0.050000	0.490000	0.000000500971852193134431
-0.030000	0.490000	0.000000515277361136341283
-0.010000	0.490000	0.000000464914293858979984
0.010000	0.490000	0.000000464914293668566977
0.030000	0.490000	0.000000515277355411848680
0.050000	0.490000	0.000000500971852192971800
0.070000	0.490000	0.000000437351315139342784
0.090000	0.490000	0.000000459127714413565453
0.110000	0.490000	0.000000434575206411367577
0.130000	0.490000	0.000000485116292140013740
0.150000	0.490000	0.000000359867449939570995
0.170000	0.490000	0.000000460033022114850443
0.190000	0.490000	0.000000369409230092859411
0.210000	0.490000	0.000000426596586400729142
0.230000	0.490000	0.000000300662248973064457
0.250000	0.490000	0.000000306483546794653039
0.270000	0.490000	0.000000295315753676565263
0.290000	0.490000	0.000000249186245504252326
0.310000	0.490000	0.000000246158317498563339
0.330000	0.490000	0.000000241775671549953404
0.350000	0.490000	0.000000185586743263397018
0.370000	0.490000	0.000000141548003202878793
0.390000	0.490000	0.000000135922785286996580
0.410000	0.490000	0.000000091082021923852660
0.430000	0.490000	0.000000099593169022282857
0.450000	0.490000	-0.000000008724420862601923
0.470000	0.490000	-0.000000029031855552449389
0.490000	0.490000	-0.000000014910433860866373
0.510000	0.490000	-0.000000039384933526586275
0.530000	0.490000	-0.000000128391449989023743
0.550000	0.490000	-0.000000076563471578658588
0.570000	0.490000	-0.000000132354200362778791
0.590000	0.490000	-0.000000180804138888148357
0.610000	0.490000	-0.000000164694335055637971
0.630000	0.490000	-0.000000210432406360995018
0.650000	0.490000	-0.000000190932616011377231
0.670000	0.490000	-0.000000302085454038379063
0.690000	0.490000	-0.000000279388453008385377
0.710000	0.490000	-0.000000306229349711213098
0.730000	0.490000	-0.000000363923823149844936
0.750000	0.490000	-0.000000358541028385855063
0.770000	0.490000	-0.000000332651027490065017
0.790000	0.490000	-0.000000375738875767368807
0.810000	0.490000	-0.000000477005536454767345
0.830000	0.490000	-0.000003790155285046583472
0.850000	0.490000	0.000005241812081835384163
0.870000	0.490000	0.000015796419421814332507
0.890000	0.490000	-0.000003017279897436081493
0.910000	0.490000	-0.000000614765348962717853
0.930000	0.490000	-0.000000495412282952069089
0.950000	0.490000	-0.000000438705966051972638
0.970000	0.490000	-0.000000447925776101305026
0.990000	0.490000	-0.000000444601214439396125

-0.990000	0.510000	-0.000000439806052006256123
-0.970000	0.510000	-0.000000443302443826868614
-0.950000	0.510000	-0.000000453115071494857914
-0.930000	0.510000	-0.000000437019886378211793
-0.910000	0.510000	-0.000000836110956526888230
-0.890000	0.510000	-0.000015710615206584836734
-0.870000	0.510000	0.000007276432548698752445
-0.850000	0.510000	0.000001955062241421751112
-0.830000	0.510000	-0.000007337700016857469365
-0.810000	0.510000	-0.000000968519721366483191
-0.790000	0.510000	-0.000000492829236544876318
-0.770000	0.510000	-0.000000382695239625361824
-0.750000	0.510000	-0.000000311029594810195123
-0.730000	0.510000	-0.000000383381796179367736
-0.710000	0.510000	-0.000000278932005919829438
-0.690000	0.510000	-0.000000357352873623083153
-0.670000	0.510000	-0.000000225503046839068335
-0.650000	0.510000	-0.000000311864630030547557
-0.630000	0.510000	-0.000000235181165226721983
-0.610000	0.510000	-0.000000236692978406469446
-0.590000	0.510000	-0.000000227315135072529612
-0.570000	0.510000	-0.000000116574137827709124
-0.550000	0.510000	-0.000000111414681037605407
-0.530000	0.510000	-0.000000159059306881399900
-0.510000	0.510000	-0.000000092578766971412982
-0.490000	0.510000	-0.000000039384933526586275
-0.470000	0.510000	-0.000000044835051876392979
-0.450000	0.510000	0.000000054526470208116583
-0.430000	0.510000	-0.000000002543767667074473
-0.410000	0.510000	0.000000092600503407746831
-0.390000	0.510000	0.000000066816006850163346
-0.370000	0.510000	0.000000133123080801722104
-0.350000	0.510000	0.000000182701734599240769
-0.330000	0.510000	0.000000085506560525227705
-0.310000	0.510000	0.000000250494158138097456
-0.290000	0.510000	0.000000230986600323542532
-0.270000	0.510000	0.000000209511469407087697
-0.250000	0.510000	0.000000326698346643401478
-0.230000	0.510000	0.000000265014820376605225
-0.210000	0.510000	0.000000288930398235223850
-0.190000	0.510000	0.000000316482283263455684
-0.170000	0.510000	0.000000305257482641715542
-0.150000	0.510000	0.000000384820103800182579
-0.130000	0.510000	0.000000337588966615915722
-0.110000	0.510000	0.000000423343743247291907
-0.090000	0.510000	0.000000390317914907040858
-0.070000	0.510000	0.000000464783986596197180
-0.050000	0.510000	0.000000371110172093236921
-0.030000	0.510000	0.000000392072248529931914
-0.010000	0.510000	0.000000397091480751809913
0.010000	0.510000	0.000000397091480624321290
0.030000	0.510000	0.000000392072243672367368
0.050000	0.510000	0.000000371110171746807222
0.070000	0.510000	0.000000464783986942965692
0.090000	0.510000	0.000000390317914733907324
0.110000	0.510000	0.000000423343743940842484
0.130000	0.510000	0.000000337588964533569924
0.150000	0.510000	0.000000384820103801876645
0.170000	0.510000	0.000000305257488190120160
0.190000	0.510000	0.000000316482283264133310
0.210000	0.510000	0.000000288930398235223850
0.230000	0.510000	0.000000265014820376605225
0.250000	0.510000	0.000000326698346643401478
0.270000	0.510000	0.000000209511469406410071
0.290000	0.510000	0.000000230986597638786902
0.310000	0.510000	0.000000250494160822853086
0.330000	0.510000	0.000000085506556359858483
0.350000	0.510000	0.000000182701737374120704
0.370000	0.510000	0.000000133123087733162118
0.390000	0.510000	0.000000066815991690984095
0.410000	0.510000	0.000000092600515623317183
0.430000	0.510000	-0.000000002543767665719220
0.450000	0.510000	0.000000054526470208116583
0.470000	0.510000	-0.000000044835051876392979
0.490000	0.510000	-0.000000039384933526586275
0.510000	0.510000	-0.000000092578766971412982
0.530000	0.510000	-0.000000159059306881399900
0.550000	0.510000	-0.000000111414681037605407
0.570000	0.510000	-0.000000116574137826353871
0.590000	0.510000	-0.000000227315130913259028
0.610000	0.510000	-0.000000236692983256241289
0.630000	0.510000	-0.000000235181156904114422
0.650000	0.510000	-0.000000311864631419003964
0.670000	0.510000	-0.000000225503049615981150
0.690000	0.510000	-0.000000357352873623083153
0.710000	0.510000	-0.000000278932005919829438
0.730000	0.510000	-0.000000383381796179367736
0.750000	0.510000	-0.000000311029594810195123
0.770000	0.510000	-0.000000382695239625361824
0.790000	0.510000	-0.000000492829236544876318
0.810000	0.510000	-0.000000968519716509040618
0.830000	0.510000	-0.000007337700019976502175
0.850000	0.510000	0.000001955062241591754013
0.870000	0.510000	0.000007276432543938671227
0.890000	0.510000	-0.000015710615206590908266
0.910000	0.510000	-0.000000836110956526888230
0.930000	0.510000	-0.000000437019886378211793
0.950000	0.510000	-0.000000453115071494857914
0.970000	0.510000	-0.000000443302443826868614
0.990000	0.510000	-0.000000439806052006256123

-0.990000	0.530000	-0.000000473871943050646854
-0.970000	0.530000	-0.000000436717847295177040
-0.950000	0.530000	-0.000000475897083806203921
-0.930000	0.530000	-0.000000419614981191565183
-0.910000	0.530000	-0.000000447892268076309930
-0.890000	0.530000	-0.000002013646626040400955
-0.870000	0.530000	0.000009125463729772048671
-0.850000	0.530000	0.000001710157187445604521
-0.830000	0.530000	-0.000001453994431629274109
-0.810000	0.530000	-0.000000950019284477006051
-0.790000	0.530000	-0.000000400755256900757646
-0.770000	0.530000	-0.000000345571864873188612
-0.750000	0.530000	-0.000000374957624065867215
-0.730000	0.530000	-0.000000307162563458089009
-0.710000	0.530000	-0.000000350002828679830892
-0.690000	0.530000	-0.000000276363894859797004
-0.670000	0.530000	-0.000000333039046851803017
-0.650000	0.530000	-0.000000267865241263015613
-0.630000	0.530000	-0.000000252241119052281067
-0.610000	0.530000	-0.000000210978839828270927
-0.590000	0.530000	-0.000000151258999689185566
-0.570000	0.530000	-0.000000262293007704584615
-0.550000	0.530000	-0.000000157199010115685603
-0.530000	0.530000	-0.000000106245846572566752
-0.510000	0.530000	-0.000000159059306881399900
-0.490000	0.530000	-0.000000128391449989023743
-0.470000	0.530000	0.000000003533961068192824
-0.450000	0.530000	-0.000000081208905448007342
-0.430000	0.530000	-0.000000018150202340059673
-0.410000	0.530000	-0.000000012947098055813411
-0.390000	0.530000	0.000000063834997257437802
-0.370000	0.530000	0.000000014426176943260446
-0.350000	0.530000	0.000000085820884617054225
-0.330000	0.530000	0.000000160110835700353927
-0.310000	0.530000	0.000000105513002878636204
-0.290000	0.530000	0.000000153146439818288743
-0.270000	0.530000	0.000000225617928957634942
-0.250000	0.530000	0.000000190246544840861210
-0.230000	0.530000	0.000000194145998733725948
-0.210000	0.530000	0.000000218347711119366478
-0.190000	0.530000	0.000000294339010068179094
-0.170000	0.530000	0.000000338313210357397149
-0.150000	0.530000	0.000000283532970295723632
-0.130000	0.530000	0.000000326186762217056843
-0.110000	0.530000	0.000000356805496413331905
-0.090000	0.530000	0.000000329084643871315093
-0.070000	0.530000	0.000000294763474938300300
-0.050000	0.530000	0.000000345262577907921051
-0.030000	0.530000	0.000000404516983940918489
-0.010000	0.530000	0.000000355351540316827582
0.010000	0.530000	0.000000355351540249186919
0.030000	0.530000	0.000000404516978738279497
0.050000	0.530000	0.000000345262578277905042
0.070000	0.530000	0.000000294763474938639113
0.090000	0.530000	0.000000329084644543181626
0.110000	0.530000	0.000000356805496413331905
0.130000	0.530000	0.000000326186762217056843
0.150000	0.530000	0.000000283532968214394274
0.170000	0.530000	0.000000338313215908173459
0.190000	0.530000	0.000000294339010068179094
0.210000	0.530000	0.000000218347711119366478
0.230000	0.530000	0.000000194145998733725948
0.250000	0.530000	0.000000190246544840861210
0.270000	0.530000	0.000000225617928957634942
0.290000	0.530000	0.000000153146441204712271
0.310000	0.530000	0.000000105513001490179797
0.330000	0.530000	0.000000160110828767558660
0.350000	0.530000	0.000000085820891551882371
0.370000	0.530000	0.000000014426179627338449
0.390000	0.530000	0.000000063834998727886998
0.410000	0.530000	-0.000000012947096579265578
0.430000	0.530000	-0.000000018150202340059673
0.450000	0.530000	-0.000000081208905448007342
0.470000	0.530000	0.000000003533961068192824
0.490000	0.530000	-0.000000128391449989023743
0.510000	0.530000	-0.000000159059306881399900
0.530000	0.530000	-0.000000106245846572566752
0.550000	0.530000	-0.000000157199010115007976
0.570000	0.530000	-0.000000262293003541248272
0.590000	0.530000	-0.000000151258995613940650
0.610000	0.530000	-0.000000210978835666289837
0.630000	0.530000	-0.000000252241118357714051
0.650000	0.530000	-0.000000267865244731107312
0.670000	0.530000	-0.000000333039055175765196
0.690000	0.530000	-0.000000276363894859797004
0.710000	0.530000	-0.000000350002828679830892
0.730000	0.530000	-0.000000307162563458089009
0.750000	0.530000	-0.000000374957624065867215
0.770000	0.530000	-0.000000345571864873188612
0.790000	0.530000	-0.000000400755256900080020
0.810000	0.530000	-0.000000950019279967375535
0.830000	0.530000	-0.000001453994428426107210
0.850000	0.530000	0.000001710157179861393484
0.870000	0.530000	0.000009125463729772048671
0.890000	0.530000	-0.000002013646626040400955
0.910000	0.530000	-0.000000447892268076309930
0.930000	0.530000	-0.000000419614981191565183
0.950000	0.530000	-0.000000475897083806203921
0.970000	0.530000	-0.000000436717847295177040
0.990000	0.530000	-0.000000473871943050646854

-0.990000	0.550000	-0.000000419173843738785768
-0.970000	0.550000	-0.000000417723247955509476
-0.950000	0.550000	-0.000000454967879384189514
-0.930000	0.550000	-0.000000419619903882306007
-0.910000	0.550000	-0.000000431621987629271422
-0.890000	0.550000	-0.000000500984780577680075
-0.870000	0.550000	-0.000001885670881004910399
-0.850000	0.550000	-0.000003719971976007610537
-0.830000	0.550000	0.000002411183508068889814
-0.810000	0.550000	-0.000000886937189411001609
-0.790000	0.550000	-0.000001155923795882860157
-0.770000	0.550000	-0.000000359473536386278620
-0.750000	0.550000	-0.000000430971837824130864
-0.730000	0.550000	-0.000000323623615261118625
-0.710000	0.550000	-0.000000333120379642884196
-0.690000	0.550000	-0.000000293738559938676032
-0.670000	0.550000	-0.000000279247920518453608
-0.650000	0.550000	-0.000000290310747417461584
-0.630000	0.550000	-0.000000240343992050755454
-0.610000	0.550000	-0.000000220103037439320968
-0.590000	0.550000	-0.000000285782308330484797
-0.570000	0.550000	-0.000000152381256978412200
-0.550000	0.550000	-0.000000189105293367772444
-0.530000	0.550000	-0.000000157199010115007976
-0.510000	0.550000	-0.000000111414681037605407
-0.490000	0.550000	-0.000000076563471578658588
-0.470000	0.550000	-0.000000146223500244222984
-0.450000	0.550000	-0.000000040866701099133472
-0.430000	0.550000	-0.000000047309523000899848
-0.410000	0.550000	-0.000000020183127813468976
-0.390000	0.550000	-0.000000032959144138389478
-0.370000	0.550000	0.000000095693968743737199
-0.350000	0.550000	0.000000015501606716748483
-0.330000	0.550000	0.000000089625880870009377
-0.310000	0.550000	0.000000061514979250969492
-0.290000	0.550000	0.000000188510151898512278
-0.270000	0.550000	0.000000081672379702798764
-0.250000	0.550000	0.000000210509423839634454
-0.230000	0.550000	0.000000199273894306706713
-0.210000	0.550000	0.000000264634366506428628
-0.190000	0.550000	0.000000167193696899274410
-0.170000	0.550000	0.000000195459065637383956
-0.150000	0.550000	0.000000300768438653685618
-0.130000	0.550000	0.000000214265316717040258
-0.110000	0.550000	0.000000223091118852979754
-0.090000	0.550000	0.000000275285379051590386
-0.070000	0.550000	0.000000316988345157988652
-0.050000	0.550000	0.000000255260975015662818
-0.030000	0.550000	0.000000295138100236470077
-0.010000	0.550000	0.000000280407189458519715
0.010000	0.550000	0.000000280407189274273108
0.030000	0.550000	0.000000295138095562372867
0.050000	0.550000	0.000000255260975697185527
0.070000	0.550000	0.000000316988345851369822
0.090000	0.550000	0.000000275285378965193025
0.110000	0.550000	0.000000223091118246165351
0.130000	0.550000	0.000000214265316023150868
0.150000	0.550000	0.000000300768434538799560
0.170000	0.550000	0.000000195459073916961609
0.190000	0.550000	0.000000167193696899274410
0.210000	0.550000	0.000000264634366506428628
0.230000	0.550000	0.000000199273894306706713
0.250000	0.550000	0.000000210509423839634454
0.270000	0.550000	0.000000081672379702798764
0.290000	0.550000	0.000000188510151897157026
0.310000	0.550000	0.000000061514973788623421
0.330000	0.550000	0.000000089625876622647366
0.350000	0.550000	0.000000015501603941868547
0.370000	0.550000	0.000000095693964581078483
0.390000	0.550000	-0.000000032959148298337688
0.410000	0.550000	-0.000000020183126430433580
0.430000	0.550000	-0.000000047309523000222222
0.450000	0.550000	-0.000000040866701099133472
0.470000	0.550000	-0.000000146223500244222984
0.490000	0.550000	-0.000000076563471578658588
0.510000	0.550000	-0.000000111414681037605407
0.530000	0.550000	-0.000000157199010115007976
0.550000	0.550000	-0.000000189105293365739565
0.570000	0.550000	-0.000000152381254203532264
0.590000	0.550000	-0.000000285782308245103876
0.610000	0.550000	-0.000000220103031893626855
0.630000	0.550000	-0.000000240343988581308502
0.650000	0.550000	-0.000000290310748804562739
0.670000	0.550000	-0.000000279247923294688796
0.690000	0.550000	-0.000000293738559938676032
0.710000	0.550000	-0.000000333120379642884196
0.730000	0.550000	-0.000000323623615261118625
0.750000	0.550000	-0.000000430971837824130864
0.770000	0.550000	-0.000000359473536386278620
0.790000	0.550000	-0.000001155923795881504904
0.810000	0.550000	-0.000000886937184816586482
0.830000	0.550000	0.000002411183500482076691
0.850000	0.550000	-0.000003719971976005875813
0.870000	0.550000	-0.000001885670881004910399
0.890000	0.550000	-0.000000500984780577680075
0.910000	0.550000	-0.000000431621987629271422
0.930000	0.550000	-0.000000419619903882306007
0.950000	0.550000	-0.000000454967879384189514
0.970000	0.550000	-0.000000417723247955509476
0.990000	0.550000	-0.000000419173843738785768

-0.990000	0.570000	-0.000000420100394456202585
-0.970000	0.570000	-0.000000457375343521548763
-0.950000	0.570000	-0.000000468777223864365496
-0.930000	0.570000	-0.000000374572690047870506
-0.910000	0.570000	-0.000000437411819723311111
-0.890000	0.570000	-0.000000397718779274899522
-0.870000	0.570000	-0.000000613882195349109774
-0.850000	0.570000	-0.000004879657319070002108
-0.830000	0.570000	0.000002745107930867546342
-0.810000	0.570000	0.000002486966731517215035
-0.790000	0.570000	-0.000002555593487386410845
-0.770000	0.570000	-0.000000937746896130997251
-0.750000	0.570000	-0.000000425132208419176606
-0.730000	0.570000	-0.000000376880865288219992
-0.710000	0.570000	-0.000000389851853378823639
-0.690000	0.570000	-0.000000315924580680828596
-0.670000	0.570000	-0.000000260016025848556814
-0.650000	0.570000	-0.000000341962123174139172
-0.630000	0.570000	-0.000000278668605071552170
-0.610000	0.570000	-0.000000269159646992911763
-0.590000	0.570000	-0.000000205080803074963986
-0.570000	0.570000	-0.000000280216555153482689
-0.550000	0.570000	-0.000000152381254205565144
-0.530000	0.570000	-0.000000262293003541248272
-0.510000	0.570000	-0.000000116574137826353871
-0.490000	0.570000	-0.000000132354200362778791
-0.470000	0.570000	-0.000000127036740166563614
-0.450000	0.570000	-0.000000097996208146129660
-0.430000	0.570000	-0.000000095685750532435561
-0.410000	0.570000	-0.000000041248340509423550
-0.390000	0.570000	-0.000000061458611715250780
-0.370000	0.570000	-0.000000010981854641104003
-0.350000	0.570000	0.000000008007872263087097
-0.330000	0.570000	0.000000018149266958972240
-0.310000	0.570000	0.000000033770567173619794
-0.290000	0.570000	0.000000038231949788083340
-0.270000	0.570000	0.000000118013385971019228
-0.250000	0.570000	0.000000068154253981033474
-0.230000	0.570000	0.000000141393104052536803
-0.210000	0.570000	0.000000102260227338571450
-0.190000	0.570000	0.000000142667793032423449
-0.170000	0.570000	0.000000162161426450082341
-0.150000	0.570000	0.000000118972166398422363
-0.130000	0.570000	0.000000199544936647732776
-0.110000	0.570000	0.000000165667148286445160
-0.090000	0.570000	0.000000195786648498479470
-0.070000	0.570000	0.000000235983561290559326
-0.050000	0.570000	0.000000265816919881863923
-0.030000	0.570000	0.000000179663269770134011
-0.010000	0.570000	0.000000188584206655151049
0.010000	0.570000	0.000000188584206437592331
0.030000	0.570000	0.000000179663265693618546
0.050000	0.570000	0.000000265816919708730388
0.070000	0.570000	0.000000235983561637504021
0.090000	0.570000	0.000000195786648498140657
0.110000	0.570000	0.000000165667148980334550
0.130000	0.570000	0.000000199544938033817491
0.150000	0.570000	0.000000118972163623542428
0.170000	0.570000	0.000000162161430614435123
0.190000	0.570000	0.000000142667793032423449
0.210000	0.570000	0.000000102260227338571450
0.230000	0.570000	0.000000141393104052536803
0.250000	0.570000	0.000000068154253981033474
0.270000	0.570000	0.000000118013385971019228
0.290000	0.570000	0.000000038231949788083340
0.310000	0.570000	0.000000033770568564786706
0.330000	0.570000	0.000000018149271119598077
0.350000	0.570000	0.000000008007873655609262
0.370000	0.570000	-0.000000010981850916869540
0.390000	0.570000	-0.000000061458614397295904
0.410000	0.570000	-0.000000041248347355482643
0.430000	0.570000	-0.000000095685750531757934
0.450000	0.570000	-0.000000097996208146129660
0.470000	0.570000	-0.000000127036740166563614
0.490000	0.570000	-0.000000132354200362778791
0.510000	0.570000	-0.000000116574137826353871
0.530000	0.570000	-0.000000262293003541248272
0.550000	0.570000	-0.000000152381254203532264
0.570000	0.570000	-0.000000280216550996922610
0.590000	0.570000	-0.000000205080810703681522
0.610000	0.570000	-0.000000269159656695843580
0.630000	0.570000	-0.000000278668597530253517
0.650000	0.570000	-0.000000341962118321656824
0.670000	0.570000	-0.000000260016034086460446
0.690000	0.570000	-0.000000315924580767564770
0.710000	0.570000	-0.000000389851853378823639
0.730000	0.570000	-0.000000376880865288219992
0.750000	0.570000	-0.000000425132208419176606
0.770000	0.570000	-0.000000937746896130997251
0.790000	0.570000	-0.000002555593487386410845
0.810000	0.570000	0.000002486966736107293352
0.830000	0.570000	0.000002745107926277468025
0.850000	0.570000	-0.000004879657319072604194
0.870000	0.570000	-0.000000613882195349109774
0.890000	0.570000	-0.000000397718779274899522
0.910000	0.570000	-0.000000437411819723311111
0.930000	0.570000	-0.000000374572690047870506
0.950000	0.570000	-0.000000468777223864365496
0.970000	0.570000	-0.000000457375343521548763
0.990000	0.570000	-0.000000420100394456202585

-0.990000	0.590000	-0.000000376726665058052870
-0.970000	0.590000	-0.000000467777543728303867
-0.950000	0.590000	-0.000000352257634683917535
-0.930000	0.590000	-0.000000484696216917915659
-0.910000	0.590000	-0.000000419835041138866966
-0.890000	0.590000	-0.000000410374849979267551
-0.870000	0.590000	-0.000000479292715694653150
-0.850000	0.590000	-0.000001010909715922674382
-0.830000	0.590000	0.000002093951320763370871
-0.810000	0.590000	0.000001628265738892742398
-0.790000	0.590000	-0.000002114170872356412219
-0.770000	0.590000	-0.000001442234078696466582
-0.750000	0.590000	-0.000000582283400041771690
-0.730000	0.590000	-0.000000357675322099114748
-0.710000	0.590000	-0.000000368100608029225604
-0.690000	0.590000	-0.000000282498576993528319
-0.670000	0.590000	-0.000000346917593739584054
-0.650000	0.590000	-0.000000328743890810296804
-0.630000	0.590000	-0.000000262344245164638110
-0.610000	0.590000	-0.000000282396624984772863
-0.590000	0.590000	-0.000000302861922086888465
-0.570000	0.590000	-0.000000205080810009114505
-0.550000	0.590000	-0.000000285782308245103876
-0.530000	0.590000	-0.000000151258995613940650
-0.510000	0.590000	-0.000000227315130913259028
-0.490000	0.590000	-0.000000180804138888148357
-0.470000	0.590000	-0.000000179270305862445014
-0.450000	0.590000	-0.000000093365633525411979
-0.430000	0.590000	-0.000000132409147426616649
-0.410000	0.590000	-0.000000056249771831703987
-0.390000	0.590000	-0.000000103294890889531367
-0.370000	0.590000	-0.000000060546380068772081
-0.350000	0.590000	-0.000000057106716606041127
-0.330000	0.590000	-0.000000030027021330480285
-0.310000	0.590000	-0.000000006008617635703148
-0.290000	0.590000	-0.000000015053923524314144
-0.270000	0.590000	0.000000043167430307442126
-0.250000	0.590000	0.000000059430971472560130
-0.230000	0.590000	0.000000019127512454827696
-0.210000	0.590000	0.000000045938578369649231
-0.190000	0.590000	0.000000130862065635783587
-0.170000	0.590000	0.000000113537492832160641
-0.150000	0.590000	0.000000189113216669989611
-0.130000	0.590000	0.000000126869280398432816
-0.110000	0.590000	0.000000183497362269605698
-0.090000	0.590000	0.000000143442141603868479
-0.070000	0.590000	0.000000102700062646368618
-0.050000	0.590000	0.000000127200727154713126
-0.030000	0.590000	0.000000215754328559116323
-0.010000	0.590000	0.000000178356979805481498
0.010000	0.590000	0.000000178356979638248395
0.030000	0.590000	0.000000215754325003017901
0.050000	0.590000	0.000000127200726807853135
0.070000	0.590000	0.000000102700063318404559
0.090000	0.590000	0.000000143442140932510165
0.110000	0.590000	0.000000183497362962817462
0.130000	0.590000	0.000000126869279012348102
0.150000	0.590000	0.000000189113215975761408
0.170000	0.590000	0.000000113537497686675868
0.190000	0.590000	0.000000130862065635783587
0.210000	0.590000	0.000000045938578369649231
0.230000	0.590000	0.000000019127512454827696
0.250000	0.590000	0.000000059430971472560130
0.270000	0.590000	0.000000043167430307442126
0.290000	0.590000	-0.000000015053926296483574
0.310000	0.590000	-0.000000006008613479820696
0.330000	0.590000	-0.000000030027021324381648
0.350000	0.590000	-0.000000057106705516685782
0.370000	0.590000	-0.000000060546393409866261
0.390000	0.590000	-0.000000103294879972387984
0.410000	0.590000	-0.000000056249763601254246
0.430000	0.590000	-0.000000132409147427294276
0.450000	0.590000	-0.000000093365633525411979
0.470000	0.590000	-0.000000179270305862445014
0.490000	0.590000	-0.000000180804138888148357
0.510000	0.590000	-0.000000227315130913259028
0.530000	0.590000	-0.000000151258995613940650
0.550000	0.590000	-0.000000285782308245103876
0.570000	0.590000	-0.000000205080810703681522
0.590000	0.590000	-0.000000302861923473311993
0.610000	0.590000	-0.000000282396618747232827
0.630000	0.590000	-0.000000262344245159212017
0.650000	0.590000	-0.000000328743890723580959
0.670000	0.590000	-0.000000346917601370307365
0.690000	0.590000	-0.000000282498576994205945
0.710000	0.590000	-0.000000368100608029225604
0.730000	0.590000	-0.000000357675322099114748
0.750000	0.590000	-0.000000582283400041771690
0.770000	0.590000	-0.000001442234078696466582
0.790000	0.590000	-0.000002114170872356412219
0.810000	0.590000	0.000001628265738892742398
0.830000	0.590000	0.000002093951320761636148
0.850000	0.590000	-0.000001010909715922674382
0.870000	0.590000	-0.000000479292715694653150
0.890000	0.590000	-0.000000410374849979267551
0.910000	0.590000	-0.000000419835041138866966
0.930000	0.590000	-0.000000484696216917915659
0.950000	0.590000	-0.000000352257634683917535
0.970000	0.590000	-0.000000467777543728303867
0.990000	0.590000	-0.000000376726665058052870

-0.990000	0.610000	-0.000000408137628550469850
-0.970000	0.610000	-0.000000444436149974586879
-0.950000	0.610000	-0.000000420776500863960208
-0.930000	0.610000	-0.000000377978056979671150
-0.910000	0.610000	-0.000000412108405496692219
-0.890000	0.610000	-0.000000447575780442683539
-0.870000	0.610000	-0.000000354312053132076719
-0.850000	0.610000	-0.000000447312529075960183
-0.830000	0.610000	-0.000001196853854647326326
-0.810000	0.610000	-0.000001432939109681995952
-0.790000	0.610000	0.000000907855640903260097
-0.770000	0.610000	0.000001824256150532305165
-0.750000	0.610000	-0.000000840739526840588586
-0.730000	0.610000	-0.000000617168044547526662
-0.710000	0.610000	-0.000000336391128837141163
-0.690000	0.610000	-0.000000401148304171628520
-0.670000	0.610000	-0.000000343741586486239755
-0.650000	0.610000	-0.000000296906230391322034
-0.630000	0.610000	-0.000000330060066532859328
-0.610000	0.610000	-0.000000263975779963266037
-0.590000	0.610000	-0.000000282396622904459944
-0.570000	0.610000	-0.000000269159656004664695
-0.550000	0.610000	-0.000000220103031893626855
-0.530000	0.610000	-0.000000210978835666289837
-0.510000	0.610000	-0.000000236692983256241289
-0.490000	0.610000	-0.000000164694335055637971
-0.470000	0.610000	-0.000000200302230631707275
-0.450000	0.610000	-0.000000151328005737643283
-0.430000	0.610000	-0.000000173577932332527677
-0.410000	0.610000	-0.000000129458171296483745
-0.390000	0.610000	-0.000000067262739404375029
-0.370000	0.610000	-0.000000069980956174815870
-0.350000	0.610000	-0.000000066224605564062634
-0.330000	0.610000	-0.000000024156013798348156
-0.310000	0.610000	-0.000000063426942192124652
-0.290000	0.610000	0.000000012184361186445489
-0.270000	0.610000	0.000000034746061614566418
-0.250000	0.610000	-0.000000036774972057199779
-0.230000	0.610000	0.000000087866901004558030
-0.210000	0.610000	0.000000050592157057306247
-0.190000	0.610000	0.000000074991925021816558
-0.170000	0.610000	0.000000012537498773077397
-0.150000	0.610000	0.000000009912713963826464
-0.130000	0.610000	0.000000038555525892494333
-0.110000	0.610000	0.000000110959152964645513
-0.090000	0.610000	0.000000127738787702830510
-0.070000	0.610000	0.000000082536505464718933
-0.050000	0.610000	0.000000108774988466416180
-0.030000	0.610000	0.000000048022555132774935
-0.010000	0.610000	0.000000085683817937964408
0.010000	0.610000	0.000000085683817818019461
0.030000	0.610000	0.000000048022551751591358
0.050000	0.610000	0.000000108774988639716580
0.070000	0.610000	0.000000082536505464888340
0.090000	0.610000	0.000000127738787702491696
0.110000	0.610000	0.000000110959152964984327
0.130000	0.610000	0.000000038555527278579047
0.150000	0.610000	0.000000009912711883862523
0.170000	0.610000	0.000000012537502242514185
0.190000	0.610000	0.000000074991925021816558
0.210000	0.610000	0.000000050592157057306247
0.230000	0.610000	0.000000087866901004558030
0.250000	0.610000	-0.000000036774972057199779
0.270000	0.610000	0.000000034746062307778182
0.290000	0.610000	0.000000012184361878979626
0.310000	0.610000	-0.000000063426946350039984
0.330000	0.610000	-0.000000024156012502048933
0.350000	0.610000	-0.000000066224605475971208
0.370000	0.610000	-0.000000069980948029747049
0.390000	0.610000	-0.000000067262747549359146
0.410000	0.610000	-0.000000129458179528288739
0.430000	0.610000	-0.000000173577932331172425
0.450000	0.610000	-0.000000151328005737643283
0.470000	0.610000	-0.000000200302230631707275
0.490000	0.610000	-0.000000164694335055637971
0.510000	0.610000	-0.000000236692983256241289
0.530000	0.610000	-0.000000210978835666289837
0.550000	0.610000	-0.000000220103031893626855
0.570000	0.610000	-0.000000269159656695843580
0.590000	0.610000	-0.000000282396618747232827
0.610000	0.610000	-0.000000263975788971609662
0.630000	0.610000	-0.000000330060052663203037
0.650000	0.610000	-0.000000296906226925263214
0.670000	0.610000	-0.000000343741594116312544
0.690000	0.610000	-0.000000401148304172306146
0.710000	0.610000	-0.000000336391128837141163
0.730000	0.610000	-0.000000617168044547526662
0.750000	0.610000	-0.000000840739526840588586
0.770000	0.610000	0.000001824256150532305165
0.790000	0.610000	0.000000907855640903260097
0.810000	0.610000	-0.000001432939109681995952
0.830000	0.610000	-0.000001196853854647326326
0.850000	0.610000	-0.000000447312529075960183
0.870000	0.610000	-0.000000354312053132076719
0.890000	0.610000	-0.000000447575780442683539
0.910000	0.610000	-0.000000412108405496692219
0.930000	0.610000	-0.000000377978056979671150
0.950000	0.610000	-0.000000420776500863960208
0.970000	0.610000	-0.000000444436149974586879
0.990000	0.610000	-0.000000408137628550469850

-0.990000	0.630000	-0.000000374079667586120100
-0.970000	0.630000	-0.000000455515559608237765
-0.950000	0.630000	-0.000000369649399923751231
-0.930000	0.630000	-0.000000401610311731841890
-0.910000	0.630000	-0.000000420816473162651710
-0.890000	0.630000	-0.000000395525021846892220
-0.870000	0.630000	-0.000000381987234878409555
-0.850000	0.630000	-0.000000366447255897590224
-0.830000	0.630000	-0.000000490052742031686303
-0.810000	0.630000	-0.000000930343915631764995
-0.790000	0.630000	-0.000001599675319603754975
-0.770000	0.630000	0.000003191708721731953413
-0.750000	0.630000	0.000000853295309178464523
-0.730000	0.630000	-0.000001290274136527208917
-0.710000	0.630000	-0.000000468428923414306291
-0.690000	0.630000	-0.000000391066097021712522
-0.670000	0.630000	-0.000000333169549780911031
-0.650000	0.630000	-0.000000298394077346427985
-0.630000	0.630000	-0.000000312170855579251951
-0.610000	0.630000	-0.000000330060062370878239
-0.590000	0.630000	-0.000000262344241002657020
-0.570000	0.630000	-0.000000278668600995629628
-0.550000	0.630000	-0.000000240343988582663755
-0.530000	0.630000	-0.000000252241118357714051
-0.510000	0.630000	-0.000000235181156904114422
-0.490000	0.630000	-0.000000210432406360995018
-0.470000	0.630000	-0.000000211292062943532232
-0.450000	0.630000	-0.000000173275189167233307
-0.430000	0.630000	-0.000000164076715855592393
-0.410000	0.630000	-0.000000164321421264350458
-0.390000	0.630000	-0.000000201033103809448164
-0.370000	0.630000	-0.000000107452780755824915
-0.350000	0.630000	-0.000000146838032842344532
-0.330000	0.630000	-0.000000059681215270130430
-0.310000	0.630000	-0.000000086850749435707743
-0.290000	0.630000	-0.000000118012165883375268
-0.270000	0.630000	-0.000000111746021645672990
-0.250000	0.630000	-0.000000031150418822258231
-0.230000	0.630000	-0.000000087959634713862160
-0.210000	0.630000	-0.000000068843789852506904
-0.190000	0.630000	-0.000000015497597254020699
-0.170000	0.630000	-0.000000011505158662693260
-0.150000	0.630000	0.000000046236603148431071
-0.130000	0.630000	0.000000032210534209846245
-0.110000	0.630000	-0.000000018029068044621342
-0.090000	0.630000	0.000000025869941491711259
-0.070000	0.630000	-0.000000008018632635619879
-0.050000	0.630000	0.000000035637429420514865
-0.030000	0.630000	0.000000050910529838140144
-0.010000	0.630000	0.000000059452095627296079
0.010000	0.630000	0.000000059452095552032120
0.030000	0.630000	0.000000050910526629033851
0.050000	0.630000	0.000000035637429420511477
0.070000	0.630000	-0.000000008018632635450472
0.090000	0.630000	0.000000025869941838147734
0.110000	0.630000	-0.000000018029067696321394
0.130000	0.630000	0.000000032210532822745091
0.150000	0.630000	0.000000046236602455580143
0.170000	0.630000	-0.000000011505154671496035
0.190000	0.630000	-0.000000015497597254020699
0.210000	0.630000	-0.000000068843789852506904
0.230000	0.630000	-0.000000087959634713862160
0.250000	0.630000	-0.000000031150418822258231
0.270000	0.630000	-0.000000111746021645672990
0.290000	0.630000	-0.000000118012167269798796
0.310000	0.630000	-0.000000086850739126977962
0.330000	0.630000	-0.000000059681224195824815
0.350000	0.630000	-0.000000146838033537589175
0.370000	0.630000	-0.000000107452785608984889
0.390000	0.630000	-0.000000201033094883753779
0.410000	0.630000	-0.000000164321420659230120
0.430000	0.630000	-0.000000164076715856270019
0.450000	0.630000	-0.000000173275189167233307
0.470000	0.630000	-0.000000211292062943532232
0.490000	0.630000	-0.000000210432406360995018
0.510000	0.630000	-0.000000235181156904114422
0.530000	0.630000	-0.000000252241118357714051
0.550000	0.630000	-0.000000240343988581308502
0.570000	0.630000	-0.000000278668597530253517
0.590000	0.630000	-0.000000262344245159212017
0.610000	0.630000	-0.000000330060052663203037
0.630000	0.630000	-0.000000312170852109804999
0.650000	0.630000	-0.000000298394080989347285
0.670000	0.630000	-0.000000333169557410983820
0.690000	0.630000	-0.000000391066097022363043
0.710000	0.630000	-0.000000468428923414306291
0.730000	0.630000	-0.000001290274136527208917
0.750000	0.630000	0.000000853295309178464523
0.770000	0.630000	0.000003191708721731953413
0.790000	0.630000	-0.000001599675319603754975
0.810000	0.630000	-0.000000930343915631764995
0.830000	0.630000	-0.000000490052742031686303
0.850000	0.630000	-0.000000366447255897590224
0.870000	0.630000	-0.000000381987234878409555
0.890000	0.630000	-0.000000395525021846892220
0.910000	0.630000	-0.000000420816473162651710
0.930000	0.630000	-0.000000401610311731841890
0.950000	0.630000	-0.000000369649399923751231
0.970000	0.630000	-0.000000455515559608237765
0.990000	0.630000	-0.000000374079667586120100

-0.990000	0.650000	-0.000000391981123467520726
-0.970000	0.650000	-0.000000423825777602838310
-0.950000	0.650000	-0.000000382274152411951054
-0.930000	0.650000	-0.000000397565623522929909
-0.910000	0.650000	-0.000000383441671876521206
-0.890000	0.650000	-0.000000395946021679950471
-0.870000	0.650000	-0.000000448897792650183007
-0.850000	0.650000	-0.000000451429630234084908
-0.830000	0.650000	-0.000000333636380843134808
-0.810000	0.650000	-0.000000820113783545420305
-0.790000	0.650000	-0.000003250630779895978539
-0.770000	0.650000	0.000001467137125985701340
-0.750000	0.650000	-0.000000254472214689105414
-0.730000	0.650000	-0.000001466599896103593093
-0.710000	0.650000	-0.000000558696899956257972
-0.690000	0.650000	-0.000000372919633143294071
-0.670000	0.650000	-0.000000388241062966907620
-0.650000	0.650000	-0.000000296764975597020968
-0.630000	0.650000	-0.000000298394084630911331
-0.610000	0.650000	-0.000000296906226233406703
-0.590000	0.650000	-0.000000328743892195365080
-0.570000	0.650000	-0.000000341962121009800585
-0.550000	0.650000	-0.000000290310748805240365
-0.530000	0.650000	-0.000000267865244731107312
-0.510000	0.650000	-0.000000311864631419003964
-0.490000	0.650000	-0.000000190932616011377231
-0.470000	0.650000	-0.000000281198978106292737
-0.450000	0.650000	-0.000000229939075487138481
-0.430000	0.650000	-0.000000235994107022710495
-0.410000	0.650000	-0.000000200303933787092012
-0.390000	0.650000	-0.000000206431603631473883
-0.370000	0.650000	-0.000000120098579891593607
-0.350000	0.650000	-0.000000205281681257765155
-0.330000	0.650000	-0.000000180993904494596469
-0.310000	0.650000	-0.000000121183841591863359
-0.290000	0.650000	-0.000000101060965201560317
-0.270000	0.650000	-0.000000047067927568919163
-0.250000	0.650000	-0.000000142545703814074676
-0.230000	0.650000	-0.000000019441408830443006
-0.210000	0.650000	-0.000000023299401042936207
-0.190000	0.650000	-0.000000040996379366972581
-0.170000	0.650000	-0.000000111390803998411388
-0.150000	0.650000	-0.000000002162641759900427
-0.130000	0.650000	-0.000000045198715613087217
-0.110000	0.650000	-0.000000011010681029079990
-0.090000	0.650000	-0.000000053222740782640321
-0.070000	0.650000	0.000000039304592425260854
-0.050000	0.650000	0.000000003468979194684878
-0.030000	0.650000	-0.000000059217908821257263
-0.010000	0.650000	-0.000000030387319015759060
0.010000	0.650000	-0.000000030387319135624386
0.030000	0.650000	-0.000000059217911770246515
0.050000	0.650000	0.000000003468979021551343
0.070000	0.650000	0.000000039304592771866737
0.090000	0.650000	-0.000000053222740782640321
0.110000	0.650000	-0.000000011010680336884666
0.130000	0.650000	-0.000000045198716653582489
0.150000	0.650000	-0.000000002162642454806257
0.170000	0.650000	-0.000000111390800358541407
0.190000	0.650000	-0.000000040996379366972581
0.210000	0.650000	-0.000000023299401042936207
0.230000	0.650000	-0.000000019441408830443006
0.250000	0.650000	-0.000000142545703814074676
0.270000	0.650000	-0.000000047067927569596790
0.290000	0.650000	-0.000000101060967975720274
0.310000	0.650000	-0.000000121183849132531821
0.330000	0.650000	-0.000000180993904495274096
0.350000	0.650000	-0.000000205281678484918098
0.370000	0.650000	-0.000000120098586132532363
0.390000	0.650000	-0.000000206431604929805984
0.410000	0.650000	-0.000000200303932400668484
0.430000	0.650000	-0.000000235994107023388121
0.450000	0.650000	-0.000000229939075487138481
0.470000	0.650000	-0.000000281198978106292737
0.490000	0.650000	-0.000000190932616011377231
0.510000	0.650000	-0.000000311864631419003964
0.530000	0.650000	-0.000000267865244731107312
0.550000	0.650000	-0.000000290310748804562739
0.570000	0.650000	-0.000000341962118321656824
0.590000	0.650000	-0.000000328743890723580959
0.610000	0.650000	-0.000000296906226925263214
0.630000	0.650000	-0.000000298394080989347285
0.650000	0.650000	-0.000000296764976290910359
0.670000	0.650000	-0.000000388241066391631232
0.690000	0.650000	-0.000000372919633186662158
0.710000	0.650000	-0.000000558696899956257972
0.730000	0.650000	-0.000001466599896103593093
0.750000	0.650000	-0.000000254472214689105414
0.770000	0.650000	0.000001467137125985701340
0.790000	0.650000	-0.000003250630779895978539
0.810000	0.650000	-0.000000820113783545420305
0.830000	0.650000	-0.000000333636380843134808
0.850000	0.650000	-0.000000451429630234084908
0.870000	0.650000	-0.000000448897792650183007
0.890000	0.650000	-0.000000395946021679950471
0.910000	0.650000	-0.000000383441671876521206
0.930000	0.650000	-0.000000397565623522929909
0.950000	0.650000	-0.000000382274152411951054
0.970000	0.650000	-0.000000423825777602838310
0.990000	0.650000	-0.000000391981123467520726

-0.990000	0.670000	-0.000000363210675459766990
-0.970000	0.670000	-0.000000446682592094286473
-0.950000	0.670000	-0.000000372711553355966154
-0.930000	0.670000	-0.000000372264075103868300
-0.910000	0.670000	-0.000000404493416380519329
-0.890000	0.670000	-0.000000404226117448009341
-0.870000	0.670000	-0.000000325499545183465682
-0.850000	0.670000	-0.000000405680137970256373
-0.830000	0.670000	-0.000000432924123058104834
-0.810000	0.670000	-0.000000371897326348954310
-0.790000	0.670000	-0.000000817908871131474684
-0.770000	0.670000	0.000000936468219447147282
-0.750000	0.670000	-0.000000372588627406585104
-0.730000	0.670000	0.000000171408442842680558
-0.710000	0.670000	-0.000000637479402543867854
-0.690000	0.670000	-0.000000448783533907575610
-0.670000	0.670000	-0.000000380230006759476402
-0.650000	0.670000	-0.000000388241066043331284
-0.630000	0.670000	-0.000000333169557757928515
-0.610000	0.670000	-0.000000343741598623883076
-0.590000	0.670000	-0.000000346917592357903911
-0.570000	0.670000	-0.000000260016037551841640
-0.550000	0.670000	-0.000000279247923296044049
-0.530000	0.670000	-0.000000333039055175765196
-0.510000	0.670000	-0.000000225503049615981150
-0.490000	0.670000	-0.000000302085454038379063
-0.470000	0.670000	-0.000000246167561857224269
-0.450000	0.670000	-0.000000197657481315425811
-0.430000	0.670000	-0.000000256497914941521859
-0.410000	0.670000	-0.000000197570052385692024
-0.390000	0.670000	-0.000000256603326321304799
-0.370000	0.670000	-0.000000186663041980201269
-0.350000	0.670000	-0.000000156339834394420008
-0.330000	0.670000	-0.000000169457289750948279
-0.310000	0.670000	-0.000000145130637847811964
-0.290000	0.670000	-0.000000182757921479540403
-0.270000	0.670000	-0.000000200312620231525497
-0.250000	0.670000	-0.000000087203747248163316
-0.230000	0.670000	-0.000000182171376121211326
-0.210000	0.670000	-0.000000174972254294077513
-0.190000	0.670000	-0.000000071118441473080104
-0.170000	0.670000	-0.000000084173827387672585
-0.150000	0.670000	-0.000000113020042802538395
-0.130000	0.670000	-0.000000137386117901539608
-0.110000	0.670000	-0.000000025332198206667259
-0.090000	0.670000	-0.000000111386913273121293
-0.070000	0.670000	-0.000000140998817976171857
-0.050000	0.670000	-0.000000013579816390790311
-0.030000	0.670000	-0.000000131095674817734587
-0.010000	0.670000	-0.000000033981613894726109
0.010000	0.670000	-0.000000033981613975058713
0.030000	0.670000	-0.000000131095677593122742
0.050000	0.670000	-0.000000013579816217317963
0.070000	0.670000	-0.000000140998817802699510
0.090000	0.670000	-0.000000111386913620065988
0.110000	0.670000	-0.000000025332198205312007
0.130000	0.670000	-0.000000137386118247129050
0.150000	0.670000	-0.000000113020043495072533
0.170000	0.670000	-0.000000084173823961593720
0.190000	0.670000	-0.000000071118441429712017
0.210000	0.670000	-0.000000174972254294077513
0.230000	0.670000	-0.000000182171376121211326
0.250000	0.670000	-0.000000087203747248163316
0.270000	0.670000	-0.000000200312620231525497
0.290000	0.670000	-0.000000182757920093794501
0.310000	0.670000	-0.000000145130642007760174
0.330000	0.670000	-0.000000169457289139729304
0.350000	0.670000	-0.000000156339831017807867
0.370000	0.670000	-0.000000186663041980201269
0.390000	0.670000	-0.000000256603325630125914
0.410000	0.670000	-0.000000197570051689007425
0.430000	0.670000	-0.000000256497914940844232
0.450000	0.670000	-0.000000197657481315425811
0.470000	0.670000	-0.000000246167561857224269
0.490000	0.670000	-0.000000302085454038379063
0.510000	0.670000	-0.000000225503049615981150
0.530000	0.670000	-0.000000333039055175765196
0.550000	0.670000	-0.000000279247923294688796
0.570000	0.670000	-0.000000260016034086460446
0.590000	0.670000	-0.000000346917601370307365
0.610000	0.670000	-0.000000343741594116312544
0.630000	0.670000	-0.000000333169557410983820
0.650000	0.670000	-0.000000388241066391631232
0.670000	0.670000	-0.000000380230009795920111
0.690000	0.670000	-0.000000448783533950943697
0.710000	0.670000	-0.000000637479402543867854
0.730000	0.670000	0.000000171408442842680558
0.750000	0.670000	-0.000000372588627406585104
0.770000	0.670000	0.000000936468219447147282
0.790000	0.670000	-0.000000817908871131474684
0.810000	0.670000	-0.000000371897326348954310
0.830000	0.670000	-0.000000432924123058104834
0.850000	0.670000	-0.000000405680137970256373
0.870000	0.670000	-0.000000325499545183465682
0.890000	0.670000	-0.000000404226117448009341
0.910000	0.670000	-0.000000404493416380519329
0.930000	0.670000	-0.000000372264075103868300
0.950000	0.670000	-0.000000372711553355966154
0.970000	0.670000	-0.000000446682592094286473
0.990000	0.670000	-0.000000363210675459766990

-0.990000	0.690000	-0.000000400726941883136492
-0.970000	0.690000	-0.000000365759244601814287
-0.950000	0.690000	-0.000000415475465739502034
-0.930000	0.690000	-0.000000351818745484553969
-0.910000	0.690000	-0.000000384811322022926105
-0.890000	0.690000	-0.000000422479075416216944
-0.870000	0.690000	-0.000000390184650958323015
-0.850000	0.690000	-0.000000362080180357464833
-0.830000	0.690000	-0.000000336048502431703696
-0.810000	0.690000	-0.000000365045873749759433
-0.790000	0.690000	-0.000000416631894687173512
-0.770000	0.690000	-0.000000535322113560943169
-0.750000	0.690000	-0.000000482471707721060517
-0.730000	0.690000	-0.000000111233592533458575
-0.710000	0.690000	-0.000000464452430862022023
-0.690000	0.690000	-0.000000530278822284349248
-0.670000	0.690000	-0.000000448783526104680995
-0.650000	0.690000	-0.000000372919633533064752
-0.630000	0.690000	-0.000000391066095982884211
-0.610000	0.690000	-0.000000401148304171618355
-0.590000	0.690000	-0.000000282498585620389480
-0.570000	0.690000	-0.000000315924580422652953
-0.550000	0.690000	-0.000000293738559938676032
-0.530000	0.690000	-0.000000276363894859797004
-0.510000	0.690000	-0.000000357352873623083153
-0.490000	0.690000	-0.000000279388453008385377
-0.470000	0.690000	-0.000000256260063430489312
-0.450000	0.690000	-0.000000310488706848818639
-0.430000	0.690000	-0.000000235283030247117369
-0.410000	0.690000	-0.000000258151264080630494
-0.390000	0.690000	-0.000000227078334066643160
-0.370000	0.690000	-0.000000255902870770643271
-0.350000	0.690000	-0.000000266248892476036748
-0.330000	0.690000	-0.000000176101686685581132
-0.310000	0.690000	-0.000000223235076546959255
-0.290000	0.690000	-0.000000178975461668808881
-0.270000	0.690000	-0.000000156746178488246867
-0.250000	0.690000	-0.000000211974943625140063
-0.230000	0.690000	-0.000000116570291075404343
-0.210000	0.690000	-0.000000177690763710567959
-0.190000	0.690000	-0.000000131087166312392244
-0.170000	0.690000	-0.000000160826304559293239
-0.150000	0.690000	-0.000000168143327088220461
-0.130000	0.690000	-0.000000079726843710229843
-0.110000	0.690000	-0.000000191525772002174000
-0.090000	0.690000	-0.000000148881958631925915
-0.070000	0.690000	-0.000000066536321357329379
-0.050000	0.690000	-0.000000185375566627377444
-0.030000	0.690000	-0.000000067667652551508422
-0.010000	0.690000	-0.000000134221943265885337
0.010000	0.690000	-0.000000134221943395379734
0.030000	0.690000	-0.000000067667655066728713
0.050000	0.690000	-0.000000185375566454155818
0.070000	0.690000	-0.000000066536321009707058
0.090000	0.690000	-0.000000148881958284811813
0.110000	0.690000	-0.000000191525764026172956
0.130000	0.690000	-0.000000079726836428118189
0.150000	0.690000	-0.000000168143328474305176
0.170000	0.690000	-0.000000160826300396295710
0.190000	0.690000	-0.000000131087166312392244
0.210000	0.690000	-0.000000177690763710567959
0.230000	0.690000	-0.000000116570291075404343
0.250000	0.690000	-0.000000211974943625140063
0.270000	0.690000	-0.000000156746178488246867
0.290000	0.690000	-0.000000178975463055232409
0.310000	0.690000	-0.000000223235070997199384
0.330000	0.690000	-0.000000176101679147665528
0.350000	0.690000	-0.000000266248900619750316
0.370000	0.690000	-0.000000255902868692363232
0.390000	0.690000	-0.000000227078338225236118
0.410000	0.690000	-0.000000258151258537731590
0.430000	0.690000	-0.000000235283030247117369
0.450000	0.690000	-0.000000310488706848818639
0.470000	0.690000	-0.000000256260063430489312
0.490000	0.690000	-0.000000279388453008385377
0.510000	0.690000	-0.000000357352873623083153
0.530000	0.690000	-0.000000276363894859797004
0.550000	0.690000	-0.000000293738559938676032
0.570000	0.690000	-0.000000315924580767564770
0.590000	0.690000	-0.000000282498576994205945
0.610000	0.690000	-0.000000401148304172306146
0.630000	0.690000	-0.000000391066097022363043
0.650000	0.690000	-0.000000372919633186662158
0.670000	0.690000	-0.000000448783533950943697
0.690000	0.690000	-0.000000530278822285026874
0.710000	0.690000	-0.000000464452430862022023
0.730000	0.690000	-0.000000111233592533458575
0.750000	0.690000	-0.000000482471707721060517
0.770000	0.690000	-0.000000535322113560943169
0.790000	0.690000	-0.000000416631894687173512
0.810000	0.690000	-0.000000365045873749759433
0.830000	0.690000	-0.000000336048502431703696
0.850000	0.690000	-0.000000362080180357464833
0.870000	0.690000	-0.000000390184650958323015
0.890000	0.690000	-0.000000422479075416216944
0.910000	0.690000	-0.000000384811322022926105
0.930000	0.690000	-0.000000351818745484553969
0.950000	0.690000	-0.000000415475465739502034
0.970000	0.690000	-0.000000365759244601814287
0.990000	0.690000	-0.000000400726941883136492

-0.990000	0.710000	-0.000000341006520829614281
-0.970000	0.710000	-0.000000406861616241308639
-0.950000	0.710000	-0.000000401298608105783304
-0.930000	0.710000	-0.000000375153050857153264
-0.910000	0.710000	-0.000000389413236485072241
-0.890000	0.710000	-0.000000367644306281707996
-0.870000	0.710000	-0.000000376351382109309961
-0.850000	0.710000	-0.000000421296568368931062
-0.830000	0.710000	-0.000000413913893249113097
-0.810000	0.710000	-0.000000360805872584975479
-0.790000	0.710000	-0.000000354014406768303220
-0.770000	0.710000	-0.000000372465383422990182
-0.750000	0.710000	-0.000000464097413877353517
-0.730000	0.710000	-0.000000471514049091693952
-0.710000	0.710000	-0.000000281340876275373592
-0.690000	0.710000	-0.000000464452430862022023
-0.670000	0.710000	-0.000000637479395086725312
-0.650000	0.710000	-0.000000558696904116341708
-0.630000	0.710000	-0.000000468428931738918992
-0.610000	0.710000	-0.000000336391120862183663
-0.590000	0.710000	-0.000000368100611887630085
-0.570000	0.710000	-0.000000389851853033234197
-0.550000	0.710000	-0.000000333120379642884196
-0.530000	0.710000	-0.000000350002828679830892
-0.510000	0.710000	-0.000000278932005919829438
-0.490000	0.710000	-0.000000306229349711213098
-0.470000	0.710000	-0.000000326632279844336275
-0.450000	0.710000	-0.000000313234557930480641
-0.430000	0.710000	-0.000000263211210389049943
-0.410000	0.710000	-0.000000278963508349117730
-0.390000	0.710000	-0.000000259461847847826616
-0.370000	0.710000	-0.000000254899218383986513
-0.350000	0.710000	-0.000000260272582874743349
-0.330000	0.710000	-0.000000278225939930564276
-0.310000	0.710000	-0.000000258552857877740363
-0.290000	0.710000	-0.000000212931282833043225
-0.270000	0.710000	-0.000000220744205373667324
-0.250000	0.710000	-0.000000253086011554915352
-0.230000	0.710000	-0.000000240384697787788211
-0.210000	0.710000	-0.000000222156332594285682
-0.190000	0.710000	-0.000000242020985026703315
-0.170000	0.710000	-0.000000155739924571142067
-0.150000	0.710000	-0.000000251295426364505129
-0.130000	0.710000	-0.000000147260501992045015
-0.110000	0.710000	-0.000000161528773405629825
-0.090000	0.710000	-0.000000156446837216638274
-0.070000	0.710000	-0.000000166751462465805590
-0.050000	0.710000	-0.000000224624046007377361
-0.030000	0.710000	-0.000000169514139487431429
-0.010000	0.710000	-0.000000159221931836314734
0.010000	0.710000	-0.000000159221931843849939
0.030000	0.710000	-0.000000169514141742531290
0.050000	0.710000	-0.000000224624046179236958
0.070000	0.710000	-0.000000166751461772932639
0.090000	0.710000	-0.000000156446837216468867
0.110000	0.710000	-0.000000161528781902386725
0.130000	0.710000	-0.000000147260508927550787
0.150000	0.710000	-0.000000251295424630798092
0.170000	0.710000	-0.000000155739920408822164
0.190000	0.710000	-0.000000242020985026703315
0.210000	0.710000	-0.000000222156332594285682
0.230000	0.710000	-0.000000240384697787788211
0.250000	0.710000	-0.000000253086011554915352
0.270000	0.710000	-0.000000220744205373667324
0.290000	0.710000	-0.000000212931282140509088
0.310000	0.710000	-0.000000258552858575017885
0.330000	0.710000	-0.000000278225940536362240
0.350000	0.710000	-0.000000260272586390268893
0.370000	0.710000	-0.000000254899223971693459
0.390000	0.710000	-0.000000259461843771904073
0.410000	0.710000	-0.000000278963516579567471
0.430000	0.710000	-0.000000263211210389727569
0.450000	0.710000	-0.000000313234557930480641
0.470000	0.710000	-0.000000326632279844336275
0.490000	0.710000	-0.000000306229349711213098
0.510000	0.710000	-0.000000278932005919829438
0.530000	0.710000	-0.000000350002828679830892
0.550000	0.710000	-0.000000333120379642884196
0.570000	0.710000	-0.000000389851853378823639
0.590000	0.710000	-0.000000368100608029225604
0.610000	0.710000	-0.000000336391128837141163
0.630000	0.710000	-0.000000468428923414306291
0.650000	0.710000	-0.000000558696899956257972
0.670000	0.710000	-0.000000637479402543867854
0.690000	0.710000	-0.000000464452430862022023
0.710000	0.710000	-0.000000281340876275373592
0.730000	0.710000	-0.000000471514049091693952
0.750000	0.710000	-0.000000464097413877353517
0.770000	0.710000	-0.000000372465383422990182
0.790000	0.710000	-0.000000354014406768303220
0.810000	0.710000	-0.000000360805872584975479
0.830000	0.710000	-0.000000413913893249113097
0.850000	0.710000	-0.000000421296568368931062
0.870000	0.710000	-0.000000376351382109309961
0.890000	0.710000	-0.000000367644306281707996
0.910000	0.710000	-0.000000389413236485072241
0.930000	0.710000	-0.000000375153050857153264
0.950000	0.710000	-0.000000401298608105783304
0.970000	0.710000	-0.000000406861616241308639
0.990000	0.710000	-0.000000341006520829614281

-0.990000	0.730000	-0.000000380290339803333020
-0.970000	0.730000	-0.000000381025533995391205
-0.950000	0.730000	-0.000000381814316712166815
-0.930000	0.730000	-0.000000353510025132622839
-0.910000	0.730000	-0.000000355395624932942656
-0.890000	0.730000	-0.000000350354367497375440
-0.870000	0.730000	-0.000000355173948695745185
-0.850000	0.730000	-0.000000341878798065695474
-0.830000	0.730000	-0.000000346267179176962150
-0.810000	0.730000	-0.000000431115219264613337
-0.790000	0.730000	-0.000000363773133919647034
-0.770000	0.730000	-0.000000331705633769088272
-0.750000	0.730000	-0.000000444540818023608699
-0.730000	0.730000	-0.000000363495014911273525
-0.710000	0.730000	-0.000000471514049091693952
-0.690000	0.730000	-0.000000111233592533458575
-0.670000	0.730000	0.000000171408446485599858
-0.650000	0.730000	-0.000001466599892721749676
-0.630000	0.730000	-0.000001290274139302387008
-0.610000	0.730000	-0.000000617168041339155593
-0.590000	0.730000	-0.000000357675325567802758
-0.570000	0.730000	-0.000000376880864940570565
-0.550000	0.730000	-0.000000323623615261118625
-0.530000	0.730000	-0.000000307162563458089009
-0.510000	0.730000	-0.000000383381796179367736
-0.490000	0.730000	-0.000000363923823149844936
-0.470000	0.730000	-0.000000334171213478298105
-0.450000	0.730000	-0.000000324312627676098916
-0.430000	0.730000	-0.000000390060585135159715
-0.410000	0.730000	-0.000000256855964181440343
-0.390000	0.730000	-0.000000318540628795904338
-0.370000	0.730000	-0.000000237760027723835841
-0.350000	0.730000	-0.000000329612231141098951
-0.330000	0.730000	-0.000000261607296674797648
-0.310000	0.730000	-0.000000300852789813501139
-0.290000	0.730000	-0.000000317405617460519178
-0.270000	0.730000	-0.000000249684635241490974
-0.250000	0.730000	-0.000000253653378074805579
-0.230000	0.730000	-0.000000207378910742351386
-0.210000	0.730000	-0.000000287773343557187159
-0.190000	0.730000	-0.000000234447267405646061
-0.170000	0.730000	-0.000000208779275251602572
-0.150000	0.730000	-0.000000232877096858508396
-0.130000	0.730000	-0.000000254257197098513212
-0.110000	0.730000	-0.000000276208783815352422
-0.090000	0.730000	-0.000000203988611346369089
-0.070000	0.730000	-0.000000233969598891311430
-0.050000	0.730000	-0.000000161226998621194625
-0.030000	0.730000	-0.000000242765912710358718
-0.010000	0.730000	-0.000000232288465948143549
0.010000	0.730000	-0.000000232288466052159195
0.030000	0.730000	-0.000000242765914835313661
0.050000	0.730000	-0.000000161226990384056711
0.070000	0.730000	-0.000000233969598543689108
0.090000	0.730000	-0.000000203988611172896742
0.110000	0.730000	-0.000000276208783989502396
0.130000	0.730000	-0.000000254257196059712006
0.150000	0.730000	-0.000000232877096861218902
0.170000	0.730000	-0.000000208779272172807215
0.190000	0.730000	-0.000000234447267361939161
0.210000	0.730000	-0.000000287773343557187159
0.230000	0.730000	-0.000000207378910742351386
0.250000	0.730000	-0.000000253653378074805579
0.270000	0.730000	-0.000000249684635241490974
0.290000	0.730000	-0.000000317405616724616953
0.310000	0.730000	-0.000000300852798867266906
0.330000	0.730000	-0.000000261607286273233056
0.350000	0.730000	-0.000000329612234606480145
0.370000	0.730000	-0.000000237760022176786476
0.390000	0.730000	-0.000000318540621167186802
0.410000	0.730000	-0.000000256855958636423857
0.430000	0.730000	-0.000000390060585135159715
0.450000	0.730000	-0.000000324312627676098916
0.470000	0.730000	-0.000000334171213478298105
0.490000	0.730000	-0.000000363923823149844936
0.510000	0.730000	-0.000000383381796179367736
0.530000	0.730000	-0.000000307162563458089009
0.550000	0.730000	-0.000000323623615261118625
0.570000	0.730000	-0.000000376880865288219992
0.590000	0.730000	-0.000000357675322099114748
0.610000	0.730000	-0.000000617168044547526662
0.630000	0.730000	-0.000001290274136527208917
0.650000	0.730000	-0.000001466599896103593093
0.670000	0.730000	0.000000171408442842680558
0.690000	0.730000	-0.000000111233592533458575
0.710000	0.730000	-0.000000471514049091693952
0.730000	0.730000	-0.000000363495014911273525
0.750000	0.730000	-0.000000444540818023608699
0.770000	0.730000	-0.000000331705633769088272
0.790000	0.730000	-0.000000363773133919647034
0.810000	0.730000	-0.000000431115219264613337
0.830000	0.730000	-0.000000346267179176962150
0.850000	0.730000	-0.000000341878798065695474
0.870000	0.730000	-0.000000355173948695745185
0.890000	0.730000	-0.000000350354367497375440
0.910000	0.730000	-0.000000355395624932942656
0.930000	0.730000	-0.000000353510025132622839
0.950000	0.730000	-0.000000381814316712166815
0.970000	0.730000	-0.000000381025533995391205
0.990000	0.730000	-0.000000380290339803333020

-0.990000	0.750000	-0.000000314481994886410478
-0.970000	0.750000	-0.000000372429389219007794
-0.950000	0.750000	-0.000000361163538956393062
-0.930000	0.750000	-0.000000410571650144326162
-0.910000	0.750000	-0.000000332729177141369449
-0.890000	0.750000	-0.000000368933563287217718
-0.870000	0.750000	-0.000000419382705989337876
-0.850000	0.750000	-0.000000393971285303855152
-0.830000	0.750000	-0.000000336816856478594842
-0.810000	0.750000	-0.000000360940961398605281
-0.790000	0.750000	-0.000000327599083009327743
-0.770000	0.750000	-0.000000436404059006394434
-0.750000	0.750000	-0.000000341431247960453390
-0.730000	0.750000	-0.000000444540818023608699
-0.710000	0.750000	-0.000000464097413877353517
-0.690000	0.750000	-0.000000482471707721060517
-0.670000	0.750000	-0.000000372588623807033892
-0.650000	0.750000	-0.000000254472207063261013
-0.630000	0.750000	0.000000853295297736228475
-0.610000	0.750000	-0.000000840739526841455947
-0.590000	0.750000	-0.000000582283399694176473
-0.570000	0.750000	-0.000000425132208245704258
-0.550000	0.750000	-0.000000430971837824130864
-0.530000	0.750000	-0.000000374957624065867215
-0.510000	0.750000	-0.000000311029594810195123
-0.490000	0.750000	-0.000000358541028385855063
-0.470000	0.750000	-0.000000299850187177540771
-0.450000	0.750000	-0.000000324587681745222898
-0.430000	0.750000	-0.000000271090427862658099
-0.410000	0.750000	-0.000000368440233661727001
-0.390000	0.750000	-0.000000381345238372790259
-0.370000	0.750000	-0.000000350643957689572675
-0.350000	0.750000	-0.000000315986136417570010
-0.330000	0.750000	-0.000000338027495087670751
-0.310000	0.750000	-0.000000306811220601849742
-0.290000	0.750000	-0.000000303936204999809952
-0.270000	0.750000	-0.000000268343815197120503
-0.250000	0.750000	-0.000000306808820524294323
-0.230000	0.750000	-0.000000295771282023010073
-0.210000	0.750000	-0.000000233294848989488540
-0.190000	0.750000	-0.000000317212139749011962
-0.170000	0.750000	-0.000000312379368553918340
-0.150000	0.750000	-0.000000242226478097379674
-0.130000	0.750000	-0.000000300465046528318556
-0.110000	0.750000	-0.000000256664302695811214
-0.090000	0.750000	-0.000000270613883490389794
-0.070000	0.750000	-0.000000235952636769667153
-0.050000	0.750000	-0.000000328701461545208881
-0.030000	0.750000	-0.000000246792003850575042
-0.010000	0.750000	-0.000000272938280408596321
0.010000	0.750000	-0.000000272938280480980369
0.030000	0.750000	-0.000000246792005628707263
0.050000	0.750000	-0.000000328701463019642520
0.070000	0.750000	-0.000000235952636422722458
0.090000	0.750000	-0.000000270613883316917446
0.110000	0.750000	-0.000000256664302869283561
0.130000	0.750000	-0.000000300465045487823283
0.150000	0.750000	-0.000000242226487804377249
0.170000	0.750000	-0.000000312379366820550116
0.190000	0.750000	-0.000000317212139748673149
0.210000	0.750000	-0.000000233294848989488540
0.230000	0.750000	-0.000000295771282023010073
0.250000	0.750000	-0.000000306808820524294323
0.270000	0.750000	-0.000000268343815197120503
0.290000	0.750000	-0.000000303936203654721632
0.310000	0.750000	-0.000000306811215010077038
0.330000	0.750000	-0.000000338027496476804785
0.350000	0.750000	-0.000000315986139191772318
0.370000	0.750000	-0.000000350643959769885593
0.390000	0.750000	-0.000000381345239069390155
0.410000	0.750000	-0.000000368440241984333927
0.430000	0.750000	-0.000000271090427862658099
0.450000	0.750000	-0.000000324587681745222898
0.470000	0.750000	-0.000000299850187177540771
0.490000	0.750000	-0.000000358541028385855063
0.510000	0.750000	-0.000000311029594810195123
0.530000	0.750000	-0.000000374957624065867215
0.550000	0.750000	-0.000000430971837824130864
0.570000	0.750000	-0.000000425132208419176606
0.590000	0.750000	-0.000000582283400041771690
0.610000	0.750000	-0.000000840739526840588586
0.630000	0.750000	0.000000853295309178464523
0.650000	0.750000	-0.000000254472214689105414
0.670000	0.750000	-0.000000372588627406585104
0.690000	0.750000	-0.000000482471707721060517
0.710000	0.750000	-0.000000464097413877353517
0.730000	0.750000	-0.000000444540818023608699
0.750000	0.750000	-0.000000341431247960453390
0.770000	0.750000	-0.000000436404059006394434
0.790000	0.750000	-0.000000327599083009327743
0.810000	0.750000	-0.000000360940961398605281
0.830000	0.750000	-0.000000336816856478594842
0.850000	0.750000	-0.000000393971285303855152
0.870000	0.750000	-0.000000419382705989337876
0.890000	0.750000	-0.000000368933563287217718
0.910000	0.750000	-0.000000332729177141369449
0.930000	0.750000	-0.000000410571650144326162
0.950000	0.750000	-0.000000361163538956393062
0.970000	0.750000	-0.000000372429389219007794
0.990000	0.750000	-0.000000314481994886410478

-0.990000	0.770000	-0.000000383402700524940681
-0.970000	0.770000	-0.000000375922608662688010
-0.950000	0.770000	-0.000000381531314353717946
-0.930000	0.770000	-0.000000340539316112229600
-0.910000	0.770000	-0.000000398658542856909195
-0.890000	0.770000	-0.000000394771013033106921
-0.870000	0.770000	-0.000000339002954973330616
-0.850000	0.770000	-0.000000319555056583525123
-0.830000	0.770000	-0.000000429623447902274016
-0.810000	0.770000	-0.000000323272723002591272
-0.790000	0.770000	-0.000000429150787908647339
-0.770000	0.770000	-0.000000331806276086186709
-0.750000	0.770000	-0.000000436404059006394434
-0.730000	0.770000	-0.000000331705633769088272
-0.710000	0.770000	-0.000000372465383422990182
-0.690000	0.770000	-0.000000535322113560943169
-0.670000	0.770000	0.000000936468219490515369
-0.650000	0.770000	0.000001467137126030804151
-0.630000	0.770000	0.000003191708725933453672
-0.610000	0.770000	0.000001824256149494940527
-0.590000	0.770000	-0.000001442234077657150379
-0.570000	0.770000	-0.000000937746895956874382
-0.550000	0.770000	-0.000000359473536386278620
-0.530000	0.770000	-0.000000345571864873188612
-0.510000	0.770000	-0.000000382695239625361824
-0.490000	0.770000	-0.000000332651027490065017
-0.470000	0.770000	-0.000000416476813009618709
-0.450000	0.770000	-0.000000384047871904199791
-0.430000	0.770000	-0.000000418834375771635144
-0.410000	0.770000	-0.000000316373907197377687
-0.390000	0.770000	-0.000000311254075656792150
-0.370000	0.770000	-0.000000354890779805932676
-0.350000	0.770000	-0.000000409039446924333138
-0.330000	0.770000	-0.000000288088229160158064
-0.310000	0.770000	-0.000000287714267082499309
-0.290000	0.770000	-0.000000351404126392768829
-0.270000	0.770000	-0.000000318117199364356936
-0.250000	0.770000	-0.000000355287170626378805
-0.230000	0.770000	-0.000000321068753240282738
-0.210000	0.770000	-0.000000374076550297188502
-0.190000	0.770000	-0.000000290213242145132065
-0.170000	0.770000	-0.000000322093536329866933
-0.150000	0.770000	-0.000000318355687224688272
-0.130000	0.770000	-0.000000266039835112747976
-0.110000	0.770000	-0.000000270983358904486782
-0.090000	0.770000	-0.000000323759488727839084
-0.070000	0.770000	-0.000000319756585480553395
-0.050000	0.770000	-0.000000314129943372614849
-0.030000	0.770000	-0.000000237717174354155599
-0.010000	0.770000	-0.000000355031485401382401
0.010000	0.770000	-0.000000355031485443761154
0.030000	0.770000	-0.000000237717176045551645
0.050000	0.770000	-0.000000314129950396808359
0.070000	0.770000	-0.000000319756585134286326
0.090000	0.770000	-0.000000323759488727839084
0.110000	0.770000	-0.000000270983359077959130
0.130000	0.770000	-0.000000266039835111392723
0.150000	0.770000	-0.000000318355680290537753
0.170000	0.770000	-0.000000322093533554648184
0.190000	0.770000	-0.000000290213242144793252
0.210000	0.770000	-0.000000374076550297188502
0.230000	0.770000	-0.000000321068753240282738
0.250000	0.770000	-0.000000355287170626378805
0.270000	0.770000	-0.000000318117199364356936
0.290000	0.770000	-0.000000351404127085980593
0.310000	0.770000	-0.000000287714265003562819
0.330000	0.770000	-0.000000288088234013995665
0.350000	0.770000	-0.000000409039443977336108
0.370000	0.770000	-0.000000354890777205202714
0.390000	0.770000	-0.000000311254080858252072
0.410000	0.770000	-0.000000316373908930068284
0.430000	0.770000	-0.000000418834375771635144
0.450000	0.770000	-0.000000384047871904199791
0.470000	0.770000	-0.000000416476813009618709
0.490000	0.770000	-0.000000332651027490065017
0.510000	0.770000	-0.000000382695239625361824
0.530000	0.770000	-0.000000345571864873188612
0.550000	0.770000	-0.000000359473536386278620
0.570000	0.770000	-0.000000937746896130997251
0.590000	0.770000	-0.000001442234078696466582
0.610000	0.770000	0.000001824256150532305165
0.630000	0.770000	0.000003191708721731953413
0.650000	0.770000	0.000001467137125985701340
0.670000	0.770000	0.000000936468219447147282
0.690000	0.770000	-0.000000535322113560943169
0.710000	0.770000	-0.000000372465383422990182
0.730000	0.770000	-0.000000331705633769088272
0.750000	0.770000	-0.000000436404059006394434
0.770000	0.770000	-0.000000331806276086186709
0.790000	0.770000	-0.000000429150787908647339
0.810000	0.770000	-0.000000323272723002591272
0.830000	0.770000	-0.000000429623447902274016
0.850000	0.770000	-0.000000319555056583525123
0.870000	0.770000	-0.000000339002954973330616
0.890000	0.770000	-0.000000394771013033106921
0.910000	0.770000	-0.000000398658542856909195
0.930000	0.770000	-0.000000340539316112229600
0.950000	0.770000	-0.000000381531314353717946
0.970000	0.770000	-0.000000375922608662688010
0.990000	0.770000	-0.000000383402700524940681

-0.990000	0.790000	-0.000000358935398084136569
-0.970000	0.790000	-0.000000356162982687240022
-0.950000	0.790000	-0.000000330108824573106997
-0.930000	0.790000	-0.000000387962817114645528
-0.910000	0.790000	-0.000000323494805107801096
-0.890000	0.790000	-0.000000369668275090353259
-0.870000	0.790000	-0.000000349186104055824098
-0.850000	0.790000	-0.000000405709714468106478
-0.830000	0.790000	-0.000000345283451942924810
-0.810000	0.790000	-0.000000350210696237614229
-0.790000	0.790000	-0.000000345208803751540522
-0.770000	0.790000	-0.000000429150787908647339
-0.750000	0.790000	-0.000000327599083009327743
-0.730000	0.790000	-0.000000363773133919647034
-0.710000	0.790000	-0.000000354014406768303220
-0.690000	0.790000	-0.000000416631894687173512
-0.670000	0.790000	-0.000000817908871131474684
-0.650000	0.790000	-0.000003250630779895978539
-0.630000	0.790000	-0.000001599675319602020251
-0.610000	0.790000	0.000000907855645234864617
-0.590000	0.790000	-0.000002114170872441142619
-0.570000	0.790000	-0.000002555593487212938497
-0.550000	0.790000	-0.000001155923795881504904
-0.530000	0.790000	-0.000000400755256900080020
-0.510000	0.790000	-0.000000492829236544876318
-0.490000	0.790000	-0.000000375738875767368807
-0.470000	0.790000	-0.000000419357951519296626
-0.450000	0.790000	-0.000000325150859287509679
-0.430000	0.790000	-0.000000358996302800880456
-0.410000	0.790000	-0.000000387410910181174278
-0.390000	0.790000	-0.000000348594211930132599
-0.370000	0.790000	-0.000000405219200855875264
-0.350000	0.790000	-0.000000289912140449644860
-0.330000	0.790000	-0.000000399487695335329427
-0.310000	0.790000	-0.000000412830119367847966
-0.290000	0.790000	-0.000000413167432534769316
-0.270000	0.790000	-0.000000336912911885468803
-0.250000	0.790000	-0.000000377313731901335081
-0.230000	0.790000	-0.000000301119021643387415
-0.210000	0.790000	-0.000000369309284846874777
-0.190000	0.790000	-0.000000326661733249342546
-0.170000	0.790000	-0.000000387471967215365488
-0.150000	0.790000	-0.000000312962953562130857
-0.130000	0.790000	-0.000000401355703431104213
-0.110000	0.790000	-0.000000371638456122728002
-0.090000	0.790000	-0.000000345034532564793511
-0.070000	0.790000	-0.000000332374543785386809
-0.050000	0.790000	-0.000000336990346431684240
-0.030000	0.790000	-0.000000382377890649840272
-0.010000	0.790000	-0.000000296491926667476549
0.010000	0.790000	-0.000000296491926637986250
0.030000	0.790000	-0.000000382377892211037190
0.050000	0.790000	-0.000000336990346344948066
0.070000	0.790000	-0.000000332374543611914462
0.090000	0.790000	-0.000000345034532391497346
0.110000	0.790000	-0.000000371638456469510067
0.130000	0.790000	-0.000000401355702564758915
0.150000	0.790000	-0.000000312962964226275663
0.170000	0.790000	-0.000000387471964440824366
0.190000	0.790000	-0.000000326661733249003733
0.210000	0.790000	-0.000000369309284846874777
0.230000	0.790000	-0.000000301119021643387415
0.250000	0.790000	-0.000000377313731901335081
0.270000	0.790000	-0.000000336912911885468803
0.290000	0.790000	-0.000000413167433228658707
0.310000	0.790000	-0.000000412830122487618541
0.330000	0.790000	-0.000000399487695292638967
0.350000	0.790000	-0.000000289912142831501507
0.370000	0.790000	-0.000000405219198124363416
0.390000	0.790000	-0.000000348594214702979655
0.410000	0.790000	-0.000000387410903984281236
0.430000	0.790000	-0.000000358996302800202829
0.450000	0.790000	-0.000000325150859287509679
0.470000	0.790000	-0.000000419357951519296626
0.490000	0.790000	-0.000000375738875767368807
0.510000	0.790000	-0.000000492829236544876318
0.530000	0.790000	-0.000000400755256900080020
0.550000	0.790000	-0.000001155923795881504904
0.570000	0.790000	-0.000002555593487386410845
0.590000	0.790000	-0.000002114170872356412219
0.610000	0.790000	0.000000907855640903260097
0.630000	0.790000	-0.000001599675319603754975
0.650000	0.790000	-0.000003250630779895978539
0.670000	0.790000	-0.000000817908871131474684
0.690000	0.790000	-0.000000416631894687173512
0.710000	0.790000	-0.000000354014406768303220
0.730000	0.790000	-0.000000363773133919647034
0.750000	0.790000	-0.000000327599083009327743
0.770000	0.790000	-0.000000429150787908647339
0.790000	0.790000	-0.000000345208803751540522
0.810000	0.790000	-0.000000350210696237614229
0.830000	0.790000	-0.000000345283451942924810
0.850000	0.790000	-0.000000405709714468106478
0.870000	0.790000	-0.000000349186104055824098
0.890000	0.790000	-0.000000369668275090353259
0.910000	0.790000	-0.000000323494805107801096
0.930000	0.790000	-0.000000387962817114645528
0.950000	0.790000	-0.000000330108824573106997
0.970000	0.790000	-0.000000356162982687240022
0.990000	0.790000	-0.000000358935398084136569

-0.990000	0.810000	-0.000000377803450084556364
-0.970000	0.810000	-0.000000302994615198149753
-0.950000	0.810000	-0.000000343703455746663064
-0.930000	0.810000	-0.000000393317992413109985
-0.910000	0.810000	-0.000000303614228696856006
-0.890000	0.810000	-0.000000348143343265340161
-0.870000	0.810000	-0.000000345630444531168883
-0.850000	0.810000	-0.000000400854001962940249
-0.830000	0.810000	-0.000000358506423902971155
-0.810000	0.810000	-0.000000368325198548427219
-0.790000	0.810000	-0.000000350210696237614229
-0.770000	0.810000	-0.000000323272723002591272
-0.750000	0.810000	-0.000000360940961398605281
-0.730000	0.810000	-0.000000431115219264613337
-0.710000	0.810000	-0.000000360805872584975479
-0.690000	0.810000	-0.000000365045873749759433
-0.670000	0.810000	-0.000000371897326348954310
-0.650000	0.810000	-0.000000820113783545420305
-0.630000	0.810000	-0.000000930343915631764995
-0.610000	0.810000	-0.000001432939109681995952
-0.590000	0.810000	0.000001628265738806006224
-0.570000	0.810000	0.000002486966736194029526
-0.550000	0.810000	-0.000000886937184816586482
-0.530000	0.810000	-0.000000950019279967375535
-0.510000	0.810000	-0.000000968519716509040618
-0.490000	0.810000	-0.000000477005536454767345
-0.470000	0.810000	-0.000000361419296890250425
-0.450000	0.810000	-0.000000456114016467041032
-0.430000	0.810000	-0.000000410264641269071103
-0.410000	0.810000	-0.000000374621227055755738
-0.390000	0.810000	-0.000000399427144475322001
-0.370000	0.810000	-0.000000372519548673738905
-0.350000	0.810000	-0.000000476732151716898487
-0.330000	0.810000	-0.000000334182223853752151
-0.310000	0.810000	-0.000000412158407048524451
-0.290000	0.810000	-0.000000372035815376845806
-0.270000	0.810000	-0.000000369412988801447656
-0.250000	0.810000	-0.000000381223224417024195
-0.230000	0.810000	-0.000000445714565720033937
-0.210000	0.810000	-0.000000335229793755912274
-0.190000	0.810000	-0.000000413798820050310072
-0.170000	0.810000	-0.000000355394969862763918
-0.150000	0.810000	-0.000000374586572953498822
-0.130000	0.810000	-0.000000390659634680714032
-0.110000	0.810000	-0.000000337712522046254419
-0.090000	0.810000	-0.000000408286237739701081
-0.070000	0.810000	-0.000000347474248287195234
-0.050000	0.810000	-0.000000389733591827908041
-0.030000	0.810000	-0.000000331548676636182825
-0.010000	0.810000	-0.000000418700247065893717
0.010000	0.810000	-0.000000418700247095939670
0.030000	0.810000	-0.000000331548677937225432
0.050000	0.810000	-0.000000389733591827908041
0.070000	0.810000	-0.000000347474248026986713
0.090000	0.810000	-0.000000408286237912658433
0.110000	0.810000	-0.000000337712521873297067
0.130000	0.810000	-0.000000390659633813352294
0.150000	0.810000	-0.000000374586567320390909
0.170000	0.810000	-0.000000355394968821252206
0.190000	0.810000	-0.000000413798820050310072
0.210000	0.810000	-0.000000335229793755912274
0.230000	0.810000	-0.000000445714565720033937
0.250000	0.810000	-0.000000381223224417024195
0.270000	0.810000	-0.000000369412988801447656
0.290000	0.810000	-0.000000372035816069379944
0.310000	0.810000	-0.000000412158399809442070
0.330000	0.810000	-0.000000334182223201197969
0.350000	0.810000	-0.000000476732151025719602
0.370000	0.810000	-0.000000372519547632904819
0.390000	0.810000	-0.000000399427141702474945
0.410000	0.810000	-0.000000374621231823534792
0.430000	0.810000	-0.000000410264641269748729
0.450000	0.810000	-0.000000456114016467041032
0.470000	0.810000	-0.000000361419296890250425
0.490000	0.810000	-0.000000477005536454767345
0.510000	0.810000	-0.000000968519716509040618
0.530000	0.810000	-0.000000950019279967375535
0.550000	0.810000	-0.000000886937184816586482
0.570000	0.810000	0.000002486966736107293352
0.590000	0.810000	0.000001628265738892742398
0.610000	0.810000	-0.000001432939109681995952
0.630000	0.810000	-0.000000930343915631764995
0.650000	0.810000	-0.000000820113783545420305
0.670000	0.810000	-0.000000371897326348954310
0.690000	0.810000	-0.000000365045873749759433
0.710000	0.810000	-0.000000360805872584975479
0.730000	0.810000	-0.000000431115219264613337
0.750000	0.810000	-0.000000360940961398605281
0.770000	0.810000	-0.000000323272723002591272
0.790000	0.810000	-0.000000350210696237614229
0.810000	0.810000	-0.000000368325198548427219
0.830000	0.810000	-0.000000358506423902971155
0.850000	0.810000	-0.000000400854001962940249
0.870000	0.810000	-0.000000345630444531168883
0.890000	0.810000	-0.000000348143343265340161
0.910000	0.810000	-0.000000303614228696856006
0.930000	0.810000	-0.000000393317992413109985
0.950000	0.810000	-0.000000343703455746663064
0.970000	0.810000	-0.000000302994615198149753
0.990000	0.810000	-0.000000377803450084556364

-0.990000	0.830000	-0.000000325517160970104387
-0.970000	0.830000	-0.000000328520792504176398
-0.950000	0.830000	-0.000000372466644733197597
-0.930000	0.830000	-0.000000328472428690505331
-0.910000	0.830000	-0.000000411026877657316145
-0.890000	0.830000	-0.000000328666906732665649
-0.870000	0.830000	-0.000000331218822245128144
-0.850000	0.830000	-0.000000339306767351156524
-0.830000	0.830000	-0.000000353569897440229975
-0.810000	0.830000	-0.000000358506423902971155
-0.790000	0.830000	-0.000000345283451942924810
-0.770000	0.830000	-0.000000429623447902274016
-0.750000	0.830000	-0.000000336816856478594842
-0.730000	0.830000	-0.000000346267179176962150
-0.710000	0.830000	-0.000000413913893249113097
-0.690000	0.830000	-0.000000336048502431703696
-0.670000	0.830000	-0.000000432924123058104834
-0.650000	0.830000	-0.000000333636380843134808
-0.630000	0.830000	-0.000000490052742031686303
-0.610000	0.830000	-0.000001196853854647326326
-0.590000	0.830000	0.000002093951320761636148
-0.570000	0.830000	0.000002745107926277468025
-0.550000	0.830000	0.000002411183500482076691
-0.530000	0.830000	-0.000001453994428426107210
-0.510000	0.830000	-0.000007337700019976502175
-0.490000	0.830000	-0.000003790155285046583472
-0.470000	0.830000	-0.000000449209880806577090
-0.450000	0.830000	-0.000000389446390592729057
-0.430000	0.830000	-0.000000432090242431598469
-0.410000	0.830000	-0.000000441689447837838284
-0.390000	0.830000	-0.000000439493074173993121
-0.370000	0.830000	-0.000000420249140120486809
-0.350000	0.830000	-0.000000373892151262340439
-0.330000	0.830000	-0.000000444155822278543357
-0.310000	0.830000	-0.000000391328448125085411
-0.290000	0.830000	-0.000000414780599495218939
-0.270000	0.830000	-0.000000390465702259939378
-0.250000	0.830000	-0.000000400698351723833575
-0.230000	0.830000	-0.000000438340025414432394
-0.210000	0.830000	-0.000000364624912169325720
-0.190000	0.830000	-0.000000431246813325544918
-0.170000	0.830000	-0.000000444371928649178922
-0.150000	0.830000	-0.000000397495520198451198
-0.130000	0.830000	-0.000000432200603666028395
-0.110000	0.830000	-0.000000377821849630450820
-0.090000	0.830000	-0.000000401689983088620488
-0.070000	0.830000	-0.000000472691978164877565
-0.050000	0.830000	-0.000000395647761866781524
-0.030000	0.830000	-0.000000391834992833980261
-0.010000	0.830000	-0.000000403840549308110645
0.010000	0.830000	-0.000000403840549355720673
0.030000	0.830000	-0.000000391834993918182433
0.050000	0.830000	-0.000000395647761952162445
0.070000	0.830000	-0.000000472691977818109053
0.090000	0.830000	-0.000000401689983088444305
0.110000	0.830000	-0.000000377821849977395515
0.130000	0.830000	-0.000000432200603817816699
0.150000	0.830000	-0.000000397495528021647498
0.170000	0.830000	-0.000000444371926394716030
0.190000	0.830000	-0.000000431246813325544918
0.210000	0.830000	-0.000000364624912169325720
0.230000	0.830000	-0.000000438340025414432394
0.250000	0.830000	-0.000000400698351723833575
0.270000	0.830000	-0.000000390465702259261752
0.290000	0.830000	-0.000000414780598108795411
0.310000	0.830000	-0.000000391328449121196157
0.330000	0.830000	-0.000000444155814693871534
0.350000	0.830000	-0.000000373892151954196951
0.370000	0.830000	-0.000000420249140814376199
0.390000	0.830000	-0.000000439493073826397905
0.410000	0.830000	-0.000000441689444413792298
0.430000	0.830000	-0.000000432090242431598469
0.450000	0.830000	-0.000000389446390592729057
0.470000	0.830000	-0.000000449209880806577090
0.490000	0.830000	-0.000003790155285046583472
0.510000	0.830000	-0.000007337700019976502175
0.530000	0.830000	-0.000001453994428426107210
0.550000	0.830000	0.000002411183500482076691
0.570000	0.830000	0.000002745107926277468025
0.590000	0.830000	0.000002093951320761636148
0.610000	0.830000	-0.000001196853854647326326
0.630000	0.830000	-0.000000490052742031686303
0.650000	0.830000	-0.000000333636380843134808
0.670000	0.830000	-0.000000432924123058104834
0.690000	0.830000	-0.000000336048502431703696
0.710000	0.830000	-0.000000413913893249113097
0.730000	0.830000	-0.000000346267179176962150
0.750000	0.830000	-0.000000336816856478594842
0.770000	0.830000	-0.000000429623447902274016
0.790000	0.830000	-0.000000345283451942924810
0.810000	0.830000	-0.000000358506423902971155
0.830000	0.830000	-0.000000353569897440229975
0.850000	0.830000	-0.000000339306767351156524
0.870000	0.830000	-0.000000331218822245128144
0.890000	0.830000	-0.000000328666906732665649
0.910000	0.830000	-0.000000411026877657316145
0.930000	0.830000	-0.000000328472428690505331
0.950000	0.830000	-0.000000372466644733197597
0.970000	0.830000	-0.000000328520792504176398
0.990000	0.830000	-0.000000325517160970104387

-0.990000	0.850000	-0.000000360365172773404873
-0.970000	0.850000	-0.000000405361915660736928
-0.950000	0.850000	-0.000000253324496541371472
-0.930000	0.850000	-0.000000423283030255950800
-0.910000	0.850000	-0.000000294687483082081227
-0.890000	0.850000	-0.000000407471022218452375
-0.870000	0.850000	-0.000000327166311326132562
-0.850000	0.850000	-0.000000375722223307499532
-0.830000	0.850000	-0.000000339306767351156524
-0.810000	0.850000	-0.000000400854001962940249
-0.790000	0.850000	-0.000000405709714468106478
-0.770000	0.850000	-0.000000319555056583525123
-0.750000	0.850000	-0.000000393971285303855152
-0.730000	0.850000	-0.000000341878798065695474
-0.710000	0.850000	-0.000000421296568368931062
-0.690000	0.850000	-0.000000362080180357464833
-0.670000	0.850000	-0.000000405680137970256373
-0.650000	0.850000	-0.000000451429630234084908
-0.630000	0.850000	-0.000000366447255897590224
-0.610000	0.850000	-0.000000447312529075960183
-0.590000	0.850000	-0.000001010909715922674382
-0.570000	0.850000	-0.000004879657319072604194
-0.550000	0.850000	-0.000003719971976005875813
-0.530000	0.850000	0.000001710157179861393484
-0.510000	0.850000	0.000001955062241591754013
-0.490000	0.850000	0.000005241812081835384163
-0.470000	0.850000	-0.000007151770767403623288
-0.450000	0.850000	-0.000000965142945669530961
-0.430000	0.850000	-0.000000632703223659835529
-0.410000	0.850000	-0.000000426006988719884164
-0.390000	0.850000	-0.000000439291229639227412
-0.370000	0.850000	-0.000000444405669192212587
-0.350000	0.850000	-0.000000417925315435323567
-0.330000	0.850000	-0.000000451645750510182542
-0.310000	0.850000	-0.000000406025546121583248
-0.290000	0.850000	-0.000000411063583180373870
-0.270000	0.850000	-0.000000475044526993845413
-0.250000	0.850000	-0.000000452812113194799292
-0.230000	0.850000	-0.000000421224399839826793
-0.210000	0.850000	-0.000000446565866038910728
-0.190000	0.850000	-0.000000425215236306476395
-0.170000	0.850000	-0.000000440308250692907581
-0.150000	0.850000	-0.000000429882011813492108
-0.130000	0.850000	-0.000000408407562769503478
-0.110000	0.850000	-0.000000428273042711856686
-0.090000	0.850000	-0.000000469237212156206835
-0.070000	0.850000	-0.000000389929803668723272
-0.050000	0.850000	-0.000000413506887649744189
-0.030000	0.850000	-0.000000431675881246122045
-0.010000	0.850000	-0.000000480396208173714066
0.010000	0.850000	-0.000000480396208196739809
0.030000	0.850000	-0.000000431675882243588043
0.050000	0.850000	-0.000000413506880627339613
0.070000	0.850000	-0.000000389929803668221829
0.090000	0.850000	-0.000000469237212069470661
0.110000	0.850000	-0.000000428273042885329034
0.130000	0.850000	-0.000000408407561729008206
0.150000	0.850000	-0.000000429882012507720312
0.170000	0.850000	-0.000000440308250173506978
0.190000	0.850000	-0.000000425215236306137581
0.210000	0.850000	-0.000000446565866038910728
0.230000	0.850000	-0.000000421224399839826793
0.250000	0.850000	-0.000000452812113194799292
0.270000	0.850000	-0.000000475044526994523040
0.290000	0.850000	-0.000000411063583872908007
0.310000	0.850000	-0.000000406025550282209085
0.330000	0.850000	-0.000000451645750121225012
0.350000	0.850000	-0.000000417925317515636485
0.370000	0.850000	-0.000000444405669324010914
0.390000	0.850000	-0.000000439291226909043712
0.410000	0.850000	-0.000000426006996131422452
0.430000	0.850000	-0.000000632703223660540260
0.450000	0.850000	-0.000000965142945669530961
0.470000	0.850000	-0.000007151770767403623288
0.490000	0.850000	0.000005241812081835384163
0.510000	0.850000	0.000001955062241591754013
0.530000	0.850000	0.000001710157179861393484
0.550000	0.850000	-0.000003719971976005875813
0.570000	0.850000	-0.000004879657319072604194
0.590000	0.850000	-0.000001010909715922674382
0.610000	0.850000	-0.000000447312529075960183
0.630000	0.850000	-0.000000366447255897590224
0.650000	0.850000	-0.000000451429630234084908
0.670000	0.850000	-0.000000405680137970256373
0.690000	0.850000	-0.000000362080180357464833
0.710000	0.850000	-0.000000421296568368931062
0.730000	0.850000	-0.000000341878798065695474
0.750000	0.850000	-0.000000393971285303855152
0.770000	0.850000	-0.000000319555056583525123
0.790000	0.850000	-0.000000405709714468106478
0.810000	0.850000	-0.000000400854001962940249
0.830000	0.850000	-0.000000339306767351156524
0.850000	0.850000	-0.000000375722223307499532
0.870000	0.850000	-0.000000327166311326132562
0.890000	0.850000	-0.000000407471022218452375
0.910000	0.850000	-0.000000294687483082081227
0.930000	0.850000	-0.000000423283030255950800
0.950000	0.850000	-0.000000253324496541371472
0.970000	0.850000	-0.000000405361915660736928
0.990000	0.850000	-0.000000360365172773404873

-0.990000	0.870000	-0.000000298685724925958296
-0.970000	0.870000	-0.000000301273750165822629
-0.950000	0.870000	-0.000000391227743667514593
-0.930000	0.870000	-0.000000277421328646745606
-0.910000	0.870000	-0.000000341863654668179120
-0.890000	0.870000	-0.000000309828039913960987
-0.870000	0.870000	-0.000000339763825611920395
-0.850000	0.870000	-0.000000327166311326132562
-0.830000	0.870000	-0.000000331218822245128144
-0.810000	0.870000	-0.000000345630444531168883
-0.790000	0.870000	-0.000000349186104055824098
-0.770000	0.870000	-0.000000339002954973330616
-0.750000	0.870000	-0.000000419382705989337876
-0.730000	0.870000	-0.000000355173948695745185
-0.710000	0.870000	-0.000000376351382109309961
-0.690000	0.870000	-0.000000390184650958323015
-0.670000	0.870000	-0.000000325499545183465682
-0.650000	0.870000	-0.000000448897792650183007
-0.630000	0.870000	-0.000000381987234878409555
-0.610000	0.870000	-0.000000354312053132076719
-0.590000	0.870000	-0.000000479292715694653150
-0.570000	0.870000	-0.000000613882195349109774
-0.550000	0.870000	-0.000001885670881004910399
-0.530000	0.870000	0.000009125463729772048671
-0.510000	0.870000	0.000007276432543938671227
-0.490000	0.870000	0.000015796419421814332507
-0.470000	0.870000	-0.000000022438313301148538
-0.450000	0.870000	0.000000043802299232176267
-0.430000	0.870000	-0.000003563914399859480220
-0.410000	0.870000	-0.000001632141868470205620
-0.390000	0.870000	-0.000000784000769205430229
-0.370000	0.870000	-0.000000620058669894521953
-0.350000	0.870000	-0.000000411550303446955824
-0.330000	0.870000	-0.000000481960397376515482
-0.310000	0.870000	-0.000000480116571740022129
-0.290000	0.870000	-0.000000474522477594130484
-0.270000	0.870000	-0.000000415611611013498073
-0.250000	0.870000	-0.000000489965396354086679
-0.230000	0.870000	-0.000000460269576841839181
-0.210000	0.870000	-0.000000477448620717684717
-0.190000	0.870000	-0.000000487099604509479102
-0.170000	0.870000	-0.000000435620131944482372
-0.150000	0.870000	-0.000000511041753401580870
-0.130000	0.870000	-0.000000433263535411741989
-0.110000	0.870000	-0.000000491580168250686745
-0.090000	0.870000	-0.000000448317389633678780
-0.070000	0.870000	-0.000000455295965379775886
-0.050000	0.870000	-0.000000487568711725428557
-0.030000	0.870000	-0.000000425514419048167686
-0.010000	0.870000	-0.000000448240718491709302
0.010000	0.870000	-0.000000448240718512919007
0.030000	0.870000	-0.000000425514419893845380
0.050000	0.870000	-0.000000487568712460991968
0.070000	0.870000	-0.000000455295965217823186
0.090000	0.870000	-0.000000448317389536100584
0.110000	0.870000	-0.000000491580168250686745
0.130000	0.870000	-0.000000433263534717513786
0.150000	0.870000	-0.000000511041748371912781
0.170000	0.870000	-0.000000435620131597198863
0.190000	0.870000	-0.000000487099604509479102
0.210000	0.870000	-0.000000477448620717684717
0.230000	0.870000	-0.000000460269576841839181
0.250000	0.870000	-0.000000489965396354086679
0.270000	0.870000	-0.000000415611611013498073
0.290000	0.870000	-0.000000474522478113531087
0.310000	0.870000	-0.000000480116563938184611
0.330000	0.870000	-0.000000481960405178705366
0.350000	0.870000	-0.000000411550303621458164
0.370000	0.870000	-0.000000620058669938215300
0.390000	0.870000	-0.000000784000769509223677
0.410000	0.870000	-0.000001632141862965169089
0.430000	0.870000	-0.000003563914399858612858
0.450000	0.870000	0.000000043802299232176267
0.470000	0.870000	-0.000000022438313301148538
0.490000	0.870000	0.000015796419421814332507
0.510000	0.870000	0.000007276432543938671227
0.530000	0.870000	0.000009125463729772048671
0.550000	0.870000	-0.000001885670881004910399
0.570000	0.870000	-0.000000613882195349109774
0.590000	0.870000	-0.000000479292715694653150
0.610000	0.870000	-0.000000354312053132076719
0.630000	0.870000	-0.000000381987234878409555
0.650000	0.870000	-0.000000448897792650183007
0.670000	0.870000	-0.000000325499545183465682
0.690000	0.870000	-0.000000390184650958323015
0.710000	0.870000	-0.000000376351382109309961
0.730000	0.870000	-0.000000355173948695745185
0.750000	0.870000	-0.000000419382705989337876
0.770000	0.870000	-0.000000339002954973330616
0.790000	0.870000	-0.000000349186104055824098
0.810000	0.870000	-0.000000345630444531168883
0.830000	0.870000	-0.000000331218822245128144
0.850000	0.870000	-0.000000327166311326132562
0.870000	0.870000	-0.000000339763825611920395
0.890000	0.870000	-0.000000309828039913960987
0.910000	0.870000	-0.000000341863654668179120
0.930000	0.870000	-0.000000277421328646745606
0.950000	0.870000	-0.000000391227743667514593
0.970000	0.870000	-0.000000301273750165822629
0.990000	0.870000	-0.000000298685724925958296

-0.990000	0.890000	-0.000000311202098165137829
-0.970000	0.890000	-0.000000364535445859191471
-0.950000	0.890000	-0.000000336483327516188076
-0.930000	0.890000	-0.000000334316337668572203
-0.910000	0.890000	-0.000000345170431689197346
-0.890000	0.890000	-0.000000380192674277618096
-0.870000	0.890000	-0.000000309828039913960987
-0.850000	0.890000	-0.000000407471022218452375
-0.830000	0.890000	-0.000000328666906732665649
-0.810000	0.890000	-0.000000348143343265340161
-0.790000	0.890000	-0.000000369668275090353259
-0.770000	0.890000	-0.000000394771013033106921
-0.750000	0.890000	-0.000000368933563287217718
-0.730000	0.890000	-0.000000350354367497375440
-0.710000	0.890000	-0.000000367644306281707996
-0.690000	0.890000	-0.000000422479075416216944
-0.670000	0.890000	-0.000000404226117448009341
-0.650000	0.890000	-0.000000395946021679950471
-0.630000	0.890000	-0.000000395525021846892220
-0.610000	0.890000	-0.000000447575780442683539
-0.590000	0.890000	-0.000000410374849979267551
-0.570000	0.890000	-0.000000397718779274899522
-0.550000	0.890000	-0.000000500984780577680075
-0.530000	0.890000	-0.000002013646626040400955
-0.510000	0.890000	-0.000015710615206590908266
-0.490000	0.890000	-0.000003017279897436081493
-0.470000	0.890000	0.000000884303768298316806
-0.450000	0.890000	0.000003227467498971895409
-0.430000	0.890000	0.000001132791914736086536
-0.410000	0.890000	0.000001039904831732531287
-0.390000	0.890000	-0.000008856019840923837205
-0.370000	0.890000	-0.000003648138711783571742
-0.350000	0.890000	-0.000000573119984963014768
-0.330000	0.890000	-0.000000585049679231101731
-0.310000	0.890000	-0.000000462986774115662497
-0.290000	0.890000	-0.000000492866228376677955
-0.270000	0.890000	-0.000000471732521812863416
-0.250000	0.890000	-0.000000500288249358530560
-0.230000	0.890000	-0.000000418629108146756747
-0.210000	0.890000	-0.000000466872366138208305
-0.190000	0.890000	-0.000000470691334077089855
-0.170000	0.890000	-0.000000457307080427132569
-0.150000	0.890000	-0.000000473532666278361617
-0.130000	0.890000	-0.000000493558309605073844
-0.110000	0.890000	-0.000000446683049656171989
-0.090000	0.890000	-0.000000492893776434205448
-0.070000	0.890000	-0.000000517018395173332807
-0.050000	0.890000	-0.000000422217852284731735
-0.030000	0.890000	-0.000000532896608774070368
-0.010000	0.890000	-0.000000448055678812722550
0.010000	0.890000	-0.000000448055678833213971
0.030000	0.890000	-0.000000532896609424591671
0.050000	0.890000	-0.000000422217852242041274
0.070000	0.890000	-0.000000517018395173332807
0.090000	0.890000	-0.000000492893776434205448
0.110000	0.890000	-0.000000446683049482374380
0.130000	0.890000	-0.000000493558308955230167
0.150000	0.890000	-0.000000473532667621417058
0.170000	0.890000	-0.000000457307079343269210
0.190000	0.890000	-0.000000470691334077089855
0.210000	0.890000	-0.000000466872366138208305
0.230000	0.890000	-0.000000418629108146756747
0.250000	0.890000	-0.000000500288249358530560
0.270000	0.890000	-0.000000471732521812863416
0.290000	0.890000	-0.000000492866228723961463
0.310000	0.890000	-0.000000462986779447226680
0.330000	0.890000	-0.000000585049679144717923
0.350000	0.890000	-0.000000573119984791548194
0.370000	0.890000	-0.000003648138709442345570
0.390000	0.890000	-0.000008856019848380546067
0.410000	0.890000	0.000001039904831906003635
0.430000	0.890000	0.000001132791914736086536
0.450000	0.890000	0.000003227467498971895409
0.470000	0.890000	0.000000884303768298316806
0.490000	0.890000	-0.000003017279897436081493
0.510000	0.890000	-0.000015710615206590908266
0.530000	0.890000	-0.000002013646626040400955
0.550000	0.890000	-0.000000500984780577680075
0.570000	0.890000	-0.000000397718779274899522
0.590000	0.890000	-0.000000410374849979267551
0.610000	0.890000	-0.000000447575780442683539
0.630000	0.890000	-0.000000395525021846892220
0.650000	0.890000	-0.000000395946021679950471
0.670000	0.890000	-0.000000404226117448009341
0.690000	0.890000	-0.000000422479075416216944
0.710000	0.890000	-0.000000367644306281707996
0.730000	0.890000	-0.000000350354367497375440
0.750000	0.890000	-0.000000368933563287217718
0.770000	0.890000	-0.000000394771013033106921
0.790000	0.890000	-0.000000369668275090353259
0.810000	0.890000	-0.000000348143343265340161
0.830000	0.890000	-0.000000328666906732665649
0.850000	0.890000	-0.000000407471022218452375
0.870000	0.890000	-0.000000309828039913960987
0.890000	0.890000	-0.000000380192674277618096
0.910000	0.890000	-0.000000345170431689197346
0.930000	0.890000	-0.000000334316337668572203
0.950000	0.890000	-0.000000336483327516188076
0.970000	0.890000	-0.000000364535445859191471
0.990000	0.890000	-0.000000311202098165137829

-0.990000	0.910000	-0.000000355507370426689962
-0.970000	0.910000	-0.000000345067476490742152
-0.950000	0.910000	-0.000000351823711550855064
-0.930000	0.910000	-0.000000334588853098416813
-0.910000	0.910000	-0.000000320740614906117627
-0.890000	0.910000	-0.000000345170431689197346
-0.870000	0.910000	-0.000000341863654668179120
-0.850000	0.910000	-0.000000294687483082081227
-0.830000	0.910000	-0.000000411026877657316145
-0.810000	0.910000	-0.000000303614228696856006
-0.790000	0.910000	-0.000000323494805107801096
-0.770000	0.910000	-0.000000398658542856909195
-0.750000	0.910000	-0.000000332729177141369449
-0.730000	0.910000	-0.000000355395624932942656
-0.710000	0.910000	-0.000000389413236485072241
-0.690000	0.910000	-0.000000384811322022926105
-0.670000	0.910000	-0.000000404493416380519329
-0.650000	0.910000	-0.000000383441671876521206
-0.630000	0.910000	-0.000000420816473162651710
-0.610000	0.910000	-0.000000412108405496692219
-0.590000	0.910000	-0.000000419835041138866966
-0.570000	0.910000	-0.000000437411819723311111
-0.550000	0.910000	-0.000000431621987629271422
-0.530000	0.910000	-0.000000447892268076309930
-0.510000	0.910000	-0.000000836110956526888230
-0.490000	0.910000	-0.000000614765348962717853
-0.470000	0.910000	-0.000004347457053368707774
-0.450000	0.910000	0.000000460691259936314712
-0.430000	0.910000	-0.000002555422307419508154
-0.410000	0.910000	0.000004799219537800908375
-0.390000	0.910000	0.000000394866707588426014
-0.370000	0.910000	0.000005153903944198068299
-0.350000	0.910000	-0.000007312727721919061626
-0.330000	0.910000	-0.000000867888095426724501
-0.310000	0.910000	-0.000001782190178728319807
-0.290000	0.910000	-0.000000721898719919741340
-0.270000	0.910000	-0.000000601728312598520144
-0.250000	0.910000	-0.000000571073074068380836
-0.230000	0.910000	-0.000000572503984182302743
-0.210000	0.910000	-0.000000561817343924472280
-0.190000	0.910000	-0.000000533383265738092242
-0.170000	0.910000	-0.000000584929241889537680
-0.150000	0.910000	-0.000000452516487729824439
-0.130000	0.910000	-0.000000499934075654168749
-0.110000	0.910000	-0.000000468627587316448402
-0.090000	0.910000	-0.000000499504049541874733
-0.070000	0.910000	-0.000000542338378946467803
-0.050000	0.910000	-0.000000463610012884076660
-0.030000	0.910000	-0.000000528969671825818295
-0.010000	0.910000	-0.000000502326822432977340
0.010000	0.910000	-0.000000502326822453739812
0.030000	0.910000	-0.000000528969672324632609
0.050000	0.910000	-0.000000463610019171012693
0.070000	0.910000	-0.000000542338378859731629
0.090000	0.910000	-0.000000499504049585242820
0.110000	0.910000	-0.000000468627587230037489
0.130000	0.910000	-0.000000499934074960279359
0.150000	0.910000	-0.000000452516487297173562
0.170000	0.910000	-0.000000584929242019641940
0.190000	0.910000	-0.000000533383265738092242
0.210000	0.910000	-0.000000561817343924472280
0.230000	0.910000	-0.000000572503984182302743
0.250000	0.910000	-0.000000571073074068380836
0.270000	0.910000	-0.000000601728312598520144
0.290000	0.910000	-0.000000721898720266035514
0.310000	0.910000	-0.000001782190173049485668
0.330000	0.910000	-0.000000867888093518962359
0.350000	0.910000	-0.000007312727729288166952
0.370000	0.910000	0.000005153903946361268473
0.390000	0.910000	0.000000394866705423491116
0.410000	0.910000	0.000004799219537887644549
0.430000	0.910000	-0.000002555422307419508154
0.450000	0.910000	0.000000460691259936314712
0.470000	0.910000	-0.000004347457053368707774
0.490000	0.910000	-0.000000614765348962717853
0.510000	0.910000	-0.000000836110956526888230
0.530000	0.910000	-0.000000447892268076309930
0.550000	0.910000	-0.000000431621987629271422
0.570000	0.910000	-0.000000437411819723311111
0.590000	0.910000	-0.000000419835041138866966
0.610000	0.910000	-0.000000412108405496692219
0.630000	0.910000	-0.000000420816473162651710
0.650000	0.910000	-0.000000383441671876521206
0.670000	0.910000	-0.000000404493416380519329
0.690000	0.910000	-0.000000384811322022926105
0.710000	0.910000	-0.000000389413236485072241
0.730000	0.910000	-0.000000355395624932942656
0.750000	0.910000	-0.000000332729177141369449
0.770000	0.910000	-0.000000398658542856909195
0.790000	0.910000	-0.000000323494805107801096
0.810000	0.910000	-0.000000303614228696856006
0.830000	0.910000	-0.000000411026877657316145
0.850000	0.910000	-0.000000294687483082081227
0.870000	0.910000	-0.000000341863654668179120
0.890000	0.910000	-0.000000345170431689197346
0.910000	0.910000	-0.000000320740614906117627
0.930000	0.910000	-0.000000334588853098416813
0.950000	0.910000	-0.000000351823711550855064
0.970000	0.910000	-0.000000345067476490742152
0.990000	0.910000	-0.000000355507370426689962

-0.990000	0.930000	-0.000000322931383314422794
-0.970000	0.930000	-0.000000295338989595051692
-0.950000	0.930000	-0.000000323293381022496521
-0.930000	0.930000	-0.000000347566727006329368
-0.910000	0.930000	-0.000000334588853098416813
-0.890000	0.930000	-0.000000334316337668572203
-0.870000	0.930000	-0.000000277421328646745606
-0.850000	0.930000	-0.000000423283030255950800
-0.830000	0.930000	-0.000000328472428690505331
-0.810000	0.930000	-0.000000393317992413109985
-0.790000	0.930000	-0.000000387962817114645528
-0.770000	0.930000	-0.000000340539316112229600
-0.750000	0.930000	-0.000000410571650144326162
-0.730000	0.930000	-0.000000353510025132622839
-0.710000	0.930000	-0.000000375153050857153264
-0.690000	0.930000	-0.000000351818745484553969
-0.670000	0.930000	-0.000000372264075103868300
-0.650000	0.930000	-0.000000397565623522929909
-0.630000	0.930000	-0.000000401610311731841890
-0.610000	0.930000	-0.000000377978056979671150
-0.590000	0.930000	-0.000000484696216917915659
-0.570000	0.930000	-0.000000374572690047870506
-0.550000	0.930000	-0.000000419619903882306007
-0.530000	0.930000	-0.000000419614981191565183
-0.510000	0.930000	-0.000000437019886378211793
-0.490000	0.930000	-0.000000495412282952069089
-0.470000	0.930000	-0.000000482957571145586125
-0.450000	0.930000	-0.000000542463984647655051
-0.430000	0.930000	-0.000005622811410838091106
-0.410000	0.930000	0.000008469504469404282032
-0.390000	0.930000	0.000008012330701197278859
-0.370000	0.930000	0.000017089816556267560521
-0.350000	0.930000	0.000000959655547192947433
-0.330000	0.930000	-0.000001438062106146921482
-0.310000	0.930000	0.000002189920786044297074
-0.290000	0.930000	-0.000005472863017186649359
-0.270000	0.930000	-0.000001931261356483918862
-0.250000	0.930000	-0.000002465244189169858713
-0.230000	0.930000	-0.000000873839401992117931
-0.210000	0.930000	-0.000000770616145276815760
-0.190000	0.930000	-0.000000672479160658805836
-0.170000	0.930000	-0.000000609426695681372361
-0.150000	0.930000	-0.000000581333483010561085
-0.130000	0.930000	-0.000000552723343037720381
-0.110000	0.930000	-0.000000524816110139872914
-0.090000	0.930000	-0.000000482614365216604705
-0.070000	0.930000	-0.000000492876657409637309
-0.050000	0.930000	-0.000000505466079272923283
-0.030000	0.930000	-0.000000495467128730717470
-0.010000	0.930000	-0.000000548021204450889964
0.010000	0.930000	-0.000000548021204461992872
0.030000	0.930000	-0.000000495467129175240360
0.050000	0.930000	-0.000000505466079273262097
0.070000	0.930000	-0.000000492876657279533049
0.090000	0.930000	-0.000000482614365259972792
0.110000	0.930000	-0.000000524816110096504827
0.130000	0.930000	-0.000000552723343038045642
0.150000	0.930000	-0.000000581333488733305412
0.170000	0.930000	-0.000000609426695941919696
0.190000	0.930000	-0.000000672479160658805836
0.210000	0.930000	-0.000000770616145276815760
0.230000	0.930000	-0.000000873839401992117931
0.250000	0.930000	-0.000002465244189169858713
0.270000	0.930000	-0.000001931261356483918862
0.290000	0.930000	-0.000005472863017317620982
0.310000	0.930000	0.000002189920782314641601
0.330000	0.930000	-0.000001438062107880777596
0.350000	0.930000	0.000000959655547279683607
0.370000	0.930000	0.000017089816556270162606
0.390000	0.930000	0.000008012330701190339965
0.410000	0.930000	0.000008469504469404282032
0.430000	0.930000	-0.000005622811410838091106
0.450000	0.930000	-0.000000542463984647655051
0.470000	0.930000	-0.000000482957571145586125
0.490000	0.930000	-0.000000495412282952069089
0.510000	0.930000	-0.000000437019886378211793
0.530000	0.930000	-0.000000419614981191565183
0.550000	0.930000	-0.000000419619903882306007
0.570000	0.930000	-0.000000374572690047870506
0.590000	0.930000	-0.000000484696216917915659
0.610000	0.930000	-0.000000377978056979671150
0.630000	0.930000	-0.000000401610311731841890
0.650000	0.930000	-0.000000397565623522929909
0.670000	0.930000	-0.000000372264075103868300
0.690000	0.930000	-0.000000351818745484553969
0.710000	0.930000	-0.000000375153050857153264
0.730000	0.930000	-0.000000353510025132622839
0.750000	0.930000	-0.000000410571650144326162
0.770000	0.930000	-0.000000340539316112229600
0.790000	0.930000	-0.000000387962817114645528
0.810000	0.930000	-0.000000393317992413109985
0.830000	0.930000	-0.000000328472428690505331
0.850000	0.930000	-0.000000423283030255950800
0.870000	0.930000	-0.000000277421328646745606
0.890000	0.930000	-0.000000334316337668572203
0.910000	0.930000	-0.000000334588853098416813
0.930000	0.930000	-0.000000347566727006329368
0.950000	0.930000	-0.000000323293381022496521
0.970000	0.930000	-0.000000295338989595051692
0.990000	0.930000	-0.000000322931383314422794

-0.990000	0.950000	-0.000000288524168516743114
-0.970000	0.950000	-0.000000374097794452599442
-0.950000	0.950000	-0.000000271256253337277106
-0.930000	0.950000	-0.000000323293381022496521
-0.910000	0.950000	-0.000000351823711550855064
-0.890000	0.950000	-0.000000336483327516188076
-0.870000	0.950000	-0.000000391227743667514593
-0.850000	0.950000	-0.000000253324496541371472
-0.830000	0.950000	-0.000000372466644733197597
-0.810000	0.950000	-0.000000343703455746663064
-0.790000	0.950000	-0.000000330108824573106997
-0.770000	0.950000	-0.000000381531314353717946
-0.750000	0.950000	-0.000000361163538956393062
-0.730000	0.950000	-0.000000381814316712166815
-0.710000	0.950000	-0.000000401298608105783304
-0.690000	0.950000	-0.000000415475465739502034
-0.670000	0.950000	-0.000000372711553355966154
-0.650000	0.950000	-0.000000382274152411951054
-0.630000	0.950000	-0.000000369649399923751231
-0.610000	0.950000	-0.000000420776500863960208
-0.590000	0.950000	-0.000000352257634683917535
-0.570000	0.950000	-0.000000468777223864365496
-0.550000	0.950000	-0.000000454967879384189514
-0.530000	0.950000	-0.000000475897083806203921
-0.510000	0.950000	-0.000000453115071494857914
-0.490000	0.950000	-0.000000438705966051972638
-0.470000	0.950000	-0.000000457064662624646315
-0.450000	0.950000	-0.000000479769827055028311
-0.430000	0.950000	-0.000000447761989097136305
-0.410000	0.950000	-0.000002010744259666255584
-0.390000	0.950000	-0.000016225693604292844296
-0.370000	0.950000	-0.000004446718981155825534
-0.350000	0.950000	0.000003330681703984234021
-0.330000	0.950000	-0.000004072833792084784577
-0.310000	0.950000	0.000005498023073842363967
-0.290000	0.950000	0.000003430327659285567488
-0.270000	0.950000	-0.000001868266204805082986
-0.250000	0.950000	0.000005097645562675279240
-0.230000	0.950000	-0.000004045675778736185224
-0.210000	0.950000	-0.000003214422195750230027
-0.190000	0.950000	-0.000002063982482893716996
-0.170000	0.950000	-0.000001321665294115354113
-0.150000	0.950000	-0.000000977444323177522126
-0.130000	0.950000	-0.000000543376228140856829
-0.110000	0.950000	-0.000000562980876934700888
-0.090000	0.950000	-0.000000561556418155918368
-0.070000	0.950000	-0.000000535035911857877823
-0.050000	0.950000	-0.000000497071236035588222
-0.030000	0.950000	-0.000000571626055166606220
-0.010000	0.950000	-0.000000490377871607697310
0.010000	0.950000	-0.000000490377871620841568
0.030000	0.950000	-0.000000571626055437656763
0.050000	0.950000	-0.000000497071236013904179
0.070000	0.950000	-0.000000535035911901245910
0.090000	0.950000	-0.000000561556418112550281
0.110000	0.950000	-0.000000562980876891332801
0.130000	0.950000	-0.000000543376228183899655
0.150000	0.950000	-0.000000977444322395812359
0.170000	0.950000	-0.000001321665294679247663
0.190000	0.950000	-0.000002063982482893716996
0.210000	0.950000	-0.000003214422195750230027
0.230000	0.950000	-0.000004045675778736185224
0.250000	0.950000	0.000005097645562675279240
0.270000	0.950000	-0.000001868266204805082986
0.290000	0.950000	0.000003430327659242199401
0.310000	0.950000	0.000005498023073842363967
0.330000	0.950000	-0.000004072833792084784577
0.350000	0.950000	0.000003330681703984234021
0.370000	0.950000	-0.000004446718981155825534
0.390000	0.950000	-0.000016225693604292844296
0.410000	0.950000	-0.000002010744259666255584
0.430000	0.950000	-0.000000447761989097136305
0.450000	0.950000	-0.000000479769827055028311
0.470000	0.950000	-0.000000457064662624646315
0.490000	0.950000	-0.000000438705966051972638
0.510000	0.950000	-0.000000453115071494857914
0.530000	0.950000	-0.000000475897083806203921
0.550000	0.950000	-0.000000454967879384189514
0.570000	0.950000	-0.000000468777223864365496
0.590000	0.950000	-0.000000352257634683917535
0.610000	0.950000	-0.000000420776500863960208
0.630000	0.950000	-0.000000369649399923751231
0.650000	0.950000	-0.000000382274152411951054
0.670000	0.950000	-0.000000372711553355966154
0.690000	0.950000	-0.000000415475465739502034
0.710000	0.950000	-0.000000401298608105783304
0.730000	0.950000	-0.000000381814316712166815
0.750000	0.950000	-0.000000361163538956393062
0.770000	0.950000	-0.000000381531314353717946
0.790000	0.950000	-0.000000330108824573106997
0.810000	0.950000	-0.000000343703455746663064
0.830000	0.950000	-0.000000372466644733197597
0.850000	0.950000	-0.000000253324496541371472
0.870000	0.950000	-0.000000391227743667514593
0.890000	0.950000	-0.000000336483327516188076
0.910000	0.950000	-0.000000351823711550855064
0.930000	0.950000	-0.000000323293381022496521
0.950000	0.950000	-0.000000271256253337277106
0.970000	0.950000	-0.000000374097794452599442
0.990000	0.950000	-0.000000288524168516743114

-0.990000	0.970000	-0.000000339146502859033796
-0.970000	0.970000	-0.000000314444196583359032
-0.950000	0.970000	-0.000000374097794452599442
-0.930000	0.970000	-0.000000295338989595051692
-0.910000	0.970000	-0.000000345067476490742152
-0.890000	0.970000	-0.000000364535445859191471
-0.870000	0.970000	-0.000000301273750165822629
-0.850000	0.970000	-0.000000405361915660736928
-0.830000	0.970000	-0.000000328520792504176398
-0.810000	0.970000	-0.000000302994615198149753
-0.790000	0.970000	-0.000000356162982687240022
-0.770000	0.970000	-0.000000375922608662688010
-0.750000	0.970000	-0.000000372429389219007794
-0.730000	0.970000	-0.000000381025533995391205
-0.710000	0.970000	-0.000000406861616241308639
-0.690000	0.970000	-0.000000365759244601814287
-0.670000	0.970000	-0.000000446682592094286473
-0.650000	0.970000	-0.000000423825777602838310
-0.630000	0.970000	-0.000000455515559608237765
-0.610000	0.970000	-0.000000444436149974586879
-0.590000	0.970000	-0.000000467777543728303867
-0.570000	0.970000	-0.000000457375343521548763
-0.550000	0.970000	-0.000000417723247955509476
-0.530000	0.970000	-0.000000436717847295177040
-0.510000	0.970000	-0.000000443302443826868614
-0.490000	0.970000	-0.000000447925776101305026
-0.470000	0.970000	-0.000000442918766530595118
-0.450000	0.970000	-0.000000494481738377839080
-0.430000	0.970000	-0.000000459839040468468067
-0.410000	0.970000	-0.000000485117492716557845
-0.390000	0.970000	-0.000000946454493556654966
-0.370000	0.970000	-0.000000962498744922933233
-0.350000	0.970000	-0.000002601248654579644409
-0.330000	0.970000	-0.000002760984981251317171
-0.310000	0.970000	-0.000000396626660199156378
-0.290000	0.970000	0.000005150120368177871222
-0.270000	0.970000	-0.000001350530539134114916
-0.250000	0.970000	0.000003286728898359118911
-0.230000	0.970000	0.000003292166474972921253
-0.210000	0.970000	0.000003445706822386568335
-0.190000	0.970000	-0.000003804882470103548853
-0.170000	0.970000	0.000006321542222351324292
-0.150000	0.970000	-0.000001195359016501265637
-0.130000	0.970000	-0.000001580631431002694348
-0.110000	0.970000	-0.000000669042299254691891
-0.090000	0.970000	-0.000000524057573468003418
-0.070000	0.970000	-0.000000525352645569510373
-0.050000	0.970000	-0.000000555955053704832803
-0.030000	0.970000	-0.000000512717685414398026
-0.010000	0.970000	-0.000000525704675837029508
0.010000	0.970000	-0.000000525704675847607256
0.030000	0.970000	-0.000000512717685571607341
0.050000	0.970000	-0.000000555955053704832803
0.070000	0.970000	-0.000000525352645536984308
0.090000	0.970000	-0.000000524057573468003418
0.110000	0.970000	-0.000000669042299233007847
0.130000	0.970000	-0.000001580631430199408959
0.150000	0.970000	-0.000001195359011847002551
0.170000	0.970000	0.000006321542222524796639
0.190000	0.970000	-0.000003804882470103548853
0.210000	0.970000	0.000003445706822386568335
0.230000	0.970000	0.000003292166474972921253
0.250000	0.970000	0.000003286728898359118911
0.270000	0.970000	-0.000001350530539134114916
0.290000	0.970000	0.000005150120368177871222
0.310000	0.970000	-0.000000396626660199156378
0.330000	0.970000	-0.000002760984981251317171
0.350000	0.970000	-0.000002601248654579644409
0.370000	0.970000	-0.000000962498744922933233
0.390000	0.970000	-0.000000946454493556654966
0.410000	0.970000	-0.000000485117492716557845
0.430000	0.970000	-0.000000459839040468468067
0.450000	0.970000	-0.000000494481738377839080
0.470000	0.970000	-0.000000442918766530595118
0.490000	0.970000	-0.000000447925776101305026
0.510000	0.970000	-0.000000443302443826868614
0.530000	0.970000	-0.000000436717847295177040
0.550000	0.970000	-0.000000417723247955509476
0.570000	0.970000	-0.000000457375343521548763
0.590000	0.970000	-0.000000467777543728303867
0.610000	0.970000	-0.000000444436149974586879
0.630000	0.970000	-0.000000455515559608237765
0.650000	0.970000	-0.000000423825777602838310
0.670000	0.970000	-0.000000446682592094286473
0.690000	0.970000	-0.000000365759244601814287
0.710000	0.970000	-0.000000406861616241308639
0.730000	0.970000	-0.000000381025533995391205
0.750000	0.970000	-0.000000372429389219007794
0.770000	0.970000	-0.000000375922608662688010
0.790000	0.970000	-0.000000356162982687240022
0.810000	0.970000	-0.000000302994615198149753
0.830000	0.970000	-0.000000328520792504176398
0.850000	0.970000	-0.000000405361915660736928
0.870000	0.970000	-0.000000301273750165822629
0.890000	0.970000	-0.000000364535445859191471
0.910000	0.970000	-0.000000345067476490742152
0.930000	0.970000	-0.000000295338989595051692
0.950000	0.970000	-0.000000374097794452599442
0.970000	0.970000	-0.000000314444196583359032
0.990000	0.970000	-0.000000339146502859033796

-0.990000	0.990000	-0.000000326444376155409683
-0.970000	0.990000	-0.000000339146502859033796
-0.950000	0.990000	-0.000000288524168516743114
-0.930000	0.990000	-0.000000322931383314422794
-0.910000	0.990000	-0.000000355507370426689962
-0.890000	0.990000	-0.000000311202098165137829
-0.870000	0.990000	-0.000000298685724925958296
-0.850000	0.990000	-0.000000360365172773404873
-0.830000	0.990000	-0.000000325517160970104387
-0.810000	0.990000	-0.000000377803450084556364
-0.790000	0.990000	-0.000000358935398084136569
-0.770000	0.990000	-0.000000383402700524940681
-0.750000	0.990000	-0.000000314481994886410478
-0.730000	0.990000	-0.000000380290339803333020
-0.710000	0.990000	-0.000000341006520829614281
-0.690000	0.990000	-0.000000400726941883136492
-0.670000	0.990000	-0.000000363210675459766990
-0.650000	0.990000	-0.000000391981123467520726
-0.630000	0.990000	-0.000000374079667586120100
-0.610000	0.990000	-0.000000408137628550469850
-0.590000	0.990000	-0.000000376726665058052870
-0.570000	0.990000	-0.000000420100394456202585
-0.550000	0.990000	-0.000000419173843738785768
-0.530000	0.990000	-0.000000473871943050646854
-0.510000	0.990000	-0.000000439806052006256123
-0.490000	0.990000	-0.000000444601214439396125
-0.470000	0.990000	-0.000000455747476873970703
-0.450000	0.990000	-0.000000483439358693675244
-0.430000	0.990000	-0.000000463846603187265723
-0.410000	0.990000	-0.000000470546453008216894
-0.390000	0.990000	-0.000000492756407707243410
-0.370000	0.990000	-0.000000494490884814295607
-0.350000	0.990000	-0.000000596445438830195407
-0.330000	0.990000	-0.000000522145877841903236
-0.310000	0.990000	-0.000001495596688293621829
-0.290000	0.990000	-0.000002979417865554834233
-0.270000	0.990000	-0.000003713910167912198856
-0.250000	0.990000	-0.000005898464586278143185
-0.230000	0.990000	0.000002408472043734580237
-0.210000	0.990000	0.000001474700614673488119
-0.190000	0.990000	-0.000008072739675259871239
-0.170000	0.990000	0.000007808896475869873954
-0.150000	0.990000	-0.000001999695183836636136
-0.130000	0.990000	-0.000001998941032708805021
-0.110000	0.990000	-0.000000721372761164134832
-0.090000	0.990000	-0.000000534969326301142946
-0.070000	0.990000	-0.000000589480888794175709
-0.050000	0.990000	-0.000000488577838896075457
-0.030000	0.990000	-0.000000532404602996276494
-0.010000	0.990000	-0.000000558160806152082571
0.010000	0.990000	-0.000000558160806155430045
0.030000	0.990000	-0.000000532404603045065592
0.050000	0.990000	-0.000000488577838885233436
0.070000	0.990000	-0.000000589480888783333688
0.090000	0.990000	-0.000000534969326322826989
0.110000	0.990000	-0.000000721372761142233948
0.130000	0.990000	-0.000001998941031907796456
0.150000	0.990000	-0.000001999695190159703206
0.170000	0.990000	0.000007808896475869006593
0.190000	0.990000	-0.000008072739675259871239
0.210000	0.990000	0.000001474700614673488119
0.230000	0.990000	0.000002408472043734580237
0.250000	0.990000	-0.000005898464586278143185
0.270000	0.990000	-0.000003713910167912198856
0.290000	0.990000	-0.000002979417865554834233
0.310000	0.990000	-0.000001495596688293621829
0.330000	0.990000	-0.000000522145877841903236
0.350000	0.990000	-0.000000596445438830195407
0.370000	0.990000	-0.000000494490884814295607
0.390000	0.990000	-0.000000492756407707243410
0.410000	0.990000	-0.000000470546453008216894
0.430000	0.990000	-0.000000463846603187265723
0.450000	0.990000	-0.000000483439358693675244
0.470000	0.990000	-0.000000455747476873970703
0.490000	0.990000	-0.000000444601214439396125
0.510000	0.990000	-0.000000439806052006256123
0.530000	0.990000	-0.000000473871943050646854
0.550000	0.990000	-0.000000419173843738785768
0.570000	0.990000	-0.000000420100394456202585
0.590000	0.990000	-0.000000376726665058052870
0.610000	0.990000	-0.000000408137628550469850
0.630000	0.990000	-0.000000374079667586120100
0.650000	0.990000	-0.000000391981123467520726
0.670000	0.990000	-0.000000363210675459766990
0.690000	0.990000	-0.000000400726941883136492
0.710000	0.990000	-0.000000341006520829614281
0.730000	0.990000	-0.000000380290339803333020
0.750000	0.990000	-0.000000314481994886410478
0.770000	0.990000	-0.000000383402700524940681
0.790000	0.990000	-0.000000358935398084136569
0.810000	0.990000	-0.000000377803450084556364
0.830000	0.990000	-0.000000325517160970104387
0.850000	0.990000	-0.000000360365172773404873
0.870000	0.990000	-0.000000298685724925958296
0.890000	0.990000	-0.000000311202098165137829
0.910000	0.990000	-0.000000355507370426689962
0.930000	0.990000	-0.000000322931383314422794
0.950000	0.990000	-0.000000288524168516743114
0.970000	0.990000	-0.000000339146502859033796
0.990000	0.990000	-0.000000326444376155409683



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps0.001_T0.05velocity.dat <==
-0.990000	-0.990000	-0.000000	-0.000000
-0.970000	-0.990000	-0.000000	0.000000
-0.950000	-0.990000	-0.000000	0.000000
-0.930000	-0.990000	-0.000000	0.000000
-0.910000	-0.990000	-0.000000	0.000000
-0.890000	-0.990000	-0.000000	0.000000
-0.870000	-0.990000	-0.000000	0.000000
-0.850000	-0.990000	-0.000001	0.000000
-0.830000	-0.990000	-0.000001	0.000000
-0.810000	-0.990000	-0.000001	0.000000
-0.790000	-0.990000	-0.000002	0.000000
-0.770000	-0.990000	-0.000002	0.000000
-0.750000	-0.990000	-0.000003	0.000000
-0.730000	-0.990000	-0.000003	0.000000
-0.710000	-0.990000	-0.000004	0.000001
-0.690000	-0.990000	-0.000005	0.000001
-0.670000	-0.990000	-0.000007	0.000001
-0.650000	-0.990000	-0.000009	0.000001
-0.630000	-0.990000	-0.000010	0.000001
-0.610000	-0.990000	-0.000013	0.000001
-0.590000	-0.990000	-0.000015	0.000001
-0.570000	-0.990000	-0.000018	0.000001
-0.550000	-0.990000	-0.000020	0.000001
-0.530000	-0.990000	-0.000023	0.000001
-0.510000	-0.990000	-0.000025	0.000001
-0.490000	-0.990000	-0.000027	0.000001
-0.470000	-0.990000	-0.000030	0.000002
-0.450000	-0.990000	-0.000034	0.000002
-0.430000	-0.990000	-0.000038	0.000002
-0.410000	-0.990000	-0.000040	0.000001
-0.390000	-0.990000	-0.000038	-0.000002
-0.370000	-0.990000	-0.000038	0.000002
-0.350000	-0.990000	-0.000034	-0.000006
-0.330000	-0.990000	-0.000035	0.000007
-0.310000	-0.990000	-0.000068	0.000026
-0.290000	-0.990000	-0.000053	-0.000041
-0.270000	-0.990000	0.000020	-0.000032
-0.250000	-0.990000	-0.000027	0.000079
-0.230000	-0.990000	-0.000228	0.000122
-0.210000	-0.990000	-0.000196	-0.000153
-0.190000	-0.990000	0.000166	-0.000209
-0.170000	-0.990000	0.000322	0.000052
-0.150000	-0.990000	0.000186	0.000084
-0.130000	-0.990000	0.000073	0.000029
-0.110000	-0.990000	0.000032	0.000011
-0.090000	-0.990000	0.000016	0.000005
-0.070000	-0.990000	0.000008	0.000003
-0.050000	-0.990000	0.000004	0.000001
-0.030000	-0.990000	0.000002	0.000001
-0.010000	-0.990000	0.000001	0.000001
0.010000	-0.990000	-0.000001	0.000001
0.030000	-0.990000	-0.000002	0.000001
0.050000	-0.990000	-0.000004	0.000001
0.070000	-0.990000	-0.000008	0.000003
0.090000	-0.990000	-0.000016	0.000005
0.110000	-0.990000	-0.000032	0.000011
0.130000	-0.990000	-0.000073	0.000029
0.150000	-0.990000	-0.000186	0.000084
0.170000	-0.990000	-0.000322	0.000052
0.190000	-0.990000	-0.000166	-0.000209
0.210000	-0.990000	0.000196	-0.000153
0.230000	-0.990000	0.000228	0.000122
0.250000	-0.990000	0.000027	0.000079
0.270000	-0.990000	-0.000020	-0.000032
0.290000	-0.990000	0.000053	-0.000041
0.310000	-0.990000	0.000068	0.000026
0.330000	-0.990000	0.000035	0.000007
0.350000	-0.990000	0.000034	-0.000006
0.370000	-0.990000	0.000038	0.000002
0.390000	-0.990000	0.000038	-0.000002
0.410000	-0.990000	0.000040	0.000001
0.430000	-0.990000	0.000038	0.000002
0.450000	-0.990000	0.000034	0.000002
0.470000	-0.990000	0.000030	0.000002
0.490000	-0.990000	0.000027	0.000001
0.510000	-0.990000	0.000025	0.000001
0.530000	-0.990000	0.000023	0.000001
0.550000	-0.990000	0.000020	0.000001
0.570000	-0.990000	0.000018	0.000001
0.590000	-0.990000	0.000015	0.000001
0.610000	-0.990000	0.000013	0.000001
0.630000	-0.990000	0.000010	0.000001
0.650000	-0.990000	0.000009	0.000001
0.670000	-0.990000	0.000007	0.000001
0.690000	-0.990000	0.000005	0.000001
0.710000	-0.990000	0.000004	0.000001
0.730000	-0.990000	0.000003	0.000000
0.750000	-0.990000	0.000003	0.000000
0.770000	-0.990000	0.000002	0.000000
0.790000	-0.990000	0.000002	0.000000
0.810000	-0.990000	0.000001	0.000000
0.830000	-0.990000	0.000001	0.000000
0.850000	-0.990000	0.000001	0.000000
0.870000	-0.990000	0.000000	0.000000
0.890000	-0.990000	0.000000	0.000000
0.910000	-0.990000	0.000000	0.000000
0.930000	-0.990000	0.000000	0.000000
0.950000	-0.990000	0.000000	0.000000
0.970000	-0.990000	0.000000	0.000000
0.990000	-0.990000	0.000000	-0.000000

-0.990000	-0.970000	0.000000	-0.000000
-0.970000	-0.970000	0.000000	0.000000
-0.950000	-0.970000	-0.000000	0.000000
-0.930000	-0.970000	-0.000000	0.000000
-0.910000	-0.970000	-0.000000	0.000000
-0.890000	-0.970000	-0.000000	0.000000
-0.870000	-0.970000	-0.000000	0.000000
-0.850000	-0.970000	-0.000000	0.000000
-0.830000	-0.970000	-0.000001	0.000000
-0.810000	-0.970000	-0.000001	0.000001
-0.790000	-0.970000	-0.000001	0.000001
-0.770000	-0.970000	-0.000002	0.000001
-0.750000	-0.970000	-0.000002	0.000001
-0.730000	-0.970000	-0.000003	0.000001
-0.710000	-0.970000	-0.000004	0.000001
-0.690000	-0.970000	-0.000005	0.000002
-0.670000	-0.970000	-0.000007	0.000002
-0.650000	-0.970000	-0.000008	0.000003
-0.630000	-0.970000	-0.000010	0.000003
-0.610000	-0.970000	-0.000013	0.000004
-0.590000	-0.970000	-0.000015	0.000004
-0.570000	-0.970000	-0.000018	0.000004
-0.550000	-0.970000	-0.000020	0.000004
-0.530000	-0.970000	-0.000023	0.000003
-0.510000	-0.970000	-0.000025	0.000003
-0.490000	-0.970000	-0.000027	0.000004
-0.470000	-0.970000	-0.000030	0.000005
-0.450000	-0.970000	-0.000034	0.000007
-0.430000	-0.970000	-0.000039	0.000006
-0.410000	-0.970000	-0.000044	0.000004
-0.390000	-0.970000	-0.000036	-0.000015
-0.370000	-0.970000	-0.000041	0.000020
-0.350000	-0.970000	-0.000030	-0.000039
-0.330000	-0.970000	-0.000003	0.000013
-0.310000	-0.970000	-0.000115	0.000164
-0.290000	-0.970000	-0.000111	-0.000197
-0.270000	-0.970000	0.000140	-0.000200
-0.250000	-0.970000	0.000217	0.000217
-0.230000	-0.970000	0.000222	0.000181
-0.210000	-0.970000	0.000175	-0.000197
-0.190000	-0.970000	-0.000076	-0.000277
-0.170000	-0.970000	-0.000167	0.000054
-0.150000	-0.970000	-0.000063	0.000114
-0.130000	-0.970000	0.000000	0.000049
-0.110000	-0.970000	0.000009	0.000023
-0.090000	-0.970000	0.000007	0.000012
-0.070000	-0.970000	0.000005	0.000006
-0.050000	-0.970000	0.000003	0.000004
-0.030000	-0.970000	0.000001	0.000002
-0.010000	-0.970000	0.000000	0.000002
0.010000	-0.970000	-0.000000	0.000002
0.030000	-0.970000	-0.000001	0.000002
0.050000	-0.970000	-0.000003	0.000004
0.070000	-0.970000	-0.000005	0.000006
0.090000	-0.970000	-0.000007	0.000012
0.110000	-0.970000	-0.000009	0.000023
0.130000	-0.970000	-0.000000	0.000049
0.150000	-0.970000	0.000063	0.000114
0.170000	-0.970000	0.000167	0.000054
0.190000	-0.970000	0.000076	-0.000277
0.210000	-0.970000	-0.000175	-0.000197
0.230000	-0.970000	-0.000222	0.000181
0.250000	-0.970000	-0.000217	0.000217
0.270000	-0.970000	-0.000140	-0.000200
0.290000	-0.970000	0.000111	-0.000197
0.310000	-0.970000	0.000115	0.000164
0.330000	-0.970000	0.000003	0.000013
0.350000	-0.970000	0.000030	-0.000039
0.370000	-0.970000	0.000041	0.000020
0.390000	-0.970000	0.000036	-0.000015
0.410000	-0.970000	0.000044	0.000004
0.430000	-0.970000	0.000039	0.000006
0.450000	-0.970000	0.000034	0.000007
0.470000	-0.970000	0.000030	0.000005
0.490000	-0.970000	0.000027	0.000004
0.510000	-0.970000	0.000025	0.000003
0.530000	-0.970000	0.000023	0.000003
0.550000	-0.970000	0.000020	0.000004
0.570000	-0.970000	0.000018	0.000004
0.590000	-0.970000	0.000015	0.000004
0.610000	-0.970000	0.000013	0.000004
0.630000	-0.970000	0.000010	0.000003
0.650000	-0.970000	0.000008	0.000003
0.670000	-0.970000	0.000007	0.000002
0.690000	-0.970000	0.000005	0.000002
0.710000	-0.970000	0.000004	0.000001
0.730000	-0.970000	0.000003	0.000001
0.750000	-0.970000	0.000002	0.000001
0.770000	-0.970000	0.000002	0.000001
0.790000	-0.970000	0.000001	0.000001
0.810000	-0.970000	0.000001	0.000001
0.830000	-0.970000	0.000001	0.000000
0.850000	-0.970000	0.000000	0.000000
0.870000	-0.970000	0.000000	0.000000
0.890000	-0.970000	0.000000	0.000000
0.910000	-0.970000	0.000000	0.000000
0.930000	-0.970000	0.000000	0.000000
0.950000	-0.970000	0.000000	0.000000
0.970000	-0.970000	-0.000000	0.000000
0.990000	-0.970000	-0.000000	-0.000000

-0.990000	-0.950000	0.000000	-0.000000
-0.970000	-0.950000	0.000000	-0.000000
-0.950000	-0.950000	0.000000	0.000000
-0.930000	-0.950000	0.000000	0.000000
-0.910000	-0.950000	-0.000000	0.000000
-0.890000	-0.950000	-0.000000	0.000000
-0.870000	-0.950000	-0.000000	0.000000
-0.850000	-0.950000	-0.000000	0.000001
-0.830000	-0.950000	-0.000001	0.000001
-0.810000	-0.950000	-0.000001	0.000001
-0.790000	-0.950000	-0.000001	0.000001
-0.770000	-0.950000	-0.000002	0.000001
-0.750000	-0.950000	-0.000002	0.000002
-0.730000	-0.950000	-0.000003	0.000002
-0.710000	-0.950000	-0.000004	0.000002
-0.690000	-0.950000	-0.000005	0.000003
-0.670000	-0.950000	-0.000006	0.000004
-0.650000	-0.950000	-0.000008	0.000005
-0.630000	-0.950000	-0.000010	0.000005
-0.610000	-0.950000	-0.000012	0.000006
-0.590000	-0.950000	-0.000015	0.000007
-0.570000	-0.950000	-0.000018	0.000007
-0.550000	-0.950000	-0.000021	0.000006
-0.530000	-0.950000	-0.000023	0.000005
-0.510000	-0.950000	-0.000024	0.000004
-0.490000	-0.950000	-0.000025	0.000006
-0.470000	-0.950000	-0.000028	0.000008
-0.450000	-0.950000	-0.000033	0.000014
-0.430000	-0.950000	-0.000041	0.000011
-0.410000	-0.950000	-0.000061	0.000024
-0.390000	-0.950000	-0.000022	-0.000081
-0.370000	-0.950000	-0.000061	0.000130
-0.350000	-0.950000	-0.000041	-0.000181
-0.330000	-0.950000	0.000167	-0.000080
-0.310000	-0.950000	0.000286	0.000249
-0.290000	-0.950000	0.000179	-0.000178
-0.270000	-0.950000	-0.000082	-0.000209
-0.250000	-0.950000	-0.000102	0.000169
-0.230000	-0.950000	0.000042	0.000081
-0.210000	-0.950000	0.000048	-0.000056
-0.190000	-0.950000	-0.000029	-0.000091
-0.170000	-0.950000	-0.000069	-0.000000
-0.150000	-0.950000	-0.000045	0.000040
-0.130000	-0.950000	-0.000017	0.000032
-0.110000	-0.950000	-0.000005	0.000020
-0.090000	-0.950000	-0.000000	0.000012
-0.070000	-0.950000	0.000001	0.000007
-0.050000	-0.950000	0.000001	0.000004
-0.030000	-0.950000	0.000000	0.000003
-0.010000	-0.950000	0.000000	0.000002
0.010000	-0.950000	-0.000000	0.000002
0.030000	-0.950000	-0.000000	0.000003
0.050000	-0.950000	-0.000001	0.000004
0.070000	-0.950000	-0.000001	0.000007
0.090000	-0.950000	0.000000	0.000012
0.110000	-0.950000	0.000005	0.000020
0.130000	-0.950000	0.000017	0.000032
0.150000	-0.950000	0.000045	0.000040
0.170000	-0.950000	0.000069	-0.000000
0.190000	-0.950000	0.000029	-0.000091
0.210000	-0.950000	-0.000048	-0.000056
0.230000	-0.950000	-0.000042	0.000081
0.250000	-0.950000	0.000102	0.000169
0.270000	-0.950000	0.000082	-0.000209
0.290000	-0.950000	-0.000179	-0.000178
0.310000	-0.950000	-0.000286	0.000249
0.330000	-0.950000	-0.000167	-0.000080
0.350000	-0.950000	0.000041	-0.000181
0.370000	-0.950000	0.000061	0.000130
0.390000	-0.950000	0.000022	-0.000081
0.410000	-0.950000	0.000061	0.000024
0.430000	-0.950000	0.000041	0.000011
0.450000	-0.950000	0.000033	0.000014
0.470000	-0.950000	0.000028	0.000008
0.490000	-0.950000	0.000025	0.000006
0.510000	-0.950000	0.000024	0.000004
0.530000	-0.950000	0.000023	0.000005
0.550000	-0.950000	0.000021	0.000006
0.570000	-0.950000	0.000018	0.000007
0.590000	-0.950000	0.000015	0.000007
0.610000	-0.950000	0.000012	0.000006
0.630000	-0.950000	0.000010	0.000005
0.650000	-0.950000	0.000008	0.000005
0.670000	-0.950000	0.000006	0.000004
0.690000	-0.950000	0.000005	0.000003
0.710000	-0.950000	0.000004	0.000002
0.730000	-0.950000	0.000003	0.000002
0.750000	-0.950000	0.000002	0.000002
0.770000	-0.950000	0.000002	0.000001
0.790000	-0.950000	0.000001	0.000001
0.810000	-0.950000	0.000001	0.000001
0.830000	-0.950000	0.000001	0.000001
0.850000	-0.950000	0.000000	0.000001
0.870000	-0.950000	0.000000	0.000000
0.890000	-0.950000	0.000000	0.000000
0.910000	-0.950000	0.000000	0.000000
0.930000	-0.950000	-0.000000	0.000000
0.950000	-0.950000	-0.000000	0.000000
0.970000	-0.950000	-0.000000	-0.000000
0.990000	-0.950000	-0.000000	-0.000000

-0.990000	-0.930000	0.000000	-0.000000
-0.970000	-0.930000	0.000000	-0.000000
-0.950000	-0.930000	0.000000	0.000000
-0.930000	-0.930000	0.000000	0.000000
-0.910000	-0.930000	0.000000	0.000000
-0.890000	-0.930000	0.000000	0.000000
-0.870000	-0.930000	-0.000000	0.000000
-0.850000	-0.930000	-0.000000	0.000001
-0.830000	-0.930000	-0.000000	0.000001
-0.810000	-0.930000	-0.000001	0.000001
-0.790000	-0.930000	-0.000001	0.000001
-0.770000	-0.930000	-0.000001	0.000002
-0.750000	-0.930000	-0.000002	0.000002
-0.730000	-0.930000	-0.000002	0.000003
-0.710000	-0.930000	-0.000003	0.000003
-0.690000	-0.930000	-0.000004	0.000004
-0.670000	-0.930000	-0.000005	0.000005
-0.650000	-0.930000	-0.000007	0.000006
-0.630000	-0.930000	-0.000009	0.000008
-0.610000	-0.930000	-0.000011	0.000009
-0.590000	-0.930000	-0.000014	0.000010
-0.570000	-0.930000	-0.000018	0.000010
-0.550000	-0.930000	-0.000022	0.000010
-0.530000	-0.930000	-0.000025	0.000007
-0.510000	-0.930000	-0.000024	0.000002
-0.490000	-0.930000	-0.000023	0.000009
-0.470000	-0.930000	-0.000022	0.000006
-0.450000	-0.930000	-0.000031	0.000030
-0.430000	-0.930000	-0.000029	0.000001
-0.410000	-0.930000	-0.000135	0.000160
-0.390000	-0.930000	0.000070	-0.000462
-0.370000	-0.930000	0.000354	0.000265
-0.350000	-0.930000	0.000166	-0.000149
-0.330000	-0.930000	-0.000052	-0.000101
-0.310000	-0.930000	-0.000038	0.000137
-0.290000	-0.930000	0.000026	-0.000022
-0.270000	-0.930000	-0.000028	-0.000050
-0.250000	-0.930000	-0.000038	0.000040
-0.230000	-0.930000	-0.000001	0.000029
-0.210000	-0.930000	0.000005	-0.000015
-0.190000	-0.930000	-0.000019	-0.000030
-0.170000	-0.930000	-0.000035	-0.000005
-0.150000	-0.930000	-0.000030	0.000015
-0.130000	-0.930000	-0.000018	0.000017
-0.110000	-0.930000	-0.000010	0.000014
-0.090000	-0.930000	-0.000005	0.000010
-0.070000	-0.930000	-0.000003	0.000006
-0.050000	-0.930000	-0.000001	0.000004
-0.030000	-0.930000	-0.000001	0.000003
-0.010000	-0.930000	-0.000000	0.000002
0.010000	-0.930000	0.000000	0.000002
0.030000	-0.930000	0.000001	0.000003
0.050000	-0.930000	0.000001	0.000004
0.070000	-0.930000	0.000003	0.000006
0.090000	-0.930000	0.000005	0.000010
0.110000	-0.930000	0.000010	0.000014
0.130000	-0.930000	0.000018	0.000017
0.150000	-0.930000	0.000030	0.000015
0.170000	-0.930000	0.000035	-0.000005
0.190000	-0.930000	0.000019	-0.000030
0.210000	-0.930000	-0.000005	-0.000015
0.230000	-0.930000	0.000001	0.000029
0.250000	-0.930000	0.000038	0.000040
0.270000	-0.930000	0.000028	-0.000050
0.290000	-0.930000	-0.000026	-0.000022
0.310000	-0.930000	0.000038	0.000137
0.330000	-0.930000	0.000052	-0.000101
0.350000	-0.930000	-0.000166	-0.000149
0.370000	-0.930000	-0.000354	0.000265
0.390000	-0.930000	-0.000070	-0.000462
0.410000	-0.930000	0.000135	0.000160
0.430000	-0.930000	0.000029	0.000001
0.450000	-0.930000	0.000031	0.000030
0.470000	-0.930000	0.000022	0.000006
0.490000	-0.930000	0.000023	0.000009
0.510000	-0.930000	0.000024	0.000002
0.530000	-0.930000	0.000025	0.000007
0.550000	-0.930000	0.000022	0.000010
0.570000	-0.930000	0.000018	0.000010
0.590000	-0.930000	0.000014	0.000010
0.610000	-0.930000	0.000011	0.000009
0.630000	-0.930000	0.000009	0.000008
0.650000	-0.930000	0.000007	0.000006
0.670000	-0.930000	0.000005	0.000005
0.690000	-0.930000	0.000004	0.000004
0.710000	-0.930000	0.000003	0.000003
0.730000	-0.930000	0.000002	0.000003
0.750000	-0.930000	0.000002	0.000002
0.770000	-0.930000	0.000001	0.000002
0.790000	-0.930000	0.000001	0.000001
0.810000	-0.930000	0.000001	0.000001
0.830000	-0.930000	0.000000	0.000001
0.850000	-0.930000	0.000000	0.000001
0.870000	-0.930000	0.000000	0.000000
0.890000	-0.930000	-0.000000	0.000000
0.910000	-0.930000	-0.000000	0.000000
0.930000	-0.930000	-0.000000	0.000000
0.950000	-0.930000	-0.000000	0.000000
0.970000	-0.930000	-0.000000	-0.000000
0.990000	-0.930000	-0.000000	-0.000000

-0.990000	-0.910000	0.000000	-0.000000
-0.970000	-0.910000	0.000000	-0.000000
-0.950000	-0.910000	0.000000	-0.000000
-0.930000	-0.910000	0.000000	0.000000
-0.910000	-0.910000	0.000000	0.000000
-0.890000	-0.910000	0.000000	0.000000
-0.870000	-0.910000	0.000000	0.000001
-0.850000	-0.910000	0.000000	0.000001
-0.830000	-0.910000	-0.000000	0.000001
-0.810000	-0.910000	-0.000000	0.000001
-0.790000	-0.910000	-0.000001	0.000002
-0.770000	-0.910000	-0.000001	0.000002
-0.750000	-0.910000	-0.000001	0.000003
-0.730000	-0.910000	-0.000002	0.000003
-0.710000	-0.910000	-0.000002	0.000004
-0.690000	-0.910000	-0.000003	0.000005
-0.670000	-0.910000	-0.000004	0.000006
-0.650000	-0.910000	-0.000005	0.000008
-0.630000	-0.910000	-0.000007	0.000010
-0.610000	-0.910000	-0.000010	0.000012
-0.590000	-0.910000	-0.000014	0.000013
-0.570000	-0.910000	-0.000018	0.000014
-0.550000	-0.910000	-0.000024	0.000016
-0.530000	-0.910000	-0.000031	0.000011
-0.510000	-0.910000	-0.000022	-0.000012
-0.490000	-0.910000	-0.000022	0.000022
-0.470000	-0.910000	-0.000007	-0.000023
-0.450000	-0.910000	-0.000038	0.000099
-0.430000	-0.910000	0.000091	-0.000199
-0.410000	-0.910000	0.000328	0.000228
-0.390000	-0.910000	0.000062	-0.000468
-0.370000	-0.910000	-0.000126	0.000175
-0.350000	-0.910000	-0.000002	0.000005
-0.330000	-0.910000	-0.000024	-0.000015
-0.310000	-0.910000	-0.000022	0.000034
-0.290000	-0.910000	-0.000007	0.000002
-0.270000	-0.910000	-0.000018	-0.000009
-0.250000	-0.910000	-0.000021	0.000011
-0.230000	-0.910000	-0.000011	0.000010
-0.210000	-0.910000	-0.000009	-0.000004
-0.190000	-0.910000	-0.000017	-0.000010
-0.170000	-0.910000	-0.000023	-0.000002
-0.150000	-0.910000	-0.000022	0.000006
-0.130000	-0.910000	-0.000016	0.000009
-0.110000	-0.910000	-0.000011	0.000008
-0.090000	-0.910000	-0.000007	0.000007
-0.070000	-0.910000	-0.000004	0.000005
-0.050000	-0.910000	-0.000003	0.000003
-0.030000	-0.910000	-0.000001	0.000002
-0.010000	-0.910000	-0.000000	0.000001
0.010000	-0.910000	0.000000	0.000001
0.030000	-0.910000	0.000001	0.000002
0.050000	-0.910000	0.000003	0.000003
0.070000	-0.910000	0.000004	0.000005
0.090000	-0.910000	0.000007	0.000007
0.110000	-0.910000	0.000011	0.000008
0.130000	-0.910000	0.000016	0.000009
0.150000	-0.910000	0.000022	0.000006
0.170000	-0.910000	0.000023	-0.000002
0.190000	-0.910000	0.000017	-0.000010
0.210000	-0.910000	0.000009	-0.000004
0.230000	-0.910000	0.000011	0.000010
0.250000	-0.910000	0.000021	0.000011
0.270000	-0.910000	0.000018	-0.000009
0.290000	-0.910000	0.000007	0.000002
0.310000	-0.910000	0.000022	0.000034
0.330000	-0.910000	0.000024	-0.000015
0.350000	-0.910000	0.000002	0.000005
0.370000	-0.910000	0.000126	0.000175
0.390000	-0.910000	-0.000062	-0.000468
0.410000	-0.910000	-0.000328	0.000228
0.430000	-0.910000	-0.000091	-0.000199
0.450000	-0.910000	0.000038	0.000099
0.470000	-0.910000	0.000007	-0.000023
0.490000	-0.910000	0.000022	0.000022
0.510000	-0.910000	0.000022	-0.000012
0.530000	-0.910000	0.000031	0.000011
0.550000	-0.910000	0.000024	0.000016
0.570000	-0.910000	0.000018	0.000014
0.590000	-0.910000	0.000014	0.000013
0.610000	-0.910000	0.000010	0.000012
0.630000	-0.910000	0.000007	0.000010
0.650000	-0.910000	0.000005	0.000008
0.670000	-0.910000	0.000004	0.000006
0.690000	-0.910000	0.000003	0.000005
0.710000	-0.910000	0.000002	0.000004
0.730000	-0.910000	0.000002	0.000003
0.750000	-0.910000	0.000001	0.000003
0.770000	-0.910000	0.000001	0.000002
0.790000	-0.910000	0.000001	0.000002
0.810000	-0.910000	0.000000	0.000001
0.830000	-0.910000	0.000000	0.000001
0.850000	-0.910000	-0.000000	0.000001
0.870000	-0.910000	-0.000000	0.000001
0.890000	-0.910000	-0.000000	0.000000
0.910000	-0.910000	-0.000000	0.000000
0.930000	-0.910000	-0.000000	0.000000
0.950000	-0.910000	-0.000000	-0.000000
0.970000	-0.910000	-0.000000	-0.000000
0.990000	-0.910000	-0.000000	-0.000000

-0.990000	-0.890000	0.000000	-0.000000
-0.970000	-0.890000	0.000000	-0.000000
-0.950000	-0.890000	0.000000	-0.000000
-0.930000	-0.890000	0.000000	0.000000
-0.910000	-0.890000	0.000000	0.000000
-0.890000	-0.890000	0.000000	0.000000
-0.870000	-0.890000	0.000000	0.000001
-0.850000	-0.890000	0.000000	0.000001
-0.830000	-0.890000	0.000000	0.000001
-0.810000	-0.890000	-0.000000	0.000002
-0.790000	-0.890000	-0.000000	0.000002
-0.770000	-0.890000	-0.000001	0.000002
-0.750000	-0.890000	-0.000001	0.000003
-0.730000	-0.890000	-0.000001	0.000003
-0.710000	-0.890000	-0.000001	0.000004
-0.690000	-0.890000	-0.000001	0.000005
-0.670000	-0.890000	-0.000002	0.000007
-0.650000	-0.890000	-0.000002	0.000010
-0.630000	-0.890000	-0.000005	0.000013
-0.610000	-0.890000	-0.000009	0.000016
-0.590000	-0.890000	-0.000012	0.000017
-0.570000	-0.890000	-0.000015	0.000017
-0.550000	-0.890000	-0.000025	0.000030
-0.530000	-0.890000	-0.000053	0.000032
-0.510000	-0.890000	-0.000013	-0.000083
-0.490000	-0.890000	-0.000034	0.000114
-0.470000	-0.890000	0.000056	-0.000220
-0.450000	-0.890000	0.000230	0.000153
-0.430000	-0.890000	0.000069	-0.000219
-0.410000	-0.890000	-0.000021	0.000101
-0.390000	-0.890000	-0.000004	-0.000091
-0.370000	-0.890000	-0.000044	0.000024
-0.350000	-0.890000	-0.000022	0.000009
-0.330000	-0.890000	-0.000021	0.000003
-0.310000	-0.890000	-0.000019	0.000012
-0.290000	-0.890000	-0.000015	0.000005
-0.270000	-0.890000	-0.000017	0.000001
-0.250000	-0.890000	-0.000017	0.000005
-0.230000	-0.890000	-0.000014	0.000004
-0.210000	-0.890000	-0.000013	-0.000001
-0.190000	-0.890000	-0.000016	-0.000003
-0.170000	-0.890000	-0.000018	-0.000001
-0.150000	-0.890000	-0.000017	0.000002
-0.130000	-0.890000	-0.000014	0.000004
-0.110000	-0.890000	-0.000011	0.000004
-0.090000	-0.890000	-0.000008	0.000004
-0.070000	-0.890000	-0.000005	0.000002
-0.050000	-0.890000	-0.000003	0.000001
-0.030000	-0.890000	-0.000002	0.000001
-0.010000	-0.890000	-0.000001	0.000000
0.010000	-0.890000	0.000001	0.000000
0.030000	-0.890000	0.000002	0.000001
0.050000	-0.890000	0.000003	0.000001
0.070000	-0.890000	0.000005	0.000002
0.090000	-0.890000	0.000008	0.000004
0.110000	-0.890000	0.000011	0.000004
0.130000	-0.890000	0.000014	0.000004
0.150000	-0.890000	0.000017	0.000002
0.170000	-0.890000	0.000018	-0.000001
0.190000	-0.890000	0.000016	-0.000003
0.210000	-0.890000	0.000013	-0.000001
0.230000	-0.890000	0.000014	0.000004
0.250000	-0.890000	0.000017	0.000005
0.270000	-0.890000	0.000017	0.000001
0.290000	-0.890000	0.000015	0.000005
0.310000	-0.890000	0.000019	0.000012
0.330000	-0.890000	0.000021	0.000003
0.350000	-0.890000	0.000022	0.000009
0.370000	-0.890000	0.000044	0.000024
0.390000	-0.890000	0.000004	-0.000091
0.410000	-0.890000	0.000021	0.000101
0.430000	-0.890000	-0.000069	-0.000219
0.450000	-0.890000	-0.000230	0.000153
0.470000	-0.890000	-0.000056	-0.000220
0.490000	-0.890000	0.000034	0.000114
0.510000	-0.890000	0.000013	-0.000083
0.530000	-0.890000	0.000053	0.000032
0.550000	-0.890000	0.000025	0.000030
0.570000	-0.890000	0.000015	0.000017
0.590000	-0.890000	0.000012	0.000017
0.610000	-0.890000	0.000009	0.000016
0.630000	-0.890000	0.000005	0.000013
0.650000	-0.890000	0.000002	0.000010
0.670000	-0.890000	0.000002	0.000007
0.690000	-0.890000	0.000001	0.000005
0.710000	-0.890000	0.000001	0.000004
0.730000	-0.890000	0.000001	0.000003
0.750000	-0.890000	0.000001	0.000003
0.770000	-0.890000	0.000001	0.000002
0.790000	-0.890000	0.000000	0.000002
0.810000	-0.890000	0.000000	0.000002
0.830000	-0.890000	-0.000000	0.000001
0.850000	-0.890000	-0.000000	0.000001
0.870000	-0.890000	-0.000000	0.000001
0.890000	-0.890000	-0.000000	0.000000
0.910000	-0.890000	-0.000000	0.000000
0.930000	-0.890000	-0.000000	0.000000
0.950000	-0.890000	-0.000000	-0.000000
0.970000	-0.890000	-0.000000	-0.000000
0.990000	-0.890000	-0.000000	-0.000000

-0.990000	-0.870000	0.000000	-0.000000
-0.970000	-0.870000	0.000000	-0.000000
-0.950000	-0.870000	0.000000	-0.000000
-0.930000	-0.870000	0.000000	-0.000000
-0.910000	-0.870000	0.000001	0.000000
-0.890000	-0.870000	0.000001	0.000000
-0.870000	-0.870000	0.000001	0.000001
-0.850000	-0.870000	0.000001	0.000001
-0.830000	-0.870000	0.000001	0.000001
-0.810000	-0.870000	0.000000	0.000002
-0.790000	-0.870000	0.000000	0.000002
-0.770000	-0.870000	-0.000000	0.000003
-0.750000	-0.870000	-0.000000	0.000003
-0.730000	-0.870000	-0.000001	0.000003
-0.710000	-0.870000	-0.000000	0.000004
-0.690000	-0.870000	0.000000	0.000005
-0.670000	-0.870000	0.000001	0.000007
-0.650000	-0.870000	0.000001	0.000011
-0.630000	-0.870000	-0.000001	0.000017
-0.610000	-0.870000	-0.000007	0.000022
-0.590000	-0.870000	-0.000012	0.000020
-0.570000	-0.870000	-0.000004	0.000008
-0.550000	-0.870000	-0.000009	0.000053
-0.530000	-0.870000	-0.000143	0.000171
-0.510000	-0.870000	0.000060	-0.000466
-0.490000	-0.870000	0.000340	0.000238
-0.470000	-0.870000	0.000109	-0.000203
-0.450000	-0.870000	-0.000022	0.000093
-0.430000	-0.870000	0.000007	-0.000027
-0.410000	-0.870000	-0.000010	0.000015
-0.390000	-0.870000	-0.000013	-0.000019
-0.370000	-0.870000	-0.000024	0.000003
-0.350000	-0.870000	-0.000021	0.000005
-0.330000	-0.870000	-0.000020	0.000005
-0.310000	-0.870000	-0.000018	0.000006
-0.290000	-0.870000	-0.000016	0.000004
-0.270000	-0.870000	-0.000016	0.000003
-0.250000	-0.870000	-0.000016	0.000003
-0.230000	-0.870000	-0.000015	0.000002
-0.210000	-0.870000	-0.000014	-0.000000
-0.190000	-0.870000	-0.000015	-0.000001
-0.170000	-0.870000	-0.000015	-0.000001
-0.150000	-0.870000	-0.000014	0.000001
-0.130000	-0.870000	-0.000013	0.000001
-0.110000	-0.870000	-0.000010	0.000002
-0.090000	-0.870000	-0.000008	0.000001
-0.070000	-0.870000	-0.000006	0.000000
-0.050000	-0.870000	-0.000004	-0.000000
-0.030000	-0.870000	-0.000002	-0.000001
-0.010000	-0.870000	-0.000001	-0.000001
0.010000	-0.870000	0.000001	-0.000001
0.030000	-0.870000	0.000002	-0.000001
0.050000	-0.870000	0.000004	-0.000000
0.070000	-0.870000	0.000006	0.000000
0.090000	-0.870000	0.000008	0.000001
0.110000	-0.870000	0.000010	0.000002
0.130000	-0.870000	0.000013	0.000001
0.150000	-0.870000	0.000014	0.000001
0.170000	-0.870000	0.000015	-0.000001
0.190000	-0.870000	0.000015	-0.000001
0.210000	-0.870000	0.000014	-0.000000
0.230000	-0.870000	0.000015	0.000002
0.250000	-0.870000	0.000016	0.000003
0.270000	-0.870000	0.000016	0.000003
0.290000	-0.870000	0.000016	0.000004
0.310000	-0.870000	0.000018	0.000006
0.330000	-0.870000	0.000020	0.000005
0.350000	-0.870000	0.000021	0.000005
0.370000	-0.870000	0.000024	0.000003
0.390000	-0.870000	0.000013	-0.000019
0.410000	-0.870000	0.000010	0.000015
0.430000	-0.870000	-0.000007	-0.000027
0.450000	-0.870000	0.000022	0.000093
0.470000	-0.870000	-0.000109	-0.000203
0.490000	-0.870000	-0.000340	0.000238
0.510000	-0.870000	-0.000060	-0.000466
0.530000	-0.870000	0.000143	0.000171
0.550000	-0.870000	0.000009	0.000053
0.570000	-0.870000	0.000004	0.000008
0.590000	-0.870000	0.000012	0.000020
0.610000	-0.870000	0.000007	0.000022
0.630000	-0.870000	0.000001	0.000017
0.650000	-0.870000	-0.000001	0.000011
0.670000	-0.870000	-0.000001	0.000007
0.690000	-0.870000	-0.000000	0.000005
0.710000	-0.870000	0.000000	0.000004
0.730000	-0.870000	0.000001	0.000003
0.750000	-0.870000	0.000000	0.000003
0.770000	-0.870000	0.000000	0.000003
0.790000	-0.870000	-0.000000	0.000002
0.810000	-0.870000	-0.000000	0.000002
0.830000	-0.870000	-0.000001	0.000001
0.850000	-0.870000	-0.000001	0.000001
0.870000	-0.870000	-0.000001	0.000001
0.890000	-0.870000	-0.000001	0.000000
0.910000	-0.870000	-0.000001	0.000000
0.930000	-0.870000	-0.000000	-0.000000
0.950000	-0.870000	-0.000000	-0.000000
0.970000	-0.870000	-0.000000	-0.000000
0.990000	-0.870000	-0.000000	-0.000000

-0.990000	-0.850000	0.000000	-0.000001
-0.970000	-0.850000	0.000000	-0.000000
-0.950000	-0.850000	0.000001	-0.000000
-0.930000	-0.850000	0.000001	-0.000000
-0.910000	-0.850000	0.000001	0.000000
-0.890000	-0.850000	0.000001	0.000000
-0.870000	-0.850000	0.000001	0.000001
-0.850000	-0.850000	0.000001	0.000001
-0.830000	-0.850000	0.000001	0.000001
-0.810000	-0.850000	0.000001	0.000002
-0.790000	-0.850000	0.000001	0.000003
-0.770000	-0.850000	0.000000	0.000003
-0.750000	-0.850000	-0.000000	0.000003
-0.730000	-0.850000	-0.000000	0.000004
-0.710000	-0.850000	-0.000000	0.000003
-0.690000	-0.850000	0.000001	0.000003
-0.670000	-0.850000	0.000004	0.000004
-0.650000	-0.850000	0.000008	0.000010
-0.630000	-0.850000	0.000007	0.000022
-0.610000	-0.850000	-0.000006	0.000036
-0.590000	-0.850000	-0.000026	0.000031
-0.570000	-0.850000	0.000019	-0.000056
-0.550000	-0.850000	0.000138	0.000003
-0.530000	-0.850000	0.000287	0.000207
-0.510000	-0.850000	0.000061	-0.000479
-0.490000	-0.850000	-0.000125	0.000157
-0.470000	-0.850000	-0.000013	-0.000003
-0.450000	-0.850000	-0.000015	0.000026
-0.430000	-0.850000	-0.000008	0.000003
-0.410000	-0.850000	-0.000011	0.000005
-0.390000	-0.850000	-0.000014	-0.000002
-0.370000	-0.850000	-0.000018	0.000002
-0.350000	-0.850000	-0.000018	0.000004
-0.330000	-0.850000	-0.000018	0.000004
-0.310000	-0.850000	-0.000017	0.000004
-0.290000	-0.850000	-0.000016	0.000004
-0.270000	-0.850000	-0.000016	0.000003
-0.250000	-0.850000	-0.000015	0.000002
-0.230000	-0.850000	-0.000015	0.000001
-0.210000	-0.850000	-0.000014	-0.000000
-0.190000	-0.850000	-0.000014	-0.000001
-0.170000	-0.850000	-0.000014	-0.000001
-0.150000	-0.850000	-0.000013	-0.000001
-0.130000	-0.850000	-0.000011	-0.000001
-0.110000	-0.850000	-0.000010	-0.000001
-0.090000	-0.850000	-0.000008	-0.000001
-0.070000	-0.850000	-0.000006	-0.000002
-0.050000	-0.850000	-0.000004	-0.000002
-0.030000	-0.850000	-0.000002	-0.000002
-0.010000	-0.850000	-0.000001	-0.000003
0.010000	-0.850000	0.000001	-0.000003
0.030000	-0.850000	0.000002	-0.000002
0.050000	-0.850000	0.000004	-0.000002
0.070000	-0.850000	0.000006	-0.000002
0.090000	-0.850000	0.000008	-0.000001
0.110000	-0.850000	0.000010	-0.000001
0.130000	-0.850000	0.000011	-0.000001
0.150000	-0.850000	0.000013	-0.000001
0.170000	-0.850000	0.000014	-0.000001
0.190000	-0.850000	0.000014	-0.000001
0.210000	-0.850000	0.000014	-0.000000
0.230000	-0.850000	0.000015	0.000001
0.250000	-0.850000	0.000015	0.000002
0.270000	-0.850000	0.000016	0.000003
0.290000	-0.850000	0.000016	0.000004
0.310000	-0.850000	0.000017	0.000004
0.330000	-0.850000	0.000018	0.000004
0.350000	-0.850000	0.000018	0.000004
0.370000	-0.850000	0.000018	0.000002
0.390000	-0.850000	0.000014	-0.000002
0.410000	-0.850000	0.000011	0.000005
0.430000	-0.850000	0.000008	0.000003
0.450000	-0.850000	0.000015	0.000026
0.470000	-0.850000	0.000013	-0.000003
0.490000	-0.850000	0.000125	0.000157
0.510000	-0.850000	-0.000061	-0.000479
0.530000	-0.850000	-0.000287	0.000207
0.550000	-0.850000	-0.000138	0.000003
0.570000	-0.850000	-0.000019	-0.000056
0.590000	-0.850000	0.000026	0.000031
0.610000	-0.850000	0.000006	0.000036
0.630000	-0.850000	-0.000007	0.000022
0.650000	-0.850000	-0.000008	0.000010
0.670000	-0.850000	-0.000004	0.000004
0.690000	-0.850000	-0.000001	0.000003
0.710000	-0.850000	0.000000	0.000003
0.730000	-0.850000	0.000000	0.000004
0.750000	-0.850000	0.000000	0.000003
0.770000	-0.850000	-0.000000	0.000003
0.790000	-0.850000	-0.000001	0.000003
0.810000	-0.850000	-0.000001	0.000002
0.830000	-0.850000	-0.000001	0.000001
0.850000	-0.850000	-0.000001	0.000001
0.870000	-0.850000	-0.000001	0.000001
0.890000	-0.850000	-0.000001	0.000000
0.910000	-0.850000	-0.000001	0.000000
0.930000	-0.850000	-0.000001	-0.000000
0.950000	-0.850000	-0.000001	-0.000000
0.970000	-0.850000	-0.000000	-0.000000
0.990000	-0.850000	-0.000000	-0.000001

-0.990000	-0.830000	0.000000	-0.000001
-0.970000	-0.830000	0.000000	-0.000001
-0.950000	-0.830000	0.000001	-0.000001
-0.930000	-0.830000	0.000001	-0.000000
-0.910000	-0.830000	0.000001	-0.000000
-0.890000	-0.830000	0.000001	0.000000
-0.870000	-0.830000	0.000001	0.000001
-0.850000	-0.830000	0.000001	0.000001
-0.830000	-0.830000	0.000002	0.000002
-0.810000	-0.830000	0.000001	0.000002
-0.790000	-0.830000	0.000001	0.000003
-0.770000	-0.830000	0.000001	0.000004
-0.750000	-0.830000	0.000000	0.000004
-0.730000	-0.830000	-0.000001	0.000004
-0.710000	-0.830000	-0.000001	0.000003
-0.690000	-0.830000	0.000001	0.000000
-0.670000	-0.830000	0.000008	-0.000002
-0.650000	-0.830000	0.000019	0.000001
-0.630000	-0.830000	0.000025	0.000024
-0.610000	-0.830000	0.000003	0.000069
-0.590000	-0.830000	-0.000104	0.000126
-0.570000	-0.830000	-0.000032	-0.000268
-0.550000	-0.830000	0.000063	0.000000
-0.530000	-0.830000	0.000043	0.000081
-0.510000	-0.830000	0.000016	-0.000100
-0.490000	-0.830000	-0.000036	0.000017
-0.470000	-0.830000	-0.000020	0.000008
-0.450000	-0.830000	-0.000015	0.000012
-0.430000	-0.830000	-0.000012	0.000007
-0.410000	-0.830000	-0.000012	0.000005
-0.390000	-0.830000	-0.000014	0.000003
-0.370000	-0.830000	-0.000015	0.000003
-0.350000	-0.830000	-0.000016	0.000004
-0.330000	-0.830000	-0.000016	0.000004
-0.310000	-0.830000	-0.000016	0.000004
-0.290000	-0.830000	-0.000015	0.000003
-0.270000	-0.830000	-0.000015	0.000002
-0.250000	-0.830000	-0.000015	0.000001
-0.230000	-0.830000	-0.000014	0.000001
-0.210000	-0.830000	-0.000014	-0.000000
-0.190000	-0.830000	-0.000013	-0.000001
-0.170000	-0.830000	-0.000013	-0.000002
-0.150000	-0.830000	-0.000012	-0.000002
-0.130000	-0.830000	-0.000011	-0.000002
-0.110000	-0.830000	-0.000009	-0.000002
-0.090000	-0.830000	-0.000007	-0.000003
-0.070000	-0.830000	-0.000006	-0.000003
-0.050000	-0.830000	-0.000004	-0.000004
-0.030000	-0.830000	-0.000002	-0.000004
-0.010000	-0.830000	-0.000001	-0.000004
0.010000	-0.830000	0.000001	-0.000004
0.030000	-0.830000	0.000002	-0.000004
0.050000	-0.830000	0.000004	-0.000004
0.070000	-0.830000	0.000006	-0.000003
0.090000	-0.830000	0.000007	-0.000003
0.110000	-0.830000	0.000009	-0.000002
0.130000	-0.830000	0.000011	-0.000002
0.150000	-0.830000	0.000012	-0.000002
0.170000	-0.830000	0.000013	-0.000002
0.190000	-0.830000	0.000013	-0.000001
0.210000	-0.830000	0.000014	-0.000000
0.230000	-0.830000	0.000014	0.000001
0.250000	-0.830000	0.000015	0.000001
0.270000	-0.830000	0.000015	0.000002
0.290000	-0.830000	0.000015	0.000003
0.310000	-0.830000	0.000016	0.000004
0.330000	-0.830000	0.000016	0.000004
0.350000	-0.830000	0.000016	0.000004
0.370000	-0.830000	0.000015	0.000003
0.390000	-0.830000	0.000014	0.000003
0.410000	-0.830000	0.000012	0.000005
0.430000	-0.830000	0.000012	0.000007
0.450000	-0.830000	0.000015	0.000012
0.470000	-0.830000	0.000020	0.000008
0.490000	-0.830000	0.000036	0.000017
0.510000	-0.830000	-0.000016	-0.000100
0.530000	-0.830000	-0.000043	0.000081
0.550000	-0.830000	-0.000063	0.000000
0.570000	-0.830000	0.000032	-0.000268
0.590000	-0.830000	0.000104	0.000126
0.610000	-0.830000	-0.000003	0.000069
0.630000	-0.830000	-0.000025	0.000024
0.650000	-0.830000	-0.000019	0.000001
0.670000	-0.830000	-0.000008	-0.000002
0.690000	-0.830000	-0.000001	0.000000
0.710000	-0.830000	0.000001	0.000003
0.730000	-0.830000	0.000001	0.000004
0.750000	-0.830000	-0.000000	0.000004
0.770000	-0.830000	-0.000001	0.000004
0.790000	-0.830000	-0.000001	0.000003
0.810000	-0.830000	-0.000001	0.000002
0.830000	-0.830000	-0.000002	0.000002
0.850000	-0.830000	-0.000001	0.000001
0.870000	-0.830000	-0.000001	0.000001
0.890000	-0.830000	-0.000001	0.000000
0.910000	-0.830000	-0.000001	-0.000000
0.930000	-0.830000	-0.000001	-0.000000
0.950000	-0.830000	-0.000001	-0.000001
0.970000	-0.830000	-0.000000	-0.000001
0.990000	-0.830000	-0.000000	-0.000001

-0.990000	-0.810000	0.000000	-0.000001
-0.970000	-0.810000	0.000001	-0.000001
-0.950000	-0.810000	0.000001	-0.000001
-0.930000	-0.810000	0.000001	-0.000001
-0.910000	-0.810000	0.000001	-0.000000
-0.890000	-0.810000	0.000002	-0.000000
-0.870000	-0.810000	0.000002	0.000000
-0.850000	-0.810000	0.000002	0.000001
-0.830000	-0.810000	0.000002	0.000001
-0.810000	-0.810000	0.000002	0.000002
-0.790000	-0.810000	0.000002	0.000003
-0.770000	-0.810000	0.000001	0.000004
-0.750000	-0.810000	0.000000	0.000005
-0.730000	-0.810000	-0.000002	0.000005
-0.710000	-0.810000	-0.000004	0.000003
-0.690000	-0.810000	-0.000003	-0.000003
-0.670000	-0.810000	0.000006	-0.000014
-0.650000	-0.810000	0.000034	-0.000026
-0.630000	-0.810000	0.000074	0.000005
-0.610000	-0.810000	0.000097	0.000087
-0.590000	-0.810000	0.000174	0.000137
-0.570000	-0.810000	0.000082	-0.000258
-0.550000	-0.810000	-0.000051	0.000028
-0.530000	-0.810000	-0.000003	0.000025
-0.510000	-0.810000	-0.000002	-0.000019
-0.490000	-0.810000	-0.000016	0.000002
-0.470000	-0.810000	-0.000015	0.000006
-0.450000	-0.810000	-0.000014	0.000008
-0.430000	-0.810000	-0.000012	0.000007
-0.410000	-0.810000	-0.000012	0.000005
-0.390000	-0.810000	-0.000013	0.000004
-0.370000	-0.810000	-0.000014	0.000004
-0.350000	-0.810000	-0.000015	0.000004
-0.330000	-0.810000	-0.000015	0.000004
-0.310000	-0.810000	-0.000015	0.000003
-0.290000	-0.810000	-0.000015	0.000003
-0.270000	-0.810000	-0.000014	0.000002
-0.250000	-0.810000	-0.000014	0.000001
-0.230000	-0.810000	-0.000013	0.000000
-0.210000	-0.810000	-0.000013	-0.000001
-0.190000	-0.810000	-0.000013	-0.000002
-0.170000	-0.810000	-0.000012	-0.000002
-0.150000	-0.810000	-0.000011	-0.000003
-0.130000	-0.810000	-0.000010	-0.000003
-0.110000	-0.810000	-0.000009	-0.000004
-0.090000	-0.810000	-0.000007	-0.000004
-0.070000	-0.810000	-0.000005	-0.000005
-0.050000	-0.810000	-0.000004	-0.000005
-0.030000	-0.810000	-0.000002	-0.000006
-0.010000	-0.810000	-0.000001	-0.000006
0.010000	-0.810000	0.000001	-0.000006
0.030000	-0.810000	0.000002	-0.000006
0.050000	-0.810000	0.000004	-0.000005
0.070000	-0.810000	0.000005	-0.000005
0.090000	-0.810000	0.000007	-0.000004
0.110000	-0.810000	0.000009	-0.000004
0.130000	-0.810000	0.000010	-0.000003
0.150000	-0.810000	0.000011	-0.000003
0.170000	-0.810000	0.000012	-0.000002
0.190000	-0.810000	0.000013	-0.000002
0.210000	-0.810000	0.000013	-0.000001
0.230000	-0.810000	0.000013	0.000000
0.250000	-0.810000	0.000014	0.000001
0.270000	-0.810000	0.000014	0.000002
0.290000	-0.810000	0.000015	0.000003
0.310000	-0.810000	0.000015	0.000003
0.330000	-0.810000	0.000015	0.000004
0.350000	-0.810000	0.000015	0.000004
0.370000	-0.810000	0.000014	0.000004
0.390000	-0.810000	0.000013	0.000004
0.410000	-0.810000	0.000012	0.000005
0.430000	-0.810000	0.000012	0.000007
0.450000	-0.810000	0.000014	0.000008
0.470000	-0.810000	0.000015	0.000006
0.490000	-0.810000	0.000016	0.000002
0.510000	-0.810000	0.000002	-0.000019
0.530000	-0.810000	0.000003	0.000025
0.550000	-0.810000	0.000051	0.000028
0.570000	-0.810000	-0.000082	-0.000258
0.590000	-0.810000	-0.000174	0.000137
0.610000	-0.810000	-0.000097	0.000087
0.630000	-0.810000	-0.000074	0.000005
0.650000	-0.810000	-0.000034	-0.000026
0.670000	-0.810000	-0.000006	-0.000014
0.690000	-0.810000	0.000003	-0.000003
0.710000	-0.810000	0.000004	0.000003
0.730000	-0.810000	0.000002	0.000005
0.750000	-0.810000	-0.000000	0.000005
0.770000	-0.810000	-0.000001	0.000004
0.790000	-0.810000	-0.000002	0.000003
0.810000	-0.810000	-0.000002	0.000002
0.830000	-0.810000	-0.000002	0.000001
0.850000	-0.810000	-0.000002	0.000001
0.870000	-0.810000	-0.000002	0.000000
0.890000	-0.810000	-0.000002	-0.000000
0.910000	-0.810000	-0.000001	-0.000000
0.930000	-0.810000	-0.000001	-0.000001
0.950000	-0.810000	-0.000001	-0.000001
0.970000	-0.810000	-0.000001	-0.000001
0.990000	-0.810000	-0.000000	-0.000001

-0.990000	-0.790000	0.000000	-0.000002
-0.970000	-0.790000	0.000001	-0.000001
-0.950000	-0.790000	0.000001	-0.000001
-0.930000	-0.790000	0.000001	-0.000001
-0.910000	-0.790000	0.000002	-0.000001
-0.890000	-0.790000	0.000002	-0.000000
-0.870000	-0.790000	0.000002	0.000000
-0.850000	-0.790000	0.000003	0.000001
-0.830000	-0.790000	0.000003	0.000001
-0.810000	-0.790000	0.000003	0.000002
-0.790000	-0.790000	0.000003	0.000003
-0.770000	-0.790000	0.000003	0.000005
-0.750000	-0.790000	0.000001	0.000007
-0.730000	-0.790000	-0.000003	0.000009
-0.710000	-0.790000	-0.000009	0.000008
-0.690000	-0.790000	-0.000016	-0.000000
-0.670000	-0.790000	-0.000016	-0.000027
-0.650000	-0.790000	0.000038	-0.000096
-0.630000	-0.790000	0.000139	-0.000065
-0.610000	-0.790000	0.000147	0.000126
-0.590000	-0.790000	0.000100	0.000067
-0.570000	-0.790000	0.000050	-0.000046
-0.550000	-0.790000	-0.000001	-0.000000
-0.530000	-0.790000	-0.000003	0.000008
-0.510000	-0.790000	-0.000005	-0.000001
-0.490000	-0.790000	-0.000010	0.000003
-0.470000	-0.790000	-0.000012	0.000005
-0.450000	-0.790000	-0.000012	0.000007
-0.430000	-0.790000	-0.000012	0.000006
-0.410000	-0.790000	-0.000012	0.000006
-0.390000	-0.790000	-0.000012	0.000005
-0.370000	-0.790000	-0.000013	0.000005
-0.350000	-0.790000	-0.000013	0.000004
-0.330000	-0.790000	-0.000014	0.000004
-0.310000	-0.790000	-0.000014	0.000003
-0.290000	-0.790000	-0.000014	0.000003
-0.270000	-0.790000	-0.000013	0.000002
-0.250000	-0.790000	-0.000013	0.000001
-0.230000	-0.790000	-0.000013	-0.000000
-0.210000	-0.790000	-0.000012	-0.000001
-0.190000	-0.790000	-0.000012	-0.000002
-0.170000	-0.790000	-0.000011	-0.000003
-0.150000	-0.790000	-0.000010	-0.000004
-0.130000	-0.790000	-0.000009	-0.000005
-0.110000	-0.790000	-0.000008	-0.000005
-0.090000	-0.790000	-0.000007	-0.000006
-0.070000	-0.790000	-0.000005	-0.000006
-0.050000	-0.790000	-0.000004	-0.000007
-0.030000	-0.790000	-0.000002	-0.000007
-0.010000	-0.790000	-0.000001	-0.000007
0.010000	-0.790000	0.000001	-0.000007
0.030000	-0.790000	0.000002	-0.000007
0.050000	-0.790000	0.000004	-0.000007
0.070000	-0.790000	0.000005	-0.000006
0.090000	-0.790000	0.000007	-0.000006
0.110000	-0.790000	0.000008	-0.000005
0.130000	-0.790000	0.000009	-0.000005
0.150000	-0.790000	0.000010	-0.000004
0.170000	-0.790000	0.000011	-0.000003
0.190000	-0.790000	0.000012	-0.000002
0.210000	-0.790000	0.000012	-0.000001
0.230000	-0.790000	0.000013	-0.000000
0.250000	-0.790000	0.000013	0.000001
0.270000	-0.790000	0.000013	0.000002
0.290000	-0.790000	0.000014	0.000003
0.310000	-0.790000	0.000014	0.000003
0.330000	-0.790000	0.000014	0.000004
0.350000	-0.790000	0.000013	0.000004
0.370000	-0.790000	0.000013	0.000005
0.390000	-0.790000	0.000012	0.000005
0.410000	-0.790000	0.000012	0.000006
0.430000	-0.790000	0.000012	0.000006
0.450000	-0.790000	0.000012	0.000007
0.470000	-0.790000	0.000012	0.000005
0.490000	-0.790000	0.000010	0.000003
0.510000	-0.790000	0.000005	-0.000001
0.530000	-0.790000	0.000003	0.000008
0.550000	-0.790000	0.000001	-0.000000
0.570000	-0.790000	-0.000050	-0.000046
0.590000	-0.790000	-0.000100	0.000067
0.610000	-0.790000	-0.000147	0.000126
0.630000	-0.790000	-0.000139	-0.000065
0.650000	-0.790000	-0.000038	-0.000096
0.670000	-0.790000	0.000016	-0.000027
0.690000	-0.790000	0.000016	-0.000000
0.710000	-0.790000	0.000009	0.000008
0.730000	-0.790000	0.000003	0.000009
0.750000	-0.790000	-0.000001	0.000007
0.770000	-0.790000	-0.000003	0.000005
0.790000	-0.790000	-0.000003	0.000003
0.810000	-0.790000	-0.000003	0.000002
0.830000	-0.790000	-0.000003	0.000001
0.850000	-0.790000	-0.000003	0.000001
0.870000	-0.790000	-0.000002	0.000000
0.890000	-0.790000	-0.000002	-0.000000
0.910000	-0.790000	-0.000002	-0.000001
0.930000	-0.790000	-0.000001	-0.000001
0.950000	-0.790000	-0.000001	-0.000001
0.970000	-0.790000	-0.000001	-0.000001
0.990000	-0.790000	-0.000000	-0.000002

-0.990000	-0.770000	0.000000	-0.000002
-0.970000	-0.770000	0.000001	-0.000002
-0.950000	-0.770000	0.000001	-0.000002
-0.930000	-0.770000	0.000002	-0.000001
-0.910000	-0.770000	0.000002	-0.000001
-0.890000	-0.770000	0.000002	-0.000001
-0.870000	-0.770000	0.000003	-0.000000
-0.850000	-0.770000	0.000003	0.000000
-0.830000	-0.770000	0.000004	0.000001
-0.810000	-0.770000	0.000004	0.000001
-0.790000	-0.770000	0.000005	0.000003
-0.770000	-0.770000	0.000005	0.000005
-0.750000	-0.770000	0.000004	0.000010
-0.730000	-0.770000	-0.000001	0.000015
-0.710000	-0.770000	-0.000013	0.000020
-0.690000	-0.770000	-0.000038	0.000020
-0.670000	-0.770000	-0.000090	0.000004
-0.650000	-0.770000	-0.000005	-0.000265
-0.630000	-0.770000	0.000017	-0.000017
-0.610000	-0.770000	-0.000038	0.000126
-0.590000	-0.770000	0.000016	0.000060
-0.570000	-0.770000	0.000017	0.000010
-0.550000	-0.770000	0.000003	0.000007
-0.530000	-0.770000	-0.000002	0.000007
-0.510000	-0.770000	-0.000005	0.000005
-0.490000	-0.770000	-0.000008	0.000005
-0.470000	-0.770000	-0.000009	0.000006
-0.450000	-0.770000	-0.000010	0.000007
-0.430000	-0.770000	-0.000010	0.000007
-0.410000	-0.770000	-0.000011	0.000006
-0.390000	-0.770000	-0.000011	0.000006
-0.370000	-0.770000	-0.000012	0.000005
-0.350000	-0.770000	-0.000012	0.000005
-0.330000	-0.770000	-0.000012	0.000004
-0.310000	-0.770000	-0.000012	0.000003
-0.290000	-0.770000	-0.000013	0.000002
-0.270000	-0.770000	-0.000012	0.000001
-0.250000	-0.770000	-0.000012	0.000000
-0.230000	-0.770000	-0.000012	-0.000001
-0.210000	-0.770000	-0.000012	-0.000002
-0.190000	-0.770000	-0.000011	-0.000003
-0.170000	-0.770000	-0.000010	-0.000004
-0.150000	-0.770000	-0.000010	-0.000005
-0.130000	-0.770000	-0.000009	-0.000006
-0.110000	-0.770000	-0.000007	-0.000007
-0.090000	-0.770000	-0.000006	-0.000007
-0.070000	-0.770000	-0.000005	-0.000008
-0.050000	-0.770000	-0.000004	-0.000008
-0.030000	-0.770000	-0.000002	-0.000009
-0.010000	-0.770000	-0.000001	-0.000009
0.010000	-0.770000	0.000001	-0.000009
0.030000	-0.770000	0.000002	-0.000009
0.050000	-0.770000	0.000004	-0.000008
0.070000	-0.770000	0.000005	-0.000008
0.090000	-0.770000	0.000006	-0.000007
0.110000	-0.770000	0.000007	-0.000007
0.130000	-0.770000	0.000009	-0.000006
0.150000	-0.770000	0.000010	-0.000005
0.170000	-0.770000	0.000010	-0.000004
0.190000	-0.770000	0.000011	-0.000003
0.210000	-0.770000	0.000012	-0.000002
0.230000	-0.770000	0.000012	-0.000001
0.250000	-0.770000	0.000012	0.000000
0.270000	-0.770000	0.000012	0.000001
0.290000	-0.770000	0.000013	0.000002
0.310000	-0.770000	0.000012	0.000003
0.330000	-0.770000	0.000012	0.000004
0.350000	-0.770000	0.000012	0.000005
0.370000	-0.770000	0.000012	0.000005
0.390000	-0.770000	0.000011	0.000006
0.410000	-0.770000	0.000011	0.000006
0.430000	-0.770000	0.000010	0.000007
0.450000	-0.770000	0.000010	0.000007
0.470000	-0.770000	0.000009	0.000006
0.490000	-0.770000	0.000008	0.000005
0.510000	-0.770000	0.000005	0.000005
0.530000	-0.770000	0.000002	0.000007
0.550000	-0.770000	-0.000003	0.000007
0.570000	-0.770000	-0.000017	0.000010
0.590000	-0.770000	-0.000016	0.000060
0.610000	-0.770000	0.000038	0.000126
0.630000	-0.770000	-0.000017	-0.000017
0.650000	-0.770000	0.000005	-0.000265
0.670000	-0.770000	0.000090	0.000004
0.690000	-0.770000	0.000038	0.000020
0.710000	-0.770000	0.000013	0.000020
0.730000	-0.770000	0.000001	0.000015
0.750000	-0.770000	-0.000004	0.000010
0.770000	-0.770000	-0.000005	0.000005
0.790000	-0.770000	-0.000005	0.000003
0.810000	-0.770000	-0.000004	0.000001
0.830000	-0.770000	-0.000004	0.000001
0.850000	-0.770000	-0.000003	0.000000
0.870000	-0.770000	-0.000003	-0.000000
0.890000	-0.770000	-0.000002	-0.000001
0.910000	-0.770000	-0.000002	-0.000001
0.930000	-0.770000	-0.000002	-0.000001
0.950000	-0.770000	-0.000001	-0.000002
0.970000	-0.770000	-0.000001	-0.000002
0.990000	-0.770000	-0.000000	-0.000002

-0.990000	-0.750000	0.000000	-0.000003
-0.970000	-0.750000	0.000001	-0.000002
-0.950000	-0.750000	0.000002	-0.000002
-0.930000	-0.750000	0.000002	-0.000002
-0.910000	-0.750000	0.000003	-0.000001
-0.890000	-0.750000	0.000003	-0.000001
-0.870000	-0.750000	0.000003	-0.000000
-0.850000	-0.750000	0.000003	-0.000000
-0.830000	-0.750000	0.000004	0.000000
-0.810000	-0.750000	0.000005	0.000000
-0.790000	-0.750000	0.000007	0.000001
-0.770000	-0.750000	0.000010	0.000004
-0.750000	-0.750000	0.000011	0.000011
-0.730000	-0.750000	0.000008	0.000022
-0.710000	-0.750000	-0.000004	0.000037
-0.690000	-0.750000	-0.000033	0.000056
-0.670000	-0.750000	0.000012	-0.000026
-0.650000	-0.750000	-0.000049	-0.000260
-0.630000	-0.750000	-0.000128	0.000035
-0.610000	-0.750000	-0.000054	0.000054
-0.590000	-0.750000	-0.000015	0.000038
-0.570000	-0.750000	-0.000002	0.000019
-0.550000	-0.750000	-0.000002	0.000012
-0.530000	-0.750000	-0.000003	0.000009
-0.510000	-0.750000	-0.000005	0.000007
-0.490000	-0.750000	-0.000007	0.000007
-0.470000	-0.750000	-0.000008	0.000007
-0.450000	-0.750000	-0.000009	0.000007
-0.430000	-0.750000	-0.000009	0.000007
-0.410000	-0.750000	-0.000010	0.000007
-0.390000	-0.750000	-0.000010	0.000006
-0.370000	-0.750000	-0.000010	0.000006
-0.350000	-0.750000	-0.000011	0.000005
-0.330000	-0.750000	-0.000011	0.000004
-0.310000	-0.750000	-0.000011	0.000003
-0.290000	-0.750000	-0.000011	0.000002
-0.270000	-0.750000	-0.000011	0.000001
-0.250000	-0.750000	-0.000011	0.000000
-0.230000	-0.750000	-0.000011	-0.000001
-0.210000	-0.750000	-0.000011	-0.000002
-0.190000	-0.750000	-0.000010	-0.000003
-0.170000	-0.750000	-0.000010	-0.000005
-0.150000	-0.750000	-0.000009	-0.000006
-0.130000	-0.750000	-0.000008	-0.000007
-0.110000	-0.750000	-0.000007	-0.000008
-0.090000	-0.750000	-0.000006	-0.000008
-0.070000	-0.750000	-0.000005	-0.000009
-0.050000	-0.750000	-0.000003	-0.000010
-0.030000	-0.750000	-0.000002	-0.000010
-0.010000	-0.750000	-0.000001	-0.000010
0.010000	-0.750000	0.000001	-0.000010
0.030000	-0.750000	0.000002	-0.000010
0.050000	-0.750000	0.000003	-0.000010
0.070000	-0.750000	0.000005	-0.000009
0.090000	-0.750000	0.000006	-0.000008
0.110000	-0.750000	0.000007	-0.000008
0.130000	-0.750000	0.000008	-0.000007
0.150000	-0.750000	0.000009	-0.000006
0.170000	-0.750000	0.000010	-0.000005
0.190000	-0.750000	0.000010	-0.000003
0.210000	-0.750000	0.000011	-0.000002
0.230000	-0.750000	0.000011	-0.000001
0.250000	-0.750000	0.000011	0.000000
0.270000	-0.750000	0.000011	0.000001
0.290000	-0.750000	0.000011	0.000002
0.310000	-0.750000	0.000011	0.000003
0.330000	-0.750000	0.000011	0.000004
0.350000	-0.750000	0.000011	0.000005
0.370000	-0.750000	0.000010	0.000006
0.390000	-0.750000	0.000010	0.000006
0.410000	-0.750000	0.000010	0.000007
0.430000	-0.750000	0.000009	0.000007
0.450000	-0.750000	0.000009	0.000007
0.470000	-0.750000	0.000008	0.000007
0.490000	-0.750000	0.000007	0.000007
0.510000	-0.750000	0.000005	0.000007
0.530000	-0.750000	0.000003	0.000009
0.550000	-0.750000	0.000002	0.000012
0.570000	-0.750000	0.000002	0.000019
0.590000	-0.750000	0.000015	0.000038
0.610000	-0.750000	0.000054	0.000054
0.630000	-0.750000	0.000128	0.000035
0.650000	-0.750000	0.000049	-0.000260
0.670000	-0.750000	-0.000012	-0.000026
0.690000	-0.750000	0.000033	0.000056
0.710000	-0.750000	0.000004	0.000037
0.730000	-0.750000	-0.000008	0.000022
0.750000	-0.750000	-0.000011	0.000011
0.770000	-0.750000	-0.000010	0.000004
0.790000	-0.750000	-0.000007	0.000001
0.810000	-0.750000	-0.000005	0.000000
0.830000	-0.750000	-0.000004	0.000000
0.850000	-0.750000	-0.000003	-0.000000
0.870000	-0.750000	-0.000003	-0.000000
0.890000	-0.750000	-0.000003	-0.000001
0.910000	-0.750000	-0.000003	-0.000001
0.930000	-0.750000	-0.000002	-0.000002
0.950000	-0.750000	-0.000002	-0.000002
0.970000	-0.750000	-0.000001	-0.000002
0.990000	-0.750000	-0.000000	-0.000003

-0.990000	-0.730000	0.000000	-0.000003
-0.970000	-0.730000	0.000001	-0.000003
-0.950000	-0.730000	0.000002	-0.000003
-0.930000	-0.730000	0.000003	-0.000002
-0.910000	-0.730000	0.000003	-0.000002
-0.890000	-0.730000	0.000003	-0.000001
-0.870000	-0.730000	0.000003	-0.000001
-0.850000	-0.730000	0.000004	-0.000000
-0.830000	-0.730000	0.000004	-0.000001
-0.810000	-0.730000	0.000005	-0.000002
-0.790000	-0.730000	0.000009	-0.000003
-0.770000	-0.730000	0.000015	-0.000001
-0.750000	-0.730000	0.000022	0.000008
-0.730000	-0.730000	0.000025	0.000025
-0.710000	-0.730000	0.000021	0.000050
-0.690000	-0.730000	0.000052	0.000041
-0.670000	-0.730000	0.000059	-0.000063
-0.650000	-0.730000	-0.000009	-0.000093
-0.630000	-0.730000	-0.000048	-0.000013
-0.610000	-0.730000	-0.000035	0.000016
-0.590000	-0.730000	-0.000018	0.000020
-0.570000	-0.730000	-0.000009	0.000016
-0.550000	-0.730000	-0.000005	0.000012
-0.530000	-0.730000	-0.000005	0.000010
-0.510000	-0.730000	-0.000005	0.000009
-0.490000	-0.730000	-0.000006	0.000008
-0.470000	-0.730000	-0.000007	0.000008
-0.450000	-0.730000	-0.000007	0.000008
-0.430000	-0.730000	-0.000008	0.000008
-0.410000	-0.730000	-0.000008	0.000007
-0.390000	-0.730000	-0.000009	0.000007
-0.370000	-0.730000	-0.000009	0.000006
-0.350000	-0.730000	-0.000010	0.000005
-0.330000	-0.730000	-0.000010	0.000005
-0.310000	-0.730000	-0.000010	0.000004
-0.290000	-0.730000	-0.000010	0.000002
-0.270000	-0.730000	-0.000010	0.000001
-0.250000	-0.730000	-0.000010	0.000000
-0.230000	-0.730000	-0.000010	-0.000001
-0.210000	-0.730000	-0.000010	-0.000003
-0.190000	-0.730000	-0.000009	-0.000004
-0.170000	-0.730000	-0.000009	-0.000005
-0.150000	-0.730000	-0.000008	-0.000007
-0.130000	-0.730000	-0.000007	-0.000008
-0.110000	-0.730000	-0.000006	-0.000009
-0.090000	-0.730000	-0.000005	-0.000010
-0.070000	-0.730000	-0.000004	-0.000010
-0.050000	-0.730000	-0.000003	-0.000011
-0.030000	-0.730000	-0.000002	-0.000011
-0.010000	-0.730000	-0.000001	-0.000012
0.010000	-0.730000	0.000001	-0.000012
0.030000	-0.730000	0.000002	-0.000011
0.050000	-0.730000	0.000003	-0.000011
0.070000	-0.730000	0.000004	-0.000010
0.090000	-0.730000	0.000005	-0.000010
0.110000	-0.730000	0.000006	-0.000009
0.130000	-0.730000	0.000007	-0.000008
0.150000	-0.730000	0.000008	-0.000007
0.170000	-0.730000	0.000009	-0.000005
0.190000	-0.730000	0.000009	-0.000004
0.210000	-0.730000	0.000010	-0.000003
0.230000	-0.730000	0.000010	-0.000001
0.250000	-0.730000	0.000010	0.000000
0.270000	-0.730000	0.000010	0.000001
0.290000	-0.730000	0.000010	0.000002
0.310000	-0.730000	0.000010	0.000004
0.330000	-0.730000	0.000010	0.000005
0.350000	-0.730000	0.000010	0.000005
0.370000	-0.730000	0.000009	0.000006
0.390000	-0.730000	0.000009	0.000007
0.410000	-0.730000	0.000008	0.000007
0.430000	-0.730000	0.000008	0.000008
0.450000	-0.730000	0.000007	0.000008
0.470000	-0.730000	0.000007	0.000008
0.490000	-0.730000	0.000006	0.000008
0.510000	-0.730000	0.000005	0.000009
0.530000	-0.730000	0.000005	0.000010
0.550000	-0.730000	0.000005	0.000012
0.570000	-0.730000	0.000009	0.000016
0.590000	-0.730000	0.000018	0.000020
0.610000	-0.730000	0.000035	0.000016
0.630000	-0.730000	0.000048	-0.000013
0.650000	-0.730000	0.000009	-0.000093
0.670000	-0.730000	-0.000059	-0.000063
0.690000	-0.730000	-0.000052	0.000041
0.710000	-0.730000	-0.000021	0.000050
0.730000	-0.730000	-0.000025	0.000025
0.750000	-0.730000	-0.000022	0.000008
0.770000	-0.730000	-0.000015	-0.000001
0.790000	-0.730000	-0.000009	-0.000003
0.810000	-0.730000	-0.000005	-0.000002
0.830000	-0.730000	-0.000004	-0.000001
0.850000	-0.730000	-0.000004	-0.000000
0.870000	-0.730000	-0.000003	-0.000001
0.890000	-0.730000	-0.000003	-0.000001
0.910000	-0.730000	-0.000003	-0.000002
0.930000	-0.730000	-0.000003	-0.000002
0.950000	-0.730000	-0.000002	-0.000003
0.970000	-0.730000	-0.000001	-0.000003
0.990000	-0.730000	-0.000000	-0.000003

-0.990000	-0.710000	0.000001	-0.000004
-0.970000	-0.710000	0.000001	-0.000004
-0.950000	-0.710000	0.000002	-0.000004
-0.930000	-0.710000	0.000003	-0.000003
-0.910000	-0.710000	0.000004	-0.000002
-0.890000	-0.710000	0.000004	-0.000001
-0.870000	-0.710000	0.000004	-0.000000
-0.850000	-0.710000	0.000003	-0.000000
-0.830000	-0.710000	0.000003	-0.000001
-0.810000	-0.710000	0.000003	-0.000004
-0.790000	-0.710000	0.000008	-0.000009
-0.770000	-0.710000	0.000020	-0.000013
-0.750000	-0.710000	0.000037	-0.000004
-0.730000	-0.710000	0.000050	0.000021
-0.710000	-0.710000	0.000055	0.000055
-0.690000	-0.710000	0.000049	0.000012
-0.670000	-0.710000	0.000031	-0.000023
-0.650000	-0.710000	0.000001	-0.000035
-0.630000	-0.710000	-0.000019	-0.000013
-0.610000	-0.710000	-0.000020	0.000004
-0.590000	-0.710000	-0.000014	0.000010
-0.570000	-0.710000	-0.000009	0.000011
-0.550000	-0.710000	-0.000006	0.000010
-0.530000	-0.710000	-0.000005	0.000010
-0.510000	-0.710000	-0.000005	0.000009
-0.490000	-0.710000	-0.000005	0.000009
-0.470000	-0.710000	-0.000005	0.000008
-0.450000	-0.710000	-0.000006	0.000008
-0.430000	-0.710000	-0.000006	0.000008
-0.410000	-0.710000	-0.000007	0.000008
-0.390000	-0.710000	-0.000007	0.000007
-0.370000	-0.710000	-0.000008	0.000007
-0.350000	-0.710000	-0.000008	0.000006
-0.330000	-0.710000	-0.000009	0.000005
-0.310000	-0.710000	-0.000009	0.000004
-0.290000	-0.710000	-0.000009	0.000003
-0.270000	-0.710000	-0.000009	0.000001
-0.250000	-0.710000	-0.000009	-0.000000
-0.230000	-0.710000	-0.000009	-0.000002
-0.210000	-0.710000	-0.000009	-0.000003
-0.190000	-0.710000	-0.000008	-0.000004
-0.170000	-0.710000	-0.000008	-0.000006
-0.150000	-0.710000	-0.000007	-0.000007
-0.130000	-0.710000	-0.000007	-0.000008
-0.110000	-0.710000	-0.000006	-0.000010
-0.090000	-0.710000	-0.000005	-0.000011
-0.070000	-0.710000	-0.000004	-0.000011
-0.050000	-0.710000	-0.000003	-0.000012
-0.030000	-0.710000	-0.000002	-0.000013
-0.010000	-0.710000	-0.000001	-0.000013
0.010000	-0.710000	0.000001	-0.000013
0.030000	-0.710000	0.000002	-0.000013
0.050000	-0.710000	0.000003	-0.000012
0.070000	-0.710000	0.000004	-0.000011
0.090000	-0.710000	0.000005	-0.000011
0.110000	-0.710000	0.000006	-0.000010
0.130000	-0.710000	0.000007	-0.000008
0.150000	-0.710000	0.000007	-0.000007
0.170000	-0.710000	0.000008	-0.000006
0.190000	-0.710000	0.000008	-0.000004
0.210000	-0.710000	0.000009	-0.000003
0.230000	-0.710000	0.000009	-0.000002
0.250000	-0.710000	0.000009	-0.000000
0.270000	-0.710000	0.000009	0.000001
0.290000	-0.710000	0.000009	0.000003
0.310000	-0.710000	0.000009	0.000004
0.330000	-0.710000	0.000009	0.000005
0.350000	-0.710000	0.000008	0.000006
0.370000	-0.710000	0.000008	0.000007
0.390000	-0.710000	0.000007	0.000007
0.410000	-0.710000	0.000007	0.000008
0.430000	-0.710000	0.000006	0.000008
0.450000	-0.710000	0.000006	0.000008
0.470000	-0.710000	0.000005	0.000008
0.490000	-0.710000	0.000005	0.000009
0.510000	-0.710000	0.000005	0.000009
0.530000	-0.710000	0.000005	0.000010
0.550000	-0.710000	0.000006	0.000010
0.570000	-0.710000	0.000009	0.000011
0.590000	-0.710000	0.000014	0.000010
0.610000	-0.710000	0.000020	0.000004
0.630000	-0.710000	0.000019	-0.000013
0.650000	-0.710000	-0.000001	-0.000035
0.670000	-0.710000	-0.000031	-0.000023
0.690000	-0.710000	-0.000049	0.000012
0.710000	-0.710000	-0.000055	0.000055
0.730000	-0.710000	-0.000050	0.000021
0.750000	-0.710000	-0.000037	-0.000004
0.770000	-0.710000	-0.000020	-0.000013
0.790000	-0.710000	-0.000008	-0.000009
0.810000	-0.710000	-0.000003	-0.000004
0.830000	-0.710000	-0.000003	-0.000001
0.850000	-0.710000	-0.000003	-0.000000
0.870000	-0.710000	-0.000004	-0.000000
0.890000	-0.710000	-0.000004	-0.000001
0.910000	-0.710000	-0.000004	-0.000002
0.930000	-0.710000	-0.000003	-0.000003
0.950000	-0.710000	-0.000002	-0.000004
0.970000	-0.710000	-0.000001	-0.000004
0.990000	-0.710000	-0.000001	-0.000004

-0.990000	-0.690000	0.000001	-0.000005
-0.970000	-0.690000	0.000002	-0.000005
-0.950000	-0.690000	0.000003	-0.000005
-0.930000	-0.690000	0.000004	-0.000004
-0.910000	-0.690000	0.000005	-0.000003
-0.890000	-0.690000	0.000005	-0.000001
-0.870000	-0.690000	0.000005	0.000000
-0.850000	-0.690000	0.000003	0.000001
-0.830000	-0.690000	0.000000	0.000001
-0.810000	-0.690000	-0.000003	-0.000003
-0.790000	-0.690000	-0.000000	-0.000016
-0.770000	-0.690000	0.000020	-0.000038
-0.750000	-0.690000	0.000056	-0.000033
-0.730000	-0.690000	0.000041	0.000052
-0.710000	-0.690000	0.000012	0.000049
-0.690000	-0.690000	0.000017	0.000017
-0.670000	-0.690000	0.000012	-0.000004
-0.650000	-0.690000	0.000001	-0.000013
-0.630000	-0.690000	-0.000008	-0.000007
-0.610000	-0.690000	-0.000011	0.000001
-0.590000	-0.690000	-0.000009	0.000006
-0.570000	-0.690000	-0.000007	0.000008
-0.550000	-0.690000	-0.000005	0.000009
-0.530000	-0.690000	-0.000004	0.000009
-0.510000	-0.690000	-0.000004	0.000009
-0.490000	-0.690000	-0.000004	0.000009
-0.470000	-0.690000	-0.000004	0.000009
-0.450000	-0.690000	-0.000005	0.000009
-0.430000	-0.690000	-0.000005	0.000008
-0.410000	-0.690000	-0.000006	0.000008
-0.390000	-0.690000	-0.000006	0.000008
-0.370000	-0.690000	-0.000006	0.000007
-0.350000	-0.690000	-0.000007	0.000006
-0.330000	-0.690000	-0.000007	0.000005
-0.310000	-0.690000	-0.000008	0.000004
-0.290000	-0.690000	-0.000008	0.000003
-0.270000	-0.690000	-0.000008	0.000001
-0.250000	-0.690000	-0.000008	-0.000000
-0.230000	-0.690000	-0.000008	-0.000002
-0.210000	-0.690000	-0.000008	-0.000003
-0.190000	-0.690000	-0.000007	-0.000005
-0.170000	-0.690000	-0.000007	-0.000006
-0.150000	-0.690000	-0.000006	-0.000008
-0.130000	-0.690000	-0.000006	-0.000009
-0.110000	-0.690000	-0.000005	-0.000010
-0.090000	-0.690000	-0.000004	-0.000012
-0.070000	-0.690000	-0.000003	-0.000012
-0.050000	-0.690000	-0.000002	-0.000013
-0.030000	-0.690000	-0.000001	-0.000014
-0.010000	-0.690000	-0.000000	-0.000014
0.010000	-0.690000	0.000000	-0.000014
0.030000	-0.690000	0.000001	-0.000014
0.050000	-0.690000	0.000002	-0.000013
0.070000	-0.690000	0.000003	-0.000012
0.090000	-0.690000	0.000004	-0.000012
0.110000	-0.690000	0.000005	-0.000010
0.130000	-0.690000	0.000006	-0.000009
0.150000	-0.690000	0.000006	-0.000008
0.170000	-0.690000	0.000007	-0.000006
0.190000	-0.690000	0.000007	-0.000005
0.210000	-0.690000	0.000008	-0.000003
0.230000	-0.690000	0.000008	-0.000002
0.250000	-0.690000	0.000008	-0.000000
0.270000	-0.690000	0.000008	0.000001
0.290000	-0.690000	0.000008	0.000003
0.310000	-0.690000	0.000008	0.000004
0.330000	-0.690000	0.000007	0.000005
0.350000	-0.690000	0.000007	0.000006
0.370000	-0.690000	0.000006	0.000007
0.390000	-0.690000	0.000006	0.000008
0.410000	-0.690000	0.000006	0.000008
0.430000	-0.690000	0.000005	0.000008
0.450000	-0.690000	0.000005	0.000009
0.470000	-0.690000	0.000004	0.000009
0.490000	-0.690000	0.000004	0.000009
0.510000	-0.690000	0.000004	0.000009
0.530000	-0.690000	0.000004	0.000009
0.550000	-0.690000	0.000005	0.000009
0.570000	-0.690000	0.000007	0.000008
0.590000	-0.690000	0.000009	0.000006
0.610000	-0.690000	0.000011	0.000001
0.630000	-0.690000	0.000008	-0.000007
0.650000	-0.690000	-0.000001	-0.000013
0.670000	-0.690000	-0.000012	-0.000004
0.690000	-0.690000	-0.000017	0.000017
0.710000	-0.690000	-0.000012	0.000049
0.730000	-0.690000	-0.000041	0.000052
0.750000	-0.690000	-0.000056	-0.000033
0.770000	-0.690000	-0.000020	-0.000038
0.790000	-0.690000	0.000000	-0.000016
0.810000	-0.690000	0.000003	-0.000003
0.830000	-0.690000	-0.000000	0.000001
0.850000	-0.690000	-0.000003	0.000001
0.870000	-0.690000	-0.000005	0.000000
0.890000	-0.690000	-0.000005	-0.000001
0.910000	-0.690000	-0.000005	-0.000003
0.930000	-0.690000	-0.000004	-0.000004
0.950000	-0.690000	-0.000003	-0.000005
0.970000	-0.690000	-0.000002	-0.000005
0.990000	-0.690000	-0.000001	-0.000005

-0.990000	-0.670000	0.000001	-0.000007
-0.970000	-0.670000	0.000002	-0.000007
-0.950000	-0.670000	0.000004	-0.000006
-0.930000	-0.670000	0.000005	-0.000005
-0.910000	-0.670000	0.000006	-0.000004
-0.890000	-0.670000	0.000007	-0.000002
-0.870000	-0.670000	0.000007	0.000001
-0.850000	-0.670000	0.000004	0.000004
-0.830000	-0.670000	-0.000002	0.000008
-0.810000	-0.670000	-0.000014	0.000006
-0.790000	-0.670000	-0.000027	-0.000016
-0.770000	-0.670000	0.000004	-0.000090
-0.750000	-0.670000	-0.000026	0.000012
-0.730000	-0.670000	-0.000063	0.000059
-0.710000	-0.670000	-0.000023	0.000031
-0.690000	-0.670000	-0.000004	0.000012
-0.670000	-0.670000	0.000001	0.000001
-0.650000	-0.670000	-0.000001	-0.000004
-0.630000	-0.670000	-0.000005	-0.000003
-0.610000	-0.670000	-0.000006	0.000001
-0.590000	-0.670000	-0.000006	0.000004
-0.570000	-0.670000	-0.000005	0.000006
-0.550000	-0.670000	-0.000004	0.000008
-0.530000	-0.670000	-0.000003	0.000008
-0.510000	-0.670000	-0.000003	0.000009
-0.490000	-0.670000	-0.000003	0.000009
-0.470000	-0.670000	-0.000003	0.000009
-0.450000	-0.670000	-0.000003	0.000009
-0.430000	-0.670000	-0.000004	0.000009
-0.410000	-0.670000	-0.000004	0.000009
-0.390000	-0.670000	-0.000005	0.000008
-0.370000	-0.670000	-0.000005	0.000007
-0.350000	-0.670000	-0.000005	0.000006
-0.330000	-0.670000	-0.000006	0.000005
-0.310000	-0.670000	-0.000006	0.000004
-0.290000	-0.670000	-0.000006	0.000003
-0.270000	-0.670000	-0.000006	0.000001
-0.250000	-0.670000	-0.000007	-0.000000
-0.230000	-0.670000	-0.000006	-0.000002
-0.210000	-0.670000	-0.000006	-0.000004
-0.190000	-0.670000	-0.000006	-0.000005
-0.170000	-0.670000	-0.000006	-0.000007
-0.150000	-0.670000	-0.000005	-0.000008
-0.130000	-0.670000	-0.000005	-0.000010
-0.110000	-0.670000	-0.000004	-0.000011
-0.090000	-0.670000	-0.000003	-0.000012
-0.070000	-0.670000	-0.000003	-0.000013
-0.050000	-0.670000	-0.000002	-0.000014
-0.030000	-0.670000	-0.000001	-0.000014
-0.010000	-0.670000	-0.000000	-0.000015
0.010000	-0.670000	0.000000	-0.000015
0.030000	-0.670000	0.000001	-0.000014
0.050000	-0.670000	0.000002	-0.000014
0.070000	-0.670000	0.000003	-0.000013
0.090000	-0.670000	0.000003	-0.000012
0.110000	-0.670000	0.000004	-0.000011
0.130000	-0.670000	0.000005	-0.000010
0.150000	-0.670000	0.000005	-0.000008
0.170000	-0.670000	0.000006	-0.000007
0.190000	-0.670000	0.000006	-0.000005
0.210000	-0.670000	0.000006	-0.000004
0.230000	-0.670000	0.000006	-0.000002
0.250000	-0.670000	0.000007	-0.000000
0.270000	-0.670000	0.000006	0.000001
0.290000	-0.670000	0.000006	0.000003
0.310000	-0.670000	0.000006	0.000004
0.330000	-0.670000	0.000006	0.000005
0.350000	-0.670000	0.000005	0.000006
0.370000	-0.670000	0.000005	0.000007
0.390000	-0.670000	0.000005	0.000008
0.410000	-0.670000	0.000004	0.000009
0.430000	-0.670000	0.000004	0.000009
0.450000	-0.670000	0.000003	0.000009
0.470000	-0.670000	0.000003	0.000009
0.490000	-0.670000	0.000003	0.000009
0.510000	-0.670000	0.000003	0.000009
0.530000	-0.670000	0.000003	0.000008
0.550000	-0.670000	0.000004	0.000008
0.570000	-0.670000	0.000005	0.000006
0.590000	-0.670000	0.000006	0.000004
0.610000	-0.670000	0.000006	0.000001
0.630000	-0.670000	0.000005	-0.000003
0.650000	-0.670000	0.000001	-0.000004
0.670000	-0.670000	-0.000001	0.000001
0.690000	-0.670000	0.000004	0.000012
0.710000	-0.670000	0.000023	0.000031
0.730000	-0.670000	0.000063	0.000059
0.750000	-0.670000	0.000026	0.000012
0.770000	-0.670000	-0.000004	-0.000090
0.790000	-0.670000	0.000027	-0.000016
0.810000	-0.670000	0.000014	0.000006
0.830000	-0.670000	0.000002	0.000008
0.850000	-0.670000	-0.000004	0.000004
0.870000	-0.670000	-0.000007	0.000001
0.890000	-0.670000	-0.000007	-0.000002
0.910000	-0.670000	-0.000006	-0.000004
0.930000	-0.670000	-0.000005	-0.000005
0.950000	-0.670000	-0.000004	-0.000006
0.970000	-0.670000	-0.000002	-0.000007
0.990000	-0.670000	-0.000001	-0.000007

-0.990000	-0.650000	0.000001	-0.000009
-0.970000	-0.650000	0.000003	-0.000008
-0.950000	-0.650000	0.000005	-0.000008
-0.930000	-0.650000	0.000006	-0.000007
-0.910000	-0.650000	0.000008	-0.000005
-0.890000	-0.650000	0.000010	-0.000002
-0.870000	-0.650000	0.000011	0.000001
-0.850000	-0.650000	0.000010	0.000008
-0.830000	-0.650000	0.000001	0.000019
-0.810000	-0.650000	-0.000026	0.000034
-0.790000	-0.650000	-0.000096	0.000038
-0.770000	-0.650000	-0.000265	-0.000005
-0.750000	-0.650000	-0.000260	-0.000049
-0.730000	-0.650000	-0.000093	-0.000009
-0.710000	-0.650000	-0.000035	0.000001
-0.690000	-0.650000	-0.000013	0.000001
-0.670000	-0.650000	-0.000004	-0.000001
-0.650000	-0.650000	-0.000002	-0.000002
-0.630000	-0.650000	-0.000003	-0.000001
-0.610000	-0.650000	-0.000003	0.000001
-0.590000	-0.650000	-0.000003	0.000004
-0.570000	-0.650000	-0.000003	0.000006
-0.550000	-0.650000	-0.000002	0.000007
-0.530000	-0.650000	-0.000002	0.000008
-0.510000	-0.650000	-0.000002	0.000009
-0.490000	-0.650000	-0.000001	0.000009
-0.470000	-0.650000	-0.000002	0.000009
-0.450000	-0.650000	-0.000002	0.000009
-0.430000	-0.650000	-0.000002	0.000009
-0.410000	-0.650000	-0.000003	0.000009
-0.390000	-0.650000	-0.000003	0.000008
-0.370000	-0.650000	-0.000003	0.000008
-0.350000	-0.650000	-0.000004	0.000007
-0.330000	-0.650000	-0.000004	0.000006
-0.310000	-0.650000	-0.000005	0.000005
-0.290000	-0.650000	-0.000005	0.000003
-0.270000	-0.650000	-0.000005	0.000002
-0.250000	-0.650000	-0.000005	-0.000000
-0.230000	-0.650000	-0.000005	-0.000002
-0.210000	-0.650000	-0.000005	-0.000004
-0.190000	-0.650000	-0.000005	-0.000005
-0.170000	-0.650000	-0.000004	-0.000007
-0.150000	-0.650000	-0.000004	-0.000009
-0.130000	-0.650000	-0.000004	-0.000010
-0.110000	-0.650000	-0.000003	-0.000012
-0.090000	-0.650000	-0.000003	-0.000013
-0.070000	-0.650000	-0.000002	-0.000014
-0.050000	-0.650000	-0.000002	-0.000015
-0.030000	-0.650000	-0.000001	-0.000015
-0.010000	-0.650000	-0.000000	-0.000015
0.010000	-0.650000	0.000000	-0.000015
0.030000	-0.650000	0.000001	-0.000015
0.050000	-0.650000	0.000002	-0.000015
0.070000	-0.650000	0.000002	-0.000014
0.090000	-0.650000	0.000003	-0.000013
0.110000	-0.650000	0.000003	-0.000012
0.130000	-0.650000	0.000004	-0.000010
0.150000	-0.650000	0.000004	-0.000009
0.170000	-0.650000	0.000004	-0.000007
0.190000	-0.650000	0.000005	-0.000005
0.210000	-0.650000	0.000005	-0.000004
0.230000	-0.650000	0.000005	-0.000002
0.250000	-0.650000	0.000005	-0.000000
0.270000	-0.650000	0.000005	0.000002
0.290000	-0.650000	0.000005	0.000003
0.310000	-0.650000	0.000005	0.000005
0.330000	-0.650000	0.000004	0.000006
0.350000	-0.650000	0.000004	0.000007
0.370000	-0.650000	0.000003	0.000008
0.390000	-0.650000	0.000003	0.000008
0.410000	-0.650000	0.000003	0.000009
0.430000	-0.650000	0.000002	0.000009
0.450000	-0.650000	0.000002	0.000009
0.470000	-0.650000	0.000002	0.000009
0.490000	-0.650000	0.000001	0.000009
0.510000	-0.650000	0.000002	0.000009
0.530000	-0.650000	0.000002	0.000008
0.550000	-0.650000	0.000002	0.000007
0.570000	-0.650000	0.000003	0.000006
0.590000	-0.650000	0.000003	0.000004
0.610000	-0.650000	0.000003	0.000001
0.630000	-0.650000	0.000003	-0.000001
0.650000	-0.650000	0.000002	-0.000002
0.670000	-0.650000	0.000004	-0.000001
0.690000	-0.650000	0.000013	0.000001
0.710000	-0.650000	0.000035	0.000001
0.730000	-0.650000	0.000093	-0.000009
0.750000	-0.650000	0.000260	-0.000049
0.770000	-0.650000	0.000265	-0.000005
0.790000	-0.650000	0.000096	0.000038
0.810000	-0.650000	0.000026	0.000034
0.830000	-0.650000	-0.000001	0.000019
0.850000	-0.650000	-0.000010	0.000008
0.870000	-0.650000	-0.000011	0.000001
0.890000	-0.650000	-0.000010	-0.000002
0.910000	-0.650000	-0.000008	-0.000005
0.930000	-0.650000	-0.000006	-0.000007
0.950000	-0.650000	-0.000005	-0.000008
0.970000	-0.650000	-0.000003	-0.000008
0.990000	-0.650000	-0.000001	-0.000009

-0.990000	-0.630000	0.000001	-0.000010
-0.970000	-0.630000	0.000003	-0.000010
-0.950000	-0.630000	0.000005	-0.000010
-0.930000	-0.630000	0.000008	-0.000009
-0.910000	-0.630000	0.000010	-0.000007
-0.890000	-0.630000	0.000013	-0.000005
-0.870000	-0.630000	0.000017	-0.000001
-0.850000	-0.630000	0.000022	0.000007
-0.830000	-0.630000	0.000024	0.000025
-0.810000	-0.630000	0.000005	0.000074
-0.790000	-0.630000	-0.000065	0.000139
-0.770000	-0.630000	-0.000017	0.000017
-0.750000	-0.630000	0.000035	-0.000128
-0.730000	-0.630000	-0.000013	-0.000048
-0.710000	-0.630000	-0.000013	-0.000019
-0.690000	-0.630000	-0.000007	-0.000008
-0.670000	-0.630000	-0.000003	-0.000005
-0.650000	-0.630000	-0.000001	-0.000003
-0.630000	-0.630000	-0.000001	-0.000001
-0.610000	-0.630000	-0.000001	0.000001
-0.590000	-0.630000	-0.000001	0.000003
-0.570000	-0.630000	-0.000001	0.000005
-0.550000	-0.630000	-0.000000	0.000007
-0.530000	-0.630000	-0.000000	0.000008
-0.510000	-0.630000	0.000000	0.000009
-0.490000	-0.630000	0.000000	0.000009
-0.470000	-0.630000	-0.000000	0.000010
-0.450000	-0.630000	-0.000000	0.000010
-0.430000	-0.630000	-0.000001	0.000010
-0.410000	-0.630000	-0.000001	0.000009
-0.390000	-0.630000	-0.000001	0.000009
-0.370000	-0.630000	-0.000002	0.000008
-0.350000	-0.630000	-0.000002	0.000007
-0.330000	-0.630000	-0.000003	0.000006
-0.310000	-0.630000	-0.000003	0.000005
-0.290000	-0.630000	-0.000003	0.000003
-0.270000	-0.630000	-0.000003	0.000002
-0.250000	-0.630000	-0.000003	-0.000000
-0.230000	-0.630000	-0.000003	-0.000002
-0.210000	-0.630000	-0.000003	-0.000004
-0.190000	-0.630000	-0.000003	-0.000006
-0.170000	-0.630000	-0.000003	-0.000007
-0.150000	-0.630000	-0.000003	-0.000009
-0.130000	-0.630000	-0.000002	-0.000011
-0.110000	-0.630000	-0.000002	-0.000012
-0.090000	-0.630000	-0.000002	-0.000013
-0.070000	-0.630000	-0.000001	-0.000014
-0.050000	-0.630000	-0.000001	-0.000015
-0.030000	-0.630000	-0.000001	-0.000016
-0.010000	-0.630000	-0.000000	-0.000016
0.010000	-0.630000	0.000000	-0.000016
0.030000	-0.630000	0.000001	-0.000016
0.050000	-0.630000	0.000001	-0.000015
0.070000	-0.630000	0.000001	-0.000014
0.090000	-0.630000	0.000002	-0.000013
0.110000	-0.630000	0.000002	-0.000012
0.130000	-0.630000	0.000002	-0.000011
0.150000	-0.630000	0.000003	-0.000009
0.170000	-0.630000	0.000003	-0.000007
0.190000	-0.630000	0.000003	-0.000006
0.210000	-0.630000	0.000003	-0.000004
0.230000	-0.630000	0.000003	-0.000002
0.250000	-0.630000	0.000003	-0.000000
0.270000	-0.630000	0.000003	0.000002
0.290000	-0.630000	0.000003	0.000003
0.310000	-0.630000	0.000003	0.000005
0.330000	-0.630000	0.000003	0.000006
0.350000	-0.630000	0.000002	0.000007
0.370000	-0.630000	0.000002	0.000008
0.390000	-0.630000	0.000001	0.000009
0.410000	-0.630000	0.000001	0.000009
0.430000	-0.630000	0.000001	0.000010
0.450000	-0.630000	0.000000	0.000010
0.470000	-0.630000	0.000000	0.000010
0.490000	-0.630000	-0.000000	0.000009
0.510000	-0.630000	-0.000000	0.000009
0.530000	-0.630000	0.000000	0.000008
0.550000	-0.630000	0.000000	0.000007
0.570000	-0.630000	0.000001	0.000005
0.590000	-0.630000	0.000001	0.000003
0.610000	-0.630000	0.000001	0.000001
0.630000	-0.630000	0.000001	-0.000001
0.650000	-0.630000	0.000001	-0.000003
0.670000	-0.630000	0.000003	-0.000005
0.690000	-0.630000	0.000007	-0.000008
0.710000	-0.630000	0.000013	-0.000019
0.730000	-0.630000	0.000013	-0.000048
0.750000	-0.630000	-0.000035	-0.000128
0.770000	-0.630000	0.000017	0.000017
0.790000	-0.630000	0.000065	0.000139
0.810000	-0.630000	-0.000005	0.000074
0.830000	-0.630000	-0.000024	0.000025
0.850000	-0.630000	-0.000022	0.000007
0.870000	-0.630000	-0.000017	-0.000001
0.890000	-0.630000	-0.000013	-0.000005
0.910000	-0.630000	-0.000010	-0.000007
0.930000	-0.630000	-0.000008	-0.000009
0.950000	-0.630000	-0.000005	-0.000010
0.970000	-0.630000	-0.000003	-0.000010
0.990000	-0.630000	-0.000001	-0.000010

-0.990000	-0.610000	0.000001	-0.000013
-0.970000	-0.610000	0.000004	-0.000013
-0.950000	-0.610000	0.000006	-0.000012
-0.930000	-0.610000	0.000009	-0.000011
-0.910000	-0.610000	0.000012	-0.000010
-0.890000	-0.610000	0.000016	-0.000009
-0.870000	-0.610000	0.000022	-0.000007
-0.850000	-0.610000	0.000036	-0.000006
-0.830000	-0.610000	0.000069	0.000003
-0.810000	-0.610000	0.000087	0.000097
-0.790000	-0.610000	0.000126	0.000147
-0.770000	-0.610000	0.000126	-0.000038
-0.750000	-0.610000	0.000054	-0.000054
-0.730000	-0.610000	0.000016	-0.000035
-0.710000	-0.610000	0.000004	-0.000020
-0.690000	-0.610000	0.000001	-0.000011
-0.670000	-0.610000	0.000001	-0.000006
-0.650000	-0.610000	0.000001	-0.000003
-0.630000	-0.610000	0.000001	-0.000001
-0.610000	-0.610000	0.000001	0.000001
-0.590000	-0.610000	0.000001	0.000003
-0.570000	-0.610000	0.000001	0.000005
-0.550000	-0.610000	0.000002	0.000006
-0.530000	-0.610000	0.000002	0.000008
-0.510000	-0.610000	0.000002	0.000009
-0.490000	-0.610000	0.000002	0.000009
-0.470000	-0.610000	0.000001	0.000010
-0.450000	-0.610000	0.000001	0.000010
-0.430000	-0.610000	0.000001	0.000010
-0.410000	-0.610000	0.000001	0.000010
-0.390000	-0.610000	0.000000	0.000009
-0.370000	-0.610000	-0.000000	0.000009
-0.350000	-0.610000	-0.000001	0.000008
-0.330000	-0.610000	-0.000001	0.000006
-0.310000	-0.610000	-0.000001	0.000005
-0.290000	-0.610000	-0.000001	0.000003
-0.270000	-0.610000	-0.000002	0.000002
-0.250000	-0.610000	-0.000002	-0.000000
-0.230000	-0.610000	-0.000002	-0.000002
-0.210000	-0.610000	-0.000002	-0.000004
-0.190000	-0.610000	-0.000001	-0.000006
-0.170000	-0.610000	-0.000001	-0.000008
-0.150000	-0.610000	-0.000001	-0.000009
-0.130000	-0.610000	-0.000001	-0.000011
-0.110000	-0.610000	-0.000001	-0.000012
-0.090000	-0.610000	-0.000001	-0.000014
-0.070000	-0.610000	-0.000000	-0.000015
-0.050000	-0.610000	-0.000000	-0.000015
-0.030000	-0.610000	-0.000000	-0.000016
-0.010000	-0.610000	-0.000000	-0.000016
0.010000	-0.610000	0.000000	-0.000016
0.030000	-0.610000	0.000000	-0.000016
0.050000	-0.610000	0.000000	-0.000015
0.070000	-0.610000	0.000000	-0.000015
0.090000	-0.610000	0.000001	-0.000014
0.110000	-0.610000	0.000001	-0.000012
0.130000	-0.610000	0.000001	-0.000011
0.150000	-0.610000	0.000001	-0.000009
0.170000	-0.610000	0.000001	-0.000008
0.190000	-0.610000	0.000001	-0.000006
0.210000	-0.610000	0.000002	-0.000004
0.230000	-0.610000	0.000002	-0.000002
0.250000	-0.610000	0.000002	-0.000000
0.270000	-0.610000	0.000002	0.000002
0.290000	-0.610000	0.000001	0.000003
0.310000	-0.610000	0.000001	0.000005
0.330000	-0.610000	0.000001	0.000006
0.350000	-0.610000	0.000001	0.000008
0.370000	-0.610000	0.000000	0.000009
0.390000	-0.610000	-0.000000	0.000009
0.410000	-0.610000	-0.000001	0.000010
0.430000	-0.610000	-0.000001	0.000010
0.450000	-0.610000	-0.000001	0.000010
0.470000	-0.610000	-0.000001	0.000010
0.490000	-0.610000	-0.000002	0.000009
0.510000	-0.610000	-0.000002	0.000009
0.530000	-0.610000	-0.000002	0.000008
0.550000	-0.610000	-0.000002	0.000006
0.570000	-0.610000	-0.000001	0.000005
0.590000	-0.610000	-0.000001	0.000003
0.610000	-0.610000	-0.000001	0.000001
0.630000	-0.610000	-0.000001	-0.000001
0.650000	-0.610000	-0.000001	-0.000003
0.670000	-0.610000	-0.000001	-0.000006
0.690000	-0.610000	-0.000001	-0.000011
0.710000	-0.610000	-0.000004	-0.000020
0.730000	-0.610000	-0.000016	-0.000035
0.750000	-0.610000	-0.000054	-0.000054
0.770000	-0.610000	-0.000126	-0.000038
0.790000	-0.610000	-0.000126	0.000147
0.810000	-0.610000	-0.000087	0.000097
0.830000	-0.610000	-0.000069	0.000003
0.850000	-0.610000	-0.000036	-0.000006
0.870000	-0.610000	-0.000022	-0.000007
0.890000	-0.610000	-0.000016	-0.000009
0.910000	-0.610000	-0.000012	-0.000010
0.930000	-0.610000	-0.000009	-0.000011
0.950000	-0.610000	-0.000006	-0.000012
0.970000	-0.610000	-0.000004	-0.000013
0.990000	-0.610000	-0.000001	-0.000013

-0.990000	-0.590000	0.000001	-0.000015
-0.970000	-0.590000	0.000004	-0.000015
-0.950000	-0.590000	0.000007	-0.000015
-0.930000	-0.590000	0.000010	-0.000014
-0.910000	-0.590000	0.000013	-0.000014
-0.890000	-0.590000	0.000017	-0.000012
-0.870000	-0.590000	0.000020	-0.000012
-0.850000	-0.590000	0.000031	-0.000026
-0.830000	-0.590000	0.000126	-0.000104
-0.810000	-0.590000	0.000137	0.000174
-0.790000	-0.590000	0.000067	0.000100
-0.770000	-0.590000	0.000060	0.000016
-0.750000	-0.590000	0.000038	-0.000015
-0.730000	-0.590000	0.000020	-0.000018
-0.710000	-0.590000	0.000010	-0.000014
-0.690000	-0.590000	0.000006	-0.000009
-0.670000	-0.590000	0.000004	-0.000006
-0.650000	-0.590000	0.000004	-0.000003
-0.630000	-0.590000	0.000003	-0.000001
-0.610000	-0.590000	0.000003	0.000001
-0.590000	-0.590000	0.000003	0.000003
-0.570000	-0.590000	0.000003	0.000005
-0.550000	-0.590000	0.000003	0.000006
-0.530000	-0.590000	0.000003	0.000008
-0.510000	-0.590000	0.000003	0.000009
-0.490000	-0.590000	0.000003	0.000009
-0.470000	-0.590000	0.000003	0.000010
-0.450000	-0.590000	0.000003	0.000010
-0.430000	-0.590000	0.000003	0.000010
-0.410000	-0.590000	0.000002	0.000010
-0.390000	-0.590000	0.000002	0.000010
-0.370000	-0.590000	0.000002	0.000009
-0.350000	-0.590000	0.000001	0.000008
-0.330000	-0.590000	0.000001	0.000007
-0.310000	-0.590000	0.000001	0.000005
-0.290000	-0.590000	0.000001	0.000004
-0.270000	-0.590000	0.000000	0.000002
-0.250000	-0.590000	0.000000	-0.000000
-0.230000	-0.590000	0.000000	-0.000002
-0.210000	-0.590000	0.000000	-0.000004
-0.190000	-0.590000	0.000000	-0.000006
-0.170000	-0.590000	0.000000	-0.000008
-0.150000	-0.590000	0.000001	-0.000010
-0.130000	-0.590000	0.000001	-0.000011
-0.110000	-0.590000	0.000001	-0.000013
-0.090000	-0.590000	0.000001	-0.000014
-0.070000	-0.590000	0.000001	-0.000015
-0.050000	-0.590000	0.000000	-0.000015
-0.030000	-0.590000	0.000000	-0.000016
-0.010000	-0.590000	0.000000	-0.000016
0.010000	-0.590000	-0.000000	-0.000016
0.030000	-0.590000	-0.000000	-0.000016
0.050000	-0.590000	-0.000000	-0.000015
0.070000	-0.590000	-0.000001	-0.000015
0.090000	-0.590000	-0.000001	-0.000014
0.110000	-0.590000	-0.000001	-0.000013
0.130000	-0.590000	-0.000001	-0.000011
0.150000	-0.590000	-0.000001	-0.000010
0.170000	-0.590000	-0.000000	-0.000008
0.190000	-0.590000	-0.000000	-0.000006
0.210000	-0.590000	-0.000000	-0.000004
0.230000	-0.590000	-0.000000	-0.000002
0.250000	-0.590000	-0.000000	-0.000000
0.270000	-0.590000	-0.000000	0.000002
0.290000	-0.590000	-0.000001	0.000004
0.310000	-0.590000	-0.000001	0.000005
0.330000	-0.590000	-0.000001	0.000007
0.350000	-0.590000	-0.000001	0.000008
0.370000	-0.590000	-0.000002	0.000009
0.390000	-0.590000	-0.000002	0.000010
0.410000	-0.590000	-0.000002	0.000010
0.430000	-0.590000	-0.000003	0.000010
0.450000	-0.590000	-0.000003	0.000010
0.470000	-0.590000	-0.000003	0.000010
0.490000	-0.590000	-0.000003	0.000009
0.510000	-0.590000	-0.000003	0.000009
0.530000	-0.590000	-0.000003	0.000008
0.550000	-0.590000	-0.000003	0.000006
0.570000	-0.590000	-0.000003	0.000005
0.590000	-0.590000	-0.000003	0.000003
0.610000	-0.590000	-0.000003	0.000001
0.630000	-0.590000	-0.000003	-0.000001
0.650000	-0.590000	-0.000004	-0.000003
0.670000	-0.590000	-0.000004	-0.000006
0.690000	-0.590000	-0.000006	-0.000009
0.710000	-0.590000	-0.000010	-0.000014
0.730000	-0.590000	-0.000020	-0.000018
0.750000	-0.590000	-0.000038	-0.000015
0.770000	-0.590000	-0.000060	0.000016
0.790000	-0.590000	-0.000067	0.000100
0.810000	-0.590000	-0.000137	0.000174
0.830000	-0.590000	-0.000126	-0.000104
0.850000	-0.590000	-0.000031	-0.000026
0.870000	-0.590000	-0.000020	-0.000012
0.890000	-0.590000	-0.000017	-0.000012
0.910000	-0.590000	-0.000013	-0.000014
0.930000	-0.590000	-0.000010	-0.000014
0.950000	-0.590000	-0.000007	-0.000015
0.970000	-0.590000	-0.000004	-0.000015
0.990000	-0.590000	-0.000001	-0.000015

-0.990000	-0.570000	0.000001	-0.000018
-0.970000	-0.570000	0.000004	-0.000018
-0.950000	-0.570000	0.000007	-0.000018
-0.930000	-0.570000	0.000010	-0.000018
-0.910000	-0.570000	0.000014	-0.000018
-0.890000	-0.570000	0.000017	-0.000015
-0.870000	-0.570000	0.000008	-0.000004
-0.850000	-0.570000	-0.000056	0.000019
-0.830000	-0.570000	-0.000268	-0.000032
-0.810000	-0.570000	-0.000258	0.000082
-0.790000	-0.570000	-0.000046	0.000050
-0.770000	-0.570000	0.000010	0.000017
-0.750000	-0.570000	0.000019	-0.000002
-0.730000	-0.570000	0.000016	-0.000009
-0.710000	-0.570000	0.000011	-0.000009
-0.690000	-0.570000	0.000008	-0.000007
-0.670000	-0.570000	0.000006	-0.000005
-0.650000	-0.570000	0.000006	-0.000003
-0.630000	-0.570000	0.000005	-0.000001
-0.610000	-0.570000	0.000005	0.000001
-0.590000	-0.570000	0.000005	0.000003
-0.570000	-0.570000	0.000005	0.000005
-0.550000	-0.570000	0.000005	0.000006
-0.530000	-0.570000	0.000005	0.000008
-0.510000	-0.570000	0.000005	0.000009
-0.490000	-0.570000	0.000005	0.000010
-0.470000	-0.570000	0.000005	0.000010
-0.450000	-0.570000	0.000004	0.000010
-0.430000	-0.570000	0.000004	0.000011
-0.410000	-0.570000	0.000004	0.000010
-0.390000	-0.570000	0.000004	0.000010
-0.370000	-0.570000	0.000003	0.000009
-0.350000	-0.570000	0.000003	0.000008
-0.330000	-0.570000	0.000003	0.000007
-0.310000	-0.570000	0.000003	0.000005
-0.290000	-0.570000	0.000002	0.000004
-0.270000	-0.570000	0.000002	0.000002
-0.250000	-0.570000	0.000002	-0.000000
-0.230000	-0.570000	0.000002	-0.000002
-0.210000	-0.570000	0.000002	-0.000004
-0.190000	-0.570000	0.000002	-0.000006
-0.170000	-0.570000	0.000003	-0.000008
-0.150000	-0.570000	0.000003	-0.000010
-0.130000	-0.570000	0.000002	-0.000011
-0.110000	-0.570000	0.000002	-0.000012
-0.090000	-0.570000	0.000002	-0.000014
-0.070000	-0.570000	0.000002	-0.000014
-0.050000	-0.570000	0.000001	-0.000015
-0.030000	-0.570000	0.000001	-0.000016
-0.010000	-0.570000	0.000000	-0.000016
0.010000	-0.570000	-0.000000	-0.000016
0.030000	-0.570000	-0.000001	-0.000016
0.050000	-0.570000	-0.000001	-0.000015
0.070000	-0.570000	-0.000002	-0.000014
0.090000	-0.570000	-0.000002	-0.000014
0.110000	-0.570000	-0.000002	-0.000012
0.130000	-0.570000	-0.000002	-0.000011
0.150000	-0.570000	-0.000003	-0.000010
0.170000	-0.570000	-0.000003	-0.000008
0.190000	-0.570000	-0.000002	-0.000006
0.210000	-0.570000	-0.000002	-0.000004
0.230000	-0.570000	-0.000002	-0.000002
0.250000	-0.570000	-0.000002	-0.000000
0.270000	-0.570000	-0.000002	0.000002
0.290000	-0.570000	-0.000002	0.000004
0.310000	-0.570000	-0.000003	0.000005
0.330000	-0.570000	-0.000003	0.000007
0.350000	-0.570000	-0.000003	0.000008
0.370000	-0.570000	-0.000003	0.000009
0.390000	-0.570000	-0.000004	0.000010
0.410000	-0.570000	-0.000004	0.000010
0.430000	-0.570000	-0.000004	0.000011
0.450000	-0.570000	-0.000004	0.000010
0.470000	-0.570000	-0.000005	0.000010
0.490000	-0.570000	-0.000005	0.000010
0.510000	-0.570000	-0.000005	0.000009
0.530000	-0.570000	-0.000005	0.000008
0.550000	-0.570000	-0.000005	0.000006
0.570000	-0.570000	-0.000005	0.000005
0.590000	-0.570000	-0.000005	0.000003
0.610000	-0.570000	-0.000005	0.000001
0.630000	-0.570000	-0.000005	-0.000001
0.650000	-0.570000	-0.000006	-0.000003
0.670000	-0.570000	-0.000006	-0.000005
0.690000	-0.570000	-0.000008	-0.000007
0.710000	-0.570000	-0.000011	-0.000009
0.730000	-0.570000	-0.000016	-0.000009
0.750000	-0.570000	-0.000019	-0.000002
0.770000	-0.570000	-0.000010	0.000017
0.790000	-0.570000	0.000046	0.000050
0.810000	-0.570000	0.000258	0.000082
0.830000	-0.570000	0.000268	-0.000032
0.850000	-0.570000	0.000056	0.000019
0.870000	-0.570000	-0.000008	-0.000004
0.890000	-0.570000	-0.000017	-0.000015
0.910000	-0.570000	-0.000014	-0.000018
0.930000	-0.570000	-0.000010	-0.000018
0.950000	-0.570000	-0.000007	-0.000018
0.970000	-0.570000	-0.000004	-0.000018
0.990000	-0.570000	-0.000001	-0.000018

-0.990000	-0.550000	0.000001	-0.000020
-0.970000	-0.550000	0.000004	-0.000020
-0.950000	-0.550000	0.000006	-0.000021
-0.930000	-0.550000	0.000010	-0.000022
-0.910000	-0.550000	0.000016	-0.000024
-0.890000	-0.550000	0.000030	-0.000025
-0.870000	-0.550000	0.000053	-0.000009
-0.850000	-0.550000	0.000003	0.000138
-0.830000	-0.550000	0.000000	0.000063
-0.810000	-0.550000	0.000028	-0.000051
-0.790000	-0.550000	-0.000000	-0.000001
-0.770000	-0.550000	0.000007	0.000003
-0.750000	-0.550000	0.000012	-0.000002
-0.730000	-0.550000	0.000012	-0.000005
-0.710000	-0.550000	0.000010	-0.000006
-0.690000	-0.550000	0.000009	-0.000005
-0.670000	-0.550000	0.000008	-0.000004
-0.650000	-0.550000	0.000007	-0.000002
-0.630000	-0.550000	0.000007	-0.000000
-0.610000	-0.550000	0.000006	0.000002
-0.590000	-0.550000	0.000006	0.000003
-0.570000	-0.550000	0.000006	0.000005
-0.550000	-0.550000	0.000006	0.000006
-0.530000	-0.550000	0.000006	0.000008
-0.510000	-0.550000	0.000006	0.000009
-0.490000	-0.550000	0.000006	0.000010
-0.470000	-0.550000	0.000006	0.000010
-0.450000	-0.550000	0.000006	0.000011
-0.430000	-0.550000	0.000006	0.000011
-0.410000	-0.550000	0.000005	0.000011
-0.390000	-0.550000	0.000005	0.000010
-0.370000	-0.550000	0.000005	0.000009
-0.350000	-0.550000	0.000005	0.000008
-0.330000	-0.550000	0.000005	0.000007
-0.310000	-0.550000	0.000005	0.000006
-0.290000	-0.550000	0.000004	0.000004
-0.270000	-0.550000	0.000004	0.000002
-0.250000	-0.550000	0.000004	-0.000000
-0.230000	-0.550000	0.000005	-0.000002
-0.210000	-0.550000	0.000005	-0.000004
-0.190000	-0.550000	0.000005	-0.000006
-0.170000	-0.550000	0.000005	-0.000008
-0.150000	-0.550000	0.000005	-0.000009
-0.130000	-0.550000	0.000004	-0.000011
-0.110000	-0.550000	0.000004	-0.000012
-0.090000	-0.550000	0.000004	-0.000013
-0.070000	-0.550000	0.000003	-0.000014
-0.050000	-0.550000	0.000002	-0.000014
-0.030000	-0.550000	0.000001	-0.000015
-0.010000	-0.550000	0.000000	-0.000015
0.010000	-0.550000	-0.000000	-0.000015
0.030000	-0.550000	-0.000001	-0.000015
0.050000	-0.550000	-0.000002	-0.000014
0.070000	-0.550000	-0.000003	-0.000014
0.090000	-0.550000	-0.000004	-0.000013
0.110000	-0.550000	-0.000004	-0.000012
0.130000	-0.550000	-0.000004	-0.000011
0.150000	-0.550000	-0.000005	-0.000009
0.170000	-0.550000	-0.000005	-0.000008
0.190000	-0.550000	-0.000005	-0.000006
0.210000	-0.550000	-0.000005	-0.000004
0.230000	-0.550000	-0.000005	-0.000002
0.250000	-0.550000	-0.000004	-0.000000
0.270000	-0.550000	-0.000004	0.000002
0.290000	-0.550000	-0.000004	0.000004
0.310000	-0.550000	-0.000005	0.000006
0.330000	-0.550000	-0.000005	0.000007
0.350000	-0.550000	-0.000005	0.000008
0.370000	-0.550000	-0.000005	0.000009
0.390000	-0.550000	-0.000005	0.000010
0.410000	-0.550000	-0.000005	0.000011
0.430000	-0.550000	-0.000006	0.000011
0.450000	-0.550000	-0.000006	0.000011
0.470000	-0.550000	-0.000006	0.000010
0.490000	-0.550000	-0.000006	0.000010
0.510000	-0.550000	-0.000006	0.000009
0.530000	-0.550000	-0.000006	0.000008
0.550000	-0.550000	-0.000006	0.000006
0.570000	-0.550000	-0.000006	0.000005
0.590000	-0.550000	-0.000006	0.000003
0.610000	-0.550000	-0.000006	0.000002
0.630000	-0.550000	-0.000007	-0.000000
0.650000	-0.550000	-0.000007	-0.000002
0.670000	-0.550000	-0.000008	-0.000004
0.690000	-0.550000	-0.000009	-0.000005
0.710000	-0.550000	-0.000010	-0.000006
0.730000	-0.550000	-0.000012	-0.000005
0.750000	-0.550000	-0.000012	-0.000002
0.770000	-0.550000	-0.000007	0.000003
0.790000	-0.550000	0.000000	-0.000001
0.810000	-0.550000	-0.000028	-0.000051
0.830000	-0.550000	-0.000000	0.000063
0.850000	-0.550000	-0.000003	0.000138
0.870000	-0.550000	-0.000053	-0.000009
0.890000	-0.550000	-0.000030	-0.000025
0.910000	-0.550000	-0.000016	-0.000024
0.930000	-0.550000	-0.000010	-0.000022
0.950000	-0.550000	-0.000006	-0.000021
0.970000	-0.550000	-0.000004	-0.000020
0.990000	-0.550000	-0.000001	-0.000020

-0.990000	-0.530000	0.000001	-0.000023
-0.970000	-0.530000	0.000003	-0.000023
-0.950000	-0.530000	0.000005	-0.000023
-0.930000	-0.530000	0.000007	-0.000025
-0.910000	-0.530000	0.000011	-0.000031
-0.890000	-0.530000	0.000032	-0.000053
-0.870000	-0.530000	0.000171	-0.000143
-0.850000	-0.530000	0.000207	0.000287
-0.830000	-0.530000	0.000081	0.000043
-0.810000	-0.530000	0.000025	-0.000003
-0.790000	-0.530000	0.000008	-0.000003
-0.770000	-0.530000	0.000007	-0.000002
-0.750000	-0.530000	0.000009	-0.000003
-0.730000	-0.530000	0.000010	-0.000005
-0.710000	-0.530000	0.000010	-0.000005
-0.690000	-0.530000	0.000009	-0.000004
-0.670000	-0.530000	0.000008	-0.000003
-0.650000	-0.530000	0.000008	-0.000002
-0.630000	-0.530000	0.000008	-0.000000
-0.610000	-0.530000	0.000008	0.000002
-0.590000	-0.530000	0.000008	0.000003
-0.570000	-0.530000	0.000008	0.000005
-0.550000	-0.530000	0.000008	0.000006
-0.530000	-0.530000	0.000008	0.000008
-0.510000	-0.530000	0.000008	0.000009
-0.490000	-0.530000	0.000008	0.000010
-0.470000	-0.530000	0.000007	0.000010
-0.450000	-0.530000	0.000007	0.000011
-0.430000	-0.530000	0.000007	0.000011
-0.410000	-0.530000	0.000007	0.000011
-0.390000	-0.530000	0.000007	0.000010
-0.370000	-0.530000	0.000007	0.000010
-0.350000	-0.530000	0.000007	0.000009
-0.330000	-0.530000	0.000006	0.000007
-0.310000	-0.530000	0.000006	0.000006
-0.290000	-0.530000	0.000006	0.000004
-0.270000	-0.530000	0.000007	0.000002
-0.250000	-0.530000	0.000007	-0.000000
-0.230000	-0.530000	0.000007	-0.000002
-0.210000	-0.530000	0.000007	-0.000004
-0.190000	-0.530000	0.000007	-0.000006
-0.170000	-0.530000	0.000007	-0.000008
-0.150000	-0.530000	0.000007	-0.000009
-0.130000	-0.530000	0.000007	-0.000011
-0.110000	-0.530000	0.000006	-0.000012
-0.090000	-0.530000	0.000005	-0.000012
-0.070000	-0.530000	0.000004	-0.000013
-0.050000	-0.530000	0.000003	-0.000013
-0.030000	-0.530000	0.000002	-0.000014
-0.010000	-0.530000	0.000001	-0.000014
0.010000	-0.530000	-0.000001	-0.000014
0.030000	-0.530000	-0.000002	-0.000014
0.050000	-0.530000	-0.000003	-0.000013
0.070000	-0.530000	-0.000004	-0.000013
0.090000	-0.530000	-0.000005	-0.000012
0.110000	-0.530000	-0.000006	-0.000012
0.130000	-0.530000	-0.000007	-0.000011
0.150000	-0.530000	-0.000007	-0.000009
0.170000	-0.530000	-0.000007	-0.000008
0.190000	-0.530000	-0.000007	-0.000006
0.210000	-0.530000	-0.000007	-0.000004
0.230000	-0.530000	-0.000007	-0.000002
0.250000	-0.530000	-0.000007	-0.000000
0.270000	-0.530000	-0.000007	0.000002
0.290000	-0.530000	-0.000006	0.000004
0.310000	-0.530000	-0.000006	0.000006
0.330000	-0.530000	-0.000006	0.000007
0.350000	-0.530000	-0.000007	0.000009
0.370000	-0.530000	-0.000007	0.000010
0.390000	-0.530000	-0.000007	0.000010
0.410000	-0.530000	-0.000007	0.000011
0.430000	-0.530000	-0.000007	0.000011
0.450000	-0.530000	-0.000007	0.000011
0.470000	-0.530000	-0.000007	0.000010
0.490000	-0.530000	-0.000008	0.000010
0.510000	-0.530000	-0.000008	0.000009
0.530000	-0.530000	-0.000008	0.000008
0.550000	-0.530000	-0.000008	0.000006
0.570000	-0.530000	-0.000008	0.000005
0.590000	-0.530000	-0.000008	0.000003
0.610000	-0.530000	-0.000008	0.000002
0.630000	-0.530000	-0.000008	-0.000000
0.650000	-0.530000	-0.000008	-0.000002
0.670000	-0.530000	-0.000008	-0.000003
0.690000	-0.530000	-0.000009	-0.000004
0.710000	-0.530000	-0.000010	-0.000005
0.730000	-0.530000	-0.000010	-0.000005
0.750000	-0.530000	-0.000009	-0.000003
0.770000	-0.530000	-0.000007	-0.000002
0.790000	-0.530000	-0.000008	-0.000003
0.810000	-0.530000	-0.000025	-0.000003
0.830000	-0.530000	-0.000081	0.000043
0.850000	-0.530000	-0.000207	0.000287
0.870000	-0.530000	-0.000171	-0.000143
0.890000	-0.530000	-0.000032	-0.000053
0.910000	-0.530000	-0.000011	-0.000031
0.930000	-0.530000	-0.000007	-0.000025
0.950000	-0.530000	-0.000005	-0.000023
0.970000	-0.530000	-0.000003	-0.000023
0.990000	-0.530000	-0.000001	-0.000023

-0.990000	-0.510000	0.000001	-0.000025
-0.970000	-0.510000	0.000003	-0.000025
-0.950000	-0.510000	0.000004	-0.000024
-0.930000	-0.510000	0.000002	-0.000024
-0.910000	-0.510000	-0.000012	-0.000022
-0.890000	-0.510000	-0.000083	-0.000013
-0.870000	-0.510000	-0.000466	0.000060
-0.850000	-0.510000	-0.000479	0.000061
-0.830000	-0.510000	-0.000100	0.000016
-0.810000	-0.510000	-0.000019	-0.000002
-0.790000	-0.510000	-0.000001	-0.000005
-0.770000	-0.510000	0.000005	-0.000005
-0.750000	-0.510000	0.000007	-0.000005
-0.730000	-0.510000	0.000009	-0.000005
-0.710000	-0.510000	0.000009	-0.000005
-0.690000	-0.510000	0.000009	-0.000004
-0.670000	-0.510000	0.000009	-0.000003
-0.650000	-0.510000	0.000009	-0.000002
-0.630000	-0.510000	0.000009	0.000000
-0.610000	-0.510000	0.000009	0.000002
-0.590000	-0.510000	0.000009	0.000003
-0.570000	-0.510000	0.000009	0.000005
-0.550000	-0.510000	0.000009	0.000006
-0.530000	-0.510000	0.000009	0.000008
-0.510000	-0.510000	0.000009	0.000009
-0.490000	-0.510000	0.000009	0.000010
-0.470000	-0.510000	0.000009	0.000011
-0.450000	-0.510000	0.000009	0.000011
-0.430000	-0.510000	0.000009	0.000011
-0.410000	-0.510000	0.000008	0.000011
-0.390000	-0.510000	0.000008	0.000011
-0.370000	-0.510000	0.000008	0.000010
-0.350000	-0.510000	0.000008	0.000009
-0.330000	-0.510000	0.000008	0.000007
-0.310000	-0.510000	0.000008	0.000006
-0.290000	-0.510000	0.000008	0.000004
-0.270000	-0.510000	0.000009	0.000002
-0.250000	-0.510000	0.000009	-0.000000
-0.230000	-0.510000	0.000009	-0.000002
-0.210000	-0.510000	0.000009	-0.000004
-0.190000	-0.510000	0.000010	-0.000006
-0.170000	-0.510000	0.000010	-0.000008
-0.150000	-0.510000	0.000009	-0.000009
-0.130000	-0.510000	0.000009	-0.000010
-0.110000	-0.510000	0.000008	-0.000011
-0.090000	-0.510000	0.000007	-0.000011
-0.070000	-0.510000	0.000006	-0.000012
-0.050000	-0.510000	0.000005	-0.000012
-0.030000	-0.510000	0.000003	-0.000012
-0.010000	-0.510000	0.000001	-0.000012
0.010000	-0.510000	-0.000001	-0.000012
0.030000	-0.510000	-0.000003	-0.000012
0.050000	-0.510000	-0.000005	-0.000012
0.070000	-0.510000	-0.000006	-0.000012
0.090000	-0.510000	-0.000007	-0.000011
0.110000	-0.510000	-0.000008	-0.000011
0.130000	-0.510000	-0.000009	-0.000010
0.150000	-0.510000	-0.000009	-0.000009
0.170000	-0.510000	-0.000010	-0.000008
0.190000	-0.510000	-0.000010	-0.000006
0.210000	-0.510000	-0.000009	-0.000004
0.230000	-0.510000	-0.000009	-0.000002
0.250000	-0.510000	-0.000009	-0.000000
0.270000	-0.510000	-0.000009	0.000002
0.290000	-0.510000	-0.000008	0.000004
0.310000	-0.510000	-0.000008	0.000006
0.330000	-0.510000	-0.000008	0.000007
0.350000	-0.510000	-0.000008	0.000009
0.370000	-0.510000	-0.000008	0.000010
0.390000	-0.510000	-0.000008	0.000011
0.410000	-0.510000	-0.000008	0.000011
0.430000	-0.510000	-0.000009	0.000011
0.450000	-0.510000	-0.000009	0.000011
0.470000	-0.510000	-0.000009	0.000011
0.490000	-0.510000	-0.000009	0.000010
0.510000	-0.510000	-0.000009	0.000009
0.530000	-0.510000	-0.000009	0.000008
0.550000	-0.510000	-0.000009	0.000006
0.570000	-0.510000	-0.000009	0.000005
0.590000	-0.510000	-0.000009	0.000003
0.610000	-0.510000	-0.000009	0.000002
0.630000	-0.510000	-0.000009	0.000000
0.650000	-0.510000	-0.000009	-0.000002
0.670000	-0.510000	-0.000009	-0.000003
0.690000	-0.510000	-0.000009	-0.000004
0.710000	-0.510000	-0.000009	-0.000005
0.730000	-0.510000	-0.000009	-0.000005
0.750000	-0.510000	-0.000007	-0.000005
0.770000	-0.510000	-0.000005	-0.000005
0.790000	-0.510000	0.000001	-0.000005
0.810000	-0.510000	0.000019	-0.000002
0.830000	-0.510000	0.000100	0.000016
0.850000	-0.510000	0.000479	0.000061
0.870000	-0.510000	0.000466	0.000060
0.890000	-0.510000	0.000083	-0.000013
0.910000	-0.510000	0.000012	-0.000022
0.930000	-0.510000	-0.000002	-0.000024
0.950000	-0.510000	-0.000004	-0.000024
0.970000	-0.510000	-0.000003	-0.000025
0.990000	-0.510000	-0.000001	-0.000025

-0.990000	-0.490000	0.000001	-0.000027
-0.970000	-0.490000	0.000004	-0.000027
-0.950000	-0.490000	0.000006	-0.000025
-0.930000	-0.490000	0.000009	-0.000023
-0.910000	-0.490000	0.000022	-0.000022
-0.890000	-0.490000	0.000114	-0.000034
-0.870000	-0.490000	0.000238	0.000340
-0.850000	-0.490000	0.000157	-0.000125
-0.830000	-0.490000	0.000017	-0.000036
-0.810000	-0.490000	0.000002	-0.000016
-0.790000	-0.490000	0.000003	-0.000010
-0.770000	-0.490000	0.000005	-0.000008
-0.750000	-0.490000	0.000007	-0.000007
-0.730000	-0.490000	0.000008	-0.000006
-0.710000	-0.490000	0.000009	-0.000005
-0.690000	-0.490000	0.000009	-0.000004
-0.670000	-0.490000	0.000009	-0.000003
-0.650000	-0.490000	0.000009	-0.000001
-0.630000	-0.490000	0.000009	0.000000
-0.610000	-0.490000	0.000009	0.000002
-0.590000	-0.490000	0.000009	0.000003
-0.570000	-0.490000	0.000010	0.000005
-0.550000	-0.490000	0.000010	0.000006
-0.530000	-0.490000	0.000010	0.000008
-0.510000	-0.490000	0.000010	0.000009
-0.490000	-0.490000	0.000010	0.000010
-0.470000	-0.490000	0.000010	0.000011
-0.450000	-0.490000	0.000010	0.000011
-0.430000	-0.490000	0.000010	0.000011
-0.410000	-0.490000	0.000010	0.000011
-0.390000	-0.490000	0.000010	0.000011
-0.370000	-0.490000	0.000010	0.000010
-0.350000	-0.490000	0.000010	0.000009
-0.330000	-0.490000	0.000010	0.000007
-0.310000	-0.490000	0.000010	0.000005
-0.290000	-0.490000	0.000010	0.000003
-0.270000	-0.490000	0.000010	0.000001
-0.250000	-0.490000	0.000011	-0.000001
-0.230000	-0.490000	0.000011	-0.000003
-0.210000	-0.490000	0.000012	-0.000005
-0.190000	-0.490000	0.000012	-0.000006
-0.170000	-0.490000	0.000012	-0.000008
-0.150000	-0.490000	0.000012	-0.000009
-0.130000	-0.490000	0.000011	-0.000009
-0.110000	-0.490000	0.000011	-0.000010
-0.090000	-0.490000	0.000009	-0.000010
-0.070000	-0.490000	0.000008	-0.000010
-0.050000	-0.490000	0.000006	-0.000010
-0.030000	-0.490000	0.000004	-0.000010
-0.010000	-0.490000	0.000001	-0.000010
0.010000	-0.490000	-0.000001	-0.000010
0.030000	-0.490000	-0.000004	-0.000010
0.050000	-0.490000	-0.000006	-0.000010
0.070000	-0.490000	-0.000008	-0.000010
0.090000	-0.490000	-0.000009	-0.000010
0.110000	-0.490000	-0.000011	-0.000010
0.130000	-0.490000	-0.000011	-0.000009
0.150000	-0.490000	-0.000012	-0.000009
0.170000	-0.490000	-0.000012	-0.000008
0.190000	-0.490000	-0.000012	-0.000006
0.210000	-0.490000	-0.000012	-0.000005
0.230000	-0.490000	-0.000011	-0.000003
0.250000	-0.490000	-0.000011	-0.000001
0.270000	-0.490000	-0.000010	0.000001
0.290000	-0.490000	-0.000010	0.000003
0.310000	-0.490000	-0.000010	0.000005
0.330000	-0.490000	-0.000010	0.000007
0.350000	-0.490000	-0.000010	0.000009
0.370000	-0.490000	-0.000010	0.000010
0.390000	-0.490000	-0.000010	0.000011
0.410000	-0.490000	-0.000010	0.000011
0.430000	-0.490000	-0.000010	0.000011
0.450000	-0.490000	-0.000010	0.000011
0.470000	-0.490000	-0.000010	0.000011
0.490000	-0.490000	-0.000010	0.000010
0.510000	-0.490000	-0.000010	0.000009
0.530000	-0.490000	-0.000010	0.000008
0.550000	-0.490000	-0.000010	0.000006
0.570000	-0.490000	-0.000010	0.000005
0.590000	-0.490000	-0.000009	0.000003
0.610000	-0.490000	-0.000009	0.000002
0.630000	-0.490000	-0.000009	0.000000
0.650000	-0.490000	-0.000009	-0.000001
0.670000	-0.490000	-0.000009	-0.000003
0.690000	-0.490000	-0.000009	-0.000004
0.710000	-0.490000	-0.000009	-0.000005
0.730000	-0.490000	-0.000008	-0.000006
0.750000	-0.490000	-0.000007	-0.000007
0.770000	-0.490000	-0.000005	-0.000008
0.790000	-0.490000	-0.000003	-0.000010
0.810000	-0.490000	-0.000002	-0.000016
0.830000	-0.490000	-0.000017	-0.000036
0.850000	-0.490000	-0.000157	-0.000125
0.870000	-0.490000	-0.000238	0.000340
0.890000	-0.490000	-0.000114	-0.000034
0.910000	-0.490000	-0.000022	-0.000022
0.930000	-0.490000	-0.000009	-0.000023
0.950000	-0.490000	-0.000006	-0.000025
0.970000	-0.490000	-0.000004	-0.000027
0.990000	-0.490000	-0.000001	-0.000027

-0.990000	-0.470000	0.000002	-0.000030
-0.970000	-0.470000	0.000005	-0.000030
-0.950000	-0.470000	0.000008	-0.000028
-0.930000	-0.470000	0.000006	-0.000022
-0.910000	-0.470000	-0.000023	-0.000007
-0.890000	-0.470000	-0.000220	0.000056
-0.870000	-0.470000	-0.000203	0.000109
-0.850000	-0.470000	-0.000003	-0.000013
-0.830000	-0.470000	0.000008	-0.000020
-0.810000	-0.470000	0.000006	-0.000015
-0.790000	-0.470000	0.000005	-0.000012
-0.770000	-0.470000	0.000006	-0.000009
-0.750000	-0.470000	0.000007	-0.000008
-0.730000	-0.470000	0.000008	-0.000007
-0.710000	-0.470000	0.000008	-0.000005
-0.690000	-0.470000	0.000009	-0.000004
-0.670000	-0.470000	0.000009	-0.000003
-0.650000	-0.470000	0.000009	-0.000002
-0.630000	-0.470000	0.000010	-0.000000
-0.610000	-0.470000	0.000010	0.000001
-0.590000	-0.470000	0.000010	0.000003
-0.570000	-0.470000	0.000010	0.000005
-0.550000	-0.470000	0.000010	0.000006
-0.530000	-0.470000	0.000010	0.000007
-0.510000	-0.470000	0.000011	0.000009
-0.490000	-0.470000	0.000011	0.000010
-0.470000	-0.470000	0.000011	0.000011
-0.450000	-0.470000	0.000011	0.000011
-0.430000	-0.470000	0.000011	0.000011
-0.410000	-0.470000	0.000011	0.000011
-0.390000	-0.470000	0.000011	0.000011
-0.370000	-0.470000	0.000011	0.000010
-0.350000	-0.470000	0.000011	0.000009
-0.330000	-0.470000	0.000011	0.000007
-0.310000	-0.470000	0.000011	0.000005
-0.290000	-0.470000	0.000012	0.000003
-0.270000	-0.470000	0.000012	0.000001
-0.250000	-0.470000	0.000013	-0.000001
-0.230000	-0.470000	0.000013	-0.000003
-0.210000	-0.470000	0.000014	-0.000005
-0.190000	-0.470000	0.000014	-0.000007
-0.170000	-0.470000	0.000014	-0.000008
-0.150000	-0.470000	0.000014	-0.000008
-0.130000	-0.470000	0.000014	-0.000009
-0.110000	-0.470000	0.000013	-0.000009
-0.090000	-0.470000	0.000011	-0.000009
-0.070000	-0.470000	0.000010	-0.000008
-0.050000	-0.470000	0.000007	-0.000008
-0.030000	-0.470000	0.000004	-0.000007
-0.010000	-0.470000	0.000002	-0.000007
0.010000	-0.470000	-0.000002	-0.000007
0.030000	-0.470000	-0.000004	-0.000007
0.050000	-0.470000	-0.000007	-0.000008
0.070000	-0.470000	-0.000010	-0.000008
0.090000	-0.470000	-0.000011	-0.000009
0.110000	-0.470000	-0.000013	-0.000009
0.130000	-0.470000	-0.000014	-0.000009
0.150000	-0.470000	-0.000014	-0.000008
0.170000	-0.470000	-0.000014	-0.000008
0.190000	-0.470000	-0.000014	-0.000007
0.210000	-0.470000	-0.000014	-0.000005
0.230000	-0.470000	-0.000013	-0.000003
0.250000	-0.470000	-0.000013	-0.000001
0.270000	-0.470000	-0.000012	0.000001
0.290000	-0.470000	-0.000012	0.000003
0.310000	-0.470000	-0.000011	0.000005
0.330000	-0.470000	-0.000011	0.000007
0.350000	-0.470000	-0.000011	0.000009
0.370000	-0.470000	-0.000011	0.000010
0.390000	-0.470000	-0.000011	0.000011
0.410000	-0.470000	-0.000011	0.000011
0.430000	-0.470000	-0.000011	0.000011
0.450000	-0.470000	-0.000011	0.000011
0.470000	-0.470000	-0.000011	0.000011
0.490000	-0.470000	-0.000011	0.000010
0.510000	-0.470000	-0.000011	0.000009
0.530000	-0.470000	-0.000010	0.000007
0.550000	-0.470000	-0.000010	0.000006
0.570000	-0.470000	-0.000010	0.000005
0.590000	-0.470000	-0.000010	0.000003
0.610000	-0.470000	-0.000010	0.000001
0.630000	-0.470000	-0.000010	-0.000000
0.650000	-0.470000	-0.000009	-0.000002
0.670000	-0.470000	-0.000009	-0.000003
0.690000	-0.470000	-0.000009	-0.000004
0.710000	-0.470000	-0.000008	-0.000005
0.730000	-0.470000	-0.000008	-0.000007
0.750000	-0.470000	-0.000007	-0.000008
0.770000	-0.470000	-0.000006	-0.000009
0.790000	-0.470000	-0.000005	-0.000012
0.810000	-0.470000	-0.000006	-0.000015
0.830000	-0.470000	-0.000008	-0.000020
0.850000	-0.470000	0.000003	-0.000013
0.870000	-0.470000	0.000203	0.000109
0.890000	-0.470000	0.000220	0.000056
0.910000	-0.470000	0.000023	-0.000007
0.930000	-0.470000	-0.000006	-0.000022
0.950000	-0.470000	-0.000008	-0.000028
0.970000	-0.470000	-0.000005	-0.000030
0.990000	-0.470000	-0.000002	-0.000030

-0.990000	-0.450000	0.000002	-0.000034
-0.970000	-0.450000	0.000007	-0.000034
-0.950000	-0.450000	0.000014	-0.000033
-0.930000	-0.450000	0.000030	-0.000031
-0.910000	-0.450000	0.000099	-0.000038
-0.890000	-0.450000	0.000153	0.000230
-0.870000	-0.450000	0.000093	-0.000022
-0.850000	-0.450000	0.000026	-0.000015
-0.830000	-0.450000	0.000012	-0.000015
-0.810000	-0.450000	0.000008	-0.000014
-0.790000	-0.450000	0.000007	-0.000012
-0.770000	-0.450000	0.000007	-0.000010
-0.750000	-0.450000	0.000007	-0.000009
-0.730000	-0.450000	0.000008	-0.000007
-0.710000	-0.450000	0.000008	-0.000006
-0.690000	-0.450000	0.000009	-0.000005
-0.670000	-0.450000	0.000009	-0.000003
-0.650000	-0.450000	0.000009	-0.000002
-0.630000	-0.450000	0.000010	-0.000000
-0.610000	-0.450000	0.000010	0.000001
-0.590000	-0.450000	0.000010	0.000003
-0.570000	-0.450000	0.000010	0.000004
-0.550000	-0.450000	0.000011	0.000006
-0.530000	-0.450000	0.000011	0.000007
-0.510000	-0.450000	0.000011	0.000009
-0.490000	-0.450000	0.000011	0.000010
-0.470000	-0.450000	0.000011	0.000011
-0.450000	-0.450000	0.000011	0.000011
-0.430000	-0.450000	0.000011	0.000011
-0.410000	-0.450000	0.000011	0.000011
-0.390000	-0.450000	0.000011	0.000011
-0.370000	-0.450000	0.000011	0.000010
-0.350000	-0.450000	0.000011	0.000008
-0.330000	-0.450000	0.000012	0.000007
-0.310000	-0.450000	0.000012	0.000005
-0.290000	-0.450000	0.000013	0.000003
-0.270000	-0.450000	0.000013	0.000000
-0.250000	-0.450000	0.000014	-0.000002
-0.230000	-0.450000	0.000015	-0.000004
-0.210000	-0.450000	0.000016	-0.000006
-0.190000	-0.450000	0.000016	-0.000007
-0.170000	-0.450000	0.000017	-0.000008
-0.150000	-0.450000	0.000017	-0.000008
-0.130000	-0.450000	0.000016	-0.000008
-0.110000	-0.450000	0.000015	-0.000008
-0.090000	-0.450000	0.000014	-0.000007
-0.070000	-0.450000	0.000011	-0.000006
-0.050000	-0.450000	0.000008	-0.000005
-0.030000	-0.450000	0.000005	-0.000004
-0.010000	-0.450000	0.000002	-0.000004
0.010000	-0.450000	-0.000002	-0.000004
0.030000	-0.450000	-0.000005	-0.000004
0.050000	-0.450000	-0.000008	-0.000005
0.070000	-0.450000	-0.000011	-0.000006
0.090000	-0.450000	-0.000014	-0.000007
0.110000	-0.450000	-0.000015	-0.000008
0.130000	-0.450000	-0.000016	-0.000008
0.150000	-0.450000	-0.000017	-0.000008
0.170000	-0.450000	-0.000017	-0.000008
0.190000	-0.450000	-0.000016	-0.000007
0.210000	-0.450000	-0.000016	-0.000006
0.230000	-0.450000	-0.000015	-0.000004
0.250000	-0.450000	-0.000014	-0.000002
0.270000	-0.450000	-0.000013	0.000000
0.290000	-0.450000	-0.000013	0.000003
0.310000	-0.450000	-0.000012	0.000005
0.330000	-0.450000	-0.000012	0.000007
0.350000	-0.450000	-0.000011	0.000008
0.370000	-0.450000	-0.000011	0.000010
0.390000	-0.450000	-0.000011	0.000011
0.410000	-0.450000	-0.000011	0.000011
0.430000	-0.450000	-0.000011	0.000011
0.450000	-0.450000	-0.000011	0.000011
0.470000	-0.450000	-0.000011	0.000011
0.490000	-0.450000	-0.000011	0.000010
0.510000	-0.450000	-0.000011	0.000009
0.530000	-0.450000	-0.000011	0.000007
0.550000	-0.450000	-0.000011	0.000006
0.570000	-0.450000	-0.000010	0.000004
0.590000	-0.450000	-0.000010	0.000003
0.610000	-0.450000	-0.000010	0.000001
0.630000	-0.450000	-0.000010	-0.000000
0.650000	-0.450000	-0.000009	-0.000002
0.670000	-0.450000	-0.000009	-0.000003
0.690000	-0.450000	-0.000009	-0.000005
0.710000	-0.450000	-0.000008	-0.000006
0.730000	-0.450000	-0.000008	-0.000007
0.750000	-0.450000	-0.000007	-0.000009
0.770000	-0.450000	-0.000007	-0.000010
0.790000	-0.450000	-0.000007	-0.000012
0.810000	-0.450000	-0.000008	-0.000014
0.830000	-0.450000	-0.000012	-0.000015
0.850000	-0.450000	-0.000026	-0.000015
0.870000	-0.450000	-0.000093	-0.000022
0.890000	-0.450000	-0.000153	0.000230
0.910000	-0.450000	-0.000099	-0.000038
0.930000	-0.450000	-0.000030	-0.000031
0.950000	-0.450000	-0.000014	-0.000033
0.970000	-0.450000	-0.000007	-0.000034
0.990000	-0.450000	-0.000002	-0.000034

-0.990000	-0.430000	0.000002	-0.000038
-0.970000	-0.430000	0.000006	-0.000039
-0.950000	-0.430000	0.000011	-0.000041
-0.930000	-0.430000	0.000001	-0.000029
-0.910000	-0.430000	-0.000199	0.000091
-0.890000	-0.430000	-0.000219	0.000069
-0.870000	-0.430000	-0.000027	0.000007
-0.850000	-0.430000	0.000003	-0.000008
-0.830000	-0.430000	0.000007	-0.000012
-0.810000	-0.430000	0.000007	-0.000012
-0.790000	-0.430000	0.000006	-0.000012
-0.770000	-0.430000	0.000007	-0.000010
-0.750000	-0.430000	0.000007	-0.000009
-0.730000	-0.430000	0.000008	-0.000008
-0.710000	-0.430000	0.000008	-0.000006
-0.690000	-0.430000	0.000008	-0.000005
-0.670000	-0.430000	0.000009	-0.000004
-0.650000	-0.430000	0.000009	-0.000002
-0.630000	-0.430000	0.000010	-0.000001
-0.610000	-0.430000	0.000010	0.000001
-0.590000	-0.430000	0.000010	0.000003
-0.570000	-0.430000	0.000011	0.000004
-0.550000	-0.430000	0.000011	0.000006
-0.530000	-0.430000	0.000011	0.000007
-0.510000	-0.430000	0.000011	0.000009
-0.490000	-0.430000	0.000011	0.000010
-0.470000	-0.430000	0.000011	0.000011
-0.450000	-0.430000	0.000011	0.000011
-0.430000	-0.430000	0.000011	0.000011
-0.410000	-0.430000	0.000011	0.000011
-0.390000	-0.430000	0.000011	0.000011
-0.370000	-0.430000	0.000012	0.000010
-0.350000	-0.430000	0.000012	0.000008
-0.330000	-0.430000	0.000012	0.000006
-0.310000	-0.430000	0.000013	0.000004
-0.290000	-0.430000	0.000013	0.000002
-0.270000	-0.430000	0.000014	-0.000001
-0.250000	-0.430000	0.000015	-0.000003
-0.230000	-0.430000	0.000016	-0.000005
-0.210000	-0.430000	0.000017	-0.000006
-0.190000	-0.430000	0.000018	-0.000008
-0.170000	-0.430000	0.000019	-0.000008
-0.150000	-0.430000	0.000019	-0.000008
-0.130000	-0.430000	0.000018	-0.000007
-0.110000	-0.430000	0.000017	-0.000006
-0.090000	-0.430000	0.000015	-0.000005
-0.070000	-0.430000	0.000013	-0.000003
-0.050000	-0.430000	0.000010	-0.000002
-0.030000	-0.430000	0.000006	-0.000001
-0.010000	-0.430000	0.000002	-0.000000
0.010000	-0.430000	-0.000002	-0.000000
0.030000	-0.430000	-0.000006	-0.000001
0.050000	-0.430000	-0.000010	-0.000002
0.070000	-0.430000	-0.000013	-0.000003
0.090000	-0.430000	-0.000015	-0.000005
0.110000	-0.430000	-0.000017	-0.000006
0.130000	-0.430000	-0.000018	-0.000007
0.150000	-0.430000	-0.000019	-0.000008
0.170000	-0.430000	-0.000019	-0.000008
0.190000	-0.430000	-0.000018	-0.000008
0.210000	-0.430000	-0.000017	-0.000006
0.230000	-0.430000	-0.000016	-0.000005
0.250000	-0.430000	-0.000015	-0.000003
0.270000	-0.430000	-0.000014	-0.000001
0.290000	-0.430000	-0.000013	0.000002
0.310000	-0.430000	-0.000013	0.000004
0.330000	-0.430000	-0.000012	0.000006
0.350000	-0.430000	-0.000012	0.000008
0.370000	-0.430000	-0.000012	0.000010
0.390000	-0.430000	-0.000011	0.000011
0.410000	-0.430000	-0.000011	0.000011
0.430000	-0.430000	-0.000011	0.000011
0.450000	-0.430000	-0.000011	0.000011
0.470000	-0.430000	-0.000011	0.000011
0.490000	-0.430000	-0.000011	0.000010
0.510000	-0.430000	-0.000011	0.000009
0.530000	-0.430000	-0.000011	0.000007
0.550000	-0.430000	-0.000011	0.000006
0.570000	-0.430000	-0.000011	0.000004
0.590000	-0.430000	-0.000010	0.000003
0.610000	-0.430000	-0.000010	0.000001
0.630000	-0.430000	-0.000010	-0.000001
0.650000	-0.430000	-0.000009	-0.000002
0.670000	-0.430000	-0.000009	-0.000004
0.690000	-0.430000	-0.000008	-0.000005
0.710000	-0.430000	-0.000008	-0.000006
0.730000	-0.430000	-0.000008	-0.000008
0.750000	-0.430000	-0.000007	-0.000009
0.770000	-0.430000	-0.000007	-0.000010
0.790000	-0.430000	-0.000006	-0.000012
0.810000	-0.430000	-0.000007	-0.000012
0.830000	-0.430000	-0.000007	-0.000012
0.850000	-0.430000	-0.000003	-0.000008
0.870000	-0.430000	0.000027	0.000007
0.890000	-0.430000	0.000219	0.000069
0.910000	-0.430000	0.000199	0.000091
0.930000	-0.430000	-0.000001	-0.000029
0.950000	-0.430000	-0.000011	-0.000041
0.970000	-0.430000	-0.000006	-0.000039
0.990000	-0.430000	-0.000002	-0.000038

-0.990000	-0.410000	0.000001	-0.000040
-0.970000	-0.410000	0.000004	-0.000044
-0.950000	-0.410000	0.000024	-0.000061
-0.930000	-0.410000	0.000160	-0.000135
-0.910000	-0.410000	0.000228	0.000328
-0.890000	-0.410000	0.000101	-0.000021
-0.870000	-0.410000	0.000015	-0.000010
-0.850000	-0.410000	0.000005	-0.000011
-0.830000	-0.410000	0.000005	-0.000012
-0.810000	-0.410000	0.000005	-0.000012
-0.790000	-0.410000	0.000006	-0.000012
-0.770000	-0.410000	0.000006	-0.000011
-0.750000	-0.410000	0.000007	-0.000010
-0.730000	-0.410000	0.000007	-0.000008
-0.710000	-0.410000	0.000008	-0.000007
-0.690000	-0.410000	0.000008	-0.000006
-0.670000	-0.410000	0.000009	-0.000004
-0.650000	-0.410000	0.000009	-0.000003
-0.630000	-0.410000	0.000009	-0.000001
-0.610000	-0.410000	0.000010	0.000001
-0.590000	-0.410000	0.000010	0.000002
-0.570000	-0.410000	0.000010	0.000004
-0.550000	-0.410000	0.000011	0.000005
-0.530000	-0.410000	0.000011	0.000007
-0.510000	-0.410000	0.000011	0.000008
-0.490000	-0.410000	0.000011	0.000010
-0.470000	-0.410000	0.000011	0.000011
-0.450000	-0.410000	0.000011	0.000011
-0.430000	-0.410000	0.000011	0.000011
-0.410000	-0.410000	0.000011	0.000011
-0.390000	-0.410000	0.000011	0.000011
-0.370000	-0.410000	0.000011	0.000009
-0.350000	-0.410000	0.000012	0.000008
-0.330000	-0.410000	0.000012	0.000006
-0.310000	-0.410000	0.000013	0.000003
-0.290000	-0.410000	0.000013	0.000001
-0.270000	-0.410000	0.000014	-0.000002
-0.250000	-0.410000	0.000015	-0.000004
-0.230000	-0.410000	0.000017	-0.000006
-0.210000	-0.410000	0.000018	-0.000008
-0.190000	-0.410000	0.000019	-0.000008
-0.170000	-0.410000	0.000020	-0.000009
-0.150000	-0.410000	0.000020	-0.000008
-0.130000	-0.410000	0.000020	-0.000007
-0.110000	-0.410000	0.000019	-0.000005
-0.090000	-0.410000	0.000017	-0.000002
-0.070000	-0.410000	0.000014	-0.000000
-0.050000	-0.410000	0.000011	0.000002
-0.030000	-0.410000	0.000007	0.000004
-0.010000	-0.410000	0.000002	0.000004
0.010000	-0.410000	-0.000002	0.000004
0.030000	-0.410000	-0.000007	0.000004
0.050000	-0.410000	-0.000011	0.000002
0.070000	-0.410000	-0.000014	-0.000000
0.090000	-0.410000	-0.000017	-0.000002
0.110000	-0.410000	-0.000019	-0.000005
0.130000	-0.410000	-0.000020	-0.000007
0.150000	-0.410000	-0.000020	-0.000008
0.170000	-0.410000	-0.000020	-0.000009
0.190000	-0.410000	-0.000019	-0.000008
0.210000	-0.410000	-0.000018	-0.000008
0.230000	-0.410000	-0.000017	-0.000006
0.250000	-0.410000	-0.000015	-0.000004
0.270000	-0.410000	-0.000014	-0.000002
0.290000	-0.410000	-0.000013	0.000001
0.310000	-0.410000	-0.000013	0.000003
0.330000	-0.410000	-0.000012	0.000006
0.350000	-0.410000	-0.000012	0.000008
0.370000	-0.410000	-0.000011	0.000009
0.390000	-0.410000	-0.000011	0.000011
0.410000	-0.410000	-0.000011	0.000011
0.430000	-0.410000	-0.000011	0.000011
0.450000	-0.410000	-0.000011	0.000011
0.470000	-0.410000	-0.000011	0.000011
0.490000	-0.410000	-0.000011	0.000010
0.510000	-0.410000	-0.000011	0.000008
0.530000	-0.410000	-0.000011	0.000007
0.550000	-0.410000	-0.000011	0.000005
0.570000	-0.410000	-0.000010	0.000004
0.590000	-0.410000	-0.000010	0.000002
0.610000	-0.410000	-0.000010	0.000001
0.630000	-0.410000	-0.000009	-0.000001
0.650000	-0.410000	-0.000009	-0.000003
0.670000	-0.410000	-0.000009	-0.000004
0.690000	-0.410000	-0.000008	-0.000006
0.710000	-0.410000	-0.000008	-0.000007
0.730000	-0.410000	-0.000007	-0.000008
0.750000	-0.410000	-0.000007	-0.000010
0.770000	-0.410000	-0.000006	-0.000011
0.790000	-0.410000	-0.000006	-0.000012
0.810000	-0.410000	-0.000005	-0.000012
0.830000	-0.410000	-0.000005	-0.000012
0.850000	-0.410000	-0.000005	-0.000011
0.870000	-0.410000	-0.000015	-0.000010
0.890000	-0.410000	-0.000101	-0.000021
0.910000	-0.410000	-0.000228	0.000328
0.930000	-0.410000	-0.000160	-0.000135
0.950000	-0.410000	-0.000024	-0.000061
0.970000	-0.410000	-0.000004	-0.000044
0.990000	-0.410000	-0.000001	-0.000040

-0.990000	-0.390000	-0.000002	-0.000038
-0.970000	-0.390000	-0.000015	-0.000036
-0.950000	-0.390000	-0.000081	-0.000022
-0.930000	-0.390000	-0.000462	0.000070
-0.910000	-0.390000	-0.000468	0.000062
-0.890000	-0.390000	-0.000091	-0.000004
-0.870000	-0.390000	-0.000019	-0.000013
-0.850000	-0.390000	-0.000002	-0.000014
-0.830000	-0.390000	0.000003	-0.000014
-0.810000	-0.390000	0.000004	-0.000013
-0.790000	-0.390000	0.000005	-0.000012
-0.770000	-0.390000	0.000006	-0.000011
-0.750000	-0.390000	0.000006	-0.000010
-0.730000	-0.390000	0.000007	-0.000009
-0.710000	-0.390000	0.000007	-0.000007
-0.690000	-0.390000	0.000008	-0.000006
-0.670000	-0.390000	0.000008	-0.000005
-0.650000	-0.390000	0.000008	-0.000003
-0.630000	-0.390000	0.000009	-0.000001
-0.610000	-0.390000	0.000009	0.000000
-0.590000	-0.390000	0.000010	0.000002
-0.570000	-0.390000	0.000010	0.000004
-0.550000	-0.390000	0.000010	0.000005
-0.530000	-0.390000	0.000010	0.000007
-0.510000	-0.390000	0.000011	0.000008
-0.490000	-0.390000	0.000011	0.000010
-0.470000	-0.390000	0.000011	0.000011
-0.450000	-0.390000	0.000011	0.000011
-0.430000	-0.390000	0.000011	0.000011
-0.410000	-0.390000	0.000011	0.000011
-0.390000	-0.390000	0.000010	0.000010
-0.370000	-0.390000	0.000011	0.000009
-0.350000	-0.390000	0.000011	0.000008
-0.330000	-0.390000	0.000011	0.000005
-0.310000	-0.390000	0.000012	0.000003
-0.290000	-0.390000	0.000012	0.000000
-0.270000	-0.390000	0.000014	-0.000003
-0.250000	-0.390000	0.000015	-0.000005
-0.230000	-0.390000	0.000016	-0.000007
-0.210000	-0.390000	0.000018	-0.000009
-0.190000	-0.390000	0.000019	-0.000010
-0.170000	-0.390000	0.000021	-0.000009
-0.150000	-0.390000	0.000021	-0.000008
-0.130000	-0.390000	0.000021	-0.000006
-0.110000	-0.390000	0.000020	-0.000003
-0.090000	-0.390000	0.000019	-0.000000
-0.070000	-0.390000	0.000016	0.000003
-0.050000	-0.390000	0.000012	0.000006
-0.030000	-0.390000	0.000008	0.000008
-0.010000	-0.390000	0.000003	0.000009
0.010000	-0.390000	-0.000003	0.000009
0.030000	-0.390000	-0.000008	0.000008
0.050000	-0.390000	-0.000012	0.000006
0.070000	-0.390000	-0.000016	0.000003
0.090000	-0.390000	-0.000019	-0.000000
0.110000	-0.390000	-0.000020	-0.000003
0.130000	-0.390000	-0.000021	-0.000006
0.150000	-0.390000	-0.000021	-0.000008
0.170000	-0.390000	-0.000021	-0.000009
0.190000	-0.390000	-0.000019	-0.000010
0.210000	-0.390000	-0.000018	-0.000009
0.230000	-0.390000	-0.000016	-0.000007
0.250000	-0.390000	-0.000015	-0.000005
0.270000	-0.390000	-0.000014	-0.000003
0.290000	-0.390000	-0.000012	0.000000
0.310000	-0.390000	-0.000012	0.000003
0.330000	-0.390000	-0.000011	0.000005
0.350000	-0.390000	-0.000011	0.000008
0.370000	-0.390000	-0.000011	0.000009
0.390000	-0.390000	-0.000010	0.000010
0.410000	-0.390000	-0.000011	0.000011
0.430000	-0.390000	-0.000011	0.000011
0.450000	-0.390000	-0.000011	0.000011
0.470000	-0.390000	-0.000011	0.000011
0.490000	-0.390000	-0.000011	0.000010
0.510000	-0.390000	-0.000011	0.000008
0.530000	-0.390000	-0.000010	0.000007
0.550000	-0.390000	-0.000010	0.000005
0.570000	-0.390000	-0.000010	0.000004
0.590000	-0.390000	-0.000010	0.000002
0.610000	-0.390000	-0.000009	0.000000
0.630000	-0.390000	-0.000009	-0.000001
0.650000	-0.390000	-0.000008	-0.000003
0.670000	-0.390000	-0.000008	-0.000005
0.690000	-0.390000	-0.000008	-0.000006
0.710000	-0.390000	-0.000007	-0.000007
0.730000	-0.390000	-0.000007	-0.000009
0.750000	-0.390000	-0.000006	-0.000010
0.770000	-0.390000	-0.000006	-0.000011
0.790000	-0.390000	-0.000005	-0.000012
0.810000	-0.390000	-0.000004	-0.000013
0.830000	-0.390000	-0.000003	-0.000014
0.850000	-0.390000	0.000002	-0.000014
0.870000	-0.390000	0.000019	-0.000013
0.890000	-0.390000	0.000091	-0.000004
0.910000	-0.390000	0.000468	0.000062
0.930000	-0.390000	0.000462	0.000070
0.950000	-0.390000	0.000081	-0.000022
0.970000	-0.390000	0.000015	-0.000036
0.990000	-0.390000	0.000002	-0.000038

-0.990000	-0.370000	0.000002	-0.000038
-0.970000	-0.370000	0.000020	-0.000041
-0.950000	-0.370000	0.000130	-0.000061
-0.930000	-0.370000	0.000265	0.000354
-0.910000	-0.370000	0.000175	-0.000126
-0.890000	-0.370000	0.000024	-0.000044
-0.870000	-0.370000	0.000003	-0.000024
-0.850000	-0.370000	0.000002	-0.000018
-0.830000	-0.370000	0.000003	-0.000015
-0.810000	-0.370000	0.000004	-0.000014
-0.790000	-0.370000	0.000005	-0.000013
-0.770000	-0.370000	0.000005	-0.000012
-0.750000	-0.370000	0.000006	-0.000010
-0.730000	-0.370000	0.000006	-0.000009
-0.710000	-0.370000	0.000007	-0.000008
-0.690000	-0.370000	0.000007	-0.000006
-0.670000	-0.370000	0.000007	-0.000005
-0.650000	-0.370000	0.000008	-0.000003
-0.630000	-0.370000	0.000008	-0.000002
-0.610000	-0.370000	0.000009	-0.000000
-0.590000	-0.370000	0.000009	0.000002
-0.570000	-0.370000	0.000009	0.000003
-0.550000	-0.370000	0.000009	0.000005
-0.530000	-0.370000	0.000010	0.000007
-0.510000	-0.370000	0.000010	0.000008
-0.490000	-0.370000	0.000010	0.000010
-0.470000	-0.370000	0.000010	0.000011
-0.450000	-0.370000	0.000010	0.000011
-0.430000	-0.370000	0.000010	0.000012
-0.410000	-0.370000	0.000009	0.000011
-0.390000	-0.370000	0.000009	0.000011
-0.370000	-0.370000	0.000009	0.000009
-0.350000	-0.370000	0.000009	0.000007
-0.330000	-0.370000	0.000010	0.000005
-0.310000	-0.370000	0.000010	0.000002
-0.290000	-0.370000	0.000011	-0.000001
-0.270000	-0.370000	0.000012	-0.000004
-0.250000	-0.370000	0.000013	-0.000007
-0.230000	-0.370000	0.000015	-0.000009
-0.210000	-0.370000	0.000017	-0.000011
-0.190000	-0.370000	0.000019	-0.000011
-0.170000	-0.370000	0.000020	-0.000011
-0.150000	-0.370000	0.000021	-0.000009
-0.130000	-0.370000	0.000022	-0.000006
-0.110000	-0.370000	0.000021	-0.000002
-0.090000	-0.370000	0.000019	0.000002
-0.070000	-0.370000	0.000017	0.000006
-0.050000	-0.370000	0.000013	0.000010
-0.030000	-0.370000	0.000008	0.000013
-0.010000	-0.370000	0.000003	0.000015
0.010000	-0.370000	-0.000003	0.000015
0.030000	-0.370000	-0.000008	0.000013
0.050000	-0.370000	-0.000013	0.000010
0.070000	-0.370000	-0.000017	0.000006
0.090000	-0.370000	-0.000019	0.000002
0.110000	-0.370000	-0.000021	-0.000002
0.130000	-0.370000	-0.000022	-0.000006
0.150000	-0.370000	-0.000021	-0.000009
0.170000	-0.370000	-0.000020	-0.000011
0.190000	-0.370000	-0.000019	-0.000011
0.210000	-0.370000	-0.000017	-0.000011
0.230000	-0.370000	-0.000015	-0.000009
0.250000	-0.370000	-0.000013	-0.000007
0.270000	-0.370000	-0.000012	-0.000004
0.290000	-0.370000	-0.000011	-0.000001
0.310000	-0.370000	-0.000010	0.000002
0.330000	-0.370000	-0.000010	0.000005
0.350000	-0.370000	-0.000009	0.000007
0.370000	-0.370000	-0.000009	0.000009
0.390000	-0.370000	-0.000009	0.000011
0.410000	-0.370000	-0.000009	0.000011
0.430000	-0.370000	-0.000010	0.000012
0.450000	-0.370000	-0.000010	0.000011
0.470000	-0.370000	-0.000010	0.000011
0.490000	-0.370000	-0.000010	0.000010
0.510000	-0.370000	-0.000010	0.000008
0.530000	-0.370000	-0.000010	0.000007
0.550000	-0.370000	-0.000009	0.000005
0.570000	-0.370000	-0.000009	0.000003
0.590000	-0.370000	-0.000009	0.000002
0.610000	-0.370000	-0.000009	-0.000000
0.630000	-0.370000	-0.000008	-0.000002
0.650000	-0.370000	-0.000008	-0.000003
0.670000	-0.370000	-0.000007	-0.000005
0.690000	-0.370000	-0.000007	-0.000006
0.710000	-0.370000	-0.000007	-0.000008
0.730000	-0.370000	-0.000006	-0.000009
0.750000	-0.370000	-0.000006	-0.000010
0.770000	-0.370000	-0.000005	-0.000012
0.790000	-0.370000	-0.000005	-0.000013
0.810000	-0.370000	-0.000004	-0.000014
0.830000	-0.370000	-0.000003	-0.000015
0.850000	-0.370000	-0.000002	-0.000018
0.870000	-0.370000	-0.000003	-0.000024
0.890000	-0.370000	-0.000024	-0.000044
0.910000	-0.370000	-0.000175	-0.000126
0.930000	-0.370000	-0.000265	0.000354
0.950000	-0.370000	-0.000130	-0.000061
0.970000	-0.370000	-0.000020	-0.000041
0.990000	-0.370000	-0.000002	-0.000038

-0.990000	-0.350000	-0.000006	-0.000034
-0.970000	-0.350000	-0.000039	-0.000030
-0.950000	-0.350000	-0.000181	-0.000041
-0.930000	-0.350000	-0.000149	0.000166
-0.910000	-0.350000	0.000005	-0.000002
-0.890000	-0.350000	0.000009	-0.000022
-0.870000	-0.350000	0.000005	-0.000021
-0.850000	-0.350000	0.000004	-0.000018
-0.830000	-0.350000	0.000004	-0.000016
-0.810000	-0.350000	0.000004	-0.000015
-0.790000	-0.350000	0.000004	-0.000013
-0.770000	-0.350000	0.000005	-0.000012
-0.750000	-0.350000	0.000005	-0.000011
-0.730000	-0.350000	0.000005	-0.000010
-0.710000	-0.350000	0.000006	-0.000008
-0.690000	-0.350000	0.000006	-0.000007
-0.670000	-0.350000	0.000006	-0.000005
-0.650000	-0.350000	0.000007	-0.000004
-0.630000	-0.350000	0.000007	-0.000002
-0.610000	-0.350000	0.000008	-0.000001
-0.590000	-0.350000	0.000008	0.000001
-0.570000	-0.350000	0.000008	0.000003
-0.550000	-0.350000	0.000008	0.000005
-0.530000	-0.350000	0.000009	0.000007
-0.510000	-0.350000	0.000009	0.000008
-0.490000	-0.350000	0.000009	0.000010
-0.470000	-0.350000	0.000009	0.000011
-0.450000	-0.350000	0.000008	0.000011
-0.430000	-0.350000	0.000008	0.000012
-0.410000	-0.350000	0.000008	0.000012
-0.390000	-0.350000	0.000008	0.000011
-0.370000	-0.350000	0.000007	0.000009
-0.350000	-0.350000	0.000007	0.000007
-0.330000	-0.350000	0.000007	0.000005
-0.310000	-0.350000	0.000008	0.000002
-0.290000	-0.350000	0.000008	-0.000002
-0.270000	-0.350000	0.000010	-0.000005
-0.250000	-0.350000	0.000011	-0.000008
-0.230000	-0.350000	0.000013	-0.000011
-0.210000	-0.350000	0.000015	-0.000013
-0.190000	-0.350000	0.000017	-0.000013
-0.170000	-0.350000	0.000019	-0.000012
-0.150000	-0.350000	0.000020	-0.000010
-0.130000	-0.350000	0.000021	-0.000006
-0.110000	-0.350000	0.000021	-0.000001
-0.090000	-0.350000	0.000020	0.000004
-0.070000	-0.350000	0.000017	0.000010
-0.050000	-0.350000	0.000013	0.000015
-0.030000	-0.350000	0.000008	0.000018
-0.010000	-0.350000	0.000003	0.000020
0.010000	-0.350000	-0.000003	0.000020
0.030000	-0.350000	-0.000008	0.000018
0.050000	-0.350000	-0.000013	0.000015
0.070000	-0.350000	-0.000017	0.000010
0.090000	-0.350000	-0.000020	0.000004
0.110000	-0.350000	-0.000021	-0.000001
0.130000	-0.350000	-0.000021	-0.000006
0.150000	-0.350000	-0.000020	-0.000010
0.170000	-0.350000	-0.000019	-0.000012
0.190000	-0.350000	-0.000017	-0.000013
0.210000	-0.350000	-0.000015	-0.000013
0.230000	-0.350000	-0.000013	-0.000011
0.250000	-0.350000	-0.000011	-0.000008
0.270000	-0.350000	-0.000010	-0.000005
0.290000	-0.350000	-0.000008	-0.000002
0.310000	-0.350000	-0.000008	0.000002
0.330000	-0.350000	-0.000007	0.000005
0.350000	-0.350000	-0.000007	0.000007
0.370000	-0.350000	-0.000007	0.000009
0.390000	-0.350000	-0.000008	0.000011
0.410000	-0.350000	-0.000008	0.000012
0.430000	-0.350000	-0.000008	0.000012
0.450000	-0.350000	-0.000008	0.000011
0.470000	-0.350000	-0.000009	0.000011
0.490000	-0.350000	-0.000009	0.000010
0.510000	-0.350000	-0.000009	0.000008
0.530000	-0.350000	-0.000009	0.000007
0.550000	-0.350000	-0.000008	0.000005
0.570000	-0.350000	-0.000008	0.000003
0.590000	-0.350000	-0.000008	0.000001
0.610000	-0.350000	-0.000008	-0.000001
0.630000	-0.350000	-0.000007	-0.000002
0.650000	-0.350000	-0.000007	-0.000004
0.670000	-0.350000	-0.000006	-0.000005
0.690000	-0.350000	-0.000006	-0.000007
0.710000	-0.350000	-0.000006	-0.000008
0.730000	-0.350000	-0.000005	-0.000010
0.750000	-0.350000	-0.000005	-0.000011
0.770000	-0.350000	-0.000005	-0.000012
0.790000	-0.350000	-0.000004	-0.000013
0.810000	-0.350000	-0.000004	-0.000015
0.830000	-0.350000	-0.000004	-0.000016
0.850000	-0.350000	-0.000004	-0.000018
0.870000	-0.350000	-0.000005	-0.000021
0.890000	-0.350000	-0.000009	-0.000022
0.910000	-0.350000	-0.000005	-0.000002
0.930000	-0.350000	0.000149	0.000166
0.950000	-0.350000	0.000181	-0.000041
0.970000	-0.350000	0.000039	-0.000030
0.990000	-0.350000	0.000006	-0.000034

-0.990000	-0.330000	0.000007	-0.000035
-0.970000	-0.330000	0.000013	-0.000003
-0.950000	-0.330000	-0.000080	0.000167
-0.930000	-0.330000	-0.000101	-0.000052
-0.910000	-0.330000	-0.000015	-0.000024
-0.890000	-0.330000	0.000003	-0.000021
-0.870000	-0.330000	0.000005	-0.000020
-0.850000	-0.330000	0.000004	-0.000018
-0.830000	-0.330000	0.000004	-0.000016
-0.810000	-0.330000	0.000004	-0.000015
-0.790000	-0.330000	0.000004	-0.000014
-0.770000	-0.330000	0.000004	-0.000012
-0.750000	-0.330000	0.000004	-0.000011
-0.730000	-0.330000	0.000005	-0.000010
-0.710000	-0.330000	0.000005	-0.000009
-0.690000	-0.330000	0.000005	-0.000007
-0.670000	-0.330000	0.000005	-0.000006
-0.650000	-0.330000	0.000006	-0.000004
-0.630000	-0.330000	0.000006	-0.000003
-0.610000	-0.330000	0.000006	-0.000001
-0.590000	-0.330000	0.000007	0.000001
-0.570000	-0.330000	0.000007	0.000003
-0.550000	-0.330000	0.000007	0.000005
-0.530000	-0.330000	0.000007	0.000006
-0.510000	-0.330000	0.000007	0.000008
-0.490000	-0.330000	0.000007	0.000010
-0.470000	-0.330000	0.000007	0.000011
-0.450000	-0.330000	0.000007	0.000012
-0.430000	-0.330000	0.000006	0.000012
-0.410000	-0.330000	0.000006	0.000012
-0.390000	-0.330000	0.000005	0.000011
-0.370000	-0.330000	0.000005	0.000010
-0.350000	-0.330000	0.000005	0.000007
-0.330000	-0.330000	0.000005	0.000005
-0.310000	-0.330000	0.000005	0.000001
-0.290000	-0.330000	0.000005	-0.000003
-0.270000	-0.330000	0.000006	-0.000006
-0.250000	-0.330000	0.000008	-0.000010
-0.230000	-0.330000	0.000009	-0.000013
-0.210000	-0.330000	0.000012	-0.000015
-0.190000	-0.330000	0.000014	-0.000015
-0.170000	-0.330000	0.000016	-0.000014
-0.150000	-0.330000	0.000018	-0.000011
-0.130000	-0.330000	0.000020	-0.000007
-0.110000	-0.330000	0.000020	-0.000001
-0.090000	-0.330000	0.000019	0.000006
-0.070000	-0.330000	0.000017	0.000013
-0.050000	-0.330000	0.000013	0.000019
-0.030000	-0.330000	0.000008	0.000024
-0.010000	-0.330000	0.000003	0.000026
0.010000	-0.330000	-0.000003	0.000026
0.030000	-0.330000	-0.000008	0.000024
0.050000	-0.330000	-0.000013	0.000019
0.070000	-0.330000	-0.000017	0.000013
0.090000	-0.330000	-0.000019	0.000006
0.110000	-0.330000	-0.000020	-0.000001
0.130000	-0.330000	-0.000020	-0.000007
0.150000	-0.330000	-0.000018	-0.000011
0.170000	-0.330000	-0.000016	-0.000014
0.190000	-0.330000	-0.000014	-0.000015
0.210000	-0.330000	-0.000012	-0.000015
0.230000	-0.330000	-0.000009	-0.000013
0.250000	-0.330000	-0.000008	-0.000010
0.270000	-0.330000	-0.000006	-0.000006
0.290000	-0.330000	-0.000005	-0.000003
0.310000	-0.330000	-0.000005	0.000001
0.330000	-0.330000	-0.000005	0.000005
0.350000	-0.330000	-0.000005	0.000007
0.370000	-0.330000	-0.000005	0.000010
0.390000	-0.330000	-0.000005	0.000011
0.410000	-0.330000	-0.000006	0.000012
0.430000	-0.330000	-0.000006	0.000012
0.450000	-0.330000	-0.000007	0.000012
0.470000	-0.330000	-0.000007	0.000011
0.490000	-0.330000	-0.000007	0.000010
0.510000	-0.330000	-0.000007	0.000008
0.530000	-0.330000	-0.000007	0.000006
0.550000	-0.330000	-0.000007	0.000005
0.570000	-0.330000	-0.000007	0.000003
0.590000	-0.330000	-0.000007	0.000001
0.610000	-0.330000	-0.000006	-0.000001
0.630000	-0.330000	-0.000006	-0.000003
0.650000	-0.330000	-0.000006	-0.000004
0.670000	-0.330000	-0.000005	-0.000006
0.690000	-0.330000	-0.000005	-0.000007
0.710000	-0.330000	-0.000005	-0.000009
0.730000	-0.330000	-0.000005	-0.000010
0.750000	-0.330000	-0.000004	-0.000011
0.770000	-0.330000	-0.000004	-0.000012
0.790000	-0.330000	-0.000004	-0.000014
0.810000	-0.330000	-0.000004	-0.000015
0.830000	-0.330000	-0.000004	-0.000016
0.850000	-0.330000	-0.000004	-0.000018
0.870000	-0.330000	-0.000005	-0.000020
0.890000	-0.330000	-0.000003	-0.000021
0.910000	-0.330000	0.000015	-0.000024
0.930000	-0.330000	0.000101	-0.000052
0.950000	-0.330000	0.000080	0.000167
0.970000	-0.330000	-0.000013	-0.000003
0.990000	-0.330000	-0.000007	-0.000035

-0.990000	-0.310000	0.000026	-0.000068
-0.970000	-0.310000	0.000164	-0.000115
-0.950000	-0.310000	0.000249	0.000286
-0.930000	-0.310000	0.000137	-0.000038
-0.910000	-0.310000	0.000034	-0.000022
-0.890000	-0.310000	0.000012	-0.000019
-0.870000	-0.310000	0.000006	-0.000018
-0.850000	-0.310000	0.000004	-0.000017
-0.830000	-0.310000	0.000004	-0.000016
-0.810000	-0.310000	0.000003	-0.000015
-0.790000	-0.310000	0.000003	-0.000014
-0.770000	-0.310000	0.000003	-0.000012
-0.750000	-0.310000	0.000003	-0.000011
-0.730000	-0.310000	0.000004	-0.000010
-0.710000	-0.310000	0.000004	-0.000009
-0.690000	-0.310000	0.000004	-0.000008
-0.670000	-0.310000	0.000004	-0.000006
-0.650000	-0.310000	0.000005	-0.000005
-0.630000	-0.310000	0.000005	-0.000003
-0.610000	-0.310000	0.000005	-0.000001
-0.590000	-0.310000	0.000005	0.000001
-0.570000	-0.310000	0.000005	0.000003
-0.550000	-0.310000	0.000006	0.000005
-0.530000	-0.310000	0.000006	0.000006
-0.510000	-0.310000	0.000006	0.000008
-0.490000	-0.310000	0.000005	0.000010
-0.470000	-0.310000	0.000005	0.000011
-0.450000	-0.310000	0.000005	0.000012
-0.430000	-0.310000	0.000004	0.000013
-0.410000	-0.310000	0.000003	0.000013
-0.390000	-0.310000	0.000003	0.000012
-0.370000	-0.310000	0.000002	0.000010
-0.350000	-0.310000	0.000002	0.000008
-0.330000	-0.310000	0.000001	0.000005
-0.310000	-0.310000	0.000001	0.000001
-0.290000	-0.310000	0.000001	-0.000003
-0.270000	-0.310000	0.000002	-0.000007
-0.250000	-0.310000	0.000003	-0.000011
-0.230000	-0.310000	0.000005	-0.000015
-0.210000	-0.310000	0.000007	-0.000017
-0.190000	-0.310000	0.000010	-0.000018
-0.170000	-0.310000	0.000012	-0.000017
-0.150000	-0.310000	0.000015	-0.000013
-0.130000	-0.310000	0.000017	-0.000008
-0.110000	-0.310000	0.000018	-0.000001
-0.090000	-0.310000	0.000018	0.000007
-0.070000	-0.310000	0.000016	0.000016
-0.050000	-0.310000	0.000013	0.000023
-0.030000	-0.310000	0.000008	0.000029
-0.010000	-0.310000	0.000003	0.000032
0.010000	-0.310000	-0.000003	0.000032
0.030000	-0.310000	-0.000008	0.000029
0.050000	-0.310000	-0.000013	0.000023
0.070000	-0.310000	-0.000016	0.000016
0.090000	-0.310000	-0.000018	0.000007
0.110000	-0.310000	-0.000018	-0.000001
0.130000	-0.310000	-0.000017	-0.000008
0.150000	-0.310000	-0.000015	-0.000013
0.170000	-0.310000	-0.000012	-0.000017
0.190000	-0.310000	-0.000010	-0.000018
0.210000	-0.310000	-0.000007	-0.000017
0.230000	-0.310000	-0.000005	-0.000015
0.250000	-0.310000	-0.000003	-0.000011
0.270000	-0.310000	-0.000002	-0.000007
0.290000	-0.310000	-0.000001	-0.000003
0.310000	-0.310000	-0.000001	0.000001
0.330000	-0.310000	-0.000001	0.000005
0.350000	-0.310000	-0.000002	0.000008
0.370000	-0.310000	-0.000002	0.000010
0.390000	-0.310000	-0.000003	0.000012
0.410000	-0.310000	-0.000003	0.000013
0.430000	-0.310000	-0.000004	0.000013
0.450000	-0.310000	-0.000005	0.000012
0.470000	-0.310000	-0.000005	0.000011
0.490000	-0.310000	-0.000005	0.000010
0.510000	-0.310000	-0.000006	0.000008
0.530000	-0.310000	-0.000006	0.000006
0.550000	-0.310000	-0.000006	0.000005
0.570000	-0.310000	-0.000005	0.000003
0.590000	-0.310000	-0.000005	0.000001
0.610000	-0.310000	-0.000005	-0.000001
0.630000	-0.310000	-0.000005	-0.000003
0.650000	-0.310000	-0.000005	-0.000005
0.670000	-0.310000	-0.000004	-0.000006
0.690000	-0.310000	-0.000004	-0.000008
0.710000	-0.310000	-0.000004	-0.000009
0.730000	-0.310000	-0.000004	-0.000010
0.750000	-0.310000	-0.000003	-0.000011
0.770000	-0.310000	-0.000003	-0.000012
0.790000	-0.310000	-0.000003	-0.000014
0.810000	-0.310000	-0.000003	-0.000015
0.830000	-0.310000	-0.000004	-0.000016
0.850000	-0.310000	-0.000004	-0.000017
0.870000	-0.310000	-0.000006	-0.000018
0.890000	-0.310000	-0.000012	-0.000019
0.910000	-0.310000	-0.000034	-0.000022
0.930000	-0.310000	-0.000137	-0.000038
0.950000	-0.310000	-0.000249	0.000286
0.970000	-0.310000	-0.000164	-0.000115
0.990000	-0.310000	-0.000026	-0.000068

-0.990000	-0.290000	-0.000041	-0.000053
-0.970000	-0.290000	-0.000197	-0.000111
-0.950000	-0.290000	-0.000178	0.000179
-0.930000	-0.290000	-0.000022	0.000026
-0.910000	-0.290000	0.000002	-0.000007
-0.890000	-0.290000	0.000005	-0.000015
-0.870000	-0.290000	0.000004	-0.000016
-0.850000	-0.290000	0.000004	-0.000016
-0.830000	-0.290000	0.000003	-0.000015
-0.810000	-0.290000	0.000003	-0.000015
-0.790000	-0.290000	0.000003	-0.000014
-0.770000	-0.290000	0.000002	-0.000013
-0.750000	-0.290000	0.000002	-0.000011
-0.730000	-0.290000	0.000002	-0.000010
-0.710000	-0.290000	0.000003	-0.000009
-0.690000	-0.290000	0.000003	-0.000008
-0.670000	-0.290000	0.000003	-0.000006
-0.650000	-0.290000	0.000003	-0.000005
-0.630000	-0.290000	0.000003	-0.000003
-0.610000	-0.290000	0.000003	-0.000001
-0.590000	-0.290000	0.000004	0.000001
-0.570000	-0.290000	0.000004	0.000002
-0.550000	-0.290000	0.000004	0.000004
-0.530000	-0.290000	0.000004	0.000006
-0.510000	-0.290000	0.000004	0.000008
-0.490000	-0.290000	0.000003	0.000010
-0.470000	-0.290000	0.000003	0.000012
-0.450000	-0.290000	0.000003	0.000013
-0.430000	-0.290000	0.000002	0.000013
-0.410000	-0.290000	0.000001	0.000013
-0.390000	-0.290000	0.000000	0.000012
-0.370000	-0.290000	-0.000001	0.000011
-0.350000	-0.290000	-0.000002	0.000008
-0.330000	-0.290000	-0.000003	0.000005
-0.310000	-0.290000	-0.000003	0.000001
-0.290000	-0.290000	-0.000003	-0.000003
-0.270000	-0.290000	-0.000003	-0.000008
-0.250000	-0.290000	-0.000002	-0.000013
-0.230000	-0.290000	-0.000001	-0.000017
-0.210000	-0.290000	0.000001	-0.000019
-0.190000	-0.290000	0.000004	-0.000021
-0.170000	-0.290000	0.000007	-0.000019
-0.150000	-0.290000	0.000010	-0.000016
-0.130000	-0.290000	0.000013	-0.000010
-0.110000	-0.290000	0.000015	-0.000002
-0.090000	-0.290000	0.000015	0.000008
-0.070000	-0.290000	0.000015	0.000018
-0.050000	-0.290000	0.000012	0.000027
-0.030000	-0.290000	0.000008	0.000034
-0.010000	-0.290000	0.000003	0.000038
0.010000	-0.290000	-0.000003	0.000038
0.030000	-0.290000	-0.000008	0.000034
0.050000	-0.290000	-0.000012	0.000027
0.070000	-0.290000	-0.000015	0.000018
0.090000	-0.290000	-0.000015	0.000008
0.110000	-0.290000	-0.000015	-0.000002
0.130000	-0.290000	-0.000013	-0.000010
0.150000	-0.290000	-0.000010	-0.000016
0.170000	-0.290000	-0.000007	-0.000019
0.190000	-0.290000	-0.000004	-0.000021
0.210000	-0.290000	-0.000001	-0.000019
0.230000	-0.290000	0.000001	-0.000017
0.250000	-0.290000	0.000002	-0.000013
0.270000	-0.290000	0.000003	-0.000008
0.290000	-0.290000	0.000003	-0.000003
0.310000	-0.290000	0.000003	0.000001
0.330000	-0.290000	0.000003	0.000005
0.350000	-0.290000	0.000002	0.000008
0.370000	-0.290000	0.000001	0.000011
0.390000	-0.290000	-0.000000	0.000012
0.410000	-0.290000	-0.000001	0.000013
0.430000	-0.290000	-0.000002	0.000013
0.450000	-0.290000	-0.000003	0.000013
0.470000	-0.290000	-0.000003	0.000012
0.490000	-0.290000	-0.000003	0.000010
0.510000	-0.290000	-0.000004	0.000008
0.530000	-0.290000	-0.000004	0.000006
0.550000	-0.290000	-0.000004	0.000004
0.570000	-0.290000	-0.000004	0.000002
0.590000	-0.290000	-0.000004	0.000001
0.610000	-0.290000	-0.000003	-0.000001
0.630000	-0.290000	-0.000003	-0.000003
0.650000	-0.290000	-0.000003	-0.000005
0.670000	-0.290000	-0.000003	-0.000006
0.690000	-0.290000	-0.000003	-0.000008
0.710000	-0.290000	-0.000003	-0.000009
0.730000	-0.290000	-0.000002	-0.000010
0.750000	-0.290000	-0.000002	-0.000011
0.770000	-0.290000	-0.000002	-0.000013
0.790000	-0.290000	-0.000003	-0.000014
0.810000	-0.290000	-0.000003	-0.000015
0.830000	-0.290000	-0.000003	-0.000015
0.850000	-0.290000	-0.000004	-0.000016
0.870000	-0.290000	-0.000004	-0.000016
0.890000	-0.290000	-0.000005	-0.000015
0.910000	-0.290000	-0.000002	-0.000007
0.930000	-0.290000	0.000022	0.000026
0.950000	-0.290000	0.000178	0.000179
0.970000	-0.290000	0.000197	-0.000111
0.990000	-0.290000	0.000041	-0.000053

-0.990000	-0.270000	-0.000032	0.000020
-0.970000	-0.270000	-0.000200	0.000140
-0.950000	-0.270000	-0.000209	-0.000082
-0.930000	-0.270000	-0.000050	-0.000028
-0.910000	-0.270000	-0.000009	-0.000018
-0.890000	-0.270000	0.000001	-0.000017
-0.870000	-0.270000	0.000003	-0.000016
-0.850000	-0.270000	0.000003	-0.000016
-0.830000	-0.270000	0.000002	-0.000015
-0.810000	-0.270000	0.000002	-0.000014
-0.790000	-0.270000	0.000002	-0.000013
-0.770000	-0.270000	0.000001	-0.000012
-0.750000	-0.270000	0.000001	-0.000011
-0.730000	-0.270000	0.000001	-0.000010
-0.710000	-0.270000	0.000001	-0.000009
-0.690000	-0.270000	0.000001	-0.000008
-0.670000	-0.270000	0.000001	-0.000006
-0.650000	-0.270000	0.000002	-0.000005
-0.630000	-0.270000	0.000002	-0.000003
-0.610000	-0.270000	0.000002	-0.000002
-0.590000	-0.270000	0.000002	0.000000
-0.570000	-0.270000	0.000002	0.000002
-0.550000	-0.270000	0.000002	0.000004
-0.530000	-0.270000	0.000002	0.000007
-0.510000	-0.270000	0.000002	0.000009
-0.490000	-0.270000	0.000001	0.000010
-0.470000	-0.270000	0.000001	0.000012
-0.450000	-0.270000	0.000000	0.000013
-0.430000	-0.270000	-0.000001	0.000014
-0.410000	-0.270000	-0.000002	0.000014
-0.390000	-0.270000	-0.000003	0.000014
-0.370000	-0.270000	-0.000004	0.000012
-0.350000	-0.270000	-0.000005	0.000010
-0.330000	-0.270000	-0.000006	0.000006
-0.310000	-0.270000	-0.000007	0.000002
-0.290000	-0.270000	-0.000008	-0.000003
-0.270000	-0.270000	-0.000008	-0.000008
-0.250000	-0.270000	-0.000008	-0.000014
-0.230000	-0.270000	-0.000007	-0.000018
-0.210000	-0.270000	-0.000005	-0.000022
-0.190000	-0.270000	-0.000003	-0.000023
-0.170000	-0.270000	0.000001	-0.000023
-0.150000	-0.270000	0.000004	-0.000019
-0.130000	-0.270000	0.000008	-0.000013
-0.110000	-0.270000	0.000010	-0.000004
-0.090000	-0.270000	0.000012	0.000007
-0.070000	-0.270000	0.000012	0.000019
-0.050000	-0.270000	0.000011	0.000030
-0.030000	-0.270000	0.000007	0.000038
-0.010000	-0.270000	0.000003	0.000043
0.010000	-0.270000	-0.000003	0.000043
0.030000	-0.270000	-0.000007	0.000038
0.050000	-0.270000	-0.000011	0.000030
0.070000	-0.270000	-0.000012	0.000019
0.090000	-0.270000	-0.000012	0.000007
0.110000	-0.270000	-0.000010	-0.000004
0.130000	-0.270000	-0.000008	-0.000013
0.150000	-0.270000	-0.000004	-0.000019
0.170000	-0.270000	-0.000001	-0.000023
0.190000	-0.270000	0.000003	-0.000023
0.210000	-0.270000	0.000005	-0.000022
0.230000	-0.270000	0.000007	-0.000018
0.250000	-0.270000	0.000008	-0.000014
0.270000	-0.270000	0.000008	-0.000008
0.290000	-0.270000	0.000008	-0.000003
0.310000	-0.270000	0.000007	0.000002
0.330000	-0.270000	0.000006	0.000006
0.350000	-0.270000	0.000005	0.000010
0.370000	-0.270000	0.000004	0.000012
0.390000	-0.270000	0.000003	0.000014
0.410000	-0.270000	0.000002	0.000014
0.430000	-0.270000	0.000001	0.000014
0.450000	-0.270000	-0.000000	0.000013
0.470000	-0.270000	-0.000001	0.000012
0.490000	-0.270000	-0.000001	0.000010
0.510000	-0.270000	-0.000002	0.000009
0.530000	-0.270000	-0.000002	0.000007
0.550000	-0.270000	-0.000002	0.000004
0.570000	-0.270000	-0.000002	0.000002
0.590000	-0.270000	-0.000002	0.000000
0.610000	-0.270000	-0.000002	-0.000002
0.630000	-0.270000	-0.000002	-0.000003
0.650000	-0.270000	-0.000002	-0.000005
0.670000	-0.270000	-0.000001	-0.000006
0.690000	-0.270000	-0.000001	-0.000008
0.710000	-0.270000	-0.000001	-0.000009
0.730000	-0.270000	-0.000001	-0.000010
0.750000	-0.270000	-0.000001	-0.000011
0.770000	-0.270000	-0.000001	-0.000012
0.790000	-0.270000	-0.000002	-0.000013
0.810000	-0.270000	-0.000002	-0.000014
0.830000	-0.270000	-0.000002	-0.000015
0.850000	-0.270000	-0.000003	-0.000016
0.870000	-0.270000	-0.000003	-0.000016
0.890000	-0.270000	-0.000001	-0.000017
0.910000	-0.270000	0.000009	-0.000018
0.930000	-0.270000	0.000050	-0.000028
0.950000	-0.270000	0.000209	-0.000082
0.970000	-0.270000	0.000200	0.000140
0.990000	-0.270000	0.000032	0.000020

-0.990000	-0.250000	0.000079	-0.000027
-0.970000	-0.250000	0.000217	0.000217
-0.950000	-0.250000	0.000169	-0.000102
-0.930000	-0.250000	0.000040	-0.000038
-0.910000	-0.250000	0.000011	-0.000021
-0.890000	-0.250000	0.000005	-0.000017
-0.870000	-0.250000	0.000003	-0.000016
-0.850000	-0.250000	0.000002	-0.000015
-0.830000	-0.250000	0.000001	-0.000015
-0.810000	-0.250000	0.000001	-0.000014
-0.790000	-0.250000	0.000001	-0.000013
-0.770000	-0.250000	0.000000	-0.000012
-0.750000	-0.250000	0.000000	-0.000011
-0.730000	-0.250000	0.000000	-0.000010
-0.710000	-0.250000	-0.000000	-0.000009
-0.690000	-0.250000	-0.000000	-0.000008
-0.670000	-0.250000	-0.000000	-0.000007
-0.650000	-0.250000	-0.000000	-0.000005
-0.630000	-0.250000	-0.000000	-0.000003
-0.610000	-0.250000	-0.000000	-0.000002
-0.590000	-0.250000	-0.000000	0.000000
-0.570000	-0.250000	-0.000000	0.000002
-0.550000	-0.250000	-0.000000	0.000004
-0.530000	-0.250000	-0.000000	0.000007
-0.510000	-0.250000	-0.000000	0.000009
-0.490000	-0.250000	-0.000001	0.000011
-0.470000	-0.250000	-0.000001	0.000013
-0.450000	-0.250000	-0.000002	0.000014
-0.430000	-0.250000	-0.000003	0.000015
-0.410000	-0.250000	-0.000004	0.000015
-0.390000	-0.250000	-0.000005	0.000015
-0.370000	-0.250000	-0.000007	0.000013
-0.350000	-0.250000	-0.000008	0.000011
-0.330000	-0.250000	-0.000010	0.000008
-0.310000	-0.250000	-0.000011	0.000003
-0.290000	-0.250000	-0.000013	-0.000002
-0.270000	-0.250000	-0.000014	-0.000008
-0.250000	-0.250000	-0.000014	-0.000014
-0.230000	-0.250000	-0.000014	-0.000019
-0.210000	-0.250000	-0.000012	-0.000024
-0.190000	-0.250000	-0.000010	-0.000026
-0.170000	-0.250000	-0.000007	-0.000026
-0.150000	-0.250000	-0.000003	-0.000023
-0.130000	-0.250000	0.000001	-0.000016
-0.110000	-0.250000	0.000005	-0.000007
-0.090000	-0.250000	0.000008	0.000006
-0.070000	-0.250000	0.000009	0.000019
-0.050000	-0.250000	0.000009	0.000032
-0.030000	-0.250000	0.000006	0.000042
-0.010000	-0.250000	0.000002	0.000048
0.010000	-0.250000	-0.000002	0.000048
0.030000	-0.250000	-0.000006	0.000042
0.050000	-0.250000	-0.000009	0.000032
0.070000	-0.250000	-0.000009	0.000019
0.090000	-0.250000	-0.000008	0.000006
0.110000	-0.250000	-0.000005	-0.000007
0.130000	-0.250000	-0.000001	-0.000016
0.150000	-0.250000	0.000003	-0.000023
0.170000	-0.250000	0.000007	-0.000026
0.190000	-0.250000	0.000010	-0.000026
0.210000	-0.250000	0.000012	-0.000024
0.230000	-0.250000	0.000014	-0.000019
0.250000	-0.250000	0.000014	-0.000014
0.270000	-0.250000	0.000014	-0.000008
0.290000	-0.250000	0.000013	-0.000002
0.310000	-0.250000	0.000011	0.000003
0.330000	-0.250000	0.000010	0.000008
0.350000	-0.250000	0.000008	0.000011
0.370000	-0.250000	0.000007	0.000013
0.390000	-0.250000	0.000005	0.000015
0.410000	-0.250000	0.000004	0.000015
0.430000	-0.250000	0.000003	0.000015
0.450000	-0.250000	0.000002	0.000014
0.470000	-0.250000	0.000001	0.000013
0.490000	-0.250000	0.000001	0.000011
0.510000	-0.250000	0.000000	0.000009
0.530000	-0.250000	0.000000	0.000007
0.550000	-0.250000	0.000000	0.000004
0.570000	-0.250000	0.000000	0.000002
0.590000	-0.250000	0.000000	0.000000
0.610000	-0.250000	0.000000	-0.000002
0.630000	-0.250000	0.000000	-0.000003
0.650000	-0.250000	0.000000	-0.000005
0.670000	-0.250000	0.000000	-0.000007
0.690000	-0.250000	0.000000	-0.000008
0.710000	-0.250000	0.000000	-0.000009
0.730000	-0.250000	-0.000000	-0.000010
0.750000	-0.250000	-0.000000	-0.000011
0.770000	-0.250000	-0.000000	-0.000012
0.790000	-0.250000	-0.000001	-0.000013
0.810000	-0.250000	-0.000001	-0.000014
0.830000	-0.250000	-0.000001	-0.000015
0.850000	-0.250000	-0.000002	-0.000015
0.870000	-0.250000	-0.000003	-0.000016
0.890000	-0.250000	-0.000005	-0.000017
0.910000	-0.250000	-0.000011	-0.000021
0.930000	-0.250000	-0.000040	-0.000038
0.950000	-0.250000	-0.000169	-0.000102
0.970000	-0.250000	-0.000217	0.000217
0.990000	-0.250000	-0.000079	-0.000027

-0.990000	-0.230000	0.000122	-0.000228
-0.970000	-0.230000	0.000181	0.000222
-0.950000	-0.230000	0.000081	0.000042
-0.930000	-0.230000	0.000029	-0.000001
-0.910000	-0.230000	0.000010	-0.000011
-0.890000	-0.230000	0.000004	-0.000014
-0.870000	-0.230000	0.000002	-0.000015
-0.850000	-0.230000	0.000001	-0.000015
-0.830000	-0.230000	0.000001	-0.000014
-0.810000	-0.230000	0.000000	-0.000013
-0.790000	-0.230000	-0.000000	-0.000013
-0.770000	-0.230000	-0.000001	-0.000012
-0.750000	-0.230000	-0.000001	-0.000011
-0.730000	-0.230000	-0.000001	-0.000010
-0.710000	-0.230000	-0.000002	-0.000009
-0.690000	-0.230000	-0.000002	-0.000008
-0.670000	-0.230000	-0.000002	-0.000006
-0.650000	-0.230000	-0.000002	-0.000005
-0.630000	-0.230000	-0.000002	-0.000003
-0.610000	-0.230000	-0.000002	-0.000002
-0.590000	-0.230000	-0.000002	0.000000
-0.570000	-0.230000	-0.000002	0.000002
-0.550000	-0.230000	-0.000002	0.000005
-0.530000	-0.230000	-0.000002	0.000007
-0.510000	-0.230000	-0.000002	0.000009
-0.490000	-0.230000	-0.000003	0.000011
-0.470000	-0.230000	-0.000003	0.000013
-0.450000	-0.230000	-0.000004	0.000015
-0.430000	-0.230000	-0.000005	0.000016
-0.410000	-0.230000	-0.000006	0.000017
-0.390000	-0.230000	-0.000007	0.000016
-0.370000	-0.230000	-0.000009	0.000015
-0.350000	-0.230000	-0.000011	0.000013
-0.330000	-0.230000	-0.000013	0.000009
-0.310000	-0.230000	-0.000015	0.000005
-0.290000	-0.230000	-0.000017	-0.000001
-0.270000	-0.230000	-0.000018	-0.000007
-0.250000	-0.230000	-0.000019	-0.000014
-0.230000	-0.230000	-0.000020	-0.000020
-0.210000	-0.230000	-0.000019	-0.000025
-0.190000	-0.230000	-0.000018	-0.000029
-0.170000	-0.230000	-0.000015	-0.000030
-0.150000	-0.230000	-0.000011	-0.000027
-0.130000	-0.230000	-0.000006	-0.000021
-0.110000	-0.230000	-0.000002	-0.000011
-0.090000	-0.230000	0.000003	0.000003
-0.070000	-0.230000	0.000005	0.000018
-0.050000	-0.230000	0.000006	0.000033
-0.030000	-0.230000	0.000005	0.000045
-0.010000	-0.230000	0.000002	0.000052
0.010000	-0.230000	-0.000002	0.000052
0.030000	-0.230000	-0.000005	0.000045
0.050000	-0.230000	-0.000006	0.000033
0.070000	-0.230000	-0.000005	0.000018
0.090000	-0.230000	-0.000003	0.000003
0.110000	-0.230000	0.000002	-0.000011
0.130000	-0.230000	0.000006	-0.000021
0.150000	-0.230000	0.000011	-0.000027
0.170000	-0.230000	0.000015	-0.000030
0.190000	-0.230000	0.000018	-0.000029
0.210000	-0.230000	0.000019	-0.000025
0.230000	-0.230000	0.000020	-0.000020
0.250000	-0.230000	0.000019	-0.000014
0.270000	-0.230000	0.000018	-0.000007
0.290000	-0.230000	0.000017	-0.000001
0.310000	-0.230000	0.000015	0.000005
0.330000	-0.230000	0.000013	0.000009
0.350000	-0.230000	0.000011	0.000013
0.370000	-0.230000	0.000009	0.000015
0.390000	-0.230000	0.000007	0.000016
0.410000	-0.230000	0.000006	0.000017
0.430000	-0.230000	0.000005	0.000016
0.450000	-0.230000	0.000004	0.000015
0.470000	-0.230000	0.000003	0.000013
0.490000	-0.230000	0.000003	0.000011
0.510000	-0.230000	0.000002	0.000009
0.530000	-0.230000	0.000002	0.000007
0.550000	-0.230000	0.000002	0.000005
0.570000	-0.230000	0.000002	0.000002
0.590000	-0.230000	0.000002	0.000000
0.610000	-0.230000	0.000002	-0.000002
0.630000	-0.230000	0.000002	-0.000003
0.650000	-0.230000	0.000002	-0.000005
0.670000	-0.230000	0.000002	-0.000006
0.690000	-0.230000	0.000002	-0.000008
0.710000	-0.230000	0.000002	-0.000009
0.730000	-0.230000	0.000001	-0.000010
0.750000	-0.230000	0.000001	-0.000011
0.770000	-0.230000	0.000001	-0.000012
0.790000	-0.230000	0.000000	-0.000013
0.810000	-0.230000	-0.000000	-0.000013
0.830000	-0.230000	-0.000001	-0.000014
0.850000	-0.230000	-0.000001	-0.000015
0.870000	-0.230000	-0.000002	-0.000015
0.890000	-0.230000	-0.000004	-0.000014
0.910000	-0.230000	-0.000010	-0.000011
0.930000	-0.230000	-0.000029	-0.000001
0.950000	-0.230000	-0.000081	0.000042
0.970000	-0.230000	-0.000181	0.000222
0.990000	-0.230000	-0.000122	-0.000228

-0.990000	-0.210000	-0.000153	-0.000196
-0.970000	-0.210000	-0.000197	0.000175
-0.950000	-0.210000	-0.000056	0.000048
-0.930000	-0.210000	-0.000015	0.000005
-0.910000	-0.210000	-0.000004	-0.000009
-0.890000	-0.210000	-0.000001	-0.000013
-0.870000	-0.210000	-0.000000	-0.000014
-0.850000	-0.210000	-0.000000	-0.000014
-0.830000	-0.210000	-0.000000	-0.000014
-0.810000	-0.210000	-0.000001	-0.000013
-0.790000	-0.210000	-0.000001	-0.000012
-0.770000	-0.210000	-0.000002	-0.000012
-0.750000	-0.210000	-0.000002	-0.000011
-0.730000	-0.210000	-0.000003	-0.000010
-0.710000	-0.210000	-0.000003	-0.000009
-0.690000	-0.210000	-0.000003	-0.000008
-0.670000	-0.210000	-0.000004	-0.000006
-0.650000	-0.210000	-0.000004	-0.000005
-0.630000	-0.210000	-0.000004	-0.000003
-0.610000	-0.210000	-0.000004	-0.000002
-0.590000	-0.210000	-0.000004	0.000000
-0.570000	-0.210000	-0.000004	0.000002
-0.550000	-0.210000	-0.000004	0.000005
-0.530000	-0.210000	-0.000004	0.000007
-0.510000	-0.210000	-0.000004	0.000009
-0.490000	-0.210000	-0.000005	0.000012
-0.470000	-0.210000	-0.000005	0.000014
-0.450000	-0.210000	-0.000006	0.000016
-0.430000	-0.210000	-0.000006	0.000017
-0.410000	-0.210000	-0.000008	0.000018
-0.390000	-0.210000	-0.000009	0.000018
-0.370000	-0.210000	-0.000011	0.000017
-0.350000	-0.210000	-0.000013	0.000015
-0.330000	-0.210000	-0.000015	0.000012
-0.310000	-0.210000	-0.000017	0.000007
-0.290000	-0.210000	-0.000019	0.000001
-0.270000	-0.210000	-0.000022	-0.000005
-0.250000	-0.210000	-0.000024	-0.000012
-0.230000	-0.210000	-0.000025	-0.000019
-0.210000	-0.210000	-0.000026	-0.000026
-0.190000	-0.210000	-0.000025	-0.000030
-0.170000	-0.210000	-0.000023	-0.000033
-0.150000	-0.210000	-0.000019	-0.000031
-0.130000	-0.210000	-0.000015	-0.000026
-0.110000	-0.210000	-0.000009	-0.000016
-0.090000	-0.210000	-0.000004	-0.000002
-0.070000	-0.210000	0.000001	0.000015
-0.050000	-0.210000	0.000003	0.000032
-0.030000	-0.210000	0.000003	0.000047
-0.010000	-0.210000	0.000001	0.000055
0.010000	-0.210000	-0.000001	0.000055
0.030000	-0.210000	-0.000003	0.000047
0.050000	-0.210000	-0.000003	0.000032
0.070000	-0.210000	-0.000001	0.000015
0.090000	-0.210000	0.000004	-0.000002
0.110000	-0.210000	0.000009	-0.000016
0.130000	-0.210000	0.000015	-0.000026
0.150000	-0.210000	0.000019	-0.000031
0.170000	-0.210000	0.000023	-0.000033
0.190000	-0.210000	0.000025	-0.000030
0.210000	-0.210000	0.000026	-0.000026
0.230000	-0.210000	0.000025	-0.000019
0.250000	-0.210000	0.000024	-0.000012
0.270000	-0.210000	0.000022	-0.000005
0.290000	-0.210000	0.000019	0.000001
0.310000	-0.210000	0.000017	0.000007
0.330000	-0.210000	0.000015	0.000012
0.350000	-0.210000	0.000013	0.000015
0.370000	-0.210000	0.000011	0.000017
0.390000	-0.210000	0.000009	0.000018
0.410000	-0.210000	0.000008	0.000018
0.430000	-0.210000	0.000006	0.000017
0.450000	-0.210000	0.000006	0.000016
0.470000	-0.210000	0.000005	0.000014
0.490000	-0.210000	0.000005	0.000012
0.510000	-0.210000	0.000004	0.000009
0.530000	-0.210000	0.000004	0.000007
0.550000	-0.210000	0.000004	0.000005
0.570000	-0.210000	0.000004	0.000002
0.590000	-0.210000	0.000004	0.000000
0.610000	-0.210000	0.000004	-0.000002
0.630000	-0.210000	0.000004	-0.000003
0.650000	-0.210000	0.000004	-0.000005
0.670000	-0.210000	0.000004	-0.000006
0.690000	-0.210000	0.000003	-0.000008
0.710000	-0.210000	0.000003	-0.000009
0.730000	-0.210000	0.000003	-0.000010
0.750000	-0.210000	0.000002	-0.000011
0.770000	-0.210000	0.000002	-0.000012
0.790000	-0.210000	0.000001	-0.000012
0.810000	-0.210000	0.000001	-0.000013
0.830000	-0.210000	0.000000	-0.000014
0.850000	-0.210000	0.000000	-0.000014
0.870000	-0.210000	0.000000	-0.000014
0.890000	-0.210000	0.000001	-0.000013
0.910000	-0.210000	0.000004	-0.000009
0.930000	-0.210000	0.000015	0.000005
0.950000	-0.210000	0.000056	0.000048
0.970000	-0.210000	0.000197	0.000175
0.990000	-0.210000	0.000153	-0.000196

-0.990000	-0.190000	-0.000209	0.000166
-0.970000	-0.190000	-0.000277	-0.000076
-0.950000	-0.190000	-0.000091	-0.000029
-0.930000	-0.190000	-0.000030	-0.000019
-0.910000	-0.190000	-0.000010	-0.000017
-0.890000	-0.190000	-0.000003	-0.000016
-0.870000	-0.190000	-0.000001	-0.000015
-0.850000	-0.190000	-0.000001	-0.000014
-0.830000	-0.190000	-0.000001	-0.000013
-0.810000	-0.190000	-0.000002	-0.000013
-0.790000	-0.190000	-0.000002	-0.000012
-0.770000	-0.190000	-0.000003	-0.000011
-0.750000	-0.190000	-0.000003	-0.000010
-0.730000	-0.190000	-0.000004	-0.000009
-0.710000	-0.190000	-0.000004	-0.000008
-0.690000	-0.190000	-0.000005	-0.000007
-0.670000	-0.190000	-0.000005	-0.000006
-0.650000	-0.190000	-0.000005	-0.000005
-0.630000	-0.190000	-0.000006	-0.000003
-0.610000	-0.190000	-0.000006	-0.000001
-0.590000	-0.190000	-0.000006	0.000000
-0.570000	-0.190000	-0.000006	0.000002
-0.550000	-0.190000	-0.000006	0.000005
-0.530000	-0.190000	-0.000006	0.000007
-0.510000	-0.190000	-0.000006	0.000010
-0.490000	-0.190000	-0.000006	0.000012
-0.470000	-0.190000	-0.000007	0.000014
-0.450000	-0.190000	-0.000007	0.000016
-0.430000	-0.190000	-0.000008	0.000018
-0.410000	-0.190000	-0.000008	0.000019
-0.390000	-0.190000	-0.000010	0.000019
-0.370000	-0.190000	-0.000011	0.000019
-0.350000	-0.190000	-0.000013	0.000017
-0.330000	-0.190000	-0.000015	0.000014
-0.310000	-0.190000	-0.000018	0.000010
-0.290000	-0.190000	-0.000021	0.000004
-0.270000	-0.190000	-0.000023	-0.000003
-0.250000	-0.190000	-0.000026	-0.000010
-0.230000	-0.190000	-0.000029	-0.000018
-0.210000	-0.190000	-0.000030	-0.000025
-0.190000	-0.190000	-0.000031	-0.000031
-0.170000	-0.190000	-0.000030	-0.000035
-0.150000	-0.190000	-0.000028	-0.000035
-0.130000	-0.190000	-0.000023	-0.000031
-0.110000	-0.190000	-0.000017	-0.000022
-0.090000	-0.190000	-0.000010	-0.000008
-0.070000	-0.190000	-0.000004	0.000011
-0.050000	-0.190000	0.000000	0.000030
-0.030000	-0.190000	0.000002	0.000047
-0.010000	-0.190000	0.000001	0.000057
0.010000	-0.190000	-0.000001	0.000057
0.030000	-0.190000	-0.000002	0.000047
0.050000	-0.190000	-0.000000	0.000030
0.070000	-0.190000	0.000004	0.000011
0.090000	-0.190000	0.000010	-0.000008
0.110000	-0.190000	0.000017	-0.000022
0.130000	-0.190000	0.000023	-0.000031
0.150000	-0.190000	0.000028	-0.000035
0.170000	-0.190000	0.000030	-0.000035
0.190000	-0.190000	0.000031	-0.000031
0.210000	-0.190000	0.000030	-0.000025
0.230000	-0.190000	0.000029	-0.000018
0.250000	-0.190000	0.000026	-0.000010
0.270000	-0.190000	0.000023	-0.000003
0.290000	-0.190000	0.000021	0.000004
0.310000	-0.190000	0.000018	0.000010
0.330000	-0.190000	0.000015	0.000014
0.350000	-0.190000	0.000013	0.000017
0.370000	-0.190000	0.000011	0.000019
0.390000	-0.190000	0.000010	0.000019
0.410000	-0.190000	0.000008	0.000019
0.430000	-0.190000	0.000008	0.000018
0.450000	-0.190000	0.000007	0.000016
0.470000	-0.190000	0.000007	0.000014
0.490000	-0.190000	0.000006	0.000012
0.510000	-0.190000	0.000006	0.000010
0.530000	-0.190000	0.000006	0.000007
0.550000	-0.190000	0.000006	0.000005
0.570000	-0.190000	0.000006	0.000002
0.590000	-0.190000	0.000006	0.000000
0.610000	-0.190000	0.000006	-0.000001
0.630000	-0.190000	0.000006	-0.000003
0.650000	-0.190000	0.000005	-0.000005
0.670000	-0.190000	0.000005	-0.000006
0.690000	-0.190000	0.000005	-0.000007
0.710000	-0.190000	0.000004	-0.000008
0.730000	-0.190000	0.000004	-0.000009
0.750000	-0.190000	0.000003	-0.000010
0.770000	-0.190000	0.000003	-0.000011
0.790000	-0.190000	0.000002	-0.000012
0.810000	-0.190000	0.000002	-0.000013
0.830000	-0.190000	0.000001	-0.000013
0.850000	-0.190000	0.000001	-0.000014
0.870000	-0.190000	0.000001	-0.000015
0.890000	-0.190000	0.000003	-0.000016
0.910000	-0.190000	0.000010	-0.000017
0.930000	-0.190000	0.000030	-0.000019
0.950000	-0.190000	0.000091	-0.000029
0.970000	-0.190000	0.000277	-0.000076
0.990000	-0.190000	0.000209	0.000166

-0.990000	-0.170000	0.000052	0.000322
-0.970000	-0.170000	0.000054	-0.000167
-0.950000	-0.170000	-0.000000	-0.000069
-0.930000	-0.170000	-0.000005	-0.000035
-0.910000	-0.170000	-0.000002	-0.000023
-0.890000	-0.170000	-0.000001	-0.000018
-0.870000	-0.170000	-0.000001	-0.000015
-0.850000	-0.170000	-0.000001	-0.000014
-0.830000	-0.170000	-0.000002	-0.000013
-0.810000	-0.170000	-0.000002	-0.000012
-0.790000	-0.170000	-0.000003	-0.000011
-0.770000	-0.170000	-0.000004	-0.000010
-0.750000	-0.170000	-0.000005	-0.000010
-0.730000	-0.170000	-0.000005	-0.000009
-0.710000	-0.170000	-0.000006	-0.000008
-0.690000	-0.170000	-0.000006	-0.000007
-0.670000	-0.170000	-0.000007	-0.000006
-0.650000	-0.170000	-0.000007	-0.000004
-0.630000	-0.170000	-0.000007	-0.000003
-0.610000	-0.170000	-0.000008	-0.000001
-0.590000	-0.170000	-0.000008	0.000000
-0.570000	-0.170000	-0.000008	0.000003
-0.550000	-0.170000	-0.000008	0.000005
-0.530000	-0.170000	-0.000008	0.000007
-0.510000	-0.170000	-0.000008	0.000010
-0.490000	-0.170000	-0.000008	0.000012
-0.470000	-0.170000	-0.000008	0.000014
-0.450000	-0.170000	-0.000008	0.000017
-0.430000	-0.170000	-0.000008	0.000019
-0.410000	-0.170000	-0.000009	0.000020
-0.390000	-0.170000	-0.000009	0.000021
-0.370000	-0.170000	-0.000011	0.000020
-0.350000	-0.170000	-0.000012	0.000019
-0.330000	-0.170000	-0.000014	0.000016
-0.310000	-0.170000	-0.000017	0.000012
-0.290000	-0.170000	-0.000019	0.000007
-0.270000	-0.170000	-0.000023	0.000001
-0.250000	-0.170000	-0.000026	-0.000007
-0.230000	-0.170000	-0.000030	-0.000015
-0.210000	-0.170000	-0.000033	-0.000023
-0.190000	-0.170000	-0.000035	-0.000030
-0.170000	-0.170000	-0.000036	-0.000036
-0.150000	-0.170000	-0.000035	-0.000038
-0.130000	-0.170000	-0.000031	-0.000036
-0.110000	-0.170000	-0.000025	-0.000029
-0.090000	-0.170000	-0.000018	-0.000015
-0.070000	-0.170000	-0.000010	0.000004
-0.050000	-0.170000	-0.000004	0.000026
-0.030000	-0.170000	-0.000000	0.000046
-0.010000	-0.170000	0.000000	0.000059
0.010000	-0.170000	-0.000000	0.000059
0.030000	-0.170000	0.000000	0.000046
0.050000	-0.170000	0.000004	0.000026
0.070000	-0.170000	0.000010	0.000004
0.090000	-0.170000	0.000018	-0.000015
0.110000	-0.170000	0.000025	-0.000029
0.130000	-0.170000	0.000031	-0.000036
0.150000	-0.170000	0.000035	-0.000038
0.170000	-0.170000	0.000036	-0.000036
0.190000	-0.170000	0.000035	-0.000030
0.210000	-0.170000	0.000033	-0.000023
0.230000	-0.170000	0.000030	-0.000015
0.250000	-0.170000	0.000026	-0.000007
0.270000	-0.170000	0.000023	0.000001
0.290000	-0.170000	0.000019	0.000007
0.310000	-0.170000	0.000017	0.000012
0.330000	-0.170000	0.000014	0.000016
0.350000	-0.170000	0.000012	0.000019
0.370000	-0.170000	0.000011	0.000020
0.390000	-0.170000	0.000009	0.000021
0.410000	-0.170000	0.000009	0.000020
0.430000	-0.170000	0.000008	0.000019
0.450000	-0.170000	0.000008	0.000017
0.470000	-0.170000	0.000008	0.000014
0.490000	-0.170000	0.000008	0.000012
0.510000	-0.170000	0.000008	0.000010
0.530000	-0.170000	0.000008	0.000007
0.550000	-0.170000	0.000008	0.000005
0.570000	-0.170000	0.000008	0.000003
0.590000	-0.170000	0.000008	0.000000
0.610000	-0.170000	0.000008	-0.000001
0.630000	-0.170000	0.000007	-0.000003
0.650000	-0.170000	0.000007	-0.000004
0.670000	-0.170000	0.000007	-0.000006
0.690000	-0.170000	0.000006	-0.000007
0.710000	-0.170000	0.000006	-0.000008
0.730000	-0.170000	0.000005	-0.000009
0.750000	-0.170000	0.000005	-0.000010
0.770000	-0.170000	0.000004	-0.000010
0.790000	-0.170000	0.000003	-0.000011
0.810000	-0.170000	0.000002	-0.000012
0.830000	-0.170000	0.000002	-0.000013
0.850000	-0.170000	0.000001	-0.000014
0.870000	-0.170000	0.000001	-0.000015
0.890000	-0.170000	0.000001	-0.000018
0.910000	-0.170000	0.000002	-0.000023
0.930000	-0.170000	0.000005	-0.000035
0.950000	-0.170000	0.000000	-0.000069
0.970000	-0.170000	-0.000054	-0.000167
0.990000	-0.170000	-0.000052	0.000322

-0.990000	-0.150000	0.000084	0.000186
-0.970000	-0.150000	0.000114	-0.000063
-0.950000	-0.150000	0.000040	-0.000045
-0.930000	-0.150000	0.000015	-0.000030
-0.910000	-0.150000	0.000006	-0.000022
-0.890000	-0.150000	0.000002	-0.000017
-0.870000	-0.150000	0.000001	-0.000014
-0.850000	-0.150000	-0.000001	-0.000013
-0.830000	-0.150000	-0.000002	-0.000012
-0.810000	-0.150000	-0.000003	-0.000011
-0.790000	-0.150000	-0.000004	-0.000010
-0.770000	-0.150000	-0.000005	-0.000010
-0.750000	-0.150000	-0.000006	-0.000009
-0.730000	-0.150000	-0.000007	-0.000008
-0.710000	-0.150000	-0.000007	-0.000007
-0.690000	-0.150000	-0.000008	-0.000006
-0.670000	-0.150000	-0.000008	-0.000005
-0.650000	-0.150000	-0.000009	-0.000004
-0.630000	-0.150000	-0.000009	-0.000003
-0.610000	-0.150000	-0.000009	-0.000001
-0.590000	-0.150000	-0.000010	0.000001
-0.570000	-0.150000	-0.000010	0.000003
-0.550000	-0.150000	-0.000009	0.000005
-0.530000	-0.150000	-0.000009	0.000007
-0.510000	-0.150000	-0.000009	0.000009
-0.490000	-0.150000	-0.000009	0.000012
-0.470000	-0.150000	-0.000008	0.000014
-0.450000	-0.150000	-0.000008	0.000017
-0.430000	-0.150000	-0.000008	0.000019
-0.410000	-0.150000	-0.000008	0.000020
-0.390000	-0.150000	-0.000008	0.000021
-0.370000	-0.150000	-0.000009	0.000021
-0.350000	-0.150000	-0.000010	0.000020
-0.330000	-0.150000	-0.000011	0.000018
-0.310000	-0.150000	-0.000013	0.000015
-0.290000	-0.150000	-0.000016	0.000010
-0.270000	-0.150000	-0.000019	0.000004
-0.250000	-0.150000	-0.000023	-0.000003
-0.230000	-0.150000	-0.000027	-0.000011
-0.210000	-0.150000	-0.000031	-0.000019
-0.190000	-0.150000	-0.000035	-0.000028
-0.170000	-0.150000	-0.000038	-0.000035
-0.150000	-0.150000	-0.000039	-0.000039
-0.130000	-0.150000	-0.000038	-0.000040
-0.110000	-0.150000	-0.000033	-0.000035
-0.090000	-0.150000	-0.000026	-0.000024
-0.070000	-0.150000	-0.000016	-0.000005
-0.050000	-0.150000	-0.000008	0.000020
-0.030000	-0.150000	-0.000002	0.000044
-0.010000	-0.150000	-0.000000	0.000059
0.010000	-0.150000	0.000000	0.000059
0.030000	-0.150000	0.000002	0.000044
0.050000	-0.150000	0.000008	0.000020
0.070000	-0.150000	0.000016	-0.000005
0.090000	-0.150000	0.000026	-0.000024
0.110000	-0.150000	0.000033	-0.000035
0.130000	-0.150000	0.000038	-0.000040
0.150000	-0.150000	0.000039	-0.000039
0.170000	-0.150000	0.000038	-0.000035
0.190000	-0.150000	0.000035	-0.000028
0.210000	-0.150000	0.000031	-0.000019
0.230000	-0.150000	0.000027	-0.000011
0.250000	-0.150000	0.000023	-0.000003
0.270000	-0.150000	0.000019	0.000004
0.290000	-0.150000	0.000016	0.000010
0.310000	-0.150000	0.000013	0.000015
0.330000	-0.150000	0.000011	0.000018
0.350000	-0.150000	0.000010	0.000020
0.370000	-0.150000	0.000009	0.000021
0.390000	-0.150000	0.000008	0.000021
0.410000	-0.150000	0.000008	0.000020
0.430000	-0.150000	0.000008	0.000019
0.450000	-0.150000	0.000008	0.000017
0.470000	-0.150000	0.000008	0.000014
0.490000	-0.150000	0.000009	0.000012
0.510000	-0.150000	0.000009	0.000009
0.530000	-0.150000	0.000009	0.000007
0.550000	-0.150000	0.000009	0.000005
0.570000	-0.150000	0.000010	0.000003
0.590000	-0.150000	0.000010	0.000001
0.610000	-0.150000	0.000009	-0.000001
0.630000	-0.150000	0.000009	-0.000003
0.650000	-0.150000	0.000009	-0.000004
0.670000	-0.150000	0.000008	-0.000005
0.690000	-0.150000	0.000008	-0.000006
0.710000	-0.150000	0.000007	-0.000007
0.730000	-0.150000	0.000007	-0.000008
0.750000	-0.150000	0.000006	-0.000009
0.770000	-0.150000	0.000005	-0.000010
0.790000	-0.150000	0.000004	-0.000010
0.810000	-0.150000	0.000003	-0.000011
0.830000	-0.150000	0.000002	-0.000012
0.850000	-0.150000	0.000001	-0.000013
0.870000	-0.150000	-0.000001	-0.000014
0.890000	-0.150000	-0.000002	-0.000017
0.910000	-0.150000	-0.000006	-0.000022
0.930000	-0.150000	-0.000015	-0.000030
0.950000	-0.150000	-0.000040	-0.000045
0.970000	-0.150000	-0.000114	-0.000063
0.990000	-0.150000	-0.000084	0.000186

-0.990000	-0.130000	0.000029	0.000073
-0.970000	-0.130000	0.000049	0.000000
-0.950000	-0.130000	0.000032	-0.000017
-0.930000	-0.130000	0.000017	-0.000018
-0.910000	-0.130000	0.000009	-0.000016
-0.890000	-0.130000	0.000004	-0.000014
-0.870000	-0.130000	0.000001	-0.000013
-0.850000	-0.130000	-0.000001	-0.000011
-0.830000	-0.130000	-0.000002	-0.000011
-0.810000	-0.130000	-0.000003	-0.000010
-0.790000	-0.130000	-0.000005	-0.000009
-0.770000	-0.130000	-0.000006	-0.000009
-0.750000	-0.130000	-0.000007	-0.000008
-0.730000	-0.130000	-0.000008	-0.000007
-0.710000	-0.130000	-0.000008	-0.000007
-0.690000	-0.130000	-0.000009	-0.000006
-0.670000	-0.130000	-0.000010	-0.000005
-0.650000	-0.130000	-0.000010	-0.000004
-0.630000	-0.130000	-0.000011	-0.000002
-0.610000	-0.130000	-0.000011	-0.000001
-0.590000	-0.130000	-0.000011	0.000001
-0.570000	-0.130000	-0.000011	0.000002
-0.550000	-0.130000	-0.000011	0.000004
-0.530000	-0.130000	-0.000011	0.000007
-0.510000	-0.130000	-0.000010	0.000009
-0.490000	-0.130000	-0.000009	0.000011
-0.470000	-0.130000	-0.000009	0.000014
-0.450000	-0.130000	-0.000008	0.000016
-0.430000	-0.130000	-0.000007	0.000018
-0.410000	-0.130000	-0.000007	0.000020
-0.390000	-0.130000	-0.000006	0.000021
-0.370000	-0.130000	-0.000006	0.000022
-0.350000	-0.130000	-0.000006	0.000021
-0.330000	-0.130000	-0.000007	0.000020
-0.310000	-0.130000	-0.000008	0.000017
-0.290000	-0.130000	-0.000010	0.000013
-0.270000	-0.130000	-0.000013	0.000008
-0.250000	-0.130000	-0.000016	0.000001
-0.230000	-0.130000	-0.000021	-0.000006
-0.210000	-0.130000	-0.000026	-0.000015
-0.190000	-0.130000	-0.000031	-0.000023
-0.170000	-0.130000	-0.000036	-0.000031
-0.150000	-0.130000	-0.000040	-0.000038
-0.130000	-0.130000	-0.000041	-0.000041
-0.110000	-0.130000	-0.000039	-0.000040
-0.090000	-0.130000	-0.000033	-0.000032
-0.070000	-0.130000	-0.000024	-0.000015
-0.050000	-0.130000	-0.000013	0.000011
-0.030000	-0.130000	-0.000004	0.000039
-0.010000	-0.130000	-0.000001	0.000058
0.010000	-0.130000	0.000001	0.000058
0.030000	-0.130000	0.000004	0.000039
0.050000	-0.130000	0.000013	0.000011
0.070000	-0.130000	0.000024	-0.000015
0.090000	-0.130000	0.000033	-0.000032
0.110000	-0.130000	0.000039	-0.000040
0.130000	-0.130000	0.000041	-0.000041
0.150000	-0.130000	0.000040	-0.000038
0.170000	-0.130000	0.000036	-0.000031
0.190000	-0.130000	0.000031	-0.000023
0.210000	-0.130000	0.000026	-0.000015
0.230000	-0.130000	0.000021	-0.000006
0.250000	-0.130000	0.000016	0.000001
0.270000	-0.130000	0.000013	0.000008
0.290000	-0.130000	0.000010	0.000013
0.310000	-0.130000	0.000008	0.000017
0.330000	-0.130000	0.000007	0.000020
0.350000	-0.130000	0.000006	0.000021
0.370000	-0.130000	0.000006	0.000022
0.390000	-0.130000	0.000006	0.000021
0.410000	-0.130000	0.000007	0.000020
0.430000	-0.130000	0.000007	0.000018
0.450000	-0.130000	0.000008	0.000016
0.470000	-0.130000	0.000009	0.000014
0.490000	-0.130000	0.000009	0.000011
0.510000	-0.130000	0.000010	0.000009
0.530000	-0.130000	0.000011	0.000007
0.550000	-0.130000	0.000011	0.000004
0.570000	-0.130000	0.000011	0.000002
0.590000	-0.130000	0.000011	0.000001
0.610000	-0.130000	0.000011	-0.000001
0.630000	-0.130000	0.000011	-0.000002
0.650000	-0.130000	0.000010	-0.000004
0.670000	-0.130000	0.000010	-0.000005
0.690000	-0.130000	0.000009	-0.000006
0.710000	-0.130000	0.000008	-0.000007
0.730000	-0.130000	0.000008	-0.000007
0.750000	-0.130000	0.000007	-0.000008
0.770000	-0.130000	0.000006	-0.000009
0.790000	-0.130000	0.000005	-0.000009
0.810000	-0.130000	0.000003	-0.000010
0.830000	-0.130000	0.000002	-0.000011
0.850000	-0.130000	0.000001	-0.000011
0.870000	-0.130000	-0.000001	-0.000013
0.890000	-0.130000	-0.000004	-0.000014
0.910000	-0.130000	-0.000009	-0.000016
0.930000	-0.130000	-0.000017	-0.000018
0.950000	-0.130000	-0.000032	-0.000017
0.970000	-0.130000	-0.000049	0.000000
0.990000	-0.130000	-0.000029	0.000073

-0.990000	-0.110000	0.000011	0.000032
-0.970000	-0.110000	0.000023	0.000009
-0.950000	-0.110000	0.000020	-0.000005
-0.930000	-0.110000	0.000014	-0.000010
-0.910000	-0.110000	0.000008	-0.000011
-0.890000	-0.110000	0.000004	-0.000011
-0.870000	-0.110000	0.000002	-0.000010
-0.850000	-0.110000	-0.000001	-0.000010
-0.830000	-0.110000	-0.000002	-0.000009
-0.810000	-0.110000	-0.000004	-0.000009
-0.790000	-0.110000	-0.000005	-0.000008
-0.770000	-0.110000	-0.000007	-0.000007
-0.750000	-0.110000	-0.000008	-0.000007
-0.730000	-0.110000	-0.000009	-0.000006
-0.710000	-0.110000	-0.000010	-0.000006
-0.690000	-0.110000	-0.000010	-0.000005
-0.670000	-0.110000	-0.000011	-0.000004
-0.650000	-0.110000	-0.000012	-0.000003
-0.630000	-0.110000	-0.000012	-0.000002
-0.610000	-0.110000	-0.000012	-0.000001
-0.590000	-0.110000	-0.000013	0.000001
-0.570000	-0.110000	-0.000012	0.000002
-0.550000	-0.110000	-0.000012	0.000004
-0.530000	-0.110000	-0.000012	0.000006
-0.510000	-0.110000	-0.000011	0.000008
-0.490000	-0.110000	-0.000010	0.000011
-0.470000	-0.110000	-0.000009	0.000013
-0.450000	-0.110000	-0.000008	0.000015
-0.430000	-0.110000	-0.000006	0.000017
-0.410000	-0.110000	-0.000005	0.000019
-0.390000	-0.110000	-0.000003	0.000020
-0.370000	-0.110000	-0.000002	0.000021
-0.350000	-0.110000	-0.000001	0.000021
-0.330000	-0.110000	-0.000001	0.000020
-0.310000	-0.110000	-0.000001	0.000018
-0.290000	-0.110000	-0.000002	0.000015
-0.270000	-0.110000	-0.000004	0.000010
-0.250000	-0.110000	-0.000007	0.000005
-0.230000	-0.110000	-0.000011	-0.000002
-0.210000	-0.110000	-0.000016	-0.000009
-0.190000	-0.110000	-0.000022	-0.000017
-0.170000	-0.110000	-0.000029	-0.000025
-0.150000	-0.110000	-0.000035	-0.000033
-0.130000	-0.110000	-0.000040	-0.000039
-0.110000	-0.110000	-0.000042	-0.000042
-0.090000	-0.110000	-0.000040	-0.000039
-0.070000	-0.110000	-0.000031	-0.000026
-0.050000	-0.110000	-0.000018	-0.000002
-0.030000	-0.110000	-0.000007	0.000031
-0.010000	-0.110000	-0.000001	0.000057
0.010000	-0.110000	0.000001	0.000057
0.030000	-0.110000	0.000007	0.000031
0.050000	-0.110000	0.000018	-0.000002
0.070000	-0.110000	0.000031	-0.000026
0.090000	-0.110000	0.000040	-0.000039
0.110000	-0.110000	0.000042	-0.000042
0.130000	-0.110000	0.000040	-0.000039
0.150000	-0.110000	0.000035	-0.000033
0.170000	-0.110000	0.000029	-0.000025
0.190000	-0.110000	0.000022	-0.000017
0.210000	-0.110000	0.000016	-0.000009
0.230000	-0.110000	0.000011	-0.000002
0.250000	-0.110000	0.000007	0.000005
0.270000	-0.110000	0.000004	0.000010
0.290000	-0.110000	0.000002	0.000015
0.310000	-0.110000	0.000001	0.000018
0.330000	-0.110000	0.000001	0.000020
0.350000	-0.110000	0.000001	0.000021
0.370000	-0.110000	0.000002	0.000021
0.390000	-0.110000	0.000003	0.000020
0.410000	-0.110000	0.000005	0.000019
0.430000	-0.110000	0.000006	0.000017
0.450000	-0.110000	0.000008	0.000015
0.470000	-0.110000	0.000009	0.000013
0.490000	-0.110000	0.000010	0.000011
0.510000	-0.110000	0.000011	0.000008
0.530000	-0.110000	0.000012	0.000006
0.550000	-0.110000	0.000012	0.000004
0.570000	-0.110000	0.000012	0.000002
0.590000	-0.110000	0.000013	0.000001
0.610000	-0.110000	0.000012	-0.000001
0.630000	-0.110000	0.000012	-0.000002
0.650000	-0.110000	0.000012	-0.000003
0.670000	-0.110000	0.000011	-0.000004
0.690000	-0.110000	0.000010	-0.000005
0.710000	-0.110000	0.000010	-0.000006
0.730000	-0.110000	0.000009	-0.000006
0.750000	-0.110000	0.000008	-0.000007
0.770000	-0.110000	0.000007	-0.000007
0.790000	-0.110000	0.000005	-0.000008
0.810000	-0.110000	0.000004	-0.000009
0.830000	-0.110000	0.000002	-0.000009
0.850000	-0.110000	0.000001	-0.000010
0.870000	-0.110000	-0.000002	-0.000010
0.890000	-0.110000	-0.000004	-0.000011
0.910000	-0.110000	-0.000008	-0.000011
0.930000	-0.110000	-0.000014	-0.000010
0.950000	-0.110000	-0.000020	-0.000005
0.970000	-0.110000	-0.000023	0.000009
0.990000	-0.110000	-0.000011	0.000032

-0.990000	-0.090000	0.000005	0.000016
-0.970000	-0.090000	0.000012	0.000007
-0.950000	-0.090000	0.000012	-0.000000
-0.930000	-0.090000	0.000010	-0.000005
-0.910000	-0.090000	0.000007	-0.000007
-0.890000	-0.090000	0.000004	-0.000008
-0.870000	-0.090000	0.000001	-0.000008
-0.850000	-0.090000	-0.000001	-0.000008
-0.830000	-0.090000	-0.000003	-0.000007
-0.810000	-0.090000	-0.000004	-0.000007
-0.790000	-0.090000	-0.000006	-0.000007
-0.770000	-0.090000	-0.000007	-0.000006
-0.750000	-0.090000	-0.000008	-0.000006
-0.730000	-0.090000	-0.000010	-0.000005
-0.710000	-0.090000	-0.000011	-0.000005
-0.690000	-0.090000	-0.000012	-0.000004
-0.670000	-0.090000	-0.000012	-0.000003
-0.650000	-0.090000	-0.000013	-0.000003
-0.630000	-0.090000	-0.000013	-0.000002
-0.610000	-0.090000	-0.000014	-0.000001
-0.590000	-0.090000	-0.000014	0.000001
-0.570000	-0.090000	-0.000014	0.000002
-0.550000	-0.090000	-0.000013	0.000004
-0.530000	-0.090000	-0.000012	0.000005
-0.510000	-0.090000	-0.000011	0.000007
-0.490000	-0.090000	-0.000010	0.000009
-0.470000	-0.090000	-0.000009	0.000011
-0.450000	-0.090000	-0.000007	0.000014
-0.430000	-0.090000	-0.000005	0.000015
-0.410000	-0.090000	-0.000002	0.000017
-0.390000	-0.090000	-0.000000	0.000019
-0.370000	-0.090000	0.000002	0.000019
-0.350000	-0.090000	0.000004	0.000020
-0.330000	-0.090000	0.000006	0.000019
-0.310000	-0.090000	0.000007	0.000018
-0.290000	-0.090000	0.000008	0.000015
-0.270000	-0.090000	0.000007	0.000012
-0.250000	-0.090000	0.000006	0.000008
-0.230000	-0.090000	0.000003	0.000003
-0.210000	-0.090000	-0.000002	-0.000004
-0.190000	-0.090000	-0.000008	-0.000010
-0.170000	-0.090000	-0.000015	-0.000018
-0.150000	-0.090000	-0.000024	-0.000026
-0.130000	-0.090000	-0.000032	-0.000033
-0.110000	-0.090000	-0.000039	-0.000040
-0.090000	-0.090000	-0.000042	-0.000042
-0.070000	-0.090000	-0.000038	-0.000036
-0.050000	-0.090000	-0.000026	-0.000016
-0.030000	-0.090000	-0.000011	0.000019
-0.010000	-0.090000	-0.000002	0.000054
0.010000	-0.090000	0.000002	0.000054
0.030000	-0.090000	0.000011	0.000019
0.050000	-0.090000	0.000026	-0.000016
0.070000	-0.090000	0.000038	-0.000036
0.090000	-0.090000	0.000042	-0.000042
0.110000	-0.090000	0.000039	-0.000040
0.130000	-0.090000	0.000032	-0.000033
0.150000	-0.090000	0.000024	-0.000026
0.170000	-0.090000	0.000015	-0.000018
0.190000	-0.090000	0.000008	-0.000010
0.210000	-0.090000	0.000002	-0.000004
0.230000	-0.090000	-0.000003	0.000003
0.250000	-0.090000	-0.000006	0.000008
0.270000	-0.090000	-0.000007	0.000012
0.290000	-0.090000	-0.000008	0.000015
0.310000	-0.090000	-0.000007	0.000018
0.330000	-0.090000	-0.000006	0.000019
0.350000	-0.090000	-0.000004	0.000020
0.370000	-0.090000	-0.000002	0.000019
0.390000	-0.090000	0.000000	0.000019
0.410000	-0.090000	0.000002	0.000017
0.430000	-0.090000	0.000005	0.000015
0.450000	-0.090000	0.000007	0.000014
0.470000	-0.090000	0.000009	0.000011
0.490000	-0.090000	0.000010	0.000009
0.510000	-0.090000	0.000011	0.000007
0.530000	-0.090000	0.000012	0.000005
0.550000	-0.090000	0.000013	0.000004
0.570000	-0.090000	0.000014	0.000002
0.590000	-0.090000	0.000014	0.000001
0.610000	-0.090000	0.000014	-0.000001
0.630000	-0.090000	0.000013	-0.000002
0.650000	-0.090000	0.000013	-0.000003
0.670000	-0.090000	0.000012	-0.000003
0.690000	-0.090000	0.000012	-0.000004
0.710000	-0.090000	0.000011	-0.000005
0.730000	-0.090000	0.000010	-0.000005
0.750000	-0.090000	0.000008	-0.000006
0.770000	-0.090000	0.000007	-0.000006
0.790000	-0.090000	0.000006	-0.000007
0.810000	-0.090000	0.000004	-0.000007
0.830000	-0.090000	0.000003	-0.000007
0.850000	-0.090000	0.000001	-0.000008
0.870000	-0.090000	-0.000001	-0.000008
0.890000	-0.090000	-0.000004	-0.000008
0.910000	-0.090000	-0.000007	-0.000007
0.930000	-0.090000	-0.000010	-0.000005
0.950000	-0.090000	-0.000012	-0.000000
0.970000	-0.090000	-0.000012	0.000007
0.990000	-0.090000	-0.000005	0.000016

-0.990000	-0.070000	0.000003	0.000008
-0.970000	-0.070000	0.000006	0.000005
-0.950000	-0.070000	0.000007	0.000001
-0.930000	-0.070000	0.000006	-0.000003
-0.910000	-0.070000	0.000005	-0.000004
-0.890000	-0.070000	0.000002	-0.000005
-0.870000	-0.070000	0.000000	-0.000006
-0.850000	-0.070000	-0.000002	-0.000006
-0.830000	-0.070000	-0.000003	-0.000006
-0.810000	-0.070000	-0.000005	-0.000005
-0.790000	-0.070000	-0.000006	-0.000005
-0.770000	-0.070000	-0.000008	-0.000005
-0.750000	-0.070000	-0.000009	-0.000005
-0.730000	-0.070000	-0.000010	-0.000004
-0.710000	-0.070000	-0.000011	-0.000004
-0.690000	-0.070000	-0.000012	-0.000003
-0.670000	-0.070000	-0.000013	-0.000003
-0.650000	-0.070000	-0.000014	-0.000002
-0.630000	-0.070000	-0.000014	-0.000001
-0.610000	-0.070000	-0.000015	-0.000000
-0.590000	-0.070000	-0.000015	0.000001
-0.570000	-0.070000	-0.000014	0.000002
-0.550000	-0.070000	-0.000014	0.000003
-0.530000	-0.070000	-0.000013	0.000004
-0.510000	-0.070000	-0.000012	0.000006
-0.490000	-0.070000	-0.000010	0.000008
-0.470000	-0.070000	-0.000008	0.000010
-0.450000	-0.070000	-0.000006	0.000011
-0.430000	-0.070000	-0.000003	0.000013
-0.410000	-0.070000	-0.000000	0.000014
-0.390000	-0.070000	0.000003	0.000016
-0.370000	-0.070000	0.000006	0.000017
-0.350000	-0.070000	0.000010	0.000017
-0.330000	-0.070000	0.000013	0.000017
-0.310000	-0.070000	0.000016	0.000016
-0.290000	-0.070000	0.000018	0.000015
-0.270000	-0.070000	0.000019	0.000012
-0.250000	-0.070000	0.000019	0.000009
-0.230000	-0.070000	0.000018	0.000005
-0.210000	-0.070000	0.000015	0.000001
-0.190000	-0.070000	0.000011	-0.000004
-0.170000	-0.070000	0.000004	-0.000010
-0.150000	-0.070000	-0.000005	-0.000016
-0.130000	-0.070000	-0.000015	-0.000024
-0.110000	-0.070000	-0.000026	-0.000031
-0.090000	-0.070000	-0.000036	-0.000038
-0.070000	-0.070000	-0.000040	-0.000040
-0.050000	-0.070000	-0.000034	-0.000031
-0.030000	-0.070000	-0.000016	0.000002
-0.010000	-0.070000	-0.000003	0.000049
0.010000	-0.070000	0.000003	0.000049
0.030000	-0.070000	0.000016	0.000002
0.050000	-0.070000	0.000034	-0.000031
0.070000	-0.070000	0.000040	-0.000040
0.090000	-0.070000	0.000036	-0.000038
0.110000	-0.070000	0.000026	-0.000031
0.130000	-0.070000	0.000015	-0.000024
0.150000	-0.070000	0.000005	-0.000016
0.170000	-0.070000	-0.000004	-0.000010
0.190000	-0.070000	-0.000011	-0.000004
0.210000	-0.070000	-0.000015	0.000001
0.230000	-0.070000	-0.000018	0.000005
0.250000	-0.070000	-0.000019	0.000009
0.270000	-0.070000	-0.000019	0.000012
0.290000	-0.070000	-0.000018	0.000015
0.310000	-0.070000	-0.000016	0.000016
0.330000	-0.070000	-0.000013	0.000017
0.350000	-0.070000	-0.000010	0.000017
0.370000	-0.070000	-0.000006	0.000017
0.390000	-0.070000	-0.000003	0.000016
0.410000	-0.070000	0.000000	0.000014
0.430000	-0.070000	0.000003	0.000013
0.450000	-0.070000	0.000006	0.000011
0.470000	-0.070000	0.000008	0.000010
0.490000	-0.070000	0.000010	0.000008
0.510000	-0.070000	0.000012	0.000006
0.530000	-0.070000	0.000013	0.000004
0.550000	-0.070000	0.000014	0.000003
0.570000	-0.070000	0.000014	0.000002
0.590000	-0.070000	0.000015	0.000001
0.610000	-0.070000	0.000015	-0.000000
0.630000	-0.070000	0.000014	-0.000001
0.650000	-0.070000	0.000014	-0.000002
0.670000	-0.070000	0.000013	-0.000003
0.690000	-0.070000	0.000012	-0.000003
0.710000	-0.070000	0.000011	-0.000004
0.730000	-0.070000	0.000010	-0.000004
0.750000	-0.070000	0.000009	-0.000005
0.770000	-0.070000	0.000008	-0.000005
0.790000	-0.070000	0.000006	-0.000005
0.810000	-0.070000	0.000005	-0.000005
0.830000	-0.070000	0.000003	-0.000006
0.850000	-0.070000	0.000002	-0.000006
0.870000	-0.070000	-0.000000	-0.000006
0.890000	-0.070000	-0.000002	-0.000005
0.910000	-0.070000	-0.000005	-0.000004
0.930000	-0.070000	-0.000006	-0.000003
0.950000	-0.070000	-0.000007	0.000001
0.970000	-0.070000	-0.000006	0.000005
0.990000	-0.070000	-0.000003	0.000008

-0.990000	-0.050000	0.000001	0.000004
-0.970000	-0.050000	0.000004	0.000003
-0.950000	-0.050000	0.000004	0.000001
-0.930000	-0.050000	0.000004	-0.000001
-0.910000	-0.050000	0.000003	-0.000003
-0.890000	-0.050000	0.000001	-0.000003
-0.870000	-0.050000	-0.000000	-0.000004
-0.850000	-0.050000	-0.000002	-0.000004
-0.830000	-0.050000	-0.000004	-0.000004
-0.810000	-0.050000	-0.000005	-0.000004
-0.790000	-0.050000	-0.000007	-0.000004
-0.770000	-0.050000	-0.000008	-0.000004
-0.750000	-0.050000	-0.000010	-0.000003
-0.730000	-0.050000	-0.000011	-0.000003
-0.710000	-0.050000	-0.000012	-0.000003
-0.690000	-0.050000	-0.000013	-0.000002
-0.670000	-0.050000	-0.000014	-0.000002
-0.650000	-0.050000	-0.000015	-0.000002
-0.630000	-0.050000	-0.000015	-0.000001
-0.610000	-0.050000	-0.000015	-0.000000
-0.590000	-0.050000	-0.000015	0.000000
-0.570000	-0.050000	-0.000015	0.000001
-0.550000	-0.050000	-0.000014	0.000002
-0.530000	-0.050000	-0.000013	0.000003
-0.510000	-0.050000	-0.000012	0.000005
-0.490000	-0.050000	-0.000010	0.000006
-0.470000	-0.050000	-0.000008	0.000007
-0.450000	-0.050000	-0.000005	0.000008
-0.430000	-0.050000	-0.000002	0.000010
-0.410000	-0.050000	0.000002	0.000011
-0.390000	-0.050000	0.000006	0.000012
-0.370000	-0.050000	0.000010	0.000013
-0.350000	-0.050000	0.000015	0.000013
-0.330000	-0.050000	0.000019	0.000013
-0.310000	-0.050000	0.000023	0.000013
-0.290000	-0.050000	0.000027	0.000012
-0.270000	-0.050000	0.000030	0.000011
-0.250000	-0.050000	0.000032	0.000009
-0.230000	-0.050000	0.000033	0.000006
-0.210000	-0.050000	0.000032	0.000003
-0.190000	-0.050000	0.000030	0.000000
-0.170000	-0.050000	0.000026	-0.000004
-0.150000	-0.050000	0.000020	-0.000008
-0.130000	-0.050000	0.000011	-0.000013
-0.110000	-0.050000	-0.000002	-0.000018
-0.090000	-0.050000	-0.000016	-0.000026
-0.070000	-0.050000	-0.000031	-0.000034
-0.050000	-0.050000	-0.000038	-0.000038
-0.030000	-0.050000	-0.000026	-0.000020
-0.010000	-0.050000	-0.000007	0.000039
0.010000	-0.050000	0.000007	0.000039
0.030000	-0.050000	0.000026	-0.000020
0.050000	-0.050000	0.000038	-0.000038
0.070000	-0.050000	0.000031	-0.000034
0.090000	-0.050000	0.000016	-0.000026
0.110000	-0.050000	0.000002	-0.000018
0.130000	-0.050000	-0.000011	-0.000013
0.150000	-0.050000	-0.000020	-0.000008
0.170000	-0.050000	-0.000026	-0.000004
0.190000	-0.050000	-0.000030	0.000000
0.210000	-0.050000	-0.000032	0.000003
0.230000	-0.050000	-0.000033	0.000006
0.250000	-0.050000	-0.000032	0.000009
0.270000	-0.050000	-0.000030	0.000011
0.290000	-0.050000	-0.000027	0.000012
0.310000	-0.050000	-0.000023	0.000013
0.330000	-0.050000	-0.000019	0.000013
0.350000	-0.050000	-0.000015	0.000013
0.370000	-0.050000	-0.000010	0.000013
0.390000	-0.050000	-0.000006	0.000012
0.410000	-0.050000	-0.000002	0.000011
0.430000	-0.050000	0.000002	0.000010
0.450000	-0.050000	0.000005	0.000008
0.470000	-0.050000	0.000008	0.000007
0.490000	-0.050000	0.000010	0.000006
0.510000	-0.050000	0.000012	0.000005
0.530000	-0.050000	0.000013	0.000003
0.550000	-0.050000	0.000014	0.000002
0.570000	-0.050000	0.000015	0.000001
0.590000	-0.050000	0.000015	0.000000
0.610000	-0.050000	0.000015	-0.000000
0.630000	-0.050000	0.000015	-0.000001
0.650000	-0.050000	0.000015	-0.000002
0.670000	-0.050000	0.000014	-0.000002
0.690000	-0.050000	0.000013	-0.000002
0.710000	-0.050000	0.000012	-0.000003
0.730000	-0.050000	0.000011	-0.000003
0.750000	-0.050000	0.000010	-0.000003
0.770000	-0.050000	0.000008	-0.000004
0.790000	-0.050000	0.000007	-0.000004
0.810000	-0.050000	0.000005	-0.000004
0.830000	-0.050000	0.000004	-0.000004
0.850000	-0.050000	0.000002	-0.000004
0.870000	-0.050000	0.000000	-0.000004
0.890000	-0.050000	-0.000001	-0.000003
0.910000	-0.050000	-0.000003	-0.000003
0.930000	-0.050000	-0.000004	-0.000001
0.950000	-0.050000	-0.000004	0.000001
0.970000	-0.050000	-0.000004	0.000003
0.990000	-0.050000	-0.000001	0.000004

-0.990000	-0.030000	0.000001	0.000002
-0.970000	-0.030000	0.000002	0.000001
-0.950000	-0.030000	0.000003	0.000000
-0.930000	-0.030000	0.000003	-0.000001
-0.910000	-0.030000	0.000002	-0.000001
-0.890000	-0.030000	0.000001	-0.000002
-0.870000	-0.030000	-0.000001	-0.000002
-0.850000	-0.030000	-0.000002	-0.000002
-0.830000	-0.030000	-0.000004	-0.000002
-0.810000	-0.030000	-0.000006	-0.000002
-0.790000	-0.030000	-0.000007	-0.000002
-0.770000	-0.030000	-0.000009	-0.000002
-0.750000	-0.030000	-0.000010	-0.000002
-0.730000	-0.030000	-0.000011	-0.000002
-0.710000	-0.030000	-0.000013	-0.000002
-0.690000	-0.030000	-0.000014	-0.000001
-0.670000	-0.030000	-0.000014	-0.000001
-0.650000	-0.030000	-0.000015	-0.000001
-0.630000	-0.030000	-0.000016	-0.000001
-0.610000	-0.030000	-0.000016	-0.000000
-0.590000	-0.030000	-0.000016	0.000000
-0.570000	-0.030000	-0.000016	0.000001
-0.550000	-0.030000	-0.000015	0.000001
-0.530000	-0.030000	-0.000014	0.000002
-0.510000	-0.030000	-0.000012	0.000003
-0.490000	-0.030000	-0.000010	0.000004
-0.470000	-0.030000	-0.000007	0.000004
-0.450000	-0.030000	-0.000004	0.000005
-0.430000	-0.030000	-0.000001	0.000006
-0.410000	-0.030000	0.000004	0.000007
-0.390000	-0.030000	0.000008	0.000008
-0.370000	-0.030000	0.000013	0.000008
-0.350000	-0.030000	0.000018	0.000008
-0.330000	-0.030000	0.000024	0.000008
-0.310000	-0.030000	0.000029	0.000008
-0.290000	-0.030000	0.000034	0.000008
-0.270000	-0.030000	0.000038	0.000007
-0.250000	-0.030000	0.000042	0.000006
-0.230000	-0.030000	0.000045	0.000005
-0.210000	-0.030000	0.000047	0.000003
-0.190000	-0.030000	0.000047	0.000002
-0.170000	-0.030000	0.000046	-0.000000
-0.150000	-0.030000	0.000044	-0.000002
-0.130000	-0.030000	0.000039	-0.000004
-0.110000	-0.030000	0.000031	-0.000007
-0.090000	-0.030000	0.000019	-0.000011
-0.070000	-0.030000	0.000002	-0.000016
-0.050000	-0.030000	-0.000020	-0.000026
-0.030000	-0.030000	-0.000033	-0.000033
-0.010000	-0.030000	-0.000016	0.000016
0.010000	-0.030000	0.000016	0.000016
0.030000	-0.030000	0.000033	-0.000033
0.050000	-0.030000	0.000020	-0.000026
0.070000	-0.030000	-0.000002	-0.000016
0.090000	-0.030000	-0.000019	-0.000011
0.110000	-0.030000	-0.000031	-0.000007
0.130000	-0.030000	-0.000039	-0.000004
0.150000	-0.030000	-0.000044	-0.000002
0.170000	-0.030000	-0.000046	-0.000000
0.190000	-0.030000	-0.000047	0.000002
0.210000	-0.030000	-0.000047	0.000003
0.230000	-0.030000	-0.000045	0.000005
0.250000	-0.030000	-0.000042	0.000006
0.270000	-0.030000	-0.000038	0.000007
0.290000	-0.030000	-0.000034	0.000008
0.310000	-0.030000	-0.000029	0.000008
0.330000	-0.030000	-0.000024	0.000008
0.350000	-0.030000	-0.000018	0.000008
0.370000	-0.030000	-0.000013	0.000008
0.390000	-0.030000	-0.000008	0.000008
0.410000	-0.030000	-0.000004	0.000007
0.430000	-0.030000	0.000001	0.000006
0.450000	-0.030000	0.000004	0.000005
0.470000	-0.030000	0.000007	0.000004
0.490000	-0.030000	0.000010	0.000004
0.510000	-0.030000	0.000012	0.000003
0.530000	-0.030000	0.000014	0.000002
0.550000	-0.030000	0.000015	0.000001
0.570000	-0.030000	0.000016	0.000001
0.590000	-0.030000	0.000016	0.000000
0.610000	-0.030000	0.000016	-0.000000
0.630000	-0.030000	0.000016	-0.000001
0.650000	-0.030000	0.000015	-0.000001
0.670000	-0.030000	0.000014	-0.000001
0.690000	-0.030000	0.000014	-0.000001
0.710000	-0.030000	0.000013	-0.000002
0.730000	-0.030000	0.000011	-0.000002
0.750000	-0.030000	0.000010	-0.000002
0.770000	-0.030000	0.000009	-0.000002
0.790000	-0.030000	0.000007	-0.000002
0.810000	-0.030000	0.000006	-0.000002
0.830000	-0.030000	0.000004	-0.000002
0.850000	-0.030000	0.000002	-0.000002
0.870000	-0.030000	0.000001	-0.000002
0.890000	-0.030000	-0.000001	-0.000002
0.910000	-0.030000	-0.000002	-0.000001
0.930000	-0.030000	-0.000003	-0.000001
0.950000	-0.030000	-0.000003	0.000000
0.970000	-0.030000	-0.000002	0.000001
0.990000	-0.030000	-0.000001	0.000002

-0.990000	-0.010000	0.000001	0.000001
-0.970000	-0.010000	0.000002	0.000000
-0.950000	-0.010000	0.000002	0.000000
-0.930000	-0.010000	0.000002	-0.000000
-0.910000	-0.010000	0.000001	-0.000000
-0.890000	-0.010000	0.000000	-0.000001
-0.870000	-0.010000	-0.000001	-0.000001
-0.850000	-0.010000	-0.000003	-0.000001
-0.830000	-0.010000	-0.000004	-0.000001
-0.810000	-0.010000	-0.000006	-0.000001
-0.790000	-0.010000	-0.000007	-0.000001
-0.770000	-0.010000	-0.000009	-0.000001
-0.750000	-0.010000	-0.000010	-0.000001
-0.730000	-0.010000	-0.000012	-0.000001
-0.710000	-0.010000	-0.000013	-0.000001
-0.690000	-0.010000	-0.000014	-0.000000
-0.670000	-0.010000	-0.000015	-0.000000
-0.650000	-0.010000	-0.000015	-0.000000
-0.630000	-0.010000	-0.000016	-0.000000
-0.610000	-0.010000	-0.000016	-0.000000
-0.590000	-0.010000	-0.000016	0.000000
-0.570000	-0.010000	-0.000016	0.000000
-0.550000	-0.010000	-0.000015	0.000000
-0.530000	-0.010000	-0.000014	0.000001
-0.510000	-0.010000	-0.000012	0.000001
-0.490000	-0.010000	-0.000010	0.000001
-0.470000	-0.010000	-0.000007	0.000002
-0.450000	-0.010000	-0.000004	0.000002
-0.430000	-0.010000	-0.000000	0.000002
-0.410000	-0.010000	0.000004	0.000002
-0.390000	-0.010000	0.000009	0.000003
-0.370000	-0.010000	0.000015	0.000003
-0.350000	-0.010000	0.000020	0.000003
-0.330000	-0.010000	0.000026	0.000003
-0.310000	-0.010000	0.000032	0.000003
-0.290000	-0.010000	0.000038	0.000003
-0.270000	-0.010000	0.000043	0.000003
-0.250000	-0.010000	0.000048	0.000002
-0.230000	-0.010000	0.000052	0.000002
-0.210000	-0.010000	0.000055	0.000001
-0.190000	-0.010000	0.000057	0.000001
-0.170000	-0.010000	0.000059	0.000000
-0.150000	-0.010000	0.000059	-0.000000
-0.130000	-0.010000	0.000058	-0.000001
-0.110000	-0.010000	0.000057	-0.000001
-0.090000	-0.010000	0.000054	-0.000002
-0.070000	-0.010000	0.000049	-0.000003
-0.050000	-0.010000	0.000039	-0.000007
-0.030000	-0.010000	0.000016	-0.000016
-0.010000	-0.010000	-0.000000	-0.000000
0.010000	-0.010000	0.000000	-0.000000
0.030000	-0.010000	-0.000016	-0.000016
0.050000	-0.010000	-0.000039	-0.000007
0.070000	-0.010000	-0.000049	-0.000003
0.090000	-0.010000	-0.000054	-0.000002
0.110000	-0.010000	-0.000057	-0.000001
0.130000	-0.010000	-0.000058	-0.000001
0.150000	-0.010000	-0.000059	-0.000000
0.170000	-0.010000	-0.000059	0.000000
0.190000	-0.010000	-0.000057	0.000001
0.210000	-0.010000	-0.000055	0.000001
0.230000	-0.010000	-0.000052	0.000002
0.250000	-0.010000	-0.000048	0.000002
0.270000	-0.010000	-0.000043	0.000003
0.290000	-0.010000	-0.000038	0.000003
0.310000	-0.010000	-0.000032	0.000003
0.330000	-0.010000	-0.000026	0.000003
0.350000	-0.010000	-0.000020	0.000003
0.370000	-0.010000	-0.000015	0.000003
0.390000	-0.010000	-0.000009	0.000003
0.410000	-0.010000	-0.000004	0.000002
0.430000	-0.010000	0.000000	0.000002
0.450000	-0.010000	0.000004	0.000002
0.470000	-0.010000	0.000007	0.000002
0.490000	-0.010000	0.000010	0.000001
0.510000	-0.010000	0.000012	0.000001
0.530000	-0.010000	0.000014	0.000001
0.550000	-0.010000	0.000015	0.000000
0.570000	-0.010000	0.000016	0.000000
0.590000	-0.010000	0.000016	0.000000
0.610000	-0.010000	0.000016	-0.000000
0.630000	-0.010000	0.000016	-0.000000
0.650000	-0.010000	0.000015	-0.000000
0.670000	-0.010000	0.000015	-0.000000
0.690000	-0.010000	0.000014	-0.000000
0.710000	-0.010000	0.000013	-0.000001
0.730000	-0.010000	0.000012	-0.000001
0.750000	-0.010000	0.000010	-0.000001
0.770000	-0.010000	0.000009	-0.000001
0.790000	-0.010000	0.000007	-0.000001
0.810000	-0.010000	0.000006	-0.000001
0.830000	-0.010000	0.000004	-0.000001
0.850000	-0.010000	0.000003	-0.000001
0.870000	-0.010000	0.000001	-0.000001
0.890000	-0.010000	-0.000000	-0.000001
0.910000	-0.010000	-0.000001	-0.000000
0.930000	-0.010000	-0.000002	-0.000000
0.950000	-0.010000	-0.000002	0.000000
0.970000	-0.010000	-0.000002	0.000000
0.990000	-0.010000	-0.000001	0.000001

-0.990000	0.010000	0.000001	-0.000001
-0.970000	0.010000	0.000002	-0.000000
-0.950000	0.010000	0.000002	-0.000000
-0.930000	0.010000	0.000002	0.000000
-0.910000	0.010000	0.000001	0.000000
-0.890000	0.010000	0.000000	0.000001
-0.870000	0.010000	-0.000001	0.000001
-0.850000	0.010000	-0.000003	0.000001
-0.830000	0.010000	-0.000004	0.000001
-0.810000	0.010000	-0.000006	0.000001
-0.790000	0.010000	-0.000007	0.000001
-0.770000	0.010000	-0.000009	0.000001
-0.750000	0.010000	-0.000010	0.000001
-0.730000	0.010000	-0.000012	0.000001
-0.710000	0.010000	-0.000013	0.000001
-0.690000	0.010000	-0.000014	0.000000
-0.670000	0.010000	-0.000015	0.000000
-0.650000	0.010000	-0.000015	0.000000
-0.630000	0.010000	-0.000016	0.000000
-0.610000	0.010000	-0.000016	0.000000
-0.590000	0.010000	-0.000016	-0.000000
-0.570000	0.010000	-0.000016	-0.000000
-0.550000	0.010000	-0.000015	-0.000000
-0.530000	0.010000	-0.000014	-0.000001
-0.510000	0.010000	-0.000012	-0.000001
-0.490000	0.010000	-0.000010	-0.000001
-0.470000	0.010000	-0.000007	-0.000002
-0.450000	0.010000	-0.000004	-0.000002
-0.430000	0.010000	-0.000000	-0.000002
-0.410000	0.010000	0.000004	-0.000002
-0.390000	0.010000	0.000009	-0.000003
-0.370000	0.010000	0.000015	-0.000003
-0.350000	0.010000	0.000020	-0.000003
-0.330000	0.010000	0.000026	-0.000003
-0.310000	0.010000	0.000032	-0.000003
-0.290000	0.010000	0.000038	-0.000003
-0.270000	0.010000	0.000043	-0.000003
-0.250000	0.010000	0.000048	-0.000002
-0.230000	0.010000	0.000052	-0.000002
-0.210000	0.010000	0.000055	-0.000001
-0.190000	0.010000	0.000057	-0.000001
-0.170000	0.010000	0.000059	-0.000000
-0.150000	0.010000	0.000059	0.000000
-0.130000	0.010000	0.000058	0.000001
-0.110000	0.010000	0.000057	0.000001
-0.090000	0.010000	0.000054	0.000002
-0.070000	0.010000	0.000049	0.000003
-0.050000	0.010000	0.000039	0.000007
-0.030000	0.010000	0.000016	0.000016
-0.010000	0.010000	-0.000000	0.000000
0.010000	0.010000	0.000000	0.000000
0.030000	0.010000	-0.000016	0.000016
0.050000	0.010000	-0.000039	0.000007
0.070000	0.010000	-0.000049	0.000003
0.090000	0.010000	-0.000054	0.000002
0.110000	0.010000	-0.000057	0.000001
0.130000	0.010000	-0.000058	0.000001
0.150000	0.010000	-0.000059	0.000000
0.170000	0.010000	-0.000059	-0.000000
0.190000	0.010000	-0.000057	-0.000001
0.210000	0.010000	-0.000055	-0.000001
0.230000	0.010000	-0.000052	-0.000002
0.250000	0.010000	-0.000048	-0.000002
0.270000	0.010000	-0.000043	-0.000003
0.290000	0.010000	-0.000038	-0.000003
0.310000	0.010000	-0.000032	-0.000003
0.330000	0.010000	-0.000026	-0.000003
0.350000	0.010000	-0.000020	-0.000003
0.370000	0.010000	-0.000015	-0.000003
0.390000	0.010000	-0.000009	-0.000003
0.410000	0.010000	-0.000004	-0.000002
0.430000	0.010000	0.000000	-0.000002
0.450000	0.010000	0.000004	-0.000002
0.470000	0.010000	0.000007	-0.000002
0.490000	0.010000	0.000010	-0.000001
0.510000	0.010000	0.000012	-0.000001
0.530000	0.010000	0.000014	-0.000001
0.550000	0.010000	0.000015	-0.000000
0.570000	0.010000	0.000016	-0.000000
0.590000	0.010000	0.000016	-0.000000
0.610000	0.010000	0.000016	0.000000
0.630000	0.010000	0.000016	0.000000
0.650000	0.010000	0.000015	0.000000
0.670000	0.010000	0.000015	0.000000
0.690000	0.010000	0.000014	0.000000
0.710000	0.010000	0.000013	0.000001
0.730000	0.010000	0.000012	0.000001
0.750000	0.010000	0.000010	0.000001
0.770000	0.010000	0.000009	0.000001
0.790000	0.010000	0.000007	0.000001
0.810000	0.010000	0.000006	0.000001
0.830000	0.010000	0.000004	0.000001
0.850000	0.010000	0.000003	0.000001
0.870000	0.010000	0.000001	0.000001
0.890000	0.010000	-0.000000	0.000001
0.910000	0.010000	-0.000001	0.000000
0.930000	0.010000	-0.000002	0.000000
0.950000	0.010000	-0.000002	-0.000000
0.970000	0.010000	-0.000002	-0.000000
0.990000	0.010000	-0.000001	-0.000001

-0.990000	0.030000	0.000001	-0.000002
-0.970000	0.030000	0.000002	-0.000001
-0.950000	0.030000	0.000003	-0.000000
-0.930000	0.030000	0.000003	0.000001
-0.910000	0.030000	0.000002	0.000001
-0.890000	0.030000	0.000001	0.000002
-0.870000	0.030000	-0.000001	0.000002
-0.850000	0.030000	-0.000002	0.000002
-0.830000	0.030000	-0.000004	0.000002
-0.810000	0.030000	-0.000006	0.000002
-0.790000	0.030000	-0.000007	0.000002
-0.770000	0.030000	-0.000009	0.000002
-0.750000	0.030000	-0.000010	0.000002
-0.730000	0.030000	-0.000011	0.000002
-0.710000	0.030000	-0.000013	0.000002
-0.690000	0.030000	-0.000014	0.000001
-0.670000	0.030000	-0.000014	0.000001
-0.650000	0.030000	-0.000015	0.000001
-0.630000	0.030000	-0.000016	0.000001
-0.610000	0.030000	-0.000016	0.000000
-0.590000	0.030000	-0.000016	-0.000000
-0.570000	0.030000	-0.000016	-0.000001
-0.550000	0.030000	-0.000015	-0.000001
-0.530000	0.030000	-0.000014	-0.000002
-0.510000	0.030000	-0.000012	-0.000003
-0.490000	0.030000	-0.000010	-0.000004
-0.470000	0.030000	-0.000007	-0.000004
-0.450000	0.030000	-0.000004	-0.000005
-0.430000	0.030000	-0.000001	-0.000006
-0.410000	0.030000	0.000004	-0.000007
-0.390000	0.030000	0.000008	-0.000008
-0.370000	0.030000	0.000013	-0.000008
-0.350000	0.030000	0.000018	-0.000008
-0.330000	0.030000	0.000024	-0.000008
-0.310000	0.030000	0.000029	-0.000008
-0.290000	0.030000	0.000034	-0.000008
-0.270000	0.030000	0.000038	-0.000007
-0.250000	0.030000	0.000042	-0.000006
-0.230000	0.030000	0.000045	-0.000005
-0.210000	0.030000	0.000047	-0.000003
-0.190000	0.030000	0.000047	-0.000002
-0.170000	0.030000	0.000046	0.000000
-0.150000	0.030000	0.000044	0.000002
-0.130000	0.030000	0.000039	0.000004
-0.110000	0.030000	0.000031	0.000007
-0.090000	0.030000	0.000019	0.000011
-0.070000	0.030000	0.000002	0.000016
-0.050000	0.030000	-0.000020	0.000026
-0.030000	0.030000	-0.000033	0.000033
-0.010000	0.030000	-0.000016	-0.000016
0.010000	0.030000	0.000016	-0.000016
0.030000	0.030000	0.000033	0.000033
0.050000	0.030000	0.000020	0.000026
0.070000	0.030000	-0.000002	0.000016
0.090000	0.030000	-0.000019	0.000011
0.110000	0.030000	-0.000031	0.000007
0.130000	0.030000	-0.000039	0.000004
0.150000	0.030000	-0.000044	0.000002
0.170000	0.030000	-0.000046	0.000000
0.190000	0.030000	-0.000047	-0.000002
0.210000	0.030000	-0.000047	-0.000003
0.230000	0.030000	-0.000045	-0.000005
0.250000	0.030000	-0.000042	-0.000006
0.270000	0.030000	-0.000038	-0.000007
0.290000	0.030000	-0.000034	-0.000008
0.310000	0.030000	-0.000029	-0.000008
0.330000	0.030000	-0.000024	-0.000008
0.350000	0.030000	-0.000018	-0.000008
0.370000	0.030000	-0.000013	-0.000008
0.390000	0.030000	-0.000008	-0.000008
0.410000	0.030000	-0.000004	-0.000007
0.430000	0.030000	0.000001	-0.000006
0.450000	0.030000	0.000004	-0.000005
0.470000	0.030000	0.000007	-0.000004
0.490000	0.030000	0.000010	-0.000004
0.510000	0.030000	0.000012	-0.000003
0.530000	0.030000	0.000014	-0.000002
0.550000	0.030000	0.000015	-0.000001
0.570000	0.030000	0.000016	-0.000001
0.590000	0.030000	0.000016	-0.000000
0.610000	0.030000	0.000016	0.000000
0.630000	0.030000	0.000016	0.000001
0.650000	0.030000	0.000015	0.000001
0.670000	0.030000	0.000014	0.000001
0.690000	0.030000	0.000014	0.000001
0.710000	0.030000	0.000013	0.000002
0.730000	0.030000	0.000011	0.000002
0.750000	0.030000	0.000010	0.000002
0.770000	0.030000	0.000009	0.000002
0.790000	0.030000	0.000007	0.000002
0.810000	0.030000	0.000006	0.000002
0.830000	0.030000	0.000004	0.000002
0.850000	0.030000	0.000002	0.000002
0.870000	0.030000	0.000001	0.000002
0.890000	0.030000	-0.000001	0.000002
0.910000	0.030000	-0.000002	0.000001
0.930000	0.030000	-0.000003	0.000001
0.950000	0.030000	-0.000003	-0.000000
0.970000	0.030000	-0.000002	-0.000001
0.990000	0.030000	-0.000001	-0.000002

-0.990000	0.050000	0.000001	-0.000004
-0.970000	0.050000	0.000004	-0.000003
-0.950000	0.050000	0.000004	-0.000001
-0.930000	0.050000	0.000004	0.000001
-0.910000	0.050000	0.000003	0.000003
-0.890000	0.050000	0.000001	0.000003
-0.870000	0.050000	-0.000000	0.000004
-0.850000	0.050000	-0.000002	0.000004
-0.830000	0.050000	-0.000004	0.000004
-0.810000	0.050000	-0.000005	0.000004
-0.790000	0.050000	-0.000007	0.000004
-0.770000	0.050000	-0.000008	0.000004
-0.750000	0.050000	-0.000010	0.000003
-0.730000	0.050000	-0.000011	0.000003
-0.710000	0.050000	-0.000012	0.000003
-0.690000	0.050000	-0.000013	0.000002
-0.670000	0.050000	-0.000014	0.000002
-0.650000	0.050000	-0.000015	0.000002
-0.630000	0.050000	-0.000015	0.000001
-0.610000	0.050000	-0.000015	0.000000
-0.590000	0.050000	-0.000015	-0.000000
-0.570000	0.050000	-0.000015	-0.000001
-0.550000	0.050000	-0.000014	-0.000002
-0.530000	0.050000	-0.000013	-0.000003
-0.510000	0.050000	-0.000012	-0.000005
-0.490000	0.050000	-0.000010	-0.000006
-0.470000	0.050000	-0.000008	-0.000007
-0.450000	0.050000	-0.000005	-0.000008
-0.430000	0.050000	-0.000002	-0.000010
-0.410000	0.050000	0.000002	-0.000011
-0.390000	0.050000	0.000006	-0.000012
-0.370000	0.050000	0.000010	-0.000013
-0.350000	0.050000	0.000015	-0.000013
-0.330000	0.050000	0.000019	-0.000013
-0.310000	0.050000	0.000023	-0.000013
-0.290000	0.050000	0.000027	-0.000012
-0.270000	0.050000	0.000030	-0.000011
-0.250000	0.050000	0.000032	-0.000009
-0.230000	0.050000	0.000033	-0.000006
-0.210000	0.050000	0.000032	-0.000003
-0.190000	0.050000	0.000030	-0.000000
-0.170000	0.050000	0.000026	0.000004
-0.150000	0.050000	0.000020	0.000008
-0.130000	0.050000	0.000011	0.000013
-0.110000	0.050000	-0.000002	0.000018
-0.090000	0.050000	-0.000016	0.000026
-0.070000	0.050000	-0.000031	0.000034
-0.050000	0.050000	-0.000038	0.000038
-0.030000	0.050000	-0.000026	0.000020
-0.010000	0.050000	-0.000007	-0.000039
0.010000	0.050000	0.000007	-0.000039
0.030000	0.050000	0.000026	0.000020
0.050000	0.050000	0.000038	0.000038
0.070000	0.050000	0.000031	0.000034
0.090000	0.050000	0.000016	0.000026
0.110000	0.050000	0.000002	0.000018
0.130000	0.050000	-0.000011	0.000013
0.150000	0.050000	-0.000020	0.000008
0.170000	0.050000	-0.000026	0.000004
0.190000	0.050000	-0.000030	-0.000000
0.210000	0.050000	-0.000032	-0.000003
0.230000	0.050000	-0.000033	-0.000006
0.250000	0.050000	-0.000032	-0.000009
0.270000	0.050000	-0.000030	-0.000011
0.290000	0.050000	-0.000027	-0.000012
0.310000	0.050000	-0.000023	-0.000013
0.330000	0.050000	-0.000019	-0.000013
0.350000	0.050000	-0.000015	-0.000013
0.370000	0.050000	-0.000010	-0.000013
0.390000	0.050000	-0.000006	-0.000012
0.410000	0.050000	-0.000002	-0.000011
0.430000	0.050000	0.000002	-0.000010
0.450000	0.050000	0.000005	-0.000008
0.470000	0.050000	0.000008	-0.000007
0.490000	0.050000	0.000010	-0.000006
0.510000	0.050000	0.000012	-0.000005
0.530000	0.050000	0.000013	-0.000003
0.550000	0.050000	0.000014	-0.000002
0.570000	0.050000	0.000015	-0.000001
0.590000	0.050000	0.000015	-0.000000
0.610000	0.050000	0.000015	0.000000
0.630000	0.050000	0.000015	0.000001
0.650000	0.050000	0.000015	0.000002
0.670000	0.050000	0.000014	0.000002
0.690000	0.050000	0.000013	0.000002
0.710000	0.050000	0.000012	0.000003
0.730000	0.050000	0.000011	0.000003
0.750000	0.050000	0.000010	0.000003
0.770000	0.050000	0.000008	0.000004
0.790000	0.050000	0.000007	0.000004
0.810000	0.050000	0.000005	0.000004
0.830000	0.050000	0.000004	0.000004
0.850000	0.050000	0.000002	0.000004
0.870000	0.050000	0.000000	0.000004
0.890000	0.050000	-0.000001	0.000003
0.910000	0.050000	-0.000003	0.000003
0.930000	0.050000	-0.000004	0.000001
0.950000	0.050000	-0.000004	-0.000001
0.970000	0.050000	-0.000004	-0.000003
0.990000	0.050000	-0.000001	-0.000004

-0.990000	0.070000	0.000003	-0.000008
-0.970000	0.070000	0.000006	-0.000005
-0.950000	0.070000	0.000007	-0.000001
-0.930000	0.070000	0.000006	0.000003
-0.910000	0.070000	0.000005	0.000004
-0.890000	0.070000	0.000002	0.000005
-0.870000	0.070000	0.000000	0.000006
-0.850000	0.070000	-0.000002	0.000006
-0.830000	0.070000	-0.000003	0.000006
-0.810000	0.070000	-0.000005	0.000005
-0.790000	0.070000	-0.000006	0.000005
-0.770000	0.070000	-0.000008	0.000005
-0.750000	0.070000	-0.000009	0.000005
-0.730000	0.070000	-0.000010	0.000004
-0.710000	0.070000	-0.000011	0.000004
-0.690000	0.070000	-0.000012	0.000003
-0.670000	0.070000	-0.000013	0.000003
-0.650000	0.070000	-0.000014	0.000002
-0.630000	0.070000	-0.000014	0.000001
-0.610000	0.070000	-0.000015	0.000000
-0.590000	0.070000	-0.000015	-0.000001
-0.570000	0.070000	-0.000014	-0.000002
-0.550000	0.070000	-0.000014	-0.000003
-0.530000	0.070000	-0.000013	-0.000004
-0.510000	0.070000	-0.000012	-0.000006
-0.490000	0.070000	-0.000010	-0.000008
-0.470000	0.070000	-0.000008	-0.000010
-0.450000	0.070000	-0.000006	-0.000011
-0.430000	0.070000	-0.000003	-0.000013
-0.410000	0.070000	-0.000000	-0.000014
-0.390000	0.070000	0.000003	-0.000016
-0.370000	0.070000	0.000006	-0.000017
-0.350000	0.070000	0.000010	-0.000017
-0.330000	0.070000	0.000013	-0.000017
-0.310000	0.070000	0.000016	-0.000016
-0.290000	0.070000	0.000018	-0.000015
-0.270000	0.070000	0.000019	-0.000012
-0.250000	0.070000	0.000019	-0.000009
-0.230000	0.070000	0.000018	-0.000005
-0.210000	0.070000	0.000015	-0.000001
-0.190000	0.070000	0.000011	0.000004
-0.170000	0.070000	0.000004	0.000010
-0.150000	0.070000	-0.000005	0.000016
-0.130000	0.070000	-0.000015	0.000024
-0.110000	0.070000	-0.000026	0.000031
-0.090000	0.070000	-0.000036	0.000038
-0.070000	0.070000	-0.000040	0.000040
-0.050000	0.070000	-0.000034	0.000031
-0.030000	0.070000	-0.000016	-0.000002
-0.010000	0.070000	-0.000003	-0.000049
0.010000	0.070000	0.000003	-0.000049
0.030000	0.070000	0.000016	-0.000002
0.050000	0.070000	0.000034	0.000031
0.070000	0.070000	0.000040	0.000040
0.090000	0.070000	0.000036	0.000038
0.110000	0.070000	0.000026	0.000031
0.130000	0.070000	0.000015	0.000024
0.150000	0.070000	0.000005	0.000016
0.170000	0.070000	-0.000004	0.000010
0.190000	0.070000	-0.000011	0.000004
0.210000	0.070000	-0.000015	-0.000001
0.230000	0.070000	-0.000018	-0.000005
0.250000	0.070000	-0.000019	-0.000009
0.270000	0.070000	-0.000019	-0.000012
0.290000	0.070000	-0.000018	-0.000015
0.310000	0.070000	-0.000016	-0.000016
0.330000	0.070000	-0.000013	-0.000017
0.350000	0.070000	-0.000010	-0.000017
0.370000	0.070000	-0.000006	-0.000017
0.390000	0.070000	-0.000003	-0.000016
0.410000	0.070000	0.000000	-0.000014
0.430000	0.070000	0.000003	-0.000013
0.450000	0.070000	0.000006	-0.000011
0.470000	0.070000	0.000008	-0.000010
0.490000	0.070000	0.000010	-0.000008
0.510000	0.070000	0.000012	-0.000006
0.530000	0.070000	0.000013	-0.000004
0.550000	0.070000	0.000014	-0.000003
0.570000	0.070000	0.000014	-0.000002
0.590000	0.070000	0.000015	-0.000001
0.610000	0.070000	0.000015	0.000000
0.630000	0.070000	0.000014	0.000001
0.650000	0.070000	0.000014	0.000002
0.670000	0.070000	0.000013	0.000003
0.690000	0.070000	0.000012	0.000003
0.710000	0.070000	0.000011	0.000004
0.730000	0.070000	0.000010	0.000004
0.750000	0.070000	0.000009	0.000005
0.770000	0.070000	0.000008	0.000005
0.790000	0.070000	0.000006	0.000005
0.810000	0.070000	0.000005	0.000005
0.830000	0.070000	0.000003	0.000006
0.850000	0.070000	0.000002	0.000006
0.870000	0.070000	-0.000000	0.000006
0.890000	0.070000	-0.000002	0.000005
0.910000	0.070000	-0.000005	0.000004
0.930000	0.070000	-0.000006	0.000003
0.950000	0.070000	-0.000007	-0.000001
0.970000	0.070000	-0.000006	-0.000005
0.990000	0.070000	-0.000003	-0.000008

-0.990000	0.090000	0.000005	-0.000016
-0.970000	0.090000	0.000012	-0.000007
-0.950000	0.090000	0.000012	0.000000
-0.930000	0.090000	0.000010	0.000005
-0.910000	0.090000	0.000007	0.000007
-0.890000	0.090000	0.000004	0.000008
-0.870000	0.090000	0.000001	0.000008
-0.850000	0.090000	-0.000001	0.000008
-0.830000	0.090000	-0.000003	0.000007
-0.810000	0.090000	-0.000004	0.000007
-0.790000	0.090000	-0.000006	0.000007
-0.770000	0.090000	-0.000007	0.000006
-0.750000	0.090000	-0.000008	0.000006
-0.730000	0.090000	-0.000010	0.000005
-0.710000	0.090000	-0.000011	0.000005
-0.690000	0.090000	-0.000012	0.000004
-0.670000	0.090000	-0.000012	0.000003
-0.650000	0.090000	-0.000013	0.000003
-0.630000	0.090000	-0.000013	0.000002
-0.610000	0.090000	-0.000014	0.000001
-0.590000	0.090000	-0.000014	-0.000001
-0.570000	0.090000	-0.000014	-0.000002
-0.550000	0.090000	-0.000013	-0.000004
-0.530000	0.090000	-0.000012	-0.000005
-0.510000	0.090000	-0.000011	-0.000007
-0.490000	0.090000	-0.000010	-0.000009
-0.470000	0.090000	-0.000009	-0.000011
-0.450000	0.090000	-0.000007	-0.000014
-0.430000	0.090000	-0.000005	-0.000015
-0.410000	0.090000	-0.000002	-0.000017
-0.390000	0.090000	-0.000000	-0.000019
-0.370000	0.090000	0.000002	-0.000019
-0.350000	0.090000	0.000004	-0.000020
-0.330000	0.090000	0.000006	-0.000019
-0.310000	0.090000	0.000007	-0.000018
-0.290000	0.090000	0.000008	-0.000015
-0.270000	0.090000	0.000007	-0.000012
-0.250000	0.090000	0.000006	-0.000008
-0.230000	0.090000	0.000003	-0.000003
-0.210000	0.090000	-0.000002	0.000004
-0.190000	0.090000	-0.000008	0.000010
-0.170000	0.090000	-0.000015	0.000018
-0.150000	0.090000	-0.000024	0.000026
-0.130000	0.090000	-0.000032	0.000033
-0.110000	0.090000	-0.000039	0.000040
-0.090000	0.090000	-0.000042	0.000042
-0.070000	0.090000	-0.000038	0.000036
-0.050000	0.090000	-0.000026	0.000016
-0.030000	0.090000	-0.000011	-0.000019
-0.010000	0.090000	-0.000002	-0.000054
0.010000	0.090000	0.000002	-0.000054
0.030000	0.090000	0.000011	-0.000019
0.050000	0.090000	0.000026	0.000016
0.070000	0.090000	0.000038	0.000036
0.090000	0.090000	0.000042	0.000042
0.110000	0.090000	0.000039	0.000040
0.130000	0.090000	0.000032	0.000033
0.150000	0.090000	0.000024	0.000026
0.170000	0.090000	0.000015	0.000018
0.190000	0.090000	0.000008	0.000010
0.210000	0.090000	0.000002	0.000004
0.230000	0.090000	-0.000003	-0.000003
0.250000	0.090000	-0.000006	-0.000008
0.270000	0.090000	-0.000007	-0.000012
0.290000	0.090000	-0.000008	-0.000015
0.310000	0.090000	-0.000007	-0.000018
0.330000	0.090000	-0.000006	-0.000019
0.350000	0.090000	-0.000004	-0.000020
0.370000	0.090000	-0.000002	-0.000019
0.390000	0.090000	0.000000	-0.000019
0.410000	0.090000	0.000002	-0.000017
0.430000	0.090000	0.000005	-0.000015
0.450000	0.090000	0.000007	-0.000014
0.470000	0.090000	0.000009	-0.000011
0.490000	0.090000	0.000010	-0.000009
0.510000	0.090000	0.000011	-0.000007
0.530000	0.090000	0.000012	-0.000005
0.550000	0.090000	0.000013	-0.000004
0.570000	0.090000	0.000014	-0.000002
0.590000	0.090000	0.000014	-0.000001
0.610000	0.090000	0.000014	0.000001
0.630000	0.090000	0.000013	0.000002
0.650000	0.090000	0.000013	0.000003
0.670000	0.090000	0.000012	0.000003
0.690000	0.090000	0.000012	0.000004
0.710000	0.090000	0.000011	0.000005
0.730000	0.090000	0.000010	0.000005
0.750000	0.090000	0.000008	0.000006
0.770000	0.090000	0.000007	0.000006
0.790000	0.090000	0.000006	0.000007
0.810000	0.090000	0.000004	0.000007
0.830000	0.090000	0.000003	0.000007
0.850000	0.090000	0.000001	0.000008
0.870000	0.090000	-0.000001	0.000008
0.890000	0.090000	-0.000004	0.000008
0.910000	0.090000	-0.000007	0.000007
0.930000	0.090000	-0.000010	0.000005
0.950000	0.090000	-0.000012	0.000000
0.970000	0.090000	-0.000012	-0.000007
0.990000	0.090000	-0.000005	-0.000016

-0.990000	0.110000	0.000011	-0.000032
-0.970000	0.110000	0.000023	-0.000009
-0.950000	0.110000	0.000020	0.000005
-0.930000	0.110000	0.000014	0.000010
-0.910000	0.110000	0.000008	0.000011
-0.890000	0.110000	0.000004	0.000011
-0.870000	0.110000	0.000002	0.000010
-0.850000	0.110000	-0.000001	0.000010
-0.830000	0.110000	-0.000002	0.000009
-0.810000	0.110000	-0.000004	0.000009
-0.790000	0.110000	-0.000005	0.000008
-0.770000	0.110000	-0.000007	0.000007
-0.750000	0.110000	-0.000008	0.000007
-0.730000	0.110000	-0.000009	0.000006
-0.710000	0.110000	-0.000010	0.000006
-0.690000	0.110000	-0.000010	0.000005
-0.670000	0.110000	-0.000011	0.000004
-0.650000	0.110000	-0.000012	0.000003
-0.630000	0.110000	-0.000012	0.000002
-0.610000	0.110000	-0.000012	0.000001
-0.590000	0.110000	-0.000013	-0.000001
-0.570000	0.110000	-0.000012	-0.000002
-0.550000	0.110000	-0.000012	-0.000004
-0.530000	0.110000	-0.000012	-0.000006
-0.510000	0.110000	-0.000011	-0.000008
-0.490000	0.110000	-0.000010	-0.000011
-0.470000	0.110000	-0.000009	-0.000013
-0.450000	0.110000	-0.000008	-0.000015
-0.430000	0.110000	-0.000006	-0.000017
-0.410000	0.110000	-0.000005	-0.000019
-0.390000	0.110000	-0.000003	-0.000020
-0.370000	0.110000	-0.000002	-0.000021
-0.350000	0.110000	-0.000001	-0.000021
-0.330000	0.110000	-0.000001	-0.000020
-0.310000	0.110000	-0.000001	-0.000018
-0.290000	0.110000	-0.000002	-0.000015
-0.270000	0.110000	-0.000004	-0.000010
-0.250000	0.110000	-0.000007	-0.000005
-0.230000	0.110000	-0.000011	0.000002
-0.210000	0.110000	-0.000016	0.000009
-0.190000	0.110000	-0.000022	0.000017
-0.170000	0.110000	-0.000029	0.000025
-0.150000	0.110000	-0.000035	0.000033
-0.130000	0.110000	-0.000040	0.000039
-0.110000	0.110000	-0.000042	0.000042
-0.090000	0.110000	-0.000040	0.000039
-0.070000	0.110000	-0.000031	0.000026
-0.050000	0.110000	-0.000018	0.000002
-0.030000	0.110000	-0.000007	-0.000031
-0.010000	0.110000	-0.000001	-0.000057
0.010000	0.110000	0.000001	-0.000057
0.030000	0.110000	0.000007	-0.000031
0.050000	0.110000	0.000018	0.000002
0.070000	0.110000	0.000031	0.000026
0.090000	0.110000	0.000040	0.000039
0.110000	0.110000	0.000042	0.000042
0.130000	0.110000	0.000040	0.000039
0.150000	0.110000	0.000035	0.000033
0.170000	0.110000	0.000029	0.000025
0.190000	0.110000	0.000022	0.000017
0.210000	0.110000	0.000016	0.000009
0.230000	0.110000	0.000011	0.000002
0.250000	0.110000	0.000007	-0.000005
0.270000	0.110000	0.000004	-0.000010
0.290000	0.110000	0.000002	-0.000015
0.310000	0.110000	0.000001	-0.000018
0.330000	0.110000	0.000001	-0.000020
0.350000	0.110000	0.000001	-0.000021
0.370000	0.110000	0.000002	-0.000021
0.390000	0.110000	0.000003	-0.000020
0.410000	0.110000	0.000005	-0.000019
0.430000	0.110000	0.000006	-0.000017
0.450000	0.110000	0.000008	-0.000015
0.470000	0.110000	0.000009	-0.000013
0.490000	0.110000	0.000010	-0.000011
0.510000	0.110000	0.000011	-0.000008
0.530000	0.110000	0.000012	-0.000006
0.550000	0.110000	0.000012	-0.000004
0.570000	0.110000	0.000012	-0.000002
0.590000	0.110000	0.000013	-0.000001
0.610000	0.110000	0.000012	0.000001
0.630000	0.110000	0.000012	0.000002
0.650000	0.110000	0.000012	0.000003
0.670000	0.110000	0.000011	0.000004
0.690000	0.110000	0.000010	0.000005
0.710000	0.110000	0.000010	0.000006
0.730000	0.110000	0.000009	0.000006
0.750000	0.110000	0.000008	0.000007
0.770000	0.110000	0.000007	0.000007
0.790000	0.110000	0.000005	0.000008
0.810000	0.110000	0.000004	0.000009
0.830000	0.110000	0.000002	0.000009
0.850000	0.110000	0.000001	0.000010
0.870000	0.110000	-0.000002	0.000010
0.890000	0.110000	-0.000004	0.000011
0.910000	0.110000	-0.000008	0.000011
0.930000	0.110000	-0.000014	0.000010
0.950000	0.110000	-0.000020	0.000005
0.970000	0.110000	-0.000023	-0.000009
0.990000	0.110000	-0.000011	-0.000032

-0.990000	0.130000	0.000029	-0.000073
-0.970000	0.130000	0.000049	-0.000000
-0.950000	0.130000	0.000032	0.000017
-0.930000	0.130000	0.000017	0.000018
-0.910000	0.130000	0.000009	0.000016
-0.890000	0.130000	0.000004	0.000014
-0.870000	0.130000	0.000001	0.000013
-0.850000	0.130000	-0.000001	0.000011
-0.830000	0.130000	-0.000002	0.000011
-0.810000	0.130000	-0.000003	0.000010
-0.790000	0.130000	-0.000005	0.000009
-0.770000	0.130000	-0.000006	0.000009
-0.750000	0.130000	-0.000007	0.000008
-0.730000	0.130000	-0.000008	0.000007
-0.710000	0.130000	-0.000008	0.000007
-0.690000	0.130000	-0.000009	0.000006
-0.670000	0.130000	-0.000010	0.000005
-0.650000	0.130000	-0.000010	0.000004
-0.630000	0.130000	-0.000011	0.000002
-0.610000	0.130000	-0.000011	0.000001
-0.590000	0.130000	-0.000011	-0.000001
-0.570000	0.130000	-0.000011	-0.000002
-0.550000	0.130000	-0.000011	-0.000004
-0.530000	0.130000	-0.000011	-0.000007
-0.510000	0.130000	-0.000010	-0.000009
-0.490000	0.130000	-0.000009	-0.000011
-0.470000	0.130000	-0.000009	-0.000014
-0.450000	0.130000	-0.000008	-0.000016
-0.430000	0.130000	-0.000007	-0.000018
-0.410000	0.130000	-0.000007	-0.000020
-0.390000	0.130000	-0.000006	-0.000021
-0.370000	0.130000	-0.000006	-0.000022
-0.350000	0.130000	-0.000006	-0.000021
-0.330000	0.130000	-0.000007	-0.000020
-0.310000	0.130000	-0.000008	-0.000017
-0.290000	0.130000	-0.000010	-0.000013
-0.270000	0.130000	-0.000013	-0.000008
-0.250000	0.130000	-0.000016	-0.000001
-0.230000	0.130000	-0.000021	0.000006
-0.210000	0.130000	-0.000026	0.000015
-0.190000	0.130000	-0.000031	0.000023
-0.170000	0.130000	-0.000036	0.000031
-0.150000	0.130000	-0.000040	0.000038
-0.130000	0.130000	-0.000041	0.000041
-0.110000	0.130000	-0.000039	0.000040
-0.090000	0.130000	-0.000033	0.000032
-0.070000	0.130000	-0.000024	0.000015
-0.050000	0.130000	-0.000013	-0.000011
-0.030000	0.130000	-0.000004	-0.000039
-0.010000	0.130000	-0.000001	-0.000058
0.010000	0.130000	0.000001	-0.000058
0.030000	0.130000	0.000004	-0.000039
0.050000	0.130000	0.000013	-0.000011
0.070000	0.130000	0.000024	0.000015
0.090000	0.130000	0.000033	0.000032
0.110000	0.130000	0.000039	0.000040
0.130000	0.130000	0.000041	0.000041
0.150000	0.130000	0.000040	0.000038
0.170000	0.130000	0.000036	0.000031
0.190000	0.130000	0.000031	0.000023
0.210000	0.130000	0.000026	0.000015
0.230000	0.130000	0.000021	0.000006
0.250000	0.130000	0.000016	-0.000001
0.270000	0.130000	0.000013	-0.000008
0.290000	0.130000	0.000010	-0.000013
0.310000	0.130000	0.000008	-0.000017
0.330000	0.130000	0.000007	-0.000020
0.350000	0.130000	0.000006	-0.000021
0.370000	0.130000	0.000006	-0.000022
0.390000	0.130000	0.000006	-0.000021
0.410000	0.130000	0.000007	-0.000020
0.430000	0.130000	0.000007	-0.000018
0.450000	0.130000	0.000008	-0.000016
0.470000	0.130000	0.000009	-0.000014
0.490000	0.130000	0.000009	-0.000011
0.510000	0.130000	0.000010	-0.000009
0.530000	0.130000	0.000011	-0.000007
0.550000	0.130000	0.000011	-0.000004
0.570000	0.130000	0.000011	-0.000002
0.590000	0.130000	0.000011	-0.000001
0.610000	0.130000	0.000011	0.000001
0.630000	0.130000	0.000011	0.000002
0.650000	0.130000	0.000010	0.000004
0.670000	0.130000	0.000010	0.000005
0.690000	0.130000	0.000009	0.000006
0.710000	0.130000	0.000008	0.000007
0.730000	0.130000	0.000008	0.000007
0.750000	0.130000	0.000007	0.000008
0.770000	0.130000	0.000006	0.000009
0.790000	0.130000	0.000005	0.000009
0.810000	0.130000	0.000003	0.000010
0.830000	0.130000	0.000002	0.000011
0.850000	0.130000	0.000001	0.000011
0.870000	0.130000	-0.000001	0.000013
0.890000	0.130000	-0.000004	0.000014
0.910000	0.130000	-0.000009	0.000016
0.930000	0.130000	-0.000017	0.000018
0.950000	0.130000	-0.000032	0.000017
0.970000	0.130000	-0.000049	-0.000000
0.990000	0.130000	-0.000029	-0.000073

-0.990000	0.150000	0.000084	-0.000186
-0.970000	0.150000	0.000114	0.000063
-0.950000	0.150000	0.000040	0.000045
-0.930000	0.150000	0.000015	0.000030
-0.910000	0.150000	0.000006	0.000022
-0.890000	0.150000	0.000002	0.000017
-0.870000	0.150000	0.000001	0.000014
-0.850000	0.150000	-0.000001	0.000013
-0.830000	0.150000	-0.000002	0.000012
-0.810000	0.150000	-0.000003	0.000011
-0.790000	0.150000	-0.000004	0.000010
-0.770000	0.150000	-0.000005	0.000010
-0.750000	0.150000	-0.000006	0.000009
-0.730000	0.150000	-0.000007	0.000008
-0.710000	0.150000	-0.000007	0.000007
-0.690000	0.150000	-0.000008	0.000006
-0.670000	0.150000	-0.000008	0.000005
-0.650000	0.150000	-0.000009	0.000004
-0.630000	0.150000	-0.000009	0.000003
-0.610000	0.150000	-0.000009	0.000001
-0.590000	0.150000	-0.000010	-0.000001
-0.570000	0.150000	-0.000010	-0.000003
-0.550000	0.150000	-0.000009	-0.000005
-0.530000	0.150000	-0.000009	-0.000007
-0.510000	0.150000	-0.000009	-0.000009
-0.490000	0.150000	-0.000009	-0.000012
-0.470000	0.150000	-0.000008	-0.000014
-0.450000	0.150000	-0.000008	-0.000017
-0.430000	0.150000	-0.000008	-0.000019
-0.410000	0.150000	-0.000008	-0.000020
-0.390000	0.150000	-0.000008	-0.000021
-0.370000	0.150000	-0.000009	-0.000021
-0.350000	0.150000	-0.000010	-0.000020
-0.330000	0.150000	-0.000011	-0.000018
-0.310000	0.150000	-0.000013	-0.000015
-0.290000	0.150000	-0.000016	-0.000010
-0.270000	0.150000	-0.000019	-0.000004
-0.250000	0.150000	-0.000023	0.000003
-0.230000	0.150000	-0.000027	0.000011
-0.210000	0.150000	-0.000031	0.000019
-0.190000	0.150000	-0.000035	0.000028
-0.170000	0.150000	-0.000038	0.000035
-0.150000	0.150000	-0.000039	0.000039
-0.130000	0.150000	-0.000038	0.000040
-0.110000	0.150000	-0.000033	0.000035
-0.090000	0.150000	-0.000026	0.000024
-0.070000	0.150000	-0.000016	0.000005
-0.050000	0.150000	-0.000008	-0.000020
-0.030000	0.150000	-0.000002	-0.000044
-0.010000	0.150000	-0.000000	-0.000059
0.010000	0.150000	0.000000	-0.000059
0.030000	0.150000	0.000002	-0.000044
0.050000	0.150000	0.000008	-0.000020
0.070000	0.150000	0.000016	0.000005
0.090000	0.150000	0.000026	0.000024
0.110000	0.150000	0.000033	0.000035
0.130000	0.150000	0.000038	0.000040
0.150000	0.150000	0.000039	0.000039
0.170000	0.150000	0.000038	0.000035
0.190000	0.150000	0.000035	0.000028
0.210000	0.150000	0.000031	0.000019
0.230000	0.150000	0.000027	0.000011
0.250000	0.150000	0.000023	0.000003
0.270000	0.150000	0.000019	-0.000004
0.290000	0.150000	0.000016	-0.000010
0.310000	0.150000	0.000013	-0.000015
0.330000	0.150000	0.000011	-0.000018
0.350000	0.150000	0.000010	-0.000020
0.370000	0.150000	0.000009	-0.000021
0.390000	0.150000	0.000008	-0.000021
0.410000	0.150000	0.000008	-0.000020
0.430000	0.150000	0.000008	-0.000019
0.450000	0.150000	0.000008	-0.000017
0.470000	0.150000	0.000008	-0.000014
0.490000	0.150000	0.000009	-0.000012
0.510000	0.150000	0.000009	-0.000009
0.530000	0.150000	0.000009	-0.000007
0.550000	0.150000	0.000009	-0.000005
0.570000	0.150000	0.000010	-0.000003
0.590000	0.150000	0.000010	-0.000001
0.610000	0.150000	0.000009	0.000001
0.630000	0.150000	0.000009	0.000003
0.650000	0.150000	0.000009	0.000004
0.670000	0.150000	0.000008	0.000005
0.690000	0.150000	0.000008	0.000006
0.710000	0.150000	0.000007	0.000007
0.730000	0.150000	0.000007	0.000008
0.750000	0.150000	0.000006	0.000009
0.770000	0.150000	0.000005	0.000010
0.790000	0.150000	0.000004	0.000010
0.810000	0.150000	0.000003	0.000011
0.830000	0.150000	0.000002	0.000012
0.850000	0.150000	0.000001	0.000013
0.870000	0.150000	-0.000001	0.000014
0.890000	0.150000	-0.000002	0.000017
0.910000	0.150000	-0.000006	0.000022
0.930000	0.150000	-0.000015	0.000030
0.950000	0.150000	-0.000040	0.000045
0.970000	0.150000	-0.000114	0.000063
0.990000	0.150000	-0.000084	-0.000186

-0.990000	0.170000	0.000052	-0.000322
-0.970000	0.170000	0.000054	0.000167
-0.950000	0.170000	-0.000000	0.000069
-0.930000	0.170000	-0.000005	0.000035
-0.910000	0.170000	-0.000002	0.000023
-0.890000	0.170000	-0.000001	0.000018
-0.870000	0.170000	-0.000001	0.000015
-0.850000	0.170000	-0.000001	0.000014
-0.830000	0.170000	-0.000002	0.000013
-0.810000	0.170000	-0.000002	0.000012
-0.790000	0.170000	-0.000003	0.000011
-0.770000	0.170000	-0.000004	0.000010
-0.750000	0.170000	-0.000005	0.000010
-0.730000	0.170000	-0.000005	0.000009
-0.710000	0.170000	-0.000006	0.000008
-0.690000	0.170000	-0.000006	0.000007
-0.670000	0.170000	-0.000007	0.000006
-0.650000	0.170000	-0.000007	0.000004
-0.630000	0.170000	-0.000007	0.000003
-0.610000	0.170000	-0.000008	0.000001
-0.590000	0.170000	-0.000008	-0.000000
-0.570000	0.170000	-0.000008	-0.000003
-0.550000	0.170000	-0.000008	-0.000005
-0.530000	0.170000	-0.000008	-0.000007
-0.510000	0.170000	-0.000008	-0.000010
-0.490000	0.170000	-0.000008	-0.000012
-0.470000	0.170000	-0.000008	-0.000014
-0.450000	0.170000	-0.000008	-0.000017
-0.430000	0.170000	-0.000008	-0.000019
-0.410000	0.170000	-0.000009	-0.000020
-0.390000	0.170000	-0.000009	-0.000021
-0.370000	0.170000	-0.000011	-0.000020
-0.350000	0.170000	-0.000012	-0.000019
-0.330000	0.170000	-0.000014	-0.000016
-0.310000	0.170000	-0.000017	-0.000012
-0.290000	0.170000	-0.000019	-0.000007
-0.270000	0.170000	-0.000023	-0.000001
-0.250000	0.170000	-0.000026	0.000007
-0.230000	0.170000	-0.000030	0.000015
-0.210000	0.170000	-0.000033	0.000023
-0.190000	0.170000	-0.000035	0.000030
-0.170000	0.170000	-0.000036	0.000036
-0.150000	0.170000	-0.000035	0.000038
-0.130000	0.170000	-0.000031	0.000036
-0.110000	0.170000	-0.000025	0.000029
-0.090000	0.170000	-0.000018	0.000015
-0.070000	0.170000	-0.000010	-0.000004
-0.050000	0.170000	-0.000004	-0.000026
-0.030000	0.170000	-0.000000	-0.000046
-0.010000	0.170000	0.000000	-0.000059
0.010000	0.170000	-0.000000	-0.000059
0.030000	0.170000	0.000000	-0.000046
0.050000	0.170000	0.000004	-0.000026
0.070000	0.170000	0.000010	-0.000004
0.090000	0.170000	0.000018	0.000015
0.110000	0.170000	0.000025	0.000029
0.130000	0.170000	0.000031	0.000036
0.150000	0.170000	0.000035	0.000038
0.170000	0.170000	0.000036	0.000036
0.190000	0.170000	0.000035	0.000030
0.210000	0.170000	0.000033	0.000023
0.230000	0.170000	0.000030	0.000015
0.250000	0.170000	0.000026	0.000007
0.270000	0.170000	0.000023	-0.000001
0.290000	0.170000	0.000019	-0.000007
0.310000	0.170000	0.000017	-0.000012
0.330000	0.170000	0.000014	-0.000016
0.350000	0.170000	0.000012	-0.000019
0.370000	0.170000	0.000011	-0.000020
0.390000	0.170000	0.000009	-0.000021
0.410000	0.170000	0.000009	-0.000020
0.430000	0.170000	0.000008	-0.000019
0.450000	0.170000	0.000008	-0.000017
0.470000	0.170000	0.000008	-0.000014
0.490000	0.170000	0.000008	-0.000012
0.510000	0.170000	0.000008	-0.000010
0.530000	0.170000	0.000008	-0.000007
0.550000	0.170000	0.000008	-0.000005
0.570000	0.170000	0.000008	-0.000003
0.590000	0.170000	0.000008	-0.000000
0.610000	0.170000	0.000008	0.000001
0.630000	0.170000	0.000007	0.000003
0.650000	0.170000	0.000007	0.000004
0.670000	0.170000	0.000007	0.000006
0.690000	0.170000	0.000006	0.000007
0.710000	0.170000	0.000006	0.000008
0.730000	0.170000	0.000005	0.000009
0.750000	0.170000	0.000005	0.000010
0.770000	0.170000	0.000004	0.000010
0.790000	0.170000	0.000003	0.000011
0.810000	0.170000	0.000002	0.000012
0.830000	0.170000	0.000002	0.000013
0.850000	0.170000	0.000001	0.000014
0.870000	0.170000	0.000001	0.000015
0.890000	0.170000	0.000001	0.000018
0.910000	0.170000	0.000002	0.000023
0.930000	0.170000	0.000005	0.000035
0.950000	0.170000	0.000000	0.000069
0.970000	0.170000	-0.000054	0.000167
0.990000	0.170000	-0.000052	-0.000322

-0.990000	0.190000	-0.000209	-0.000166
-0.970000	0.190000	-0.000277	0.000076
-0.950000	0.190000	-0.000091	0.000029
-0.930000	0.190000	-0.000030	0.000019
-0.910000	0.190000	-0.000010	0.000017
-0.890000	0.190000	-0.000003	0.000016
-0.870000	0.190000	-0.000001	0.000015
-0.850000	0.190000	-0.000001	0.000014
-0.830000	0.190000	-0.000001	0.000013
-0.810000	0.190000	-0.000002	0.000013
-0.790000	0.190000	-0.000002	0.000012
-0.770000	0.190000	-0.000003	0.000011
-0.750000	0.190000	-0.000003	0.000010
-0.730000	0.190000	-0.000004	0.000009
-0.710000	0.190000	-0.000004	0.000008
-0.690000	0.190000	-0.000005	0.000007
-0.670000	0.190000	-0.000005	0.000006
-0.650000	0.190000	-0.000005	0.000005
-0.630000	0.190000	-0.000006	0.000003
-0.610000	0.190000	-0.000006	0.000001
-0.590000	0.190000	-0.000006	-0.000000
-0.570000	0.190000	-0.000006	-0.000002
-0.550000	0.190000	-0.000006	-0.000005
-0.530000	0.190000	-0.000006	-0.000007
-0.510000	0.190000	-0.000006	-0.000010
-0.490000	0.190000	-0.000006	-0.000012
-0.470000	0.190000	-0.000007	-0.000014
-0.450000	0.190000	-0.000007	-0.000016
-0.430000	0.190000	-0.000008	-0.000018
-0.410000	0.190000	-0.000008	-0.000019
-0.390000	0.190000	-0.000010	-0.000019
-0.370000	0.190000	-0.000011	-0.000019
-0.350000	0.190000	-0.000013	-0.000017
-0.330000	0.190000	-0.000015	-0.000014
-0.310000	0.190000	-0.000018	-0.000010
-0.290000	0.190000	-0.000021	-0.000004
-0.270000	0.190000	-0.000023	0.000003
-0.250000	0.190000	-0.000026	0.000010
-0.230000	0.190000	-0.000029	0.000018
-0.210000	0.190000	-0.000030	0.000025
-0.190000	0.190000	-0.000031	0.000031
-0.170000	0.190000	-0.000030	0.000035
-0.150000	0.190000	-0.000028	0.000035
-0.130000	0.190000	-0.000023	0.000031
-0.110000	0.190000	-0.000017	0.000022
-0.090000	0.190000	-0.000010	0.000008
-0.070000	0.190000	-0.000004	-0.000011
-0.050000	0.190000	0.000000	-0.000030
-0.030000	0.190000	0.000002	-0.000047
-0.010000	0.190000	0.000001	-0.000057
0.010000	0.190000	-0.000001	-0.000057
0.030000	0.190000	-0.000002	-0.000047
0.050000	0.190000	-0.000000	-0.000030
0.070000	0.190000	0.000004	-0.000011
0.090000	0.190000	0.000010	0.000008
0.110000	0.190000	0.000017	0.000022
0.130000	0.190000	0.000023	0.000031
0.150000	0.190000	0.000028	0.000035
0.170000	0.190000	0.000030	0.000035
0.190000	0.190000	0.000031	0.000031
0.210000	0.190000	0.000030	0.000025
0.230000	0.190000	0.000029	0.000018
0.250000	0.190000	0.000026	0.000010
0.270000	0.190000	0.000023	0.000003
0.290000	0.190000	0.000021	-0.000004
0.310000	0.190000	0.000018	-0.000010
0.330000	0.190000	0.000015	-0.000014
0.350000	0.190000	0.000013	-0.000017
0.370000	0.190000	0.000011	-0.000019
0.390000	0.190000	0.000010	-0.000019
0.410000	0.190000	0.000008	-0.000019
0.430000	0.190000	0.000008	-0.000018
0.450000	0.190000	0.000007	-0.000016
0.470000	0.190000	0.000007	-0.000014
0.490000	0.190000	0.000006	-0.000012
0.510000	0.190000	0.000006	-0.000010
0.530000	0.190000	0.000006	-0.000007
0.550000	0.190000	0.000006	-0.000005
0.570000	0.190000	0.000006	-0.000002
0.590000	0.190000	0.000006	-0.000000
0.610000	0.190000	0.000006	0.000001
0.630000	0.190000	0.000006	0.000003
0.650000	0.190000	0.000005	0.000005
0.670000	0.190000	0.000005	0.000006
0.690000	0.190000	0.000005	0.000007
0.710000	0.190000	0.000004	0.000008
0.730000	0.190000	0.000004	0.000009
0.750000	0.190000	0.000003	0.000010
0.770000	0.190000	0.000003	0.000011
0.790000	0.190000	0.000002	0.000012
0.810000	0.190000	0.000002	0.000013
0.830000	0.190000	0.000001	0.000013
0.850000	0.190000	0.000001	0.000014
0.870000	0.190000	0.000001	0.000015
0.890000	0.190000	0.000003	0.000016
0.910000	0.190000	0.000010	0.000017
0.930000	0.190000	0.000030	0.000019
0.950000	0.190000	0.000091	0.000029
0.970000	0.190000	0.000277	0.000076
0.990000	0.190000	0.000209	-0.000166

-0.990000	0.210000	-0.000153	0.000196
-0.970000	0.210000	-0.000197	-0.000175
-0.950000	0.210000	-0.000056	-0.000048
-0.930000	0.210000	-0.000015	-0.000005
-0.910000	0.210000	-0.000004	0.000009
-0.890000	0.210000	-0.000001	0.000013
-0.870000	0.210000	-0.000000	0.000014
-0.850000	0.210000	-0.000000	0.000014
-0.830000	0.210000	-0.000000	0.000014
-0.810000	0.210000	-0.000001	0.000013
-0.790000	0.210000	-0.000001	0.000012
-0.770000	0.210000	-0.000002	0.000012
-0.750000	0.210000	-0.000002	0.000011
-0.730000	0.210000	-0.000003	0.000010
-0.710000	0.210000	-0.000003	0.000009
-0.690000	0.210000	-0.000003	0.000008
-0.670000	0.210000	-0.000004	0.000006
-0.650000	0.210000	-0.000004	0.000005
-0.630000	0.210000	-0.000004	0.000003
-0.610000	0.210000	-0.000004	0.000002
-0.590000	0.210000	-0.000004	-0.000000
-0.570000	0.210000	-0.000004	-0.000002
-0.550000	0.210000	-0.000004	-0.000005
-0.530000	0.210000	-0.000004	-0.000007
-0.510000	0.210000	-0.000004	-0.000009
-0.490000	0.210000	-0.000005	-0.000012
-0.470000	0.210000	-0.000005	-0.000014
-0.450000	0.210000	-0.000006	-0.000016
-0.430000	0.210000	-0.000006	-0.000017
-0.410000	0.210000	-0.000008	-0.000018
-0.390000	0.210000	-0.000009	-0.000018
-0.370000	0.210000	-0.000011	-0.000017
-0.350000	0.210000	-0.000013	-0.000015
-0.330000	0.210000	-0.000015	-0.000012
-0.310000	0.210000	-0.000017	-0.000007
-0.290000	0.210000	-0.000019	-0.000001
-0.270000	0.210000	-0.000022	0.000005
-0.250000	0.210000	-0.000024	0.000012
-0.230000	0.210000	-0.000025	0.000019
-0.210000	0.210000	-0.000026	0.000026
-0.190000	0.210000	-0.000025	0.000030
-0.170000	0.210000	-0.000023	0.000033
-0.150000	0.210000	-0.000019	0.000031
-0.130000	0.210000	-0.000015	0.000026
-0.110000	0.210000	-0.000009	0.000016
-0.090000	0.210000	-0.000004	0.000002
-0.070000	0.210000	0.000001	-0.000015
-0.050000	0.210000	0.000003	-0.000032
-0.030000	0.210000	0.000003	-0.000047
-0.010000	0.210000	0.000001	-0.000055
0.010000	0.210000	-0.000001	-0.000055
0.030000	0.210000	-0.000003	-0.000047
0.050000	0.210000	-0.000003	-0.000032
0.070000	0.210000	-0.000001	-0.000015
0.090000	0.210000	0.000004	0.000002
0.110000	0.210000	0.000009	0.000016
0.130000	0.210000	0.000015	0.000026
0.150000	0.210000	0.000019	0.000031
0.170000	0.210000	0.000023	0.000033
0.190000	0.210000	0.000025	0.000030
0.210000	0.210000	0.000026	0.000026
0.230000	0.210000	0.000025	0.000019
0.250000	0.210000	0.000024	0.000012
0.270000	0.210000	0.000022	0.000005
0.290000	0.210000	0.000019	-0.000001
0.310000	0.210000	0.000017	-0.000007
0.330000	0.210000	0.000015	-0.000012
0.350000	0.210000	0.000013	-0.000015
0.370000	0.210000	0.000011	-0.000017
0.390000	0.210000	0.000009	-0.000018
0.410000	0.210000	0.000008	-0.000018
0.430000	0.210000	0.000006	-0.000017
0.450000	0.210000	0.000006	-0.000016
0.470000	0.210000	0.000005	-0.000014
0.490000	0.210000	0.000005	-0.000012
0.510000	0.210000	0.000004	-0.000009
0.530000	0.210000	0.000004	-0.000007
0.550000	0.210000	0.000004	-0.000005
0.570000	0.210000	0.000004	-0.000002
0.590000	0.210000	0.000004	-0.000000
0.610000	0.210000	0.000004	0.000002
0.630000	0.210000	0.000004	0.000003
0.650000	0.210000	0.000004	0.000005
0.670000	0.210000	0.000004	0.000006
0.690000	0.210000	0.000003	0.000008
0.710000	0.210000	0.000003	0.000009
0.730000	0.210000	0.000003	0.000010
0.750000	0.210000	0.000002	0.000011
0.770000	0.210000	0.000002	0.000012
0.790000	0.210000	0.000001	0.000012
0.810000	0.210000	0.000001	0.000013
0.830000	0.210000	0.000000	0.000014
0.850000	0.210000	0.000000	0.000014
0.870000	0.210000	0.000000	0.000014
0.890000	0.210000	0.000001	0.000013
0.910000	0.210000	0.000004	0.000009
0.930000	0.210000	0.000015	-0.000005
0.950000	0.210000	0.000056	-0.000048
0.970000	0.210000	0.000197	-0.000175
0.990000	0.210000	0.000153	0.000196

-0.990000	0.230000	0.000122	0.000228
-0.970000	0.230000	0.000181	-0.000222
-0.950000	0.230000	0.000081	-0.000042
-0.930000	0.230000	0.000029	0.000001
-0.910000	0.230000	0.000010	0.000011
-0.890000	0.230000	0.000004	0.000014
-0.870000	0.230000	0.000002	0.000015
-0.850000	0.230000	0.000001	0.000015
-0.830000	0.230000	0.000001	0.000014
-0.810000	0.230000	0.000000	0.000013
-0.790000	0.230000	-0.000000	0.000013
-0.770000	0.230000	-0.000001	0.000012
-0.750000	0.230000	-0.000001	0.000011
-0.730000	0.230000	-0.000001	0.000010
-0.710000	0.230000	-0.000002	0.000009
-0.690000	0.230000	-0.000002	0.000008
-0.670000	0.230000	-0.000002	0.000006
-0.650000	0.230000	-0.000002	0.000005
-0.630000	0.230000	-0.000002	0.000003
-0.610000	0.230000	-0.000002	0.000002
-0.590000	0.230000	-0.000002	-0.000000
-0.570000	0.230000	-0.000002	-0.000002
-0.550000	0.230000	-0.000002	-0.000005
-0.530000	0.230000	-0.000002	-0.000007
-0.510000	0.230000	-0.000002	-0.000009
-0.490000	0.230000	-0.000003	-0.000011
-0.470000	0.230000	-0.000003	-0.000013
-0.450000	0.230000	-0.000004	-0.000015
-0.430000	0.230000	-0.000005	-0.000016
-0.410000	0.230000	-0.000006	-0.000017
-0.390000	0.230000	-0.000007	-0.000016
-0.370000	0.230000	-0.000009	-0.000015
-0.350000	0.230000	-0.000011	-0.000013
-0.330000	0.230000	-0.000013	-0.000009
-0.310000	0.230000	-0.000015	-0.000005
-0.290000	0.230000	-0.000017	0.000001
-0.270000	0.230000	-0.000018	0.000007
-0.250000	0.230000	-0.000019	0.000014
-0.230000	0.230000	-0.000020	0.000020
-0.210000	0.230000	-0.000019	0.000025
-0.190000	0.230000	-0.000018	0.000029
-0.170000	0.230000	-0.000015	0.000030
-0.150000	0.230000	-0.000011	0.000027
-0.130000	0.230000	-0.000006	0.000021
-0.110000	0.230000	-0.000002	0.000011
-0.090000	0.230000	0.000003	-0.000003
-0.070000	0.230000	0.000005	-0.000018
-0.050000	0.230000	0.000006	-0.000033
-0.030000	0.230000	0.000005	-0.000045
-0.010000	0.230000	0.000002	-0.000052
0.010000	0.230000	-0.000002	-0.000052
0.030000	0.230000	-0.000005	-0.000045
0.050000	0.230000	-0.000006	-0.000033
0.070000	0.230000	-0.000005	-0.000018
0.090000	0.230000	-0.000003	-0.000003
0.110000	0.230000	0.000002	0.000011
0.130000	0.230000	0.000006	0.000021
0.150000	0.230000	0.000011	0.000027
0.170000	0.230000	0.000015	0.000030
0.190000	0.230000	0.000018	0.000029
0.210000	0.230000	0.000019	0.000025
0.230000	0.230000	0.000020	0.000020
0.250000	0.230000	0.000019	0.000014
0.270000	0.230000	0.000018	0.000007
0.290000	0.230000	0.000017	0.000001
0.310000	0.230000	0.000015	-0.000005
0.330000	0.230000	0.000013	-0.000009
0.350000	0.230000	0.000011	-0.000013
0.370000	0.230000	0.000009	-0.000015
0.390000	0.230000	0.000007	-0.000016
0.410000	0.230000	0.000006	-0.000017
0.430000	0.230000	0.000005	-0.000016
0.450000	0.230000	0.000004	-0.000015
0.470000	0.230000	0.000003	-0.000013
0.490000	0.230000	0.000003	-0.000011
0.510000	0.230000	0.000002	-0.000009
0.530000	0.230000	0.000002	-0.000007
0.550000	0.230000	0.000002	-0.000005
0.570000	0.230000	0.000002	-0.000002
0.590000	0.230000	0.000002	-0.000000
0.610000	0.230000	0.000002	0.000002
0.630000	0.230000	0.000002	0.000003
0.650000	0.230000	0.000002	0.000005
0.670000	0.230000	0.000002	0.000006
0.690000	0.230000	0.000002	0.000008
0.710000	0.230000	0.000002	0.000009
0.730000	0.230000	0.000001	0.000010
0.750000	0.230000	0.000001	0.000011
0.770000	0.230000	0.000001	0.000012
0.790000	0.230000	0.000000	0.000013
0.810000	0.230000	-0.000000	0.000013
0.830000	0.230000	-0.000001	0.000014
0.850000	0.230000	-0.000001	0.000015
0.870000	0.230000	-0.000002	0.000015
0.890000	0.230000	-0.000004	0.000014
0.910000	0.230000	-0.000010	0.000011
0.930000	0.230000	-0.000029	0.000001
0.950000	0.230000	-0.000081	-0.000042
0.970000	0.230000	-0.000181	-0.000222
0.990000	0.230000	-0.000122	0.000228

-0.990000	0.250000	0.000079	0.000027
-0.970000	0.250000	0.000217	-0.000217
-0.950000	0.250000	0.000169	0.000102
-0.930000	0.250000	0.000040	0.000038
-0.910000	0.250000	0.000011	0.000021
-0.890000	0.250000	0.000005	0.000017
-0.870000	0.250000	0.000003	0.000016
-0.850000	0.250000	0.000002	0.000015
-0.830000	0.250000	0.000001	0.000015
-0.810000	0.250000	0.000001	0.000014
-0.790000	0.250000	0.000001	0.000013
-0.770000	0.250000	0.000000	0.000012
-0.750000	0.250000	0.000000	0.000011
-0.730000	0.250000	0.000000	0.000010
-0.710000	0.250000	-0.000000	0.000009
-0.690000	0.250000	-0.000000	0.000008
-0.670000	0.250000	-0.000000	0.000007
-0.650000	0.250000	-0.000000	0.000005
-0.630000	0.250000	-0.000000	0.000003
-0.610000	0.250000	-0.000000	0.000002
-0.590000	0.250000	-0.000000	-0.000000
-0.570000	0.250000	-0.000000	-0.000002
-0.550000	0.250000	-0.000000	-0.000004
-0.530000	0.250000	-0.000000	-0.000007
-0.510000	0.250000	-0.000000	-0.000009
-0.490000	0.250000	-0.000001	-0.000011
-0.470000	0.250000	-0.000001	-0.000013
-0.450000	0.250000	-0.000002	-0.000014
-0.430000	0.250000	-0.000003	-0.000015
-0.410000	0.250000	-0.000004	-0.000015
-0.390000	0.250000	-0.000005	-0.000015
-0.370000	0.250000	-0.000007	-0.000013
-0.350000	0.250000	-0.000008	-0.000011
-0.330000	0.250000	-0.000010	-0.000008
-0.310000	0.250000	-0.000011	-0.000003
-0.290000	0.250000	-0.000013	0.000002
-0.270000	0.250000	-0.000014	0.000008
-0.250000	0.250000	-0.000014	0.000014
-0.230000	0.250000	-0.000014	0.000019
-0.210000	0.250000	-0.000012	0.000024
-0.190000	0.250000	-0.000010	0.000026
-0.170000	0.250000	-0.000007	0.000026
-0.150000	0.250000	-0.000003	0.000023
-0.130000	0.250000	0.000001	0.000016
-0.110000	0.250000	0.000005	0.000007
-0.090000	0.250000	0.000008	-0.000006
-0.070000	0.250000	0.000009	-0.000019
-0.050000	0.250000	0.000009	-0.000032
-0.030000	0.250000	0.000006	-0.000042
-0.010000	0.250000	0.000002	-0.000048
0.010000	0.250000	-0.000002	-0.000048
0.030000	0.250000	-0.000006	-0.000042
0.050000	0.250000	-0.000009	-0.000032
0.070000	0.250000	-0.000009	-0.000019
0.090000	0.250000	-0.000008	-0.000006
0.110000	0.250000	-0.000005	0.000007
0.130000	0.250000	-0.000001	0.000016
0.150000	0.250000	0.000003	0.000023
0.170000	0.250000	0.000007	0.000026
0.190000	0.250000	0.000010	0.000026
0.210000	0.250000	0.000012	0.000024
0.230000	0.250000	0.000014	0.000019
0.250000	0.250000	0.000014	0.000014
0.270000	0.250000	0.000014	0.000008
0.290000	0.250000	0.000013	0.000002
0.310000	0.250000	0.000011	-0.000003
0.330000	0.250000	0.000010	-0.000008
0.350000	0.250000	0.000008	-0.000011
0.370000	0.250000	0.000007	-0.000013
0.390000	0.250000	0.000005	-0.000015
0.410000	0.250000	0.000004	-0.000015
0.430000	0.250000	0.000003	-0.000015
0.450000	0.250000	0.000002	-0.000014
0.470000	0.250000	0.000001	-0.000013
0.490000	0.250000	0.000001	-0.000011
0.510000	0.250000	0.000000	-0.000009
0.530000	0.250000	0.000000	-0.000007
0.550000	0.250000	0.000000	-0.000004
0.570000	0.250000	0.000000	-0.000002
0.590000	0.250000	0.000000	-0.000000
0.610000	0.250000	0.000000	0.000002
0.630000	0.250000	0.000000	0.000003
0.650000	0.250000	0.000000	0.000005
0.670000	0.250000	0.000000	0.000007
0.690000	0.250000	0.000000	0.000008
0.710000	0.250000	0.000000	0.000009
0.730000	0.250000	-0.000000	0.000010
0.750000	0.250000	-0.000000	0.000011
0.770000	0.250000	-0.000000	0.000012
0.790000	0.250000	-0.000001	0.000013
0.810000	0.250000	-0.000001	0.000014
0.830000	0.250000	-0.000001	0.000015
0.850000	0.250000	-0.000002	0.000015
0.870000	0.250000	-0.000003	0.000016
0.890000	0.250000	-0.000005	0.000017
0.910000	0.250000	-0.000011	0.000021
0.930000	0.250000	-0.000040	0.000038
0.950000	0.250000	-0.000169	0.000102
0.970000	0.250000	-0.000217	-0.000217
0.990000	0.250000	-0.000079	0.000027

-0.990000	0.270000	-0.000032	-0.000020
-0.970000	0.270000	-0.000200	-0.000140
-0.950000	0.270000	-0.000209	0.000082
-0.930000	0.270000	-0.000050	0.000028
-0.910000	0.270000	-0.000009	0.000018
-0.890000	0.270000	0.000001	0.000017
-0.870000	0.270000	0.000003	0.000016
-0.850000	0.270000	0.000003	0.000016
-0.830000	0.270000	0.000002	0.000015
-0.810000	0.270000	0.000002	0.000014
-0.790000	0.270000	0.000002	0.000013
-0.770000	0.270000	0.000001	0.000012
-0.750000	0.270000	0.000001	0.000011
-0.730000	0.270000	0.000001	0.000010
-0.710000	0.270000	0.000001	0.000009
-0.690000	0.270000	0.000001	0.000008
-0.670000	0.270000	0.000001	0.000006
-0.650000	0.270000	0.000002	0.000005
-0.630000	0.270000	0.000002	0.000003
-0.610000	0.270000	0.000002	0.000002
-0.590000	0.270000	0.000002	-0.000000
-0.570000	0.270000	0.000002	-0.000002
-0.550000	0.270000	0.000002	-0.000004
-0.530000	0.270000	0.000002	-0.000007
-0.510000	0.270000	0.000002	-0.000009
-0.490000	0.270000	0.000001	-0.000010
-0.470000	0.270000	0.000001	-0.000012
-0.450000	0.270000	0.000000	-0.000013
-0.430000	0.270000	-0.000001	-0.000014
-0.410000	0.270000	-0.000002	-0.000014
-0.390000	0.270000	-0.000003	-0.000014
-0.370000	0.270000	-0.000004	-0.000012
-0.350000	0.270000	-0.000005	-0.000010
-0.330000	0.270000	-0.000006	-0.000006
-0.310000	0.270000	-0.000007	-0.000002
-0.290000	0.270000	-0.000008	0.000003
-0.270000	0.270000	-0.000008	0.000008
-0.250000	0.270000	-0.000008	0.000014
-0.230000	0.270000	-0.000007	0.000018
-0.210000	0.270000	-0.000005	0.000022
-0.190000	0.270000	-0.000003	0.000023
-0.170000	0.270000	0.000001	0.000023
-0.150000	0.270000	0.000004	0.000019
-0.130000	0.270000	0.000008	0.000013
-0.110000	0.270000	0.000010	0.000004
-0.090000	0.270000	0.000012	-0.000007
-0.070000	0.270000	0.000012	-0.000019
-0.050000	0.270000	0.000011	-0.000030
-0.030000	0.270000	0.000007	-0.000038
-0.010000	0.270000	0.000003	-0.000043
0.010000	0.270000	-0.000003	-0.000043
0.030000	0.270000	-0.000007	-0.000038
0.050000	0.270000	-0.000011	-0.000030
0.070000	0.270000	-0.000012	-0.000019
0.090000	0.270000	-0.000012	-0.000007
0.110000	0.270000	-0.000010	0.000004
0.130000	0.270000	-0.000008	0.000013
0.150000	0.270000	-0.000004	0.000019
0.170000	0.270000	-0.000001	0.000023
0.190000	0.270000	0.000003	0.000023
0.210000	0.270000	0.000005	0.000022
0.230000	0.270000	0.000007	0.000018
0.250000	0.270000	0.000008	0.000014
0.270000	0.270000	0.000008	0.000008
0.290000	0.270000	0.000008	0.000003
0.310000	0.270000	0.000007	-0.000002
0.330000	0.270000	0.000006	-0.000006
0.350000	0.270000	0.000005	-0.000010
0.370000	0.270000	0.000004	-0.000012
0.390000	0.270000	0.000003	-0.000014
0.410000	0.270000	0.000002	-0.000014
0.430000	0.270000	0.000001	-0.000014
0.450000	0.270000	-0.000000	-0.000013
0.470000	0.270000	-0.000001	-0.000012
0.490000	0.270000	-0.000001	-0.000010
0.510000	0.270000	-0.000002	-0.000009
0.530000	0.270000	-0.000002	-0.000007
0.550000	0.270000	-0.000002	-0.000004
0.570000	0.270000	-0.000002	-0.000002
0.590000	0.270000	-0.000002	-0.000000
0.610000	0.270000	-0.000002	0.000002
0.630000	0.270000	-0.000002	0.000003
0.650000	0.270000	-0.000002	0.000005
0.670000	0.270000	-0.000001	0.000006
0.690000	0.270000	-0.000001	0.000008
0.710000	0.270000	-0.000001	0.000009
0.730000	0.270000	-0.000001	0.000010
0.750000	0.270000	-0.000001	0.000011
0.770000	0.270000	-0.000001	0.000012
0.790000	0.270000	-0.000002	0.000013
0.810000	0.270000	-0.000002	0.000014
0.830000	0.270000	-0.000002	0.000015
0.850000	0.270000	-0.000003	0.000016
0.870000	0.270000	-0.000003	0.000016
0.890000	0.270000	-0.000001	0.000017
0.910000	0.270000	0.000009	0.000018
0.930000	0.270000	0.000050	0.000028
0.950000	0.270000	0.000209	0.000082
0.970000	0.270000	0.000200	-0.000140
0.990000	0.270000	0.000032	-0.000020

-0.990000	0.290000	-0.000041	0.000053
-0.970000	0.290000	-0.000197	0.000111
-0.950000	0.290000	-0.000178	-0.000179
-0.930000	0.290000	-0.000022	-0.000026
-0.910000	0.290000	0.000002	0.000007
-0.890000	0.290000	0.000005	0.000015
-0.870000	0.290000	0.000004	0.000016
-0.850000	0.290000	0.000004	0.000016
-0.830000	0.290000	0.000003	0.000015
-0.810000	0.290000	0.000003	0.000015
-0.790000	0.290000	0.000003	0.000014
-0.770000	0.290000	0.000002	0.000013
-0.750000	0.290000	0.000002	0.000011
-0.730000	0.290000	0.000002	0.000010
-0.710000	0.290000	0.000003	0.000009
-0.690000	0.290000	0.000003	0.000008
-0.670000	0.290000	0.000003	0.000006
-0.650000	0.290000	0.000003	0.000005
-0.630000	0.290000	0.000003	0.000003
-0.610000	0.290000	0.000003	0.000001
-0.590000	0.290000	0.000004	-0.000001
-0.570000	0.290000	0.000004	-0.000002
-0.550000	0.290000	0.000004	-0.000004
-0.530000	0.290000	0.000004	-0.000006
-0.510000	0.290000	0.000004	-0.000008
-0.490000	0.290000	0.000003	-0.000010
-0.470000	0.290000	0.000003	-0.000012
-0.450000	0.290000	0.000003	-0.000013
-0.430000	0.290000	0.000002	-0.000013
-0.410000	0.290000	0.000001	-0.000013
-0.390000	0.290000	0.000000	-0.000012
-0.370000	0.290000	-0.000001	-0.000011
-0.350000	0.290000	-0.000002	-0.000008
-0.330000	0.290000	-0.000003	-0.000005
-0.310000	0.290000	-0.000003	-0.000001
-0.290000	0.290000	-0.000003	0.000003
-0.270000	0.290000	-0.000003	0.000008
-0.250000	0.290000	-0.000002	0.000013
-0.230000	0.290000	-0.000001	0.000017
-0.210000	0.290000	0.000001	0.000019
-0.190000	0.290000	0.000004	0.000021
-0.170000	0.290000	0.000007	0.000019
-0.150000	0.290000	0.000010	0.000016
-0.130000	0.290000	0.000013	0.000010
-0.110000	0.290000	0.000015	0.000002
-0.090000	0.290000	0.000015	-0.000008
-0.070000	0.290000	0.000015	-0.000018
-0.050000	0.290000	0.000012	-0.000027
-0.030000	0.290000	0.000008	-0.000034
-0.010000	0.290000	0.000003	-0.000038
0.010000	0.290000	-0.000003	-0.000038
0.030000	0.290000	-0.000008	-0.000034
0.050000	0.290000	-0.000012	-0.000027
0.070000	0.290000	-0.000015	-0.000018
0.090000	0.290000	-0.000015	-0.000008
0.110000	0.290000	-0.000015	0.000002
0.130000	0.290000	-0.000013	0.000010
0.150000	0.290000	-0.000010	0.000016
0.170000	0.290000	-0.000007	0.000019
0.190000	0.290000	-0.000004	0.000021
0.210000	0.290000	-0.000001	0.000019
0.230000	0.290000	0.000001	0.000017
0.250000	0.290000	0.000002	0.000013
0.270000	0.290000	0.000003	0.000008
0.290000	0.290000	0.000003	0.000003
0.310000	0.290000	0.000003	-0.000001
0.330000	0.290000	0.000003	-0.000005
0.350000	0.290000	0.000002	-0.000008
0.370000	0.290000	0.000001	-0.000011
0.390000	0.290000	-0.000000	-0.000012
0.410000	0.290000	-0.000001	-0.000013
0.430000	0.290000	-0.000002	-0.000013
0.450000	0.290000	-0.000003	-0.000013
0.470000	0.290000	-0.000003	-0.000012
0.490000	0.290000	-0.000003	-0.000010
0.510000	0.290000	-0.000004	-0.000008
0.530000	0.290000	-0.000004	-0.000006
0.550000	0.290000	-0.000004	-0.000004
0.570000	0.290000	-0.000004	-0.000002
0.590000	0.290000	-0.000004	-0.000001
0.610000	0.290000	-0.000003	0.000001
0.630000	0.290000	-0.000003	0.000003
0.650000	0.290000	-0.000003	0.000005
0.670000	0.290000	-0.000003	0.000006
0.690000	0.290000	-0.000003	0.000008
0.710000	0.290000	-0.000003	0.000009
0.730000	0.290000	-0.000002	0.000010
0.750000	0.290000	-0.000002	0.000011
0.770000	0.290000	-0.000002	0.000013
0.790000	0.290000	-0.000003	0.000014
0.810000	0.290000	-0.000003	0.000015
0.830000	0.290000	-0.000003	0.000015
0.850000	0.290000	-0.000004	0.000016
0.870000	0.290000	-0.000004	0.000016
0.890000	0.290000	-0.000005	0.000015
0.910000	0.290000	-0.000002	0.000007
0.930000	0.290000	0.000022	-0.000026
0.950000	0.290000	0.000178	-0.000179
0.970000	0.290000	0.000197	0.000111
0.990000	0.290000	0.000041	0.000053

-0.990000	0.310000	0.000026	0.000068
-0.970000	0.310000	0.000164	0.000115
-0.950000	0.310000	0.000249	-0.000286
-0.930000	0.310000	0.000137	0.000038
-0.910000	0.310000	0.000034	0.000022
-0.890000	0.310000	0.000012	0.000019
-0.870000	0.310000	0.000006	0.000018
-0.850000	0.310000	0.000004	0.000017
-0.830000	0.310000	0.000004	0.000016
-0.810000	0.310000	0.000003	0.000015
-0.790000	0.310000	0.000003	0.000014
-0.770000	0.310000	0.000003	0.000012
-0.750000	0.310000	0.000003	0.000011
-0.730000	0.310000	0.000004	0.000010
-0.710000	0.310000	0.000004	0.000009
-0.690000	0.310000	0.000004	0.000008
-0.670000	0.310000	0.000004	0.000006
-0.650000	0.310000	0.000005	0.000005
-0.630000	0.310000	0.000005	0.000003
-0.610000	0.310000	0.000005	0.000001
-0.590000	0.310000	0.000005	-0.000001
-0.570000	0.310000	0.000005	-0.000003
-0.550000	0.310000	0.000006	-0.000005
-0.530000	0.310000	0.000006	-0.000006
-0.510000	0.310000	0.000006	-0.000008
-0.490000	0.310000	0.000005	-0.000010
-0.470000	0.310000	0.000005	-0.000011
-0.450000	0.310000	0.000005	-0.000012
-0.430000	0.310000	0.000004	-0.000013
-0.410000	0.310000	0.000003	-0.000013
-0.390000	0.310000	0.000003	-0.000012
-0.370000	0.310000	0.000002	-0.000010
-0.350000	0.310000	0.000002	-0.000008
-0.330000	0.310000	0.000001	-0.000005
-0.310000	0.310000	0.000001	-0.000001
-0.290000	0.310000	0.000001	0.000003
-0.270000	0.310000	0.000002	0.000007
-0.250000	0.310000	0.000003	0.000011
-0.230000	0.310000	0.000005	0.000015
-0.210000	0.310000	0.000007	0.000017
-0.190000	0.310000	0.000010	0.000018
-0.170000	0.310000	0.000012	0.000017
-0.150000	0.310000	0.000015	0.000013
-0.130000	0.310000	0.000017	0.000008
-0.110000	0.310000	0.000018	0.000001
-0.090000	0.310000	0.000018	-0.000007
-0.070000	0.310000	0.000016	-0.000016
-0.050000	0.310000	0.000013	-0.000023
-0.030000	0.310000	0.000008	-0.000029
-0.010000	0.310000	0.000003	-0.000032
0.010000	0.310000	-0.000003	-0.000032
0.030000	0.310000	-0.000008	-0.000029
0.050000	0.310000	-0.000013	-0.000023
0.070000	0.310000	-0.000016	-0.000016
0.090000	0.310000	-0.000018	-0.000007
0.110000	0.310000	-0.000018	0.000001
0.130000	0.310000	-0.000017	0.000008
0.150000	0.310000	-0.000015	0.000013
0.170000	0.310000	-0.000012	0.000017
0.190000	0.310000	-0.000010	0.000018
0.210000	0.310000	-0.000007	0.000017
0.230000	0.310000	-0.000005	0.000015
0.250000	0.310000	-0.000003	0.000011
0.270000	0.310000	-0.000002	0.000007
0.290000	0.310000	-0.000001	0.000003
0.310000	0.310000	-0.000001	-0.000001
0.330000	0.310000	-0.000001	-0.000005
0.350000	0.310000	-0.000002	-0.000008
0.370000	0.310000	-0.000002	-0.000010
0.390000	0.310000	-0.000003	-0.000012
0.410000	0.310000	-0.000003	-0.000013
0.430000	0.310000	-0.000004	-0.000013
0.450000	0.310000	-0.000005	-0.000012
0.470000	0.310000	-0.000005	-0.000011
0.490000	0.310000	-0.000005	-0.000010
0.510000	0.310000	-0.000006	-0.000008
0.530000	0.310000	-0.000006	-0.000006
0.550000	0.310000	-0.000006	-0.000005
0.570000	0.310000	-0.000005	-0.000003
0.590000	0.310000	-0.000005	-0.000001
0.610000	0.310000	-0.000005	0.000001
0.630000	0.310000	-0.000005	0.000003
0.650000	0.310000	-0.000005	0.000005
0.670000	0.310000	-0.000004	0.000006
0.690000	0.310000	-0.000004	0.000008
0.710000	0.310000	-0.000004	0.000009
0.730000	0.310000	-0.000004	0.000010
0.750000	0.310000	-0.000003	0.000011
0.770000	0.310000	-0.000003	0.000012
0.790000	0.310000	-0.000003	0.000014
0.810000	0.310000	-0.000003	0.000015
0.830000	0.310000	-0.000004	0.000016
0.850000	0.310000	-0.000004	0.000017
0.870000	0.310000	-0.000006	0.000018
0.890000	0.310000	-0.000012	0.000019
0.910000	0.310000	-0.000034	0.000022
0.930000	0.310000	-0.000137	0.000038
0.950000	0.310000	-0.000249	-0.000286
0.970000	0.310000	-0.000164	0.000115
0.990000	0.310000	-0.000026	0.000068

-0.990000	0.330000	0.000007	0.000035
-0.970000	0.330000	0.000013	0.000003
-0.950000	0.330000	-0.000080	-0.000167
-0.930000	0.330000	-0.000101	0.000052
-0.910000	0.330000	-0.000015	0.000024
-0.890000	0.330000	0.000003	0.000021
-0.870000	0.330000	0.000005	0.000020
-0.850000	0.330000	0.000004	0.000018
-0.830000	0.330000	0.000004	0.000016
-0.810000	0.330000	0.000004	0.000015
-0.790000	0.330000	0.000004	0.000014
-0.770000	0.330000	0.000004	0.000012
-0.750000	0.330000	0.000004	0.000011
-0.730000	0.330000	0.000005	0.000010
-0.710000	0.330000	0.000005	0.000009
-0.690000	0.330000	0.000005	0.000007
-0.670000	0.330000	0.000005	0.000006
-0.650000	0.330000	0.000006	0.000004
-0.630000	0.330000	0.000006	0.000003
-0.610000	0.330000	0.000006	0.000001
-0.590000	0.330000	0.000007	-0.000001
-0.570000	0.330000	0.000007	-0.000003
-0.550000	0.330000	0.000007	-0.000005
-0.530000	0.330000	0.000007	-0.000006
-0.510000	0.330000	0.000007	-0.000008
-0.490000	0.330000	0.000007	-0.000010
-0.470000	0.330000	0.000007	-0.000011
-0.450000	0.330000	0.000007	-0.000012
-0.430000	0.330000	0.000006	-0.000012
-0.410000	0.330000	0.000006	-0.000012
-0.390000	0.330000	0.000005	-0.000011
-0.370000	0.330000	0.000005	-0.000010
-0.350000	0.330000	0.000005	-0.000007
-0.330000	0.330000	0.000005	-0.000005
-0.310000	0.330000	0.000005	-0.000001
-0.290000	0.330000	0.000005	0.000003
-0.270000	0.330000	0.000006	0.000006
-0.250000	0.330000	0.000008	0.000010
-0.230000	0.330000	0.000009	0.000013
-0.210000	0.330000	0.000012	0.000015
-0.190000	0.330000	0.000014	0.000015
-0.170000	0.330000	0.000016	0.000014
-0.150000	0.330000	0.000018	0.000011
-0.130000	0.330000	0.000020	0.000007
-0.110000	0.330000	0.000020	0.000001
-0.090000	0.330000	0.000019	-0.000006
-0.070000	0.330000	0.000017	-0.000013
-0.050000	0.330000	0.000013	-0.000019
-0.030000	0.330000	0.000008	-0.000024
-0.010000	0.330000	0.000003	-0.000026
0.010000	0.330000	-0.000003	-0.000026
0.030000	0.330000	-0.000008	-0.000024
0.050000	0.330000	-0.000013	-0.000019
0.070000	0.330000	-0.000017	-0.000013
0.090000	0.330000	-0.000019	-0.000006
0.110000	0.330000	-0.000020	0.000001
0.130000	0.330000	-0.000020	0.000007
0.150000	0.330000	-0.000018	0.000011
0.170000	0.330000	-0.000016	0.000014
0.190000	0.330000	-0.000014	0.000015
0.210000	0.330000	-0.000012	0.000015
0.230000	0.330000	-0.000009	0.000013
0.250000	0.330000	-0.000008	0.000010
0.270000	0.330000	-0.000006	0.000006
0.290000	0.330000	-0.000005	0.000003
0.310000	0.330000	-0.000005	-0.000001
0.330000	0.330000	-0.000005	-0.000005
0.350000	0.330000	-0.000005	-0.000007
0.370000	0.330000	-0.000005	-0.000010
0.390000	0.330000	-0.000005	-0.000011
0.410000	0.330000	-0.000006	-0.000012
0.430000	0.330000	-0.000006	-0.000012
0.450000	0.330000	-0.000007	-0.000012
0.470000	0.330000	-0.000007	-0.000011
0.490000	0.330000	-0.000007	-0.000010
0.510000	0.330000	-0.000007	-0.000008
0.530000	0.330000	-0.000007	-0.000006
0.550000	0.330000	-0.000007	-0.000005
0.570000	0.330000	-0.000007	-0.000003
0.590000	0.330000	-0.000007	-0.000001
0.610000	0.330000	-0.000006	0.000001
0.630000	0.330000	-0.000006	0.000003
0.650000	0.330000	-0.000006	0.000004
0.670000	0.330000	-0.000005	0.000006
0.690000	0.330000	-0.000005	0.000007
0.710000	0.330000	-0.000005	0.000009
0.730000	0.330000	-0.000005	0.000010
0.750000	0.330000	-0.000004	0.000011
0.770000	0.330000	-0.000004	0.000012
0.790000	0.330000	-0.000004	0.000014
0.810000	0.330000	-0.000004	0.000015
0.830000	0.330000	-0.000004	0.000016
0.850000	0.330000	-0.000004	0.000018
0.870000	0.330000	-0.000005	0.000020
0.890000	0.330000	-0.000003	0.000021
0.910000	0.330000	0.000015	0.000024
0.930000	0.330000	0.000101	0.000052
0.950000	0.330000	0.000080	-0.000167
0.970000	0.330000	-0.000013	0.000003
0.990000	0.330000	-0.000007	0.000035

-0.990000	0.350000	-0.000006	0.000034
-0.970000	0.350000	-0.000039	0.000030
-0.950000	0.350000	-0.000181	0.000041
-0.930000	0.350000	-0.000149	-0.000166
-0.910000	0.350000	0.000005	0.000002
-0.890000	0.350000	0.000009	0.000022
-0.870000	0.350000	0.000005	0.000021
-0.850000	0.350000	0.000004	0.000018
-0.830000	0.350000	0.000004	0.000016
-0.810000	0.350000	0.000004	0.000015
-0.790000	0.350000	0.000004	0.000013
-0.770000	0.350000	0.000005	0.000012
-0.750000	0.350000	0.000005	0.000011
-0.730000	0.350000	0.000005	0.000010
-0.710000	0.350000	0.000006	0.000008
-0.690000	0.350000	0.000006	0.000007
-0.670000	0.350000	0.000006	0.000005
-0.650000	0.350000	0.000007	0.000004
-0.630000	0.350000	0.000007	0.000002
-0.610000	0.350000	0.000008	0.000001
-0.590000	0.350000	0.000008	-0.000001
-0.570000	0.350000	0.000008	-0.000003
-0.550000	0.350000	0.000008	-0.000005
-0.530000	0.350000	0.000009	-0.000007
-0.510000	0.350000	0.000009	-0.000008
-0.490000	0.350000	0.000009	-0.000010
-0.470000	0.350000	0.000009	-0.000011
-0.450000	0.350000	0.000008	-0.000011
-0.430000	0.350000	0.000008	-0.000012
-0.410000	0.350000	0.000008	-0.000012
-0.390000	0.350000	0.000008	-0.000011
-0.370000	0.350000	0.000007	-0.000009
-0.350000	0.350000	0.000007	-0.000007
-0.330000	0.350000	0.000007	-0.000005
-0.310000	0.350000	0.000008	-0.000002
-0.290000	0.350000	0.000008	0.000002
-0.270000	0.350000	0.000010	0.000005
-0.250000	0.350000	0.000011	0.000008
-0.230000	0.350000	0.000013	0.000011
-0.210000	0.350000	0.000015	0.000013
-0.190000	0.350000	0.000017	0.000013
-0.170000	0.350000	0.000019	0.000012
-0.150000	0.350000	0.000020	0.000010
-0.130000	0.350000	0.000021	0.000006
-0.110000	0.350000	0.000021	0.000001
-0.090000	0.350000	0.000020	-0.000004
-0.070000	0.350000	0.000017	-0.000010
-0.050000	0.350000	0.000013	-0.000015
-0.030000	0.350000	0.000008	-0.000018
-0.010000	0.350000	0.000003	-0.000020
0.010000	0.350000	-0.000003	-0.000020
0.030000	0.350000	-0.000008	-0.000018
0.050000	0.350000	-0.000013	-0.000015
0.070000	0.350000	-0.000017	-0.000010
0.090000	0.350000	-0.000020	-0.000004
0.110000	0.350000	-0.000021	0.000001
0.130000	0.350000	-0.000021	0.000006
0.150000	0.350000	-0.000020	0.000010
0.170000	0.350000	-0.000019	0.000012
0.190000	0.350000	-0.000017	0.000013
0.210000	0.350000	-0.000015	0.000013
0.230000	0.350000	-0.000013	0.000011
0.250000	0.350000	-0.000011	0.000008
0.270000	0.350000	-0.000010	0.000005
0.290000	0.350000	-0.000008	0.000002
0.310000	0.350000	-0.000008	-0.000002
0.330000	0.350000	-0.000007	-0.000005
0.350000	0.350000	-0.000007	-0.000007
0.370000	0.350000	-0.000007	-0.000009
0.390000	0.350000	-0.000008	-0.000011
0.410000	0.350000	-0.000008	-0.000012
0.430000	0.350000	-0.000008	-0.000012
0.450000	0.350000	-0.000008	-0.000011
0.470000	0.350000	-0.000009	-0.000011
0.490000	0.350000	-0.000009	-0.000010
0.510000	0.350000	-0.000009	-0.000008
0.530000	0.350000	-0.000009	-0.000007
0.550000	0.350000	-0.000008	-0.000005
0.570000	0.350000	-0.000008	-0.000003
0.590000	0.350000	-0.000008	-0.000001
0.610000	0.350000	-0.000008	0.000001
0.630000	0.350000	-0.000007	0.000002
0.650000	0.350000	-0.000007	0.000004
0.670000	0.350000	-0.000006	0.000005
0.690000	0.350000	-0.000006	0.000007
0.710000	0.350000	-0.000006	0.000008
0.730000	0.350000	-0.000005	0.000010
0.750000	0.350000	-0.000005	0.000011
0.770000	0.350000	-0.000005	0.000012
0.790000	0.350000	-0.000004	0.000013
0.810000	0.350000	-0.000004	0.000015
0.830000	0.350000	-0.000004	0.000016
0.850000	0.350000	-0.000004	0.000018
0.870000	0.350000	-0.000005	0.000021
0.890000	0.350000	-0.000009	0.000022
0.910000	0.350000	-0.000005	0.000002
0.930000	0.350000	0.000149	-0.000166
0.950000	0.350000	0.000181	0.000041
0.970000	0.350000	0.000039	0.000030
0.990000	0.350000	0.000006	0.000034

-0.990000	0.370000	0.000002	0.000038
-0.970000	0.370000	0.000020	0.000041
-0.950000	0.370000	0.000130	0.000061
-0.930000	0.370000	0.000265	-0.000354
-0.910000	0.370000	0.000175	0.000126
-0.890000	0.370000	0.000024	0.000044
-0.870000	0.370000	0.000003	0.000024
-0.850000	0.370000	0.000002	0.000018
-0.830000	0.370000	0.000003	0.000015
-0.810000	0.370000	0.000004	0.000014
-0.790000	0.370000	0.000005	0.000013
-0.770000	0.370000	0.000005	0.000012
-0.750000	0.370000	0.000006	0.000010
-0.730000	0.370000	0.000006	0.000009
-0.710000	0.370000	0.000007	0.000008
-0.690000	0.370000	0.000007	0.000006
-0.670000	0.370000	0.000007	0.000005
-0.650000	0.370000	0.000008	0.000003
-0.630000	0.370000	0.000008	0.000002
-0.610000	0.370000	0.000009	0.000000
-0.590000	0.370000	0.000009	-0.000002
-0.570000	0.370000	0.000009	-0.000003
-0.550000	0.370000	0.000009	-0.000005
-0.530000	0.370000	0.000010	-0.000007
-0.510000	0.370000	0.000010	-0.000008
-0.490000	0.370000	0.000010	-0.000010
-0.470000	0.370000	0.000010	-0.000011
-0.450000	0.370000	0.000010	-0.000011
-0.430000	0.370000	0.000010	-0.000012
-0.410000	0.370000	0.000009	-0.000011
-0.390000	0.370000	0.000009	-0.000011
-0.370000	0.370000	0.000009	-0.000009
-0.350000	0.370000	0.000009	-0.000007
-0.330000	0.370000	0.000010	-0.000005
-0.310000	0.370000	0.000010	-0.000002
-0.290000	0.370000	0.000011	0.000001
-0.270000	0.370000	0.000012	0.000004
-0.250000	0.370000	0.000013	0.000007
-0.230000	0.370000	0.000015	0.000009
-0.210000	0.370000	0.000017	0.000011
-0.190000	0.370000	0.000019	0.000011
-0.170000	0.370000	0.000020	0.000011
-0.150000	0.370000	0.000021	0.000009
-0.130000	0.370000	0.000022	0.000006
-0.110000	0.370000	0.000021	0.000002
-0.090000	0.370000	0.000019	-0.000002
-0.070000	0.370000	0.000017	-0.000006
-0.050000	0.370000	0.000013	-0.000010
-0.030000	0.370000	0.000008	-0.000013
-0.010000	0.370000	0.000003	-0.000015
0.010000	0.370000	-0.000003	-0.000015
0.030000	0.370000	-0.000008	-0.000013
0.050000	0.370000	-0.000013	-0.000010
0.070000	0.370000	-0.000017	-0.000006
0.090000	0.370000	-0.000019	-0.000002
0.110000	0.370000	-0.000021	0.000002
0.130000	0.370000	-0.000022	0.000006
0.150000	0.370000	-0.000021	0.000009
0.170000	0.370000	-0.000020	0.000011
0.190000	0.370000	-0.000019	0.000011
0.210000	0.370000	-0.000017	0.000011
0.230000	0.370000	-0.000015	0.000009
0.250000	0.370000	-0.000013	0.000007
0.270000	0.370000	-0.000012	0.000004
0.290000	0.370000	-0.000011	0.000001
0.310000	0.370000	-0.000010	-0.000002
0.330000	0.370000	-0.000010	-0.000005
0.350000	0.370000	-0.000009	-0.000007
0.370000	0.370000	-0.000009	-0.000009
0.390000	0.370000	-0.000009	-0.000011
0.410000	0.370000	-0.000009	-0.000011
0.430000	0.370000	-0.000010	-0.000012
0.450000	0.370000	-0.000010	-0.000011
0.470000	0.370000	-0.000010	-0.000011
0.490000	0.370000	-0.000010	-0.000010
0.510000	0.370000	-0.000010	-0.000008
0.530000	0.370000	-0.000010	-0.000007
0.550000	0.370000	-0.000009	-0.000005
0.570000	0.370000	-0.000009	-0.000003
0.590000	0.370000	-0.000009	-0.000002
0.610000	0.370000	-0.000009	0.000000
0.630000	0.370000	-0.000008	0.000002
0.650000	0.370000	-0.000008	0.000003
0.670000	0.370000	-0.000007	0.000005
0.690000	0.370000	-0.000007	0.000006
0.710000	0.370000	-0.000007	0.000008
0.730000	0.370000	-0.000006	0.000009
0.750000	0.370000	-0.000006	0.000010
0.770000	0.370000	-0.000005	0.000012
0.790000	0.370000	-0.000005	0.000013
0.810000	0.370000	-0.000004	0.000014
0.830000	0.370000	-0.000003	0.000015
0.850000	0.370000	-0.000002	0.000018
0.870000	0.370000	-0.000003	0.000024
0.890000	0.370000	-0.000024	0.000044
0.910000	0.370000	-0.000175	0.000126
0.930000	0.370000	-0.000265	-0.000354
0.950000	0.370000	-0.000130	0.000061
0.970000	0.370000	-0.000020	0.000041
0.990000	0.370000	-0.000002	0.000038

-0.990000	0.390000	-0.000002	0.000038
-0.970000	0.390000	-0.000015	0.000036
-0.950000	0.390000	-0.000081	0.000022
-0.930000	0.390000	-0.000462	-0.000070
-0.910000	0.390000	-0.000468	-0.000062
-0.890000	0.390000	-0.000091	0.000004
-0.870000	0.390000	-0.000019	0.000013
-0.850000	0.390000	-0.000002	0.000014
-0.830000	0.390000	0.000003	0.000014
-0.810000	0.390000	0.000004	0.000013
-0.790000	0.390000	0.000005	0.000012
-0.770000	0.390000	0.000006	0.000011
-0.750000	0.390000	0.000006	0.000010
-0.730000	0.390000	0.000007	0.000009
-0.710000	0.390000	0.000007	0.000007
-0.690000	0.390000	0.000008	0.000006
-0.670000	0.390000	0.000008	0.000005
-0.650000	0.390000	0.000008	0.000003
-0.630000	0.390000	0.000009	0.000001
-0.610000	0.390000	0.000009	-0.000000
-0.590000	0.390000	0.000010	-0.000002
-0.570000	0.390000	0.000010	-0.000004
-0.550000	0.390000	0.000010	-0.000005
-0.530000	0.390000	0.000010	-0.000007
-0.510000	0.390000	0.000011	-0.000008
-0.490000	0.390000	0.000011	-0.000010
-0.470000	0.390000	0.000011	-0.000011
-0.450000	0.390000	0.000011	-0.000011
-0.430000	0.390000	0.000011	-0.000011
-0.410000	0.390000	0.000011	-0.000011
-0.390000	0.390000	0.000010	-0.000010
-0.370000	0.390000	0.000011	-0.000009
-0.350000	0.390000	0.000011	-0.000008
-0.330000	0.390000	0.000011	-0.000005
-0.310000	0.390000	0.000012	-0.000003
-0.290000	0.390000	0.000012	-0.000000
-0.270000	0.390000	0.000014	0.000003
-0.250000	0.390000	0.000015	0.000005
-0.230000	0.390000	0.000016	0.000007
-0.210000	0.390000	0.000018	0.000009
-0.190000	0.390000	0.000019	0.000010
-0.170000	0.390000	0.000021	0.000009
-0.150000	0.390000	0.000021	0.000008
-0.130000	0.390000	0.000021	0.000006
-0.110000	0.390000	0.000020	0.000003
-0.090000	0.390000	0.000019	0.000000
-0.070000	0.390000	0.000016	-0.000003
-0.050000	0.390000	0.000012	-0.000006
-0.030000	0.390000	0.000008	-0.000008
-0.010000	0.390000	0.000003	-0.000009
0.010000	0.390000	-0.000003	-0.000009
0.030000	0.390000	-0.000008	-0.000008
0.050000	0.390000	-0.000012	-0.000006
0.070000	0.390000	-0.000016	-0.000003
0.090000	0.390000	-0.000019	0.000000
0.110000	0.390000	-0.000020	0.000003
0.130000	0.390000	-0.000021	0.000006
0.150000	0.390000	-0.000021	0.000008
0.170000	0.390000	-0.000021	0.000009
0.190000	0.390000	-0.000019	0.000010
0.210000	0.390000	-0.000018	0.000009
0.230000	0.390000	-0.000016	0.000007
0.250000	0.390000	-0.000015	0.000005
0.270000	0.390000	-0.000014	0.000003
0.290000	0.390000	-0.000012	-0.000000
0.310000	0.390000	-0.000012	-0.000003
0.330000	0.390000	-0.000011	-0.000005
0.350000	0.390000	-0.000011	-0.000008
0.370000	0.390000	-0.000011	-0.000009
0.390000	0.390000	-0.000010	-0.000010
0.410000	0.390000	-0.000011	-0.000011
0.430000	0.390000	-0.000011	-0.000011
0.450000	0.390000	-0.000011	-0.000011
0.470000	0.390000	-0.000011	-0.000011
0.490000	0.390000	-0.000011	-0.000010
0.510000	0.390000	-0.000011	-0.000008
0.530000	0.390000	-0.000010	-0.000007
0.550000	0.390000	-0.000010	-0.000005
0.570000	0.390000	-0.000010	-0.000004
0.590000	0.390000	-0.000010	-0.000002
0.610000	0.390000	-0.000009	-0.000000
0.630000	0.390000	-0.000009	0.000001
0.650000	0.390000	-0.000008	0.000003
0.670000	0.390000	-0.000008	0.000005
0.690000	0.390000	-0.000008	0.000006
0.710000	0.390000	-0.000007	0.000007
0.730000	0.390000	-0.000007	0.000009
0.750000	0.390000	-0.000006	0.000010
0.770000	0.390000	-0.000006	0.000011
0.790000	0.390000	-0.000005	0.000012
0.810000	0.390000	-0.000004	0.000013
0.830000	0.390000	-0.000003	0.000014
0.850000	0.390000	0.000002	0.000014
0.870000	0.390000	0.000019	0.000013
0.890000	0.390000	0.000091	0.000004
0.910000	0.390000	0.000468	-0.000062
0.930000	0.390000	0.000462	-0.000070
0.950000	0.390000	0.000081	0.000022
0.970000	0.390000	0.000015	0.000036
0.990000	0.390000	0.000002	0.000038

-0.990000	0.410000	0.000001	0.000040
-0.970000	0.410000	0.000004	0.000044
-0.950000	0.410000	0.000024	0.000061
-0.930000	0.410000	0.000160	0.000135
-0.910000	0.410000	0.000228	-0.000328
-0.890000	0.410000	0.000101	0.000021
-0.870000	0.410000	0.000015	0.000010
-0.850000	0.410000	0.000005	0.000011
-0.830000	0.410000	0.000005	0.000012
-0.810000	0.410000	0.000005	0.000012
-0.790000	0.410000	0.000006	0.000012
-0.770000	0.410000	0.000006	0.000011
-0.750000	0.410000	0.000007	0.000010
-0.730000	0.410000	0.000007	0.000008
-0.710000	0.410000	0.000008	0.000007
-0.690000	0.410000	0.000008	0.000006
-0.670000	0.410000	0.000009	0.000004
-0.650000	0.410000	0.000009	0.000003
-0.630000	0.410000	0.000009	0.000001
-0.610000	0.410000	0.000010	-0.000001
-0.590000	0.410000	0.000010	-0.000002
-0.570000	0.410000	0.000010	-0.000004
-0.550000	0.410000	0.000011	-0.000005
-0.530000	0.410000	0.000011	-0.000007
-0.510000	0.410000	0.000011	-0.000008
-0.490000	0.410000	0.000011	-0.000010
-0.470000	0.410000	0.000011	-0.000011
-0.450000	0.410000	0.000011	-0.000011
-0.430000	0.410000	0.000011	-0.000011
-0.410000	0.410000	0.000011	-0.000011
-0.390000	0.410000	0.000011	-0.000011
-0.370000	0.410000	0.000011	-0.000009
-0.350000	0.410000	0.000012	-0.000008
-0.330000	0.410000	0.000012	-0.000006
-0.310000	0.410000	0.000013	-0.000003
-0.290000	0.410000	0.000013	-0.000001
-0.270000	0.410000	0.000014	0.000002
-0.250000	0.410000	0.000015	0.000004
-0.230000	0.410000	0.000017	0.000006
-0.210000	0.410000	0.000018	0.000008
-0.190000	0.410000	0.000019	0.000008
-0.170000	0.410000	0.000020	0.000009
-0.150000	0.410000	0.000020	0.000008
-0.130000	0.410000	0.000020	0.000007
-0.110000	0.410000	0.000019	0.000005
-0.090000	0.410000	0.000017	0.000002
-0.070000	0.410000	0.000014	0.000000
-0.050000	0.410000	0.000011	-0.000002
-0.030000	0.410000	0.000007	-0.000004
-0.010000	0.410000	0.000002	-0.000004
0.010000	0.410000	-0.000002	-0.000004
0.030000	0.410000	-0.000007	-0.000004
0.050000	0.410000	-0.000011	-0.000002
0.070000	0.410000	-0.000014	0.000000
0.090000	0.410000	-0.000017	0.000002
0.110000	0.410000	-0.000019	0.000005
0.130000	0.410000	-0.000020	0.000007
0.150000	0.410000	-0.000020	0.000008
0.170000	0.410000	-0.000020	0.000009
0.190000	0.410000	-0.000019	0.000008
0.210000	0.410000	-0.000018	0.000008
0.230000	0.410000	-0.000017	0.000006
0.250000	0.410000	-0.000015	0.000004
0.270000	0.410000	-0.000014	0.000002
0.290000	0.410000	-0.000013	-0.000001
0.310000	0.410000	-0.000013	-0.000003
0.330000	0.410000	-0.000012	-0.000006
0.350000	0.410000	-0.000012	-0.000008
0.370000	0.410000	-0.000011	-0.000009
0.390000	0.410000	-0.000011	-0.000011
0.410000	0.410000	-0.000011	-0.000011
0.430000	0.410000	-0.000011	-0.000011
0.450000	0.410000	-0.000011	-0.000011
0.470000	0.410000	-0.000011	-0.000011
0.490000	0.410000	-0.000011	-0.000010
0.510000	0.410000	-0.000011	-0.000008
0.530000	0.410000	-0.000011	-0.000007
0.550000	0.410000	-0.000011	-0.000005
0.570000	0.410000	-0.000010	-0.000004
0.590000	0.410000	-0.000010	-0.000002
0.610000	0.410000	-0.000010	-0.000001
0.630000	0.410000	-0.000009	0.000001
0.650000	0.410000	-0.000009	0.000003
0.670000	0.410000	-0.000009	0.000004
0.690000	0.410000	-0.000008	0.000006
0.710000	0.410000	-0.000008	0.000007
0.730000	0.410000	-0.000007	0.000008
0.750000	0.410000	-0.000007	0.000010
0.770000	0.410000	-0.000006	0.000011
0.790000	0.410000	-0.000006	0.000012
0.810000	0.410000	-0.000005	0.000012
0.830000	0.410000	-0.000005	0.000012
0.850000	0.410000	-0.000005	0.000011
0.870000	0.410000	-0.000015	0.000010
0.890000	0.410000	-0.000101	0.000021
0.910000	0.410000	-0.000228	-0.000328
0.930000	0.410000	-0.000160	0.000135
0.950000	0.410000	-0.000024	0.000061
0.970000	0.410000	-0.000004	0.000044
0.990000	0.410000	-0.000001	0.000040

-0.990000	0.430000	0.000002	0.000038
-0.970000	0.430000	0.000006	0.000039
-0.950000	0.430000	0.000011	0.000041
-0.930000	0.430000	0.000001	0.000029
-0.910000	0.430000	-0.000199	-0.000091
-0.890000	0.430000	-0.000219	-0.000069
-0.870000	0.430000	-0.000027	-0.000007
-0.850000	0.430000	0.000003	0.000008
-0.830000	0.430000	0.000007	0.000012
-0.810000	0.430000	0.000007	0.000012
-0.790000	0.430000	0.000006	0.000012
-0.770000	0.430000	0.000007	0.000010
-0.750000	0.430000	0.000007	0.000009
-0.730000	0.430000	0.000008	0.000008
-0.710000	0.430000	0.000008	0.000006
-0.690000	0.430000	0.000008	0.000005
-0.670000	0.430000	0.000009	0.000004
-0.650000	0.430000	0.000009	0.000002
-0.630000	0.430000	0.000010	0.000001
-0.610000	0.430000	0.000010	-0.000001
-0.590000	0.430000	0.000010	-0.000003
-0.570000	0.430000	0.000011	-0.000004
-0.550000	0.430000	0.000011	-0.000006
-0.530000	0.430000	0.000011	-0.000007
-0.510000	0.430000	0.000011	-0.000009
-0.490000	0.430000	0.000011	-0.000010
-0.470000	0.430000	0.000011	-0.000011
-0.450000	0.430000	0.000011	-0.000011
-0.430000	0.430000	0.000011	-0.000011
-0.410000	0.430000	0.000011	-0.000011
-0.390000	0.430000	0.000011	-0.000011
-0.370000	0.430000	0.000012	-0.000010
-0.350000	0.430000	0.000012	-0.000008
-0.330000	0.430000	0.000012	-0.000006
-0.310000	0.430000	0.000013	-0.000004
-0.290000	0.430000	0.000013	-0.000002
-0.270000	0.430000	0.000014	0.000001
-0.250000	0.430000	0.000015	0.000003
-0.230000	0.430000	0.000016	0.000005
-0.210000	0.430000	0.000017	0.000006
-0.190000	0.430000	0.000018	0.000008
-0.170000	0.430000	0.000019	0.000008
-0.150000	0.430000	0.000019	0.000008
-0.130000	0.430000	0.000018	0.000007
-0.110000	0.430000	0.000017	0.000006
-0.090000	0.430000	0.000015	0.000005
-0.070000	0.430000	0.000013	0.000003
-0.050000	0.430000	0.000010	0.000002
-0.030000	0.430000	0.000006	0.000001
-0.010000	0.430000	0.000002	0.000000
0.010000	0.430000	-0.000002	0.000000
0.030000	0.430000	-0.000006	0.000001
0.050000	0.430000	-0.000010	0.000002
0.070000	0.430000	-0.000013	0.000003
0.090000	0.430000	-0.000015	0.000005
0.110000	0.430000	-0.000017	0.000006
0.130000	0.430000	-0.000018	0.000007
0.150000	0.430000	-0.000019	0.000008
0.170000	0.430000	-0.000019	0.000008
0.190000	0.430000	-0.000018	0.000008
0.210000	0.430000	-0.000017	0.000006
0.230000	0.430000	-0.000016	0.000005
0.250000	0.430000	-0.000015	0.000003
0.270000	0.430000	-0.000014	0.000001
0.290000	0.430000	-0.000013	-0.000002
0.310000	0.430000	-0.000013	-0.000004
0.330000	0.430000	-0.000012	-0.000006
0.350000	0.430000	-0.000012	-0.000008
0.370000	0.430000	-0.000012	-0.000010
0.390000	0.430000	-0.000011	-0.000011
0.410000	0.430000	-0.000011	-0.000011
0.430000	0.430000	-0.000011	-0.000011
0.450000	0.430000	-0.000011	-0.000011
0.470000	0.430000	-0.000011	-0.000011
0.490000	0.430000	-0.000011	-0.000010
0.510000	0.430000	-0.000011	-0.000009
0.530000	0.430000	-0.000011	-0.000007
0.550000	0.430000	-0.000011	-0.000006
0.570000	0.430000	-0.000011	-0.000004
0.590000	0.430000	-0.000010	-0.000003
0.610000	0.430000	-0.000010	-0.000001
0.630000	0.430000	-0.000010	0.000001
0.650000	0.430000	-0.000009	0.000002
0.670000	0.430000	-0.000009	0.000004
0.690000	0.430000	-0.000008	0.000005
0.710000	0.430000	-0.000008	0.000006
0.730000	0.430000	-0.000008	0.000008
0.750000	0.430000	-0.000007	0.000009
0.770000	0.430000	-0.000007	0.000010
0.790000	0.430000	-0.000006	0.000012
0.810000	0.430000	-0.000007	0.000012
0.830000	0.430000	-0.000007	0.000012
0.850000	0.430000	-0.000003	0.000008
0.870000	0.430000	0.000027	-0.000007
0.890000	0.430000	0.000219	-0.000069
0.910000	0.430000	0.000199	-0.000091
0.930000	0.430000	-0.000001	0.000029
0.950000	0.430000	-0.000011	0.000041
0.970000	0.430000	-0.000006	0.000039
0.990000	0.430000	-0.000002	0.000038

-0.990000	0.450000	0.000002	0.000034
-0.970000	0.450000	0.000007	0.000034
-0.950000	0.450000	0.000014	0.000033
-0.930000	0.450000	0.000030	0.000031
-0.910000	0.450000	0.000099	0.000038
-0.890000	0.450000	0.000153	-0.000230
-0.870000	0.450000	0.000093	0.000022
-0.850000	0.450000	0.000026	0.000015
-0.830000	0.450000	0.000012	0.000015
-0.810000	0.450000	0.000008	0.000014
-0.790000	0.450000	0.000007	0.000012
-0.770000	0.450000	0.000007	0.000010
-0.750000	0.450000	0.000007	0.000009
-0.730000	0.450000	0.000008	0.000007
-0.710000	0.450000	0.000008	0.000006
-0.690000	0.450000	0.000009	0.000005
-0.670000	0.450000	0.000009	0.000003
-0.650000	0.450000	0.000009	0.000002
-0.630000	0.450000	0.000010	0.000000
-0.610000	0.450000	0.000010	-0.000001
-0.590000	0.450000	0.000010	-0.000003
-0.570000	0.450000	0.000010	-0.000004
-0.550000	0.450000	0.000011	-0.000006
-0.530000	0.450000	0.000011	-0.000007
-0.510000	0.450000	0.000011	-0.000009
-0.490000	0.450000	0.000011	-0.000010
-0.470000	0.450000	0.000011	-0.000011
-0.450000	0.450000	0.000011	-0.000011
-0.430000	0.450000	0.000011	-0.000011
-0.410000	0.450000	0.000011	-0.000011
-0.390000	0.450000	0.000011	-0.000011
-0.370000	0.450000	0.000011	-0.000010
-0.350000	0.450000	0.000011	-0.000008
-0.330000	0.450000	0.000012	-0.000007
-0.310000	0.450000	0.000012	-0.000005
-0.290000	0.450000	0.000013	-0.000003
-0.270000	0.450000	0.000013	-0.000000
-0.250000	0.450000	0.000014	0.000002
-0.230000	0.450000	0.000015	0.000004
-0.210000	0.450000	0.000016	0.000006
-0.190000	0.450000	0.000016	0.000007
-0.170000	0.450000	0.000017	0.000008
-0.150000	0.450000	0.000017	0.000008
-0.130000	0.450000	0.000016	0.000008
-0.110000	0.450000	0.000015	0.000008
-0.090000	0.450000	0.000014	0.000007
-0.070000	0.450000	0.000011	0.000006
-0.050000	0.450000	0.000008	0.000005
-0.030000	0.450000	0.000005	0.000004
-0.010000	0.450000	0.000002	0.000004
0.010000	0.450000	-0.000002	0.000004
0.030000	0.450000	-0.000005	0.000004
0.050000	0.450000	-0.000008	0.000005
0.070000	0.450000	-0.000011	0.000006
0.090000	0.450000	-0.000014	0.000007
0.110000	0.450000	-0.000015	0.000008
0.130000	0.450000	-0.000016	0.000008
0.150000	0.450000	-0.000017	0.000008
0.170000	0.450000	-0.000017	0.000008
0.190000	0.450000	-0.000016	0.000007
0.210000	0.450000	-0.000016	0.000006
0.230000	0.450000	-0.000015	0.000004
0.250000	0.450000	-0.000014	0.000002
0.270000	0.450000	-0.000013	-0.000000
0.290000	0.450000	-0.000013	-0.000003
0.310000	0.450000	-0.000012	-0.000005
0.330000	0.450000	-0.000012	-0.000007
0.350000	0.450000	-0.000011	-0.000008
0.370000	0.450000	-0.000011	-0.000010
0.390000	0.450000	-0.000011	-0.000011
0.410000	0.450000	-0.000011	-0.000011
0.430000	0.450000	-0.000011	-0.000011
0.450000	0.450000	-0.000011	-0.000011
0.470000	0.450000	-0.000011	-0.000011
0.490000	0.450000	-0.000011	-0.000010
0.510000	0.450000	-0.000011	-0.000009
0.530000	0.450000	-0.000011	-0.000007
0.550000	0.450000	-0.000011	-0.000006
0.570000	0.450000	-0.000010	-0.000004
0.590000	0.450000	-0.000010	-0.000003
0.610000	0.450000	-0.000010	-0.000001
0.630000	0.450000	-0.000010	0.000000
0.650000	0.450000	-0.000009	0.000002
0.670000	0.450000	-0.000009	0.000003
0.690000	0.450000	-0.000009	0.000005
0.710000	0.450000	-0.000008	0.000006
0.730000	0.450000	-0.000008	0.000007
0.750000	0.450000	-0.000007	0.000009
0.770000	0.450000	-0.000007	0.000010
0.790000	0.450000	-0.000007	0.000012
0.810000	0.450000	-0.000008	0.000014
0.830000	0.450000	-0.000012	0.000015
0.850000	0.450000	-0.000026	0.000015
0.870000	0.450000	-0.000093	0.000022
0.890000	0.450000	-0.000153	-0.000230
0.910000	0.450000	-0.000099	0.000038
0.930000	0.450000	-0.000030	0.000031
0.950000	0.450000	-0.000014	0.000033
0.970000	0.450000	-0.000007	0.000034
0.990000	0.450000	-0.000002	0.000034

-0.990000	0.470000	0.000002	0.000030
-0.970000	0.470000	0.000005	0.000030
-0.950000	0.470000	0.000008	0.000028
-0.930000	0.470000	0.000006	0.000022
-0.910000	0.470000	-0.000023	0.000007
-0.890000	0.470000	-0.000220	-0.000056
-0.870000	0.470000	-0.000203	-0.000109
-0.850000	0.470000	-0.000003	0.000013
-0.830000	0.470000	0.000008	0.000020
-0.810000	0.470000	0.000006	0.000015
-0.790000	0.470000	0.000005	0.000012
-0.770000	0.470000	0.000006	0.000009
-0.750000	0.470000	0.000007	0.000008
-0.730000	0.470000	0.000008	0.000007
-0.710000	0.470000	0.000008	0.000005
-0.690000	0.470000	0.000009	0.000004
-0.670000	0.470000	0.000009	0.000003
-0.650000	0.470000	0.000009	0.000002
-0.630000	0.470000	0.000010	0.000000
-0.610000	0.470000	0.000010	-0.000001
-0.590000	0.470000	0.000010	-0.000003
-0.570000	0.470000	0.000010	-0.000005
-0.550000	0.470000	0.000010	-0.000006
-0.530000	0.470000	0.000010	-0.000007
-0.510000	0.470000	0.000011	-0.000009
-0.490000	0.470000	0.000011	-0.000010
-0.470000	0.470000	0.000011	-0.000011
-0.450000	0.470000	0.000011	-0.000011
-0.430000	0.470000	0.000011	-0.000011
-0.410000	0.470000	0.000011	-0.000011
-0.390000	0.470000	0.000011	-0.000011
-0.370000	0.470000	0.000011	-0.000010
-0.350000	0.470000	0.000011	-0.000009
-0.330000	0.470000	0.000011	-0.000007
-0.310000	0.470000	0.000011	-0.000005
-0.290000	0.470000	0.000012	-0.000003
-0.270000	0.470000	0.000012	-0.000001
-0.250000	0.470000	0.000013	0.000001
-0.230000	0.470000	0.000013	0.000003
-0.210000	0.470000	0.000014	0.000005
-0.190000	0.470000	0.000014	0.000007
-0.170000	0.470000	0.000014	0.000008
-0.150000	0.470000	0.000014	0.000008
-0.130000	0.470000	0.000014	0.000009
-0.110000	0.470000	0.000013	0.000009
-0.090000	0.470000	0.000011	0.000009
-0.070000	0.470000	0.000010	0.000008
-0.050000	0.470000	0.000007	0.000008
-0.030000	0.470000	0.000004	0.000007
-0.010000	0.470000	0.000002	0.000007
0.010000	0.470000	-0.000002	0.000007
0.030000	0.470000	-0.000004	0.000007
0.050000	0.470000	-0.000007	0.000008
0.070000	0.470000	-0.000010	0.000008
0.090000	0.470000	-0.000011	0.000009
0.110000	0.470000	-0.000013	0.000009
0.130000	0.470000	-0.000014	0.000009
0.150000	0.470000	-0.000014	0.000008
0.170000	0.470000	-0.000014	0.000008
0.190000	0.470000	-0.000014	0.000007
0.210000	0.470000	-0.000014	0.000005
0.230000	0.470000	-0.000013	0.000003
0.250000	0.470000	-0.000013	0.000001
0.270000	0.470000	-0.000012	-0.000001
0.290000	0.470000	-0.000012	-0.000003
0.310000	0.470000	-0.000011	-0.000005
0.330000	0.470000	-0.000011	-0.000007
0.350000	0.470000	-0.000011	-0.000009
0.370000	0.470000	-0.000011	-0.000010
0.390000	0.470000	-0.000011	-0.000011
0.410000	0.470000	-0.000011	-0.000011
0.430000	0.470000	-0.000011	-0.000011
0.450000	0.470000	-0.000011	-0.000011
0.470000	0.470000	-0.000011	-0.000011
0.490000	0.470000	-0.000011	-0.000010
0.510000	0.470000	-0.000011	-0.000009
0.530000	0.470000	-0.000010	-0.000007
0.550000	0.470000	-0.000010	-0.000006
0.570000	0.470000	-0.000010	-0.000005
0.590000	0.470000	-0.000010	-0.000003
0.610000	0.470000	-0.000010	-0.000001
0.630000	0.470000	-0.000010	0.000000
0.650000	0.470000	-0.000009	0.000002
0.670000	0.470000	-0.000009	0.000003
0.690000	0.470000	-0.000009	0.000004
0.710000	0.470000	-0.000008	0.000005
0.730000	0.470000	-0.000008	0.000007
0.750000	0.470000	-0.000007	0.000008
0.770000	0.470000	-0.000006	0.000009
0.790000	0.470000	-0.000005	0.000012
0.810000	0.470000	-0.000006	0.000015
0.830000	0.470000	-0.000008	0.000020
0.850000	0.470000	0.000003	0.000013
0.870000	0.470000	0.000203	-0.000109
0.890000	0.470000	0.000220	-0.000056
0.910000	0.470000	0.000023	0.000007
0.930000	0.470000	-0.000006	0.000022
0.950000	0.470000	-0.000008	0.000028
0.970000	0.470000	-0.000005	0.000030
0.990000	0.470000	-0.000002	0.000030

-0.990000	0.490000	0.000001	0.000027
-0.970000	0.490000	0.000004	0.000027
-0.950000	0.490000	0.000006	0.000025
-0.930000	0.490000	0.000009	0.000023
-0.910000	0.490000	0.000022	0.000022
-0.890000	0.490000	0.000114	0.000034
-0.870000	0.490000	0.000238	-0.000340
-0.850000	0.490000	0.000157	0.000125
-0.830000	0.490000	0.000017	0.000036
-0.810000	0.490000	0.000002	0.000016
-0.790000	0.490000	0.000003	0.000010
-0.770000	0.490000	0.000005	0.000008
-0.750000	0.490000	0.000007	0.000007
-0.730000	0.490000	0.000008	0.000006
-0.710000	0.490000	0.000009	0.000005
-0.690000	0.490000	0.000009	0.000004
-0.670000	0.490000	0.000009	0.000003
-0.650000	0.490000	0.000009	0.000001
-0.630000	0.490000	0.000009	-0.000000
-0.610000	0.490000	0.000009	-0.000002
-0.590000	0.490000	0.000009	-0.000003
-0.570000	0.490000	0.000010	-0.000005
-0.550000	0.490000	0.000010	-0.000006
-0.530000	0.490000	0.000010	-0.000008
-0.510000	0.490000	0.000010	-0.000009
-0.490000	0.490000	0.000010	-0.000010
-0.470000	0.490000	0.000010	-0.000011
-0.450000	0.490000	0.000010	-0.000011
-0.430000	0.490000	0.000010	-0.000011
-0.410000	0.490000	0.000010	-0.000011
-0.390000	0.490000	0.000010	-0.000011
-0.370000	0.490000	0.000010	-0.000010
-0.350000	0.490000	0.000010	-0.000009
-0.330000	0.490000	0.000010	-0.000007
-0.310000	0.490000	0.000010	-0.000005
-0.290000	0.490000	0.000010	-0.000003
-0.270000	0.490000	0.000010	-0.000001
-0.250000	0.490000	0.000011	0.000001
-0.230000	0.490000	0.000011	0.000003
-0.210000	0.490000	0.000012	0.000005
-0.190000	0.490000	0.000012	0.000006
-0.170000	0.490000	0.000012	0.000008
-0.150000	0.490000	0.000012	0.000009
-0.130000	0.490000	0.000011	0.000009
-0.110000	0.490000	0.000011	0.000010
-0.090000	0.490000	0.000009	0.000010
-0.070000	0.490000	0.000008	0.000010
-0.050000	0.490000	0.000006	0.000010
-0.030000	0.490000	0.000004	0.000010
-0.010000	0.490000	0.000001	0.000010
0.010000	0.490000	-0.000001	0.000010
0.030000	0.490000	-0.000004	0.000010
0.050000	0.490000	-0.000006	0.000010
0.070000	0.490000	-0.000008	0.000010
0.090000	0.490000	-0.000009	0.000010
0.110000	0.490000	-0.000011	0.000010
0.130000	0.490000	-0.000011	0.000009
0.150000	0.490000	-0.000012	0.000009
0.170000	0.490000	-0.000012	0.000008
0.190000	0.490000	-0.000012	0.000006
0.210000	0.490000	-0.000012	0.000005
0.230000	0.490000	-0.000011	0.000003
0.250000	0.490000	-0.000011	0.000001
0.270000	0.490000	-0.000010	-0.000001
0.290000	0.490000	-0.000010	-0.000003
0.310000	0.490000	-0.000010	-0.000005
0.330000	0.490000	-0.000010	-0.000007
0.350000	0.490000	-0.000010	-0.000009
0.370000	0.490000	-0.000010	-0.000010
0.390000	0.490000	-0.000010	-0.000011
0.410000	0.490000	-0.000010	-0.000011
0.430000	0.490000	-0.000010	-0.000011
0.450000	0.490000	-0.000010	-0.000011
0.470000	0.490000	-0.000010	-0.000011
0.490000	0.490000	-0.000010	-0.000010
0.510000	0.490000	-0.000010	-0.000009
0.530000	0.490000	-0.000010	-0.000008
0.550000	0.490000	-0.000010	-0.000006
0.570000	0.490000	-0.000010	-0.000005
0.590000	0.490000	-0.000009	-0.000003
0.610000	0.490000	-0.000009	-0.000002
0.630000	0.490000	-0.000009	-0.000000
0.650000	0.490000	-0.000009	0.000001
0.670000	0.490000	-0.000009	0.000003
0.690000	0.490000	-0.000009	0.000004
0.710000	0.490000	-0.000009	0.000005
0.730000	0.490000	-0.000008	0.000006
0.750000	0.490000	-0.000007	0.000007
0.770000	0.490000	-0.000005	0.000008
0.790000	0.490000	-0.000003	0.000010
0.810000	0.490000	-0.000002	0.000016
0.830000	0.490000	-0.000017	0.000036
0.850000	0.490000	-0.000157	0.000125
0.870000	0.490000	-0.000238	-0.000340
0.890000	0.490000	-0.000114	0.000034
0.910000	0.490000	-0.000022	0.000022
0.930000	0.490000	-0.000009	0.000023
0.950000	0.490000	-0.000006	0.000025
0.970000	0.490000	-0.000004	0.000027
0.990000	0.490000	-0.000001	0.000027

-0.990000	0.510000	0.000001	0.000025
-0.970000	0.510000	0.000003	0.000025
-0.950000	0.510000	0.000004	0.000024
-0.930000	0.510000	0.000002	0.000024
-0.910000	0.510000	-0.000012	0.000022
-0.890000	0.510000	-0.000083	0.000013
-0.870000	0.510000	-0.000466	-0.000060
-0.850000	0.510000	-0.000479	-0.000061
-0.830000	0.510000	-0.000100	-0.000016
-0.810000	0.510000	-0.000019	0.000002
-0.790000	0.510000	-0.000001	0.000005
-0.770000	0.510000	0.000005	0.000005
-0.750000	0.510000	0.000007	0.000005
-0.730000	0.510000	0.000009	0.000005
-0.710000	0.510000	0.000009	0.000005
-0.690000	0.510000	0.000009	0.000004
-0.670000	0.510000	0.000009	0.000003
-0.650000	0.510000	0.000009	0.000002
-0.630000	0.510000	0.000009	-0.000000
-0.610000	0.510000	0.000009	-0.000002
-0.590000	0.510000	0.000009	-0.000003
-0.570000	0.510000	0.000009	-0.000005
-0.550000	0.510000	0.000009	-0.000006
-0.530000	0.510000	0.000009	-0.000008
-0.510000	0.510000	0.000009	-0.000009
-0.490000	0.510000	0.000009	-0.000010
-0.470000	0.510000	0.000009	-0.000011
-0.450000	0.510000	0.000009	-0.000011
-0.430000	0.510000	0.000009	-0.000011
-0.410000	0.510000	0.000008	-0.000011
-0.390000	0.510000	0.000008	-0.000011
-0.370000	0.510000	0.000008	-0.000010
-0.350000	0.510000	0.000008	-0.000009
-0.330000	0.510000	0.000008	-0.000007
-0.310000	0.510000	0.000008	-0.000006
-0.290000	0.510000	0.000008	-0.000004
-0.270000	0.510000	0.000009	-0.000002
-0.250000	0.510000	0.000009	0.000000
-0.230000	0.510000	0.000009	0.000002
-0.210000	0.510000	0.000009	0.000004
-0.190000	0.510000	0.000010	0.000006
-0.170000	0.510000	0.000010	0.000008
-0.150000	0.510000	0.000009	0.000009
-0.130000	0.510000	0.000009	0.000010
-0.110000	0.510000	0.000008	0.000011
-0.090000	0.510000	0.000007	0.000011
-0.070000	0.510000	0.000006	0.000012
-0.050000	0.510000	0.000005	0.000012
-0.030000	0.510000	0.000003	0.000012
-0.010000	0.510000	0.000001	0.000012
0.010000	0.510000	-0.000001	0.000012
0.030000	0.510000	-0.000003	0.000012
0.050000	0.510000	-0.000005	0.000012
0.070000	0.510000	-0.000006	0.000012
0.090000	0.510000	-0.000007	0.000011
0.110000	0.510000	-0.000008	0.000011
0.130000	0.510000	-0.000009	0.000010
0.150000	0.510000	-0.000009	0.000009
0.170000	0.510000	-0.000010	0.000008
0.190000	0.510000	-0.000010	0.000006
0.210000	0.510000	-0.000009	0.000004
0.230000	0.510000	-0.000009	0.000002
0.250000	0.510000	-0.000009	0.000000
0.270000	0.510000	-0.000009	-0.000002
0.290000	0.510000	-0.000008	-0.000004
0.310000	0.510000	-0.000008	-0.000006
0.330000	0.510000	-0.000008	-0.000007
0.350000	0.510000	-0.000008	-0.000009
0.370000	0.510000	-0.000008	-0.000010
0.390000	0.510000	-0.000008	-0.000011
0.410000	0.510000	-0.000008	-0.000011
0.430000	0.510000	-0.000009	-0.000011
0.450000	0.510000	-0.000009	-0.000011
0.470000	0.510000	-0.000009	-0.000011
0.490000	0.510000	-0.000009	-0.000010
0.510000	0.510000	-0.000009	-0.000009
0.530000	0.510000	-0.000009	-0.000008
0.550000	0.510000	-0.000009	-0.000006
0.570000	0.510000	-0.000009	-0.000005
0.590000	0.510000	-0.000009	-0.000003
0.610000	0.510000	-0.000009	-0.000002
0.630000	0.510000	-0.000009	-0.000000
0.650000	0.510000	-0.000009	0.000002
0.670000	0.510000	-0.000009	0.000003
0.690000	0.510000	-0.000009	0.000004
0.710000	0.510000	-0.000009	0.000005
0.730000	0.510000	-0.000009	0.000005
0.750000	0.510000	-0.000007	0.000005
0.770000	0.510000	-0.000005	0.000005
0.790000	0.510000	0.000001	0.000005
0.810000	0.510000	0.000019	0.000002
0.830000	0.510000	0.000100	-0.000016
0.850000	0.510000	0.000479	-0.000061
0.870000	0.510000	0.000466	-0.000060
0.890000	0.510000	0.000083	0.000013
0.910000	0.510000	0.000012	0.000022
0.930000	0.510000	-0.000002	0.000024
0.950000	0.510000	-0.000004	0.000024
0.970000	0.510000	-0.000003	0.000025
0.990000	0.510000	-0.000001	0.000025

-0.990000	0.530000	0.000001	0.000023
-0.970000	0.530000	0.000003	0.000023
-0.950000	0.530000	0.000005	0.000023
-0.930000	0.530000	0.000007	0.000025
-0.910000	0.530000	0.000011	0.000031
-0.890000	0.530000	0.000032	0.000053
-0.870000	0.530000	0.000171	0.000143
-0.850000	0.530000	0.000207	-0.000287
-0.830000	0.530000	0.000081	-0.000043
-0.810000	0.530000	0.000025	0.000003
-0.790000	0.530000	0.000008	0.000003
-0.770000	0.530000	0.000007	0.000002
-0.750000	0.530000	0.000009	0.000003
-0.730000	0.530000	0.000010	0.000005
-0.710000	0.530000	0.000010	0.000005
-0.690000	0.530000	0.000009	0.000004
-0.670000	0.530000	0.000008	0.000003
-0.650000	0.530000	0.000008	0.000002
-0.630000	0.530000	0.000008	0.000000
-0.610000	0.530000	0.000008	-0.000002
-0.590000	0.530000	0.000008	-0.000003
-0.570000	0.530000	0.000008	-0.000005
-0.550000	0.530000	0.000008	-0.000006
-0.530000	0.530000	0.000008	-0.000008
-0.510000	0.530000	0.000008	-0.000009
-0.490000	0.530000	0.000008	-0.000010
-0.470000	0.530000	0.000007	-0.000010
-0.450000	0.530000	0.000007	-0.000011
-0.430000	0.530000	0.000007	-0.000011
-0.410000	0.530000	0.000007	-0.000011
-0.390000	0.530000	0.000007	-0.000010
-0.370000	0.530000	0.000007	-0.000010
-0.350000	0.530000	0.000007	-0.000009
-0.330000	0.530000	0.000006	-0.000007
-0.310000	0.530000	0.000006	-0.000006
-0.290000	0.530000	0.000006	-0.000004
-0.270000	0.530000	0.000007	-0.000002
-0.250000	0.530000	0.000007	0.000000
-0.230000	0.530000	0.000007	0.000002
-0.210000	0.530000	0.000007	0.000004
-0.190000	0.530000	0.000007	0.000006
-0.170000	0.530000	0.000007	0.000008
-0.150000	0.530000	0.000007	0.000009
-0.130000	0.530000	0.000007	0.000011
-0.110000	0.530000	0.000006	0.000012
-0.090000	0.530000	0.000005	0.000012
-0.070000	0.530000	0.000004	0.000013
-0.050000	0.530000	0.000003	0.000013
-0.030000	0.530000	0.000002	0.000014
-0.010000	0.530000	0.000001	0.000014
0.010000	0.530000	-0.000001	0.000014
0.030000	0.530000	-0.000002	0.000014
0.050000	0.530000	-0.000003	0.000013
0.070000	0.530000	-0.000004	0.000013
0.090000	0.530000	-0.000005	0.000012
0.110000	0.530000	-0.000006	0.000012
0.130000	0.530000	-0.000007	0.000011
0.150000	0.530000	-0.000007	0.000009
0.170000	0.530000	-0.000007	0.000008
0.190000	0.530000	-0.000007	0.000006
0.210000	0.530000	-0.000007	0.000004
0.230000	0.530000	-0.000007	0.000002
0.250000	0.530000	-0.000007	0.000000
0.270000	0.530000	-0.000007	-0.000002
0.290000	0.530000	-0.000006	-0.000004
0.310000	0.530000	-0.000006	-0.000006
0.330000	0.530000	-0.000006	-0.000007
0.350000	0.530000	-0.000007	-0.000009
0.370000	0.530000	-0.000007	-0.000010
0.390000	0.530000	-0.000007	-0.000010
0.410000	0.530000	-0.000007	-0.000011
0.430000	0.530000	-0.000007	-0.000011
0.450000	0.530000	-0.000007	-0.000011
0.470000	0.530000	-0.000007	-0.000010
0.490000	0.530000	-0.000008	-0.000010
0.510000	0.530000	-0.000008	-0.000009
0.530000	0.530000	-0.000008	-0.000008
0.550000	0.530000	-0.000008	-0.000006
0.570000	0.530000	-0.000008	-0.000005
0.590000	0.530000	-0.000008	-0.000003
0.610000	0.530000	-0.000008	-0.000002
0.630000	0.530000	-0.000008	0.000000
0.650000	0.530000	-0.000008	0.000002
0.670000	0.530000	-0.000008	0.000003
0.690000	0.530000	-0.000009	0.000004
0.710000	0.530000	-0.000010	0.000005
0.730000	0.530000	-0.000010	0.000005
0.750000	0.530000	-0.000009	0.000003
0.770000	0.530000	-0.000007	0.000002
0.790000	0.530000	-0.000008	0.000003
0.810000	0.530000	-0.000025	0.000003
0.830000	0.530000	-0.000081	-0.000043
0.850000	0.530000	-0.000207	-0.000287
0.870000	0.530000	-0.000171	0.000143
0.890000	0.530000	-0.000032	0.000053
0.910000	0.530000	-0.000011	0.000031
0.930000	0.530000	-0.000007	0.000025
0.950000	0.530000	-0.000005	0.000023
0.970000	0.530000	-0.000003	0.000023
0.990000	0.530000	-0.000001	0.000023

-0.990000	0.550000	0.000001	0.000020
-0.970000	0.550000	0.000004	0.000020
-0.950000	0.550000	0.000006	0.000021
-0.930000	0.550000	0.000010	0.000022
-0.910000	0.550000	0.000016	0.000024
-0.890000	0.550000	0.000030	0.000025
-0.870000	0.550000	0.000053	0.000009
-0.850000	0.550000	0.000003	-0.000138
-0.830000	0.550000	0.000000	-0.000063
-0.810000	0.550000	0.000028	0.000051
-0.790000	0.550000	-0.000000	0.000001
-0.770000	0.550000	0.000007	-0.000003
-0.750000	0.550000	0.000012	0.000002
-0.730000	0.550000	0.000012	0.000005
-0.710000	0.550000	0.000010	0.000006
-0.690000	0.550000	0.000009	0.000005
-0.670000	0.550000	0.000008	0.000004
-0.650000	0.550000	0.000007	0.000002
-0.630000	0.550000	0.000007	0.000000
-0.610000	0.550000	0.000006	-0.000002
-0.590000	0.550000	0.000006	-0.000003
-0.570000	0.550000	0.000006	-0.000005
-0.550000	0.550000	0.000006	-0.000006
-0.530000	0.550000	0.000006	-0.000008
-0.510000	0.550000	0.000006	-0.000009
-0.490000	0.550000	0.000006	-0.000010
-0.470000	0.550000	0.000006	-0.000010
-0.450000	0.550000	0.000006	-0.000011
-0.430000	0.550000	0.000006	-0.000011
-0.410000	0.550000	0.000005	-0.000011
-0.390000	0.550000	0.000005	-0.000010
-0.370000	0.550000	0.000005	-0.000009
-0.350000	0.550000	0.000005	-0.000008
-0.330000	0.550000	0.000005	-0.000007
-0.310000	0.550000	0.000005	-0.000006
-0.290000	0.550000	0.000004	-0.000004
-0.270000	0.550000	0.000004	-0.000002
-0.250000	0.550000	0.000004	0.000000
-0.230000	0.550000	0.000005	0.000002
-0.210000	0.550000	0.000005	0.000004
-0.190000	0.550000	0.000005	0.000006
-0.170000	0.550000	0.000005	0.000008
-0.150000	0.550000	0.000005	0.000009
-0.130000	0.550000	0.000004	0.000011
-0.110000	0.550000	0.000004	0.000012
-0.090000	0.550000	0.000004	0.000013
-0.070000	0.550000	0.000003	0.000014
-0.050000	0.550000	0.000002	0.000014
-0.030000	0.550000	0.000001	0.000015
-0.010000	0.550000	0.000000	0.000015
0.010000	0.550000	-0.000000	0.000015
0.030000	0.550000	-0.000001	0.000015
0.050000	0.550000	-0.000002	0.000014
0.070000	0.550000	-0.000003	0.000014
0.090000	0.550000	-0.000004	0.000013
0.110000	0.550000	-0.000004	0.000012
0.130000	0.550000	-0.000004	0.000011
0.150000	0.550000	-0.000005	0.000009
0.170000	0.550000	-0.000005	0.000008
0.190000	0.550000	-0.000005	0.000006
0.210000	0.550000	-0.000005	0.000004
0.230000	0.550000	-0.000005	0.000002
0.250000	0.550000	-0.000004	0.000000
0.270000	0.550000	-0.000004	-0.000002
0.290000	0.550000	-0.000004	-0.000004
0.310000	0.550000	-0.000005	-0.000006
0.330000	0.550000	-0.000005	-0.000007
0.350000	0.550000	-0.000005	-0.000008
0.370000	0.550000	-0.000005	-0.000009
0.390000	0.550000	-0.000005	-0.000010
0.410000	0.550000	-0.000005	-0.000011
0.430000	0.550000	-0.000006	-0.000011
0.450000	0.550000	-0.000006	-0.000011
0.470000	0.550000	-0.000006	-0.000010
0.490000	0.550000	-0.000006	-0.000010
0.510000	0.550000	-0.000006	-0.000009
0.530000	0.550000	-0.000006	-0.000008
0.550000	0.550000	-0.000006	-0.000006
0.570000	0.550000	-0.000006	-0.000005
0.590000	0.550000	-0.000006	-0.000003
0.610000	0.550000	-0.000006	-0.000002
0.630000	0.550000	-0.000007	0.000000
0.650000	0.550000	-0.000007	0.000002
0.670000	0.550000	-0.000008	0.000004
0.690000	0.550000	-0.000009	0.000005
0.710000	0.550000	-0.000010	0.000006
0.730000	0.550000	-0.000012	0.000005
0.750000	0.550000	-0.000012	0.000002
0.770000	0.550000	-0.000007	-0.000003
0.790000	0.550000	0.000000	0.000001
0.810000	0.550000	-0.000028	0.000051
0.830000	0.550000	-0.000000	-0.000063
0.850000	0.550000	-0.000003	-0.000138
0.870000	0.550000	-0.000053	0.000009
0.890000	0.550000	-0.000030	0.000025
0.910000	0.550000	-0.000016	0.000024
0.930000	0.550000	-0.000010	0.000022
0.950000	0.550000	-0.000006	0.000021
0.970000	0.550000	-0.000004	0.000020
0.990000	0.550000	-0.000001	0.000020

-0.990000	0.570000	0.000001	0.000018
-0.970000	0.570000	0.000004	0.000018
-0.950000	0.570000	0.000007	0.000018
-0.930000	0.570000	0.000010	0.000018
-0.910000	0.570000	0.000014	0.000018
-0.890000	0.570000	0.000017	0.000015
-0.870000	0.570000	0.000008	0.000004
-0.850000	0.570000	-0.000056	-0.000019
-0.830000	0.570000	-0.000268	0.000032
-0.810000	0.570000	-0.000258	-0.000082
-0.790000	0.570000	-0.000046	-0.000050
-0.770000	0.570000	0.000010	-0.000017
-0.750000	0.570000	0.000019	0.000002
-0.730000	0.570000	0.000016	0.000009
-0.710000	0.570000	0.000011	0.000009
-0.690000	0.570000	0.000008	0.000007
-0.670000	0.570000	0.000006	0.000005
-0.650000	0.570000	0.000006	0.000003
-0.630000	0.570000	0.000005	0.000001
-0.610000	0.570000	0.000005	-0.000001
-0.590000	0.570000	0.000005	-0.000003
-0.570000	0.570000	0.000005	-0.000005
-0.550000	0.570000	0.000005	-0.000006
-0.530000	0.570000	0.000005	-0.000008
-0.510000	0.570000	0.000005	-0.000009
-0.490000	0.570000	0.000005	-0.000010
-0.470000	0.570000	0.000005	-0.000010
-0.450000	0.570000	0.000004	-0.000010
-0.430000	0.570000	0.000004	-0.000011
-0.410000	0.570000	0.000004	-0.000010
-0.390000	0.570000	0.000004	-0.000010
-0.370000	0.570000	0.000003	-0.000009
-0.350000	0.570000	0.000003	-0.000008
-0.330000	0.570000	0.000003	-0.000007
-0.310000	0.570000	0.000003	-0.000005
-0.290000	0.570000	0.000002	-0.000004
-0.270000	0.570000	0.000002	-0.000002
-0.250000	0.570000	0.000002	0.000000
-0.230000	0.570000	0.000002	0.000002
-0.210000	0.570000	0.000002	0.000004
-0.190000	0.570000	0.000002	0.000006
-0.170000	0.570000	0.000003	0.000008
-0.150000	0.570000	0.000003	0.000010
-0.130000	0.570000	0.000002	0.000011
-0.110000	0.570000	0.000002	0.000012
-0.090000	0.570000	0.000002	0.000014
-0.070000	0.570000	0.000002	0.000014
-0.050000	0.570000	0.000001	0.000015
-0.030000	0.570000	0.000001	0.000016
-0.010000	0.570000	0.000000	0.000016
0.010000	0.570000	-0.000000	0.000016
0.030000	0.570000	-0.000001	0.000016
0.050000	0.570000	-0.000001	0.000015
0.070000	0.570000	-0.000002	0.000014
0.090000	0.570000	-0.000002	0.000014
0.110000	0.570000	-0.000002	0.000012
0.130000	0.570000	-0.000002	0.000011
0.150000	0.570000	-0.000003	0.000010
0.170000	0.570000	-0.000003	0.000008
0.190000	0.570000	-0.000002	0.000006
0.210000	0.570000	-0.000002	0.000004
0.230000	0.570000	-0.000002	0.000002
0.250000	0.570000	-0.000002	0.000000
0.270000	0.570000	-0.000002	-0.000002
0.290000	0.570000	-0.000002	-0.000004
0.310000	0.570000	-0.000003	-0.000005
0.330000	0.570000	-0.000003	-0.000007
0.350000	0.570000	-0.000003	-0.000008
0.370000	0.570000	-0.000003	-0.000009
0.390000	0.570000	-0.000004	-0.000010
0.410000	0.570000	-0.000004	-0.000010
0.430000	0.570000	-0.000004	-0.000011
0.450000	0.570000	-0.000004	-0.000010
0.470000	0.570000	-0.000005	-0.000010
0.490000	0.570000	-0.000005	-0.000010
0.510000	0.570000	-0.000005	-0.000009
0.530000	0.570000	-0.000005	-0.000008
0.550000	0.570000	-0.000005	-0.000006
0.570000	0.570000	-0.000005	-0.000005
0.590000	0.570000	-0.000005	-0.000003
0.610000	0.570000	-0.000005	-0.000001
0.630000	0.570000	-0.000005	0.000001
0.650000	0.570000	-0.000006	0.000003
0.670000	0.570000	-0.000006	0.000005
0.690000	0.570000	-0.000008	0.000007
0.710000	0.570000	-0.000011	0.000009
0.730000	0.570000	-0.000016	0.000009
0.750000	0.570000	-0.000019	0.000002
0.770000	0.570000	-0.000010	-0.000017
0.790000	0.570000	0.000046	-0.000050
0.810000	0.570000	0.000258	-0.000082
0.830000	0.570000	0.000268	0.000032
0.850000	0.570000	0.000056	-0.000019
0.870000	0.570000	-0.000008	0.000004
0.890000	0.570000	-0.000017	0.000015
0.910000	0.570000	-0.000014	0.000018
0.930000	0.570000	-0.000010	0.000018
0.950000	0.570000	-0.000007	0.000018
0.970000	0.570000	-0.000004	0.000018
0.990000	0.570000	-0.000001	0.000018

-0.990000	0.590000	0.000001	0.000015
-0.970000	0.590000	0.000004	0.000015
-0.950000	0.590000	0.000007	0.000015
-0.930000	0.590000	0.000010	0.000014
-0.910000	0.590000	0.000013	0.000014
-0.890000	0.590000	0.000017	0.000012
-0.870000	0.590000	0.000020	0.000012
-0.850000	0.590000	0.000031	0.000026
-0.830000	0.590000	0.000126	0.000104
-0.810000	0.590000	0.000137	-0.000174
-0.790000	0.590000	0.000067	-0.000100
-0.770000	0.590000	0.000060	-0.000016
-0.750000	0.590000	0.000038	0.000015
-0.730000	0.590000	0.000020	0.000018
-0.710000	0.590000	0.000010	0.000014
-0.690000	0.590000	0.000006	0.000009
-0.670000	0.590000	0.000004	0.000006
-0.650000	0.590000	0.000004	0.000003
-0.630000	0.590000	0.000003	0.000001
-0.610000	0.590000	0.000003	-0.000001
-0.590000	0.590000	0.000003	-0.000003
-0.570000	0.590000	0.000003	-0.000005
-0.550000	0.590000	0.000003	-0.000006
-0.530000	0.590000	0.000003	-0.000008
-0.510000	0.590000	0.000003	-0.000009
-0.490000	0.590000	0.000003	-0.000009
-0.470000	0.590000	0.000003	-0.000010
-0.450000	0.590000	0.000003	-0.000010
-0.430000	0.590000	0.000003	-0.000010
-0.410000	0.590000	0.000002	-0.000010
-0.390000	0.590000	0.000002	-0.000010
-0.370000	0.590000	0.000002	-0.000009
-0.350000	0.590000	0.000001	-0.000008
-0.330000	0.590000	0.000001	-0.000007
-0.310000	0.590000	0.000001	-0.000005
-0.290000	0.590000	0.000001	-0.000004
-0.270000	0.590000	0.000000	-0.000002
-0.250000	0.590000	0.000000	0.000000
-0.230000	0.590000	0.000000	0.000002
-0.210000	0.590000	0.000000	0.000004
-0.190000	0.590000	0.000000	0.000006
-0.170000	0.590000	0.000000	0.000008
-0.150000	0.590000	0.000001	0.000010
-0.130000	0.590000	0.000001	0.000011
-0.110000	0.590000	0.000001	0.000013
-0.090000	0.590000	0.000001	0.000014
-0.070000	0.590000	0.000001	0.000015
-0.050000	0.590000	0.000000	0.000015
-0.030000	0.590000	0.000000	0.000016
-0.010000	0.590000	0.000000	0.000016
0.010000	0.590000	-0.000000	0.000016
0.030000	0.590000	-0.000000	0.000016
0.050000	0.590000	-0.000000	0.000015
0.070000	0.590000	-0.000001	0.000015
0.090000	0.590000	-0.000001	0.000014
0.110000	0.590000	-0.000001	0.000013
0.130000	0.590000	-0.000001	0.000011
0.150000	0.590000	-0.000001	0.000010
0.170000	0.590000	-0.000000	0.000008
0.190000	0.590000	-0.000000	0.000006
0.210000	0.590000	-0.000000	0.000004
0.230000	0.590000	-0.000000	0.000002
0.250000	0.590000	-0.000000	0.000000
0.270000	0.590000	-0.000000	-0.000002
0.290000	0.590000	-0.000001	-0.000004
0.310000	0.590000	-0.000001	-0.000005
0.330000	0.590000	-0.000001	-0.000007
0.350000	0.590000	-0.000001	-0.000008
0.370000	0.590000	-0.000002	-0.000009
0.390000	0.590000	-0.000002	-0.000010
0.410000	0.590000	-0.000002	-0.000010
0.430000	0.590000	-0.000003	-0.000010
0.450000	0.590000	-0.000003	-0.000010
0.470000	0.590000	-0.000003	-0.000010
0.490000	0.590000	-0.000003	-0.000009
0.510000	0.590000	-0.000003	-0.000009
0.530000	0.590000	-0.000003	-0.000008
0.550000	0.590000	-0.000003	-0.000006
0.570000	0.590000	-0.000003	-0.000005
0.590000	0.590000	-0.000003	-0.000003
0.610000	0.590000	-0.000003	-0.000001
0.630000	0.590000	-0.000003	0.000001
0.650000	0.590000	-0.000004	0.000003
0.670000	0.590000	-0.000004	0.000006
0.690000	0.590000	-0.000006	0.000009
0.710000	0.590000	-0.000010	0.000014
0.730000	0.590000	-0.000020	0.000018
0.750000	0.590000	-0.000038	0.000015
0.770000	0.590000	-0.000060	-0.000016
0.790000	0.590000	-0.000067	-0.000100
0.810000	0.590000	-0.000137	-0.000174
0.830000	0.590000	-0.000126	0.000104
0.850000	0.590000	-0.000031	0.000026
0.870000	0.590000	-0.000020	0.000012
0.890000	0.590000	-0.000017	0.000012
0.910000	0.590000	-0.000013	0.000014
0.930000	0.590000	-0.000010	0.000014
0.950000	0.590000	-0.000007	0.000015
0.970000	0.590000	-0.000004	0.000015
0.990000	0.590000	-0.000001	0.000015

-0.990000	0.610000	0.000001	0.000013
-0.970000	0.610000	0.000004	0.000013
-0.950000	0.610000	0.000006	0.000012
-0.930000	0.610000	0.000009	0.000011
-0.910000	0.610000	0.000012	0.000010
-0.890000	0.610000	0.000016	0.000009
-0.870000	0.610000	0.000022	0.000007
-0.850000	0.610000	0.000036	0.000006
-0.830000	0.610000	0.000069	-0.000003
-0.810000	0.610000	0.000087	-0.000097
-0.790000	0.610000	0.000126	-0.000147
-0.770000	0.610000	0.000126	0.000038
-0.750000	0.610000	0.000054	0.000054
-0.730000	0.610000	0.000016	0.000035
-0.710000	0.610000	0.000004	0.000020
-0.690000	0.610000	0.000001	0.000011
-0.670000	0.610000	0.000001	0.000006
-0.650000	0.610000	0.000001	0.000003
-0.630000	0.610000	0.000001	0.000001
-0.610000	0.610000	0.000001	-0.000001
-0.590000	0.610000	0.000001	-0.000003
-0.570000	0.610000	0.000001	-0.000005
-0.550000	0.610000	0.000002	-0.000006
-0.530000	0.610000	0.000002	-0.000008
-0.510000	0.610000	0.000002	-0.000009
-0.490000	0.610000	0.000002	-0.000009
-0.470000	0.610000	0.000001	-0.000010
-0.450000	0.610000	0.000001	-0.000010
-0.430000	0.610000	0.000001	-0.000010
-0.410000	0.610000	0.000001	-0.000010
-0.390000	0.610000	0.000000	-0.000009
-0.370000	0.610000	-0.000000	-0.000009
-0.350000	0.610000	-0.000001	-0.000008
-0.330000	0.610000	-0.000001	-0.000006
-0.310000	0.610000	-0.000001	-0.000005
-0.290000	0.610000	-0.000001	-0.000003
-0.270000	0.610000	-0.000002	-0.000002
-0.250000	0.610000	-0.000002	0.000000
-0.230000	0.610000	-0.000002	0.000002
-0.210000	0.610000	-0.000002	0.000004
-0.190000	0.610000	-0.000001	0.000006
-0.170000	0.610000	-0.000001	0.000008
-0.150000	0.610000	-0.000001	0.000009
-0.130000	0.610000	-0.000001	0.000011
-0.110000	0.610000	-0.000001	0.000012
-0.090000	0.610000	-0.000001	0.000014
-0.070000	0.610000	-0.000000	0.000015
-0.050000	0.610000	-0.000000	0.000015
-0.030000	0.610000	-0.000000	0.000016
-0.010000	0.610000	-0.000000	0.000016
0.010000	0.610000	0.000000	0.000016
0.030000	0.610000	0.000000	0.000016
0.050000	0.610000	0.000000	0.000015
0.070000	0.610000	0.000000	0.000015
0.090000	0.610000	0.000001	0.000014
0.110000	0.610000	0.000001	0.000012
0.130000	0.610000	0.000001	0.000011
0.150000	0.610000	0.000001	0.000009
0.170000	0.610000	0.000001	0.000008
0.190000	0.610000	0.000001	0.000006
0.210000	0.610000	0.000002	0.000004
0.230000	0.610000	0.000002	0.000002
0.250000	0.610000	0.000002	0.000000
0.270000	0.610000	0.000002	-0.000002
0.290000	0.610000	0.000001	-0.000003
0.310000	0.610000	0.000001	-0.000005
0.330000	0.610000	0.000001	-0.000006
0.350000	0.610000	0.000001	-0.000008
0.370000	0.610000	0.000000	-0.000009
0.390000	0.610000	-0.000000	-0.000009
0.410000	0.610000	-0.000001	-0.000010
0.430000	0.610000	-0.000001	-0.000010
0.450000	0.610000	-0.000001	-0.000010
0.470000	0.610000	-0.000001	-0.000010
0.490000	0.610000	-0.000002	-0.000009
0.510000	0.610000	-0.000002	-0.000009
0.530000	0.610000	-0.000002	-0.000008
0.550000	0.610000	-0.000002	-0.000006
0.570000	0.610000	-0.000001	-0.000005
0.590000	0.610000	-0.000001	-0.000003
0.610000	0.610000	-0.000001	-0.000001
0.630000	0.610000	-0.000001	0.000001
0.650000	0.610000	-0.000001	0.000003
0.670000	0.610000	-0.000001	0.000006
0.690000	0.610000	-0.000001	0.000011
0.710000	0.610000	-0.000004	0.000020
0.730000	0.610000	-0.000016	0.000035
0.750000	0.610000	-0.000054	0.000054
0.770000	0.610000	-0.000126	0.000038
0.790000	0.610000	-0.000126	-0.000147
0.810000	0.610000	-0.000087	-0.000097
0.830000	0.610000	-0.000069	-0.000003
0.850000	0.610000	-0.000036	0.000006
0.870000	0.610000	-0.000022	0.000007
0.890000	0.610000	-0.000016	0.000009
0.910000	0.610000	-0.000012	0.000010
0.930000	0.610000	-0.000009	0.000011
0.950000	0.610000	-0.000006	0.000012
0.970000	0.610000	-0.000004	0.000013
0.990000	0.610000	-0.000001	0.000013

-0.990000	0.630000	0.000001	0.000010
-0.970000	0.630000	0.000003	0.000010
-0.950000	0.630000	0.000005	0.000010
-0.930000	0.630000	0.000008	0.000009
-0.910000	0.630000	0.000010	0.000007
-0.890000	0.630000	0.000013	0.000005
-0.870000	0.630000	0.000017	0.000001
-0.850000	0.630000	0.000022	-0.000007
-0.830000	0.630000	0.000024	-0.000025
-0.810000	0.630000	0.000005	-0.000074
-0.790000	0.630000	-0.000065	-0.000139
-0.770000	0.630000	-0.000017	-0.000017
-0.750000	0.630000	0.000035	0.000128
-0.730000	0.630000	-0.000013	0.000048
-0.710000	0.630000	-0.000013	0.000019
-0.690000	0.630000	-0.000007	0.000008
-0.670000	0.630000	-0.000003	0.000005
-0.650000	0.630000	-0.000001	0.000003
-0.630000	0.630000	-0.000001	0.000001
-0.610000	0.630000	-0.000001	-0.000001
-0.590000	0.630000	-0.000001	-0.000003
-0.570000	0.630000	-0.000001	-0.000005
-0.550000	0.630000	-0.000000	-0.000007
-0.530000	0.630000	-0.000000	-0.000008
-0.510000	0.630000	0.000000	-0.000009
-0.490000	0.630000	0.000000	-0.000009
-0.470000	0.630000	-0.000000	-0.000010
-0.450000	0.630000	-0.000000	-0.000010
-0.430000	0.630000	-0.000001	-0.000010
-0.410000	0.630000	-0.000001	-0.000009
-0.390000	0.630000	-0.000001	-0.000009
-0.370000	0.630000	-0.000002	-0.000008
-0.350000	0.630000	-0.000002	-0.000007
-0.330000	0.630000	-0.000003	-0.000006
-0.310000	0.630000	-0.000003	-0.000005
-0.290000	0.630000	-0.000003	-0.000003
-0.270000	0.630000	-0.000003	-0.000002
-0.250000	0.630000	-0.000003	0.000000
-0.230000	0.630000	-0.000003	0.000002
-0.210000	0.630000	-0.000003	0.000004
-0.190000	0.630000	-0.000003	0.000006
-0.170000	0.630000	-0.000003	0.000007
-0.150000	0.630000	-0.000003	0.000009
-0.130000	0.630000	-0.000002	0.000011
-0.110000	0.630000	-0.000002	0.000012
-0.090000	0.630000	-0.000002	0.000013
-0.070000	0.630000	-0.000001	0.000014
-0.050000	0.630000	-0.000001	0.000015
-0.030000	0.630000	-0.000001	0.000016
-0.010000	0.630000	-0.000000	0.000016
0.010000	0.630000	0.000000	0.000016
0.030000	0.630000	0.000001	0.000016
0.050000	0.630000	0.000001	0.000015
0.070000	0.630000	0.000001	0.000014
0.090000	0.630000	0.000002	0.000013
0.110000	0.630000	0.000002	0.000012
0.130000	0.630000	0.000002	0.000011
0.150000	0.630000	0.000003	0.000009
0.170000	0.630000	0.000003	0.000007
0.190000	0.630000	0.000003	0.000006
0.210000	0.630000	0.000003	0.000004
0.230000	0.630000	0.000003	0.000002
0.250000	0.630000	0.000003	0.000000
0.270000	0.630000	0.000003	-0.000002
0.290000	0.630000	0.000003	-0.000003
0.310000	0.630000	0.000003	-0.000005
0.330000	0.630000	0.000003	-0.000006
0.350000	0.630000	0.000002	-0.000007
0.370000	0.630000	0.000002	-0.000008
0.390000	0.630000	0.000001	-0.000009
0.410000	0.630000	0.000001	-0.000009
0.430000	0.630000	0.000001	-0.000010
0.450000	0.630000	0.000000	-0.000010
0.470000	0.630000	0.000000	-0.000010
0.490000	0.630000	-0.000000	-0.000009
0.510000	0.630000	-0.000000	-0.000009
0.530000	0.630000	0.000000	-0.000008
0.550000	0.630000	0.000000	-0.000007
0.570000	0.630000	0.000001	-0.000005
0.590000	0.630000	0.000001	-0.000003
0.610000	0.630000	0.000001	-0.000001
0.630000	0.630000	0.000001	0.000001
0.650000	0.630000	0.000001	0.000003
0.670000	0.630000	0.000003	0.000005
0.690000	0.630000	0.000007	0.000008
0.710000	0.630000	0.000013	0.000019
0.730000	0.630000	0.000013	0.000048
0.750000	0.630000	-0.000035	0.000128
0.770000	0.630000	0.000017	-0.000017
0.790000	0.630000	0.000065	-0.000139
0.810000	0.630000	-0.000005	-0.000074
0.830000	0.630000	-0.000024	-0.000025
0.850000	0.630000	-0.000022	-0.000007
0.870000	0.630000	-0.000017	0.000001
0.890000	0.630000	-0.000013	0.000005
0.910000	0.630000	-0.000010	0.000007
0.930000	0.630000	-0.000008	0.000009
0.950000	0.630000	-0.000005	0.000010
0.970000	0.630000	-0.000003	0.000010
0.990000	0.630000	-0.000001	0.000010

-0.990000	0.650000	0.000001	0.000009
-0.970000	0.650000	0.000003	0.000008
-0.950000	0.650000	0.000005	0.000008
-0.930000	0.650000	0.000006	0.000007
-0.910000	0.650000	0.000008	0.000005
-0.890000	0.650000	0.000010	0.000002
-0.870000	0.650000	0.000011	-0.000001
-0.850000	0.650000	0.000010	-0.000008
-0.830000	0.650000	0.000001	-0.000019
-0.810000	0.650000	-0.000026	-0.000034
-0.790000	0.650000	-0.000096	-0.000038
-0.770000	0.650000	-0.000265	0.000005
-0.750000	0.650000	-0.000260	0.000049
-0.730000	0.650000	-0.000093	0.000009
-0.710000	0.650000	-0.000035	-0.000001
-0.690000	0.650000	-0.000013	-0.000001
-0.670000	0.650000	-0.000004	0.000001
-0.650000	0.650000	-0.000002	0.000002
-0.630000	0.650000	-0.000003	0.000001
-0.610000	0.650000	-0.000003	-0.000001
-0.590000	0.650000	-0.000003	-0.000004
-0.570000	0.650000	-0.000003	-0.000006
-0.550000	0.650000	-0.000002	-0.000007
-0.530000	0.650000	-0.000002	-0.000008
-0.510000	0.650000	-0.000002	-0.000009
-0.490000	0.650000	-0.000001	-0.000009
-0.470000	0.650000	-0.000002	-0.000009
-0.450000	0.650000	-0.000002	-0.000009
-0.430000	0.650000	-0.000002	-0.000009
-0.410000	0.650000	-0.000003	-0.000009
-0.390000	0.650000	-0.000003	-0.000008
-0.370000	0.650000	-0.000003	-0.000008
-0.350000	0.650000	-0.000004	-0.000007
-0.330000	0.650000	-0.000004	-0.000006
-0.310000	0.650000	-0.000005	-0.000005
-0.290000	0.650000	-0.000005	-0.000003
-0.270000	0.650000	-0.000005	-0.000002
-0.250000	0.650000	-0.000005	0.000000
-0.230000	0.650000	-0.000005	0.000002
-0.210000	0.650000	-0.000005	0.000004
-0.190000	0.650000	-0.000005	0.000005
-0.170000	0.650000	-0.000004	0.000007
-0.150000	0.650000	-0.000004	0.000009
-0.130000	0.650000	-0.000004	0.000010
-0.110000	0.650000	-0.000003	0.000012
-0.090000	0.650000	-0.000003	0.000013
-0.070000	0.650000	-0.000002	0.000014
-0.050000	0.650000	-0.000002	0.000015
-0.030000	0.650000	-0.000001	0.000015
-0.010000	0.650000	-0.000000	0.000015
0.010000	0.650000	0.000000	0.000015
0.030000	0.650000	0.000001	0.000015
0.050000	0.650000	0.000002	0.000015
0.070000	0.650000	0.000002	0.000014
0.090000	0.650000	0.000003	0.000013
0.110000	0.650000	0.000003	0.000012
0.130000	0.650000	0.000004	0.000010
0.150000	0.650000	0.000004	0.000009
0.170000	0.650000	0.000004	0.000007
0.190000	0.650000	0.000005	0.000005
0.210000	0.650000	0.000005	0.000004
0.230000	0.650000	0.000005	0.000002
0.250000	0.650000	0.000005	0.000000
0.270000	0.650000	0.000005	-0.000002
0.290000	0.650000	0.000005	-0.000003
0.310000	0.650000	0.000005	-0.000005
0.330000	0.650000	0.000004	-0.000006
0.350000	0.650000	0.000004	-0.000007
0.370000	0.650000	0.000003	-0.000008
0.390000	0.650000	0.000003	-0.000008
0.410000	0.650000	0.000003	-0.000009
0.430000	0.650000	0.000002	-0.000009
0.450000	0.650000	0.000002	-0.000009
0.470000	0.650000	0.000002	-0.000009
0.490000	0.650000	0.000001	-0.000009
0.510000	0.650000	0.000002	-0.000009
0.530000	0.650000	0.000002	-0.000008
0.550000	0.650000	0.000002	-0.000007
0.570000	0.650000	0.000003	-0.000006
0.590000	0.650000	0.000003	-0.000004
0.610000	0.650000	0.000003	-0.000001
0.630000	0.650000	0.000003	0.000001
0.650000	0.650000	0.000002	0.000002
0.670000	0.650000	0.000004	0.000001
0.690000	0.650000	0.000013	-0.000001
0.710000	0.650000	0.000035	-0.000001
0.730000	0.650000	0.000093	0.000009
0.750000	0.650000	0.000260	0.000049
0.770000	0.650000	0.000265	0.000005
0.790000	0.650000	0.000096	-0.000038
0.810000	0.650000	0.000026	-0.000034
0.830000	0.650000	-0.000001	-0.000019
0.850000	0.650000	-0.000010	-0.000008
0.870000	0.650000	-0.000011	-0.000001
0.890000	0.650000	-0.000010	0.000002
0.910000	0.650000	-0.000008	0.000005
0.930000	0.650000	-0.000006	0.000007
0.950000	0.650000	-0.000005	0.000008
0.970000	0.650000	-0.000003	0.000008
0.990000	0.650000	-0.000001	0.000009

-0.990000	0.670000	0.000001	0.000007
-0.970000	0.670000	0.000002	0.000007
-0.950000	0.670000	0.000004	0.000006
-0.930000	0.670000	0.000005	0.000005
-0.910000	0.670000	0.000006	0.000004
-0.890000	0.670000	0.000007	0.000002
-0.870000	0.670000	0.000007	-0.000001
-0.850000	0.670000	0.000004	-0.000004
-0.830000	0.670000	-0.000002	-0.000008
-0.810000	0.670000	-0.000014	-0.000006
-0.790000	0.670000	-0.000027	0.000016
-0.770000	0.670000	0.000004	0.000090
-0.750000	0.670000	-0.000026	-0.000012
-0.730000	0.670000	-0.000063	-0.000059
-0.710000	0.670000	-0.000023	-0.000031
-0.690000	0.670000	-0.000004	-0.000012
-0.670000	0.670000	0.000001	-0.000001
-0.650000	0.670000	-0.000001	0.000004
-0.630000	0.670000	-0.000005	0.000003
-0.610000	0.670000	-0.000006	-0.000001
-0.590000	0.670000	-0.000006	-0.000004
-0.570000	0.670000	-0.000005	-0.000006
-0.550000	0.670000	-0.000004	-0.000008
-0.530000	0.670000	-0.000003	-0.000008
-0.510000	0.670000	-0.000003	-0.000009
-0.490000	0.670000	-0.000003	-0.000009
-0.470000	0.670000	-0.000003	-0.000009
-0.450000	0.670000	-0.000003	-0.000009
-0.430000	0.670000	-0.000004	-0.000009
-0.410000	0.670000	-0.000004	-0.000009
-0.390000	0.670000	-0.000005	-0.000008
-0.370000	0.670000	-0.000005	-0.000007
-0.350000	0.670000	-0.000005	-0.000006
-0.330000	0.670000	-0.000006	-0.000005
-0.310000	0.670000	-0.000006	-0.000004
-0.290000	0.670000	-0.000006	-0.000003
-0.270000	0.670000	-0.000006	-0.000001
-0.250000	0.670000	-0.000007	0.000000
-0.230000	0.670000	-0.000006	0.000002
-0.210000	0.670000	-0.000006	0.000004
-0.190000	0.670000	-0.000006	0.000005
-0.170000	0.670000	-0.000006	0.000007
-0.150000	0.670000	-0.000005	0.000008
-0.130000	0.670000	-0.000005	0.000010
-0.110000	0.670000	-0.000004	0.000011
-0.090000	0.670000	-0.000003	0.000012
-0.070000	0.670000	-0.000003	0.000013
-0.050000	0.670000	-0.000002	0.000014
-0.030000	0.670000	-0.000001	0.000014
-0.010000	0.670000	-0.000000	0.000015
0.010000	0.670000	0.000000	0.000015
0.030000	0.670000	0.000001	0.000014
0.050000	0.670000	0.000002	0.000014
0.070000	0.670000	0.000003	0.000013
0.090000	0.670000	0.000003	0.000012
0.110000	0.670000	0.000004	0.000011
0.130000	0.670000	0.000005	0.000010
0.150000	0.670000	0.000005	0.000008
0.170000	0.670000	0.000006	0.000007
0.190000	0.670000	0.000006	0.000005
0.210000	0.670000	0.000006	0.000004
0.230000	0.670000	0.000006	0.000002
0.250000	0.670000	0.000007	0.000000
0.270000	0.670000	0.000006	-0.000001
0.290000	0.670000	0.000006	-0.000003
0.310000	0.670000	0.000006	-0.000004
0.330000	0.670000	0.000006	-0.000005
0.350000	0.670000	0.000005	-0.000006
0.370000	0.670000	0.000005	-0.000007
0.390000	0.670000	0.000005	-0.000008
0.410000	0.670000	0.000004	-0.000009
0.430000	0.670000	0.000004	-0.000009
0.450000	0.670000	0.000003	-0.000009
0.470000	0.670000	0.000003	-0.000009
0.490000	0.670000	0.000003	-0.000009
0.510000	0.670000	0.000003	-0.000009
0.530000	0.670000	0.000003	-0.000008
0.550000	0.670000	0.000004	-0.000008
0.570000	0.670000	0.000005	-0.000006
0.590000	0.670000	0.000006	-0.000004
0.610000	0.670000	0.000006	-0.000001
0.630000	0.670000	0.000005	0.000003
0.650000	0.670000	0.000001	0.000004
0.670000	0.670000	-0.000001	-0.000001
0.690000	0.670000	0.000004	-0.000012
0.710000	0.670000	0.000023	-0.000031
0.730000	0.670000	0.000063	-0.000059
0.750000	0.670000	0.000026	-0.000012
0.770000	0.670000	-0.000004	0.000090
0.790000	0.670000	0.000027	0.000016
0.810000	0.670000	0.000014	-0.000006
0.830000	0.670000	0.000002	-0.000008
0.850000	0.670000	-0.000004	-0.000004
0.870000	0.670000	-0.000007	-0.000001
0.890000	0.670000	-0.000007	0.000002
0.910000	0.670000	-0.000006	0.000004
0.930000	0.670000	-0.000005	0.000005
0.950000	0.670000	-0.000004	0.000006
0.970000	0.670000	-0.000002	0.000007
0.990000	0.670000	-0.000001	0.000007

-0.990000	0.690000	0.000001	0.000005
-0.970000	0.690000	0.000002	0.000005
-0.950000	0.690000	0.000003	0.000005
-0.930000	0.690000	0.000004	0.000004
-0.910000	0.690000	0.000005	0.000003
-0.890000	0.690000	0.000005	0.000001
-0.870000	0.690000	0.000005	-0.000000
-0.850000	0.690000	0.000003	-0.000001
-0.830000	0.690000	0.000000	-0.000001
-0.810000	0.690000	-0.000003	0.000003
-0.790000	0.690000	-0.000000	0.000016
-0.770000	0.690000	0.000020	0.000038
-0.750000	0.690000	0.000056	0.000033
-0.730000	0.690000	0.000041	-0.000052
-0.710000	0.690000	0.000012	-0.000049
-0.690000	0.690000	0.000017	-0.000017
-0.670000	0.690000	0.000012	0.000004
-0.650000	0.690000	0.000001	0.000013
-0.630000	0.690000	-0.000008	0.000007
-0.610000	0.690000	-0.000011	-0.000001
-0.590000	0.690000	-0.000009	-0.000006
-0.570000	0.690000	-0.000007	-0.000008
-0.550000	0.690000	-0.000005	-0.000009
-0.530000	0.690000	-0.000004	-0.000009
-0.510000	0.690000	-0.000004	-0.000009
-0.490000	0.690000	-0.000004	-0.000009
-0.470000	0.690000	-0.000004	-0.000009
-0.450000	0.690000	-0.000005	-0.000009
-0.430000	0.690000	-0.000005	-0.000008
-0.410000	0.690000	-0.000006	-0.000008
-0.390000	0.690000	-0.000006	-0.000008
-0.370000	0.690000	-0.000006	-0.000007
-0.350000	0.690000	-0.000007	-0.000006
-0.330000	0.690000	-0.000007	-0.000005
-0.310000	0.690000	-0.000008	-0.000004
-0.290000	0.690000	-0.000008	-0.000003
-0.270000	0.690000	-0.000008	-0.000001
-0.250000	0.690000	-0.000008	0.000000
-0.230000	0.690000	-0.000008	0.000002
-0.210000	0.690000	-0.000008	0.000003
-0.190000	0.690000	-0.000007	0.000005
-0.170000	0.690000	-0.000007	0.000006
-0.150000	0.690000	-0.000006	0.000008
-0.130000	0.690000	-0.000006	0.000009
-0.110000	0.690000	-0.000005	0.000010
-0.090000	0.690000	-0.000004	0.000012
-0.070000	0.690000	-0.000003	0.000012
-0.050000	0.690000	-0.000002	0.000013
-0.030000	0.690000	-0.000001	0.000014
-0.010000	0.690000	-0.000000	0.000014
0.010000	0.690000	0.000000	0.000014
0.030000	0.690000	0.000001	0.000014
0.050000	0.690000	0.000002	0.000013
0.070000	0.690000	0.000003	0.000012
0.090000	0.690000	0.000004	0.000012
0.110000	0.690000	0.000005	0.000010
0.130000	0.690000	0.000006	0.000009
0.150000	0.690000	0.000006	0.000008
0.170000	0.690000	0.000007	0.000006
0.190000	0.690000	0.000007	0.000005
0.210000	0.690000	0.000008	0.000003
0.230000	0.690000	0.000008	0.000002
0.250000	0.690000	0.000008	0.000000
0.270000	0.690000	0.000008	-0.000001
0.290000	0.690000	0.000008	-0.000003
0.310000	0.690000	0.000008	-0.000004
0.330000	0.690000	0.000007	-0.000005
0.350000	0.690000	0.000007	-0.000006
0.370000	0.690000	0.000006	-0.000007
0.390000	0.690000	0.000006	-0.000008
0.410000	0.690000	0.000006	-0.000008
0.430000	0.690000	0.000005	-0.000008
0.450000	0.690000	0.000005	-0.000009
0.470000	0.690000	0.000004	-0.000009
0.490000	0.690000	0.000004	-0.000009
0.510000	0.690000	0.000004	-0.000009
0.530000	0.690000	0.000004	-0.000009
0.550000	0.690000	0.000005	-0.000009
0.570000	0.690000	0.000007	-0.000008
0.590000	0.690000	0.000009	-0.000006
0.610000	0.690000	0.000011	-0.000001
0.630000	0.690000	0.000008	0.000007
0.650000	0.690000	-0.000001	0.000013
0.670000	0.690000	-0.000012	0.000004
0.690000	0.690000	-0.000017	-0.000017
0.710000	0.690000	-0.000012	-0.000049
0.730000	0.690000	-0.000041	-0.000052
0.750000	0.690000	-0.000056	0.000033
0.770000	0.690000	-0.000020	0.000038
0.790000	0.690000	0.000000	0.000016
0.810000	0.690000	0.000003	0.000003
0.830000	0.690000	-0.000000	-0.000001
0.850000	0.690000	-0.000003	-0.000001
0.870000	0.690000	-0.000005	-0.000000
0.890000	0.690000	-0.000005	0.000001
0.910000	0.690000	-0.000005	0.000003
0.930000	0.690000	-0.000004	0.000004
0.950000	0.690000	-0.000003	0.000005
0.970000	0.690000	-0.000002	0.000005
0.990000	0.690000	-0.000001	0.000005

-0.990000	0.710000	0.000001	0.000004
-0.970000	0.710000	0.000001	0.000004
-0.950000	0.710000	0.000002	0.000004
-0.930000	0.710000	0.000003	0.000003
-0.910000	0.710000	0.000004	0.000002
-0.890000	0.710000	0.000004	0.000001
-0.870000	0.710000	0.000004	0.000000
-0.850000	0.710000	0.000003	0.000000
-0.830000	0.710000	0.000003	0.000001
-0.810000	0.710000	0.000003	0.000004
-0.790000	0.710000	0.000008	0.000009
-0.770000	0.710000	0.000020	0.000013
-0.750000	0.710000	0.000037	0.000004
-0.730000	0.710000	0.000050	-0.000021
-0.710000	0.710000	0.000055	-0.000055
-0.690000	0.710000	0.000049	-0.000012
-0.670000	0.710000	0.000031	0.000023
-0.650000	0.710000	0.000001	0.000035
-0.630000	0.710000	-0.000019	0.000013
-0.610000	0.710000	-0.000020	-0.000004
-0.590000	0.710000	-0.000014	-0.000010
-0.570000	0.710000	-0.000009	-0.000011
-0.550000	0.710000	-0.000006	-0.000010
-0.530000	0.710000	-0.000005	-0.000010
-0.510000	0.710000	-0.000005	-0.000009
-0.490000	0.710000	-0.000005	-0.000009
-0.470000	0.710000	-0.000005	-0.000008
-0.450000	0.710000	-0.000006	-0.000008
-0.430000	0.710000	-0.000006	-0.000008
-0.410000	0.710000	-0.000007	-0.000008
-0.390000	0.710000	-0.000007	-0.000007
-0.370000	0.710000	-0.000008	-0.000007
-0.350000	0.710000	-0.000008	-0.000006
-0.330000	0.710000	-0.000009	-0.000005
-0.310000	0.710000	-0.000009	-0.000004
-0.290000	0.710000	-0.000009	-0.000003
-0.270000	0.710000	-0.000009	-0.000001
-0.250000	0.710000	-0.000009	0.000000
-0.230000	0.710000	-0.000009	0.000002
-0.210000	0.710000	-0.000009	0.000003
-0.190000	0.710000	-0.000008	0.000004
-0.170000	0.710000	-0.000008	0.000006
-0.150000	0.710000	-0.000007	0.000007
-0.130000	0.710000	-0.000007	0.000008
-0.110000	0.710000	-0.000006	0.000010
-0.090000	0.710000	-0.000005	0.000011
-0.070000	0.710000	-0.000004	0.000011
-0.050000	0.710000	-0.000003	0.000012
-0.030000	0.710000	-0.000002	0.000013
-0.010000	0.710000	-0.000001	0.000013
0.010000	0.710000	0.000001	0.000013
0.030000	0.710000	0.000002	0.000013
0.050000	0.710000	0.000003	0.000012
0.070000	0.710000	0.000004	0.000011
0.090000	0.710000	0.000005	0.000011
0.110000	0.710000	0.000006	0.000010
0.130000	0.710000	0.000007	0.000008
0.150000	0.710000	0.000007	0.000007
0.170000	0.710000	0.000008	0.000006
0.190000	0.710000	0.000008	0.000004
0.210000	0.710000	0.000009	0.000003
0.230000	0.710000	0.000009	0.000002
0.250000	0.710000	0.000009	0.000000
0.270000	0.710000	0.000009	-0.000001
0.290000	0.710000	0.000009	-0.000003
0.310000	0.710000	0.000009	-0.000004
0.330000	0.710000	0.000009	-0.000005
0.350000	0.710000	0.000008	-0.000006
0.370000	0.710000	0.000008	-0.000007
0.390000	0.710000	0.000007	-0.000007
0.410000	0.710000	0.000007	-0.000008
0.430000	0.710000	0.000006	-0.000008
0.450000	0.710000	0.000006	-0.000008
0.470000	0.710000	0.000005	-0.000008
0.490000	0.710000	0.000005	-0.000009
0.510000	0.710000	0.000005	-0.000009
0.530000	0.710000	0.000005	-0.000010
0.550000	0.710000	0.000006	-0.000010
0.570000	0.710000	0.000009	-0.000011
0.590000	0.710000	0.000014	-0.000010
0.610000	0.710000	0.000020	-0.000004
0.630000	0.710000	0.000019	0.000013
0.650000	0.710000	-0.000001	0.000035
0.670000	0.710000	-0.000031	0.000023
0.690000	0.710000	-0.000049	-0.000012
0.710000	0.710000	-0.000055	-0.000055
0.730000	0.710000	-0.000050	-0.000021
0.750000	0.710000	-0.000037	0.000004
0.770000	0.710000	-0.000020	0.000013
0.790000	0.710000	-0.000008	0.000009
0.810000	0.710000	-0.000003	0.000004
0.830000	0.710000	-0.000003	0.000001
0.850000	0.710000	-0.000003	0.000000
0.870000	0.710000	-0.000004	0.000000
0.890000	0.710000	-0.000004	0.000001
0.910000	0.710000	-0.000004	0.000002
0.930000	0.710000	-0.000003	0.000003
0.950000	0.710000	-0.000002	0.000004
0.970000	0.710000	-0.000001	0.000004
0.990000	0.710000	-0.000001	0.000004

-0.990000	0.730000	0.000000	0.000003
-0.970000	0.730000	0.000001	0.000003
-0.950000	0.730000	0.000002	0.000003
-0.930000	0.730000	0.000003	0.000002
-0.910000	0.730000	0.000003	0.000002
-0.890000	0.730000	0.000003	0.000001
-0.870000	0.730000	0.000003	0.000001
-0.850000	0.730000	0.000004	0.000000
-0.830000	0.730000	0.000004	0.000001
-0.810000	0.730000	0.000005	0.000002
-0.790000	0.730000	0.000009	0.000003
-0.770000	0.730000	0.000015	0.000001
-0.750000	0.730000	0.000022	-0.000008
-0.730000	0.730000	0.000025	-0.000025
-0.710000	0.730000	0.000021	-0.000050
-0.690000	0.730000	0.000052	-0.000041
-0.670000	0.730000	0.000059	0.000063
-0.650000	0.730000	-0.000009	0.000093
-0.630000	0.730000	-0.000048	0.000013
-0.610000	0.730000	-0.000035	-0.000016
-0.590000	0.730000	-0.000018	-0.000020
-0.570000	0.730000	-0.000009	-0.000016
-0.550000	0.730000	-0.000005	-0.000012
-0.530000	0.730000	-0.000005	-0.000010
-0.510000	0.730000	-0.000005	-0.000009
-0.490000	0.730000	-0.000006	-0.000008
-0.470000	0.730000	-0.000007	-0.000008
-0.450000	0.730000	-0.000007	-0.000008
-0.430000	0.730000	-0.000008	-0.000008
-0.410000	0.730000	-0.000008	-0.000007
-0.390000	0.730000	-0.000009	-0.000007
-0.370000	0.730000	-0.000009	-0.000006
-0.350000	0.730000	-0.000010	-0.000005
-0.330000	0.730000	-0.000010	-0.000005
-0.310000	0.730000	-0.000010	-0.000004
-0.290000	0.730000	-0.000010	-0.000002
-0.270000	0.730000	-0.000010	-0.000001
-0.250000	0.730000	-0.000010	-0.000000
-0.230000	0.730000	-0.000010	0.000001
-0.210000	0.730000	-0.000010	0.000003
-0.190000	0.730000	-0.000009	0.000004
-0.170000	0.730000	-0.000009	0.000005
-0.150000	0.730000	-0.000008	0.000007
-0.130000	0.730000	-0.000007	0.000008
-0.110000	0.730000	-0.000006	0.000009
-0.090000	0.730000	-0.000005	0.000010
-0.070000	0.730000	-0.000004	0.000010
-0.050000	0.730000	-0.000003	0.000011
-0.030000	0.730000	-0.000002	0.000011
-0.010000	0.730000	-0.000001	0.000012
0.010000	0.730000	0.000001	0.000012
0.030000	0.730000	0.000002	0.000011
0.050000	0.730000	0.000003	0.000011
0.070000	0.730000	0.000004	0.000010
0.090000	0.730000	0.000005	0.000010
0.110000	0.730000	0.000006	0.000009
0.130000	0.730000	0.000007	0.000008
0.150000	0.730000	0.000008	0.000007
0.170000	0.730000	0.000009	0.000005
0.190000	0.730000	0.000009	0.000004
0.210000	0.730000	0.000010	0.000003
0.230000	0.730000	0.000010	0.000001
0.250000	0.730000	0.000010	-0.000000
0.270000	0.730000	0.000010	-0.000001
0.290000	0.730000	0.000010	-0.000002
0.310000	0.730000	0.000010	-0.000004
0.330000	0.730000	0.000010	-0.000005
0.350000	0.730000	0.000010	-0.000005
0.370000	0.730000	0.000009	-0.000006
0.390000	0.730000	0.000009	-0.000007
0.410000	0.730000	0.000008	-0.000007
0.430000	0.730000	0.000008	-0.000008
0.450000	0.730000	0.000007	-0.000008
0.470000	0.730000	0.000007	-0.000008
0.490000	0.730000	0.000006	-0.000008
0.510000	0.730000	0.000005	-0.000009
0.530000	0.730000	0.000005	-0.000010
0.550000	0.730000	0.000005	-0.000012
0.570000	0.730000	0.000009	-0.000016
0.590000	0.730000	0.000018	-0.000020
0.610000	0.730000	0.000035	-0.000016
0.630000	0.730000	0.000048	0.000013
0.650000	0.730000	0.000009	0.000093
0.670000	0.730000	-0.000059	0.000063
0.690000	0.730000	-0.000052	-0.000041
0.710000	0.730000	-0.000021	-0.000050
0.730000	0.730000	-0.000025	-0.000025
0.750000	0.730000	-0.000022	-0.000008
0.770000	0.730000	-0.000015	0.000001
0.790000	0.730000	-0.000009	0.000003
0.810000	0.730000	-0.000005	0.000002
0.830000	0.730000	-0.000004	0.000001
0.850000	0.730000	-0.000004	0.000000
0.870000	0.730000	-0.000003	0.000001
0.890000	0.730000	-0.000003	0.000001
0.910000	0.730000	-0.000003	0.000002
0.930000	0.730000	-0.000003	0.000002
0.950000	0.730000	-0.000002	0.000003
0.970000	0.730000	-0.000001	0.000003
0.990000	0.730000	-0.000000	0.000003

-0.990000	0.750000	0.000000	0.000003
-0.970000	0.750000	0.000001	0.000002
-0.950000	0.750000	0.000002	0.000002
-0.930000	0.750000	0.000002	0.000002
-0.910000	0.750000	0.000003	0.000001
-0.890000	0.750000	0.000003	0.000001
-0.870000	0.750000	0.000003	0.000000
-0.850000	0.750000	0.000003	0.000000
-0.830000	0.750000	0.000004	-0.000000
-0.810000	0.750000	0.000005	-0.000000
-0.790000	0.750000	0.000007	-0.000001
-0.770000	0.750000	0.000010	-0.000004
-0.750000	0.750000	0.000011	-0.000011
-0.730000	0.750000	0.000008	-0.000022
-0.710000	0.750000	-0.000004	-0.000037
-0.690000	0.750000	-0.000033	-0.000056
-0.670000	0.750000	0.000012	0.000026
-0.650000	0.750000	-0.000049	0.000260
-0.630000	0.750000	-0.000128	-0.000035
-0.610000	0.750000	-0.000054	-0.000054
-0.590000	0.750000	-0.000015	-0.000038
-0.570000	0.750000	-0.000002	-0.000019
-0.550000	0.750000	-0.000002	-0.000012
-0.530000	0.750000	-0.000003	-0.000009
-0.510000	0.750000	-0.000005	-0.000007
-0.490000	0.750000	-0.000007	-0.000007
-0.470000	0.750000	-0.000008	-0.000007
-0.450000	0.750000	-0.000009	-0.000007
-0.430000	0.750000	-0.000009	-0.000007
-0.410000	0.750000	-0.000010	-0.000007
-0.390000	0.750000	-0.000010	-0.000006
-0.370000	0.750000	-0.000010	-0.000006
-0.350000	0.750000	-0.000011	-0.000005
-0.330000	0.750000	-0.000011	-0.000004
-0.310000	0.750000	-0.000011	-0.000003
-0.290000	0.750000	-0.000011	-0.000002
-0.270000	0.750000	-0.000011	-0.000001
-0.250000	0.750000	-0.000011	-0.000000
-0.230000	0.750000	-0.000011	0.000001
-0.210000	0.750000	-0.000011	0.000002
-0.190000	0.750000	-0.000010	0.000003
-0.170000	0.750000	-0.000010	0.000005
-0.150000	0.750000	-0.000009	0.000006
-0.130000	0.750000	-0.000008	0.000007
-0.110000	0.750000	-0.000007	0.000008
-0.090000	0.750000	-0.000006	0.000008
-0.070000	0.750000	-0.000005	0.000009
-0.050000	0.750000	-0.000003	0.000010
-0.030000	0.750000	-0.000002	0.000010
-0.010000	0.750000	-0.000001	0.000010
0.010000	0.750000	0.000001	0.000010
0.030000	0.750000	0.000002	0.000010
0.050000	0.750000	0.000003	0.000010
0.070000	0.750000	0.000005	0.000009
0.090000	0.750000	0.000006	0.000008
0.110000	0.750000	0.000007	0.000008
0.130000	0.750000	0.000008	0.000007
0.150000	0.750000	0.000009	0.000006
0.170000	0.750000	0.000010	0.000005
0.190000	0.750000	0.000010	0.000003
0.210000	0.750000	0.000011	0.000002
0.230000	0.750000	0.000011	0.000001
0.250000	0.750000	0.000011	-0.000000
0.270000	0.750000	0.000011	-0.000001
0.290000	0.750000	0.000011	-0.000002
0.310000	0.750000	0.000011	-0.000003
0.330000	0.750000	0.000011	-0.000004
0.350000	0.750000	0.000011	-0.000005
0.370000	0.750000	0.000010	-0.000006
0.390000	0.750000	0.000010	-0.000006
0.410000	0.750000	0.000010	-0.000007
0.430000	0.750000	0.000009	-0.000007
0.450000	0.750000	0.000009	-0.000007
0.470000	0.750000	0.000008	-0.000007
0.490000	0.750000	0.000007	-0.000007
0.510000	0.750000	0.000005	-0.000007
0.530000	0.750000	0.000003	-0.000009
0.550000	0.750000	0.000002	-0.000012
0.570000	0.750000	0.000002	-0.000019
0.590000	0.750000	0.000015	-0.000038
0.610000	0.750000	0.000054	-0.000054
0.630000	0.750000	0.000128	-0.000035
0.650000	0.750000	0.000049	0.000260
0.670000	0.750000	-0.000012	0.000026
0.690000	0.750000	0.000033	-0.000056
0.710000	0.750000	0.000004	-0.000037
0.730000	0.750000	-0.000008	-0.000022
0.750000	0.750000	-0.000011	-0.000011
0.770000	0.750000	-0.000010	-0.000004
0.790000	0.750000	-0.000007	-0.000001
0.810000	0.750000	-0.000005	-0.000000
0.830000	0.750000	-0.000004	-0.000000
0.850000	0.750000	-0.000003	0.000000
0.870000	0.750000	-0.000003	0.000000
0.890000	0.750000	-0.000003	0.000001
0.910000	0.750000	-0.000003	0.000001
0.930000	0.750000	-0.000002	0.000002
0.950000	0.750000	-0.000002	0.000002
0.970000	0.750000	-0.000001	0.000002
0.990000	0.750000	-0.000000	0.000003

-0.990000	0.770000	0.000000	0.000002
-0.970000	0.770000	0.000001	0.000002
-0.950000	0.770000	0.000001	0.000002
-0.930000	0.770000	0.000002	0.000001
-0.910000	0.770000	0.000002	0.000001
-0.890000	0.770000	0.000002	0.000001
-0.870000	0.770000	0.000003	0.000000
-0.850000	0.770000	0.000003	-0.000000
-0.830000	0.770000	0.000004	-0.000001
-0.810000	0.770000	0.000004	-0.000001
-0.790000	0.770000	0.000005	-0.000003
-0.770000	0.770000	0.000005	-0.000005
-0.750000	0.770000	0.000004	-0.000010
-0.730000	0.770000	-0.000001	-0.000015
-0.710000	0.770000	-0.000013	-0.000020
-0.690000	0.770000	-0.000038	-0.000020
-0.670000	0.770000	-0.000090	-0.000004
-0.650000	0.770000	-0.000005	0.000265
-0.630000	0.770000	0.000017	0.000017
-0.610000	0.770000	-0.000038	-0.000126
-0.590000	0.770000	0.000016	-0.000060
-0.570000	0.770000	0.000017	-0.000010
-0.550000	0.770000	0.000003	-0.000007
-0.530000	0.770000	-0.000002	-0.000007
-0.510000	0.770000	-0.000005	-0.000005
-0.490000	0.770000	-0.000008	-0.000005
-0.470000	0.770000	-0.000009	-0.000006
-0.450000	0.770000	-0.000010	-0.000007
-0.430000	0.770000	-0.000010	-0.000007
-0.410000	0.770000	-0.000011	-0.000006
-0.390000	0.770000	-0.000011	-0.000006
-0.370000	0.770000	-0.000012	-0.000005
-0.350000	0.770000	-0.000012	-0.000005
-0.330000	0.770000	-0.000012	-0.000004
-0.310000	0.770000	-0.000012	-0.000003
-0.290000	0.770000	-0.000013	-0.000002
-0.270000	0.770000	-0.000012	-0.000001
-0.250000	0.770000	-0.000012	-0.000000
-0.230000	0.770000	-0.000012	0.000001
-0.210000	0.770000	-0.000012	0.000002
-0.190000	0.770000	-0.000011	0.000003
-0.170000	0.770000	-0.000010	0.000004
-0.150000	0.770000	-0.000010	0.000005
-0.130000	0.770000	-0.000009	0.000006
-0.110000	0.770000	-0.000007	0.000007
-0.090000	0.770000	-0.000006	0.000007
-0.070000	0.770000	-0.000005	0.000008
-0.050000	0.770000	-0.000004	0.000008
-0.030000	0.770000	-0.000002	0.000009
-0.010000	0.770000	-0.000001	0.000009
0.010000	0.770000	0.000001	0.000009
0.030000	0.770000	0.000002	0.000009
0.050000	0.770000	0.000004	0.000008
0.070000	0.770000	0.000005	0.000008
0.090000	0.770000	0.000006	0.000007
0.110000	0.770000	0.000007	0.000007
0.130000	0.770000	0.000009	0.000006
0.150000	0.770000	0.000010	0.000005
0.170000	0.770000	0.000010	0.000004
0.190000	0.770000	0.000011	0.000003
0.210000	0.770000	0.000012	0.000002
0.230000	0.770000	0.000012	0.000001
0.250000	0.770000	0.000012	-0.000000
0.270000	0.770000	0.000012	-0.000001
0.290000	0.770000	0.000013	-0.000002
0.310000	0.770000	0.000012	-0.000003
0.330000	0.770000	0.000012	-0.000004
0.350000	0.770000	0.000012	-0.000005
0.370000	0.770000	0.000012	-0.000005
0.390000	0.770000	0.000011	-0.000006
0.410000	0.770000	0.000011	-0.000006
0.430000	0.770000	0.000010	-0.000007
0.450000	0.770000	0.000010	-0.000007
0.470000	0.770000	0.000009	-0.000006
0.490000	0.770000	0.000008	-0.000005
0.510000	0.770000	0.000005	-0.000005
0.530000	0.770000	0.000002	-0.000007
0.550000	0.770000	-0.000003	-0.000007
0.570000	0.770000	-0.000017	-0.000010
0.590000	0.770000	-0.000016	-0.000060
0.610000	0.770000	0.000038	-0.000126
0.630000	0.770000	-0.000017	0.000017
0.650000	0.770000	0.000005	0.000265
0.670000	0.770000	0.000090	-0.000004
0.690000	0.770000	0.000038	-0.000020
0.710000	0.770000	0.000013	-0.000020
0.730000	0.770000	0.000001	-0.000015
0.750000	0.770000	-0.000004	-0.000010
0.770000	0.770000	-0.000005	-0.000005
0.790000	0.770000	-0.000005	-0.000003
0.810000	0.770000	-0.000004	-0.000001
0.830000	0.770000	-0.000004	-0.000001
0.850000	0.770000	-0.000003	-0.000000
0.870000	0.770000	-0.000003	0.000000
0.890000	0.770000	-0.000002	0.000001
0.910000	0.770000	-0.000002	0.000001
0.930000	0.770000	-0.000002	0.000001
0.950000	0.770000	-0.000001	0.000002
0.970000	0.770000	-0.000001	0.000002
0.990000	0.770000	-0.000000	0.000002

-0.990000	0.790000	0.000000	0.000002
-0.970000	0.790000	0.000001	0.000001
-0.950000	0.790000	0.000001	0.000001
-0.930000	0.790000	0.000001	0.000001
-0.910000	0.790000	0.000002	0.000001
-0.890000	0.790000	0.000002	0.000000
-0.870000	0.790000	0.000002	-0.000000
-0.850000	0.790000	0.000003	-0.000001
-0.830000	0.790000	0.000003	-0.000001
-0.810000	0.790000	0.000003	-0.000002
-0.790000	0.790000	0.000003	-0.000003
-0.770000	0.790000	0.000003	-0.000005
-0.750000	0.790000	0.000001	-0.000007
-0.730000	0.790000	-0.000003	-0.000009
-0.710000	0.790000	-0.000009	-0.000008
-0.690000	0.790000	-0.000016	0.000000
-0.670000	0.790000	-0.000016	0.000027
-0.650000	0.790000	0.000038	0.000096
-0.630000	0.790000	0.000139	0.000065
-0.610000	0.790000	0.000147	-0.000126
-0.590000	0.790000	0.000100	-0.000067
-0.570000	0.790000	0.000050	0.000046
-0.550000	0.790000	-0.000001	0.000000
-0.530000	0.790000	-0.000003	-0.000008
-0.510000	0.790000	-0.000005	0.000001
-0.490000	0.790000	-0.000010	-0.000003
-0.470000	0.790000	-0.000012	-0.000005
-0.450000	0.790000	-0.000012	-0.000007
-0.430000	0.790000	-0.000012	-0.000006
-0.410000	0.790000	-0.000012	-0.000006
-0.390000	0.790000	-0.000012	-0.000005
-0.370000	0.790000	-0.000013	-0.000005
-0.350000	0.790000	-0.000013	-0.000004
-0.330000	0.790000	-0.000014	-0.000004
-0.310000	0.790000	-0.000014	-0.000003
-0.290000	0.790000	-0.000014	-0.000003
-0.270000	0.790000	-0.000013	-0.000002
-0.250000	0.790000	-0.000013	-0.000001
-0.230000	0.790000	-0.000013	0.000000
-0.210000	0.790000	-0.000012	0.000001
-0.190000	0.790000	-0.000012	0.000002
-0.170000	0.790000	-0.000011	0.000003
-0.150000	0.790000	-0.000010	0.000004
-0.130000	0.790000	-0.000009	0.000005
-0.110000	0.790000	-0.000008	0.000005
-0.090000	0.790000	-0.000007	0.000006
-0.070000	0.790000	-0.000005	0.000006
-0.050000	0.790000	-0.000004	0.000007
-0.030000	0.790000	-0.000002	0.000007
-0.010000	0.790000	-0.000001	0.000007
0.010000	0.790000	0.000001	0.000007
0.030000	0.790000	0.000002	0.000007
0.050000	0.790000	0.000004	0.000007
0.070000	0.790000	0.000005	0.000006
0.090000	0.790000	0.000007	0.000006
0.110000	0.790000	0.000008	0.000005
0.130000	0.790000	0.000009	0.000005
0.150000	0.790000	0.000010	0.000004
0.170000	0.790000	0.000011	0.000003
0.190000	0.790000	0.000012	0.000002
0.210000	0.790000	0.000012	0.000001
0.230000	0.790000	0.000013	0.000000
0.250000	0.790000	0.000013	-0.000001
0.270000	0.790000	0.000013	-0.000002
0.290000	0.790000	0.000014	-0.000003
0.310000	0.790000	0.000014	-0.000003
0.330000	0.790000	0.000014	-0.000004
0.350000	0.790000	0.000013	-0.000004
0.370000	0.790000	0.000013	-0.000005
0.390000	0.790000	0.000012	-0.000005
0.410000	0.790000	0.000012	-0.000006
0.430000	0.790000	0.000012	-0.000006
0.450000	0.790000	0.000012	-0.000007
0.470000	0.790000	0.000012	-0.000005
0.490000	0.790000	0.000010	-0.000003
0.510000	0.790000	0.000005	0.000001
0.530000	0.790000	0.000003	-0.000008
0.550000	0.790000	0.000001	0.000000
0.570000	0.790000	-0.000050	0.000046
0.590000	0.790000	-0.000100	-0.000067
0.610000	0.790000	-0.000147	-0.000126
0.630000	0.790000	-0.000139	0.000065
0.650000	0.790000	-0.000038	0.000096
0.670000	0.790000	0.000016	0.000027
0.690000	0.790000	0.000016	0.000000
0.710000	0.790000	0.000009	-0.000008
0.730000	0.790000	0.000003	-0.000009
0.750000	0.790000	-0.000001	-0.000007
0.770000	0.790000	-0.000003	-0.000005
0.790000	0.790000	-0.000003	-0.000003
0.810000	0.790000	-0.000003	-0.000002
0.830000	0.790000	-0.000003	-0.000001
0.850000	0.790000	-0.000003	-0.000001
0.870000	0.790000	-0.000002	-0.000000
0.890000	0.790000	-0.000002	0.000000
0.910000	0.790000	-0.000002	0.000001
0.930000	0.790000	-0.000001	0.000001
0.950000	0.790000	-0.000001	0.000001
0.970000	0.790000	-0.000001	0.000001
0.990000	0.790000	-0.000000	0.000002

-0.990000	0.810000	0.000000	0.000001
-0.970000	0.810000	0.000001	0.000001
-0.950000	0.810000	0.000001	0.000001
-0.930000	0.810000	0.000001	0.000001
-0.910000	0.810000	0.000001	0.000000
-0.890000	0.810000	0.000002	0.000000
-0.870000	0.810000	0.000002	-0.000000
-0.850000	0.810000	0.000002	-0.000001
-0.830000	0.810000	0.000002	-0.000001
-0.810000	0.810000	0.000002	-0.000002
-0.790000	0.810000	0.000002	-0.000003
-0.770000	0.810000	0.000001	-0.000004
-0.750000	0.810000	0.000000	-0.000005
-0.730000	0.810000	-0.000002	-0.000005
-0.710000	0.810000	-0.000004	-0.000003
-0.690000	0.810000	-0.000003	0.000003
-0.670000	0.810000	0.000006	0.000014
-0.650000	0.810000	0.000034	0.000026
-0.630000	0.810000	0.000074	-0.000005
-0.610000	0.810000	0.000097	-0.000087
-0.590000	0.810000	0.000174	-0.000137
-0.570000	0.810000	0.000082	0.000258
-0.550000	0.810000	-0.000051	-0.000028
-0.530000	0.810000	-0.000003	-0.000025
-0.510000	0.810000	-0.000002	0.000019
-0.490000	0.810000	-0.000016	-0.000002
-0.470000	0.810000	-0.000015	-0.000006
-0.450000	0.810000	-0.000014	-0.000008
-0.430000	0.810000	-0.000012	-0.000007
-0.410000	0.810000	-0.000012	-0.000005
-0.390000	0.810000	-0.000013	-0.000004
-0.370000	0.810000	-0.000014	-0.000004
-0.350000	0.810000	-0.000015	-0.000004
-0.330000	0.810000	-0.000015	-0.000004
-0.310000	0.810000	-0.000015	-0.000003
-0.290000	0.810000	-0.000015	-0.000003
-0.270000	0.810000	-0.000014	-0.000002
-0.250000	0.810000	-0.000014	-0.000001
-0.230000	0.810000	-0.000013	-0.000000
-0.210000	0.810000	-0.000013	0.000001
-0.190000	0.810000	-0.000013	0.000002
-0.170000	0.810000	-0.000012	0.000002
-0.150000	0.810000	-0.000011	0.000003
-0.130000	0.810000	-0.000010	0.000003
-0.110000	0.810000	-0.000009	0.000004
-0.090000	0.810000	-0.000007	0.000004
-0.070000	0.810000	-0.000005	0.000005
-0.050000	0.810000	-0.000004	0.000005
-0.030000	0.810000	-0.000002	0.000006
-0.010000	0.810000	-0.000001	0.000006
0.010000	0.810000	0.000001	0.000006
0.030000	0.810000	0.000002	0.000006
0.050000	0.810000	0.000004	0.000005
0.070000	0.810000	0.000005	0.000005
0.090000	0.810000	0.000007	0.000004
0.110000	0.810000	0.000009	0.000004
0.130000	0.810000	0.000010	0.000003
0.150000	0.810000	0.000011	0.000003
0.170000	0.810000	0.000012	0.000002
0.190000	0.810000	0.000013	0.000002
0.210000	0.810000	0.000013	0.000001
0.230000	0.810000	0.000013	-0.000000
0.250000	0.810000	0.000014	-0.000001
0.270000	0.810000	0.000014	-0.000002
0.290000	0.810000	0.000015	-0.000003
0.310000	0.810000	0.000015	-0.000003
0.330000	0.810000	0.000015	-0.000004
0.350000	0.810000	0.000015	-0.000004
0.370000	0.810000	0.000014	-0.000004
0.390000	0.810000	0.000013	-0.000004
0.410000	0.810000	0.000012	-0.000005
0.430000	0.810000	0.000012	-0.000007
0.450000	0.810000	0.000014	-0.000008
0.470000	0.810000	0.000015	-0.000006
0.490000	0.810000	0.000016	-0.000002
0.510000	0.810000	0.000002	0.000019
0.530000	0.810000	0.000003	-0.000025
0.550000	0.810000	0.000051	-0.000028
0.570000	0.810000	-0.000082	0.000258
0.590000	0.810000	-0.000174	-0.000137
0.610000	0.810000	-0.000097	-0.000087
0.630000	0.810000	-0.000074	-0.000005
0.650000	0.810000	-0.000034	0.000026
0.670000	0.810000	-0.000006	0.000014
0.690000	0.810000	0.000003	0.000003
0.710000	0.810000	0.000004	-0.000003
0.730000	0.810000	0.000002	-0.000005
0.750000	0.810000	-0.000000	-0.000005
0.770000	0.810000	-0.000001	-0.000004
0.790000	0.810000	-0.000002	-0.000003
0.810000	0.810000	-0.000002	-0.000002
0.830000	0.810000	-0.000002	-0.000001
0.850000	0.810000	-0.000002	-0.000001
0.870000	0.810000	-0.000002	-0.000000
0.890000	0.810000	-0.000002	0.000000
0.910000	0.810000	-0.000001	0.000000
0.930000	0.810000	-0.000001	0.000001
0.950000	0.810000	-0.000001	0.000001
0.970000	0.810000	-0.000001	0.000001
0.990000	0.810000	-0.000000	0.000001

-0.990000	0.830000	0.000000	0.000001
-0.970000	0.830000	0.000000	0.000001
-0.950000	0.830000	0.000001	0.000001
-0.930000	0.830000	0.000001	0.000000
-0.910000	0.830000	0.000001	0.000000
-0.890000	0.830000	0.000001	-0.000000
-0.870000	0.830000	0.000001	-0.000001
-0.850000	0.830000	0.000001	-0.000001
-0.830000	0.830000	0.000002	-0.000002
-0.810000	0.830000	0.000001	-0.000002
-0.790000	0.830000	0.000001	-0.000003
-0.770000	0.830000	0.000001	-0.000004
-0.750000	0.830000	0.000000	-0.000004
-0.730000	0.830000	-0.000001	-0.000004
-0.710000	0.830000	-0.000001	-0.000003
-0.690000	0.830000	0.000001	-0.000000
-0.670000	0.830000	0.000008	0.000002
-0.650000	0.830000	0.000019	-0.000001
-0.630000	0.830000	0.000025	-0.000024
-0.610000	0.830000	0.000003	-0.000069
-0.590000	0.830000	-0.000104	-0.000126
-0.570000	0.830000	-0.000032	0.000268
-0.550000	0.830000	0.000063	-0.000000
-0.530000	0.830000	0.000043	-0.000081
-0.510000	0.830000	0.000016	0.000100
-0.490000	0.830000	-0.000036	-0.000017
-0.470000	0.830000	-0.000020	-0.000008
-0.450000	0.830000	-0.000015	-0.000012
-0.430000	0.830000	-0.000012	-0.000007
-0.410000	0.830000	-0.000012	-0.000005
-0.390000	0.830000	-0.000014	-0.000003
-0.370000	0.830000	-0.000015	-0.000003
-0.350000	0.830000	-0.000016	-0.000004
-0.330000	0.830000	-0.000016	-0.000004
-0.310000	0.830000	-0.000016	-0.000004
-0.290000	0.830000	-0.000015	-0.000003
-0.270000	0.830000	-0.000015	-0.000002
-0.250000	0.830000	-0.000015	-0.000001
-0.230000	0.830000	-0.000014	-0.000001
-0.210000	0.830000	-0.000014	0.000000
-0.190000	0.830000	-0.000013	0.000001
-0.170000	0.830000	-0.000013	0.000002
-0.150000	0.830000	-0.000012	0.000002
-0.130000	0.830000	-0.000011	0.000002
-0.110000	0.830000	-0.000009	0.000002
-0.090000	0.830000	-0.000007	0.000003
-0.070000	0.830000	-0.000006	0.000003
-0.050000	0.830000	-0.000004	0.000004
-0.030000	0.830000	-0.000002	0.000004
-0.010000	0.830000	-0.000001	0.000004
0.010000	0.830000	0.000001	0.000004
0.030000	0.830000	0.000002	0.000004
0.050000	0.830000	0.000004	0.000004
0.070000	0.830000	0.000006	0.000003
0.090000	0.830000	0.000007	0.000003
0.110000	0.830000	0.000009	0.000002
0.130000	0.830000	0.000011	0.000002
0.150000	0.830000	0.000012	0.000002
0.170000	0.830000	0.000013	0.000002
0.190000	0.830000	0.000013	0.000001
0.210000	0.830000	0.000014	0.000000
0.230000	0.830000	0.000014	-0.000001
0.250000	0.830000	0.000015	-0.000001
0.270000	0.830000	0.000015	-0.000002
0.290000	0.830000	0.000015	-0.000003
0.310000	0.830000	0.000016	-0.000004
0.330000	0.830000	0.000016	-0.000004
0.350000	0.830000	0.000016	-0.000004
0.370000	0.830000	0.000015	-0.000003
0.390000	0.830000	0.000014	-0.000003
0.410000	0.830000	0.000012	-0.000005
0.430000	0.830000	0.000012	-0.000007
0.450000	0.830000	0.000015	-0.000012
0.470000	0.830000	0.000020	-0.000008
0.490000	0.830000	0.000036	-0.000017
0.510000	0.830000	-0.000016	0.000100
0.530000	0.830000	-0.000043	-0.000081
0.550000	0.830000	-0.000063	-0.000000
0.570000	0.830000	0.000032	0.000268
0.590000	0.830000	0.000104	-0.000126
0.610000	0.830000	-0.000003	-0.000069
0.630000	0.830000	-0.000025	-0.000024
0.650000	0.830000	-0.000019	-0.000001
0.670000	0.830000	-0.000008	0.000002
0.690000	0.830000	-0.000001	-0.000000
0.710000	0.830000	0.000001	-0.000003
0.730000	0.830000	0.000001	-0.000004
0.750000	0.830000	-0.000000	-0.000004
0.770000	0.830000	-0.000001	-0.000004
0.790000	0.830000	-0.000001	-0.000003
0.810000	0.830000	-0.000001	-0.000002
0.830000	0.830000	-0.000002	-0.000002
0.850000	0.830000	-0.000001	-0.000001
0.870000	0.830000	-0.000001	-0.000001
0.890000	0.830000	-0.000001	-0.000000
0.910000	0.830000	-0.000001	0.000000
0.930000	0.830000	-0.000001	0.000000
0.950000	0.830000	-0.000001	0.000001
0.970000	0.830000	-0.000000	0.000001
0.990000	0.830000	-0.000000	0.000001

-0.990000	0.850000	0.000000	0.000001
-0.970000	0.850000	0.000000	0.000000
-0.950000	0.850000	0.000001	0.000000
-0.930000	0.850000	0.000001	0.000000
-0.910000	0.850000	0.000001	-0.000000
-0.890000	0.850000	0.000001	-0.000000
-0.870000	0.850000	0.000001	-0.000001
-0.850000	0.850000	0.000001	-0.000001
-0.830000	0.850000	0.000001	-0.000001
-0.810000	0.850000	0.000001	-0.000002
-0.790000	0.850000	0.000001	-0.000003
-0.770000	0.850000	0.000000	-0.000003
-0.750000	0.850000	-0.000000	-0.000003
-0.730000	0.850000	-0.000000	-0.000004
-0.710000	0.850000	-0.000000	-0.000003
-0.690000	0.850000	0.000001	-0.000003
-0.670000	0.850000	0.000004	-0.000004
-0.650000	0.850000	0.000008	-0.000010
-0.630000	0.850000	0.000007	-0.000022
-0.610000	0.850000	-0.000006	-0.000036
-0.590000	0.850000	-0.000026	-0.000031
-0.570000	0.850000	0.000019	0.000056
-0.550000	0.850000	0.000138	-0.000003
-0.530000	0.850000	0.000287	-0.000207
-0.510000	0.850000	0.000061	0.000479
-0.490000	0.850000	-0.000125	-0.000157
-0.470000	0.850000	-0.000013	0.000003
-0.450000	0.850000	-0.000015	-0.000026
-0.430000	0.850000	-0.000008	-0.000003
-0.410000	0.850000	-0.000011	-0.000005
-0.390000	0.850000	-0.000014	0.000002
-0.370000	0.850000	-0.000018	-0.000002
-0.350000	0.850000	-0.000018	-0.000004
-0.330000	0.850000	-0.000018	-0.000004
-0.310000	0.850000	-0.000017	-0.000004
-0.290000	0.850000	-0.000016	-0.000004
-0.270000	0.850000	-0.000016	-0.000003
-0.250000	0.850000	-0.000015	-0.000002
-0.230000	0.850000	-0.000015	-0.000001
-0.210000	0.850000	-0.000014	0.000000
-0.190000	0.850000	-0.000014	0.000001
-0.170000	0.850000	-0.000014	0.000001
-0.150000	0.850000	-0.000013	0.000001
-0.130000	0.850000	-0.000011	0.000001
-0.110000	0.850000	-0.000010	0.000001
-0.090000	0.850000	-0.000008	0.000001
-0.070000	0.850000	-0.000006	0.000002
-0.050000	0.850000	-0.000004	0.000002
-0.030000	0.850000	-0.000002	0.000002
-0.010000	0.850000	-0.000001	0.000003
0.010000	0.850000	0.000001	0.000003
0.030000	0.850000	0.000002	0.000002
0.050000	0.850000	0.000004	0.000002
0.070000	0.850000	0.000006	0.000002
0.090000	0.850000	0.000008	0.000001
0.110000	0.850000	0.000010	0.000001
0.130000	0.850000	0.000011	0.000001
0.150000	0.850000	0.000013	0.000001
0.170000	0.850000	0.000014	0.000001
0.190000	0.850000	0.000014	0.000001
0.210000	0.850000	0.000014	0.000000
0.230000	0.850000	0.000015	-0.000001
0.250000	0.850000	0.000015	-0.000002
0.270000	0.850000	0.000016	-0.000003
0.290000	0.850000	0.000016	-0.000004
0.310000	0.850000	0.000017	-0.000004
0.330000	0.850000	0.000018	-0.000004
0.350000	0.850000	0.000018	-0.000004
0.370000	0.850000	0.000018	-0.000002
0.390000	0.850000	0.000014	0.000002
0.410000	0.850000	0.000011	-0.000005
0.430000	0.850000	0.000008	-0.000003
0.450000	0.850000	0.000015	-0.000026
0.470000	0.850000	0.000013	0.000003
0.490000	0.850000	0.000125	-0.000157
0.510000	0.850000	-0.000061	0.000479
0.530000	0.850000	-0.000287	-0.000207
0.550000	0.850000	-0.000138	-0.000003
0.570000	0.850000	-0.000019	0.000056
0.590000	0.850000	0.000026	-0.000031
0.610000	0.850000	0.000006	-0.000036
0.630000	0.850000	-0.000007	-0.000022
0.650000	0.850000	-0.000008	-0.000010
0.670000	0.850000	-0.000004	-0.000004
0.690000	0.850000	-0.000001	-0.000003
0.710000	0.850000	0.000000	-0.000003
0.730000	0.850000	0.000000	-0.000004
0.750000	0.850000	0.000000	-0.000003
0.770000	0.850000	-0.000000	-0.000003
0.790000	0.850000	-0.000001	-0.000003
0.810000	0.850000	-0.000001	-0.000002
0.830000	0.850000	-0.000001	-0.000001
0.850000	0.850000	-0.000001	-0.000001
0.870000	0.850000	-0.000001	-0.000001
0.890000	0.850000	-0.000001	-0.000000
0.910000	0.850000	-0.000001	-0.000000
0.930000	0.850000	-0.000001	0.000000
0.950000	0.850000	-0.000001	0.000000
0.970000	0.850000	-0.000000	0.000000
0.990000	0.850000	-0.000000	0.000001

-0.990000	0.870000	0.000000	0.000000
-0.970000	0.870000	0.000000	0.000000
-0.950000	0.870000	0.000000	0.000000
-0.930000	0.870000	0.000000	0.000000
-0.910000	0.870000	0.000001	-0.000000
-0.890000	0.870000	0.000001	-0.000000
-0.870000	0.870000	0.000001	-0.000001
-0.850000	0.870000	0.000001	-0.000001
-0.830000	0.870000	0.000001	-0.000001
-0.810000	0.870000	0.000000	-0.000002
-0.790000	0.870000	0.000000	-0.000002
-0.770000	0.870000	-0.000000	-0.000003
-0.750000	0.870000	-0.000000	-0.000003
-0.730000	0.870000	-0.000001	-0.000003
-0.710000	0.870000	-0.000000	-0.000004
-0.690000	0.870000	0.000000	-0.000005
-0.670000	0.870000	0.000001	-0.000007
-0.650000	0.870000	0.000001	-0.000011
-0.630000	0.870000	-0.000001	-0.000017
-0.610000	0.870000	-0.000007	-0.000022
-0.590000	0.870000	-0.000012	-0.000020
-0.570000	0.870000	-0.000004	-0.000008
-0.550000	0.870000	-0.000009	-0.000053
-0.530000	0.870000	-0.000143	-0.000171
-0.510000	0.870000	0.000060	0.000466
-0.490000	0.870000	0.000340	-0.000238
-0.470000	0.870000	0.000109	0.000203
-0.450000	0.870000	-0.000022	-0.000093
-0.430000	0.870000	0.000007	0.000027
-0.410000	0.870000	-0.000010	-0.000015
-0.390000	0.870000	-0.000013	0.000019
-0.370000	0.870000	-0.000024	-0.000003
-0.350000	0.870000	-0.000021	-0.000005
-0.330000	0.870000	-0.000020	-0.000005
-0.310000	0.870000	-0.000018	-0.000006
-0.290000	0.870000	-0.000016	-0.000004
-0.270000	0.870000	-0.000016	-0.000003
-0.250000	0.870000	-0.000016	-0.000003
-0.230000	0.870000	-0.000015	-0.000002
-0.210000	0.870000	-0.000014	0.000000
-0.190000	0.870000	-0.000015	0.000001
-0.170000	0.870000	-0.000015	0.000001
-0.150000	0.870000	-0.000014	-0.000001
-0.130000	0.870000	-0.000013	-0.000001
-0.110000	0.870000	-0.000010	-0.000002
-0.090000	0.870000	-0.000008	-0.000001
-0.070000	0.870000	-0.000006	-0.000000
-0.050000	0.870000	-0.000004	0.000000
-0.030000	0.870000	-0.000002	0.000001
-0.010000	0.870000	-0.000001	0.000001
0.010000	0.870000	0.000001	0.000001
0.030000	0.870000	0.000002	0.000001
0.050000	0.870000	0.000004	0.000000
0.070000	0.870000	0.000006	-0.000000
0.090000	0.870000	0.000008	-0.000001
0.110000	0.870000	0.000010	-0.000002
0.130000	0.870000	0.000013	-0.000001
0.150000	0.870000	0.000014	-0.000001
0.170000	0.870000	0.000015	0.000001
0.190000	0.870000	0.000015	0.000001
0.210000	0.870000	0.000014	0.000000
0.230000	0.870000	0.000015	-0.000002
0.250000	0.870000	0.000016	-0.000003
0.270000	0.870000	0.000016	-0.000003
0.290000	0.870000	0.000016	-0.000004
0.310000	0.870000	0.000018	-0.000006
0.330000	0.870000	0.000020	-0.000005
0.350000	0.870000	0.000021	-0.000005
0.370000	0.870000	0.000024	-0.000003
0.390000	0.870000	0.000013	0.000019
0.410000	0.870000	0.000010	-0.000015
0.430000	0.870000	-0.000007	0.000027
0.450000	0.870000	0.000022	-0.000093
0.470000	0.870000	-0.000109	0.000203
0.490000	0.870000	-0.000340	-0.000238
0.510000	0.870000	-0.000060	0.000466
0.530000	0.870000	0.000143	-0.000171
0.550000	0.870000	0.000009	-0.000053
0.570000	0.870000	0.000004	-0.000008
0.590000	0.870000	0.000012	-0.000020
0.610000	0.870000	0.000007	-0.000022
0.630000	0.870000	0.000001	-0.000017
0.650000	0.870000	-0.000001	-0.000011
0.670000	0.870000	-0.000001	-0.000007
0.690000	0.870000	-0.000000	-0.000005
0.710000	0.870000	0.000000	-0.000004
0.730000	0.870000	0.000001	-0.000003
0.750000	0.870000	0.000000	-0.000003
0.770000	0.870000	0.000000	-0.000003
0.790000	0.870000	-0.000000	-0.000002
0.810000	0.870000	-0.000000	-0.000002
0.830000	0.870000	-0.000001	-0.000001
0.850000	0.870000	-0.000001	-0.000001
0.870000	0.870000	-0.000001	-0.000001
0.890000	0.870000	-0.000001	-0.000000
0.910000	0.870000	-0.000001	-0.000000
0.930000	0.870000	-0.000000	0.000000
0.950000	0.870000	-0.000000	0.000000
0.970000	0.870000	-0.000000	0.000000
0.990000	0.870000	-0.000000	0.000000

-0.990000	0.890000	0.000000	0.000000
-0.970000	0.890000	0.000000	0.000000
-0.950000	0.890000	0.000000	0.000000
-0.930000	0.890000	0.000000	-0.000000
-0.910000	0.890000	0.000000	-0.000000
-0.890000	0.890000	0.000000	-0.000000
-0.870000	0.890000	0.000000	-0.000001
-0.850000	0.890000	0.000000	-0.000001
-0.830000	0.890000	0.000000	-0.000001
-0.810000	0.890000	-0.000000	-0.000002
-0.790000	0.890000	-0.000000	-0.000002
-0.770000	0.890000	-0.000001	-0.000002
-0.750000	0.890000	-0.000001	-0.000003
-0.730000	0.890000	-0.000001	-0.000003
-0.710000	0.890000	-0.000001	-0.000004
-0.690000	0.890000	-0.000001	-0.000005
-0.670000	0.890000	-0.000002	-0.000007
-0.650000	0.890000	-0.000002	-0.000010
-0.630000	0.890000	-0.000005	-0.000013
-0.610000	0.890000	-0.000009	-0.000016
-0.590000	0.890000	-0.000012	-0.000017
-0.570000	0.890000	-0.000015	-0.000017
-0.550000	0.890000	-0.000025	-0.000030
-0.530000	0.890000	-0.000053	-0.000032
-0.510000	0.890000	-0.000013	0.000083
-0.490000	0.890000	-0.000034	-0.000114
-0.470000	0.890000	0.000056	0.000220
-0.450000	0.890000	0.000230	-0.000153
-0.430000	0.890000	0.000069	0.000219
-0.410000	0.890000	-0.000021	-0.000101
-0.390000	0.890000	-0.000004	0.000091
-0.370000	0.890000	-0.000044	-0.000024
-0.350000	0.890000	-0.000022	-0.000009
-0.330000	0.890000	-0.000021	-0.000003
-0.310000	0.890000	-0.000019	-0.000012
-0.290000	0.890000	-0.000015	-0.000005
-0.270000	0.890000	-0.000017	-0.000001
-0.250000	0.890000	-0.000017	-0.000005
-0.230000	0.890000	-0.000014	-0.000004
-0.210000	0.890000	-0.000013	0.000001
-0.190000	0.890000	-0.000016	0.000003
-0.170000	0.890000	-0.000018	0.000001
-0.150000	0.890000	-0.000017	-0.000002
-0.130000	0.890000	-0.000014	-0.000004
-0.110000	0.890000	-0.000011	-0.000004
-0.090000	0.890000	-0.000008	-0.000004
-0.070000	0.890000	-0.000005	-0.000002
-0.050000	0.890000	-0.000003	-0.000001
-0.030000	0.890000	-0.000002	-0.000001
-0.010000	0.890000	-0.000001	-0.000000
0.010000	0.890000	0.000001	-0.000000
0.030000	0.890000	0.000002	-0.000001
0.050000	0.890000	0.000003	-0.000001
0.070000	0.890000	0.000005	-0.000002
0.090000	0.890000	0.000008	-0.000004
0.110000	0.890000	0.000011	-0.000004
0.130000	0.890000	0.000014	-0.000004
0.150000	0.890000	0.000017	-0.000002
0.170000	0.890000	0.000018	0.000001
0.190000	0.890000	0.000016	0.000003
0.210000	0.890000	0.000013	0.000001
0.230000	0.890000	0.000014	-0.000004
0.250000	0.890000	0.000017	-0.000005
0.270000	0.890000	0.000017	-0.000001
0.290000	0.890000	0.000015	-0.000005
0.310000	0.890000	0.000019	-0.000012
0.330000	0.890000	0.000021	-0.000003
0.350000	0.890000	0.000022	-0.000009
0.370000	0.890000	0.000044	-0.000024
0.390000	0.890000	0.000004	0.000091
0.410000	0.890000	0.000021	-0.000101
0.430000	0.890000	-0.000069	0.000219
0.450000	0.890000	-0.000230	-0.000153
0.470000	0.890000	-0.000056	0.000220
0.490000	0.890000	0.000034	-0.000114
0.510000	0.890000	0.000013	0.000083
0.530000	0.890000	0.000053	-0.000032
0.550000	0.890000	0.000025	-0.000030
0.570000	0.890000	0.000015	-0.000017
0.590000	0.890000	0.000012	-0.000017
0.610000	0.890000	0.000009	-0.000016
0.630000	0.890000	0.000005	-0.000013
0.650000	0.890000	0.000002	-0.000010
0.670000	0.890000	0.000002	-0.000007
0.690000	0.890000	0.000001	-0.000005
0.710000	0.890000	0.000001	-0.000004
0.730000	0.890000	0.000001	-0.000003
0.750000	0.890000	0.000001	-0.000003
0.770000	0.890000	0.000001	-0.000002
0.790000	0.890000	0.000000	-0.000002
0.810000	0.890000	0.000000	-0.000002
0.830000	0.890000	-0.000000	-0.000001
0.850000	0.890000	-0.000000	-0.000001
0.870000	0.890000	-0.000000	-0.000001
0.890000	0.890000	-0.000000	-0.000000
0.910000	0.890000	-0.000000	-0.000000
0.930000	0.890000	-0.000000	-0.000000
0.950000	0.890000	-0.000000	0.000000
0.970000	0.890000	-0.000000	0.000000
0.990000	0.890000	-0.000000	0.000000

-0.990000	0.910000	0.000000	0.000000
-0.970000	0.910000	0.000000	0.000000
-0.950000	0.910000	0.000000	0.000000
-0.930000	0.910000	0.000000	-0.000000
-0.910000	0.910000	0.000000	-0.000000
-0.890000	0.910000	0.000000	-0.000000
-0.870000	0.910000	0.000000	-0.000001
-0.850000	0.910000	0.000000	-0.000001
-0.830000	0.910000	-0.000000	-0.000001
-0.810000	0.910000	-0.000000	-0.000001
-0.790000	0.910000	-0.000001	-0.000002
-0.770000	0.910000	-0.000001	-0.000002
-0.750000	0.910000	-0.000001	-0.000003
-0.730000	0.910000	-0.000002	-0.000003
-0.710000	0.910000	-0.000002	-0.000004
-0.690000	0.910000	-0.000003	-0.000005
-0.670000	0.910000	-0.000004	-0.000006
-0.650000	0.910000	-0.000005	-0.000008
-0.630000	0.910000	-0.000007	-0.000010
-0.610000	0.910000	-0.000010	-0.000012
-0.590000	0.910000	-0.000014	-0.000013
-0.570000	0.910000	-0.000018	-0.000014
-0.550000	0.910000	-0.000024	-0.000016
-0.530000	0.910000	-0.000031	-0.000011
-0.510000	0.910000	-0.000022	0.000012
-0.490000	0.910000	-0.000022	-0.000022
-0.470000	0.910000	-0.000007	0.000023
-0.450000	0.910000	-0.000038	-0.000099
-0.430000	0.910000	0.000091	0.000199
-0.410000	0.910000	0.000328	-0.000228
-0.390000	0.910000	0.000062	0.000468
-0.370000	0.910000	-0.000126	-0.000175
-0.350000	0.910000	-0.000002	-0.000005
-0.330000	0.910000	-0.000024	0.000015
-0.310000	0.910000	-0.000022	-0.000034
-0.290000	0.910000	-0.000007	-0.000002
-0.270000	0.910000	-0.000018	0.000009
-0.250000	0.910000	-0.000021	-0.000011
-0.230000	0.910000	-0.000011	-0.000010
-0.210000	0.910000	-0.000009	0.000004
-0.190000	0.910000	-0.000017	0.000010
-0.170000	0.910000	-0.000023	0.000002
-0.150000	0.910000	-0.000022	-0.000006
-0.130000	0.910000	-0.000016	-0.000009
-0.110000	0.910000	-0.000011	-0.000008
-0.090000	0.910000	-0.000007	-0.000007
-0.070000	0.910000	-0.000004	-0.000005
-0.050000	0.910000	-0.000003	-0.000003
-0.030000	0.910000	-0.000001	-0.000002
-0.010000	0.910000	-0.000000	-0.000001
0.010000	0.910000	0.000000	-0.000001
0.030000	0.910000	0.000001	-0.000002
0.050000	0.910000	0.000003	-0.000003
0.070000	0.910000	0.000004	-0.000005
0.090000	0.910000	0.000007	-0.000007
0.110000	0.910000	0.000011	-0.000008
0.130000	0.910000	0.000016	-0.000009
0.150000	0.910000	0.000022	-0.000006
0.170000	0.910000	0.000023	0.000002
0.190000	0.910000	0.000017	0.000010
0.210000	0.910000	0.000009	0.000004
0.230000	0.910000	0.000011	-0.000010
0.250000	0.910000	0.000021	-0.000011
0.270000	0.910000	0.000018	0.000009
0.290000	0.910000	0.000007	-0.000002
0.310000	0.910000	0.000022	-0.000034
0.330000	0.910000	0.000024	0.000015
0.350000	0.910000	0.000002	-0.000005
0.370000	0.910000	0.000126	-0.000175
0.390000	0.910000	-0.000062	0.000468
0.410000	0.910000	-0.000328	-0.000228
0.430000	0.910000	-0.000091	0.000199
0.450000	0.910000	0.000038	-0.000099
0.470000	0.910000	0.000007	0.000023
0.490000	0.910000	0.000022	-0.000022
0.510000	0.910000	0.000022	0.000012
0.530000	0.910000	0.000031	-0.000011
0.550000	0.910000	0.000024	-0.000016
0.570000	0.910000	0.000018	-0.000014
0.590000	0.910000	0.000014	-0.000013
0.610000	0.910000	0.000010	-0.000012
0.630000	0.910000	0.000007	-0.000010
0.650000	0.910000	0.000005	-0.000008
0.670000	0.910000	0.000004	-0.000006
0.690000	0.910000	0.000003	-0.000005
0.710000	0.910000	0.000002	-0.000004
0.730000	0.910000	0.000002	-0.000003
0.750000	0.910000	0.000001	-0.000003
0.770000	0.910000	0.000001	-0.000002
0.790000	0.910000	0.000001	-0.000002
0.810000	0.910000	0.000000	-0.000001
0.830000	0.910000	0.000000	-0.000001
0.850000	0.910000	-0.000000	-0.000001
0.870000	0.910000	-0.000000	-0.000001
0.890000	0.910000	-0.000000	-0.000000
0.910000	0.910000	-0.000000	-0.000000
0.930000	0.910000	-0.000000	-0.000000
0.950000	0.910000	-0.000000	0.000000
0.970000	0.910000	-0.000000	0.000000
0.990000	0.910000	-0.000000	0.000000

-0.990000	0.930000	0.000000	0.000000
-0.970000	0.930000	0.000000	0.000000
-0.950000	0.930000	0.000000	-0.000000
-0.930000	0.930000	0.000000	-0.000000
-0.910000	0.930000	0.000000	-0.000000
-0.890000	0.930000	0.000000	-0.000000
-0.870000	0.930000	-0.000000	-0.000000
-0.850000	0.930000	-0.000000	-0.000001
-0.830000	0.930000	-0.000000	-0.000001
-0.810000	0.930000	-0.000001	-0.000001
-0.790000	0.930000	-0.000001	-0.000001
-0.770000	0.930000	-0.000001	-0.000002
-0.750000	0.930000	-0.000002	-0.000002
-0.730000	0.930000	-0.000002	-0.000003
-0.710000	0.930000	-0.000003	-0.000003
-0.690000	0.930000	-0.000004	-0.000004
-0.670000	0.930000	-0.000005	-0.000005
-0.650000	0.930000	-0.000007	-0.000006
-0.630000	0.930000	-0.000009	-0.000008
-0.610000	0.930000	-0.000011	-0.000009
-0.590000	0.930000	-0.000014	-0.000010
-0.570000	0.930000	-0.000018	-0.000010
-0.550000	0.930000	-0.000022	-0.000010
-0.530000	0.930000	-0.000025	-0.000007
-0.510000	0.930000	-0.000024	-0.000002
-0.490000	0.930000	-0.000023	-0.000009
-0.470000	0.930000	-0.000022	-0.000006
-0.450000	0.930000	-0.000031	-0.000030
-0.430000	0.930000	-0.000029	-0.000001
-0.410000	0.930000	-0.000135	-0.000160
-0.390000	0.930000	0.000070	0.000462
-0.370000	0.930000	0.000354	-0.000265
-0.350000	0.930000	0.000166	0.000149
-0.330000	0.930000	-0.000052	0.000101
-0.310000	0.930000	-0.000038	-0.000137
-0.290000	0.930000	0.000026	0.000022
-0.270000	0.930000	-0.000028	0.000050
-0.250000	0.930000	-0.000038	-0.000040
-0.230000	0.930000	-0.000001	-0.000029
-0.210000	0.930000	0.000005	0.000015
-0.190000	0.930000	-0.000019	0.000030
-0.170000	0.930000	-0.000035	0.000005
-0.150000	0.930000	-0.000030	-0.000015
-0.130000	0.930000	-0.000018	-0.000017
-0.110000	0.930000	-0.000010	-0.000014
-0.090000	0.930000	-0.000005	-0.000010
-0.070000	0.930000	-0.000003	-0.000006
-0.050000	0.930000	-0.000001	-0.000004
-0.030000	0.930000	-0.000001	-0.000003
-0.010000	0.930000	-0.000000	-0.000002
0.010000	0.930000	0.000000	-0.000002
0.030000	0.930000	0.000001	-0.000003
0.050000	0.930000	0.000001	-0.000004
0.070000	0.930000	0.000003	-0.000006
0.090000	0.930000	0.000005	-0.000010
0.110000	0.930000	0.000010	-0.000014
0.130000	0.930000	0.000018	-0.000017
0.150000	0.930000	0.000030	-0.000015
0.170000	0.930000	0.000035	0.000005
0.190000	0.930000	0.000019	0.000030
0.210000	0.930000	-0.000005	0.000015
0.230000	0.930000	0.000001	-0.000029
0.250000	0.930000	0.000038	-0.000040
0.270000	0.930000	0.000028	0.000050
0.290000	0.930000	-0.000026	0.000022
0.310000	0.930000	0.000038	-0.000137
0.330000	0.930000	0.000052	0.000101
0.350000	0.930000	-0.000166	0.000149
0.370000	0.930000	-0.000354	-0.000265
0.390000	0.930000	-0.000070	0.000462
0.410000	0.930000	0.000135	-0.000160
0.430000	0.930000	0.000029	-0.000001
0.450000	0.930000	0.000031	-0.000030
0.470000	0.930000	0.000022	-0.000006
0.490000	0.930000	0.000023	-0.000009
0.510000	0.930000	0.000024	-0.000002
0.530000	0.930000	0.000025	-0.000007
0.550000	0.930000	0.000022	-0.000010
0.570000	0.930000	0.000018	-0.000010
0.590000	0.930000	0.000014	-0.000010
0.610000	0.930000	0.000011	-0.000009
0.630000	0.930000	0.000009	-0.000008
0.650000	0.930000	0.000007	-0.000006
0.670000	0.930000	0.000005	-0.000005
0.690000	0.930000	0.000004	-0.000004
0.710000	0.930000	0.000003	-0.000003
0.730000	0.930000	0.000002	-0.000003
0.750000	0.930000	0.000002	-0.000002
0.770000	0.930000	0.000001	-0.000002
0.790000	0.930000	0.000001	-0.000001
0.810000	0.930000	0.000001	-0.000001
0.830000	0.930000	0.000000	-0.000001
0.850000	0.930000	0.000000	-0.000001
0.870000	0.930000	0.000000	-0.000000
0.890000	0.930000	-0.000000	-0.000000
0.910000	0.930000	-0.000000	-0.000000
0.930000	0.930000	-0.000000	-0.000000
0.950000	0.930000	-0.000000	-0.000000
0.970000	0.930000	-0.000000	0.000000
0.990000	0.930000	-0.000000	0.000000

-0.990000	0.950000	0.000000	0.000000
-0.970000	0.950000	0.000000	0.000000
-0.950000	0.950000	0.000000	-0.000000
-0.930000	0.950000	0.000000	-0.000000
-0.910000	0.950000	-0.000000	-0.000000
-0.890000	0.950000	-0.000000	-0.000000
-0.870000	0.950000	-0.000000	-0.000000
-0.850000	0.950000	-0.000000	-0.000001
-0.830000	0.950000	-0.000001	-0.000001
-0.810000	0.950000	-0.000001	-0.000001
-0.790000	0.950000	-0.000001	-0.000001
-0.770000	0.950000	-0.000002	-0.000001
-0.750000	0.950000	-0.000002	-0.000002
-0.730000	0.950000	-0.000003	-0.000002
-0.710000	0.950000	-0.000004	-0.000002
-0.690000	0.950000	-0.000005	-0.000003
-0.670000	0.950000	-0.000006	-0.000004
-0.650000	0.950000	-0.000008	-0.000005
-0.630000	0.950000	-0.000010	-0.000005
-0.610000	0.950000	-0.000012	-0.000006
-0.590000	0.950000	-0.000015	-0.000007
-0.570000	0.950000	-0.000018	-0.000007
-0.550000	0.950000	-0.000021	-0.000006
-0.530000	0.950000	-0.000023	-0.000005
-0.510000	0.950000	-0.000024	-0.000004
-0.490000	0.950000	-0.000025	-0.000006
-0.470000	0.950000	-0.000028	-0.000008
-0.450000	0.950000	-0.000033	-0.000014
-0.430000	0.950000	-0.000041	-0.000011
-0.410000	0.950000	-0.000061	-0.000024
-0.390000	0.950000	-0.000022	0.000081
-0.370000	0.950000	-0.000061	-0.000130
-0.350000	0.950000	-0.000041	0.000181
-0.330000	0.950000	0.000167	0.000080
-0.310000	0.950000	0.000286	-0.000249
-0.290000	0.950000	0.000179	0.000178
-0.270000	0.950000	-0.000082	0.000209
-0.250000	0.950000	-0.000102	-0.000169
-0.230000	0.950000	0.000042	-0.000081
-0.210000	0.950000	0.000048	0.000056
-0.190000	0.950000	-0.000029	0.000091
-0.170000	0.950000	-0.000069	0.000000
-0.150000	0.950000	-0.000045	-0.000040
-0.130000	0.950000	-0.000017	-0.000032
-0.110000	0.950000	-0.000005	-0.000020
-0.090000	0.950000	-0.000000	-0.000012
-0.070000	0.950000	0.000001	-0.000007
-0.050000	0.950000	0.000001	-0.000004
-0.030000	0.950000	0.000000	-0.000003
-0.010000	0.950000	0.000000	-0.000002
0.010000	0.950000	-0.000000	-0.000002
0.030000	0.950000	-0.000000	-0.000003
0.050000	0.950000	-0.000001	-0.000004
0.070000	0.950000	-0.000001	-0.000007
0.090000	0.950000	0.000000	-0.000012
0.110000	0.950000	0.000005	-0.000020
0.130000	0.950000	0.000017	-0.000032
0.150000	0.950000	0.000045	-0.000040
0.170000	0.950000	0.000069	0.000000
0.190000	0.950000	0.000029	0.000091
0.210000	0.950000	-0.000048	0.000056
0.230000	0.950000	-0.000042	-0.000081
0.250000	0.950000	0.000102	-0.000169
0.270000	0.950000	0.000082	0.000209
0.290000	0.950000	-0.000179	0.000178
0.310000	0.950000	-0.000286	-0.000249
0.330000	0.950000	-0.000167	0.000080
0.350000	0.950000	0.000041	0.000181
0.370000	0.950000	0.000061	-0.000130
0.390000	0.950000	0.000022	0.000081
0.410000	0.950000	0.000061	-0.000024
0.430000	0.950000	0.000041	-0.000011
0.450000	0.950000	0.000033	-0.000014
0.470000	0.950000	0.000028	-0.000008
0.490000	0.950000	0.000025	-0.000006
0.510000	0.950000	0.000024	-0.000004
0.530000	0.950000	0.000023	-0.000005
0.550000	0.950000	0.000021	-0.000006
0.570000	0.950000	0.000018	-0.000007
0.590000	0.950000	0.000015	-0.000007
0.610000	0.950000	0.000012	-0.000006
0.630000	0.950000	0.000010	-0.000005
0.650000	0.950000	0.000008	-0.000005
0.670000	0.950000	0.000006	-0.000004
0.690000	0.950000	0.000005	-0.000003
0.710000	0.950000	0.000004	-0.000002
0.730000	0.950000	0.000003	-0.000002
0.750000	0.950000	0.000002	-0.000002
0.770000	0.950000	0.000002	-0.000001
0.790000	0.950000	0.000001	-0.000001
0.810000	0.950000	0.000001	-0.000001
0.830000	0.950000	0.000001	-0.000001
0.850000	0.950000	0.000000	-0.000001
0.870000	0.950000	0.000000	-0.000000
0.890000	0.950000	0.000000	-0.000000
0.910000	0.950000	0.000000	-0.000000
0.930000	0.950000	-0.000000	-0.000000
0.950000	0.950000	-0.000000	-0.000000
0.970000	0.950000	-0.000000	0.000000
0.990000	0.950000	-0.000000	0.000000

-0.990000	0.970000	0.000000	0.000000
-0.970000	0.970000	0.000000	-0.000000
-0.950000	0.970000	-0.000000	-0.000000
-0.930000	0.970000	-0.000000	-0.000000
-0.910000	0.970000	-0.000000	-0.000000
-0.890000	0.970000	-0.000000	-0.000000
-0.870000	0.970000	-0.000000	-0.000000
-0.850000	0.970000	-0.000000	-0.000000
-0.830000	0.970000	-0.000001	-0.000000
-0.810000	0.970000	-0.000001	-0.000001
-0.790000	0.970000	-0.000001	-0.000001
-0.770000	0.970000	-0.000002	-0.000001
-0.750000	0.970000	-0.000002	-0.000001
-0.730000	0.970000	-0.000003	-0.000001
-0.710000	0.970000	-0.000004	-0.000001
-0.690000	0.970000	-0.000005	-0.000002
-0.670000	0.970000	-0.000007	-0.000002
-0.650000	0.970000	-0.000008	-0.000003
-0.630000	0.970000	-0.000010	-0.000003
-0.610000	0.970000	-0.000013	-0.000004
-0.590000	0.970000	-0.000015	-0.000004
-0.570000	0.970000	-0.000018	-0.000004
-0.550000	0.970000	-0.000020	-0.000004
-0.530000	0.970000	-0.000023	-0.000003
-0.510000	0.970000	-0.000025	-0.000003
-0.490000	0.970000	-0.000027	-0.000004
-0.470000	0.970000	-0.000030	-0.000005
-0.450000	0.970000	-0.000034	-0.000007
-0.430000	0.970000	-0.000039	-0.000006
-0.410000	0.970000	-0.000044	-0.000004
-0.390000	0.970000	-0.000036	0.000015
-0.370000	0.970000	-0.000041	-0.000020
-0.350000	0.970000	-0.000030	0.000039
-0.330000	0.970000	-0.000003	-0.000013
-0.310000	0.970000	-0.000115	-0.000164
-0.290000	0.970000	-0.000111	0.000197
-0.270000	0.970000	0.000140	0.000200
-0.250000	0.970000	0.000217	-0.000217
-0.230000	0.970000	0.000222	-0.000181
-0.210000	0.970000	0.000175	0.000197
-0.190000	0.970000	-0.000076	0.000277
-0.170000	0.970000	-0.000167	-0.000054
-0.150000	0.970000	-0.000063	-0.000114
-0.130000	0.970000	0.000000	-0.000049
-0.110000	0.970000	0.000009	-0.000023
-0.090000	0.970000	0.000007	-0.000012
-0.070000	0.970000	0.000005	-0.000006
-0.050000	0.970000	0.000003	-0.000004
-0.030000	0.970000	0.000001	-0.000002
-0.010000	0.970000	0.000000	-0.000002
0.010000	0.970000	-0.000000	-0.000002
0.030000	0.970000	-0.000001	-0.000002
0.050000	0.970000	-0.000003	-0.000004
0.070000	0.970000	-0.000005	-0.000006
0.090000	0.970000	-0.000007	-0.000012
0.110000	0.970000	-0.000009	-0.000023
0.130000	0.970000	-0.000000	-0.000049
0.150000	0.970000	0.000063	-0.000114
0.170000	0.970000	0.000167	-0.000054
0.190000	0.970000	0.000076	0.000277
0.210000	0.970000	-0.000175	0.000197
0.230000	0.970000	-0.000222	-0.000181
0.250000	0.970000	-0.000217	-0.000217
0.270000	0.970000	-0.000140	0.000200
0.290000	0.970000	0.000111	0.000197
0.310000	0.970000	0.000115	-0.000164
0.330000	0.970000	0.000003	-0.000013
0.350000	0.970000	0.000030	0.000039
0.370000	0.970000	0.000041	-0.000020
0.390000	0.970000	0.000036	0.000015
0.410000	0.970000	0.000044	-0.000004
0.430000	0.970000	0.000039	-0.000006
0.450000	0.970000	0.000034	-0.000007
0.470000	0.970000	0.000030	-0.000005
0.490000	0.970000	0.000027	-0.000004
0.510000	0.970000	0.000025	-0.000003
0.530000	0.970000	0.000023	-0.000003
0.550000	0.970000	0.000020	-0.000004
0.570000	0.970000	0.000018	-0.000004
0.590000	0.970000	0.000015	-0.000004
0.610000	0.970000	0.000013	-0.000004
0.630000	0.970000	0.000010	-0.000003
0.650000	0.970000	0.000008	-0.000003
0.670000	0.970000	0.000007	-0.000002
0.690000	0.970000	0.000005	-0.000002
0.710000	0.970000	0.000004	-0.000001
0.730000	0.970000	0.000003	-0.000001
0.750000	0.970000	0.000002	-0.000001
0.770000	0.970000	0.000002	-0.000001
0.790000	0.970000	0.000001	-0.000001
0.810000	0.970000	0.000001	-0.000001
0.830000	0.970000	0.000001	-0.000000
0.850000	0.970000	0.000000	-0.000000
0.870000	0.970000	0.000000	-0.000000
0.890000	0.970000	0.000000	-0.000000
0.910000	0.970000	0.000000	-0.000000
0.930000	0.970000	0.000000	-0.000000
0.950000	0.970000	0.000000	-0.000000
0.970000	0.970000	-0.000000	-0.000000
0.990000	0.970000	-0.000000	0.000000

-0.990000	0.990000	-0.000000	0.000000
-0.970000	0.990000	-0.000000	-0.000000
-0.950000	0.990000	-0.000000	-0.000000
-0.930000	0.990000	-0.000000	-0.000000
-0.910000	0.990000	-0.000000	-0.000000
-0.890000	0.990000	-0.000000	-0.000000
-0.870000	0.990000	-0.000000	-0.000000
-0.850000	0.990000	-0.000001	-0.000000
-0.830000	0.990000	-0.000001	-0.000000
-0.810000	0.990000	-0.000001	-0.000000
-0.790000	0.990000	-0.000002	-0.000000
-0.770000	0.990000	-0.000002	-0.000000
-0.750000	0.990000	-0.000003	-0.000000
-0.730000	0.990000	-0.000003	-0.000000
-0.710000	0.990000	-0.000004	-0.000001
-0.690000	0.990000	-0.000005	-0.000001
-0.670000	0.990000	-0.000007	-0.000001
-0.650000	0.990000	-0.000009	-0.000001
-0.630000	0.990000	-0.000010	-0.000001
-0.610000	0.990000	-0.000013	-0.000001
-0.590000	0.990000	-0.000015	-0.000001
-0.570000	0.990000	-0.000018	-0.000001
-0.550000	0.990000	-0.000020	-0.000001
-0.530000	0.990000	-0.000023	-0.000001
-0.510000	0.990000	-0.000025	-0.000001
-0.490000	0.990000	-0.000027	-0.000001
-0.470000	0.990000	-0.000030	-0.000002
-0.450000	0.990000	-0.000034	-0.000002
-0.430000	0.990000	-0.000038	-0.000002
-0.410000	0.990000	-0.000040	-0.000001
-0.390000	0.990000	-0.000038	0.000002
-0.370000	0.990000	-0.000038	-0.000002
-0.350000	0.990000	-0.000034	0.000006
-0.330000	0.990000	-0.000035	-0.000007
-0.310000	0.990000	-0.000068	-0.000026
-0.290000	0.990000	-0.000053	0.000041
-0.270000	0.990000	0.000020	0.000032
-0.250000	0.990000	-0.000027	-0.000079
-0.230000	0.990000	-0.000228	-0.000122
-0.210000	0.990000	-0.000196	0.000153
-0.190000	0.990000	0.000166	0.000209
-0.170000	0.990000	0.000322	-0.000052
-0.150000	0.990000	0.000186	-0.000084
-0.130000	0.990000	0.000073	-0.000029
-0.110000	0.990000	0.000032	-0.000011
-0.090000	0.990000	0.000016	-0.000005
-0.070000	0.990000	0.000008	-0.000003
-0.050000	0.990000	0.000004	-0.000001
-0.030000	0.990000	0.000002	-0.000001
-0.010000	0.990000	0.000001	-0.000001
0.010000	0.990000	-0.000001	-0.000001
0.030000	0.990000	-0.000002	-0.000001
0.050000	0.990000	-0.000004	-0.000001
0.070000	0.990000	-0.000008	-0.000003
0.090000	0.990000	-0.000016	-0.000005
0.110000	0.990000	-0.000032	-0.000011
0.130000	0.990000	-0.000073	-0.000029
0.150000	0.990000	-0.000186	-0.000084
0.170000	0.990000	-0.000322	-0.000052
0.190000	0.990000	-0.000166	0.000209
0.210000	0.990000	0.000196	0.000153
0.230000	0.990000	0.000228	-0.000122
0.250000	0.990000	0.000027	-0.000079
0.270000	0.990000	-0.000020	0.000032
0.290000	0.990000	0.000053	0.000041
0.310000	0.990000	0.000068	-0.000026
0.330000	0.990000	0.000035	-0.000007
0.350000	0.990000	0.000034	0.000006
0.370000	0.990000	0.000038	-0.000002
0.390000	0.990000	0.000038	0.000002
0.410000	0.990000	0.000040	-0.000001
0.430000	0.990000	0.000038	-0.000002
0.450000	0.990000	0.000034	-0.000002
0.470000	0.990000	0.000030	-0.000002
0.490000	0.990000	0.000027	-0.000001
0.510000	0.990000	0.000025	-0.000001
0.530000	0.990000	0.000023	-0.000001
0.550000	0.990000	0.000020	-0.000001
0.570000	0.990000	0.000018	-0.000001
0.590000	0.990000	0.000015	-0.000001
0.610000	0.990000	0.000013	-0.000001
0.630000	0.990000	0.000010	-0.000001
0.650000	0.990000	0.000009	-0.000001
0.670000	0.990000	0.000007	-0.000001
0.690000	0.990000	0.000005	-0.000001
0.710000	0.990000	0.000004	-0.000001
0.730000	0.990000	0.000003	-0.000000
0.750000	0.990000	0.000003	-0.000000
0.770000	0.990000	0.000002	-0.000000
0.790000	0.990000	0.000002	-0.000000
0.810000	0.990000	0.000001	-0.000000
0.830000	0.990000	0.000001	-0.000000
0.850000	0.990000	0.000001	-0.000000
0.870000	0.990000	0.000000	-0.000000
0.890000	0.990000	0.000000	-0.000000
0.910000	0.990000	0.000000	-0.000000
0.930000	0.990000	0.000000	-0.000000
0.950000	0.990000	0.000000	-0.000000
0.970000	0.990000	0.000000	-0.000000
0.990000	0.990000	0.000000	0.000000



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps1_T0.1RHO.dat <==
-0.990000	-0.990000	1.000000000000000000000000
-0.970000	-0.990000	1.000000000000000000000000
-0.950000	-0.990000	1.000000000000000000000000
-0.930000	-0.990000	0.999999999999999222843883
-0.910000	-0.990000	0.999999999999991451282710
-0.890000	-0.990000	0.999999999999914956916314
-0.870000	-0.990000	0.999999999999234168157614
-0.850000	-0.990000	0.999999999993653854168940
-0.830000	-0.990000	0.999999999951563189881654
-0.810000	-0.990000	0.999999999659896721126984
-0.790000	-0.990000	0.999999997806554685730873
-0.770000	-0.990000	0.999999987042929916469802
-0.750000	-0.990000	0.999999930213310683768668
-0.730000	-0.990000	0.999999659405809482315419
-0.710000	-0.990000	0.999998503793693593877379
-0.690000	-0.990000	0.999994115130364402688201
-0.670000	-0.990000	0.999979318984055565167068
-0.650000	-0.990000	0.999934967648842487619731
-0.630000	-0.990000	0.999816453865096654851641
-0.610000	-0.990000	0.999534005540218539742625
-0.590000	-0.990000	0.998934321415637760388506
-0.570000	-0.990000	0.997799749372355604393192
-0.550000	-0.990000	0.995886735184252858132936
-0.530000	-0.990000	0.993012813361060953099013
-0.510000	-0.990000	0.989142753197493007633057
-0.490000	-0.990000	0.984435848334419438820930
-0.470000	-0.990000	0.979210197813320637472145
-0.450000	-0.990000	0.973857976396608204794347
-0.430000	-0.990000	0.968715848651234612276539
-0.410000	-0.990000	0.963964545612246648254029
-0.390000	-0.990000	0.959580847358081356901494
-0.370000	-0.990000	0.955566374727329082006122
-0.350000	-0.990000	0.951738670636861128215855
-0.330000	-0.990000	0.948093180701770177343235
-0.310000	-0.990000	0.944728020470957274845603
-0.290000	-0.990000	0.941455264909733968714534
-0.270000	-0.990000	0.938286173971232151380661
-0.250000	-0.990000	0.935500634506341244289729
-0.230000	-0.990000	0.932956461574411366477477
-0.210000	-0.990000	0.930517389022161078848683
-0.190000	-0.990000	0.928277013729886468773600
-0.170000	-0.990000	0.926358420506479540712519
-0.150000	-0.990000	0.924671182211776687687177
-0.130000	-0.990000	0.923139660963912755953231
-0.110000	-0.990000	0.921833511199252941814564
-0.090000	-0.990000	0.920773851476881177724465
-0.070000	-0.990000	0.919947813902629807358835
-0.050000	-0.990000	0.919312636298293073267018
-0.030000	-0.990000	0.918864294703028328115124
-0.010000	-0.990000	0.918632628910180271120112
0.010000	-0.990000	0.918632628910180160097809
0.030000	-0.990000	0.918864294703028217092822
0.050000	-0.990000	0.919312636298293184289321
0.070000	-0.990000	0.919947813902629918381137
0.090000	-0.990000	0.920773851476881288746767
0.110000	-0.990000	0.921833511199253052836866
0.130000	-0.990000	0.923139660963912977997836
0.150000	-0.990000	0.924671182211777131776387
0.170000	-0.990000	0.926358420506479651734821
0.190000	-0.990000	0.928277013729886690818205
0.210000	-0.990000	0.930517389022161078848683
0.230000	-0.990000	0.932956461574411477499780
0.250000	-0.990000	0.935500634506341355312031
0.270000	-0.990000	0.938286173971232151380661
0.290000	-0.990000	0.941455264909733968714534
0.310000	-0.990000	0.944728020470957385867905
0.330000	-0.990000	0.948093180701770177343235
0.350000	-0.990000	0.951738670636861017193553
0.370000	-0.990000	0.955566374727329082006122
0.390000	-0.990000	0.959580847358081467923796
0.410000	-0.990000	0.963964545612246648254029
0.430000	-0.990000	0.968715848651234723298842
0.450000	-0.990000	0.973857976396608204794347
0.470000	-0.990000	0.979210197813320637472145
0.490000	-0.990000	0.984435848334419438820930
0.510000	-0.990000	0.989142753197493007633057
0.530000	-0.990000	0.993012813361060953099013
0.550000	-0.990000	0.995886735184252858132936
0.570000	-0.990000	0.997799749372355604393192
0.590000	-0.990000	0.998934321415637760388506
0.610000	-0.990000	0.999534005540218539742625
0.630000	-0.990000	0.999816453865096654851641
0.650000	-0.990000	0.999934967648842487619731
0.670000	-0.990000	0.999979318984055565167068
0.690000	-0.990000	0.999994115130364402688201
0.710000	-0.990000	0.999998503793693593877379
0.730000	-0.990000	0.999999659405809482315419
0.750000	-0.990000	0.999999930213310683768668
0.770000	-0.990000	0.999999987042929916469802
0.790000	-0.990000	0.999999997806554685730873
0.810000	-0.990000	0.999999999659896721126984
0.830000	-0.990000	0.999999999951563189881654
0.850000	-0.990000	0.999999999993653854168940
0.870000	-0.990000	0.999999999999234168157614
0.890000	-0.990000	0.999999999999914956916314
0.910000	-0.990000	0.999999999999991451282710
0.930000	-0.990000	0.999999999999999222843883
0.950000	-0.990000	1.000000000000000000000000
0.970000	-0.990000	1.000000000000000000000000
0.990000	-0.990000	1.000000000000000000000000

-0.990000	-0.970000	1.000000000000000000000000
-0.970000	-0.970000	1.000000000000000000000000
-0.950000	-0.970000	0.999999999999999222843883
-0.930000	-0.970000	0.999999999999990896171198
-0.910000	-0.970000	0.999999999999907074332839
-0.890000	-0.970000	0.999999999999131472527836
-0.870000	-0.970000	0.999999999992553401106932
-0.850000	-0.970000	0.999999999941443951101405
-0.830000	-0.970000	0.999999999578378706566184
-0.810000	-0.970000	0.999999997224277681340254
-0.790000	-0.970000	0.999999983319903584799704
-0.770000	-0.970000	0.999999908755782929148381
-0.750000	-0.970000	0.999999547696106549921069
-0.730000	-0.970000	0.999997981331834373541767
-0.710000	-0.970000	0.999991948202039848681011
-0.690000	-0.970000	0.999971476696744021595009
-0.670000	-0.970000	0.999910519652553064773315
-0.650000	-0.970000	0.999751163731729008965488
-0.630000	-0.970000	0.999384867031576362705891
-0.610000	-0.970000	0.998645572798641079081960
-0.590000	-0.970000	0.997338260826823086446780
-0.570000	-0.970000	0.995309625867811353927550
-0.550000	-0.970000	0.992540860839938199333687
-0.530000	-0.970000	0.989190562064640399597693
-0.510000	-0.970000	0.985502819077387459678619
-0.490000	-0.970000	0.981698924828946828391452
-0.470000	-0.970000	0.977829838493724623482706
-0.450000	-0.970000	0.973852050380087486125547
-0.430000	-0.970000	0.969604369526094855835652
-0.410000	-0.970000	0.965115677061616383802800
-0.390000	-0.970000	0.960527079615851930860515
-0.370000	-0.970000	0.956020298801882106864980
-0.350000	-0.970000	0.951891128285189513924536
-0.330000	-0.970000	0.948041800255586042389666
-0.310000	-0.970000	0.944561797185548446265102
-0.290000	-0.970000	0.941497376839131150383366
-0.270000	-0.970000	0.938621740860400399775187
-0.250000	-0.970000	0.935842757902813571213585
-0.230000	-0.970000	0.933167174468268467713017
-0.210000	-0.970000	0.930757887391815308397724
-0.190000	-0.970000	0.928685384214992026841173
-0.170000	-0.970000	0.926851260705680135565387
-0.150000	-0.970000	0.925148169464779623893946
-0.130000	-0.970000	0.923550945232842535048690
-0.110000	-0.970000	0.922199002047566662731981
-0.090000	-0.970000	0.921111752473914191519100
-0.070000	-0.970000	0.920259814636193107517670
-0.050000	-0.970000	0.919599694444104720503219
-0.030000	-0.970000	0.919135999036478579249376
-0.010000	-0.970000	0.918898601700204542552797
0.010000	-0.970000	0.918898601700204542552797
0.030000	-0.970000	0.919135999036478690271679
0.050000	-0.970000	0.919599694444104831525522
0.070000	-0.970000	0.920259814636193329562275
0.090000	-0.970000	0.921111752473914191519100
0.110000	-0.970000	0.922199002047566773754284
0.130000	-0.970000	0.923550945232842646070992
0.150000	-0.970000	0.925148169464779734916249
0.170000	-0.970000	0.926851260705680135565387
0.190000	-0.970000	0.928685384214992026841173
0.210000	-0.970000	0.930757887391815308397724
0.230000	-0.970000	0.933167174468268689757622
0.250000	-0.970000	0.935842757902813682235887
0.270000	-0.970000	0.938621740860400510797490
0.290000	-0.970000	0.941497376839131261405669
0.310000	-0.970000	0.944561797185548557287404
0.330000	-0.970000	0.948041800255586042389666
0.350000	-0.970000	0.951891128285189513924536
0.370000	-0.970000	0.956020298801881995842677
0.390000	-0.970000	0.960527079615851819838213
0.410000	-0.970000	0.965115677061616383802800
0.430000	-0.970000	0.969604369526094855835652
0.450000	-0.970000	0.973852050380087375103244
0.470000	-0.970000	0.977829838493724623482706
0.490000	-0.970000	0.981698924828946828391452
0.510000	-0.970000	0.985502819077387459678619
0.530000	-0.970000	0.989190562064640399597693
0.550000	-0.970000	0.992540860839938199333687
0.570000	-0.970000	0.995309625867811353927550
0.590000	-0.970000	0.997338260826823086446780
0.610000	-0.970000	0.998645572798641079081960
0.630000	-0.970000	0.999384867031576362705891
0.650000	-0.970000	0.999751163731729008965488
0.670000	-0.970000	0.999910519652553064773315
0.690000	-0.970000	0.999971476696744021595009
0.710000	-0.970000	0.999991948202039848681011
0.730000	-0.970000	0.999997981331834373541767
0.750000	-0.970000	0.999999547696106549921069
0.770000	-0.970000	0.999999908755782929148381
0.790000	-0.970000	0.999999983319903584799704
0.810000	-0.970000	0.999999997224277681340254
0.830000	-0.970000	0.999999999578378706566184
0.850000	-0.970000	0.999999999941443951101405
0.870000	-0.970000	0.999999999992553401106932
0.890000	-0.970000	0.999999999999131472527836
0.910000	-0.970000	0.999999999999907074332839
0.930000	-0.970000	0.999999999999990896171198
0.950000	-0.970000	0.999999999999999222843883
0.970000	-0.970000	1.000000000000000000000000
0.990000	-0.970000	1.000000000000000000000000

-0.990000	-0.950000	1.000000000000000000000000
-0.970000	-0.950000	0.999999999999999222843883
-0.950000	-0.950000	0.999999999999990341059686
-0.930000	-0.950000	0.999999999999898525615549
-0.910000	-0.950000	0.999999999999013011731108
-0.890000	-0.950000	0.999999999991182830783032
-0.870000	-0.950000	0.999999999927938088006840
-0.850000	-0.950000	0.999999999462688249352027
-0.830000	-0.950000	0.999999996353562514705970
-0.810000	-0.950000	0.999999977519827054628365
-0.790000	-0.950000	0.999999874346364725496983
-0.770000	-0.950000	0.999999364987990024822295
-0.750000	-0.950000	0.999997111768939461740047
-0.730000	-0.950000	0.999988256813804654576927
-0.710000	-0.950000	0.999957662381993905853506
-0.690000	-0.950000	0.999865616363860509885342
-0.670000	-0.950000	0.999625802131972385211611
-0.650000	-0.950000	0.999085141275502075508541
-0.630000	-0.950000	0.998030667843128327376689
-0.610000	-0.950000	0.996259224113661301380773
-0.590000	-0.950000	0.993704698591815649422188
-0.570000	-0.950000	0.990530369649243902507862
-0.550000	-0.950000	0.987113632748031433195024
-0.530000	-0.950000	0.983829789506262430975880
-0.510000	-0.950000	0.980809708130989998942084
-0.490000	-0.950000	0.977952282045672416366244
-0.470000	-0.950000	0.974975642389304675283768
-0.450000	-0.950000	0.971763041207841182789195
-0.430000	-0.950000	0.968273200288692126314061
-0.410000	-0.950000	0.964569630495804908321134
-0.390000	-0.950000	0.960885052517327031829097
-0.370000	-0.950000	0.956987251084839396497728
-0.350000	-0.950000	0.953084779287448391471571
-0.330000	-0.950000	0.949287274363310729086152
-0.310000	-0.950000	0.945520269800624646450160
-0.290000	-0.950000	0.941983951797666807514986
-0.270000	-0.950000	0.938755076336292737515521
-0.250000	-0.950000	0.935900691771182291489595
-0.230000	-0.950000	0.933411431147975867439470
-0.210000	-0.950000	0.931164824373704291815557
-0.190000	-0.950000	0.929058499801525883299291
-0.170000	-0.950000	0.927073358986665208014699
-0.150000	-0.950000	0.925244538908929325948804
-0.130000	-0.950000	0.923695058186852935300237
-0.110000	-0.950000	0.922465731353613871412733
-0.090000	-0.950000	0.921467442351770138486700
-0.070000	-0.950000	0.920654825694176892625364
-0.050000	-0.950000	0.920014049193580651930802
-0.030000	-0.950000	0.919570475960985844743334
-0.010000	-0.950000	0.919347736844001395262183
0.010000	-0.950000	0.919347736844001395262183
0.030000	-0.950000	0.919570475960985955765636
0.050000	-0.950000	0.920014049193580762953104
0.070000	-0.950000	0.920654825694177114669969
0.090000	-0.950000	0.921467442351770138486700
0.110000	-0.950000	0.922465731353613760390431
0.130000	-0.950000	0.923695058186852935300237
0.150000	-0.950000	0.925244538908929214926502
0.170000	-0.950000	0.927073358986665208014699
0.190000	-0.950000	0.929058499801525994321594
0.210000	-0.950000	0.931164824373704402837859
0.230000	-0.950000	0.933411431147975867439470
0.250000	-0.950000	0.935900691771182291489595
0.270000	-0.950000	0.938755076336292737515521
0.290000	-0.950000	0.941983951797666918537288
0.310000	-0.950000	0.945520269800624757472463
0.330000	-0.950000	0.949287274363310729086152
0.350000	-0.950000	0.953084779287448280449269
0.370000	-0.950000	0.956987251084839618542333
0.390000	-0.950000	0.960885052517327031829097
0.410000	-0.950000	0.964569630495804797298831
0.430000	-0.950000	0.968273200288692126314061
0.450000	-0.950000	0.971763041207841293811498
0.470000	-0.950000	0.974975642389304564261465
0.490000	-0.950000	0.977952282045672305343942
0.510000	-0.950000	0.980809708130989998942084
0.530000	-0.950000	0.983829789506262430975880
0.550000	-0.950000	0.987113632748031433195024
0.570000	-0.950000	0.990530369649243902507862
0.590000	-0.950000	0.993704698591815649422188
0.610000	-0.950000	0.996259224113661301380773
0.630000	-0.950000	0.998030667843128327376689
0.650000	-0.950000	0.999085141275502075508541
0.670000	-0.950000	0.999625802131972385211611
0.690000	-0.950000	0.999865616363860509885342
0.710000	-0.950000	0.999957662381993905853506
0.730000	-0.950000	0.999988256813804654576927
0.750000	-0.950000	0.999997111768939461740047
0.770000	-0.950000	0.999999364987990024822295
0.790000	-0.950000	0.999999874346364725496983
0.810000	-0.950000	0.999999977519827054628365
0.830000	-0.950000	0.999999996353562514705970
0.850000	-0.950000	0.999999999462688249352027
0.870000	-0.950000	0.999999999927938088006840
0.890000	-0.950000	0.999999999991182830783032
0.910000	-0.950000	0.999999999999013011731108
0.930000	-0.950000	0.999999999999898525615549
0.950000	-0.950000	0.999999999999990341059686
0.970000	-0.950000	0.999999999999999222843883
0.990000	-0.950000	1.000000000000000000000000

-0.990000	-0.930000	0.999999999999999222843883
-0.970000	-0.930000	0.999999999999990896171198
-0.950000	-0.930000	0.999999999999898525615549
-0.930000	-0.930000	0.999999999998969268943938
-0.910000	-0.930000	0.999999999990386245762863
-0.890000	-0.930000	0.999999999918051885039461
-0.870000	-0.930000	0.999999999364181824113018
-0.850000	-0.930000	0.999999995526212659413545
-0.830000	-0.930000	0.999999971541943200037394
-0.810000	-0.930000	0.999999836773547534640727
-0.790000	-0.930000	0.999999157889705392321389
-0.770000	-0.930000	0.999996104212146685874529
-0.750000	-0.930000	0.999983916760225799436057
-0.730000	-0.930000	0.999941174114876929479578
-0.710000	-0.930000	0.999811061730489059051763
-0.690000	-0.930000	0.999471350821816262310904
-0.670000	-0.930000	0.998716176596184057601135
-0.650000	-0.930000	0.997289171289627240923892
-0.630000	-0.930000	0.995000969121333400657647
-0.610000	-0.930000	0.991907223270050653063379
-0.590000	-0.930000	0.988371099824379761855653
-0.570000	-0.930000	0.984872865276026243641638
-0.550000	-0.930000	0.981757541513928577714410
-0.530000	-0.930000	0.978941417182825679432767
-0.510000	-0.930000	0.976205698034253277484140
-0.490000	-0.930000	0.973369407252086871196184
-0.470000	-0.930000	0.970529059622938783391533
-0.450000	-0.930000	0.967706565269516261196259
-0.430000	-0.930000	0.965090949039058232372668
-0.410000	-0.930000	0.962226309986027206200276
-0.390000	-0.930000	0.959290199332917814523114
-0.370000	-0.930000	0.956240247808363141857058
-0.350000	-0.930000	0.952971091328804864595270
-0.330000	-0.930000	0.949708811268250685522219
-0.310000	-0.930000	0.946542785262777908172893
-0.290000	-0.930000	0.943464961580333771884455
-0.270000	-0.930000	0.940343027546003962235943
-0.250000	-0.930000	0.937247434398211010098123
-0.230000	-0.930000	0.934361008354287703170371
-0.210000	-0.930000	0.931779272910341127555967
-0.190000	-0.930000	0.929492307692875274760524
-0.170000	-0.930000	0.927510295376558935309674
-0.150000	-0.930000	0.925828943998288411698638
-0.130000	-0.930000	0.924454065040696493227301
-0.110000	-0.930000	0.923273742777916628377000
-0.090000	-0.930000	0.922239452364846612475446
-0.070000	-0.930000	0.921374663631416290776599
-0.050000	-0.930000	0.920706572968296055314852
-0.030000	-0.930000	0.920259924259912542865436
-0.010000	-0.930000	0.920040295508962602255565
0.010000	-0.930000	0.920040295508962602255565
0.030000	-0.930000	0.920259924259912653887739
0.050000	-0.930000	0.920706572968296166337154
0.070000	-0.930000	0.921374663631416068731994
0.090000	-0.930000	0.922239452364846723497749
0.110000	-0.930000	0.923273742777916628377000
0.130000	-0.930000	0.924454065040696604249604
0.150000	-0.930000	0.925828943998288411698638
0.170000	-0.930000	0.927510295376558935309674
0.190000	-0.930000	0.929492307692875385782827
0.210000	-0.930000	0.931779272910341016533664
0.230000	-0.930000	0.934361008354287592148069
0.250000	-0.930000	0.937247434398210899075821
0.270000	-0.930000	0.940343027546003962235943
0.290000	-0.930000	0.943464961580333771884455
0.310000	-0.930000	0.946542785262777686128288
0.330000	-0.930000	0.949708811268250685522219
0.350000	-0.930000	0.952971091328804975617572
0.370000	-0.930000	0.956240247808363252879360
0.390000	-0.930000	0.959290199332917703500812
0.410000	-0.930000	0.962226309986027317222579
0.430000	-0.930000	0.965090949039058232372668
0.450000	-0.930000	0.967706565269516372218561
0.470000	-0.930000	0.970529059622938894413835
0.490000	-0.930000	0.973369407252086871196184
0.510000	-0.930000	0.976205698034253277484140
0.530000	-0.930000	0.978941417182825679432767
0.550000	-0.930000	0.981757541513928577714410
0.570000	-0.930000	0.984872865276026243641638
0.590000	-0.930000	0.988371099824379761855653
0.610000	-0.930000	0.991907223270050653063379
0.630000	-0.930000	0.995000969121333400657647
0.650000	-0.930000	0.997289171289627240923892
0.670000	-0.930000	0.998716176596184057601135
0.690000	-0.930000	0.999471350821816373333206
0.710000	-0.930000	0.999811061730489059051763
0.730000	-0.930000	0.999941174114876929479578
0.750000	-0.930000	0.999983916760225799436057
0.770000	-0.930000	0.999996104212146685874529
0.790000	-0.930000	0.999999157889705392321389
0.810000	-0.930000	0.999999836773547534640727
0.830000	-0.930000	0.999999971541943200037394
0.850000	-0.930000	0.999999995526212659413545
0.870000	-0.930000	0.999999999364181824113018
0.890000	-0.930000	0.999999999918051885039461
0.910000	-0.930000	0.999999999990386245762863
0.930000	-0.930000	0.999999999998969268943938
0.950000	-0.930000	0.999999999999898525615549
0.970000	-0.930000	0.999999999999990896171198
0.990000	-0.930000	0.999999999999999222843883

-0.990000	-0.910000	0.999999999999991451282710
-0.970000	-0.910000	0.999999999999907074332839
-0.950000	-0.910000	0.999999999999013011731108
-0.930000	-0.910000	0.999999999990386245762863
-0.910000	-0.910000	0.999999999914409576362573
-0.890000	-0.910000	0.999999999306941944610116
-0.870000	-0.910000	0.999999994920933388264928
-0.850000	-0.910000	0.999999966467707390727071
-0.830000	-0.910000	0.999999801381790898169299
-0.810000	-0.910000	0.999998948264942066899152
-0.790000	-0.910000	0.999995037397958919100915
-0.770000	-0.910000	0.999979212197697364672422
-0.750000	-0.910000	0.999923110469787768117556
-0.730000	-0.910000	0.999750856351766303831141
-0.710000	-0.910000	0.999299626727415901683571
-0.690000	-0.910000	0.998306122233369674923154
-0.670000	-0.910000	0.996483800320280055373701
-0.650000	-0.910000	0.993701066785857567431606
-0.630000	-0.910000	0.990165216996002350846595
-0.610000	-0.910000	0.986425241424788823429992
-0.590000	-0.910000	0.982974734479308165369105
-0.570000	-0.910000	0.979905414621948134268337
-0.550000	-0.910000	0.977029788239343832678685
-0.530000	-0.910000	0.974029203650952912774130
-0.510000	-0.910000	0.971151956882530864589853
-0.490000	-0.910000	0.968361334613598745413299
-0.470000	-0.910000	0.965865994527963844795693
-0.450000	-0.910000	0.963235044341539170531519
-0.430000	-0.910000	0.960707365593680973070434
-0.410000	-0.910000	0.958231498417960958491335
-0.390000	-0.910000	0.955797912736071286765593
-0.370000	-0.910000	0.953389243938831287827895
-0.350000	-0.910000	0.950924970072065445236831
-0.330000	-0.910000	0.948379034516008467825543
-0.310000	-0.910000	0.945757005410035267445323
-0.290000	-0.910000	0.943163334771501604691935
-0.270000	-0.910000	0.940611505405578585126136
-0.250000	-0.910000	0.938109362721512018978842
-0.230000	-0.910000	0.935709288143493300715647
-0.210000	-0.910000	0.933453536959444774012695
-0.190000	-0.910000	0.931337325755233869095662
-0.170000	-0.910000	0.929390103737922523841064
-0.150000	-0.910000	0.927630510319817802589171
-0.130000	-0.910000	0.926040058318726488906236
-0.110000	-0.910000	0.924594216950266001298075
-0.090000	-0.910000	0.923346412350901424304084
-0.070000	-0.910000	0.922341843166727404224048
-0.050000	-0.910000	0.921595365770093599699919
-0.030000	-0.910000	0.921107409952984346190874
-0.010000	-0.910000	0.920868531340687135333667
0.010000	-0.910000	0.920868531340687135333667
0.030000	-0.910000	0.921107409952984457213176
0.050000	-0.910000	0.921595365770093821744524
0.070000	-0.910000	0.922341843166727515246350
0.090000	-0.910000	0.923346412350901535326386
0.110000	-0.910000	0.924594216950266223342680
0.130000	-0.910000	0.926040058318726488906236
0.150000	-0.910000	0.927630510319817691566868
0.170000	-0.910000	0.929390103737922634863367
0.190000	-0.910000	0.931337325755233647051057
0.210000	-0.910000	0.933453536959444774012695
0.230000	-0.910000	0.935709288143493300715647
0.250000	-0.910000	0.938109362721512018978842
0.270000	-0.910000	0.940611505405578807170741
0.290000	-0.910000	0.943163334771501826736539
0.310000	-0.910000	0.945757005410035378467626
0.330000	-0.910000	0.948379034516008578847845
0.350000	-0.910000	0.950924970072065223192226
0.370000	-0.910000	0.953389243938831176805593
0.390000	-0.910000	0.955797912736071286765593
0.410000	-0.910000	0.958231498417960958491335
0.430000	-0.910000	0.960707365593681084092736
0.450000	-0.910000	0.963235044341539281553821
0.470000	-0.910000	0.965865994527964066840298
0.490000	-0.910000	0.968361334613598745413299
0.510000	-0.910000	0.971151956882530864589853
0.530000	-0.910000	0.974029203650952912774130
0.550000	-0.910000	0.977029788239343832678685
0.570000	-0.910000	0.979905414621948134268337
0.590000	-0.910000	0.982974734479308165369105
0.610000	-0.910000	0.986425241424788823429992
0.630000	-0.910000	0.990165216996002350846595
0.650000	-0.910000	0.993701066785857567431606
0.670000	-0.910000	0.996483800320279944351398
0.690000	-0.910000	0.998306122233369674923154
0.710000	-0.910000	0.999299626727415901683571
0.730000	-0.910000	0.999750856351766303831141
0.750000	-0.910000	0.999923110469787768117556
0.770000	-0.910000	0.999979212197697364672422
0.790000	-0.910000	0.999995037397958919100915
0.810000	-0.910000	0.999998948264942066899152
0.830000	-0.910000	0.999999801381790898169299
0.850000	-0.910000	0.999999966467707390727071
0.870000	-0.910000	0.999999994920933388264928
0.890000	-0.910000	0.999999999306941944610116
0.910000	-0.910000	0.999999999914409576362573
0.930000	-0.910000	0.999999999990386245762863
0.950000	-0.910000	0.999999999999013011731108
0.970000	-0.910000	0.999999999999907074332839
0.990000	-0.910000	0.999999999999991451282710

-0.990000	-0.890000	0.999999999999914956916314
-0.970000	-0.890000	0.999999999999131472527836
-0.950000	-0.890000	0.999999999991182830783032
-0.930000	-0.890000	0.999999999918051885039461
-0.910000	-0.890000	0.999999999306941944610116
-0.890000	-0.890000	0.999999994697473804095011
-0.870000	-0.890000	0.999999963514423551025345
-0.850000	-0.890000	0.999999775509315180777037
-0.830000	-0.890000	0.999998771437319633470509
-0.810000	-0.890000	0.999994048427538695378303
-0.790000	-0.890000	0.999974591525792377844084
-0.770000	-0.890000	0.999904856605484226861336
-0.750000	-0.890000	0.999689463039728054560840
-0.730000	-0.890000	0.999124223395650767898246
-0.710000	-0.890000	0.997887485927090756021585
-0.690000	-0.890000	0.995672214211949402340451
-0.670000	-0.890000	0.992448634715953015295042
-0.650000	-0.890000	0.988603899323544421662291
-0.630000	-0.890000	0.984778666594233631492727
-0.610000	-0.890000	0.981413469869881094354014
-0.590000	-0.890000	0.978298274108790999470386
-0.570000	-0.890000	0.975169044863847589432737
-0.550000	-0.890000	0.972023956324833737774327
-0.530000	-0.890000	0.969025087609135415966932
-0.510000	-0.890000	0.966296625264789876830207
-0.490000	-0.890000	0.963583222218672541536932
-0.470000	-0.890000	0.960922176638383529478915
-0.450000	-0.890000	0.958430283986848818855719
-0.430000	-0.890000	0.956087740932926366532740
-0.410000	-0.890000	0.953709463000468327109616
-0.390000	-0.890000	0.951455429963939169901721
-0.370000	-0.890000	0.949370427051889453906597
-0.350000	-0.890000	0.947244598892166389525471
-0.330000	-0.890000	0.945056879847252062631924
-0.310000	-0.890000	0.942933994732275904127050
-0.290000	-0.890000	0.940985602508475404981425
-0.270000	-0.890000	0.939153622128243492639399
-0.250000	-0.890000	0.937310925303527775476198
-0.230000	-0.890000	0.935406301800755346498306
-0.210000	-0.890000	0.933442553620385639945312
-0.190000	-0.890000	0.931488110602682106708983
-0.170000	-0.890000	0.929633415964145726206880
-0.150000	-0.890000	0.927929918638848882928016
-0.130000	-0.890000	0.926392728893012828983444
-0.110000	-0.890000	0.925055748080911177666508
-0.090000	-0.890000	0.923959294811424469706651
-0.070000	-0.890000	0.923107570794338361253040
-0.050000	-0.890000	0.922487344533005182434238
-0.030000	-0.890000	0.922084364100747011505632
-0.010000	-0.890000	0.921886799556634328745020
0.010000	-0.890000	0.921886799556634439767322
0.030000	-0.890000	0.922084364100747122527935
0.050000	-0.890000	0.922487344533005515501145
0.070000	-0.890000	0.923107570794338472275342
0.090000	-0.890000	0.923959294811424691751256
0.110000	-0.890000	0.925055748080911066644205
0.130000	-0.890000	0.926392728893012940005747
0.150000	-0.890000	0.927929918638848993950319
0.170000	-0.890000	0.929633415964145615184577
0.190000	-0.890000	0.931488110602682217731285
0.210000	-0.890000	0.933442553620385750967614
0.230000	-0.890000	0.935406301800755457520609
0.250000	-0.890000	0.937310925303527886498500
0.270000	-0.890000	0.939153622128243825706306
0.290000	-0.890000	0.940985602508475516003728
0.310000	-0.890000	0.942933994732275904127050
0.330000	-0.890000	0.945056879847252284676529
0.350000	-0.890000	0.947244598892166167480866
0.370000	-0.890000	0.949370427051889564928899
0.390000	-0.890000	0.951455429963939169901721
0.410000	-0.890000	0.953709463000468438131918
0.430000	-0.890000	0.956087740932926477555043
0.450000	-0.890000	0.958430283986848929878022
0.470000	-0.890000	0.960922176638383418456613
0.490000	-0.890000	0.963583222218672652559235
0.510000	-0.890000	0.966296625264789765807905
0.530000	-0.890000	0.969025087609135415966932
0.550000	-0.890000	0.972023956324833737774327
0.570000	-0.890000	0.975169044863847589432737
0.590000	-0.890000	0.978298274108790999470386
0.610000	-0.890000	0.981413469869881094354014
0.630000	-0.890000	0.984778666594233742515030
0.650000	-0.890000	0.988603899323544532684593
0.670000	-0.890000	0.992448634715953015295042
0.690000	-0.890000	0.995672214211949513362754
0.710000	-0.890000	0.997887485927090867043887
0.730000	-0.890000	0.999124223395650767898246
0.750000	-0.890000	0.999689463039728054560840
0.770000	-0.890000	0.999904856605484226861336
0.790000	-0.890000	0.999974591525792377844084
0.810000	-0.890000	0.999994048427538695378303
0.830000	-0.890000	0.999998771437319633470509
0.850000	-0.890000	0.999999775509315180777037
0.870000	-0.890000	0.999999963514423551025345
0.890000	-0.890000	0.999999994697473804095011
0.910000	-0.890000	0.999999999306941944610116
0.930000	-0.890000	0.999999999918051885039461
0.950000	-0.890000	0.999999999991182830783032
0.970000	-0.890000	0.999999999999131472527836
0.990000	-0.890000	0.999999999999914956916314

-0.990000	-0.870000	0.999999999999234168157614
-0.970000	-0.870000	0.999999999992553401106932
-0.950000	-0.870000	0.999999999927938088006840
-0.930000	-0.870000	0.999999999364181824113018
-0.910000	-0.870000	0.999999994920933388264928
-0.890000	-0.870000	0.999999963514423551025345
-0.870000	-0.870000	0.999999765952072960928376
-0.850000	-0.870000	0.999998668692421155412831
-0.830000	-0.870000	0.999993330699262106264769
-0.810000	-0.870000	0.999970762672529711601044
-0.790000	-0.870000	0.999888504766241914545333
-0.770000	-0.870000	0.999632384592057721128810
-0.750000	-0.870000	0.998959585671602479095554
-0.730000	-0.870000	0.997495248344757889924495
-0.710000	-0.870000	0.994915344489972430785940
-0.690000	-0.870000	0.991306150110815131881736
-0.670000	-0.870000	0.987265512363131647610714
-0.650000	-0.870000	0.983433645206245543590740
-0.630000	-0.870000	0.980055264150605287554185
-0.610000	-0.870000	0.976844440504965993987696
-0.590000	-0.870000	0.973461539194406255681713
-0.570000	-0.870000	0.970298215416710130298839
-0.550000	-0.870000	0.967271148450571049970392
-0.530000	-0.870000	0.964408820830483626274088
-0.510000	-0.870000	0.961462278532902336891652
-0.490000	-0.870000	0.958799518262655192657462
-0.470000	-0.870000	0.956278916029240533269729
-0.450000	-0.870000	0.953650647537047979618308
-0.430000	-0.870000	0.951310527286792995127485
-0.410000	-0.870000	0.949148169933695995403866
-0.390000	-0.870000	0.946885745795407629543661
-0.370000	-0.870000	0.944716654503468200587690
-0.350000	-0.870000	0.942794054664081615513282
-0.330000	-0.870000	0.941077885049358298097388
-0.310000	-0.870000	0.939369251682875106013171
-0.290000	-0.870000	0.937594010750469775139493
-0.270000	-0.870000	0.935772260448896053830481
-0.250000	-0.870000	0.933961447431932434426471
-0.230000	-0.870000	0.932224137804977814880658
-0.210000	-0.870000	0.930594691099846604842583
-0.190000	-0.870000	0.929119852632090070798654
-0.170000	-0.870000	0.927826793771037716673789
-0.150000	-0.870000	0.926712855110280675496881
-0.130000	-0.870000	0.925769799818943472935473
-0.110000	-0.870000	0.925001182928092191559699
-0.090000	-0.870000	0.924399960937690945428358
-0.070000	-0.870000	0.923944884025608814681618
-0.050000	-0.870000	0.923617034961905503109847
-0.030000	-0.870000	0.923404606312326348138697
-0.010000	-0.870000	0.923300701430705639261021
0.010000	-0.870000	0.923300701430705639261021
0.030000	-0.870000	0.923404606312326459161000
0.050000	-0.870000	0.923617034961905392087544
0.070000	-0.870000	0.923944884025609036726223
0.090000	-0.870000	0.924399960937691278495265
0.110000	-0.870000	0.925001182928092302582002
0.130000	-0.870000	0.925769799818943583957775
0.150000	-0.870000	0.926712855110280786519183
0.170000	-0.870000	0.927826793771037827696091
0.190000	-0.870000	0.929119852632089959776351
0.210000	-0.870000	0.930594691099846604842583
0.230000	-0.870000	0.932224137804977814880658
0.250000	-0.870000	0.933961447431932212381867
0.270000	-0.870000	0.935772260448896164852783
0.290000	-0.870000	0.937594010750469886161795
0.310000	-0.870000	0.939369251682875328057776
0.330000	-0.870000	0.941077885049358298097388
0.350000	-0.870000	0.942794054664081615513282
0.370000	-0.870000	0.944716654503468422632295
0.390000	-0.870000	0.946885745795407740565963
0.410000	-0.870000	0.949148169933696217448471
0.430000	-0.870000	0.951310527286792995127485
0.450000	-0.870000	0.953650647537048201662913
0.470000	-0.870000	0.956278916029240644292031
0.490000	-0.870000	0.958799518262655303679765
0.510000	-0.870000	0.961462278532902336891652
0.530000	-0.870000	0.964408820830483626274088
0.550000	-0.870000	0.967271148450571160992695
0.570000	-0.870000	0.970298215416710241321141
0.590000	-0.870000	0.973461539194406366704015
0.610000	-0.870000	0.976844440504966105009999
0.630000	-0.870000	0.980055264150605398576488
0.650000	-0.870000	0.983433645206245543590740
0.670000	-0.870000	0.987265512363131536588412
0.690000	-0.870000	0.991306150110815131881736
0.710000	-0.870000	0.994915344489972430785940
0.730000	-0.870000	0.997495248344758000946797
0.750000	-0.870000	0.998959585671602479095554
0.770000	-0.870000	0.999632384592057721128810
0.790000	-0.870000	0.999888504766241914545333
0.810000	-0.870000	0.999970762672529711601044
0.830000	-0.870000	0.999993330699262106264769
0.850000	-0.870000	0.999998668692421155412831
0.870000	-0.870000	0.999999765952072960928376
0.890000	-0.870000	0.999999963514423551025345
0.910000	-0.870000	0.999999994920933388264928
0.930000	-0.870000	0.999999999364181824113018
0.950000	-0.870000	0.999999999927938088006840
0.970000	-0.870000	0.999999999992553401106932
0.990000	-0.870000	0.999999999999234168157614

-0.990000	-0.850000	0.999999999993653854168940
-0.970000	-0.850000	0.999999999941443951101405
-0.950000	-0.850000	0.999999999462688249352027
-0.930000	-0.850000	0.999999995526212659413545
-0.910000	-0.850000	0.999999966467707390727071
-0.890000	-0.850000	0.999999775509315180777037
-0.870000	-0.850000	0.999998668692421155412831
-0.850000	-0.850000	0.999993066226629090387235
-0.830000	-0.850000	0.999968556725604917900796
-0.810000	-0.850000	0.999876878052978645960991
-0.790000	-0.850000	0.999586957404673515092952
-0.770000	-0.850000	0.998821652108325519492382
-0.750000	-0.850000	0.997162659168853493518725
-0.730000	-0.850000	0.994274594435797909319774
-0.710000	-0.850000	0.990338581382532834318511
-0.690000	-0.850000	0.986153765710837570956926
-0.670000	-0.850000	0.982366708897665863453597
-0.650000	-0.850000	0.978885501863980822534472
-0.630000	-0.850000	0.975475481701021607250368
-0.610000	-0.850000	0.972011054936390617164932
-0.590000	-0.850000	0.968751787857104473822289
-0.570000	-0.850000	0.965699625979234088646308
-0.550000	-0.850000	0.962564836377034382941531
-0.530000	-0.850000	0.959635758055943033362212
-0.510000	-0.850000	0.956903787590045684652296
-0.490000	-0.850000	0.954101218156629848898831
-0.470000	-0.850000	0.951567942478840800291096
-0.450000	-0.850000	0.949177989304928249048032
-0.430000	-0.850000	0.946714774114889023870489
-0.410000	-0.850000	0.944396273577725375858449
-0.390000	-0.850000	0.942322058378629923147685
-0.370000	-0.850000	0.940416928203214652626230
-0.350000	-0.850000	0.938566254678126044019848
-0.330000	-0.850000	0.936675880574159402947032
-0.310000	-0.850000	0.934726683681066705666751
-0.290000	-0.850000	0.932829574885941870121542
-0.270000	-0.850000	0.931110961765686195867886
-0.250000	-0.850000	0.929656794117052043269211
-0.230000	-0.850000	0.928488584852465326235915
-0.210000	-0.850000	0.927579434135878844180922
-0.190000	-0.850000	0.926891749528359287779722
-0.170000	-0.850000	0.926379221401376073963263
-0.150000	-0.850000	0.925997937328131071055282
-0.130000	-0.850000	0.925718064225866776872920
-0.110000	-0.850000	0.925519779571433831577565
-0.090000	-0.850000	0.925382255942985731955730
-0.070000	-0.850000	0.925286537699763100839334
-0.050000	-0.850000	0.925220889158586690115271
-0.030000	-0.850000	0.925179955193720426898096
-0.010000	-0.850000	0.925161055711160473791210
0.010000	-0.850000	0.925161055711160473791210
0.030000	-0.850000	0.925179955193720315875794
0.050000	-0.850000	0.925220889158586912159876
0.070000	-0.850000	0.925286537699762989817032
0.090000	-0.850000	0.925382255942985731955730
0.110000	-0.850000	0.925519779571433831577565
0.130000	-0.850000	0.925718064225866887895222
0.150000	-0.850000	0.925997937328131182077584
0.170000	-0.850000	0.926379221401375962940961
0.190000	-0.850000	0.926891749528359398802024
0.210000	-0.850000	0.927579434135878844180922
0.230000	-0.850000	0.928488584852465215213613
0.250000	-0.850000	0.929656794117051821224607
0.270000	-0.850000	0.931110961765686306890188
0.290000	-0.850000	0.932829574885941981143844
0.310000	-0.850000	0.934726683681066705666751
0.330000	-0.850000	0.936675880574159402947032
0.350000	-0.850000	0.938566254678126266064453
0.370000	-0.850000	0.940416928203214652626230
0.390000	-0.850000	0.942322058378630034169987
0.410000	-0.850000	0.944396273577725486880752
0.430000	-0.850000	0.946714774114888912848187
0.450000	-0.850000	0.949177989304928360070335
0.470000	-0.850000	0.951567942478840800291096
0.490000	-0.850000	0.954101218156629848898831
0.510000	-0.850000	0.956903787590045684652296
0.530000	-0.850000	0.959635758055943033362212
0.550000	-0.850000	0.962564836377034382941531
0.570000	-0.850000	0.965699625979234199668610
0.590000	-0.850000	0.968751787857104473822289
0.610000	-0.850000	0.972011054936390728187234
0.630000	-0.850000	0.975475481701021718272671
0.650000	-0.850000	0.978885501863980822534472
0.670000	-0.850000	0.982366708897665974475899
0.690000	-0.850000	0.986153765710837681979228
0.710000	-0.850000	0.990338581382533056363116
0.730000	-0.850000	0.994274594435798020342077
0.750000	-0.850000	0.997162659168853493518725
0.770000	-0.850000	0.998821652108325519492382
0.790000	-0.850000	0.999586957404673515092952
0.810000	-0.850000	0.999876878052978645960991
0.830000	-0.850000	0.999968556725604917900796
0.850000	-0.850000	0.999993066226629090387235
0.870000	-0.850000	0.999998668692421155412831
0.890000	-0.850000	0.999999775509315180777037
0.910000	-0.850000	0.999999966467707390727071
0.930000	-0.850000	0.999999995526212659413545
0.950000	-0.850000	0.999999999462688249352027
0.970000	-0.850000	0.999999999941443951101405
0.990000	-0.850000	0.999999999993653854168940

-0.990000	-0.830000	0.999999999951563189881654
-0.970000	-0.830000	0.999999999578378706566184
-0.950000	-0.830000	0.999999996353562514705970
-0.930000	-0.830000	0.999999971541943200037394
-0.910000	-0.830000	0.999999801381790898169299
-0.890000	-0.830000	0.999998771437319633470509
-0.870000	-0.830000	0.999993330699262106264769
-0.850000	-0.830000	0.999968556725604917900796
-0.830000	-0.830000	0.999872632741250155774537
-0.810000	-0.830000	0.999561390544114858336400
-0.790000	-0.830000	0.998728247427646875777896
-0.770000	-0.830000	0.996919553994412455111274
-0.750000	-0.830000	0.993798105369490536453725
-0.730000	-0.830000	0.989613534751385914844946
-0.710000	-0.830000	0.985295190391779263094918
-0.690000	-0.830000	0.981538563015060372407561
-0.670000	-0.830000	0.977980582536501441559551
-0.650000	-0.830000	0.974314735250963903645527
-0.630000	-0.830000	0.970832250715122579975969
-0.610000	-0.830000	0.967494056224133536225906
-0.590000	-0.830000	0.964244745132726177594407
-0.570000	-0.830000	0.961053360623082331137823
-0.550000	-0.830000	0.958099457839930224167801
-0.530000	-0.830000	0.955140275044069730903118
-0.510000	-0.830000	0.952276549391137150379905
-0.490000	-0.830000	0.949695229114094208178187
-0.470000	-0.830000	0.947066341956059098983189
-0.450000	-0.830000	0.944540362950571310562964
-0.430000	-0.830000	0.942214224255718102440937
-0.410000	-0.830000	0.940111101374107471784214
-0.390000	-0.830000	0.938069769188828228578814
-0.370000	-0.830000	0.935924177331730722251280
-0.350000	-0.830000	0.933742108353936117737248
-0.330000	-0.830000	0.931696439242702623140246
-0.310000	-0.830000	0.929951355531911327823025
-0.290000	-0.830000	0.928593521168178170910323
-0.270000	-0.830000	0.927622354942502003183336
-0.250000	-0.830000	0.926991690297729764580481
-0.230000	-0.830000	0.926633225719651565377433
-0.210000	-0.830000	0.926476533232821641838939
-0.190000	-0.830000	0.926459382796075203714281
-0.170000	-0.830000	0.926529167378319029602096
-0.150000	-0.830000	0.926646997858294851901917
-0.130000	-0.830000	0.926787629793052181170765
-0.110000	-0.830000	0.926933386843443951619292
-0.090000	-0.830000	0.927069708290372385128819
-0.070000	-0.830000	0.927185681538902350951048
-0.050000	-0.830000	0.927275479358805609919614
-0.030000	-0.830000	0.927337250938007673362051
-0.010000	-0.830000	0.927369823120963943097195
0.010000	-0.830000	0.927369823120963943097195
0.030000	-0.830000	0.927337250938007784384354
0.050000	-0.830000	0.927275479358805609919614
0.070000	-0.830000	0.927185681538902239928746
0.090000	-0.830000	0.927069708290372274106517
0.110000	-0.830000	0.926933386843444062641595
0.130000	-0.830000	0.926787629793052181170765
0.150000	-0.830000	0.926646997858294851901917
0.170000	-0.830000	0.926529167378319029602096
0.190000	-0.830000	0.926459382796075092691979
0.210000	-0.830000	0.926476533232821863883544
0.230000	-0.830000	0.926633225719651343332828
0.250000	-0.830000	0.926991690297729542535876
0.270000	-0.830000	0.927622354942502225227940
0.290000	-0.830000	0.928593521168178059888021
0.310000	-0.830000	0.929951355531911216800722
0.330000	-0.830000	0.931696439242702623140246
0.350000	-0.830000	0.933742108353936117737248
0.370000	-0.830000	0.935924177331730944295884
0.390000	-0.830000	0.938069769188828228578814
0.410000	-0.830000	0.940111101374107360761911
0.430000	-0.830000	0.942214224255717880396332
0.450000	-0.830000	0.944540362950571088518359
0.470000	-0.830000	0.947066341956059210005492
0.490000	-0.830000	0.949695229114094208178187
0.510000	-0.830000	0.952276549391137150379905
0.530000	-0.830000	0.955140275044069730903118
0.550000	-0.830000	0.958099457839930224167801
0.570000	-0.830000	0.961053360623082109093218
0.590000	-0.830000	0.964244745132725955549802
0.610000	-0.830000	0.967494056224133647248209
0.630000	-0.830000	0.970832250715122579975969
0.650000	-0.830000	0.974314735250963903645527
0.670000	-0.830000	0.977980582536501552581854
0.690000	-0.830000	0.981538563015060150362956
0.710000	-0.830000	0.985295190391779152072615
0.730000	-0.830000	0.989613534751385914844946
0.750000	-0.830000	0.993798105369490536453725
0.770000	-0.830000	0.996919553994412455111274
0.790000	-0.830000	0.998728247427646875777896
0.810000	-0.830000	0.999561390544114858336400
0.830000	-0.830000	0.999872632741250155774537
0.850000	-0.830000	0.999968556725604917900796
0.870000	-0.830000	0.999993330699262106264769
0.890000	-0.830000	0.999998771437319633470509
0.910000	-0.830000	0.999999801381790898169299
0.930000	-0.830000	0.999999971541943200037394
0.950000	-0.830000	0.999999996353562514705970
0.970000	-0.830000	0.999999999578378706566184
0.990000	-0.830000	0.999999999951563189881654

-0.990000	-0.810000	0.999999999659896721126984
-0.970000	-0.810000	0.999999997224277681340254
-0.950000	-0.810000	0.999999977519827054628365
-0.930000	-0.810000	0.999999836773547534640727
-0.910000	-0.810000	0.999998948264942066899152
-0.890000	-0.810000	0.999994048427538695378303
-0.870000	-0.810000	0.999970762672529711601044
-0.850000	-0.810000	0.999876878052978645960991
-0.830000	-0.810000	0.999561390544114858336400
-0.810000	-0.810000	0.998694985436843984949462
-0.790000	-0.810000	0.996790579337864524056556
-0.770000	-0.810000	0.993509296299353583670211
-0.750000	-0.810000	0.989157992105711092456488
-0.730000	-0.810000	0.984720956311376127700896
-0.710000	-0.810000	0.980907675237035925341900
-0.690000	-0.810000	0.977289339875439533322776
-0.670000	-0.810000	0.973437284532738922315787
-0.650000	-0.810000	0.969868177786861740408142
-0.630000	-0.810000	0.966424219998972433565143
-0.610000	-0.810000	0.963046115866419194517789
-0.590000	-0.810000	0.959770992351209883963747
-0.570000	-0.810000	0.956679184861842779596941
-0.550000	-0.810000	0.953563636067226272352571
-0.530000	-0.810000	0.950734844201331696922352
-0.510000	-0.810000	0.947908024265974313848915
-0.490000	-0.810000	0.945222277901413554523913
-0.470000	-0.810000	0.942602338944983464408267
-0.450000	-0.810000	0.940284889444814697689878
-0.430000	-0.810000	0.938059011975096446178668
-0.410000	-0.810000	0.935709509941211714512121
-0.390000	-0.810000	0.933310801079171414862401
-0.370000	-0.810000	0.931084977891147747008915
-0.350000	-0.810000	0.929251524253089544735928
-0.330000	-0.810000	0.927916156875050579522224
-0.310000	-0.810000	0.927077409155650289385164
-0.290000	-0.810000	0.926656518896572523047439
-0.270000	-0.810000	0.926547461696630381133843
-0.250000	-0.810000	0.926654136671463901642198
-0.230000	-0.810000	0.926900170432725989400069
-0.210000	-0.810000	0.927229020128916836540611
-0.190000	-0.810000	0.927598741040735030871645
-0.170000	-0.810000	0.927978425315302835052478
-0.150000	-0.810000	0.928346904924497340338974
-0.130000	-0.810000	0.928690359707554091706072
-0.110000	-0.810000	0.928999117555333930873473
-0.090000	-0.810000	0.929265519183865462693461
-0.070000	-0.810000	0.929483256414402436718092
-0.050000	-0.810000	0.929648818396688114695792
-0.030000	-0.810000	0.929761404441876382342969
-0.010000	-0.810000	0.929819910527855508775019
0.010000	-0.810000	0.929819910527855619797322
0.030000	-0.810000	0.929761404441876493365271
0.050000	-0.810000	0.929648818396688114695792
0.070000	-0.810000	0.929483256414402325695789
0.090000	-0.810000	0.929265519183865462693461
0.110000	-0.810000	0.928999117555333930873473
0.130000	-0.810000	0.928690359707554091706072
0.150000	-0.810000	0.928346904924497340338974
0.170000	-0.810000	0.927978425315302724030175
0.190000	-0.810000	0.927598741040735030871645
0.210000	-0.810000	0.927229020128916947562914
0.230000	-0.810000	0.926900170432725989400069
0.250000	-0.810000	0.926654136671463790619896
0.270000	-0.810000	0.926547461696630381133843
0.290000	-0.810000	0.926656518896572523047439
0.310000	-0.810000	0.927077409155650067340559
0.330000	-0.810000	0.927916156875050357477619
0.350000	-0.810000	0.929251524253089433713626
0.370000	-0.810000	0.931084977891147635986613
0.390000	-0.810000	0.933310801079171414862401
0.410000	-0.810000	0.935709509941211714512121
0.430000	-0.810000	0.938059011975096335156366
0.450000	-0.810000	0.940284889444814697689878
0.470000	-0.810000	0.942602338944983464408267
0.490000	-0.810000	0.945222277901413554523913
0.510000	-0.810000	0.947908024265974313848915
0.530000	-0.810000	0.950734844201331696922352
0.550000	-0.810000	0.953563636067226272352571
0.570000	-0.810000	0.956679184861842668574639
0.590000	-0.810000	0.959770992351209772941445
0.610000	-0.810000	0.963046115866419194517789
0.630000	-0.810000	0.966424219998972433565143
0.650000	-0.810000	0.969868177786861851430444
0.670000	-0.810000	0.973437284532739144360391
0.690000	-0.810000	0.977289339875439644345079
0.710000	-0.810000	0.980907675237035925341900
0.730000	-0.810000	0.984720956311376238723199
0.750000	-0.810000	0.989157992105711203478791
0.770000	-0.810000	0.993509296299353694692513
0.790000	-0.810000	0.996790579337864524056556
0.810000	-0.810000	0.998694985436843984949462
0.830000	-0.810000	0.999561390544114858336400
0.850000	-0.810000	0.999876878052978645960991
0.870000	-0.810000	0.999970762672529711601044
0.890000	-0.810000	0.999994048427538695378303
0.910000	-0.810000	0.999998948264942066899152
0.930000	-0.810000	0.999999836773547534640727
0.950000	-0.810000	0.999999977519827054628365
0.970000	-0.810000	0.999999997224277681340254
0.990000	-0.810000	0.999999999659896721126984

-0.990000	-0.790000	0.999999997806554685730873
-0.970000	-0.790000	0.999999983319903584799704
-0.950000	-0.790000	0.999999874346364725496983
-0.930000	-0.790000	0.999999157889705392321389
-0.910000	-0.790000	0.999995037397958919100915
-0.890000	-0.790000	0.999974591525792377844084
-0.870000	-0.790000	0.999888504766241914545333
-0.850000	-0.790000	0.999586957404673515092952
-0.830000	-0.790000	0.998728247427646875777896
-0.810000	-0.790000	0.996790579337864524056556
-0.790000	-0.790000	0.993413092080847826004231
-0.770000	-0.790000	0.988946876309669931082169
-0.750000	-0.790000	0.984414425901225298431996
-0.730000	-0.790000	0.980475205413896100381521
-0.710000	-0.790000	0.976729164118978365749513
-0.690000	-0.790000	0.972786164764076310973451
-0.670000	-0.790000	0.969107961039475496178852
-0.650000	-0.790000	0.965541876862628267730315
-0.630000	-0.790000	0.962026370197197278066881
-0.610000	-0.790000	0.958719332090228082421390
-0.590000	-0.790000	0.955482310444970894813821
-0.570000	-0.790000	0.952351423009218600590486
-0.550000	-0.790000	0.949357602406376566150925
-0.530000	-0.790000	0.946447167243999132324461
-0.510000	-0.790000	0.943560143811307261429988
-0.490000	-0.790000	0.940992817054308039459443
-0.470000	-0.790000	0.938574607694933837898077
-0.450000	-0.790000	0.936080457008827804266105
-0.430000	-0.790000	0.933476382306224095053437
-0.410000	-0.790000	0.931017683111704186238455
-0.390000	-0.790000	0.929014120304836765740220
-0.370000	-0.790000	0.927622312708419660687298
-0.350000	-0.790000	0.926831576356106801029000
-0.330000	-0.790000	0.926535452706854445459328
-0.310000	-0.790000	0.926603022267013298751692
-0.290000	-0.790000	0.926912729169416360619493
-0.270000	-0.790000	0.927369123190974864456848
-0.250000	-0.790000	0.927904833768142811578628
-0.230000	-0.790000	0.928474552168783051619982
-0.210000	-0.790000	0.929048314182625123436310
-0.190000	-0.790000	0.929605536600091819643410
-0.170000	-0.790000	0.930131807870779425684304
-0.150000	-0.790000	0.930617275732483317796095
-0.130000	-0.790000	0.931055335521925986341785
-0.110000	-0.790000	0.931441344648944236084276
-0.090000	-0.790000	0.931770986874666640176201
-0.070000	-0.790000	0.932039338666233563301944
-0.050000	-0.790000	0.932243253457763931812963
-0.030000	-0.790000	0.932382072253874705225485
-0.010000	-0.790000	0.932454375837185600595092
0.010000	-0.790000	0.932454375837185489572789
0.030000	-0.790000	0.932382072253874816247787
0.050000	-0.790000	0.932243253457763820790660
0.070000	-0.790000	0.932039338666233452279641
0.090000	-0.790000	0.931770986874666418131596
0.110000	-0.790000	0.931441344648944125061973
0.130000	-0.790000	0.931055335521926208386390
0.150000	-0.790000	0.930617275732483317796095
0.170000	-0.790000	0.930131807870779425684304
0.190000	-0.790000	0.929605536600091930665712
0.210000	-0.790000	0.929048314182625345480915
0.230000	-0.790000	0.928474552168783273664587
0.250000	-0.790000	0.927904833768142811578628
0.270000	-0.790000	0.927369123190974642412243
0.290000	-0.790000	0.926912729169416138574888
0.310000	-0.790000	0.926603022267013298751692
0.330000	-0.790000	0.926535452706854334437025
0.350000	-0.790000	0.926831576356106801029000
0.370000	-0.790000	0.927622312708419438642693
0.390000	-0.790000	0.929014120304836654717917
0.410000	-0.790000	0.931017683111704186238455
0.430000	-0.790000	0.933476382306223984031135
0.450000	-0.790000	0.936080457008827804266105
0.470000	-0.790000	0.938574607694933948920379
0.490000	-0.790000	0.940992817054308039459443
0.510000	-0.790000	0.943560143811307261429988
0.530000	-0.790000	0.946447167243999021302159
0.550000	-0.790000	0.949357602406376566150925
0.570000	-0.790000	0.952351423009218711612789
0.590000	-0.790000	0.955482310444971005836123
0.610000	-0.790000	0.958719332090228082421390
0.630000	-0.790000	0.962026370197197056022276
0.650000	-0.790000	0.965541876862628156708013
0.670000	-0.790000	0.969107961039475496178852
0.690000	-0.790000	0.972786164764076310973451
0.710000	-0.790000	0.976729164118978365749513
0.730000	-0.790000	0.980475205413896211403824
0.750000	-0.790000	0.984414425901225409454298
0.770000	-0.790000	0.988946876309669931082169
0.790000	-0.790000	0.993413092080847826004231
0.810000	-0.790000	0.996790579337864524056556
0.830000	-0.790000	0.998728247427646875777896
0.850000	-0.790000	0.999586957404673515092952
0.870000	-0.790000	0.999888504766241914545333
0.890000	-0.790000	0.999974591525792377844084
0.910000	-0.790000	0.999995037397958919100915
0.930000	-0.790000	0.999999157889705392321389
0.950000	-0.790000	0.999999874346364725496983
0.970000	-0.790000	0.999999983319903584799704
0.990000	-0.790000	0.999999997806554685730873

-0.990000	-0.770000	0.999999987042929916469802
-0.970000	-0.770000	0.999999908755782929148381
-0.950000	-0.770000	0.999999364987990024822295
-0.930000	-0.770000	0.999996104212146685874529
-0.910000	-0.770000	0.999979212197697364672422
-0.890000	-0.770000	0.999904856605484226861336
-0.870000	-0.770000	0.999632384592057721128810
-0.850000	-0.770000	0.998821652108325519492382
-0.830000	-0.770000	0.996919553994412455111274
-0.810000	-0.770000	0.993509296299353583670211
-0.790000	-0.770000	0.988946876309669931082169
-0.770000	-0.770000	0.984321943007363642230700
-0.750000	-0.770000	0.980262231996175237291880
-0.730000	-0.770000	0.976353394495007131936859
-0.710000	-0.770000	0.972339907455740060093774
-0.690000	-0.770000	0.968592387355899475664955
-0.670000	-0.770000	0.964912405183456556301280
-0.650000	-0.770000	0.961286222546751334405712
-0.630000	-0.770000	0.957855780856287419844364
-0.610000	-0.770000	0.954462486964476775064270
-0.590000	-0.770000	0.951238152034529438338950
-0.570000	-0.770000	0.948157395429391258723228
-0.550000	-0.770000	0.945165727307172298665705
-0.530000	-0.770000	0.942193692349425848675537
-0.510000	-0.770000	0.939567176821655580809534
-0.490000	-0.770000	0.936991015286684159057984
-0.470000	-0.770000	0.934240050682145217741947
-0.450000	-0.770000	0.931519309453117561048430
-0.430000	-0.770000	0.929225644941387707298475
-0.410000	-0.770000	0.927629151262643558695231
-0.390000	-0.770000	0.926762064395135531924552
-0.370000	-0.770000	0.926500403130670613371933
-0.350000	-0.770000	0.926673182059424838108441
-0.330000	-0.770000	0.927127266055826959600950
-0.310000	-0.770000	0.927747876664457793438601
-0.290000	-0.770000	0.928455859046312892424169
-0.270000	-0.770000	0.929199643026157540148802
-0.250000	-0.770000	0.929946414683792688116171
-0.230000	-0.770000	0.930675185728464526846437
-0.210000	-0.770000	0.931372115436712499914051
-0.190000	-0.770000	0.932027472012591839956031
-0.170000	-0.770000	0.932634102955454347139153
-0.150000	-0.770000	0.933186759909894414377618
-0.130000	-0.770000	0.933681805137012599260515
-0.110000	-0.770000	0.934116628641779800368283
-0.090000	-0.770000	0.934487862534498781030834
-0.070000	-0.770000	0.934790348186942399166810
-0.050000	-0.770000	0.935020505007193469815263
-0.030000	-0.770000	0.935177577011973237830489
-0.010000	-0.770000	0.935259784305021102390754
0.010000	-0.770000	0.935259784305020880346149
0.030000	-0.770000	0.935177577011973126808186
0.050000	-0.770000	0.935020505007193469815263
0.070000	-0.770000	0.934790348186942288144508
0.090000	-0.770000	0.934487862534498558986229
0.110000	-0.770000	0.934116628641779578323678
0.130000	-0.770000	0.933681805137012710282818
0.150000	-0.770000	0.933186759909894525399920
0.170000	-0.770000	0.932634102955454680206060
0.190000	-0.770000	0.932027472012591839956031
0.210000	-0.770000	0.931372115436712499914051
0.230000	-0.770000	0.930675185728464526846437
0.250000	-0.770000	0.929946414683792688116171
0.270000	-0.770000	0.929199643026157318104197
0.290000	-0.770000	0.928455859046312670379564
0.310000	-0.770000	0.927747876664457460371693
0.330000	-0.770000	0.927127266055826959600950
0.350000	-0.770000	0.926673182059425060153046
0.370000	-0.770000	0.926500403130670502349631
0.390000	-0.770000	0.926762064395135531924552
0.410000	-0.770000	0.927629151262643447672929
0.430000	-0.770000	0.929225644941387818320777
0.450000	-0.770000	0.931519309453117672070732
0.470000	-0.770000	0.934240050682145217741947
0.490000	-0.770000	0.936991015286684159057984
0.510000	-0.770000	0.939567176821655580809534
0.530000	-0.770000	0.942193692349425848675537
0.550000	-0.770000	0.945165727307172298665705
0.570000	-0.770000	0.948157395429391258723228
0.590000	-0.770000	0.951238152034529438338950
0.610000	-0.770000	0.954462486964476664041968
0.630000	-0.770000	0.957855780856287308822061
0.650000	-0.770000	0.961286222546751112361108
0.670000	-0.770000	0.964912405183456667323583
0.690000	-0.770000	0.968592387355899364642653
0.710000	-0.770000	0.972339907455740060093774
0.730000	-0.770000	0.976353394495007020914557
0.750000	-0.770000	0.980262231996175237291880
0.770000	-0.770000	0.984321943007363642230700
0.790000	-0.770000	0.988946876309669931082169
0.810000	-0.770000	0.993509296299353583670211
0.830000	-0.770000	0.996919553994412455111274
0.850000	-0.770000	0.998821652108325519492382
0.870000	-0.770000	0.999632384592057721128810
0.890000	-0.770000	0.999904856605484226861336
0.910000	-0.770000	0.999979212197697364672422
0.930000	-0.770000	0.999996104212146685874529
0.950000	-0.770000	0.999999364987990024822295
0.970000	-0.770000	0.999999908755782929148381
0.990000	-0.770000	0.999999987042929916469802

-0.990000	-0.750000	0.999999930213310683768668
-0.970000	-0.750000	0.999999547696106549921069
-0.950000	-0.750000	0.999997111768939461740047
-0.930000	-0.750000	0.999983916760225799436057
-0.910000	-0.750000	0.999923110469787768117556
-0.890000	-0.750000	0.999689463039728054560840
-0.870000	-0.750000	0.998959585671602479095554
-0.850000	-0.750000	0.997162659168853493518725
-0.830000	-0.750000	0.993798105369490536453725
-0.810000	-0.750000	0.989157992105711092456488
-0.790000	-0.750000	0.984414425901225298431996
-0.770000	-0.750000	0.980262231996175237291880
-0.750000	-0.750000	0.976226490183119244292698
-0.730000	-0.750000	0.972107355836800413051435
-0.710000	-0.750000	0.968267150768563289453539
-0.690000	-0.750000	0.964457868105725979468446
-0.670000	-0.750000	0.960740742636239319907077
-0.650000	-0.750000	0.957215804126654634664817
-0.630000	-0.750000	0.953724424278143301236810
-0.610000	-0.750000	0.950391526280796150594199
-0.590000	-0.750000	0.947202463892701018721709
-0.570000	-0.750000	0.944039137087267943293512
-0.550000	-0.750000	0.941095531100805127167064
-0.530000	-0.750000	0.938313775983183440132507
-0.510000	-0.750000	0.935518957439966936107112
-0.490000	-0.750000	0.932598065872096815276393
-0.470000	-0.750000	0.929936191402005007944354
-0.450000	-0.750000	0.927965403434749314115493
-0.430000	-0.750000	0.926845711811313366368381
-0.410000	-0.750000	0.926481559253895636807385
-0.390000	-0.750000	0.926667953172287672813923
-0.370000	-0.750000	0.927206840557497580235236
-0.350000	-0.750000	0.927950194629859059780586
-0.330000	-0.750000	0.928800244711341038694741
-0.310000	-0.750000	0.929696041287584762358165
-0.290000	-0.750000	0.930600439322899042338122
-0.270000	-0.750000	0.931490749138889850833323
-0.250000	-0.750000	0.932352506886639953442852
-0.230000	-0.750000	0.933175817825761755308633
-0.210000	-0.750000	0.933953332492417742649593
-0.190000	-0.750000	0.934679156500041186106387
-0.170000	-0.750000	0.935348406097399776015777
-0.150000	-0.750000	0.935957230177604571075278
-0.130000	-0.750000	0.936503020267365204887255
-0.110000	-0.750000	0.936983826912241912765467
-0.090000	-0.750000	0.937396011437204190741568
-0.070000	-0.750000	0.937733060259263506708294
-0.050000	-0.750000	0.937990136456536172104848
-0.030000	-0.750000	0.938166019960085639795011
-0.010000	-0.750000	0.938258500827821140255480
0.010000	-0.750000	0.938258500827821140255480
0.030000	-0.750000	0.938166019960085528772709
0.050000	-0.750000	0.937990136456536061082545
0.070000	-0.750000	0.937733060259263617730596
0.090000	-0.750000	0.937396011437203968696963
0.110000	-0.750000	0.936983826912241690720862
0.130000	-0.750000	0.936503020267365093864953
0.150000	-0.750000	0.935957230177604571075278
0.170000	-0.750000	0.935348406097399887038080
0.190000	-0.750000	0.934679156500041186106387
0.210000	-0.750000	0.933953332492417742649593
0.230000	-0.750000	0.933175817825761644286331
0.250000	-0.750000	0.932352506886639731398247
0.270000	-0.750000	0.931490749138889850833323
0.290000	-0.750000	0.930600439322899042338122
0.310000	-0.750000	0.929696041287584762358165
0.330000	-0.750000	0.928800244711340927672438
0.350000	-0.750000	0.927950194629858948758283
0.370000	-0.750000	0.927206840557497580235236
0.390000	-0.750000	0.926667953172287561791620
0.410000	-0.750000	0.926481559253895414762781
0.430000	-0.750000	0.926845711811313255346079
0.450000	-0.750000	0.927965403434749314115493
0.470000	-0.750000	0.929936191402005007944354
0.490000	-0.750000	0.932598065872096815276393
0.510000	-0.750000	0.935518957439966936107112
0.530000	-0.750000	0.938313775983183440132507
0.550000	-0.750000	0.941095531100805349211669
0.570000	-0.750000	0.944039137087268165338116
0.590000	-0.750000	0.947202463892700685654802
0.610000	-0.750000	0.950391526280796039571896
0.630000	-0.750000	0.953724424278143190214507
0.650000	-0.750000	0.957215804126654523642515
0.670000	-0.750000	0.960740742636239319907077
0.690000	-0.750000	0.964457868105726090490748
0.710000	-0.750000	0.968267150768563400475841
0.730000	-0.750000	0.972107355836800413051435
0.750000	-0.750000	0.976226490183119244292698
0.770000	-0.750000	0.980262231996175237291880
0.790000	-0.750000	0.984414425901225298431996
0.810000	-0.750000	0.989157992105711092456488
0.830000	-0.750000	0.993798105369490536453725
0.850000	-0.750000	0.997162659168853493518725
0.870000	-0.750000	0.998959585671602479095554
0.890000	-0.750000	0.999689463039728054560840
0.910000	-0.750000	0.999923110469787768117556
0.930000	-0.750000	0.999983916760225799436057
0.950000	-0.750000	0.999997111768939461740047
0.970000	-0.750000	0.999999547696106549921069
0.990000	-0.750000	0.999999930213310683768668

-0.990000	-0.730000	0.999999659405809482315419
-0.970000	-0.730000	0.999997981331834373541767
-0.950000	-0.730000	0.999988256813804654576927
-0.930000	-0.730000	0.999941174114876929479578
-0.910000	-0.730000	0.999750856351766303831141
-0.890000	-0.730000	0.999124223395650767898246
-0.870000	-0.730000	0.997495248344757889924495
-0.850000	-0.730000	0.994274594435797909319774
-0.830000	-0.730000	0.989613534751385914844946
-0.810000	-0.730000	0.984720956311376127700896
-0.790000	-0.730000	0.980475205413896100381521
-0.770000	-0.730000	0.976353394495007131936859
-0.750000	-0.730000	0.972107355836800413051435
-0.730000	-0.730000	0.968139548566024576992106
-0.710000	-0.730000	0.964232708508771851896313
-0.690000	-0.730000	0.960437966606091264587519
-0.670000	-0.730000	0.956777098851387841627059
-0.650000	-0.730000	0.953182671166367123660734
-0.630000	-0.730000	0.949762152522905855889235
-0.610000	-0.730000	0.946474568955343764642407
-0.590000	-0.730000	0.943152565318039926012261
-0.570000	-0.730000	0.940184012431067417381314
-0.550000	-0.730000	0.937289432412448220155454
-0.530000	-0.730000	0.934232429772050232408276
-0.510000	-0.730000	0.931226567270827532141197
-0.490000	-0.730000	0.928747328185135501144032
-0.470000	-0.730000	0.927165969524173738669504
-0.450000	-0.730000	0.926509038740972457048883
-0.430000	-0.730000	0.926574926236818585678634
-0.410000	-0.730000	0.927115561899904849774146
-0.390000	-0.730000	0.927931888107657587561050
-0.370000	-0.730000	0.928892572724382081794658
-0.350000	-0.730000	0.929919019779287592264438
-0.330000	-0.730000	0.930966002737910969244695
-0.310000	-0.730000	0.932007297576249560400186
-0.290000	-0.730000	0.933027023032873104035900
-0.270000	-0.730000	0.934014772194020626017164
-0.250000	-0.730000	0.934962963904870880682552
-0.230000	-0.730000	0.935865534232082407761766
-0.210000	-0.730000	0.936717314716350335501716
-0.190000	-0.730000	0.937513764882551892121398
-0.170000	-0.730000	0.938251107556103525197955
-0.150000	-0.730000	0.938926874428775426473237
-0.130000	-0.730000	0.939539999132765202283224
-0.110000	-0.730000	0.940089001429617820981832
-0.090000	-0.730000	0.940568168223033018726653
-0.070000	-0.730000	0.940966301788756398494229
-0.050000	-0.730000	0.941273479149935088372558
-0.030000	-0.730000	0.941484986349651387094184
-0.010000	-0.730000	0.941596553318871376525578
0.010000	-0.730000	0.941596553318871265503276
0.030000	-0.730000	0.941484986349651054027277
0.050000	-0.730000	0.941273479149935088372558
0.070000	-0.730000	0.940966301788756398494229
0.090000	-0.730000	0.940568168223032907704351
0.110000	-0.730000	0.940089001429617932004135
0.130000	-0.730000	0.939539999132765202283224
0.150000	-0.730000	0.938926874428775537495540
0.170000	-0.730000	0.938251107556103636220257
0.190000	-0.730000	0.937513764882552003143701
0.210000	-0.730000	0.936717314716350335501716
0.230000	-0.730000	0.935865534232082407761766
0.250000	-0.730000	0.934962963904870769660249
0.270000	-0.730000	0.934014772194020626017164
0.290000	-0.730000	0.933027023032872993013598
0.310000	-0.730000	0.932007297576249671422488
0.330000	-0.730000	0.930966002737911080266997
0.350000	-0.730000	0.929919019779287592264438
0.370000	-0.730000	0.928892572724382081794658
0.390000	-0.730000	0.927931888107657476538748
0.410000	-0.730000	0.927115561899904960796448
0.430000	-0.730000	0.926574926236818585678634
0.450000	-0.730000	0.926509038740972457048883
0.470000	-0.730000	0.927165969524173738669504
0.490000	-0.730000	0.928747328185135501144032
0.510000	-0.730000	0.931226567270827643163500
0.530000	-0.730000	0.934232429772050343430578
0.550000	-0.730000	0.937289432412448220155454
0.570000	-0.730000	0.940184012431067417381314
0.590000	-0.730000	0.943152565318039926012261
0.610000	-0.730000	0.946474568955343875664710
0.630000	-0.730000	0.949762152522905855889235
0.650000	-0.730000	0.953182671166367123660734
0.670000	-0.730000	0.956777098851387619582454
0.690000	-0.730000	0.960437966606091264587519
0.710000	-0.730000	0.964232708508771851896313
0.730000	-0.730000	0.968139548566024576992106
0.750000	-0.730000	0.972107355836800413051435
0.770000	-0.730000	0.976353394495007131936859
0.790000	-0.730000	0.980475205413896100381521
0.810000	-0.730000	0.984720956311376127700896
0.830000	-0.730000	0.989613534751385914844946
0.850000	-0.730000	0.994274594435797909319774
0.870000	-0.730000	0.997495248344757889924495
0.890000	-0.730000	0.999124223395650767898246
0.910000	-0.730000	0.999750856351766303831141
0.930000	-0.730000	0.999941174114876929479578
0.950000	-0.730000	0.999988256813804654576927
0.970000	-0.730000	0.999997981331834373541767
0.990000	-0.730000	0.999999659405809482315419

-0.990000	-0.710000	0.999998503793693593877379
-0.970000	-0.710000	0.999991948202039848681011
-0.950000	-0.710000	0.999957662381993905853506
-0.930000	-0.710000	0.999811061730489059051763
-0.910000	-0.710000	0.999299626727415901683571
-0.890000	-0.710000	0.997887485927090756021585
-0.870000	-0.710000	0.994915344489972430785940
-0.850000	-0.710000	0.990338581382532834318511
-0.830000	-0.710000	0.985295190391779263094918
-0.810000	-0.710000	0.980907675237035925341900
-0.790000	-0.710000	0.976729164118978365749513
-0.770000	-0.710000	0.972339907455740060093774
-0.750000	-0.710000	0.968267150768563289453539
-0.730000	-0.710000	0.964232708508771851896313
-0.710000	-0.710000	0.960328775360046460463082
-0.690000	-0.710000	0.956558604555093228150042
-0.670000	-0.710000	0.952875061319125471470670
-0.650000	-0.710000	0.949306626315523427450671
-0.630000	-0.710000	0.945914025143069214784930
-0.610000	-0.710000	0.942490120415590548752505
-0.590000	-0.710000	0.939449986157007810305686
-0.570000	-0.710000	0.936463902078720433763692
-0.550000	-0.710000	0.933209051112940168870580
-0.530000	-0.710000	0.930159814044717370151716
-0.510000	-0.710000	0.927912150468548246884382
-0.490000	-0.710000	0.926716456150685874426642
-0.470000	-0.710000	0.926463203681881619644400
-0.450000	-0.710000	0.926876041010788465079884
-0.430000	-0.710000	0.927689845076294039571962
-0.410000	-0.710000	0.928718192359791139267600
-0.390000	-0.710000	0.929849132108181430922400
-0.370000	-0.710000	0.931020828163451885650659
-0.350000	-0.710000	0.932199914903808046773293
-0.330000	-0.710000	0.933367701643135760924963
-0.310000	-0.710000	0.934512683928625964568937
-0.290000	-0.710000	0.935626892970054413467551
-0.270000	-0.710000	0.936704299613066782015380
-0.250000	-0.710000	0.937740345137645703310625
-0.230000	-0.710000	0.938732008582349841674386
-0.210000	-0.710000	0.939677882235163575153081
-0.190000	-0.710000	0.940578406980647985236033
-0.170000	-0.710000	0.941437094502453941657905
-0.150000	-0.710000	0.942261121369361354105365
-0.130000	-0.710000	0.943057118002480154750344
-0.110000	-0.710000	0.943822887975424462680962
-0.090000	-0.710000	0.944541059247677616816929
-0.070000	-0.710000	0.945179506804593172475393
-0.050000	-0.710000	0.945702571232671429513061
-0.030000	-0.710000	0.946079140578699906427573
-0.010000	-0.710000	0.946281590821285267800533
0.010000	-0.710000	0.946281590821285267800533
0.030000	-0.710000	0.946079140578699684382968
0.050000	-0.710000	0.945702571232671540535364
0.070000	-0.710000	0.945179506804593061453090
0.090000	-0.710000	0.944541059247677727839232
0.110000	-0.710000	0.943822887975424573703265
0.130000	-0.710000	0.943057118002480487817252
0.150000	-0.710000	0.942261121369361354105365
0.170000	-0.710000	0.941437094502453941657905
0.190000	-0.710000	0.940578406980647985236033
0.210000	-0.710000	0.939677882235163464130778
0.230000	-0.710000	0.938732008582349841674386
0.250000	-0.710000	0.937740345137645703310625
0.270000	-0.710000	0.936704299613067004059985
0.290000	-0.710000	0.935626892970054413467551
0.310000	-0.710000	0.934512683928626075591239
0.330000	-0.710000	0.933367701643135760924963
0.350000	-0.710000	0.932199914903807935750990
0.370000	-0.710000	0.931020828163451774628356
0.390000	-0.710000	0.929849132108181319900098
0.410000	-0.710000	0.928718192359791139267600
0.430000	-0.710000	0.927689845076294039571962
0.450000	-0.710000	0.926876041010788465079884
0.470000	-0.710000	0.926463203681881619644400
0.490000	-0.710000	0.926716456150685874426642
0.510000	-0.710000	0.927912150468548357906684
0.530000	-0.710000	0.930159814044717481174018
0.550000	-0.710000	0.933209051112940279892882
0.570000	-0.710000	0.936463902078720322741390
0.590000	-0.710000	0.939449986157007588261081
0.610000	-0.710000	0.942490120415590548752505
0.630000	-0.710000	0.945914025143069325807232
0.650000	-0.710000	0.949306626315523427450671
0.670000	-0.710000	0.952875061319125360448368
0.690000	-0.710000	0.956558604555093117127740
0.710000	-0.710000	0.960328775360046571485384
0.730000	-0.710000	0.964232708508771962918615
0.750000	-0.710000	0.968267150768563400475841
0.770000	-0.710000	0.972339907455740060093774
0.790000	-0.710000	0.976729164118978365749513
0.810000	-0.710000	0.980907675237035925341900
0.830000	-0.710000	0.985295190391779263094918
0.850000	-0.710000	0.990338581382532834318511
0.870000	-0.710000	0.994915344489972430785940
0.890000	-0.710000	0.997887485927090756021585
0.910000	-0.710000	0.999299626727415901683571
0.930000	-0.710000	0.999811061730489059051763
0.950000	-0.710000	0.999957662381993905853506
0.970000	-0.710000	0.999991948202039848681011
0.990000	-0.710000	0.999998503793693593877379

-0.990000	-0.690000	0.999994115130364402688201
-0.970000	-0.690000	0.999971476696744021595009
-0.950000	-0.690000	0.999865616363860509885342
-0.930000	-0.690000	0.999471350821816262310904
-0.910000	-0.690000	0.998306122233369674923154
-0.890000	-0.690000	0.995672214211949402340451
-0.870000	-0.690000	0.991306150110815131881736
-0.850000	-0.690000	0.986153765710837570956926
-0.830000	-0.690000	0.981538563015060372407561
-0.810000	-0.690000	0.977289339875439533322776
-0.790000	-0.690000	0.972786164764076310973451
-0.770000	-0.690000	0.968592387355899475664955
-0.750000	-0.690000	0.964457868105725979468446
-0.730000	-0.690000	0.960437966606091264587519
-0.710000	-0.690000	0.956558604555093228150042
-0.690000	-0.690000	0.952783490249196507448914
-0.670000	-0.690000	0.949131199453535634447121
-0.650000	-0.690000	0.945605641889697534629988
-0.630000	-0.690000	0.942094852664228432637117
-0.610000	-0.690000	0.938930818445684267636864
-0.590000	-0.690000	0.935816461001858113100127
-0.570000	-0.690000	0.932439306404032830499773
-0.550000	-0.690000	0.929388652579850704782416
-0.530000	-0.690000	0.927358224166933142740277
-0.510000	-0.690000	0.926500642655144646120391
-0.490000	-0.690000	0.926580232533003589345810
-0.470000	-0.690000	0.927266421096088588882367
-0.450000	-0.690000	0.928292218834709914609959
-0.430000	-0.690000	0.929488102847799479988566
-0.410000	-0.690000	0.930760034315078033095858
-0.390000	-0.690000	0.932059402319798113722982
-0.370000	-0.690000	0.933361235021800017541693
-0.350000	-0.690000	0.934651760616328708408673
-0.330000	-0.690000	0.935922285266137521375640
-0.310000	-0.690000	0.937166690677482039362189
-0.290000	-0.690000	0.938381134480104184270033
-0.270000	-0.690000	0.939565489449116664211203
-0.250000	-0.690000	0.940726143174255069467904
-0.230000	-0.690000	0.941878777959289315013791
-0.210000	-0.690000	0.943050099188920687431903
-0.190000	-0.690000	0.944281475168771700090531
-0.170000	-0.690000	0.945633385155490890916496
-0.150000	-0.690000	0.947171162124582299846054
-0.130000	-0.690000	0.948926507157671683678757
-0.110000	-0.690000	0.950869894939927462473861
-0.090000	-0.690000	0.952914654591061838218025
-0.070000	-0.690000	0.954933430522981852028863
-0.050000	-0.690000	0.956767051738973250962772
-0.030000	-0.690000	0.958215443870498395639856
-0.010000	-0.690000	0.959040138360023997066151
0.010000	-0.690000	0.959040138360023997066151
0.030000	-0.690000	0.958215443870498395639856
0.050000	-0.690000	0.956767051738973361985074
0.070000	-0.690000	0.954933430522981963051166
0.090000	-0.690000	0.952914654591061838218025
0.110000	-0.690000	0.950869894939927795540768
0.130000	-0.690000	0.948926507157671683678757
0.150000	-0.690000	0.947171162124582299846054
0.170000	-0.690000	0.945633385155491001938799
0.190000	-0.690000	0.944281475168771700090531
0.210000	-0.690000	0.943050099188920798454205
0.230000	-0.690000	0.941878777959289426036094
0.250000	-0.690000	0.940726143174255069467904
0.270000	-0.690000	0.939565489449116664211203
0.290000	-0.690000	0.938381134480104073247730
0.310000	-0.690000	0.937166690677481928339887
0.330000	-0.690000	0.935922285266137632397943
0.350000	-0.690000	0.934651760616328597386371
0.370000	-0.690000	0.933361235021799684474786
0.390000	-0.690000	0.932059402319797891678377
0.410000	-0.690000	0.930760034315078144118161
0.430000	-0.690000	0.929488102847799368966264
0.450000	-0.690000	0.928292218834709914609959
0.470000	-0.690000	0.927266421096088699904669
0.490000	-0.690000	0.926580232533003811390415
0.510000	-0.690000	0.926500642655144646120391
0.530000	-0.690000	0.927358224166933142740277
0.550000	-0.690000	0.929388652579850815804718
0.570000	-0.690000	0.932439306404032830499773
0.590000	-0.690000	0.935816461001858002077824
0.610000	-0.690000	0.938930818445684267636864
0.630000	-0.690000	0.942094852664228543659419
0.650000	-0.690000	0.945605641889697534629988
0.670000	-0.690000	0.949131199453535412402516
0.690000	-0.690000	0.952783490249196396426612
0.710000	-0.690000	0.956558604555093228150042
0.730000	-0.690000	0.960437966606091375609822
0.750000	-0.690000	0.964457868105726090490748
0.770000	-0.690000	0.968592387355899475664955
0.790000	-0.690000	0.972786164764076310973451
0.810000	-0.690000	0.977289339875439533322776
0.830000	-0.690000	0.981538563015060372407561
0.850000	-0.690000	0.986153765710837570956926
0.870000	-0.690000	0.991306150110815131881736
0.890000	-0.690000	0.995672214211949402340451
0.910000	-0.690000	0.998306122233369674923154
0.930000	-0.690000	0.999471350821816262310904
0.950000	-0.690000	0.999865616363860509885342
0.970000	-0.690000	0.999971476696744021595009
0.990000	-0.690000	0.999994115130364402688201

-0.990000	-0.670000	0.999979318984055565167068
-0.970000	-0.670000	0.999910519652553064773315
-0.950000	-0.670000	0.999625802131972385211611
-0.930000	-0.670000	0.998716176596184057601135
-0.910000	-0.670000	0.996483800320280055373701
-0.890000	-0.670000	0.992448634715953015295042
-0.870000	-0.670000	0.987265512363131647610714
-0.850000	-0.670000	0.982366708897665863453597
-0.830000	-0.670000	0.977980582536501441559551
-0.810000	-0.670000	0.973437284532738922315787
-0.790000	-0.670000	0.969107961039475496178852
-0.770000	-0.670000	0.964912405183456556301280
-0.750000	-0.670000	0.960740742636239319907077
-0.730000	-0.670000	0.956777098851387841627059
-0.710000	-0.670000	0.952875061319125471470670
-0.690000	-0.670000	0.949131199453535634447121
-0.670000	-0.670000	0.945521601453799043213166
-0.650000	-0.670000	0.941928743869903883911832
-0.630000	-0.670000	0.938635484315051171755329
-0.610000	-0.670000	0.935357890521605339628763
-0.590000	-0.670000	0.931884832955315101088445
-0.570000	-0.670000	0.928863569642626174527322
-0.550000	-0.670000	0.927012541679401280703132
-0.530000	-0.670000	0.926423168712955047432445
-0.510000	-0.670000	0.926765782610831201360213
-0.490000	-0.670000	0.927666861748626447869981
-0.470000	-0.670000	0.928861306020935972860286
-0.450000	-0.670000	0.930195596173236327608436
-0.430000	-0.670000	0.931590526103314497952113
-0.410000	-0.670000	0.933007460119825049460474
-0.390000	-0.670000	0.934427277844194881240014
-0.370000	-0.670000	0.935839480646580179623584
-0.350000	-0.670000	0.937237438632571029373253
-0.330000	-0.670000	0.938617385740104337443768
-0.310000	-0.670000	0.939980865653538777415577
-0.290000	-0.670000	0.941342136075717039744859
-0.270000	-0.670000	0.942742327102098931490559
-0.250000	-0.670000	0.944268127425539227637330
-0.230000	-0.670000	0.946067497958119951739775
-0.210000	-0.670000	0.948366618609179812260379
-0.190000	-0.670000	0.951497661951634543520129
-0.170000	-0.670000	0.955868406878297216522355
-0.150000	-0.670000	0.961776448940175221480331
-0.130000	-0.670000	0.969199376863569606044280
-0.110000	-0.670000	0.977814447213192772245804
-0.090000	-0.670000	0.987159621140815901618737
-0.070000	-0.670000	0.996679858182046740644466
-0.050000	-0.670000	1.005607792279770817955864
-0.030000	-0.670000	1.012892576667065114293109
-0.010000	-0.670000	1.017147650583327234130593
0.010000	-0.670000	1.017147650583327456175198
0.030000	-0.670000	1.012892576667065114293109
0.050000	-0.670000	1.005607792279770817955864
0.070000	-0.670000	0.996679858182046740644466
0.090000	-0.670000	0.987159621140815901618737
0.110000	-0.670000	0.977814447213192772245804
0.130000	-0.670000	0.969199376863569606044280
0.150000	-0.670000	0.961776448940175332502633
0.170000	-0.670000	0.955868406878297216522355
0.190000	-0.670000	0.951497661951634321475524
0.210000	-0.670000	0.948366618609179923282682
0.230000	-0.670000	0.946067497958119951739775
0.250000	-0.670000	0.944268127425539338659632
0.270000	-0.670000	0.942742327102098709445954
0.290000	-0.670000	0.941342136075716928722557
0.310000	-0.670000	0.939980865653538777415577
0.330000	-0.670000	0.938617385740104448466070
0.350000	-0.670000	0.937237438632570918350950
0.370000	-0.670000	0.935839480646580068601281
0.390000	-0.670000	0.934427277844194881240014
0.410000	-0.670000	0.933007460119825160482776
0.430000	-0.670000	0.931590526103314497952113
0.450000	-0.670000	0.930195596173236327608436
0.470000	-0.670000	0.928861306020935972860286
0.490000	-0.670000	0.927666861748626336847678
0.510000	-0.670000	0.926765782610831201360213
0.530000	-0.670000	0.926423168712955047432445
0.550000	-0.670000	0.927012541679401280703132
0.570000	-0.670000	0.928863569642626063505020
0.590000	-0.670000	0.931884832955315101088445
0.610000	-0.670000	0.935357890521605672695671
0.630000	-0.670000	0.938635484315051171755329
0.650000	-0.670000	0.941928743869903883911832
0.670000	-0.670000	0.945521601453798932190864
0.690000	-0.670000	0.949131199453535523424819
0.710000	-0.670000	0.952875061319125471470670
0.730000	-0.670000	0.956777098851387730604756
0.750000	-0.670000	0.960740742636239319907077
0.770000	-0.670000	0.964912405183456556301280
0.790000	-0.670000	0.969107961039475496178852
0.810000	-0.670000	0.973437284532738811293484
0.830000	-0.670000	0.977980582536501441559551
0.850000	-0.670000	0.982366708897665863453597
0.870000	-0.670000	0.987265512363131647610714
0.890000	-0.670000	0.992448634715953015295042
0.910000	-0.670000	0.996483800320280055373701
0.930000	-0.670000	0.998716176596184057601135
0.950000	-0.670000	0.999625802131972385211611
0.970000	-0.670000	0.999910519652553064773315
0.990000	-0.670000	0.999979318984055565167068

-0.990000	-0.650000	0.999934967648842487619731
-0.970000	-0.650000	0.999751163731729008965488
-0.950000	-0.650000	0.999085141275502075508541
-0.930000	-0.650000	0.997289171289627240923892
-0.910000	-0.650000	0.993701066785857567431606
-0.890000	-0.650000	0.988603899323544421662291
-0.870000	-0.650000	0.983433645206245543590740
-0.850000	-0.650000	0.978885501863980822534472
-0.830000	-0.650000	0.974314735250963903645527
-0.810000	-0.650000	0.969868177786861740408142
-0.790000	-0.650000	0.965541876862628267730315
-0.770000	-0.650000	0.961286222546751334405712
-0.750000	-0.650000	0.957215804126654634664817
-0.730000	-0.650000	0.953182671166367123660734
-0.710000	-0.650000	0.949306626315523427450671
-0.690000	-0.650000	0.945605641889697534629988
-0.670000	-0.650000	0.941928743869903883911832
-0.650000	-0.650000	0.938538439830437498656579
-0.630000	-0.650000	0.935112126492148365564105
-0.610000	-0.650000	0.931534884931712325872866
-0.590000	-0.650000	0.928531253777451270892129
-0.570000	-0.650000	0.926811731414603046097511
-0.550000	-0.650000	0.926417194673454735820428
-0.530000	-0.650000	0.926957730383500488891002
-0.510000	-0.650000	0.928027106677368096576686
-0.490000	-0.650000	0.929359389643154787385981
-0.470000	-0.650000	0.930812718841092179289376
-0.450000	-0.650000	0.932319054556764115204714
-0.430000	-0.650000	0.933847085112729624611916
-0.410000	-0.650000	0.935381848599598941795819
-0.390000	-0.650000	0.936915246236041943106443
-0.370000	-0.650000	0.938442772642009259698170
-0.350000	-0.650000	0.939965137303716780081686
-0.330000	-0.650000	0.941497726416028135609793
-0.310000	-0.650000	0.943096359360001579297261
-0.290000	-0.650000	0.944912093210670267495743
-0.270000	-0.650000	0.947279654797734016469235
-0.250000	-0.650000	0.950812809076876708225257
-0.230000	-0.650000	0.956482298765713778720965
-0.210000	-0.650000	0.965738685365139182259497
-0.190000	-0.650000	0.980409408734557619169436
-0.170000	-0.650000	1.002078554242755936698472
-0.150000	-0.650000	1.030513469708689289205950
-0.130000	-0.650000	1.063483166707568372544301
-0.110000	-0.650000	1.099076299233257225651528
-0.090000	-0.650000	1.134826170157150482253883
-0.070000	-0.650000	1.167731926570914069429818
-0.050000	-0.650000	1.195163523050346565668178
-0.030000	-0.650000	1.214896499897381465515878
-0.010000	-0.650000	1.225262563790483705261636
0.010000	-0.650000	1.225262563790483705261636
0.030000	-0.650000	1.214896499897381465515878
0.050000	-0.650000	1.195163523050346343623573
0.070000	-0.650000	1.167731926570914291474423
0.090000	-0.650000	1.134826170157150482253883
0.110000	-0.650000	1.099076299233257225651528
0.130000	-0.650000	1.063483166707568150499696
0.150000	-0.650000	1.030513469708689067161345
0.170000	-0.650000	1.002078554242755936698472
0.190000	-0.650000	0.980409408734557619169436
0.210000	-0.650000	0.965738685365139182259497
0.230000	-0.650000	0.956482298765713667698662
0.250000	-0.650000	0.950812809076876819247559
0.270000	-0.650000	0.947279654797734127491537
0.290000	-0.650000	0.944912093210670267495743
0.310000	-0.650000	0.943096359360001579297261
0.330000	-0.650000	0.941497726416028357654397
0.350000	-0.650000	0.939965137303716891103988
0.370000	-0.650000	0.938442772642009259698170
0.390000	-0.650000	0.936915246236042054128745
0.410000	-0.650000	0.935381848599599163840423
0.430000	-0.650000	0.933847085112729735634218
0.450000	-0.650000	0.932319054556764226227017
0.470000	-0.650000	0.930812718841092179289376
0.490000	-0.650000	0.929359389643154898408284
0.510000	-0.650000	0.928027106677368096576686
0.530000	-0.650000	0.926957730383500488891002
0.550000	-0.650000	0.926417194673454624798126
0.570000	-0.650000	0.926811731414602935075209
0.590000	-0.650000	0.928531253777451159869827
0.610000	-0.650000	0.931534884931712436895168
0.630000	-0.650000	0.935112126492148254541803
0.650000	-0.650000	0.938538439830437609678881
0.670000	-0.650000	0.941928743869903883911832
0.690000	-0.650000	0.945605641889697534629988
0.710000	-0.650000	0.949306626315523427450671
0.730000	-0.650000	0.953182671166367123660734
0.750000	-0.650000	0.957215804126654745687119
0.770000	-0.650000	0.961286222546751334405712
0.790000	-0.650000	0.965541876862628267730315
0.810000	-0.650000	0.969868177786861629385839
0.830000	-0.650000	0.974314735250963903645527
0.850000	-0.650000	0.978885501863980822534472
0.870000	-0.650000	0.983433645206245543590740
0.890000	-0.650000	0.988603899323544421662291
0.910000	-0.650000	0.993701066785857567431606
0.930000	-0.650000	0.997289171289627240923892
0.950000	-0.650000	0.999085141275502075508541
0.970000	-0.650000	0.999751163731729008965488
0.990000	-0.650000	0.999934967648842487619731

-0.990000	-0.630000	0.999816453865096654851641
-0.970000	-0.630000	0.999384867031576362705891
-0.950000	-0.630000	0.998030667843128327376689
-0.930000	-0.630000	0.995000969121333400657647
-0.910000	-0.630000	0.990165216996002350846595
-0.890000	-0.630000	0.984778666594233631492727
-0.870000	-0.630000	0.980055264150605287554185
-0.850000	-0.630000	0.975475481701021607250368
-0.830000	-0.630000	0.970832250715122579975969
-0.810000	-0.630000	0.966424219998972433565143
-0.790000	-0.630000	0.962026370197197278066881
-0.770000	-0.630000	0.957855780856287419844364
-0.750000	-0.630000	0.953724424278143301236810
-0.730000	-0.630000	0.949762152522905855889235
-0.710000	-0.630000	0.945914025143069214784930
-0.690000	-0.630000	0.942094852664228432637117
-0.670000	-0.630000	0.938635484315051171755329
-0.650000	-0.630000	0.935112126492148365564105
-0.630000	-0.630000	0.931412350876541172972622
-0.610000	-0.630000	0.928366212917494770806570
-0.590000	-0.630000	0.926708517345562476918985
-0.570000	-0.630000	0.926437801666326166127874
-0.550000	-0.630000	0.927118069070389738683957
-0.530000	-0.630000	0.928317003653889916137132
-0.510000	-0.630000	0.929763630093080717387011
-0.490000	-0.630000	0.931321957391459842590109
-0.470000	-0.630000	0.932931212526150632768918
-0.450000	-0.630000	0.934565206974431239572709
-0.430000	-0.630000	0.936212023903938872493313
-0.410000	-0.630000	0.937865644790850327972009
-0.390000	-0.630000	0.939524592405804770400835
-0.370000	-0.630000	0.941198836377524883367585
-0.350000	-0.630000	0.942936415011201289892995
-0.330000	-0.630000	0.944899797713091404993691
-0.310000	-0.630000	0.947546204306040973364134
-0.290000	-0.630000	0.951962792416527703309725
-0.270000	-0.630000	0.960288034454689354291190
-0.250000	-0.630000	0.975917511871994491912119
-0.230000	-0.630000	1.003641074767288587921144
-0.210000	-0.630000	1.048622166325690052701702
-0.190000	-0.630000	1.112446375394385400525721
-0.170000	-0.630000	1.188516658399342951213384
-0.150000	-0.630000	1.261927743885230102094397
-0.130000	-0.630000	1.324045624576449142750789
-0.110000	-0.630000	1.371817891239539344283571
-0.090000	-0.630000	1.406231432291292771097346
-0.070000	-0.630000	1.428635804528036956639880
-0.050000	-0.630000	1.439972501250710079645501
-0.030000	-0.630000	1.441747350561200624596836
-0.010000	-0.630000	1.439330373227083903486800
0.010000	-0.630000	1.439330373227083903486800
0.030000	-0.630000	1.441747350561200402552231
0.050000	-0.630000	1.439972501250710079645501
0.070000	-0.630000	1.428635804528036956639880
0.090000	-0.630000	1.406231432291292771097346
0.110000	-0.630000	1.371817891239539344283571
0.130000	-0.630000	1.324045624576449142750789
0.150000	-0.630000	1.261927743885230102094397
0.170000	-0.630000	1.188516658399342951213384
0.190000	-0.630000	1.112446375394385178481116
0.210000	-0.630000	1.048622166325690052701702
0.230000	-0.630000	1.003641074767288365876539
0.250000	-0.630000	0.975917511871994380889817
0.270000	-0.630000	0.960288034454689354291190
0.290000	-0.630000	0.951962792416527703309725
0.310000	-0.630000	0.947546204306040973364134
0.330000	-0.630000	0.944899797713091627038295
0.350000	-0.630000	0.942936415011201289892995
0.370000	-0.630000	0.941198836377524883367585
0.390000	-0.630000	0.939524592405804770400835
0.410000	-0.630000	0.937865644790850327972009
0.430000	-0.630000	0.936212023903938761471011
0.450000	-0.630000	0.934565206974431239572709
0.470000	-0.630000	0.932931212526150521746615
0.490000	-0.630000	0.931321957391459731567807
0.510000	-0.630000	0.929763630093080606364708
0.530000	-0.630000	0.928317003653889805114829
0.550000	-0.630000	0.927118069070389849706260
0.570000	-0.630000	0.926437801666326055105571
0.590000	-0.630000	0.926708517345562254874380
0.610000	-0.630000	0.928366212917494992851175
0.630000	-0.630000	0.931412350876541061950320
0.650000	-0.630000	0.935112126492148254541803
0.670000	-0.630000	0.938635484315051060733026
0.690000	-0.630000	0.942094852664228321614814
0.710000	-0.630000	0.945914025143069214784930
0.730000	-0.630000	0.949762152522905966911537
0.750000	-0.630000	0.953724424278143523281415
0.770000	-0.630000	0.957855780856287641888969
0.790000	-0.630000	0.962026370197197389089183
0.810000	-0.630000	0.966424219998972433565143
0.830000	-0.630000	0.970832250715122468953666
0.850000	-0.630000	0.975475481701021607250368
0.870000	-0.630000	0.980055264150605287554185
0.890000	-0.630000	0.984778666594233631492727
0.910000	-0.630000	0.990165216996002350846595
0.930000	-0.630000	0.995000969121333400657647
0.950000	-0.630000	0.998030667843128327376689
0.970000	-0.630000	0.999384867031576362705891
0.990000	-0.630000	0.999816453865096654851641

-0.990000	-0.610000	0.999534005540218539742625
-0.970000	-0.610000	0.998645572798641079081960
-0.950000	-0.610000	0.996259224113661301380773
-0.930000	-0.610000	0.991907223270050653063379
-0.910000	-0.610000	0.986425241424788823429992
-0.890000	-0.610000	0.981413469869881094354014
-0.870000	-0.610000	0.976844440504965993987696
-0.850000	-0.610000	0.972011054936390617164932
-0.830000	-0.610000	0.967494056224133536225906
-0.810000	-0.610000	0.963046115866419194517789
-0.790000	-0.610000	0.958719332090228082421390
-0.770000	-0.610000	0.954462486964476775064270
-0.750000	-0.610000	0.950391526280796150594199
-0.730000	-0.610000	0.946474568955343764642407
-0.710000	-0.610000	0.942490120415590548752505
-0.690000	-0.610000	0.938930818445684267636864
-0.670000	-0.610000	0.935357890521605339628763
-0.650000	-0.610000	0.931534884931712325872866
-0.630000	-0.610000	0.928366212917494770806570
-0.610000	-0.610000	0.926676700016975329887714
-0.590000	-0.610000	0.926455607652941548479930
-0.570000	-0.610000	0.927223483802252390617582
-0.550000	-0.610000	0.928518892381396176993746
-0.530000	-0.610000	0.930060356330566162519347
-0.510000	-0.610000	0.931712086948830564558932
-0.490000	-0.610000	0.933416847282497186277794
-0.470000	-0.610000	0.935151682574823062132907
-0.450000	-0.610000	0.936906944006157593740625
-0.430000	-0.610000	0.938678741269853511575150
-0.410000	-0.610000	0.940470458193880198827230
-0.390000	-0.610000	0.942310213935401819185245
-0.370000	-0.610000	0.944315754222681436047537
-0.350000	-0.610000	0.946895043530289415301127
-0.330000	-0.610000	0.951266688512817482070716
-0.310000	-0.610000	0.960522591459371022359903
-0.290000	-0.610000	0.980949314246079562273906
-0.270000	-0.610000	1.022132740406434425750604
-0.250000	-0.610000	1.092069595738032639076209
-0.230000	-0.610000	1.193009719395113465978397
-0.210000	-0.610000	1.303074407744353013782757
-0.190000	-0.610000	1.387463874810695552142192
-0.170000	-0.610000	1.432220823912435658797904
-0.150000	-0.610000	1.450998699470839481406870
-0.130000	-0.610000	1.457634958752532572390237
-0.110000	-0.610000	1.459613313827531566602147
-0.090000	-0.610000	1.459831565233455252794670
-0.070000	-0.610000	1.457944015228096468206331
-0.050000	-0.610000	1.452055253767177589452331
-0.030000	-0.610000	1.441318387768802944393087
-0.010000	-0.610000	1.430516206916396804160740
0.010000	-0.610000	1.430516206916396804160740
0.030000	-0.610000	1.441318387768802944393087
0.050000	-0.610000	1.452055253767178033541541
0.070000	-0.610000	1.457944015228096468206331
0.090000	-0.610000	1.459831565233455474839275
0.110000	-0.610000	1.459613313827531788646752
0.130000	-0.610000	1.457634958752532572390237
0.150000	-0.610000	1.450998699470839481406870
0.170000	-0.610000	1.432220823912435658797904
0.190000	-0.610000	1.387463874810695552142192
0.210000	-0.610000	1.303074407744353013782757
0.230000	-0.610000	1.193009719395113243933793
0.250000	-0.610000	1.092069595738032639076209
0.270000	-0.610000	1.022132740406434425750604
0.290000	-0.610000	0.980949314246079562273906
0.310000	-0.610000	0.960522591459370911337601
0.330000	-0.610000	0.951266688512817482070716
0.350000	-0.610000	0.946895043530289304278824
0.370000	-0.610000	0.944315754222681436047537
0.390000	-0.610000	0.942310213935402041229850
0.410000	-0.610000	0.940470458193880087804928
0.430000	-0.610000	0.938678741269853511575150
0.450000	-0.610000	0.936906944006157593740625
0.470000	-0.610000	0.935151682574823062132907
0.490000	-0.610000	0.933416847282497186277794
0.510000	-0.610000	0.931712086948830564558932
0.530000	-0.610000	0.930060356330566162519347
0.550000	-0.610000	0.928518892381395954949141
0.570000	-0.610000	0.927223483802252168572977
0.590000	-0.610000	0.926455607652941215413023
0.610000	-0.610000	0.926676700016975440910016
0.630000	-0.610000	0.928366212917494770806570
0.650000	-0.610000	0.931534884931712214850563
0.670000	-0.610000	0.935357890521605561673368
0.690000	-0.610000	0.938930818445684378659166
0.710000	-0.610000	0.942490120415590659774807
0.730000	-0.610000	0.946474568955343986687012
0.750000	-0.610000	0.950391526280796261616501
0.770000	-0.610000	0.954462486964476775064270
0.790000	-0.610000	0.958719332090228082421390
0.810000	-0.610000	0.963046115866419083495487
0.830000	-0.610000	0.967494056224133425203604
0.850000	-0.610000	0.972011054936390617164932
0.870000	-0.610000	0.976844440504965993987696
0.890000	-0.610000	0.981413469869881094354014
0.910000	-0.610000	0.986425241424788823429992
0.930000	-0.610000	0.991907223270050653063379
0.950000	-0.610000	0.996259224113661301380773
0.970000	-0.610000	0.998645572798641079081960
0.990000	-0.610000	0.999534005540218539742625

-0.990000	-0.590000	0.998934321415637760388506
-0.970000	-0.590000	0.997338260826823086446780
-0.950000	-0.590000	0.993704698591815649422188
-0.930000	-0.590000	0.988371099824379761855653
-0.910000	-0.590000	0.982974734479308165369105
-0.890000	-0.590000	0.978298274108790999470386
-0.870000	-0.590000	0.973461539194406255681713
-0.850000	-0.590000	0.968751787857104473822289
-0.830000	-0.590000	0.964244745132726177594407
-0.810000	-0.590000	0.959770992351209883963747
-0.790000	-0.590000	0.955482310444970894813821
-0.770000	-0.590000	0.951238152034529438338950
-0.750000	-0.590000	0.947202463892701018721709
-0.730000	-0.590000	0.943152565318039926012261
-0.710000	-0.590000	0.939449986157007810305686
-0.690000	-0.590000	0.935816461001858113100127
-0.670000	-0.590000	0.931884832955315101088445
-0.650000	-0.590000	0.928531253777451270892129
-0.630000	-0.590000	0.926708517345562476918985
-0.610000	-0.590000	0.926455607652941548479930
-0.590000	-0.590000	0.927260206809407905303999
-0.570000	-0.590000	0.928622402533378910050033
-0.550000	-0.590000	0.930241415399549964604375
-0.530000	-0.590000	0.931975869360801678631390
-0.510000	-0.590000	0.933768700185393152324309
-0.490000	-0.590000	0.935598561160237096601122
-0.470000	-0.590000	0.937457478929617060714463
-0.450000	-0.590000	0.939343925986588890175710
-0.430000	-0.590000	0.941268784624093912682952
-0.410000	-0.590000	0.943292305664012342703018
-0.390000	-0.590000	0.945665927882258117165293
-0.370000	-0.590000	0.949304184741382228729378
-0.350000	-0.590000	0.957114304185707642780301
-0.330000	-0.590000	0.976807234080196318259937
-0.310000	-0.590000	1.023925482990939883620740
-0.290000	-0.590000	1.115071858738969856617018
-0.270000	-0.590000	1.244354384118804057735019
-0.250000	-0.590000	1.363981055774839523664355
-0.230000	-0.590000	1.435199835611687069203413
-0.210000	-0.590000	1.457374174437401803672287
-0.190000	-0.590000	1.449891626919511455895417
-0.170000	-0.590000	1.437936001797281093672609
-0.150000	-0.590000	1.432225438013921881008628
-0.130000	-0.590000	1.430699609106882430609176
-0.110000	-0.590000	1.432973757541893267131172
-0.090000	-0.590000	1.434943402042079263480900
-0.070000	-0.590000	1.436419089029362217146968
-0.050000	-0.590000	1.435571458905659181226611
-0.030000	-0.590000	1.433019990630083784211024
-0.010000	-0.590000	1.428127333847925672927204
0.010000	-0.590000	1.428127333847925450882599
0.030000	-0.590000	1.433019990630083784211024
0.050000	-0.590000	1.435571458905659625315820
0.070000	-0.590000	1.436419089029362439191573
0.090000	-0.590000	1.434943402042079263480900
0.110000	-0.590000	1.432973757541893267131172
0.130000	-0.590000	1.430699609106882430609176
0.150000	-0.590000	1.432225438013921881008628
0.170000	-0.590000	1.437936001797281093672609
0.190000	-0.590000	1.449891626919511455895417
0.210000	-0.590000	1.457374174437401581627682
0.230000	-0.590000	1.435199835611687291248018
0.250000	-0.590000	1.363981055774839745708960
0.270000	-0.590000	1.244354384118803835690414
0.290000	-0.590000	1.115071858738969856617018
0.310000	-0.590000	1.023925482990939661576135
0.330000	-0.590000	0.976807234080196318259937
0.350000	-0.590000	0.957114304185707420735696
0.370000	-0.590000	0.949304184741382117707076
0.390000	-0.590000	0.945665927882257895120688
0.410000	-0.590000	0.943292305664012231680715
0.430000	-0.590000	0.941268784624093912682952
0.450000	-0.590000	0.939343925986589001198013
0.470000	-0.590000	0.937457478929617060714463
0.490000	-0.590000	0.935598561160237207623425
0.510000	-0.590000	0.933768700185392930279704
0.530000	-0.590000	0.931975869360801456586785
0.550000	-0.590000	0.930241415399549853582073
0.570000	-0.590000	0.928622402533378799027730
0.590000	-0.590000	0.927260206809407683259394
0.610000	-0.590000	0.926455607652941548479930
0.630000	-0.590000	0.926708517345562365896683
0.650000	-0.590000	0.928531253777451159869827
0.670000	-0.590000	0.931884832955315101088445
0.690000	-0.590000	0.935816461001858002077824
0.710000	-0.590000	0.939449986157007699283383
0.730000	-0.590000	0.943152565318039814989959
0.750000	-0.590000	0.947202463892700907699407
0.770000	-0.590000	0.951238152034529549361253
0.790000	-0.590000	0.955482310444971116858426
0.810000	-0.590000	0.959770992351209772941445
0.830000	-0.590000	0.964244745132726066572104
0.850000	-0.590000	0.968751787857104473822289
0.870000	-0.590000	0.973461539194406255681713
0.890000	-0.590000	0.978298274108791110492689
0.910000	-0.590000	0.982974734479308276391407
0.930000	-0.590000	0.988371099824379650833350
0.950000	-0.590000	0.993704698591815649422188
0.970000	-0.590000	0.997338260826823086446780
0.990000	-0.590000	0.998934321415637760388506

-0.990000	-0.570000	0.997799749372355604393192
-0.970000	-0.570000	0.995309625867811353927550
-0.950000	-0.570000	0.990530369649243902507862
-0.930000	-0.570000	0.984872865276026243641638
-0.910000	-0.570000	0.979905414621948134268337
-0.890000	-0.570000	0.975169044863847589432737
-0.870000	-0.570000	0.970298215416710130298839
-0.850000	-0.570000	0.965699625979234088646308
-0.830000	-0.570000	0.961053360623082331137823
-0.810000	-0.570000	0.956679184861842779596941
-0.790000	-0.570000	0.952351423009218600590486
-0.770000	-0.570000	0.948157395429391258723228
-0.750000	-0.570000	0.944039137087267943293512
-0.730000	-0.570000	0.940184012431067417381314
-0.710000	-0.570000	0.936463902078720433763692
-0.690000	-0.570000	0.932439306404032830499773
-0.670000	-0.570000	0.928863569642626174527322
-0.650000	-0.570000	0.926811731414603046097511
-0.630000	-0.570000	0.926437801666326166127874
-0.610000	-0.570000	0.927223483802252390617582
-0.590000	-0.570000	0.928622402533378910050033
-0.570000	-0.570000	0.930302268267043097615954
-0.550000	-0.570000	0.932108846911057553619173
-0.530000	-0.570000	0.933981783962522627007274
-0.510000	-0.570000	0.935899855919827938777189
-0.490000	-0.570000	0.937856247506404949731973
-0.470000	-0.570000	0.939851986474371181579102
-0.450000	-0.570000	0.941908185320982416222080
-0.430000	-0.570000	0.944134791731882749843408
-0.410000	-0.570000	0.947009661183042750209893
-0.390000	-0.570000	0.952372513728914849018281
-0.370000	-0.570000	0.966416174036733299779200
-0.350000	-0.570000	1.005903486449043704453743
-0.330000	-0.570000	1.099530408311669482657180
-0.310000	-0.570000	1.253828636079708847006486
-0.290000	-0.570000	1.388745670123828324094006
-0.270000	-0.570000	1.443129200558544100729819
-0.250000	-0.570000	1.450345742240664703714970
-0.230000	-0.570000	1.444765370833022366525711
-0.210000	-0.570000	1.432931424735451431118349
-0.190000	-0.570000	1.423045722994286776952322
-0.170000	-0.570000	1.424760650773604586660781
-0.150000	-0.570000	1.433659462435401765745269
-0.130000	-0.570000	1.439860129484028972157716
-0.110000	-0.570000	1.447611474469907566486881
-0.090000	-0.570000	1.448750031542570759768296
-0.070000	-0.570000	1.447458909281442274163965
-0.050000	-0.570000	1.445406978776922590768095
-0.030000	-0.570000	1.452354607696179522591251
-0.010000	-0.570000	1.461677373565943849342830
0.010000	-0.570000	1.461677373565943405253620
0.030000	-0.570000	1.452354607696179522591251
0.050000	-0.570000	1.445406978776923034857305
0.070000	-0.570000	1.447458909281442496208570
0.090000	-0.570000	1.448750031542570315679086
0.110000	-0.570000	1.447611474469907344442277
0.130000	-0.570000	1.439860129484028750113112
0.150000	-0.570000	1.433659462435401543700664
0.170000	-0.570000	1.424760650773604586660781
0.190000	-0.570000	1.423045722994286998996927
0.210000	-0.570000	1.432931424735451431118349
0.230000	-0.570000	1.444765370833022366525711
0.250000	-0.570000	1.450345742240664703714970
0.270000	-0.570000	1.443129200558543878685214
0.290000	-0.570000	1.388745670123828102049401
0.310000	-0.570000	1.253828636079708624961881
0.330000	-0.570000	1.099530408311669260612575
0.350000	-0.570000	1.005903486449043482409138
0.370000	-0.570000	0.966416174036733299779200
0.390000	-0.570000	0.952372513728914626973676
0.410000	-0.570000	0.947009661183042528165288
0.430000	-0.570000	0.944134791731882860865710
0.450000	-0.570000	0.941908185320982527244382
0.470000	-0.570000	0.939851986474371070556799
0.490000	-0.570000	0.937856247506404949731973
0.510000	-0.570000	0.935899855919827938777189
0.530000	-0.570000	0.933981783962522627007274
0.550000	-0.570000	0.932108846911057553619173
0.570000	-0.570000	0.930302268267043208638256
0.590000	-0.570000	0.928622402533379021072335
0.610000	-0.570000	0.927223483802252279595280
0.630000	-0.570000	0.926437801666326055105571
0.650000	-0.570000	0.926811731414602713030604
0.670000	-0.570000	0.928863569642626063505020
0.690000	-0.570000	0.932439306404032719477470
0.710000	-0.570000	0.936463902078720322741390
0.730000	-0.570000	0.940184012431067195336709
0.750000	-0.570000	0.944039137087267943293512
0.770000	-0.570000	0.948157395429391369745531
0.790000	-0.570000	0.952351423009218711612789
0.810000	-0.570000	0.956679184861842779596941
0.830000	-0.570000	0.961053360623082109093218
0.850000	-0.570000	0.965699625979234310690913
0.870000	-0.570000	0.970298215416710019276536
0.890000	-0.570000	0.975169044863847478410435
0.910000	-0.570000	0.979905414621948134268337
0.930000	-0.570000	0.984872865276026243641638
0.950000	-0.570000	0.990530369649243902507862
0.970000	-0.570000	0.995309625867811353927550
0.990000	-0.570000	0.997799749372355604393192

-0.990000	-0.550000	0.995886735184252858132936
-0.970000	-0.550000	0.992540860839938199333687
-0.950000	-0.550000	0.987113632748031433195024
-0.930000	-0.550000	0.981757541513928577714410
-0.910000	-0.550000	0.977029788239343832678685
-0.890000	-0.550000	0.972023956324833737774327
-0.870000	-0.550000	0.967271148450571049970392
-0.850000	-0.550000	0.962564836377034382941531
-0.830000	-0.550000	0.958099457839930224167801
-0.810000	-0.550000	0.953563636067226272352571
-0.790000	-0.550000	0.949357602406376566150925
-0.770000	-0.550000	0.945165727307172298665705
-0.750000	-0.550000	0.941095531100805127167064
-0.730000	-0.550000	0.937289432412448220155454
-0.710000	-0.550000	0.933209051112940168870580
-0.690000	-0.550000	0.929388652579850704782416
-0.670000	-0.550000	0.927012541679401280703132
-0.650000	-0.550000	0.926417194673454735820428
-0.630000	-0.550000	0.927118069070389849706260
-0.610000	-0.550000	0.928518892381396176993746
-0.590000	-0.550000	0.930241415399549853582073
-0.570000	-0.550000	0.932108846911057553619173
-0.550000	-0.550000	0.934053140447661967016302
-0.530000	-0.550000	0.936051525268962292258834
-0.510000	-0.550000	0.938097771350842046800267
-0.490000	-0.550000	0.940195347798621572366073
-0.470000	-0.550000	0.942377028260129478987039
-0.450000	-0.550000	0.944817442268283236295190
-0.430000	-0.550000	0.948323771389107283980024
-0.410000	-0.550000	0.956201609642240657471746
-0.390000	-0.550000	0.980091642748538438567607
-0.370000	-0.550000	1.050800282396976870202820
-0.350000	-0.550000	1.204818856282465766582845
-0.330000	-0.550000	1.378463611867193572280144
-0.310000	-0.550000	1.449404300505778619978514
-0.290000	-0.550000	1.445430404897409371045569
-0.270000	-0.550000	1.433433021140151142347463
-0.250000	-0.550000	1.436514284857684620178020
-0.230000	-0.550000	1.443081591654071349495325
-0.210000	-0.550000	1.439438011907196779404217
-0.190000	-0.550000	1.437939453507642628693475
-0.170000	-0.550000	1.443350670773447141925772
-0.150000	-0.550000	1.451905458512490865174982
-0.130000	-0.550000	1.455529907311798876179409
-0.110000	-0.550000	1.461495246103157841233156
-0.090000	-0.550000	1.460098502598585312739488
-0.070000	-0.550000	1.454278115573090390810762
-0.050000	-0.550000	1.447287826545033517788852
-0.030000	-0.550000	1.456270183746370294741723
-0.010000	-0.550000	1.476135588404652310146048
0.010000	-0.550000	1.476135588404652088101443
0.030000	-0.550000	1.456270183746370294741723
0.050000	-0.550000	1.447287826545033517788852
0.070000	-0.550000	1.454278115573090168766157
0.090000	-0.550000	1.460098502598585090694883
0.110000	-0.550000	1.461495246103157619188551
0.130000	-0.550000	1.455529907311798876179409
0.150000	-0.550000	1.451905458512490865174982
0.170000	-0.550000	1.443350670773446697836562
0.190000	-0.550000	1.437939453507642406648870
0.210000	-0.550000	1.439438011907196779404217
0.230000	-0.550000	1.443081591654071349495325
0.250000	-0.550000	1.436514284857684620178020
0.270000	-0.550000	1.433433021140151142347463
0.290000	-0.550000	1.445430404897409371045569
0.310000	-0.550000	1.449404300505778619978514
0.330000	-0.550000	1.378463611867193350235539
0.350000	-0.550000	1.204818856282465766582845
0.370000	-0.550000	1.050800282396976648158216
0.390000	-0.550000	0.980091642748538327545305
0.410000	-0.550000	0.956201609642240657471746
0.430000	-0.550000	0.948323771389107395002327
0.450000	-0.550000	0.944817442268283347317492
0.470000	-0.550000	0.942377028260129478987039
0.490000	-0.550000	0.940195347798621683388376
0.510000	-0.550000	0.938097771350841935777964
0.530000	-0.550000	0.936051525268962070214229
0.550000	-0.550000	0.934053140447661744971697
0.570000	-0.550000	0.932108846911057553619173
0.590000	-0.550000	0.930241415399549853582073
0.610000	-0.550000	0.928518892381396176993746
0.630000	-0.550000	0.927118069070389849706260
0.650000	-0.550000	0.926417194673454624798126
0.670000	-0.550000	0.927012541679401169680830
0.690000	-0.550000	0.929388652579850926827021
0.710000	-0.550000	0.933209051112940168870580
0.730000	-0.550000	0.937289432412448220155454
0.750000	-0.550000	0.941095531100805238189366
0.770000	-0.550000	0.945165727307172298665705
0.790000	-0.550000	0.949357602406376677173228
0.810000	-0.550000	0.953563636067226272352571
0.830000	-0.550000	0.958099457839930224167801
0.850000	-0.550000	0.962564836377034493963833
0.870000	-0.550000	0.967271148450571049970392
0.890000	-0.550000	0.972023956324833515729722
0.910000	-0.550000	0.977029788239343721656383
0.930000	-0.550000	0.981757541513928688736712
0.950000	-0.550000	0.987113632748031544217326
0.970000	-0.550000	0.992540860839938199333687
0.990000	-0.550000	0.995886735184252858132936

-0.990000	-0.530000	0.993012813361060953099013
-0.970000	-0.530000	0.989190562064640399597693
-0.950000	-0.530000	0.983829789506262430975880
-0.930000	-0.530000	0.978941417182825679432767
-0.910000	-0.530000	0.974029203650952912774130
-0.890000	-0.530000	0.969025087609135415966932
-0.870000	-0.530000	0.964408820830483626274088
-0.850000	-0.530000	0.959635758055943033362212
-0.830000	-0.530000	0.955140275044069730903118
-0.810000	-0.530000	0.950734844201331696922352
-0.790000	-0.530000	0.946447167243999132324461
-0.770000	-0.530000	0.942193692349425848675537
-0.750000	-0.530000	0.938313775983183440132507
-0.730000	-0.530000	0.934232429772050232408276
-0.710000	-0.530000	0.930159814044717370151716
-0.690000	-0.530000	0.927358224166933142740277
-0.670000	-0.530000	0.926423168712955047432445
-0.650000	-0.530000	0.926957730383500488891002
-0.630000	-0.530000	0.928317003653889805114829
-0.610000	-0.530000	0.930060356330566384563951
-0.590000	-0.530000	0.931975869360801567609087
-0.570000	-0.530000	0.933981783962522627007274
-0.550000	-0.530000	0.936051525268962070214229
-0.530000	-0.530000	0.938178662141328056911505
-0.510000	-0.530000	0.940368497345439924295363
-0.490000	-0.530000	0.942664120905587821219740
-0.470000	-0.530000	0.945307197213899774723700
-0.450000	-0.530000	0.949499018347357726099744
-0.430000	-0.530000	0.960503259176238910477252
-0.410000	-0.530000	0.997550275022596077967307
-0.390000	-0.530000	1.107674941041323801727003
-0.370000	-0.530000	1.307357098717116583586062
-0.350000	-0.530000	1.439136297535295705429803
-0.330000	-0.530000	1.452386275473146248771172
-0.310000	-0.530000	1.434980438203696806453991
-0.290000	-0.530000	1.428060184036141988528357
-0.270000	-0.530000	1.438049776404133783813677
-0.250000	-0.530000	1.454817677148039001266966
-0.230000	-0.530000	1.461216293807508392887939
-0.210000	-0.530000	1.454181845548181861715875
-0.190000	-0.530000	1.452639273548098408639362
-0.170000	-0.530000	1.452516722433241147527383
-0.150000	-0.530000	1.456909057768719151226833
-0.130000	-0.530000	1.461896317592853877798120
-0.110000	-0.530000	1.467794428595681210936164
-0.090000	-0.530000	1.469415055375487666466938
-0.070000	-0.530000	1.464652788429974261674715
-0.050000	-0.530000	1.457392871708371284711347
-0.030000	-0.530000	1.465468673815519817793529
-0.010000	-0.530000	1.488471981617374151340982
0.010000	-0.530000	1.488471981617374151340982
0.030000	-0.530000	1.465468673815520039838134
0.050000	-0.530000	1.457392871708371062666743
0.070000	-0.530000	1.464652788429974483719320
0.090000	-0.530000	1.469415055375487666466938
0.110000	-0.530000	1.467794428595681432980768
0.130000	-0.530000	1.461896317592853655753515
0.150000	-0.530000	1.456909057768718929182228
0.170000	-0.530000	1.452516722433240925482778
0.190000	-0.530000	1.452639273548098186594757
0.210000	-0.530000	1.454181845548181861715875
0.230000	-0.530000	1.461216293807508392887939
0.250000	-0.530000	1.454817677148039001266966
0.270000	-0.530000	1.438049776404133561769072
0.290000	-0.530000	1.428060184036142210572962
0.310000	-0.530000	1.434980438203696806453991
0.330000	-0.530000	1.452386275473146470815777
0.350000	-0.530000	1.439136297535295483385198
0.370000	-0.530000	1.307357098717116583586062
0.390000	-0.530000	1.107674941041323801727003
0.410000	-0.530000	0.997550275022596077967307
0.430000	-0.530000	0.960503259176239021499555
0.450000	-0.530000	0.949499018347357837122047
0.470000	-0.530000	0.945307197213899663701397
0.490000	-0.530000	0.942664120905587710197437
0.510000	-0.530000	0.940368497345439702250758
0.530000	-0.530000	0.938178662141327945889202
0.550000	-0.530000	0.936051525268962070214229
0.570000	-0.530000	0.933981783962522627007274
0.590000	-0.530000	0.931975869360801567609087
0.610000	-0.530000	0.930060356330566273541649
0.630000	-0.530000	0.928317003653889916137132
0.650000	-0.530000	0.926957730383500377868700
0.670000	-0.530000	0.926423168712955158454747
0.690000	-0.530000	0.927358224166933142740277
0.710000	-0.530000	0.930159814044717259129413
0.730000	-0.530000	0.934232429772050232408276
0.750000	-0.530000	0.938313775983183440132507
0.770000	-0.530000	0.942193692349425848675537
0.790000	-0.530000	0.946447167243999243346764
0.810000	-0.530000	0.950734844201331918966957
0.830000	-0.530000	0.955140275044069841925420
0.850000	-0.530000	0.959635758055943144384514
0.870000	-0.530000	0.964408820830483626274088
0.890000	-0.530000	0.969025087609135082900025
0.910000	-0.530000	0.974029203650952801751828
0.930000	-0.530000	0.978941417182825790455070
0.950000	-0.530000	0.983829789506262541998183
0.970000	-0.530000	0.989190562064640510619995
0.990000	-0.530000	0.993012813361061064121316

-0.990000	-0.510000	0.989142753197493007633057
-0.970000	-0.510000	0.985502819077387459678619
-0.950000	-0.510000	0.980809708130989998942084
-0.930000	-0.510000	0.976205698034253277484140
-0.910000	-0.510000	0.971151956882530864589853
-0.890000	-0.510000	0.966296625264789876830207
-0.870000	-0.510000	0.961462278532902336891652
-0.850000	-0.510000	0.956903787590045684652296
-0.830000	-0.510000	0.952276549391137150379905
-0.810000	-0.510000	0.947908024265974313848915
-0.790000	-0.510000	0.943560143811307261429988
-0.770000	-0.510000	0.939567176821655580809534
-0.750000	-0.510000	0.935518957439966936107112
-0.730000	-0.510000	0.931226567270827643163500
-0.710000	-0.510000	0.927912150468548357906684
-0.690000	-0.510000	0.926500642655144757142693
-0.670000	-0.510000	0.926765782610831312382516
-0.650000	-0.510000	0.928027106677368096576686
-0.630000	-0.510000	0.929763630093080717387011
-0.610000	-0.510000	0.931712086948830564558932
-0.590000	-0.510000	0.933768700185393152324309
-0.570000	-0.510000	0.935899855919828049799492
-0.550000	-0.510000	0.938097771350841935777964
-0.530000	-0.510000	0.940368497345439813273060
-0.510000	-0.510000	0.942760904737708349543368
-0.490000	-0.510000	0.945565514736017798114176
-0.470000	-0.510000	0.950341640255265684977815
-0.450000	-0.510000	0.964446586359934410204175
-0.430000	-0.510000	1.015829720781181277899918
-0.410000	-0.510000	1.165653743189638769095495
-0.390000	-0.510000	1.376133604239548446912522
-0.370000	-0.510000	1.451550457603518973215273
-0.350000	-0.510000	1.440863812495024154358703
-0.330000	-0.510000	1.432344876666115318641914
-0.310000	-0.510000	1.433099205675713250229819
-0.290000	-0.510000	1.438594026817984206090273
-0.270000	-0.510000	1.449822845714893171376048
-0.250000	-0.510000	1.462223100580514856261516
-0.230000	-0.510000	1.465327814868720324170681
-0.210000	-0.510000	1.461208406953583782694750
-0.190000	-0.510000	1.465545590486572624655537
-0.170000	-0.510000	1.466801834693852946145398
-0.150000	-0.510000	1.468225394525006333168449
-0.130000	-0.510000	1.474658796580931463537922
-0.110000	-0.510000	1.479219546249020522665774
-0.090000	-0.510000	1.480836000105398619908215
-0.070000	-0.510000	1.476436168942365512180004
-0.050000	-0.510000	1.469820990293095430700987
-0.030000	-0.510000	1.478376221707649929015815
-0.010000	-0.510000	1.502431802404942340345428
0.010000	-0.510000	1.502431802404942340345428
0.030000	-0.510000	1.478376221707650151060420
0.050000	-0.510000	1.469820990293095208656382
0.070000	-0.510000	1.476436168942365734224609
0.090000	-0.510000	1.480836000105398619908215
0.110000	-0.510000	1.479219546249020522665774
0.130000	-0.510000	1.474658796580931463537922
0.150000	-0.510000	1.468225394525006555213054
0.170000	-0.510000	1.466801834693852724100793
0.190000	-0.510000	1.465545590486572624655537
0.210000	-0.510000	1.461208406953583782694750
0.230000	-0.510000	1.465327814868720102126076
0.250000	-0.510000	1.462223100580514634216911
0.270000	-0.510000	1.449822845714892949331443
0.290000	-0.510000	1.438594026817984206090273
0.310000	-0.510000	1.433099205675713250229819
0.330000	-0.510000	1.432344876666115318641914
0.350000	-0.510000	1.440863812495024154358703
0.370000	-0.510000	1.451550457603518529126063
0.390000	-0.510000	1.376133604239548446912522
0.410000	-0.510000	1.165653743189638769095495
0.430000	-0.510000	1.015829720781181277899918
0.450000	-0.510000	0.964446586359934410204175
0.470000	-0.510000	0.950341640255265796000117
0.490000	-0.510000	0.945565514736017798114176
0.510000	-0.510000	0.942760904737708349543368
0.530000	-0.510000	0.940368497345439813273060
0.550000	-0.510000	0.938097771350841935777964
0.570000	-0.510000	0.935899855919828049799492
0.590000	-0.510000	0.933768700185393152324309
0.610000	-0.510000	0.931712086948830564558932
0.630000	-0.510000	0.929763630093080606364708
0.650000	-0.510000	0.928027106677368096576686
0.670000	-0.510000	0.926765782610831312382516
0.690000	-0.510000	0.926500642655144757142693
0.710000	-0.510000	0.927912150468548246884382
0.730000	-0.510000	0.931226567270827532141197
0.750000	-0.510000	0.935518957439966825084809
0.770000	-0.510000	0.939567176821655580809534
0.790000	-0.510000	0.943560143811307261429988
0.810000	-0.510000	0.947908024265974424871217
0.830000	-0.510000	0.952276549391137150379905
0.850000	-0.510000	0.956903787590045906696901
0.870000	-0.510000	0.961462278532902558936257
0.890000	-0.510000	0.966296625264789987852510
0.910000	-0.510000	0.971151956882530864589853
0.930000	-0.510000	0.976205698034253388506443
0.950000	-0.510000	0.980809708130989998942084
0.970000	-0.510000	0.985502819077387459678619
0.990000	-0.510000	0.989142753197493007633057

-0.990000	-0.490000	0.984435848334419438820930
-0.970000	-0.490000	0.981698924828946828391452
-0.950000	-0.490000	0.977952282045672416366244
-0.930000	-0.490000	0.973369407252086871196184
-0.910000	-0.490000	0.968361334613598745413299
-0.890000	-0.490000	0.963583222218672541536932
-0.870000	-0.490000	0.958799518262655192657462
-0.850000	-0.490000	0.954101218156629737876528
-0.830000	-0.490000	0.949695229114094208178187
-0.810000	-0.490000	0.945222277901413665546215
-0.790000	-0.490000	0.940992817054308039459443
-0.770000	-0.490000	0.936991015286684159057984
-0.750000	-0.490000	0.932598065872096815276393
-0.730000	-0.490000	0.928747328185135612166334
-0.710000	-0.490000	0.926716456150685763404340
-0.690000	-0.490000	0.926580232533003700368113
-0.670000	-0.490000	0.927666861748626447869981
-0.650000	-0.490000	0.929359389643154787385981
-0.630000	-0.490000	0.931321957391459842590109
-0.610000	-0.490000	0.933416847282497297300097
-0.590000	-0.490000	0.935598561160237096601122
-0.570000	-0.490000	0.937856247506405060754275
-0.550000	-0.490000	0.940195347798621683388376
-0.530000	-0.490000	0.942664120905587599175135
-0.510000	-0.490000	0.945565514736017576069571
-0.490000	-0.490000	0.950651413655605459496201
-0.470000	-0.490000	0.966861817293401926143304
-0.450000	-0.490000	1.030002186309522338447664
-0.430000	-0.490000	1.210062197728525301698710
-0.410000	-0.490000	1.407907686038047057053291
-0.390000	-0.490000	1.445156229596844976725833
-0.370000	-0.490000	1.432055976328331592384302
-0.350000	-0.490000	1.433050045912106273959807
-0.330000	-0.490000	1.441011008477314447873141
-0.310000	-0.490000	1.442455821230508306030060
-0.290000	-0.490000	1.445491338309876860890313
-0.270000	-0.490000	1.454743605668507910877452
-0.250000	-0.490000	1.468662729259055499397846
-0.230000	-0.490000	1.472118146945150751747633
-0.210000	-0.490000	1.469806313670903419321689
-0.190000	-0.490000	1.477630641837303304697571
-0.170000	-0.490000	1.482717743897113749085293
-0.150000	-0.490000	1.480893814601236035954912
-0.130000	-0.490000	1.485185439523743156087221
-0.110000	-0.490000	1.490402857963710525623924
-0.090000	-0.490000	1.492515514969160461689057
-0.070000	-0.490000	1.488645766787062729719082
-0.050000	-0.490000	1.481637490560238079595479
-0.030000	-0.490000	1.489550779716113160233704
-0.010000	-0.490000	1.512697521967421243616059
0.010000	-0.490000	1.512697521967421243616059
0.030000	-0.490000	1.489550779716112938189099
0.050000	-0.490000	1.481637490560237857550874
0.070000	-0.490000	1.488645766787062729719082
0.090000	-0.490000	1.492515514969160683733662
0.110000	-0.490000	1.490402857963710525623924
0.130000	-0.490000	1.485185439523742934042616
0.150000	-0.490000	1.480893814601235813910307
0.170000	-0.490000	1.482717743897113749085293
0.190000	-0.490000	1.477630641837303526742176
0.210000	-0.490000	1.469806313670903641366294
0.230000	-0.490000	1.472118146945150751747633
0.250000	-0.490000	1.468662729259055721442451
0.270000	-0.490000	1.454743605668507910877452
0.290000	-0.490000	1.445491338309877082934918
0.310000	-0.490000	1.442455821230508306030060
0.330000	-0.490000	1.441011008477314447873141
0.350000	-0.490000	1.433050045912106051915202
0.370000	-0.490000	1.432055976328331592384302
0.390000	-0.490000	1.445156229596844532636624
0.410000	-0.490000	1.407907686038047057053291
0.430000	-0.490000	1.210062197728525301698710
0.450000	-0.490000	1.030002186309522338447664
0.470000	-0.490000	0.966861817293401926143304
0.490000	-0.490000	0.950651413655605570518503
0.510000	-0.490000	0.945565514736017909136478
0.530000	-0.490000	0.942664120905587710197437
0.550000	-0.490000	0.940195347798621683388376
0.570000	-0.490000	0.937856247506404949731973
0.590000	-0.490000	0.935598561160237207623425
0.610000	-0.490000	0.933416847282497186277794
0.630000	-0.490000	0.931321957391459842590109
0.650000	-0.490000	0.929359389643154787385981
0.670000	-0.490000	0.927666861748626447869981
0.690000	-0.490000	0.926580232533003589345810
0.710000	-0.490000	0.926716456150685652382037
0.730000	-0.490000	0.928747328185135501144032
0.750000	-0.490000	0.932598065872096704254091
0.770000	-0.490000	0.936991015286684381102589
0.790000	-0.490000	0.940992817054308261504048
0.810000	-0.490000	0.945222277901413665546215
0.830000	-0.490000	0.949695229114094097155885
0.850000	-0.490000	0.954101218156629626854226
0.870000	-0.490000	0.958799518262655081635160
0.890000	-0.490000	0.963583222218672541536932
0.910000	-0.490000	0.968361334613598856435601
0.930000	-0.490000	0.973369407252086871196184
0.950000	-0.490000	0.977952282045672416366244
0.970000	-0.490000	0.981698924828946939413754
0.990000	-0.490000	0.984435848334419438820930

-0.990000	-0.470000	0.979210197813320637472145
-0.970000	-0.470000	0.977829838493724623482706
-0.950000	-0.470000	0.974975642389304675283768
-0.930000	-0.470000	0.970529059622938783391533
-0.910000	-0.470000	0.965865994527963844795693
-0.890000	-0.470000	0.960922176638383529478915
-0.870000	-0.470000	0.956278916029240533269729
-0.850000	-0.470000	0.951567942478840689268793
-0.830000	-0.470000	0.947066341956059098983189
-0.810000	-0.470000	0.942602338944983464408267
-0.790000	-0.470000	0.938574607694933948920379
-0.770000	-0.470000	0.934240050682145217741947
-0.750000	-0.470000	0.929936191402005007944354
-0.730000	-0.470000	0.927165969524173627647201
-0.710000	-0.470000	0.926463203681881730666703
-0.690000	-0.470000	0.927266421096088699904669
-0.670000	-0.470000	0.928861306020935972860286
-0.650000	-0.470000	0.930812718841092179289376
-0.630000	-0.470000	0.932931212526150632768918
-0.610000	-0.470000	0.935151682574823062132907
-0.590000	-0.470000	0.937457478929617060714463
-0.570000	-0.470000	0.939851986474371181579102
-0.550000	-0.470000	0.942377028260129590009342
-0.530000	-0.470000	0.945307197213899663701397
-0.510000	-0.470000	0.950341640255265684977815
-0.490000	-0.470000	0.966861817293401926143304
-0.470000	-0.470000	1.035366103406330395841906
-0.450000	-0.470000	1.233110234685677930599468
-0.430000	-0.470000	1.417440976745632408295705
-0.410000	-0.470000	1.434908275450716086396596
-0.390000	-0.470000	1.427912371864144436273136
-0.370000	-0.470000	1.433261203505346692566036
-0.350000	-0.470000	1.442721392531674196035851
-0.330000	-0.470000	1.448031450680188125801351
-0.310000	-0.470000	1.447968417815382435875904
-0.290000	-0.470000	1.454496212677225619458454
-0.270000	-0.470000	1.464984575427791035906466
-0.250000	-0.470000	1.480491235819527018335862
-0.230000	-0.470000	1.482846278299152720236975
-0.210000	-0.470000	1.478257984603325692063436
-0.190000	-0.470000	1.485470866133673961684281
-0.170000	-0.470000	1.494170027344562390325677
-0.150000	-0.470000	1.494764901705625703698388
-0.130000	-0.470000	1.497645438759656055793812
-0.110000	-0.470000	1.502973119731149331812503
-0.090000	-0.470000	1.505704096923771828642202
-0.070000	-0.470000	1.502973009872351495275211
-0.050000	-0.470000	1.496864871570827482116783
-0.030000	-0.470000	1.505088259902804370682361
-0.010000	-0.470000	1.525808695707538742425413
0.010000	-0.470000	1.525808695707538742425413
0.030000	-0.470000	1.505088259902804148637756
0.050000	-0.470000	1.496864871570827482116783
0.070000	-0.470000	1.502973009872351495275211
0.090000	-0.470000	1.505704096923771828642202
0.110000	-0.470000	1.502973119731149331812503
0.130000	-0.470000	1.497645438759656055793812
0.150000	-0.470000	1.494764901705625481653783
0.170000	-0.470000	1.494170027344562390325677
0.190000	-0.470000	1.485470866133673961684281
0.210000	-0.470000	1.478257984603325914108041
0.230000	-0.470000	1.482846278299152720236975
0.250000	-0.470000	1.480491235819527018335862
0.270000	-0.470000	1.464984575427791257951071
0.290000	-0.470000	1.454496212677225841503059
0.310000	-0.470000	1.447968417815382657920509
0.330000	-0.470000	1.448031450680188347845956
0.350000	-0.470000	1.442721392531674196035851
0.370000	-0.470000	1.433261203505346692566036
0.390000	-0.470000	1.427912371864144658317741
0.410000	-0.470000	1.434908275450716086396596
0.430000	-0.470000	1.417440976745632186251100
0.450000	-0.470000	1.233110234685677930599468
0.470000	-0.470000	1.035366103406330395841906
0.490000	-0.470000	0.966861817293402037165606
0.510000	-0.470000	0.950341640255265684977815
0.530000	-0.470000	0.945307197213899774723700
0.550000	-0.470000	0.942377028260129590009342
0.570000	-0.470000	0.939851986474371070556799
0.590000	-0.470000	0.937457478929616949692161
0.610000	-0.470000	0.935151682574823062132907
0.630000	-0.470000	0.932931212526150632768918
0.650000	-0.470000	0.930812718841092290311678
0.670000	-0.470000	0.928861306020935972860286
0.690000	-0.470000	0.927266421096088588882367
0.710000	-0.470000	0.926463203681881619644400
0.730000	-0.470000	0.927165969524173849691806
0.750000	-0.470000	0.929936191402005007944354
0.770000	-0.470000	0.934240050682145217741947
0.790000	-0.470000	0.938574607694933948920379
0.810000	-0.470000	0.942602338944983353385965
0.830000	-0.470000	0.947066341956058987960887
0.850000	-0.470000	0.951567942478840689268793
0.870000	-0.470000	0.956278916029240533269729
0.890000	-0.470000	0.960922176638383418456613
0.910000	-0.470000	0.965865994527963955817995
0.930000	-0.470000	0.970529059622939227480742
0.950000	-0.470000	0.974975642389304786306070
0.970000	-0.470000	0.977829838493724401438101
0.990000	-0.470000	0.979210197813320637472145

-0.990000	-0.450000	0.973857976396608204794347
-0.970000	-0.450000	0.973852050380087486125547
-0.950000	-0.450000	0.971763041207841182789195
-0.930000	-0.450000	0.967706565269516261196259
-0.910000	-0.450000	0.963235044341539170531519
-0.890000	-0.450000	0.958430283986848818855719
-0.870000	-0.450000	0.953650647537048090640610
-0.850000	-0.450000	0.949177989304928249048032
-0.830000	-0.450000	0.944540362950571310562964
-0.810000	-0.450000	0.940284889444814808712181
-0.790000	-0.450000	0.936080457008827804266105
-0.770000	-0.450000	0.931519309453117672070732
-0.750000	-0.450000	0.927965403434749314115493
-0.730000	-0.450000	0.926509038740972346026581
-0.710000	-0.450000	0.926876041010788465079884
-0.690000	-0.450000	0.928292218834710025632262
-0.670000	-0.450000	0.930195596173236327608436
-0.650000	-0.450000	0.932319054556764115204714
-0.630000	-0.450000	0.934565206974431239572709
-0.610000	-0.450000	0.936906944006157593740625
-0.590000	-0.450000	0.939343925986589001198013
-0.570000	-0.450000	0.941908185320982416222080
-0.550000	-0.450000	0.944817442268283125272887
-0.530000	-0.450000	0.949499018347357726099744
-0.510000	-0.450000	0.964446586359934299181873
-0.490000	-0.450000	1.030002186309522116403059
-0.470000	-0.450000	1.233110234685677930599468
-0.450000	-0.450000	1.418768915274897679523747
-0.430000	-0.450000	1.427455376995246272286977
-0.410000	-0.450000	1.426229642553409560079558
-0.390000	-0.450000	1.436168675418752593841987
-0.370000	-0.450000	1.440875895707947496049428
-0.350000	-0.450000	1.447822305791982788747418
-0.330000	-0.450000	1.452326947608934437639050
-0.310000	-0.450000	1.454178105238782992003621
-0.290000	-0.450000	1.461131668308266240430271
-0.270000	-0.450000	1.470899012843090769564469
-0.250000	-0.450000	1.488558279237770065606128
-0.230000	-0.450000	1.496357756287451712395864
-0.210000	-0.450000	1.492084789251735044146585
-0.190000	-0.450000	1.497629559347435135308046
-0.170000	-0.450000	1.506194006446741617821772
-0.150000	-0.450000	1.508203329064166986483997
-0.130000	-0.450000	1.510143057100479246912528
-0.110000	-0.450000	1.516239988339024957753054
-0.090000	-0.450000	1.519276907350458394319048
-0.070000	-0.450000	1.517227674502915846233009
-0.050000	-0.450000	1.512063880684777261720342
-0.030000	-0.450000	1.519599801360634661051563
-0.010000	-0.450000	1.535272341310269572645097
0.010000	-0.450000	1.535272341310269794689702
0.030000	-0.450000	1.519599801360634661051563
0.050000	-0.450000	1.512063880684777261720342
0.070000	-0.450000	1.517227674502916068277614
0.090000	-0.450000	1.519276907350458616363653
0.110000	-0.450000	1.516239988339024735708449
0.130000	-0.450000	1.510143057100479024867923
0.150000	-0.450000	1.508203329064166986483997
0.170000	-0.450000	1.506194006446741617821772
0.190000	-0.450000	1.497629559347435135308046
0.210000	-0.450000	1.492084789251735266191190
0.230000	-0.450000	1.496357756287451712395864
0.250000	-0.450000	1.488558279237770065606128
0.270000	-0.450000	1.470899012843090769564469
0.290000	-0.450000	1.461131668308266684519481
0.310000	-0.450000	1.454178105238783214048226
0.330000	-0.450000	1.452326947608934437639050
0.350000	-0.450000	1.447822305791982788747418
0.370000	-0.450000	1.440875895707947274004823
0.390000	-0.450000	1.436168675418752593841987
0.410000	-0.450000	1.426229642553409338034953
0.430000	-0.450000	1.427455376995245828197767
0.450000	-0.450000	1.418768915274897679523747
0.470000	-0.450000	1.233110234685677930599468
0.490000	-0.450000	1.030002186309522116403059
0.510000	-0.450000	0.964446586359934410204175
0.530000	-0.450000	0.949499018347357837122047
0.550000	-0.450000	0.944817442268283347317492
0.570000	-0.450000	0.941908185320982527244382
0.590000	-0.450000	0.939343925986589001198013
0.610000	-0.450000	0.936906944006157482718322
0.630000	-0.450000	0.934565206974431239572709
0.650000	-0.450000	0.932319054556764115204714
0.670000	-0.450000	0.930195596173236216586133
0.690000	-0.450000	0.928292218834709914609959
0.710000	-0.450000	0.926876041010788465079884
0.730000	-0.450000	0.926509038740972346026581
0.750000	-0.450000	0.927965403434749425137795
0.770000	-0.450000	0.931519309453117672070732
0.790000	-0.450000	0.936080457008827804266105
0.810000	-0.450000	0.940284889444814586667576
0.830000	-0.450000	0.944540362950571310562964
0.850000	-0.450000	0.949177989304928138025730
0.870000	-0.450000	0.953650647537048201662913
0.890000	-0.450000	0.958430283986849262944929
0.910000	-0.450000	0.963235044341539503598426
0.930000	-0.450000	0.967706565269516594263166
0.950000	-0.450000	0.971763041207841404833800
0.970000	-0.450000	0.973852050380087375103244
0.990000	-0.450000	0.973857976396608093772045

-0.990000	-0.430000	0.968715848651234612276539
-0.970000	-0.430000	0.969604369526094855835652
-0.950000	-0.430000	0.968273200288692126314061
-0.930000	-0.430000	0.965090949039058121350365
-0.910000	-0.430000	0.960707365593680973070434
-0.890000	-0.430000	0.956087740932926366532740
-0.870000	-0.430000	0.951310527286793106149787
-0.850000	-0.430000	0.946714774114889023870489
-0.830000	-0.430000	0.942214224255717991418635
-0.810000	-0.430000	0.938059011975096446178668
-0.790000	-0.430000	0.933476382306223984031135
-0.770000	-0.430000	0.929225644941387929343080
-0.750000	-0.430000	0.926845711811313366368381
-0.730000	-0.430000	0.926574926236818585678634
-0.710000	-0.430000	0.927689845076294150594265
-0.690000	-0.430000	0.929488102847799479988566
-0.670000	-0.430000	0.931590526103314497952113
-0.650000	-0.430000	0.933847085112729624611916
-0.630000	-0.430000	0.936212023903938761471011
-0.610000	-0.430000	0.938678741269853622597452
-0.590000	-0.430000	0.941268784624093912682952
-0.570000	-0.430000	0.944134791731882749843408
-0.550000	-0.430000	0.948323771389107395002327
-0.530000	-0.430000	0.960503259176239021499555
-0.510000	-0.430000	1.015829720781181277899918
-0.490000	-0.430000	1.210062197728525301698710
-0.470000	-0.430000	1.417440976745632408295705
-0.450000	-0.430000	1.427455376995246050242372
-0.430000	-0.430000	1.425720279455683581204539
-0.410000	-0.430000	1.441199225843001086033723
-0.390000	-0.430000	1.446873916502771528769244
-0.370000	-0.430000	1.449268672823829096074633
-0.350000	-0.430000	1.457700522705117629485017
-0.330000	-0.430000	1.461244978187902887611926
-0.310000	-0.430000	1.461872266633521544321184
-0.290000	-0.430000	1.467489563121964657455010
-0.270000	-0.430000	1.476997618312227089631961
-0.250000	-0.430000	1.494660273878482215081931
-0.230000	-0.430000	1.507881911677906305868646
-0.210000	-0.430000	1.506219825456320604573079
-0.190000	-0.430000	1.510750825045056977558033
-0.170000	-0.430000	1.517689735451982491198919
-0.150000	-0.430000	1.521353630178059690436498
-0.130000	-0.430000	1.523034649504814375120532
-0.110000	-0.430000	1.529040761213271260032798
-0.090000	-0.430000	1.533041454658395030818951
-0.070000	-0.430000	1.532864520336905789221760
-0.050000	-0.430000	1.531402240077814891350272
-0.030000	-0.430000	1.537886642213952548274847
-0.010000	-0.430000	1.546144313775660972254400
0.010000	-0.430000	1.546144313775661194299005
0.030000	-0.430000	1.537886642213952770319452
0.050000	-0.430000	1.531402240077814891350272
0.070000	-0.430000	1.532864520336905789221760
0.090000	-0.430000	1.533041454658395252863556
0.110000	-0.430000	1.529040761213271482077403
0.130000	-0.430000	1.523034649504814153075927
0.150000	-0.430000	1.521353630178059690436498
0.170000	-0.430000	1.517689735451982047109709
0.190000	-0.430000	1.510750825045056977558033
0.210000	-0.430000	1.506219825456321048662289
0.230000	-0.430000	1.507881911677906527913251
0.250000	-0.430000	1.494660273878482215081931
0.270000	-0.430000	1.476997618312226867587356
0.290000	-0.430000	1.467489563121965101544220
0.310000	-0.430000	1.461872266633521766365789
0.330000	-0.430000	1.461244978187903109656531
0.350000	-0.430000	1.457700522705117629485017
0.370000	-0.430000	1.449268672823829318119238
0.390000	-0.430000	1.446873916502771750813849
0.410000	-0.430000	1.441199225843001086033723
0.430000	-0.430000	1.425720279455683359159934
0.450000	-0.430000	1.427455376995245828197767
0.470000	-0.430000	1.417440976745632186251100
0.490000	-0.430000	1.210062197728525079654105
0.510000	-0.430000	1.015829720781181055855313
0.530000	-0.430000	0.960503259176239021499555
0.550000	-0.430000	0.948323771389107395002327
0.570000	-0.430000	0.944134791731882749843408
0.590000	-0.430000	0.941268784624094134727557
0.610000	-0.430000	0.938678741269853511575150
0.630000	-0.430000	0.936212023903938872493313
0.650000	-0.430000	0.933847085112729735634218
0.670000	-0.430000	0.931590526103314497952113
0.690000	-0.430000	0.929488102847799368966264
0.710000	-0.430000	0.927689845076293817527358
0.730000	-0.430000	0.926574926236818585678634
0.750000	-0.430000	0.926845711811313366368381
0.770000	-0.430000	0.929225644941387818320777
0.790000	-0.430000	0.933476382306224095053437
0.810000	-0.430000	0.938059011975096335156366
0.830000	-0.430000	0.942214224255717991418635
0.850000	-0.430000	0.946714774114889023870489
0.870000	-0.430000	0.951310527286792995127485
0.890000	-0.430000	0.956087740932926477555043
0.910000	-0.430000	0.960707365593681084092736
0.930000	-0.430000	0.965090949039058232372668
0.950000	-0.430000	0.968273200288692015291758
0.970000	-0.430000	0.969604369526094855835652
0.990000	-0.430000	0.968715848651234501254237

-0.990000	-0.410000	0.963964545612246648254029
-0.970000	-0.410000	0.965115677061616383802800
-0.950000	-0.410000	0.964569630495804908321134
-0.930000	-0.410000	0.962226309986027206200276
-0.910000	-0.410000	0.958231498417960847469033
-0.890000	-0.410000	0.953709463000468327109616
-0.870000	-0.410000	0.949148169933696106426169
-0.850000	-0.410000	0.944396273577725486880752
-0.830000	-0.410000	0.940111101374107471784214
-0.810000	-0.410000	0.935709509941211714512121
-0.790000	-0.410000	0.931017683111704186238455
-0.770000	-0.410000	0.927629151262643669717534
-0.750000	-0.410000	0.926481559253895525785083
-0.730000	-0.410000	0.927115561899904960796448
-0.710000	-0.410000	0.928718192359791139267600
-0.690000	-0.410000	0.930760034315078144118161
-0.670000	-0.410000	0.933007460119825049460474
-0.650000	-0.410000	0.935381848599599052818121
-0.630000	-0.410000	0.937865644790850216949707
-0.610000	-0.410000	0.940470458193880087804928
-0.590000	-0.410000	0.943292305664012453725320
-0.570000	-0.410000	0.947009661183042750209893
-0.550000	-0.410000	0.956201609642240657471746
-0.530000	-0.410000	0.997550275022596077967307
-0.510000	-0.410000	1.165653743189638769095495
-0.490000	-0.410000	1.407907686038047057053291
-0.470000	-0.410000	1.434908275450716308441201
-0.450000	-0.410000	1.426229642553410004168768
-0.430000	-0.410000	1.441199225843001086033723
-0.410000	-0.410000	1.452863252872344634880619
-0.390000	-0.410000	1.457864836858125956453591
-0.370000	-0.410000	1.462794458894952631666797
-0.350000	-0.410000	1.471672830265909670544033
-0.330000	-0.410000	1.475496930487379287910699
-0.310000	-0.410000	1.475017283971020720656497
-0.290000	-0.410000	1.477870661263266161000729
-0.270000	-0.410000	1.484258617860076068240005
-0.250000	-0.410000	1.499759714778240660137953
-0.230000	-0.410000	1.517703469255112125324558
-0.210000	-0.410000	1.522219412345942046727032
-0.190000	-0.410000	1.528471373930770704774318
-0.170000	-0.410000	1.532210640414113367313576
-0.150000	-0.410000	1.533801713283284406941220
-0.130000	-0.410000	1.535611943431554493599833
-0.110000	-0.410000	1.541360679904074215684773
-0.090000	-0.410000	1.546591143861685058169542
-0.070000	-0.410000	1.549691845456796723823345
-0.050000	-0.410000	1.552558270747196322858485
-0.030000	-0.410000	1.556435752397766325572093
-0.010000	-0.410000	1.557872671150827725838894
0.010000	-0.410000	1.557872671150827947883499
0.030000	-0.410000	1.556435752397766325572093
0.050000	-0.410000	1.552558270747196322858485
0.070000	-0.410000	1.549691845456796945867950
0.090000	-0.410000	1.546591143861685280214147
0.110000	-0.410000	1.541360679904074215684773
0.130000	-0.410000	1.535611943431554493599833
0.150000	-0.410000	1.533801713283284406941220
0.170000	-0.410000	1.532210640414113145268971
0.190000	-0.410000	1.528471373930770926818923
0.210000	-0.410000	1.522219412345942268771637
0.230000	-0.410000	1.517703469255112347369163
0.250000	-0.410000	1.499759714778240882182558
0.270000	-0.410000	1.484258617860076068240005
0.290000	-0.410000	1.477870661263265938956124
0.310000	-0.410000	1.475017283971020720656497
0.330000	-0.410000	1.475496930487379509955304
0.350000	-0.410000	1.471672830265910114633243
0.370000	-0.410000	1.462794458894952631666797
0.390000	-0.410000	1.457864836858125956453591
0.410000	-0.410000	1.452863252872344634880619
0.430000	-0.410000	1.441199225843001086033723
0.450000	-0.410000	1.426229642553409560079558
0.470000	-0.410000	1.434908275450716086396596
0.490000	-0.410000	1.407907686038047057053291
0.510000	-0.410000	1.165653743189638547050890
0.530000	-0.410000	0.997550275022596077967307
0.550000	-0.410000	0.956201609642240657471746
0.570000	-0.410000	0.947009661183042528165288
0.590000	-0.410000	0.943292305664012453725320
0.610000	-0.410000	0.940470458193879976782625
0.630000	-0.410000	0.937865644790850327972009
0.650000	-0.410000	0.935381848599599163840423
0.670000	-0.410000	0.933007460119825049460474
0.690000	-0.410000	0.930760034315077922073556
0.710000	-0.410000	0.928718192359790917222995
0.730000	-0.410000	0.927115561899904627729541
0.750000	-0.410000	0.926481559253895525785083
0.770000	-0.410000	0.927629151262643669717534
0.790000	-0.410000	0.931017683111704186238455
0.810000	-0.410000	0.935709509941211825534424
0.830000	-0.410000	0.940111101374107471784214
0.850000	-0.410000	0.944396273577725375858449
0.870000	-0.410000	0.949148169933695995403866
0.890000	-0.410000	0.953709463000468438131918
0.910000	-0.410000	0.958231498417960958491335
0.930000	-0.410000	0.962226309986027095177974
0.950000	-0.410000	0.964569630495804908321134
0.970000	-0.410000	0.965115677061616161758195
0.990000	-0.410000	0.963964545612246648254029

-0.990000	-0.390000	0.959580847358081356901494
-0.970000	-0.390000	0.960527079615851930860515
-0.950000	-0.390000	0.960885052517327031829097
-0.930000	-0.390000	0.959290199332917703500812
-0.910000	-0.390000	0.955797912736071508810198
-0.890000	-0.390000	0.951455429963939280924023
-0.870000	-0.390000	0.946885745795407851588266
-0.850000	-0.390000	0.942322058378630145192290
-0.830000	-0.390000	0.938069769188828339601116
-0.810000	-0.390000	0.933310801079171525884703
-0.790000	-0.390000	0.929014120304836765740220
-0.770000	-0.390000	0.926762064395135531924552
-0.750000	-0.390000	0.926667953172287672813923
-0.730000	-0.390000	0.927931888107657587561050
-0.710000	-0.390000	0.929849132108181319900098
-0.690000	-0.390000	0.932059402319797891678377
-0.670000	-0.390000	0.934427277844194770217712
-0.650000	-0.390000	0.936915246236041943106443
-0.630000	-0.390000	0.939524592405804770400835
-0.610000	-0.390000	0.942310213935401930207547
-0.590000	-0.390000	0.945665927882257895120688
-0.570000	-0.390000	0.952372513728914626973676
-0.550000	-0.390000	0.980091642748538327545305
-0.530000	-0.390000	1.107674941041323579682398
-0.510000	-0.390000	1.376133604239548446912522
-0.490000	-0.390000	1.445156229596844976725833
-0.470000	-0.390000	1.427912371864144436273136
-0.450000	-0.390000	1.436168675418752593841987
-0.430000	-0.390000	1.446873916502771528769244
-0.410000	-0.390000	1.457864836858125956453591
-0.390000	-0.390000	1.464875396667759455127111
-0.370000	-0.390000	1.470281323676596141325490
-0.350000	-0.390000	1.481106507633074054197664
-0.330000	-0.390000	1.489545652387673113636879
-0.310000	-0.390000	1.490413427304029037046007
-0.290000	-0.390000	1.491363554527755042045101
-0.270000	-0.390000	1.495060138337237276573433
-0.250000	-0.390000	1.505467983373393270341012
-0.230000	-0.390000	1.522260497919341482031541
-0.210000	-0.390000	1.533376225025356420772482
-0.190000	-0.390000	1.545142445432234001856386
-0.170000	-0.390000	1.550509209820848166572205
-0.150000	-0.390000	1.551136737534696719009730
-0.130000	-0.390000	1.552292280466216034540139
-0.110000	-0.390000	1.556996019812139309124177
-0.090000	-0.390000	1.563768272786074220448427
-0.070000	-0.390000	1.571132825640046082327217
-0.050000	-0.390000	1.577909932578849705464563
-0.030000	-0.390000	1.581619231812086301403042
-0.010000	-0.390000	1.581608190071270847454343
0.010000	-0.390000	1.581608190071271069498948
0.030000	-0.390000	1.581619231812086523447647
0.050000	-0.390000	1.577909932578849927509168
0.070000	-0.390000	1.571132825640046082327217
0.090000	-0.390000	1.563768272786074220448427
0.110000	-0.390000	1.556996019812139087079572
0.130000	-0.390000	1.552292280466216034540139
0.150000	-0.390000	1.551136737534696496965125
0.170000	-0.390000	1.550509209820847722482995
0.190000	-0.390000	1.545142445432234001856386
0.210000	-0.390000	1.533376225025356420772482
0.230000	-0.390000	1.522260497919341704076146
0.250000	-0.390000	1.505467983373393270341012
0.270000	-0.390000	1.495060138337237054528828
0.290000	-0.390000	1.491363554527755042045101
0.310000	-0.390000	1.490413427304029259090612
0.330000	-0.390000	1.489545652387673335681484
0.350000	-0.390000	1.481106507633074276242269
0.370000	-0.390000	1.470281323676596141325490
0.390000	-0.390000	1.464875396667759677171716
0.410000	-0.390000	1.457864836858125956453591
0.430000	-0.390000	1.446873916502771528769244
0.450000	-0.390000	1.436168675418752815886592
0.470000	-0.390000	1.427912371864144658317741
0.490000	-0.390000	1.445156229596844976725833
0.510000	-0.390000	1.376133604239548224867917
0.530000	-0.390000	1.107674941041323579682398
0.550000	-0.390000	0.980091642748538216523002
0.570000	-0.390000	0.952372513728914626973676
0.590000	-0.390000	0.945665927882258006142990
0.610000	-0.390000	0.942310213935401819185245
0.630000	-0.390000	0.939524592405804770400835
0.650000	-0.390000	0.936915246236041943106443
0.670000	-0.390000	0.934427277844194881240014
0.690000	-0.390000	0.932059402319798002700679
0.710000	-0.390000	0.929849132108181319900098
0.730000	-0.390000	0.927931888107657365516445
0.750000	-0.390000	0.926667953172287783836225
0.770000	-0.390000	0.926762064395135531924552
0.790000	-0.390000	0.929014120304836654717917
0.810000	-0.390000	0.933310801079171636907006
0.830000	-0.390000	0.938069769188828339601116
0.850000	-0.390000	0.942322058378630034169987
0.870000	-0.390000	0.946885745795407851588266
0.890000	-0.390000	0.951455429963939280924023
0.910000	-0.390000	0.955797912736071619832501
0.930000	-0.390000	0.959290199332917814523114
0.950000	-0.390000	0.960885052517327142851400
0.970000	-0.390000	0.960527079615851819838213
0.990000	-0.390000	0.959580847358081467923796

-0.990000	-0.370000	0.955566374727329082006122
-0.970000	-0.370000	0.956020298801882106864980
-0.950000	-0.370000	0.956987251084839396497728
-0.930000	-0.370000	0.956240247808363141857058
-0.910000	-0.370000	0.953389243938831176805593
-0.890000	-0.370000	0.949370427051889453906597
-0.870000	-0.370000	0.944716654503468311609993
-0.850000	-0.370000	0.940416928203214541603927
-0.830000	-0.370000	0.935924177331730833273582
-0.810000	-0.370000	0.931084977891147747008915
-0.790000	-0.370000	0.927622312708419660687298
-0.770000	-0.370000	0.926500403130670724394236
-0.750000	-0.370000	0.927206840557497580235236
-0.730000	-0.370000	0.928892572724382081794658
-0.710000	-0.370000	0.931020828163451774628356
-0.690000	-0.370000	0.933361235021799795497088
-0.670000	-0.370000	0.935839480646580068601281
-0.650000	-0.370000	0.938442772642009148675868
-0.630000	-0.370000	0.941198836377524772345282
-0.610000	-0.370000	0.944315754222681325025235
-0.590000	-0.370000	0.949304184741382006684773
-0.570000	-0.370000	0.966416174036733188756898
-0.550000	-0.370000	1.050800282396976648158216
-0.530000	-0.370000	1.307357098717116361541457
-0.510000	-0.370000	1.451550457603518751170668
-0.490000	-0.370000	1.432055976328331592384302
-0.470000	-0.370000	1.433261203505346692566036
-0.450000	-0.370000	1.440875895707947274004823
-0.430000	-0.370000	1.449268672823829096074633
-0.410000	-0.370000	1.462794458894952631666797
-0.390000	-0.370000	1.470281323676595919280885
-0.370000	-0.370000	1.476227496564166852266453
-0.350000	-0.370000	1.486660519746830333431831
-0.330000	-0.370000	1.499641864288527859372380
-0.310000	-0.370000	1.506158847830276092949475
-0.290000	-0.370000	1.507909733338468338814664
-0.270000	-0.370000	1.510356485860827158163033
-0.250000	-0.370000	1.517946157324559175449963
-0.230000	-0.370000	1.529263918417322232201627
-0.210000	-0.370000	1.542198715217582227765547
-0.190000	-0.370000	1.557766415180427133080343
-0.170000	-0.370000	1.567257813099282914848231
-0.150000	-0.370000	1.572113123044175164721992
-0.130000	-0.370000	1.578615977966707495383503
-0.110000	-0.370000	1.589283627826384437398133
-0.090000	-0.370000	1.602941617420960973561250
-0.070000	-0.370000	1.617135616683523346992502
-0.050000	-0.370000	1.629053079136752790745390
-0.030000	-0.370000	1.636054588583510716048863
-0.010000	-0.370000	1.638280127902025595787450
0.010000	-0.370000	1.638280127902025595787450
0.030000	-0.370000	1.636054588583510938093468
0.050000	-0.370000	1.629053079136753012789995
0.070000	-0.370000	1.617135616683523569037106
0.090000	-0.370000	1.602941617420960973561250
0.110000	-0.370000	1.589283627826384437398133
0.130000	-0.370000	1.578615977966707717428108
0.150000	-0.370000	1.572113123044175164721992
0.170000	-0.370000	1.567257813099282692803627
0.190000	-0.370000	1.557766415180426911035738
0.210000	-0.370000	1.542198715217582005720942
0.230000	-0.370000	1.529263918417322010157022
0.250000	-0.370000	1.517946157324559175449963
0.270000	-0.370000	1.510356485860827158163033
0.290000	-0.370000	1.507909733338468116770059
0.310000	-0.370000	1.506158847830275870904870
0.330000	-0.370000	1.499641864288527637327775
0.350000	-0.370000	1.486660519746830555476436
0.370000	-0.370000	1.476227496564166852266453
0.390000	-0.370000	1.470281323676596141325490
0.410000	-0.370000	1.462794458894952631666797
0.430000	-0.370000	1.449268672823829096074633
0.450000	-0.370000	1.440875895707947496049428
0.470000	-0.370000	1.433261203505346914610641
0.490000	-0.370000	1.432055976328331370339697
0.510000	-0.370000	1.451550457603518307081458
0.530000	-0.370000	1.307357098717116361541457
0.550000	-0.370000	1.050800282396976648158216
0.570000	-0.370000	0.966416174036733299779200
0.590000	-0.370000	0.949304184741382228729378
0.610000	-0.370000	0.944315754222681436047537
0.630000	-0.370000	0.941198836377524883367585
0.650000	-0.370000	0.938442772642009259698170
0.670000	-0.370000	0.935839480646580068601281
0.690000	-0.370000	0.933361235021799684474786
0.710000	-0.370000	0.931020828163451774628356
0.730000	-0.370000	0.928892572724381970772356
0.750000	-0.370000	0.927206840557497580235236
0.770000	-0.370000	0.926500403130670613371933
0.790000	-0.370000	0.927622312708419660687298
0.810000	-0.370000	0.931084977891147858031218
0.830000	-0.370000	0.935924177331730944295884
0.850000	-0.370000	0.940416928203214874670834
0.870000	-0.370000	0.944716654503468311609993
0.890000	-0.370000	0.949370427051889453906597
0.910000	-0.370000	0.953389243938831176805593
0.930000	-0.370000	0.956240247808363252879360
0.950000	-0.370000	0.956987251084839396497728
0.970000	-0.370000	0.956020298801881884820375
0.990000	-0.370000	0.955566374727329082006122

-0.990000	-0.350000	0.951738670636861128215855
-0.970000	-0.350000	0.951891128285189513924536
-0.950000	-0.350000	0.953084779287448391471571
-0.930000	-0.350000	0.952971091328804864595270
-0.910000	-0.350000	0.950924970072065445236831
-0.890000	-0.350000	0.947244598892166389525471
-0.870000	-0.350000	0.942794054664081726535585
-0.850000	-0.350000	0.938566254678126266064453
-0.830000	-0.350000	0.933742108353936117737248
-0.810000	-0.350000	0.929251524253089544735928
-0.790000	-0.350000	0.926831576356106801029000
-0.770000	-0.350000	0.926673182059424838108441
-0.750000	-0.350000	0.927950194629859059780586
-0.730000	-0.350000	0.929919019779287592264438
-0.710000	-0.350000	0.932199914903808046773293
-0.690000	-0.350000	0.934651760616328597386371
-0.670000	-0.350000	0.937237438632571029373253
-0.650000	-0.350000	0.939965137303716891103988
-0.630000	-0.350000	0.942936415011201178870692
-0.610000	-0.350000	0.946895043530289304278824
-0.590000	-0.350000	0.957114304185707531757998
-0.570000	-0.350000	1.005903486449043482409138
-0.550000	-0.350000	1.204818856282465544538240
-0.530000	-0.350000	1.439136297535295483385198
-0.510000	-0.350000	1.440863812495024154358703
-0.490000	-0.350000	1.433050045912106051915202
-0.470000	-0.350000	1.442721392531673973991246
-0.450000	-0.350000	1.447822305791982788747418
-0.430000	-0.350000	1.457700522705117407440412
-0.410000	-0.350000	1.471672830265909892588638
-0.390000	-0.350000	1.481106507633074054197664
-0.370000	-0.350000	1.486660519746830111387226
-0.350000	-0.350000	1.493246191528577515583720
-0.330000	-0.350000	1.505858507928780731788265
-0.310000	-0.350000	1.517122567029213886513617
-0.290000	-0.350000	1.522749595206464023888770
-0.270000	-0.350000	1.526118815542975903909451
-0.250000	-0.350000	1.533295361172050341735940
-0.230000	-0.350000	1.542339218997705430069800
-0.210000	-0.350000	1.556369862376935753189855
-0.190000	-0.350000	1.574585577644225686810842
-0.170000	-0.350000	1.591624960490971574245123
-0.150000	-0.350000	1.608567234468739837183193
-0.130000	-0.350000	1.628433684174708240277596
-0.110000	-0.350000	1.651242742974307953218727
-0.090000	-0.350000	1.674917064383988352105348
-0.070000	-0.350000	1.696740281728226884538913
-0.050000	-0.350000	1.714080570873468767345571
-0.030000	-0.350000	1.725123322372118961354204
-0.010000	-0.350000	1.730011629374127668512529
0.010000	-0.350000	1.730011629374127668512529
0.030000	-0.350000	1.725123322372118961354204
0.050000	-0.350000	1.714080570873468323256361
0.070000	-0.350000	1.696740281728226884538913
0.090000	-0.350000	1.674917064383988130060743
0.110000	-0.350000	1.651242742974307731174122
0.130000	-0.350000	1.628433684174708240277596
0.150000	-0.350000	1.608567234468739615138588
0.170000	-0.350000	1.591624960490971352200518
0.190000	-0.350000	1.574585577644225242721632
0.210000	-0.350000	1.556369862376935531145250
0.230000	-0.350000	1.542339218997705208025195
0.250000	-0.350000	1.533295361172050119691335
0.270000	-0.350000	1.526118815542975681864846
0.290000	-0.350000	1.522749595206464245933375
0.310000	-0.350000	1.517122567029213442424407
0.330000	-0.350000	1.505858507928780509743660
0.350000	-0.350000	1.493246191528577737628325
0.370000	-0.350000	1.486660519746830555476436
0.390000	-0.350000	1.481106507633074054197664
0.410000	-0.350000	1.471672830265909892588638
0.430000	-0.350000	1.457700522705117629485017
0.450000	-0.350000	1.447822305791982788747418
0.470000	-0.350000	1.442721392531674196035851
0.490000	-0.350000	1.433050045912106051915202
0.510000	-0.350000	1.440863812495023932314098
0.530000	-0.350000	1.439136297535295483385198
0.550000	-0.350000	1.204818856282465544538240
0.570000	-0.350000	1.005903486449043704453743
0.590000	-0.350000	0.957114304185707531757998
0.610000	-0.350000	0.946895043530289526323429
0.630000	-0.350000	0.942936415011201289892995
0.650000	-0.350000	0.939965137303716780081686
0.670000	-0.350000	0.937237438632571029373253
0.690000	-0.350000	0.934651760616328597386371
0.710000	-0.350000	0.932199914903807935750990
0.730000	-0.350000	0.929919019779287481242136
0.750000	-0.350000	0.927950194629859170802888
0.770000	-0.350000	0.926673182059425060153046
0.790000	-0.350000	0.926831576356106801029000
0.810000	-0.350000	0.929251524253089655758231
0.830000	-0.350000	0.933742108353936228759551
0.850000	-0.350000	0.938566254678126266064453
0.870000	-0.350000	0.942794054664081726535585
0.890000	-0.350000	0.947244598892166389525471
0.910000	-0.350000	0.950924970072065112169923
0.930000	-0.350000	0.952971091328804753572967
0.950000	-0.350000	0.953084779287448280449269
0.970000	-0.350000	0.951891128285189513924536
0.990000	-0.350000	0.951738670636860906171250

-0.990000	-0.330000	0.948093180701770066320933
-0.970000	-0.330000	0.948041800255586042389666
-0.950000	-0.330000	0.949287274363310840108454
-0.930000	-0.330000	0.949708811268250685522219
-0.910000	-0.330000	0.948379034516008467825543
-0.890000	-0.330000	0.945056879847252062631924
-0.870000	-0.330000	0.941077885049358187075086
-0.850000	-0.330000	0.936675880574159513969335
-0.830000	-0.330000	0.931696439242702734162549
-0.810000	-0.330000	0.927916156875050690544526
-0.790000	-0.330000	0.926535452706854556481630
-0.770000	-0.330000	0.927127266055826959600950
-0.750000	-0.330000	0.928800244711340927672438
-0.730000	-0.330000	0.930966002737910969244695
-0.710000	-0.330000	0.933367701643135871947266
-0.690000	-0.330000	0.935922285266137410353338
-0.670000	-0.330000	0.938617385740104448466070
-0.650000	-0.330000	0.941497726416028357654397
-0.630000	-0.330000	0.944899797713091404993691
-0.610000	-0.330000	0.951266688512817482070716
-0.590000	-0.330000	0.976807234080196207237634
-0.570000	-0.330000	1.099530408311669260612575
-0.550000	-0.330000	1.378463611867193572280144
-0.530000	-0.330000	1.452386275473146470815777
-0.510000	-0.330000	1.432344876666115318641914
-0.490000	-0.330000	1.441011008477314447873141
-0.470000	-0.330000	1.448031450680188125801351
-0.450000	-0.330000	1.452326947608934437639050
-0.430000	-0.330000	1.461244978187902887611926
-0.410000	-0.330000	1.475496930487379287910699
-0.390000	-0.330000	1.489545652387673335681484
-0.370000	-0.330000	1.499641864288527637327775
-0.350000	-0.330000	1.505858507928780731788265
-0.330000	-0.330000	1.515037112742089187022998
-0.310000	-0.330000	1.526819030482533756654107
-0.290000	-0.330000	1.534803684631586007114379
-0.270000	-0.330000	1.540782168553963993318234
-0.250000	-0.330000	1.549650935158701337002185
-0.230000	-0.330000	1.561914145448663138182610
-0.210000	-0.330000	1.581880551402530699078852
-0.190000	-0.330000	1.608764068009516767787659
-0.170000	-0.330000	1.639233429811191244951374
-0.150000	-0.330000	1.672163427637616939236409
-0.130000	-0.330000	1.706872755067531999273456
-0.110000	-0.330000	1.741538199726733848748950
-0.090000	-0.330000	1.773812247498974592474497
-0.070000	-0.330000	1.801450972196369848532527
-0.050000	-0.330000	1.822652566744262792042264
-0.030000	-0.330000	1.836451626178964735558452
-0.010000	-0.330000	1.843030127289149833202941
0.010000	-0.330000	1.843030127289150055247546
0.030000	-0.330000	1.836451626178964291469242
0.050000	-0.330000	1.822652566744262125908449
0.070000	-0.330000	1.801450972196369848532527
0.090000	-0.330000	1.773812247498974370429892
0.110000	-0.330000	1.741538199726733626704345
0.130000	-0.330000	1.706872755067531999273456
0.150000	-0.330000	1.672163427637616717191804
0.170000	-0.330000	1.639233429811191244951374
0.190000	-0.330000	1.608764068009516545743054
0.210000	-0.330000	1.581880551402530254989642
0.230000	-0.330000	1.561914145448662916138005
0.250000	-0.330000	1.549650935158701114957580
0.270000	-0.330000	1.540782168553963327184420
0.290000	-0.330000	1.534803684631586007114379
0.310000	-0.330000	1.526819030482533756654107
0.330000	-0.330000	1.515037112742088964978393
0.350000	-0.330000	1.505858507928780953832870
0.370000	-0.330000	1.499641864288527859372380
0.390000	-0.330000	1.489545652387673113636879
0.410000	-0.330000	1.475496930487379287910699
0.430000	-0.330000	1.461244978187902887611926
0.450000	-0.330000	1.452326947608934437639050
0.470000	-0.330000	1.448031450680188125801351
0.490000	-0.330000	1.441011008477314225828536
0.510000	-0.330000	1.432344876666115318641914
0.530000	-0.330000	1.452386275473146248771172
0.550000	-0.330000	1.378463611867193572280144
0.570000	-0.330000	1.099530408311669260612575
0.590000	-0.330000	0.976807234080196207237634
0.610000	-0.330000	0.951266688512817593093018
0.630000	-0.330000	0.944899797713091516015993
0.650000	-0.330000	0.941497726416028135609793
0.670000	-0.330000	0.938617385740104337443768
0.690000	-0.330000	0.935922285266137410353338
0.710000	-0.330000	0.933367701643135649902661
0.730000	-0.330000	0.930966002737910858222392
0.750000	-0.330000	0.928800244711340816650136
0.770000	-0.330000	0.927127266055827070623252
0.790000	-0.330000	0.926535452706854445459328
0.810000	-0.330000	0.927916156875050579522224
0.830000	-0.330000	0.931696439242702734162549
0.850000	-0.330000	0.936675880574159402947032
0.870000	-0.330000	0.941077885049357965030481
0.890000	-0.330000	0.945056879847252062631924
0.910000	-0.330000	0.948379034516008245780938
0.930000	-0.330000	0.949708811268250574499916
0.950000	-0.330000	0.949287274363310507041547
0.970000	-0.330000	0.948041800255586042389666
0.990000	-0.330000	0.948093180701769955298630

-0.990000	-0.310000	0.944728020470957163823300
-0.970000	-0.310000	0.944561797185548446265102
-0.950000	-0.310000	0.945520269800624646450160
-0.930000	-0.310000	0.946542785262777797150591
-0.910000	-0.310000	0.945757005410035267445323
-0.890000	-0.310000	0.942933994732275904127050
-0.870000	-0.310000	0.939369251682875106013171
-0.850000	-0.310000	0.934726683681066705666751
-0.830000	-0.310000	0.929951355531911327823025
-0.810000	-0.310000	0.927077409155650289385164
-0.790000	-0.310000	0.926603022267013187729390
-0.770000	-0.310000	0.927747876664457571393996
-0.750000	-0.310000	0.929696041287584873380467
-0.730000	-0.310000	0.932007297576249671422488
-0.710000	-0.310000	0.934512683928626075591239
-0.690000	-0.310000	0.937166690677482039362189
-0.670000	-0.310000	0.939980865653538888437879
-0.650000	-0.310000	0.943096359360001579297261
-0.630000	-0.310000	0.947546204306040862341831
-0.610000	-0.310000	0.960522591459371022359903
-0.590000	-0.310000	1.023925482990939883620740
-0.570000	-0.310000	1.253828636079708624961881
-0.550000	-0.310000	1.449404300505778842023119
-0.530000	-0.310000	1.434980438203697028498596
-0.510000	-0.310000	1.433099205675713472274424
-0.490000	-0.310000	1.442455821230508528074665
-0.470000	-0.310000	1.447968417815382657920509
-0.450000	-0.310000	1.454178105238782992003621
-0.430000	-0.310000	1.461872266633521544321184
-0.410000	-0.310000	1.475017283971020720656497
-0.390000	-0.310000	1.490413427304029037046007
-0.370000	-0.310000	1.506158847830275648860265
-0.350000	-0.310000	1.517122567029213886513617
-0.330000	-0.310000	1.526819030482533756654107
-0.310000	-0.310000	1.538365058625578596362971
-0.290000	-0.310000	1.547309196905170214364489
-0.270000	-0.310000	1.555926494879210419952642
-0.250000	-0.310000	1.569395343792934216509138
-0.230000	-0.310000	1.591863173650517770951751
-0.210000	-0.310000	1.625455822005592576573463
-0.190000	-0.310000	1.667241605484056199415477
-0.170000	-0.310000	1.713120440593363102976809
-0.150000	-0.310000	1.760139798293447910282339
-0.130000	-0.310000	1.805902013931893090870062
-0.110000	-0.310000	1.848120357172448491311911
-0.090000	-0.310000	1.884870889492072931759026
-0.070000	-0.310000	1.914773915623619426895630
-0.050000	-0.310000	1.937031543462478966333151
-0.030000	-0.310000	1.951471022779425634752215
-0.010000	-0.310000	1.958452327592501207575992
0.010000	-0.310000	1.958452327592501429620597
0.030000	-0.310000	1.951471022779425190663005
0.050000	-0.310000	1.937031543462478744288546
0.070000	-0.310000	1.914773915623619204851025
0.090000	-0.310000	1.884870889492072709714421
0.110000	-0.310000	1.848120357172448047222701
0.130000	-0.310000	1.805902013931892868825457
0.150000	-0.310000	1.760139798293447688237734
0.170000	-0.310000	1.713120440593362880932204
0.190000	-0.310000	1.667241605484055755326267
0.210000	-0.310000	1.625455822005592354528858
0.230000	-0.310000	1.591863173650517326862541
0.250000	-0.310000	1.569395343792933772419929
0.270000	-0.310000	1.555926494879210197908037
0.290000	-0.310000	1.547309196905169992319884
0.310000	-0.310000	1.538365058625578374318366
0.330000	-0.310000	1.526819030482533756654107
0.350000	-0.310000	1.517122567029213886513617
0.370000	-0.310000	1.506158847830276314994080
0.390000	-0.310000	1.490413427304029259090612
0.410000	-0.310000	1.475017283971020720656497
0.430000	-0.310000	1.461872266633521766365789
0.450000	-0.310000	1.454178105238783214048226
0.470000	-0.310000	1.447968417815382435875904
0.490000	-0.310000	1.442455821230508083985455
0.510000	-0.310000	1.433099205675713250229819
0.530000	-0.310000	1.434980438203696806453991
0.550000	-0.310000	1.449404300505778619978514
0.570000	-0.310000	1.253828636079708624961881
0.590000	-0.310000	1.023925482990939661576135
0.610000	-0.310000	0.960522591459371022359903
0.630000	-0.310000	0.947546204306040973364134
0.650000	-0.310000	0.943096359360001579297261
0.670000	-0.310000	0.939980865653538777415577
0.690000	-0.310000	0.937166690677482039362189
0.710000	-0.310000	0.934512683928625964568937
0.730000	-0.310000	0.932007297576249449377883
0.750000	-0.310000	0.929696041287584762358165
0.770000	-0.310000	0.927747876664457682416298
0.790000	-0.310000	0.926603022267013187729390
0.810000	-0.310000	0.927077409155650289385164
0.830000	-0.310000	0.929951355531911438845327
0.850000	-0.310000	0.934726683681066483622146
0.870000	-0.310000	0.939369251682875106013171
0.890000	-0.310000	0.942933994732275904127050
0.910000	-0.310000	0.945757005410035378467626
0.930000	-0.310000	0.946542785262777797150591
0.950000	-0.310000	0.945520269800624535427858
0.970000	-0.310000	0.944561797185548335242800
0.990000	-0.310000	0.944728020470957274845603

-0.990000	-0.290000	0.941455264909733968714534
-0.970000	-0.290000	0.941497376839131150383366
-0.950000	-0.290000	0.941983951797666807514986
-0.930000	-0.290000	0.943464961580333660862152
-0.910000	-0.290000	0.943163334771501604691935
-0.890000	-0.290000	0.940985602508475404981425
-0.870000	-0.290000	0.937594010750469886161795
-0.850000	-0.290000	0.932829574885941870121542
-0.830000	-0.290000	0.928593521168178392954928
-0.810000	-0.290000	0.926656518896572634069742
-0.790000	-0.290000	0.926912729169416027552586
-0.770000	-0.290000	0.928455859046312781401866
-0.750000	-0.290000	0.930600439322899153360424
-0.730000	-0.290000	0.933027023032873104035900
-0.710000	-0.290000	0.935626892970054524489854
-0.690000	-0.290000	0.938381134480104184270033
-0.670000	-0.290000	0.941342136075716928722557
-0.650000	-0.290000	0.944912093210670045451138
-0.630000	-0.290000	0.951962792416527592287423
-0.610000	-0.290000	0.980949314246079562273906
-0.590000	-0.290000	1.115071858738969856617018
-0.570000	-0.290000	1.388745670123828546138611
-0.550000	-0.290000	1.445430404897409371045569
-0.530000	-0.290000	1.428060184036141988528357
-0.510000	-0.290000	1.438594026817984206090273
-0.490000	-0.290000	1.445491338309876860890313
-0.470000	-0.290000	1.454496212677225841503059
-0.450000	-0.290000	1.461131668308266462474876
-0.430000	-0.290000	1.467489563121964879499615
-0.410000	-0.290000	1.477870661263265938956124
-0.390000	-0.290000	1.491363554527755042045101
-0.370000	-0.290000	1.507909733338468116770059
-0.350000	-0.290000	1.522749595206464245933375
-0.330000	-0.290000	1.534803684631586007114379
-0.310000	-0.290000	1.547309196905169992319884
-0.290000	-0.290000	1.558697199761746920998462
-0.270000	-0.290000	1.573416939019277593914126
-0.250000	-0.290000	1.598981894146890958552376
-0.230000	-0.290000	1.638543115903299485225375
-0.210000	-0.290000	1.689598518234062707321641
-0.190000	-0.290000	1.746742513980046984656269
-0.170000	-0.290000	1.805017642383042186793318
-0.150000	-0.290000	1.860827311189997779194982
-0.130000	-0.290000	1.911613407395269970123763
-0.110000	-0.290000	1.955652630476421016680888
-0.090000	-0.290000	1.992012008943123468895919
-0.070000	-0.290000	2.020398264037627455991242
-0.050000	-0.290000	2.040940894196157540108061
-0.030000	-0.290000	2.054070553079035299504085
-0.010000	-0.290000	2.060407717213780465215223
0.010000	-0.290000	2.060407717213780465215223
0.030000	-0.290000	2.054070553079034411325665
0.050000	-0.290000	2.040940894196157540108061
0.070000	-0.290000	2.020398264037627455991242
0.090000	-0.290000	1.992012008943123468895919
0.110000	-0.290000	1.955652630476421016680888
0.130000	-0.290000	1.911613407395269748079158
0.150000	-0.290000	1.860827311189997557150377
0.170000	-0.290000	1.805017642383042186793318
0.190000	-0.290000	1.746742513980046984656269
0.210000	-0.290000	1.689598518234062485277036
0.230000	-0.290000	1.638543115903299263180770
0.250000	-0.290000	1.598981894146890514463166
0.270000	-0.290000	1.573416939019277149824916
0.290000	-0.290000	1.558697199761746698953857
0.310000	-0.290000	1.547309196905169992319884
0.330000	-0.290000	1.534803684631586007114379
0.350000	-0.290000	1.522749595206464467977980
0.370000	-0.290000	1.507909733338468338814664
0.390000	-0.290000	1.491363554527755264089706
0.410000	-0.290000	1.477870661263265938956124
0.430000	-0.290000	1.467489563121964879499615
0.450000	-0.290000	1.461131668308266462474876
0.470000	-0.290000	1.454496212677225619458454
0.490000	-0.290000	1.445491338309876860890313
0.510000	-0.290000	1.438594026817984206090273
0.530000	-0.290000	1.428060184036141988528357
0.550000	-0.290000	1.445430404897409593090174
0.570000	-0.290000	1.388745670123828546138611
0.590000	-0.290000	1.115071858738969856617018
0.610000	-0.290000	0.980949314246079562273906
0.630000	-0.290000	0.951962792416527703309725
0.650000	-0.290000	0.944912093210670156473441
0.670000	-0.290000	0.941342136075717039744859
0.690000	-0.290000	0.938381134480104184270033
0.710000	-0.290000	0.935626892970054413467551
0.730000	-0.290000	0.933027023032873104035900
0.750000	-0.290000	0.930600439322899042338122
0.770000	-0.290000	0.928455859046312892424169
0.790000	-0.290000	0.926912729169416249597191
0.810000	-0.290000	0.926656518896572523047439
0.830000	-0.290000	0.928593521168178170910323
0.850000	-0.290000	0.932829574885941870121542
0.870000	-0.290000	0.937594010750469886161795
0.890000	-0.290000	0.940985602508475627026030
0.910000	-0.290000	0.943163334771501715714237
0.930000	-0.290000	0.943464961580333660862152
0.950000	-0.290000	0.941983951797666696492684
0.970000	-0.290000	0.941497376839131150383366
0.990000	-0.290000	0.941455264909734079736836

-0.990000	-0.270000	0.938286173971232151380661
-0.970000	-0.270000	0.938621740860400510797490
-0.950000	-0.270000	0.938755076336292737515521
-0.930000	-0.270000	0.940343027546004073258246
-0.910000	-0.270000	0.940611505405578585126136
-0.890000	-0.270000	0.939153622128243603661701
-0.870000	-0.270000	0.935772260448896164852783
-0.850000	-0.270000	0.931110961765686195867886
-0.830000	-0.270000	0.927622354942502003183336
-0.810000	-0.270000	0.926547461696630492156146
-0.790000	-0.270000	0.927369123190974531389941
-0.770000	-0.270000	0.929199643026157429126499
-0.750000	-0.270000	0.931490749138889961855625
-0.730000	-0.270000	0.934014772194020626017164
-0.710000	-0.270000	0.936704299613066893037683
-0.690000	-0.270000	0.939565489449116553188901
-0.670000	-0.270000	0.942742327102098820468257
-0.650000	-0.270000	0.947279654797734016469235
-0.630000	-0.270000	0.960288034454689243268888
-0.610000	-0.270000	1.022132740406434203705999
-0.590000	-0.270000	1.244354384118803835690414
-0.570000	-0.270000	1.443129200558544100729819
-0.550000	-0.270000	1.433433021140151364392068
-0.530000	-0.270000	1.438049776404133561769072
-0.510000	-0.270000	1.449822845714893171376048
-0.490000	-0.270000	1.454743605668508132922057
-0.470000	-0.270000	1.464984575427791257951071
-0.450000	-0.270000	1.470899012843091213653679
-0.430000	-0.270000	1.476997618312226645542751
-0.410000	-0.270000	1.484258617860076068240005
-0.390000	-0.270000	1.495060138337237054528828
-0.370000	-0.270000	1.510356485860826936118428
-0.350000	-0.270000	1.526118815542975903909451
-0.330000	-0.270000	1.540782168553963549229024
-0.310000	-0.270000	1.555926494879210419952642
-0.290000	-0.270000	1.573416939019277593914126
-0.270000	-0.270000	1.601278132154157596289679
-0.250000	-0.270000	1.645172301004711679084380
-0.230000	-0.270000	1.703400351167707826860465
-0.210000	-0.270000	1.769898966175675658618616
-0.190000	-0.270000	1.838077686677802802250881
-0.170000	-0.270000	1.902829670800711081568579
-0.150000	-0.270000	1.960901764566715055337909
-0.130000	-0.270000	2.010627278248209748312547
-0.110000	-0.270000	2.051461087032632413240663
-0.090000	-0.270000	2.083538812545663976294463
-0.070000	-0.270000	2.107646502937199350924402
-0.050000	-0.270000	2.124706573173390289355211
-0.030000	-0.270000	2.135544734524117860274828
-0.010000	-0.270000	2.140781414904127544218682
0.010000	-0.270000	2.140781414904127544218682
0.030000	-0.270000	2.135544734524117860274828
0.050000	-0.270000	2.124706573173390289355211
0.070000	-0.270000	2.107646502937199795013612
0.090000	-0.270000	2.083538812545663976294463
0.110000	-0.270000	2.051461087032632413240663
0.130000	-0.270000	2.010627278248209748312547
0.150000	-0.270000	1.960901764566714611248699
0.170000	-0.270000	1.902829670800711081568579
0.190000	-0.270000	1.838077686677802580206276
0.210000	-0.270000	1.769898966175675658618616
0.230000	-0.270000	1.703400351167707826860465
0.250000	-0.270000	1.645172301004711234995170
0.270000	-0.270000	1.601278132154157374245074
0.290000	-0.270000	1.573416939019277371869521
0.310000	-0.270000	1.555926494879210197908037
0.330000	-0.270000	1.540782168553963549229024
0.350000	-0.270000	1.526118815542975903909451
0.370000	-0.270000	1.510356485860827158163033
0.390000	-0.270000	1.495060138337237054528828
0.410000	-0.270000	1.484258617860075846195400
0.430000	-0.270000	1.476997618312227089631961
0.450000	-0.270000	1.470899012843090769564469
0.470000	-0.270000	1.464984575427791035906466
0.490000	-0.270000	1.454743605668507910877452
0.510000	-0.270000	1.449822845714892949331443
0.530000	-0.270000	1.438049776404133561769072
0.550000	-0.270000	1.433433021140151142347463
0.570000	-0.270000	1.443129200558543878685214
0.590000	-0.270000	1.244354384118803835690414
0.610000	-0.270000	1.022132740406434425750604
0.630000	-0.270000	0.960288034454689354291190
0.650000	-0.270000	0.947279654797734016469235
0.670000	-0.270000	0.942742327102098820468257
0.690000	-0.270000	0.939565489449116664211203
0.710000	-0.270000	0.936704299613066893037683
0.730000	-0.270000	0.934014772194020514994861
0.750000	-0.270000	0.931490749138889961855625
0.770000	-0.270000	0.929199643026157429126499
0.790000	-0.270000	0.927369123190974531389941
0.810000	-0.270000	0.926547461696630492156146
0.830000	-0.270000	0.927622354942502336250243
0.850000	-0.270000	0.931110961765686195867886
0.870000	-0.270000	0.935772260448896164852783
0.890000	-0.270000	0.939153622128243714684004
0.910000	-0.270000	0.940611505405578474103834
0.930000	-0.270000	0.940343027546003851213641
0.950000	-0.270000	0.938755076336292848537823
0.970000	-0.270000	0.938621740860400399775187
0.990000	-0.270000	0.938286173971232151380661

-0.990000	-0.250000	0.935500634506341244289729
-0.970000	-0.250000	0.935842757902813571213585
-0.950000	-0.250000	0.935900691771182291489595
-0.930000	-0.250000	0.937247434398211010098123
-0.910000	-0.250000	0.938109362721512130001145
-0.890000	-0.250000	0.937310925303527886498500
-0.870000	-0.250000	0.933961447431932212381867
-0.850000	-0.250000	0.929656794117051932246909
-0.830000	-0.250000	0.926991690297729542535876
-0.810000	-0.250000	0.926654136671464012664501
-0.790000	-0.250000	0.927904833768142811578628
-0.770000	-0.250000	0.929946414683792688116171
-0.750000	-0.250000	0.932352506886639953442852
-0.730000	-0.250000	0.934962963904870658637947
-0.710000	-0.250000	0.937740345137645814332927
-0.690000	-0.250000	0.940726143174254958445601
-0.670000	-0.250000	0.944268127425539227637330
-0.650000	-0.250000	0.950812809076876708225257
-0.630000	-0.250000	0.975917511871994380889817
-0.610000	-0.250000	1.092069595738032417031604
-0.590000	-0.250000	1.363981055774839523664355
-0.570000	-0.250000	1.450345742240664703714970
-0.550000	-0.250000	1.436514284857685064267230
-0.530000	-0.250000	1.454817677148039223311571
-0.510000	-0.250000	1.462223100580514856261516
-0.490000	-0.250000	1.468662729259055499397846
-0.470000	-0.250000	1.480491235819527018335862
-0.450000	-0.250000	1.488558279237770065606128
-0.430000	-0.250000	1.494660273878482215081931
-0.410000	-0.250000	1.499759714778240660137953
-0.390000	-0.250000	1.505467983373393270341012
-0.370000	-0.250000	1.517946157324559397494568
-0.350000	-0.250000	1.533295361172050341735940
-0.330000	-0.250000	1.549650935158701337002185
-0.310000	-0.250000	1.569395343792933994464533
-0.290000	-0.250000	1.598981894146890736507771
-0.270000	-0.250000	1.645172301004711457039775
-0.250000	-0.250000	1.707935595084430602241810
-0.230000	-0.250000	1.781393088192813500825196
-0.210000	-0.250000	1.857847103589121084965541
-0.190000	-0.250000	1.930607220201184359709146
-0.170000	-0.250000	1.995314910659473861542779
-0.150000	-0.250000	2.049951725648231803944554
-0.130000	-0.250000	2.094052408932334685687238
-0.110000	-0.250000	2.128589463971991779800419
-0.090000	-0.250000	2.155063279038892165573316
-0.070000	-0.250000	2.174668584454176656350910
-0.050000	-0.250000	2.188404398464164124504805
-0.030000	-0.250000	2.197074458438284416672559
-0.010000	-0.250000	2.201261397480585468855452
0.010000	-0.250000	2.201261397480585912944662
0.030000	-0.250000	2.197074458438283972583349
0.050000	-0.250000	2.188404398464163680415595
0.070000	-0.250000	2.174668584454177100440120
0.090000	-0.250000	2.155063279038892165573316
0.110000	-0.250000	2.128589463971991779800419
0.130000	-0.250000	2.094052408932334685687238
0.150000	-0.250000	2.049951725648231359855345
0.170000	-0.250000	1.995314910659473639498174
0.190000	-0.250000	1.930607220201184359709146
0.210000	-0.250000	1.857847103589121084965541
0.230000	-0.250000	1.781393088192813944914406
0.250000	-0.250000	1.707935595084430602241810
0.270000	-0.250000	1.645172301004711234995170
0.290000	-0.250000	1.598981894146890736507771
0.310000	-0.250000	1.569395343792933994464533
0.330000	-0.250000	1.549650935158700892912975
0.350000	-0.250000	1.533295361172050119691335
0.370000	-0.250000	1.517946157324559397494568
0.390000	-0.250000	1.505467983373393048296407
0.410000	-0.250000	1.499759714778240660137953
0.430000	-0.250000	1.494660273878482215081931
0.450000	-0.250000	1.488558279237770065606128
0.470000	-0.250000	1.480491235819527018335862
0.490000	-0.250000	1.468662729259055499397846
0.510000	-0.250000	1.462223100580514634216911
0.530000	-0.250000	1.454817677148039001266966
0.550000	-0.250000	1.436514284857684620178020
0.570000	-0.250000	1.450345742240664703714970
0.590000	-0.250000	1.363981055774839523664355
0.610000	-0.250000	1.092069595738032639076209
0.630000	-0.250000	0.975917511871994269867514
0.650000	-0.250000	0.950812809076876708225257
0.670000	-0.250000	0.944268127425539116615028
0.690000	-0.250000	0.940726143174254958445601
0.710000	-0.250000	0.937740345137645814332927
0.730000	-0.250000	0.934962963904870769660249
0.750000	-0.250000	0.932352506886639842420550
0.770000	-0.250000	0.929946414683792910160776
0.790000	-0.250000	0.927904833768142811578628
0.810000	-0.250000	0.926654136671463901642198
0.830000	-0.250000	0.926991690297729542535876
0.850000	-0.250000	0.929656794117051821224607
0.870000	-0.250000	0.933961447431932101359564
0.890000	-0.250000	0.937310925303527886498500
0.910000	-0.250000	0.938109362721512018978842
0.930000	-0.250000	0.937247434398210899075821
0.950000	-0.250000	0.935900691771182402511897
0.970000	-0.250000	0.935842757902813349168980
0.990000	-0.250000	0.935500634506341244289729

-0.990000	-0.230000	0.932956461574411477499780
-0.970000	-0.230000	0.933167174468268467713017
-0.950000	-0.230000	0.933411431147975867439470
-0.930000	-0.230000	0.934361008354287592148069
-0.910000	-0.230000	0.935709288143493300715647
-0.890000	-0.230000	0.935406301800755457520609
-0.870000	-0.230000	0.932224137804977814880658
-0.850000	-0.230000	0.928488584852465104191310
-0.830000	-0.230000	0.926633225719651343332828
-0.810000	-0.230000	0.926900170432726100422371
-0.790000	-0.230000	0.928474552168783162642285
-0.770000	-0.230000	0.930675185728464637868740
-0.750000	-0.230000	0.933175817825761866330936
-0.730000	-0.230000	0.935865534232082518784068
-0.710000	-0.230000	0.938732008582349952696688
-0.690000	-0.230000	0.941878777959289315013791
-0.670000	-0.230000	0.946067497958119951739775
-0.650000	-0.230000	0.956482298765713556676360
-0.630000	-0.230000	1.003641074767288365876539
-0.610000	-0.230000	1.193009719395113465978397
-0.590000	-0.230000	1.435199835611687291248018
-0.570000	-0.230000	1.444765370833022366525711
-0.550000	-0.230000	1.443081591654071349495325
-0.530000	-0.230000	1.461216293807508392887939
-0.510000	-0.230000	1.465327814868720324170681
-0.490000	-0.230000	1.472118146945150973792238
-0.470000	-0.230000	1.482846278299152498192370
-0.450000	-0.230000	1.496357756287451712395864
-0.430000	-0.230000	1.507881911677906305868646
-0.410000	-0.230000	1.517703469255112125324558
-0.390000	-0.230000	1.522260497919341482031541
-0.370000	-0.230000	1.529263918417322010157022
-0.350000	-0.230000	1.542339218997705208025195
-0.330000	-0.230000	1.561914145448663138182610
-0.310000	-0.230000	1.591863173650517770951751
-0.290000	-0.230000	1.638543115903299485225375
-0.270000	-0.230000	1.703400351167707826860465
-0.250000	-0.230000	1.781393088192813722869801
-0.230000	-0.230000	1.864344351507474462081859
-0.210000	-0.230000	1.944244456157503186943813
-0.190000	-0.230000	2.015373054463758695220577
-0.170000	-0.230000	2.074878052077173684608624
-0.150000	-0.230000	2.122287497666348610181331
-0.130000	-0.230000	2.159353699228834688739198
-0.110000	-0.230000	2.187795122420919113892523
-0.090000	-0.230000	2.209109746070511803850422
-0.070000	-0.230000	2.224602085582175980960074
-0.050000	-0.230000	2.235329573087837307099335
-0.030000	-0.230000	2.242072331272974228255634
-0.010000	-0.230000	2.245334752290833790766555
0.010000	-0.230000	2.245334752290833790766555
0.030000	-0.230000	2.242072331272973784166425
0.050000	-0.230000	2.235329573087837307099335
0.070000	-0.230000	2.224602085582175980960074
0.090000	-0.230000	2.209109746070511803850422
0.110000	-0.230000	2.187795122420919557981733
0.130000	-0.230000	2.159353699228835132828408
0.150000	-0.230000	2.122287497666348610181331
0.170000	-0.230000	2.074878052077173240519414
0.190000	-0.230000	2.015373054463758251131367
0.210000	-0.230000	1.944244456157502964899209
0.230000	-0.230000	1.864344351507474462081859
0.250000	-0.230000	1.781393088192813722869801
0.270000	-0.230000	1.703400351167707826860465
0.290000	-0.230000	1.638543115903299485225375
0.310000	-0.230000	1.591863173650517548907146
0.330000	-0.230000	1.561914145448663138182610
0.350000	-0.230000	1.542339218997704985980590
0.370000	-0.230000	1.529263918417321788112417
0.390000	-0.230000	1.522260497919341259986936
0.410000	-0.230000	1.517703469255112125324558
0.430000	-0.230000	1.507881911677906083824041
0.450000	-0.230000	1.496357756287451712395864
0.470000	-0.230000	1.482846278299152498192370
0.490000	-0.230000	1.472118146945150751747633
0.510000	-0.230000	1.465327814868720324170681
0.530000	-0.230000	1.461216293807508392887939
0.550000	-0.230000	1.443081591654071571539930
0.570000	-0.230000	1.444765370833022366525711
0.590000	-0.230000	1.435199835611687069203413
0.610000	-0.230000	1.193009719395113243933793
0.630000	-0.230000	1.003641074767288365876539
0.650000	-0.230000	0.956482298765713667698662
0.670000	-0.230000	0.946067497958119951739775
0.690000	-0.230000	0.941878777959289315013791
0.710000	-0.230000	0.938732008582349952696688
0.730000	-0.230000	0.935865534232082518784068
0.750000	-0.230000	0.933175817825761866330936
0.770000	-0.230000	0.930675185728464637868740
0.790000	-0.230000	0.928474552168783162642285
0.810000	-0.230000	0.926900170432725989400069
0.830000	-0.230000	0.926633225719651565377433
0.850000	-0.230000	0.928488584852465104191310
0.870000	-0.230000	0.932224137804977925902961
0.890000	-0.230000	0.935406301800755346498306
0.910000	-0.230000	0.935709288143493078671042
0.930000	-0.230000	0.934361008354287481125766
0.950000	-0.230000	0.933411431147975756417168
0.970000	-0.230000	0.933167174468268578735319
0.990000	-0.230000	0.932956461574411477499780

-0.990000	-0.210000	0.930517389022161078848683
-0.970000	-0.210000	0.930757887391815308397724
-0.950000	-0.210000	0.931164824373704402837859
-0.930000	-0.210000	0.931779272910341238578269
-0.910000	-0.210000	0.933453536959444885034998
-0.890000	-0.210000	0.933442553620385639945312
-0.870000	-0.210000	0.930594691099846604842583
-0.850000	-0.210000	0.927579434135878844180922
-0.830000	-0.210000	0.926476533232821752861241
-0.810000	-0.210000	0.927229020128916836540611
-0.790000	-0.210000	0.929048314182625456503217
-0.770000	-0.210000	0.931372115436712499914051
-0.750000	-0.210000	0.933953332492417631627291
-0.730000	-0.210000	0.936717314716350335501716
-0.710000	-0.210000	0.939677882235163353108476
-0.690000	-0.210000	0.943050099188920465387298
-0.670000	-0.210000	0.948366618609179812260379
-0.650000	-0.210000	0.965738685365139182259497
-0.630000	-0.210000	1.048622166325690052701702
-0.610000	-0.210000	1.303074407744353013782757
-0.590000	-0.210000	1.457374174437401581627682
-0.570000	-0.210000	1.432931424735451653162954
-0.550000	-0.210000	1.439438011907196779404217
-0.530000	-0.210000	1.454181845548182083760480
-0.510000	-0.210000	1.461208406953584004739355
-0.490000	-0.210000	1.469806313670904085455504
-0.470000	-0.210000	1.478257984603325914108041
-0.450000	-0.210000	1.492084789251735266191190
-0.430000	-0.210000	1.506219825456320604573079
-0.410000	-0.210000	1.522219412345942046727032
-0.390000	-0.210000	1.533376225025356420772482
-0.370000	-0.210000	1.542198715217582005720942
-0.350000	-0.210000	1.556369862376935753189855
-0.330000	-0.210000	1.581880551402530699078852
-0.310000	-0.210000	1.625455822005592798618068
-0.290000	-0.210000	1.689598518234062707321641
-0.270000	-0.210000	1.769898966175675658618616
-0.250000	-0.210000	1.857847103589120862920936
-0.230000	-0.210000	1.944244456157503186943813
-0.210000	-0.210000	2.021924115117127218610449
-0.190000	-0.210000	2.086869996924960002360194
-0.170000	-0.210000	2.138379420607067871173967
-0.150000	-0.210000	2.178466893538712589872830
-0.130000	-0.210000	2.209017765168236557826731
-0.110000	-0.210000	2.231851705407205788134206
-0.090000	-0.210000	2.248637356960120126103675
-0.070000	-0.210000	2.260734391495364814517188
-0.050000	-0.210000	2.269126199508116226155607
-0.030000	-0.210000	2.274446146789637968055331
-0.010000	-0.210000	2.277048275000483901209236
0.010000	-0.210000	2.277048275000483901209236
0.030000	-0.210000	2.274446146789637968055331
0.050000	-0.210000	2.269126199508116226155607
0.070000	-0.210000	2.260734391495365258606398
0.090000	-0.210000	2.248637356960120126103675
0.110000	-0.210000	2.231851705407205788134206
0.130000	-0.210000	2.209017765168237001915941
0.150000	-0.210000	2.178466893538712589872830
0.170000	-0.210000	2.138379420607067427084758
0.190000	-0.210000	2.086869996924960446449404
0.210000	-0.210000	2.021924115117127218610449
0.230000	-0.210000	1.944244456157503186943813
0.250000	-0.210000	1.857847103589120862920936
0.270000	-0.210000	1.769898966175675658618616
0.290000	-0.210000	1.689598518234062707321641
0.310000	-0.210000	1.625455822005592798618068
0.330000	-0.210000	1.581880551402530699078852
0.350000	-0.210000	1.556369862376935531145250
0.370000	-0.210000	1.542198715217582227765547
0.390000	-0.210000	1.533376225025356420772482
0.410000	-0.210000	1.522219412345942268771637
0.430000	-0.210000	1.506219825456320604573079
0.450000	-0.210000	1.492084789251735266191190
0.470000	-0.210000	1.478257984603325914108041
0.490000	-0.210000	1.469806313670903863410899
0.510000	-0.210000	1.461208406953584004739355
0.530000	-0.210000	1.454181845548182083760480
0.550000	-0.210000	1.439438011907196779404217
0.570000	-0.210000	1.432931424735451431118349
0.590000	-0.210000	1.457374174437401803672287
0.610000	-0.210000	1.303074407744352791738152
0.630000	-0.210000	1.048622166325690052701702
0.650000	-0.210000	0.965738685365139182259497
0.670000	-0.210000	0.948366618609179812260379
0.690000	-0.210000	0.943050099188920465387298
0.710000	-0.210000	0.939677882235163242086173
0.730000	-0.210000	0.936717314716350335501716
0.750000	-0.210000	0.933953332492417742649593
0.770000	-0.210000	0.931372115436712499914051
0.790000	-0.210000	0.929048314182625456503217
0.810000	-0.210000	0.927229020128916836540611
0.830000	-0.210000	0.926476533232821641838939
0.850000	-0.210000	0.927579434135878844180922
0.870000	-0.210000	0.930594691099846604842583
0.890000	-0.210000	0.933442553620385639945312
0.910000	-0.210000	0.933453536959444662990393
0.930000	-0.210000	0.931779272910341349600571
0.950000	-0.210000	0.931164824373704402837859
0.970000	-0.210000	0.930757887391815530442329
0.990000	-0.210000	0.930517389022161078848683

-0.990000	-0.190000	0.928277013729886468773600
-0.970000	-0.190000	0.928685384214992026841173
-0.950000	-0.190000	0.929058499801525883299291
-0.930000	-0.190000	0.929492307692875496805129
-0.910000	-0.190000	0.931337325755233758073359
-0.890000	-0.190000	0.931488110602682217731285
-0.870000	-0.190000	0.929119852632090292843259
-0.850000	-0.190000	0.926891749528359287779722
-0.830000	-0.190000	0.926459382796075203714281
-0.810000	-0.190000	0.927598741040735030871645
-0.790000	-0.190000	0.929605536600092152710317
-0.770000	-0.190000	0.932027472012591728933728
-0.750000	-0.190000	0.934679156500041186106387
-0.730000	-0.190000	0.937513764882552003143701
-0.710000	-0.190000	0.940578406980648096258335
-0.690000	-0.190000	0.944281475168771700090531
-0.670000	-0.190000	0.951497661951634321475524
-0.650000	-0.190000	0.980409408734557508147134
-0.630000	-0.190000	1.112446375394385178481116
-0.610000	-0.190000	1.387463874810695552142192
-0.590000	-0.190000	1.449891626919511455895417
-0.570000	-0.190000	1.423045722994287221041532
-0.550000	-0.190000	1.437939453507642850738080
-0.530000	-0.190000	1.452639273548098186594757
-0.510000	-0.190000	1.465545590486572846700142
-0.490000	-0.190000	1.477630641837303526742176
-0.470000	-0.190000	1.485470866133673739639676
-0.450000	-0.190000	1.497629559347434691218837
-0.430000	-0.190000	1.510750825045056977558033
-0.410000	-0.190000	1.528471373930770704774318
-0.390000	-0.190000	1.545142445432234001856386
-0.370000	-0.190000	1.557766415180426911035738
-0.350000	-0.190000	1.574585577644225242721632
-0.330000	-0.190000	1.608764068009516767787659
-0.310000	-0.190000	1.667241605484055977370872
-0.290000	-0.190000	1.746742513980046984656269
-0.270000	-0.190000	1.838077686677802358161671
-0.250000	-0.190000	1.930607220201184359709146
-0.230000	-0.190000	2.015373054463759139309786
-0.210000	-0.190000	2.086869996924960446449404
-0.190000	-0.190000	2.143597141100422653892110
-0.170000	-0.190000	2.187600377347157287744039
-0.150000	-0.190000	2.220901037266033384298680
-0.130000	-0.190000	2.245617376907447226841441
-0.110000	-0.190000	2.263813881652555703993812
-0.090000	-0.190000	2.277214515515631809705610
-0.070000	-0.190000	2.287048782920889866687730
-0.050000	-0.190000	2.294063498090165076348512
-0.030000	-0.190000	2.298638867178882883024471
-0.010000	-0.190000	2.300927597250510991955252
0.010000	-0.190000	2.300927597250510547866043
0.030000	-0.190000	2.298638867178882883024471
0.050000	-0.190000	2.294063498090165076348512
0.070000	-0.190000	2.287048782920889866687730
0.090000	-0.190000	2.277214515515631809705610
0.110000	-0.190000	2.263813881652555703993812
0.130000	-0.190000	2.245617376907447226841441
0.150000	-0.190000	2.220901037266034272477100
0.170000	-0.190000	2.187600377347156843654830
0.190000	-0.190000	2.143597141100422653892110
0.210000	-0.190000	2.086869996924960446449404
0.230000	-0.190000	2.015373054463758695220577
0.250000	-0.190000	1.930607220201184581753751
0.270000	-0.190000	1.838077686677802802250881
0.290000	-0.190000	1.746742513980046984656269
0.310000	-0.190000	1.667241605484056199415477
0.330000	-0.190000	1.608764068009516989832264
0.350000	-0.190000	1.574585577644225464766237
0.370000	-0.190000	1.557766415180427133080343
0.390000	-0.190000	1.545142445432234223900991
0.410000	-0.190000	1.528471373930770704774318
0.430000	-0.190000	1.510750825045056977558033
0.450000	-0.190000	1.497629559347434913263442
0.470000	-0.190000	1.485470866133673739639676
0.490000	-0.190000	1.477630641837303526742176
0.510000	-0.190000	1.465545590486572846700142
0.530000	-0.190000	1.452639273548098186594757
0.550000	-0.190000	1.437939453507642628693475
0.570000	-0.190000	1.423045722994286998996927
0.590000	-0.190000	1.449891626919511677940022
0.610000	-0.190000	1.387463874810695552142192
0.630000	-0.190000	1.112446375394385178481116
0.650000	-0.190000	0.980409408734557508147134
0.670000	-0.190000	0.951497661951634321475524
0.690000	-0.190000	0.944281475168771700090531
0.710000	-0.190000	0.940578406980647874213730
0.730000	-0.190000	0.937513764882552003143701
0.750000	-0.190000	0.934679156500041186106387
0.770000	-0.190000	0.932027472012591839956031
0.790000	-0.190000	0.929605536600092041688015
0.810000	-0.190000	0.927598741040735030871645
0.830000	-0.190000	0.926459382796075203714281
0.850000	-0.190000	0.926891749528359509824327
0.870000	-0.190000	0.929119852632090292843259
0.890000	-0.190000	0.931488110602682217731285
0.910000	-0.190000	0.931337325755233313984149
0.930000	-0.190000	0.929492307692875274760524
0.950000	-0.190000	0.929058499801525994321594
0.970000	-0.190000	0.928685384214992026841173
0.990000	-0.190000	0.928277013729886468773600

-0.990000	-0.170000	0.926358420506479762757124
-0.970000	-0.170000	0.926851260705680246587690
-0.950000	-0.170000	0.927073358986665430059304
-0.930000	-0.170000	0.927510295376559157354279
-0.910000	-0.170000	0.929390103737922634863367
-0.890000	-0.170000	0.929633415964145615184577
-0.870000	-0.170000	0.927826793771037716673789
-0.850000	-0.170000	0.926379221401375851918658
-0.830000	-0.170000	0.926529167378319029602096
-0.810000	-0.170000	0.927978425315302613007873
-0.790000	-0.170000	0.930131807870779425684304
-0.770000	-0.170000	0.932634102955454569183757
-0.750000	-0.170000	0.935348406097399887038080
-0.730000	-0.170000	0.938251107556103636220257
-0.710000	-0.170000	0.941437094502454052680207
-0.690000	-0.170000	0.945633385155490890916496
-0.670000	-0.170000	0.955868406878297105500053
-0.650000	-0.170000	1.002078554242755714653867
-0.630000	-0.170000	1.188516658399342729168779
-0.610000	-0.170000	1.432220823912435658797904
-0.590000	-0.170000	1.437936001797281315717214
-0.570000	-0.170000	1.424760650773604586660781
-0.550000	-0.170000	1.443350670773446919881167
-0.530000	-0.170000	1.452516722433240925482778
-0.510000	-0.170000	1.466801834693852946145398
-0.490000	-0.170000	1.482717743897113749085293
-0.470000	-0.170000	1.494170027344561946236468
-0.450000	-0.170000	1.506194006446741395777167
-0.430000	-0.170000	1.517689735451982269154314
-0.410000	-0.170000	1.532210640414112923224366
-0.390000	-0.170000	1.550509209820847944527600
-0.370000	-0.170000	1.567257813099282692803627
-0.350000	-0.170000	1.591624960490970908111308
-0.330000	-0.170000	1.639233429811191244951374
-0.310000	-0.170000	1.713120440593362880932204
-0.290000	-0.170000	1.805017642383041964748713
-0.270000	-0.170000	1.902829670800711081568579
-0.250000	-0.170000	1.995314910659473861542779
-0.230000	-0.170000	2.074878052077174128697834
-0.210000	-0.170000	2.138379420607067871173967
-0.190000	-0.170000	2.187600377347157287744039
-0.170000	-0.170000	2.224720916166411210923570
-0.150000	-0.170000	2.252100834465057932476384
-0.130000	-0.170000	2.272209948668819645689609
-0.110000	-0.170000	2.287212531458805653272748
-0.090000	-0.170000	2.298679423811147870537752
-0.070000	-0.170000	2.307533085764603253409177
-0.050000	-0.170000	2.314173529409639051834802
-0.030000	-0.170000	2.318679243555029412249269
-0.010000	-0.170000	2.320990997494384089350206
0.010000	-0.170000	2.320990997494383645260996
0.030000	-0.170000	2.318679243555028968160059
0.050000	-0.170000	2.314173529409638607745592
0.070000	-0.170000	2.307533085764603253409177
0.090000	-0.170000	2.298679423811147426448542
0.110000	-0.170000	2.287212531458805653272748
0.130000	-0.170000	2.272209948668820089778819
0.150000	-0.170000	2.252100834465057932476384
0.170000	-0.170000	2.224720916166410766834360
0.190000	-0.170000	2.187600377347156843654830
0.210000	-0.170000	2.138379420607067427084758
0.230000	-0.170000	2.074878052077173684608624
0.250000	-0.170000	1.995314910659473861542779
0.270000	-0.170000	1.902829670800711081568579
0.290000	-0.170000	1.805017642383042186793318
0.310000	-0.170000	1.713120440593362880932204
0.330000	-0.170000	1.639233429811191244951374
0.350000	-0.170000	1.591624960490971352200518
0.370000	-0.170000	1.567257813099282914848231
0.390000	-0.170000	1.550509209820848166572205
0.410000	-0.170000	1.532210640414113367313576
0.430000	-0.170000	1.517689735451982713243524
0.450000	-0.170000	1.506194006446741617821772
0.470000	-0.170000	1.494170027344562168281072
0.490000	-0.170000	1.482717743897113749085293
0.510000	-0.170000	1.466801834693852724100793
0.530000	-0.170000	1.452516722433240481393568
0.550000	-0.170000	1.443350670773446697836562
0.570000	-0.170000	1.424760650773604586660781
0.590000	-0.170000	1.437936001797281093672609
0.610000	-0.170000	1.432220823912435658797904
0.630000	-0.170000	1.188516658399342951213384
0.650000	-0.170000	1.002078554242755936698472
0.670000	-0.170000	0.955868406878297216522355
0.690000	-0.170000	0.945633385155491001938799
0.710000	-0.170000	0.941437094502453941657905
0.730000	-0.170000	0.938251107556103636220257
0.750000	-0.170000	0.935348406097399887038080
0.770000	-0.170000	0.932634102955454680206060
0.790000	-0.170000	0.930131807870779536706607
0.810000	-0.170000	0.927978425315302724030175
0.830000	-0.170000	0.926529167378318918579794
0.850000	-0.170000	0.926379221401375962940961
0.870000	-0.170000	0.927826793771037716673789
0.890000	-0.170000	0.929633415964145615184577
0.910000	-0.170000	0.929390103737922634863367
0.930000	-0.170000	0.927510295376558824287372
0.950000	-0.170000	0.927073358986665319037002
0.970000	-0.170000	0.926851260705680135565387
0.990000	-0.170000	0.926358420506479540712519

-0.990000	-0.150000	0.924671182211776687687177
-0.970000	-0.150000	0.925148169464779623893946
-0.950000	-0.150000	0.925244538908929325948804
-0.930000	-0.150000	0.925828943998288522720941
-0.910000	-0.150000	0.927630510319817802589171
-0.890000	-0.150000	0.927929918638848882928016
-0.870000	-0.150000	0.926712855110280675496881
-0.850000	-0.150000	0.925997937328131071055282
-0.830000	-0.150000	0.926646997858294851901917
-0.810000	-0.150000	0.928346904924497451361276
-0.790000	-0.150000	0.930617275732483317796095
-0.770000	-0.150000	0.933186759909894525399920
-0.750000	-0.150000	0.935957230177604571075278
-0.730000	-0.150000	0.938926874428775537495540
-0.710000	-0.150000	0.942261121369361465127668
-0.690000	-0.150000	0.947171162124582299846054
-0.670000	-0.150000	0.961776448940175221480331
-0.650000	-0.150000	1.030513469708689067161345
-0.630000	-0.150000	1.261927743885229880049792
-0.610000	-0.150000	1.450998699470839481406870
-0.590000	-0.150000	1.432225438013921881008628
-0.570000	-0.150000	1.433659462435401987789874
-0.550000	-0.150000	1.451905458512490865174982
-0.530000	-0.150000	1.456909057768718929182228
-0.510000	-0.150000	1.468225394525006555213054
-0.490000	-0.150000	1.480893814601235591865702
-0.470000	-0.150000	1.494764901705625481653783
-0.450000	-0.150000	1.508203329064166986483997
-0.430000	-0.150000	1.521353630178059690436498
-0.410000	-0.150000	1.533801713283284406941220
-0.390000	-0.150000	1.551136737534696496965125
-0.370000	-0.150000	1.572113123044174942677387
-0.350000	-0.150000	1.608567234468739393093983
-0.330000	-0.150000	1.672163427637616717191804
-0.310000	-0.150000	1.760139798293447910282339
-0.290000	-0.150000	1.860827311189997335105772
-0.270000	-0.150000	1.960901764566714611248699
-0.250000	-0.150000	2.049951725648231359855345
-0.230000	-0.150000	2.122287497666348610181331
-0.210000	-0.150000	2.178466893538712589872830
-0.190000	-0.150000	2.220901037266034272477100
-0.170000	-0.150000	2.252100834465057932476384
-0.150000	-0.150000	2.274900576577636002184590
-0.130000	-0.150000	2.291972834283316995396262
-0.110000	-0.150000	2.305364412585648725695364
-0.090000	-0.150000	2.316310690938759186963125
-0.070000	-0.150000	2.325320135051612169263535
-0.050000	-0.150000	2.332411866627204233282100
-0.030000	-0.150000	2.337374511073611049738474
-0.010000	-0.150000	2.339963288924018502967783
0.010000	-0.150000	2.339963288924018058878573
0.030000	-0.150000	2.337374511073610605649264
0.050000	-0.150000	2.332411866627203789192890
0.070000	-0.150000	2.325320135051611725174325
0.090000	-0.150000	2.316310690938759186963125
0.110000	-0.150000	2.305364412585648281606154
0.130000	-0.150000	2.291972834283316995396262
0.150000	-0.150000	2.274900576577636002184590
0.170000	-0.150000	2.252100834465057932476384
0.190000	-0.150000	2.220901037266034272477100
0.210000	-0.150000	2.178466893538712145783620
0.230000	-0.150000	2.122287497666348166092121
0.250000	-0.150000	2.049951725648231359855345
0.270000	-0.150000	1.960901764566714833293304
0.290000	-0.150000	1.860827311189997779194982
0.310000	-0.150000	1.760139798293447910282339
0.330000	-0.150000	1.672163427637616939236409
0.350000	-0.150000	1.608567234468739615138588
0.370000	-0.150000	1.572113123044175164721992
0.390000	-0.150000	1.551136737534696496965125
0.410000	-0.150000	1.533801713283284628985825
0.430000	-0.150000	1.521353630178059912481103
0.450000	-0.150000	1.508203329064167208528602
0.470000	-0.150000	1.494764901705625481653783
0.490000	-0.150000	1.480893814601235813910307
0.510000	-0.150000	1.468225394525006111123844
0.530000	-0.150000	1.456909057768718707137623
0.550000	-0.150000	1.451905458512490865174982
0.570000	-0.150000	1.433659462435401765745269
0.590000	-0.150000	1.432225438013921658964023
0.610000	-0.150000	1.450998699470839481406870
0.630000	-0.150000	1.261927743885230102094397
0.650000	-0.150000	1.030513469708689067161345
0.670000	-0.150000	0.961776448940175443524936
0.690000	-0.150000	0.947171162124582410868356
0.710000	-0.150000	0.942261121369361243083063
0.730000	-0.150000	0.938926874428775315450935
0.750000	-0.150000	0.935957230177604571075278
0.770000	-0.150000	0.933186759909894525399920
0.790000	-0.150000	0.930617275732483428818398
0.810000	-0.150000	0.928346904924497340338974
0.830000	-0.150000	0.926646997858294851901917
0.850000	-0.150000	0.925997937328131182077584
0.870000	-0.150000	0.926712855110280675496881
0.890000	-0.150000	0.927929918638848882928016
0.910000	-0.150000	0.927630510319817913611473
0.930000	-0.150000	0.925828943998288522720941
0.950000	-0.150000	0.925244538908929325948804
0.970000	-0.150000	0.925148169464779623893946
0.990000	-0.150000	0.924671182211776798709479

-0.990000	-0.130000	0.923139660963912755953231
-0.970000	-0.130000	0.923550945232842535048690
-0.950000	-0.130000	0.923695058186852935300237
-0.930000	-0.130000	0.924454065040696493227301
-0.910000	-0.130000	0.926040058318726488906236
-0.890000	-0.130000	0.926392728893012940005747
-0.870000	-0.130000	0.925769799818943472935473
-0.850000	-0.130000	0.925718064225866887895222
-0.830000	-0.130000	0.926787629793052292193067
-0.810000	-0.130000	0.928690359707554091706072
-0.790000	-0.130000	0.931055335521926097364087
-0.770000	-0.130000	0.933681805137012710282818
-0.750000	-0.130000	0.936503020267365315909558
-0.730000	-0.130000	0.939539999132765202283224
-0.710000	-0.130000	0.943057118002480265772647
-0.690000	-0.130000	0.948926507157671572656454
-0.670000	-0.130000	0.969199376863569606044280
-0.650000	-0.130000	1.063483166707568150499696
-0.630000	-0.130000	1.324045624576448920706184
-0.610000	-0.130000	1.457634958752532572390237
-0.590000	-0.130000	1.430699609106882652653780
-0.570000	-0.130000	1.439860129484028972157716
-0.550000	-0.130000	1.455529907311798876179409
-0.530000	-0.130000	1.461896317592853655753515
-0.510000	-0.130000	1.474658796580931463537922
-0.490000	-0.130000	1.485185439523742934042616
-0.470000	-0.130000	1.497645438759656055793812
-0.450000	-0.130000	1.510143057100479246912528
-0.430000	-0.130000	1.523034649504814597165137
-0.410000	-0.130000	1.535611943431554715644438
-0.390000	-0.130000	1.552292280466215812495534
-0.370000	-0.130000	1.578615977966707273338898
-0.350000	-0.130000	1.628433684174707796188386
-0.330000	-0.130000	1.706872755067531999273456
-0.310000	-0.130000	1.805902013931892868825457
-0.290000	-0.130000	1.911613407395269748079158
-0.270000	-0.130000	2.010627278248209748312547
-0.250000	-0.130000	2.094052408932334241598028
-0.230000	-0.130000	2.159353699228834688739198
-0.210000	-0.130000	2.209017765168236557826731
-0.190000	-0.130000	2.245617376907447226841441
-0.170000	-0.130000	2.272209948668819645689609
-0.150000	-0.130000	2.291972834283316995396262
-0.130000	-0.130000	2.307563614757455638937245
-0.110000	-0.130000	2.320725894937341493573513
-0.090000	-0.130000	2.332252784895025410349945
-0.070000	-0.130000	2.342214345569977762551162
-0.050000	-0.130000	2.350282852667006761038238
-0.030000	-0.130000	2.356012283995037925876659
-0.010000	-0.130000	2.359019698457368807709145
0.010000	-0.130000	2.359019698457368807709145
0.030000	-0.130000	2.356012283995037481787449
0.050000	-0.130000	2.350282852667006316949028
0.070000	-0.130000	2.342214345569977318461952
0.090000	-0.130000	2.332252784895025410349945
0.110000	-0.130000	2.320725894937341049484303
0.130000	-0.130000	2.307563614757455638937245
0.150000	-0.130000	2.291972834283316995396262
0.170000	-0.130000	2.272209948668819645689609
0.190000	-0.130000	2.245617376907447226841441
0.210000	-0.130000	2.209017765168237001915941
0.230000	-0.130000	2.159353699228834244649988
0.250000	-0.130000	2.094052408932334241598028
0.270000	-0.130000	2.010627278248209748312547
0.290000	-0.130000	1.911613407395269970123763
0.310000	-0.130000	1.805902013931893090870062
0.330000	-0.130000	1.706872755067532221318061
0.350000	-0.130000	1.628433684174708018232991
0.370000	-0.130000	1.578615977966707495383503
0.390000	-0.130000	1.552292280466215812495534
0.410000	-0.130000	1.535611943431554715644438
0.430000	-0.130000	1.523034649504814597165137
0.450000	-0.130000	1.510143057100479024867923
0.470000	-0.130000	1.497645438759655833749207
0.490000	-0.130000	1.485185439523742934042616
0.510000	-0.130000	1.474658796580931463537922
0.530000	-0.130000	1.461896317592853655753515
0.550000	-0.130000	1.455529907311799098224014
0.570000	-0.130000	1.439860129484028972157716
0.590000	-0.130000	1.430699609106882430609176
0.610000	-0.130000	1.457634958752532350345632
0.630000	-0.130000	1.324045624576449142750789
0.650000	-0.130000	1.063483166707568150499696
0.670000	-0.130000	0.969199376863569606044280
0.690000	-0.130000	0.948926507157671461634152
0.710000	-0.130000	0.943057118002480154750344
0.730000	-0.130000	0.939539999132765091260922
0.750000	-0.130000	0.936503020267365204887255
0.770000	-0.130000	0.933681805137012599260515
0.790000	-0.130000	0.931055335521926097364087
0.810000	-0.130000	0.928690359707554091706072
0.830000	-0.130000	0.926787629793052292193067
0.850000	-0.130000	0.925718064225866887895222
0.870000	-0.130000	0.925769799818943361913171
0.890000	-0.130000	0.926392728893012717961142
0.910000	-0.130000	0.926040058318726377883934
0.930000	-0.130000	0.924454065040696382204999
0.950000	-0.130000	0.923695058186852824277935
0.970000	-0.130000	0.923550945232842646070992
0.990000	-0.130000	0.923139660963912866975534

-0.990000	-0.110000	0.921833511199253052836866
-0.970000	-0.110000	0.922199002047566662731981
-0.950000	-0.110000	0.922465731353613982435036
-0.930000	-0.110000	0.923273742777916739399302
-0.910000	-0.110000	0.924594216950266001298075
-0.890000	-0.110000	0.925055748080910955621903
-0.870000	-0.110000	0.925001182928092302582002
-0.850000	-0.110000	0.925519779571433942599867
-0.830000	-0.110000	0.926933386843443951619292
-0.810000	-0.110000	0.928999117555333930873473
-0.790000	-0.110000	0.931441344648944236084276
-0.770000	-0.110000	0.934116628641779689345981
-0.750000	-0.110000	0.936983826912241801743164
-0.730000	-0.110000	0.940089001429617820981832
-0.710000	-0.110000	0.943822887975424462680962
-0.690000	-0.110000	0.950869894939927684518466
-0.670000	-0.110000	0.977814447213192883268107
-0.650000	-0.110000	1.099076299233257225651528
-0.630000	-0.110000	1.371817891239539344283571
-0.610000	-0.110000	1.459613313827532010691357
-0.590000	-0.110000	1.432973757541893267131172
-0.570000	-0.110000	1.447611474469907344442277
-0.550000	-0.110000	1.461495246103157397143946
-0.530000	-0.110000	1.467794428595680988891559
-0.510000	-0.110000	1.479219546249020522665774
-0.490000	-0.110000	1.490402857963710525623924
-0.470000	-0.110000	1.502973119731149331812503
-0.450000	-0.110000	1.516239988339024735708449
-0.430000	-0.110000	1.529040761213271260032798
-0.410000	-0.110000	1.541360679904074215684773
-0.390000	-0.110000	1.556996019812139309124177
-0.370000	-0.110000	1.589283627826384437398133
-0.350000	-0.110000	1.651242742974307953218727
-0.330000	-0.110000	1.741538199726734070793555
-0.310000	-0.110000	1.848120357172448491311911
-0.290000	-0.110000	1.955652630476421460770098
-0.270000	-0.110000	2.051461087032632857329872
-0.250000	-0.110000	2.128589463971991779800419
-0.230000	-0.110000	2.187795122420919557981733
-0.210000	-0.110000	2.231851705407206232223416
-0.190000	-0.110000	2.263813881652556148083022
-0.170000	-0.110000	2.287212531458806097361958
-0.150000	-0.110000	2.305364412585648725695364
-0.130000	-0.110000	2.320725894937341493573513
-0.110000	-0.110000	2.334627626285203927380962
-0.090000	-0.110000	2.347397205495771910221947
-0.070000	-0.110000	2.358713368624946404850107
-0.050000	-0.110000	2.367979836681624927763323
-0.030000	-0.110000	2.374585508038987047285673
-0.010000	-0.110000	2.378054862932665880492777
0.010000	-0.110000	2.378054862932665880492777
0.030000	-0.110000	2.374585508038987047285673
0.050000	-0.110000	2.367979836681624483674113
0.070000	-0.110000	2.358713368624945960760897
0.090000	-0.110000	2.347397205495771466132737
0.110000	-0.110000	2.334627626285203483291752
0.130000	-0.110000	2.320725894937341493573513
0.150000	-0.110000	2.305364412585649169784574
0.170000	-0.110000	2.287212531458806097361958
0.190000	-0.110000	2.263813881652555703993812
0.210000	-0.110000	2.231851705407206232223416
0.230000	-0.110000	2.187795122420919557981733
0.250000	-0.110000	2.128589463971991779800419
0.270000	-0.110000	2.051461087032632413240663
0.290000	-0.110000	1.955652630476421238725493
0.310000	-0.110000	1.848120357172448491311911
0.330000	-0.110000	1.741538199726734070793555
0.350000	-0.110000	1.651242742974307953218727
0.370000	-0.110000	1.589283627826384437398133
0.390000	-0.110000	1.556996019812139087079572
0.410000	-0.110000	1.541360679904073993640168
0.430000	-0.110000	1.529040761213271037988193
0.450000	-0.110000	1.516239988339024735708449
0.470000	-0.110000	1.502973119731149331812503
0.490000	-0.110000	1.490402857963710525623924
0.510000	-0.110000	1.479219546249020300621169
0.530000	-0.110000	1.467794428595680988891559
0.550000	-0.110000	1.461495246103157841233156
0.570000	-0.110000	1.447611474469907344442277
0.590000	-0.110000	1.432973757541893267131172
0.610000	-0.110000	1.459613313827532010691357
0.630000	-0.110000	1.371817891239539344283571
0.650000	-0.110000	1.099076299233257225651528
0.670000	-0.110000	0.977814447213192772245804
0.690000	-0.110000	0.950869894939927684518466
0.710000	-0.110000	0.943822887975424462680962
0.730000	-0.110000	0.940089001429617820981832
0.750000	-0.110000	0.936983826912241801743164
0.770000	-0.110000	0.934116628641779578323678
0.790000	-0.110000	0.931441344648944125061973
0.810000	-0.110000	0.928999117555333930873473
0.830000	-0.110000	0.926933386843443951619292
0.850000	-0.110000	0.925519779571433831577565
0.870000	-0.110000	0.925001182928092413604304
0.890000	-0.110000	0.925055748080910844599600
0.910000	-0.110000	0.924594216950266112320378
0.930000	-0.110000	0.923273742777916739399302
0.950000	-0.110000	0.922465731353613760390431
0.970000	-0.110000	0.922199002047566551709679
0.990000	-0.110000	0.921833511199253052836866

-0.990000	-0.090000	0.920773851476881177724465
-0.970000	-0.090000	0.921111752473914191519100
-0.950000	-0.090000	0.921467442351770249509002
-0.930000	-0.090000	0.922239452364846723497749
-0.910000	-0.090000	0.923346412350901757370991
-0.890000	-0.090000	0.923959294811424580728954
-0.870000	-0.090000	0.924399960937690945428358
-0.850000	-0.090000	0.925382255942985731955730
-0.830000	-0.090000	0.927069708290372274106517
-0.810000	-0.090000	0.929265519183865462693461
-0.790000	-0.090000	0.931770986874666529153899
-0.770000	-0.090000	0.934487862534498670008531
-0.750000	-0.090000	0.937396011437204079719265
-0.730000	-0.090000	0.940568168223032907704351
-0.710000	-0.090000	0.944541059247677727839232
-0.690000	-0.090000	0.952914654591061949240327
-0.670000	-0.090000	0.987159621140815901618737
-0.650000	-0.090000	1.134826170157150260209278
-0.630000	-0.090000	1.406231432291292771097346
-0.610000	-0.090000	1.459831565233455252794670
-0.590000	-0.090000	1.434943402042079041436295
-0.570000	-0.090000	1.448750031542570315679086
-0.550000	-0.090000	1.460098502598585312739488
-0.530000	-0.090000	1.469415055375487666466938
-0.510000	-0.090000	1.480836000105398841952820
-0.490000	-0.090000	1.492515514969160461689057
-0.470000	-0.090000	1.505704096923771828642202
-0.450000	-0.090000	1.519276907350458394319048
-0.430000	-0.090000	1.533041454658395030818951
-0.410000	-0.090000	1.546591143861685058169542
-0.390000	-0.090000	1.563768272786073998403822
-0.370000	-0.090000	1.602941617420961195605855
-0.350000	-0.090000	1.674917064383988574149953
-0.330000	-0.090000	1.773812247498975036563706
-0.310000	-0.090000	1.884870889492072931759026
-0.290000	-0.090000	1.992012008943123912985129
-0.270000	-0.090000	2.083538812545664420383673
-0.250000	-0.090000	2.155063279038892609662526
-0.230000	-0.090000	2.209109746070511803850422
-0.210000	-0.090000	2.248637356960120570192885
-0.190000	-0.090000	2.277214515515632697884030
-0.170000	-0.090000	2.298679423811148314626962
-0.150000	-0.090000	2.316310690938759631052335
-0.130000	-0.090000	2.332252784895025410349945
-0.110000	-0.090000	2.347397205495771466132737
-0.090000	-0.090000	2.361655575783733862493818
-0.070000	-0.090000	2.374407790783422456115659
-0.050000	-0.090000	2.384874796748521763589679
-0.030000	-0.090000	2.392334439634126841411899
-0.010000	-0.090000	2.396247670304839871846525
0.010000	-0.090000	2.396247670304839871846525
0.030000	-0.090000	2.392334439634126841411899
0.050000	-0.090000	2.384874796748520875411259
0.070000	-0.090000	2.374407790783422900204869
0.090000	-0.090000	2.361655575783733862493818
0.110000	-0.090000	2.347397205495771466132737
0.130000	-0.090000	2.332252784895025410349945
0.150000	-0.090000	2.316310690938759631052335
0.170000	-0.090000	2.298679423811148314626962
0.190000	-0.090000	2.277214515515632253794820
0.210000	-0.090000	2.248637356960120126103675
0.230000	-0.090000	2.209109746070511803850422
0.250000	-0.090000	2.155063279038892165573316
0.270000	-0.090000	2.083538812545663976294463
0.290000	-0.090000	1.992012008943123468895919
0.310000	-0.090000	1.884870889492072709714421
0.330000	-0.090000	1.773812247498974814519102
0.350000	-0.090000	1.674917064383988574149953
0.370000	-0.090000	1.602941617420961195605855
0.390000	-0.090000	1.563768272786073776359217
0.410000	-0.090000	1.546591143861685058169542
0.430000	-0.090000	1.533041454658394808774347
0.450000	-0.090000	1.519276907350458172274443
0.470000	-0.090000	1.505704096923771828642202
0.490000	-0.090000	1.492515514969160461689057
0.510000	-0.090000	1.480836000105398397863610
0.530000	-0.090000	1.469415055375487444422333
0.550000	-0.090000	1.460098502598585090694883
0.570000	-0.090000	1.448750031542570315679086
0.590000	-0.090000	1.434943402042079263480900
0.610000	-0.090000	1.459831565233455252794670
0.630000	-0.090000	1.406231432291292993141951
0.650000	-0.090000	1.134826170157150482253883
0.670000	-0.090000	0.987159621140816012641039
0.690000	-0.090000	0.952914654591062060262630
0.710000	-0.090000	0.944541059247677727839232
0.730000	-0.090000	0.940568168223033018726653
0.750000	-0.090000	0.937396011437204190741568
0.770000	-0.090000	0.934487862534498781030834
0.790000	-0.090000	0.931770986874666529153899
0.810000	-0.090000	0.929265519183865351671159
0.830000	-0.090000	0.927069708290372385128819
0.850000	-0.090000	0.925382255942985620933428
0.870000	-0.090000	0.924399960937691167472963
0.890000	-0.090000	0.923959294811424691751256
0.910000	-0.090000	0.923346412350901646348689
0.930000	-0.090000	0.922239452364846612475446
0.950000	-0.090000	0.921467442351770027464397
0.970000	-0.090000	0.921111752473913858452192
0.990000	-0.090000	0.920773851476881288746767

-0.990000	-0.070000	0.919947813902629807358835
-0.970000	-0.070000	0.920259814636193218539972
-0.950000	-0.070000	0.920654825694177003647667
-0.930000	-0.070000	0.921374663631416068731994
-0.910000	-0.070000	0.922341843166727515246350
-0.890000	-0.070000	0.923107570794338472275342
-0.870000	-0.070000	0.923944884025608814681618
-0.850000	-0.070000	0.925286537699763100839334
-0.830000	-0.070000	0.927185681538902350951048
-0.810000	-0.070000	0.929483256414402436718092
-0.790000	-0.070000	0.932039338666233674324246
-0.770000	-0.070000	0.934790348186942399166810
-0.750000	-0.070000	0.937733060259263395685991
-0.730000	-0.070000	0.940966301788756398494229
-0.710000	-0.070000	0.945179506804593061453090
-0.690000	-0.070000	0.954933430522981963051166
-0.670000	-0.070000	0.996679858182046740644466
-0.650000	-0.070000	1.167731926570914069429818
-0.630000	-0.070000	1.428635804528036734595275
-0.610000	-0.070000	1.457944015228096468206331
-0.590000	-0.070000	1.436419089029362217146968
-0.570000	-0.070000	1.447458909281442274163965
-0.550000	-0.070000	1.454278115573090168766157
-0.530000	-0.070000	1.464652788429974261674715
-0.510000	-0.070000	1.476436168942365512180004
-0.490000	-0.070000	1.488645766787062729719082
-0.470000	-0.070000	1.502973009872351717319816
-0.450000	-0.070000	1.517227674502916290322219
-0.430000	-0.070000	1.532864520336906011266365
-0.410000	-0.070000	1.549691845456796501778740
-0.390000	-0.070000	1.571132825640046082327217
-0.370000	-0.070000	1.617135616683523569037106
-0.350000	-0.070000	1.696740281728227328628122
-0.330000	-0.070000	1.801450972196370292621737
-0.310000	-0.070000	1.914773915623619648940235
-0.290000	-0.070000	2.020398264037627455991242
-0.270000	-0.070000	2.107646502937199795013612
-0.250000	-0.070000	2.174668584454177100440120
-0.230000	-0.070000	2.224602085582175980960074
-0.210000	-0.070000	2.260734391495365258606398
-0.190000	-0.070000	2.287048782920890310776940
-0.170000	-0.070000	2.307533085764603253409177
-0.150000	-0.070000	2.325320135051612169263535
-0.130000	-0.070000	2.342214345569977318461952
-0.110000	-0.070000	2.358713368624945960760897
-0.090000	-0.070000	2.374407790783422456115659
-0.070000	-0.070000	2.388476411022375955894859
-0.050000	-0.070000	2.400019255373524451613321
-0.030000	-0.070000	2.408234517009232522610773
-0.010000	-0.070000	2.412537568808437171696823
0.010000	-0.070000	2.412537568808437171696823
0.030000	-0.070000	2.408234517009232966699983
0.050000	-0.070000	2.400019255373524895702531
0.070000	-0.070000	2.388476411022375955894859
0.090000	-0.070000	2.374407790783422456115659
0.110000	-0.070000	2.358713368624945960760897
0.130000	-0.070000	2.342214345569977762551162
0.150000	-0.070000	2.325320135051612169263535
0.170000	-0.070000	2.307533085764603253409177
0.190000	-0.070000	2.287048782920890310776940
0.210000	-0.070000	2.260734391495364814517188
0.230000	-0.070000	2.224602085582175980960074
0.250000	-0.070000	2.174668584454176656350910
0.270000	-0.070000	2.107646502937199795013612
0.290000	-0.070000	2.020398264037627455991242
0.310000	-0.070000	1.914773915623619426895630
0.330000	-0.070000	1.801450972196370070577132
0.350000	-0.070000	1.696740281728226884538913
0.370000	-0.070000	1.617135616683523346992502
0.390000	-0.070000	1.571132825640046082327217
0.410000	-0.070000	1.549691845456796723823345
0.430000	-0.070000	1.532864520336905567177155
0.450000	-0.070000	1.517227674502916290322219
0.470000	-0.070000	1.502973009872351717319816
0.490000	-0.070000	1.488645766787062729719082
0.510000	-0.070000	1.476436168942365290135399
0.530000	-0.070000	1.464652788429974039630110
0.550000	-0.070000	1.454278115573089946721552
0.570000	-0.070000	1.447458909281442274163965
0.590000	-0.070000	1.436419089029362217146968
0.610000	-0.070000	1.457944015228096468206331
0.630000	-0.070000	1.428635804528037178684485
0.650000	-0.070000	1.167731926570914291474423
0.670000	-0.070000	0.996679858182046851666769
0.690000	-0.070000	0.954933430522981963051166
0.710000	-0.070000	0.945179506804593061453090
0.730000	-0.070000	0.940966301788756398494229
0.750000	-0.070000	0.937733060259263728752899
0.770000	-0.070000	0.934790348186942510189112
0.790000	-0.070000	0.932039338666233452279641
0.810000	-0.070000	0.929483256414402214673487
0.830000	-0.070000	0.927185681538902350951048
0.850000	-0.070000	0.925286537699762989817032
0.870000	-0.070000	0.923944884025608703659316
0.890000	-0.070000	0.923107570794338583297645
0.910000	-0.070000	0.922341843166727515246350
0.930000	-0.070000	0.921374663631415957709692
0.950000	-0.070000	0.920654825694176781603062
0.970000	-0.070000	0.920259814636192885473065
0.990000	-0.070000	0.919947813902629807358835

-0.990000	-0.050000	0.919312636298293073267018
-0.970000	-0.050000	0.919599694444104831525522
-0.950000	-0.050000	0.920014049193580540908499
-0.930000	-0.050000	0.920706572968296055314852
-0.910000	-0.050000	0.921595365770093821744524
-0.890000	-0.050000	0.922487344533005515501145
-0.870000	-0.050000	0.923617034961905392087544
-0.850000	-0.050000	0.925220889158586690115271
-0.830000	-0.050000	0.927275479358805387875009
-0.810000	-0.050000	0.929648818396688114695792
-0.790000	-0.050000	0.932243253457764042835265
-0.770000	-0.050000	0.935020505007193469815263
-0.750000	-0.050000	0.937990136456536061082545
-0.730000	-0.050000	0.941273479149935088372558
-0.710000	-0.050000	0.945702571232671318490759
-0.690000	-0.050000	0.956767051738973250962772
-0.670000	-0.050000	1.005607792279770817955864
-0.650000	-0.050000	1.195163523050346343623573
-0.630000	-0.050000	1.439972501250710079645501
-0.610000	-0.050000	1.452055253767178033541541
-0.590000	-0.050000	1.435571458905659625315820
-0.570000	-0.050000	1.445406978776923034857305
-0.550000	-0.050000	1.447287826545033295744247
-0.530000	-0.050000	1.457392871708371284711347
-0.510000	-0.050000	1.469820990293095208656382
-0.490000	-0.050000	1.481637490560238079595479
-0.470000	-0.050000	1.496864871570827704161388
-0.450000	-0.050000	1.512063880684777483764947
-0.430000	-0.050000	1.531402240077814891350272
-0.410000	-0.050000	1.552558270747196322858485
-0.390000	-0.050000	1.577909932578849927509168
-0.370000	-0.050000	1.629053079136753012789995
-0.350000	-0.050000	1.714080570873468989390176
-0.330000	-0.050000	1.822652566744262792042264
-0.310000	-0.050000	1.937031543462478966333151
-0.290000	-0.050000	2.040940894196157540108061
-0.270000	-0.050000	2.124706573173390733444421
-0.250000	-0.050000	2.188404398464164124504805
-0.230000	-0.050000	2.235329573087837751188545
-0.210000	-0.050000	2.269126199508116226155607
-0.190000	-0.050000	2.294063498090165076348512
-0.170000	-0.050000	2.314173529409638607745592
-0.150000	-0.050000	2.332411866627204233282100
-0.130000	-0.050000	2.350282852667006761038238
-0.110000	-0.050000	2.367979836681624927763323
-0.090000	-0.050000	2.384874796748521763589679
-0.070000	-0.050000	2.400019255373524895702531
-0.050000	-0.050000	2.412430004426395768746261
-0.030000	-0.050000	2.421248927441149945138932
-0.010000	-0.050000	2.425861447879025245555340
0.010000	-0.050000	2.425861447879024801466130
0.030000	-0.050000	2.421248927441149945138932
0.050000	-0.050000	2.412430004426396212835471
0.070000	-0.050000	2.400019255373524451613321
0.090000	-0.050000	2.384874796748521319500469
0.110000	-0.050000	2.367979836681624927763323
0.130000	-0.050000	2.350282852667006761038238
0.150000	-0.050000	2.332411866627204233282100
0.170000	-0.050000	2.314173529409639051834802
0.190000	-0.050000	2.294063498090165076348512
0.210000	-0.050000	2.269126199508116226155607
0.230000	-0.050000	2.235329573087837307099335
0.250000	-0.050000	2.188404398464164124504805
0.270000	-0.050000	2.124706573173390733444421
0.290000	-0.050000	2.040940894196157540108061
0.310000	-0.050000	1.937031543462478966333151
0.330000	-0.050000	1.822652566744262347953054
0.350000	-0.050000	1.714080570873468545300966
0.370000	-0.050000	1.629053079136753012789995
0.390000	-0.050000	1.577909932578849705464563
0.410000	-0.050000	1.552558270747196100813881
0.430000	-0.050000	1.531402240077814891350272
0.450000	-0.050000	1.512063880684777261720342
0.470000	-0.050000	1.496864871570827482116783
0.490000	-0.050000	1.481637490560237857550874
0.510000	-0.050000	1.469820990293095208656382
0.530000	-0.050000	1.457392871708371062666743
0.550000	-0.050000	1.447287826545033295744247
0.570000	-0.050000	1.445406978776922812812700
0.590000	-0.050000	1.435571458905659625315820
0.610000	-0.050000	1.452055253767178033541541
0.630000	-0.050000	1.439972501250710301690106
0.650000	-0.050000	1.195163523050346565668178
0.670000	-0.050000	1.005607792279771040000469
0.690000	-0.050000	0.956767051738973361985074
0.710000	-0.050000	0.945702571232671540535364
0.730000	-0.050000	0.941273479149935088372558
0.750000	-0.050000	0.937990136456535839037940
0.770000	-0.050000	0.935020505007193469815263
0.790000	-0.050000	0.932243253457764042835265
0.810000	-0.050000	0.929648818396688003673489
0.830000	-0.050000	0.927275479358805387875009
0.850000	-0.050000	0.925220889158586912159876
0.870000	-0.050000	0.923617034961905392087544
0.890000	-0.050000	0.922487344533005515501145
0.910000	-0.050000	0.921595365770093821744524
0.930000	-0.050000	0.920706572968295944292549
0.950000	-0.050000	0.920014049193580651930802
0.970000	-0.050000	0.919599694444104720503219
0.990000	-0.050000	0.919312636298293073267018

-0.990000	-0.030000	0.918864294703028217092822
-0.970000	-0.030000	0.919135999036478579249376
-0.950000	-0.030000	0.919570475960985955765636
-0.930000	-0.030000	0.920259924259912653887739
-0.910000	-0.030000	0.921107409952984568235479
-0.890000	-0.030000	0.922084364100747122527935
-0.870000	-0.030000	0.923404606312326348138697
-0.850000	-0.030000	0.925179955193720204853491
-0.830000	-0.030000	0.927337250938007562339749
-0.810000	-0.030000	0.929761404441876493365271
-0.790000	-0.030000	0.932382072253874816247787
-0.770000	-0.030000	0.935177577011973126808186
-0.750000	-0.030000	0.938166019960085528772709
-0.730000	-0.030000	0.941484986349651276071882
-0.710000	-0.030000	0.946079140578699906427573
-0.690000	-0.030000	0.958215443870498284617554
-0.670000	-0.030000	1.012892576667065114293109
-0.650000	-0.030000	1.214896499897381243471273
-0.630000	-0.030000	1.441747350561200402552231
-0.610000	-0.030000	1.441318387768802944393087
-0.590000	-0.030000	1.433019990630084006255629
-0.570000	-0.030000	1.452354607696179744635856
-0.550000	-0.030000	1.456270183746370294741723
-0.530000	-0.030000	1.465468673815519817793529
-0.510000	-0.030000	1.478376221707649929015815
-0.490000	-0.030000	1.489550779716112938189099
-0.470000	-0.030000	1.505088259902804148637756
-0.450000	-0.030000	1.519599801360634439006958
-0.430000	-0.030000	1.537886642213952770319452
-0.410000	-0.030000	1.556435752397766325572093
-0.390000	-0.030000	1.581619231812086523447647
-0.370000	-0.030000	1.636054588583510716048863
-0.350000	-0.030000	1.725123322372118739309599
-0.330000	-0.030000	1.836451626178964291469242
-0.310000	-0.030000	1.951471022779425412707610
-0.290000	-0.030000	2.054070553079034855414875
-0.270000	-0.030000	2.135544734524118304364038
-0.250000	-0.030000	2.197074458438284416672559
-0.230000	-0.030000	2.242072331272973784166425
-0.210000	-0.030000	2.274446146789637523966121
-0.190000	-0.030000	2.298638867178882883024471
-0.170000	-0.030000	2.318679243555028968160059
-0.150000	-0.030000	2.337374511073610605649264
-0.130000	-0.030000	2.356012283995037481787449
-0.110000	-0.030000	2.374585508038986603196463
-0.090000	-0.030000	2.392334439634126397322689
-0.070000	-0.030000	2.408234517009232522610773
-0.050000	-0.030000	2.421248927441149945138932
-0.030000	-0.030000	2.430485004273412741326865
-0.010000	-0.030000	2.435310491403950283739732
0.010000	-0.030000	2.435310491403950727828942
0.030000	-0.030000	2.430485004273412741326865
0.050000	-0.030000	2.421248927441149945138932
0.070000	-0.030000	2.408234517009232522610773
0.090000	-0.030000	2.392334439634126841411899
0.110000	-0.030000	2.374585508038987491374883
0.130000	-0.030000	2.356012283995037925876659
0.150000	-0.030000	2.337374511073611493827684
0.170000	-0.030000	2.318679243555029412249269
0.190000	-0.030000	2.298638867178882883024471
0.210000	-0.030000	2.274446146789637968055331
0.230000	-0.030000	2.242072331272974228255634
0.250000	-0.030000	2.197074458438284860761769
0.270000	-0.030000	2.135544734524118304364038
0.290000	-0.030000	2.054070553079034855414875
0.310000	-0.030000	1.951471022779425634752215
0.330000	-0.030000	1.836451626178964735558452
0.350000	-0.030000	1.725123322372118739309599
0.370000	-0.030000	1.636054588583510938093468
0.390000	-0.030000	1.581619231812086523447647
0.410000	-0.030000	1.556435752397766103527488
0.430000	-0.030000	1.537886642213952770319452
0.450000	-0.030000	1.519599801360634661051563
0.470000	-0.030000	1.505088259902804370682361
0.490000	-0.030000	1.489550779716113160233704
0.510000	-0.030000	1.478376221707649929015815
0.530000	-0.030000	1.465468673815519817793529
0.550000	-0.030000	1.456270183746370516786328
0.570000	-0.030000	1.452354607696179966680461
0.590000	-0.030000	1.433019990630084228300234
0.610000	-0.030000	1.441318387768803166437692
0.630000	-0.030000	1.441747350561200624596836
0.650000	-0.030000	1.214896499897381465515878
0.670000	-0.030000	1.012892576667065114293109
0.690000	-0.030000	0.958215443870498284617554
0.710000	-0.030000	0.946079140578699906427573
0.730000	-0.030000	0.941484986349651276071882
0.750000	-0.030000	0.938166019960085306728104
0.770000	-0.030000	0.935177577011973126808186
0.790000	-0.030000	0.932382072253874816247787
0.810000	-0.030000	0.929761404441876493365271
0.830000	-0.030000	0.927337250938007562339749
0.850000	-0.030000	0.925179955193720204853491
0.870000	-0.030000	0.923404606312326237116395
0.890000	-0.030000	0.922084364100747011505632
0.910000	-0.030000	0.921107409952984346190874
0.930000	-0.030000	0.920259924259912431843134
0.950000	-0.030000	0.919570475960985844743334
0.970000	-0.030000	0.919135999036478579249376
0.990000	-0.030000	0.918864294703028328115124

-0.990000	-0.010000	0.918632628910180160097809
-0.970000	-0.010000	0.918898601700204542552797
-0.950000	-0.010000	0.919347736844001506284485
-0.930000	-0.010000	0.920040295508962713277867
-0.910000	-0.010000	0.920868531340687246355969
-0.890000	-0.010000	0.921886799556634439767322
-0.870000	-0.010000	0.923300701430705639261021
-0.850000	-0.010000	0.925161055711160473791210
-0.830000	-0.010000	0.927369823120963943097195
-0.810000	-0.010000	0.929819910527855619797322
-0.790000	-0.010000	0.932454375837185489572789
-0.770000	-0.010000	0.935259784305020991368451
-0.750000	-0.010000	0.938258500827821140255480
-0.730000	-0.010000	0.941596553318871376525578
-0.710000	-0.010000	0.946281590821285156778231
-0.690000	-0.010000	0.959040138360023997066151
-0.670000	-0.010000	1.017147650583327234130593
-0.650000	-0.010000	1.225262563790483705261636
-0.630000	-0.010000	1.439330373227083681442195
-0.610000	-0.010000	1.430516206916396804160740
-0.590000	-0.010000	1.428127333847925672927204
-0.570000	-0.010000	1.461677373565943627298225
-0.550000	-0.010000	1.476135588404652088101443
-0.530000	-0.010000	1.488471981617373929296377
-0.510000	-0.010000	1.502431802404942118300823
-0.490000	-0.010000	1.512697521967421021571454
-0.470000	-0.010000	1.525808695707538520380808
-0.450000	-0.010000	1.535272341310269350600493
-0.430000	-0.010000	1.546144313775661194299005
-0.410000	-0.010000	1.557872671150827947883499
-0.390000	-0.010000	1.581608190071270847454343
-0.370000	-0.010000	1.638280127902025373742845
-0.350000	-0.010000	1.730011629374127224423319
-0.330000	-0.010000	1.843030127289149611158336
-0.310000	-0.010000	1.958452327592501429620597
-0.290000	-0.010000	2.060407717213780465215223
-0.270000	-0.010000	2.140781414904127988307891
-0.250000	-0.010000	2.201261397480585912944662
-0.230000	-0.010000	2.245334752290833790766555
-0.210000	-0.010000	2.277048275000483901209236
-0.190000	-0.010000	2.300927597250510547866043
-0.170000	-0.010000	2.320990997494383201171786
-0.150000	-0.010000	2.339963288924017614789364
-0.130000	-0.010000	2.359019698457368807709145
-0.110000	-0.010000	2.378054862932665880492777
-0.090000	-0.010000	2.396247670304839427757315
-0.070000	-0.010000	2.412537568808437171696823
-0.050000	-0.010000	2.425861447879024801466130
-0.030000	-0.010000	2.435310491403950283739732
-0.010000	-0.010000	2.440244499002341083127021
0.010000	-0.010000	2.440244499002341083127021
0.030000	-0.010000	2.435310491403951171918152
0.050000	-0.010000	2.425861447879025245555340
0.070000	-0.010000	2.412537568808437171696823
0.090000	-0.010000	2.396247670304839427757315
0.110000	-0.010000	2.378054862932665880492777
0.130000	-0.010000	2.359019698457368807709145
0.150000	-0.010000	2.339963288924018058878573
0.170000	-0.010000	2.320990997494383645260996
0.190000	-0.010000	2.300927597250510991955252
0.210000	-0.010000	2.277048275000484345298446
0.230000	-0.010000	2.245334752290834234855765
0.250000	-0.010000	2.201261397480585912944662
0.270000	-0.010000	2.140781414904127544218682
0.290000	-0.010000	2.060407717213780021126013
0.310000	-0.010000	1.958452327592501207575992
0.330000	-0.010000	1.843030127289149833202941
0.350000	-0.010000	1.730011629374127446467924
0.370000	-0.010000	1.638280127902025595787450
0.390000	-0.010000	1.581608190071271069498948
0.410000	-0.010000	1.557872671150827725838894
0.430000	-0.010000	1.546144313775661416343610
0.450000	-0.010000	1.535272341310269794689702
0.470000	-0.010000	1.525808695707538742425413
0.490000	-0.010000	1.512697521967421021571454
0.510000	-0.010000	1.502431802404942118300823
0.530000	-0.010000	1.488471981617374151340982
0.550000	-0.010000	1.476135588404652310146048
0.570000	-0.010000	1.461677373565943627298225
0.590000	-0.010000	1.428127333847925672927204
0.610000	-0.010000	1.430516206916397026205345
0.630000	-0.010000	1.439330373227083903486800
0.650000	-0.010000	1.225262563790483705261636
0.670000	-0.010000	1.017147650583327456175198
0.690000	-0.010000	0.959040138360024219110755
0.710000	-0.010000	0.946281590821285378822836
0.730000	-0.010000	0.941596553318871376525578
0.750000	-0.010000	0.938258500827821140255480
0.770000	-0.010000	0.935259784305021102390754
0.790000	-0.010000	0.932454375837185378550487
0.810000	-0.010000	0.929819910527855619797322
0.830000	-0.010000	0.927369823120963832074892
0.850000	-0.010000	0.925161055711160362768908
0.870000	-0.010000	0.923300701430705639261021
0.890000	-0.010000	0.921886799556634550789624
0.910000	-0.010000	0.920868531340687357378272
0.930000	-0.010000	0.920040295508962491233262
0.950000	-0.010000	0.919347736844001506284485
0.970000	-0.010000	0.918898601700204653575099
0.990000	-0.010000	0.918632628910180160097809

-0.990000	0.010000	0.918632628910179938053204
-0.970000	0.010000	0.918898601700204542552797
-0.950000	0.010000	0.919347736844001395262183
-0.930000	0.010000	0.920040295508962602255565
-0.910000	0.010000	0.920868531340687246355969
-0.890000	0.010000	0.921886799556634439767322
-0.870000	0.010000	0.923300701430705750283323
-0.850000	0.010000	0.925161055711160473791210
-0.830000	0.010000	0.927369823120963943097195
-0.810000	0.010000	0.929819910527855508775019
-0.790000	0.010000	0.932454375837185600595092
-0.770000	0.010000	0.935259784305020991368451
-0.750000	0.010000	0.938258500827820918210875
-0.730000	0.010000	0.941596553318871265503276
-0.710000	0.010000	0.946281590821285267800533
-0.690000	0.010000	0.959040138360024108088453
-0.670000	0.010000	1.017147650583327456175198
-0.650000	0.010000	1.225262563790483705261636
-0.630000	0.010000	1.439330373227083681442195
-0.610000	0.010000	1.430516206916396804160740
-0.590000	0.010000	1.428127333847925672927204
-0.570000	0.010000	1.461677373565943627298225
-0.550000	0.010000	1.476135588404652088101443
-0.530000	0.010000	1.488471981617373929296377
-0.510000	0.010000	1.502431802404942118300823
-0.490000	0.010000	1.512697521967421243616059
-0.470000	0.010000	1.525808695707538742425413
-0.450000	0.010000	1.535272341310269572645097
-0.430000	0.010000	1.546144313775661416343610
-0.410000	0.010000	1.557872671150827947883499
-0.390000	0.010000	1.581608190071270847454343
-0.370000	0.010000	1.638280127902025373742845
-0.350000	0.010000	1.730011629374127446467924
-0.330000	0.010000	1.843030127289149611158336
-0.310000	0.010000	1.958452327592501429620597
-0.290000	0.010000	2.060407717213780465215223
-0.270000	0.010000	2.140781414904127988307891
-0.250000	0.010000	2.201261397480585912944662
-0.230000	0.010000	2.245334752290833790766555
-0.210000	0.010000	2.277048275000483901209236
-0.190000	0.010000	2.300927597250510547866043
-0.170000	0.010000	2.320990997494383645260996
-0.150000	0.010000	2.339963288924018058878573
-0.130000	0.010000	2.359019698457369251798355
-0.110000	0.010000	2.378054862932665880492777
-0.090000	0.010000	2.396247670304839427757315
-0.070000	0.010000	2.412537568808437171696823
-0.050000	0.010000	2.425861447879025245555340
-0.030000	0.010000	2.435310491403950283739732
-0.010000	0.010000	2.440244499002341527216231
0.010000	0.010000	2.440244499002341083127021
0.030000	0.010000	2.435310491403951171918152
0.050000	0.010000	2.425861447879024801466130
0.070000	0.010000	2.412537568808436727607614
0.090000	0.010000	2.396247670304839427757315
0.110000	0.010000	2.378054862932665880492777
0.130000	0.010000	2.359019698457368807709145
0.150000	0.010000	2.339963288924018058878573
0.170000	0.010000	2.320990997494384089350206
0.190000	0.010000	2.300927597250510991955252
0.210000	0.010000	2.277048275000484345298446
0.230000	0.010000	2.245334752290834234855765
0.250000	0.010000	2.201261397480586357033872
0.270000	0.010000	2.140781414904127988307891
0.290000	0.010000	2.060407717213780465215223
0.310000	0.010000	1.958452327592500985531387
0.330000	0.010000	1.843030127289149833202941
0.350000	0.010000	1.730011629374127446467924
0.370000	0.010000	1.638280127902025151698240
0.390000	0.010000	1.581608190071270847454343
0.410000	0.010000	1.557872671150827947883499
0.430000	0.010000	1.546144313775661638388215
0.450000	0.010000	1.535272341310269794689702
0.470000	0.010000	1.525808695707538520380808
0.490000	0.010000	1.512697521967421243616059
0.510000	0.010000	1.502431802404942340345428
0.530000	0.010000	1.488471981617374151340982
0.550000	0.010000	1.476135588404652088101443
0.570000	0.010000	1.461677373565943849342830
0.590000	0.010000	1.428127333847925894971809
0.610000	0.010000	1.430516206916397026205345
0.630000	0.010000	1.439330373227083903486800
0.650000	0.010000	1.225262563790483927306241
0.670000	0.010000	1.017147650583327234130593
0.690000	0.010000	0.959040138360023997066151
0.710000	0.010000	0.946281590821285045755928
0.730000	0.010000	0.941596553318871154480973
0.750000	0.010000	0.938258500827821029233178
0.770000	0.010000	0.935259784305020991368451
0.790000	0.010000	0.932454375837185378550487
0.810000	0.010000	0.929819910527855508775019
0.830000	0.010000	0.927369823120963832074892
0.850000	0.010000	0.925161055711160362768908
0.870000	0.010000	0.923300701430705639261021
0.890000	0.010000	0.921886799556634661811927
0.910000	0.010000	0.920868531340687357378272
0.930000	0.010000	0.920040295508962713277867
0.950000	0.010000	0.919347736844001506284485
0.970000	0.010000	0.918898601700204764597402
0.990000	0.010000	0.918632628910180049075507

-0.990000	0.030000	0.918864294703028106070519
-0.970000	0.030000	0.919135999036478579249376
-0.950000	0.030000	0.919570475960985955765636
-0.930000	0.030000	0.920259924259912653887739
-0.910000	0.030000	0.921107409952984457213176
-0.890000	0.030000	0.922084364100747011505632
-0.870000	0.030000	0.923404606312326348138697
-0.850000	0.030000	0.925179955193720315875794
-0.830000	0.030000	0.927337250938007673362051
-0.810000	0.030000	0.929761404441876271320666
-0.790000	0.030000	0.932382072253874594203182
-0.770000	0.030000	0.935177577011973015785884
-0.750000	0.030000	0.938166019960085528772709
-0.730000	0.030000	0.941484986349651276071882
-0.710000	0.030000	0.946079140578699906427573
-0.690000	0.030000	0.958215443870498395639856
-0.670000	0.030000	1.012892576667064892248504
-0.650000	0.030000	1.214896499897381243471273
-0.630000	0.030000	1.441747350561200180507626
-0.610000	0.030000	1.441318387768802944393087
-0.590000	0.030000	1.433019990630084006255629
-0.570000	0.030000	1.452354607696179300546646
-0.550000	0.030000	1.456270183746370294741723
-0.530000	0.030000	1.465468673815519817793529
-0.510000	0.030000	1.478376221707649706971210
-0.490000	0.030000	1.489550779716112938189099
-0.470000	0.030000	1.505088259902804148637756
-0.450000	0.030000	1.519599801360634439006958
-0.430000	0.030000	1.537886642213952770319452
-0.410000	0.030000	1.556435752397766103527488
-0.390000	0.030000	1.581619231812086079358437
-0.370000	0.030000	1.636054588583510938093468
-0.350000	0.030000	1.725123322372118961354204
-0.330000	0.030000	1.836451626178964735558452
-0.310000	0.030000	1.951471022779425412707610
-0.290000	0.030000	2.054070553079034855414875
-0.270000	0.030000	2.135544734524118304364038
-0.250000	0.030000	2.197074458438284416672559
-0.230000	0.030000	2.242072331272973784166425
-0.210000	0.030000	2.274446146789637523966121
-0.190000	0.030000	2.298638867178882883024471
-0.170000	0.030000	2.318679243555029412249269
-0.150000	0.030000	2.337374511073610605649264
-0.130000	0.030000	2.356012283995037481787449
-0.110000	0.030000	2.374585508038987047285673
-0.090000	0.030000	2.392334439634126397322689
-0.070000	0.030000	2.408234517009232522610773
-0.050000	0.030000	2.421248927441149945138932
-0.030000	0.030000	2.430485004273412741326865
-0.010000	0.030000	2.435310491403950727828942
0.010000	0.030000	2.435310491403950727828942
0.030000	0.030000	2.430485004273413185416075
0.050000	0.030000	2.421248927441149945138932
0.070000	0.030000	2.408234517009232522610773
0.090000	0.030000	2.392334439634126397322689
0.110000	0.030000	2.374585508038987047285673
0.130000	0.030000	2.356012283995037481787449
0.150000	0.030000	2.337374511073610605649264
0.170000	0.030000	2.318679243555029412249269
0.190000	0.030000	2.298638867178882883024471
0.210000	0.030000	2.274446146789637523966121
0.230000	0.030000	2.242072331272974228255634
0.250000	0.030000	2.197074458438284416672559
0.270000	0.030000	2.135544734524118304364038
0.290000	0.030000	2.054070553079034855414875
0.310000	0.030000	1.951471022779424968618400
0.330000	0.030000	1.836451626178964291469242
0.350000	0.030000	1.725123322372118739309599
0.370000	0.030000	1.636054588583510716048863
0.390000	0.030000	1.581619231812086301403042
0.410000	0.030000	1.556435752397766103527488
0.430000	0.030000	1.537886642213952770319452
0.450000	0.030000	1.519599801360634439006958
0.470000	0.030000	1.505088259902803926593151
0.490000	0.030000	1.489550779716112938189099
0.510000	0.030000	1.478376221707649929015815
0.530000	0.030000	1.465468673815519817793529
0.550000	0.030000	1.456270183746370072697118
0.570000	0.030000	1.452354607696179522591251
0.590000	0.030000	1.433019990630084006255629
0.610000	0.030000	1.441318387768803388482297
0.630000	0.030000	1.441747350561200624596836
0.650000	0.030000	1.214896499897381465515878
0.670000	0.030000	1.012892576667065114293109
0.690000	0.030000	0.958215443870498284617554
0.710000	0.030000	0.946079140578699906427573
0.730000	0.030000	0.941484986349651165049579
0.750000	0.030000	0.938166019960085528772709
0.770000	0.030000	0.935177577011973126808186
0.790000	0.030000	0.932382072253874705225485
0.810000	0.030000	0.929761404441876271320666
0.830000	0.030000	0.927337250938007562339749
0.850000	0.030000	0.925179955193720204853491
0.870000	0.030000	0.923404606312326126094092
0.890000	0.030000	0.922084364100747122527935
0.910000	0.030000	0.921107409952984346190874
0.930000	0.030000	0.920259924259912431843134
0.950000	0.030000	0.919570475960985844743334
0.970000	0.030000	0.919135999036478579249376
0.990000	0.030000	0.918864294703028217092822

-0.990000	0.050000	0.919312636298293073267018
-0.970000	0.050000	0.919599694444104720503219
-0.950000	0.050000	0.920014049193580762953104
-0.930000	0.050000	0.920706572968296055314852
-0.910000	0.050000	0.921595365770093821744524
-0.890000	0.050000	0.922487344533005293456540
-0.870000	0.050000	0.923617034961905281065242
-0.850000	0.050000	0.925220889158586690115271
-0.830000	0.050000	0.927275479358805498897311
-0.810000	0.050000	0.929648818396688003673489
-0.790000	0.050000	0.932243253457763931812963
-0.770000	0.050000	0.935020505007193358792961
-0.750000	0.050000	0.937990136456535950060243
-0.730000	0.050000	0.941273479149935088372558
-0.710000	0.050000	0.945702571232671540535364
-0.690000	0.050000	0.956767051738973250962772
-0.670000	0.050000	1.005607792279770817955864
-0.650000	0.050000	1.195163523050346343623573
-0.630000	0.050000	1.439972501250710079645501
-0.610000	0.050000	1.452055253767178033541541
-0.590000	0.050000	1.435571458905659625315820
-0.570000	0.050000	1.445406978776922812812700
-0.550000	0.050000	1.447287826545033295744247
-0.530000	0.050000	1.457392871708371284711347
-0.510000	0.050000	1.469820990293095430700987
-0.490000	0.050000	1.481637490560237857550874
-0.470000	0.050000	1.496864871570827482116783
-0.450000	0.050000	1.512063880684777261720342
-0.430000	0.050000	1.531402240077814891350272
-0.410000	0.050000	1.552558270747196322858485
-0.390000	0.050000	1.577909932578849927509168
-0.370000	0.050000	1.629053079136753234834600
-0.350000	0.050000	1.714080570873468767345571
-0.330000	0.050000	1.822652566744262569997659
-0.310000	0.050000	1.937031543462478744288546
-0.290000	0.050000	2.040940894196157096018851
-0.270000	0.050000	2.124706573173390733444421
-0.250000	0.050000	2.188404398464163680415595
-0.230000	0.050000	2.235329573087837307099335
-0.210000	0.050000	2.269126199508116226155607
-0.190000	0.050000	2.294063498090165076348512
-0.170000	0.050000	2.314173529409638607745592
-0.150000	0.050000	2.332411866627204233282100
-0.130000	0.050000	2.350282852667006761038238
-0.110000	0.050000	2.367979836681624483674113
-0.090000	0.050000	2.384874796748520875411259
-0.070000	0.050000	2.400019255373524451613321
-0.050000	0.050000	2.412430004426395768746261
-0.030000	0.050000	2.421248927441149945138932
-0.010000	0.050000	2.425861447879024801466130
0.010000	0.050000	2.425861447879024801466130
0.030000	0.050000	2.421248927441149945138932
0.050000	0.050000	2.412430004426395768746261
0.070000	0.050000	2.400019255373524451613321
0.090000	0.050000	2.384874796748521319500469
0.110000	0.050000	2.367979836681624483674113
0.130000	0.050000	2.350282852667006316949028
0.150000	0.050000	2.332411866627204233282100
0.170000	0.050000	2.314173529409639051834802
0.190000	0.050000	2.294063498090165076348512
0.210000	0.050000	2.269126199508115782066398
0.230000	0.050000	2.235329573087837307099335
0.250000	0.050000	2.188404398464164124504805
0.270000	0.050000	2.124706573173391621622841
0.290000	0.050000	2.040940894196157540108061
0.310000	0.050000	1.937031543462478966333151
0.330000	0.050000	1.822652566744262792042264
0.350000	0.050000	1.714080570873468767345571
0.370000	0.050000	1.629053079136753012789995
0.390000	0.050000	1.577909932578849927509168
0.410000	0.050000	1.552558270747196322858485
0.430000	0.050000	1.531402240077814891350272
0.450000	0.050000	1.512063880684777261720342
0.470000	0.050000	1.496864871570827482116783
0.490000	0.050000	1.481637490560238079595479
0.510000	0.050000	1.469820990293095208656382
0.530000	0.050000	1.457392871708371284711347
0.550000	0.050000	1.447287826545033517788852
0.570000	0.050000	1.445406978776922590768095
0.590000	0.050000	1.435571458905659403271216
0.610000	0.050000	1.452055253767178033541541
0.630000	0.050000	1.439972501250710301690106
0.650000	0.050000	1.195163523050346787712783
0.670000	0.050000	1.005607792279770595911259
0.690000	0.050000	0.956767051738973139940470
0.710000	0.050000	0.945702571232671318490759
0.730000	0.050000	0.941273479149935088372558
0.750000	0.050000	0.937990136456535950060243
0.770000	0.050000	0.935020505007193469815263
0.790000	0.050000	0.932243253457764042835265
0.810000	0.050000	0.929648818396688225718094
0.830000	0.050000	0.927275479358805609919614
0.850000	0.050000	0.925220889158586801137574
0.870000	0.050000	0.923617034961905392087544
0.890000	0.050000	0.922487344533005515501145
0.910000	0.050000	0.921595365770093710722222
0.930000	0.050000	0.920706572968296166337154
0.950000	0.050000	0.920014049193580540908499
0.970000	0.050000	0.919599694444104609480917
0.990000	0.050000	0.919312636298293073267018

-0.990000	0.070000	0.919947813902629807358835
-0.970000	0.070000	0.920259814636193218539972
-0.950000	0.070000	0.920654825694177003647667
-0.930000	0.070000	0.921374663631416068731994
-0.910000	0.070000	0.922341843166727515246350
-0.890000	0.070000	0.923107570794338583297645
-0.870000	0.070000	0.923944884025608925703921
-0.850000	0.070000	0.925286537699762878794729
-0.830000	0.070000	0.927185681538902128906443
-0.810000	0.070000	0.929483256414402325695789
-0.790000	0.070000	0.932039338666233452279641
-0.770000	0.070000	0.934790348186942288144508
-0.750000	0.070000	0.937733060259263395685991
-0.730000	0.070000	0.940966301788756398494229
-0.710000	0.070000	0.945179506804593061453090
-0.690000	0.070000	0.954933430522981741006561
-0.670000	0.070000	0.996679858182046740644466
-0.650000	0.070000	1.167731926570914291474423
-0.630000	0.070000	1.428635804528036956639880
-0.610000	0.070000	1.457944015228096468206331
-0.590000	0.070000	1.436419089029362439191573
-0.570000	0.070000	1.447458909281442496208570
-0.550000	0.070000	1.454278115573090390810762
-0.530000	0.070000	1.464652788429974483719320
-0.510000	0.070000	1.476436168942365512180004
-0.490000	0.070000	1.488645766787062729719082
-0.470000	0.070000	1.502973009872351495275211
-0.450000	0.070000	1.517227674502915846233009
-0.430000	0.070000	1.532864520336905567177155
-0.410000	0.070000	1.549691845456796723823345
-0.390000	0.070000	1.571132825640046304371822
-0.370000	0.070000	1.617135616683523569037106
-0.350000	0.070000	1.696740281728227106583518
-0.330000	0.070000	1.801450972196370292621737
-0.310000	0.070000	1.914773915623619426895630
-0.290000	0.070000	2.020398264037627011902032
-0.270000	0.070000	2.107646502937199350924402
-0.250000	0.070000	2.174668584454176656350910
-0.230000	0.070000	2.224602085582175980960074
-0.210000	0.070000	2.260734391495365258606398
-0.190000	0.070000	2.287048782920890310776940
-0.170000	0.070000	2.307533085764603253409177
-0.150000	0.070000	2.325320135051612169263535
-0.130000	0.070000	2.342214345569977318461952
-0.110000	0.070000	2.358713368624945516671687
-0.090000	0.070000	2.374407790783422012026449
-0.070000	0.070000	2.388476411022375067716439
-0.050000	0.070000	2.400019255373524451613321
-0.030000	0.070000	2.408234517009232522610773
-0.010000	0.070000	2.412537568808437171696823
0.010000	0.070000	2.412537568808436727607614
0.030000	0.070000	2.408234517009232522610773
0.050000	0.070000	2.400019255373524007524111
0.070000	0.070000	2.388476411022375511805649
0.090000	0.070000	2.374407790783422012026449
0.110000	0.070000	2.358713368624945960760897
0.130000	0.070000	2.342214345569977318461952
0.150000	0.070000	2.325320135051612169263535
0.170000	0.070000	2.307533085764603253409177
0.190000	0.070000	2.287048782920889866687730
0.210000	0.070000	2.260734391495364814517188
0.230000	0.070000	2.224602085582175980960074
0.250000	0.070000	2.174668584454176656350910
0.270000	0.070000	2.107646502937199795013612
0.290000	0.070000	2.020398264037627455991242
0.310000	0.070000	1.914773915623619426895630
0.330000	0.070000	1.801450972196370292621737
0.350000	0.070000	1.696740281728227106583518
0.370000	0.070000	1.617135616683523569037106
0.390000	0.070000	1.571132825640046082327217
0.410000	0.070000	1.549691845456796501778740
0.430000	0.070000	1.532864520336905789221760
0.450000	0.070000	1.517227674502915846233009
0.470000	0.070000	1.502973009872351717319816
0.490000	0.070000	1.488645766787062951763687
0.510000	0.070000	1.476436168942365734224609
0.530000	0.070000	1.464652788429974261674715
0.550000	0.070000	1.454278115573090168766157
0.570000	0.070000	1.447458909281442052119360
0.590000	0.070000	1.436419089029362217146968
0.610000	0.070000	1.457944015228096468206331
0.630000	0.070000	1.428635804528036956639880
0.650000	0.070000	1.167731926570914069429818
0.670000	0.070000	0.996679858182046629622164
0.690000	0.070000	0.954933430522981852028863
0.710000	0.070000	0.945179506804593061453090
0.730000	0.070000	0.940966301788756398494229
0.750000	0.070000	0.937733060259263617730596
0.770000	0.070000	0.934790348186942510189112
0.790000	0.070000	0.932039338666233563301944
0.810000	0.070000	0.929483256414402325695789
0.830000	0.070000	0.927185681538902350951048
0.850000	0.070000	0.925286537699762989817032
0.870000	0.070000	0.923944884025608814681618
0.890000	0.070000	0.923107570794338583297645
0.910000	0.070000	0.922341843166727293201745
0.930000	0.070000	0.921374663631415957709692
0.950000	0.070000	0.920654825694176892625364
0.970000	0.070000	0.920259814636193107517670
0.990000	0.070000	0.919947813902629807358835

-0.990000	0.090000	0.920773851476881066702163
-0.970000	0.090000	0.921111752473914191519100
-0.950000	0.090000	0.921467442351770138486700
-0.930000	0.090000	0.922239452364846501453144
-0.910000	0.090000	0.923346412350901646348689
-0.890000	0.090000	0.923959294811424580728954
-0.870000	0.090000	0.924399960937691056450660
-0.850000	0.090000	0.925382255942985731955730
-0.830000	0.090000	0.927069708290372385128819
-0.810000	0.090000	0.929265519183865351671159
-0.790000	0.090000	0.931770986874666418131596
-0.770000	0.090000	0.934487862534498670008531
-0.750000	0.090000	0.937396011437204190741568
-0.730000	0.090000	0.940568168223032907704351
-0.710000	0.090000	0.944541059247677616816929
-0.690000	0.090000	0.952914654591061949240327
-0.670000	0.090000	0.987159621140816012641039
-0.650000	0.090000	1.134826170157150482253883
-0.630000	0.090000	1.406231432291292771097346
-0.610000	0.090000	1.459831565233455474839275
-0.590000	0.090000	1.434943402042079263480900
-0.570000	0.090000	1.448750031542570759768296
-0.550000	0.090000	1.460098502598585312739488
-0.530000	0.090000	1.469415055375487666466938
-0.510000	0.090000	1.480836000105398841952820
-0.490000	0.090000	1.492515514969160461689057
-0.470000	0.090000	1.505704096923771828642202
-0.450000	0.090000	1.519276907350458172274443
-0.430000	0.090000	1.533041454658395030818951
-0.410000	0.090000	1.546591143861685280214147
-0.390000	0.090000	1.563768272786073998403822
-0.370000	0.090000	1.602941617420961195605855
-0.350000	0.090000	1.674917064383988574149953
-0.330000	0.090000	1.773812247498975036563706
-0.310000	0.090000	1.884870889492072931759026
-0.290000	0.090000	1.992012008943123912985129
-0.270000	0.090000	2.083538812545663976294463
-0.250000	0.090000	2.155063279038892165573316
-0.230000	0.090000	2.209109746070511803850422
-0.210000	0.090000	2.248637356960120126103675
-0.190000	0.090000	2.277214515515632697884030
-0.170000	0.090000	2.298679423811147870537752
-0.150000	0.090000	2.316310690938759631052335
-0.130000	0.090000	2.332252784895025410349945
-0.110000	0.090000	2.347397205495771466132737
-0.090000	0.090000	2.361655575783733418404609
-0.070000	0.090000	2.374407790783422012026449
-0.050000	0.090000	2.384874796748521319500469
-0.030000	0.090000	2.392334439634126841411899
-0.010000	0.090000	2.396247670304839871846525
0.010000	0.090000	2.396247670304839427757315
0.030000	0.090000	2.392334439634126841411899
0.050000	0.090000	2.384874796748520875411259
0.070000	0.090000	2.374407790783422456115659
0.090000	0.090000	2.361655575783733418404609
0.110000	0.090000	2.347397205495771466132737
0.130000	0.090000	2.332252784895025410349945
0.150000	0.090000	2.316310690938759631052335
0.170000	0.090000	2.298679423811147870537752
0.190000	0.090000	2.277214515515632253794820
0.210000	0.090000	2.248637356960120126103675
0.230000	0.090000	2.209109746070511359761213
0.250000	0.090000	2.155063279038891721484106
0.270000	0.090000	2.083538812545663976294463
0.290000	0.090000	1.992012008943123690940524
0.310000	0.090000	1.884870889492072931759026
0.330000	0.090000	1.773812247498974592474497
0.350000	0.090000	1.674917064383988574149953
0.370000	0.090000	1.602941617420961417650460
0.390000	0.090000	1.563768272786073998403822
0.410000	0.090000	1.546591143861685058169542
0.430000	0.090000	1.533041454658395030818951
0.450000	0.090000	1.519276907350458616363653
0.470000	0.090000	1.505704096923771828642202
0.490000	0.090000	1.492515514969160461689057
0.510000	0.090000	1.480836000105398619908215
0.530000	0.090000	1.469415055375487444422333
0.550000	0.090000	1.460098502598585090694883
0.570000	0.090000	1.448750031542570315679086
0.590000	0.090000	1.434943402042079041436295
0.610000	0.090000	1.459831565233455252794670
0.630000	0.090000	1.406231432291292771097346
0.650000	0.090000	1.134826170157150482253883
0.670000	0.090000	0.987159621140816012641039
0.690000	0.090000	0.952914654591061949240327
0.710000	0.090000	0.944541059247677727839232
0.730000	0.090000	0.940568168223032796682048
0.750000	0.090000	0.937396011437203968696963
0.770000	0.090000	0.934487862534498558986229
0.790000	0.090000	0.931770986874666418131596
0.810000	0.090000	0.929265519183865462693461
0.830000	0.090000	0.927069708290372274106517
0.850000	0.090000	0.925382255942985620933428
0.870000	0.090000	0.924399960937690945428358
0.890000	0.090000	0.923959294811424469706651
0.910000	0.090000	0.923346412350901535326386
0.930000	0.090000	0.922239452364846612475446
0.950000	0.090000	0.921467442351770138486700
0.970000	0.090000	0.921111752473913858452192
0.990000	0.090000	0.920773851476881288746767

-0.990000	0.110000	0.921833511199253052836866
-0.970000	0.110000	0.922199002047566773754284
-0.950000	0.110000	0.922465731353613871412733
-0.930000	0.110000	0.923273742777916517354697
-0.910000	0.110000	0.924594216950266001298075
-0.890000	0.110000	0.925055748080911177666508
-0.870000	0.110000	0.925001182928092191559699
-0.850000	0.110000	0.925519779571433831577565
-0.830000	0.110000	0.926933386843444062641595
-0.810000	0.110000	0.928999117555334041895776
-0.790000	0.110000	0.931441344648944125061973
-0.770000	0.110000	0.934116628641779578323678
-0.750000	0.110000	0.936983826912241801743164
-0.730000	0.110000	0.940089001429617820981832
-0.710000	0.110000	0.943822887975424462680962
-0.690000	0.110000	0.950869894939927684518466
-0.670000	0.110000	0.977814447213192994290409
-0.650000	0.110000	1.099076299233257225651528
-0.630000	0.110000	1.371817891239539344283571
-0.610000	0.110000	1.459613313827531788646752
-0.590000	0.110000	1.432973757541893267131172
-0.570000	0.110000	1.447611474469907344442277
-0.550000	0.110000	1.461495246103157619188551
-0.530000	0.110000	1.467794428595680988891559
-0.510000	0.110000	1.479219546249020300621169
-0.490000	0.110000	1.490402857963710747668529
-0.470000	0.110000	1.502973119731149331812503
-0.450000	0.110000	1.516239988339024735708449
-0.430000	0.110000	1.529040761213271037988193
-0.410000	0.110000	1.541360679904074215684773
-0.390000	0.110000	1.556996019812139309124177
-0.370000	0.110000	1.589283627826384659442738
-0.350000	0.110000	1.651242742974307953218727
-0.330000	0.110000	1.741538199726733848748950
-0.310000	0.110000	1.848120357172448491311911
-0.290000	0.110000	1.955652630476421238725493
-0.270000	0.110000	2.051461087032632413240663
-0.250000	0.110000	2.128589463971991779800419
-0.230000	0.110000	2.187795122420919557981733
-0.210000	0.110000	2.231851705407205788134206
-0.190000	0.110000	2.263813881652555703993812
-0.170000	0.110000	2.287212531458805653272748
-0.150000	0.110000	2.305364412585648725695364
-0.130000	0.110000	2.320725894937341493573513
-0.110000	0.110000	2.334627626285203927380962
-0.090000	0.110000	2.347397205495771466132737
-0.070000	0.110000	2.358713368624945516671687
-0.050000	0.110000	2.367979836681624927763323
-0.030000	0.110000	2.374585508038987047285673
-0.010000	0.110000	2.378054862932665880492777
0.010000	0.110000	2.378054862932665436403568
0.030000	0.110000	2.374585508038986603196463
0.050000	0.110000	2.367979836681624483674113
0.070000	0.110000	2.358713368624945960760897
0.090000	0.110000	2.347397205495771466132737
0.110000	0.110000	2.334627626285203483291752
0.130000	0.110000	2.320725894937341493573513
0.150000	0.110000	2.305364412585649169784574
0.170000	0.110000	2.287212531458805653272748
0.190000	0.110000	2.263813881652555703993812
0.210000	0.110000	2.231851705407206232223416
0.230000	0.110000	2.187795122420919113892523
0.250000	0.110000	2.128589463971991335711209
0.270000	0.110000	2.051461087032631969151453
0.290000	0.110000	1.955652630476421238725493
0.310000	0.110000	1.848120357172448269267306
0.330000	0.110000	1.741538199726733848748950
0.350000	0.110000	1.651242742974307953218727
0.370000	0.110000	1.589283627826384437398133
0.390000	0.110000	1.556996019812139087079572
0.410000	0.110000	1.541360679904074437729378
0.430000	0.110000	1.529040761213271260032798
0.450000	0.110000	1.516239988339024957753054
0.470000	0.110000	1.502973119731149553857108
0.490000	0.110000	1.490402857963710747668529
0.510000	0.110000	1.479219546249020522665774
0.530000	0.110000	1.467794428595681432980768
0.550000	0.110000	1.461495246103157619188551
0.570000	0.110000	1.447611474469907122397672
0.590000	0.110000	1.432973757541893045086567
0.610000	0.110000	1.459613313827531788646752
0.630000	0.110000	1.371817891239539344283571
0.650000	0.110000	1.099076299233257225651528
0.670000	0.110000	0.977814447213192883268107
0.690000	0.110000	0.950869894939927795540768
0.710000	0.110000	0.943822887975424462680962
0.730000	0.110000	0.940089001429617820981832
0.750000	0.110000	0.936983826912241801743164
0.770000	0.110000	0.934116628641779578323678
0.790000	0.110000	0.931441344648944125061973
0.810000	0.110000	0.928999117555334041895776
0.830000	0.110000	0.926933386843443951619292
0.850000	0.110000	0.925519779571433720555262
0.870000	0.110000	0.925001182928092302582002
0.890000	0.110000	0.925055748080911066644205
0.910000	0.110000	0.924594216950265890275773
0.930000	0.110000	0.923273742777916628377000
0.950000	0.110000	0.922465731353613871412733
0.970000	0.110000	0.922199002047566773754284
0.990000	0.110000	0.921833511199253052836866

-0.990000	0.130000	0.923139660963912755953231
-0.970000	0.130000	0.923550945232842535048690
-0.950000	0.130000	0.923695058186852602233330
-0.930000	0.130000	0.924454065040696604249604
-0.910000	0.130000	0.926040058318726377883934
-0.890000	0.130000	0.926392728893012828983444
-0.870000	0.130000	0.925769799818943472935473
-0.850000	0.130000	0.925718064225866998917525
-0.830000	0.130000	0.926787629793052292193067
-0.810000	0.130000	0.928690359707554091706072
-0.790000	0.130000	0.931055335521926097364087
-0.770000	0.130000	0.933681805137012599260515
-0.750000	0.130000	0.936503020267365204887255
-0.730000	0.130000	0.939539999132765202283224
-0.710000	0.130000	0.943057118002480376794949
-0.690000	0.130000	0.948926507157671683678757
-0.670000	0.130000	0.969199376863569717066582
-0.650000	0.130000	1.063483166707568372544301
-0.630000	0.130000	1.324045624576448920706184
-0.610000	0.130000	1.457634958752532572390237
-0.590000	0.130000	1.430699609106882430609176
-0.570000	0.130000	1.439860129484028972157716
-0.550000	0.130000	1.455529907311798654134805
-0.530000	0.130000	1.461896317592853655753515
-0.510000	0.130000	1.474658796580931463537922
-0.490000	0.130000	1.485185439523742934042616
-0.470000	0.130000	1.497645438759656055793812
-0.450000	0.130000	1.510143057100479246912528
-0.430000	0.130000	1.523034649504814597165137
-0.410000	0.130000	1.535611943431554937689043
-0.390000	0.130000	1.552292280466216034540139
-0.370000	0.130000	1.578615977966707717428108
-0.350000	0.130000	1.628433684174708018232991
-0.330000	0.130000	1.706872755067531777228851
-0.310000	0.130000	1.805902013931892868825457
-0.290000	0.130000	1.911613407395269748079158
-0.270000	0.130000	2.010627278248209748312547
-0.250000	0.130000	2.094052408932334241598028
-0.230000	0.130000	2.159353699228834688739198
-0.210000	0.130000	2.209017765168236557826731
-0.190000	0.130000	2.245617376907447226841441
-0.170000	0.130000	2.272209948668820089778819
-0.150000	0.130000	2.291972834283317439485472
-0.130000	0.130000	2.307563614757455638937245
-0.110000	0.130000	2.320725894937341493573513
-0.090000	0.130000	2.332252784895025854439155
-0.070000	0.130000	2.342214345569977318461952
-0.050000	0.130000	2.350282852667006761038238
-0.030000	0.130000	2.356012283995037481787449
-0.010000	0.130000	2.359019698457368807709145
0.010000	0.130000	2.359019698457368807709145
0.030000	0.130000	2.356012283995037481787449
0.050000	0.130000	2.350282852667006761038238
0.070000	0.130000	2.342214345569977762551162
0.090000	0.130000	2.332252784895025410349945
0.110000	0.130000	2.320725894937341493573513
0.130000	0.130000	2.307563614757455638937245
0.150000	0.130000	2.291972834283316995396262
0.170000	0.130000	2.272209948668819645689609
0.190000	0.130000	2.245617376907447226841441
0.210000	0.130000	2.209017765168237001915941
0.230000	0.130000	2.159353699228834688739198
0.250000	0.130000	2.094052408932334241598028
0.270000	0.130000	2.010627278248209748312547
0.290000	0.130000	1.911613407395269748079158
0.310000	0.130000	1.805902013931892646780852
0.330000	0.130000	1.706872755067531999273456
0.350000	0.130000	1.628433684174708240277596
0.370000	0.130000	1.578615977966707717428108
0.390000	0.130000	1.552292280466216034540139
0.410000	0.130000	1.535611943431554937689043
0.430000	0.130000	1.523034649504814819209741
0.450000	0.130000	1.510143057100479468957133
0.470000	0.130000	1.497645438759656055793812
0.490000	0.130000	1.485185439523743156087221
0.510000	0.130000	1.474658796580931463537922
0.530000	0.130000	1.461896317592853655753515
0.550000	0.130000	1.455529907311798876179409
0.570000	0.130000	1.439860129484028750113112
0.590000	0.130000	1.430699609106882430609176
0.610000	0.130000	1.457634958752532572390237
0.630000	0.130000	1.324045624576449142750789
0.650000	0.130000	1.063483166707568372544301
0.670000	0.130000	0.969199376863569606044280
0.690000	0.130000	0.948926507157671572656454
0.710000	0.130000	0.943057118002480265772647
0.730000	0.130000	0.939539999132765202283224
0.750000	0.130000	0.936503020267365204887255
0.770000	0.130000	0.933681805137012599260515
0.790000	0.130000	0.931055335521925986341785
0.810000	0.130000	0.928690359707554091706072
0.830000	0.130000	0.926787629793052292193067
0.850000	0.130000	0.925718064225866776872920
0.870000	0.130000	0.925769799818943472935473
0.890000	0.130000	0.926392728893012828983444
0.910000	0.130000	0.926040058318726377883934
0.930000	0.130000	0.924454065040696382204999
0.950000	0.130000	0.923695058186852935300237
0.970000	0.130000	0.923550945232842535048690
0.990000	0.130000	0.923139660963912533908626

-0.990000	0.150000	0.924671182211776798709479
-0.970000	0.150000	0.925148169464779734916249
-0.950000	0.150000	0.925244538908929325948804
-0.930000	0.150000	0.925828943998288522720941
-0.910000	0.150000	0.927630510319817691566868
-0.890000	0.150000	0.927929918638849104972621
-0.870000	0.150000	0.926712855110280786519183
-0.850000	0.150000	0.925997937328131071055282
-0.830000	0.150000	0.926646997858294962924219
-0.810000	0.150000	0.928346904924497340338974
-0.790000	0.150000	0.930617275732483428818398
-0.770000	0.150000	0.933186759909894525399920
-0.750000	0.150000	0.935957230177604460052976
-0.730000	0.150000	0.938926874428775537495540
-0.710000	0.150000	0.942261121369361465127668
-0.690000	0.150000	0.947171162124582410868356
-0.670000	0.150000	0.961776448940175443524936
-0.650000	0.150000	1.030513469708689289205950
-0.630000	0.150000	1.261927743885230102094397
-0.610000	0.150000	1.450998699470839481406870
-0.590000	0.150000	1.432225438013921881008628
-0.570000	0.150000	1.433659462435401765745269
-0.550000	0.150000	1.451905458512490643130377
-0.530000	0.150000	1.456909057768718707137623
-0.510000	0.150000	1.468225394525006111123844
-0.490000	0.150000	1.480893814601235369821097
-0.470000	0.150000	1.494764901705625259609178
-0.450000	0.150000	1.508203329064166986483997
-0.430000	0.150000	1.521353630178059912481103
-0.410000	0.150000	1.533801713283284406941220
-0.390000	0.150000	1.551136737534696719009730
-0.370000	0.150000	1.572113123044175164721992
-0.350000	0.150000	1.608567234468739393093983
-0.330000	0.150000	1.672163427637616495147199
-0.310000	0.150000	1.760139798293447910282339
-0.290000	0.150000	1.860827311189997557150377
-0.270000	0.150000	1.960901764566714833293304
-0.250000	0.150000	2.049951725648231359855345
-0.230000	0.150000	2.122287497666348610181331
-0.210000	0.150000	2.178466893538712145783620
-0.190000	0.150000	2.220901037266033828387890
-0.170000	0.150000	2.252100834465057932476384
-0.150000	0.150000	2.274900576577636446273800
-0.130000	0.150000	2.291972834283317439485472
-0.110000	0.150000	2.305364412585649169784574
-0.090000	0.150000	2.316310690938760075141545
-0.070000	0.150000	2.325320135051612169263535
-0.050000	0.150000	2.332411866627204233282100
-0.030000	0.150000	2.337374511073611049738474
-0.010000	0.150000	2.339963288924018058878573
0.010000	0.150000	2.339963288924017614789364
0.030000	0.150000	2.337374511073610605649264
0.050000	0.150000	2.332411866627204233282100
0.070000	0.150000	2.325320135051612169263535
0.090000	0.150000	2.316310690938759631052335
0.110000	0.150000	2.305364412585649169784574
0.130000	0.150000	2.291972834283316995396262
0.150000	0.150000	2.274900576577636002184590
0.170000	0.150000	2.252100834465057932476384
0.190000	0.150000	2.220901037266033828387890
0.210000	0.150000	2.178466893538712589872830
0.230000	0.150000	2.122287497666348610181331
0.250000	0.150000	2.049951725648231803944554
0.270000	0.150000	1.960901764566714833293304
0.290000	0.150000	1.860827311189997335105772
0.310000	0.150000	1.760139798293447466193129
0.330000	0.150000	1.672163427637616717191804
0.350000	0.150000	1.608567234468739615138588
0.370000	0.150000	1.572113123044175164721992
0.390000	0.150000	1.551136737534696719009730
0.410000	0.150000	1.533801713283284628985825
0.430000	0.150000	1.521353630178060134525708
0.450000	0.150000	1.508203329064167208528602
0.470000	0.150000	1.494764901705625703698388
0.490000	0.150000	1.480893814601235591865702
0.510000	0.150000	1.468225394525005889079239
0.530000	0.150000	1.456909057768718929182228
0.550000	0.150000	1.451905458512491309264192
0.570000	0.150000	1.433659462435402209834479
0.590000	0.150000	1.432225438013922103053233
0.610000	0.150000	1.450998699470839703451475
0.630000	0.150000	1.261927743885230102094397
0.650000	0.150000	1.030513469708689067161345
0.670000	0.150000	0.961776448940175221480331
0.690000	0.150000	0.947171162124582410868356
0.710000	0.150000	0.942261121369361465127668
0.730000	0.150000	0.938926874428775537495540
0.750000	0.150000	0.935957230177604571075278
0.770000	0.150000	0.933186759909894525399920
0.790000	0.150000	0.930617275732483206773793
0.810000	0.150000	0.928346904924497340338974
0.830000	0.150000	0.926646997858294962924219
0.850000	0.150000	0.925997937328131182077584
0.870000	0.150000	0.926712855110280897541486
0.890000	0.150000	0.927929918638848993950319
0.910000	0.150000	0.927630510319817913611473
0.930000	0.150000	0.925828943998288411698638
0.950000	0.150000	0.925244538908929325948804
0.970000	0.150000	0.925148169464779623893946
0.990000	0.150000	0.924671182211776687687177

-0.990000	0.170000	0.926358420506479651734821
-0.970000	0.170000	0.926851260705680135565387
-0.950000	0.170000	0.927073358986665208014699
-0.930000	0.170000	0.927510295376558935309674
-0.910000	0.170000	0.929390103737922745885669
-0.890000	0.170000	0.929633415964145837229182
-0.870000	0.170000	0.927826793771037827696091
-0.850000	0.170000	0.926379221401375962940961
-0.830000	0.170000	0.926529167378318807557491
-0.810000	0.170000	0.927978425315302724030175
-0.790000	0.170000	0.930131807870779314662002
-0.770000	0.170000	0.932634102955454569183757
-0.750000	0.170000	0.935348406097399664993475
-0.730000	0.170000	0.938251107556103525197955
-0.710000	0.170000	0.941437094502454052680207
-0.690000	0.170000	0.945633385155491001938799
-0.670000	0.170000	0.955868406878297216522355
-0.650000	0.170000	1.002078554242756158743077
-0.630000	0.170000	1.188516658399342951213384
-0.610000	0.170000	1.432220823912435436753299
-0.590000	0.170000	1.437936001797280871628004
-0.570000	0.170000	1.424760650773604586660781
-0.550000	0.170000	1.443350670773446919881167
-0.530000	0.170000	1.452516722433240925482778
-0.510000	0.170000	1.466801834693852724100793
-0.490000	0.170000	1.482717743897113527040688
-0.470000	0.170000	1.494170027344561946236468
-0.450000	0.170000	1.506194006446741617821772
-0.430000	0.170000	1.517689735451982047109709
-0.410000	0.170000	1.532210640414113145268971
-0.390000	0.170000	1.550509209820848166572205
-0.370000	0.170000	1.567257813099282914848231
-0.350000	0.170000	1.591624960490971130155913
-0.330000	0.170000	1.639233429811191022906769
-0.310000	0.170000	1.713120440593362880932204
-0.290000	0.170000	1.805017642383041964748713
-0.270000	0.170000	1.902829670800710637479369
-0.250000	0.170000	1.995314910659473417453569
-0.230000	0.170000	2.074878052077173684608624
-0.210000	0.170000	2.138379420607067427084758
-0.190000	0.170000	2.187600377347156843654830
-0.170000	0.170000	2.224720916166410766834360
-0.150000	0.170000	2.252100834465057932476384
-0.130000	0.170000	2.272209948668819645689609
-0.110000	0.170000	2.287212531458806097361958
-0.090000	0.170000	2.298679423811148314626962
-0.070000	0.170000	2.307533085764603253409177
-0.050000	0.170000	2.314173529409638607745592
-0.030000	0.170000	2.318679243555028968160059
-0.010000	0.170000	2.320990997494383645260996
0.010000	0.170000	2.320990997494383645260996
0.030000	0.170000	2.318679243555029412249269
0.050000	0.170000	2.314173529409639051834802
0.070000	0.170000	2.307533085764603253409177
0.090000	0.170000	2.298679423811147870537752
0.110000	0.170000	2.287212531458806097361958
0.130000	0.170000	2.272209948668820089778819
0.150000	0.170000	2.252100834465057932476384
0.170000	0.170000	2.224720916166411210923570
0.190000	0.170000	2.187600377347157287744039
0.210000	0.170000	2.138379420607067871173967
0.230000	0.170000	2.074878052077173684608624
0.250000	0.170000	1.995314910659473861542779
0.270000	0.170000	1.902829670800711081568579
0.290000	0.170000	1.805017642383041964748713
0.310000	0.170000	1.713120440593362880932204
0.330000	0.170000	1.639233429811191244951374
0.350000	0.170000	1.591624960490971130155913
0.370000	0.170000	1.567257813099282692803627
0.390000	0.170000	1.550509209820848166572205
0.410000	0.170000	1.532210640414113145268971
0.430000	0.170000	1.517689735451982491198919
0.450000	0.170000	1.506194006446741617821772
0.470000	0.170000	1.494170027344562168281072
0.490000	0.170000	1.482717743897113304996083
0.510000	0.170000	1.466801834693852724100793
0.530000	0.170000	1.452516722433240925482778
0.550000	0.170000	1.443350670773446919881167
0.570000	0.170000	1.424760650773604808705386
0.590000	0.170000	1.437936001797281093672609
0.610000	0.170000	1.432220823912435880842509
0.630000	0.170000	1.188516658399342951213384
0.650000	0.170000	1.002078554242755714653867
0.670000	0.170000	0.955868406878297105500053
0.690000	0.170000	0.945633385155490890916496
0.710000	0.170000	0.941437094502453941657905
0.730000	0.170000	0.938251107556103747242560
0.750000	0.170000	0.935348406097399887038080
0.770000	0.170000	0.932634102955454569183757
0.790000	0.170000	0.930131807870779425684304
0.810000	0.170000	0.927978425315302724030175
0.830000	0.170000	0.926529167378318918579794
0.850000	0.170000	0.926379221401375962940961
0.870000	0.170000	0.927826793771038049740696
0.890000	0.170000	0.929633415964145837229182
0.910000	0.170000	0.929390103737922745885669
0.930000	0.170000	0.927510295376558935309674
0.950000	0.170000	0.927073358986665096992397
0.970000	0.170000	0.926851260705680246587690
0.990000	0.170000	0.926358420506479762757124

-0.990000	0.190000	0.928277013729886579795902
-0.970000	0.190000	0.928685384214992026841173
-0.950000	0.190000	0.929058499801525883299291
-0.930000	0.190000	0.929492307692875496805129
-0.910000	0.190000	0.931337325755233980117964
-0.890000	0.190000	0.931488110602682328753588
-0.870000	0.190000	0.929119852632089959776351
-0.850000	0.190000	0.926891749528359176757419
-0.830000	0.190000	0.926459382796074981669676
-0.810000	0.190000	0.927598741040734919849342
-0.790000	0.190000	0.929605536600091930665712
-0.770000	0.190000	0.932027472012591728933728
-0.750000	0.190000	0.934679156500041075084084
-0.730000	0.190000	0.937513764882551892121398
-0.710000	0.190000	0.940578406980647985236033
-0.690000	0.190000	0.944281475168771700090531
-0.670000	0.190000	0.951497661951634210453221
-0.650000	0.190000	0.980409408734557508147134
-0.630000	0.190000	1.112446375394385178481116
-0.610000	0.190000	1.387463874810695552142192
-0.590000	0.190000	1.449891626919511455895417
-0.570000	0.190000	1.423045722994286998996927
-0.550000	0.190000	1.437939453507642850738080
-0.530000	0.190000	1.452639273548098630683967
-0.510000	0.190000	1.465545590486572846700142
-0.490000	0.190000	1.477630641837303304697571
-0.470000	0.190000	1.485470866133673961684281
-0.450000	0.190000	1.497629559347434691218837
-0.430000	0.190000	1.510750825045056977558033
-0.410000	0.190000	1.528471373930770704774318
-0.390000	0.190000	1.545142445432234445945596
-0.370000	0.190000	1.557766415180427133080343
-0.350000	0.190000	1.574585577644225464766237
-0.330000	0.190000	1.608764068009516545743054
-0.310000	0.190000	1.667241605484055977370872
-0.290000	0.190000	1.746742513980046984656269
-0.270000	0.190000	1.838077686677802358161671
-0.250000	0.190000	1.930607220201183915619936
-0.230000	0.190000	2.015373054463758695220577
-0.210000	0.190000	2.086869996924960002360194
-0.190000	0.190000	2.143597141100422653892110
-0.170000	0.190000	2.187600377347157287744039
-0.150000	0.190000	2.220901037266034272477100
-0.130000	0.190000	2.245617376907447226841441
-0.110000	0.190000	2.263813881652555703993812
-0.090000	0.190000	2.277214515515632697884030
-0.070000	0.190000	2.287048782920889866687730
-0.050000	0.190000	2.294063498090165076348512
-0.030000	0.190000	2.298638867178883327113681
-0.010000	0.190000	2.300927597250510991955252
0.010000	0.190000	2.300927597250510991955252
0.030000	0.190000	2.298638867178882883024471
0.050000	0.190000	2.294063498090165076348512
0.070000	0.190000	2.287048782920889866687730
0.090000	0.190000	2.277214515515632697884030
0.110000	0.190000	2.263813881652555703993812
0.130000	0.190000	2.245617376907447226841441
0.150000	0.190000	2.220901037266034272477100
0.170000	0.190000	2.187600377347157287744039
0.190000	0.190000	2.143597141100422653892110
0.210000	0.190000	2.086869996924960446449404
0.230000	0.190000	2.015373054463758695220577
0.250000	0.190000	1.930607220201184359709146
0.270000	0.190000	1.838077686677802580206276
0.290000	0.190000	1.746742513980046984656269
0.310000	0.190000	1.667241605484056199415477
0.330000	0.190000	1.608764068009516767787659
0.350000	0.190000	1.574585577644225242721632
0.370000	0.190000	1.557766415180426911035738
0.390000	0.190000	1.545142445432234001856386
0.410000	0.190000	1.528471373930770482729713
0.430000	0.190000	1.510750825045056977558033
0.450000	0.190000	1.497629559347434691218837
0.470000	0.190000	1.485470866133673961684281
0.490000	0.190000	1.477630641837303082652966
0.510000	0.190000	1.465545590486572624655537
0.530000	0.190000	1.452639273548098408639362
0.550000	0.190000	1.437939453507642628693475
0.570000	0.190000	1.423045722994287221041532
0.590000	0.190000	1.449891626919511677940022
0.610000	0.190000	1.387463874810695552142192
0.630000	0.190000	1.112446375394385178481116
0.650000	0.190000	0.980409408734557619169436
0.670000	0.190000	0.951497661951634321475524
0.690000	0.190000	0.944281475168771700090531
0.710000	0.190000	0.940578406980647985236033
0.730000	0.190000	0.937513764882551892121398
0.750000	0.190000	0.934679156500041075084084
0.770000	0.190000	0.932027472012591617911426
0.790000	0.190000	0.929605536600091930665712
0.810000	0.190000	0.927598741040735030871645
0.830000	0.190000	0.926459382796075092691979
0.850000	0.190000	0.926891749528359509824327
0.870000	0.190000	0.929119852632090292843259
0.890000	0.190000	0.931488110602682328753588
0.910000	0.190000	0.931337325755233425006452
0.930000	0.190000	0.929492307692875274760524
0.950000	0.190000	0.929058499801525772276989
0.970000	0.190000	0.928685384214992026841173
0.990000	0.190000	0.928277013729886468773600

-0.990000	0.210000	0.930517389022161078848683
-0.970000	0.210000	0.930757887391815308397724
-0.950000	0.210000	0.931164824373704402837859
-0.930000	0.210000	0.931779272910341238578269
-0.910000	0.210000	0.933453536959444774012695
-0.890000	0.210000	0.933442553620385639945312
-0.870000	0.210000	0.930594691099846604842583
-0.850000	0.210000	0.927579434135878733158620
-0.830000	0.210000	0.926476533232821641838939
-0.810000	0.210000	0.927229020128916947562914
-0.790000	0.210000	0.929048314182625234458612
-0.770000	0.210000	0.931372115436712499914051
-0.750000	0.210000	0.933953332492417631627291
-0.730000	0.210000	0.936717314716350224479413
-0.710000	0.210000	0.939677882235163242086173
-0.690000	0.210000	0.943050099188920465387298
-0.670000	0.210000	0.948366618609179701238077
-0.650000	0.210000	0.965738685365138960214892
-0.630000	0.210000	1.048622166325690052701702
-0.610000	0.210000	1.303074407744352791738152
-0.590000	0.210000	1.457374174437401581627682
-0.570000	0.210000	1.432931424735451431118349
-0.550000	0.210000	1.439438011907196557359612
-0.530000	0.210000	1.454181845548181861715875
-0.510000	0.210000	1.461208406953584004739355
-0.490000	0.210000	1.469806313670903863410899
-0.470000	0.210000	1.478257984603326136152646
-0.450000	0.210000	1.492084789251735266191190
-0.430000	0.210000	1.506219825456320604573079
-0.410000	0.210000	1.522219412345942268771637
-0.390000	0.210000	1.533376225025356420772482
-0.370000	0.210000	1.542198715217582227765547
-0.350000	0.210000	1.556369862376935753189855
-0.330000	0.210000	1.581880551402530477034247
-0.310000	0.210000	1.625455822005592354528858
-0.290000	0.210000	1.689598518234062485277036
-0.270000	0.210000	1.769898966175675658618616
-0.250000	0.210000	1.857847103589120862920936
-0.230000	0.210000	1.944244456157502964899209
-0.210000	0.210000	2.021924115117127218610449
-0.190000	0.210000	2.086869996924960446449404
-0.170000	0.210000	2.138379420607067871173967
-0.150000	0.210000	2.178466893538712589872830
-0.130000	0.210000	2.209017765168237001915941
-0.110000	0.210000	2.231851705407206232223416
-0.090000	0.210000	2.248637356960120126103675
-0.070000	0.210000	2.260734391495364814517188
-0.050000	0.210000	2.269126199508116226155607
-0.030000	0.210000	2.274446146789637968055331
-0.010000	0.210000	2.277048275000483901209236
0.010000	0.210000	2.277048275000483901209236
0.030000	0.210000	2.274446146789637968055331
0.050000	0.210000	2.269126199508116226155607
0.070000	0.210000	2.260734391495364814517188
0.090000	0.210000	2.248637356960120126103675
0.110000	0.210000	2.231851705407206232223416
0.130000	0.210000	2.209017765168237001915941
0.150000	0.210000	2.178466893538712589872830
0.170000	0.210000	2.138379420607067871173967
0.190000	0.210000	2.086869996924960446449404
0.210000	0.210000	2.021924115117127662699659
0.230000	0.210000	1.944244456157503186943813
0.250000	0.210000	1.857847103589121084965541
0.270000	0.210000	1.769898966175675658618616
0.290000	0.210000	1.689598518234062707321641
0.310000	0.210000	1.625455822005592576573463
0.330000	0.210000	1.581880551402530699078852
0.350000	0.210000	1.556369862376935531145250
0.370000	0.210000	1.542198715217582005720942
0.390000	0.210000	1.533376225025356420772482
0.410000	0.210000	1.522219412345942268771637
0.430000	0.210000	1.506219825456320826617684
0.450000	0.210000	1.492084789251735488235795
0.470000	0.210000	1.478257984603326136152646
0.490000	0.210000	1.469806313670903641366294
0.510000	0.210000	1.461208406953583560650145
0.530000	0.210000	1.454181845548181861715875
0.550000	0.210000	1.439438011907196779404217
0.570000	0.210000	1.432931424735451653162954
0.590000	0.210000	1.457374174437402025716892
0.610000	0.210000	1.303074407744353235827361
0.630000	0.210000	1.048622166325690052701702
0.650000	0.210000	0.965738685365139182259497
0.670000	0.210000	0.948366618609179812260379
0.690000	0.210000	0.943050099188920576409600
0.710000	0.210000	0.939677882235163464130778
0.730000	0.210000	0.936717314716350335501716
0.750000	0.210000	0.933953332492417742649593
0.770000	0.210000	0.931372115436712610936354
0.790000	0.210000	0.929048314182625234458612
0.810000	0.210000	0.927229020128916947562914
0.830000	0.210000	0.926476533232821752861241
0.850000	0.210000	0.927579434135878733158620
0.870000	0.210000	0.930594691099846604842583
0.890000	0.210000	0.933442553620385750967614
0.910000	0.210000	0.933453536959444774012695
0.930000	0.210000	0.931779272910341238578269
0.950000	0.210000	0.931164824373704402837859
0.970000	0.210000	0.930757887391815530442329
0.990000	0.210000	0.930517389022161078848683

-0.990000	0.230000	0.932956461574411477499780
-0.970000	0.230000	0.933167174468268689757622
-0.950000	0.230000	0.933411431147975978461773
-0.930000	0.230000	0.934361008354287703170371
-0.910000	0.230000	0.935709288143493300715647
-0.890000	0.230000	0.935406301800755457520609
-0.870000	0.230000	0.932224137804977814880658
-0.850000	0.230000	0.928488584852465215213613
-0.830000	0.230000	0.926633225719651343332828
-0.810000	0.230000	0.926900170432726100422371
-0.790000	0.230000	0.928474552168783162642285
-0.770000	0.230000	0.930675185728464637868740
-0.750000	0.230000	0.933175817825761755308633
-0.730000	0.230000	0.935865534232082296739463
-0.710000	0.230000	0.938732008582349841674386
-0.690000	0.230000	0.941878777959289426036094
-0.670000	0.230000	0.946067497958120062762077
-0.650000	0.230000	0.956482298765713667698662
-0.630000	0.230000	1.003641074767288365876539
-0.610000	0.230000	1.193009719395113243933793
-0.590000	0.230000	1.435199835611687069203413
-0.570000	0.230000	1.444765370833022366525711
-0.550000	0.230000	1.443081591654071127450720
-0.530000	0.230000	1.461216293807508392887939
-0.510000	0.230000	1.465327814868720324170681
-0.490000	0.230000	1.472118146945150973792238
-0.470000	0.230000	1.482846278299152498192370
-0.450000	0.230000	1.496357756287451712395864
-0.430000	0.230000	1.507881911677906305868646
-0.410000	0.230000	1.517703469255112125324558
-0.390000	0.230000	1.522260497919341482031541
-0.370000	0.230000	1.529263918417322010157022
-0.350000	0.230000	1.542339218997705430069800
-0.330000	0.230000	1.561914145448662916138005
-0.310000	0.230000	1.591863173650517548907146
-0.290000	0.230000	1.638543115903299485225375
-0.270000	0.230000	1.703400351167707826860465
-0.250000	0.230000	1.781393088192813500825196
-0.230000	0.230000	1.864344351507474240037254
-0.210000	0.230000	1.944244456157502964899209
-0.190000	0.230000	2.015373054463758695220577
-0.170000	0.230000	2.074878052077174128697834
-0.150000	0.230000	2.122287497666348610181331
-0.130000	0.230000	2.159353699228834688739198
-0.110000	0.230000	2.187795122420919557981733
-0.090000	0.230000	2.209109746070511803850422
-0.070000	0.230000	2.224602085582175980960074
-0.050000	0.230000	2.235329573087837307099335
-0.030000	0.230000	2.242072331272973784166425
-0.010000	0.230000	2.245334752290833790766555
0.010000	0.230000	2.245334752290833790766555
0.030000	0.230000	2.242072331272973784166425
0.050000	0.230000	2.235329573087837751188545
0.070000	0.230000	2.224602085582175980960074
0.090000	0.230000	2.209109746070511803850422
0.110000	0.230000	2.187795122420919113892523
0.130000	0.230000	2.159353699228834688739198
0.150000	0.230000	2.122287497666348610181331
0.170000	0.230000	2.074878052077174128697834
0.190000	0.230000	2.015373054463758695220577
0.210000	0.230000	1.944244456157503186943813
0.230000	0.230000	1.864344351507474240037254
0.250000	0.230000	1.781393088192813722869801
0.270000	0.230000	1.703400351167707826860465
0.290000	0.230000	1.638543115903299485225375
0.310000	0.230000	1.591863173650517548907146
0.330000	0.230000	1.561914145448663138182610
0.350000	0.230000	1.542339218997705208025195
0.370000	0.230000	1.529263918417322010157022
0.390000	0.230000	1.522260497919341704076146
0.410000	0.230000	1.517703469255112347369163
0.430000	0.230000	1.507881911677906527913251
0.450000	0.230000	1.496357756287451934440469
0.470000	0.230000	1.482846278299152498192370
0.490000	0.230000	1.472118146945150751747633
0.510000	0.230000	1.465327814868720102126076
0.530000	0.230000	1.461216293807508392887939
0.550000	0.230000	1.443081591654071127450720
0.570000	0.230000	1.444765370833022366525711
0.590000	0.230000	1.435199835611687069203413
0.610000	0.230000	1.193009719395113243933793
0.630000	0.230000	1.003641074767288365876539
0.650000	0.230000	0.956482298765713667698662
0.670000	0.230000	0.946067497958120062762077
0.690000	0.230000	0.941878777959289315013791
0.710000	0.230000	0.938732008582349952696688
0.730000	0.230000	0.935865534232082407761766
0.750000	0.230000	0.933175817825761866330936
0.770000	0.230000	0.930675185728464748891042
0.790000	0.230000	0.928474552168783051619982
0.810000	0.230000	0.926900170432725989400069
0.830000	0.230000	0.926633225719651343332828
0.850000	0.230000	0.928488584852465326235915
0.870000	0.230000	0.932224137804977703858356
0.890000	0.230000	0.935406301800755346498306
0.910000	0.230000	0.935709288143493189693345
0.930000	0.230000	0.934361008354287703170371
0.950000	0.230000	0.933411431147975867439470
0.970000	0.230000	0.933167174468268689757622
0.990000	0.230000	0.932956461574411255455175

-0.990000	0.250000	0.935500634506341355312031
-0.970000	0.250000	0.935842757902813571213585
-0.950000	0.250000	0.935900691771182291489595
-0.930000	0.250000	0.937247434398211010098123
-0.910000	0.250000	0.938109362721512130001145
-0.890000	0.250000	0.937310925303527886498500
-0.870000	0.250000	0.933961447431932212381867
-0.850000	0.250000	0.929656794117051932246909
-0.830000	0.250000	0.926991690297729542535876
-0.810000	0.250000	0.926654136671463790619896
-0.790000	0.250000	0.927904833768142700556325
-0.770000	0.250000	0.929946414683792799138473
-0.750000	0.250000	0.932352506886639842420550
-0.730000	0.250000	0.934962963904870658637947
-0.710000	0.250000	0.937740345137645703310625
-0.690000	0.250000	0.940726143174254958445601
-0.670000	0.250000	0.944268127425539227637330
-0.650000	0.250000	0.950812809076876819247559
-0.630000	0.250000	0.975917511871994269867514
-0.610000	0.250000	1.092069595738032417031604
-0.590000	0.250000	1.363981055774839523664355
-0.570000	0.250000	1.450345742240664703714970
-0.550000	0.250000	1.436514284857684398133415
-0.530000	0.250000	1.454817677148039001266966
-0.510000	0.250000	1.462223100580514634216911
-0.490000	0.250000	1.468662729259055499397846
-0.470000	0.250000	1.480491235819526796291257
-0.450000	0.250000	1.488558279237769843561523
-0.430000	0.250000	1.494660273878482215081931
-0.410000	0.250000	1.499759714778240660137953
-0.390000	0.250000	1.505467983373393048296407
-0.370000	0.250000	1.517946157324559175449963
-0.350000	0.250000	1.533295361172050119691335
-0.330000	0.250000	1.549650935158701114957580
-0.310000	0.250000	1.569395343792933772419929
-0.290000	0.250000	1.598981894146890736507771
-0.270000	0.250000	1.645172301004711457039775
-0.250000	0.250000	1.707935595084430602241810
-0.230000	0.250000	1.781393088192813722869801
-0.210000	0.250000	1.857847103589120862920936
-0.190000	0.250000	1.930607220201184137664541
-0.170000	0.250000	1.995314910659473417453569
-0.150000	0.250000	2.049951725648231359855345
-0.130000	0.250000	2.094052408932334685687238
-0.110000	0.250000	2.128589463971992223889629
-0.090000	0.250000	2.155063279038892165573316
-0.070000	0.250000	2.174668584454176656350910
-0.050000	0.250000	2.188404398464164124504805
-0.030000	0.250000	2.197074458438284416672559
-0.010000	0.250000	2.201261397480585912944662
0.010000	0.250000	2.201261397480585912944662
0.030000	0.250000	2.197074458438284416672559
0.050000	0.250000	2.188404398464164124504805
0.070000	0.250000	2.174668584454176656350910
0.090000	0.250000	2.155063279038892165573316
0.110000	0.250000	2.128589463971991779800419
0.130000	0.250000	2.094052408932334241598028
0.150000	0.250000	2.049951725648231359855345
0.170000	0.250000	1.995314910659473861542779
0.190000	0.250000	1.930607220201184581753751
0.210000	0.250000	1.857847103589121084965541
0.230000	0.250000	1.781393088192813722869801
0.250000	0.250000	1.707935595084430380197205
0.270000	0.250000	1.645172301004711457039775
0.290000	0.250000	1.598981894146890736507771
0.310000	0.250000	1.569395343792933994464533
0.330000	0.250000	1.549650935158700892912975
0.350000	0.250000	1.533295361172050341735940
0.370000	0.250000	1.517946157324559175449963
0.390000	0.250000	1.505467983373393270341012
0.410000	0.250000	1.499759714778240660137953
0.430000	0.250000	1.494660273878482215081931
0.450000	0.250000	1.488558279237770065606128
0.470000	0.250000	1.480491235819527018335862
0.490000	0.250000	1.468662729259055499397846
0.510000	0.250000	1.462223100580514634216911
0.530000	0.250000	1.454817677148039001266966
0.550000	0.250000	1.436514284857684620178020
0.570000	0.250000	1.450345742240664703714970
0.590000	0.250000	1.363981055774839745708960
0.610000	0.250000	1.092069595738032639076209
0.630000	0.250000	0.975917511871994380889817
0.650000	0.250000	0.950812809076876819247559
0.670000	0.250000	0.944268127425539227637330
0.690000	0.250000	0.940726143174254958445601
0.710000	0.250000	0.937740345137645814332927
0.730000	0.250000	0.934962963904870769660249
0.750000	0.250000	0.932352506886639842420550
0.770000	0.250000	0.929946414683792799138473
0.790000	0.250000	0.927904833768142811578628
0.810000	0.250000	0.926654136671463901642198
0.830000	0.250000	0.926991690297729653558179
0.850000	0.250000	0.929656794117051821224607
0.870000	0.250000	0.933961447431932323404169
0.890000	0.250000	0.937310925303527997520803
0.910000	0.250000	0.938109362721511907956540
0.930000	0.250000	0.937247434398211010098123
0.950000	0.250000	0.935900691771182513534200
0.970000	0.250000	0.935842757902813349168980
0.990000	0.250000	0.935500634506341355312031

-0.990000	0.270000	0.938286173971232151380661
-0.970000	0.270000	0.938621740860400399775187
-0.950000	0.270000	0.938755076336292848537823
-0.930000	0.270000	0.940343027546003962235943
-0.910000	0.270000	0.940611505405578696148439
-0.890000	0.270000	0.939153622128243714684004
-0.870000	0.270000	0.935772260448896164852783
-0.850000	0.270000	0.931110961765686417912491
-0.830000	0.270000	0.927622354942502225227940
-0.810000	0.270000	0.926547461696630381133843
-0.790000	0.270000	0.927369123190974531389941
-0.770000	0.270000	0.929199643026157318104197
-0.750000	0.270000	0.931490749138889739811020
-0.730000	0.270000	0.934014772194020403972559
-0.710000	0.270000	0.936704299613066893037683
-0.690000	0.270000	0.939565489449116553188901
-0.670000	0.270000	0.942742327102098820468257
-0.650000	0.270000	0.947279654797734127491537
-0.630000	0.270000	0.960288034454689243268888
-0.610000	0.270000	1.022132740406434203705999
-0.590000	0.270000	1.244354384118803835690414
-0.570000	0.270000	1.443129200558544100729819
-0.550000	0.270000	1.433433021140151142347463
-0.530000	0.270000	1.438049776404133339724467
-0.510000	0.270000	1.449822845714892949331443
-0.490000	0.270000	1.454743605668507910877452
-0.470000	0.270000	1.464984575427791257951071
-0.450000	0.270000	1.470899012843090769564469
-0.430000	0.270000	1.476997618312226645542751
-0.410000	0.270000	1.484258617860075846195400
-0.390000	0.270000	1.495060138337237054528828
-0.370000	0.270000	1.510356485860826936118428
-0.350000	0.270000	1.526118815542975903909451
-0.330000	0.270000	1.540782168553963549229024
-0.310000	0.270000	1.555926494879210197908037
-0.290000	0.270000	1.573416939019277149824916
-0.270000	0.270000	1.601278132154157596289679
-0.250000	0.270000	1.645172301004711679084380
-0.230000	0.270000	1.703400351167708048905070
-0.210000	0.270000	1.769898966175675880663221
-0.190000	0.270000	1.838077686677802580206276
-0.170000	0.270000	1.902829670800711303613184
-0.150000	0.270000	1.960901764566714833293304
-0.130000	0.270000	2.010627278248209748312547
-0.110000	0.270000	2.051461087032632857329872
-0.090000	0.270000	2.083538812545664420383673
-0.070000	0.270000	2.107646502937199795013612
-0.050000	0.270000	2.124706573173390733444421
-0.030000	0.270000	2.135544734524118304364038
-0.010000	0.270000	2.140781414904127988307891
0.010000	0.270000	2.140781414904127544218682
0.030000	0.270000	2.135544734524117860274828
0.050000	0.270000	2.124706573173390733444421
0.070000	0.270000	2.107646502937199350924402
0.090000	0.270000	2.083538812545663976294463
0.110000	0.270000	2.051461087032632413240663
0.130000	0.270000	2.010627278248209304223337
0.150000	0.270000	1.960901764566714833293304
0.170000	0.270000	1.902829670800711081568579
0.190000	0.270000	1.838077686677803024295486
0.210000	0.270000	1.769898966175675658618616
0.230000	0.270000	1.703400351167707826860465
0.250000	0.270000	1.645172301004711234995170
0.270000	0.270000	1.601278132154157596289679
0.290000	0.270000	1.573416939019277371869521
0.310000	0.270000	1.555926494879209975863432
0.330000	0.270000	1.540782168553963327184420
0.350000	0.270000	1.526118815542975681864846
0.370000	0.270000	1.510356485860826936118428
0.390000	0.270000	1.495060138337237054528828
0.410000	0.270000	1.484258617860076068240005
0.430000	0.270000	1.476997618312227089631961
0.450000	0.270000	1.470899012843090991609074
0.470000	0.270000	1.464984575427791257951071
0.490000	0.270000	1.454743605668507910877452
0.510000	0.270000	1.449822845714892949331443
0.530000	0.270000	1.438049776404133561769072
0.550000	0.270000	1.433433021140150920302858
0.570000	0.270000	1.443129200558543656640609
0.590000	0.270000	1.244354384118803613645809
0.610000	0.270000	1.022132740406434203705999
0.630000	0.270000	0.960288034454689354291190
0.650000	0.270000	0.947279654797734016469235
0.670000	0.270000	0.942742327102098709445954
0.690000	0.270000	0.939565489449116553188901
0.710000	0.270000	0.936704299613066893037683
0.730000	0.270000	0.934014772194020626017164
0.750000	0.270000	0.931490749138889850833323
0.770000	0.270000	0.929199643026157429126499
0.790000	0.270000	0.927369123190974531389941
0.810000	0.270000	0.926547461696630381133843
0.830000	0.270000	0.927622354942502336250243
0.850000	0.270000	0.931110961765686306890188
0.870000	0.270000	0.935772260448896164852783
0.890000	0.270000	0.939153622128243714684004
0.910000	0.270000	0.940611505405578696148439
0.930000	0.270000	0.940343027546003962235943
0.950000	0.270000	0.938755076336292848537823
0.970000	0.270000	0.938621740860400510797490
0.990000	0.270000	0.938286173971232262402964

-0.990000	0.290000	0.941455264909734079736836
-0.970000	0.290000	0.941497376839131150383366
-0.950000	0.290000	0.941983951797666807514986
-0.930000	0.290000	0.943464961580333660862152
-0.910000	0.290000	0.943163334771501715714237
-0.890000	0.290000	0.940985602508475516003728
-0.870000	0.290000	0.937594010750469886161795
-0.850000	0.290000	0.932829574885941759099239
-0.830000	0.290000	0.928593521168178503977231
-0.810000	0.290000	0.926656518896572634069742
-0.790000	0.290000	0.926912729169416138574888
-0.770000	0.290000	0.928455859046312781401866
-0.750000	0.290000	0.930600439322899042338122
-0.730000	0.290000	0.933027023032873104035900
-0.710000	0.290000	0.935626892970054524489854
-0.690000	0.290000	0.938381134480104073247730
-0.670000	0.290000	0.941342136075716928722557
-0.650000	0.290000	0.944912093210670156473441
-0.630000	0.290000	0.951962792416527592287423
-0.610000	0.290000	0.980949314246079562273906
-0.590000	0.290000	1.115071858738969412527808
-0.570000	0.290000	1.388745670123828324094006
-0.550000	0.290000	1.445430404897409371045569
-0.530000	0.290000	1.428060184036142210572962
-0.510000	0.290000	1.438594026817984206090273
-0.490000	0.290000	1.445491338309877082934918
-0.470000	0.290000	1.454496212677225841503059
-0.450000	0.290000	1.461131668308266462474876
-0.430000	0.290000	1.467489563121964657455010
-0.410000	0.290000	1.477870661263265938956124
-0.390000	0.290000	1.491363554527755042045101
-0.370000	0.290000	1.507909733338468116770059
-0.350000	0.290000	1.522749595206464023888770
-0.330000	0.290000	1.534803684631585785069774
-0.310000	0.290000	1.547309196905169992319884
-0.290000	0.290000	1.558697199761746698953857
-0.270000	0.290000	1.573416939019277371869521
-0.250000	0.290000	1.598981894146890736507771
-0.230000	0.290000	1.638543115903299485225375
-0.210000	0.290000	1.689598518234062929366246
-0.190000	0.290000	1.746742513980047206700874
-0.170000	0.290000	1.805017642383042186793318
-0.150000	0.290000	1.860827311189997557150377
-0.130000	0.290000	1.911613407395269748079158
-0.110000	0.290000	1.955652630476421238725493
-0.090000	0.290000	1.992012008943124357074339
-0.070000	0.290000	2.020398264037627455991242
-0.050000	0.290000	2.040940894196157540108061
-0.030000	0.290000	2.054070553079035299504085
-0.010000	0.290000	2.060407717213780465215223
0.010000	0.290000	2.060407717213780021126013
0.030000	0.290000	2.054070553079034855414875
0.050000	0.290000	2.040940894196157540108061
0.070000	0.290000	2.020398264037627011902032
0.090000	0.290000	1.992012008943123468895919
0.110000	0.290000	1.955652630476421016680888
0.130000	0.290000	1.911613407395269526034554
0.150000	0.290000	1.860827311189997335105772
0.170000	0.290000	1.805017642383042408837923
0.190000	0.290000	1.746742513980047206700874
0.210000	0.290000	1.689598518234062707321641
0.230000	0.290000	1.638543115903299263180770
0.250000	0.290000	1.598981894146890514463166
0.270000	0.290000	1.573416939019277371869521
0.290000	0.290000	1.558697199761746698953857
0.310000	0.290000	1.547309196905169992319884
0.330000	0.290000	1.534803684631585785069774
0.350000	0.290000	1.522749595206464023888770
0.370000	0.290000	1.507909733338468116770059
0.390000	0.290000	1.491363554527755042045101
0.410000	0.290000	1.477870661263265938956124
0.430000	0.290000	1.467489563121964657455010
0.450000	0.290000	1.461131668308266684519481
0.470000	0.290000	1.454496212677226063547664
0.490000	0.290000	1.445491338309877082934918
0.510000	0.290000	1.438594026817984206090273
0.530000	0.290000	1.428060184036141988528357
0.550000	0.290000	1.445430404897409371045569
0.570000	0.290000	1.388745670123828324094006
0.590000	0.290000	1.115071858738969856617018
0.610000	0.290000	0.980949314246079562273906
0.630000	0.290000	0.951962792416527703309725
0.650000	0.290000	0.944912093210670045451138
0.670000	0.290000	0.941342136075716817700254
0.690000	0.290000	0.938381134480104073247730
0.710000	0.290000	0.935626892970054413467551
0.730000	0.290000	0.933027023032873215058203
0.750000	0.290000	0.930600439322899153360424
0.770000	0.290000	0.928455859046312781401866
0.790000	0.290000	0.926912729169416138574888
0.810000	0.290000	0.926656518896572523047439
0.830000	0.290000	0.928593521168178059888021
0.850000	0.290000	0.932829574885941759099239
0.870000	0.290000	0.937594010750469664117190
0.890000	0.290000	0.940985602508475404981425
0.910000	0.290000	0.943163334771501493669632
0.930000	0.290000	0.943464961580333660862152
0.950000	0.290000	0.941983951797666807514986
0.970000	0.290000	0.941497376839131039361064
0.990000	0.290000	0.941455264909734079736836

-0.990000	0.310000	0.944728020470957385867905
-0.970000	0.310000	0.944561797185548557287404
-0.950000	0.310000	0.945520269800624646450160
-0.930000	0.310000	0.946542785262777686128288
-0.910000	0.310000	0.945757005410035378467626
-0.890000	0.310000	0.942933994732275904127050
-0.870000	0.310000	0.939369251682875439080078
-0.850000	0.310000	0.934726683681066816689054
-0.830000	0.310000	0.929951355531911549867630
-0.810000	0.310000	0.927077409155650400407467
-0.790000	0.310000	0.926603022267013187729390
-0.770000	0.310000	0.927747876664457682416298
-0.750000	0.310000	0.929696041287584762358165
-0.730000	0.310000	0.932007297576249782444791
-0.710000	0.310000	0.934512683928625964568937
-0.690000	0.310000	0.937166690677482039362189
-0.670000	0.310000	0.939980865653538777415577
-0.650000	0.310000	0.943096359360001579297261
-0.630000	0.310000	0.947546204306040973364134
-0.610000	0.310000	0.960522591459370911337601
-0.590000	0.310000	1.023925482990939661576135
-0.570000	0.310000	1.253828636079708402917277
-0.550000	0.310000	1.449404300505778619978514
-0.530000	0.310000	1.434980438203696806453991
-0.510000	0.310000	1.433099205675713250229819
-0.490000	0.310000	1.442455821230508528074665
-0.470000	0.310000	1.447968417815382435875904
-0.450000	0.310000	1.454178105238783214048226
-0.430000	0.310000	1.461872266633521766365789
-0.410000	0.310000	1.475017283971020720656497
-0.390000	0.310000	1.490413427304029037046007
-0.370000	0.310000	1.506158847830275648860265
-0.350000	0.310000	1.517122567029213664469012
-0.330000	0.310000	1.526819030482533756654107
-0.310000	0.310000	1.538365058625578596362971
-0.290000	0.310000	1.547309196905169992319884
-0.270000	0.310000	1.555926494879210197908037
-0.250000	0.310000	1.569395343792933772419929
-0.230000	0.310000	1.591863173650517548907146
-0.210000	0.310000	1.625455822005592576573463
-0.190000	0.310000	1.667241605484056199415477
-0.170000	0.310000	1.713120440593362880932204
-0.150000	0.310000	1.760139798293447910282339
-0.130000	0.310000	1.805902013931892868825457
-0.110000	0.310000	1.848120357172448269267306
-0.090000	0.310000	1.884870889492072709714421
-0.070000	0.310000	1.914773915623619204851025
-0.050000	0.310000	1.937031543462478966333151
-0.030000	0.310000	1.951471022779425634752215
-0.010000	0.310000	1.958452327592501429620597
0.010000	0.310000	1.958452327592500985531387
0.030000	0.310000	1.951471022779424746573795
0.050000	0.310000	1.937031543462478966333151
0.070000	0.310000	1.914773915623619426895630
0.090000	0.310000	1.884870889492072709714421
0.110000	0.310000	1.848120357172448047222701
0.130000	0.310000	1.805902013931892646780852
0.150000	0.310000	1.760139798293447688237734
0.170000	0.310000	1.713120440593363102976809
0.190000	0.310000	1.667241605484056421460082
0.210000	0.310000	1.625455822005592576573463
0.230000	0.310000	1.591863173650517326862541
0.250000	0.310000	1.569395343792933772419929
0.270000	0.310000	1.555926494879210197908037
0.290000	0.310000	1.547309196905169992319884
0.310000	0.310000	1.538365058625578818407575
0.330000	0.310000	1.526819030482533978698712
0.350000	0.310000	1.517122567029213664469012
0.370000	0.310000	1.506158847830275870904870
0.390000	0.310000	1.490413427304029259090612
0.410000	0.310000	1.475017283971020720656497
0.430000	0.310000	1.461872266633521544321184
0.450000	0.310000	1.454178105238783214048226
0.470000	0.310000	1.447968417815382879965114
0.490000	0.310000	1.442455821230508528074665
0.510000	0.310000	1.433099205675713472274424
0.530000	0.310000	1.434980438203697028498596
0.550000	0.310000	1.449404300505778619978514
0.570000	0.310000	1.253828636079708847006486
0.590000	0.310000	1.023925482990939883620740
0.610000	0.310000	0.960522591459370911337601
0.630000	0.310000	0.947546204306040973364134
0.650000	0.310000	0.943096359360001690319564
0.670000	0.310000	0.939980865653538888437879
0.690000	0.310000	0.937166690677481928339887
0.710000	0.310000	0.934512683928625742524332
0.730000	0.310000	0.932007297576249560400186
0.750000	0.310000	0.929696041287584873380467
0.770000	0.310000	0.927747876664457682416298
0.790000	0.310000	0.926603022267013187729390
0.810000	0.310000	0.927077409155650178362862
0.830000	0.310000	0.929951355531911327823025
0.850000	0.310000	0.934726683681066705666751
0.870000	0.310000	0.939369251682875106013171
0.890000	0.310000	0.942933994732275904127050
0.910000	0.310000	0.945757005410035489489928
0.930000	0.310000	0.946542785262777686128288
0.950000	0.310000	0.945520269800624646450160
0.970000	0.310000	0.944561797185548446265102
0.990000	0.310000	0.944728020470957385867905

-0.990000	0.330000	0.948093180701770177343235
-0.970000	0.330000	0.948041800255586042389666
-0.950000	0.330000	0.949287274363310729086152
-0.930000	0.330000	0.949708811268250685522219
-0.910000	0.330000	0.948379034516008578847845
-0.890000	0.330000	0.945056879847252173654226
-0.870000	0.330000	0.941077885049358187075086
-0.850000	0.330000	0.936675880574159513969335
-0.830000	0.330000	0.931696439242702734162549
-0.810000	0.330000	0.927916156875050468499921
-0.790000	0.330000	0.926535452706854334437025
-0.770000	0.330000	0.927127266055826959600950
-0.750000	0.330000	0.928800244711341038694741
-0.730000	0.330000	0.930966002737910969244695
-0.710000	0.330000	0.933367701643135871947266
-0.690000	0.330000	0.935922285266137521375640
-0.670000	0.330000	0.938617385740104448466070
-0.650000	0.330000	0.941497726416028246632095
-0.630000	0.330000	0.944899797713091516015993
-0.610000	0.330000	0.951266688512817482070716
-0.590000	0.330000	0.976807234080196096215332
-0.570000	0.330000	1.099530408311669260612575
-0.550000	0.330000	1.378463611867193350235539
-0.530000	0.330000	1.452386275473146470815777
-0.510000	0.330000	1.432344876666115318641914
-0.490000	0.330000	1.441011008477314447873141
-0.470000	0.330000	1.448031450680188125801351
-0.450000	0.330000	1.452326947608934659683655
-0.430000	0.330000	1.461244978187903109656531
-0.410000	0.330000	1.475496930487379287910699
-0.390000	0.330000	1.489545652387673335681484
-0.370000	0.330000	1.499641864288527637327775
-0.350000	0.330000	1.505858507928780509743660
-0.330000	0.330000	1.515037112742088964978393
-0.310000	0.330000	1.526819030482533534609502
-0.290000	0.330000	1.534803684631585785069774
-0.270000	0.330000	1.540782168553963771273629
-0.250000	0.330000	1.549650935158701337002185
-0.230000	0.330000	1.561914145448662916138005
-0.210000	0.330000	1.581880551402530477034247
-0.190000	0.330000	1.608764068009516767787659
-0.170000	0.330000	1.639233429811191244951374
-0.150000	0.330000	1.672163427637616717191804
-0.130000	0.330000	1.706872755067531999273456
-0.110000	0.330000	1.741538199726733848748950
-0.090000	0.330000	1.773812247498974370429892
-0.070000	0.330000	1.801450972196370292621737
-0.050000	0.330000	1.822652566744262792042264
-0.030000	0.330000	1.836451626178964957603057
-0.010000	0.330000	1.843030127289149833202941
0.010000	0.330000	1.843030127289149833202941
0.030000	0.330000	1.836451626178964069424637
0.050000	0.330000	1.822652566744262569997659
0.070000	0.330000	1.801450972196370292621737
0.090000	0.330000	1.773812247498974814519102
0.110000	0.330000	1.741538199726733848748950
0.130000	0.330000	1.706872755067531999273456
0.150000	0.330000	1.672163427637616717191804
0.170000	0.330000	1.639233429811191244951374
0.190000	0.330000	1.608764068009516767787659
0.210000	0.330000	1.581880551402530477034247
0.230000	0.330000	1.561914145448662694093400
0.250000	0.330000	1.549650935158700892912975
0.270000	0.330000	1.540782168553963327184420
0.290000	0.330000	1.534803684631585785069774
0.310000	0.330000	1.526819030482533756654107
0.330000	0.330000	1.515037112742089409067603
0.350000	0.330000	1.505858507928780953832870
0.370000	0.330000	1.499641864288527859372380
0.390000	0.330000	1.489545652387673335681484
0.410000	0.330000	1.475496930487379287910699
0.430000	0.330000	1.461244978187902887611926
0.450000	0.330000	1.452326947608934659683655
0.470000	0.330000	1.448031450680188347845956
0.490000	0.330000	1.441011008477314447873141
0.510000	0.330000	1.432344876666115318641914
0.530000	0.330000	1.452386275473146470815777
0.550000	0.330000	1.378463611867193572280144
0.570000	0.330000	1.099530408311669482657180
0.590000	0.330000	0.976807234080196318259937
0.610000	0.330000	0.951266688512817482070716
0.630000	0.330000	0.944899797713091182949086
0.650000	0.330000	0.941497726416028246632095
0.670000	0.330000	0.938617385740104448466070
0.690000	0.330000	0.935922285266137632397943
0.710000	0.330000	0.933367701643135649902661
0.730000	0.330000	0.930966002737910858222392
0.750000	0.330000	0.928800244711340927672438
0.770000	0.330000	0.927127266055827070623252
0.790000	0.330000	0.926535452706854334437025
0.810000	0.330000	0.927916156875050468499921
0.830000	0.330000	0.931696439242702734162549
0.850000	0.330000	0.936675880574159513969335
0.870000	0.330000	0.941077885049358187075086
0.890000	0.330000	0.945056879847252062631924
0.910000	0.330000	0.948379034516008467825543
0.930000	0.330000	0.949708811268250685522219
0.950000	0.330000	0.949287274363310951130757
0.970000	0.330000	0.948041800255586153411969
0.990000	0.330000	0.948093180701770177343235

-0.990000	0.350000	0.951738670636861017193553
-0.970000	0.350000	0.951891128285189513924536
-0.950000	0.350000	0.953084779287448280449269
-0.930000	0.350000	0.952971091328804864595270
-0.910000	0.350000	0.950924970072065334214528
-0.890000	0.350000	0.947244598892166167480866
-0.870000	0.350000	0.942794054664081504490980
-0.850000	0.350000	0.938566254678126266064453
-0.830000	0.350000	0.933742108353936228759551
-0.810000	0.350000	0.929251524253089544735928
-0.790000	0.350000	0.926831576356106690006698
-0.770000	0.350000	0.926673182059425060153046
-0.750000	0.350000	0.927950194629859170802888
-0.730000	0.350000	0.929919019779287703286741
-0.710000	0.350000	0.932199914903808046773293
-0.690000	0.350000	0.934651760616328708408673
-0.670000	0.350000	0.937237438632571029373253
-0.650000	0.350000	0.939965137303716780081686
-0.630000	0.350000	0.942936415011201289892995
-0.610000	0.350000	0.946895043530289415301127
-0.590000	0.350000	0.957114304185707420735696
-0.570000	0.350000	1.005903486449043482409138
-0.550000	0.350000	1.204818856282465766582845
-0.530000	0.350000	1.439136297535295483385198
-0.510000	0.350000	1.440863812495024154358703
-0.490000	0.350000	1.433050045912106051915202
-0.470000	0.350000	1.442721392531674196035851
-0.450000	0.350000	1.447822305791983010792023
-0.430000	0.350000	1.457700522705117851529621
-0.410000	0.350000	1.471672830265909892588638
-0.390000	0.350000	1.481106507633074276242269
-0.370000	0.350000	1.486660519746830333431831
-0.350000	0.350000	1.493246191528577515583720
-0.330000	0.350000	1.505858507928780731788265
-0.310000	0.350000	1.517122567029213886513617
-0.290000	0.350000	1.522749595206464023888770
-0.270000	0.350000	1.526118815542975903909451
-0.250000	0.350000	1.533295361172050341735940
-0.230000	0.350000	1.542339218997705208025195
-0.210000	0.350000	1.556369862376935531145250
-0.190000	0.350000	1.574585577644225464766237
-0.170000	0.350000	1.591624960490971352200518
-0.150000	0.350000	1.608567234468739615138588
-0.130000	0.350000	1.628433684174708240277596
-0.110000	0.350000	1.651242742974307953218727
-0.090000	0.350000	1.674917064383988574149953
-0.070000	0.350000	1.696740281728227328628122
-0.050000	0.350000	1.714080570873468767345571
-0.030000	0.350000	1.725123322372118961354204
-0.010000	0.350000	1.730011629374127668512529
0.010000	0.350000	1.730011629374127890557133
0.030000	0.350000	1.725123322372118739309599
0.050000	0.350000	1.714080570873468545300966
0.070000	0.350000	1.696740281728227106583518
0.090000	0.350000	1.674917064383988574149953
0.110000	0.350000	1.651242742974307953218727
0.130000	0.350000	1.628433684174708240277596
0.150000	0.350000	1.608567234468739393093983
0.170000	0.350000	1.591624960490971130155913
0.190000	0.350000	1.574585577644225020677027
0.210000	0.350000	1.556369862376935309100645
0.230000	0.350000	1.542339218997704763935985
0.250000	0.350000	1.533295361172050119691335
0.270000	0.350000	1.526118815542975459820241
0.290000	0.350000	1.522749595206464023888770
0.310000	0.350000	1.517122567029213886513617
0.330000	0.350000	1.505858507928780731788265
0.350000	0.350000	1.493246191528577737628325
0.370000	0.350000	1.486660519746830555476436
0.390000	0.350000	1.481106507633074054197664
0.410000	0.350000	1.471672830265909670544033
0.430000	0.350000	1.457700522705117407440412
0.450000	0.350000	1.447822305791982788747418
0.470000	0.350000	1.442721392531674196035851
0.490000	0.350000	1.433050045912106273959807
0.510000	0.350000	1.440863812495023932314098
0.530000	0.350000	1.439136297535295483385198
0.550000	0.350000	1.204818856282465766582845
0.570000	0.350000	1.005903486449043482409138
0.590000	0.350000	0.957114304185707531757998
0.610000	0.350000	0.946895043530289526323429
0.630000	0.350000	0.942936415011201178870692
0.650000	0.350000	0.939965137303716669059384
0.670000	0.350000	0.937237438632570918350950
0.690000	0.350000	0.934651760616328597386371
0.710000	0.350000	0.932199914903808046773293
0.730000	0.350000	0.929919019779287592264438
0.750000	0.350000	0.927950194629859170802888
0.770000	0.350000	0.926673182059424949130744
0.790000	0.350000	0.926831576356106801029000
0.810000	0.350000	0.929251524253089544735928
0.830000	0.350000	0.933742108353936228759551
0.850000	0.350000	0.938566254678126377086755
0.870000	0.350000	0.942794054664081726535585
0.890000	0.350000	0.947244598892166167480866
0.910000	0.350000	0.950924970072065223192226
0.930000	0.350000	0.952971091328804864595270
0.950000	0.350000	0.953084779287448391471571
0.970000	0.350000	0.951891128285189624946838
0.990000	0.350000	0.951738670636861239238158

-0.990000	0.370000	0.955566374727329082006122
-0.970000	0.370000	0.956020298801881995842677
-0.950000	0.370000	0.956987251084839618542333
-0.930000	0.370000	0.956240247808363141857058
-0.910000	0.370000	0.953389243938831176805593
-0.890000	0.370000	0.949370427051889564928899
-0.870000	0.370000	0.944716654503468533654598
-0.850000	0.370000	0.940416928203214652626230
-0.830000	0.370000	0.935924177331730944295884
-0.810000	0.370000	0.931084977891147858031218
-0.790000	0.370000	0.927622312708419549664995
-0.770000	0.370000	0.926500403130670502349631
-0.750000	0.370000	0.927206840557497691257538
-0.730000	0.370000	0.928892572724382081794658
-0.710000	0.370000	0.931020828163451885650659
-0.690000	0.370000	0.933361235021799795497088
-0.670000	0.370000	0.935839480646580401668189
-0.650000	0.370000	0.938442772642009370720473
-0.630000	0.370000	0.941198836377524883367585
-0.610000	0.370000	0.944315754222681325025235
-0.590000	0.370000	0.949304184741382117707076
-0.570000	0.370000	0.966416174036733299779200
-0.550000	0.370000	1.050800282396976648158216
-0.530000	0.370000	1.307357098717116583586062
-0.510000	0.370000	1.451550457603518307081458
-0.490000	0.370000	1.432055976328331592384302
-0.470000	0.370000	1.433261203505346692566036
-0.450000	0.370000	1.440875895707947274004823
-0.430000	0.370000	1.449268672823829096074633
-0.410000	0.370000	1.462794458894952631666797
-0.390000	0.370000	1.470281323676596141325490
-0.370000	0.370000	1.476227496564166852266453
-0.350000	0.370000	1.486660519746830333431831
-0.330000	0.370000	1.499641864288527859372380
-0.310000	0.370000	1.506158847830276092949475
-0.290000	0.370000	1.507909733338468338814664
-0.270000	0.370000	1.510356485860826936118428
-0.250000	0.370000	1.517946157324559175449963
-0.230000	0.370000	1.529263918417322010157022
-0.210000	0.370000	1.542198715217582227765547
-0.190000	0.370000	1.557766415180427133080343
-0.170000	0.370000	1.567257813099282692803627
-0.150000	0.370000	1.572113123044175164721992
-0.130000	0.370000	1.578615977966707939472712
-0.110000	0.370000	1.589283627826384659442738
-0.090000	0.370000	1.602941617420961417650460
-0.070000	0.370000	1.617135616683523791081711
-0.050000	0.370000	1.629053079136753234834600
-0.030000	0.370000	1.636054588583510938093468
-0.010000	0.370000	1.638280127902025373742845
0.010000	0.370000	1.638280127902025373742845
0.030000	0.370000	1.636054588583510716048863
0.050000	0.370000	1.629053079136752790745390
0.070000	0.370000	1.617135616683523569037106
0.090000	0.370000	1.602941617420961195605855
0.110000	0.370000	1.589283627826384659442738
0.130000	0.370000	1.578615977966707717428108
0.150000	0.370000	1.572113123044175164721992
0.170000	0.370000	1.567257813099282692803627
0.190000	0.370000	1.557766415180426688991133
0.210000	0.370000	1.542198715217581783676337
0.230000	0.370000	1.529263918417321788112417
0.250000	0.370000	1.517946157324558953405358
0.270000	0.370000	1.510356485860826936118428
0.290000	0.370000	1.507909733338468116770059
0.310000	0.370000	1.506158847830275870904870
0.330000	0.370000	1.499641864288528081416985
0.350000	0.370000	1.486660519746830555476436
0.370000	0.370000	1.476227496564166630221848
0.390000	0.370000	1.470281323676595919280885
0.410000	0.370000	1.462794458894952409622192
0.430000	0.370000	1.449268672823828874030028
0.450000	0.370000	1.440875895707947496049428
0.470000	0.370000	1.433261203505346914610641
0.490000	0.370000	1.432055976328331814428907
0.510000	0.370000	1.451550457603518529126063
0.530000	0.370000	1.307357098717116361541457
0.550000	0.370000	1.050800282396976648158216
0.570000	0.370000	0.966416174036733188756898
0.590000	0.370000	0.949304184741382117707076
0.610000	0.370000	0.944315754222681436047537
0.630000	0.370000	0.941198836377524883367585
0.650000	0.370000	0.938442772642009259698170
0.670000	0.370000	0.935839480646580068601281
0.690000	0.370000	0.933361235021799684474786
0.710000	0.370000	0.931020828163451774628356
0.730000	0.370000	0.928892572724382192816961
0.750000	0.370000	0.927206840557497580235236
0.770000	0.370000	0.926500403130670724394236
0.790000	0.370000	0.927622312708419771709600
0.810000	0.370000	0.931084977891147858031218
0.830000	0.370000	0.935924177331730944295884
0.850000	0.370000	0.940416928203214763648532
0.870000	0.370000	0.944716654503468422632295
0.890000	0.370000	0.949370427051889564928899
0.910000	0.370000	0.953389243938831287827895
0.930000	0.370000	0.956240247808363141857058
0.950000	0.370000	0.956987251084839396497728
0.970000	0.370000	0.956020298801882106864980
0.990000	0.370000	0.955566374727329193028424

-0.990000	0.390000	0.959580847358081467923796
-0.970000	0.390000	0.960527079615851819838213
-0.950000	0.390000	0.960885052517326920806795
-0.930000	0.390000	0.959290199332917592478509
-0.910000	0.390000	0.955797912736071175743291
-0.890000	0.390000	0.951455429963939169901721
-0.870000	0.390000	0.946885745795407740565963
-0.850000	0.390000	0.942322058378630034169987
-0.830000	0.390000	0.938069769188828339601116
-0.810000	0.390000	0.933310801079171525884703
-0.790000	0.390000	0.929014120304836654717917
-0.770000	0.390000	0.926762064395135420902250
-0.750000	0.390000	0.926667953172287672813923
-0.730000	0.390000	0.927931888107657587561050
-0.710000	0.390000	0.929849132108181430922400
-0.690000	0.390000	0.932059402319797891678377
-0.670000	0.390000	0.934427277844194992262317
-0.650000	0.390000	0.936915246236042054128745
-0.630000	0.390000	0.939524592405804770400835
-0.610000	0.390000	0.942310213935401819185245
-0.590000	0.390000	0.945665927882257895120688
-0.570000	0.390000	0.952372513728914849018281
-0.550000	0.390000	0.980091642748538327545305
-0.530000	0.390000	1.107674941041323579682398
-0.510000	0.390000	1.376133604239548446912522
-0.490000	0.390000	1.445156229596844532636624
-0.470000	0.390000	1.427912371864144658317741
-0.450000	0.390000	1.436168675418752593841987
-0.430000	0.390000	1.446873916502771528769244
-0.410000	0.390000	1.457864836858125734408986
-0.390000	0.390000	1.464875396667759455127111
-0.370000	0.390000	1.470281323676595919280885
-0.350000	0.390000	1.481106507633074276242269
-0.330000	0.390000	1.489545652387673335681484
-0.310000	0.390000	1.490413427304029037046007
-0.290000	0.390000	1.491363554527754820000496
-0.270000	0.390000	1.495060138337236832484223
-0.250000	0.390000	1.505467983373393048296407
-0.230000	0.390000	1.522260497919341482031541
-0.210000	0.390000	1.533376225025356420772482
-0.190000	0.390000	1.545142445432234001856386
-0.170000	0.390000	1.550509209820848166572205
-0.150000	0.390000	1.551136737534696719009730
-0.130000	0.390000	1.552292280466216034540139
-0.110000	0.390000	1.556996019812139531168782
-0.090000	0.390000	1.563768272786074220448427
-0.070000	0.390000	1.571132825640046304371822
-0.050000	0.390000	1.577909932578849927509168
-0.030000	0.390000	1.581619231812086301403042
-0.010000	0.390000	1.581608190071270847454343
0.010000	0.390000	1.581608190071270625409738
0.030000	0.390000	1.581619231812086301403042
0.050000	0.390000	1.577909932578849705464563
0.070000	0.390000	1.571132825640046082327217
0.090000	0.390000	1.563768272786073998403822
0.110000	0.390000	1.556996019812139087079572
0.130000	0.390000	1.552292280466216034540139
0.150000	0.390000	1.551136737534696496965125
0.170000	0.390000	1.550509209820847944527600
0.190000	0.390000	1.545142445432234001856386
0.210000	0.390000	1.533376225025356420772482
0.230000	0.390000	1.522260497919341259986936
0.250000	0.390000	1.505467983373392826251802
0.270000	0.390000	1.495060138337236832484223
0.290000	0.390000	1.491363554527755042045101
0.310000	0.390000	1.490413427304029037046007
0.330000	0.390000	1.489545652387673335681484
0.350000	0.390000	1.481106507633074054197664
0.370000	0.390000	1.470281323676595919280885
0.390000	0.390000	1.464875396667759455127111
0.410000	0.390000	1.457864836858125734408986
0.430000	0.390000	1.446873916502771306724640
0.450000	0.390000	1.436168675418752815886592
0.470000	0.390000	1.427912371864144658317741
0.490000	0.390000	1.445156229596844754681229
0.510000	0.390000	1.376133604239548224867917
0.530000	0.390000	1.107674941041323579682398
0.550000	0.390000	0.980091642748538327545305
0.570000	0.390000	0.952372513728914849018281
0.590000	0.390000	0.945665927882258006142990
0.610000	0.390000	0.942310213935401819185245
0.630000	0.390000	0.939524592405804770400835
0.650000	0.390000	0.936915246236041943106443
0.670000	0.390000	0.934427277844194770217712
0.690000	0.390000	0.932059402319798002700679
0.710000	0.390000	0.929849132108181208877795
0.730000	0.390000	0.927931888107657365516445
0.750000	0.390000	0.926667953172287561791620
0.770000	0.390000	0.926762064395135642946855
0.790000	0.390000	0.929014120304836765740220
0.810000	0.390000	0.933310801079171525884703
0.830000	0.390000	0.938069769188828450623419
0.850000	0.390000	0.942322058378630145192290
0.870000	0.390000	0.946885745795407851588266
0.890000	0.390000	0.951455429963939391946326
0.910000	0.390000	0.955797912736071508810198
0.930000	0.390000	0.959290199332917703500812
0.950000	0.390000	0.960885052517327031829097
0.970000	0.390000	0.960527079615851930860515
0.990000	0.390000	0.959580847358081689968401

-0.990000	0.410000	0.963964545612246648254029
-0.970000	0.410000	0.965115677061616383802800
-0.950000	0.410000	0.964569630495804797298831
-0.930000	0.410000	0.962226309986027206200276
-0.910000	0.410000	0.958231498417960847469033
-0.890000	0.410000	0.953709463000468327109616
-0.870000	0.410000	0.949148169933696106426169
-0.850000	0.410000	0.944396273577725486880752
-0.830000	0.410000	0.940111101374107360761911
-0.810000	0.410000	0.935709509941211714512121
-0.790000	0.410000	0.931017683111704186238455
-0.770000	0.410000	0.927629151262643447672929
-0.750000	0.410000	0.926481559253895414762781
-0.730000	0.410000	0.927115561899904960796448
-0.710000	0.410000	0.928718192359791139267600
-0.690000	0.410000	0.930760034315078033095858
-0.670000	0.410000	0.933007460119825049460474
-0.650000	0.410000	0.935381848599599163840423
-0.630000	0.410000	0.937865644790850327972009
-0.610000	0.410000	0.940470458193880198827230
-0.590000	0.410000	0.943292305664012342703018
-0.570000	0.410000	0.947009661183042639187590
-0.550000	0.410000	0.956201609642240546449443
-0.530000	0.410000	0.997550275022596188989610
-0.510000	0.410000	1.165653743189638769095495
-0.490000	0.410000	1.407907686038047057053291
-0.470000	0.410000	1.434908275450716086396596
-0.450000	0.410000	1.426229642553409338034953
-0.430000	0.410000	1.441199225843001086033723
-0.410000	0.410000	1.452863252872344856925224
-0.390000	0.410000	1.457864836858125956453591
-0.370000	0.410000	1.462794458894952631666797
-0.350000	0.410000	1.471672830265909892588638
-0.330000	0.410000	1.475496930487379509955304
-0.310000	0.410000	1.475017283971020720656497
-0.290000	0.410000	1.477870661263265938956124
-0.270000	0.410000	1.484258617860076068240005
-0.250000	0.410000	1.499759714778240882182558
-0.230000	0.410000	1.517703469255112347369163
-0.210000	0.410000	1.522219412345942268771637
-0.190000	0.410000	1.528471373930770704774318
-0.170000	0.410000	1.532210640414113367313576
-0.150000	0.410000	1.533801713283284628985825
-0.130000	0.410000	1.535611943431554937689043
-0.110000	0.410000	1.541360679904074215684773
-0.090000	0.410000	1.546591143861685280214147
-0.070000	0.410000	1.549691845456796723823345
-0.050000	0.410000	1.552558270747196322858485
-0.030000	0.410000	1.556435752397766103527488
-0.010000	0.410000	1.557872671150827725838894
0.010000	0.410000	1.557872671150827725838894
0.030000	0.410000	1.556435752397766103527488
0.050000	0.410000	1.552558270747196322858485
0.070000	0.410000	1.549691845456796723823345
0.090000	0.410000	1.546591143861685058169542
0.110000	0.410000	1.541360679904074215684773
0.130000	0.410000	1.535611943431554715644438
0.150000	0.410000	1.533801713283284406941220
0.170000	0.410000	1.532210640414113145268971
0.190000	0.410000	1.528471373930770926818923
0.210000	0.410000	1.522219412345942268771637
0.230000	0.410000	1.517703469255112347369163
0.250000	0.410000	1.499759714778240660137953
0.270000	0.410000	1.484258617860075846195400
0.290000	0.410000	1.477870661263266161000729
0.310000	0.410000	1.475017283971020720656497
0.330000	0.410000	1.475496930487379287910699
0.350000	0.410000	1.471672830265909892588638
0.370000	0.410000	1.462794458894952631666797
0.390000	0.410000	1.457864836858125956453591
0.410000	0.410000	1.452863252872344634880619
0.430000	0.410000	1.441199225843000863989118
0.450000	0.410000	1.426229642553409560079558
0.470000	0.410000	1.434908275450716308441201
0.490000	0.410000	1.407907686038047057053291
0.510000	0.410000	1.165653743189638547050890
0.530000	0.410000	0.997550275022595966945005
0.550000	0.410000	0.956201609642240546449443
0.570000	0.410000	0.947009661183042639187590
0.590000	0.410000	0.943292305664012120658413
0.610000	0.410000	0.940470458193880198827230
0.630000	0.410000	0.937865644790850216949707
0.650000	0.410000	0.935381848599598941795819
0.670000	0.410000	0.933007460119825049460474
0.690000	0.410000	0.930760034315078033095858
0.710000	0.410000	0.928718192359790917222995
0.730000	0.410000	0.927115561899904849774146
0.750000	0.410000	0.926481559253895636807385
0.770000	0.410000	0.927629151262643780739836
0.790000	0.410000	0.931017683111704408283060
0.810000	0.410000	0.935709509941211936556726
0.830000	0.410000	0.940111101374107471784214
0.850000	0.410000	0.944396273577725486880752
0.870000	0.410000	0.949148169933696217448471
0.890000	0.410000	0.953709463000468438131918
0.910000	0.410000	0.958231498417960958491335
0.930000	0.410000	0.962226309986027095177974
0.950000	0.410000	0.964569630495804797298831
0.970000	0.410000	0.965115677061616272780498
0.990000	0.410000	0.963964545612246759276331

-0.990000	0.430000	0.968715848651234723298842
-0.970000	0.430000	0.969604369526094855835652
-0.950000	0.430000	0.968273200288692126314061
-0.930000	0.430000	0.965090949039058121350365
-0.910000	0.430000	0.960707365593681084092736
-0.890000	0.430000	0.956087740932926477555043
-0.870000	0.430000	0.951310527286792995127485
-0.850000	0.430000	0.946714774114888912848187
-0.830000	0.430000	0.942214224255717880396332
-0.810000	0.430000	0.938059011975096335156366
-0.790000	0.430000	0.933476382306223984031135
-0.770000	0.430000	0.929225644941387818320777
-0.750000	0.430000	0.926845711811313255346079
-0.730000	0.430000	0.926574926236818585678634
-0.710000	0.430000	0.927689845076294039571962
-0.690000	0.430000	0.929488102847799368966264
-0.670000	0.430000	0.931590526103314386929810
-0.650000	0.430000	0.933847085112729735634218
-0.630000	0.430000	0.936212023903938872493313
-0.610000	0.430000	0.938678741269853622597452
-0.590000	0.430000	0.941268784624093801660649
-0.570000	0.430000	0.944134791731882749843408
-0.550000	0.430000	0.948323771389107395002327
-0.530000	0.430000	0.960503259176238910477252
-0.510000	0.430000	1.015829720781181277899918
-0.490000	0.430000	1.210062197728525301698710
-0.470000	0.430000	1.417440976745632408295705
-0.450000	0.430000	1.427455376995246050242372
-0.430000	0.430000	1.425720279455683581204539
-0.410000	0.430000	1.441199225843001086033723
-0.390000	0.430000	1.446873916502771528769244
-0.370000	0.430000	1.449268672823829096074633
-0.350000	0.430000	1.457700522705117407440412
-0.330000	0.430000	1.461244978187902887611926
-0.310000	0.430000	1.461872266633521766365789
-0.290000	0.430000	1.467489563121964879499615
-0.270000	0.430000	1.476997618312227089631961
-0.250000	0.430000	1.494660273878482437126536
-0.230000	0.430000	1.507881911677906305868646
-0.210000	0.430000	1.506219825456320604573079
-0.190000	0.430000	1.510750825045056977558033
-0.170000	0.430000	1.517689735451982491198919
-0.150000	0.430000	1.521353630178060134525708
-0.130000	0.430000	1.523034649504814597165137
-0.110000	0.430000	1.529040761213271260032798
-0.090000	0.430000	1.533041454658394808774347
-0.070000	0.430000	1.532864520336905789221760
-0.050000	0.430000	1.531402240077814891350272
-0.030000	0.430000	1.537886642213952548274847
-0.010000	0.430000	1.546144313775661194299005
0.010000	0.430000	1.546144313775661194299005
0.030000	0.430000	1.537886642213952770319452
0.050000	0.430000	1.531402240077814669305667
0.070000	0.430000	1.532864520336906011266365
0.090000	0.430000	1.533041454658394808774347
0.110000	0.430000	1.529040761213271260032798
0.130000	0.430000	1.523034649504814153075927
0.150000	0.430000	1.521353630178059912481103
0.170000	0.430000	1.517689735451982269154314
0.190000	0.430000	1.510750825045056977558033
0.210000	0.430000	1.506219825456320604573079
0.230000	0.430000	1.507881911677906305868646
0.250000	0.430000	1.494660273878481993037326
0.270000	0.430000	1.476997618312226645542751
0.290000	0.430000	1.467489563121964879499615
0.310000	0.430000	1.461872266633521766365789
0.330000	0.430000	1.461244978187902887611926
0.350000	0.430000	1.457700522705117629485017
0.370000	0.430000	1.449268672823829096074633
0.390000	0.430000	1.446873916502771528769244
0.410000	0.430000	1.441199225843000863989118
0.430000	0.430000	1.425720279455683359159934
0.450000	0.430000	1.427455376995245828197767
0.470000	0.430000	1.417440976745632408295705
0.490000	0.430000	1.210062197728525079654105
0.510000	0.430000	1.015829720781181055855313
0.530000	0.430000	0.960503259176238910477252
0.550000	0.430000	0.948323771389107283980024
0.570000	0.430000	0.944134791731882749843408
0.590000	0.430000	0.941268784624093912682952
0.610000	0.430000	0.938678741269853733619755
0.630000	0.430000	0.936212023903938761471011
0.650000	0.430000	0.933847085112729735634218
0.670000	0.430000	0.931590526103314386929810
0.690000	0.430000	0.929488102847799257943961
0.710000	0.430000	0.927689845076293928549660
0.730000	0.430000	0.926574926236818474656332
0.750000	0.430000	0.926845711811313366368381
0.770000	0.430000	0.929225644941387929343080
0.790000	0.430000	0.933476382306224095053437
0.810000	0.430000	0.938059011975096446178668
0.830000	0.430000	0.942214224255717991418635
0.850000	0.430000	0.946714774114889023870489
0.870000	0.430000	0.951310527286792995127485
0.890000	0.430000	0.956087740932926588577345
0.910000	0.430000	0.960707365593681084092736
0.930000	0.430000	0.965090949039058121350365
0.950000	0.430000	0.968273200288692237336363
0.970000	0.430000	0.969604369526094744813349
0.990000	0.430000	0.968715848651234612276539

-0.990000	0.450000	0.973857976396608204794347
-0.970000	0.450000	0.973852050380087375103244
-0.950000	0.450000	0.971763041207841293811498
-0.930000	0.450000	0.967706565269516372218561
-0.910000	0.450000	0.963235044341539281553821
-0.890000	0.450000	0.958430283986848929878022
-0.870000	0.450000	0.953650647537048201662913
-0.850000	0.450000	0.949177989304928360070335
-0.830000	0.450000	0.944540362950571088518359
-0.810000	0.450000	0.940284889444814697689878
-0.790000	0.450000	0.936080457008827804266105
-0.770000	0.450000	0.931519309453117783093035
-0.750000	0.450000	0.927965403434749425137795
-0.730000	0.450000	0.926509038740972457048883
-0.710000	0.450000	0.926876041010788465079884
-0.690000	0.450000	0.928292218834709914609959
-0.670000	0.450000	0.930195596173236216586133
-0.650000	0.450000	0.932319054556764115204714
-0.630000	0.450000	0.934565206974431239572709
-0.610000	0.450000	0.936906944006157593740625
-0.590000	0.450000	0.939343925986589001198013
-0.570000	0.450000	0.941908185320982416222080
-0.550000	0.450000	0.944817442268283347317492
-0.530000	0.450000	0.949499018347357615077442
-0.510000	0.450000	0.964446586359934299181873
-0.490000	0.450000	1.030002186309522338447664
-0.470000	0.450000	1.233110234685677930599468
-0.450000	0.450000	1.418768915274897679523747
-0.430000	0.450000	1.427455376995245828197767
-0.410000	0.450000	1.426229642553409560079558
-0.390000	0.450000	1.436168675418752593841987
-0.370000	0.450000	1.440875895707947274004823
-0.350000	0.450000	1.447822305791982788747418
-0.330000	0.450000	1.452326947608934437639050
-0.310000	0.450000	1.454178105238783214048226
-0.290000	0.450000	1.461131668308266462474876
-0.270000	0.450000	1.470899012843090769564469
-0.250000	0.450000	1.488558279237770065606128
-0.230000	0.450000	1.496357756287451490351259
-0.210000	0.450000	1.492084789251735044146585
-0.190000	0.450000	1.497629559347434913263442
-0.170000	0.450000	1.506194006446741839866377
-0.150000	0.450000	1.508203329064167208528602
-0.130000	0.450000	1.510143057100479246912528
-0.110000	0.450000	1.516239988339024957753054
-0.090000	0.450000	1.519276907350458394319048
-0.070000	0.450000	1.517227674502916512366824
-0.050000	0.450000	1.512063880684777261720342
-0.030000	0.450000	1.519599801360634216962353
-0.010000	0.450000	1.535272341310269350600493
0.010000	0.450000	1.535272341310269572645097
0.030000	0.450000	1.519599801360634883096168
0.050000	0.450000	1.512063880684777483764947
0.070000	0.450000	1.517227674502916512366824
0.090000	0.450000	1.519276907350458394319048
0.110000	0.450000	1.516239988339024735708449
0.130000	0.450000	1.510143057100479246912528
0.150000	0.450000	1.508203329064166986483997
0.170000	0.450000	1.506194006446741617821772
0.190000	0.450000	1.497629559347434913263442
0.210000	0.450000	1.492084789251735266191190
0.230000	0.450000	1.496357756287451712395864
0.250000	0.450000	1.488558279237769843561523
0.270000	0.450000	1.470899012843090769564469
0.290000	0.450000	1.461131668308266684519481
0.310000	0.450000	1.454178105238783214048226
0.330000	0.450000	1.452326947608934659683655
0.350000	0.450000	1.447822305791983010792023
0.370000	0.450000	1.440875895707947718094033
0.390000	0.450000	1.436168675418752593841987
0.410000	0.450000	1.426229642553409560079558
0.430000	0.450000	1.427455376995246050242372
0.450000	0.450000	1.418768915274897457479142
0.470000	0.450000	1.233110234685677930599468
0.490000	0.450000	1.030002186309522116403059
0.510000	0.450000	0.964446586359934299181873
0.530000	0.450000	0.949499018347357726099744
0.550000	0.450000	0.944817442268283347317492
0.570000	0.450000	0.941908185320982416222080
0.590000	0.450000	0.939343925986588890175710
0.610000	0.450000	0.936906944006157482718322
0.630000	0.450000	0.934565206974431350595012
0.650000	0.450000	0.932319054556764337249319
0.670000	0.450000	0.930195596173236327608436
0.690000	0.450000	0.928292218834709803587657
0.710000	0.450000	0.926876041010788465079884
0.730000	0.450000	0.926509038740972457048883
0.750000	0.450000	0.927965403434749425137795
0.770000	0.450000	0.931519309453117783093035
0.790000	0.450000	0.936080457008827915288407
0.810000	0.450000	0.940284889444814808712181
0.830000	0.450000	0.944540362950571199540661
0.850000	0.450000	0.949177989304928249048032
0.870000	0.450000	0.953650647537047979618308
0.890000	0.450000	0.958430283986848929878022
0.910000	0.450000	0.963235044341539392576124
0.930000	0.450000	0.967706565269516483240864
0.950000	0.450000	0.971763041207841293811498
0.970000	0.450000	0.973852050380087375103244
0.990000	0.450000	0.973857976396608204794347

-0.990000	0.470000	0.979210197813320637472145
-0.970000	0.470000	0.977829838493724623482706
-0.950000	0.470000	0.974975642389304564261465
-0.930000	0.470000	0.970529059622938894413835
-0.910000	0.470000	0.965865994527964066840298
-0.890000	0.470000	0.960922176638383418456613
-0.870000	0.470000	0.956278916029240644292031
-0.850000	0.470000	0.951567942478840689268793
-0.830000	0.470000	0.947066341956059098983189
-0.810000	0.470000	0.942602338944983353385965
-0.790000	0.470000	0.938574607694933948920379
-0.770000	0.470000	0.934240050682145328764250
-0.750000	0.470000	0.929936191402005118966656
-0.730000	0.470000	0.927165969524173738669504
-0.710000	0.470000	0.926463203681881619644400
-0.690000	0.470000	0.927266421096088477860064
-0.670000	0.470000	0.928861306020935861837984
-0.650000	0.470000	0.930812718841092179289376
-0.630000	0.470000	0.932931212526150521746615
-0.610000	0.470000	0.935151682574823062132907
-0.590000	0.470000	0.937457478929616838669858
-0.570000	0.470000	0.939851986474371070556799
-0.550000	0.470000	0.942377028260129478987039
-0.530000	0.470000	0.945307197213899663701397
-0.510000	0.470000	0.950341640255265684977815
-0.490000	0.470000	0.966861817293402037165606
-0.470000	0.470000	1.035366103406330395841906
-0.450000	0.470000	1.233110234685677930599468
-0.430000	0.470000	1.417440976745632408295705
-0.410000	0.470000	1.434908275450716308441201
-0.390000	0.470000	1.427912371864144658317741
-0.370000	0.470000	1.433261203505346692566036
-0.350000	0.470000	1.442721392531674196035851
-0.330000	0.470000	1.448031450680187903756746
-0.310000	0.470000	1.447968417815382435875904
-0.290000	0.470000	1.454496212677225841503059
-0.270000	0.470000	1.464984575427791479995676
-0.250000	0.470000	1.480491235819527018335862
-0.230000	0.470000	1.482846278299152720236975
-0.210000	0.470000	1.478257984603325914108041
-0.190000	0.470000	1.485470866133673739639676
-0.170000	0.470000	1.494170027344562390325677
-0.150000	0.470000	1.494764901705625703698388
-0.130000	0.470000	1.497645438759656055793812
-0.110000	0.470000	1.502973119731149553857108
-0.090000	0.470000	1.505704096923772050686807
-0.070000	0.470000	1.502973009872351717319816
-0.050000	0.470000	1.496864871570827482116783
-0.030000	0.470000	1.505088259902803926593151
-0.010000	0.470000	1.525808695707538742425413
0.010000	0.470000	1.525808695707538742425413
0.030000	0.470000	1.505088259902804148637756
0.050000	0.470000	1.496864871570827704161388
0.070000	0.470000	1.502973009872351717319816
0.090000	0.470000	1.505704096923771828642202
0.110000	0.470000	1.502973119731149331812503
0.130000	0.470000	1.497645438759656055793812
0.150000	0.470000	1.494764901705625481653783
0.170000	0.470000	1.494170027344562168281072
0.190000	0.470000	1.485470866133673961684281
0.210000	0.470000	1.478257984603326136152646
0.230000	0.470000	1.482846278299152498192370
0.250000	0.470000	1.480491235819527018335862
0.270000	0.470000	1.464984575427791035906466
0.290000	0.470000	1.454496212677225841503059
0.310000	0.470000	1.447968417815382435875904
0.330000	0.470000	1.448031450680188347845956
0.350000	0.470000	1.442721392531674196035851
0.370000	0.470000	1.433261203505346914610641
0.390000	0.470000	1.427912371864144658317741
0.410000	0.470000	1.434908275450716308441201
0.430000	0.470000	1.417440976745632186251100
0.450000	0.470000	1.233110234685677930599468
0.470000	0.470000	1.035366103406330395841906
0.490000	0.470000	0.966861817293401815121001
0.510000	0.470000	0.950341640255265462933210
0.530000	0.470000	0.945307197213899663701397
0.550000	0.470000	0.942377028260129478987039
0.570000	0.470000	0.939851986474371070556799
0.590000	0.470000	0.937457478929616949692161
0.610000	0.470000	0.935151682574823062132907
0.630000	0.470000	0.932931212526150632768918
0.650000	0.470000	0.930812718841092179289376
0.670000	0.470000	0.928861306020935972860286
0.690000	0.470000	0.927266421096088588882367
0.710000	0.470000	0.926463203681881619644400
0.730000	0.470000	0.927165969524173849691806
0.750000	0.470000	0.929936191402005229988958
0.770000	0.470000	0.934240050682145328764250
0.790000	0.470000	0.938574607694933837898077
0.810000	0.470000	0.942602338944983242363662
0.830000	0.470000	0.947066341956058987960887
0.850000	0.470000	0.951567942478840689268793
0.870000	0.470000	0.956278916029240422247426
0.890000	0.470000	0.960922176638383529478915
0.910000	0.470000	0.965865994527963955817995
0.930000	0.470000	0.970529059622939005436137
0.950000	0.470000	0.974975642389304564261465
0.970000	0.470000	0.977829838493724401438101
0.990000	0.470000	0.979210197813320859516750

-0.990000	0.490000	0.984435848334419438820930
-0.970000	0.490000	0.981698924828946828391452
-0.950000	0.490000	0.977952282045672305343942
-0.930000	0.490000	0.973369407252086871196184
-0.910000	0.490000	0.968361334613598745413299
-0.890000	0.490000	0.963583222218672652559235
-0.870000	0.490000	0.958799518262655303679765
-0.850000	0.490000	0.954101218156629848898831
-0.830000	0.490000	0.949695229114094097155885
-0.810000	0.490000	0.945222277901413554523913
-0.790000	0.490000	0.940992817054308150481745
-0.770000	0.490000	0.936991015286684159057984
-0.750000	0.490000	0.932598065872096815276393
-0.730000	0.490000	0.928747328185135501144032
-0.710000	0.490000	0.926716456150685763404340
-0.690000	0.490000	0.926580232533003700368113
-0.670000	0.490000	0.927666861748626336847678
-0.650000	0.490000	0.929359389643154787385981
-0.630000	0.490000	0.931321957391459731567807
-0.610000	0.490000	0.933416847282497186277794
-0.590000	0.490000	0.935598561160237096601122
-0.570000	0.490000	0.937856247506404838709670
-0.550000	0.490000	0.940195347798621461343771
-0.530000	0.490000	0.942664120905587599175135
-0.510000	0.490000	0.945565514736017798114176
-0.490000	0.490000	0.950651413655605570518503
-0.470000	0.490000	0.966861817293401815121001
-0.450000	0.490000	1.030002186309522116403059
-0.430000	0.490000	1.210062197728525301698710
-0.410000	0.490000	1.407907686038047057053291
-0.390000	0.490000	1.445156229596844976725833
-0.370000	0.490000	1.432055976328331592384302
-0.350000	0.490000	1.433050045912106051915202
-0.330000	0.490000	1.441011008477314225828536
-0.310000	0.490000	1.442455821230508306030060
-0.290000	0.490000	1.445491338309877082934918
-0.270000	0.490000	1.454743605668507910877452
-0.250000	0.490000	1.468662729259055499397846
-0.230000	0.490000	1.472118146945150751747633
-0.210000	0.490000	1.469806313670903641366294
-0.190000	0.490000	1.477630641837303304697571
-0.170000	0.490000	1.482717743897113304996083
-0.150000	0.490000	1.480893814601235813910307
-0.130000	0.490000	1.485185439523742934042616
-0.110000	0.490000	1.490402857963710747668529
-0.090000	0.490000	1.492515514969160683733662
-0.070000	0.490000	1.488645766787062951763687
-0.050000	0.490000	1.481637490560238079595479
-0.030000	0.490000	1.489550779716112716144494
-0.010000	0.490000	1.512697521967421243616059
0.010000	0.490000	1.512697521967421465660664
0.030000	0.490000	1.489550779716112938189099
0.050000	0.490000	1.481637490560237857550874
0.070000	0.490000	1.488645766787062729719082
0.090000	0.490000	1.492515514969160461689057
0.110000	0.490000	1.490402857963710525623924
0.130000	0.490000	1.485185439523742934042616
0.150000	0.490000	1.480893814601235813910307
0.170000	0.490000	1.482717743897113527040688
0.190000	0.490000	1.477630641837303304697571
0.210000	0.490000	1.469806313670903863410899
0.230000	0.490000	1.472118146945150973792238
0.250000	0.490000	1.468662729259055499397846
0.270000	0.490000	1.454743605668507688832847
0.290000	0.490000	1.445491338309877082934918
0.310000	0.490000	1.442455821230508528074665
0.330000	0.490000	1.441011008477314669917746
0.350000	0.490000	1.433050045912106273959807
0.370000	0.490000	1.432055976328331592384302
0.390000	0.490000	1.445156229596844976725833
0.410000	0.490000	1.407907686038047057053291
0.430000	0.490000	1.210062197728525079654105
0.450000	0.490000	1.030002186309522116403059
0.470000	0.490000	0.966861817293401815121001
0.490000	0.490000	0.950651413655605348473898
0.510000	0.490000	0.945565514736017798114176
0.530000	0.490000	0.942664120905587599175135
0.550000	0.490000	0.940195347798621461343771
0.570000	0.490000	0.937856247506404727687368
0.590000	0.490000	0.935598561160236985578820
0.610000	0.490000	0.933416847282497075255492
0.630000	0.490000	0.931321957391459731567807
0.650000	0.490000	0.929359389643154898408284
0.670000	0.490000	0.927666861748626447869981
0.690000	0.490000	0.926580232533003700368113
0.710000	0.490000	0.926716456150685874426642
0.730000	0.490000	0.928747328185135612166334
0.750000	0.490000	0.932598065872096926298696
0.770000	0.490000	0.936991015286684159057984
0.790000	0.490000	0.940992817054308150481745
0.810000	0.490000	0.945222277901413554523913
0.830000	0.490000	0.949695229114094208178187
0.850000	0.490000	0.954101218156629626854226
0.870000	0.490000	0.958799518262654859590555
0.890000	0.490000	0.963583222218672652559235
0.910000	0.490000	0.968361334613598856435601
0.930000	0.490000	0.973369407252086982218486
0.950000	0.490000	0.977952282045672527388547
0.970000	0.490000	0.981698924828946939413754
0.990000	0.490000	0.984435848334419438820930

-0.990000	0.510000	0.989142753197493007633057
-0.970000	0.510000	0.985502819077387459678619
-0.950000	0.510000	0.980809708130989998942084
-0.930000	0.510000	0.976205698034253277484140
-0.910000	0.510000	0.971151956882530864589853
-0.890000	0.510000	0.966296625264789765807905
-0.870000	0.510000	0.961462278532902336891652
-0.850000	0.510000	0.956903787590045684652296
-0.830000	0.510000	0.952276549391137150379905
-0.810000	0.510000	0.947908024265974424871217
-0.790000	0.510000	0.943560143811307372452291
-0.770000	0.510000	0.939567176821655580809534
-0.750000	0.510000	0.935518957439967047129414
-0.730000	0.510000	0.931226567270827754185802
-0.710000	0.510000	0.927912150468548357906684
-0.690000	0.510000	0.926500642655144646120391
-0.670000	0.510000	0.926765782610831201360213
-0.650000	0.510000	0.928027106677368096576686
-0.630000	0.510000	0.929763630093080717387011
-0.610000	0.510000	0.931712086948830453536630
-0.590000	0.510000	0.933768700185393041302007
-0.570000	0.510000	0.935899855919827938777189
-0.550000	0.510000	0.938097771350841935777964
-0.530000	0.510000	0.940368497345439813273060
-0.510000	0.510000	0.942760904737708349543368
-0.490000	0.510000	0.945565514736017798114176
-0.470000	0.510000	0.950341640255265796000117
-0.450000	0.510000	0.964446586359934410204175
-0.430000	0.510000	1.015829720781181277899918
-0.410000	0.510000	1.165653743189638769095495
-0.390000	0.510000	1.376133604239548446912522
-0.370000	0.510000	1.451550457603518307081458
-0.350000	0.510000	1.440863812495024154358703
-0.330000	0.510000	1.432344876666115096597309
-0.310000	0.510000	1.433099205675713028185214
-0.290000	0.510000	1.438594026817984206090273
-0.270000	0.510000	1.449822845714892949331443
-0.250000	0.510000	1.462223100580514856261516
-0.230000	0.510000	1.465327814868720324170681
-0.210000	0.510000	1.461208406953583782694750
-0.190000	0.510000	1.465545590486572624655537
-0.170000	0.510000	1.466801834693852502056188
-0.150000	0.510000	1.468225394525006111123844
-0.130000	0.510000	1.474658796580931463537922
-0.110000	0.510000	1.479219546249020522665774
-0.090000	0.510000	1.480836000105399063997424
-0.070000	0.510000	1.476436168942365734224609
-0.050000	0.510000	1.469820990293095208656382
-0.030000	0.510000	1.478376221707649706971210
-0.010000	0.510000	1.502431802404942118300823
0.010000	0.510000	1.502431802404942340345428
0.030000	0.510000	1.478376221707649929015815
0.050000	0.510000	1.469820990293095208656382
0.070000	0.510000	1.476436168942365734224609
0.090000	0.510000	1.480836000105398841952820
0.110000	0.510000	1.479219546249020522665774
0.130000	0.510000	1.474658796580931463537922
0.150000	0.510000	1.468225394525006111123844
0.170000	0.510000	1.466801834693852724100793
0.190000	0.510000	1.465545590486572846700142
0.210000	0.510000	1.461208406953583782694750
0.230000	0.510000	1.465327814868720102126076
0.250000	0.510000	1.462223100580514412172306
0.270000	0.510000	1.449822845714892727286838
0.290000	0.510000	1.438594026817984206090273
0.310000	0.510000	1.433099205675713472274424
0.330000	0.510000	1.432344876666115318641914
0.350000	0.510000	1.440863812495024154358703
0.370000	0.510000	1.451550457603518529126063
0.390000	0.510000	1.376133604239548224867917
0.410000	0.510000	1.165653743189638325006285
0.430000	0.510000	1.015829720781181055855313
0.450000	0.510000	0.964446586359934299181873
0.470000	0.510000	0.950341640255265573955512
0.490000	0.510000	0.945565514736017798114176
0.510000	0.510000	0.942760904737708238521066
0.530000	0.510000	0.940368497345439813273060
0.550000	0.510000	0.938097771350841824755662
0.570000	0.510000	0.935899855919827827754887
0.590000	0.510000	0.933768700185392930279704
0.610000	0.510000	0.931712086948830342514327
0.630000	0.510000	0.929763630093080606364708
0.650000	0.510000	0.928027106677368096576686
0.670000	0.510000	0.926765782610831423404818
0.690000	0.510000	0.926500642655144757142693
0.710000	0.510000	0.927912150468548357906684
0.730000	0.510000	0.931226567270827643163500
0.750000	0.510000	0.935518957439966936107112
0.770000	0.510000	0.939567176821655580809534
0.790000	0.510000	0.943560143811307261429988
0.810000	0.510000	0.947908024265974313848915
0.830000	0.510000	0.952276549391137150379905
0.850000	0.510000	0.956903787590045795674598
0.870000	0.510000	0.961462278532902447913955
0.890000	0.510000	0.966296625264790098874812
0.910000	0.510000	0.971151956882530975612156
0.930000	0.510000	0.976205698034253388506443
0.950000	0.510000	0.980809708130989776897479
0.970000	0.510000	0.985502819077387459678619
0.990000	0.510000	0.989142753197493007633057

-0.990000	0.530000	0.993012813361060953099013
-0.970000	0.530000	0.989190562064640399597693
-0.950000	0.530000	0.983829789506262430975880
-0.930000	0.530000	0.978941417182825679432767
-0.910000	0.530000	0.974029203650952912774130
-0.890000	0.530000	0.969025087609135415966932
-0.870000	0.530000	0.964408820830483626274088
-0.850000	0.530000	0.959635758055943033362212
-0.830000	0.530000	0.955140275044069841925420
-0.810000	0.530000	0.950734844201331807944655
-0.790000	0.530000	0.946447167243999132324461
-0.770000	0.530000	0.942193692349425848675537
-0.750000	0.530000	0.938313775983183440132507
-0.730000	0.530000	0.934232429772050343430578
-0.710000	0.530000	0.930159814044717370151716
-0.690000	0.530000	0.927358224166933142740277
-0.670000	0.530000	0.926423168712955047432445
-0.650000	0.530000	0.926957730383500266846397
-0.630000	0.530000	0.928317003653889583070224
-0.610000	0.530000	0.930060356330566273541649
-0.590000	0.530000	0.931975869360801456586785
-0.570000	0.530000	0.933981783962522627007274
-0.550000	0.530000	0.936051525268962070214229
-0.530000	0.530000	0.938178662141327945889202
-0.510000	0.530000	0.940368497345439813273060
-0.490000	0.530000	0.942664120905587710197437
-0.470000	0.530000	0.945307197213899774723700
-0.450000	0.530000	0.949499018347357837122047
-0.430000	0.530000	0.960503259176239021499555
-0.410000	0.530000	0.997550275022596077967307
-0.390000	0.530000	1.107674941041323579682398
-0.370000	0.530000	1.307357098717116583586062
-0.350000	0.530000	1.439136297535295261340593
-0.330000	0.530000	1.452386275473146248771172
-0.310000	0.530000	1.434980438203696806453991
-0.290000	0.530000	1.428060184036141988528357
-0.270000	0.530000	1.438049776404133561769072
-0.250000	0.530000	1.454817677148039001266966
-0.230000	0.530000	1.461216293807508614932544
-0.210000	0.530000	1.454181845548181861715875
-0.190000	0.530000	1.452639273548097964550152
-0.170000	0.530000	1.452516722433240703438173
-0.150000	0.530000	1.456909057768718929182228
-0.130000	0.530000	1.461896317592853655753515
-0.110000	0.530000	1.467794428595681210936164
-0.090000	0.530000	1.469415055375487888511543
-0.070000	0.530000	1.464652788429974483719320
-0.050000	0.530000	1.457392871708371062666743
-0.030000	0.530000	1.465468673815519817793529
-0.010000	0.530000	1.488471981617374151340982
0.010000	0.530000	1.488471981617374151340982
0.030000	0.530000	1.465468673815519817793529
0.050000	0.530000	1.457392871708371506755952
0.070000	0.530000	1.464652788429974483719320
0.090000	0.530000	1.469415055375487666466938
0.110000	0.530000	1.467794428595680988891559
0.130000	0.530000	1.461896317592853655753515
0.150000	0.530000	1.456909057768718707137623
0.170000	0.530000	1.452516722433240925482778
0.190000	0.530000	1.452639273548098186594757
0.210000	0.530000	1.454181845548181861715875
0.230000	0.530000	1.461216293807508392887939
0.250000	0.530000	1.454817677148038779222361
0.270000	0.530000	1.438049776404133339724467
0.290000	0.530000	1.428060184036141988528357
0.310000	0.530000	1.434980438203697028498596
0.330000	0.530000	1.452386275473146470815777
0.350000	0.530000	1.439136297535295483385198
0.370000	0.530000	1.307357098717116361541457
0.390000	0.530000	1.107674941041323579682398
0.410000	0.530000	0.997550275022595966945005
0.430000	0.530000	0.960503259176238910477252
0.450000	0.530000	0.949499018347357726099744
0.470000	0.530000	0.945307197213899774723700
0.490000	0.530000	0.942664120905587599175135
0.510000	0.530000	0.940368497345439813273060
0.530000	0.530000	0.938178662141327945889202
0.550000	0.530000	0.936051525268962181236532
0.570000	0.530000	0.933981783962522515984972
0.590000	0.530000	0.931975869360801456586785
0.610000	0.530000	0.930060356330566051497044
0.630000	0.530000	0.928317003653889805114829
0.650000	0.530000	0.926957730383500377868700
0.670000	0.530000	0.926423168712955047432445
0.690000	0.530000	0.927358224166933142740277
0.710000	0.530000	0.930159814044717481174018
0.730000	0.530000	0.934232429772050343430578
0.750000	0.530000	0.938313775983183440132507
0.770000	0.530000	0.942193692349425848675537
0.790000	0.530000	0.946447167243999354369066
0.810000	0.530000	0.950734844201331807944655
0.830000	0.530000	0.955140275044069619880815
0.850000	0.530000	0.959635758055943144384514
0.870000	0.530000	0.964408820830483626274088
0.890000	0.530000	0.969025087609135082900025
0.910000	0.530000	0.974029203650952912774130
0.930000	0.530000	0.978941417182825790455070
0.950000	0.530000	0.983829789506262541998183
0.970000	0.530000	0.989190562064640510619995
0.990000	0.530000	0.993012813361061064121316

-0.990000	0.550000	0.995886735184252858132936
-0.970000	0.550000	0.992540860839938199333687
-0.950000	0.550000	0.987113632748031433195024
-0.930000	0.550000	0.981757541513928577714410
-0.910000	0.550000	0.977029788239343832678685
-0.890000	0.550000	0.972023956324833737774327
-0.870000	0.550000	0.967271148450571160992695
-0.850000	0.550000	0.962564836377034382941531
-0.830000	0.550000	0.958099457839930335190104
-0.810000	0.550000	0.953563636067226494397175
-0.790000	0.550000	0.949357602406376677173228
-0.770000	0.550000	0.945165727307172298665705
-0.750000	0.550000	0.941095531100805238189366
-0.730000	0.550000	0.937289432412448331177757
-0.710000	0.550000	0.933209051112940168870580
-0.690000	0.550000	0.929388652579850815804718
-0.670000	0.550000	0.927012541679401280703132
-0.650000	0.550000	0.926417194673454624798126
-0.630000	0.550000	0.927118069070389849706260
-0.610000	0.550000	0.928518892381396176993746
-0.590000	0.550000	0.930241415399549853582073
-0.570000	0.550000	0.932108846911057553619173
-0.550000	0.550000	0.934053140447661744971697
-0.530000	0.550000	0.936051525268962070214229
-0.510000	0.550000	0.938097771350842046800267
-0.490000	0.550000	0.940195347798621572366073
-0.470000	0.550000	0.942377028260129478987039
-0.450000	0.550000	0.944817442268283347317492
-0.430000	0.550000	0.948323771389107395002327
-0.410000	0.550000	0.956201609642240657471746
-0.390000	0.550000	0.980091642748538327545305
-0.370000	0.550000	1.050800282396976648158216
-0.350000	0.550000	1.204818856282465766582845
-0.330000	0.550000	1.378463611867193572280144
-0.310000	0.550000	1.449404300505778842023119
-0.290000	0.550000	1.445430404897409593090174
-0.270000	0.550000	1.433433021140150920302858
-0.250000	0.550000	1.436514284857684620178020
-0.230000	0.550000	1.443081591654071571539930
-0.210000	0.550000	1.439438011907196779404217
-0.190000	0.550000	1.437939453507642628693475
-0.170000	0.550000	1.443350670773446697836562
-0.150000	0.550000	1.451905458512491087219587
-0.130000	0.550000	1.455529907311798654134805
-0.110000	0.550000	1.461495246103157619188551
-0.090000	0.550000	1.460098502598585312739488
-0.070000	0.550000	1.454278115573090168766157
-0.050000	0.550000	1.447287826545033295744247
-0.030000	0.550000	1.456270183746370072697118
-0.010000	0.550000	1.476135588404652310146048
0.010000	0.550000	1.476135588404652310146048
0.030000	0.550000	1.456270183746370294741723
0.050000	0.550000	1.447287826545033739833457
0.070000	0.550000	1.454278115573090390810762
0.090000	0.550000	1.460098502598585312739488
0.110000	0.550000	1.461495246103157619188551
0.130000	0.550000	1.455529907311798654134805
0.150000	0.550000	1.451905458512490865174982
0.170000	0.550000	1.443350670773446697836562
0.190000	0.550000	1.437939453507642628693475
0.210000	0.550000	1.439438011907196779404217
0.230000	0.550000	1.443081591654071571539930
0.250000	0.550000	1.436514284857684398133415
0.270000	0.550000	1.433433021140150920302858
0.290000	0.550000	1.445430404897409371045569
0.310000	0.550000	1.449404300505778619978514
0.330000	0.550000	1.378463611867193572280144
0.350000	0.550000	1.204818856282465766582845
0.370000	0.550000	1.050800282396976648158216
0.390000	0.550000	0.980091642748538327545305
0.410000	0.550000	0.956201609642240546449443
0.430000	0.550000	0.948323771389107506024629
0.450000	0.550000	0.944817442268283347317492
0.470000	0.550000	0.942377028260129478987039
0.490000	0.550000	0.940195347798621461343771
0.510000	0.550000	0.938097771350841824755662
0.530000	0.550000	0.936051525268962070214229
0.550000	0.550000	0.934053140447661967016302
0.570000	0.550000	0.932108846911057553619173
0.590000	0.550000	0.930241415399549853582073
0.610000	0.550000	0.928518892381396065971444
0.630000	0.550000	0.927118069070389849706260
0.650000	0.550000	0.926417194673454624798126
0.670000	0.550000	0.927012541679401169680830
0.690000	0.550000	0.929388652579850815804718
0.710000	0.550000	0.933209051112940168870580
0.730000	0.550000	0.937289432412448220155454
0.750000	0.550000	0.941095531100805349211669
0.770000	0.550000	0.945165727307172520710310
0.790000	0.550000	0.949357602406376566150925
0.810000	0.550000	0.953563636067226494397175
0.830000	0.550000	0.958099457839930224167801
0.850000	0.550000	0.962564836377034493963833
0.870000	0.550000	0.967271148450571160992695
0.890000	0.550000	0.972023956324833515729722
0.910000	0.550000	0.977029788239343721656383
0.930000	0.550000	0.981757541513928799759015
0.950000	0.550000	0.987113632748031655239629
0.970000	0.550000	0.992540860839938199333687
0.990000	0.550000	0.995886735184252858132936

-0.990000	0.570000	0.997799749372355604393192
-0.970000	0.570000	0.995309625867811353927550
-0.950000	0.570000	0.990530369649243902507862
-0.930000	0.570000	0.984872865276026243641638
-0.910000	0.570000	0.979905414621948134268337
-0.890000	0.570000	0.975169044863847589432737
-0.870000	0.570000	0.970298215416710241321141
-0.850000	0.570000	0.965699625979234199668610
-0.830000	0.570000	0.961053360623082220115521
-0.810000	0.570000	0.956679184861842779596941
-0.790000	0.570000	0.952351423009218711612789
-0.770000	0.570000	0.948157395429391258723228
-0.750000	0.570000	0.944039137087268054315814
-0.730000	0.570000	0.940184012431067528403617
-0.710000	0.570000	0.936463902078720433763692
-0.690000	0.570000	0.932439306404032830499773
-0.670000	0.570000	0.928863569642626063505020
-0.650000	0.570000	0.926811731414602935075209
-0.630000	0.570000	0.926437801666326055105571
-0.610000	0.570000	0.927223483802252057550675
-0.590000	0.570000	0.928622402533378910050033
-0.570000	0.570000	0.930302268267043319660559
-0.550000	0.570000	0.932108846911057442596871
-0.530000	0.570000	0.933981783962522738029577
-0.510000	0.570000	0.935899855919827938777189
-0.490000	0.570000	0.937856247506404949731973
-0.470000	0.570000	0.939851986474371181579102
-0.450000	0.570000	0.941908185320982416222080
-0.430000	0.570000	0.944134791731882638821105
-0.410000	0.570000	0.947009661183042417142985
-0.390000	0.570000	0.952372513728914737995979
-0.370000	0.570000	0.966416174036733299779200
-0.350000	0.570000	1.005903486449043482409138
-0.330000	0.570000	1.099530408311669482657180
-0.310000	0.570000	1.253828636079708847006486
-0.290000	0.570000	1.388745670123828102049401
-0.270000	0.570000	1.443129200558543434596004
-0.250000	0.570000	1.450345742240664481670365
-0.230000	0.570000	1.444765370833022366525711
-0.210000	0.570000	1.432931424735451431118349
-0.190000	0.570000	1.423045722994286998996927
-0.170000	0.570000	1.424760650773604364616176
-0.150000	0.570000	1.433659462435401765745269
-0.130000	0.570000	1.439860129484028972157716
-0.110000	0.570000	1.447611474469907566486881
-0.090000	0.570000	1.448750031542570537723691
-0.070000	0.570000	1.447458909281442274163965
-0.050000	0.570000	1.445406978776922590768095
-0.030000	0.570000	1.452354607696179300546646
-0.010000	0.570000	1.461677373565943849342830
0.010000	0.570000	1.461677373565943849342830
0.030000	0.570000	1.452354607696179522591251
0.050000	0.570000	1.445406978776922812812700
0.070000	0.570000	1.447458909281442274163965
0.090000	0.570000	1.448750031542570315679086
0.110000	0.570000	1.447611474469907344442277
0.130000	0.570000	1.439860129484028972157716
0.150000	0.570000	1.433659462435401543700664
0.170000	0.570000	1.424760650773604364616176
0.190000	0.570000	1.423045722994286776952322
0.210000	0.570000	1.432931424735451653162954
0.230000	0.570000	1.444765370833022366525711
0.250000	0.570000	1.450345742240664481670365
0.270000	0.570000	1.443129200558543878685214
0.290000	0.570000	1.388745670123828324094006
0.310000	0.570000	1.253828636079708624961881
0.330000	0.570000	1.099530408311669260612575
0.350000	0.570000	1.005903486449043482409138
0.370000	0.570000	0.966416174036733188756898
0.390000	0.570000	0.952372513728914849018281
0.410000	0.570000	0.947009661183042639187590
0.430000	0.570000	0.944134791731882749843408
0.450000	0.570000	0.941908185320982416222080
0.470000	0.570000	0.939851986474371070556799
0.490000	0.570000	0.937856247506404838709670
0.510000	0.570000	0.935899855919827938777189
0.530000	0.570000	0.933981783962522515984972
0.550000	0.570000	0.932108846911057553619173
0.570000	0.570000	0.930302268267043319660559
0.590000	0.570000	0.928622402533379021072335
0.610000	0.570000	0.927223483802252279595280
0.630000	0.570000	0.926437801666326166127874
0.650000	0.570000	0.926811731414602935075209
0.670000	0.570000	0.928863569642625841460415
0.690000	0.570000	0.932439306404032608455168
0.710000	0.570000	0.936463902078720322741390
0.730000	0.570000	0.940184012431067306359012
0.750000	0.570000	0.944039137087268054315814
0.770000	0.570000	0.948157395429391480767833
0.790000	0.570000	0.952351423009218822635091
0.810000	0.570000	0.956679184861842890619243
0.830000	0.570000	0.961053360623082109093218
0.850000	0.570000	0.965699625979234310690913
0.870000	0.570000	0.970298215416710130298839
0.890000	0.570000	0.975169044863847589432737
0.910000	0.570000	0.979905414621948134268337
0.930000	0.570000	0.984872865276026243641638
0.950000	0.570000	0.990530369649243902507862
0.970000	0.570000	0.995309625867811353927550
0.990000	0.570000	0.997799749372355604393192

-0.990000	0.590000	0.998934321415637760388506
-0.970000	0.590000	0.997338260826823086446780
-0.950000	0.590000	0.993704698591815649422188
-0.930000	0.590000	0.988371099824379761855653
-0.910000	0.590000	0.982974734479308165369105
-0.890000	0.590000	0.978298274108790999470386
-0.870000	0.590000	0.973461539194406366704015
-0.850000	0.590000	0.968751787857104584844592
-0.830000	0.590000	0.964244745132726066572104
-0.810000	0.590000	0.959770992351209772941445
-0.790000	0.590000	0.955482310444971005836123
-0.770000	0.590000	0.951238152034529327316648
-0.750000	0.590000	0.947202463892700685654802
-0.730000	0.590000	0.943152565318039926012261
-0.710000	0.590000	0.939449986157007588261081
-0.690000	0.590000	0.935816461001858002077824
-0.670000	0.590000	0.931884832955315101088445
-0.650000	0.590000	0.928531253777451270892129
-0.630000	0.590000	0.926708517345562365896683
-0.610000	0.590000	0.926455607652941326435325
-0.590000	0.590000	0.927260206809407794281697
-0.570000	0.590000	0.928622402533379021072335
-0.550000	0.590000	0.930241415399549853582073
-0.530000	0.590000	0.931975869360801456586785
-0.510000	0.590000	0.933768700185393041302007
-0.490000	0.590000	0.935598561160237207623425
-0.470000	0.590000	0.937457478929617060714463
-0.450000	0.590000	0.939343925986589001198013
-0.430000	0.590000	0.941268784624093801660649
-0.410000	0.590000	0.943292305664012231680715
-0.390000	0.590000	0.945665927882257895120688
-0.370000	0.590000	0.949304184741382228729378
-0.350000	0.590000	0.957114304185707420735696
-0.330000	0.590000	0.976807234080196318259937
-0.310000	0.590000	1.023925482990939883620740
-0.290000	0.590000	1.115071858738969412527808
-0.270000	0.590000	1.244354384118803613645809
-0.250000	0.590000	1.363981055774839523664355
-0.230000	0.590000	1.435199835611687291248018
-0.210000	0.590000	1.457374174437401581627682
-0.190000	0.590000	1.449891626919511455895417
-0.170000	0.590000	1.437936001797280871628004
-0.150000	0.590000	1.432225438013921658964023
-0.130000	0.590000	1.430699609106882652653780
-0.110000	0.590000	1.432973757541893489175777
-0.090000	0.590000	1.434943402042079485525505
-0.070000	0.590000	1.436419089029361995102363
-0.050000	0.590000	1.435571458905659625315820
-0.030000	0.590000	1.433019990630083784211024
-0.010000	0.590000	1.428127333847925672927204
0.010000	0.590000	1.428127333847925672927204
0.030000	0.590000	1.433019990630083784211024
0.050000	0.590000	1.435571458905659403271216
0.070000	0.590000	1.436419089029362217146968
0.090000	0.590000	1.434943402042079263480900
0.110000	0.590000	1.432973757541893267131172
0.130000	0.590000	1.430699609106882430609176
0.150000	0.590000	1.432225438013921658964023
0.170000	0.590000	1.437936001797280871628004
0.190000	0.590000	1.449891626919511455895417
0.210000	0.590000	1.457374174437401581627682
0.230000	0.590000	1.435199835611687069203413
0.250000	0.590000	1.363981055774839523664355
0.270000	0.590000	1.244354384118803835690414
0.290000	0.590000	1.115071858738969856617018
0.310000	0.590000	1.023925482990939661576135
0.330000	0.590000	0.976807234080196207237634
0.350000	0.590000	0.957114304185707420735696
0.370000	0.590000	0.949304184741382117707076
0.390000	0.590000	0.945665927882257895120688
0.410000	0.590000	0.943292305664012231680715
0.430000	0.590000	0.941268784624093801660649
0.450000	0.590000	0.939343925986588890175710
0.470000	0.590000	0.937457478929616838669858
0.490000	0.590000	0.935598561160236985578820
0.510000	0.590000	0.933768700185392930279704
0.530000	0.590000	0.931975869360801345564482
0.550000	0.590000	0.930241415399549853582073
0.570000	0.590000	0.928622402533379021072335
0.590000	0.590000	0.927260206809407683259394
0.610000	0.590000	0.926455607652941326435325
0.630000	0.590000	0.926708517345562476918985
0.650000	0.590000	0.928531253777451270892129
0.670000	0.590000	0.931884832955314990066142
0.690000	0.590000	0.935816461001858113100127
0.710000	0.590000	0.939449986157007810305686
0.730000	0.590000	0.943152565318039592945354
0.750000	0.590000	0.947202463892700685654802
0.770000	0.590000	0.951238152034529660383555
0.790000	0.590000	0.955482310444971116858426
0.810000	0.590000	0.959770992351209772941445
0.830000	0.590000	0.964244745132726066572104
0.850000	0.590000	0.968751787857104695866894
0.870000	0.590000	0.973461539194406255681713
0.890000	0.590000	0.978298274108791110492689
0.910000	0.590000	0.982974734479308276391407
0.930000	0.590000	0.988371099824379650833350
0.950000	0.590000	0.993704698591815649422188
0.970000	0.590000	0.997338260826823086446780
0.990000	0.590000	0.998934321415637760388506

-0.990000	0.610000	0.999534005540218539742625
-0.970000	0.610000	0.998645572798641079081960
-0.950000	0.610000	0.996259224113661301380773
-0.930000	0.610000	0.991907223270050653063379
-0.910000	0.610000	0.986425241424788934452295
-0.890000	0.610000	0.981413469869881205376316
-0.870000	0.610000	0.976844440504966105009999
-0.850000	0.610000	0.972011054936390728187234
-0.830000	0.610000	0.967494056224133425203604
-0.810000	0.610000	0.963046115866419194517789
-0.790000	0.610000	0.958719332090228082421390
-0.770000	0.610000	0.954462486964476664041968
-0.750000	0.610000	0.950391526280796150594199
-0.730000	0.610000	0.946474568955343875664710
-0.710000	0.610000	0.942490120415590548752505
-0.690000	0.610000	0.938930818445684267636864
-0.670000	0.610000	0.935357890521605339628763
-0.650000	0.610000	0.931534884931712436895168
-0.630000	0.610000	0.928366212917494770806570
-0.610000	0.610000	0.926676700016975440910016
-0.590000	0.610000	0.926455607652941548479930
-0.570000	0.610000	0.927223483802252390617582
-0.550000	0.610000	0.928518892381396176993746
-0.530000	0.610000	0.930060356330566051497044
-0.510000	0.610000	0.931712086948830342514327
-0.490000	0.610000	0.933416847282497075255492
-0.470000	0.610000	0.935151682574822951110605
-0.450000	0.610000	0.936906944006157704762927
-0.430000	0.610000	0.938678741269853400552847
-0.410000	0.610000	0.940470458193880087804928
-0.390000	0.610000	0.942310213935401819185245
-0.370000	0.610000	0.944315754222681436047537
-0.350000	0.610000	0.946895043530289526323429
-0.330000	0.610000	0.951266688512817482070716
-0.310000	0.610000	0.960522591459370911337601
-0.290000	0.610000	0.980949314246079562273906
-0.270000	0.610000	1.022132740406434203705999
-0.250000	0.610000	1.092069595738032639076209
-0.230000	0.610000	1.193009719395113465978397
-0.210000	0.610000	1.303074407744353013782757
-0.190000	0.610000	1.387463874810695552142192
-0.170000	0.610000	1.432220823912435880842509
-0.150000	0.610000	1.450998699470839481406870
-0.130000	0.610000	1.457634958752532572390237
-0.110000	0.610000	1.459613313827531566602147
-0.090000	0.610000	1.459831565233455474839275
-0.070000	0.610000	1.457944015228096468206331
-0.050000	0.610000	1.452055253767178033541541
-0.030000	0.610000	1.441318387768802944393087
-0.010000	0.610000	1.430516206916396804160740
0.010000	0.610000	1.430516206916396804160740
0.030000	0.610000	1.441318387768802944393087
0.050000	0.610000	1.452055253767177811496936
0.070000	0.610000	1.457944015228096468206331
0.090000	0.610000	1.459831565233455474839275
0.110000	0.610000	1.459613313827532010691357
0.130000	0.610000	1.457634958752532572390237
0.150000	0.610000	1.450998699470839481406870
0.170000	0.610000	1.432220823912435658797904
0.190000	0.610000	1.387463874810695552142192
0.210000	0.610000	1.303074407744353013782757
0.230000	0.610000	1.193009719395113465978397
0.250000	0.610000	1.092069595738032639076209
0.270000	0.610000	1.022132740406434425750604
0.290000	0.610000	0.980949314246079562273906
0.310000	0.610000	0.960522591459370911337601
0.330000	0.610000	0.951266688512817371048413
0.350000	0.610000	0.946895043530289415301127
0.370000	0.610000	0.944315754222681547069840
0.390000	0.610000	0.942310213935401930207547
0.410000	0.610000	0.940470458193880087804928
0.430000	0.610000	0.938678741269853511575150
0.450000	0.610000	0.936906944006157593740625
0.470000	0.610000	0.935151682574822840088302
0.490000	0.610000	0.933416847282496964233189
0.510000	0.610000	0.931712086948830342514327
0.530000	0.610000	0.930060356330566162519347
0.550000	0.610000	0.928518892381396065971444
0.570000	0.610000	0.927223483802252168572977
0.590000	0.610000	0.926455607652941326435325
0.610000	0.610000	0.926676700016975218865412
0.630000	0.610000	0.928366212917494881828873
0.650000	0.610000	0.931534884931712214850563
0.670000	0.610000	0.935357890521605672695671
0.690000	0.610000	0.938930818445684378659166
0.710000	0.610000	0.942490120415590548752505
0.730000	0.610000	0.946474568955343653620105
0.750000	0.610000	0.950391526280796150594199
0.770000	0.610000	0.954462486964476886086572
0.790000	0.610000	0.958719332090228193443693
0.810000	0.610000	0.963046115866419194517789
0.830000	0.610000	0.967494056224133536225906
0.850000	0.610000	0.972011054936390728187234
0.870000	0.610000	0.976844440504966105009999
0.890000	0.610000	0.981413469869881205376316
0.910000	0.610000	0.986425241424788823429992
0.930000	0.610000	0.991907223270050764085681
0.950000	0.610000	0.996259224113661301380773
0.970000	0.610000	0.998645572798641079081960
0.990000	0.610000	0.999534005540218539742625

-0.990000	0.630000	0.999816453865096654851641
-0.970000	0.630000	0.999384867031576362705891
-0.950000	0.630000	0.998030667843128327376689
-0.930000	0.630000	0.995000969121333400657647
-0.910000	0.630000	0.990165216996002350846595
-0.890000	0.630000	0.984778666594233742515030
-0.870000	0.630000	0.980055264150605398576488
-0.850000	0.630000	0.975475481701021718272671
-0.830000	0.630000	0.970832250715122468953666
-0.810000	0.630000	0.966424219998972544587446
-0.790000	0.630000	0.962026370197197056022276
-0.770000	0.630000	0.957855780856287308822061
-0.750000	0.630000	0.953724424278143301236810
-0.730000	0.630000	0.949762152522906077933840
-0.710000	0.630000	0.945914025143069325807232
-0.690000	0.630000	0.942094852664228654681722
-0.670000	0.630000	0.938635484315051060733026
-0.650000	0.630000	0.935112126492148365564105
-0.630000	0.630000	0.931412350876541061950320
-0.610000	0.630000	0.928366212917494770806570
-0.590000	0.630000	0.926708517345562476918985
-0.570000	0.630000	0.926437801666326166127874
-0.550000	0.630000	0.927118069070389849706260
-0.530000	0.630000	0.928317003653889916137132
-0.510000	0.630000	0.929763630093080606364708
-0.490000	0.630000	0.931321957391459731567807
-0.470000	0.630000	0.932931212526150632768918
-0.450000	0.630000	0.934565206974431350595012
-0.430000	0.630000	0.936212023903938872493313
-0.410000	0.630000	0.937865644790850327972009
-0.390000	0.630000	0.939524592405804770400835
-0.370000	0.630000	0.941198836377524772345282
-0.350000	0.630000	0.942936415011201178870692
-0.330000	0.630000	0.944899797713091293971388
-0.310000	0.630000	0.947546204306040862341831
-0.290000	0.630000	0.951962792416527814332028
-0.270000	0.630000	0.960288034454689465313493
-0.250000	0.630000	0.975917511871994380889817
-0.230000	0.630000	1.003641074767288587921144
-0.210000	0.630000	1.048622166325690052701702
-0.190000	0.630000	1.112446375394385400525721
-0.170000	0.630000	1.188516658399342951213384
-0.150000	0.630000	1.261927743885230102094397
-0.130000	0.630000	1.324045624576449142750789
-0.110000	0.630000	1.371817891239539344283571
-0.090000	0.630000	1.406231432291293215186556
-0.070000	0.630000	1.428635804528037178684485
-0.050000	0.630000	1.439972501250710301690106
-0.030000	0.630000	1.441747350561200402552231
-0.010000	0.630000	1.439330373227083681442195
0.010000	0.630000	1.439330373227083681442195
0.030000	0.630000	1.441747350561200402552231
0.050000	0.630000	1.439972501250710079645501
0.070000	0.630000	1.428635804528037178684485
0.090000	0.630000	1.406231432291292771097346
0.110000	0.630000	1.371817891239539344283571
0.130000	0.630000	1.324045624576448920706184
0.150000	0.630000	1.261927743885230102094397
0.170000	0.630000	1.188516658399342951213384
0.190000	0.630000	1.112446375394385400525721
0.210000	0.630000	1.048622166325690052701702
0.230000	0.630000	1.003641074767288365876539
0.250000	0.630000	0.975917511871994380889817
0.270000	0.630000	0.960288034454689354291190
0.290000	0.630000	0.951962792416527703309725
0.310000	0.630000	0.947546204306040862341831
0.330000	0.630000	0.944899797713091404993691
0.350000	0.630000	0.942936415011201289892995
0.370000	0.630000	0.941198836377524883367585
0.390000	0.630000	0.939524592405804770400835
0.410000	0.630000	0.937865644790850438994312
0.430000	0.630000	0.936212023903938761471011
0.450000	0.630000	0.934565206974431239572709
0.470000	0.630000	0.932931212526150521746615
0.490000	0.630000	0.931321957391459731567807
0.510000	0.630000	0.929763630093080606364708
0.530000	0.630000	0.928317003653889805114829
0.550000	0.630000	0.927118069070389849706260
0.570000	0.630000	0.926437801666326166127874
0.590000	0.630000	0.926708517345562476918985
0.610000	0.630000	0.928366212917494770806570
0.630000	0.630000	0.931412350876540728883413
0.650000	0.630000	0.935112126492148365564105
0.670000	0.630000	0.938635484315051060733026
0.690000	0.630000	0.942094852664228765704024
0.710000	0.630000	0.945914025143069325807232
0.730000	0.630000	0.949762152522905855889235
0.750000	0.630000	0.953724424278143301236810
0.770000	0.630000	0.957855780856287419844364
0.790000	0.630000	0.962026370197197389089183
0.810000	0.630000	0.966424219998972544587446
0.830000	0.630000	0.970832250715122579975969
0.850000	0.630000	0.975475481701021718272671
0.870000	0.630000	0.980055264150605398576488
0.890000	0.630000	0.984778666594233742515030
0.910000	0.630000	0.990165216996002350846595
0.930000	0.630000	0.995000969121333400657647
0.950000	0.630000	0.998030667843128327376689
0.970000	0.630000	0.999384867031576362705891
0.990000	0.630000	0.999816453865096654851641

-0.990000	0.650000	0.999934967648842487619731
-0.970000	0.650000	0.999751163731729008965488
-0.950000	0.650000	0.999085141275502075508541
-0.930000	0.650000	0.997289171289627240923892
-0.910000	0.650000	0.993701066785857567431606
-0.890000	0.650000	0.988603899323544532684593
-0.870000	0.650000	0.983433645206245543590740
-0.850000	0.650000	0.978885501863980822534472
-0.830000	0.650000	0.974314735250964014667829
-0.810000	0.650000	0.969868177786861740408142
-0.790000	0.650000	0.965541876862628156708013
-0.770000	0.650000	0.961286222546751223383410
-0.750000	0.650000	0.957215804126654523642515
-0.730000	0.650000	0.953182671166367123660734
-0.710000	0.650000	0.949306626315523427450671
-0.690000	0.650000	0.945605641889697534629988
-0.670000	0.650000	0.941928743869903772889529
-0.650000	0.650000	0.938538439830437609678881
-0.630000	0.650000	0.935112126492148254541803
-0.610000	0.650000	0.931534884931712214850563
-0.590000	0.650000	0.928531253777451381914432
-0.570000	0.650000	0.926811731414602935075209
-0.550000	0.650000	0.926417194673454735820428
-0.530000	0.650000	0.926957730383500377868700
-0.510000	0.650000	0.928027106677367985554383
-0.490000	0.650000	0.929359389643154898408284
-0.470000	0.650000	0.930812718841092179289376
-0.450000	0.650000	0.932319054556764226227017
-0.430000	0.650000	0.933847085112729735634218
-0.410000	0.650000	0.935381848599599052818121
-0.390000	0.650000	0.936915246236041832084140
-0.370000	0.650000	0.938442772642009259698170
-0.350000	0.650000	0.939965137303716780081686
-0.330000	0.650000	0.941497726416028246632095
-0.310000	0.650000	0.943096359360001579297261
-0.290000	0.650000	0.944912093210670045451138
-0.270000	0.650000	0.947279654797734238513840
-0.250000	0.650000	0.950812809076876819247559
-0.230000	0.650000	0.956482298765713778720965
-0.210000	0.650000	0.965738685365139182259497
-0.190000	0.650000	0.980409408734557508147134
-0.170000	0.650000	1.002078554242755714653867
-0.150000	0.650000	1.030513469708689067161345
-0.130000	0.650000	1.063483166707568372544301
-0.110000	0.650000	1.099076299233257225651528
-0.090000	0.650000	1.134826170157150482253883
-0.070000	0.650000	1.167731926570914069429818
-0.050000	0.650000	1.195163523050346565668178
-0.030000	0.650000	1.214896499897381243471273
-0.010000	0.650000	1.225262563790483705261636
0.010000	0.650000	1.225262563790483483217031
0.030000	0.650000	1.214896499897381243471273
0.050000	0.650000	1.195163523050346343623573
0.070000	0.650000	1.167731926570914069429818
0.090000	0.650000	1.134826170157150482253883
0.110000	0.650000	1.099076299233257225651528
0.130000	0.650000	1.063483166707568150499696
0.150000	0.650000	1.030513469708689067161345
0.170000	0.650000	1.002078554242755714653867
0.190000	0.650000	0.980409408734557619169436
0.210000	0.650000	0.965738685365139293281800
0.230000	0.650000	0.956482298765713667698662
0.250000	0.650000	0.950812809076876708225257
0.270000	0.650000	0.947279654797734016469235
0.290000	0.650000	0.944912093210670267495743
0.310000	0.650000	0.943096359360001579297261
0.330000	0.650000	0.941497726416028246632095
0.350000	0.650000	0.939965137303716780081686
0.370000	0.650000	0.938442772642009259698170
0.390000	0.650000	0.936915246236041943106443
0.410000	0.650000	0.935381848599599052818121
0.430000	0.650000	0.933847085112729735634218
0.450000	0.650000	0.932319054556764226227017
0.470000	0.650000	0.930812718841092179289376
0.490000	0.650000	0.929359389643154787385981
0.510000	0.650000	0.928027106677368096576686
0.530000	0.650000	0.926957730383500377868700
0.550000	0.650000	0.926417194673454624798126
0.570000	0.650000	0.926811731414603046097511
0.590000	0.650000	0.928531253777451159869827
0.610000	0.650000	0.931534884931712103828261
0.630000	0.650000	0.935112126492148254541803
0.650000	0.650000	0.938538439830437498656579
0.670000	0.650000	0.941928743869903994934134
0.690000	0.650000	0.945605641889697756674593
0.710000	0.650000	0.949306626315523538472974
0.730000	0.650000	0.953182671166367012638432
0.750000	0.650000	0.957215804126654745687119
0.770000	0.650000	0.961286222546751334405712
0.790000	0.650000	0.965541876862628156708013
0.810000	0.650000	0.969868177786861851430444
0.830000	0.650000	0.974314735250964014667829
0.850000	0.650000	0.978885501863980933556775
0.870000	0.650000	0.983433645206245654613042
0.890000	0.650000	0.988603899323544532684593
0.910000	0.650000	0.993701066785857678453908
0.930000	0.650000	0.997289171289627240923892
0.950000	0.650000	0.999085141275502075508541
0.970000	0.650000	0.999751163731729008965488
0.990000	0.650000	0.999934967648842487619731

-0.990000	0.670000	0.999979318984055565167068
-0.970000	0.670000	0.999910519652553064773315
-0.950000	0.670000	0.999625802131972385211611
-0.930000	0.670000	0.998716176596184057601135
-0.910000	0.670000	0.996483800320279944351398
-0.890000	0.670000	0.992448634715953015295042
-0.870000	0.670000	0.987265512363131536588412
-0.850000	0.670000	0.982366708897665974475899
-0.830000	0.670000	0.977980582536501552581854
-0.810000	0.670000	0.973437284532739144360391
-0.790000	0.670000	0.969107961039475496178852
-0.770000	0.670000	0.964912405183456556301280
-0.750000	0.670000	0.960740742636239319907077
-0.730000	0.670000	0.956777098851387619582454
-0.710000	0.670000	0.952875061319125471470670
-0.690000	0.670000	0.949131199453535523424819
-0.670000	0.670000	0.945521601453798932190864
-0.650000	0.670000	0.941928743869903994934134
-0.630000	0.670000	0.938635484315051060733026
-0.610000	0.670000	0.935357890521605672695671
-0.590000	0.670000	0.931884832955315101088445
-0.570000	0.670000	0.928863569642626063505020
-0.550000	0.670000	0.927012541679401280703132
-0.530000	0.670000	0.926423168712954936410142
-0.510000	0.670000	0.926765782610831201360213
-0.490000	0.670000	0.927666861748626447869981
-0.470000	0.670000	0.928861306020935861837984
-0.450000	0.670000	0.930195596173236438630738
-0.430000	0.670000	0.931590526103314497952113
-0.410000	0.670000	0.933007460119825049460474
-0.390000	0.670000	0.934427277844194659195409
-0.370000	0.670000	0.935839480646580179623584
-0.350000	0.670000	0.937237438632571029373253
-0.330000	0.670000	0.938617385740104448466070
-0.310000	0.670000	0.939980865653538888437879
-0.290000	0.670000	0.941342136075716928722557
-0.270000	0.670000	0.942742327102098931490559
-0.250000	0.670000	0.944268127425539338659632
-0.230000	0.670000	0.946067497958119951739775
-0.210000	0.670000	0.948366618609179812260379
-0.190000	0.670000	0.951497661951634543520129
-0.170000	0.670000	0.955868406878297216522355
-0.150000	0.670000	0.961776448940175443524936
-0.130000	0.670000	0.969199376863569606044280
-0.110000	0.670000	0.977814447213192772245804
-0.090000	0.670000	0.987159621140815901618737
-0.070000	0.670000	0.996679858182046629622164
-0.050000	0.670000	1.005607792279771040000469
-0.030000	0.670000	1.012892576667065336337714
-0.010000	0.670000	1.017147650583327456175198
0.010000	0.670000	1.017147650583327456175198
0.030000	0.670000	1.012892576667065114293109
0.050000	0.670000	1.005607792279770817955864
0.070000	0.670000	0.996679858182046629622164
0.090000	0.670000	0.987159621140815901618737
0.110000	0.670000	0.977814447213192883268107
0.130000	0.670000	0.969199376863569606044280
0.150000	0.670000	0.961776448940175332502633
0.170000	0.670000	0.955868406878297216522355
0.190000	0.670000	0.951497661951634432497826
0.210000	0.670000	0.948366618609179812260379
0.230000	0.670000	0.946067497958120062762077
0.250000	0.670000	0.944268127425539338659632
0.270000	0.670000	0.942742327102098820468257
0.290000	0.670000	0.941342136075717039744859
0.310000	0.670000	0.939980865653538777415577
0.330000	0.670000	0.938617385740104337443768
0.350000	0.670000	0.937237438632570918350950
0.370000	0.670000	0.935839480646580068601281
0.390000	0.670000	0.934427277844194881240014
0.410000	0.670000	0.933007460119825049460474
0.430000	0.670000	0.931590526103314497952113
0.450000	0.670000	0.930195596173236327608436
0.470000	0.670000	0.928861306020935861837984
0.490000	0.670000	0.927666861748626447869981
0.510000	0.670000	0.926765782610831312382516
0.530000	0.670000	0.926423168712955158454747
0.550000	0.670000	0.927012541679401169680830
0.570000	0.670000	0.928863569642626063505020
0.590000	0.670000	0.931884832955315101088445
0.610000	0.670000	0.935357890521605561673368
0.630000	0.670000	0.938635484315051060733026
0.650000	0.670000	0.941928743869903994934134
0.670000	0.670000	0.945521601453799154235469
0.690000	0.670000	0.949131199453535745469424
0.710000	0.670000	0.952875061319125471470670
0.730000	0.670000	0.956777098851387730604756
0.750000	0.670000	0.960740742636239430929379
0.770000	0.670000	0.964912405183456445278978
0.790000	0.670000	0.969107961039475607201155
0.810000	0.670000	0.973437284532739366404996
0.830000	0.670000	0.977980582536501552581854
0.850000	0.670000	0.982366708897665974475899
0.870000	0.670000	0.987265512363131536588412
0.890000	0.670000	0.992448634715953126317345
0.910000	0.670000	0.996483800320279944351398
0.930000	0.670000	0.998716176596184057601135
0.950000	0.670000	0.999625802131972385211611
0.970000	0.670000	0.999910519652553064773315
0.990000	0.670000	0.999979318984055565167068

-0.990000	0.690000	0.999994115130364402688201
-0.970000	0.690000	0.999971476696744021595009
-0.950000	0.690000	0.999865616363860509885342
-0.930000	0.690000	0.999471350821816373333206
-0.910000	0.690000	0.998306122233369674923154
-0.890000	0.690000	0.995672214211949513362754
-0.870000	0.690000	0.991306150110815131881736
-0.850000	0.690000	0.986153765710837681979228
-0.830000	0.690000	0.981538563015060150362956
-0.810000	0.690000	0.977289339875439644345079
-0.790000	0.690000	0.972786164764076310973451
-0.770000	0.690000	0.968592387355899364642653
-0.750000	0.690000	0.964457868105726090490748
-0.730000	0.690000	0.960437966606091264587519
-0.710000	0.690000	0.956558604555093228150042
-0.690000	0.690000	0.952783490249196618471217
-0.670000	0.690000	0.949131199453535523424819
-0.650000	0.690000	0.945605641889697756674593
-0.630000	0.690000	0.942094852664228432637117
-0.610000	0.690000	0.938930818445684378659166
-0.590000	0.690000	0.935816461001858002077824
-0.570000	0.690000	0.932439306404032830499773
-0.550000	0.690000	0.929388652579850815804718
-0.530000	0.690000	0.927358224166933031717974
-0.510000	0.690000	0.926500642655144646120391
-0.490000	0.690000	0.926580232533003589345810
-0.470000	0.690000	0.927266421096088699904669
-0.450000	0.690000	0.928292218834710025632262
-0.430000	0.690000	0.929488102847799368966264
-0.410000	0.690000	0.930760034315077922073556
-0.390000	0.690000	0.932059402319798002700679
-0.370000	0.690000	0.933361235021799795497088
-0.350000	0.690000	0.934651760616328708408673
-0.330000	0.690000	0.935922285266137521375640
-0.310000	0.690000	0.937166690677482039362189
-0.290000	0.690000	0.938381134480104184270033
-0.270000	0.690000	0.939565489449116775233506
-0.250000	0.690000	0.940726143174255069467904
-0.230000	0.690000	0.941878777959289203991489
-0.210000	0.690000	0.943050099188920687431903
-0.190000	0.690000	0.944281475168771811112833
-0.170000	0.690000	0.945633385155491001938799
-0.150000	0.690000	0.947171162124582299846054
-0.130000	0.690000	0.948926507157671572656454
-0.110000	0.690000	0.950869894939927684518466
-0.090000	0.690000	0.952914654591061949240327
-0.070000	0.690000	0.954933430522981852028863
-0.050000	0.690000	0.956767051738973250962772
-0.030000	0.690000	0.958215443870498395639856
-0.010000	0.690000	0.959040138360023997066151
0.010000	0.690000	0.959040138360024108088453
0.030000	0.690000	0.958215443870498506662159
0.050000	0.690000	0.956767051738973250962772
0.070000	0.690000	0.954933430522981852028863
0.090000	0.690000	0.952914654591061838218025
0.110000	0.690000	0.950869894939927684518466
0.130000	0.690000	0.948926507157671572656454
0.150000	0.690000	0.947171162124582410868356
0.170000	0.690000	0.945633385155491001938799
0.190000	0.690000	0.944281475168771700090531
0.210000	0.690000	0.943050099188920576409600
0.230000	0.690000	0.941878777959289315013791
0.250000	0.690000	0.940726143174255069467904
0.270000	0.690000	0.939565489449116664211203
0.290000	0.690000	0.938381134480104073247730
0.310000	0.690000	0.937166690677482039362189
0.330000	0.690000	0.935922285266137521375640
0.350000	0.690000	0.934651760616328486364068
0.370000	0.690000	0.933361235021799684474786
0.390000	0.690000	0.932059402319797891678377
0.410000	0.690000	0.930760034315078033095858
0.430000	0.690000	0.929488102847799368966264
0.450000	0.690000	0.928292218834710025632262
0.470000	0.690000	0.927266421096088699904669
0.490000	0.690000	0.926580232533003589345810
0.510000	0.690000	0.926500642655144757142693
0.530000	0.690000	0.927358224166933142740277
0.550000	0.690000	0.929388652579850815804718
0.570000	0.690000	0.932439306404032719477470
0.590000	0.690000	0.935816461001858002077824
0.610000	0.690000	0.938930818445684267636864
0.630000	0.690000	0.942094852664228654681722
0.650000	0.690000	0.945605641889697645652291
0.670000	0.690000	0.949131199453535634447121
0.690000	0.690000	0.952783490249196618471217
0.710000	0.690000	0.956558604555093228150042
0.730000	0.690000	0.960437966606091375609822
0.750000	0.690000	0.964457868105726312535353
0.770000	0.690000	0.968592387355899475664955
0.790000	0.690000	0.972786164764076421995753
0.810000	0.690000	0.977289339875439755367381
0.830000	0.690000	0.981538563015060150362956
0.850000	0.690000	0.986153765710837681979228
0.870000	0.690000	0.991306150110815242904039
0.890000	0.690000	0.995672214211949513362754
0.910000	0.690000	0.998306122233369674923154
0.930000	0.690000	0.999471350821816373333206
0.950000	0.690000	0.999865616363860509885342
0.970000	0.690000	0.999971476696744021595009
0.990000	0.690000	0.999994115130364402688201

-0.990000	0.710000	0.999998503793693593877379
-0.970000	0.710000	0.999991948202039848681011
-0.950000	0.710000	0.999957662381993905853506
-0.930000	0.710000	0.999811061730489059051763
-0.910000	0.710000	0.999299626727415901683571
-0.890000	0.710000	0.997887485927090867043887
-0.870000	0.710000	0.994915344489972430785940
-0.850000	0.710000	0.990338581382533056363116
-0.830000	0.710000	0.985295190391779152072615
-0.810000	0.710000	0.980907675237035925341900
-0.790000	0.710000	0.976729164118978365749513
-0.770000	0.710000	0.972339907455740060093774
-0.750000	0.710000	0.968267150768563400475841
-0.730000	0.710000	0.964232708508771851896313
-0.710000	0.710000	0.960328775360046571485384
-0.690000	0.710000	0.956558604555093228150042
-0.670000	0.710000	0.952875061319125582492973
-0.650000	0.710000	0.949306626315523538472974
-0.630000	0.710000	0.945914025143069325807232
-0.610000	0.710000	0.942490120415590548752505
-0.590000	0.710000	0.939449986157007810305686
-0.570000	0.710000	0.936463902078720322741390
-0.550000	0.710000	0.933209051112940057848277
-0.530000	0.710000	0.930159814044717370151716
-0.510000	0.710000	0.927912150468548357906684
-0.490000	0.710000	0.926716456150685652382037
-0.470000	0.710000	0.926463203681881508622098
-0.450000	0.710000	0.926876041010788465079884
-0.430000	0.710000	0.927689845076294039571962
-0.410000	0.710000	0.928718192359790917222995
-0.390000	0.710000	0.929849132108181430922400
-0.370000	0.710000	0.931020828163451774628356
-0.350000	0.710000	0.932199914903808046773293
-0.330000	0.710000	0.933367701643135649902661
-0.310000	0.710000	0.934512683928625853546635
-0.290000	0.710000	0.935626892970054524489854
-0.270000	0.710000	0.936704299613067004059985
-0.250000	0.710000	0.937740345137645703310625
-0.230000	0.710000	0.938732008582349841674386
-0.210000	0.710000	0.939677882235163464130778
-0.190000	0.710000	0.940578406980648096258335
-0.170000	0.710000	0.941437094502454052680207
-0.150000	0.710000	0.942261121369361243083063
-0.130000	0.710000	0.943057118002480154750344
-0.110000	0.710000	0.943822887975424462680962
-0.090000	0.710000	0.944541059247677616816929
-0.070000	0.710000	0.945179506804592950430788
-0.050000	0.710000	0.945702571232671318490759
-0.030000	0.710000	0.946079140578699906427573
-0.010000	0.710000	0.946281590821285156778231
0.010000	0.710000	0.946281590821285267800533
0.030000	0.710000	0.946079140578699906427573
0.050000	0.710000	0.945702571232671429513061
0.070000	0.710000	0.945179506804593172475393
0.090000	0.710000	0.944541059247677727839232
0.110000	0.710000	0.943822887975424573703265
0.130000	0.710000	0.943057118002480154750344
0.150000	0.710000	0.942261121369361354105365
0.170000	0.710000	0.941437094502453941657905
0.190000	0.710000	0.940578406980648096258335
0.210000	0.710000	0.939677882235163242086173
0.230000	0.710000	0.938732008582349952696688
0.250000	0.710000	0.937740345137645814332927
0.270000	0.710000	0.936704299613066782015380
0.290000	0.710000	0.935626892970054413467551
0.310000	0.710000	0.934512683928625964568937
0.330000	0.710000	0.933367701643135649902661
0.350000	0.710000	0.932199914903807935750990
0.370000	0.710000	0.931020828163451774628356
0.390000	0.710000	0.929849132108181319900098
0.410000	0.710000	0.928718192359791028245297
0.430000	0.710000	0.927689845076293817527358
0.450000	0.710000	0.926876041010788465079884
0.470000	0.710000	0.926463203681881508622098
0.490000	0.710000	0.926716456150685763404340
0.510000	0.710000	0.927912150468548135862079
0.530000	0.710000	0.930159814044717370151716
0.550000	0.710000	0.933209051112940279892882
0.570000	0.710000	0.936463902078720322741390
0.590000	0.710000	0.939449986157007699283383
0.610000	0.710000	0.942490120415590659774807
0.630000	0.710000	0.945914025143069436829535
0.650000	0.710000	0.949306626315523538472974
0.670000	0.710000	0.952875061319125582492973
0.690000	0.710000	0.956558604555093228150042
0.710000	0.710000	0.960328775360046571485384
0.730000	0.710000	0.964232708508771740874010
0.750000	0.710000	0.968267150768563400475841
0.770000	0.710000	0.972339907455740060093774
0.790000	0.710000	0.976729164118978365749513
0.810000	0.710000	0.980907675237035925341900
0.830000	0.710000	0.985295190391779152072615
0.850000	0.710000	0.990338581382533056363116
0.870000	0.710000	0.994915344489972541808243
0.890000	0.710000	0.997887485927090867043887
0.910000	0.710000	0.999299626727415901683571
0.930000	0.710000	0.999811061730489059051763
0.950000	0.710000	0.999957662381993905853506
0.970000	0.710000	0.999991948202039848681011
0.990000	0.710000	0.999998503793693593877379

-0.990000	0.730000	0.999999659405809482315419
-0.970000	0.730000	0.999997981331834373541767
-0.950000	0.730000	0.999988256813804654576927
-0.930000	0.730000	0.999941174114876929479578
-0.910000	0.730000	0.999750856351766303831141
-0.890000	0.730000	0.999124223395650767898246
-0.870000	0.730000	0.997495248344758000946797
-0.850000	0.730000	0.994274594435798020342077
-0.830000	0.730000	0.989613534751385914844946
-0.810000	0.730000	0.984720956311376238723199
-0.790000	0.730000	0.980475205413896211403824
-0.770000	0.730000	0.976353394495007020914557
-0.750000	0.730000	0.972107355836800413051435
-0.730000	0.730000	0.968139548566024576992106
-0.710000	0.730000	0.964232708508771962918615
-0.690000	0.730000	0.960437966606091375609822
-0.670000	0.730000	0.956777098851387730604756
-0.650000	0.730000	0.953182671166367234683037
-0.630000	0.730000	0.949762152522905966911537
-0.610000	0.730000	0.946474568955343986687012
-0.590000	0.730000	0.943152565318039926012261
-0.570000	0.730000	0.940184012431067306359012
-0.550000	0.730000	0.937289432412448331177757
-0.530000	0.730000	0.934232429772050454452881
-0.510000	0.730000	0.931226567270827643163500
-0.490000	0.730000	0.928747328185135501144032
-0.470000	0.730000	0.927165969524173627647201
-0.450000	0.730000	0.926509038740972235004278
-0.430000	0.730000	0.926574926236818474656332
-0.410000	0.730000	0.927115561899904738751843
-0.390000	0.730000	0.927931888107657365516445
-0.370000	0.730000	0.928892572724382081794658
-0.350000	0.730000	0.929919019779287481242136
-0.330000	0.730000	0.930966002737910858222392
-0.310000	0.730000	0.932007297576249338355581
-0.290000	0.730000	0.933027023032873104035900
-0.270000	0.730000	0.934014772194020514994861
-0.250000	0.730000	0.934962963904870658637947
-0.230000	0.730000	0.935865534232082407761766
-0.210000	0.730000	0.936717314716350446524018
-0.190000	0.730000	0.937513764882552114166003
-0.170000	0.730000	0.938251107556103636220257
-0.150000	0.730000	0.938926874428775426473237
-0.130000	0.730000	0.939539999132765091260922
-0.110000	0.730000	0.940089001429617820981832
-0.090000	0.730000	0.940568168223032907704351
-0.070000	0.730000	0.940966301788756398494229
-0.050000	0.730000	0.941273479149935088372558
-0.030000	0.730000	0.941484986349651276071882
-0.010000	0.730000	0.941596553318871376525578
0.010000	0.730000	0.941596553318871265503276
0.030000	0.730000	0.941484986349651276071882
0.050000	0.730000	0.941273479149935088372558
0.070000	0.730000	0.940966301788756509516531
0.090000	0.730000	0.940568168223033018726653
0.110000	0.730000	0.940089001429617820981832
0.130000	0.730000	0.939539999132765202283224
0.150000	0.730000	0.938926874428775426473237
0.170000	0.730000	0.938251107556103747242560
0.190000	0.730000	0.937513764882551892121398
0.210000	0.730000	0.936717314716350224479413
0.230000	0.730000	0.935865534232082407761766
0.250000	0.730000	0.934962963904870658637947
0.270000	0.730000	0.934014772194020626017164
0.290000	0.730000	0.933027023032872993013598
0.310000	0.730000	0.932007297576249560400186
0.330000	0.730000	0.930966002737910969244695
0.350000	0.730000	0.929919019779287592264438
0.370000	0.730000	0.928892572724382081794658
0.390000	0.730000	0.927931888107657476538748
0.410000	0.730000	0.927115561899904849774146
0.430000	0.730000	0.926574926236818585678634
0.450000	0.730000	0.926509038740972346026581
0.470000	0.730000	0.927165969524173627647201
0.490000	0.730000	0.928747328185135501144032
0.510000	0.730000	0.931226567270827643163500
0.530000	0.730000	0.934232429772050454452881
0.550000	0.730000	0.937289432412448220155454
0.570000	0.730000	0.940184012431067417381314
0.590000	0.730000	0.943152565318040037034564
0.610000	0.730000	0.946474568955343875664710
0.630000	0.730000	0.949762152522906077933840
0.650000	0.730000	0.953182671166367123660734
0.670000	0.730000	0.956777098851387952649361
0.690000	0.730000	0.960437966606091264587519
0.710000	0.730000	0.964232708508771851896313
0.730000	0.730000	0.968139548566024243925199
0.750000	0.730000	0.972107355836800524073738
0.770000	0.730000	0.976353394495007131936859
0.790000	0.730000	0.980475205413896211403824
0.810000	0.730000	0.984720956311376238723199
0.830000	0.730000	0.989613534751385914844946
0.850000	0.730000	0.994274594435798020342077
0.870000	0.730000	0.997495248344758000946797
0.890000	0.730000	0.999124223395650767898246
0.910000	0.730000	0.999750856351766303831141
0.930000	0.730000	0.999941174114876929479578
0.950000	0.730000	0.999988256813804654576927
0.970000	0.730000	0.999997981331834373541767
0.990000	0.730000	0.999999659405809482315419

-0.990000	0.750000	0.999999930213310683768668
-0.970000	0.750000	0.999999547696106549921069
-0.950000	0.750000	0.999997111768939461740047
-0.930000	0.750000	0.999983916760225799436057
-0.910000	0.750000	0.999923110469787768117556
-0.890000	0.750000	0.999689463039728054560840
-0.870000	0.750000	0.998959585671602479095554
-0.850000	0.750000	0.997162659168853493518725
-0.830000	0.750000	0.993798105369490536453725
-0.810000	0.750000	0.989157992105711203478791
-0.790000	0.750000	0.984414425901225409454298
-0.770000	0.750000	0.980262231996175237291880
-0.750000	0.750000	0.976226490183119244292698
-0.730000	0.750000	0.972107355836800413051435
-0.710000	0.750000	0.968267150768563400475841
-0.690000	0.750000	0.964457868105725979468446
-0.670000	0.750000	0.960740742636239430929379
-0.650000	0.750000	0.957215804126654745687119
-0.630000	0.750000	0.953724424278143301236810
-0.610000	0.750000	0.950391526280796039571896
-0.590000	0.750000	0.947202463892700796677104
-0.570000	0.750000	0.944039137087268165338116
-0.550000	0.750000	0.941095531100805238189366
-0.530000	0.750000	0.938313775983183440132507
-0.510000	0.750000	0.935518957439966936107112
-0.490000	0.750000	0.932598065872096815276393
-0.470000	0.750000	0.929936191402005118966656
-0.450000	0.750000	0.927965403434749425137795
-0.430000	0.750000	0.926845711811313255346079
-0.410000	0.750000	0.926481559253895525785083
-0.390000	0.750000	0.926667953172287672813923
-0.370000	0.750000	0.927206840557497580235236
-0.350000	0.750000	0.927950194629858948758283
-0.330000	0.750000	0.928800244711340927672438
-0.310000	0.750000	0.929696041287584762358165
-0.290000	0.750000	0.930600439322899042338122
-0.270000	0.750000	0.931490749138889961855625
-0.250000	0.750000	0.932352506886639842420550
-0.230000	0.750000	0.933175817825761755308633
-0.210000	0.750000	0.933953332492417742649593
-0.190000	0.750000	0.934679156500041186106387
-0.170000	0.750000	0.935348406097399887038080
-0.150000	0.750000	0.935957230177604571075278
-0.130000	0.750000	0.936503020267365315909558
-0.110000	0.750000	0.936983826912241912765467
-0.090000	0.750000	0.937396011437204190741568
-0.070000	0.750000	0.937733060259263617730596
-0.050000	0.750000	0.937990136456536061082545
-0.030000	0.750000	0.938166019960085639795011
-0.010000	0.750000	0.938258500827821140255480
0.010000	0.750000	0.938258500827821029233178
0.030000	0.750000	0.938166019960085750817314
0.050000	0.750000	0.937990136456536061082545
0.070000	0.750000	0.937733060259263506708294
0.090000	0.750000	0.937396011437204190741568
0.110000	0.750000	0.936983826912241801743164
0.130000	0.750000	0.936503020267365315909558
0.150000	0.750000	0.935957230177604571075278
0.170000	0.750000	0.935348406097399887038080
0.190000	0.750000	0.934679156500041075084084
0.210000	0.750000	0.933953332492417742649593
0.230000	0.750000	0.933175817825761866330936
0.250000	0.750000	0.932352506886639842420550
0.270000	0.750000	0.931490749138889961855625
0.290000	0.750000	0.930600439322899153360424
0.310000	0.750000	0.929696041287584873380467
0.330000	0.750000	0.928800244711341149717043
0.350000	0.750000	0.927950194629858948758283
0.370000	0.750000	0.927206840557497469212933
0.390000	0.750000	0.926667953172287672813923
0.410000	0.750000	0.926481559253895525785083
0.430000	0.750000	0.926845711811313255346079
0.450000	0.750000	0.927965403434749536160098
0.470000	0.750000	0.929936191402005007944354
0.490000	0.750000	0.932598065872096815276393
0.510000	0.750000	0.935518957439966936107112
0.530000	0.750000	0.938313775983183440132507
0.550000	0.750000	0.941095531100805238189366
0.570000	0.750000	0.944039137087268276360419
0.590000	0.750000	0.947202463892700907699407
0.610000	0.750000	0.950391526280796261616501
0.630000	0.750000	0.953724424278143412259112
0.650000	0.750000	0.957215804126654745687119
0.670000	0.750000	0.960740742636239541951682
0.690000	0.750000	0.964457868105726201513050
0.710000	0.750000	0.968267150768563511498144
0.730000	0.750000	0.972107355836800524073738
0.750000	0.750000	0.976226490183119466337303
0.770000	0.750000	0.980262231996175348314182
0.790000	0.750000	0.984414425901225409454298
0.810000	0.750000	0.989157992105711203478791
0.830000	0.750000	0.993798105369490536453725
0.850000	0.750000	0.997162659168853493518725
0.870000	0.750000	0.998959585671602479095554
0.890000	0.750000	0.999689463039728054560840
0.910000	0.750000	0.999923110469787768117556
0.930000	0.750000	0.999983916760225799436057
0.950000	0.750000	0.999997111768939461740047
0.970000	0.750000	0.999999547696106549921069
0.990000	0.750000	0.999999930213310683768668

-0.990000	0.770000	0.999999987042929916469802
-0.970000	0.770000	0.999999908755782929148381
-0.950000	0.770000	0.999999364987990024822295
-0.930000	0.770000	0.999996104212146685874529
-0.910000	0.770000	0.999979212197697364672422
-0.890000	0.770000	0.999904856605484226861336
-0.870000	0.770000	0.999632384592057721128810
-0.850000	0.770000	0.998821652108325519492382
-0.830000	0.770000	0.996919553994412455111274
-0.810000	0.770000	0.993509296299353694692513
-0.790000	0.770000	0.988946876309669931082169
-0.770000	0.770000	0.984321943007363642230700
-0.750000	0.770000	0.980262231996175237291880
-0.730000	0.770000	0.976353394495007131936859
-0.710000	0.770000	0.972339907455740060093774
-0.690000	0.770000	0.968592387355899586687258
-0.670000	0.770000	0.964912405183456667323583
-0.650000	0.770000	0.961286222546751112361108
-0.630000	0.770000	0.957855780856287419844364
-0.610000	0.770000	0.954462486964476664041968
-0.590000	0.770000	0.951238152034529660383555
-0.570000	0.770000	0.948157395429391258723228
-0.550000	0.770000	0.945165727307172520710310
-0.530000	0.770000	0.942193692349425959697840
-0.510000	0.770000	0.939567176821655580809534
-0.490000	0.770000	0.936991015286684381102589
-0.470000	0.770000	0.934240050682145328764250
-0.450000	0.770000	0.931519309453117783093035
-0.430000	0.770000	0.929225644941387707298475
-0.410000	0.770000	0.927629151262643558695231
-0.390000	0.770000	0.926762064395135531924552
-0.370000	0.770000	0.926500403130670613371933
-0.350000	0.770000	0.926673182059424838108441
-0.330000	0.770000	0.927127266055826959600950
-0.310000	0.770000	0.927747876664457349349391
-0.290000	0.770000	0.928455859046312670379564
-0.270000	0.770000	0.929199643026157318104197
-0.250000	0.770000	0.929946414683792799138473
-0.230000	0.770000	0.930675185728464637868740
-0.210000	0.770000	0.931372115436712499914051
-0.190000	0.770000	0.932027472012591839956031
-0.170000	0.770000	0.932634102955454680206060
-0.150000	0.770000	0.933186759909894525399920
-0.130000	0.770000	0.933681805137012599260515
-0.110000	0.770000	0.934116628641779578323678
-0.090000	0.770000	0.934487862534498892053136
-0.070000	0.770000	0.934790348186942510189112
-0.050000	0.770000	0.935020505007193469815263
-0.030000	0.770000	0.935177577011973237830489
-0.010000	0.770000	0.935259784305021102390754
0.010000	0.770000	0.935259784305020991368451
0.030000	0.770000	0.935177577011973237830489
0.050000	0.770000	0.935020505007193469815263
0.070000	0.770000	0.934790348186942399166810
0.090000	0.770000	0.934487862534498781030834
0.110000	0.770000	0.934116628641779578323678
0.130000	0.770000	0.933681805137012599260515
0.150000	0.770000	0.933186759909894414377618
0.170000	0.770000	0.932634102955454680206060
0.190000	0.770000	0.932027472012591506889123
0.210000	0.770000	0.931372115436712610936354
0.230000	0.770000	0.930675185728464637868740
0.250000	0.770000	0.929946414683792799138473
0.270000	0.770000	0.929199643026157318104197
0.290000	0.770000	0.928455859046312781401866
0.310000	0.770000	0.927747876664457349349391
0.330000	0.770000	0.927127266055826959600950
0.350000	0.770000	0.926673182059425060153046
0.370000	0.770000	0.926500403130670613371933
0.390000	0.770000	0.926762064395135642946855
0.410000	0.770000	0.927629151262643558695231
0.430000	0.770000	0.929225644941387707298475
0.450000	0.770000	0.931519309453117783093035
0.470000	0.770000	0.934240050682145217741947
0.490000	0.770000	0.936991015286684270080286
0.510000	0.770000	0.939567176821655580809534
0.530000	0.770000	0.942193692349425959697840
0.550000	0.770000	0.945165727307172409688008
0.570000	0.770000	0.948157395429391369745531
0.590000	0.770000	0.951238152034529549361253
0.610000	0.770000	0.954462486964476886086572
0.630000	0.770000	0.957855780856287419844364
0.650000	0.770000	0.961286222546751112361108
0.670000	0.770000	0.964912405183456667323583
0.690000	0.770000	0.968592387355899364642653
0.710000	0.770000	0.972339907455740171116076
0.730000	0.770000	0.976353394495007131936859
0.750000	0.770000	0.980262231996175348314182
0.770000	0.770000	0.984321943007363753253003
0.790000	0.770000	0.988946876309669931082169
0.810000	0.770000	0.993509296299353694692513
0.830000	0.770000	0.996919553994412455111274
0.850000	0.770000	0.998821652108325519492382
0.870000	0.770000	0.999632384592057721128810
0.890000	0.770000	0.999904856605484226861336
0.910000	0.770000	0.999979212197697364672422
0.930000	0.770000	0.999996104212146685874529
0.950000	0.770000	0.999999364987990024822295
0.970000	0.770000	0.999999908755782929148381
0.990000	0.770000	0.999999987042929916469802

-0.990000	0.790000	0.999999997806554685730873
-0.970000	0.790000	0.999999983319903584799704
-0.950000	0.790000	0.999999874346364725496983
-0.930000	0.790000	0.999999157889705392321389
-0.910000	0.790000	0.999995037397958919100915
-0.890000	0.790000	0.999974591525792377844084
-0.870000	0.790000	0.999888504766241914545333
-0.850000	0.790000	0.999586957404673515092952
-0.830000	0.790000	0.998728247427646875777896
-0.810000	0.790000	0.996790579337864524056556
-0.790000	0.790000	0.993413092080847826004231
-0.770000	0.790000	0.988946876309669931082169
-0.750000	0.790000	0.984414425901225298431996
-0.730000	0.790000	0.980475205413896100381521
-0.710000	0.790000	0.976729164118978365749513
-0.690000	0.790000	0.972786164764076310973451
-0.670000	0.790000	0.969107961039475496178852
-0.650000	0.790000	0.965541876862628156708013
-0.630000	0.790000	0.962026370197197278066881
-0.610000	0.790000	0.958719332090228193443693
-0.590000	0.790000	0.955482310444971227880728
-0.570000	0.790000	0.952351423009218711612789
-0.550000	0.790000	0.949357602406376566150925
-0.530000	0.790000	0.946447167243999243346764
-0.510000	0.790000	0.943560143811307261429988
-0.490000	0.790000	0.940992817054308039459443
-0.470000	0.790000	0.938574607694933837898077
-0.450000	0.790000	0.936080457008827693243802
-0.430000	0.790000	0.933476382306224317098042
-0.410000	0.790000	0.931017683111704297260758
-0.390000	0.790000	0.929014120304836765740220
-0.370000	0.790000	0.927622312708419660687298
-0.350000	0.790000	0.926831576356106912051303
-0.330000	0.790000	0.926535452706854334437025
-0.310000	0.790000	0.926603022267013187729390
-0.290000	0.790000	0.926912729169416249597191
-0.270000	0.790000	0.927369123190974642412243
-0.250000	0.790000	0.927904833768142811578628
-0.230000	0.790000	0.928474552168783162642285
-0.210000	0.790000	0.929048314182625345480915
-0.190000	0.790000	0.929605536600091819643410
-0.170000	0.790000	0.930131807870779425684304
-0.150000	0.790000	0.930617275732483317796095
-0.130000	0.790000	0.931055335521926097364087
-0.110000	0.790000	0.931441344648944125061973
-0.090000	0.790000	0.931770986874666418131596
-0.070000	0.790000	0.932039338666233563301944
-0.050000	0.790000	0.932243253457763709768358
-0.030000	0.790000	0.932382072253874816247787
-0.010000	0.790000	0.932454375837185489572789
0.010000	0.790000	0.932454375837185489572789
0.030000	0.790000	0.932382072253874816247787
0.050000	0.790000	0.932243253457764042835265
0.070000	0.790000	0.932039338666233563301944
0.090000	0.790000	0.931770986874666418131596
0.110000	0.790000	0.931441344648944125061973
0.130000	0.790000	0.931055335521925986341785
0.150000	0.790000	0.930617275732483539840700
0.170000	0.790000	0.930131807870779425684304
0.190000	0.790000	0.929605536600091930665712
0.210000	0.790000	0.929048314182625345480915
0.230000	0.790000	0.928474552168783273664587
0.250000	0.790000	0.927904833768142811578628
0.270000	0.790000	0.927369123190974531389941
0.290000	0.790000	0.926912729169416138574888
0.310000	0.790000	0.926603022267013187729390
0.330000	0.790000	0.926535452706854334437025
0.350000	0.790000	0.926831576356106690006698
0.370000	0.790000	0.927622312708419549664995
0.390000	0.790000	0.929014120304836765740220
0.410000	0.790000	0.931017683111704186238455
0.430000	0.790000	0.933476382306224206075740
0.450000	0.790000	0.936080457008827915288407
0.470000	0.790000	0.938574607694933948920379
0.490000	0.790000	0.940992817054308039459443
0.510000	0.790000	0.943560143811307372452291
0.530000	0.790000	0.946447167243999243346764
0.550000	0.790000	0.949357602406376677173228
0.570000	0.790000	0.952351423009218711612789
0.590000	0.790000	0.955482310444971116858426
0.610000	0.790000	0.958719332090228193443693
0.630000	0.790000	0.962026370197197389089183
0.650000	0.790000	0.965541876862628378752618
0.670000	0.790000	0.969107961039475496178852
0.690000	0.790000	0.972786164764076310973451
0.710000	0.790000	0.976729164118978365749513
0.730000	0.790000	0.980475205413896211403824
0.750000	0.790000	0.984414425901225409454298
0.770000	0.790000	0.988946876309669931082169
0.790000	0.790000	0.993413092080847826004231
0.810000	0.790000	0.996790579337864524056556
0.830000	0.790000	0.998728247427646875777896
0.850000	0.790000	0.999586957404673515092952
0.870000	0.790000	0.999888504766241914545333
0.890000	0.790000	0.999974591525792377844084
0.910000	0.790000	0.999995037397958919100915
0.930000	0.790000	0.999999157889705392321389
0.950000	0.790000	0.999999874346364725496983
0.970000	0.790000	0.999999983319903584799704
0.990000	0.790000	0.999999997806554685730873

-0.990000	0.810000	0.999999999659896721126984
-0.970000	0.810000	0.999999997224277681340254
-0.950000	0.810000	0.999999977519827054628365
-0.930000	0.810000	0.999999836773547534640727
-0.910000	0.810000	0.999998948264942066899152
-0.890000	0.810000	0.999994048427538695378303
-0.870000	0.810000	0.999970762672529711601044
-0.850000	0.810000	0.999876878052978645960991
-0.830000	0.810000	0.999561390544114858336400
-0.810000	0.810000	0.998694985436843984949462
-0.790000	0.810000	0.996790579337864524056556
-0.770000	0.810000	0.993509296299353583670211
-0.750000	0.810000	0.989157992105711092456488
-0.730000	0.810000	0.984720956311376127700896
-0.710000	0.810000	0.980907675237035925341900
-0.690000	0.810000	0.977289339875439533322776
-0.670000	0.810000	0.973437284532738811293484
-0.650000	0.810000	0.969868177786861629385839
-0.630000	0.810000	0.966424219998972544587446
-0.610000	0.810000	0.963046115866419194517789
-0.590000	0.810000	0.959770992351209883963747
-0.570000	0.810000	0.956679184861842779596941
-0.550000	0.810000	0.953563636067226383374873
-0.530000	0.810000	0.950734844201331807944655
-0.510000	0.810000	0.947908024265974424871217
-0.490000	0.810000	0.945222277901413554523913
-0.470000	0.810000	0.942602338944983353385965
-0.450000	0.810000	0.940284889444814586667576
-0.430000	0.810000	0.938059011975096335156366
-0.410000	0.810000	0.935709509941211936556726
-0.390000	0.810000	0.933310801079171525884703
-0.370000	0.810000	0.931084977891147858031218
-0.350000	0.810000	0.929251524253089655758231
-0.330000	0.810000	0.927916156875050579522224
-0.310000	0.810000	0.927077409155650289385164
-0.290000	0.810000	0.926656518896572523047439
-0.270000	0.810000	0.926547461696630381133843
-0.250000	0.810000	0.926654136671463790619896
-0.230000	0.810000	0.926900170432725989400069
-0.210000	0.810000	0.927229020128916947562914
-0.190000	0.810000	0.927598741040735030871645
-0.170000	0.810000	0.927978425315302613007873
-0.150000	0.810000	0.928346904924497229316671
-0.130000	0.810000	0.928690359707553980683770
-0.110000	0.810000	0.928999117555333930873473
-0.090000	0.810000	0.929265519183865240648856
-0.070000	0.810000	0.929483256414402325695789
-0.050000	0.810000	0.929648818396688225718094
-0.030000	0.810000	0.929761404441876271320666
-0.010000	0.810000	0.929819910527855730819624
0.010000	0.810000	0.929819910527855508775019
0.030000	0.810000	0.929761404441876271320666
0.050000	0.810000	0.929648818396688336740397
0.070000	0.810000	0.929483256414402214673487
0.090000	0.810000	0.929265519183865462693461
0.110000	0.810000	0.928999117555333930873473
0.130000	0.810000	0.928690359707554091706072
0.150000	0.810000	0.928346904924497229316671
0.170000	0.810000	0.927978425315302613007873
0.190000	0.810000	0.927598741040735141893947
0.210000	0.810000	0.927229020128916947562914
0.230000	0.810000	0.926900170432725989400069
0.250000	0.810000	0.926654136671463901642198
0.270000	0.810000	0.926547461696630492156146
0.290000	0.810000	0.926656518896572634069742
0.310000	0.810000	0.927077409155650178362862
0.330000	0.810000	0.927916156875050468499921
0.350000	0.810000	0.929251524253089544735928
0.370000	0.810000	0.931084977891147747008915
0.390000	0.810000	0.933310801079171414862401
0.410000	0.810000	0.935709509941211714512121
0.430000	0.810000	0.938059011975096446178668
0.450000	0.810000	0.940284889444814808712181
0.470000	0.810000	0.942602338944983464408267
0.490000	0.810000	0.945222277901413554523913
0.510000	0.810000	0.947908024265974424871217
0.530000	0.810000	0.950734844201331696922352
0.550000	0.810000	0.953563636067226272352571
0.570000	0.810000	0.956679184861842779596941
0.590000	0.810000	0.959770992351209772941445
0.610000	0.810000	0.963046115866419194517789
0.630000	0.810000	0.966424219998972544587446
0.650000	0.810000	0.969868177786861851430444
0.670000	0.810000	0.973437284532739144360391
0.690000	0.810000	0.977289339875439644345079
0.710000	0.810000	0.980907675237036036364202
0.730000	0.810000	0.984720956311376238723199
0.750000	0.810000	0.989157992105711203478791
0.770000	0.810000	0.993509296299353694692513
0.790000	0.810000	0.996790579337864524056556
0.810000	0.810000	0.998694985436843984949462
0.830000	0.810000	0.999561390544114858336400
0.850000	0.810000	0.999876878052978645960991
0.870000	0.810000	0.999970762672529711601044
0.890000	0.810000	0.999994048427538695378303
0.910000	0.810000	0.999998948264942066899152
0.930000	0.810000	0.999999836773547534640727
0.950000	0.810000	0.999999977519827054628365
0.970000	0.810000	0.999999997224277681340254
0.990000	0.810000	0.999999999659896721126984

-0.990000	0.830000	0.999999999951563189881654
-0.970000	0.830000	0.999999999578378706566184
-0.950000	0.830000	0.999999996353562514705970
-0.930000	0.830000	0.999999971541943200037394
-0.910000	0.830000	0.999999801381790898169299
-0.890000	0.830000	0.999998771437319633470509
-0.870000	0.830000	0.999993330699262106264769
-0.850000	0.830000	0.999968556725604917900796
-0.830000	0.830000	0.999872632741250155774537
-0.810000	0.830000	0.999561390544114858336400
-0.790000	0.830000	0.998728247427646875777896
-0.770000	0.830000	0.996919553994412455111274
-0.750000	0.830000	0.993798105369490536453725
-0.730000	0.830000	0.989613534751385914844946
-0.710000	0.830000	0.985295190391779263094918
-0.690000	0.830000	0.981538563015060372407561
-0.670000	0.830000	0.977980582536501441559551
-0.650000	0.830000	0.974314735250964014667829
-0.630000	0.830000	0.970832250715122579975969
-0.610000	0.830000	0.967494056224133425203604
-0.590000	0.830000	0.964244745132726066572104
-0.570000	0.830000	0.961053360623082220115521
-0.550000	0.830000	0.958099457839930113145499
-0.530000	0.830000	0.955140275044069730903118
-0.510000	0.830000	0.952276549391137150379905
-0.490000	0.830000	0.949695229114094208178187
-0.470000	0.830000	0.947066341956058876938584
-0.450000	0.830000	0.944540362950571199540661
-0.430000	0.830000	0.942214224255717769374030
-0.410000	0.830000	0.940111101374107471784214
-0.390000	0.830000	0.938069769188828339601116
-0.370000	0.830000	0.935924177331730944295884
-0.350000	0.830000	0.933742108353936228759551
-0.330000	0.830000	0.931696439242702734162549
-0.310000	0.830000	0.929951355531911438845327
-0.290000	0.830000	0.928593521168178059888021
-0.270000	0.830000	0.927622354942502336250243
-0.250000	0.830000	0.926991690297729653558179
-0.230000	0.830000	0.926633225719651565377433
-0.210000	0.830000	0.926476533232821863883544
-0.190000	0.830000	0.926459382796075203714281
-0.170000	0.830000	0.926529167378318807557491
-0.150000	0.830000	0.926646997858294851901917
-0.130000	0.830000	0.926787629793052070148462
-0.110000	0.830000	0.926933386843443840596990
-0.090000	0.830000	0.927069708290372274106517
-0.070000	0.830000	0.927185681538902128906443
-0.050000	0.830000	0.927275479358805498897311
-0.030000	0.830000	0.927337250938007673362051
-0.010000	0.830000	0.927369823120963943097195
0.010000	0.830000	0.927369823120963943097195
0.030000	0.830000	0.927337250938007784384354
0.050000	0.830000	0.927275479358805498897311
0.070000	0.830000	0.927185681538902239928746
0.090000	0.830000	0.927069708290372163084214
0.110000	0.830000	0.926933386843443840596990
0.130000	0.830000	0.926787629793052181170765
0.150000	0.830000	0.926646997858294851901917
0.170000	0.830000	0.926529167378318807557491
0.190000	0.830000	0.926459382796075203714281
0.210000	0.830000	0.926476533232821863883544
0.230000	0.830000	0.926633225719651565377433
0.250000	0.830000	0.926991690297729542535876
0.270000	0.830000	0.927622354942502447272545
0.290000	0.830000	0.928593521168178059888021
0.310000	0.830000	0.929951355531911327823025
0.330000	0.830000	0.931696439242702623140246
0.350000	0.830000	0.933742108353936117737248
0.370000	0.830000	0.935924177331730722251280
0.390000	0.830000	0.938069769188828339601116
0.410000	0.830000	0.940111101374107360761911
0.430000	0.830000	0.942214224255717991418635
0.450000	0.830000	0.944540362950571199540661
0.470000	0.830000	0.947066341956059210005492
0.490000	0.830000	0.949695229114094208178187
0.510000	0.830000	0.952276549391137261402207
0.530000	0.830000	0.955140275044069841925420
0.550000	0.830000	0.958099457839930113145499
0.570000	0.830000	0.961053360623081998070916
0.590000	0.830000	0.964244745132726066572104
0.610000	0.830000	0.967494056224133647248209
0.630000	0.830000	0.970832250715122579975969
0.650000	0.830000	0.974314735250964014667829
0.670000	0.830000	0.977980582536501663604156
0.690000	0.830000	0.981538563015060372407561
0.710000	0.830000	0.985295190391779152072615
0.730000	0.830000	0.989613534751385914844946
0.750000	0.830000	0.993798105369490536453725
0.770000	0.830000	0.996919553994412455111274
0.790000	0.830000	0.998728247427646875777896
0.810000	0.830000	0.999561390544114858336400
0.830000	0.830000	0.999872632741250155774537
0.850000	0.830000	0.999968556725604917900796
0.870000	0.830000	0.999993330699262106264769
0.890000	0.830000	0.999998771437319633470509
0.910000	0.830000	0.999999801381790898169299
0.930000	0.830000	0.999999971541943200037394
0.950000	0.830000	0.999999996353562514705970
0.970000	0.830000	0.999999999578378706566184
0.990000	0.830000	0.999999999951563189881654

-0.990000	0.850000	0.999999999993653854168940
-0.970000	0.850000	0.999999999941443951101405
-0.950000	0.850000	0.999999999462688249352027
-0.930000	0.850000	0.999999995526212659413545
-0.910000	0.850000	0.999999966467707390727071
-0.890000	0.850000	0.999999775509315180777037
-0.870000	0.850000	0.999998668692421155412831
-0.850000	0.850000	0.999993066226629090387235
-0.830000	0.850000	0.999968556725604917900796
-0.810000	0.850000	0.999876878052978645960991
-0.790000	0.850000	0.999586957404673515092952
-0.770000	0.850000	0.998821652108325519492382
-0.750000	0.850000	0.997162659168853493518725
-0.730000	0.850000	0.994274594435797909319774
-0.710000	0.850000	0.990338581382532834318511
-0.690000	0.850000	0.986153765710837570956926
-0.670000	0.850000	0.982366708897665863453597
-0.650000	0.850000	0.978885501863980711512170
-0.630000	0.850000	0.975475481701021607250368
-0.610000	0.850000	0.972011054936390617164932
-0.590000	0.850000	0.968751787857104695866894
-0.570000	0.850000	0.965699625979234421713215
-0.550000	0.850000	0.962564836377034493963833
-0.530000	0.850000	0.959635758055943033362212
-0.510000	0.850000	0.956903787590045795674598
-0.490000	0.850000	0.954101218156629626854226
-0.470000	0.850000	0.951567942478840689268793
-0.450000	0.850000	0.949177989304928138025730
-0.430000	0.850000	0.946714774114888801825884
-0.410000	0.850000	0.944396273577725486880752
-0.390000	0.850000	0.942322058378630034169987
-0.370000	0.850000	0.940416928203214874670834
-0.350000	0.850000	0.938566254678126266064453
-0.330000	0.850000	0.936675880574159402947032
-0.310000	0.850000	0.934726683681066594644449
-0.290000	0.850000	0.932829574885941759099239
-0.270000	0.850000	0.931110961765686195867886
-0.250000	0.850000	0.929656794117051710202304
-0.230000	0.850000	0.928488584852465104191310
-0.210000	0.850000	0.927579434135878844180922
-0.190000	0.850000	0.926891749528359509824327
-0.170000	0.850000	0.926379221401376184985565
-0.150000	0.850000	0.925997937328131071055282
-0.130000	0.850000	0.925718064225866776872920
-0.110000	0.850000	0.925519779571433720555262
-0.090000	0.850000	0.925382255942985620933428
-0.070000	0.850000	0.925286537699762989817032
-0.050000	0.850000	0.925220889158586801137574
-0.030000	0.850000	0.925179955193720204853491
-0.010000	0.850000	0.925161055711160473791210
0.010000	0.850000	0.925161055711160584813513
0.030000	0.850000	0.925179955193720426898096
0.050000	0.850000	0.925220889158586801137574
0.070000	0.850000	0.925286537699762989817032
0.090000	0.850000	0.925382255942985731955730
0.110000	0.850000	0.925519779571433720555262
0.130000	0.850000	0.925718064225866887895222
0.150000	0.850000	0.925997937328131182077584
0.170000	0.850000	0.926379221401375962940961
0.190000	0.850000	0.926891749528359287779722
0.210000	0.850000	0.927579434135878844180922
0.230000	0.850000	0.928488584852465326235915
0.250000	0.850000	0.929656794117051821224607
0.270000	0.850000	0.931110961765686306890188
0.290000	0.850000	0.932829574885941870121542
0.310000	0.850000	0.934726683681066705666751
0.330000	0.850000	0.936675880574159402947032
0.350000	0.850000	0.938566254678126266064453
0.370000	0.850000	0.940416928203214763648532
0.390000	0.850000	0.942322058378630034169987
0.410000	0.850000	0.944396273577725486880752
0.430000	0.850000	0.946714774114889023870489
0.450000	0.850000	0.949177989304928027003427
0.470000	0.850000	0.951567942478840689268793
0.490000	0.850000	0.954101218156629848898831
0.510000	0.850000	0.956903787590045795674598
0.530000	0.850000	0.959635758055943033362212
0.550000	0.850000	0.962564836377034382941531
0.570000	0.850000	0.965699625979234310690913
0.590000	0.850000	0.968751787857104695866894
0.610000	0.850000	0.972011054936390839209537
0.630000	0.850000	0.975475481701021718272671
0.650000	0.850000	0.978885501863980822534472
0.670000	0.850000	0.982366708897665974475899
0.690000	0.850000	0.986153765710837681979228
0.710000	0.850000	0.990338581382532945340813
0.730000	0.850000	0.994274594435797909319774
0.750000	0.850000	0.997162659168853493518725
0.770000	0.850000	0.998821652108325519492382
0.790000	0.850000	0.999586957404673515092952
0.810000	0.850000	0.999876878052978645960991
0.830000	0.850000	0.999968556725604917900796
0.850000	0.850000	0.999993066226629090387235
0.870000	0.850000	0.999998668692421155412831
0.890000	0.850000	0.999999775509315180777037
0.910000	0.850000	0.999999966467707390727071
0.930000	0.850000	0.999999995526212659413545
0.950000	0.850000	0.999999999462688249352027
0.970000	0.850000	0.999999999941443951101405
0.990000	0.850000	0.999999999993653854168940

-0.990000	0.870000	0.999999999999234168157614
-0.970000	0.870000	0.999999999992553401106932
-0.950000	0.870000	0.999999999927938088006840
-0.930000	0.870000	0.999999999364181824113018
-0.910000	0.870000	0.999999994920933388264928
-0.890000	0.870000	0.999999963514423551025345
-0.870000	0.870000	0.999999765952072960928376
-0.850000	0.870000	0.999998668692421155412831
-0.830000	0.870000	0.999993330699262106264769
-0.810000	0.870000	0.999970762672529711601044
-0.790000	0.870000	0.999888504766241914545333
-0.770000	0.870000	0.999632384592057721128810
-0.750000	0.870000	0.998959585671602479095554
-0.730000	0.870000	0.997495248344757889924495
-0.710000	0.870000	0.994915344489972430785940
-0.690000	0.870000	0.991306150110815131881736
-0.670000	0.870000	0.987265512363131647610714
-0.650000	0.870000	0.983433645206245543590740
-0.630000	0.870000	0.980055264150605287554185
-0.610000	0.870000	0.976844440504965993987696
-0.590000	0.870000	0.973461539194406255681713
-0.570000	0.870000	0.970298215416710130298839
-0.550000	0.870000	0.967271148450571049970392
-0.530000	0.870000	0.964408820830483626274088
-0.510000	0.870000	0.961462278532902336891652
-0.490000	0.870000	0.958799518262655081635160
-0.470000	0.870000	0.956278916029240422247426
-0.450000	0.870000	0.953650647537048090640610
-0.430000	0.870000	0.951310527286792884105182
-0.410000	0.870000	0.949148169933695995403866
-0.390000	0.870000	0.946885745795407851588266
-0.370000	0.870000	0.944716654503468422632295
-0.350000	0.870000	0.942794054664081948580190
-0.330000	0.870000	0.941077885049358187075086
-0.310000	0.870000	0.939369251682875217035473
-0.290000	0.870000	0.937594010750469886161795
-0.270000	0.870000	0.935772260448896275875086
-0.250000	0.870000	0.933961447431932101359564
-0.230000	0.870000	0.932224137804977925902961
-0.210000	0.870000	0.930594691099846604842583
-0.190000	0.870000	0.929119852632090292843259
-0.170000	0.870000	0.927826793771037938718393
-0.150000	0.870000	0.926712855110280675496881
-0.130000	0.870000	0.925769799818943472935473
-0.110000	0.870000	0.925001182928092191559699
-0.090000	0.870000	0.924399960937691167472963
-0.070000	0.870000	0.923944884025608592637013
-0.050000	0.870000	0.923617034961905392087544
-0.030000	0.870000	0.923404606312326126094092
-0.010000	0.870000	0.923300701430705639261021
0.010000	0.870000	0.923300701430705639261021
0.030000	0.870000	0.923404606312326348138697
0.050000	0.870000	0.923617034961905614132149
0.070000	0.870000	0.923944884025608703659316
0.090000	0.870000	0.924399960937691056450660
0.110000	0.870000	0.925001182928092302582002
0.130000	0.870000	0.925769799818943361913171
0.150000	0.870000	0.926712855110280786519183
0.170000	0.870000	0.927826793771037938718393
0.190000	0.870000	0.929119852632090181820956
0.210000	0.870000	0.930594691099846826887187
0.230000	0.870000	0.932224137804977925902961
0.250000	0.870000	0.933961447431932101359564
0.270000	0.870000	0.935772260448896275875086
0.290000	0.870000	0.937594010750469886161795
0.310000	0.870000	0.939369251682875217035473
0.330000	0.870000	0.941077885049358298097388
0.350000	0.870000	0.942794054664081726535585
0.370000	0.870000	0.944716654503468422632295
0.390000	0.870000	0.946885745795407740565963
0.410000	0.870000	0.949148169933695995403866
0.430000	0.870000	0.951310527286793106149787
0.450000	0.870000	0.953650647537048312685215
0.470000	0.870000	0.956278916029240533269729
0.490000	0.870000	0.958799518262655192657462
0.510000	0.870000	0.961462278532902336891652
0.530000	0.870000	0.964408820830483626274088
0.550000	0.870000	0.967271148450571160992695
0.570000	0.870000	0.970298215416710019276536
0.590000	0.870000	0.973461539194406255681713
0.610000	0.870000	0.976844440504966105009999
0.630000	0.870000	0.980055264150605398576488
0.650000	0.870000	0.983433645206245654613042
0.670000	0.870000	0.987265512363131647610714
0.690000	0.870000	0.991306150110815131881736
0.710000	0.870000	0.994915344489972430785940
0.730000	0.870000	0.997495248344757889924495
0.750000	0.870000	0.998959585671602479095554
0.770000	0.870000	0.999632384592057721128810
0.790000	0.870000	0.999888504766241914545333
0.810000	0.870000	0.999970762672529711601044
0.830000	0.870000	0.999993330699262106264769
0.850000	0.870000	0.999998668692421155412831
0.870000	0.870000	0.999999765952072960928376
0.890000	0.870000	0.999999963514423551025345
0.910000	0.870000	0.999999994920933388264928
0.930000	0.870000	0.999999999364181824113018
0.950000	0.870000	0.999999999927938088006840
0.970000	0.870000	0.999999999992553401106932
0.990000	0.870000	0.999999999999234168157614

-0.990000	0.890000	0.999999999999914956916314
-0.970000	0.890000	0.999999999999131472527836
-0.950000	0.890000	0.999999999991182830783032
-0.930000	0.890000	0.999999999918051885039461
-0.910000	0.890000	0.999999999306941944610116
-0.890000	0.890000	0.999999994697473804095011
-0.870000	0.890000	0.999999963514423551025345
-0.850000	0.890000	0.999999775509315180777037
-0.830000	0.890000	0.999998771437319633470509
-0.810000	0.890000	0.999994048427538695378303
-0.790000	0.890000	0.999974591525792377844084
-0.770000	0.890000	0.999904856605484226861336
-0.750000	0.890000	0.999689463039728054560840
-0.730000	0.890000	0.999124223395650767898246
-0.710000	0.890000	0.997887485927090756021585
-0.690000	0.890000	0.995672214211949402340451
-0.670000	0.890000	0.992448634715953015295042
-0.650000	0.890000	0.988603899323544421662291
-0.630000	0.890000	0.984778666594233631492727
-0.610000	0.890000	0.981413469869881094354014
-0.590000	0.890000	0.978298274108791110492689
-0.570000	0.890000	0.975169044863847367388132
-0.550000	0.890000	0.972023956324833515729722
-0.530000	0.890000	0.969025087609135193922327
-0.510000	0.890000	0.966296625264789987852510
-0.490000	0.890000	0.963583222218672652559235
-0.470000	0.890000	0.960922176638383529478915
-0.450000	0.890000	0.958430283986849262944929
-0.430000	0.890000	0.956087740932926477555043
-0.410000	0.890000	0.953709463000468327109616
-0.390000	0.890000	0.951455429963939280924023
-0.370000	0.890000	0.949370427051889453906597
-0.350000	0.890000	0.947244598892166500547773
-0.330000	0.890000	0.945056879847252062631924
-0.310000	0.890000	0.942933994732275793104748
-0.290000	0.890000	0.940985602508475516003728
-0.270000	0.890000	0.939153622128243825706306
-0.250000	0.890000	0.937310925303527775476198
-0.230000	0.890000	0.935406301800755457520609
-0.210000	0.890000	0.933442553620385639945312
-0.190000	0.890000	0.931488110602682439775890
-0.170000	0.890000	0.929633415964145615184577
-0.150000	0.890000	0.927929918638848882928016
-0.130000	0.890000	0.926392728893012940005747
-0.110000	0.890000	0.925055748080911177666508
-0.090000	0.890000	0.923959294811424691751256
-0.070000	0.890000	0.923107570794338472275342
-0.050000	0.890000	0.922487344533005515501145
-0.030000	0.890000	0.922084364100747011505632
-0.010000	0.890000	0.921886799556634328745020
0.010000	0.890000	0.921886799556634550789624
0.030000	0.890000	0.922084364100747233550237
0.050000	0.890000	0.922487344533005626523448
0.070000	0.890000	0.923107570794338583297645
0.090000	0.890000	0.923959294811424580728954
0.110000	0.890000	0.925055748080911066644205
0.130000	0.890000	0.926392728893013051028049
0.150000	0.890000	0.927929918638848993950319
0.170000	0.890000	0.929633415964145837229182
0.190000	0.890000	0.931488110602682328753588
0.210000	0.890000	0.933442553620385639945312
0.230000	0.890000	0.935406301800755457520609
0.250000	0.890000	0.937310925303527997520803
0.270000	0.890000	0.939153622128243825706306
0.290000	0.890000	0.940985602508475516003728
0.310000	0.890000	0.942933994732276015149353
0.330000	0.890000	0.945056879847252062631924
0.350000	0.890000	0.947244598892166056458564
0.370000	0.890000	0.949370427051889342884294
0.390000	0.890000	0.951455429963939280924023
0.410000	0.890000	0.953709463000468438131918
0.430000	0.890000	0.956087740932926477555043
0.450000	0.890000	0.958430283986849040900324
0.470000	0.890000	0.960922176638383640501218
0.490000	0.890000	0.963583222218672652559235
0.510000	0.890000	0.966296625264790098874812
0.530000	0.890000	0.969025087609135304944630
0.550000	0.890000	0.972023956324833515729722
0.570000	0.890000	0.975169044863847478410435
0.590000	0.890000	0.978298274108790999470386
0.610000	0.890000	0.981413469869881094354014
0.630000	0.890000	0.984778666594233742515030
0.650000	0.890000	0.988603899323544532684593
0.670000	0.890000	0.992448634715953126317345
0.690000	0.890000	0.995672214211949402340451
0.710000	0.890000	0.997887485927090756021585
0.730000	0.890000	0.999124223395650767898246
0.750000	0.890000	0.999689463039728054560840
0.770000	0.890000	0.999904856605484226861336
0.790000	0.890000	0.999974591525792377844084
0.810000	0.890000	0.999994048427538695378303
0.830000	0.890000	0.999998771437319633470509
0.850000	0.890000	0.999999775509315180777037
0.870000	0.890000	0.999999963514423551025345
0.890000	0.890000	0.999999994697473804095011
0.910000	0.890000	0.999999999306941944610116
0.930000	0.890000	0.999999999918051885039461
0.950000	0.890000	0.999999999991182830783032
0.970000	0.890000	0.999999999999131472527836
0.990000	0.890000	0.999999999999914956916314

-0.990000	0.910000	0.999999999999991451282710
-0.970000	0.910000	0.999999999999907074332839
-0.950000	0.910000	0.999999999999013011731108
-0.930000	0.910000	0.999999999990386245762863
-0.910000	0.910000	0.999999999914409576362573
-0.890000	0.910000	0.999999999306941944610116
-0.870000	0.910000	0.999999994920933388264928
-0.850000	0.910000	0.999999966467707390727071
-0.830000	0.910000	0.999999801381790898169299
-0.810000	0.910000	0.999998948264942066899152
-0.790000	0.910000	0.999995037397958919100915
-0.770000	0.910000	0.999979212197697364672422
-0.750000	0.910000	0.999923110469787768117556
-0.730000	0.910000	0.999750856351766303831141
-0.710000	0.910000	0.999299626727415901683571
-0.690000	0.910000	0.998306122233369674923154
-0.670000	0.910000	0.996483800320280055373701
-0.650000	0.910000	0.993701066785857567431606
-0.630000	0.910000	0.990165216996002350846595
-0.610000	0.910000	0.986425241424788823429992
-0.590000	0.910000	0.982974734479308276391407
-0.570000	0.910000	0.979905414621948134268337
-0.550000	0.910000	0.977029788239343721656383
-0.530000	0.910000	0.974029203650952801751828
-0.510000	0.910000	0.971151956882530975612156
-0.490000	0.910000	0.968361334613598745413299
-0.470000	0.910000	0.965865994527963955817995
-0.450000	0.910000	0.963235044341539392576124
-0.430000	0.910000	0.960707365593681084092736
-0.410000	0.910000	0.958231498417960958491335
-0.390000	0.910000	0.955797912736071508810198
-0.370000	0.910000	0.953389243938831176805593
-0.350000	0.910000	0.950924970072065223192226
-0.330000	0.910000	0.948379034516008134758636
-0.310000	0.910000	0.945757005410035378467626
-0.290000	0.910000	0.943163334771501715714237
-0.270000	0.910000	0.940611505405578474103834
-0.250000	0.910000	0.938109362721512130001145
-0.230000	0.910000	0.935709288143493078671042
-0.210000	0.910000	0.933453536959444774012695
-0.190000	0.910000	0.931337325755233536028754
-0.170000	0.910000	0.929390103737922634863367
-0.150000	0.910000	0.927630510319817802589171
-0.130000	0.910000	0.926040058318726377883934
-0.110000	0.910000	0.924594216950266112320378
-0.090000	0.910000	0.923346412350901646348689
-0.070000	0.910000	0.922341843166727404224048
-0.050000	0.910000	0.921595365770093710722222
-0.030000	0.910000	0.921107409952984346190874
-0.010000	0.910000	0.920868531340687246355969
0.010000	0.910000	0.920868531340687357378272
0.030000	0.910000	0.921107409952984568235479
0.050000	0.910000	0.921595365770093821744524
0.070000	0.910000	0.922341843166727404224048
0.090000	0.910000	0.923346412350901535326386
0.110000	0.910000	0.924594216950266001298075
0.130000	0.910000	0.926040058318726488906236
0.150000	0.910000	0.927630510319817913611473
0.170000	0.910000	0.929390103737922856907971
0.190000	0.910000	0.931337325755233647051057
0.210000	0.910000	0.933453536959444774012695
0.230000	0.910000	0.935709288143493189693345
0.250000	0.910000	0.938109362721512018978842
0.270000	0.910000	0.940611505405578696148439
0.290000	0.910000	0.943163334771501826736539
0.310000	0.910000	0.945757005410035600512231
0.330000	0.910000	0.948379034516008356803241
0.350000	0.910000	0.950924970072065112169923
0.370000	0.910000	0.953389243938831065783290
0.390000	0.910000	0.955797912736071286765593
0.410000	0.910000	0.958231498417960958491335
0.430000	0.910000	0.960707365593681084092736
0.450000	0.910000	0.963235044341539392576124
0.470000	0.910000	0.965865994527964066840298
0.490000	0.910000	0.968361334613598856435601
0.510000	0.910000	0.971151956882530864589853
0.530000	0.910000	0.974029203650952912774130
0.550000	0.910000	0.977029788239343721656383
0.570000	0.910000	0.979905414621948134268337
0.590000	0.910000	0.982974734479308165369105
0.610000	0.910000	0.986425241424788823429992
0.630000	0.910000	0.990165216996002350846595
0.650000	0.910000	0.993701066785857567431606
0.670000	0.910000	0.996483800320280055373701
0.690000	0.910000	0.998306122233369674923154
0.710000	0.910000	0.999299626727415901683571
0.730000	0.910000	0.999750856351766303831141
0.750000	0.910000	0.999923110469787768117556
0.770000	0.910000	0.999979212197697364672422
0.790000	0.910000	0.999995037397958919100915
0.810000	0.910000	0.999998948264942066899152
0.830000	0.910000	0.999999801381790898169299
0.850000	0.910000	0.999999966467707390727071
0.870000	0.910000	0.999999994920933388264928
0.890000	0.910000	0.999999999306941944610116
0.910000	0.910000	0.999999999914409576362573
0.930000	0.910000	0.999999999990386245762863
0.950000	0.910000	0.999999999999013011731108
0.970000	0.910000	0.999999999999907074332839
0.990000	0.910000	0.999999999999991451282710

-0.990000	0.930000	0.999999999999999222843883
-0.970000	0.930000	0.999999999999990896171198
-0.950000	0.930000	0.999999999999898525615549
-0.930000	0.930000	0.999999999998969268943938
-0.910000	0.930000	0.999999999990386245762863
-0.890000	0.930000	0.999999999918051885039461
-0.870000	0.930000	0.999999999364181824113018
-0.850000	0.930000	0.999999995526212659413545
-0.830000	0.930000	0.999999971541943200037394
-0.810000	0.930000	0.999999836773547534640727
-0.790000	0.930000	0.999999157889705392321389
-0.770000	0.930000	0.999996104212146685874529
-0.750000	0.930000	0.999983916760225799436057
-0.730000	0.930000	0.999941174114876929479578
-0.710000	0.930000	0.999811061730489059051763
-0.690000	0.930000	0.999471350821816262310904
-0.670000	0.930000	0.998716176596184057601135
-0.650000	0.930000	0.997289171289627240923892
-0.630000	0.930000	0.995000969121333400657647
-0.610000	0.930000	0.991907223270050653063379
-0.590000	0.930000	0.988371099824379650833350
-0.570000	0.930000	0.984872865276026243641638
-0.550000	0.930000	0.981757541513928688736712
-0.530000	0.930000	0.978941417182825790455070
-0.510000	0.930000	0.976205698034253277484140
-0.490000	0.930000	0.973369407252086760173881
-0.470000	0.930000	0.970529059622939116458440
-0.450000	0.930000	0.967706565269516594263166
-0.430000	0.930000	0.965090949039058232372668
-0.410000	0.930000	0.962226309986027095177974
-0.390000	0.930000	0.959290199332917814523114
-0.370000	0.930000	0.956240247808363252879360
-0.350000	0.930000	0.952971091328804753572967
-0.330000	0.930000	0.949708811268250463477614
-0.310000	0.930000	0.946542785262777908172893
-0.290000	0.930000	0.943464961580333660862152
-0.270000	0.930000	0.940343027546003851213641
-0.250000	0.930000	0.937247434398210788053518
-0.230000	0.930000	0.934361008354287481125766
-0.210000	0.930000	0.931779272910341238578269
-0.190000	0.930000	0.929492307692875385782827
-0.170000	0.930000	0.927510295376558935309674
-0.150000	0.930000	0.925828943998288522720941
-0.130000	0.930000	0.924454065040696604249604
-0.110000	0.930000	0.923273742777916406332395
-0.090000	0.930000	0.922239452364846723497749
-0.070000	0.930000	0.921374663631416290776599
-0.050000	0.930000	0.920706572968295833270247
-0.030000	0.930000	0.920259924259912431843134
-0.010000	0.930000	0.920040295508962713277867
0.010000	0.930000	0.920040295508962824300170
0.030000	0.930000	0.920259924259912653887739
0.050000	0.930000	0.920706572968295944292549
0.070000	0.930000	0.921374663631416179754297
0.090000	0.930000	0.922239452364846501453144
0.110000	0.930000	0.923273742777916517354697
0.130000	0.930000	0.924454065040696604249604
0.150000	0.930000	0.925828943998288633743243
0.170000	0.930000	0.927510295376558935309674
0.190000	0.930000	0.929492307692875385782827
0.210000	0.930000	0.931779272910341127555967
0.230000	0.930000	0.934361008354287481125766
0.250000	0.930000	0.937247434398210899075821
0.270000	0.930000	0.940343027546003962235943
0.290000	0.930000	0.943464961580333549839850
0.310000	0.930000	0.946542785262777686128288
0.330000	0.930000	0.949708811268250685522219
0.350000	0.930000	0.952971091328804864595270
0.370000	0.930000	0.956240247808363141857058
0.390000	0.930000	0.959290199332917814523114
0.410000	0.930000	0.962226309986027206200276
0.430000	0.930000	0.965090949039058232372668
0.450000	0.930000	0.967706565269516483240864
0.470000	0.930000	0.970529059622939116458440
0.490000	0.930000	0.973369407252086871196184
0.510000	0.930000	0.976205698034253388506443
0.530000	0.930000	0.978941417182825790455070
0.550000	0.930000	0.981757541513928688736712
0.570000	0.930000	0.984872865276026243641638
0.590000	0.930000	0.988371099824379650833350
0.610000	0.930000	0.991907223270050653063379
0.630000	0.930000	0.995000969121333400657647
0.650000	0.930000	0.997289171289627240923892
0.670000	0.930000	0.998716176596184057601135
0.690000	0.930000	0.999471350821816262310904
0.710000	0.930000	0.999811061730489059051763
0.730000	0.930000	0.999941174114876929479578
0.750000	0.930000	0.999983916760225799436057
0.770000	0.930000	0.999996104212146685874529
0.790000	0.930000	0.999999157889705392321389
0.810000	0.930000	0.999999836773547534640727
0.830000	0.930000	0.999999971541943200037394
0.850000	0.930000	0.999999995526212659413545
0.870000	0.930000	0.999999999364181824113018
0.890000	0.930000	0.999999999918051885039461
0.910000	0.930000	0.999999999990386245762863
0.930000	0.930000	0.999999999998969268943938
0.950000	0.930000	0.999999999999898525615549
0.970000	0.930000	0.999999999999990896171198
0.990000	0.930000	0.999999999999999222843883

-0.990000	0.950000	1.000000000000000000000000
-0.970000	0.950000	0.999999999999999222843883
-0.950000	0.950000	0.999999999999990341059686
-0.930000	0.950000	0.999999999999898525615549
-0.910000	0.950000	0.999999999999013011731108
-0.890000	0.950000	0.999999999991182830783032
-0.870000	0.950000	0.999999999927938088006840
-0.850000	0.950000	0.999999999462688249352027
-0.830000	0.950000	0.999999996353562514705970
-0.810000	0.950000	0.999999977519827054628365
-0.790000	0.950000	0.999999874346364725496983
-0.770000	0.950000	0.999999364987990024822295
-0.750000	0.950000	0.999997111768939461740047
-0.730000	0.950000	0.999988256813804654576927
-0.710000	0.950000	0.999957662381993905853506
-0.690000	0.950000	0.999865616363860509885342
-0.670000	0.950000	0.999625802131972385211611
-0.650000	0.950000	0.999085141275502075508541
-0.630000	0.950000	0.998030667843128327376689
-0.610000	0.950000	0.996259224113661301380773
-0.590000	0.950000	0.993704698591815649422188
-0.570000	0.950000	0.990530369649243902507862
-0.550000	0.950000	0.987113632748031544217326
-0.530000	0.950000	0.983829789506262541998183
-0.510000	0.950000	0.980809708130989998942084
-0.490000	0.950000	0.977952282045672305343942
-0.470000	0.950000	0.974975642389304786306070
-0.450000	0.950000	0.971763041207841404833800
-0.430000	0.950000	0.968273200288692015291758
-0.410000	0.950000	0.964569630495804908321134
-0.390000	0.950000	0.960885052517327031829097
-0.370000	0.950000	0.956987251084839396497728
-0.350000	0.950000	0.953084779287448391471571
-0.330000	0.950000	0.949287274363310729086152
-0.310000	0.950000	0.945520269800624646450160
-0.290000	0.950000	0.941983951797666696492684
-0.270000	0.950000	0.938755076336292848537823
-0.250000	0.950000	0.935900691771182402511897
-0.230000	0.950000	0.933411431147975756417168
-0.210000	0.950000	0.931164824373704402837859
-0.190000	0.950000	0.929058499801525994321594
-0.170000	0.950000	0.927073358986665319037002
-0.150000	0.950000	0.925244538908929325948804
-0.130000	0.950000	0.923695058186852713255632
-0.110000	0.950000	0.922465731353613649368128
-0.090000	0.950000	0.921467442351770138486700
-0.070000	0.950000	0.920654825694176892625364
-0.050000	0.950000	0.920014049193580540908499
-0.030000	0.950000	0.919570475960985844743334
-0.010000	0.950000	0.919347736844001617306787
0.010000	0.950000	0.919347736844001728329090
0.030000	0.950000	0.919570475960985955765636
0.050000	0.950000	0.920014049193580540908499
0.070000	0.950000	0.920654825694176670580759
0.090000	0.950000	0.921467442351769916442095
0.110000	0.950000	0.922465731353613538345826
0.130000	0.950000	0.923695058186852824277935
0.150000	0.950000	0.925244538908929325948804
0.170000	0.950000	0.927073358986665208014699
0.190000	0.950000	0.929058499801525994321594
0.210000	0.950000	0.931164824373704402837859
0.230000	0.950000	0.933411431147975867439470
0.250000	0.950000	0.935900691771182402511897
0.270000	0.950000	0.938755076336292848537823
0.290000	0.950000	0.941983951797666807514986
0.310000	0.950000	0.945520269800624646450160
0.330000	0.950000	0.949287274363310840108454
0.350000	0.950000	0.953084779287448280449269
0.370000	0.950000	0.956987251084839396497728
0.390000	0.950000	0.960885052517327031829097
0.410000	0.950000	0.964569630495804797298831
0.430000	0.950000	0.968273200288692237336363
0.450000	0.950000	0.971763041207841404833800
0.470000	0.950000	0.974975642389304675283768
0.490000	0.950000	0.977952282045672416366244
0.510000	0.950000	0.980809708130989998942084
0.530000	0.950000	0.983829789506262541998183
0.550000	0.950000	0.987113632748031544217326
0.570000	0.950000	0.990530369649243902507862
0.590000	0.950000	0.993704698591815649422188
0.610000	0.950000	0.996259224113661301380773
0.630000	0.950000	0.998030667843128327376689
0.650000	0.950000	0.999085141275502075508541
0.670000	0.950000	0.999625802131972385211611
0.690000	0.950000	0.999865616363860509885342
0.710000	0.950000	0.999957662381993905853506
0.730000	0.950000	0.999988256813804654576927
0.750000	0.950000	0.999997111768939461740047
0.770000	0.950000	0.999999364987990024822295
0.790000	0.950000	0.999999874346364725496983
0.810000	0.950000	0.999999977519827054628365
0.830000	0.950000	0.999999996353562514705970
0.850000	0.950000	0.999999999462688249352027
0.870000	0.950000	0.999999999927938088006840
0.890000	0.950000	0.999999999991182830783032
0.910000	0.950000	0.999999999999013011731108
0.930000	0.950000	0.999999999999898525615549
0.950000	0.950000	0.999999999999990341059686
0.970000	0.950000	0.999999999999999222843883
0.990000	0.950000	1.000000000000000000000000

-0.990000	0.970000	1.000000000000000000000000
-0.970000	0.970000	1.000000000000000000000000
-0.950000	0.970000	0.999999999999999222843883
-0.930000	0.970000	0.999999999999990896171198
-0.910000	0.970000	0.999999999999907074332839
-0.890000	0.970000	0.999999999999131472527836
-0.870000	0.970000	0.999999999992553401106932
-0.850000	0.970000	0.999999999941443951101405
-0.830000	0.970000	0.999999999578378706566184
-0.810000	0.970000	0.999999997224277681340254
-0.790000	0.970000	0.999999983319903584799704
-0.770000	0.970000	0.999999908755782929148381
-0.750000	0.970000	0.999999547696106549921069
-0.730000	0.970000	0.999997981331834373541767
-0.710000	0.970000	0.999991948202039848681011
-0.690000	0.970000	0.999971476696744021595009
-0.670000	0.970000	0.999910519652553064773315
-0.650000	0.970000	0.999751163731729008965488
-0.630000	0.970000	0.999384867031576362705891
-0.610000	0.970000	0.998645572798641079081960
-0.590000	0.970000	0.997338260826823086446780
-0.570000	0.970000	0.995309625867811353927550
-0.550000	0.970000	0.992540860839938199333687
-0.530000	0.970000	0.989190562064640510619995
-0.510000	0.970000	0.985502819077387459678619
-0.490000	0.970000	0.981698924828946939413754
-0.470000	0.970000	0.977829838493724401438101
-0.450000	0.970000	0.973852050380087375103244
-0.430000	0.970000	0.969604369526094855835652
-0.410000	0.970000	0.965115677061616272780498
-0.390000	0.970000	0.960527079615851819838213
-0.370000	0.970000	0.956020298801881995842677
-0.350000	0.970000	0.951891128285189513924536
-0.330000	0.970000	0.948041800255586042389666
-0.310000	0.970000	0.944561797185548446265102
-0.290000	0.970000	0.941497376839131039361064
-0.270000	0.970000	0.938621740860400399775187
-0.250000	0.970000	0.935842757902813349168980
-0.230000	0.970000	0.933167174468268578735319
-0.210000	0.970000	0.930757887391815530442329
-0.190000	0.970000	0.928685384214992026841173
-0.170000	0.970000	0.926851260705680357609992
-0.150000	0.970000	0.925148169464779512871644
-0.130000	0.970000	0.923550945232842757093294
-0.110000	0.970000	0.922199002047566551709679
-0.090000	0.970000	0.921111752473913969474495
-0.070000	0.970000	0.920259814636192996495367
-0.050000	0.970000	0.919599694444104609480917
-0.030000	0.970000	0.919135999036478579249376
-0.010000	0.970000	0.918898601700204764597402
0.010000	0.970000	0.918898601700204653575099
0.030000	0.970000	0.919135999036478579249376
0.050000	0.970000	0.919599694444104609480917
0.070000	0.970000	0.920259814636192996495367
0.090000	0.970000	0.921111752473913969474495
0.110000	0.970000	0.922199002047566662731981
0.130000	0.970000	0.923550945232842757093294
0.150000	0.970000	0.925148169464779512871644
0.170000	0.970000	0.926851260705680357609992
0.190000	0.970000	0.928685384214992026841173
0.210000	0.970000	0.930757887391815530442329
0.230000	0.970000	0.933167174468268689757622
0.250000	0.970000	0.935842757902813349168980
0.270000	0.970000	0.938621740860400399775187
0.290000	0.970000	0.941497376839131039361064
0.310000	0.970000	0.944561797185548446265102
0.330000	0.970000	0.948041800255586042389666
0.350000	0.970000	0.951891128285189513924536
0.370000	0.970000	0.956020298801882106864980
0.390000	0.970000	0.960527079615851930860515
0.410000	0.970000	0.965115677061616161758195
0.430000	0.970000	0.969604369526094744813349
0.450000	0.970000	0.973852050380087264080942
0.470000	0.970000	0.977829838493724512460403
0.490000	0.970000	0.981698924828946939413754
0.510000	0.970000	0.985502819077387459678619
0.530000	0.970000	0.989190562064640510619995
0.550000	0.970000	0.992540860839938199333687
0.570000	0.970000	0.995309625867811353927550
0.590000	0.970000	0.997338260826823086446780
0.610000	0.970000	0.998645572798641079081960
0.630000	0.970000	0.999384867031576362705891
0.650000	0.970000	0.999751163731729008965488
0.670000	0.970000	0.999910519652553064773315
0.690000	0.970000	0.999971476696744021595009
0.710000	0.970000	0.999991948202039848681011
0.730000	0.970000	0.999997981331834373541767
0.750000	0.970000	0.999999547696106549921069
0.770000	0.970000	0.999999908755782929148381
0.790000	0.970000	0.999999983319903584799704
0.810000	0.970000	0.999999997224277681340254
0.830000	0.970000	0.999999999578378706566184
0.850000	0.970000	0.999999999941443951101405
0.870000	0.970000	0.999999999992553401106932
0.890000	0.970000	0.999999999999131472527836
0.910000	0.970000	0.999999999999907074332839
0.930000	0.970000	0.999999999999990896171198
0.950000	0.970000	0.999999999999999222843883
0.970000	0.970000	1.000000000000000000000000
0.990000	0.970000	1.000000000000000000000000

-0.990000	0.990000	1.000000000000000000000000
-0.970000	0.990000	1.000000000000000000000000
-0.950000	0.990000	1.000000000000000000000000
-0.930000	0.990000	0.999999999999999222843883
-0.910000	0.990000	0.999999999999991451282710
-0.890000	0.990000	0.999999999999914956916314
-0.870000	0.990000	0.999999999999234168157614
-0.850000	0.990000	0.999999999993653854168940
-0.830000	0.990000	0.999999999951563189881654
-0.810000	0.990000	0.999999999659896721126984
-0.790000	0.990000	0.999999997806554685730873
-0.770000	0.990000	0.999999987042929916469802
-0.750000	0.990000	0.999999930213310683768668
-0.730000	0.990000	0.999999659405809482315419
-0.710000	0.990000	0.999998503793693593877379
-0.690000	0.990000	0.999994115130364402688201
-0.670000	0.990000	0.999979318984055565167068
-0.650000	0.990000	0.999934967648842487619731
-0.630000	0.990000	0.999816453865096654851641
-0.610000	0.990000	0.999534005540218539742625
-0.590000	0.990000	0.998934321415637760388506
-0.570000	0.990000	0.997799749372355604393192
-0.550000	0.990000	0.995886735184252858132936
-0.530000	0.990000	0.993012813361061064121316
-0.510000	0.990000	0.989142753197493007633057
-0.490000	0.990000	0.984435848334419438820930
-0.470000	0.990000	0.979210197813320637472145
-0.450000	0.990000	0.973857976396608093772045
-0.430000	0.990000	0.968715848651234501254237
-0.410000	0.990000	0.963964545612246648254029
-0.390000	0.990000	0.959580847358081578946098
-0.370000	0.990000	0.955566374727329082006122
-0.350000	0.990000	0.951738670636861128215855
-0.330000	0.990000	0.948093180701770066320933
-0.310000	0.990000	0.944728020470957274845603
-0.290000	0.990000	0.941455264909734190759139
-0.270000	0.990000	0.938286173971232151380661
-0.250000	0.990000	0.935500634506341244289729
-0.230000	0.990000	0.932956461574411477499780
-0.210000	0.990000	0.930517389022161189870985
-0.190000	0.990000	0.928277013729886468773600
-0.170000	0.990000	0.926358420506479651734821
-0.150000	0.990000	0.924671182211776798709479
-0.130000	0.990000	0.923139660963912866975534
-0.110000	0.990000	0.921833511199253052836866
-0.090000	0.990000	0.920773851476881288746767
-0.070000	0.990000	0.919947813902629807358835
-0.050000	0.990000	0.919312636298292962244716
-0.030000	0.990000	0.918864294703028328115124
-0.010000	0.990000	0.918632628910180271120112
0.010000	0.990000	0.918632628910180271120112
0.030000	0.990000	0.918864294703028217092822
0.050000	0.990000	0.919312636298292962244716
0.070000	0.990000	0.919947813902629807358835
0.090000	0.990000	0.920773851476881177724465
0.110000	0.990000	0.921833511199252941814564
0.130000	0.990000	0.923139660963912644930929
0.150000	0.990000	0.924671182211776687687177
0.170000	0.990000	0.926358420506479762757124
0.190000	0.990000	0.928277013729886579795902
0.210000	0.990000	0.930517389022161078848683
0.230000	0.990000	0.932956461574411366477477
0.250000	0.990000	0.935500634506341355312031
0.270000	0.990000	0.938286173971232262402964
0.290000	0.990000	0.941455264909734190759139
0.310000	0.990000	0.944728020470957274845603
0.330000	0.990000	0.948093180701770066320933
0.350000	0.990000	0.951738670636861128215855
0.370000	0.990000	0.955566374727329193028424
0.390000	0.990000	0.959580847358081689968401
0.410000	0.990000	0.963964545612246759276331
0.430000	0.990000	0.968715848651234501254237
0.450000	0.990000	0.973857976396608093772045
0.470000	0.990000	0.979210197813320637472145
0.490000	0.990000	0.984435848334419438820930
0.510000	0.990000	0.989142753197493007633057
0.530000	0.990000	0.993012813361061064121316
0.550000	0.990000	0.995886735184252858132936
0.570000	0.990000	0.997799749372355604393192
0.590000	0.990000	0.998934321415637760388506
0.610000	0.990000	0.999534005540218539742625
0.630000	0.990000	0.999816453865096654851641
0.650000	0.990000	0.999934967648842487619731
0.670000	0.990000	0.999979318984055565167068
0.690000	0.990000	0.999994115130364402688201
0.710000	0.990000	0.999998503793693593877379
0.730000	0.990000	0.999999659405809482315419
0.750000	0.990000	0.999999930213310683768668
0.770000	0.990000	0.999999987042929916469802
0.790000	0.990000	0.999999997806554685730873
0.810000	0.990000	0.999999999659896721126984
0.830000	0.990000	0.999999999951563189881654
0.850000	0.990000	0.999999999993653854168940
0.870000	0.990000	0.999999999999234168157614
0.890000	0.990000	0.999999999999914956916314
0.910000	0.990000	0.999999999999991451282710
0.930000	0.990000	0.999999999999999222843883
0.950000	0.990000	1.000000000000000000000000
0.970000	0.990000	1.000000000000000000000000
0.990000	0.990000	1.000000000000000000000000



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps1_T0.1velocity.dat <==
-0.990000	-0.990000	0.000000	0.000000
-0.970000	-0.990000	0.000000	0.000000
-0.950000	-0.990000	0.000000	0.000000
-0.930000	-0.990000	0.000000	0.000000
-0.910000	-0.990000	0.000000	0.000000
-0.890000	-0.990000	0.000000	0.000000
-0.870000	-0.990000	0.000000	0.000000
-0.850000	-0.990000	0.000000	0.000000
-0.830000	-0.990000	0.000000	0.000000
-0.810000	-0.990000	0.000000	0.000000
-0.790000	-0.990000	0.000000	0.000000
-0.770000	-0.990000	0.000000	0.000000
-0.750000	-0.990000	0.000000	0.000000
-0.730000	-0.990000	0.000000	0.000000
-0.710000	-0.990000	0.000002	0.000002
-0.690000	-0.990000	0.000006	0.000007
-0.670000	-0.990000	0.000019	0.000023
-0.650000	-0.990000	0.000056	0.000068
-0.630000	-0.990000	0.000150	0.000179
-0.610000	-0.990000	0.000365	0.000418
-0.590000	-0.990000	0.000802	0.000871
-0.570000	-0.990000	0.001593	0.001619
-0.550000	-0.990000	0.002871	0.002688
-0.530000	-0.990000	0.004707	0.003999
-0.510000	-0.990000	0.007069	0.005364
-0.490000	-0.990000	0.009807	0.006540
-0.470000	-0.990000	0.012684	0.007334
-0.450000	-0.990000	0.015429	0.007678
-0.430000	-0.990000	0.017826	0.007674
-0.410000	-0.990000	0.019794	0.007502
-0.390000	-0.990000	0.021321	0.007362
-0.370000	-0.990000	0.022490	0.007324
-0.350000	-0.990000	0.023328	0.007386
-0.330000	-0.990000	0.023851	0.007597
-0.310000	-0.990000	0.024138	0.007762
-0.290000	-0.990000	0.024138	0.007782
-0.270000	-0.990000	0.023853	0.007921
-0.250000	-0.990000	0.023297	0.008139
-0.230000	-0.990000	0.022360	0.008186
-0.210000	-0.990000	0.021250	0.007902
-0.190000	-0.990000	0.020205	0.007866
-0.170000	-0.990000	0.018880	0.008175
-0.150000	-0.990000	0.017082	0.008293
-0.130000	-0.990000	0.015056	0.008293
-0.110000	-0.990000	0.012948	0.008309
-0.090000	-0.990000	0.010778	0.008335
-0.070000	-0.990000	0.008527	0.008361
-0.050000	-0.990000	0.006171	0.008378
-0.030000	-0.990000	0.003726	0.008387
-0.010000	-0.990000	0.001244	0.008390
0.010000	-0.990000	-0.001244	0.008390
0.030000	-0.990000	-0.003726	0.008387
0.050000	-0.990000	-0.006171	0.008378
0.070000	-0.990000	-0.008527	0.008361
0.090000	-0.990000	-0.010778	0.008335
0.110000	-0.990000	-0.012948	0.008309
0.130000	-0.990000	-0.015056	0.008293
0.150000	-0.990000	-0.017082	0.008293
0.170000	-0.990000	-0.018880	0.008175
0.190000	-0.990000	-0.020205	0.007866
0.210000	-0.990000	-0.021250	0.007902
0.230000	-0.990000	-0.022360	0.008186
0.250000	-0.990000	-0.023297	0.008139
0.270000	-0.990000	-0.023853	0.007921
0.290000	-0.990000	-0.024138	0.007782
0.310000	-0.990000	-0.024138	0.007762
0.330000	-0.990000	-0.023851	0.007597
0.350000	-0.990000	-0.023328	0.007386
0.370000	-0.990000	-0.022490	0.007324
0.390000	-0.990000	-0.021321	0.007362
0.410000	-0.990000	-0.019794	0.007502
0.430000	-0.990000	-0.017826	0.007674
0.450000	-0.990000	-0.015429	0.007678
0.470000	-0.990000	-0.012684	0.007334
0.490000	-0.990000	-0.009807	0.006540
0.510000	-0.990000	-0.007069	0.005364
0.530000	-0.990000	-0.004707	0.003999
0.550000	-0.990000	-0.002871	0.002688
0.570000	-0.990000	-0.001593	0.001619
0.590000	-0.990000	-0.000802	0.000871
0.610000	-0.990000	-0.000365	0.000418
0.630000	-0.990000	-0.000150	0.000179
0.650000	-0.990000	-0.000056	0.000068
0.670000	-0.990000	-0.000019	0.000023
0.690000	-0.990000	-0.000006	0.000007
0.710000	-0.990000	-0.000002	0.000002
0.730000	-0.990000	-0.000000	0.000000
0.750000	-0.990000	-0.000000	0.000000
0.770000	-0.990000	-0.000000	0.000000
0.790000	-0.990000	-0.000000	0.000000
0.810000	-0.990000	-0.000000	0.000000
0.830000	-0.990000	-0.000000	0.000000
0.850000	-0.990000	-0.000000	0.000000
0.870000	-0.990000	-0.000000	0.000000
0.890000	-0.990000	-0.000000	0.000000
0.910000	-0.990000	-0.000000	0.000000
0.930000	-0.990000	-0.000000	0.000000
0.950000	-0.990000	-0.000000	0.000000
0.970000	-0.990000	-0.000000	0.000000
0.990000	-0.990000	-0.000000	0.000000

-0.990000	-0.970000	0.000000	0.000000
-0.970000	-0.970000	0.000000	0.000000
-0.950000	-0.970000	0.000000	0.000000
-0.930000	-0.970000	0.000000	0.000000
-0.910000	-0.970000	0.000000	0.000000
-0.890000	-0.970000	0.000000	0.000000
-0.870000	-0.970000	0.000000	0.000000
-0.850000	-0.970000	0.000000	0.000000
-0.830000	-0.970000	0.000000	0.000000
-0.810000	-0.970000	0.000000	0.000000
-0.790000	-0.970000	0.000000	0.000000
-0.770000	-0.970000	0.000000	0.000000
-0.750000	-0.970000	0.000000	0.000001
-0.730000	-0.970000	0.000002	0.000003
-0.710000	-0.970000	0.000008	0.000013
-0.690000	-0.970000	0.000027	0.000043
-0.670000	-0.970000	0.000080	0.000132
-0.650000	-0.970000	0.000212	0.000355
-0.630000	-0.970000	0.000500	0.000848
-0.610000	-0.970000	0.001058	0.001800
-0.590000	-0.970000	0.002002	0.003402
-0.570000	-0.970000	0.003410	0.005753
-0.550000	-0.970000	0.005251	0.008757
-0.530000	-0.970000	0.007382	0.012090
-0.510000	-0.970000	0.009610	0.015322
-0.490000	-0.970000	0.011777	0.018052
-0.470000	-0.970000	0.013821	0.020081
-0.450000	-0.970000	0.015767	0.021376
-0.430000	-0.970000	0.017648	0.022132
-0.410000	-0.970000	0.019480	0.022492
-0.390000	-0.970000	0.021141	0.022639
-0.370000	-0.970000	0.022512	0.022747
-0.350000	-0.970000	0.023599	0.022706
-0.330000	-0.970000	0.024225	0.022895
-0.310000	-0.970000	0.024322	0.023231
-0.290000	-0.970000	0.024295	0.023093
-0.270000	-0.970000	0.024208	0.023322
-0.250000	-0.970000	0.023641	0.023962
-0.230000	-0.970000	0.022731	0.024162
-0.210000	-0.970000	0.021580	0.023999
-0.190000	-0.970000	0.020114	0.024154
-0.170000	-0.970000	0.018596	0.024678
-0.150000	-0.970000	0.016967	0.024871
-0.130000	-0.970000	0.015063	0.024873
-0.110000	-0.970000	0.012989	0.024922
-0.090000	-0.970000	0.010829	0.025004
-0.070000	-0.970000	0.008570	0.025077
-0.050000	-0.970000	0.006196	0.025121
-0.030000	-0.970000	0.003738	0.025141
-0.010000	-0.970000	0.001247	0.025150
0.010000	-0.970000	-0.001247	0.025150
0.030000	-0.970000	-0.003738	0.025141
0.050000	-0.970000	-0.006196	0.025121
0.070000	-0.970000	-0.008570	0.025077
0.090000	-0.970000	-0.010829	0.025004
0.110000	-0.970000	-0.012989	0.024922
0.130000	-0.970000	-0.015063	0.024873
0.150000	-0.970000	-0.016967	0.024871
0.170000	-0.970000	-0.018596	0.024678
0.190000	-0.970000	-0.020114	0.024154
0.210000	-0.970000	-0.021580	0.023999
0.230000	-0.970000	-0.022731	0.024162
0.250000	-0.970000	-0.023641	0.023962
0.270000	-0.970000	-0.024208	0.023322
0.290000	-0.970000	-0.024295	0.023093
0.310000	-0.970000	-0.024322	0.023231
0.330000	-0.970000	-0.024225	0.022895
0.350000	-0.970000	-0.023599	0.022706
0.370000	-0.970000	-0.022512	0.022747
0.390000	-0.970000	-0.021141	0.022639
0.410000	-0.970000	-0.019480	0.022492
0.430000	-0.970000	-0.017648	0.022132
0.450000	-0.970000	-0.015767	0.021376
0.470000	-0.970000	-0.013821	0.020081
0.490000	-0.970000	-0.011777	0.018052
0.510000	-0.970000	-0.009610	0.015322
0.530000	-0.970000	-0.007382	0.012090
0.550000	-0.970000	-0.005251	0.008757
0.570000	-0.970000	-0.003410	0.005753
0.590000	-0.970000	-0.002002	0.003402
0.610000	-0.970000	-0.001058	0.001800
0.630000	-0.970000	-0.000500	0.000848
0.650000	-0.970000	-0.000212	0.000355
0.670000	-0.970000	-0.000080	0.000132
0.690000	-0.970000	-0.000027	0.000043
0.710000	-0.970000	-0.000008	0.000013
0.730000	-0.970000	-0.000002	0.000003
0.750000	-0.970000	-0.000000	0.000001
0.770000	-0.970000	-0.000000	0.000000
0.790000	-0.970000	-0.000000	0.000000
0.810000	-0.970000	-0.000000	0.000000
0.830000	-0.970000	-0.000000	0.000000
0.850000	-0.970000	-0.000000	0.000000
0.870000	-0.970000	-0.000000	0.000000
0.890000	-0.970000	-0.000000	0.000000
0.910000	-0.970000	-0.000000	0.000000
0.930000	-0.970000	-0.000000	0.000000
0.950000	-0.970000	-0.000000	0.000000
0.970000	-0.970000	-0.000000	0.000000
0.990000	-0.970000	-0.000000	0.000000

-0.990000	-0.950000	0.000000	0.000000
-0.970000	-0.950000	0.000000	0.000000
-0.950000	-0.950000	0.000000	0.000000
-0.930000	-0.950000	0.000000	0.000000
-0.910000	-0.950000	0.000000	0.000000
-0.890000	-0.950000	0.000000	0.000000
-0.870000	-0.950000	0.000000	0.000000
-0.850000	-0.950000	0.000000	0.000000
-0.830000	-0.950000	0.000000	0.000000
-0.810000	-0.950000	0.000000	0.000000
-0.790000	-0.950000	0.000000	0.000000
-0.770000	-0.950000	0.000001	0.000001
-0.750000	-0.950000	0.000003	0.000004
-0.730000	-0.950000	0.000012	0.000018
-0.710000	-0.950000	0.000042	0.000062
-0.690000	-0.950000	0.000125	0.000192
-0.670000	-0.950000	0.000331	0.000521
-0.650000	-0.950000	0.000772	0.001236
-0.630000	-0.950000	0.001595	0.002585
-0.610000	-0.950000	0.002919	0.004781
-0.590000	-0.950000	0.004755	0.007872
-0.570000	-0.950000	0.006948	0.011662
-0.550000	-0.950000	0.009207	0.015753
-0.530000	-0.950000	0.011271	0.019739
-0.510000	-0.950000	0.013031	0.023415
-0.490000	-0.950000	0.014564	0.026709
-0.470000	-0.950000	0.016005	0.029674
-0.450000	-0.950000	0.017477	0.032244
-0.430000	-0.950000	0.018937	0.034385
-0.410000	-0.950000	0.020296	0.036063
-0.390000	-0.950000	0.021571	0.037127
-0.370000	-0.950000	0.022552	0.038101
-0.350000	-0.950000	0.023470	0.038321
-0.330000	-0.950000	0.024370	0.038647
-0.310000	-0.950000	0.024811	0.039145
-0.290000	-0.950000	0.024756	0.038954
-0.270000	-0.950000	0.024315	0.039093
-0.250000	-0.950000	0.023739	0.039687
-0.230000	-0.950000	0.023020	0.039931
-0.210000	-0.950000	0.021936	0.040117
-0.190000	-0.950000	0.020491	0.040390
-0.170000	-0.950000	0.018832	0.040728
-0.150000	-0.950000	0.017025	0.040942
-0.130000	-0.950000	0.015096	0.041127
-0.110000	-0.950000	0.013077	0.041357
-0.090000	-0.950000	0.010931	0.041572
-0.070000	-0.950000	0.008644	0.041729
-0.050000	-0.950000	0.006234	0.041822
-0.030000	-0.950000	0.003754	0.041875
-0.010000	-0.950000	0.001252	0.041902
0.010000	-0.950000	-0.001252	0.041902
0.030000	-0.950000	-0.003754	0.041875
0.050000	-0.950000	-0.006234	0.041822
0.070000	-0.950000	-0.008644	0.041729
0.090000	-0.950000	-0.010931	0.041572
0.110000	-0.950000	-0.013077	0.041357
0.130000	-0.950000	-0.015096	0.041127
0.150000	-0.950000	-0.017025	0.040942
0.170000	-0.950000	-0.018832	0.040728
0.190000	-0.950000	-0.020491	0.040390
0.210000	-0.950000	-0.021936	0.040117
0.230000	-0.950000	-0.023020	0.039931
0.250000	-0.950000	-0.023739	0.039687
0.270000	-0.950000	-0.024315	0.039093
0.290000	-0.950000	-0.024756	0.038954
0.310000	-0.950000	-0.024811	0.039145
0.330000	-0.950000	-0.024370	0.038647
0.350000	-0.950000	-0.023470	0.038321
0.370000	-0.950000	-0.022552	0.038101
0.390000	-0.950000	-0.021571	0.037127
0.410000	-0.950000	-0.020296	0.036063
0.430000	-0.950000	-0.018937	0.034385
0.450000	-0.950000	-0.017477	0.032244
0.470000	-0.950000	-0.016005	0.029674
0.490000	-0.950000	-0.014564	0.026709
0.510000	-0.950000	-0.013031	0.023415
0.530000	-0.950000	-0.011271	0.019739
0.550000	-0.950000	-0.009207	0.015753
0.570000	-0.950000	-0.006948	0.011662
0.590000	-0.950000	-0.004755	0.007872
0.610000	-0.950000	-0.002919	0.004781
0.630000	-0.950000	-0.001595	0.002585
0.650000	-0.950000	-0.000772	0.001236
0.670000	-0.950000	-0.000331	0.000521
0.690000	-0.950000	-0.000125	0.000192
0.710000	-0.950000	-0.000042	0.000062
0.730000	-0.950000	-0.000012	0.000018
0.750000	-0.950000	-0.000003	0.000004
0.770000	-0.950000	-0.000001	0.000001
0.790000	-0.950000	-0.000000	0.000000
0.810000	-0.950000	-0.000000	0.000000
0.830000	-0.950000	-0.000000	0.000000
0.850000	-0.950000	-0.000000	0.000000
0.870000	-0.950000	-0.000000	0.000000
0.890000	-0.950000	-0.000000	0.000000
0.910000	-0.950000	-0.000000	0.000000
0.930000	-0.950000	-0.000000	0.000000
0.950000	-0.950000	-0.000000	0.000000
0.970000	-0.950000	-0.000000	0.000000
0.990000	-0.950000	-0.000000	0.000000

-0.990000	-0.930000	0.000000	0.000000
-0.970000	-0.930000	0.000000	0.000000
-0.950000	-0.930000	0.000000	0.000000
-0.930000	-0.930000	0.000000	0.000000
-0.910000	-0.930000	0.000000	0.000000
-0.890000	-0.930000	0.000000	0.000000
-0.870000	-0.930000	0.000000	0.000000
-0.850000	-0.930000	0.000000	0.000000
-0.830000	-0.930000	0.000000	0.000000
-0.810000	-0.930000	0.000000	0.000000
-0.790000	-0.930000	0.000001	0.000001
-0.770000	-0.930000	0.000004	0.000006
-0.750000	-0.930000	0.000017	0.000023
-0.730000	-0.930000	0.000060	0.000083
-0.710000	-0.930000	0.000183	0.000260
-0.690000	-0.930000	0.000485	0.000708
-0.670000	-0.930000	0.001124	0.001670
-0.650000	-0.930000	0.002275	0.003430
-0.630000	-0.930000	0.004045	0.006177
-0.610000	-0.930000	0.006345	0.009841
-0.590000	-0.930000	0.008883	0.014051
-0.570000	-0.930000	0.011290	0.018362
-0.550000	-0.930000	0.013328	0.022462
-0.530000	-0.930000	0.015043	0.026352
-0.510000	-0.930000	0.016578	0.030137
-0.490000	-0.930000	0.018034	0.033884
-0.470000	-0.930000	0.019353	0.037492
-0.450000	-0.930000	0.020476	0.040924
-0.430000	-0.930000	0.021463	0.043947
-0.410000	-0.930000	0.022217	0.046822
-0.390000	-0.930000	0.023174	0.048653
-0.370000	-0.930000	0.024113	0.051140
-0.350000	-0.930000	0.024501	0.052342
-0.330000	-0.930000	0.024675	0.053561
-0.310000	-0.930000	0.024819	0.054706
-0.290000	-0.930000	0.024808	0.055210
-0.270000	-0.930000	0.024482	0.055603
-0.250000	-0.930000	0.023941	0.056009
-0.230000	-0.930000	0.023173	0.056253
-0.210000	-0.930000	0.022085	0.056470
-0.190000	-0.930000	0.020694	0.056734
-0.170000	-0.930000	0.019088	0.057066
-0.150000	-0.930000	0.017344	0.057418
-0.130000	-0.930000	0.015475	0.057789
-0.110000	-0.930000	0.013433	0.058109
-0.090000	-0.930000	0.011198	0.058334
-0.070000	-0.930000	0.008817	0.058476
-0.050000	-0.930000	0.006341	0.058564
-0.030000	-0.930000	0.003816	0.058623
-0.010000	-0.930000	0.001274	0.058655
0.010000	-0.930000	-0.001274	0.058655
0.030000	-0.930000	-0.003816	0.058623
0.050000	-0.930000	-0.006341	0.058564
0.070000	-0.930000	-0.008817	0.058476
0.090000	-0.930000	-0.011198	0.058334
0.110000	-0.930000	-0.013433	0.058109
0.130000	-0.930000	-0.015475	0.057789
0.150000	-0.930000	-0.017344	0.057418
0.170000	-0.930000	-0.019088	0.057066
0.190000	-0.930000	-0.020694	0.056734
0.210000	-0.930000	-0.022085	0.056470
0.230000	-0.930000	-0.023173	0.056253
0.250000	-0.930000	-0.023941	0.056009
0.270000	-0.930000	-0.024482	0.055603
0.290000	-0.930000	-0.024808	0.055210
0.310000	-0.930000	-0.024819	0.054706
0.330000	-0.930000	-0.024675	0.053561
0.350000	-0.930000	-0.024501	0.052342
0.370000	-0.930000	-0.024113	0.051140
0.390000	-0.930000	-0.023174	0.048653
0.410000	-0.930000	-0.022217	0.046822
0.430000	-0.930000	-0.021463	0.043947
0.450000	-0.930000	-0.020476	0.040924
0.470000	-0.930000	-0.019353	0.037492
0.490000	-0.930000	-0.018034	0.033884
0.510000	-0.930000	-0.016578	0.030137
0.530000	-0.930000	-0.015043	0.026352
0.550000	-0.930000	-0.013328	0.022462
0.570000	-0.930000	-0.011290	0.018362
0.590000	-0.930000	-0.008883	0.014051
0.610000	-0.930000	-0.006345	0.009841
0.630000	-0.930000	-0.004045	0.006177
0.650000	-0.930000	-0.002275	0.003430
0.670000	-0.930000	-0.001124	0.001670
0.690000	-0.930000	-0.000485	0.000708
0.710000	-0.930000	-0.000183	0.000260
0.730000	-0.930000	-0.000060	0.000083
0.750000	-0.930000	-0.000017	0.000023
0.770000	-0.930000	-0.000004	0.000006
0.790000	-0.930000	-0.000001	0.000001
0.810000	-0.930000	-0.000000	0.000000
0.830000	-0.930000	-0.000000	0.000000
0.850000	-0.930000	-0.000000	0.000000
0.870000	-0.930000	-0.000000	0.000000
0.890000	-0.930000	-0.000000	0.000000
0.910000	-0.930000	-0.000000	0.000000
0.930000	-0.930000	-0.000000	0.000000
0.950000	-0.930000	-0.000000	0.000000
0.970000	-0.930000	-0.000000	0.000000
0.990000	-0.930000	-0.000000	0.000000

-0.990000	-0.910000	0.000000	0.000000
-0.970000	-0.910000	0.000000	0.000000
-0.950000	-0.910000	0.000000	0.000000
-0.930000	-0.910000	0.000000	0.000000
-0.910000	-0.910000	0.000000	0.000000
-0.890000	-0.910000	0.000000	0.000000
-0.870000	-0.910000	0.000000	0.000000
-0.850000	-0.910000	0.000000	0.000000
-0.830000	-0.910000	0.000000	0.000000
-0.810000	-0.910000	0.000001	0.000002
-0.790000	-0.910000	0.000006	0.000007
-0.770000	-0.910000	0.000023	0.000029
-0.750000	-0.910000	0.000081	0.000106
-0.730000	-0.910000	0.000249	0.000331
-0.710000	-0.910000	0.000666	0.000903
-0.690000	-0.910000	0.001535	0.002123
-0.670000	-0.910000	0.003053	0.004294
-0.650000	-0.910000	0.005280	0.007536
-0.630000	-0.910000	0.008006	0.011634
-0.610000	-0.910000	0.010792	0.016078
-0.590000	-0.910000	0.013276	0.020415
-0.570000	-0.910000	0.015359	0.024548
-0.550000	-0.910000	0.017197	0.028555
-0.530000	-0.910000	0.018946	0.032614
-0.510000	-0.910000	0.020561	0.036591
-0.490000	-0.910000	0.021917	0.040592
-0.470000	-0.910000	0.023044	0.044376
-0.450000	-0.910000	0.023930	0.048228
-0.430000	-0.910000	0.024833	0.051568
-0.410000	-0.910000	0.025699	0.055252
-0.390000	-0.910000	0.025925	0.057806
-0.370000	-0.910000	0.025998	0.061268
-0.350000	-0.910000	0.026248	0.063652
-0.330000	-0.910000	0.026304	0.065786
-0.310000	-0.910000	0.026125	0.067710
-0.290000	-0.910000	0.025690	0.069256
-0.270000	-0.910000	0.025054	0.070555
-0.250000	-0.910000	0.024320	0.071638
-0.230000	-0.910000	0.023477	0.072475
-0.210000	-0.910000	0.022417	0.073137
-0.190000	-0.910000	0.021082	0.073681
-0.170000	-0.910000	0.019509	0.074148
-0.150000	-0.910000	0.017744	0.074538
-0.130000	-0.910000	0.015784	0.074831
-0.110000	-0.910000	0.013619	0.075008
-0.090000	-0.910000	0.011295	0.075111
-0.070000	-0.910000	0.008870	0.075181
-0.050000	-0.910000	0.006378	0.075238
-0.030000	-0.910000	0.003844	0.075286
-0.010000	-0.910000	0.001284	0.075315
0.010000	-0.910000	-0.001284	0.075315
0.030000	-0.910000	-0.003844	0.075286
0.050000	-0.910000	-0.006378	0.075238
0.070000	-0.910000	-0.008870	0.075181
0.090000	-0.910000	-0.011295	0.075111
0.110000	-0.910000	-0.013619	0.075008
0.130000	-0.910000	-0.015784	0.074831
0.150000	-0.910000	-0.017744	0.074538
0.170000	-0.910000	-0.019509	0.074148
0.190000	-0.910000	-0.021082	0.073681
0.210000	-0.910000	-0.022417	0.073137
0.230000	-0.910000	-0.023477	0.072475
0.250000	-0.910000	-0.024320	0.071638
0.270000	-0.910000	-0.025054	0.070555
0.290000	-0.910000	-0.025690	0.069256
0.310000	-0.910000	-0.026125	0.067710
0.330000	-0.910000	-0.026304	0.065786
0.350000	-0.910000	-0.026248	0.063652
0.370000	-0.910000	-0.025998	0.061268
0.390000	-0.910000	-0.025925	0.057806
0.410000	-0.910000	-0.025699	0.055252
0.430000	-0.910000	-0.024833	0.051568
0.450000	-0.910000	-0.023930	0.048228
0.470000	-0.910000	-0.023044	0.044376
0.490000	-0.910000	-0.021917	0.040592
0.510000	-0.910000	-0.020561	0.036591
0.530000	-0.910000	-0.018946	0.032614
0.550000	-0.910000	-0.017197	0.028555
0.570000	-0.910000	-0.015359	0.024548
0.590000	-0.910000	-0.013276	0.020415
0.610000	-0.910000	-0.010792	0.016078
0.630000	-0.910000	-0.008006	0.011634
0.650000	-0.910000	-0.005280	0.007536
0.670000	-0.910000	-0.003053	0.004294
0.690000	-0.910000	-0.001535	0.002123
0.710000	-0.910000	-0.000666	0.000903
0.730000	-0.910000	-0.000249	0.000331
0.750000	-0.910000	-0.000081	0.000106
0.770000	-0.910000	-0.000023	0.000029
0.790000	-0.910000	-0.000006	0.000007
0.810000	-0.910000	-0.000001	0.000002
0.830000	-0.910000	-0.000000	0.000000
0.850000	-0.910000	-0.000000	0.000000
0.870000	-0.910000	-0.000000	0.000000
0.890000	-0.910000	-0.000000	0.000000
0.910000	-0.910000	-0.000000	0.000000
0.930000	-0.910000	-0.000000	0.000000
0.950000	-0.910000	-0.000000	0.000000
0.970000	-0.910000	-0.000000	0.000000
0.990000	-0.910000	-0.000000	0.000000

-0.990000	-0.890000	0.000000	0.000000
-0.970000	-0.890000	0.000000	0.000000
-0.950000	-0.890000	0.000000	0.000000
-0.930000	-0.890000	0.000000	0.000000
-0.910000	-0.890000	0.000000	0.000000
-0.890000	-0.890000	0.000000	0.000000
-0.870000	-0.890000	0.000000	0.000000
-0.850000	-0.890000	0.000000	0.000000
-0.830000	-0.890000	0.000002	0.000002
-0.810000	-0.890000	0.000007	0.000008
-0.790000	-0.890000	0.000029	0.000035
-0.770000	-0.890000	0.000103	0.000127
-0.750000	-0.890000	0.000319	0.000400
-0.730000	-0.890000	0.000858	0.001092
-0.710000	-0.890000	0.001974	0.002557
-0.690000	-0.890000	0.003876	0.005113
-0.670000	-0.890000	0.006537	0.008773
-0.650000	-0.890000	0.009615	0.013160
-0.630000	-0.890000	0.012586	0.017708
-0.610000	-0.890000	0.015126	0.022029
-0.590000	-0.890000	0.017353	0.026206
-0.570000	-0.890000	0.019430	0.030400
-0.550000	-0.890000	0.021395	0.034620
-0.530000	-0.890000	0.023079	0.038818
-0.510000	-0.890000	0.024556	0.042827
-0.490000	-0.890000	0.025819	0.047023
-0.470000	-0.890000	0.026988	0.050749
-0.450000	-0.890000	0.028023	0.054925
-0.430000	-0.890000	0.028493	0.058475
-0.410000	-0.890000	0.028874	0.062440
-0.390000	-0.890000	0.029197	0.065727
-0.370000	-0.890000	0.029201	0.069274
-0.350000	-0.890000	0.029012	0.072434
-0.330000	-0.890000	0.028668	0.075317
-0.310000	-0.890000	0.028235	0.077978
-0.290000	-0.890000	0.027652	0.080421
-0.270000	-0.890000	0.026855	0.082647
-0.250000	-0.890000	0.025853	0.084585
-0.230000	-0.890000	0.024669	0.086168
-0.210000	-0.890000	0.023288	0.087404
-0.190000	-0.890000	0.021701	0.088370
-0.170000	-0.890000	0.019942	0.089148
-0.150000	-0.890000	0.018024	0.089782
-0.130000	-0.890000	0.015940	0.090290
-0.110000	-0.890000	0.013708	0.090707
-0.090000	-0.890000	0.011366	0.091072
-0.070000	-0.890000	0.008941	0.091388
-0.050000	-0.890000	0.006444	0.091647
-0.030000	-0.890000	0.003891	0.091832
-0.010000	-0.890000	0.001302	0.091928
0.010000	-0.890000	-0.001302	0.091928
0.030000	-0.890000	-0.003891	0.091832
0.050000	-0.890000	-0.006444	0.091647
0.070000	-0.890000	-0.008941	0.091388
0.090000	-0.890000	-0.011366	0.091072
0.110000	-0.890000	-0.013708	0.090707
0.130000	-0.890000	-0.015940	0.090290
0.150000	-0.890000	-0.018024	0.089782
0.170000	-0.890000	-0.019942	0.089148
0.190000	-0.890000	-0.021701	0.088370
0.210000	-0.890000	-0.023288	0.087404
0.230000	-0.890000	-0.024669	0.086168
0.250000	-0.890000	-0.025853	0.084585
0.270000	-0.890000	-0.026855	0.082647
0.290000	-0.890000	-0.027652	0.080421
0.310000	-0.890000	-0.028235	0.077978
0.330000	-0.890000	-0.028668	0.075317
0.350000	-0.890000	-0.029012	0.072434
0.370000	-0.890000	-0.029201	0.069274
0.390000	-0.890000	-0.029197	0.065727
0.410000	-0.890000	-0.028874	0.062440
0.430000	-0.890000	-0.028493	0.058475
0.450000	-0.890000	-0.028023	0.054925
0.470000	-0.890000	-0.026988	0.050749
0.490000	-0.890000	-0.025819	0.047023
0.510000	-0.890000	-0.024556	0.042827
0.530000	-0.890000	-0.023079	0.038818
0.550000	-0.890000	-0.021395	0.034620
0.570000	-0.890000	-0.019430	0.030400
0.590000	-0.890000	-0.017353	0.026206
0.610000	-0.890000	-0.015126	0.022029
0.630000	-0.890000	-0.012586	0.017708
0.650000	-0.890000	-0.009615	0.013160
0.670000	-0.890000	-0.006537	0.008773
0.690000	-0.890000	-0.003876	0.005113
0.710000	-0.890000	-0.001974	0.002557
0.730000	-0.890000	-0.000858	0.001092
0.750000	-0.890000	-0.000319	0.000400
0.770000	-0.890000	-0.000103	0.000127
0.790000	-0.890000	-0.000029	0.000035
0.810000	-0.890000	-0.000007	0.000008
0.830000	-0.890000	-0.000002	0.000002
0.850000	-0.890000	-0.000000	0.000000
0.870000	-0.890000	-0.000000	0.000000
0.890000	-0.890000	-0.000000	0.000000
0.910000	-0.890000	-0.000000	0.000000
0.930000	-0.890000	-0.000000	0.000000
0.950000	-0.890000	-0.000000	0.000000
0.970000	-0.890000	-0.000000	0.000000
0.990000	-0.890000	-0.000000	0.000000

-0.990000	-0.870000	0.000000	0.000000
-0.970000	-0.870000	0.000000	0.000000
-0.950000	-0.870000	0.000000	0.000000
-0.930000	-0.870000	0.000000	0.000000
-0.910000	-0.870000	0.000000	0.000000
-0.890000	-0.870000	0.000000	0.000000
-0.870000	-0.870000	0.000000	0.000000
-0.850000	-0.870000	0.000002	0.000002
-0.830000	-0.870000	0.000008	0.000009
-0.810000	-0.870000	0.000034	0.000039
-0.790000	-0.870000	0.000124	0.000144
-0.770000	-0.870000	0.000388	0.000459
-0.750000	-0.870000	0.001046	0.001258
-0.730000	-0.870000	0.002406	0.002938
-0.710000	-0.870000	0.004686	0.005824
-0.690000	-0.870000	0.007751	0.009827
-0.670000	-0.870000	0.011100	0.014391
-0.650000	-0.870000	0.014214	0.018955
-0.630000	-0.870000	0.016875	0.023301
-0.610000	-0.870000	0.019290	0.027556
-0.590000	-0.870000	0.021647	0.031908
-0.570000	-0.870000	0.023773	0.036212
-0.550000	-0.870000	0.025616	0.040560
-0.530000	-0.870000	0.027153	0.044880
-0.510000	-0.870000	0.028766	0.048586
-0.490000	-0.870000	0.030245	0.053283
-0.470000	-0.870000	0.031048	0.057073
-0.450000	-0.870000	0.031732	0.061316
-0.430000	-0.870000	0.032324	0.065148
-0.410000	-0.870000	0.032620	0.069108
-0.390000	-0.870000	0.032722	0.072757
-0.370000	-0.870000	0.032591	0.076374
-0.350000	-0.870000	0.032286	0.079907
-0.330000	-0.870000	0.031842	0.083320
-0.310000	-0.870000	0.031224	0.086484
-0.290000	-0.870000	0.030359	0.089325
-0.270000	-0.870000	0.029216	0.091860
-0.250000	-0.870000	0.027839	0.094139
-0.230000	-0.870000	0.026294	0.096199
-0.210000	-0.870000	0.024617	0.098069
-0.190000	-0.870000	0.022823	0.099792
-0.170000	-0.870000	0.020917	0.101394
-0.150000	-0.870000	0.018881	0.102870
-0.130000	-0.870000	0.016704	0.104212
-0.110000	-0.870000	0.014396	0.105420
-0.090000	-0.870000	0.011972	0.106478
-0.070000	-0.870000	0.009442	0.107360
-0.050000	-0.870000	0.006819	0.108041
-0.030000	-0.870000	0.004123	0.108504
-0.010000	-0.870000	0.001380	0.108738
0.010000	-0.870000	-0.001380	0.108738
0.030000	-0.870000	-0.004123	0.108504
0.050000	-0.870000	-0.006819	0.108041
0.070000	-0.870000	-0.009442	0.107360
0.090000	-0.870000	-0.011972	0.106478
0.110000	-0.870000	-0.014396	0.105420
0.130000	-0.870000	-0.016704	0.104212
0.150000	-0.870000	-0.018881	0.102870
0.170000	-0.870000	-0.020917	0.101394
0.190000	-0.870000	-0.022823	0.099792
0.210000	-0.870000	-0.024617	0.098069
0.230000	-0.870000	-0.026294	0.096199
0.250000	-0.870000	-0.027839	0.094139
0.270000	-0.870000	-0.029216	0.091860
0.290000	-0.870000	-0.030359	0.089325
0.310000	-0.870000	-0.031224	0.086484
0.330000	-0.870000	-0.031842	0.083320
0.350000	-0.870000	-0.032286	0.079907
0.370000	-0.870000	-0.032591	0.076374
0.390000	-0.870000	-0.032722	0.072757
0.410000	-0.870000	-0.032620	0.069108
0.430000	-0.870000	-0.032324	0.065148
0.450000	-0.870000	-0.031732	0.061316
0.470000	-0.870000	-0.031048	0.057073
0.490000	-0.870000	-0.030245	0.053283
0.510000	-0.870000	-0.028766	0.048586
0.530000	-0.870000	-0.027153	0.044880
0.550000	-0.870000	-0.025616	0.040560
0.570000	-0.870000	-0.023773	0.036212
0.590000	-0.870000	-0.021647	0.031908
0.610000	-0.870000	-0.019290	0.027556
0.630000	-0.870000	-0.016875	0.023301
0.650000	-0.870000	-0.014214	0.018955
0.670000	-0.870000	-0.011100	0.014391
0.690000	-0.870000	-0.007751	0.009827
0.710000	-0.870000	-0.004686	0.005824
0.730000	-0.870000	-0.002406	0.002938
0.750000	-0.870000	-0.001046	0.001258
0.770000	-0.870000	-0.000388	0.000459
0.790000	-0.870000	-0.000124	0.000144
0.810000	-0.870000	-0.000034	0.000039
0.830000	-0.870000	-0.000008	0.000009
0.850000	-0.870000	-0.000002	0.000002
0.870000	-0.870000	-0.000000	0.000000
0.890000	-0.870000	-0.000000	0.000000
0.910000	-0.870000	-0.000000	0.000000
0.930000	-0.870000	-0.000000	0.000000
0.950000	-0.870000	-0.000000	0.000000
0.970000	-0.870000	-0.000000	0.000000
0.990000	-0.870000	-0.000000	0.000000

-0.990000	-0.850000	0.000000	0.000000
-0.970000	-0.850000	0.000000	0.000000
-0.950000	-0.850000	0.000000	0.000000
-0.930000	-0.850000	0.000000	0.000000
-0.910000	-0.850000	0.000000	0.000000
-0.890000	-0.850000	0.000000	0.000000
-0.870000	-0.850000	0.000002	0.000002
-0.850000	-0.850000	0.000009	0.000009
-0.830000	-0.850000	0.000038	0.000040
-0.810000	-0.850000	0.000142	0.000153
-0.790000	-0.850000	0.000449	0.000499
-0.770000	-0.850000	0.001217	0.001383
-0.750000	-0.850000	0.002798	0.003234
-0.730000	-0.850000	0.005423	0.006373
-0.710000	-0.850000	0.008863	0.010634
-0.690000	-0.850000	0.012443	0.015316
-0.670000	-0.850000	0.015665	0.019846
-0.650000	-0.850000	0.018525	0.024237
-0.630000	-0.850000	0.021188	0.028622
-0.610000	-0.850000	0.023732	0.033088
-0.590000	-0.850000	0.026008	0.037510
-0.570000	-0.850000	0.028082	0.041816
-0.550000	-0.850000	0.030063	0.046234
-0.530000	-0.850000	0.031810	0.050760
-0.510000	-0.850000	0.033039	0.054469
-0.490000	-0.850000	0.034086	0.059234
-0.470000	-0.850000	0.035073	0.063343
-0.450000	-0.850000	0.035769	0.067551
-0.430000	-0.850000	0.036249	0.071526
-0.410000	-0.850000	0.036428	0.075511
-0.390000	-0.850000	0.036458	0.079439
-0.370000	-0.850000	0.036343	0.083269
-0.350000	-0.850000	0.035960	0.086922
-0.330000	-0.850000	0.035247	0.090334
-0.310000	-0.850000	0.034241	0.093484
-0.290000	-0.850000	0.033029	0.096443
-0.270000	-0.850000	0.031671	0.099317
-0.250000	-0.850000	0.030192	0.102192
-0.230000	-0.850000	0.028599	0.105090
-0.210000	-0.850000	0.026880	0.107981
-0.190000	-0.850000	0.025025	0.110817
-0.170000	-0.850000	0.023017	0.113536
-0.150000	-0.850000	0.020839	0.116079
-0.130000	-0.850000	0.018487	0.118400
-0.110000	-0.850000	0.015971	0.120462
-0.090000	-0.850000	0.013304	0.122228
-0.070000	-0.850000	0.010502	0.123668
-0.050000	-0.850000	0.007587	0.124762
-0.030000	-0.850000	0.004587	0.125496
-0.010000	-0.850000	0.001535	0.125865
0.010000	-0.850000	-0.001535	0.125865
0.030000	-0.850000	-0.004587	0.125496
0.050000	-0.850000	-0.007587	0.124762
0.070000	-0.850000	-0.010502	0.123668
0.090000	-0.850000	-0.013304	0.122228
0.110000	-0.850000	-0.015971	0.120462
0.130000	-0.850000	-0.018487	0.118400
0.150000	-0.850000	-0.020839	0.116079
0.170000	-0.850000	-0.023017	0.113536
0.190000	-0.850000	-0.025025	0.110817
0.210000	-0.850000	-0.026880	0.107981
0.230000	-0.850000	-0.028599	0.105090
0.250000	-0.850000	-0.030192	0.102192
0.270000	-0.850000	-0.031671	0.099317
0.290000	-0.850000	-0.033029	0.096443
0.310000	-0.850000	-0.034241	0.093484
0.330000	-0.850000	-0.035247	0.090334
0.350000	-0.850000	-0.035960	0.086922
0.370000	-0.850000	-0.036343	0.083269
0.390000	-0.850000	-0.036458	0.079439
0.410000	-0.850000	-0.036428	0.075511
0.430000	-0.850000	-0.036249	0.071526
0.450000	-0.850000	-0.035769	0.067551
0.470000	-0.850000	-0.035073	0.063343
0.490000	-0.850000	-0.034086	0.059234
0.510000	-0.850000	-0.033039	0.054469
0.530000	-0.850000	-0.031810	0.050760
0.550000	-0.850000	-0.030063	0.046234
0.570000	-0.850000	-0.028082	0.041816
0.590000	-0.850000	-0.026008	0.037510
0.610000	-0.850000	-0.023732	0.033088
0.630000	-0.850000	-0.021188	0.028622
0.650000	-0.850000	-0.018525	0.024237
0.670000	-0.850000	-0.015665	0.019846
0.690000	-0.850000	-0.012443	0.015316
0.710000	-0.850000	-0.008863	0.010634
0.730000	-0.850000	-0.005423	0.006373
0.750000	-0.850000	-0.002798	0.003234
0.770000	-0.850000	-0.001217	0.001383
0.790000	-0.850000	-0.000449	0.000499
0.810000	-0.850000	-0.000142	0.000153
0.830000	-0.850000	-0.000038	0.000040
0.850000	-0.850000	-0.000009	0.000009
0.870000	-0.850000	-0.000002	0.000002
0.890000	-0.850000	-0.000000	0.000000
0.910000	-0.850000	-0.000000	0.000000
0.930000	-0.850000	-0.000000	0.000000
0.950000	-0.850000	-0.000000	0.000000
0.970000	-0.850000	-0.000000	0.000000
0.990000	-0.850000	-0.000000	0.000000

-0.990000	-0.830000	0.000000	0.000000
-0.970000	-0.830000	0.000000	0.000000
-0.950000	-0.830000	0.000000	0.000000
-0.930000	-0.830000	0.000000	0.000000
-0.910000	-0.830000	0.000000	0.000000
-0.890000	-0.830000	0.000002	0.000002
-0.870000	-0.830000	0.000009	0.000008
-0.850000	-0.830000	0.000040	0.000038
-0.830000	-0.830000	0.000152	0.000152
-0.810000	-0.830000	0.000494	0.000512
-0.790000	-0.830000	0.001354	0.001446
-0.770000	-0.830000	0.003122	0.003412
-0.750000	-0.830000	0.006037	0.006724
-0.730000	-0.830000	0.009807	0.011148
-0.710000	-0.830000	0.013629	0.015904
-0.690000	-0.830000	0.016962	0.020404
-0.670000	-0.830000	0.020021	0.024814
-0.650000	-0.830000	0.022991	0.029322
-0.630000	-0.830000	0.025726	0.033855
-0.610000	-0.830000	0.028178	0.038423
-0.590000	-0.830000	0.030374	0.042949
-0.570000	-0.830000	0.032497	0.047117
-0.550000	-0.830000	0.034407	0.051789
-0.530000	-0.830000	0.036014	0.056314
-0.510000	-0.830000	0.037304	0.060507
-0.490000	-0.830000	0.038398	0.065035
-0.470000	-0.830000	0.039307	0.069290
-0.450000	-0.830000	0.039863	0.073552
-0.430000	-0.830000	0.040280	0.077752
-0.410000	-0.830000	0.040530	0.081904
-0.390000	-0.830000	0.040482	0.085907
-0.370000	-0.830000	0.040077	0.089649
-0.350000	-0.830000	0.039354	0.093178
-0.330000	-0.830000	0.038408	0.096638
-0.310000	-0.830000	0.037336	0.100183
-0.290000	-0.830000	0.036194	0.103897
-0.270000	-0.830000	0.034968	0.107782
-0.250000	-0.830000	0.033614	0.111793
-0.230000	-0.830000	0.032084	0.115846
-0.210000	-0.830000	0.030345	0.119851
-0.190000	-0.830000	0.028379	0.123718
-0.170000	-0.830000	0.026179	0.127365
-0.150000	-0.830000	0.023744	0.130727
-0.130000	-0.830000	0.021086	0.133755
-0.110000	-0.830000	0.018224	0.136409
-0.090000	-0.830000	0.015178	0.138656
-0.070000	-0.830000	0.011975	0.140474
-0.050000	-0.830000	0.008646	0.141847
-0.030000	-0.830000	0.005225	0.142767
-0.010000	-0.830000	0.001748	0.143228
0.010000	-0.830000	-0.001748	0.143228
0.030000	-0.830000	-0.005225	0.142767
0.050000	-0.830000	-0.008646	0.141847
0.070000	-0.830000	-0.011975	0.140474
0.090000	-0.830000	-0.015178	0.138656
0.110000	-0.830000	-0.018224	0.136409
0.130000	-0.830000	-0.021086	0.133755
0.150000	-0.830000	-0.023744	0.130727
0.170000	-0.830000	-0.026179	0.127365
0.190000	-0.830000	-0.028379	0.123718
0.210000	-0.830000	-0.030345	0.119851
0.230000	-0.830000	-0.032084	0.115846
0.250000	-0.830000	-0.033614	0.111793
0.270000	-0.830000	-0.034968	0.107782
0.290000	-0.830000	-0.036194	0.103897
0.310000	-0.830000	-0.037336	0.100183
0.330000	-0.830000	-0.038408	0.096638
0.350000	-0.830000	-0.039354	0.093178
0.370000	-0.830000	-0.040077	0.089649
0.390000	-0.830000	-0.040482	0.085907
0.410000	-0.830000	-0.040530	0.081904
0.430000	-0.830000	-0.040280	0.077752
0.450000	-0.830000	-0.039863	0.073552
0.470000	-0.830000	-0.039307	0.069290
0.490000	-0.830000	-0.038398	0.065035
0.510000	-0.830000	-0.037304	0.060507
0.530000	-0.830000	-0.036014	0.056314
0.550000	-0.830000	-0.034407	0.051789
0.570000	-0.830000	-0.032497	0.047117
0.590000	-0.830000	-0.030374	0.042949
0.610000	-0.830000	-0.028178	0.038423
0.630000	-0.830000	-0.025726	0.033855
0.650000	-0.830000	-0.022991	0.029322
0.670000	-0.830000	-0.020021	0.024814
0.690000	-0.830000	-0.016962	0.020404
0.710000	-0.830000	-0.013629	0.015904
0.730000	-0.830000	-0.009807	0.011148
0.750000	-0.830000	-0.006037	0.006724
0.770000	-0.830000	-0.003122	0.003412
0.790000	-0.830000	-0.001354	0.001446
0.810000	-0.830000	-0.000494	0.000512
0.830000	-0.830000	-0.000152	0.000152
0.850000	-0.830000	-0.000040	0.000038
0.870000	-0.830000	-0.000009	0.000008
0.890000	-0.830000	-0.000002	0.000002
0.910000	-0.830000	-0.000000	0.000000
0.930000	-0.830000	-0.000000	0.000000
0.950000	-0.830000	-0.000000	0.000000
0.970000	-0.830000	-0.000000	0.000000
0.990000	-0.830000	-0.000000	0.000000

-0.990000	-0.810000	0.000000	0.000000
-0.970000	-0.810000	0.000000	0.000000
-0.950000	-0.810000	0.000000	0.000000
-0.930000	-0.810000	0.000000	0.000000
-0.910000	-0.810000	0.000002	0.000001
-0.890000	-0.810000	0.000008	0.000007
-0.870000	-0.810000	0.000039	0.000034
-0.850000	-0.810000	0.000153	0.000142
-0.830000	-0.810000	0.000512	0.000494
-0.810000	-0.810000	0.001436	0.001436
-0.790000	-0.810000	0.003350	0.003452
-0.770000	-0.810000	0.006495	0.006857
-0.750000	-0.810000	0.010534	0.011366
-0.730000	-0.810000	0.014604	0.016157
-0.710000	-0.810000	0.018118	0.020661
-0.690000	-0.810000	0.021353	0.025094
-0.670000	-0.810000	0.024583	0.029690
-0.650000	-0.810000	0.027565	0.034245
-0.630000	-0.810000	0.030288	0.038866
-0.610000	-0.810000	0.032827	0.043518
-0.590000	-0.810000	0.035139	0.048178
-0.570000	-0.810000	0.037123	0.052394
-0.550000	-0.810000	0.038827	0.057160
-0.530000	-0.810000	0.040407	0.061764
-0.510000	-0.810000	0.041740	0.066166
-0.490000	-0.810000	0.042766	0.070660
-0.470000	-0.810000	0.043582	0.075069
-0.450000	-0.810000	0.044228	0.079502
-0.430000	-0.810000	0.044603	0.083815
-0.410000	-0.810000	0.044586	0.087872
-0.390000	-0.810000	0.044207	0.091737
-0.370000	-0.810000	0.043617	0.095602
-0.350000	-0.810000	0.042952	0.099674
-0.330000	-0.810000	0.042256	0.104070
-0.310000	-0.810000	0.041503	0.108805
-0.290000	-0.810000	0.040632	0.113798
-0.270000	-0.810000	0.039570	0.118923
-0.250000	-0.810000	0.038259	0.124056
-0.230000	-0.810000	0.036660	0.129084
-0.210000	-0.810000	0.034755	0.133919
-0.190000	-0.810000	0.032541	0.138486
-0.170000	-0.810000	0.030027	0.142722
-0.150000	-0.810000	0.027229	0.146583
-0.130000	-0.810000	0.024170	0.150028
-0.110000	-0.810000	0.020873	0.153029
-0.090000	-0.810000	0.017370	0.155559
-0.070000	-0.810000	0.013693	0.157601
-0.050000	-0.810000	0.009880	0.159143
-0.030000	-0.810000	0.005968	0.160175
-0.010000	-0.810000	0.001996	0.160692
0.010000	-0.810000	-0.001996	0.160692
0.030000	-0.810000	-0.005968	0.160175
0.050000	-0.810000	-0.009880	0.159143
0.070000	-0.810000	-0.013693	0.157601
0.090000	-0.810000	-0.017370	0.155559
0.110000	-0.810000	-0.020873	0.153029
0.130000	-0.810000	-0.024170	0.150028
0.150000	-0.810000	-0.027229	0.146583
0.170000	-0.810000	-0.030027	0.142722
0.190000	-0.810000	-0.032541	0.138486
0.210000	-0.810000	-0.034755	0.133919
0.230000	-0.810000	-0.036660	0.129084
0.250000	-0.810000	-0.038259	0.124056
0.270000	-0.810000	-0.039570	0.118923
0.290000	-0.810000	-0.040632	0.113798
0.310000	-0.810000	-0.041503	0.108805
0.330000	-0.810000	-0.042256	0.104070
0.350000	-0.810000	-0.042952	0.099674
0.370000	-0.810000	-0.043617	0.095602
0.390000	-0.810000	-0.044207	0.091737
0.410000	-0.810000	-0.044586	0.087872
0.430000	-0.810000	-0.044603	0.083815
0.450000	-0.810000	-0.044228	0.079502
0.470000	-0.810000	-0.043582	0.075069
0.490000	-0.810000	-0.042766	0.070660
0.510000	-0.810000	-0.041740	0.066166
0.530000	-0.810000	-0.040407	0.061764
0.550000	-0.810000	-0.038827	0.057160
0.570000	-0.810000	-0.037123	0.052394
0.590000	-0.810000	-0.035139	0.048178
0.610000	-0.810000	-0.032827	0.043518
0.630000	-0.810000	-0.030288	0.038866
0.650000	-0.810000	-0.027565	0.034245
0.670000	-0.810000	-0.024583	0.029690
0.690000	-0.810000	-0.021353	0.025094
0.710000	-0.810000	-0.018118	0.020661
0.730000	-0.810000	-0.014604	0.016157
0.750000	-0.810000	-0.010534	0.011366
0.770000	-0.810000	-0.006495	0.006857
0.790000	-0.810000	-0.003350	0.003452
0.810000	-0.810000	-0.001436	0.001436
0.830000	-0.810000	-0.000512	0.000494
0.850000	-0.810000	-0.000153	0.000142
0.870000	-0.810000	-0.000039	0.000034
0.890000	-0.810000	-0.000008	0.000007
0.910000	-0.810000	-0.000002	0.000001
0.930000	-0.810000	-0.000000	0.000000
0.950000	-0.810000	-0.000000	0.000000
0.970000	-0.810000	-0.000000	0.000000
0.990000	-0.810000	-0.000000	0.000000

-0.990000	-0.790000	0.000000	0.000000
-0.970000	-0.790000	0.000000	0.000000
-0.950000	-0.790000	0.000000	0.000000
-0.930000	-0.790000	0.000001	0.000001
-0.910000	-0.790000	0.000007	0.000006
-0.890000	-0.790000	0.000035	0.000029
-0.870000	-0.790000	0.000144	0.000124
-0.850000	-0.790000	0.000499	0.000449
-0.830000	-0.790000	0.001446	0.001354
-0.810000	-0.790000	0.003452	0.003350
-0.790000	-0.790000	0.006775	0.006775
-0.770000	-0.790000	0.011036	0.011317
-0.750000	-0.790000	0.015337	0.016119
-0.730000	-0.790000	0.019103	0.020644
-0.710000	-0.790000	0.022565	0.025119
-0.690000	-0.790000	0.025990	0.029771
-0.670000	-0.790000	0.029172	0.034379
-0.650000	-0.790000	0.032166	0.038948
-0.630000	-0.790000	0.034999	0.043628
-0.610000	-0.790000	0.037500	0.048484
-0.590000	-0.790000	0.039752	0.053114
-0.570000	-0.790000	0.041701	0.057669
-0.550000	-0.790000	0.043457	0.062377
-0.530000	-0.790000	0.044973	0.067015
-0.510000	-0.790000	0.046197	0.071574
-0.490000	-0.790000	0.047294	0.076198
-0.470000	-0.790000	0.048150	0.080770
-0.450000	-0.790000	0.048612	0.085138
-0.430000	-0.790000	0.048653	0.089294
-0.410000	-0.790000	0.048455	0.093456
-0.390000	-0.790000	0.048215	0.097913
-0.370000	-0.790000	0.048017	0.102843
-0.350000	-0.790000	0.047825	0.108261
-0.330000	-0.790000	0.047543	0.114067
-0.310000	-0.790000	0.047068	0.120110
-0.290000	-0.790000	0.046316	0.126236
-0.270000	-0.790000	0.045230	0.132307
-0.250000	-0.790000	0.043779	0.138216
-0.230000	-0.790000	0.041951	0.143881
-0.210000	-0.790000	0.039749	0.149238
-0.190000	-0.790000	0.037185	0.154238
-0.170000	-0.790000	0.034278	0.158840
-0.150000	-0.790000	0.031052	0.163010
-0.130000	-0.790000	0.027535	0.166718
-0.110000	-0.790000	0.023756	0.169940
-0.090000	-0.790000	0.019752	0.172654
-0.070000	-0.790000	0.015559	0.174844
-0.050000	-0.790000	0.011220	0.176497
-0.030000	-0.790000	0.006775	0.177604
-0.010000	-0.790000	0.002266	0.178159
0.010000	-0.790000	-0.002266	0.178159
0.030000	-0.790000	-0.006775	0.177604
0.050000	-0.790000	-0.011220	0.176497
0.070000	-0.790000	-0.015559	0.174844
0.090000	-0.790000	-0.019752	0.172654
0.110000	-0.790000	-0.023756	0.169940
0.130000	-0.790000	-0.027535	0.166718
0.150000	-0.790000	-0.031052	0.163010
0.170000	-0.790000	-0.034278	0.158840
0.190000	-0.790000	-0.037185	0.154238
0.210000	-0.790000	-0.039749	0.149238
0.230000	-0.790000	-0.041951	0.143881
0.250000	-0.790000	-0.043779	0.138216
0.270000	-0.790000	-0.045230	0.132307
0.290000	-0.790000	-0.046316	0.126236
0.310000	-0.790000	-0.047068	0.120110
0.330000	-0.790000	-0.047543	0.114067
0.350000	-0.790000	-0.047825	0.108261
0.370000	-0.790000	-0.048017	0.102843
0.390000	-0.790000	-0.048215	0.097913
0.410000	-0.790000	-0.048455	0.093456
0.430000	-0.790000	-0.048653	0.089294
0.450000	-0.790000	-0.048612	0.085138
0.470000	-0.790000	-0.048150	0.080770
0.490000	-0.790000	-0.047294	0.076198
0.510000	-0.790000	-0.046197	0.071574
0.530000	-0.790000	-0.044973	0.067015
0.550000	-0.790000	-0.043457	0.062377
0.570000	-0.790000	-0.041701	0.057669
0.590000	-0.790000	-0.039752	0.053114
0.610000	-0.790000	-0.037500	0.048484
0.630000	-0.790000	-0.034999	0.043628
0.650000	-0.790000	-0.032166	0.038948
0.670000	-0.790000	-0.029172	0.034379
0.690000	-0.790000	-0.025990	0.029771
0.710000	-0.790000	-0.022565	0.025119
0.730000	-0.790000	-0.019103	0.020644
0.750000	-0.790000	-0.015337	0.016119
0.770000	-0.790000	-0.011036	0.011317
0.790000	-0.790000	-0.006775	0.006775
0.810000	-0.790000	-0.003452	0.003350
0.830000	-0.790000	-0.001446	0.001354
0.850000	-0.790000	-0.000499	0.000449
0.870000	-0.790000	-0.000144	0.000124
0.890000	-0.790000	-0.000035	0.000029
0.910000	-0.790000	-0.000007	0.000006
0.930000	-0.790000	-0.000001	0.000001
0.950000	-0.790000	-0.000000	0.000000
0.970000	-0.790000	-0.000000	0.000000
0.990000	-0.790000	-0.000000	0.000000

-0.990000	-0.770000	0.000000	0.000000
-0.970000	-0.770000	0.000000	0.000000
-0.950000	-0.770000	0.000001	0.000001
-0.930000	-0.770000	0.000006	0.000004
-0.910000	-0.770000	0.000029	0.000023
-0.890000	-0.770000	0.000127	0.000103
-0.870000	-0.770000	0.000459	0.000388
-0.850000	-0.770000	0.001383	0.001217
-0.830000	-0.770000	0.003412	0.003122
-0.810000	-0.770000	0.006857	0.006495
-0.790000	-0.770000	0.011317	0.011036
-0.770000	-0.770000	0.015839	0.015839
-0.750000	-0.770000	0.019861	0.020373
-0.730000	-0.770000	0.023604	0.024881
-0.710000	-0.770000	0.027246	0.029557
-0.690000	-0.770000	0.030614	0.034227
-0.670000	-0.770000	0.033759	0.038894
-0.650000	-0.770000	0.036814	0.043387
-0.630000	-0.770000	0.039603	0.048288
-0.610000	-0.770000	0.042081	0.053176
-0.590000	-0.770000	0.044370	0.057909
-0.570000	-0.770000	0.046408	0.062602
-0.550000	-0.770000	0.048132	0.067368
-0.530000	-0.770000	0.049599	0.072080
-0.510000	-0.770000	0.050924	0.076859
-0.490000	-0.770000	0.051964	0.081513
-0.470000	-0.770000	0.052525	0.085940
-0.450000	-0.770000	0.052755	0.090305
-0.430000	-0.770000	0.052925	0.094964
-0.410000	-0.770000	0.053208	0.100203
-0.390000	-0.770000	0.053597	0.106090
-0.370000	-0.770000	0.053969	0.112521
-0.350000	-0.770000	0.054180	0.119316
-0.330000	-0.770000	0.054109	0.126283
-0.310000	-0.770000	0.053676	0.133266
-0.290000	-0.770000	0.052832	0.140139
-0.270000	-0.770000	0.051554	0.146811
-0.250000	-0.770000	0.049837	0.153212
-0.230000	-0.770000	0.047686	0.159290
-0.210000	-0.770000	0.045116	0.165000
-0.190000	-0.770000	0.042146	0.170307
-0.170000	-0.770000	0.038802	0.175177
-0.150000	-0.770000	0.035110	0.179583
-0.130000	-0.770000	0.031102	0.183497
-0.110000	-0.770000	0.026811	0.186897
-0.090000	-0.770000	0.022275	0.189760
-0.070000	-0.770000	0.017537	0.192071
-0.050000	-0.770000	0.012641	0.193816
-0.030000	-0.770000	0.007631	0.194985
-0.010000	-0.770000	0.002551	0.195571
0.010000	-0.770000	-0.002551	0.195571
0.030000	-0.770000	-0.007631	0.194985
0.050000	-0.770000	-0.012641	0.193816
0.070000	-0.770000	-0.017537	0.192071
0.090000	-0.770000	-0.022275	0.189760
0.110000	-0.770000	-0.026811	0.186897
0.130000	-0.770000	-0.031102	0.183497
0.150000	-0.770000	-0.035110	0.179583
0.170000	-0.770000	-0.038802	0.175177
0.190000	-0.770000	-0.042146	0.170307
0.210000	-0.770000	-0.045116	0.165000
0.230000	-0.770000	-0.047686	0.159290
0.250000	-0.770000	-0.049837	0.153212
0.270000	-0.770000	-0.051554	0.146811
0.290000	-0.770000	-0.052832	0.140139
0.310000	-0.770000	-0.053676	0.133266
0.330000	-0.770000	-0.054109	0.126283
0.350000	-0.770000	-0.054180	0.119316
0.370000	-0.770000	-0.053969	0.112521
0.390000	-0.770000	-0.053597	0.106090
0.410000	-0.770000	-0.053208	0.100203
0.430000	-0.770000	-0.052925	0.094964
0.450000	-0.770000	-0.052755	0.090305
0.470000	-0.770000	-0.052525	0.085940
0.490000	-0.770000	-0.051964	0.081513
0.510000	-0.770000	-0.050924	0.076859
0.530000	-0.770000	-0.049599	0.072080
0.550000	-0.770000	-0.048132	0.067368
0.570000	-0.770000	-0.046408	0.062602
0.590000	-0.770000	-0.044370	0.057909
0.610000	-0.770000	-0.042081	0.053176
0.630000	-0.770000	-0.039603	0.048288
0.650000	-0.770000	-0.036814	0.043387
0.670000	-0.770000	-0.033759	0.038894
0.690000	-0.770000	-0.030614	0.034227
0.710000	-0.770000	-0.027246	0.029557
0.730000	-0.770000	-0.023604	0.024881
0.750000	-0.770000	-0.019861	0.020373
0.770000	-0.770000	-0.015839	0.015839
0.790000	-0.770000	-0.011317	0.011036
0.810000	-0.770000	-0.006857	0.006495
0.830000	-0.770000	-0.003412	0.003122
0.850000	-0.770000	-0.001383	0.001217
0.870000	-0.770000	-0.000459	0.000388
0.890000	-0.770000	-0.000127	0.000103
0.910000	-0.770000	-0.000029	0.000023
0.930000	-0.770000	-0.000006	0.000004
0.950000	-0.770000	-0.000001	0.000001
0.970000	-0.770000	-0.000000	0.000000
0.990000	-0.770000	-0.000000	0.000000

-0.990000	-0.750000	0.000000	0.000000
-0.970000	-0.750000	0.000001	0.000000
-0.950000	-0.750000	0.000004	0.000003
-0.930000	-0.750000	0.000023	0.000017
-0.910000	-0.750000	0.000106	0.000081
-0.890000	-0.750000	0.000400	0.000319
-0.870000	-0.750000	0.001258	0.001046
-0.850000	-0.750000	0.003234	0.002798
-0.830000	-0.750000	0.006724	0.006037
-0.810000	-0.750000	0.011366	0.010534
-0.790000	-0.750000	0.016119	0.015337
-0.770000	-0.750000	0.020373	0.019861
-0.750000	-0.750000	0.024380	0.024380
-0.730000	-0.750000	0.028286	0.029059
-0.710000	-0.750000	0.031911	0.033745
-0.690000	-0.750000	0.035328	0.038480
-0.670000	-0.750000	0.038588	0.043179
-0.650000	-0.750000	0.041543	0.047744
-0.630000	-0.750000	0.044234	0.052778
-0.610000	-0.750000	0.046814	0.057663
-0.590000	-0.750000	0.049154	0.062475
-0.570000	-0.750000	0.051161	0.067270
-0.550000	-0.750000	0.052934	0.072153
-0.530000	-0.750000	0.054466	0.077015
-0.510000	-0.750000	0.055632	0.081732
-0.490000	-0.750000	0.056377	0.086269
-0.470000	-0.750000	0.056944	0.090982
-0.450000	-0.750000	0.057639	0.096283
-0.430000	-0.750000	0.058555	0.102368
-0.410000	-0.750000	0.059584	0.109183
-0.390000	-0.750000	0.060538	0.116525
-0.370000	-0.750000	0.061247	0.124168
-0.350000	-0.750000	0.061591	0.131918
-0.330000	-0.750000	0.061497	0.139632
-0.310000	-0.750000	0.060928	0.147204
-0.290000	-0.750000	0.059865	0.154559
-0.270000	-0.750000	0.058307	0.161638
-0.250000	-0.750000	0.056262	0.168397
-0.230000	-0.750000	0.053743	0.174795
-0.210000	-0.750000	0.050770	0.180796
-0.190000	-0.750000	0.047366	0.186368
-0.170000	-0.750000	0.043557	0.191479
-0.150000	-0.750000	0.039375	0.196101
-0.130000	-0.750000	0.034851	0.200207
-0.110000	-0.750000	0.030022	0.203772
-0.090000	-0.750000	0.024928	0.206773
-0.070000	-0.750000	0.019617	0.209195
-0.050000	-0.750000	0.014136	0.211023
-0.030000	-0.750000	0.008531	0.212248
-0.010000	-0.750000	0.002852	0.212863
0.010000	-0.750000	-0.002852	0.212863
0.030000	-0.750000	-0.008531	0.212248
0.050000	-0.750000	-0.014136	0.211023
0.070000	-0.750000	-0.019617	0.209195
0.090000	-0.750000	-0.024928	0.206773
0.110000	-0.750000	-0.030022	0.203772
0.130000	-0.750000	-0.034851	0.200207
0.150000	-0.750000	-0.039375	0.196101
0.170000	-0.750000	-0.043557	0.191479
0.190000	-0.750000	-0.047366	0.186368
0.210000	-0.750000	-0.050770	0.180796
0.230000	-0.750000	-0.053743	0.174795
0.250000	-0.750000	-0.056262	0.168397
0.270000	-0.750000	-0.058307	0.161638
0.290000	-0.750000	-0.059865	0.154559
0.310000	-0.750000	-0.060928	0.147204
0.330000	-0.750000	-0.061497	0.139632
0.350000	-0.750000	-0.061591	0.131918
0.370000	-0.750000	-0.061247	0.124168
0.390000	-0.750000	-0.060538	0.116525
0.410000	-0.750000	-0.059584	0.109183
0.430000	-0.750000	-0.058555	0.102368
0.450000	-0.750000	-0.057639	0.096283
0.470000	-0.750000	-0.056944	0.090982
0.490000	-0.750000	-0.056377	0.086269
0.510000	-0.750000	-0.055632	0.081732
0.530000	-0.750000	-0.054466	0.077015
0.550000	-0.750000	-0.052934	0.072153
0.570000	-0.750000	-0.051161	0.067270
0.590000	-0.750000	-0.049154	0.062475
0.610000	-0.750000	-0.046814	0.057663
0.630000	-0.750000	-0.044234	0.052778
0.650000	-0.750000	-0.041543	0.047744
0.670000	-0.750000	-0.038588	0.043179
0.690000	-0.750000	-0.035328	0.038480
0.710000	-0.750000	-0.031911	0.033745
0.730000	-0.750000	-0.028286	0.029059
0.750000	-0.750000	-0.024380	0.024380
0.770000	-0.750000	-0.020373	0.019861
0.790000	-0.750000	-0.016119	0.015337
0.810000	-0.750000	-0.011366	0.010534
0.830000	-0.750000	-0.006724	0.006037
0.850000	-0.750000	-0.003234	0.002798
0.870000	-0.750000	-0.001258	0.001046
0.890000	-0.750000	-0.000400	0.000319
0.910000	-0.750000	-0.000106	0.000081
0.930000	-0.750000	-0.000023	0.000017
0.950000	-0.750000	-0.000004	0.000003
0.970000	-0.750000	-0.000001	0.000000
0.990000	-0.750000	-0.000000	0.000000

-0.990000	-0.730000	0.000000	0.000000
-0.970000	-0.730000	0.000003	0.000002
-0.950000	-0.730000	0.000018	0.000012
-0.930000	-0.730000	0.000083	0.000060
-0.910000	-0.730000	0.000331	0.000249
-0.890000	-0.730000	0.001092	0.000858
-0.870000	-0.730000	0.002938	0.002406
-0.850000	-0.730000	0.006373	0.005423
-0.830000	-0.730000	0.011148	0.009807
-0.810000	-0.730000	0.016157	0.014604
-0.790000	-0.730000	0.020644	0.019103
-0.770000	-0.730000	0.024881	0.023604
-0.750000	-0.730000	0.029059	0.028286
-0.730000	-0.730000	0.032970	0.032970
-0.710000	-0.730000	0.036667	0.037712
-0.690000	-0.730000	0.040171	0.042499
-0.670000	-0.730000	0.043443	0.047222
-0.650000	-0.730000	0.046400	0.052015
-0.630000	-0.730000	0.049148	0.056990
-0.610000	-0.730000	0.051706	0.061930
-0.590000	-0.730000	0.053972	0.066800
-0.570000	-0.730000	0.056087	0.071795
-0.550000	-0.730000	0.057879	0.076733
-0.530000	-0.730000	0.059181	0.081471
-0.510000	-0.730000	0.060179	0.086190
-0.490000	-0.730000	0.061217	0.091343
-0.470000	-0.730000	0.062542	0.097330
-0.450000	-0.730000	0.064144	0.104228
-0.430000	-0.730000	0.065829	0.111866
-0.410000	-0.730000	0.067369	0.119981
-0.390000	-0.730000	0.068585	0.128334
-0.370000	-0.730000	0.069366	0.136745
-0.350000	-0.730000	0.069648	0.145093
-0.330000	-0.730000	0.069399	0.153289
-0.310000	-0.730000	0.068607	0.161272
-0.290000	-0.730000	0.067271	0.168993
-0.270000	-0.730000	0.065397	0.176409
-0.250000	-0.730000	0.062997	0.183482
-0.230000	-0.730000	0.060089	0.190175
-0.210000	-0.730000	0.056693	0.196451
-0.190000	-0.730000	0.052833	0.202277
-0.170000	-0.730000	0.048539	0.207618
-0.150000	-0.730000	0.043842	0.212440
-0.130000	-0.730000	0.038776	0.216711
-0.110000	-0.730000	0.033380	0.220404
-0.090000	-0.730000	0.027700	0.223496
-0.070000	-0.730000	0.021789	0.225978
-0.050000	-0.730000	0.015696	0.227845
-0.030000	-0.730000	0.009471	0.229093
-0.010000	-0.730000	0.003166	0.229718
0.010000	-0.730000	-0.003166	0.229718
0.030000	-0.730000	-0.009471	0.229093
0.050000	-0.730000	-0.015696	0.227845
0.070000	-0.730000	-0.021789	0.225978
0.090000	-0.730000	-0.027700	0.223496
0.110000	-0.730000	-0.033380	0.220404
0.130000	-0.730000	-0.038776	0.216711
0.150000	-0.730000	-0.043842	0.212440
0.170000	-0.730000	-0.048539	0.207618
0.190000	-0.730000	-0.052833	0.202277
0.210000	-0.730000	-0.056693	0.196451
0.230000	-0.730000	-0.060089	0.190175
0.250000	-0.730000	-0.062997	0.183482
0.270000	-0.730000	-0.065397	0.176409
0.290000	-0.730000	-0.067271	0.168993
0.310000	-0.730000	-0.068607	0.161272
0.330000	-0.730000	-0.069399	0.153289
0.350000	-0.730000	-0.069648	0.145093
0.370000	-0.730000	-0.069366	0.136745
0.390000	-0.730000	-0.068585	0.128334
0.410000	-0.730000	-0.067369	0.119981
0.430000	-0.730000	-0.065829	0.111866
0.450000	-0.730000	-0.064144	0.104228
0.470000	-0.730000	-0.062542	0.097330
0.490000	-0.730000	-0.061217	0.091343
0.510000	-0.730000	-0.060179	0.086190
0.530000	-0.730000	-0.059181	0.081471
0.550000	-0.730000	-0.057879	0.076733
0.570000	-0.730000	-0.056087	0.071795
0.590000	-0.730000	-0.053972	0.066800
0.610000	-0.730000	-0.051706	0.061930
0.630000	-0.730000	-0.049148	0.056990
0.650000	-0.730000	-0.046400	0.052015
0.670000	-0.730000	-0.043443	0.047222
0.690000	-0.730000	-0.040171	0.042499
0.710000	-0.730000	-0.036667	0.037712
0.730000	-0.730000	-0.032970	0.032970
0.750000	-0.730000	-0.029059	0.028286
0.770000	-0.730000	-0.024881	0.023604
0.790000	-0.730000	-0.020644	0.019103
0.810000	-0.730000	-0.016157	0.014604
0.830000	-0.730000	-0.011148	0.009807
0.850000	-0.730000	-0.006373	0.005423
0.870000	-0.730000	-0.002938	0.002406
0.890000	-0.730000	-0.001092	0.000858
0.910000	-0.730000	-0.000331	0.000249
0.930000	-0.730000	-0.000083	0.000060
0.950000	-0.730000	-0.000018	0.000012
0.970000	-0.730000	-0.000003	0.000002
0.990000	-0.730000	-0.000000	0.000000

-0.990000	-0.710000	0.000002	0.000002
-0.970000	-0.710000	0.000013	0.000008
-0.950000	-0.710000	0.000062	0.000042
-0.930000	-0.710000	0.000260	0.000183
-0.910000	-0.710000	0.000903	0.000666
-0.890000	-0.710000	0.002557	0.001974
-0.870000	-0.710000	0.005824	0.004686
-0.850000	-0.710000	0.010634	0.008863
-0.830000	-0.710000	0.015904	0.013629
-0.810000	-0.710000	0.020661	0.018118
-0.790000	-0.710000	0.025119	0.022565
-0.770000	-0.710000	0.029557	0.027246
-0.750000	-0.710000	0.033745	0.031911
-0.730000	-0.710000	0.037712	0.036667
-0.710000	-0.710000	0.041475	0.041475
-0.690000	-0.710000	0.045014	0.046261
-0.670000	-0.710000	0.048288	0.051103
-0.650000	-0.710000	0.051317	0.055997
-0.630000	-0.710000	0.054105	0.060978
-0.610000	-0.710000	0.056618	0.065926
-0.590000	-0.710000	0.059021	0.071013
-0.570000	-0.710000	0.061095	0.076030
-0.550000	-0.710000	0.062612	0.080802
-0.530000	-0.710000	0.063925	0.085726
-0.510000	-0.710000	0.065507	0.091350
-0.490000	-0.710000	0.067520	0.097989
-0.470000	-0.710000	0.069832	0.105602
-0.450000	-0.710000	0.072179	0.113931
-0.430000	-0.710000	0.074311	0.122682
-0.410000	-0.710000	0.076055	0.131626
-0.390000	-0.710000	0.077306	0.140602
-0.370000	-0.710000	0.078010	0.149508
-0.350000	-0.710000	0.078139	0.158273
-0.330000	-0.710000	0.077681	0.166844
-0.310000	-0.710000	0.076636	0.175177
-0.290000	-0.710000	0.075006	0.183230
-0.270000	-0.710000	0.072801	0.190965
-0.250000	-0.710000	0.070032	0.198341
-0.230000	-0.710000	0.066717	0.205314
-0.210000	-0.710000	0.062877	0.211839
-0.190000	-0.710000	0.058537	0.217866
-0.170000	-0.710000	0.053725	0.223342
-0.150000	-0.710000	0.048472	0.228209
-0.130000	-0.710000	0.042818	0.232416
-0.110000	-0.710000	0.036809	0.235935
-0.090000	-0.710000	0.030505	0.238767
-0.070000	-0.710000	0.023967	0.240938
-0.050000	-0.710000	0.017251	0.242491
-0.030000	-0.710000	0.010405	0.243481
-0.010000	-0.710000	0.003477	0.243957
0.010000	-0.710000	-0.003477	0.243957
0.030000	-0.710000	-0.010405	0.243481
0.050000	-0.710000	-0.017251	0.242491
0.070000	-0.710000	-0.023967	0.240938
0.090000	-0.710000	-0.030505	0.238767
0.110000	-0.710000	-0.036809	0.235935
0.130000	-0.710000	-0.042818	0.232416
0.150000	-0.710000	-0.048472	0.228209
0.170000	-0.710000	-0.053725	0.223342
0.190000	-0.710000	-0.058537	0.217866
0.210000	-0.710000	-0.062877	0.211839
0.230000	-0.710000	-0.066717	0.205314
0.250000	-0.710000	-0.070032	0.198341
0.270000	-0.710000	-0.072801	0.190965
0.290000	-0.710000	-0.075006	0.183230
0.310000	-0.710000	-0.076636	0.175177
0.330000	-0.710000	-0.077681	0.166844
0.350000	-0.710000	-0.078139	0.158273
0.370000	-0.710000	-0.078010	0.149508
0.390000	-0.710000	-0.077306	0.140602
0.410000	-0.710000	-0.076055	0.131626
0.430000	-0.710000	-0.074311	0.122682
0.450000	-0.710000	-0.072179	0.113931
0.470000	-0.710000	-0.069832	0.105602
0.490000	-0.710000	-0.067520	0.097989
0.510000	-0.710000	-0.065507	0.091350
0.530000	-0.710000	-0.063925	0.085726
0.550000	-0.710000	-0.062612	0.080802
0.570000	-0.710000	-0.061095	0.076030
0.590000	-0.710000	-0.059021	0.071013
0.610000	-0.710000	-0.056618	0.065926
0.630000	-0.710000	-0.054105	0.060978
0.650000	-0.710000	-0.051317	0.055997
0.670000	-0.710000	-0.048288	0.051103
0.690000	-0.710000	-0.045014	0.046261
0.710000	-0.710000	-0.041475	0.041475
0.730000	-0.710000	-0.037712	0.036667
0.750000	-0.710000	-0.033745	0.031911
0.770000	-0.710000	-0.029557	0.027246
0.790000	-0.710000	-0.025119	0.022565
0.810000	-0.710000	-0.020661	0.018118
0.830000	-0.710000	-0.015904	0.013629
0.850000	-0.710000	-0.010634	0.008863
0.870000	-0.710000	-0.005824	0.004686
0.890000	-0.710000	-0.002557	0.001974
0.910000	-0.710000	-0.000903	0.000666
0.930000	-0.710000	-0.000260	0.000183
0.950000	-0.710000	-0.000062	0.000042
0.970000	-0.710000	-0.000013	0.000008
0.990000	-0.710000	-0.000002	0.000002

-0.990000	-0.690000	0.000007	0.000006
-0.970000	-0.690000	0.000043	0.000027
-0.950000	-0.690000	0.000192	0.000125
-0.930000	-0.690000	0.000708	0.000485
-0.910000	-0.690000	0.002123	0.001535
-0.890000	-0.690000	0.005113	0.003876
-0.870000	-0.690000	0.009827	0.007751
-0.850000	-0.690000	0.015316	0.012443
-0.830000	-0.690000	0.020404	0.016962
-0.810000	-0.690000	0.025094	0.021353
-0.790000	-0.690000	0.029771	0.025990
-0.770000	-0.690000	0.034227	0.030614
-0.750000	-0.690000	0.038480	0.035328
-0.730000	-0.690000	0.042499	0.040171
-0.710000	-0.690000	0.046261	0.045014
-0.690000	-0.690000	0.049852	0.049852
-0.670000	-0.690000	0.053201	0.054758
-0.650000	-0.690000	0.056277	0.059729
-0.630000	-0.690000	0.059075	0.064720
-0.610000	-0.690000	0.061742	0.069845
-0.590000	-0.690000	0.064077	0.074908
-0.570000	-0.690000	0.065878	0.079746
-0.550000	-0.690000	0.067577	0.084872
-0.530000	-0.690000	0.069731	0.090927
-0.510000	-0.690000	0.072445	0.098139
-0.490000	-0.690000	0.075472	0.106348
-0.470000	-0.690000	0.078486	0.115236
-0.450000	-0.690000	0.081227	0.124505
-0.430000	-0.690000	0.083527	0.133940
-0.410000	-0.690000	0.085292	0.143402
-0.390000	-0.690000	0.086472	0.152805
-0.370000	-0.690000	0.087041	0.162090
-0.350000	-0.690000	0.086988	0.171210
-0.330000	-0.690000	0.086306	0.180124
-0.310000	-0.690000	0.084997	0.188792
-0.290000	-0.690000	0.083064	0.197168
-0.270000	-0.690000	0.080512	0.205202
-0.250000	-0.690000	0.077351	0.212827
-0.230000	-0.690000	0.073592	0.219955
-0.210000	-0.690000	0.069249	0.226475
-0.190000	-0.690000	0.064340	0.232245
-0.170000	-0.690000	0.058885	0.237086
-0.150000	-0.690000	0.052919	0.240825
-0.130000	-0.690000	0.046505	0.243370
-0.110000	-0.690000	0.039733	0.244758
-0.090000	-0.690000	0.032705	0.245129
-0.070000	-0.690000	0.025515	0.244690
-0.050000	-0.690000	0.018240	0.243723
-0.030000	-0.690000	0.010938	0.242614
-0.010000	-0.690000	0.003643	0.241853
0.010000	-0.690000	-0.003643	0.241853
0.030000	-0.690000	-0.010938	0.242614
0.050000	-0.690000	-0.018240	0.243723
0.070000	-0.690000	-0.025515	0.244690
0.090000	-0.690000	-0.032705	0.245129
0.110000	-0.690000	-0.039733	0.244758
0.130000	-0.690000	-0.046505	0.243370
0.150000	-0.690000	-0.052919	0.240825
0.170000	-0.690000	-0.058885	0.237086
0.190000	-0.690000	-0.064340	0.232245
0.210000	-0.690000	-0.069249	0.226475
0.230000	-0.690000	-0.073592	0.219955
0.250000	-0.690000	-0.077351	0.212827
0.270000	-0.690000	-0.080512	0.205202
0.290000	-0.690000	-0.083064	0.197168
0.310000	-0.690000	-0.084997	0.188792
0.330000	-0.690000	-0.086306	0.180124
0.350000	-0.690000	-0.086988	0.171210
0.370000	-0.690000	-0.087041	0.162090
0.390000	-0.690000	-0.086472	0.152805
0.410000	-0.690000	-0.085292	0.143402
0.430000	-0.690000	-0.083527	0.133940
0.450000	-0.690000	-0.081227	0.124505
0.470000	-0.690000	-0.078486	0.115236
0.490000	-0.690000	-0.075472	0.106348
0.510000	-0.690000	-0.072445	0.098139
0.530000	-0.690000	-0.069731	0.090927
0.550000	-0.690000	-0.067577	0.084872
0.570000	-0.690000	-0.065878	0.079746
0.590000	-0.690000	-0.064077	0.074908
0.610000	-0.690000	-0.061742	0.069845
0.630000	-0.690000	-0.059075	0.064720
0.650000	-0.690000	-0.056277	0.059729
0.670000	-0.690000	-0.053201	0.054758
0.690000	-0.690000	-0.049852	0.049852
0.710000	-0.690000	-0.046261	0.045014
0.730000	-0.690000	-0.042499	0.040171
0.750000	-0.690000	-0.038480	0.035328
0.770000	-0.690000	-0.034227	0.030614
0.790000	-0.690000	-0.029771	0.025990
0.810000	-0.690000	-0.025094	0.021353
0.830000	-0.690000	-0.020404	0.016962
0.850000	-0.690000	-0.015316	0.012443
0.870000	-0.690000	-0.009827	0.007751
0.890000	-0.690000	-0.005113	0.003876
0.910000	-0.690000	-0.002123	0.001535
0.930000	-0.690000	-0.000708	0.000485
0.950000	-0.690000	-0.000192	0.000125
0.970000	-0.690000	-0.000043	0.000027
0.990000	-0.690000	-0.000007	0.000006

-0.990000	-0.670000	0.000023	0.000019
-0.970000	-0.670000	0.000132	0.000080
-0.950000	-0.670000	0.000521	0.000331
-0.930000	-0.670000	0.001670	0.001124
-0.910000	-0.670000	0.004294	0.003053
-0.890000	-0.670000	0.008773	0.006537
-0.870000	-0.670000	0.014391	0.011100
-0.850000	-0.670000	0.019846	0.015665
-0.830000	-0.670000	0.024814	0.020021
-0.810000	-0.670000	0.029690	0.024583
-0.790000	-0.670000	0.034379	0.029172
-0.770000	-0.670000	0.038894	0.033759
-0.750000	-0.670000	0.043179	0.038588
-0.730000	-0.670000	0.047222	0.043443
-0.710000	-0.670000	0.051103	0.048288
-0.690000	-0.670000	0.054758	0.053201
-0.670000	-0.670000	0.058167	0.058167
-0.650000	-0.670000	0.061279	0.063180
-0.630000	-0.670000	0.064220	0.068321
-0.610000	-0.670000	0.066807	0.073390
-0.590000	-0.670000	0.068923	0.078291
-0.570000	-0.670000	0.071060	0.083602
-0.550000	-0.670000	0.073795	0.090011
-0.530000	-0.670000	0.077195	0.097684
-0.510000	-0.670000	0.080930	0.106368
-0.490000	-0.670000	0.084620	0.115700
-0.470000	-0.670000	0.087992	0.125384
-0.450000	-0.670000	0.090885	0.135226
-0.430000	-0.670000	0.093211	0.145105
-0.410000	-0.670000	0.094924	0.154948
-0.390000	-0.670000	0.095998	0.164706
-0.370000	-0.670000	0.096419	0.174334
-0.350000	-0.670000	0.096177	0.183794
-0.330000	-0.670000	0.095267	0.193043
-0.310000	-0.670000	0.093685	0.202024
-0.290000	-0.670000	0.091422	0.210654
-0.270000	-0.670000	0.088464	0.218790
-0.250000	-0.670000	0.084790	0.226194
-0.230000	-0.670000	0.080370	0.232499
-0.210000	-0.670000	0.075171	0.237173
-0.190000	-0.670000	0.069152	0.239487
-0.170000	-0.670000	0.062308	0.238628
-0.150000	-0.670000	0.054758	0.234129
-0.130000	-0.670000	0.046753	0.226251
-0.110000	-0.670000	0.038571	0.215480
-0.090000	-0.670000	0.030441	0.202650
-0.070000	-0.670000	0.022564	0.188995
-0.050000	-0.670000	0.015176	0.175999
-0.030000	-0.670000	0.008535	0.165355
-0.010000	-0.670000	0.002717	0.159116
0.010000	-0.670000	-0.002717	0.159116
0.030000	-0.670000	-0.008535	0.165355
0.050000	-0.670000	-0.015176	0.175999
0.070000	-0.670000	-0.022564	0.188995
0.090000	-0.670000	-0.030441	0.202650
0.110000	-0.670000	-0.038571	0.215480
0.130000	-0.670000	-0.046753	0.226251
0.150000	-0.670000	-0.054758	0.234129
0.170000	-0.670000	-0.062308	0.238628
0.190000	-0.670000	-0.069152	0.239487
0.210000	-0.670000	-0.075171	0.237173
0.230000	-0.670000	-0.080370	0.232499
0.250000	-0.670000	-0.084790	0.226194
0.270000	-0.670000	-0.088464	0.218790
0.290000	-0.670000	-0.091422	0.210654
0.310000	-0.670000	-0.093685	0.202024
0.330000	-0.670000	-0.095267	0.193043
0.350000	-0.670000	-0.096177	0.183794
0.370000	-0.670000	-0.096419	0.174334
0.390000	-0.670000	-0.095998	0.164706
0.410000	-0.670000	-0.094924	0.154948
0.430000	-0.670000	-0.093211	0.145105
0.450000	-0.670000	-0.090885	0.135226
0.470000	-0.670000	-0.087992	0.125384
0.490000	-0.670000	-0.084620	0.115700
0.510000	-0.670000	-0.080930	0.106368
0.530000	-0.670000	-0.077195	0.097684
0.550000	-0.670000	-0.073795	0.090011
0.570000	-0.670000	-0.071060	0.083602
0.590000	-0.670000	-0.068923	0.078291
0.610000	-0.670000	-0.066807	0.073390
0.630000	-0.670000	-0.064220	0.068321
0.650000	-0.670000	-0.061279	0.063180
0.670000	-0.670000	-0.058167	0.058167
0.690000	-0.670000	-0.054758	0.053201
0.710000	-0.670000	-0.051103	0.048288
0.730000	-0.670000	-0.047222	0.043443
0.750000	-0.670000	-0.043179	0.038588
0.770000	-0.670000	-0.038894	0.033759
0.790000	-0.670000	-0.034379	0.029172
0.810000	-0.670000	-0.029690	0.024583
0.830000	-0.670000	-0.024814	0.020021
0.850000	-0.670000	-0.019846	0.015665
0.870000	-0.670000	-0.014391	0.011100
0.890000	-0.670000	-0.008773	0.006537
0.910000	-0.670000	-0.004294	0.003053
0.930000	-0.670000	-0.001670	0.001124
0.950000	-0.670000	-0.000521	0.000331
0.970000	-0.670000	-0.000132	0.000080
0.990000	-0.670000	-0.000023	0.000019

-0.990000	-0.650000	0.000068	0.000056
-0.970000	-0.650000	0.000355	0.000212
-0.950000	-0.650000	0.001236	0.000772
-0.930000	-0.650000	0.003430	0.002275
-0.910000	-0.650000	0.007536	0.005280
-0.890000	-0.650000	0.013160	0.009615
-0.870000	-0.650000	0.018955	0.014214
-0.850000	-0.650000	0.024237	0.018525
-0.830000	-0.650000	0.029322	0.022991
-0.810000	-0.650000	0.034245	0.027565
-0.790000	-0.650000	0.038948	0.032166
-0.770000	-0.650000	0.043387	0.036814
-0.750000	-0.650000	0.047744	0.041543
-0.730000	-0.650000	0.052015	0.046400
-0.710000	-0.650000	0.055997	0.051317
-0.690000	-0.650000	0.059729	0.056277
-0.670000	-0.650000	0.063180	0.061279
-0.650000	-0.650000	0.066431	0.066431
-0.630000	-0.650000	0.069285	0.071499
-0.610000	-0.650000	0.071712	0.076441
-0.590000	-0.650000	0.074290	0.081896
-0.570000	-0.650000	0.077599	0.088563
-0.550000	-0.650000	0.081661	0.096574
-0.530000	-0.650000	0.086090	0.105613
-0.510000	-0.650000	0.090462	0.115285
-0.490000	-0.650000	0.094491	0.125297
-0.470000	-0.650000	0.098015	0.135470
-0.450000	-0.650000	0.100950	0.145702
-0.430000	-0.650000	0.103253	0.155929
-0.410000	-0.650000	0.104896	0.166108
-0.390000	-0.650000	0.105862	0.176198
-0.370000	-0.650000	0.106134	0.186161
-0.350000	-0.650000	0.105701	0.195945
-0.330000	-0.650000	0.104541	0.205467
-0.310000	-0.650000	0.102613	0.214556
-0.290000	-0.650000	0.099835	0.222845
-0.270000	-0.650000	0.096058	0.229595
-0.250000	-0.650000	0.091065	0.233526
-0.230000	-0.650000	0.084575	0.232710
-0.210000	-0.650000	0.076241	0.224509
-0.190000	-0.650000	0.065800	0.205957
-0.170000	-0.650000	0.053531	0.175251
-0.150000	-0.650000	0.040536	0.135893
-0.130000	-0.650000	0.028049	0.093196
-0.110000	-0.650000	0.016786	0.051092
-0.090000	-0.650000	0.007204	0.012242
-0.070000	-0.650000	-0.000183	-0.021256
-0.050000	-0.650000	-0.004712	-0.047947
-0.030000	-0.650000	-0.005534	-0.066640
-0.010000	-0.650000	-0.002450	-0.076452
0.010000	-0.650000	0.002450	-0.076452
0.030000	-0.650000	0.005534	-0.066640
0.050000	-0.650000	0.004712	-0.047947
0.070000	-0.650000	0.000183	-0.021256
0.090000	-0.650000	-0.007204	0.012242
0.110000	-0.650000	-0.016786	0.051092
0.130000	-0.650000	-0.028049	0.093196
0.150000	-0.650000	-0.040536	0.135893
0.170000	-0.650000	-0.053531	0.175251
0.190000	-0.650000	-0.065800	0.205957
0.210000	-0.650000	-0.076241	0.224509
0.230000	-0.650000	-0.084575	0.232710
0.250000	-0.650000	-0.091065	0.233526
0.270000	-0.650000	-0.096058	0.229595
0.290000	-0.650000	-0.099835	0.222845
0.310000	-0.650000	-0.102613	0.214556
0.330000	-0.650000	-0.104541	0.205467
0.350000	-0.650000	-0.105701	0.195945
0.370000	-0.650000	-0.106134	0.186161
0.390000	-0.650000	-0.105862	0.176198
0.410000	-0.650000	-0.104896	0.166108
0.430000	-0.650000	-0.103253	0.155929
0.450000	-0.650000	-0.100950	0.145702
0.470000	-0.650000	-0.098015	0.135470
0.490000	-0.650000	-0.094491	0.125297
0.510000	-0.650000	-0.090462	0.115285
0.530000	-0.650000	-0.086090	0.105613
0.550000	-0.650000	-0.081661	0.096574
0.570000	-0.650000	-0.077599	0.088563
0.590000	-0.650000	-0.074290	0.081896
0.610000	-0.650000	-0.071712	0.076441
0.630000	-0.650000	-0.069285	0.071499
0.650000	-0.650000	-0.066431	0.066431
0.670000	-0.650000	-0.063180	0.061279
0.690000	-0.650000	-0.059729	0.056277
0.710000	-0.650000	-0.055997	0.051317
0.730000	-0.650000	-0.052015	0.046400
0.750000	-0.650000	-0.047744	0.041543
0.770000	-0.650000	-0.043387	0.036814
0.790000	-0.650000	-0.038948	0.032166
0.810000	-0.650000	-0.034245	0.027565
0.830000	-0.650000	-0.029322	0.022991
0.850000	-0.650000	-0.024237	0.018525
0.870000	-0.650000	-0.018955	0.014214
0.890000	-0.650000	-0.013160	0.009615
0.910000	-0.650000	-0.007536	0.005280
0.930000	-0.650000	-0.003430	0.002275
0.950000	-0.650000	-0.001236	0.000772
0.970000	-0.650000	-0.000355	0.000212
0.990000	-0.650000	-0.000068	0.000056

-0.990000	-0.630000	0.000179	0.000150
-0.970000	-0.630000	0.000848	0.000500
-0.950000	-0.630000	0.002585	0.001595
-0.930000	-0.630000	0.006177	0.004045
-0.910000	-0.630000	0.011634	0.008006
-0.890000	-0.630000	0.017708	0.012586
-0.870000	-0.630000	0.023301	0.016875
-0.850000	-0.630000	0.028622	0.021188
-0.830000	-0.630000	0.033855	0.025726
-0.810000	-0.630000	0.038866	0.030288
-0.790000	-0.630000	0.043628	0.034999
-0.770000	-0.630000	0.048288	0.039603
-0.750000	-0.630000	0.052778	0.044234
-0.730000	-0.630000	0.056990	0.049148
-0.710000	-0.630000	0.060978	0.054105
-0.690000	-0.630000	0.064720	0.059075
-0.670000	-0.630000	0.068321	0.064220
-0.650000	-0.630000	0.071499	0.069285
-0.630000	-0.630000	0.074230	0.074230
-0.610000	-0.630000	0.077204	0.079753
-0.590000	-0.630000	0.081046	0.086573
-0.570000	-0.630000	0.085740	0.094799
-0.550000	-0.630000	0.090846	0.104077
-0.530000	-0.630000	0.095907	0.113992
-0.510000	-0.630000	0.100615	0.124250
-0.490000	-0.630000	0.104807	0.134685
-0.470000	-0.630000	0.108400	0.145206
-0.450000	-0.630000	0.111347	0.155758
-0.430000	-0.630000	0.113620	0.166302
-0.410000	-0.630000	0.115197	0.176802
-0.390000	-0.630000	0.116056	0.187214
-0.370000	-0.630000	0.116170	0.197472
-0.350000	-0.630000	0.115487	0.207428
-0.330000	-0.630000	0.113883	0.216701
-0.310000	-0.630000	0.111068	0.224318
-0.290000	-0.630000	0.106464	0.228103
-0.270000	-0.630000	0.099148	0.224065
-0.250000	-0.630000	0.087909	0.206693
-0.230000	-0.630000	0.071361	0.168699
-0.210000	-0.630000	0.048672	0.108452
-0.190000	-0.630000	0.021145	0.034524
-0.170000	-0.630000	-0.005880	-0.040406
-0.150000	-0.630000	-0.026196	-0.106895
-0.130000	-0.630000	-0.037798	-0.162094
-0.110000	-0.630000	-0.042242	-0.205801
-0.090000	-0.630000	-0.041676	-0.239477
-0.070000	-0.630000	-0.037517	-0.263401
-0.050000	-0.630000	-0.030246	-0.278007
-0.030000	-0.630000	-0.019930	-0.284112
-0.010000	-0.630000	-0.007023	-0.285214
0.010000	-0.630000	0.007023	-0.285214
0.030000	-0.630000	0.019930	-0.284112
0.050000	-0.630000	0.030246	-0.278007
0.070000	-0.630000	0.037517	-0.263401
0.090000	-0.630000	0.041676	-0.239477
0.110000	-0.630000	0.042242	-0.205801
0.130000	-0.630000	0.037798	-0.162094
0.150000	-0.630000	0.026196	-0.106895
0.170000	-0.630000	0.005880	-0.040406
0.190000	-0.630000	-0.021145	0.034524
0.210000	-0.630000	-0.048672	0.108452
0.230000	-0.630000	-0.071361	0.168699
0.250000	-0.630000	-0.087909	0.206693
0.270000	-0.630000	-0.099148	0.224065
0.290000	-0.630000	-0.106464	0.228103
0.310000	-0.630000	-0.111068	0.224318
0.330000	-0.630000	-0.113883	0.216701
0.350000	-0.630000	-0.115487	0.207428
0.370000	-0.630000	-0.116170	0.197472
0.390000	-0.630000	-0.116056	0.187214
0.410000	-0.630000	-0.115197	0.176802
0.430000	-0.630000	-0.113620	0.166302
0.450000	-0.630000	-0.111347	0.155758
0.470000	-0.630000	-0.108400	0.145206
0.490000	-0.630000	-0.104807	0.134685
0.510000	-0.630000	-0.100615	0.124250
0.530000	-0.630000	-0.095907	0.113992
0.550000	-0.630000	-0.090846	0.104077
0.570000	-0.630000	-0.085740	0.094799
0.590000	-0.630000	-0.081046	0.086573
0.610000	-0.630000	-0.077204	0.079753
0.630000	-0.630000	-0.074230	0.074230
0.650000	-0.630000	-0.071499	0.069285
0.670000	-0.630000	-0.068321	0.064220
0.690000	-0.630000	-0.064720	0.059075
0.710000	-0.630000	-0.060978	0.054105
0.730000	-0.630000	-0.056990	0.049148
0.750000	-0.630000	-0.052778	0.044234
0.770000	-0.630000	-0.048288	0.039603
0.790000	-0.630000	-0.043628	0.034999
0.810000	-0.630000	-0.038866	0.030288
0.830000	-0.630000	-0.033855	0.025726
0.850000	-0.630000	-0.028622	0.021188
0.870000	-0.630000	-0.023301	0.016875
0.890000	-0.630000	-0.017708	0.012586
0.910000	-0.630000	-0.011634	0.008006
0.930000	-0.630000	-0.006177	0.004045
0.950000	-0.630000	-0.002585	0.001595
0.970000	-0.630000	-0.000848	0.000500
0.990000	-0.630000	-0.000179	0.000150

-0.990000	-0.610000	0.000418	0.000365
-0.970000	-0.610000	0.001800	0.001058
-0.950000	-0.610000	0.004781	0.002919
-0.930000	-0.610000	0.009841	0.006345
-0.910000	-0.610000	0.016078	0.010792
-0.890000	-0.610000	0.022029	0.015126
-0.870000	-0.610000	0.027556	0.019290
-0.850000	-0.610000	0.033088	0.023732
-0.830000	-0.610000	0.038423	0.028178
-0.810000	-0.610000	0.043518	0.032827
-0.790000	-0.610000	0.048484	0.037500
-0.770000	-0.610000	0.053176	0.042081
-0.750000	-0.610000	0.057663	0.046814
-0.730000	-0.610000	0.061930	0.051706
-0.710000	-0.610000	0.065926	0.056618
-0.690000	-0.610000	0.069845	0.061742
-0.670000	-0.610000	0.073390	0.066807
-0.650000	-0.610000	0.076441	0.071712
-0.630000	-0.610000	0.079753	0.077204
-0.610000	-0.610000	0.084056	0.084056
-0.590000	-0.610000	0.089336	0.092375
-0.570000	-0.610000	0.095103	0.101784
-0.550000	-0.610000	0.100855	0.111850
-0.530000	-0.610000	0.106264	0.122277
-0.510000	-0.610000	0.111157	0.132904
-0.490000	-0.610000	0.115448	0.143649
-0.470000	-0.610000	0.119090	0.154463
-0.450000	-0.610000	0.122050	0.165311
-0.430000	-0.610000	0.124300	0.176159
-0.410000	-0.610000	0.125812	0.186959
-0.390000	-0.610000	0.126536	0.197610
-0.370000	-0.610000	0.126353	0.207833
-0.350000	-0.610000	0.124934	0.216777
-0.330000	-0.610000	0.121434	0.222033
-0.310000	-0.610000	0.114018	0.217880
-0.290000	-0.610000	0.099585	0.194132
-0.270000	-0.610000	0.074694	0.138931
-0.250000	-0.610000	0.036818	0.055591
-0.230000	-0.610000	-0.011527	-0.041899
-0.210000	-0.610000	-0.056893	-0.136192
-0.190000	-0.610000	-0.083026	-0.211516
-0.170000	-0.610000	-0.087737	-0.261945
-0.150000	-0.610000	-0.081083	-0.292264
-0.130000	-0.610000	-0.071108	-0.309961
-0.110000	-0.610000	-0.061200	-0.319393
-0.090000	-0.610000	-0.051314	-0.324871
-0.070000	-0.610000	-0.039623	-0.326665
-0.050000	-0.610000	-0.025628	-0.324524
-0.030000	-0.610000	-0.012115	-0.317413
-0.010000	-0.610000	-0.003090	-0.309549
0.010000	-0.610000	0.003090	-0.309549
0.030000	-0.610000	0.012115	-0.317413
0.050000	-0.610000	0.025628	-0.324524
0.070000	-0.610000	0.039623	-0.326665
0.090000	-0.610000	0.051314	-0.324871
0.110000	-0.610000	0.061200	-0.319393
0.130000	-0.610000	0.071108	-0.309961
0.150000	-0.610000	0.081083	-0.292264
0.170000	-0.610000	0.087737	-0.261945
0.190000	-0.610000	0.083026	-0.211516
0.210000	-0.610000	0.056893	-0.136192
0.230000	-0.610000	0.011527	-0.041899
0.250000	-0.610000	-0.036818	0.055591
0.270000	-0.610000	-0.074694	0.138931
0.290000	-0.610000	-0.099585	0.194132
0.310000	-0.610000	-0.114018	0.217880
0.330000	-0.610000	-0.121434	0.222033
0.350000	-0.610000	-0.124934	0.216777
0.370000	-0.610000	-0.126353	0.207833
0.390000	-0.610000	-0.126536	0.197610
0.410000	-0.610000	-0.125812	0.186959
0.430000	-0.610000	-0.124300	0.176159
0.450000	-0.610000	-0.122050	0.165311
0.470000	-0.610000	-0.119090	0.154463
0.490000	-0.610000	-0.115448	0.143649
0.510000	-0.610000	-0.111157	0.132904
0.530000	-0.610000	-0.106264	0.122277
0.550000	-0.610000	-0.100855	0.111850
0.570000	-0.610000	-0.095103	0.101784
0.590000	-0.610000	-0.089336	0.092375
0.610000	-0.610000	-0.084056	0.084056
0.630000	-0.610000	-0.079753	0.077204
0.650000	-0.610000	-0.076441	0.071712
0.670000	-0.610000	-0.073390	0.066807
0.690000	-0.610000	-0.069845	0.061742
0.710000	-0.610000	-0.065926	0.056618
0.730000	-0.610000	-0.061930	0.051706
0.750000	-0.610000	-0.057663	0.046814
0.770000	-0.610000	-0.053176	0.042081
0.790000	-0.610000	-0.048484	0.037500
0.810000	-0.610000	-0.043518	0.032827
0.830000	-0.610000	-0.038423	0.028178
0.850000	-0.610000	-0.033088	0.023732
0.870000	-0.610000	-0.027556	0.019290
0.890000	-0.610000	-0.022029	0.015126
0.910000	-0.610000	-0.016078	0.010792
0.930000	-0.610000	-0.009841	0.006345
0.950000	-0.610000	-0.004781	0.002919
0.970000	-0.610000	-0.001800	0.001058
0.990000	-0.610000	-0.000418	0.000365

-0.990000	-0.590000	0.000871	0.000802
-0.970000	-0.590000	0.003402	0.002002
-0.950000	-0.590000	0.007872	0.004755
-0.930000	-0.590000	0.014051	0.008883
-0.910000	-0.590000	0.020415	0.013276
-0.890000	-0.590000	0.026206	0.017353
-0.870000	-0.590000	0.031908	0.021647
-0.850000	-0.590000	0.037510	0.026008
-0.830000	-0.590000	0.042949	0.030374
-0.810000	-0.590000	0.048178	0.035139
-0.790000	-0.590000	0.053114	0.039752
-0.770000	-0.590000	0.057909	0.044370
-0.750000	-0.590000	0.062475	0.049154
-0.730000	-0.590000	0.066800	0.053972
-0.710000	-0.590000	0.071013	0.059021
-0.690000	-0.590000	0.074908	0.064077
-0.670000	-0.590000	0.078291	0.068923
-0.650000	-0.590000	0.081896	0.074290
-0.630000	-0.590000	0.086573	0.081046
-0.610000	-0.590000	0.092375	0.089336
-0.590000	-0.590000	0.098773	0.098773
-0.570000	-0.590000	0.105215	0.108904
-0.550000	-0.590000	0.111340	0.119424
-0.530000	-0.590000	0.116962	0.130174
-0.510000	-0.590000	0.121988	0.141076
-0.490000	-0.590000	0.126368	0.152085
-0.470000	-0.590000	0.130065	0.163172
-0.450000	-0.590000	0.133046	0.174302
-0.430000	-0.590000	0.135270	0.185417
-0.410000	-0.590000	0.136651	0.196363
-0.390000	-0.590000	0.136934	0.206617
-0.370000	-0.590000	0.135341	0.214395
-0.350000	-0.590000	0.129691	0.214301
-0.330000	-0.590000	0.114990	0.193522
-0.310000	-0.590000	0.083298	0.131514
-0.290000	-0.590000	0.028877	0.029632
-0.270000	-0.590000	-0.038006	-0.083606
-0.250000	-0.590000	-0.092639	-0.181769
-0.230000	-0.590000	-0.119678	-0.252833
-0.210000	-0.590000	-0.120357	-0.292727
-0.190000	-0.590000	-0.105418	-0.304985
-0.170000	-0.590000	-0.088207	-0.304195
-0.150000	-0.590000	-0.075374	-0.301298
-0.130000	-0.590000	-0.065775	-0.299191
-0.110000	-0.590000	-0.058171	-0.297564
-0.090000	-0.590000	-0.049947	-0.297943
-0.070000	-0.590000	-0.037022	-0.298550
-0.050000	-0.590000	-0.018628	-0.298959
-0.030000	-0.590000	-0.001578	-0.296188
-0.010000	-0.590000	0.002465	-0.290526
0.010000	-0.590000	-0.002465	-0.290526
0.030000	-0.590000	0.001578	-0.296188
0.050000	-0.590000	0.018628	-0.298959
0.070000	-0.590000	0.037022	-0.298550
0.090000	-0.590000	0.049947	-0.297943
0.110000	-0.590000	0.058171	-0.297564
0.130000	-0.590000	0.065775	-0.299191
0.150000	-0.590000	0.075374	-0.301298
0.170000	-0.590000	0.088207	-0.304195
0.190000	-0.590000	0.105418	-0.304985
0.210000	-0.590000	0.120357	-0.292727
0.230000	-0.590000	0.119678	-0.252833
0.250000	-0.590000	0.092639	-0.181769
0.270000	-0.590000	0.038006	-0.083606
0.290000	-0.590000	-0.028877	0.029632
0.310000	-0.590000	-0.083298	0.131514
0.330000	-0.590000	-0.114990	0.193522
0.350000	-0.590000	-0.129691	0.214301
0.370000	-0.590000	-0.135341	0.214395
0.390000	-0.590000	-0.136934	0.206617
0.410000	-0.590000	-0.136651	0.196363
0.430000	-0.590000	-0.135270	0.185417
0.450000	-0.590000	-0.133046	0.174302
0.470000	-0.590000	-0.130065	0.163172
0.490000	-0.590000	-0.126368	0.152085
0.510000	-0.590000	-0.121988	0.141076
0.530000	-0.590000	-0.116962	0.130174
0.550000	-0.590000	-0.111340	0.119424
0.570000	-0.590000	-0.105215	0.108904
0.590000	-0.590000	-0.098773	0.098773
0.610000	-0.590000	-0.092375	0.089336
0.630000	-0.590000	-0.086573	0.081046
0.650000	-0.590000	-0.081896	0.074290
0.670000	-0.590000	-0.078291	0.068923
0.690000	-0.590000	-0.074908	0.064077
0.710000	-0.590000	-0.071013	0.059021
0.730000	-0.590000	-0.066800	0.053972
0.750000	-0.590000	-0.062475	0.049154
0.770000	-0.590000	-0.057909	0.044370
0.790000	-0.590000	-0.053114	0.039752
0.810000	-0.590000	-0.048178	0.035139
0.830000	-0.590000	-0.042949	0.030374
0.850000	-0.590000	-0.037510	0.026008
0.870000	-0.590000	-0.031908	0.021647
0.890000	-0.590000	-0.026206	0.017353
0.910000	-0.590000	-0.020415	0.013276
0.930000	-0.590000	-0.014051	0.008883
0.950000	-0.590000	-0.007872	0.004755
0.970000	-0.590000	-0.003402	0.002002
0.990000	-0.590000	-0.000871	0.000802

-0.990000	-0.570000	0.001619	0.001593
-0.970000	-0.570000	0.005753	0.003410
-0.950000	-0.570000	0.011662	0.006948
-0.930000	-0.570000	0.018362	0.011290
-0.910000	-0.570000	0.024548	0.015359
-0.890000	-0.570000	0.030400	0.019430
-0.870000	-0.570000	0.036212	0.023773
-0.850000	-0.570000	0.041816	0.028082
-0.830000	-0.570000	0.047117	0.032497
-0.810000	-0.570000	0.052394	0.037123
-0.790000	-0.570000	0.057669	0.041701
-0.770000	-0.570000	0.062602	0.046408
-0.750000	-0.570000	0.067270	0.051161
-0.730000	-0.570000	0.071795	0.056087
-0.710000	-0.570000	0.076030	0.061095
-0.690000	-0.570000	0.079746	0.065878
-0.670000	-0.570000	0.083602	0.071060
-0.650000	-0.570000	0.088563	0.077599
-0.630000	-0.570000	0.094799	0.085740
-0.610000	-0.570000	0.101784	0.095103
-0.590000	-0.570000	0.108904	0.105215
-0.570000	-0.570000	0.115755	0.115755
-0.550000	-0.570000	0.122126	0.126557
-0.530000	-0.570000	0.127916	0.137546
-0.510000	-0.570000	0.133069	0.148682
-0.490000	-0.570000	0.137546	0.159936
-0.470000	-0.570000	0.141308	0.171276
-0.450000	-0.570000	0.144297	0.182631
-0.430000	-0.570000	0.146365	0.193767
-0.410000	-0.570000	0.147016	0.203767
-0.390000	-0.570000	0.144572	0.209251
-0.370000	-0.570000	0.134042	0.199573
-0.350000	-0.570000	0.104113	0.149980
-0.330000	-0.570000	0.039928	0.043042
-0.310000	-0.570000	-0.048764	-0.089005
-0.290000	-0.570000	-0.115974	-0.198893
-0.270000	-0.570000	-0.137448	-0.263367
-0.250000	-0.570000	-0.133804	-0.289545
-0.230000	-0.570000	-0.123585	-0.294453
-0.210000	-0.570000	-0.108373	-0.288716
-0.190000	-0.570000	-0.092804	-0.280727
-0.170000	-0.570000	-0.082664	-0.280158
-0.150000	-0.570000	-0.075650	-0.284206
-0.130000	-0.570000	-0.069183	-0.287348
-0.110000	-0.570000	-0.063119	-0.288893
-0.090000	-0.570000	-0.054382	-0.292038
-0.070000	-0.570000	-0.039408	-0.293126
-0.050000	-0.570000	-0.018330	-0.295459
-0.030000	-0.570000	0.001536	-0.298884
-0.010000	-0.570000	0.004739	-0.299934
0.010000	-0.570000	-0.004739	-0.299934
0.030000	-0.570000	-0.001536	-0.298884
0.050000	-0.570000	0.018330	-0.295459
0.070000	-0.570000	0.039408	-0.293126
0.090000	-0.570000	0.054382	-0.292038
0.110000	-0.570000	0.063119	-0.288893
0.130000	-0.570000	0.069183	-0.287348
0.150000	-0.570000	0.075650	-0.284206
0.170000	-0.570000	0.082664	-0.280158
0.190000	-0.570000	0.092804	-0.280727
0.210000	-0.570000	0.108373	-0.288716
0.230000	-0.570000	0.123585	-0.294453
0.250000	-0.570000	0.133804	-0.289545
0.270000	-0.570000	0.137448	-0.263367
0.290000	-0.570000	0.115974	-0.198893
0.310000	-0.570000	0.048764	-0.089005
0.330000	-0.570000	-0.039928	0.043042
0.350000	-0.570000	-0.104113	0.149980
0.370000	-0.570000	-0.134042	0.199573
0.390000	-0.570000	-0.144572	0.209251
0.410000	-0.570000	-0.147016	0.203767
0.430000	-0.570000	-0.146365	0.193767
0.450000	-0.570000	-0.144297	0.182631
0.470000	-0.570000	-0.141308	0.171276
0.490000	-0.570000	-0.137546	0.159936
0.510000	-0.570000	-0.133069	0.148682
0.530000	-0.570000	-0.127916	0.137546
0.550000	-0.570000	-0.122126	0.126557
0.570000	-0.570000	-0.115755	0.115755
0.590000	-0.570000	-0.108904	0.105215
0.610000	-0.570000	-0.101784	0.095103
0.630000	-0.570000	-0.094799	0.085740
0.650000	-0.570000	-0.088563	0.077599
0.670000	-0.570000	-0.083602	0.071060
0.690000	-0.570000	-0.079746	0.065878
0.710000	-0.570000	-0.076030	0.061095
0.730000	-0.570000	-0.071795	0.056087
0.750000	-0.570000	-0.067270	0.051161
0.770000	-0.570000	-0.062602	0.046408
0.790000	-0.570000	-0.057669	0.041701
0.810000	-0.570000	-0.052394	0.037123
0.830000	-0.570000	-0.047117	0.032497
0.850000	-0.570000	-0.041816	0.028082
0.870000	-0.570000	-0.036212	0.023773
0.890000	-0.570000	-0.030400	0.019430
0.910000	-0.570000	-0.024548	0.015359
0.930000	-0.570000	-0.018362	0.011290
0.950000	-0.570000	-0.011662	0.006948
0.970000	-0.570000	-0.005753	0.003410
0.990000	-0.570000	-0.001619	0.001593

-0.990000	-0.550000	0.002688	0.002871
-0.970000	-0.550000	0.008757	0.005251
-0.950000	-0.550000	0.015753	0.009207
-0.930000	-0.550000	0.022462	0.013328
-0.910000	-0.550000	0.028555	0.017197
-0.890000	-0.550000	0.034620	0.021395
-0.870000	-0.550000	0.040560	0.025616
-0.850000	-0.550000	0.046234	0.030063
-0.830000	-0.550000	0.051789	0.034407
-0.810000	-0.550000	0.057160	0.038827
-0.790000	-0.550000	0.062377	0.043457
-0.770000	-0.550000	0.067368	0.048132
-0.750000	-0.550000	0.072153	0.052934
-0.730000	-0.550000	0.076733	0.057879
-0.710000	-0.550000	0.080802	0.062612
-0.690000	-0.550000	0.084872	0.067577
-0.670000	-0.550000	0.090011	0.073795
-0.650000	-0.550000	0.096574	0.081661
-0.630000	-0.550000	0.104077	0.090846
-0.610000	-0.550000	0.111850	0.100855
-0.590000	-0.550000	0.119424	0.111340
-0.570000	-0.550000	0.126557	0.122126
-0.550000	-0.550000	0.133132	0.133132
-0.530000	-0.550000	0.139088	0.144322
-0.510000	-0.550000	0.144379	0.155671
-0.490000	-0.550000	0.148963	0.167145
-0.470000	-0.550000	0.152761	0.178664
-0.450000	-0.550000	0.155539	0.189895
-0.430000	-0.550000	0.156409	0.199396
-0.410000	-0.550000	0.152139	0.201450
-0.390000	-0.550000	0.132746	0.177794
-0.370000	-0.550000	0.076703	0.092302
-0.350000	-0.550000	-0.025780	-0.048099
-0.330000	-0.550000	-0.123797	-0.182316
-0.310000	-0.550000	-0.159730	-0.262155
-0.290000	-0.550000	-0.148496	-0.284989
-0.270000	-0.550000	-0.131918	-0.281338
-0.250000	-0.550000	-0.125179	-0.277835
-0.230000	-0.550000	-0.118913	-0.278392
-0.210000	-0.550000	-0.105410	-0.276800
-0.190000	-0.550000	-0.093788	-0.275568
-0.170000	-0.550000	-0.087700	-0.281059
-0.150000	-0.550000	-0.080187	-0.286672
-0.130000	-0.550000	-0.073538	-0.288462
-0.110000	-0.550000	-0.067439	-0.288599
-0.090000	-0.550000	-0.055397	-0.295943
-0.070000	-0.550000	-0.038012	-0.294255
-0.050000	-0.550000	-0.019129	-0.293288
-0.030000	-0.550000	-0.002171	-0.296488
-0.010000	-0.550000	0.002707	-0.300900
0.010000	-0.550000	-0.002707	-0.300900
0.030000	-0.550000	0.002171	-0.296488
0.050000	-0.550000	0.019129	-0.293288
0.070000	-0.550000	0.038012	-0.294255
0.090000	-0.550000	0.055397	-0.295943
0.110000	-0.550000	0.067439	-0.288599
0.130000	-0.550000	0.073538	-0.288462
0.150000	-0.550000	0.080187	-0.286672
0.170000	-0.550000	0.087700	-0.281059
0.190000	-0.550000	0.093788	-0.275568
0.210000	-0.550000	0.105410	-0.276800
0.230000	-0.550000	0.118913	-0.278392
0.250000	-0.550000	0.125179	-0.277835
0.270000	-0.550000	0.131918	-0.281338
0.290000	-0.550000	0.148496	-0.284989
0.310000	-0.550000	0.159730	-0.262155
0.330000	-0.550000	0.123797	-0.182316
0.350000	-0.550000	0.025780	-0.048099
0.370000	-0.550000	-0.076703	0.092302
0.390000	-0.550000	-0.132746	0.177794
0.410000	-0.550000	-0.152139	0.201450
0.430000	-0.550000	-0.156409	0.199396
0.450000	-0.550000	-0.155539	0.189895
0.470000	-0.550000	-0.152761	0.178664
0.490000	-0.550000	-0.148963	0.167145
0.510000	-0.550000	-0.144379	0.155671
0.530000	-0.550000	-0.139088	0.144322
0.550000	-0.550000	-0.133132	0.133132
0.570000	-0.550000	-0.126557	0.122126
0.590000	-0.550000	-0.119424	0.111340
0.610000	-0.550000	-0.111850	0.100855
0.630000	-0.550000	-0.104077	0.090846
0.650000	-0.550000	-0.096574	0.081661
0.670000	-0.550000	-0.090011	0.073795
0.690000	-0.550000	-0.084872	0.067577
0.710000	-0.550000	-0.080802	0.062612
0.730000	-0.550000	-0.076733	0.057879
0.750000	-0.550000	-0.072153	0.052934
0.770000	-0.550000	-0.067368	0.048132
0.790000	-0.550000	-0.062377	0.043457
0.810000	-0.550000	-0.057160	0.038827
0.830000	-0.550000	-0.051789	0.034407
0.850000	-0.550000	-0.046234	0.030063
0.870000	-0.550000	-0.040560	0.025616
0.890000	-0.550000	-0.034620	0.021395
0.910000	-0.550000	-0.028555	0.017197
0.930000	-0.550000	-0.022462	0.013328
0.950000	-0.550000	-0.015753	0.009207
0.970000	-0.550000	-0.008757	0.005251
0.990000	-0.550000	-0.002688	0.002871

-0.990000	-0.530000	0.003999	0.004707
-0.970000	-0.530000	0.012090	0.007382
-0.950000	-0.530000	0.019739	0.011271
-0.930000	-0.530000	0.026352	0.015043
-0.910000	-0.530000	0.032614	0.018946
-0.890000	-0.530000	0.038818	0.023079
-0.870000	-0.530000	0.044880	0.027153
-0.850000	-0.530000	0.050760	0.031810
-0.830000	-0.530000	0.056314	0.036014
-0.810000	-0.530000	0.061764	0.040407
-0.790000	-0.530000	0.067015	0.044973
-0.770000	-0.530000	0.072080	0.049599
-0.750000	-0.530000	0.077015	0.054466
-0.730000	-0.530000	0.081471	0.059181
-0.710000	-0.530000	0.085726	0.063925
-0.690000	-0.530000	0.090927	0.069731
-0.670000	-0.530000	0.097684	0.077195
-0.650000	-0.530000	0.105613	0.086090
-0.630000	-0.530000	0.113992	0.095907
-0.610000	-0.530000	0.122277	0.106264
-0.590000	-0.530000	0.130174	0.116962
-0.570000	-0.530000	0.137546	0.127916
-0.550000	-0.530000	0.144322	0.139088
-0.530000	-0.530000	0.150455	0.150455
-0.510000	-0.530000	0.155893	0.161988
-0.490000	-0.530000	0.160541	0.173597
-0.470000	-0.530000	0.164060	0.184864
-0.450000	-0.530000	0.165031	0.193782
-0.430000	-0.530000	0.157924	0.191837
-0.410000	-0.530000	0.125457	0.151441
-0.390000	-0.530000	0.036594	0.034160
-0.370000	-0.530000	-0.090904	-0.121461
-0.350000	-0.530000	-0.170741	-0.235314
-0.330000	-0.530000	-0.175913	-0.276963
-0.310000	-0.530000	-0.154258	-0.275112
-0.290000	-0.530000	-0.137497	-0.267060
-0.270000	-0.530000	-0.132694	-0.267170
-0.250000	-0.530000	-0.132837	-0.273677
-0.230000	-0.530000	-0.123967	-0.279461
-0.210000	-0.530000	-0.106068	-0.280320
-0.190000	-0.530000	-0.093762	-0.279567
-0.170000	-0.530000	-0.088254	-0.283871
-0.150000	-0.530000	-0.080176	-0.283460
-0.130000	-0.530000	-0.074910	-0.281887
-0.110000	-0.530000	-0.070330	-0.281857
-0.090000	-0.530000	-0.055832	-0.300060
-0.070000	-0.530000	-0.036724	-0.296854
-0.050000	-0.530000	-0.020602	-0.294008
-0.030000	-0.530000	-0.007351	-0.294628
-0.010000	-0.530000	-0.000421	-0.297724
0.010000	-0.530000	0.000421	-0.297724
0.030000	-0.530000	0.007351	-0.294628
0.050000	-0.530000	0.020602	-0.294008
0.070000	-0.530000	0.036724	-0.296854
0.090000	-0.530000	0.055832	-0.300060
0.110000	-0.530000	0.070330	-0.281857
0.130000	-0.530000	0.074910	-0.281887
0.150000	-0.530000	0.080176	-0.283460
0.170000	-0.530000	0.088254	-0.283871
0.190000	-0.530000	0.093762	-0.279567
0.210000	-0.530000	0.106068	-0.280320
0.230000	-0.530000	0.123967	-0.279461
0.250000	-0.530000	0.132837	-0.273677
0.270000	-0.530000	0.132694	-0.267170
0.290000	-0.530000	0.137497	-0.267060
0.310000	-0.530000	0.154258	-0.275112
0.330000	-0.530000	0.175913	-0.276963
0.350000	-0.530000	0.170741	-0.235314
0.370000	-0.530000	0.090904	-0.121461
0.390000	-0.530000	-0.036594	0.034160
0.410000	-0.530000	-0.125457	0.151441
0.430000	-0.530000	-0.157924	0.191837
0.450000	-0.530000	-0.165031	0.193782
0.470000	-0.530000	-0.164060	0.184864
0.490000	-0.530000	-0.160541	0.173597
0.510000	-0.530000	-0.155893	0.161988
0.530000	-0.530000	-0.150455	0.150455
0.550000	-0.530000	-0.144322	0.139088
0.570000	-0.530000	-0.137546	0.127916
0.590000	-0.530000	-0.130174	0.116962
0.610000	-0.530000	-0.122277	0.106264
0.630000	-0.530000	-0.113992	0.095907
0.650000	-0.530000	-0.105613	0.086090
0.670000	-0.530000	-0.097684	0.077195
0.690000	-0.530000	-0.090927	0.069731
0.710000	-0.530000	-0.085726	0.063925
0.730000	-0.530000	-0.081471	0.059181
0.750000	-0.530000	-0.077015	0.054466
0.770000	-0.530000	-0.072080	0.049599
0.790000	-0.530000	-0.067015	0.044973
0.810000	-0.530000	-0.061764	0.040407
0.830000	-0.530000	-0.056314	0.036014
0.850000	-0.530000	-0.050760	0.031810
0.870000	-0.530000	-0.044880	0.027153
0.890000	-0.530000	-0.038818	0.023079
0.910000	-0.530000	-0.032614	0.018946
0.930000	-0.530000	-0.026352	0.015043
0.950000	-0.530000	-0.019739	0.011271
0.970000	-0.530000	-0.012090	0.007382
0.990000	-0.530000	-0.003999	0.004707

-0.990000	-0.510000	0.005364	0.007069
-0.970000	-0.510000	0.015322	0.009610
-0.950000	-0.510000	0.023415	0.013031
-0.930000	-0.510000	0.030137	0.016578
-0.910000	-0.510000	0.036591	0.020561
-0.890000	-0.510000	0.042827	0.024556
-0.870000	-0.510000	0.048586	0.028766
-0.850000	-0.510000	0.054469	0.033039
-0.830000	-0.510000	0.060507	0.037304
-0.810000	-0.510000	0.066166	0.041740
-0.790000	-0.510000	0.071574	0.046197
-0.770000	-0.510000	0.076859	0.050924
-0.750000	-0.510000	0.081732	0.055632
-0.730000	-0.510000	0.086190	0.060179
-0.710000	-0.510000	0.091350	0.065507
-0.690000	-0.510000	0.098139	0.072445
-0.670000	-0.510000	0.106368	0.080930
-0.650000	-0.510000	0.115285	0.090462
-0.630000	-0.510000	0.124250	0.100615
-0.610000	-0.510000	0.132904	0.111157
-0.590000	-0.510000	0.141076	0.121988
-0.570000	-0.510000	0.148682	0.133069
-0.550000	-0.510000	0.155671	0.144379
-0.530000	-0.510000	0.161988	0.155893
-0.510000	-0.510000	0.167522	0.167522
-0.490000	-0.510000	0.171840	0.178806
-0.470000	-0.510000	0.172948	0.187318
-0.450000	-0.510000	0.162515	0.181978
-0.430000	-0.510000	0.114221	0.126386
-0.410000	-0.510000	-0.004863	-0.013165
-0.390000	-0.510000	-0.139209	-0.168290
-0.370000	-0.510000	-0.193038	-0.253030
-0.350000	-0.510000	-0.182401	-0.265593
-0.330000	-0.510000	-0.164499	-0.259210
-0.310000	-0.510000	-0.151232	-0.257448
-0.290000	-0.510000	-0.142626	-0.259375
-0.270000	-0.510000	-0.140292	-0.263950
-0.250000	-0.510000	-0.138789	-0.269739
-0.230000	-0.510000	-0.127195	-0.274333
-0.210000	-0.510000	-0.107422	-0.279481
-0.190000	-0.510000	-0.093715	-0.281424
-0.170000	-0.510000	-0.088967	-0.289730
-0.150000	-0.510000	-0.083116	-0.282473
-0.130000	-0.510000	-0.077398	-0.277907
-0.110000	-0.510000	-0.070343	-0.278919
-0.090000	-0.510000	-0.056336	-0.304715
-0.070000	-0.510000	-0.040328	-0.300375
-0.050000	-0.510000	-0.025988	-0.298079
-0.030000	-0.510000	-0.012981	-0.297802
-0.010000	-0.510000	-0.003037	-0.298658
0.010000	-0.510000	0.003037	-0.298658
0.030000	-0.510000	0.012981	-0.297802
0.050000	-0.510000	0.025988	-0.298079
0.070000	-0.510000	0.040328	-0.300375
0.090000	-0.510000	0.056336	-0.304715
0.110000	-0.510000	0.070343	-0.278919
0.130000	-0.510000	0.077398	-0.277907
0.150000	-0.510000	0.083116	-0.282473
0.170000	-0.510000	0.088967	-0.289730
0.190000	-0.510000	0.093715	-0.281424
0.210000	-0.510000	0.107422	-0.279481
0.230000	-0.510000	0.127195	-0.274333
0.250000	-0.510000	0.138789	-0.269739
0.270000	-0.510000	0.140292	-0.263950
0.290000	-0.510000	0.142626	-0.259375
0.310000	-0.510000	0.151232	-0.257448
0.330000	-0.510000	0.164499	-0.259210
0.350000	-0.510000	0.182401	-0.265593
0.370000	-0.510000	0.193038	-0.253030
0.390000	-0.510000	0.139209	-0.168290
0.410000	-0.510000	0.004863	-0.013165
0.430000	-0.510000	-0.114221	0.126386
0.450000	-0.510000	-0.162515	0.181978
0.470000	-0.510000	-0.172948	0.187318
0.490000	-0.510000	-0.171840	0.178806
0.510000	-0.510000	-0.167522	0.167522
0.530000	-0.510000	-0.161988	0.155893
0.550000	-0.510000	-0.155671	0.144379
0.570000	-0.510000	-0.148682	0.133069
0.590000	-0.510000	-0.141076	0.121988
0.610000	-0.510000	-0.132904	0.111157
0.630000	-0.510000	-0.124250	0.100615
0.650000	-0.510000	-0.115285	0.090462
0.670000	-0.510000	-0.106368	0.080930
0.690000	-0.510000	-0.098139	0.072445
0.710000	-0.510000	-0.091350	0.065507
0.730000	-0.510000	-0.086190	0.060179
0.750000	-0.510000	-0.081732	0.055632
0.770000	-0.510000	-0.076859	0.050924
0.790000	-0.510000	-0.071574	0.046197
0.810000	-0.510000	-0.066166	0.041740
0.830000	-0.510000	-0.060507	0.037304
0.850000	-0.510000	-0.054469	0.033039
0.870000	-0.510000	-0.048586	0.028766
0.890000	-0.510000	-0.042827	0.024556
0.910000	-0.510000	-0.036591	0.020561
0.930000	-0.510000	-0.030137	0.016578
0.950000	-0.510000	-0.023415	0.013031
0.970000	-0.510000	-0.015322	0.009610
0.990000	-0.510000	-0.005364	0.007069

-0.990000	-0.490000	0.006540	0.009807
-0.970000	-0.490000	0.018052	0.011777
-0.950000	-0.490000	0.026709	0.014564
-0.930000	-0.490000	0.033884	0.018034
-0.910000	-0.490000	0.040592	0.021917
-0.890000	-0.490000	0.047023	0.025819
-0.870000	-0.490000	0.053283	0.030245
-0.850000	-0.490000	0.059234	0.034086
-0.830000	-0.490000	0.065035	0.038398
-0.810000	-0.490000	0.070660	0.042766
-0.790000	-0.490000	0.076198	0.047294
-0.770000	-0.490000	0.081513	0.051964
-0.750000	-0.490000	0.086269	0.056377
-0.730000	-0.490000	0.091343	0.061217
-0.710000	-0.490000	0.097989	0.067520
-0.690000	-0.490000	0.106348	0.075472
-0.670000	-0.490000	0.115700	0.084620
-0.650000	-0.490000	0.125297	0.094491
-0.630000	-0.490000	0.134685	0.104807
-0.610000	-0.490000	0.143649	0.115448
-0.590000	-0.490000	0.152085	0.126368
-0.570000	-0.490000	0.159936	0.137546
-0.550000	-0.490000	0.167145	0.148963
-0.530000	-0.490000	0.173597	0.160541
-0.510000	-0.490000	0.178806	0.171840
-0.490000	-0.490000	0.180337	0.180337
-0.470000	-0.490000	0.167235	0.173524
-0.450000	-0.490000	0.104291	0.108560
-0.430000	-0.490000	-0.036819	-0.043951
-0.410000	-0.490000	-0.168535	-0.190411
-0.390000	-0.490000	-0.203165	-0.248613
-0.370000	-0.490000	-0.188166	-0.247935
-0.350000	-0.490000	-0.176320	-0.244414
-0.330000	-0.490000	-0.167943	-0.249000
-0.310000	-0.490000	-0.155853	-0.253195
-0.290000	-0.490000	-0.145895	-0.255419
-0.270000	-0.490000	-0.143136	-0.258660
-0.250000	-0.490000	-0.142486	-0.263817
-0.230000	-0.490000	-0.132847	-0.266888
-0.210000	-0.490000	-0.113512	-0.278120
-0.190000	-0.490000	-0.096994	-0.282050
-0.170000	-0.490000	-0.092638	-0.296016
-0.150000	-0.490000	-0.090428	-0.285340
-0.130000	-0.490000	-0.082366	-0.280000
-0.110000	-0.490000	-0.068779	-0.282274
-0.090000	-0.490000	-0.055287	-0.304273
-0.070000	-0.490000	-0.043943	-0.302850
-0.050000	-0.490000	-0.030347	-0.303140
-0.030000	-0.490000	-0.016165	-0.302941
-0.010000	-0.490000	-0.004169	-0.301956
0.010000	-0.490000	0.004169	-0.301956
0.030000	-0.490000	0.016165	-0.302941
0.050000	-0.490000	0.030347	-0.303140
0.070000	-0.490000	0.043943	-0.302850
0.090000	-0.490000	0.055287	-0.304273
0.110000	-0.490000	0.068779	-0.282274
0.130000	-0.490000	0.082366	-0.280000
0.150000	-0.490000	0.090428	-0.285340
0.170000	-0.490000	0.092638	-0.296016
0.190000	-0.490000	0.096994	-0.282050
0.210000	-0.490000	0.113512	-0.278120
0.230000	-0.490000	0.132847	-0.266888
0.250000	-0.490000	0.142486	-0.263817
0.270000	-0.490000	0.143136	-0.258660
0.290000	-0.490000	0.145895	-0.255419
0.310000	-0.490000	0.155853	-0.253195
0.330000	-0.490000	0.167943	-0.249000
0.350000	-0.490000	0.176320	-0.244414
0.370000	-0.490000	0.188166	-0.247935
0.390000	-0.490000	0.203165	-0.248613
0.410000	-0.490000	0.168535	-0.190411
0.430000	-0.490000	0.036819	-0.043951
0.450000	-0.490000	-0.104291	0.108560
0.470000	-0.490000	-0.167235	0.173524
0.490000	-0.490000	-0.180337	0.180337
0.510000	-0.490000	-0.178806	0.171840
0.530000	-0.490000	-0.173597	0.160541
0.550000	-0.490000	-0.167145	0.148963
0.570000	-0.490000	-0.159936	0.137546
0.590000	-0.490000	-0.152085	0.126368
0.610000	-0.490000	-0.143649	0.115448
0.630000	-0.490000	-0.134685	0.104807
0.650000	-0.490000	-0.125297	0.094491
0.670000	-0.490000	-0.115700	0.084620
0.690000	-0.490000	-0.106348	0.075472
0.710000	-0.490000	-0.097989	0.067520
0.730000	-0.490000	-0.091343	0.061217
0.750000	-0.490000	-0.086269	0.056377
0.770000	-0.490000	-0.081513	0.051964
0.790000	-0.490000	-0.076198	0.047294
0.810000	-0.490000	-0.070660	0.042766
0.830000	-0.490000	-0.065035	0.038398
0.850000	-0.490000	-0.059234	0.034086
0.870000	-0.490000	-0.053283	0.030245
0.890000	-0.490000	-0.047023	0.025819
0.910000	-0.490000	-0.040592	0.021917
0.930000	-0.490000	-0.033884	0.018034
0.950000	-0.490000	-0.026709	0.014564
0.970000	-0.490000	-0.018052	0.011777
0.990000	-0.490000	-0.006540	0.009807

-0.990000	-0.470000	0.007334	0.012684
-0.970000	-0.470000	0.020081	0.013821
-0.950000	-0.470000	0.029674	0.016005
-0.930000	-0.470000	0.037492	0.019353
-0.910000	-0.470000	0.044376	0.023044
-0.890000	-0.470000	0.050749	0.026988
-0.870000	-0.470000	0.057073	0.031048
-0.850000	-0.470000	0.063343	0.035073
-0.830000	-0.470000	0.069290	0.039307
-0.810000	-0.470000	0.075069	0.043582
-0.790000	-0.470000	0.080770	0.048150
-0.770000	-0.470000	0.085940	0.052525
-0.750000	-0.470000	0.090982	0.056944
-0.730000	-0.470000	0.097330	0.062542
-0.710000	-0.470000	0.105602	0.069832
-0.690000	-0.470000	0.115236	0.078486
-0.670000	-0.470000	0.125384	0.087992
-0.650000	-0.470000	0.135470	0.098015
-0.630000	-0.470000	0.145206	0.108400
-0.610000	-0.470000	0.154463	0.119090
-0.590000	-0.470000	0.163172	0.130065
-0.570000	-0.470000	0.171276	0.141308
-0.550000	-0.470000	0.178664	0.152761
-0.530000	-0.470000	0.184864	0.164060
-0.510000	-0.470000	0.187318	0.172948
-0.490000	-0.470000	0.173524	0.167235
-0.470000	-0.470000	0.101257	0.101257
-0.450000	-0.470000	-0.054702	-0.057441
-0.430000	-0.470000	-0.184286	-0.195690
-0.410000	-0.470000	-0.208844	-0.234893
-0.390000	-0.470000	-0.195540	-0.231295
-0.370000	-0.470000	-0.187236	-0.231376
-0.350000	-0.470000	-0.181980	-0.236727
-0.330000	-0.470000	-0.172693	-0.243248
-0.310000	-0.470000	-0.159141	-0.247500
-0.290000	-0.470000	-0.149737	-0.251146
-0.270000	-0.470000	-0.146674	-0.257359
-0.250000	-0.470000	-0.145385	-0.263552
-0.230000	-0.470000	-0.137085	-0.262574
-0.210000	-0.470000	-0.120031	-0.277191
-0.190000	-0.470000	-0.101498	-0.281283
-0.170000	-0.470000	-0.096170	-0.295333
-0.150000	-0.470000	-0.097022	-0.289695
-0.130000	-0.470000	-0.089435	-0.288250
-0.110000	-0.470000	-0.074858	-0.291268
-0.090000	-0.470000	-0.059441	-0.303420
-0.070000	-0.470000	-0.046199	-0.306564
-0.050000	-0.470000	-0.031099	-0.309972
-0.030000	-0.470000	-0.014891	-0.310402
-0.010000	-0.470000	-0.003136	-0.308716
0.010000	-0.470000	0.003136	-0.308716
0.030000	-0.470000	0.014891	-0.310402
0.050000	-0.470000	0.031099	-0.309972
0.070000	-0.470000	0.046199	-0.306564
0.090000	-0.470000	0.059441	-0.303420
0.110000	-0.470000	0.074858	-0.291268
0.130000	-0.470000	0.089435	-0.288250
0.150000	-0.470000	0.097022	-0.289695
0.170000	-0.470000	0.096170	-0.295333
0.190000	-0.470000	0.101498	-0.281283
0.210000	-0.470000	0.120031	-0.277191
0.230000	-0.470000	0.137085	-0.262574
0.250000	-0.470000	0.145385	-0.263552
0.270000	-0.470000	0.146674	-0.257359
0.290000	-0.470000	0.149737	-0.251146
0.310000	-0.470000	0.159141	-0.247500
0.330000	-0.470000	0.172693	-0.243248
0.350000	-0.470000	0.181980	-0.236727
0.370000	-0.470000	0.187236	-0.231376
0.390000	-0.470000	0.195540	-0.231295
0.410000	-0.470000	0.208844	-0.234893
0.430000	-0.470000	0.184286	-0.195690
0.450000	-0.470000	0.054702	-0.057441
0.470000	-0.470000	-0.101257	0.101257
0.490000	-0.470000	-0.173524	0.167235
0.510000	-0.470000	-0.187318	0.172948
0.530000	-0.470000	-0.184864	0.164060
0.550000	-0.470000	-0.178664	0.152761
0.570000	-0.470000	-0.171276	0.141308
0.590000	-0.470000	-0.163172	0.130065
0.610000	-0.470000	-0.154463	0.119090
0.630000	-0.470000	-0.145206	0.108400
0.650000	-0.470000	-0.135470	0.098015
0.670000	-0.470000	-0.125384	0.087992
0.690000	-0.470000	-0.115236	0.078486
0.710000	-0.470000	-0.105602	0.069832
0.730000	-0.470000	-0.097330	0.062542
0.750000	-0.470000	-0.090982	0.056944
0.770000	-0.470000	-0.085940	0.052525
0.790000	-0.470000	-0.080770	0.048150
0.810000	-0.470000	-0.075069	0.043582
0.830000	-0.470000	-0.069290	0.039307
0.850000	-0.470000	-0.063343	0.035073
0.870000	-0.470000	-0.057073	0.031048
0.890000	-0.470000	-0.050749	0.026988
0.910000	-0.470000	-0.044376	0.023044
0.930000	-0.470000	-0.037492	0.019353
0.950000	-0.470000	-0.029674	0.016005
0.970000	-0.470000	-0.020081	0.013821
0.990000	-0.470000	-0.007334	0.012684

-0.990000	-0.450000	0.007678	0.015429
-0.970000	-0.450000	0.021376	0.015767
-0.950000	-0.450000	0.032244	0.017477
-0.930000	-0.450000	0.040924	0.020476
-0.910000	-0.450000	0.048228	0.023930
-0.890000	-0.450000	0.054925	0.028023
-0.870000	-0.450000	0.061316	0.031732
-0.850000	-0.450000	0.067551	0.035769
-0.830000	-0.450000	0.073552	0.039863
-0.810000	-0.450000	0.079502	0.044228
-0.790000	-0.450000	0.085138	0.048612
-0.770000	-0.450000	0.090305	0.052755
-0.750000	-0.450000	0.096283	0.057639
-0.730000	-0.450000	0.104228	0.064144
-0.710000	-0.450000	0.113931	0.072179
-0.690000	-0.450000	0.124505	0.081227
-0.670000	-0.450000	0.135226	0.090885
-0.650000	-0.450000	0.145702	0.100950
-0.630000	-0.450000	0.155758	0.111347
-0.610000	-0.450000	0.165311	0.122050
-0.590000	-0.450000	0.174302	0.133046
-0.570000	-0.450000	0.182631	0.144297
-0.550000	-0.450000	0.189895	0.155539
-0.530000	-0.450000	0.193782	0.165031
-0.510000	-0.450000	0.181978	0.162515
-0.490000	-0.450000	0.108560	0.104291
-0.470000	-0.450000	-0.057441	-0.054702
-0.450000	-0.450000	-0.192505	-0.192505
-0.430000	-0.450000	-0.213720	-0.221762
-0.410000	-0.450000	-0.202957	-0.218077
-0.390000	-0.450000	-0.198112	-0.221649
-0.370000	-0.450000	-0.191698	-0.225442
-0.350000	-0.450000	-0.185863	-0.229531
-0.330000	-0.450000	-0.177041	-0.235127
-0.310000	-0.450000	-0.164741	-0.240484
-0.290000	-0.450000	-0.155247	-0.245073
-0.270000	-0.450000	-0.150349	-0.256550
-0.250000	-0.450000	-0.149080	-0.263985
-0.230000	-0.450000	-0.142594	-0.261282
-0.210000	-0.450000	-0.128592	-0.276023
-0.190000	-0.450000	-0.109588	-0.283329
-0.170000	-0.450000	-0.098123	-0.294070
-0.150000	-0.450000	-0.095930	-0.295268
-0.130000	-0.450000	-0.090330	-0.298129
-0.110000	-0.450000	-0.080001	-0.301501
-0.090000	-0.450000	-0.066249	-0.308056
-0.070000	-0.450000	-0.051401	-0.313150
-0.050000	-0.450000	-0.033669	-0.317940
-0.030000	-0.450000	-0.014143	-0.319072
-0.010000	-0.450000	-0.002169	-0.318438
0.010000	-0.450000	0.002169	-0.318438
0.030000	-0.450000	0.014143	-0.319072
0.050000	-0.450000	0.033669	-0.317940
0.070000	-0.450000	0.051401	-0.313150
0.090000	-0.450000	0.066249	-0.308056
0.110000	-0.450000	0.080001	-0.301501
0.130000	-0.450000	0.090330	-0.298129
0.150000	-0.450000	0.095930	-0.295268
0.170000	-0.450000	0.098123	-0.294070
0.190000	-0.450000	0.109588	-0.283329
0.210000	-0.450000	0.128592	-0.276023
0.230000	-0.450000	0.142594	-0.261282
0.250000	-0.450000	0.149080	-0.263985
0.270000	-0.450000	0.150349	-0.256550
0.290000	-0.450000	0.155247	-0.245073
0.310000	-0.450000	0.164741	-0.240484
0.330000	-0.450000	0.177041	-0.235127
0.350000	-0.450000	0.185863	-0.229531
0.370000	-0.450000	0.191698	-0.225442
0.390000	-0.450000	0.198112	-0.221649
0.410000	-0.450000	0.202957	-0.218077
0.430000	-0.450000	0.213720	-0.221762
0.450000	-0.450000	0.192505	-0.192505
0.470000	-0.450000	0.057441	-0.054702
0.490000	-0.450000	-0.108560	0.104291
0.510000	-0.450000	-0.181978	0.162515
0.530000	-0.450000	-0.193782	0.165031
0.550000	-0.450000	-0.189895	0.155539
0.570000	-0.450000	-0.182631	0.144297
0.590000	-0.450000	-0.174302	0.133046
0.610000	-0.450000	-0.165311	0.122050
0.630000	-0.450000	-0.155758	0.111347
0.650000	-0.450000	-0.145702	0.100950
0.670000	-0.450000	-0.135226	0.090885
0.690000	-0.450000	-0.124505	0.081227
0.710000	-0.450000	-0.113931	0.072179
0.730000	-0.450000	-0.104228	0.064144
0.750000	-0.450000	-0.096283	0.057639
0.770000	-0.450000	-0.090305	0.052755
0.790000	-0.450000	-0.085138	0.048612
0.810000	-0.450000	-0.079502	0.044228
0.830000	-0.450000	-0.073552	0.039863
0.850000	-0.450000	-0.067551	0.035769
0.870000	-0.450000	-0.061316	0.031732
0.890000	-0.450000	-0.054925	0.028023
0.910000	-0.450000	-0.048228	0.023930
0.930000	-0.450000	-0.040924	0.020476
0.950000	-0.450000	-0.032244	0.017477
0.970000	-0.450000	-0.021376	0.015767
0.990000	-0.450000	-0.007678	0.015429

-0.990000	-0.430000	0.007674	0.017826
-0.970000	-0.430000	0.022132	0.017648
-0.950000	-0.430000	0.034385	0.018937
-0.930000	-0.430000	0.043947	0.021463
-0.910000	-0.430000	0.051568	0.024833
-0.890000	-0.430000	0.058475	0.028493
-0.870000	-0.430000	0.065148	0.032324
-0.850000	-0.430000	0.071526	0.036249
-0.830000	-0.430000	0.077752	0.040280
-0.810000	-0.430000	0.083815	0.044603
-0.790000	-0.430000	0.089294	0.048653
-0.770000	-0.430000	0.094964	0.052925
-0.750000	-0.430000	0.102368	0.058555
-0.730000	-0.430000	0.111866	0.065829
-0.710000	-0.430000	0.122682	0.074311
-0.690000	-0.430000	0.133940	0.083527
-0.670000	-0.430000	0.145105	0.093211
-0.650000	-0.430000	0.155929	0.103253
-0.630000	-0.430000	0.166302	0.113620
-0.610000	-0.430000	0.176159	0.124300
-0.590000	-0.430000	0.185417	0.135270
-0.570000	-0.430000	0.193767	0.146365
-0.550000	-0.430000	0.199396	0.156409
-0.530000	-0.430000	0.191837	0.157924
-0.510000	-0.430000	0.126386	0.114221
-0.490000	-0.430000	-0.043951	-0.036819
-0.470000	-0.430000	-0.195690	-0.184286
-0.450000	-0.430000	-0.221762	-0.213720
-0.430000	-0.430000	-0.209430	-0.209430
-0.410000	-0.430000	-0.208078	-0.215176
-0.390000	-0.430000	-0.202321	-0.220126
-0.370000	-0.430000	-0.194255	-0.222539
-0.350000	-0.430000	-0.189991	-0.226133
-0.330000	-0.430000	-0.182653	-0.231051
-0.310000	-0.430000	-0.171163	-0.235307
-0.290000	-0.430000	-0.161010	-0.238141
-0.270000	-0.430000	-0.154657	-0.254880
-0.250000	-0.430000	-0.154358	-0.263452
-0.230000	-0.430000	-0.150474	-0.263430
-0.210000	-0.430000	-0.137595	-0.274947
-0.190000	-0.430000	-0.118972	-0.285767
-0.170000	-0.430000	-0.104695	-0.296541
-0.150000	-0.430000	-0.099452	-0.302198
-0.130000	-0.430000	-0.094090	-0.307629
-0.110000	-0.430000	-0.085133	-0.311807
-0.090000	-0.430000	-0.072620	-0.317153
-0.070000	-0.430000	-0.057337	-0.322435
-0.050000	-0.430000	-0.037103	-0.326706
-0.030000	-0.430000	-0.014893	-0.328815
-0.010000	-0.430000	-0.002224	-0.330784
0.010000	-0.430000	0.002224	-0.330784
0.030000	-0.430000	0.014893	-0.328815
0.050000	-0.430000	0.037103	-0.326706
0.070000	-0.430000	0.057337	-0.322435
0.090000	-0.430000	0.072620	-0.317153
0.110000	-0.430000	0.085133	-0.311807
0.130000	-0.430000	0.094090	-0.307629
0.150000	-0.430000	0.099452	-0.302198
0.170000	-0.430000	0.104695	-0.296541
0.190000	-0.430000	0.118972	-0.285767
0.210000	-0.430000	0.137595	-0.274947
0.230000	-0.430000	0.150474	-0.263430
0.250000	-0.430000	0.154358	-0.263452
0.270000	-0.430000	0.154657	-0.254880
0.290000	-0.430000	0.161010	-0.238141
0.310000	-0.430000	0.171163	-0.235307
0.330000	-0.430000	0.182653	-0.231051
0.350000	-0.430000	0.189991	-0.226133
0.370000	-0.430000	0.194255	-0.222539
0.390000	-0.430000	0.202321	-0.220126
0.410000	-0.430000	0.208078	-0.215176
0.430000	-0.430000	0.209430	-0.209430
0.450000	-0.430000	0.221762	-0.213720
0.470000	-0.430000	0.195690	-0.184286
0.490000	-0.430000	0.043951	-0.036819
0.510000	-0.430000	-0.126386	0.114221
0.530000	-0.430000	-0.191837	0.157924
0.550000	-0.430000	-0.199396	0.156409
0.570000	-0.430000	-0.193767	0.146365
0.590000	-0.430000	-0.185417	0.135270
0.610000	-0.430000	-0.176159	0.124300
0.630000	-0.430000	-0.166302	0.113620
0.650000	-0.430000	-0.155929	0.103253
0.670000	-0.430000	-0.145105	0.093211
0.690000	-0.430000	-0.133940	0.083527
0.710000	-0.430000	-0.122682	0.074311
0.730000	-0.430000	-0.111866	0.065829
0.750000	-0.430000	-0.102368	0.058555
0.770000	-0.430000	-0.094964	0.052925
0.790000	-0.430000	-0.089294	0.048653
0.810000	-0.430000	-0.083815	0.044603
0.830000	-0.430000	-0.077752	0.040280
0.850000	-0.430000	-0.071526	0.036249
0.870000	-0.430000	-0.065148	0.032324
0.890000	-0.430000	-0.058475	0.028493
0.910000	-0.430000	-0.051568	0.024833
0.930000	-0.430000	-0.043947	0.021463
0.950000	-0.430000	-0.034385	0.018937
0.970000	-0.430000	-0.022132	0.017648
0.990000	-0.430000	-0.007674	0.017826

-0.990000	-0.410000	0.007502	0.019794
-0.970000	-0.410000	0.022492	0.019480
-0.950000	-0.410000	0.036063	0.020296
-0.930000	-0.410000	0.046822	0.022217
-0.910000	-0.410000	0.055252	0.025699
-0.890000	-0.410000	0.062440	0.028874
-0.870000	-0.410000	0.069108	0.032620
-0.850000	-0.410000	0.075511	0.036428
-0.830000	-0.410000	0.081904	0.040530
-0.810000	-0.410000	0.087872	0.044586
-0.790000	-0.410000	0.093456	0.048455
-0.770000	-0.410000	0.100203	0.053208
-0.750000	-0.410000	0.109183	0.059584
-0.730000	-0.410000	0.119981	0.067369
-0.710000	-0.410000	0.131626	0.076055
-0.690000	-0.410000	0.143402	0.085292
-0.670000	-0.410000	0.154948	0.094924
-0.650000	-0.410000	0.166108	0.104896
-0.630000	-0.410000	0.176802	0.115197
-0.610000	-0.410000	0.186959	0.125812
-0.590000	-0.410000	0.196363	0.136651
-0.570000	-0.410000	0.203767	0.147016
-0.550000	-0.410000	0.201450	0.152139
-0.530000	-0.410000	0.151441	0.125457
-0.510000	-0.410000	-0.013165	-0.004863
-0.490000	-0.410000	-0.190411	-0.168535
-0.470000	-0.410000	-0.234893	-0.208844
-0.450000	-0.410000	-0.218077	-0.202957
-0.430000	-0.410000	-0.215176	-0.208078
-0.410000	-0.410000	-0.213779	-0.213779
-0.390000	-0.410000	-0.206410	-0.218253
-0.370000	-0.410000	-0.199094	-0.222403
-0.350000	-0.410000	-0.195629	-0.226704
-0.330000	-0.410000	-0.190543	-0.231387
-0.310000	-0.410000	-0.182246	-0.234084
-0.290000	-0.410000	-0.171240	-0.235410
-0.270000	-0.410000	-0.160629	-0.253286
-0.250000	-0.410000	-0.156800	-0.263797
-0.230000	-0.410000	-0.155805	-0.267768
-0.210000	-0.410000	-0.148380	-0.276106
-0.190000	-0.410000	-0.131272	-0.286989
-0.170000	-0.410000	-0.114978	-0.300058
-0.150000	-0.410000	-0.106524	-0.310152
-0.130000	-0.410000	-0.099484	-0.318093
-0.110000	-0.410000	-0.089890	-0.323875
-0.090000	-0.410000	-0.077583	-0.328926
-0.070000	-0.410000	-0.061654	-0.332987
-0.050000	-0.410000	-0.040402	-0.335726
-0.030000	-0.410000	-0.018214	-0.338969
-0.010000	-0.410000	-0.004076	-0.343135
0.010000	-0.410000	0.004076	-0.343135
0.030000	-0.410000	0.018214	-0.338969
0.050000	-0.410000	0.040402	-0.335726
0.070000	-0.410000	0.061654	-0.332987
0.090000	-0.410000	0.077583	-0.328926
0.110000	-0.410000	0.089890	-0.323875
0.130000	-0.410000	0.099484	-0.318093
0.150000	-0.410000	0.106524	-0.310152
0.170000	-0.410000	0.114978	-0.300058
0.190000	-0.410000	0.131272	-0.286989
0.210000	-0.410000	0.148380	-0.276106
0.230000	-0.410000	0.155805	-0.267768
0.250000	-0.410000	0.156800	-0.263797
0.270000	-0.410000	0.160629	-0.253286
0.290000	-0.410000	0.171240	-0.235410
0.310000	-0.410000	0.182246	-0.234084
0.330000	-0.410000	0.190543	-0.231387
0.350000	-0.410000	0.195629	-0.226704
0.370000	-0.410000	0.199094	-0.222403
0.390000	-0.410000	0.206410	-0.218253
0.410000	-0.410000	0.213779	-0.213779
0.430000	-0.410000	0.215176	-0.208078
0.450000	-0.410000	0.218077	-0.202957
0.470000	-0.410000	0.234893	-0.208844
0.490000	-0.410000	0.190411	-0.168535
0.510000	-0.410000	0.013165	-0.004863
0.530000	-0.410000	-0.151441	0.125457
0.550000	-0.410000	-0.201450	0.152139
0.570000	-0.410000	-0.203767	0.147016
0.590000	-0.410000	-0.196363	0.136651
0.610000	-0.410000	-0.186959	0.125812
0.630000	-0.410000	-0.176802	0.115197
0.650000	-0.410000	-0.166108	0.104896
0.670000	-0.410000	-0.154948	0.094924
0.690000	-0.410000	-0.143402	0.085292
0.710000	-0.410000	-0.131626	0.076055
0.730000	-0.410000	-0.119981	0.067369
0.750000	-0.410000	-0.109183	0.059584
0.770000	-0.410000	-0.100203	0.053208
0.790000	-0.410000	-0.093456	0.048455
0.810000	-0.410000	-0.087872	0.044586
0.830000	-0.410000	-0.081904	0.040530
0.850000	-0.410000	-0.075511	0.036428
0.870000	-0.410000	-0.069108	0.032620
0.890000	-0.410000	-0.062440	0.028874
0.910000	-0.410000	-0.055252	0.025699
0.930000	-0.410000	-0.046822	0.022217
0.950000	-0.410000	-0.036063	0.020296
0.970000	-0.410000	-0.022492	0.019480
0.990000	-0.410000	-0.007502	0.019794

-0.990000	-0.390000	0.007362	0.021321
-0.970000	-0.390000	0.022639	0.021141
-0.950000	-0.390000	0.037127	0.021571
-0.930000	-0.390000	0.048653	0.023174
-0.910000	-0.390000	0.057806	0.025925
-0.890000	-0.390000	0.065727	0.029197
-0.870000	-0.390000	0.072757	0.032722
-0.850000	-0.390000	0.079439	0.036458
-0.830000	-0.390000	0.085907	0.040482
-0.810000	-0.390000	0.091737	0.044207
-0.790000	-0.390000	0.097913	0.048215
-0.770000	-0.390000	0.106090	0.053597
-0.750000	-0.390000	0.116525	0.060538
-0.730000	-0.390000	0.128334	0.068585
-0.710000	-0.390000	0.140602	0.077306
-0.690000	-0.390000	0.152805	0.086472
-0.670000	-0.390000	0.164706	0.095998
-0.650000	-0.390000	0.176198	0.105862
-0.630000	-0.390000	0.187214	0.116056
-0.610000	-0.390000	0.197610	0.126536
-0.590000	-0.390000	0.206617	0.136934
-0.570000	-0.390000	0.209251	0.144572
-0.550000	-0.390000	0.177794	0.132746
-0.530000	-0.390000	0.034160	0.036594
-0.510000	-0.390000	-0.168290	-0.139209
-0.490000	-0.390000	-0.248613	-0.203165
-0.470000	-0.390000	-0.231295	-0.195540
-0.450000	-0.390000	-0.221649	-0.198112
-0.430000	-0.390000	-0.220126	-0.202321
-0.410000	-0.390000	-0.218253	-0.206410
-0.390000	-0.390000	-0.212243	-0.212243
-0.370000	-0.390000	-0.204790	-0.218009
-0.350000	-0.390000	-0.201538	-0.224188
-0.330000	-0.390000	-0.199117	-0.230747
-0.310000	-0.390000	-0.195375	-0.234547
-0.290000	-0.390000	-0.187239	-0.237983
-0.270000	-0.390000	-0.175442	-0.252615
-0.250000	-0.390000	-0.166458	-0.265766
-0.230000	-0.390000	-0.162562	-0.274073
-0.210000	-0.390000	-0.157293	-0.281661
-0.190000	-0.390000	-0.143517	-0.290714
-0.170000	-0.390000	-0.128167	-0.303600
-0.150000	-0.390000	-0.117404	-0.316134
-0.130000	-0.390000	-0.107809	-0.325882
-0.110000	-0.390000	-0.096189	-0.332540
-0.090000	-0.390000	-0.082029	-0.336342
-0.070000	-0.390000	-0.064462	-0.337673
-0.050000	-0.390000	-0.043379	-0.338028
-0.030000	-0.390000	-0.022500	-0.340275
-0.010000	-0.390000	-0.006460	-0.343642
0.010000	-0.390000	0.006460	-0.343642
0.030000	-0.390000	0.022500	-0.340275
0.050000	-0.390000	0.043379	-0.338028
0.070000	-0.390000	0.064462	-0.337673
0.090000	-0.390000	0.082029	-0.336342
0.110000	-0.390000	0.096189	-0.332540
0.130000	-0.390000	0.107809	-0.325882
0.150000	-0.390000	0.117404	-0.316134
0.170000	-0.390000	0.128167	-0.303600
0.190000	-0.390000	0.143517	-0.290714
0.210000	-0.390000	0.157293	-0.281661
0.230000	-0.390000	0.162562	-0.274073
0.250000	-0.390000	0.166458	-0.265766
0.270000	-0.390000	0.175442	-0.252615
0.290000	-0.390000	0.187239	-0.237983
0.310000	-0.390000	0.195375	-0.234547
0.330000	-0.390000	0.199117	-0.230747
0.350000	-0.390000	0.201538	-0.224188
0.370000	-0.390000	0.204790	-0.218009
0.390000	-0.390000	0.212243	-0.212243
0.410000	-0.390000	0.218253	-0.206410
0.430000	-0.390000	0.220126	-0.202321
0.450000	-0.390000	0.221649	-0.198112
0.470000	-0.390000	0.231295	-0.195540
0.490000	-0.390000	0.248613	-0.203165
0.510000	-0.390000	0.168290	-0.139209
0.530000	-0.390000	-0.034160	0.036594
0.550000	-0.390000	-0.177794	0.132746
0.570000	-0.390000	-0.209251	0.144572
0.590000	-0.390000	-0.206617	0.136934
0.610000	-0.390000	-0.197610	0.126536
0.630000	-0.390000	-0.187214	0.116056
0.650000	-0.390000	-0.176198	0.105862
0.670000	-0.390000	-0.164706	0.095998
0.690000	-0.390000	-0.152805	0.086472
0.710000	-0.390000	-0.140602	0.077306
0.730000	-0.390000	-0.128334	0.068585
0.750000	-0.390000	-0.116525	0.060538
0.770000	-0.390000	-0.106090	0.053597
0.790000	-0.390000	-0.097913	0.048215
0.810000	-0.390000	-0.091737	0.044207
0.830000	-0.390000	-0.085907	0.040482
0.850000	-0.390000	-0.079439	0.036458
0.870000	-0.390000	-0.072757	0.032722
0.890000	-0.390000	-0.065727	0.029197
0.910000	-0.390000	-0.057806	0.025925
0.930000	-0.390000	-0.048653	0.023174
0.950000	-0.390000	-0.037127	0.021571
0.970000	-0.390000	-0.022639	0.021141
0.990000	-0.390000	-0.007362	0.021321

-0.990000	-0.370000	0.007324	0.022490
-0.970000	-0.370000	0.022747	0.022512
-0.950000	-0.370000	0.038101	0.022552
-0.930000	-0.370000	0.051140	0.024113
-0.910000	-0.370000	0.061268	0.025998
-0.890000	-0.370000	0.069274	0.029201
-0.870000	-0.370000	0.076374	0.032591
-0.850000	-0.370000	0.083269	0.036343
-0.830000	-0.370000	0.089649	0.040077
-0.810000	-0.370000	0.095602	0.043617
-0.790000	-0.370000	0.102843	0.048017
-0.770000	-0.370000	0.112521	0.053969
-0.750000	-0.370000	0.124168	0.061247
-0.730000	-0.370000	0.136745	0.069366
-0.710000	-0.370000	0.149508	0.078010
-0.690000	-0.370000	0.162090	0.087041
-0.670000	-0.370000	0.174334	0.096419
-0.650000	-0.370000	0.186161	0.106134
-0.630000	-0.370000	0.197472	0.116170
-0.610000	-0.370000	0.207833	0.126353
-0.590000	-0.370000	0.214395	0.135341
-0.570000	-0.370000	0.199573	0.134042
-0.550000	-0.370000	0.092302	0.076703
-0.530000	-0.370000	-0.121461	-0.090904
-0.510000	-0.370000	-0.253030	-0.193038
-0.490000	-0.370000	-0.247935	-0.188166
-0.470000	-0.370000	-0.231376	-0.187236
-0.450000	-0.370000	-0.225442	-0.191698
-0.430000	-0.370000	-0.222539	-0.194255
-0.410000	-0.370000	-0.222403	-0.199094
-0.390000	-0.370000	-0.218009	-0.204790
-0.370000	-0.370000	-0.210798	-0.210798
-0.350000	-0.370000	-0.206394	-0.218380
-0.330000	-0.370000	-0.202690	-0.226709
-0.310000	-0.370000	-0.199043	-0.233532
-0.290000	-0.370000	-0.195378	-0.240791
-0.270000	-0.370000	-0.188622	-0.252803
-0.250000	-0.370000	-0.179241	-0.267092
-0.230000	-0.370000	-0.172351	-0.280151
-0.210000	-0.370000	-0.165638	-0.289638
-0.190000	-0.370000	-0.153750	-0.297837
-0.170000	-0.370000	-0.140657	-0.308007
-0.150000	-0.370000	-0.128872	-0.317542
-0.130000	-0.370000	-0.115995	-0.323355
-0.110000	-0.370000	-0.100512	-0.324985
-0.090000	-0.370000	-0.082877	-0.322967
-0.070000	-0.370000	-0.063503	-0.318753
-0.050000	-0.370000	-0.043198	-0.314755
-0.030000	-0.370000	-0.024020	-0.313253
-0.010000	-0.370000	-0.007529	-0.313644
0.010000	-0.370000	0.007529	-0.313644
0.030000	-0.370000	0.024020	-0.313253
0.050000	-0.370000	0.043198	-0.314755
0.070000	-0.370000	0.063503	-0.318753
0.090000	-0.370000	0.082877	-0.322967
0.110000	-0.370000	0.100512	-0.324985
0.130000	-0.370000	0.115995	-0.323355
0.150000	-0.370000	0.128872	-0.317542
0.170000	-0.370000	0.140657	-0.308007
0.190000	-0.370000	0.153750	-0.297837
0.210000	-0.370000	0.165638	-0.289638
0.230000	-0.370000	0.172351	-0.280151
0.250000	-0.370000	0.179241	-0.267092
0.270000	-0.370000	0.188622	-0.252803
0.290000	-0.370000	0.195378	-0.240791
0.310000	-0.370000	0.199043	-0.233532
0.330000	-0.370000	0.202690	-0.226709
0.350000	-0.370000	0.206394	-0.218380
0.370000	-0.370000	0.210798	-0.210798
0.390000	-0.370000	0.218009	-0.204790
0.410000	-0.370000	0.222403	-0.199094
0.430000	-0.370000	0.222539	-0.194255
0.450000	-0.370000	0.225442	-0.191698
0.470000	-0.370000	0.231376	-0.187236
0.490000	-0.370000	0.247935	-0.188166
0.510000	-0.370000	0.253030	-0.193038
0.530000	-0.370000	0.121461	-0.090904
0.550000	-0.370000	-0.092302	0.076703
0.570000	-0.370000	-0.199573	0.134042
0.590000	-0.370000	-0.214395	0.135341
0.610000	-0.370000	-0.207833	0.126353
0.630000	-0.370000	-0.197472	0.116170
0.650000	-0.370000	-0.186161	0.106134
0.670000	-0.370000	-0.174334	0.096419
0.690000	-0.370000	-0.162090	0.087041
0.710000	-0.370000	-0.149508	0.078010
0.730000	-0.370000	-0.136745	0.069366
0.750000	-0.370000	-0.124168	0.061247
0.770000	-0.370000	-0.112521	0.053969
0.790000	-0.370000	-0.102843	0.048017
0.810000	-0.370000	-0.095602	0.043617
0.830000	-0.370000	-0.089649	0.040077
0.850000	-0.370000	-0.083269	0.036343
0.870000	-0.370000	-0.076374	0.032591
0.890000	-0.370000	-0.069274	0.029201
0.910000	-0.370000	-0.061268	0.025998
0.930000	-0.370000	-0.051140	0.024113
0.950000	-0.370000	-0.038101	0.022552
0.970000	-0.370000	-0.022747	0.022512
0.990000	-0.370000	-0.007324	0.022490

-0.990000	-0.350000	0.007386	0.023328
-0.970000	-0.350000	0.022706	0.023599
-0.950000	-0.350000	0.038321	0.023470
-0.930000	-0.350000	0.052342	0.024501
-0.910000	-0.350000	0.063652	0.026248
-0.890000	-0.350000	0.072434	0.029012
-0.870000	-0.350000	0.079907	0.032286
-0.850000	-0.350000	0.086922	0.035960
-0.830000	-0.350000	0.093178	0.039354
-0.810000	-0.350000	0.099674	0.042952
-0.790000	-0.350000	0.108261	0.047825
-0.770000	-0.350000	0.119316	0.054180
-0.750000	-0.350000	0.131918	0.061591
-0.730000	-0.350000	0.145093	0.069648
-0.710000	-0.350000	0.158273	0.078139
-0.690000	-0.350000	0.171210	0.086988
-0.670000	-0.350000	0.183794	0.096177
-0.650000	-0.350000	0.195945	0.105701
-0.630000	-0.350000	0.207428	0.115487
-0.610000	-0.350000	0.216777	0.124934
-0.590000	-0.350000	0.214301	0.129691
-0.570000	-0.350000	0.149980	0.104113
-0.550000	-0.350000	-0.048099	-0.025780
-0.530000	-0.350000	-0.235314	-0.170741
-0.510000	-0.350000	-0.265593	-0.182401
-0.490000	-0.350000	-0.244414	-0.176320
-0.470000	-0.350000	-0.236727	-0.181980
-0.450000	-0.350000	-0.229531	-0.185863
-0.430000	-0.350000	-0.226133	-0.189991
-0.410000	-0.350000	-0.226704	-0.195629
-0.390000	-0.350000	-0.224188	-0.201538
-0.370000	-0.350000	-0.218380	-0.206394
-0.350000	-0.350000	-0.214236	-0.214236
-0.330000	-0.350000	-0.210955	-0.222980
-0.310000	-0.350000	-0.207308	-0.231974
-0.290000	-0.350000	-0.205255	-0.241403
-0.270000	-0.350000	-0.201700	-0.253327
-0.250000	-0.350000	-0.194182	-0.267625
-0.230000	-0.350000	-0.185582	-0.282691
-0.210000	-0.350000	-0.175516	-0.293342
-0.190000	-0.350000	-0.162365	-0.300020
-0.170000	-0.350000	-0.148150	-0.304006
-0.150000	-0.350000	-0.132887	-0.303907
-0.130000	-0.350000	-0.115370	-0.298857
-0.110000	-0.350000	-0.095922	-0.289973
-0.090000	-0.350000	-0.075904	-0.278970
-0.070000	-0.350000	-0.056353	-0.267846
-0.050000	-0.350000	-0.038002	-0.258706
-0.030000	-0.350000	-0.021519	-0.252976
-0.010000	-0.350000	-0.006910	-0.250509
0.010000	-0.350000	0.006910	-0.250509
0.030000	-0.350000	0.021519	-0.252976
0.050000	-0.350000	0.038002	-0.258706
0.070000	-0.350000	0.056353	-0.267846
0.090000	-0.350000	0.075904	-0.278970
0.110000	-0.350000	0.095922	-0.289973
0.130000	-0.350000	0.115370	-0.298857
0.150000	-0.350000	0.132887	-0.303907
0.170000	-0.350000	0.148150	-0.304006
0.190000	-0.350000	0.162365	-0.300020
0.210000	-0.350000	0.175516	-0.293342
0.230000	-0.350000	0.185582	-0.282691
0.250000	-0.350000	0.194182	-0.267625
0.270000	-0.350000	0.201700	-0.253327
0.290000	-0.350000	0.205255	-0.241403
0.310000	-0.350000	0.207308	-0.231974
0.330000	-0.350000	0.210955	-0.222980
0.350000	-0.350000	0.214236	-0.214236
0.370000	-0.350000	0.218380	-0.206394
0.390000	-0.350000	0.224188	-0.201538
0.410000	-0.350000	0.226704	-0.195629
0.430000	-0.350000	0.226133	-0.189991
0.450000	-0.350000	0.229531	-0.185863
0.470000	-0.350000	0.236727	-0.181980
0.490000	-0.350000	0.244414	-0.176320
0.510000	-0.350000	0.265593	-0.182401
0.530000	-0.350000	0.235314	-0.170741
0.550000	-0.350000	0.048099	-0.025780
0.570000	-0.350000	-0.149980	0.104113
0.590000	-0.350000	-0.214301	0.129691
0.610000	-0.350000	-0.216777	0.124934
0.630000	-0.350000	-0.207428	0.115487
0.650000	-0.350000	-0.195945	0.105701
0.670000	-0.350000	-0.183794	0.096177
0.690000	-0.350000	-0.171210	0.086988
0.710000	-0.350000	-0.158273	0.078139
0.730000	-0.350000	-0.145093	0.069648
0.750000	-0.350000	-0.131918	0.061591
0.770000	-0.350000	-0.119316	0.054180
0.790000	-0.350000	-0.108261	0.047825
0.810000	-0.350000	-0.099674	0.042952
0.830000	-0.350000	-0.093178	0.039354
0.850000	-0.350000	-0.086922	0.035960
0.870000	-0.350000	-0.079907	0.032286
0.890000	-0.350000	-0.072434	0.029012
0.910000	-0.350000	-0.063652	0.026248
0.930000	-0.350000	-0.052342	0.024501
0.950000	-0.350000	-0.038321	0.023470
0.970000	-0.350000	-0.022706	0.023599
0.990000	-0.350000	-0.007386	0.023328

-0.990000	-0.330000	0.007597	0.023851
-0.970000	-0.330000	0.022895	0.024225
-0.950000	-0.330000	0.038647	0.024370
-0.930000	-0.330000	0.053561	0.024675
-0.910000	-0.330000	0.065786	0.026304
-0.890000	-0.330000	0.075317	0.028668
-0.870000	-0.330000	0.083320	0.031842
-0.850000	-0.330000	0.090334	0.035247
-0.830000	-0.330000	0.096638	0.038408
-0.810000	-0.330000	0.104070	0.042256
-0.790000	-0.330000	0.114067	0.047543
-0.770000	-0.330000	0.126283	0.054109
-0.750000	-0.330000	0.139632	0.061497
-0.730000	-0.330000	0.153289	0.069399
-0.710000	-0.330000	0.166844	0.077681
-0.690000	-0.330000	0.180124	0.086306
-0.670000	-0.330000	0.193043	0.095267
-0.650000	-0.330000	0.205467	0.104541
-0.630000	-0.330000	0.216701	0.113883
-0.610000	-0.330000	0.222033	0.121434
-0.590000	-0.330000	0.193522	0.114990
-0.570000	-0.330000	0.043042	0.039928
-0.550000	-0.330000	-0.182316	-0.123797
-0.530000	-0.330000	-0.276963	-0.175913
-0.510000	-0.330000	-0.259210	-0.164499
-0.490000	-0.330000	-0.249000	-0.167943
-0.470000	-0.330000	-0.243248	-0.172693
-0.450000	-0.330000	-0.235127	-0.177041
-0.430000	-0.330000	-0.231051	-0.182653
-0.410000	-0.330000	-0.231387	-0.190543
-0.390000	-0.330000	-0.230747	-0.199117
-0.370000	-0.330000	-0.226709	-0.202690
-0.350000	-0.330000	-0.222980	-0.210955
-0.330000	-0.330000	-0.220296	-0.220296
-0.310000	-0.330000	-0.217381	-0.230709
-0.290000	-0.330000	-0.216298	-0.242000
-0.270000	-0.330000	-0.214592	-0.254337
-0.250000	-0.330000	-0.208587	-0.267754
-0.230000	-0.330000	-0.198257	-0.280175
-0.210000	-0.330000	-0.183306	-0.286576
-0.190000	-0.330000	-0.164761	-0.286118
-0.170000	-0.330000	-0.144788	-0.279060
-0.150000	-0.330000	-0.123871	-0.265941
-0.130000	-0.330000	-0.102170	-0.248495
-0.110000	-0.330000	-0.080719	-0.229225
-0.090000	-0.330000	-0.060829	-0.210383
-0.070000	-0.330000	-0.043315	-0.193792
-0.050000	-0.330000	-0.028414	-0.180846
-0.030000	-0.330000	-0.015908	-0.172288
-0.010000	-0.330000	-0.005099	-0.168120
0.010000	-0.330000	0.005099	-0.168120
0.030000	-0.330000	0.015908	-0.172288
0.050000	-0.330000	0.028414	-0.180846
0.070000	-0.330000	0.043315	-0.193792
0.090000	-0.330000	0.060829	-0.210383
0.110000	-0.330000	0.080719	-0.229225
0.130000	-0.330000	0.102170	-0.248495
0.150000	-0.330000	0.123871	-0.265941
0.170000	-0.330000	0.144788	-0.279060
0.190000	-0.330000	0.164761	-0.286118
0.210000	-0.330000	0.183306	-0.286576
0.230000	-0.330000	0.198257	-0.280175
0.250000	-0.330000	0.208587	-0.267754
0.270000	-0.330000	0.214592	-0.254337
0.290000	-0.330000	0.216298	-0.242000
0.310000	-0.330000	0.217381	-0.230709
0.330000	-0.330000	0.220296	-0.220296
0.350000	-0.330000	0.222980	-0.210955
0.370000	-0.330000	0.226709	-0.202690
0.390000	-0.330000	0.230747	-0.199117
0.410000	-0.330000	0.231387	-0.190543
0.430000	-0.330000	0.231051	-0.182653
0.450000	-0.330000	0.235127	-0.177041
0.470000	-0.330000	0.243248	-0.172693
0.490000	-0.330000	0.249000	-0.167943
0.510000	-0.330000	0.259210	-0.164499
0.530000	-0.330000	0.276963	-0.175913
0.550000	-0.330000	0.182316	-0.123797
0.570000	-0.330000	-0.043042	0.039928
0.590000	-0.330000	-0.193522	0.114990
0.610000	-0.330000	-0.222033	0.121434
0.630000	-0.330000	-0.216701	0.113883
0.650000	-0.330000	-0.205467	0.104541
0.670000	-0.330000	-0.193043	0.095267
0.690000	-0.330000	-0.180124	0.086306
0.710000	-0.330000	-0.166844	0.077681
0.730000	-0.330000	-0.153289	0.069399
0.750000	-0.330000	-0.139632	0.061497
0.770000	-0.330000	-0.126283	0.054109
0.790000	-0.330000	-0.114067	0.047543
0.810000	-0.330000	-0.104070	0.042256
0.830000	-0.330000	-0.096638	0.038408
0.850000	-0.330000	-0.090334	0.035247
0.870000	-0.330000	-0.083320	0.031842
0.890000	-0.330000	-0.075317	0.028668
0.910000	-0.330000	-0.065786	0.026304
0.930000	-0.330000	-0.053561	0.024675
0.950000	-0.330000	-0.038647	0.024370
0.970000	-0.330000	-0.022895	0.024225
0.990000	-0.330000	-0.007597	0.023851

-0.990000	-0.310000	0.007762	0.024138
-0.970000	-0.310000	0.023231	0.024322
-0.950000	-0.310000	0.039145	0.024811
-0.930000	-0.310000	0.054706	0.024819
-0.910000	-0.310000	0.067710	0.026125
-0.890000	-0.310000	0.077978	0.028235
-0.870000	-0.310000	0.086484	0.031224
-0.850000	-0.310000	0.093484	0.034241
-0.830000	-0.310000	0.100183	0.037336
-0.810000	-0.310000	0.108805	0.041503
-0.790000	-0.310000	0.120110	0.047068
-0.770000	-0.310000	0.133266	0.053676
-0.750000	-0.310000	0.147204	0.060928
-0.730000	-0.310000	0.161272	0.068607
-0.710000	-0.310000	0.175177	0.076636
-0.690000	-0.310000	0.188792	0.084997
-0.670000	-0.310000	0.202024	0.093685
-0.650000	-0.310000	0.214556	0.102613
-0.630000	-0.310000	0.224318	0.111068
-0.610000	-0.310000	0.217880	0.114018
-0.590000	-0.310000	0.131514	0.083298
-0.570000	-0.310000	-0.089005	-0.048764
-0.550000	-0.310000	-0.262155	-0.159730
-0.530000	-0.310000	-0.275112	-0.154258
-0.510000	-0.310000	-0.257448	-0.151232
-0.490000	-0.310000	-0.253195	-0.155853
-0.470000	-0.310000	-0.247500	-0.159141
-0.450000	-0.310000	-0.240484	-0.164741
-0.430000	-0.310000	-0.235307	-0.171163
-0.410000	-0.310000	-0.234084	-0.182246
-0.390000	-0.310000	-0.234547	-0.195375
-0.370000	-0.310000	-0.233532	-0.199043
-0.350000	-0.310000	-0.231974	-0.207308
-0.330000	-0.310000	-0.230709	-0.217381
-0.310000	-0.310000	-0.229028	-0.229028
-0.290000	-0.310000	-0.228663	-0.241886
-0.270000	-0.310000	-0.227204	-0.254266
-0.250000	-0.310000	-0.219876	-0.264395
-0.230000	-0.310000	-0.204417	-0.268703
-0.210000	-0.310000	-0.181615	-0.264256
-0.190000	-0.310000	-0.155055	-0.251419
-0.170000	-0.310000	-0.128146	-0.231628
-0.150000	-0.310000	-0.102444	-0.207077
-0.130000	-0.310000	-0.078747	-0.180602
-0.110000	-0.310000	-0.057886	-0.154909
-0.090000	-0.310000	-0.040535	-0.131983
-0.070000	-0.310000	-0.026874	-0.113058
-0.050000	-0.310000	-0.016558	-0.098799
-0.030000	-0.310000	-0.008849	-0.089407
-0.010000	-0.310000	-0.002767	-0.084776
0.010000	-0.310000	0.002767	-0.084776
0.030000	-0.310000	0.008849	-0.089407
0.050000	-0.310000	0.016558	-0.098799
0.070000	-0.310000	0.026874	-0.113058
0.090000	-0.310000	0.040535	-0.131983
0.110000	-0.310000	0.057886	-0.154909
0.130000	-0.310000	0.078747	-0.180602
0.150000	-0.310000	0.102444	-0.207077
0.170000	-0.310000	0.128146	-0.231628
0.190000	-0.310000	0.155055	-0.251419
0.210000	-0.310000	0.181615	-0.264256
0.230000	-0.310000	0.204417	-0.268703
0.250000	-0.310000	0.219876	-0.264395
0.270000	-0.310000	0.227204	-0.254266
0.290000	-0.310000	0.228663	-0.241886
0.310000	-0.310000	0.229028	-0.229028
0.330000	-0.310000	0.230709	-0.217381
0.350000	-0.310000	0.231974	-0.207308
0.370000	-0.310000	0.233532	-0.199043
0.390000	-0.310000	0.234547	-0.195375
0.410000	-0.310000	0.234084	-0.182246
0.430000	-0.310000	0.235307	-0.171163
0.450000	-0.310000	0.240484	-0.164741
0.470000	-0.310000	0.247500	-0.159141
0.490000	-0.310000	0.253195	-0.155853
0.510000	-0.310000	0.257448	-0.151232
0.530000	-0.310000	0.275112	-0.154258
0.550000	-0.310000	0.262155	-0.159730
0.570000	-0.310000	0.089005	-0.048764
0.590000	-0.310000	-0.131514	0.083298
0.610000	-0.310000	-0.217880	0.114018
0.630000	-0.310000	-0.224318	0.111068
0.650000	-0.310000	-0.214556	0.102613
0.670000	-0.310000	-0.202024	0.093685
0.690000	-0.310000	-0.188792	0.084997
0.710000	-0.310000	-0.175177	0.076636
0.730000	-0.310000	-0.161272	0.068607
0.750000	-0.310000	-0.147204	0.060928
0.770000	-0.310000	-0.133266	0.053676
0.790000	-0.310000	-0.120110	0.047068
0.810000	-0.310000	-0.108805	0.041503
0.830000	-0.310000	-0.100183	0.037336
0.850000	-0.310000	-0.093484	0.034241
0.870000	-0.310000	-0.086484	0.031224
0.890000	-0.310000	-0.077978	0.028235
0.910000	-0.310000	-0.067710	0.026125
0.930000	-0.310000	-0.054706	0.024819
0.950000	-0.310000	-0.039145	0.024811
0.970000	-0.310000	-0.023231	0.024322
0.990000	-0.310000	-0.007762	0.024138

-0.990000	-0.290000	0.007782	0.024138
-0.970000	-0.290000	0.023093	0.024295
-0.950000	-0.290000	0.038954	0.024756
-0.930000	-0.290000	0.055210	0.024808
-0.910000	-0.290000	0.069256	0.025690
-0.890000	-0.290000	0.080421	0.027652
-0.870000	-0.290000	0.089325	0.030359
-0.850000	-0.290000	0.096443	0.033029
-0.830000	-0.290000	0.103897	0.036194
-0.810000	-0.290000	0.113798	0.040632
-0.790000	-0.290000	0.126236	0.046316
-0.770000	-0.290000	0.140139	0.052832
-0.750000	-0.290000	0.154559	0.059865
-0.730000	-0.290000	0.168993	0.067271
-0.710000	-0.290000	0.183230	0.075006
-0.690000	-0.290000	0.197168	0.083064
-0.670000	-0.290000	0.210654	0.091422
-0.650000	-0.290000	0.222845	0.099835
-0.630000	-0.290000	0.228103	0.106464
-0.610000	-0.290000	0.194132	0.099585
-0.590000	-0.290000	0.029632	0.028877
-0.570000	-0.290000	-0.198893	-0.115974
-0.550000	-0.290000	-0.284989	-0.148496
-0.530000	-0.290000	-0.267060	-0.137497
-0.510000	-0.290000	-0.259375	-0.142626
-0.490000	-0.290000	-0.255419	-0.145895
-0.470000	-0.290000	-0.251146	-0.149737
-0.450000	-0.290000	-0.245073	-0.155247
-0.430000	-0.290000	-0.238141	-0.161010
-0.410000	-0.290000	-0.235410	-0.171240
-0.390000	-0.290000	-0.237983	-0.187239
-0.370000	-0.290000	-0.240791	-0.195378
-0.350000	-0.290000	-0.241403	-0.205255
-0.330000	-0.290000	-0.242000	-0.216298
-0.310000	-0.290000	-0.241886	-0.228663
-0.290000	-0.290000	-0.241405	-0.241405
-0.270000	-0.290000	-0.236913	-0.250680
-0.250000	-0.290000	-0.222872	-0.252332
-0.230000	-0.290000	-0.198060	-0.243760
-0.210000	-0.290000	-0.166070	-0.225516
-0.190000	-0.290000	-0.132243	-0.200127
-0.170000	-0.290000	-0.100560	-0.170332
-0.150000	-0.290000	-0.072933	-0.138934
-0.130000	-0.290000	-0.050072	-0.108597
-0.110000	-0.290000	-0.032159	-0.081374
-0.090000	-0.290000	-0.019028	-0.058497
-0.070000	-0.290000	-0.010173	-0.040443
-0.050000	-0.290000	-0.004793	-0.027223
-0.030000	-0.290000	-0.001907	-0.018634
-0.010000	-0.290000	-0.000479	-0.014415
0.010000	-0.290000	0.000479	-0.014415
0.030000	-0.290000	0.001907	-0.018634
0.050000	-0.290000	0.004793	-0.027223
0.070000	-0.290000	0.010173	-0.040443
0.090000	-0.290000	0.019028	-0.058497
0.110000	-0.290000	0.032159	-0.081374
0.130000	-0.290000	0.050072	-0.108597
0.150000	-0.290000	0.072933	-0.138934
0.170000	-0.290000	0.100560	-0.170332
0.190000	-0.290000	0.132243	-0.200127
0.210000	-0.290000	0.166070	-0.225516
0.230000	-0.290000	0.198060	-0.243760
0.250000	-0.290000	0.222872	-0.252332
0.270000	-0.290000	0.236913	-0.250680
0.290000	-0.290000	0.241405	-0.241405
0.310000	-0.290000	0.241886	-0.228663
0.330000	-0.290000	0.242000	-0.216298
0.350000	-0.290000	0.241403	-0.205255
0.370000	-0.290000	0.240791	-0.195378
0.390000	-0.290000	0.237983	-0.187239
0.410000	-0.290000	0.235410	-0.171240
0.430000	-0.290000	0.238141	-0.161010
0.450000	-0.290000	0.245073	-0.155247
0.470000	-0.290000	0.251146	-0.149737
0.490000	-0.290000	0.255419	-0.145895
0.510000	-0.290000	0.259375	-0.142626
0.530000	-0.290000	0.267060	-0.137497
0.550000	-0.290000	0.284989	-0.148496
0.570000	-0.290000	0.198893	-0.115974
0.590000	-0.290000	-0.029632	0.028877
0.610000	-0.290000	-0.194132	0.099585
0.630000	-0.290000	-0.228103	0.106464
0.650000	-0.290000	-0.222845	0.099835
0.670000	-0.290000	-0.210654	0.091422
0.690000	-0.290000	-0.197168	0.083064
0.710000	-0.290000	-0.183230	0.075006
0.730000	-0.290000	-0.168993	0.067271
0.750000	-0.290000	-0.154559	0.059865
0.770000	-0.290000	-0.140139	0.052832
0.790000	-0.290000	-0.126236	0.046316
0.810000	-0.290000	-0.113798	0.040632
0.830000	-0.290000	-0.103897	0.036194
0.850000	-0.290000	-0.096443	0.033029
0.870000	-0.290000	-0.089325	0.030359
0.890000	-0.290000	-0.080421	0.027652
0.910000	-0.290000	-0.069256	0.025690
0.930000	-0.290000	-0.055210	0.024808
0.950000	-0.290000	-0.038954	0.024756
0.970000	-0.290000	-0.023093	0.024295
0.990000	-0.290000	-0.007782	0.024138

-0.990000	-0.270000	0.007921	0.023853
-0.970000	-0.270000	0.023322	0.024208
-0.950000	-0.270000	0.039093	0.024315
-0.930000	-0.270000	0.055603	0.024482
-0.910000	-0.270000	0.070555	0.025054
-0.890000	-0.270000	0.082647	0.026855
-0.870000	-0.270000	0.091860	0.029216
-0.850000	-0.270000	0.099317	0.031671
-0.830000	-0.270000	0.107782	0.034968
-0.810000	-0.270000	0.118923	0.039570
-0.790000	-0.270000	0.132307	0.045230
-0.770000	-0.270000	0.146811	0.051554
-0.750000	-0.270000	0.161638	0.058307
-0.730000	-0.270000	0.176409	0.065397
-0.710000	-0.270000	0.190965	0.072801
-0.690000	-0.270000	0.205202	0.080512
-0.670000	-0.270000	0.218790	0.088464
-0.650000	-0.270000	0.229595	0.096058
-0.630000	-0.270000	0.224065	0.099148
-0.610000	-0.270000	0.138931	0.074694
-0.590000	-0.270000	-0.083606	-0.038006
-0.570000	-0.270000	-0.263367	-0.137448
-0.550000	-0.270000	-0.281338	-0.131918
-0.530000	-0.270000	-0.267170	-0.132694
-0.510000	-0.270000	-0.263950	-0.140292
-0.490000	-0.270000	-0.258660	-0.143136
-0.470000	-0.270000	-0.257359	-0.146674
-0.450000	-0.270000	-0.256550	-0.150349
-0.430000	-0.270000	-0.254880	-0.154657
-0.410000	-0.270000	-0.253286	-0.160629
-0.390000	-0.270000	-0.252615	-0.175442
-0.370000	-0.270000	-0.252803	-0.188622
-0.350000	-0.270000	-0.253327	-0.201700
-0.330000	-0.270000	-0.254337	-0.214592
-0.310000	-0.270000	-0.254266	-0.227204
-0.290000	-0.270000	-0.250680	-0.236913
-0.270000	-0.270000	-0.238043	-0.238043
-0.250000	-0.270000	-0.212855	-0.227187
-0.230000	-0.270000	-0.177542	-0.205090
-0.210000	-0.270000	-0.137986	-0.175153
-0.190000	-0.270000	-0.099924	-0.141215
-0.170000	-0.270000	-0.067024	-0.106493
-0.150000	-0.270000	-0.040771	-0.073506
-0.130000	-0.270000	-0.021232	-0.044091
-0.110000	-0.270000	-0.007806	-0.019256
-0.090000	-0.270000	0.000389	0.000706
-0.070000	-0.270000	0.004379	0.015990
-0.050000	-0.270000	0.005225	0.026985
-0.030000	-0.270000	0.003938	0.034076
-0.010000	-0.270000	0.001441	0.037552
0.010000	-0.270000	-0.001441	0.037552
0.030000	-0.270000	-0.003938	0.034076
0.050000	-0.270000	-0.005225	0.026985
0.070000	-0.270000	-0.004379	0.015990
0.090000	-0.270000	-0.000389	0.000706
0.110000	-0.270000	0.007806	-0.019256
0.130000	-0.270000	0.021232	-0.044091
0.150000	-0.270000	0.040771	-0.073506
0.170000	-0.270000	0.067024	-0.106493
0.190000	-0.270000	0.099924	-0.141215
0.210000	-0.270000	0.137986	-0.175153
0.230000	-0.270000	0.177542	-0.205090
0.250000	-0.270000	0.212855	-0.227187
0.270000	-0.270000	0.238043	-0.238043
0.290000	-0.270000	0.250680	-0.236913
0.310000	-0.270000	0.254266	-0.227204
0.330000	-0.270000	0.254337	-0.214592
0.350000	-0.270000	0.253327	-0.201700
0.370000	-0.270000	0.252803	-0.188622
0.390000	-0.270000	0.252615	-0.175442
0.410000	-0.270000	0.253286	-0.160629
0.430000	-0.270000	0.254880	-0.154657
0.450000	-0.270000	0.256550	-0.150349
0.470000	-0.270000	0.257359	-0.146674
0.490000	-0.270000	0.258660	-0.143136
0.510000	-0.270000	0.263950	-0.140292
0.530000	-0.270000	0.267170	-0.132694
0.550000	-0.270000	0.281338	-0.131918
0.570000	-0.270000	0.263367	-0.137448
0.590000	-0.270000	0.083606	-0.038006
0.610000	-0.270000	-0.138931	0.074694
0.630000	-0.270000	-0.224065	0.099148
0.650000	-0.270000	-0.229595	0.096058
0.670000	-0.270000	-0.218790	0.088464
0.690000	-0.270000	-0.205202	0.080512
0.710000	-0.270000	-0.190965	0.072801
0.730000	-0.270000	-0.176409	0.065397
0.750000	-0.270000	-0.161638	0.058307
0.770000	-0.270000	-0.146811	0.051554
0.790000	-0.270000	-0.132307	0.045230
0.810000	-0.270000	-0.118923	0.039570
0.830000	-0.270000	-0.107782	0.034968
0.850000	-0.270000	-0.099317	0.031671
0.870000	-0.270000	-0.091860	0.029216
0.890000	-0.270000	-0.082647	0.026855
0.910000	-0.270000	-0.070555	0.025054
0.930000	-0.270000	-0.055603	0.024482
0.950000	-0.270000	-0.039093	0.024315
0.970000	-0.270000	-0.023322	0.024208
0.990000	-0.270000	-0.007921	0.023853

-0.990000	-0.250000	0.008139	0.023297
-0.970000	-0.250000	0.023962	0.023641
-0.950000	-0.250000	0.039687	0.023739
-0.930000	-0.250000	0.056009	0.023941
-0.910000	-0.250000	0.071638	0.024320
-0.890000	-0.250000	0.084585	0.025853
-0.870000	-0.250000	0.094139	0.027839
-0.850000	-0.250000	0.102192	0.030192
-0.830000	-0.250000	0.111793	0.033614
-0.810000	-0.250000	0.124056	0.038259
-0.790000	-0.250000	0.138216	0.043779
-0.770000	-0.250000	0.153212	0.049837
-0.750000	-0.250000	0.168397	0.056262
-0.730000	-0.250000	0.183482	0.062997
-0.710000	-0.250000	0.198341	0.070032
-0.690000	-0.250000	0.212827	0.077351
-0.670000	-0.250000	0.226194	0.084790
-0.650000	-0.250000	0.233526	0.091065
-0.630000	-0.250000	0.206693	0.087909
-0.610000	-0.250000	0.055591	0.036818
-0.590000	-0.250000	-0.181769	-0.092639
-0.570000	-0.250000	-0.289545	-0.133804
-0.550000	-0.250000	-0.277835	-0.125179
-0.530000	-0.250000	-0.273677	-0.132837
-0.510000	-0.250000	-0.269739	-0.138789
-0.490000	-0.250000	-0.263817	-0.142486
-0.470000	-0.250000	-0.263552	-0.145385
-0.450000	-0.250000	-0.263985	-0.149080
-0.430000	-0.250000	-0.263452	-0.154358
-0.410000	-0.250000	-0.263797	-0.156800
-0.390000	-0.250000	-0.265766	-0.166458
-0.370000	-0.250000	-0.267092	-0.179241
-0.350000	-0.250000	-0.267625	-0.194182
-0.330000	-0.250000	-0.267754	-0.208587
-0.310000	-0.250000	-0.264395	-0.219876
-0.290000	-0.250000	-0.252332	-0.222872
-0.270000	-0.250000	-0.227187	-0.212855
-0.250000	-0.250000	-0.189877	-0.189877
-0.230000	-0.250000	-0.145993	-0.157653
-0.210000	-0.250000	-0.102194	-0.120951
-0.190000	-0.250000	-0.063610	-0.083892
-0.170000	-0.250000	-0.032890	-0.049344
-0.150000	-0.250000	-0.010552	-0.018997
-0.130000	-0.250000	0.004163	0.006473
-0.110000	-0.250000	0.012610	0.027118
-0.090000	-0.250000	0.016194	0.043331
-0.070000	-0.250000	0.016081	0.055587
-0.050000	-0.250000	0.013262	0.064350
-0.030000	-0.250000	0.008630	0.069992
-0.010000	-0.250000	0.002984	0.072757
0.010000	-0.250000	-0.002984	0.072757
0.030000	-0.250000	-0.008630	0.069992
0.050000	-0.250000	-0.013262	0.064350
0.070000	-0.250000	-0.016081	0.055587
0.090000	-0.250000	-0.016194	0.043331
0.110000	-0.250000	-0.012610	0.027118
0.130000	-0.250000	-0.004163	0.006473
0.150000	-0.250000	0.010552	-0.018997
0.170000	-0.250000	0.032890	-0.049344
0.190000	-0.250000	0.063610	-0.083892
0.210000	-0.250000	0.102194	-0.120951
0.230000	-0.250000	0.145993	-0.157653
0.250000	-0.250000	0.189877	-0.189877
0.270000	-0.250000	0.227187	-0.212855
0.290000	-0.250000	0.252332	-0.222872
0.310000	-0.250000	0.264395	-0.219876
0.330000	-0.250000	0.267754	-0.208587
0.350000	-0.250000	0.267625	-0.194182
0.370000	-0.250000	0.267092	-0.179241
0.390000	-0.250000	0.265766	-0.166458
0.410000	-0.250000	0.263797	-0.156800
0.430000	-0.250000	0.263452	-0.154358
0.450000	-0.250000	0.263985	-0.149080
0.470000	-0.250000	0.263552	-0.145385
0.490000	-0.250000	0.263817	-0.142486
0.510000	-0.250000	0.269739	-0.138789
0.530000	-0.250000	0.273677	-0.132837
0.550000	-0.250000	0.277835	-0.125179
0.570000	-0.250000	0.289545	-0.133804
0.590000	-0.250000	0.181769	-0.092639
0.610000	-0.250000	-0.055591	0.036818
0.630000	-0.250000	-0.206693	0.087909
0.650000	-0.250000	-0.233526	0.091065
0.670000	-0.250000	-0.226194	0.084790
0.690000	-0.250000	-0.212827	0.077351
0.710000	-0.250000	-0.198341	0.070032
0.730000	-0.250000	-0.183482	0.062997
0.750000	-0.250000	-0.168397	0.056262
0.770000	-0.250000	-0.153212	0.049837
0.790000	-0.250000	-0.138216	0.043779
0.810000	-0.250000	-0.124056	0.038259
0.830000	-0.250000	-0.111793	0.033614
0.850000	-0.250000	-0.102192	0.030192
0.870000	-0.250000	-0.094139	0.027839
0.890000	-0.250000	-0.084585	0.025853
0.910000	-0.250000	-0.071638	0.024320
0.930000	-0.250000	-0.056009	0.023941
0.950000	-0.250000	-0.039687	0.023739
0.970000	-0.250000	-0.023962	0.023641
0.990000	-0.250000	-0.008139	0.023297

-0.990000	-0.230000	0.008186	0.022360
-0.970000	-0.230000	0.024162	0.022731
-0.950000	-0.230000	0.039931	0.023020
-0.930000	-0.230000	0.056253	0.023173
-0.910000	-0.230000	0.072475	0.023477
-0.890000	-0.230000	0.086168	0.024669
-0.870000	-0.230000	0.096199	0.026294
-0.850000	-0.230000	0.105090	0.028599
-0.830000	-0.230000	0.115846	0.032084
-0.810000	-0.230000	0.129084	0.036660
-0.790000	-0.230000	0.143881	0.041951
-0.770000	-0.230000	0.159290	0.047686
-0.750000	-0.230000	0.174795	0.053743
-0.730000	-0.230000	0.190175	0.060089
-0.710000	-0.230000	0.205314	0.066717
-0.690000	-0.230000	0.219955	0.073592
-0.670000	-0.230000	0.232499	0.080370
-0.650000	-0.230000	0.232710	0.084575
-0.630000	-0.230000	0.168699	0.071361
-0.610000	-0.230000	-0.041899	-0.011527
-0.590000	-0.230000	-0.252833	-0.119678
-0.570000	-0.230000	-0.294453	-0.123585
-0.550000	-0.230000	-0.278392	-0.118913
-0.530000	-0.230000	-0.279461	-0.123967
-0.510000	-0.230000	-0.274333	-0.127195
-0.490000	-0.230000	-0.266888	-0.132847
-0.470000	-0.230000	-0.262574	-0.137085
-0.450000	-0.230000	-0.261282	-0.142594
-0.430000	-0.230000	-0.263430	-0.150474
-0.410000	-0.230000	-0.267768	-0.155805
-0.390000	-0.230000	-0.274073	-0.162562
-0.370000	-0.230000	-0.280151	-0.172351
-0.350000	-0.230000	-0.282691	-0.185582
-0.330000	-0.230000	-0.280175	-0.198257
-0.310000	-0.230000	-0.268703	-0.204417
-0.290000	-0.230000	-0.243760	-0.198060
-0.270000	-0.230000	-0.205090	-0.177542
-0.250000	-0.230000	-0.157653	-0.145993
-0.230000	-0.230000	-0.108604	-0.108604
-0.210000	-0.230000	-0.064228	-0.070377
-0.190000	-0.230000	-0.028328	-0.034901
-0.170000	-0.230000	-0.002140	-0.004129
-0.150000	-0.230000	0.015030	0.021459
-0.130000	-0.230000	0.024856	0.042244
-0.110000	-0.230000	0.029005	0.058793
-0.090000	-0.230000	0.028807	0.071663
-0.070000	-0.230000	0.025365	0.081332
-0.050000	-0.230000	0.019607	0.088221
-0.030000	-0.230000	0.012327	0.092649
-0.010000	-0.230000	0.004199	0.094820
0.010000	-0.230000	-0.004199	0.094820
0.030000	-0.230000	-0.012327	0.092649
0.050000	-0.230000	-0.019607	0.088221
0.070000	-0.230000	-0.025365	0.081332
0.090000	-0.230000	-0.028807	0.071663
0.110000	-0.230000	-0.029005	0.058793
0.130000	-0.230000	-0.024856	0.042244
0.150000	-0.230000	-0.015030	0.021459
0.170000	-0.230000	0.002140	-0.004129
0.190000	-0.230000	0.028328	-0.034901
0.210000	-0.230000	0.064228	-0.070377
0.230000	-0.230000	0.108604	-0.108604
0.250000	-0.230000	0.157653	-0.145993
0.270000	-0.230000	0.205090	-0.177542
0.290000	-0.230000	0.243760	-0.198060
0.310000	-0.230000	0.268703	-0.204417
0.330000	-0.230000	0.280175	-0.198257
0.350000	-0.230000	0.282691	-0.185582
0.370000	-0.230000	0.280151	-0.172351
0.390000	-0.230000	0.274073	-0.162562
0.410000	-0.230000	0.267768	-0.155805
0.430000	-0.230000	0.263430	-0.150474
0.450000	-0.230000	0.261282	-0.142594
0.470000	-0.230000	0.262574	-0.137085
0.490000	-0.230000	0.266888	-0.132847
0.510000	-0.230000	0.274333	-0.127195
0.530000	-0.230000	0.279461	-0.123967
0.550000	-0.230000	0.278392	-0.118913
0.570000	-0.230000	0.294453	-0.123585
0.590000	-0.230000	0.252833	-0.119678
0.610000	-0.230000	0.041899	-0.011527
0.630000	-0.230000	-0.168699	0.071361
0.650000	-0.230000	-0.232710	0.084575
0.670000	-0.230000	-0.232499	0.080370
0.690000	-0.230000	-0.219955	0.073592
0.710000	-0.230000	-0.205314	0.066717
0.730000	-0.230000	-0.190175	0.060089
0.750000	-0.230000	-0.174795	0.053743
0.770000	-0.230000	-0.159290	0.047686
0.790000	-0.230000	-0.143881	0.041951
0.810000	-0.230000	-0.129084	0.036660
0.830000	-0.230000	-0.115846	0.032084
0.850000	-0.230000	-0.105090	0.028599
0.870000	-0.230000	-0.096199	0.026294
0.890000	-0.230000	-0.086168	0.024669
0.910000	-0.230000	-0.072475	0.023477
0.930000	-0.230000	-0.056253	0.023173
0.950000	-0.230000	-0.039931	0.023020
0.970000	-0.230000	-0.024162	0.022731
0.990000	-0.230000	-0.008186	0.022360

-0.990000	-0.210000	0.007902	0.021250
-0.970000	-0.210000	0.023999	0.021580
-0.950000	-0.210000	0.040117	0.021936
-0.930000	-0.210000	0.056470	0.022085
-0.910000	-0.210000	0.073137	0.022417
-0.890000	-0.210000	0.087404	0.023288
-0.870000	-0.210000	0.098069	0.024617
-0.850000	-0.210000	0.107981	0.026880
-0.830000	-0.210000	0.119851	0.030345
-0.810000	-0.210000	0.133919	0.034755
-0.790000	-0.210000	0.149238	0.039749
-0.770000	-0.210000	0.165000	0.045116
-0.750000	-0.210000	0.180796	0.050770
-0.730000	-0.210000	0.196451	0.056693
-0.710000	-0.210000	0.211839	0.062877
-0.690000	-0.210000	0.226475	0.069249
-0.670000	-0.210000	0.237173	0.075171
-0.650000	-0.210000	0.224509	0.076241
-0.630000	-0.210000	0.108452	0.048672
-0.610000	-0.210000	-0.136192	-0.056893
-0.590000	-0.210000	-0.292727	-0.120357
-0.570000	-0.210000	-0.288716	-0.108373
-0.550000	-0.210000	-0.276800	-0.105410
-0.530000	-0.210000	-0.280320	-0.106068
-0.510000	-0.210000	-0.279481	-0.107422
-0.490000	-0.210000	-0.278120	-0.113512
-0.470000	-0.210000	-0.277191	-0.120031
-0.450000	-0.210000	-0.276023	-0.128592
-0.430000	-0.210000	-0.274947	-0.137595
-0.410000	-0.210000	-0.276106	-0.148380
-0.390000	-0.210000	-0.281661	-0.157293
-0.370000	-0.210000	-0.289638	-0.165638
-0.350000	-0.210000	-0.293342	-0.175516
-0.330000	-0.210000	-0.286576	-0.183306
-0.310000	-0.210000	-0.264256	-0.181615
-0.290000	-0.210000	-0.225516	-0.166070
-0.270000	-0.210000	-0.175153	-0.137986
-0.250000	-0.210000	-0.120951	-0.102194
-0.230000	-0.210000	-0.070377	-0.064228
-0.210000	-0.210000	-0.028489	-0.028489
-0.190000	-0.210000	0.002634	0.002482
-0.170000	-0.210000	0.023459	0.028090
-0.150000	-0.210000	0.035788	0.048863
-0.130000	-0.210000	0.041458	0.065503
-0.110000	-0.210000	0.042001	0.078605
-0.090000	-0.210000	0.038705	0.088709
-0.070000	-0.210000	0.032612	0.096284
-0.050000	-0.210000	0.024554	0.101690
-0.030000	-0.210000	0.015211	0.105178
-0.010000	-0.210000	0.005147	0.106893
0.010000	-0.210000	-0.005147	0.106893
0.030000	-0.210000	-0.015211	0.105178
0.050000	-0.210000	-0.024554	0.101690
0.070000	-0.210000	-0.032612	0.096284
0.090000	-0.210000	-0.038705	0.088709
0.110000	-0.210000	-0.042001	0.078605
0.130000	-0.210000	-0.041458	0.065503
0.150000	-0.210000	-0.035788	0.048863
0.170000	-0.210000	-0.023459	0.028090
0.190000	-0.210000	-0.002634	0.002482
0.210000	-0.210000	0.028489	-0.028489
0.230000	-0.210000	0.070377	-0.064228
0.250000	-0.210000	0.120951	-0.102194
0.270000	-0.210000	0.175153	-0.137986
0.290000	-0.210000	0.225516	-0.166070
0.310000	-0.210000	0.264256	-0.181615
0.330000	-0.210000	0.286576	-0.183306
0.350000	-0.210000	0.293342	-0.175516
0.370000	-0.210000	0.289638	-0.165638
0.390000	-0.210000	0.281661	-0.157293
0.410000	-0.210000	0.276106	-0.148380
0.430000	-0.210000	0.274947	-0.137595
0.450000	-0.210000	0.276023	-0.128592
0.470000	-0.210000	0.277191	-0.120031
0.490000	-0.210000	0.278120	-0.113512
0.510000	-0.210000	0.279481	-0.107422
0.530000	-0.210000	0.280320	-0.106068
0.550000	-0.210000	0.276800	-0.105410
0.570000	-0.210000	0.288716	-0.108373
0.590000	-0.210000	0.292727	-0.120357
0.610000	-0.210000	0.136192	-0.056893
0.630000	-0.210000	-0.108452	0.048672
0.650000	-0.210000	-0.224509	0.076241
0.670000	-0.210000	-0.237173	0.075171
0.690000	-0.210000	-0.226475	0.069249
0.710000	-0.210000	-0.211839	0.062877
0.730000	-0.210000	-0.196451	0.056693
0.750000	-0.210000	-0.180796	0.050770
0.770000	-0.210000	-0.165000	0.045116
0.790000	-0.210000	-0.149238	0.039749
0.810000	-0.210000	-0.133919	0.034755
0.830000	-0.210000	-0.119851	0.030345
0.850000	-0.210000	-0.107981	0.026880
0.870000	-0.210000	-0.098069	0.024617
0.890000	-0.210000	-0.087404	0.023288
0.910000	-0.210000	-0.073137	0.022417
0.930000	-0.210000	-0.056470	0.022085
0.950000	-0.210000	-0.040117	0.021936
0.970000	-0.210000	-0.023999	0.021580
0.990000	-0.210000	-0.007902	0.021250

-0.990000	-0.190000	0.007866	0.020205
-0.970000	-0.190000	0.024154	0.020114
-0.950000	-0.190000	0.040390	0.020491
-0.930000	-0.190000	0.056734	0.020694
-0.910000	-0.190000	0.073681	0.021082
-0.890000	-0.190000	0.088370	0.021701
-0.870000	-0.190000	0.099792	0.022823
-0.850000	-0.190000	0.110817	0.025025
-0.830000	-0.190000	0.123718	0.028379
-0.810000	-0.190000	0.138486	0.032541
-0.790000	-0.190000	0.154238	0.037185
-0.770000	-0.190000	0.170307	0.042146
-0.750000	-0.190000	0.186368	0.047366
-0.730000	-0.190000	0.202277	0.052833
-0.710000	-0.190000	0.217866	0.058537
-0.690000	-0.190000	0.232245	0.064340
-0.670000	-0.190000	0.239487	0.069152
-0.650000	-0.190000	0.205957	0.065800
-0.630000	-0.190000	0.034524	0.021145
-0.610000	-0.190000	-0.211516	-0.083026
-0.590000	-0.190000	-0.304985	-0.105418
-0.570000	-0.190000	-0.280727	-0.092804
-0.550000	-0.190000	-0.275568	-0.093788
-0.530000	-0.190000	-0.279567	-0.093762
-0.510000	-0.190000	-0.281424	-0.093715
-0.490000	-0.190000	-0.282050	-0.096994
-0.470000	-0.190000	-0.281283	-0.101498
-0.450000	-0.190000	-0.283329	-0.109588
-0.430000	-0.190000	-0.285767	-0.118972
-0.410000	-0.190000	-0.286989	-0.131272
-0.390000	-0.190000	-0.290714	-0.143517
-0.370000	-0.190000	-0.297837	-0.153750
-0.350000	-0.190000	-0.300020	-0.162365
-0.330000	-0.190000	-0.286118	-0.164761
-0.310000	-0.190000	-0.251419	-0.155055
-0.290000	-0.190000	-0.200127	-0.132243
-0.270000	-0.190000	-0.141215	-0.099924
-0.250000	-0.190000	-0.083892	-0.063610
-0.230000	-0.190000	-0.034901	-0.028328
-0.210000	-0.190000	0.002482	0.002634
-0.190000	-0.190000	0.028245	0.028245
-0.170000	-0.190000	0.044224	0.049008
-0.150000	-0.190000	0.052424	0.065648
-0.130000	-0.190000	0.054577	0.078808
-0.110000	-0.190000	0.052185	0.089110
-0.090000	-0.190000	0.046457	0.097075
-0.070000	-0.190000	0.038315	0.103095
-0.050000	-0.190000	0.028473	0.107431
-0.030000	-0.190000	0.017508	0.110249
-0.010000	-0.190000	0.005905	0.111640
0.010000	-0.190000	-0.005905	0.111640
0.030000	-0.190000	-0.017508	0.110249
0.050000	-0.190000	-0.028473	0.107431
0.070000	-0.190000	-0.038315	0.103095
0.090000	-0.190000	-0.046457	0.097075
0.110000	-0.190000	-0.052185	0.089110
0.130000	-0.190000	-0.054577	0.078808
0.150000	-0.190000	-0.052424	0.065648
0.170000	-0.190000	-0.044224	0.049008
0.190000	-0.190000	-0.028245	0.028245
0.210000	-0.190000	-0.002482	0.002634
0.230000	-0.190000	0.034901	-0.028328
0.250000	-0.190000	0.083892	-0.063610
0.270000	-0.190000	0.141215	-0.099924
0.290000	-0.190000	0.200127	-0.132243
0.310000	-0.190000	0.251419	-0.155055
0.330000	-0.190000	0.286118	-0.164761
0.350000	-0.190000	0.300020	-0.162365
0.370000	-0.190000	0.297837	-0.153750
0.390000	-0.190000	0.290714	-0.143517
0.410000	-0.190000	0.286989	-0.131272
0.430000	-0.190000	0.285767	-0.118972
0.450000	-0.190000	0.283329	-0.109588
0.470000	-0.190000	0.281283	-0.101498
0.490000	-0.190000	0.282050	-0.096994
0.510000	-0.190000	0.281424	-0.093715
0.530000	-0.190000	0.279567	-0.093762
0.550000	-0.190000	0.275568	-0.093788
0.570000	-0.190000	0.280727	-0.092804
0.590000	-0.190000	0.304985	-0.105418
0.610000	-0.190000	0.211516	-0.083026
0.630000	-0.190000	-0.034524	0.021145
0.650000	-0.190000	-0.205957	0.065800
0.670000	-0.190000	-0.239487	0.069152
0.690000	-0.190000	-0.232245	0.064340
0.710000	-0.190000	-0.217866	0.058537
0.730000	-0.190000	-0.202277	0.052833
0.750000	-0.190000	-0.186368	0.047366
0.770000	-0.190000	-0.170307	0.042146
0.790000	-0.190000	-0.154238	0.037185
0.810000	-0.190000	-0.138486	0.032541
0.830000	-0.190000	-0.123718	0.028379
0.850000	-0.190000	-0.110817	0.025025
0.870000	-0.190000	-0.099792	0.022823
0.890000	-0.190000	-0.088370	0.021701
0.910000	-0.190000	-0.073681	0.021082
0.930000	-0.190000	-0.056734	0.020694
0.950000	-0.190000	-0.040390	0.020491
0.970000	-0.190000	-0.024154	0.020114
0.990000	-0.190000	-0.007866	0.020205

-0.990000	-0.170000	0.008175	0.018880
-0.970000	-0.170000	0.024678	0.018596
-0.950000	-0.170000	0.040728	0.018832
-0.930000	-0.170000	0.057066	0.019088
-0.910000	-0.170000	0.074148	0.019509
-0.890000	-0.170000	0.089148	0.019942
-0.870000	-0.170000	0.101394	0.020917
-0.850000	-0.170000	0.113536	0.023017
-0.830000	-0.170000	0.127365	0.026179
-0.810000	-0.170000	0.142722	0.030027
-0.790000	-0.170000	0.158840	0.034278
-0.770000	-0.170000	0.175177	0.038802
-0.750000	-0.170000	0.191479	0.043557
-0.730000	-0.170000	0.207618	0.048539
-0.710000	-0.170000	0.223342	0.053725
-0.690000	-0.170000	0.237086	0.058885
-0.670000	-0.170000	0.238628	0.062308
-0.650000	-0.170000	0.175251	0.053531
-0.630000	-0.170000	-0.040406	-0.005880
-0.610000	-0.170000	-0.261945	-0.087737
-0.590000	-0.170000	-0.304195	-0.088207
-0.570000	-0.170000	-0.280158	-0.082664
-0.550000	-0.170000	-0.281059	-0.087700
-0.530000	-0.170000	-0.283871	-0.088254
-0.510000	-0.170000	-0.289730	-0.088967
-0.490000	-0.170000	-0.296016	-0.092638
-0.470000	-0.170000	-0.295333	-0.096170
-0.450000	-0.170000	-0.294070	-0.098123
-0.430000	-0.170000	-0.296541	-0.104695
-0.410000	-0.170000	-0.300058	-0.114978
-0.390000	-0.170000	-0.303600	-0.128167
-0.370000	-0.170000	-0.308007	-0.140657
-0.350000	-0.170000	-0.304006	-0.148150
-0.330000	-0.170000	-0.279060	-0.144788
-0.310000	-0.170000	-0.231628	-0.128146
-0.290000	-0.170000	-0.170332	-0.100560
-0.270000	-0.170000	-0.106493	-0.067024
-0.250000	-0.170000	-0.049344	-0.032890
-0.230000	-0.170000	-0.004129	-0.002140
-0.210000	-0.170000	0.028090	0.023459
-0.190000	-0.170000	0.049008	0.044224
-0.170000	-0.170000	0.060857	0.060857
-0.150000	-0.170000	0.065577	0.074021
-0.130000	-0.170000	0.064900	0.084400
-0.110000	-0.170000	0.060242	0.092586
-0.090000	-0.170000	0.052659	0.098999
-0.070000	-0.170000	0.042935	0.103908
-0.050000	-0.170000	0.031678	0.107477
-0.030000	-0.170000	0.019396	0.109807
-0.010000	-0.170000	0.006529	0.110958
0.010000	-0.170000	-0.006529	0.110958
0.030000	-0.170000	-0.019396	0.109807
0.050000	-0.170000	-0.031678	0.107477
0.070000	-0.170000	-0.042935	0.103908
0.090000	-0.170000	-0.052659	0.098999
0.110000	-0.170000	-0.060242	0.092586
0.130000	-0.170000	-0.064900	0.084400
0.150000	-0.170000	-0.065577	0.074021
0.170000	-0.170000	-0.060857	0.060857
0.190000	-0.170000	-0.049008	0.044224
0.210000	-0.170000	-0.028090	0.023459
0.230000	-0.170000	0.004129	-0.002140
0.250000	-0.170000	0.049344	-0.032890
0.270000	-0.170000	0.106493	-0.067024
0.290000	-0.170000	0.170332	-0.100560
0.310000	-0.170000	0.231628	-0.128146
0.330000	-0.170000	0.279060	-0.144788
0.350000	-0.170000	0.304006	-0.148150
0.370000	-0.170000	0.308007	-0.140657
0.390000	-0.170000	0.303600	-0.128167
0.410000	-0.170000	0.300058	-0.114978
0.430000	-0.170000	0.296541	-0.104695
0.450000	-0.170000	0.294070	-0.098123
0.470000	-0.170000	0.295333	-0.096170
0.490000	-0.170000	0.296016	-0.092638
0.510000	-0.170000	0.289730	-0.088967
0.530000	-0.170000	0.283871	-0.088254
0.550000	-0.170000	0.281059	-0.087700
0.570000	-0.170000	0.280158	-0.082664
0.590000	-0.170000	0.304195	-0.088207
0.610000	-0.170000	0.261945	-0.087737
0.630000	-0.170000	0.040406	-0.005880
0.650000	-0.170000	-0.175251	0.053531
0.670000	-0.170000	-0.238628	0.062308
0.690000	-0.170000	-0.237086	0.058885
0.710000	-0.170000	-0.223342	0.053725
0.730000	-0.170000	-0.207618	0.048539
0.750000	-0.170000	-0.191479	0.043557
0.770000	-0.170000	-0.175177	0.038802
0.790000	-0.170000	-0.158840	0.034278
0.810000	-0.170000	-0.142722	0.030027
0.830000	-0.170000	-0.127365	0.026179
0.850000	-0.170000	-0.113536	0.023017
0.870000	-0.170000	-0.101394	0.020917
0.890000	-0.170000	-0.089148	0.019942
0.910000	-0.170000	-0.074148	0.019509
0.930000	-0.170000	-0.057066	0.019088
0.950000	-0.170000	-0.040728	0.018832
0.970000	-0.170000	-0.024678	0.018596
0.990000	-0.170000	-0.008175	0.018880

-0.990000	-0.150000	0.008293	0.017082
-0.970000	-0.150000	0.024871	0.016967
-0.950000	-0.150000	0.040942	0.017025
-0.930000	-0.150000	0.057418	0.017344
-0.910000	-0.150000	0.074538	0.017744
-0.890000	-0.150000	0.089782	0.018024
-0.870000	-0.150000	0.102870	0.018881
-0.850000	-0.150000	0.116079	0.020839
-0.830000	-0.150000	0.130727	0.023744
-0.810000	-0.150000	0.146583	0.027229
-0.790000	-0.150000	0.163010	0.031052
-0.770000	-0.150000	0.179583	0.035110
-0.750000	-0.150000	0.196101	0.039375
-0.730000	-0.150000	0.212440	0.043842
-0.710000	-0.150000	0.228209	0.048472
-0.690000	-0.150000	0.240825	0.052919
-0.670000	-0.150000	0.234129	0.054758
-0.650000	-0.150000	0.135893	0.040536
-0.630000	-0.150000	-0.106895	-0.026196
-0.610000	-0.150000	-0.292264	-0.081083
-0.590000	-0.150000	-0.301298	-0.075374
-0.570000	-0.150000	-0.284206	-0.075650
-0.550000	-0.150000	-0.286672	-0.080187
-0.530000	-0.150000	-0.283460	-0.080176
-0.510000	-0.150000	-0.282473	-0.083116
-0.490000	-0.150000	-0.285340	-0.090428
-0.470000	-0.150000	-0.289695	-0.097022
-0.450000	-0.150000	-0.295268	-0.095930
-0.430000	-0.150000	-0.302198	-0.099452
-0.410000	-0.150000	-0.310152	-0.106524
-0.390000	-0.150000	-0.316134	-0.117404
-0.370000	-0.150000	-0.317542	-0.128872
-0.350000	-0.150000	-0.303907	-0.132887
-0.330000	-0.150000	-0.265941	-0.123871
-0.310000	-0.150000	-0.207077	-0.102444
-0.290000	-0.150000	-0.138934	-0.072933
-0.270000	-0.150000	-0.073506	-0.040771
-0.250000	-0.150000	-0.018997	-0.010552
-0.230000	-0.150000	0.021459	0.015030
-0.210000	-0.150000	0.048863	0.035788
-0.190000	-0.150000	0.065648	0.052424
-0.170000	-0.150000	0.074021	0.065577
-0.150000	-0.150000	0.075961	0.075961
-0.130000	-0.150000	0.073127	0.084230
-0.110000	-0.150000	0.066760	0.090856
-0.090000	-0.150000	0.057749	0.096117
-0.070000	-0.150000	0.046760	0.100172
-0.050000	-0.150000	0.034340	0.103122
-0.030000	-0.150000	0.020964	0.105042
-0.010000	-0.150000	0.007047	0.105987
0.010000	-0.150000	-0.007047	0.105987
0.030000	-0.150000	-0.020964	0.105042
0.050000	-0.150000	-0.034340	0.103122
0.070000	-0.150000	-0.046760	0.100172
0.090000	-0.150000	-0.057749	0.096117
0.110000	-0.150000	-0.066760	0.090856
0.130000	-0.150000	-0.073127	0.084230
0.150000	-0.150000	-0.075961	0.075961
0.170000	-0.150000	-0.074021	0.065577
0.190000	-0.150000	-0.065648	0.052424
0.210000	-0.150000	-0.048863	0.035788
0.230000	-0.150000	-0.021459	0.015030
0.250000	-0.150000	0.018997	-0.010552
0.270000	-0.150000	0.073506	-0.040771
0.290000	-0.150000	0.138934	-0.072933
0.310000	-0.150000	0.207077	-0.102444
0.330000	-0.150000	0.265941	-0.123871
0.350000	-0.150000	0.303907	-0.132887
0.370000	-0.150000	0.317542	-0.128872
0.390000	-0.150000	0.316134	-0.117404
0.410000	-0.150000	0.310152	-0.106524
0.430000	-0.150000	0.302198	-0.099452
0.450000	-0.150000	0.295268	-0.095930
0.470000	-0.150000	0.289695	-0.097022
0.490000	-0.150000	0.285340	-0.090428
0.510000	-0.150000	0.282473	-0.083116
0.530000	-0.150000	0.283460	-0.080176
0.550000	-0.150000	0.286672	-0.080187
0.570000	-0.150000	0.284206	-0.075650
0.590000	-0.150000	0.301298	-0.075374
0.610000	-0.150000	0.292264	-0.081083
0.630000	-0.150000	0.106895	-0.026196
0.650000	-0.150000	-0.135893	0.040536
0.670000	-0.150000	-0.234129	0.054758
0.690000	-0.150000	-0.240825	0.052919
0.710000	-0.150000	-0.228209	0.048472
0.730000	-0.150000	-0.212440	0.043842
0.750000	-0.150000	-0.196101	0.039375
0.770000	-0.150000	-0.179583	0.035110
0.790000	-0.150000	-0.163010	0.031052
0.810000	-0.150000	-0.146583	0.027229
0.830000	-0.150000	-0.130727	0.023744
0.850000	-0.150000	-0.116079	0.020839
0.870000	-0.150000	-0.102870	0.018881
0.890000	-0.150000	-0.089782	0.018024
0.910000	-0.150000	-0.074538	0.017744
0.930000	-0.150000	-0.057418	0.017344
0.950000	-0.150000	-0.040942	0.017025
0.970000	-0.150000	-0.024871	0.016967
0.990000	-0.150000	-0.008293	0.017082

-0.990000	-0.130000	0.008293	0.015056
-0.970000	-0.130000	0.024873	0.015063
-0.950000	-0.130000	0.041127	0.015096
-0.930000	-0.130000	0.057789	0.015475
-0.910000	-0.130000	0.074831	0.015784
-0.890000	-0.130000	0.090290	0.015940
-0.870000	-0.130000	0.104212	0.016704
-0.850000	-0.130000	0.118400	0.018487
-0.830000	-0.130000	0.133755	0.021086
-0.810000	-0.130000	0.150028	0.024170
-0.790000	-0.130000	0.166718	0.027535
-0.770000	-0.130000	0.183497	0.031102
-0.750000	-0.130000	0.200207	0.034851
-0.730000	-0.130000	0.216711	0.038776
-0.710000	-0.130000	0.232416	0.042818
-0.690000	-0.130000	0.243370	0.046505
-0.670000	-0.130000	0.226251	0.046753
-0.650000	-0.130000	0.093196	0.028049
-0.630000	-0.130000	-0.162094	-0.037798
-0.610000	-0.130000	-0.309961	-0.071108
-0.590000	-0.130000	-0.299191	-0.065775
-0.570000	-0.130000	-0.287348	-0.069183
-0.550000	-0.130000	-0.288462	-0.073538
-0.530000	-0.130000	-0.281887	-0.074910
-0.510000	-0.130000	-0.277907	-0.077398
-0.490000	-0.130000	-0.280000	-0.082366
-0.470000	-0.130000	-0.288250	-0.089435
-0.450000	-0.130000	-0.298129	-0.090330
-0.430000	-0.130000	-0.307629	-0.094090
-0.410000	-0.130000	-0.318093	-0.099484
-0.390000	-0.130000	-0.325882	-0.107809
-0.370000	-0.130000	-0.323355	-0.115995
-0.350000	-0.130000	-0.298857	-0.115370
-0.330000	-0.130000	-0.248495	-0.102170
-0.310000	-0.130000	-0.180602	-0.078747
-0.290000	-0.130000	-0.108597	-0.050072
-0.270000	-0.130000	-0.044091	-0.021232
-0.250000	-0.130000	0.006473	0.004163
-0.230000	-0.130000	0.042244	0.024856
-0.210000	-0.130000	0.065503	0.041458
-0.190000	-0.130000	0.078808	0.054577
-0.170000	-0.130000	0.084400	0.064900
-0.150000	-0.130000	0.084230	0.073127
-0.130000	-0.130000	0.079787	0.079787
-0.110000	-0.130000	0.072110	0.085193
-0.090000	-0.130000	0.061949	0.089501
-0.070000	-0.130000	0.049908	0.092807
-0.050000	-0.130000	0.036517	0.095191
-0.030000	-0.130000	0.022239	0.096730
-0.010000	-0.130000	0.007466	0.097482
0.010000	-0.130000	-0.007466	0.097482
0.030000	-0.130000	-0.022239	0.096730
0.050000	-0.130000	-0.036517	0.095191
0.070000	-0.130000	-0.049908	0.092807
0.090000	-0.130000	-0.061949	0.089501
0.110000	-0.130000	-0.072110	0.085193
0.130000	-0.130000	-0.079787	0.079787
0.150000	-0.130000	-0.084230	0.073127
0.170000	-0.130000	-0.084400	0.064900
0.190000	-0.130000	-0.078808	0.054577
0.210000	-0.130000	-0.065503	0.041458
0.230000	-0.130000	-0.042244	0.024856
0.250000	-0.130000	-0.006473	0.004163
0.270000	-0.130000	0.044091	-0.021232
0.290000	-0.130000	0.108597	-0.050072
0.310000	-0.130000	0.180602	-0.078747
0.330000	-0.130000	0.248495	-0.102170
0.350000	-0.130000	0.298857	-0.115370
0.370000	-0.130000	0.323355	-0.115995
0.390000	-0.130000	0.325882	-0.107809
0.410000	-0.130000	0.318093	-0.099484
0.430000	-0.130000	0.307629	-0.094090
0.450000	-0.130000	0.298129	-0.090330
0.470000	-0.130000	0.288250	-0.089435
0.490000	-0.130000	0.280000	-0.082366
0.510000	-0.130000	0.277907	-0.077398
0.530000	-0.130000	0.281887	-0.074910
0.550000	-0.130000	0.288462	-0.073538
0.570000	-0.130000	0.287348	-0.069183
0.590000	-0.130000	0.299191	-0.065775
0.610000	-0.130000	0.309961	-0.071108
0.630000	-0.130000	0.162094	-0.037798
0.650000	-0.130000	-0.093196	0.028049
0.670000	-0.130000	-0.226251	0.046753
0.690000	-0.130000	-0.243370	0.046505
0.710000	-0.130000	-0.232416	0.042818
0.730000	-0.130000	-0.216711	0.038776
0.750000	-0.130000	-0.200207	0.034851
0.770000	-0.130000	-0.183497	0.031102
0.790000	-0.130000	-0.166718	0.027535
0.810000	-0.130000	-0.150028	0.024170
0.830000	-0.130000	-0.133755	0.021086
0.850000	-0.130000	-0.118400	0.018487
0.870000	-0.130000	-0.104212	0.016704
0.890000	-0.130000	-0.090290	0.015940
0.910000	-0.130000	-0.074831	0.015784
0.930000	-0.130000	-0.057789	0.015475
0.950000	-0.130000	-0.041127	0.015096
0.970000	-0.130000	-0.024873	0.015063
0.990000	-0.130000	-0.008293	0.015056

-0.990000	-0.110000	0.008309	0.012948
-0.970000	-0.110000	0.024922	0.012989
-0.950000	-0.110000	0.041357	0.013077
-0.930000	-0.110000	0.058109	0.013433
-0.910000	-0.110000	0.075008	0.013619
-0.890000	-0.110000	0.090707	0.013708
-0.870000	-0.110000	0.105420	0.014396
-0.850000	-0.110000	0.120462	0.015971
-0.830000	-0.110000	0.136409	0.018224
-0.810000	-0.110000	0.153029	0.020873
-0.790000	-0.110000	0.169940	0.023756
-0.770000	-0.110000	0.186897	0.026811
-0.750000	-0.110000	0.203772	0.030022
-0.730000	-0.110000	0.220404	0.033380
-0.710000	-0.110000	0.235935	0.036809
-0.690000	-0.110000	0.244758	0.039733
-0.670000	-0.110000	0.215480	0.038571
-0.650000	-0.110000	0.051092	0.016786
-0.630000	-0.110000	-0.205801	-0.042242
-0.610000	-0.110000	-0.319393	-0.061200
-0.590000	-0.110000	-0.297564	-0.058171
-0.570000	-0.110000	-0.288893	-0.063119
-0.550000	-0.110000	-0.288599	-0.067439
-0.530000	-0.110000	-0.281857	-0.070330
-0.510000	-0.110000	-0.278919	-0.070343
-0.490000	-0.110000	-0.282274	-0.068779
-0.470000	-0.110000	-0.291268	-0.074858
-0.450000	-0.110000	-0.301501	-0.080001
-0.430000	-0.110000	-0.311807	-0.085133
-0.410000	-0.110000	-0.323875	-0.089890
-0.390000	-0.110000	-0.332540	-0.096189
-0.370000	-0.110000	-0.324985	-0.100512
-0.350000	-0.110000	-0.289973	-0.095922
-0.330000	-0.110000	-0.229225	-0.080719
-0.310000	-0.110000	-0.154909	-0.057886
-0.290000	-0.110000	-0.081374	-0.032159
-0.270000	-0.110000	-0.019256	-0.007806
-0.250000	-0.110000	0.027118	0.012610
-0.230000	-0.110000	0.058793	0.029005
-0.210000	-0.110000	0.078605	0.042001
-0.190000	-0.110000	0.089110	0.052185
-0.170000	-0.110000	0.092586	0.060242
-0.150000	-0.110000	0.090856	0.066760
-0.130000	-0.110000	0.085193	0.072110
-0.110000	-0.110000	0.076464	0.076464
-0.090000	-0.110000	0.065343	0.079908
-0.070000	-0.110000	0.052423	0.082516
-0.050000	-0.110000	0.038234	0.084372
-0.030000	-0.110000	0.023232	0.085557
-0.010000	-0.110000	0.007790	0.086133
0.010000	-0.110000	-0.007790	0.086133
0.030000	-0.110000	-0.023232	0.085557
0.050000	-0.110000	-0.038234	0.084372
0.070000	-0.110000	-0.052423	0.082516
0.090000	-0.110000	-0.065343	0.079908
0.110000	-0.110000	-0.076464	0.076464
0.130000	-0.110000	-0.085193	0.072110
0.150000	-0.110000	-0.090856	0.066760
0.170000	-0.110000	-0.092586	0.060242
0.190000	-0.110000	-0.089110	0.052185
0.210000	-0.110000	-0.078605	0.042001
0.230000	-0.110000	-0.058793	0.029005
0.250000	-0.110000	-0.027118	0.012610
0.270000	-0.110000	0.019256	-0.007806
0.290000	-0.110000	0.081374	-0.032159
0.310000	-0.110000	0.154909	-0.057886
0.330000	-0.110000	0.229225	-0.080719
0.350000	-0.110000	0.289973	-0.095922
0.370000	-0.110000	0.324985	-0.100512
0.390000	-0.110000	0.332540	-0.096189
0.410000	-0.110000	0.323875	-0.089890
0.430000	-0.110000	0.311807	-0.085133
0.450000	-0.110000	0.301501	-0.080001
0.470000	-0.110000	0.291268	-0.074858
0.490000	-0.110000	0.282274	-0.068779
0.510000	-0.110000	0.278919	-0.070343
0.530000	-0.110000	0.281857	-0.070330
0.550000	-0.110000	0.288599	-0.067439
0.570000	-0.110000	0.288893	-0.063119
0.590000	-0.110000	0.297564	-0.058171
0.610000	-0.110000	0.319393	-0.061200
0.630000	-0.110000	0.205801	-0.042242
0.650000	-0.110000	-0.051092	0.016786
0.670000	-0.110000	-0.215480	0.038571
0.690000	-0.110000	-0.244758	0.039733
0.710000	-0.110000	-0.235935	0.036809
0.730000	-0.110000	-0.220404	0.033380
0.750000	-0.110000	-0.203772	0.030022
0.770000	-0.110000	-0.186897	0.026811
0.790000	-0.110000	-0.169940	0.023756
0.810000	-0.110000	-0.153029	0.020873
0.830000	-0.110000	-0.136409	0.018224
0.850000	-0.110000	-0.120462	0.015971
0.870000	-0.110000	-0.105420	0.014396
0.890000	-0.110000	-0.090707	0.013708
0.910000	-0.110000	-0.075008	0.013619
0.930000	-0.110000	-0.058109	0.013433
0.950000	-0.110000	-0.041357	0.013077
0.970000	-0.110000	-0.024922	0.012989
0.990000	-0.110000	-0.008309	0.012948

-0.990000	-0.090000	0.008335	0.010778
-0.970000	-0.090000	0.025004	0.010829
-0.950000	-0.090000	0.041572	0.010931
-0.930000	-0.090000	0.058334	0.011198
-0.910000	-0.090000	0.075111	0.011295
-0.890000	-0.090000	0.091072	0.011366
-0.870000	-0.090000	0.106478	0.011972
-0.850000	-0.090000	0.122228	0.013304
-0.830000	-0.090000	0.138656	0.015178
-0.810000	-0.090000	0.155559	0.017370
-0.790000	-0.090000	0.172654	0.019752
-0.770000	-0.090000	0.189760	0.022275
-0.750000	-0.090000	0.206773	0.024928
-0.730000	-0.090000	0.223496	0.027700
-0.710000	-0.090000	0.238767	0.030505
-0.690000	-0.090000	0.245129	0.032705
-0.670000	-0.090000	0.202650	0.030441
-0.650000	-0.090000	0.012242	0.007204
-0.630000	-0.090000	-0.239477	-0.041676
-0.610000	-0.090000	-0.324871	-0.051314
-0.590000	-0.090000	-0.297943	-0.049947
-0.570000	-0.090000	-0.292038	-0.054382
-0.550000	-0.090000	-0.295943	-0.055397
-0.530000	-0.090000	-0.300060	-0.055832
-0.510000	-0.090000	-0.304715	-0.056336
-0.490000	-0.090000	-0.304273	-0.055287
-0.470000	-0.090000	-0.303420	-0.059441
-0.450000	-0.090000	-0.308056	-0.066249
-0.430000	-0.090000	-0.317153	-0.072620
-0.410000	-0.090000	-0.328926	-0.077583
-0.390000	-0.090000	-0.336342	-0.082029
-0.370000	-0.090000	-0.322967	-0.082877
-0.350000	-0.090000	-0.278970	-0.075904
-0.330000	-0.090000	-0.210383	-0.060829
-0.310000	-0.090000	-0.131983	-0.040535
-0.290000	-0.090000	-0.058497	-0.019028
-0.270000	-0.090000	0.000706	0.000389
-0.250000	-0.090000	0.043331	0.016194
-0.230000	-0.090000	0.071663	0.028807
-0.210000	-0.090000	0.088709	0.038705
-0.190000	-0.090000	0.097075	0.046457
-0.170000	-0.090000	0.098999	0.052659
-0.150000	-0.090000	0.096117	0.057749
-0.130000	-0.090000	0.089501	0.061949
-0.110000	-0.090000	0.079908	0.065343
-0.090000	-0.090000	0.067989	0.067989
-0.070000	-0.090000	0.054350	0.069959
-0.050000	-0.090000	0.039528	0.071340
-0.030000	-0.090000	0.023972	0.072210
-0.010000	-0.090000	0.008030	0.072633
0.010000	-0.090000	-0.008030	0.072633
0.030000	-0.090000	-0.023972	0.072210
0.050000	-0.090000	-0.039528	0.071340
0.070000	-0.090000	-0.054350	0.069959
0.090000	-0.090000	-0.067989	0.067989
0.110000	-0.090000	-0.079908	0.065343
0.130000	-0.090000	-0.089501	0.061949
0.150000	-0.090000	-0.096117	0.057749
0.170000	-0.090000	-0.098999	0.052659
0.190000	-0.090000	-0.097075	0.046457
0.210000	-0.090000	-0.088709	0.038705
0.230000	-0.090000	-0.071663	0.028807
0.250000	-0.090000	-0.043331	0.016194
0.270000	-0.090000	-0.000706	0.000389
0.290000	-0.090000	0.058497	-0.019028
0.310000	-0.090000	0.131983	-0.040535
0.330000	-0.090000	0.210383	-0.060829
0.350000	-0.090000	0.278970	-0.075904
0.370000	-0.090000	0.322967	-0.082877
0.390000	-0.090000	0.336342	-0.082029
0.410000	-0.090000	0.328926	-0.077583
0.430000	-0.090000	0.317153	-0.072620
0.450000	-0.090000	0.308056	-0.066249
0.470000	-0.090000	0.303420	-0.059441
0.490000	-0.090000	0.304273	-0.055287
0.510000	-0.090000	0.304715	-0.056336
0.530000	-0.090000	0.300060	-0.055832
0.550000	-0.090000	0.295943	-0.055397
0.570000	-0.090000	0.292038	-0.054382
0.590000	-0.090000	0.297943	-0.049947
0.610000	-0.090000	0.324871	-0.051314
0.630000	-0.090000	0.239477	-0.041676
0.650000	-0.090000	-0.012242	0.007204
0.670000	-0.090000	-0.202650	0.030441
0.690000	-0.090000	-0.245129	0.032705
0.710000	-0.090000	-0.238767	0.030505
0.730000	-0.090000	-0.223496	0.027700
0.750000	-0.090000	-0.206773	0.024928
0.770000	-0.090000	-0.189760	0.022275
0.790000	-0.090000	-0.172654	0.019752
0.810000	-0.090000	-0.155559	0.017370
0.830000	-0.090000	-0.138656	0.015178
0.850000	-0.090000	-0.122228	0.013304
0.870000	-0.090000	-0.106478	0.011972
0.890000	-0.090000	-0.091072	0.011366
0.910000	-0.090000	-0.075111	0.011295
0.930000	-0.090000	-0.058334	0.011198
0.950000	-0.090000	-0.041572	0.010931
0.970000	-0.090000	-0.025004	0.010829
0.990000	-0.090000	-0.008335	0.010778

-0.990000	-0.070000	0.008361	0.008527
-0.970000	-0.070000	0.025077	0.008570
-0.950000	-0.070000	0.041729	0.008644
-0.930000	-0.070000	0.058476	0.008817
-0.910000	-0.070000	0.075181	0.008870
-0.890000	-0.070000	0.091388	0.008941
-0.870000	-0.070000	0.107360	0.009442
-0.850000	-0.070000	0.123668	0.010502
-0.830000	-0.070000	0.140474	0.011975
-0.810000	-0.070000	0.157601	0.013693
-0.790000	-0.070000	0.174844	0.015559
-0.770000	-0.070000	0.192071	0.017537
-0.750000	-0.070000	0.209195	0.019617
-0.730000	-0.070000	0.225978	0.021789
-0.710000	-0.070000	0.240938	0.023967
-0.690000	-0.070000	0.244690	0.025515
-0.670000	-0.070000	0.188995	0.022564
-0.650000	-0.070000	-0.021256	-0.000183
-0.630000	-0.070000	-0.263401	-0.037517
-0.610000	-0.070000	-0.326665	-0.039623
-0.590000	-0.070000	-0.298550	-0.037022
-0.570000	-0.070000	-0.293126	-0.039408
-0.550000	-0.070000	-0.294255	-0.038012
-0.530000	-0.070000	-0.296854	-0.036724
-0.510000	-0.070000	-0.300375	-0.040328
-0.490000	-0.070000	-0.302850	-0.043943
-0.470000	-0.070000	-0.306564	-0.046199
-0.450000	-0.070000	-0.313150	-0.051401
-0.430000	-0.070000	-0.322435	-0.057337
-0.410000	-0.070000	-0.332987	-0.061654
-0.390000	-0.070000	-0.337673	-0.064462
-0.370000	-0.070000	-0.318753	-0.063503
-0.350000	-0.070000	-0.267846	-0.056353
-0.330000	-0.070000	-0.193792	-0.043315
-0.310000	-0.070000	-0.113058	-0.026874
-0.290000	-0.070000	-0.040443	-0.010173
-0.270000	-0.070000	0.015990	0.004379
-0.250000	-0.070000	0.055587	0.016081
-0.230000	-0.070000	0.081332	0.025365
-0.210000	-0.070000	0.096284	0.032612
-0.190000	-0.070000	0.103095	0.038315
-0.170000	-0.070000	0.103908	0.042935
-0.150000	-0.070000	0.100172	0.046760
-0.130000	-0.070000	0.092807	0.049908
-0.110000	-0.070000	0.082516	0.052423
-0.090000	-0.070000	0.069959	0.054350
-0.070000	-0.070000	0.055758	0.055758
-0.050000	-0.070000	0.040453	0.056723
-0.030000	-0.070000	0.024490	0.057324
-0.010000	-0.070000	0.008196	0.057619
0.010000	-0.070000	-0.008196	0.057619
0.030000	-0.070000	-0.024490	0.057324
0.050000	-0.070000	-0.040453	0.056723
0.070000	-0.070000	-0.055758	0.055758
0.090000	-0.070000	-0.069959	0.054350
0.110000	-0.070000	-0.082516	0.052423
0.130000	-0.070000	-0.092807	0.049908
0.150000	-0.070000	-0.100172	0.046760
0.170000	-0.070000	-0.103908	0.042935
0.190000	-0.070000	-0.103095	0.038315
0.210000	-0.070000	-0.096284	0.032612
0.230000	-0.070000	-0.081332	0.025365
0.250000	-0.070000	-0.055587	0.016081
0.270000	-0.070000	-0.015990	0.004379
0.290000	-0.070000	0.040443	-0.010173
0.310000	-0.070000	0.113058	-0.026874
0.330000	-0.070000	0.193792	-0.043315
0.350000	-0.070000	0.267846	-0.056353
0.370000	-0.070000	0.318753	-0.063503
0.390000	-0.070000	0.337673	-0.064462
0.410000	-0.070000	0.332987	-0.061654
0.430000	-0.070000	0.322435	-0.057337
0.450000	-0.070000	0.313150	-0.051401
0.470000	-0.070000	0.306564	-0.046199
0.490000	-0.070000	0.302850	-0.043943
0.510000	-0.070000	0.300375	-0.040328
0.530000	-0.070000	0.296854	-0.036724
0.550000	-0.070000	0.294255	-0.038012
0.570000	-0.070000	0.293126	-0.039408
0.590000	-0.070000	0.298550	-0.037022
0.610000	-0.070000	0.326665	-0.039623
0.630000	-0.070000	0.263401	-0.037517
0.650000	-0.070000	0.021256	-0.000183
0.670000	-0.070000	-0.188995	0.022564
0.690000	-0.070000	-0.244690	0.025515
0.710000	-0.070000	-0.240938	0.023967
0.730000	-0.070000	-0.225978	0.021789
0.750000	-0.070000	-0.209195	0.019617
0.770000	-0.070000	-0.192071	0.017537
0.790000	-0.070000	-0.174844	0.015559
0.810000	-0.070000	-0.157601	0.013693
0.830000	-0.070000	-0.140474	0.011975
0.850000	-0.070000	-0.123668	0.010502
0.870000	-0.070000	-0.107360	0.009442
0.890000	-0.070000	-0.091388	0.008941
0.910000	-0.070000	-0.075181	0.008870
0.930000	-0.070000	-0.058476	0.008817
0.950000	-0.070000	-0.041729	0.008644
0.970000	-0.070000	-0.025077	0.008570
0.990000	-0.070000	-0.008361	0.008527

-0.990000	-0.050000	0.008378	0.006171
-0.970000	-0.050000	0.025121	0.006196
-0.950000	-0.050000	0.041822	0.006234
-0.930000	-0.050000	0.058564	0.006341
-0.910000	-0.050000	0.075238	0.006378
-0.890000	-0.050000	0.091647	0.006444
-0.870000	-0.050000	0.108041	0.006819
-0.850000	-0.050000	0.124762	0.007587
-0.830000	-0.050000	0.141847	0.008646
-0.810000	-0.050000	0.159143	0.009880
-0.790000	-0.050000	0.176497	0.011220
-0.770000	-0.050000	0.193816	0.012641
-0.750000	-0.050000	0.211023	0.014136
-0.730000	-0.050000	0.227845	0.015696
-0.710000	-0.050000	0.242491	0.017251
-0.690000	-0.050000	0.243723	0.018240
-0.670000	-0.050000	0.175999	0.015176
-0.650000	-0.050000	-0.047947	-0.004712
-0.630000	-0.050000	-0.278007	-0.030246
-0.610000	-0.050000	-0.324524	-0.025628
-0.590000	-0.050000	-0.298959	-0.018628
-0.570000	-0.050000	-0.295459	-0.018330
-0.550000	-0.050000	-0.293288	-0.019129
-0.530000	-0.050000	-0.294008	-0.020602
-0.510000	-0.050000	-0.298079	-0.025988
-0.490000	-0.050000	-0.303140	-0.030347
-0.470000	-0.050000	-0.309972	-0.031099
-0.450000	-0.050000	-0.317940	-0.033669
-0.430000	-0.050000	-0.326706	-0.037103
-0.410000	-0.050000	-0.335726	-0.040402
-0.390000	-0.050000	-0.338028	-0.043379
-0.370000	-0.050000	-0.314755	-0.043198
-0.350000	-0.050000	-0.258706	-0.038002
-0.330000	-0.050000	-0.180846	-0.028414
-0.310000	-0.050000	-0.098799	-0.016558
-0.290000	-0.050000	-0.027223	-0.004793
-0.270000	-0.050000	0.026985	0.005225
-0.250000	-0.050000	0.064350	0.013262
-0.230000	-0.050000	0.088221	0.019607
-0.210000	-0.050000	0.101690	0.024554
-0.190000	-0.050000	0.107431	0.028473
-0.170000	-0.050000	0.107477	0.031678
-0.150000	-0.050000	0.103122	0.034340
-0.130000	-0.050000	0.095191	0.036517
-0.110000	-0.050000	0.084372	0.038234
-0.090000	-0.050000	0.071340	0.039528
-0.070000	-0.050000	0.056723	0.040453
-0.050000	-0.050000	0.041069	0.041069
-0.030000	-0.050000	0.024824	0.041443
-0.010000	-0.050000	0.008301	0.041638
0.010000	-0.050000	-0.008301	0.041638
0.030000	-0.050000	-0.024824	0.041443
0.050000	-0.050000	-0.041069	0.041069
0.070000	-0.050000	-0.056723	0.040453
0.090000	-0.050000	-0.071340	0.039528
0.110000	-0.050000	-0.084372	0.038234
0.130000	-0.050000	-0.095191	0.036517
0.150000	-0.050000	-0.103122	0.034340
0.170000	-0.050000	-0.107477	0.031678
0.190000	-0.050000	-0.107431	0.028473
0.210000	-0.050000	-0.101690	0.024554
0.230000	-0.050000	-0.088221	0.019607
0.250000	-0.050000	-0.064350	0.013262
0.270000	-0.050000	-0.026985	0.005225
0.290000	-0.050000	0.027223	-0.004793
0.310000	-0.050000	0.098799	-0.016558
0.330000	-0.050000	0.180846	-0.028414
0.350000	-0.050000	0.258706	-0.038002
0.370000	-0.050000	0.314755	-0.043198
0.390000	-0.050000	0.338028	-0.043379
0.410000	-0.050000	0.335726	-0.040402
0.430000	-0.050000	0.326706	-0.037103
0.450000	-0.050000	0.317940	-0.033669
0.470000	-0.050000	0.309972	-0.031099
0.490000	-0.050000	0.303140	-0.030347
0.510000	-0.050000	0.298079	-0.025988
0.530000	-0.050000	0.294008	-0.020602
0.550000	-0.050000	0.293288	-0.019129
0.570000	-0.050000	0.295459	-0.018330
0.590000	-0.050000	0.298959	-0.018628
0.610000	-0.050000	0.324524	-0.025628
0.630000	-0.050000	0.278007	-0.030246
0.650000	-0.050000	0.047947	-0.004712
0.670000	-0.050000	-0.175999	0.015176
0.690000	-0.050000	-0.243723	0.018240
0.710000	-0.050000	-0.242491	0.017251
0.730000	-0.050000	-0.227845	0.015696
0.750000	-0.050000	-0.211023	0.014136
0.770000	-0.050000	-0.193816	0.012641
0.790000	-0.050000	-0.176497	0.011220
0.810000	-0.050000	-0.159143	0.009880
0.830000	-0.050000	-0.141847	0.008646
0.850000	-0.050000	-0.124762	0.007587
0.870000	-0.050000	-0.108041	0.006819
0.890000	-0.050000	-0.091647	0.006444
0.910000	-0.050000	-0.075238	0.006378
0.930000	-0.050000	-0.058564	0.006341
0.950000	-0.050000	-0.041822	0.006234
0.970000	-0.050000	-0.025121	0.006196
0.990000	-0.050000	-0.008378	0.006171

-0.990000	-0.030000	0.008387	0.003726
-0.970000	-0.030000	0.025141	0.003738
-0.950000	-0.030000	0.041875	0.003754
-0.930000	-0.030000	0.058623	0.003816
-0.910000	-0.030000	0.075286	0.003844
-0.890000	-0.030000	0.091832	0.003891
-0.870000	-0.030000	0.108504	0.004123
-0.850000	-0.030000	0.125496	0.004587
-0.830000	-0.030000	0.142767	0.005225
-0.810000	-0.030000	0.160175	0.005968
-0.790000	-0.030000	0.177604	0.006775
-0.770000	-0.030000	0.194985	0.007631
-0.750000	-0.030000	0.212248	0.008531
-0.730000	-0.030000	0.229093	0.009471
-0.710000	-0.030000	0.243481	0.010405
-0.690000	-0.030000	0.242614	0.010938
-0.670000	-0.030000	0.165355	0.008535
-0.650000	-0.030000	-0.066640	-0.005534
-0.630000	-0.030000	-0.284112	-0.019930
-0.610000	-0.030000	-0.317413	-0.012115
-0.590000	-0.030000	-0.296188	-0.001578
-0.570000	-0.030000	-0.298884	0.001536
-0.550000	-0.030000	-0.296488	-0.002171
-0.530000	-0.030000	-0.294628	-0.007351
-0.510000	-0.030000	-0.297802	-0.012981
-0.490000	-0.030000	-0.302941	-0.016165
-0.470000	-0.030000	-0.310402	-0.014891
-0.450000	-0.030000	-0.319072	-0.014143
-0.430000	-0.030000	-0.328815	-0.014893
-0.410000	-0.030000	-0.338969	-0.018214
-0.390000	-0.030000	-0.340275	-0.022500
-0.370000	-0.030000	-0.313253	-0.024020
-0.350000	-0.030000	-0.252976	-0.021519
-0.330000	-0.030000	-0.172288	-0.015908
-0.310000	-0.030000	-0.089407	-0.008849
-0.290000	-0.030000	-0.018634	-0.001907
-0.270000	-0.030000	0.034076	0.003938
-0.250000	-0.030000	0.069992	0.008630
-0.230000	-0.030000	0.092649	0.012327
-0.210000	-0.030000	0.105178	0.015211
-0.190000	-0.030000	0.110249	0.017508
-0.170000	-0.030000	0.109807	0.019396
-0.150000	-0.030000	0.105042	0.020964
-0.130000	-0.030000	0.096730	0.022239
-0.110000	-0.030000	0.085557	0.023232
-0.090000	-0.030000	0.072210	0.023972
-0.070000	-0.030000	0.057324	0.024490
-0.050000	-0.030000	0.041443	0.024824
-0.030000	-0.030000	0.025017	0.025017
-0.010000	-0.030000	0.008358	0.025127
0.010000	-0.030000	-0.008358	0.025127
0.030000	-0.030000	-0.025017	0.025017
0.050000	-0.030000	-0.041443	0.024824
0.070000	-0.030000	-0.057324	0.024490
0.090000	-0.030000	-0.072210	0.023972
0.110000	-0.030000	-0.085557	0.023232
0.130000	-0.030000	-0.096730	0.022239
0.150000	-0.030000	-0.105042	0.020964
0.170000	-0.030000	-0.109807	0.019396
0.190000	-0.030000	-0.110249	0.017508
0.210000	-0.030000	-0.105178	0.015211
0.230000	-0.030000	-0.092649	0.012327
0.250000	-0.030000	-0.069992	0.008630
0.270000	-0.030000	-0.034076	0.003938
0.290000	-0.030000	0.018634	-0.001907
0.310000	-0.030000	0.089407	-0.008849
0.330000	-0.030000	0.172288	-0.015908
0.350000	-0.030000	0.252976	-0.021519
0.370000	-0.030000	0.313253	-0.024020
0.390000	-0.030000	0.340275	-0.022500
0.410000	-0.030000	0.338969	-0.018214
0.430000	-0.030000	0.328815	-0.014893
0.450000	-0.030000	0.319072	-0.014143
0.470000	-0.030000	0.310402	-0.014891
0.490000	-0.030000	0.302941	-0.016165
0.510000	-0.030000	0.297802	-0.012981
0.530000	-0.030000	0.294628	-0.007351
0.550000	-0.030000	0.296488	-0.002171
0.570000	-0.030000	0.298884	0.001536
0.590000	-0.030000	0.296188	-0.001578
0.610000	-0.030000	0.317413	-0.012115
0.630000	-0.030000	0.284112	-0.019930
0.650000	-0.030000	0.066640	-0.005534
0.670000	-0.030000	-0.165355	0.008535
0.690000	-0.030000	-0.242614	0.010938
0.710000	-0.030000	-0.243481	0.010405
0.730000	-0.030000	-0.229093	0.009471
0.750000	-0.030000	-0.212248	0.008531
0.770000	-0.030000	-0.194985	0.007631
0.790000	-0.030000	-0.177604	0.006775
0.810000	-0.030000	-0.160175	0.005968
0.830000	-0.030000	-0.142767	0.005225
0.850000	-0.030000	-0.125496	0.004587
0.870000	-0.030000	-0.108504	0.004123
0.890000	-0.030000	-0.091832	0.003891
0.910000	-0.030000	-0.075286	0.003844
0.930000	-0.030000	-0.058623	0.003816
0.950000	-0.030000	-0.041875	0.003754
0.970000	-0.030000	-0.025141	0.003738
0.990000	-0.030000	-0.008387	0.003726

-0.990000	-0.010000	0.008390	0.001244
-0.970000	-0.010000	0.025150	0.001247
-0.950000	-0.010000	0.041902	0.001252
-0.930000	-0.010000	0.058655	0.001274
-0.910000	-0.010000	0.075315	0.001284
-0.890000	-0.010000	0.091928	0.001302
-0.870000	-0.010000	0.108738	0.001380
-0.850000	-0.010000	0.125865	0.001535
-0.830000	-0.010000	0.143228	0.001748
-0.810000	-0.010000	0.160692	0.001996
-0.790000	-0.010000	0.178159	0.002266
-0.770000	-0.010000	0.195571	0.002551
-0.750000	-0.010000	0.212863	0.002852
-0.730000	-0.010000	0.229718	0.003166
-0.710000	-0.010000	0.243957	0.003477
-0.690000	-0.010000	0.241853	0.003643
-0.670000	-0.010000	0.159116	0.002717
-0.650000	-0.010000	-0.076452	-0.002450
-0.630000	-0.010000	-0.285214	-0.007023
-0.610000	-0.010000	-0.309549	-0.003090
-0.590000	-0.010000	-0.290526	0.002465
-0.570000	-0.010000	-0.299934	0.004739
-0.550000	-0.010000	-0.300900	0.002707
-0.530000	-0.010000	-0.297724	-0.000421
-0.510000	-0.010000	-0.298658	-0.003037
-0.490000	-0.010000	-0.301956	-0.004169
-0.470000	-0.010000	-0.308716	-0.003136
-0.450000	-0.010000	-0.318438	-0.002169
-0.430000	-0.010000	-0.330784	-0.002224
-0.410000	-0.010000	-0.343135	-0.004076
-0.390000	-0.010000	-0.343642	-0.006460
-0.370000	-0.010000	-0.313644	-0.007529
-0.350000	-0.010000	-0.250509	-0.006910
-0.330000	-0.010000	-0.168120	-0.005099
-0.310000	-0.010000	-0.084776	-0.002767
-0.290000	-0.010000	-0.014415	-0.000479
-0.270000	-0.010000	0.037552	0.001441
-0.250000	-0.010000	0.072757	0.002984
-0.230000	-0.010000	0.094820	0.004199
-0.210000	-0.010000	0.106893	0.005147
-0.190000	-0.010000	0.111640	0.005905
-0.170000	-0.010000	0.110958	0.006529
-0.150000	-0.010000	0.105987	0.007047
-0.130000	-0.010000	0.097482	0.007466
-0.110000	-0.010000	0.086133	0.007790
-0.090000	-0.010000	0.072633	0.008030
-0.070000	-0.010000	0.057619	0.008196
-0.050000	-0.010000	0.041638	0.008301
-0.030000	-0.010000	0.025127	0.008358
-0.010000	-0.010000	0.008392	0.008392
0.010000	-0.010000	-0.008392	0.008392
0.030000	-0.010000	-0.025127	0.008358
0.050000	-0.010000	-0.041638	0.008301
0.070000	-0.010000	-0.057619	0.008196
0.090000	-0.010000	-0.072633	0.008030
0.110000	-0.010000	-0.086133	0.007790
0.130000	-0.010000	-0.097482	0.007466
0.150000	-0.010000	-0.105987	0.007047
0.170000	-0.010000	-0.110958	0.006529
0.190000	-0.010000	-0.111640	0.005905
0.210000	-0.010000	-0.106893	0.005147
0.230000	-0.010000	-0.094820	0.004199
0.250000	-0.010000	-0.072757	0.002984
0.270000	-0.010000	-0.037552	0.001441
0.290000	-0.010000	0.014415	-0.000479
0.310000	-0.010000	0.084776	-0.002767
0.330000	-0.010000	0.168120	-0.005099
0.350000	-0.010000	0.250509	-0.006910
0.370000	-0.010000	0.313644	-0.007529
0.390000	-0.010000	0.343642	-0.006460
0.410000	-0.010000	0.343135	-0.004076
0.430000	-0.010000	0.330784	-0.002224
0.450000	-0.010000	0.318438	-0.002169
0.470000	-0.010000	0.308716	-0.003136
0.490000	-0.010000	0.301956	-0.004169
0.510000	-0.010000	0.298658	-0.003037
0.530000	-0.010000	0.297724	-0.000421
0.550000	-0.010000	0.300900	0.002707
0.570000	-0.010000	0.299934	0.004739
0.590000	-0.010000	0.290526	0.002465
0.610000	-0.010000	0.309549	-0.003090
0.630000	-0.010000	0.285214	-0.007023
0.650000	-0.010000	0.076452	-0.002450
0.670000	-0.010000	-0.159116	0.002717
0.690000	-0.010000	-0.241853	0.003643
0.710000	-0.010000	-0.243957	0.003477
0.730000	-0.010000	-0.229718	0.003166
0.750000	-0.010000	-0.212863	0.002852
0.770000	-0.010000	-0.195571	0.002551
0.790000	-0.010000	-0.178159	0.002266
0.810000	-0.010000	-0.160692	0.001996
0.830000	-0.010000	-0.143228	0.001748
0.850000	-0.010000	-0.125865	0.001535
0.870000	-0.010000	-0.108738	0.001380
0.890000	-0.010000	-0.091928	0.001302
0.910000	-0.010000	-0.075315	0.001284
0.930000	-0.010000	-0.058655	0.001274
0.950000	-0.010000	-0.041902	0.001252
0.970000	-0.010000	-0.025150	0.001247
0.990000	-0.010000	-0.008390	0.001244

-0.990000	0.010000	0.008390	-0.001244
-0.970000	0.010000	0.025150	-0.001247
-0.950000	0.010000	0.041902	-0.001252
-0.930000	0.010000	0.058655	-0.001274
-0.910000	0.010000	0.075315	-0.001284
-0.890000	0.010000	0.091928	-0.001302
-0.870000	0.010000	0.108738	-0.001380
-0.850000	0.010000	0.125865	-0.001535
-0.830000	0.010000	0.143228	-0.001748
-0.810000	0.010000	0.160692	-0.001996
-0.790000	0.010000	0.178159	-0.002266
-0.770000	0.010000	0.195571	-0.002551
-0.750000	0.010000	0.212863	-0.002852
-0.730000	0.010000	0.229718	-0.003166
-0.710000	0.010000	0.243957	-0.003477
-0.690000	0.010000	0.241853	-0.003643
-0.670000	0.010000	0.159116	-0.002717
-0.650000	0.010000	-0.076452	0.002450
-0.630000	0.010000	-0.285214	0.007023
-0.610000	0.010000	-0.309549	0.003090
-0.590000	0.010000	-0.290526	-0.002465
-0.570000	0.010000	-0.299934	-0.004739
-0.550000	0.010000	-0.300900	-0.002707
-0.530000	0.010000	-0.297724	0.000421
-0.510000	0.010000	-0.298658	0.003037
-0.490000	0.010000	-0.301956	0.004169
-0.470000	0.010000	-0.308716	0.003136
-0.450000	0.010000	-0.318438	0.002169
-0.430000	0.010000	-0.330784	0.002224
-0.410000	0.010000	-0.343135	0.004076
-0.390000	0.010000	-0.343642	0.006460
-0.370000	0.010000	-0.313644	0.007529
-0.350000	0.010000	-0.250509	0.006910
-0.330000	0.010000	-0.168120	0.005099
-0.310000	0.010000	-0.084776	0.002767
-0.290000	0.010000	-0.014415	0.000479
-0.270000	0.010000	0.037552	-0.001441
-0.250000	0.010000	0.072757	-0.002984
-0.230000	0.010000	0.094820	-0.004199
-0.210000	0.010000	0.106893	-0.005147
-0.190000	0.010000	0.111640	-0.005905
-0.170000	0.010000	0.110958	-0.006529
-0.150000	0.010000	0.105987	-0.007047
-0.130000	0.010000	0.097482	-0.007466
-0.110000	0.010000	0.086133	-0.007790
-0.090000	0.010000	0.072633	-0.008030
-0.070000	0.010000	0.057619	-0.008196
-0.050000	0.010000	0.041638	-0.008301
-0.030000	0.010000	0.025127	-0.008358
-0.010000	0.010000	0.008392	-0.008392
0.010000	0.010000	-0.008392	-0.008392
0.030000	0.010000	-0.025127	-0.008358
0.050000	0.010000	-0.041638	-0.008301
0.070000	0.010000	-0.057619	-0.008196
0.090000	0.010000	-0.072633	-0.008030
0.110000	0.010000	-0.086133	-0.007790
0.130000	0.010000	-0.097482	-0.007466
0.150000	0.010000	-0.105987	-0.007047
0.170000	0.010000	-0.110958	-0.006529
0.190000	0.010000	-0.111640	-0.005905
0.210000	0.010000	-0.106893	-0.005147
0.230000	0.010000	-0.094820	-0.004199
0.250000	0.010000	-0.072757	-0.002984
0.270000	0.010000	-0.037552	-0.001441
0.290000	0.010000	0.014415	0.000479
0.310000	0.010000	0.084776	0.002767
0.330000	0.010000	0.168120	0.005099
0.350000	0.010000	0.250509	0.006910
0.370000	0.010000	0.313644	0.007529
0.390000	0.010000	0.343642	0.006460
0.410000	0.010000	0.343135	0.004076
0.430000	0.010000	0.330784	0.002224
0.450000	0.010000	0.318438	0.002169
0.470000	0.010000	0.308716	0.003136
0.490000	0.010000	0.301956	0.004169
0.510000	0.010000	0.298658	0.003037
0.530000	0.010000	0.297724	0.000421
0.550000	0.010000	0.300900	-0.002707
0.570000	0.010000	0.299934	-0.004739
0.590000	0.010000	0.290526	-0.002465
0.610000	0.010000	0.309549	0.003090
0.630000	0.010000	0.285214	0.007023
0.650000	0.010000	0.076452	0.002450
0.670000	0.010000	-0.159116	-0.002717
0.690000	0.010000	-0.241853	-0.003643
0.710000	0.010000	-0.243957	-0.003477
0.730000	0.010000	-0.229718	-0.003166
0.750000	0.010000	-0.212863	-0.002852
0.770000	0.010000	-0.195571	-0.002551
0.790000	0.010000	-0.178159	-0.002266
0.810000	0.010000	-0.160692	-0.001996
0.830000	0.010000	-0.143228	-0.001748
0.850000	0.010000	-0.125865	-0.001535
0.870000	0.010000	-0.108738	-0.001380
0.890000	0.010000	-0.091928	-0.001302
0.910000	0.010000	-0.075315	-0.001284
0.930000	0.010000	-0.058655	-0.001274
0.950000	0.010000	-0.041902	-0.001252
0.970000	0.010000	-0.025150	-0.001247
0.990000	0.010000	-0.008390	-0.001244

-0.990000	0.030000	0.008387	-0.003726
-0.970000	0.030000	0.025141	-0.003738
-0.950000	0.030000	0.041875	-0.003754
-0.930000	0.030000	0.058623	-0.003816
-0.910000	0.030000	0.075286	-0.003844
-0.890000	0.030000	0.091832	-0.003891
-0.870000	0.030000	0.108504	-0.004123
-0.850000	0.030000	0.125496	-0.004587
-0.830000	0.030000	0.142767	-0.005225
-0.810000	0.030000	0.160175	-0.005968
-0.790000	0.030000	0.177604	-0.006775
-0.770000	0.030000	0.194985	-0.007631
-0.750000	0.030000	0.212248	-0.008531
-0.730000	0.030000	0.229093	-0.009471
-0.710000	0.030000	0.243481	-0.010405
-0.690000	0.030000	0.242614	-0.010938
-0.670000	0.030000	0.165355	-0.008535
-0.650000	0.030000	-0.066640	0.005534
-0.630000	0.030000	-0.284112	0.019930
-0.610000	0.030000	-0.317413	0.012115
-0.590000	0.030000	-0.296188	0.001578
-0.570000	0.030000	-0.298884	-0.001536
-0.550000	0.030000	-0.296488	0.002171
-0.530000	0.030000	-0.294628	0.007351
-0.510000	0.030000	-0.297802	0.012981
-0.490000	0.030000	-0.302941	0.016165
-0.470000	0.030000	-0.310402	0.014891
-0.450000	0.030000	-0.319072	0.014143
-0.430000	0.030000	-0.328815	0.014893
-0.410000	0.030000	-0.338969	0.018214
-0.390000	0.030000	-0.340275	0.022500
-0.370000	0.030000	-0.313253	0.024020
-0.350000	0.030000	-0.252976	0.021519
-0.330000	0.030000	-0.172288	0.015908
-0.310000	0.030000	-0.089407	0.008849
-0.290000	0.030000	-0.018634	0.001907
-0.270000	0.030000	0.034076	-0.003938
-0.250000	0.030000	0.069992	-0.008630
-0.230000	0.030000	0.092649	-0.012327
-0.210000	0.030000	0.105178	-0.015211
-0.190000	0.030000	0.110249	-0.017508
-0.170000	0.030000	0.109807	-0.019396
-0.150000	0.030000	0.105042	-0.020964
-0.130000	0.030000	0.096730	-0.022239
-0.110000	0.030000	0.085557	-0.023232
-0.090000	0.030000	0.072210	-0.023972
-0.070000	0.030000	0.057324	-0.024490
-0.050000	0.030000	0.041443	-0.024824
-0.030000	0.030000	0.025017	-0.025017
-0.010000	0.030000	0.008358	-0.025127
0.010000	0.030000	-0.008358	-0.025127
0.030000	0.030000	-0.025017	-0.025017
0.050000	0.030000	-0.041443	-0.024824
0.070000	0.030000	-0.057324	-0.024490
0.090000	0.030000	-0.072210	-0.023972
0.110000	0.030000	-0.085557	-0.023232
0.130000	0.030000	-0.096730	-0.022239
0.150000	0.030000	-0.105042	-0.020964
0.170000	0.030000	-0.109807	-0.019396
0.190000	0.030000	-0.110249	-0.017508
0.210000	0.030000	-0.105178	-0.015211
0.230000	0.030000	-0.092649	-0.012327
0.250000	0.030000	-0.069992	-0.008630
0.270000	0.030000	-0.034076	-0.003938
0.290000	0.030000	0.018634	0.001907
0.310000	0.030000	0.089407	0.008849
0.330000	0.030000	0.172288	0.015908
0.350000	0.030000	0.252976	0.021519
0.370000	0.030000	0.313253	0.024020
0.390000	0.030000	0.340275	0.022500
0.410000	0.030000	0.338969	0.018214
0.430000	0.030000	0.328815	0.014893
0.450000	0.030000	0.319072	0.014143
0.470000	0.030000	0.310402	0.014891
0.490000	0.030000	0.302941	0.016165
0.510000	0.030000	0.297802	0.012981
0.530000	0.030000	0.294628	0.007351
0.550000	0.030000	0.296488	0.002171
0.570000	0.030000	0.298884	-0.001536
0.590000	0.030000	0.296188	0.001578
0.610000	0.030000	0.317413	0.012115
0.630000	0.030000	0.284112	0.019930
0.650000	0.030000	0.066640	0.005534
0.670000	0.030000	-0.165355	-0.008535
0.690000	0.030000	-0.242614	-0.010938
0.710000	0.030000	-0.243481	-0.010405
0.730000	0.030000	-0.229093	-0.009471
0.750000	0.030000	-0.212248	-0.008531
0.770000	0.030000	-0.194985	-0.007631
0.790000	0.030000	-0.177604	-0.006775
0.810000	0.030000	-0.160175	-0.005968
0.830000	0.030000	-0.142767	-0.005225
0.850000	0.030000	-0.125496	-0.004587
0.870000	0.030000	-0.108504	-0.004123
0.890000	0.030000	-0.091832	-0.003891
0.910000	0.030000	-0.075286	-0.003844
0.930000	0.030000	-0.058623	-0.003816
0.950000	0.030000	-0.041875	-0.003754
0.970000	0.030000	-0.025141	-0.003738
0.990000	0.030000	-0.008387	-0.003726

-0.990000	0.050000	0.008378	-0.006171
-0.970000	0.050000	0.025121	-0.006196
-0.950000	0.050000	0.041822	-0.006234
-0.930000	0.050000	0.058564	-0.006341
-0.910000	0.050000	0.075238	-0.006378
-0.890000	0.050000	0.091647	-0.006444
-0.870000	0.050000	0.108041	-0.006819
-0.850000	0.050000	0.124762	-0.007587
-0.830000	0.050000	0.141847	-0.008646
-0.810000	0.050000	0.159143	-0.009880
-0.790000	0.050000	0.176497	-0.011220
-0.770000	0.050000	0.193816	-0.012641
-0.750000	0.050000	0.211023	-0.014136
-0.730000	0.050000	0.227845	-0.015696
-0.710000	0.050000	0.242491	-0.017251
-0.690000	0.050000	0.243723	-0.018240
-0.670000	0.050000	0.175999	-0.015176
-0.650000	0.050000	-0.047947	0.004712
-0.630000	0.050000	-0.278007	0.030246
-0.610000	0.050000	-0.324524	0.025628
-0.590000	0.050000	-0.298959	0.018628
-0.570000	0.050000	-0.295459	0.018330
-0.550000	0.050000	-0.293288	0.019129
-0.530000	0.050000	-0.294008	0.020602
-0.510000	0.050000	-0.298079	0.025988
-0.490000	0.050000	-0.303140	0.030347
-0.470000	0.050000	-0.309972	0.031099
-0.450000	0.050000	-0.317940	0.033669
-0.430000	0.050000	-0.326706	0.037103
-0.410000	0.050000	-0.335726	0.040402
-0.390000	0.050000	-0.338028	0.043379
-0.370000	0.050000	-0.314755	0.043198
-0.350000	0.050000	-0.258706	0.038002
-0.330000	0.050000	-0.180846	0.028414
-0.310000	0.050000	-0.098799	0.016558
-0.290000	0.050000	-0.027223	0.004793
-0.270000	0.050000	0.026985	-0.005225
-0.250000	0.050000	0.064350	-0.013262
-0.230000	0.050000	0.088221	-0.019607
-0.210000	0.050000	0.101690	-0.024554
-0.190000	0.050000	0.107431	-0.028473
-0.170000	0.050000	0.107477	-0.031678
-0.150000	0.050000	0.103122	-0.034340
-0.130000	0.050000	0.095191	-0.036517
-0.110000	0.050000	0.084372	-0.038234
-0.090000	0.050000	0.071340	-0.039528
-0.070000	0.050000	0.056723	-0.040453
-0.050000	0.050000	0.041069	-0.041069
-0.030000	0.050000	0.024824	-0.041443
-0.010000	0.050000	0.008301	-0.041638
0.010000	0.050000	-0.008301	-0.041638
0.030000	0.050000	-0.024824	-0.041443
0.050000	0.050000	-0.041069	-0.041069
0.070000	0.050000	-0.056723	-0.040453
0.090000	0.050000	-0.071340	-0.039528
0.110000	0.050000	-0.084372	-0.038234
0.130000	0.050000	-0.095191	-0.036517
0.150000	0.050000	-0.103122	-0.034340
0.170000	0.050000	-0.107477	-0.031678
0.190000	0.050000	-0.107431	-0.028473
0.210000	0.050000	-0.101690	-0.024554
0.230000	0.050000	-0.088221	-0.019607
0.250000	0.050000	-0.064350	-0.013262
0.270000	0.050000	-0.026985	-0.005225
0.290000	0.050000	0.027223	0.004793
0.310000	0.050000	0.098799	0.016558
0.330000	0.050000	0.180846	0.028414
0.350000	0.050000	0.258706	0.038002
0.370000	0.050000	0.314755	0.043198
0.390000	0.050000	0.338028	0.043379
0.410000	0.050000	0.335726	0.040402
0.430000	0.050000	0.326706	0.037103
0.450000	0.050000	0.317940	0.033669
0.470000	0.050000	0.309972	0.031099
0.490000	0.050000	0.303140	0.030347
0.510000	0.050000	0.298079	0.025988
0.530000	0.050000	0.294008	0.020602
0.550000	0.050000	0.293288	0.019129
0.570000	0.050000	0.295459	0.018330
0.590000	0.050000	0.298959	0.018628
0.610000	0.050000	0.324524	0.025628
0.630000	0.050000	0.278007	0.030246
0.650000	0.050000	0.047947	0.004712
0.670000	0.050000	-0.175999	-0.015176
0.690000	0.050000	-0.243723	-0.018240
0.710000	0.050000	-0.242491	-0.017251
0.730000	0.050000	-0.227845	-0.015696
0.750000	0.050000	-0.211023	-0.014136
0.770000	0.050000	-0.193816	-0.012641
0.790000	0.050000	-0.176497	-0.011220
0.810000	0.050000	-0.159143	-0.009880
0.830000	0.050000	-0.141847	-0.008646
0.850000	0.050000	-0.124762	-0.007587
0.870000	0.050000	-0.108041	-0.006819
0.890000	0.050000	-0.091647	-0.006444
0.910000	0.050000	-0.075238	-0.006378
0.930000	0.050000	-0.058564	-0.006341
0.950000	0.050000	-0.041822	-0.006234
0.970000	0.050000	-0.025121	-0.006196
0.990000	0.050000	-0.008378	-0.006171

-0.990000	0.070000	0.008361	-0.008527
-0.970000	0.070000	0.025077	-0.008570
-0.950000	0.070000	0.041729	-0.008644
-0.930000	0.070000	0.058476	-0.008817
-0.910000	0.070000	0.075181	-0.008870
-0.890000	0.070000	0.091388	-0.008941
-0.870000	0.070000	0.107360	-0.009442
-0.850000	0.070000	0.123668	-0.010502
-0.830000	0.070000	0.140474	-0.011975
-0.810000	0.070000	0.157601	-0.013693
-0.790000	0.070000	0.174844	-0.015559
-0.770000	0.070000	0.192071	-0.017537
-0.750000	0.070000	0.209195	-0.019617
-0.730000	0.070000	0.225978	-0.021789
-0.710000	0.070000	0.240938	-0.023967
-0.690000	0.070000	0.244690	-0.025515
-0.670000	0.070000	0.188995	-0.022564
-0.650000	0.070000	-0.021256	0.000183
-0.630000	0.070000	-0.263401	0.037517
-0.610000	0.070000	-0.326665	0.039623
-0.590000	0.070000	-0.298550	0.037022
-0.570000	0.070000	-0.293126	0.039408
-0.550000	0.070000	-0.294255	0.038012
-0.530000	0.070000	-0.296854	0.036724
-0.510000	0.070000	-0.300375	0.040328
-0.490000	0.070000	-0.302850	0.043943
-0.470000	0.070000	-0.306564	0.046199
-0.450000	0.070000	-0.313150	0.051401
-0.430000	0.070000	-0.322435	0.057337
-0.410000	0.070000	-0.332987	0.061654
-0.390000	0.070000	-0.337673	0.064462
-0.370000	0.070000	-0.318753	0.063503
-0.350000	0.070000	-0.267846	0.056353
-0.330000	0.070000	-0.193792	0.043315
-0.310000	0.070000	-0.113058	0.026874
-0.290000	0.070000	-0.040443	0.010173
-0.270000	0.070000	0.015990	-0.004379
-0.250000	0.070000	0.055587	-0.016081
-0.230000	0.070000	0.081332	-0.025365
-0.210000	0.070000	0.096284	-0.032612
-0.190000	0.070000	0.103095	-0.038315
-0.170000	0.070000	0.103908	-0.042935
-0.150000	0.070000	0.100172	-0.046760
-0.130000	0.070000	0.092807	-0.049908
-0.110000	0.070000	0.082516	-0.052423
-0.090000	0.070000	0.069959	-0.054350
-0.070000	0.070000	0.055758	-0.055758
-0.050000	0.070000	0.040453	-0.056723
-0.030000	0.070000	0.024490	-0.057324
-0.010000	0.070000	0.008196	-0.057619
0.010000	0.070000	-0.008196	-0.057619
0.030000	0.070000	-0.024490	-0.057324
0.050000	0.070000	-0.040453	-0.056723
0.070000	0.070000	-0.055758	-0.055758
0.090000	0.070000	-0.069959	-0.054350
0.110000	0.070000	-0.082516	-0.052423
0.130000	0.070000	-0.092807	-0.049908
0.150000	0.070000	-0.100172	-0.046760
0.170000	0.070000	-0.103908	-0.042935
0.190000	0.070000	-0.103095	-0.038315
0.210000	0.070000	-0.096284	-0.032612
0.230000	0.070000	-0.081332	-0.025365
0.250000	0.070000	-0.055587	-0.016081
0.270000	0.070000	-0.015990	-0.004379
0.290000	0.070000	0.040443	0.010173
0.310000	0.070000	0.113058	0.026874
0.330000	0.070000	0.193792	0.043315
0.350000	0.070000	0.267846	0.056353
0.370000	0.070000	0.318753	0.063503
0.390000	0.070000	0.337673	0.064462
0.410000	0.070000	0.332987	0.061654
0.430000	0.070000	0.322435	0.057337
0.450000	0.070000	0.313150	0.051401
0.470000	0.070000	0.306564	0.046199
0.490000	0.070000	0.302850	0.043943
0.510000	0.070000	0.300375	0.040328
0.530000	0.070000	0.296854	0.036724
0.550000	0.070000	0.294255	0.038012
0.570000	0.070000	0.293126	0.039408
0.590000	0.070000	0.298550	0.037022
0.610000	0.070000	0.326665	0.039623
0.630000	0.070000	0.263401	0.037517
0.650000	0.070000	0.021256	0.000183
0.670000	0.070000	-0.188995	-0.022564
0.690000	0.070000	-0.244690	-0.025515
0.710000	0.070000	-0.240938	-0.023967
0.730000	0.070000	-0.225978	-0.021789
0.750000	0.070000	-0.209195	-0.019617
0.770000	0.070000	-0.192071	-0.017537
0.790000	0.070000	-0.174844	-0.015559
0.810000	0.070000	-0.157601	-0.013693
0.830000	0.070000	-0.140474	-0.011975
0.850000	0.070000	-0.123668	-0.010502
0.870000	0.070000	-0.107360	-0.009442
0.890000	0.070000	-0.091388	-0.008941
0.910000	0.070000	-0.075181	-0.008870
0.930000	0.070000	-0.058476	-0.008817
0.950000	0.070000	-0.041729	-0.008644
0.970000	0.070000	-0.025077	-0.008570
0.990000	0.070000	-0.008361	-0.008527

-0.990000	0.090000	0.008335	-0.010778
-0.970000	0.090000	0.025004	-0.010829
-0.950000	0.090000	0.041572	-0.010931
-0.930000	0.090000	0.058334	-0.011198
-0.910000	0.090000	0.075111	-0.011295
-0.890000	0.090000	0.091072	-0.011366
-0.870000	0.090000	0.106478	-0.011972
-0.850000	0.090000	0.122228	-0.013304
-0.830000	0.090000	0.138656	-0.015178
-0.810000	0.090000	0.155559	-0.017370
-0.790000	0.090000	0.172654	-0.019752
-0.770000	0.090000	0.189760	-0.022275
-0.750000	0.090000	0.206773	-0.024928
-0.730000	0.090000	0.223496	-0.027700
-0.710000	0.090000	0.238767	-0.030505
-0.690000	0.090000	0.245129	-0.032705
-0.670000	0.090000	0.202650	-0.030441
-0.650000	0.090000	0.012242	-0.007204
-0.630000	0.090000	-0.239477	0.041676
-0.610000	0.090000	-0.324871	0.051314
-0.590000	0.090000	-0.297943	0.049947
-0.570000	0.090000	-0.292038	0.054382
-0.550000	0.090000	-0.295943	0.055397
-0.530000	0.090000	-0.300060	0.055832
-0.510000	0.090000	-0.304715	0.056336
-0.490000	0.090000	-0.304273	0.055287
-0.470000	0.090000	-0.303420	0.059441
-0.450000	0.090000	-0.308056	0.066249
-0.430000	0.090000	-0.317153	0.072620
-0.410000	0.090000	-0.328926	0.077583
-0.390000	0.090000	-0.336342	0.082029
-0.370000	0.090000	-0.322967	0.082877
-0.350000	0.090000	-0.278970	0.075904
-0.330000	0.090000	-0.210383	0.060829
-0.310000	0.090000	-0.131983	0.040535
-0.290000	0.090000	-0.058497	0.019028
-0.270000	0.090000	0.000706	-0.000389
-0.250000	0.090000	0.043331	-0.016194
-0.230000	0.090000	0.071663	-0.028807
-0.210000	0.090000	0.088709	-0.038705
-0.190000	0.090000	0.097075	-0.046457
-0.170000	0.090000	0.098999	-0.052659
-0.150000	0.090000	0.096117	-0.057749
-0.130000	0.090000	0.089501	-0.061949
-0.110000	0.090000	0.079908	-0.065343
-0.090000	0.090000	0.067989	-0.067989
-0.070000	0.090000	0.054350	-0.069959
-0.050000	0.090000	0.039528	-0.071340
-0.030000	0.090000	0.023972	-0.072210
-0.010000	0.090000	0.008030	-0.072633
0.010000	0.090000	-0.008030	-0.072633
0.030000	0.090000	-0.023972	-0.072210
0.050000	0.090000	-0.039528	-0.071340
0.070000	0.090000	-0.054350	-0.069959
0.090000	0.090000	-0.067989	-0.067989
0.110000	0.090000	-0.079908	-0.065343
0.130000	0.090000	-0.089501	-0.061949
0.150000	0.090000	-0.096117	-0.057749
0.170000	0.090000	-0.098999	-0.052659
0.190000	0.090000	-0.097075	-0.046457
0.210000	0.090000	-0.088709	-0.038705
0.230000	0.090000	-0.071663	-0.028807
0.250000	0.090000	-0.043331	-0.016194
0.270000	0.090000	-0.000706	-0.000389
0.290000	0.090000	0.058497	0.019028
0.310000	0.090000	0.131983	0.040535
0.330000	0.090000	0.210383	0.060829
0.350000	0.090000	0.278970	0.075904
0.370000	0.090000	0.322967	0.082877
0.390000	0.090000	0.336342	0.082029
0.410000	0.090000	0.328926	0.077583
0.430000	0.090000	0.317153	0.072620
0.450000	0.090000	0.308056	0.066249
0.470000	0.090000	0.303420	0.059441
0.490000	0.090000	0.304273	0.055287
0.510000	0.090000	0.304715	0.056336
0.530000	0.090000	0.300060	0.055832
0.550000	0.090000	0.295943	0.055397
0.570000	0.090000	0.292038	0.054382
0.590000	0.090000	0.297943	0.049947
0.610000	0.090000	0.324871	0.051314
0.630000	0.090000	0.239477	0.041676
0.650000	0.090000	-0.012242	-0.007204
0.670000	0.090000	-0.202650	-0.030441
0.690000	0.090000	-0.245129	-0.032705
0.710000	0.090000	-0.238767	-0.030505
0.730000	0.090000	-0.223496	-0.027700
0.750000	0.090000	-0.206773	-0.024928
0.770000	0.090000	-0.189760	-0.022275
0.790000	0.090000	-0.172654	-0.019752
0.810000	0.090000	-0.155559	-0.017370
0.830000	0.090000	-0.138656	-0.015178
0.850000	0.090000	-0.122228	-0.013304
0.870000	0.090000	-0.106478	-0.011972
0.890000	0.090000	-0.091072	-0.011366
0.910000	0.090000	-0.075111	-0.011295
0.930000	0.090000	-0.058334	-0.011198
0.950000	0.090000	-0.041572	-0.010931
0.970000	0.090000	-0.025004	-0.010829
0.990000	0.090000	-0.008335	-0.010778

-0.990000	0.110000	0.008309	-0.012948
-0.970000	0.110000	0.024922	-0.012989
-0.950000	0.110000	0.041357	-0.013077
-0.930000	0.110000	0.058109	-0.013433
-0.910000	0.110000	0.075008	-0.013619
-0.890000	0.110000	0.090707	-0.013708
-0.870000	0.110000	0.105420	-0.014396
-0.850000	0.110000	0.120462	-0.015971
-0.830000	0.110000	0.136409	-0.018224
-0.810000	0.110000	0.153029	-0.020873
-0.790000	0.110000	0.169940	-0.023756
-0.770000	0.110000	0.186897	-0.026811
-0.750000	0.110000	0.203772	-0.030022
-0.730000	0.110000	0.220404	-0.033380
-0.710000	0.110000	0.235935	-0.036809
-0.690000	0.110000	0.244758	-0.039733
-0.670000	0.110000	0.215480	-0.038571
-0.650000	0.110000	0.051092	-0.016786
-0.630000	0.110000	-0.205801	0.042242
-0.610000	0.110000	-0.319393	0.061200
-0.590000	0.110000	-0.297564	0.058171
-0.570000	0.110000	-0.288893	0.063119
-0.550000	0.110000	-0.288599	0.067439
-0.530000	0.110000	-0.281857	0.070330
-0.510000	0.110000	-0.278919	0.070343
-0.490000	0.110000	-0.282274	0.068779
-0.470000	0.110000	-0.291268	0.074858
-0.450000	0.110000	-0.301501	0.080001
-0.430000	0.110000	-0.311807	0.085133
-0.410000	0.110000	-0.323875	0.089890
-0.390000	0.110000	-0.332540	0.096189
-0.370000	0.110000	-0.324985	0.100512
-0.350000	0.110000	-0.289973	0.095922
-0.330000	0.110000	-0.229225	0.080719
-0.310000	0.110000	-0.154909	0.057886
-0.290000	0.110000	-0.081374	0.032159
-0.270000	0.110000	-0.019256	0.007806
-0.250000	0.110000	0.027118	-0.012610
-0.230000	0.110000	0.058793	-0.029005
-0.210000	0.110000	0.078605	-0.042001
-0.190000	0.110000	0.089110	-0.052185
-0.170000	0.110000	0.092586	-0.060242
-0.150000	0.110000	0.090856	-0.066760
-0.130000	0.110000	0.085193	-0.072110
-0.110000	0.110000	0.076464	-0.076464
-0.090000	0.110000	0.065343	-0.079908
-0.070000	0.110000	0.052423	-0.082516
-0.050000	0.110000	0.038234	-0.084372
-0.030000	0.110000	0.023232	-0.085557
-0.010000	0.110000	0.007790	-0.086133
0.010000	0.110000	-0.007790	-0.086133
0.030000	0.110000	-0.023232	-0.085557
0.050000	0.110000	-0.038234	-0.084372
0.070000	0.110000	-0.052423	-0.082516
0.090000	0.110000	-0.065343	-0.079908
0.110000	0.110000	-0.076464	-0.076464
0.130000	0.110000	-0.085193	-0.072110
0.150000	0.110000	-0.090856	-0.066760
0.170000	0.110000	-0.092586	-0.060242
0.190000	0.110000	-0.089110	-0.052185
0.210000	0.110000	-0.078605	-0.042001
0.230000	0.110000	-0.058793	-0.029005
0.250000	0.110000	-0.027118	-0.012610
0.270000	0.110000	0.019256	0.007806
0.290000	0.110000	0.081374	0.032159
0.310000	0.110000	0.154909	0.057886
0.330000	0.110000	0.229225	0.080719
0.350000	0.110000	0.289973	0.095922
0.370000	0.110000	0.324985	0.100512
0.390000	0.110000	0.332540	0.096189
0.410000	0.110000	0.323875	0.089890
0.430000	0.110000	0.311807	0.085133
0.450000	0.110000	0.301501	0.080001
0.470000	0.110000	0.291268	0.074858
0.490000	0.110000	0.282274	0.068779
0.510000	0.110000	0.278919	0.070343
0.530000	0.110000	0.281857	0.070330
0.550000	0.110000	0.288599	0.067439
0.570000	0.110000	0.288893	0.063119
0.590000	0.110000	0.297564	0.058171
0.610000	0.110000	0.319393	0.061200
0.630000	0.110000	0.205801	0.042242
0.650000	0.110000	-0.051092	-0.016786
0.670000	0.110000	-0.215480	-0.038571
0.690000	0.110000	-0.244758	-0.039733
0.710000	0.110000	-0.235935	-0.036809
0.730000	0.110000	-0.220404	-0.033380
0.750000	0.110000	-0.203772	-0.030022
0.770000	0.110000	-0.186897	-0.026811
0.790000	0.110000	-0.169940	-0.023756
0.810000	0.110000	-0.153029	-0.020873
0.830000	0.110000	-0.136409	-0.018224
0.850000	0.110000	-0.120462	-0.015971
0.870000	0.110000	-0.105420	-0.014396
0.890000	0.110000	-0.090707	-0.013708
0.910000	0.110000	-0.075008	-0.013619
0.930000	0.110000	-0.058109	-0.013433
0.950000	0.110000	-0.041357	-0.013077
0.970000	0.110000	-0.024922	-0.012989
0.990000	0.110000	-0.008309	-0.012948

-0.990000	0.130000	0.008293	-0.015056
-0.970000	0.130000	0.024873	-0.015063
-0.950000	0.130000	0.041127	-0.015096
-0.930000	0.130000	0.057789	-0.015475
-0.910000	0.130000	0.074831	-0.015784
-0.890000	0.130000	0.090290	-0.015940
-0.870000	0.130000	0.104212	-0.016704
-0.850000	0.130000	0.118400	-0.018487
-0.830000	0.130000	0.133755	-0.021086
-0.810000	0.130000	0.150028	-0.024170
-0.790000	0.130000	0.166718	-0.027535
-0.770000	0.130000	0.183497	-0.031102
-0.750000	0.130000	0.200207	-0.034851
-0.730000	0.130000	0.216711	-0.038776
-0.710000	0.130000	0.232416	-0.042818
-0.690000	0.130000	0.243370	-0.046505
-0.670000	0.130000	0.226251	-0.046753
-0.650000	0.130000	0.093196	-0.028049
-0.630000	0.130000	-0.162094	0.037798
-0.610000	0.130000	-0.309961	0.071108
-0.590000	0.130000	-0.299191	0.065775
-0.570000	0.130000	-0.287348	0.069183
-0.550000	0.130000	-0.288462	0.073538
-0.530000	0.130000	-0.281887	0.074910
-0.510000	0.130000	-0.277907	0.077398
-0.490000	0.130000	-0.280000	0.082366
-0.470000	0.130000	-0.288250	0.089435
-0.450000	0.130000	-0.298129	0.090330
-0.430000	0.130000	-0.307629	0.094090
-0.410000	0.130000	-0.318093	0.099484
-0.390000	0.130000	-0.325882	0.107809
-0.370000	0.130000	-0.323355	0.115995
-0.350000	0.130000	-0.298857	0.115370
-0.330000	0.130000	-0.248495	0.102170
-0.310000	0.130000	-0.180602	0.078747
-0.290000	0.130000	-0.108597	0.050072
-0.270000	0.130000	-0.044091	0.021232
-0.250000	0.130000	0.006473	-0.004163
-0.230000	0.130000	0.042244	-0.024856
-0.210000	0.130000	0.065503	-0.041458
-0.190000	0.130000	0.078808	-0.054577
-0.170000	0.130000	0.084400	-0.064900
-0.150000	0.130000	0.084230	-0.073127
-0.130000	0.130000	0.079787	-0.079787
-0.110000	0.130000	0.072110	-0.085193
-0.090000	0.130000	0.061949	-0.089501
-0.070000	0.130000	0.049908	-0.092807
-0.050000	0.130000	0.036517	-0.095191
-0.030000	0.130000	0.022239	-0.096730
-0.010000	0.130000	0.007466	-0.097482
0.010000	0.130000	-0.007466	-0.097482
0.030000	0.130000	-0.022239	-0.096730
0.050000	0.130000	-0.036517	-0.095191
0.070000	0.130000	-0.049908	-0.092807
0.090000	0.130000	-0.061949	-0.089501
0.110000	0.130000	-0.072110	-0.085193
0.130000	0.130000	-0.079787	-0.079787
0.150000	0.130000	-0.084230	-0.073127
0.170000	0.130000	-0.084400	-0.064900
0.190000	0.130000	-0.078808	-0.054577
0.210000	0.130000	-0.065503	-0.041458
0.230000	0.130000	-0.042244	-0.024856
0.250000	0.130000	-0.006473	-0.004163
0.270000	0.130000	0.044091	0.021232
0.290000	0.130000	0.108597	0.050072
0.310000	0.130000	0.180602	0.078747
0.330000	0.130000	0.248495	0.102170
0.350000	0.130000	0.298857	0.115370
0.370000	0.130000	0.323355	0.115995
0.390000	0.130000	0.325882	0.107809
0.410000	0.130000	0.318093	0.099484
0.430000	0.130000	0.307629	0.094090
0.450000	0.130000	0.298129	0.090330
0.470000	0.130000	0.288250	0.089435
0.490000	0.130000	0.280000	0.082366
0.510000	0.130000	0.277907	0.077398
0.530000	0.130000	0.281887	0.074910
0.550000	0.130000	0.288462	0.073538
0.570000	0.130000	0.287348	0.069183
0.590000	0.130000	0.299191	0.065775
0.610000	0.130000	0.309961	0.071108
0.630000	0.130000	0.162094	0.037798
0.650000	0.130000	-0.093196	-0.028049
0.670000	0.130000	-0.226251	-0.046753
0.690000	0.130000	-0.243370	-0.046505
0.710000	0.130000	-0.232416	-0.042818
0.730000	0.130000	-0.216711	-0.038776
0.750000	0.130000	-0.200207	-0.034851
0.770000	0.130000	-0.183497	-0.031102
0.790000	0.130000	-0.166718	-0.027535
0.810000	0.130000	-0.150028	-0.024170
0.830000	0.130000	-0.133755	-0.021086
0.850000	0.130000	-0.118400	-0.018487
0.870000	0.130000	-0.104212	-0.016704
0.890000	0.130000	-0.090290	-0.015940
0.910000	0.130000	-0.074831	-0.015784
0.930000	0.130000	-0.057789	-0.015475
0.950000	0.130000	-0.041127	-0.015096
0.970000	0.130000	-0.024873	-0.015063
0.990000	0.130000	-0.008293	-0.015056

-0.990000	0.150000	0.008293	-0.017082
-0.970000	0.150000	0.024871	-0.016967
-0.950000	0.150000	0.040942	-0.017025
-0.930000	0.150000	0.057418	-0.017344
-0.910000	0.150000	0.074538	-0.017744
-0.890000	0.150000	0.089782	-0.018024
-0.870000	0.150000	0.102870	-0.018881
-0.850000	0.150000	0.116079	-0.020839
-0.830000	0.150000	0.130727	-0.023744
-0.810000	0.150000	0.146583	-0.027229
-0.790000	0.150000	0.163010	-0.031052
-0.770000	0.150000	0.179583	-0.035110
-0.750000	0.150000	0.196101	-0.039375
-0.730000	0.150000	0.212440	-0.043842
-0.710000	0.150000	0.228209	-0.048472
-0.690000	0.150000	0.240825	-0.052919
-0.670000	0.150000	0.234129	-0.054758
-0.650000	0.150000	0.135893	-0.040536
-0.630000	0.150000	-0.106895	0.026196
-0.610000	0.150000	-0.292264	0.081083
-0.590000	0.150000	-0.301298	0.075374
-0.570000	0.150000	-0.284206	0.075650
-0.550000	0.150000	-0.286672	0.080187
-0.530000	0.150000	-0.283460	0.080176
-0.510000	0.150000	-0.282473	0.083116
-0.490000	0.150000	-0.285340	0.090428
-0.470000	0.150000	-0.289695	0.097022
-0.450000	0.150000	-0.295268	0.095930
-0.430000	0.150000	-0.302198	0.099452
-0.410000	0.150000	-0.310152	0.106524
-0.390000	0.150000	-0.316134	0.117404
-0.370000	0.150000	-0.317542	0.128872
-0.350000	0.150000	-0.303907	0.132887
-0.330000	0.150000	-0.265941	0.123871
-0.310000	0.150000	-0.207077	0.102444
-0.290000	0.150000	-0.138934	0.072933
-0.270000	0.150000	-0.073506	0.040771
-0.250000	0.150000	-0.018997	0.010552
-0.230000	0.150000	0.021459	-0.015030
-0.210000	0.150000	0.048863	-0.035788
-0.190000	0.150000	0.065648	-0.052424
-0.170000	0.150000	0.074021	-0.065577
-0.150000	0.150000	0.075961	-0.075961
-0.130000	0.150000	0.073127	-0.084230
-0.110000	0.150000	0.066760	-0.090856
-0.090000	0.150000	0.057749	-0.096117
-0.070000	0.150000	0.046760	-0.100172
-0.050000	0.150000	0.034340	-0.103122
-0.030000	0.150000	0.020964	-0.105042
-0.010000	0.150000	0.007047	-0.105987
0.010000	0.150000	-0.007047	-0.105987
0.030000	0.150000	-0.020964	-0.105042
0.050000	0.150000	-0.034340	-0.103122
0.070000	0.150000	-0.046760	-0.100172
0.090000	0.150000	-0.057749	-0.096117
0.110000	0.150000	-0.066760	-0.090856
0.130000	0.150000	-0.073127	-0.084230
0.150000	0.150000	-0.075961	-0.075961
0.170000	0.150000	-0.074021	-0.065577
0.190000	0.150000	-0.065648	-0.052424
0.210000	0.150000	-0.048863	-0.035788
0.230000	0.150000	-0.021459	-0.015030
0.250000	0.150000	0.018997	0.010552
0.270000	0.150000	0.073506	0.040771
0.290000	0.150000	0.138934	0.072933
0.310000	0.150000	0.207077	0.102444
0.330000	0.150000	0.265941	0.123871
0.350000	0.150000	0.303907	0.132887
0.370000	0.150000	0.317542	0.128872
0.390000	0.150000	0.316134	0.117404
0.410000	0.150000	0.310152	0.106524
0.430000	0.150000	0.302198	0.099452
0.450000	0.150000	0.295268	0.095930
0.470000	0.150000	0.289695	0.097022
0.490000	0.150000	0.285340	0.090428
0.510000	0.150000	0.282473	0.083116
0.530000	0.150000	0.283460	0.080176
0.550000	0.150000	0.286672	0.080187
0.570000	0.150000	0.284206	0.075650
0.590000	0.150000	0.301298	0.075374
0.610000	0.150000	0.292264	0.081083
0.630000	0.150000	0.106895	0.026196
0.650000	0.150000	-0.135893	-0.040536
0.670000	0.150000	-0.234129	-0.054758
0.690000	0.150000	-0.240825	-0.052919
0.710000	0.150000	-0.228209	-0.048472
0.730000	0.150000	-0.212440	-0.043842
0.750000	0.150000	-0.196101	-0.039375
0.770000	0.150000	-0.179583	-0.035110
0.790000	0.150000	-0.163010	-0.031052
0.810000	0.150000	-0.146583	-0.027229
0.830000	0.150000	-0.130727	-0.023744
0.850000	0.150000	-0.116079	-0.020839
0.870000	0.150000	-0.102870	-0.018881
0.890000	0.150000	-0.089782	-0.018024
0.910000	0.150000	-0.074538	-0.017744
0.930000	0.150000	-0.057418	-0.017344
0.950000	0.150000	-0.040942	-0.017025
0.970000	0.150000	-0.024871	-0.016967
0.990000	0.150000	-0.008293	-0.017082

-0.990000	0.170000	0.008175	-0.018880
-0.970000	0.170000	0.024678	-0.018596
-0.950000	0.170000	0.040728	-0.018832
-0.930000	0.170000	0.057066	-0.019088
-0.910000	0.170000	0.074148	-0.019509
-0.890000	0.170000	0.089148	-0.019942
-0.870000	0.170000	0.101394	-0.020917
-0.850000	0.170000	0.113536	-0.023017
-0.830000	0.170000	0.127365	-0.026179
-0.810000	0.170000	0.142722	-0.030027
-0.790000	0.170000	0.158840	-0.034278
-0.770000	0.170000	0.175177	-0.038802
-0.750000	0.170000	0.191479	-0.043557
-0.730000	0.170000	0.207618	-0.048539
-0.710000	0.170000	0.223342	-0.053725
-0.690000	0.170000	0.237086	-0.058885
-0.670000	0.170000	0.238628	-0.062308
-0.650000	0.170000	0.175251	-0.053531
-0.630000	0.170000	-0.040406	0.005880
-0.610000	0.170000	-0.261945	0.087737
-0.590000	0.170000	-0.304195	0.088207
-0.570000	0.170000	-0.280158	0.082664
-0.550000	0.170000	-0.281059	0.087700
-0.530000	0.170000	-0.283871	0.088254
-0.510000	0.170000	-0.289730	0.088967
-0.490000	0.170000	-0.296016	0.092638
-0.470000	0.170000	-0.295333	0.096170
-0.450000	0.170000	-0.294070	0.098123
-0.430000	0.170000	-0.296541	0.104695
-0.410000	0.170000	-0.300058	0.114978
-0.390000	0.170000	-0.303600	0.128167
-0.370000	0.170000	-0.308007	0.140657
-0.350000	0.170000	-0.304006	0.148150
-0.330000	0.170000	-0.279060	0.144788
-0.310000	0.170000	-0.231628	0.128146
-0.290000	0.170000	-0.170332	0.100560
-0.270000	0.170000	-0.106493	0.067024
-0.250000	0.170000	-0.049344	0.032890
-0.230000	0.170000	-0.004129	0.002140
-0.210000	0.170000	0.028090	-0.023459
-0.190000	0.170000	0.049008	-0.044224
-0.170000	0.170000	0.060857	-0.060857
-0.150000	0.170000	0.065577	-0.074021
-0.130000	0.170000	0.064900	-0.084400
-0.110000	0.170000	0.060242	-0.092586
-0.090000	0.170000	0.052659	-0.098999
-0.070000	0.170000	0.042935	-0.103908
-0.050000	0.170000	0.031678	-0.107477
-0.030000	0.170000	0.019396	-0.109807
-0.010000	0.170000	0.006529	-0.110958
0.010000	0.170000	-0.006529	-0.110958
0.030000	0.170000	-0.019396	-0.109807
0.050000	0.170000	-0.031678	-0.107477
0.070000	0.170000	-0.042935	-0.103908
0.090000	0.170000	-0.052659	-0.098999
0.110000	0.170000	-0.060242	-0.092586
0.130000	0.170000	-0.064900	-0.084400
0.150000	0.170000	-0.065577	-0.074021
0.170000	0.170000	-0.060857	-0.060857
0.190000	0.170000	-0.049008	-0.044224
0.210000	0.170000	-0.028090	-0.023459
0.230000	0.170000	0.004129	0.002140
0.250000	0.170000	0.049344	0.032890
0.270000	0.170000	0.106493	0.067024
0.290000	0.170000	0.170332	0.100560
0.310000	0.170000	0.231628	0.128146
0.330000	0.170000	0.279060	0.144788
0.350000	0.170000	0.304006	0.148150
0.370000	0.170000	0.308007	0.140657
0.390000	0.170000	0.303600	0.128167
0.410000	0.170000	0.300058	0.114978
0.430000	0.170000	0.296541	0.104695
0.450000	0.170000	0.294070	0.098123
0.470000	0.170000	0.295333	0.096170
0.490000	0.170000	0.296016	0.092638
0.510000	0.170000	0.289730	0.088967
0.530000	0.170000	0.283871	0.088254
0.550000	0.170000	0.281059	0.087700
0.570000	0.170000	0.280158	0.082664
0.590000	0.170000	0.304195	0.088207
0.610000	0.170000	0.261945	0.087737
0.630000	0.170000	0.040406	0.005880
0.650000	0.170000	-0.175251	-0.053531
0.670000	0.170000	-0.238628	-0.062308
0.690000	0.170000	-0.237086	-0.058885
0.710000	0.170000	-0.223342	-0.053725
0.730000	0.170000	-0.207618	-0.048539
0.750000	0.170000	-0.191479	-0.043557
0.770000	0.170000	-0.175177	-0.038802
0.790000	0.170000	-0.158840	-0.034278
0.810000	0.170000	-0.142722	-0.030027
0.830000	0.170000	-0.127365	-0.026179
0.850000	0.170000	-0.113536	-0.023017
0.870000	0.170000	-0.101394	-0.020917
0.890000	0.170000	-0.089148	-0.019942
0.910000	0.170000	-0.074148	-0.019509
0.930000	0.170000	-0.057066	-0.019088
0.950000	0.170000	-0.040728	-0.018832
0.970000	0.170000	-0.024678	-0.018596
0.990000	0.170000	-0.008175	-0.018880

-0.990000	0.190000	0.007866	-0.020205
-0.970000	0.190000	0.024154	-0.020114
-0.950000	0.190000	0.040390	-0.020491
-0.930000	0.190000	0.056734	-0.020694
-0.910000	0.190000	0.073681	-0.021082
-0.890000	0.190000	0.088370	-0.021701
-0.870000	0.190000	0.099792	-0.022823
-0.850000	0.190000	0.110817	-0.025025
-0.830000	0.190000	0.123718	-0.028379
-0.810000	0.190000	0.138486	-0.032541
-0.790000	0.190000	0.154238	-0.037185
-0.770000	0.190000	0.170307	-0.042146
-0.750000	0.190000	0.186368	-0.047366
-0.730000	0.190000	0.202277	-0.052833
-0.710000	0.190000	0.217866	-0.058537
-0.690000	0.190000	0.232245	-0.064340
-0.670000	0.190000	0.239487	-0.069152
-0.650000	0.190000	0.205957	-0.065800
-0.630000	0.190000	0.034524	-0.021145
-0.610000	0.190000	-0.211516	0.083026
-0.590000	0.190000	-0.304985	0.105418
-0.570000	0.190000	-0.280727	0.092804
-0.550000	0.190000	-0.275568	0.093788
-0.530000	0.190000	-0.279567	0.093762
-0.510000	0.190000	-0.281424	0.093715
-0.490000	0.190000	-0.282050	0.096994
-0.470000	0.190000	-0.281283	0.101498
-0.450000	0.190000	-0.283329	0.109588
-0.430000	0.190000	-0.285767	0.118972
-0.410000	0.190000	-0.286989	0.131272
-0.390000	0.190000	-0.290714	0.143517
-0.370000	0.190000	-0.297837	0.153750
-0.350000	0.190000	-0.300020	0.162365
-0.330000	0.190000	-0.286118	0.164761
-0.310000	0.190000	-0.251419	0.155055
-0.290000	0.190000	-0.200127	0.132243
-0.270000	0.190000	-0.141215	0.099924
-0.250000	0.190000	-0.083892	0.063610
-0.230000	0.190000	-0.034901	0.028328
-0.210000	0.190000	0.002482	-0.002634
-0.190000	0.190000	0.028245	-0.028245
-0.170000	0.190000	0.044224	-0.049008
-0.150000	0.190000	0.052424	-0.065648
-0.130000	0.190000	0.054577	-0.078808
-0.110000	0.190000	0.052185	-0.089110
-0.090000	0.190000	0.046457	-0.097075
-0.070000	0.190000	0.038315	-0.103095
-0.050000	0.190000	0.028473	-0.107431
-0.030000	0.190000	0.017508	-0.110249
-0.010000	0.190000	0.005905	-0.111640
0.010000	0.190000	-0.005905	-0.111640
0.030000	0.190000	-0.017508	-0.110249
0.050000	0.190000	-0.028473	-0.107431
0.070000	0.190000	-0.038315	-0.103095
0.090000	0.190000	-0.046457	-0.097075
0.110000	0.190000	-0.052185	-0.089110
0.130000	0.190000	-0.054577	-0.078808
0.150000	0.190000	-0.052424	-0.065648
0.170000	0.190000	-0.044224	-0.049008
0.190000	0.190000	-0.028245	-0.028245
0.210000	0.190000	-0.002482	-0.002634
0.230000	0.190000	0.034901	0.028328
0.250000	0.190000	0.083892	0.063610
0.270000	0.190000	0.141215	0.099924
0.290000	0.190000	0.200127	0.132243
0.310000	0.190000	0.251419	0.155055
0.330000	0.190000	0.286118	0.164761
0.350000	0.190000	0.300020	0.162365
0.370000	0.190000	0.297837	0.153750
0.390000	0.190000	0.290714	0.143517
0.410000	0.190000	0.286989	0.131272
0.430000	0.190000	0.285767	0.118972
0.450000	0.190000	0.283329	0.109588
0.470000	0.190000	0.281283	0.101498
0.490000	0.190000	0.282050	0.096994
0.510000	0.190000	0.281424	0.093715
0.530000	0.190000	0.279567	0.093762
0.550000	0.190000	0.275568	0.093788
0.570000	0.190000	0.280727	0.092804
0.590000	0.190000	0.304985	0.105418
0.610000	0.190000	0.211516	0.083026
0.630000	0.190000	-0.034524	-0.021145
0.650000	0.190000	-0.205957	-0.065800
0.670000	0.190000	-0.239487	-0.069152
0.690000	0.190000	-0.232245	-0.064340
0.710000	0.190000	-0.217866	-0.058537
0.730000	0.190000	-0.202277	-0.052833
0.750000	0.190000	-0.186368	-0.047366
0.770000	0.190000	-0.170307	-0.042146
0.790000	0.190000	-0.154238	-0.037185
0.810000	0.190000	-0.138486	-0.032541
0.830000	0.190000	-0.123718	-0.028379
0.850000	0.190000	-0.110817	-0.025025
0.870000	0.190000	-0.099792	-0.022823
0.890000	0.190000	-0.088370	-0.021701
0.910000	0.190000	-0.073681	-0.021082
0.930000	0.190000	-0.056734	-0.020694
0.950000	0.190000	-0.040390	-0.020491
0.970000	0.190000	-0.024154	-0.020114
0.990000	0.190000	-0.007866	-0.020205

-0.990000	0.210000	0.007902	-0.021250
-0.970000	0.210000	0.023999	-0.021580
-0.950000	0.210000	0.040117	-0.021936
-0.930000	0.210000	0.056470	-0.022085
-0.910000	0.210000	0.073137	-0.022417
-0.890000	0.210000	0.087404	-0.023288
-0.870000	0.210000	0.098069	-0.024617
-0.850000	0.210000	0.107981	-0.026880
-0.830000	0.210000	0.119851	-0.030345
-0.810000	0.210000	0.133919	-0.034755
-0.790000	0.210000	0.149238	-0.039749
-0.770000	0.210000	0.165000	-0.045116
-0.750000	0.210000	0.180796	-0.050770
-0.730000	0.210000	0.196451	-0.056693
-0.710000	0.210000	0.211839	-0.062877
-0.690000	0.210000	0.226475	-0.069249
-0.670000	0.210000	0.237173	-0.075171
-0.650000	0.210000	0.224509	-0.076241
-0.630000	0.210000	0.108452	-0.048672
-0.610000	0.210000	-0.136192	0.056893
-0.590000	0.210000	-0.292727	0.120357
-0.570000	0.210000	-0.288716	0.108373
-0.550000	0.210000	-0.276800	0.105410
-0.530000	0.210000	-0.280320	0.106068
-0.510000	0.210000	-0.279481	0.107422
-0.490000	0.210000	-0.278120	0.113512
-0.470000	0.210000	-0.277191	0.120031
-0.450000	0.210000	-0.276023	0.128592
-0.430000	0.210000	-0.274947	0.137595
-0.410000	0.210000	-0.276106	0.148380
-0.390000	0.210000	-0.281661	0.157293
-0.370000	0.210000	-0.289638	0.165638
-0.350000	0.210000	-0.293342	0.175516
-0.330000	0.210000	-0.286576	0.183306
-0.310000	0.210000	-0.264256	0.181615
-0.290000	0.210000	-0.225516	0.166070
-0.270000	0.210000	-0.175153	0.137986
-0.250000	0.210000	-0.120951	0.102194
-0.230000	0.210000	-0.070377	0.064228
-0.210000	0.210000	-0.028489	0.028489
-0.190000	0.210000	0.002634	-0.002482
-0.170000	0.210000	0.023459	-0.028090
-0.150000	0.210000	0.035788	-0.048863
-0.130000	0.210000	0.041458	-0.065503
-0.110000	0.210000	0.042001	-0.078605
-0.090000	0.210000	0.038705	-0.088709
-0.070000	0.210000	0.032612	-0.096284
-0.050000	0.210000	0.024554	-0.101690
-0.030000	0.210000	0.015211	-0.105178
-0.010000	0.210000	0.005147	-0.106893
0.010000	0.210000	-0.005147	-0.106893
0.030000	0.210000	-0.015211	-0.105178
0.050000	0.210000	-0.024554	-0.101690
0.070000	0.210000	-0.032612	-0.096284
0.090000	0.210000	-0.038705	-0.088709
0.110000	0.210000	-0.042001	-0.078605
0.130000	0.210000	-0.041458	-0.065503
0.150000	0.210000	-0.035788	-0.048863
0.170000	0.210000	-0.023459	-0.028090
0.190000	0.210000	-0.002634	-0.002482
0.210000	0.210000	0.028489	0.028489
0.230000	0.210000	0.070377	0.064228
0.250000	0.210000	0.120951	0.102194
0.270000	0.210000	0.175153	0.137986
0.290000	0.210000	0.225516	0.166070
0.310000	0.210000	0.264256	0.181615
0.330000	0.210000	0.286576	0.183306
0.350000	0.210000	0.293342	0.175516
0.370000	0.210000	0.289638	0.165638
0.390000	0.210000	0.281661	0.157293
0.410000	0.210000	0.276106	0.148380
0.430000	0.210000	0.274947	0.137595
0.450000	0.210000	0.276023	0.128592
0.470000	0.210000	0.277191	0.120031
0.490000	0.210000	0.278120	0.113512
0.510000	0.210000	0.279481	0.107422
0.530000	0.210000	0.280320	0.106068
0.550000	0.210000	0.276800	0.105410
0.570000	0.210000	0.288716	0.108373
0.590000	0.210000	0.292727	0.120357
0.610000	0.210000	0.136192	0.056893
0.630000	0.210000	-0.108452	-0.048672
0.650000	0.210000	-0.224509	-0.076241
0.670000	0.210000	-0.237173	-0.075171
0.690000	0.210000	-0.226475	-0.069249
0.710000	0.210000	-0.211839	-0.062877
0.730000	0.210000	-0.196451	-0.056693
0.750000	0.210000	-0.180796	-0.050770
0.770000	0.210000	-0.165000	-0.045116
0.790000	0.210000	-0.149238	-0.039749
0.810000	0.210000	-0.133919	-0.034755
0.830000	0.210000	-0.119851	-0.030345
0.850000	0.210000	-0.107981	-0.026880
0.870000	0.210000	-0.098069	-0.024617
0.890000	0.210000	-0.087404	-0.023288
0.910000	0.210000	-0.073137	-0.022417
0.930000	0.210000	-0.056470	-0.022085
0.950000	0.210000	-0.040117	-0.021936
0.970000	0.210000	-0.023999	-0.021580
0.990000	0.210000	-0.007902	-0.021250

-0.990000	0.230000	0.008186	-0.022360
-0.970000	0.230000	0.024162	-0.022731
-0.950000	0.230000	0.039931	-0.023020
-0.930000	0.230000	0.056253	-0.023173
-0.910000	0.230000	0.072475	-0.023477
-0.890000	0.230000	0.086168	-0.024669
-0.870000	0.230000	0.096199	-0.026294
-0.850000	0.230000	0.105090	-0.028599
-0.830000	0.230000	0.115846	-0.032084
-0.810000	0.230000	0.129084	-0.036660
-0.790000	0.230000	0.143881	-0.041951
-0.770000	0.230000	0.159290	-0.047686
-0.750000	0.230000	0.174795	-0.053743
-0.730000	0.230000	0.190175	-0.060089
-0.710000	0.230000	0.205314	-0.066717
-0.690000	0.230000	0.219955	-0.073592
-0.670000	0.230000	0.232499	-0.080370
-0.650000	0.230000	0.232710	-0.084575
-0.630000	0.230000	0.168699	-0.071361
-0.610000	0.230000	-0.041899	0.011527
-0.590000	0.230000	-0.252833	0.119678
-0.570000	0.230000	-0.294453	0.123585
-0.550000	0.230000	-0.278392	0.118913
-0.530000	0.230000	-0.279461	0.123967
-0.510000	0.230000	-0.274333	0.127195
-0.490000	0.230000	-0.266888	0.132847
-0.470000	0.230000	-0.262574	0.137085
-0.450000	0.230000	-0.261282	0.142594
-0.430000	0.230000	-0.263430	0.150474
-0.410000	0.230000	-0.267768	0.155805
-0.390000	0.230000	-0.274073	0.162562
-0.370000	0.230000	-0.280151	0.172351
-0.350000	0.230000	-0.282691	0.185582
-0.330000	0.230000	-0.280175	0.198257
-0.310000	0.230000	-0.268703	0.204417
-0.290000	0.230000	-0.243760	0.198060
-0.270000	0.230000	-0.205090	0.177542
-0.250000	0.230000	-0.157653	0.145993
-0.230000	0.230000	-0.108604	0.108604
-0.210000	0.230000	-0.064228	0.070377
-0.190000	0.230000	-0.028328	0.034901
-0.170000	0.230000	-0.002140	0.004129
-0.150000	0.230000	0.015030	-0.021459
-0.130000	0.230000	0.024856	-0.042244
-0.110000	0.230000	0.029005	-0.058793
-0.090000	0.230000	0.028807	-0.071663
-0.070000	0.230000	0.025365	-0.081332
-0.050000	0.230000	0.019607	-0.088221
-0.030000	0.230000	0.012327	-0.092649
-0.010000	0.230000	0.004199	-0.094820
0.010000	0.230000	-0.004199	-0.094820
0.030000	0.230000	-0.012327	-0.092649
0.050000	0.230000	-0.019607	-0.088221
0.070000	0.230000	-0.025365	-0.081332
0.090000	0.230000	-0.028807	-0.071663
0.110000	0.230000	-0.029005	-0.058793
0.130000	0.230000	-0.024856	-0.042244
0.150000	0.230000	-0.015030	-0.021459
0.170000	0.230000	0.002140	0.004129
0.190000	0.230000	0.028328	0.034901
0.210000	0.230000	0.064228	0.070377
0.230000	0.230000	0.108604	0.108604
0.250000	0.230000	0.157653	0.145993
0.270000	0.230000	0.205090	0.177542
0.290000	0.230000	0.243760	0.198060
0.310000	0.230000	0.268703	0.204417
0.330000	0.230000	0.280175	0.198257
0.350000	0.230000	0.282691	0.185582
0.370000	0.230000	0.280151	0.172351
0.390000	0.230000	0.274073	0.162562
0.410000	0.230000	0.267768	0.155805
0.430000	0.230000	0.263430	0.150474
0.450000	0.230000	0.261282	0.142594
0.470000	0.230000	0.262574	0.137085
0.490000	0.230000	0.266888	0.132847
0.510000	0.230000	0.274333	0.127195
0.530000	0.230000	0.279461	0.123967
0.550000	0.230000	0.278392	0.118913
0.570000	0.230000	0.294453	0.123585
0.590000	0.230000	0.252833	0.119678
0.610000	0.230000	0.041899	0.011527
0.630000	0.230000	-0.168699	-0.071361
0.650000	0.230000	-0.232710	-0.084575
0.670000	0.230000	-0.232499	-0.080370
0.690000	0.230000	-0.219955	-0.073592
0.710000	0.230000	-0.205314	-0.066717
0.730000	0.230000	-0.190175	-0.060089
0.750000	0.230000	-0.174795	-0.053743
0.770000	0.230000	-0.159290	-0.047686
0.790000	0.230000	-0.143881	-0.041951
0.810000	0.230000	-0.129084	-0.036660
0.830000	0.230000	-0.115846	-0.032084
0.850000	0.230000	-0.105090	-0.028599
0.870000	0.230000	-0.096199	-0.026294
0.890000	0.230000	-0.086168	-0.024669
0.910000	0.230000	-0.072475	-0.023477
0.930000	0.230000	-0.056253	-0.023173
0.950000	0.230000	-0.039931	-0.023020
0.970000	0.230000	-0.024162	-0.022731
0.990000	0.230000	-0.008186	-0.022360

-0.990000	0.250000	0.008139	-0.023297
-0.970000	0.250000	0.023962	-0.023641
-0.950000	0.250000	0.039687	-0.023739
-0.930000	0.250000	0.056009	-0.023941
-0.910000	0.250000	0.071638	-0.024320
-0.890000	0.250000	0.084585	-0.025853
-0.870000	0.250000	0.094139	-0.027839
-0.850000	0.250000	0.102192	-0.030192
-0.830000	0.250000	0.111793	-0.033614
-0.810000	0.250000	0.124056	-0.038259
-0.790000	0.250000	0.138216	-0.043779
-0.770000	0.250000	0.153212	-0.049837
-0.750000	0.250000	0.168397	-0.056262
-0.730000	0.250000	0.183482	-0.062997
-0.710000	0.250000	0.198341	-0.070032
-0.690000	0.250000	0.212827	-0.077351
-0.670000	0.250000	0.226194	-0.084790
-0.650000	0.250000	0.233526	-0.091065
-0.630000	0.250000	0.206693	-0.087909
-0.610000	0.250000	0.055591	-0.036818
-0.590000	0.250000	-0.181769	0.092639
-0.570000	0.250000	-0.289545	0.133804
-0.550000	0.250000	-0.277835	0.125179
-0.530000	0.250000	-0.273677	0.132837
-0.510000	0.250000	-0.269739	0.138789
-0.490000	0.250000	-0.263817	0.142486
-0.470000	0.250000	-0.263552	0.145385
-0.450000	0.250000	-0.263985	0.149080
-0.430000	0.250000	-0.263452	0.154358
-0.410000	0.250000	-0.263797	0.156800
-0.390000	0.250000	-0.265766	0.166458
-0.370000	0.250000	-0.267092	0.179241
-0.350000	0.250000	-0.267625	0.194182
-0.330000	0.250000	-0.267754	0.208587
-0.310000	0.250000	-0.264395	0.219876
-0.290000	0.250000	-0.252332	0.222872
-0.270000	0.250000	-0.227187	0.212855
-0.250000	0.250000	-0.189877	0.189877
-0.230000	0.250000	-0.145993	0.157653
-0.210000	0.250000	-0.102194	0.120951
-0.190000	0.250000	-0.063610	0.083892
-0.170000	0.250000	-0.032890	0.049344
-0.150000	0.250000	-0.010552	0.018997
-0.130000	0.250000	0.004163	-0.006473
-0.110000	0.250000	0.012610	-0.027118
-0.090000	0.250000	0.016194	-0.043331
-0.070000	0.250000	0.016081	-0.055587
-0.050000	0.250000	0.013262	-0.064350
-0.030000	0.250000	0.008630	-0.069992
-0.010000	0.250000	0.002984	-0.072757
0.010000	0.250000	-0.002984	-0.072757
0.030000	0.250000	-0.008630	-0.069992
0.050000	0.250000	-0.013262	-0.064350
0.070000	0.250000	-0.016081	-0.055587
0.090000	0.250000	-0.016194	-0.043331
0.110000	0.250000	-0.012610	-0.027118
0.130000	0.250000	-0.004163	-0.006473
0.150000	0.250000	0.010552	0.018997
0.170000	0.250000	0.032890	0.049344
0.190000	0.250000	0.063610	0.083892
0.210000	0.250000	0.102194	0.120951
0.230000	0.250000	0.145993	0.157653
0.250000	0.250000	0.189877	0.189877
0.270000	0.250000	0.227187	0.212855
0.290000	0.250000	0.252332	0.222872
0.310000	0.250000	0.264395	0.219876
0.330000	0.250000	0.267754	0.208587
0.350000	0.250000	0.267625	0.194182
0.370000	0.250000	0.267092	0.179241
0.390000	0.250000	0.265766	0.166458
0.410000	0.250000	0.263797	0.156800
0.430000	0.250000	0.263452	0.154358
0.450000	0.250000	0.263985	0.149080
0.470000	0.250000	0.263552	0.145385
0.490000	0.250000	0.263817	0.142486
0.510000	0.250000	0.269739	0.138789
0.530000	0.250000	0.273677	0.132837
0.550000	0.250000	0.277835	0.125179
0.570000	0.250000	0.289545	0.133804
0.590000	0.250000	0.181769	0.092639
0.610000	0.250000	-0.055591	-0.036818
0.630000	0.250000	-0.206693	-0.087909
0.650000	0.250000	-0.233526	-0.091065
0.670000	0.250000	-0.226194	-0.084790
0.690000	0.250000	-0.212827	-0.077351
0.710000	0.250000	-0.198341	-0.070032
0.730000	0.250000	-0.183482	-0.062997
0.750000	0.250000	-0.168397	-0.056262
0.770000	0.250000	-0.153212	-0.049837
0.790000	0.250000	-0.138216	-0.043779
0.810000	0.250000	-0.124056	-0.038259
0.830000	0.250000	-0.111793	-0.033614
0.850000	0.250000	-0.102192	-0.030192
0.870000	0.250000	-0.094139	-0.027839
0.890000	0.250000	-0.084585	-0.025853
0.910000	0.250000	-0.071638	-0.024320
0.930000	0.250000	-0.056009	-0.023941
0.950000	0.250000	-0.039687	-0.023739
0.970000	0.250000	-0.023962	-0.023641
0.990000	0.250000	-0.008139	-0.023297

-0.990000	0.270000	0.007921	-0.023853
-0.970000	0.270000	0.023322	-0.024208
-0.950000	0.270000	0.039093	-0.024315
-0.930000	0.270000	0.055603	-0.024482
-0.910000	0.270000	0.070555	-0.025054
-0.890000	0.270000	0.082647	-0.026855
-0.870000	0.270000	0.091860	-0.029216
-0.850000	0.270000	0.099317	-0.031671
-0.830000	0.270000	0.107782	-0.034968
-0.810000	0.270000	0.118923	-0.039570
-0.790000	0.270000	0.132307	-0.045230
-0.770000	0.270000	0.146811	-0.051554
-0.750000	0.270000	0.161638	-0.058307
-0.730000	0.270000	0.176409	-0.065397
-0.710000	0.270000	0.190965	-0.072801
-0.690000	0.270000	0.205202	-0.080512
-0.670000	0.270000	0.218790	-0.088464
-0.650000	0.270000	0.229595	-0.096058
-0.630000	0.270000	0.224065	-0.099148
-0.610000	0.270000	0.138931	-0.074694
-0.590000	0.270000	-0.083606	0.038006
-0.570000	0.270000	-0.263367	0.137448
-0.550000	0.270000	-0.281338	0.131918
-0.530000	0.270000	-0.267170	0.132694
-0.510000	0.270000	-0.263950	0.140292
-0.490000	0.270000	-0.258660	0.143136
-0.470000	0.270000	-0.257359	0.146674
-0.450000	0.270000	-0.256550	0.150349
-0.430000	0.270000	-0.254880	0.154657
-0.410000	0.270000	-0.253286	0.160629
-0.390000	0.270000	-0.252615	0.175442
-0.370000	0.270000	-0.252803	0.188622
-0.350000	0.270000	-0.253327	0.201700
-0.330000	0.270000	-0.254337	0.214592
-0.310000	0.270000	-0.254266	0.227204
-0.290000	0.270000	-0.250680	0.236913
-0.270000	0.270000	-0.238043	0.238043
-0.250000	0.270000	-0.212855	0.227187
-0.230000	0.270000	-0.177542	0.205090
-0.210000	0.270000	-0.137986	0.175153
-0.190000	0.270000	-0.099924	0.141215
-0.170000	0.270000	-0.067024	0.106493
-0.150000	0.270000	-0.040771	0.073506
-0.130000	0.270000	-0.021232	0.044091
-0.110000	0.270000	-0.007806	0.019256
-0.090000	0.270000	0.000389	-0.000706
-0.070000	0.270000	0.004379	-0.015990
-0.050000	0.270000	0.005225	-0.026985
-0.030000	0.270000	0.003938	-0.034076
-0.010000	0.270000	0.001441	-0.037552
0.010000	0.270000	-0.001441	-0.037552
0.030000	0.270000	-0.003938	-0.034076
0.050000	0.270000	-0.005225	-0.026985
0.070000	0.270000	-0.004379	-0.015990
0.090000	0.270000	-0.000389	-0.000706
0.110000	0.270000	0.007806	0.019256
0.130000	0.270000	0.021232	0.044091
0.150000	0.270000	0.040771	0.073506
0.170000	0.270000	0.067024	0.106493
0.190000	0.270000	0.099924	0.141215
0.210000	0.270000	0.137986	0.175153
0.230000	0.270000	0.177542	0.205090
0.250000	0.270000	0.212855	0.227187
0.270000	0.270000	0.238043	0.238043
0.290000	0.270000	0.250680	0.236913
0.310000	0.270000	0.254266	0.227204
0.330000	0.270000	0.254337	0.214592
0.350000	0.270000	0.253327	0.201700
0.370000	0.270000	0.252803	0.188622
0.390000	0.270000	0.252615	0.175442
0.410000	0.270000	0.253286	0.160629
0.430000	0.270000	0.254880	0.154657
0.450000	0.270000	0.256550	0.150349
0.470000	0.270000	0.257359	0.146674
0.490000	0.270000	0.258660	0.143136
0.510000	0.270000	0.263950	0.140292
0.530000	0.270000	0.267170	0.132694
0.550000	0.270000	0.281338	0.131918
0.570000	0.270000	0.263367	0.137448
0.590000	0.270000	0.083606	0.038006
0.610000	0.270000	-0.138931	-0.074694
0.630000	0.270000	-0.224065	-0.099148
0.650000	0.270000	-0.229595	-0.096058
0.670000	0.270000	-0.218790	-0.088464
0.690000	0.270000	-0.205202	-0.080512
0.710000	0.270000	-0.190965	-0.072801
0.730000	0.270000	-0.176409	-0.065397
0.750000	0.270000	-0.161638	-0.058307
0.770000	0.270000	-0.146811	-0.051554
0.790000	0.270000	-0.132307	-0.045230
0.810000	0.270000	-0.118923	-0.039570
0.830000	0.270000	-0.107782	-0.034968
0.850000	0.270000	-0.099317	-0.031671
0.870000	0.270000	-0.091860	-0.029216
0.890000	0.270000	-0.082647	-0.026855
0.910000	0.270000	-0.070555	-0.025054
0.930000	0.270000	-0.055603	-0.024482
0.950000	0.270000	-0.039093	-0.024315
0.970000	0.270000	-0.023322	-0.024208
0.990000	0.270000	-0.007921	-0.023853

-0.990000	0.290000	0.007782	-0.024138
-0.970000	0.290000	0.023093	-0.024295
-0.950000	0.290000	0.038954	-0.024756
-0.930000	0.290000	0.055210	-0.024808
-0.910000	0.290000	0.069256	-0.025690
-0.890000	0.290000	0.080421	-0.027652
-0.870000	0.290000	0.089325	-0.030359
-0.850000	0.290000	0.096443	-0.033029
-0.830000	0.290000	0.103897	-0.036194
-0.810000	0.290000	0.113798	-0.040632
-0.790000	0.290000	0.126236	-0.046316
-0.770000	0.290000	0.140139	-0.052832
-0.750000	0.290000	0.154559	-0.059865
-0.730000	0.290000	0.168993	-0.067271
-0.710000	0.290000	0.183230	-0.075006
-0.690000	0.290000	0.197168	-0.083064
-0.670000	0.290000	0.210654	-0.091422
-0.650000	0.290000	0.222845	-0.099835
-0.630000	0.290000	0.228103	-0.106464
-0.610000	0.290000	0.194132	-0.099585
-0.590000	0.290000	0.029632	-0.028877
-0.570000	0.290000	-0.198893	0.115974
-0.550000	0.290000	-0.284989	0.148496
-0.530000	0.290000	-0.267060	0.137497
-0.510000	0.290000	-0.259375	0.142626
-0.490000	0.290000	-0.255419	0.145895
-0.470000	0.290000	-0.251146	0.149737
-0.450000	0.290000	-0.245073	0.155247
-0.430000	0.290000	-0.238141	0.161010
-0.410000	0.290000	-0.235410	0.171240
-0.390000	0.290000	-0.237983	0.187239
-0.370000	0.290000	-0.240791	0.195378
-0.350000	0.290000	-0.241403	0.205255
-0.330000	0.290000	-0.242000	0.216298
-0.310000	0.290000	-0.241886	0.228663
-0.290000	0.290000	-0.241405	0.241405
-0.270000	0.290000	-0.236913	0.250680
-0.250000	0.290000	-0.222872	0.252332
-0.230000	0.290000	-0.198060	0.243760
-0.210000	0.290000	-0.166070	0.225516
-0.190000	0.290000	-0.132243	0.200127
-0.170000	0.290000	-0.100560	0.170332
-0.150000	0.290000	-0.072933	0.138934
-0.130000	0.290000	-0.050072	0.108597
-0.110000	0.290000	-0.032159	0.081374
-0.090000	0.290000	-0.019028	0.058497
-0.070000	0.290000	-0.010173	0.040443
-0.050000	0.290000	-0.004793	0.027223
-0.030000	0.290000	-0.001907	0.018634
-0.010000	0.290000	-0.000479	0.014415
0.010000	0.290000	0.000479	0.014415
0.030000	0.290000	0.001907	0.018634
0.050000	0.290000	0.004793	0.027223
0.070000	0.290000	0.010173	0.040443
0.090000	0.290000	0.019028	0.058497
0.110000	0.290000	0.032159	0.081374
0.130000	0.290000	0.050072	0.108597
0.150000	0.290000	0.072933	0.138934
0.170000	0.290000	0.100560	0.170332
0.190000	0.290000	0.132243	0.200127
0.210000	0.290000	0.166070	0.225516
0.230000	0.290000	0.198060	0.243760
0.250000	0.290000	0.222872	0.252332
0.270000	0.290000	0.236913	0.250680
0.290000	0.290000	0.241405	0.241405
0.310000	0.290000	0.241886	0.228663
0.330000	0.290000	0.242000	0.216298
0.350000	0.290000	0.241403	0.205255
0.370000	0.290000	0.240791	0.195378
0.390000	0.290000	0.237983	0.187239
0.410000	0.290000	0.235410	0.171240
0.430000	0.290000	0.238141	0.161010
0.450000	0.290000	0.245073	0.155247
0.470000	0.290000	0.251146	0.149737
0.490000	0.290000	0.255419	0.145895
0.510000	0.290000	0.259375	0.142626
0.530000	0.290000	0.267060	0.137497
0.550000	0.290000	0.284989	0.148496
0.570000	0.290000	0.198893	0.115974
0.590000	0.290000	-0.029632	-0.028877
0.610000	0.290000	-0.194132	-0.099585
0.630000	0.290000	-0.228103	-0.106464
0.650000	0.290000	-0.222845	-0.099835
0.670000	0.290000	-0.210654	-0.091422
0.690000	0.290000	-0.197168	-0.083064
0.710000	0.290000	-0.183230	-0.075006
0.730000	0.290000	-0.168993	-0.067271
0.750000	0.290000	-0.154559	-0.059865
0.770000	0.290000	-0.140139	-0.052832
0.790000	0.290000	-0.126236	-0.046316
0.810000	0.290000	-0.113798	-0.040632
0.830000	0.290000	-0.103897	-0.036194
0.850000	0.290000	-0.096443	-0.033029
0.870000	0.290000	-0.089325	-0.030359
0.890000	0.290000	-0.080421	-0.027652
0.910000	0.290000	-0.069256	-0.025690
0.930000	0.290000	-0.055210	-0.024808
0.950000	0.290000	-0.038954	-0.024756
0.970000	0.290000	-0.023093	-0.024295
0.990000	0.290000	-0.007782	-0.024138

-0.990000	0.310000	0.007762	-0.024138
-0.970000	0.310000	0.023231	-0.024322
-0.950000	0.310000	0.039145	-0.024811
-0.930000	0.310000	0.054706	-0.024819
-0.910000	0.310000	0.067710	-0.026125
-0.890000	0.310000	0.077978	-0.028235
-0.870000	0.310000	0.086484	-0.031224
-0.850000	0.310000	0.093484	-0.034241
-0.830000	0.310000	0.100183	-0.037336
-0.810000	0.310000	0.108805	-0.041503
-0.790000	0.310000	0.120110	-0.047068
-0.770000	0.310000	0.133266	-0.053676
-0.750000	0.310000	0.147204	-0.060928
-0.730000	0.310000	0.161272	-0.068607
-0.710000	0.310000	0.175177	-0.076636
-0.690000	0.310000	0.188792	-0.084997
-0.670000	0.310000	0.202024	-0.093685
-0.650000	0.310000	0.214556	-0.102613
-0.630000	0.310000	0.224318	-0.111068
-0.610000	0.310000	0.217880	-0.114018
-0.590000	0.310000	0.131514	-0.083298
-0.570000	0.310000	-0.089005	0.048764
-0.550000	0.310000	-0.262155	0.159730
-0.530000	0.310000	-0.275112	0.154258
-0.510000	0.310000	-0.257448	0.151232
-0.490000	0.310000	-0.253195	0.155853
-0.470000	0.310000	-0.247500	0.159141
-0.450000	0.310000	-0.240484	0.164741
-0.430000	0.310000	-0.235307	0.171163
-0.410000	0.310000	-0.234084	0.182246
-0.390000	0.310000	-0.234547	0.195375
-0.370000	0.310000	-0.233532	0.199043
-0.350000	0.310000	-0.231974	0.207308
-0.330000	0.310000	-0.230709	0.217381
-0.310000	0.310000	-0.229028	0.229028
-0.290000	0.310000	-0.228663	0.241886
-0.270000	0.310000	-0.227204	0.254266
-0.250000	0.310000	-0.219876	0.264395
-0.230000	0.310000	-0.204417	0.268703
-0.210000	0.310000	-0.181615	0.264256
-0.190000	0.310000	-0.155055	0.251419
-0.170000	0.310000	-0.128146	0.231628
-0.150000	0.310000	-0.102444	0.207077
-0.130000	0.310000	-0.078747	0.180602
-0.110000	0.310000	-0.057886	0.154909
-0.090000	0.310000	-0.040535	0.131983
-0.070000	0.310000	-0.026874	0.113058
-0.050000	0.310000	-0.016558	0.098799
-0.030000	0.310000	-0.008849	0.089407
-0.010000	0.310000	-0.002767	0.084776
0.010000	0.310000	0.002767	0.084776
0.030000	0.310000	0.008849	0.089407
0.050000	0.310000	0.016558	0.098799
0.070000	0.310000	0.026874	0.113058
0.090000	0.310000	0.040535	0.131983
0.110000	0.310000	0.057886	0.154909
0.130000	0.310000	0.078747	0.180602
0.150000	0.310000	0.102444	0.207077
0.170000	0.310000	0.128146	0.231628
0.190000	0.310000	0.155055	0.251419
0.210000	0.310000	0.181615	0.264256
0.230000	0.310000	0.204417	0.268703
0.250000	0.310000	0.219876	0.264395
0.270000	0.310000	0.227204	0.254266
0.290000	0.310000	0.228663	0.241886
0.310000	0.310000	0.229028	0.229028
0.330000	0.310000	0.230709	0.217381
0.350000	0.310000	0.231974	0.207308
0.370000	0.310000	0.233532	0.199043
0.390000	0.310000	0.234547	0.195375
0.410000	0.310000	0.234084	0.182246
0.430000	0.310000	0.235307	0.171163
0.450000	0.310000	0.240484	0.164741
0.470000	0.310000	0.247500	0.159141
0.490000	0.310000	0.253195	0.155853
0.510000	0.310000	0.257448	0.151232
0.530000	0.310000	0.275112	0.154258
0.550000	0.310000	0.262155	0.159730
0.570000	0.310000	0.089005	0.048764
0.590000	0.310000	-0.131514	-0.083298
0.610000	0.310000	-0.217880	-0.114018
0.630000	0.310000	-0.224318	-0.111068
0.650000	0.310000	-0.214556	-0.102613
0.670000	0.310000	-0.202024	-0.093685
0.690000	0.310000	-0.188792	-0.084997
0.710000	0.310000	-0.175177	-0.076636
0.730000	0.310000	-0.161272	-0.068607
0.750000	0.310000	-0.147204	-0.060928
0.770000	0.310000	-0.133266	-0.053676
0.790000	0.310000	-0.120110	-0.047068
0.810000	0.310000	-0.108805	-0.041503
0.830000	0.310000	-0.100183	-0.037336
0.850000	0.310000	-0.093484	-0.034241
0.870000	0.310000	-0.086484	-0.031224
0.890000	0.310000	-0.077978	-0.028235
0.910000	0.310000	-0.067710	-0.026125
0.930000	0.310000	-0.054706	-0.024819
0.950000	0.310000	-0.039145	-0.024811
0.970000	0.310000	-0.023231	-0.024322
0.990000	0.310000	-0.007762	-0.024138

-0.990000	0.330000	0.007597	-0.023851
-0.970000	0.330000	0.022895	-0.024225
-0.950000	0.330000	0.038647	-0.024370
-0.930000	0.330000	0.053561	-0.024675
-0.910000	0.330000	0.065786	-0.026304
-0.890000	0.330000	0.075317	-0.028668
-0.870000	0.330000	0.083320	-0.031842
-0.850000	0.330000	0.090334	-0.035247
-0.830000	0.330000	0.096638	-0.038408
-0.810000	0.330000	0.104070	-0.042256
-0.790000	0.330000	0.114067	-0.047543
-0.770000	0.330000	0.126283	-0.054109
-0.750000	0.330000	0.139632	-0.061497
-0.730000	0.330000	0.153289	-0.069399
-0.710000	0.330000	0.166844	-0.077681
-0.690000	0.330000	0.180124	-0.086306
-0.670000	0.330000	0.193043	-0.095267
-0.650000	0.330000	0.205467	-0.104541
-0.630000	0.330000	0.216701	-0.113883
-0.610000	0.330000	0.222033	-0.121434
-0.590000	0.330000	0.193522	-0.114990
-0.570000	0.330000	0.043042	-0.039928
-0.550000	0.330000	-0.182316	0.123797
-0.530000	0.330000	-0.276963	0.175913
-0.510000	0.330000	-0.259210	0.164499
-0.490000	0.330000	-0.249000	0.167943
-0.470000	0.330000	-0.243248	0.172693
-0.450000	0.330000	-0.235127	0.177041
-0.430000	0.330000	-0.231051	0.182653
-0.410000	0.330000	-0.231387	0.190543
-0.390000	0.330000	-0.230747	0.199117
-0.370000	0.330000	-0.226709	0.202690
-0.350000	0.330000	-0.222980	0.210955
-0.330000	0.330000	-0.220296	0.220296
-0.310000	0.330000	-0.217381	0.230709
-0.290000	0.330000	-0.216298	0.242000
-0.270000	0.330000	-0.214592	0.254337
-0.250000	0.330000	-0.208587	0.267754
-0.230000	0.330000	-0.198257	0.280175
-0.210000	0.330000	-0.183306	0.286576
-0.190000	0.330000	-0.164761	0.286118
-0.170000	0.330000	-0.144788	0.279060
-0.150000	0.330000	-0.123871	0.265941
-0.130000	0.330000	-0.102170	0.248495
-0.110000	0.330000	-0.080719	0.229225
-0.090000	0.330000	-0.060829	0.210383
-0.070000	0.330000	-0.043315	0.193792
-0.050000	0.330000	-0.028414	0.180846
-0.030000	0.330000	-0.015908	0.172288
-0.010000	0.330000	-0.005099	0.168120
0.010000	0.330000	0.005099	0.168120
0.030000	0.330000	0.015908	0.172288
0.050000	0.330000	0.028414	0.180846
0.070000	0.330000	0.043315	0.193792
0.090000	0.330000	0.060829	0.210383
0.110000	0.330000	0.080719	0.229225
0.130000	0.330000	0.102170	0.248495
0.150000	0.330000	0.123871	0.265941
0.170000	0.330000	0.144788	0.279060
0.190000	0.330000	0.164761	0.286118
0.210000	0.330000	0.183306	0.286576
0.230000	0.330000	0.198257	0.280175
0.250000	0.330000	0.208587	0.267754
0.270000	0.330000	0.214592	0.254337
0.290000	0.330000	0.216298	0.242000
0.310000	0.330000	0.217381	0.230709
0.330000	0.330000	0.220296	0.220296
0.350000	0.330000	0.222980	0.210955
0.370000	0.330000	0.226709	0.202690
0.390000	0.330000	0.230747	0.199117
0.410000	0.330000	0.231387	0.190543
0.430000	0.330000	0.231051	0.182653
0.450000	0.330000	0.235127	0.177041
0.470000	0.330000	0.243248	0.172693
0.490000	0.330000	0.249000	0.167943
0.510000	0.330000	0.259210	0.164499
0.530000	0.330000	0.276963	0.175913
0.550000	0.330000	0.182316	0.123797
0.570000	0.330000	-0.043042	-0.039928
0.590000	0.330000	-0.193522	-0.114990
0.610000	0.330000	-0.222033	-0.121434
0.630000	0.330000	-0.216701	-0.113883
0.650000	0.330000	-0.205467	-0.104541
0.670000	0.330000	-0.193043	-0.095267
0.690000	0.330000	-0.180124	-0.086306
0.710000	0.330000	-0.166844	-0.077681
0.730000	0.330000	-0.153289	-0.069399
0.750000	0.330000	-0.139632	-0.061497
0.770000	0.330000	-0.126283	-0.054109
0.790000	0.330000	-0.114067	-0.047543
0.810000	0.330000	-0.104070	-0.042256
0.830000	0.330000	-0.096638	-0.038408
0.850000	0.330000	-0.090334	-0.035247
0.870000	0.330000	-0.083320	-0.031842
0.890000	0.330000	-0.075317	-0.028668
0.910000	0.330000	-0.065786	-0.026304
0.930000	0.330000	-0.053561	-0.024675
0.950000	0.330000	-0.038647	-0.024370
0.970000	0.330000	-0.022895	-0.024225
0.990000	0.330000	-0.007597	-0.023851

-0.990000	0.350000	0.007386	-0.023328
-0.970000	0.350000	0.022706	-0.023599
-0.950000	0.350000	0.038321	-0.023470
-0.930000	0.350000	0.052342	-0.024501
-0.910000	0.350000	0.063652	-0.026248
-0.890000	0.350000	0.072434	-0.029012
-0.870000	0.350000	0.079907	-0.032286
-0.850000	0.350000	0.086922	-0.035960
-0.830000	0.350000	0.093178	-0.039354
-0.810000	0.350000	0.099674	-0.042952
-0.790000	0.350000	0.108261	-0.047825
-0.770000	0.350000	0.119316	-0.054180
-0.750000	0.350000	0.131918	-0.061591
-0.730000	0.350000	0.145093	-0.069648
-0.710000	0.350000	0.158273	-0.078139
-0.690000	0.350000	0.171210	-0.086988
-0.670000	0.350000	0.183794	-0.096177
-0.650000	0.350000	0.195945	-0.105701
-0.630000	0.350000	0.207428	-0.115487
-0.610000	0.350000	0.216777	-0.124934
-0.590000	0.350000	0.214301	-0.129691
-0.570000	0.350000	0.149980	-0.104113
-0.550000	0.350000	-0.048099	0.025780
-0.530000	0.350000	-0.235314	0.170741
-0.510000	0.350000	-0.265593	0.182401
-0.490000	0.350000	-0.244414	0.176320
-0.470000	0.350000	-0.236727	0.181980
-0.450000	0.350000	-0.229531	0.185863
-0.430000	0.350000	-0.226133	0.189991
-0.410000	0.350000	-0.226704	0.195629
-0.390000	0.350000	-0.224188	0.201538
-0.370000	0.350000	-0.218380	0.206394
-0.350000	0.350000	-0.214236	0.214236
-0.330000	0.350000	-0.210955	0.222980
-0.310000	0.350000	-0.207308	0.231974
-0.290000	0.350000	-0.205255	0.241403
-0.270000	0.350000	-0.201700	0.253327
-0.250000	0.350000	-0.194182	0.267625
-0.230000	0.350000	-0.185582	0.282691
-0.210000	0.350000	-0.175516	0.293342
-0.190000	0.350000	-0.162365	0.300020
-0.170000	0.350000	-0.148150	0.304006
-0.150000	0.350000	-0.132887	0.303907
-0.130000	0.350000	-0.115370	0.298857
-0.110000	0.350000	-0.095922	0.289973
-0.090000	0.350000	-0.075904	0.278970
-0.070000	0.350000	-0.056353	0.267846
-0.050000	0.350000	-0.038002	0.258706
-0.030000	0.350000	-0.021519	0.252976
-0.010000	0.350000	-0.006910	0.250509
0.010000	0.350000	0.006910	0.250509
0.030000	0.350000	0.021519	0.252976
0.050000	0.350000	0.038002	0.258706
0.070000	0.350000	0.056353	0.267846
0.090000	0.350000	0.075904	0.278970
0.110000	0.350000	0.095922	0.289973
0.130000	0.350000	0.115370	0.298857
0.150000	0.350000	0.132887	0.303907
0.170000	0.350000	0.148150	0.304006
0.190000	0.350000	0.162365	0.300020
0.210000	0.350000	0.175516	0.293342
0.230000	0.350000	0.185582	0.282691
0.250000	0.350000	0.194182	0.267625
0.270000	0.350000	0.201700	0.253327
0.290000	0.350000	0.205255	0.241403
0.310000	0.350000	0.207308	0.231974
0.330000	0.350000	0.210955	0.222980
0.350000	0.350000	0.214236	0.214236
0.370000	0.350000	0.218380	0.206394
0.390000	0.350000	0.224188	0.201538
0.410000	0.350000	0.226704	0.195629
0.430000	0.350000	0.226133	0.189991
0.450000	0.350000	0.229531	0.185863
0.470000	0.350000	0.236727	0.181980
0.490000	0.350000	0.244414	0.176320
0.510000	0.350000	0.265593	0.182401
0.530000	0.350000	0.235314	0.170741
0.550000	0.350000	0.048099	0.025780
0.570000	0.350000	-0.149980	-0.104113
0.590000	0.350000	-0.214301	-0.129691
0.610000	0.350000	-0.216777	-0.124934
0.630000	0.350000	-0.207428	-0.115487
0.650000	0.350000	-0.195945	-0.105701
0.670000	0.350000	-0.183794	-0.096177
0.690000	0.350000	-0.171210	-0.086988
0.710000	0.350000	-0.158273	-0.078139
0.730000	0.350000	-0.145093	-0.069648
0.750000	0.350000	-0.131918	-0.061591
0.770000	0.350000	-0.119316	-0.054180
0.790000	0.350000	-0.108261	-0.047825
0.810000	0.350000	-0.099674	-0.042952
0.830000	0.350000	-0.093178	-0.039354
0.850000	0.350000	-0.086922	-0.035960
0.870000	0.350000	-0.079907	-0.032286
0.890000	0.350000	-0.072434	-0.029012
0.910000	0.350000	-0.063652	-0.026248
0.930000	0.350000	-0.052342	-0.024501
0.950000	0.350000	-0.038321	-0.023470
0.970000	0.350000	-0.022706	-0.023599
0.990000	0.350000	-0.007386	-0.023328

-0.990000	0.370000	0.007324	-0.022490
-0.970000	0.370000	0.022747	-0.022512
-0.950000	0.370000	0.038101	-0.022552
-0.930000	0.370000	0.051140	-0.024113
-0.910000	0.370000	0.061268	-0.025998
-0.890000	0.370000	0.069274	-0.029201
-0.870000	0.370000	0.076374	-0.032591
-0.850000	0.370000	0.083269	-0.036343
-0.830000	0.370000	0.089649	-0.040077
-0.810000	0.370000	0.095602	-0.043617
-0.790000	0.370000	0.102843	-0.048017
-0.770000	0.370000	0.112521	-0.053969
-0.750000	0.370000	0.124168	-0.061247
-0.730000	0.370000	0.136745	-0.069366
-0.710000	0.370000	0.149508	-0.078010
-0.690000	0.370000	0.162090	-0.087041
-0.670000	0.370000	0.174334	-0.096419
-0.650000	0.370000	0.186161	-0.106134
-0.630000	0.370000	0.197472	-0.116170
-0.610000	0.370000	0.207833	-0.126353
-0.590000	0.370000	0.214395	-0.135341
-0.570000	0.370000	0.199573	-0.134042
-0.550000	0.370000	0.092302	-0.076703
-0.530000	0.370000	-0.121461	0.090904
-0.510000	0.370000	-0.253030	0.193038
-0.490000	0.370000	-0.247935	0.188166
-0.470000	0.370000	-0.231376	0.187236
-0.450000	0.370000	-0.225442	0.191698
-0.430000	0.370000	-0.222539	0.194255
-0.410000	0.370000	-0.222403	0.199094
-0.390000	0.370000	-0.218009	0.204790
-0.370000	0.370000	-0.210798	0.210798
-0.350000	0.370000	-0.206394	0.218380
-0.330000	0.370000	-0.202690	0.226709
-0.310000	0.370000	-0.199043	0.233532
-0.290000	0.370000	-0.195378	0.240791
-0.270000	0.370000	-0.188622	0.252803
-0.250000	0.370000	-0.179241	0.267092
-0.230000	0.370000	-0.172351	0.280151
-0.210000	0.370000	-0.165638	0.289638
-0.190000	0.370000	-0.153750	0.297837
-0.170000	0.370000	-0.140657	0.308007
-0.150000	0.370000	-0.128872	0.317542
-0.130000	0.370000	-0.115995	0.323355
-0.110000	0.370000	-0.100512	0.324985
-0.090000	0.370000	-0.082877	0.322967
-0.070000	0.370000	-0.063503	0.318753
-0.050000	0.370000	-0.043198	0.314755
-0.030000	0.370000	-0.024020	0.313253
-0.010000	0.370000	-0.007529	0.313644
0.010000	0.370000	0.007529	0.313644
0.030000	0.370000	0.024020	0.313253
0.050000	0.370000	0.043198	0.314755
0.070000	0.370000	0.063503	0.318753
0.090000	0.370000	0.082877	0.322967
0.110000	0.370000	0.100512	0.324985
0.130000	0.370000	0.115995	0.323355
0.150000	0.370000	0.128872	0.317542
0.170000	0.370000	0.140657	0.308007
0.190000	0.370000	0.153750	0.297837
0.210000	0.370000	0.165638	0.289638
0.230000	0.370000	0.172351	0.280151
0.250000	0.370000	0.179241	0.267092
0.270000	0.370000	0.188622	0.252803
0.290000	0.370000	0.195378	0.240791
0.310000	0.370000	0.199043	0.233532
0.330000	0.370000	0.202690	0.226709
0.350000	0.370000	0.206394	0.218380
0.370000	0.370000	0.210798	0.210798
0.390000	0.370000	0.218009	0.204790
0.410000	0.370000	0.222403	0.199094
0.430000	0.370000	0.222539	0.194255
0.450000	0.370000	0.225442	0.191698
0.470000	0.370000	0.231376	0.187236
0.490000	0.370000	0.247935	0.188166
0.510000	0.370000	0.253030	0.193038
0.530000	0.370000	0.121461	0.090904
0.550000	0.370000	-0.092302	-0.076703
0.570000	0.370000	-0.199573	-0.134042
0.590000	0.370000	-0.214395	-0.135341
0.610000	0.370000	-0.207833	-0.126353
0.630000	0.370000	-0.197472	-0.116170
0.650000	0.370000	-0.186161	-0.106134
0.670000	0.370000	-0.174334	-0.096419
0.690000	0.370000	-0.162090	-0.087041
0.710000	0.370000	-0.149508	-0.078010
0.730000	0.370000	-0.136745	-0.069366
0.750000	0.370000	-0.124168	-0.061247
0.770000	0.370000	-0.112521	-0.053969
0.790000	0.370000	-0.102843	-0.048017
0.810000	0.370000	-0.095602	-0.043617
0.830000	0.370000	-0.089649	-0.040077
0.850000	0.370000	-0.083269	-0.036343
0.870000	0.370000	-0.076374	-0.032591
0.890000	0.370000	-0.069274	-0.029201
0.910000	0.370000	-0.061268	-0.025998
0.930000	0.370000	-0.051140	-0.024113
0.950000	0.370000	-0.038101	-0.022552
0.970000	0.370000	-0.022747	-0.022512
0.990000	0.370000	-0.007324	-0.022490

-0.990000	0.390000	0.007362	-0.021321
-0.970000	0.390000	0.022639	-0.021141
-0.950000	0.390000	0.037127	-0.021571
-0.930000	0.390000	0.048653	-0.023174
-0.910000	0.390000	0.057806	-0.025925
-0.890000	0.390000	0.065727	-0.029197
-0.870000	0.390000	0.072757	-0.032722
-0.850000	0.390000	0.079439	-0.036458
-0.830000	0.390000	0.085907	-0.040482
-0.810000	0.390000	0.091737	-0.044207
-0.790000	0.390000	0.097913	-0.048215
-0.770000	0.390000	0.106090	-0.053597
-0.750000	0.390000	0.116525	-0.060538
-0.730000	0.390000	0.128334	-0.068585
-0.710000	0.390000	0.140602	-0.077306
-0.690000	0.390000	0.152805	-0.086472
-0.670000	0.390000	0.164706	-0.095998
-0.650000	0.390000	0.176198	-0.105862
-0.630000	0.390000	0.187214	-0.116056
-0.610000	0.390000	0.197610	-0.126536
-0.590000	0.390000	0.206617	-0.136934
-0.570000	0.390000	0.209251	-0.144572
-0.550000	0.390000	0.177794	-0.132746
-0.530000	0.390000	0.034160	-0.036594
-0.510000	0.390000	-0.168290	0.139209
-0.490000	0.390000	-0.248613	0.203165
-0.470000	0.390000	-0.231295	0.195540
-0.450000	0.390000	-0.221649	0.198112
-0.430000	0.390000	-0.220126	0.202321
-0.410000	0.390000	-0.218253	0.206410
-0.390000	0.390000	-0.212243	0.212243
-0.370000	0.390000	-0.204790	0.218009
-0.350000	0.390000	-0.201538	0.224188
-0.330000	0.390000	-0.199117	0.230747
-0.310000	0.390000	-0.195375	0.234547
-0.290000	0.390000	-0.187239	0.237983
-0.270000	0.390000	-0.175442	0.252615
-0.250000	0.390000	-0.166458	0.265766
-0.230000	0.390000	-0.162562	0.274073
-0.210000	0.390000	-0.157293	0.281661
-0.190000	0.390000	-0.143517	0.290714
-0.170000	0.390000	-0.128167	0.303600
-0.150000	0.390000	-0.117404	0.316134
-0.130000	0.390000	-0.107809	0.325882
-0.110000	0.390000	-0.096189	0.332540
-0.090000	0.390000	-0.082029	0.336342
-0.070000	0.390000	-0.064462	0.337673
-0.050000	0.390000	-0.043379	0.338028
-0.030000	0.390000	-0.022500	0.340275
-0.010000	0.390000	-0.006460	0.343642
0.010000	0.390000	0.006460	0.343642
0.030000	0.390000	0.022500	0.340275
0.050000	0.390000	0.043379	0.338028
0.070000	0.390000	0.064462	0.337673
0.090000	0.390000	0.082029	0.336342
0.110000	0.390000	0.096189	0.332540
0.130000	0.390000	0.107809	0.325882
0.150000	0.390000	0.117404	0.316134
0.170000	0.390000	0.128167	0.303600
0.190000	0.390000	0.143517	0.290714
0.210000	0.390000	0.157293	0.281661
0.230000	0.390000	0.162562	0.274073
0.250000	0.390000	0.166458	0.265766
0.270000	0.390000	0.175442	0.252615
0.290000	0.390000	0.187239	0.237983
0.310000	0.390000	0.195375	0.234547
0.330000	0.390000	0.199117	0.230747
0.350000	0.390000	0.201538	0.224188
0.370000	0.390000	0.204790	0.218009
0.390000	0.390000	0.212243	0.212243
0.410000	0.390000	0.218253	0.206410
0.430000	0.390000	0.220126	0.202321
0.450000	0.390000	0.221649	0.198112
0.470000	0.390000	0.231295	0.195540
0.490000	0.390000	0.248613	0.203165
0.510000	0.390000	0.168290	0.139209
0.530000	0.390000	-0.034160	-0.036594
0.550000	0.390000	-0.177794	-0.132746
0.570000	0.390000	-0.209251	-0.144572
0.590000	0.390000	-0.206617	-0.136934
0.610000	0.390000	-0.197610	-0.126536
0.630000	0.390000	-0.187214	-0.116056
0.650000	0.390000	-0.176198	-0.105862
0.670000	0.390000	-0.164706	-0.095998
0.690000	0.390000	-0.152805	-0.086472
0.710000	0.390000	-0.140602	-0.077306
0.730000	0.390000	-0.128334	-0.068585
0.750000	0.390000	-0.116525	-0.060538
0.770000	0.390000	-0.106090	-0.053597
0.790000	0.390000	-0.097913	-0.048215
0.810000	0.390000	-0.091737	-0.044207
0.830000	0.390000	-0.085907	-0.040482
0.850000	0.390000	-0.079439	-0.036458
0.870000	0.390000	-0.072757	-0.032722
0.890000	0.390000	-0.065727	-0.029197
0.910000	0.390000	-0.057806	-0.025925
0.930000	0.390000	-0.048653	-0.023174
0.950000	0.390000	-0.037127	-0.021571
0.970000	0.390000	-0.022639	-0.021141
0.990000	0.390000	-0.007362	-0.021321

-0.990000	0.410000	0.007502	-0.019794
-0.970000	0.410000	0.022492	-0.019480
-0.950000	0.410000	0.036063	-0.020296
-0.930000	0.410000	0.046822	-0.022217
-0.910000	0.410000	0.055252	-0.025699
-0.890000	0.410000	0.062440	-0.028874
-0.870000	0.410000	0.069108	-0.032620
-0.850000	0.410000	0.075511	-0.036428
-0.830000	0.410000	0.081904	-0.040530
-0.810000	0.410000	0.087872	-0.044586
-0.790000	0.410000	0.093456	-0.048455
-0.770000	0.410000	0.100203	-0.053208
-0.750000	0.410000	0.109183	-0.059584
-0.730000	0.410000	0.119981	-0.067369
-0.710000	0.410000	0.131626	-0.076055
-0.690000	0.410000	0.143402	-0.085292
-0.670000	0.410000	0.154948	-0.094924
-0.650000	0.410000	0.166108	-0.104896
-0.630000	0.410000	0.176802	-0.115197
-0.610000	0.410000	0.186959	-0.125812
-0.590000	0.410000	0.196363	-0.136651
-0.570000	0.410000	0.203767	-0.147016
-0.550000	0.410000	0.201450	-0.152139
-0.530000	0.410000	0.151441	-0.125457
-0.510000	0.410000	-0.013165	0.004863
-0.490000	0.410000	-0.190411	0.168535
-0.470000	0.410000	-0.234893	0.208844
-0.450000	0.410000	-0.218077	0.202957
-0.430000	0.410000	-0.215176	0.208078
-0.410000	0.410000	-0.213779	0.213779
-0.390000	0.410000	-0.206410	0.218253
-0.370000	0.410000	-0.199094	0.222403
-0.350000	0.410000	-0.195629	0.226704
-0.330000	0.410000	-0.190543	0.231387
-0.310000	0.410000	-0.182246	0.234084
-0.290000	0.410000	-0.171240	0.235410
-0.270000	0.410000	-0.160629	0.253286
-0.250000	0.410000	-0.156800	0.263797
-0.230000	0.410000	-0.155805	0.267768
-0.210000	0.410000	-0.148380	0.276106
-0.190000	0.410000	-0.131272	0.286989
-0.170000	0.410000	-0.114978	0.300058
-0.150000	0.410000	-0.106524	0.310152
-0.130000	0.410000	-0.099484	0.318093
-0.110000	0.410000	-0.089890	0.323875
-0.090000	0.410000	-0.077583	0.328926
-0.070000	0.410000	-0.061654	0.332987
-0.050000	0.410000	-0.040402	0.335726
-0.030000	0.410000	-0.018214	0.338969
-0.010000	0.410000	-0.004076	0.343135
0.010000	0.410000	0.004076	0.343135
0.030000	0.410000	0.018214	0.338969
0.050000	0.410000	0.040402	0.335726
0.070000	0.410000	0.061654	0.332987
0.090000	0.410000	0.077583	0.328926
0.110000	0.410000	0.089890	0.323875
0.130000	0.410000	0.099484	0.318093
0.150000	0.410000	0.106524	0.310152
0.170000	0.410000	0.114978	0.300058
0.190000	0.410000	0.131272	0.286989
0.210000	0.410000	0.148380	0.276106
0.230000	0.410000	0.155805	0.267768
0.250000	0.410000	0.156800	0.263797
0.270000	0.410000	0.160629	0.253286
0.290000	0.410000	0.171240	0.235410
0.310000	0.410000	0.182246	0.234084
0.330000	0.410000	0.190543	0.231387
0.350000	0.410000	0.195629	0.226704
0.370000	0.410000	0.199094	0.222403
0.390000	0.410000	0.206410	0.218253
0.410000	0.410000	0.213779	0.213779
0.430000	0.410000	0.215176	0.208078
0.450000	0.410000	0.218077	0.202957
0.470000	0.410000	0.234893	0.208844
0.490000	0.410000	0.190411	0.168535
0.510000	0.410000	0.013165	0.004863
0.530000	0.410000	-0.151441	-0.125457
0.550000	0.410000	-0.201450	-0.152139
0.570000	0.410000	-0.203767	-0.147016
0.590000	0.410000	-0.196363	-0.136651
0.610000	0.410000	-0.186959	-0.125812
0.630000	0.410000	-0.176802	-0.115197
0.650000	0.410000	-0.166108	-0.104896
0.670000	0.410000	-0.154948	-0.094924
0.690000	0.410000	-0.143402	-0.085292
0.710000	0.410000	-0.131626	-0.076055
0.730000	0.410000	-0.119981	-0.067369
0.750000	0.410000	-0.109183	-0.059584
0.770000	0.410000	-0.100203	-0.053208
0.790000	0.410000	-0.093456	-0.048455
0.810000	0.410000	-0.087872	-0.044586
0.830000	0.410000	-0.081904	-0.040530
0.850000	0.410000	-0.075511	-0.036428
0.870000	0.410000	-0.069108	-0.032620
0.890000	0.410000	-0.062440	-0.028874
0.910000	0.410000	-0.055252	-0.025699
0.930000	0.410000	-0.046822	-0.022217
0.950000	0.410000	-0.036063	-0.020296
0.970000	0.410000	-0.022492	-0.019480
0.990000	0.410000	-0.007502	-0.019794

-0.990000	0.430000	0.007674	-0.017826
-0.970000	0.430000	0.022132	-0.017648
-0.950000	0.430000	0.034385	-0.018937
-0.930000	0.430000	0.043947	-0.021463
-0.910000	0.430000	0.051568	-0.024833
-0.890000	0.430000	0.058475	-0.028493
-0.870000	0.430000	0.065148	-0.032324
-0.850000	0.430000	0.071526	-0.036249
-0.830000	0.430000	0.077752	-0.040280
-0.810000	0.430000	0.083815	-0.044603
-0.790000	0.430000	0.089294	-0.048653
-0.770000	0.430000	0.094964	-0.052925
-0.750000	0.430000	0.102368	-0.058555
-0.730000	0.430000	0.111866	-0.065829
-0.710000	0.430000	0.122682	-0.074311
-0.690000	0.430000	0.133940	-0.083527
-0.670000	0.430000	0.145105	-0.093211
-0.650000	0.430000	0.155929	-0.103253
-0.630000	0.430000	0.166302	-0.113620
-0.610000	0.430000	0.176159	-0.124300
-0.590000	0.430000	0.185417	-0.135270
-0.570000	0.430000	0.193767	-0.146365
-0.550000	0.430000	0.199396	-0.156409
-0.530000	0.430000	0.191837	-0.157924
-0.510000	0.430000	0.126386	-0.114221
-0.490000	0.430000	-0.043951	0.036819
-0.470000	0.430000	-0.195690	0.184286
-0.450000	0.430000	-0.221762	0.213720
-0.430000	0.430000	-0.209430	0.209430
-0.410000	0.430000	-0.208078	0.215176
-0.390000	0.430000	-0.202321	0.220126
-0.370000	0.430000	-0.194255	0.222539
-0.350000	0.430000	-0.189991	0.226133
-0.330000	0.430000	-0.182653	0.231051
-0.310000	0.430000	-0.171163	0.235307
-0.290000	0.430000	-0.161010	0.238141
-0.270000	0.430000	-0.154657	0.254880
-0.250000	0.430000	-0.154358	0.263452
-0.230000	0.430000	-0.150474	0.263430
-0.210000	0.430000	-0.137595	0.274947
-0.190000	0.430000	-0.118972	0.285767
-0.170000	0.430000	-0.104695	0.296541
-0.150000	0.430000	-0.099452	0.302198
-0.130000	0.430000	-0.094090	0.307629
-0.110000	0.430000	-0.085133	0.311807
-0.090000	0.430000	-0.072620	0.317153
-0.070000	0.430000	-0.057337	0.322435
-0.050000	0.430000	-0.037103	0.326706
-0.030000	0.430000	-0.014893	0.328815
-0.010000	0.430000	-0.002224	0.330784
0.010000	0.430000	0.002224	0.330784
0.030000	0.430000	0.014893	0.328815
0.050000	0.430000	0.037103	0.326706
0.070000	0.430000	0.057337	0.322435
0.090000	0.430000	0.072620	0.317153
0.110000	0.430000	0.085133	0.311807
0.130000	0.430000	0.094090	0.307629
0.150000	0.430000	0.099452	0.302198
0.170000	0.430000	0.104695	0.296541
0.190000	0.430000	0.118972	0.285767
0.210000	0.430000	0.137595	0.274947
0.230000	0.430000	0.150474	0.263430
0.250000	0.430000	0.154358	0.263452
0.270000	0.430000	0.154657	0.254880
0.290000	0.430000	0.161010	0.238141
0.310000	0.430000	0.171163	0.235307
0.330000	0.430000	0.182653	0.231051
0.350000	0.430000	0.189991	0.226133
0.370000	0.430000	0.194255	0.222539
0.390000	0.430000	0.202321	0.220126
0.410000	0.430000	0.208078	0.215176
0.430000	0.430000	0.209430	0.209430
0.450000	0.430000	0.221762	0.213720
0.470000	0.430000	0.195690	0.184286
0.490000	0.430000	0.043951	0.036819
0.510000	0.430000	-0.126386	-0.114221
0.530000	0.430000	-0.191837	-0.157924
0.550000	0.430000	-0.199396	-0.156409
0.570000	0.430000	-0.193767	-0.146365
0.590000	0.430000	-0.185417	-0.135270
0.610000	0.430000	-0.176159	-0.124300
0.630000	0.430000	-0.166302	-0.113620
0.650000	0.430000	-0.155929	-0.103253
0.670000	0.430000	-0.145105	-0.093211
0.690000	0.430000	-0.133940	-0.083527
0.710000	0.430000	-0.122682	-0.074311
0.730000	0.430000	-0.111866	-0.065829
0.750000	0.430000	-0.102368	-0.058555
0.770000	0.430000	-0.094964	-0.052925
0.790000	0.430000	-0.089294	-0.048653
0.810000	0.430000	-0.083815	-0.044603
0.830000	0.430000	-0.077752	-0.040280
0.850000	0.430000	-0.071526	-0.036249
0.870000	0.430000	-0.065148	-0.032324
0.890000	0.430000	-0.058475	-0.028493
0.910000	0.430000	-0.051568	-0.024833
0.930000	0.430000	-0.043947	-0.021463
0.950000	0.430000	-0.034385	-0.018937
0.970000	0.430000	-0.022132	-0.017648
0.990000	0.430000	-0.007674	-0.017826

-0.990000	0.450000	0.007678	-0.015429
-0.970000	0.450000	0.021376	-0.015767
-0.950000	0.450000	0.032244	-0.017477
-0.930000	0.450000	0.040924	-0.020476
-0.910000	0.450000	0.048228	-0.023930
-0.890000	0.450000	0.054925	-0.028023
-0.870000	0.450000	0.061316	-0.031732
-0.850000	0.450000	0.067551	-0.035769
-0.830000	0.450000	0.073552	-0.039863
-0.810000	0.450000	0.079502	-0.044228
-0.790000	0.450000	0.085138	-0.048612
-0.770000	0.450000	0.090305	-0.052755
-0.750000	0.450000	0.096283	-0.057639
-0.730000	0.450000	0.104228	-0.064144
-0.710000	0.450000	0.113931	-0.072179
-0.690000	0.450000	0.124505	-0.081227
-0.670000	0.450000	0.135226	-0.090885
-0.650000	0.450000	0.145702	-0.100950
-0.630000	0.450000	0.155758	-0.111347
-0.610000	0.450000	0.165311	-0.122050
-0.590000	0.450000	0.174302	-0.133046
-0.570000	0.450000	0.182631	-0.144297
-0.550000	0.450000	0.189895	-0.155539
-0.530000	0.450000	0.193782	-0.165031
-0.510000	0.450000	0.181978	-0.162515
-0.490000	0.450000	0.108560	-0.104291
-0.470000	0.450000	-0.057441	0.054702
-0.450000	0.450000	-0.192505	0.192505
-0.430000	0.450000	-0.213720	0.221762
-0.410000	0.450000	-0.202957	0.218077
-0.390000	0.450000	-0.198112	0.221649
-0.370000	0.450000	-0.191698	0.225442
-0.350000	0.450000	-0.185863	0.229531
-0.330000	0.450000	-0.177041	0.235127
-0.310000	0.450000	-0.164741	0.240484
-0.290000	0.450000	-0.155247	0.245073
-0.270000	0.450000	-0.150349	0.256550
-0.250000	0.450000	-0.149080	0.263985
-0.230000	0.450000	-0.142594	0.261282
-0.210000	0.450000	-0.128592	0.276023
-0.190000	0.450000	-0.109588	0.283329
-0.170000	0.450000	-0.098123	0.294070
-0.150000	0.450000	-0.095930	0.295268
-0.130000	0.450000	-0.090330	0.298129
-0.110000	0.450000	-0.080001	0.301501
-0.090000	0.450000	-0.066249	0.308056
-0.070000	0.450000	-0.051401	0.313150
-0.050000	0.450000	-0.033669	0.317940
-0.030000	0.450000	-0.014143	0.319072
-0.010000	0.450000	-0.002169	0.318438
0.010000	0.450000	0.002169	0.318438
0.030000	0.450000	0.014143	0.319072
0.050000	0.450000	0.033669	0.317940
0.070000	0.450000	0.051401	0.313150
0.090000	0.450000	0.066249	0.308056
0.110000	0.450000	0.080001	0.301501
0.130000	0.450000	0.090330	0.298129
0.150000	0.450000	0.095930	0.295268
0.170000	0.450000	0.098123	0.294070
0.190000	0.450000	0.109588	0.283329
0.210000	0.450000	0.128592	0.276023
0.230000	0.450000	0.142594	0.261282
0.250000	0.450000	0.149080	0.263985
0.270000	0.450000	0.150349	0.256550
0.290000	0.450000	0.155247	0.245073
0.310000	0.450000	0.164741	0.240484
0.330000	0.450000	0.177041	0.235127
0.350000	0.450000	0.185863	0.229531
0.370000	0.450000	0.191698	0.225442
0.390000	0.450000	0.198112	0.221649
0.410000	0.450000	0.202957	0.218077
0.430000	0.450000	0.213720	0.221762
0.450000	0.450000	0.192505	0.192505
0.470000	0.450000	0.057441	0.054702
0.490000	0.450000	-0.108560	-0.104291
0.510000	0.450000	-0.181978	-0.162515
0.530000	0.450000	-0.193782	-0.165031
0.550000	0.450000	-0.189895	-0.155539
0.570000	0.450000	-0.182631	-0.144297
0.590000	0.450000	-0.174302	-0.133046
0.610000	0.450000	-0.165311	-0.122050
0.630000	0.450000	-0.155758	-0.111347
0.650000	0.450000	-0.145702	-0.100950
0.670000	0.450000	-0.135226	-0.090885
0.690000	0.450000	-0.124505	-0.081227
0.710000	0.450000	-0.113931	-0.072179
0.730000	0.450000	-0.104228	-0.064144
0.750000	0.450000	-0.096283	-0.057639
0.770000	0.450000	-0.090305	-0.052755
0.790000	0.450000	-0.085138	-0.048612
0.810000	0.450000	-0.079502	-0.044228
0.830000	0.450000	-0.073552	-0.039863
0.850000	0.450000	-0.067551	-0.035769
0.870000	0.450000	-0.061316	-0.031732
0.890000	0.450000	-0.054925	-0.028023
0.910000	0.450000	-0.048228	-0.023930
0.930000	0.450000	-0.040924	-0.020476
0.950000	0.450000	-0.032244	-0.017477
0.970000	0.450000	-0.021376	-0.015767
0.990000	0.450000	-0.007678	-0.015429

-0.990000	0.470000	0.007334	-0.012684
-0.970000	0.470000	0.020081	-0.013821
-0.950000	0.470000	0.029674	-0.016005
-0.930000	0.470000	0.037492	-0.019353
-0.910000	0.470000	0.044376	-0.023044
-0.890000	0.470000	0.050749	-0.026988
-0.870000	0.470000	0.057073	-0.031048
-0.850000	0.470000	0.063343	-0.035073
-0.830000	0.470000	0.069290	-0.039307
-0.810000	0.470000	0.075069	-0.043582
-0.790000	0.470000	0.080770	-0.048150
-0.770000	0.470000	0.085940	-0.052525
-0.750000	0.470000	0.090982	-0.056944
-0.730000	0.470000	0.097330	-0.062542
-0.710000	0.470000	0.105602	-0.069832
-0.690000	0.470000	0.115236	-0.078486
-0.670000	0.470000	0.125384	-0.087992
-0.650000	0.470000	0.135470	-0.098015
-0.630000	0.470000	0.145206	-0.108400
-0.610000	0.470000	0.154463	-0.119090
-0.590000	0.470000	0.163172	-0.130065
-0.570000	0.470000	0.171276	-0.141308
-0.550000	0.470000	0.178664	-0.152761
-0.530000	0.470000	0.184864	-0.164060
-0.510000	0.470000	0.187318	-0.172948
-0.490000	0.470000	0.173524	-0.167235
-0.470000	0.470000	0.101257	-0.101257
-0.450000	0.470000	-0.054702	0.057441
-0.430000	0.470000	-0.184286	0.195690
-0.410000	0.470000	-0.208844	0.234893
-0.390000	0.470000	-0.195540	0.231295
-0.370000	0.470000	-0.187236	0.231376
-0.350000	0.470000	-0.181980	0.236727
-0.330000	0.470000	-0.172693	0.243248
-0.310000	0.470000	-0.159141	0.247500
-0.290000	0.470000	-0.149737	0.251146
-0.270000	0.470000	-0.146674	0.257359
-0.250000	0.470000	-0.145385	0.263552
-0.230000	0.470000	-0.137085	0.262574
-0.210000	0.470000	-0.120031	0.277191
-0.190000	0.470000	-0.101498	0.281283
-0.170000	0.470000	-0.096170	0.295333
-0.150000	0.470000	-0.097022	0.289695
-0.130000	0.470000	-0.089435	0.288250
-0.110000	0.470000	-0.074858	0.291268
-0.090000	0.470000	-0.059441	0.303420
-0.070000	0.470000	-0.046199	0.306564
-0.050000	0.470000	-0.031099	0.309972
-0.030000	0.470000	-0.014891	0.310402
-0.010000	0.470000	-0.003136	0.308716
0.010000	0.470000	0.003136	0.308716
0.030000	0.470000	0.014891	0.310402
0.050000	0.470000	0.031099	0.309972
0.070000	0.470000	0.046199	0.306564
0.090000	0.470000	0.059441	0.303420
0.110000	0.470000	0.074858	0.291268
0.130000	0.470000	0.089435	0.288250
0.150000	0.470000	0.097022	0.289695
0.170000	0.470000	0.096170	0.295333
0.190000	0.470000	0.101498	0.281283
0.210000	0.470000	0.120031	0.277191
0.230000	0.470000	0.137085	0.262574
0.250000	0.470000	0.145385	0.263552
0.270000	0.470000	0.146674	0.257359
0.290000	0.470000	0.149737	0.251146
0.310000	0.470000	0.159141	0.247500
0.330000	0.470000	0.172693	0.243248
0.350000	0.470000	0.181980	0.236727
0.370000	0.470000	0.187236	0.231376
0.390000	0.470000	0.195540	0.231295
0.410000	0.470000	0.208844	0.234893
0.430000	0.470000	0.184286	0.195690
0.450000	0.470000	0.054702	0.057441
0.470000	0.470000	-0.101257	-0.101257
0.490000	0.470000	-0.173524	-0.167235
0.510000	0.470000	-0.187318	-0.172948
0.530000	0.470000	-0.184864	-0.164060
0.550000	0.470000	-0.178664	-0.152761
0.570000	0.470000	-0.171276	-0.141308
0.590000	0.470000	-0.163172	-0.130065
0.610000	0.470000	-0.154463	-0.119090
0.630000	0.470000	-0.145206	-0.108400
0.650000	0.470000	-0.135470	-0.098015
0.670000	0.470000	-0.125384	-0.087992
0.690000	0.470000	-0.115236	-0.078486
0.710000	0.470000	-0.105602	-0.069832
0.730000	0.470000	-0.097330	-0.062542
0.750000	0.470000	-0.090982	-0.056944
0.770000	0.470000	-0.085940	-0.052525
0.790000	0.470000	-0.080770	-0.048150
0.810000	0.470000	-0.075069	-0.043582
0.830000	0.470000	-0.069290	-0.039307
0.850000	0.470000	-0.063343	-0.035073
0.870000	0.470000	-0.057073	-0.031048
0.890000	0.470000	-0.050749	-0.026988
0.910000	0.470000	-0.044376	-0.023044
0.930000	0.470000	-0.037492	-0.019353
0.950000	0.470000	-0.029674	-0.016005
0.970000	0.470000	-0.020081	-0.013821
0.990000	0.470000	-0.007334	-0.012684

-0.990000	0.490000	0.006540	-0.009807
-0.970000	0.490000	0.018052	-0.011777
-0.950000	0.490000	0.026709	-0.014564
-0.930000	0.490000	0.033884	-0.018034
-0.910000	0.490000	0.040592	-0.021917
-0.890000	0.490000	0.047023	-0.025819
-0.870000	0.490000	0.053283	-0.030245
-0.850000	0.490000	0.059234	-0.034086
-0.830000	0.490000	0.065035	-0.038398
-0.810000	0.490000	0.070660	-0.042766
-0.790000	0.490000	0.076198	-0.047294
-0.770000	0.490000	0.081513	-0.051964
-0.750000	0.490000	0.086269	-0.056377
-0.730000	0.490000	0.091343	-0.061217
-0.710000	0.490000	0.097989	-0.067520
-0.690000	0.490000	0.106348	-0.075472
-0.670000	0.490000	0.115700	-0.084620
-0.650000	0.490000	0.125297	-0.094491
-0.630000	0.490000	0.134685	-0.104807
-0.610000	0.490000	0.143649	-0.115448
-0.590000	0.490000	0.152085	-0.126368
-0.570000	0.490000	0.159936	-0.137546
-0.550000	0.490000	0.167145	-0.148963
-0.530000	0.490000	0.173597	-0.160541
-0.510000	0.490000	0.178806	-0.171840
-0.490000	0.490000	0.180337	-0.180337
-0.470000	0.490000	0.167235	-0.173524
-0.450000	0.490000	0.104291	-0.108560
-0.430000	0.490000	-0.036819	0.043951
-0.410000	0.490000	-0.168535	0.190411
-0.390000	0.490000	-0.203165	0.248613
-0.370000	0.490000	-0.188166	0.247935
-0.350000	0.490000	-0.176320	0.244414
-0.330000	0.490000	-0.167943	0.249000
-0.310000	0.490000	-0.155853	0.253195
-0.290000	0.490000	-0.145895	0.255419
-0.270000	0.490000	-0.143136	0.258660
-0.250000	0.490000	-0.142486	0.263817
-0.230000	0.490000	-0.132847	0.266888
-0.210000	0.490000	-0.113512	0.278120
-0.190000	0.490000	-0.096994	0.282050
-0.170000	0.490000	-0.092638	0.296016
-0.150000	0.490000	-0.090428	0.285340
-0.130000	0.490000	-0.082366	0.280000
-0.110000	0.490000	-0.068779	0.282274
-0.090000	0.490000	-0.055287	0.304273
-0.070000	0.490000	-0.043943	0.302850
-0.050000	0.490000	-0.030347	0.303140
-0.030000	0.490000	-0.016165	0.302941
-0.010000	0.490000	-0.004169	0.301956
0.010000	0.490000	0.004169	0.301956
0.030000	0.490000	0.016165	0.302941
0.050000	0.490000	0.030347	0.303140
0.070000	0.490000	0.043943	0.302850
0.090000	0.490000	0.055287	0.304273
0.110000	0.490000	0.068779	0.282274
0.130000	0.490000	0.082366	0.280000
0.150000	0.490000	0.090428	0.285340
0.170000	0.490000	0.092638	0.296016
0.190000	0.490000	0.096994	0.282050
0.210000	0.490000	0.113512	0.278120
0.230000	0.490000	0.132847	0.266888
0.250000	0.490000	0.142486	0.263817
0.270000	0.490000	0.143136	0.258660
0.290000	0.490000	0.145895	0.255419
0.310000	0.490000	0.155853	0.253195
0.330000	0.490000	0.167943	0.249000
0.350000	0.490000	0.176320	0.244414
0.370000	0.490000	0.188166	0.247935
0.390000	0.490000	0.203165	0.248613
0.410000	0.490000	0.168535	0.190411
0.430000	0.490000	0.036819	0.043951
0.450000	0.490000	-0.104291	-0.108560
0.470000	0.490000	-0.167235	-0.173524
0.490000	0.490000	-0.180337	-0.180337
0.510000	0.490000	-0.178806	-0.171840
0.530000	0.490000	-0.173597	-0.160541
0.550000	0.490000	-0.167145	-0.148963
0.570000	0.490000	-0.159936	-0.137546
0.590000	0.490000	-0.152085	-0.126368
0.610000	0.490000	-0.143649	-0.115448
0.630000	0.490000	-0.134685	-0.104807
0.650000	0.490000	-0.125297	-0.094491
0.670000	0.490000	-0.115700	-0.084620
0.690000	0.490000	-0.106348	-0.075472
0.710000	0.490000	-0.097989	-0.067520
0.730000	0.490000	-0.091343	-0.061217
0.750000	0.490000	-0.086269	-0.056377
0.770000	0.490000	-0.081513	-0.051964
0.790000	0.490000	-0.076198	-0.047294
0.810000	0.490000	-0.070660	-0.042766
0.830000	0.490000	-0.065035	-0.038398
0.850000	0.490000	-0.059234	-0.034086
0.870000	0.490000	-0.053283	-0.030245
0.890000	0.490000	-0.047023	-0.025819
0.910000	0.490000	-0.040592	-0.021917
0.930000	0.490000	-0.033884	-0.018034
0.950000	0.490000	-0.026709	-0.014564
0.970000	0.490000	-0.018052	-0.011777
0.990000	0.490000	-0.006540	-0.009807

-0.990000	0.510000	0.005364	-0.007069
-0.970000	0.510000	0.015322	-0.009610
-0.950000	0.510000	0.023415	-0.013031
-0.930000	0.510000	0.030137	-0.016578
-0.910000	0.510000	0.036591	-0.020561
-0.890000	0.510000	0.042827	-0.024556
-0.870000	0.510000	0.048586	-0.028766
-0.850000	0.510000	0.054469	-0.033039
-0.830000	0.510000	0.060507	-0.037304
-0.810000	0.510000	0.066166	-0.041740
-0.790000	0.510000	0.071574	-0.046197
-0.770000	0.510000	0.076859	-0.050924
-0.750000	0.510000	0.081732	-0.055632
-0.730000	0.510000	0.086190	-0.060179
-0.710000	0.510000	0.091350	-0.065507
-0.690000	0.510000	0.098139	-0.072445
-0.670000	0.510000	0.106368	-0.080930
-0.650000	0.510000	0.115285	-0.090462
-0.630000	0.510000	0.124250	-0.100615
-0.610000	0.510000	0.132904	-0.111157
-0.590000	0.510000	0.141076	-0.121988
-0.570000	0.510000	0.148682	-0.133069
-0.550000	0.510000	0.155671	-0.144379
-0.530000	0.510000	0.161988	-0.155893
-0.510000	0.510000	0.167522	-0.167522
-0.490000	0.510000	0.171840	-0.178806
-0.470000	0.510000	0.172948	-0.187318
-0.450000	0.510000	0.162515	-0.181978
-0.430000	0.510000	0.114221	-0.126386
-0.410000	0.510000	-0.004863	0.013165
-0.390000	0.510000	-0.139209	0.168290
-0.370000	0.510000	-0.193038	0.253030
-0.350000	0.510000	-0.182401	0.265593
-0.330000	0.510000	-0.164499	0.259210
-0.310000	0.510000	-0.151232	0.257448
-0.290000	0.510000	-0.142626	0.259375
-0.270000	0.510000	-0.140292	0.263950
-0.250000	0.510000	-0.138789	0.269739
-0.230000	0.510000	-0.127195	0.274333
-0.210000	0.510000	-0.107422	0.279481
-0.190000	0.510000	-0.093715	0.281424
-0.170000	0.510000	-0.088967	0.289730
-0.150000	0.510000	-0.083116	0.282473
-0.130000	0.510000	-0.077398	0.277907
-0.110000	0.510000	-0.070343	0.278919
-0.090000	0.510000	-0.056336	0.304715
-0.070000	0.510000	-0.040328	0.300375
-0.050000	0.510000	-0.025988	0.298079
-0.030000	0.510000	-0.012981	0.297802
-0.010000	0.510000	-0.003037	0.298658
0.010000	0.510000	0.003037	0.298658
0.030000	0.510000	0.012981	0.297802
0.050000	0.510000	0.025988	0.298079
0.070000	0.510000	0.040328	0.300375
0.090000	0.510000	0.056336	0.304715
0.110000	0.510000	0.070343	0.278919
0.130000	0.510000	0.077398	0.277907
0.150000	0.510000	0.083116	0.282473
0.170000	0.510000	0.088967	0.289730
0.190000	0.510000	0.093715	0.281424
0.210000	0.510000	0.107422	0.279481
0.230000	0.510000	0.127195	0.274333
0.250000	0.510000	0.138789	0.269739
0.270000	0.510000	0.140292	0.263950
0.290000	0.510000	0.142626	0.259375
0.310000	0.510000	0.151232	0.257448
0.330000	0.510000	0.164499	0.259210
0.350000	0.510000	0.182401	0.265593
0.370000	0.510000	0.193038	0.253030
0.390000	0.510000	0.139209	0.168290
0.410000	0.510000	0.004863	0.013165
0.430000	0.510000	-0.114221	-0.126386
0.450000	0.510000	-0.162515	-0.181978
0.470000	0.510000	-0.172948	-0.187318
0.490000	0.510000	-0.171840	-0.178806
0.510000	0.510000	-0.167522	-0.167522
0.530000	0.510000	-0.161988	-0.155893
0.550000	0.510000	-0.155671	-0.144379
0.570000	0.510000	-0.148682	-0.133069
0.590000	0.510000	-0.141076	-0.121988
0.610000	0.510000	-0.132904	-0.111157
0.630000	0.510000	-0.124250	-0.100615
0.650000	0.510000	-0.115285	-0.090462
0.670000	0.510000	-0.106368	-0.080930
0.690000	0.510000	-0.098139	-0.072445
0.710000	0.510000	-0.091350	-0.065507
0.730000	0.510000	-0.086190	-0.060179
0.750000	0.510000	-0.081732	-0.055632
0.770000	0.510000	-0.076859	-0.050924
0.790000	0.510000	-0.071574	-0.046197
0.810000	0.510000	-0.066166	-0.041740
0.830000	0.510000	-0.060507	-0.037304
0.850000	0.510000	-0.054469	-0.033039
0.870000	0.510000	-0.048586	-0.028766
0.890000	0.510000	-0.042827	-0.024556
0.910000	0.510000	-0.036591	-0.020561
0.930000	0.510000	-0.030137	-0.016578
0.950000	0.510000	-0.023415	-0.013031
0.970000	0.510000	-0.015322	-0.009610
0.990000	0.510000	-0.005364	-0.007069

-0.990000	0.530000	0.003999	-0.004707
-0.970000	0.530000	0.012090	-0.007382
-0.950000	0.530000	0.019739	-0.011271
-0.930000	0.530000	0.026352	-0.015043
-0.910000	0.530000	0.032614	-0.018946
-0.890000	0.530000	0.038818	-0.023079
-0.870000	0.530000	0.044880	-0.027153
-0.850000	0.530000	0.050760	-0.031810
-0.830000	0.530000	0.056314	-0.036014
-0.810000	0.530000	0.061764	-0.040407
-0.790000	0.530000	0.067015	-0.044973
-0.770000	0.530000	0.072080	-0.049599
-0.750000	0.530000	0.077015	-0.054466
-0.730000	0.530000	0.081471	-0.059181
-0.710000	0.530000	0.085726	-0.063925
-0.690000	0.530000	0.090927	-0.069731
-0.670000	0.530000	0.097684	-0.077195
-0.650000	0.530000	0.105613	-0.086090
-0.630000	0.530000	0.113992	-0.095907
-0.610000	0.530000	0.122277	-0.106264
-0.590000	0.530000	0.130174	-0.116962
-0.570000	0.530000	0.137546	-0.127916
-0.550000	0.530000	0.144322	-0.139088
-0.530000	0.530000	0.150455	-0.150455
-0.510000	0.530000	0.155893	-0.161988
-0.490000	0.530000	0.160541	-0.173597
-0.470000	0.530000	0.164060	-0.184864
-0.450000	0.530000	0.165031	-0.193782
-0.430000	0.530000	0.157924	-0.191837
-0.410000	0.530000	0.125457	-0.151441
-0.390000	0.530000	0.036594	-0.034160
-0.370000	0.530000	-0.090904	0.121461
-0.350000	0.530000	-0.170741	0.235314
-0.330000	0.530000	-0.175913	0.276963
-0.310000	0.530000	-0.154258	0.275112
-0.290000	0.530000	-0.137497	0.267060
-0.270000	0.530000	-0.132694	0.267170
-0.250000	0.530000	-0.132837	0.273677
-0.230000	0.530000	-0.123967	0.279461
-0.210000	0.530000	-0.106068	0.280320
-0.190000	0.530000	-0.093762	0.279567
-0.170000	0.530000	-0.088254	0.283871
-0.150000	0.530000	-0.080176	0.283460
-0.130000	0.530000	-0.074910	0.281887
-0.110000	0.530000	-0.070330	0.281857
-0.090000	0.530000	-0.055832	0.300060
-0.070000	0.530000	-0.036724	0.296854
-0.050000	0.530000	-0.020602	0.294008
-0.030000	0.530000	-0.007351	0.294628
-0.010000	0.530000	-0.000421	0.297724
0.010000	0.530000	0.000421	0.297724
0.030000	0.530000	0.007351	0.294628
0.050000	0.530000	0.020602	0.294008
0.070000	0.530000	0.036724	0.296854
0.090000	0.530000	0.055832	0.300060
0.110000	0.530000	0.070330	0.281857
0.130000	0.530000	0.074910	0.281887
0.150000	0.530000	0.080176	0.283460
0.170000	0.530000	0.088254	0.283871
0.190000	0.530000	0.093762	0.279567
0.210000	0.530000	0.106068	0.280320
0.230000	0.530000	0.123967	0.279461
0.250000	0.530000	0.132837	0.273677
0.270000	0.530000	0.132694	0.267170
0.290000	0.530000	0.137497	0.267060
0.310000	0.530000	0.154258	0.275112
0.330000	0.530000	0.175913	0.276963
0.350000	0.530000	0.170741	0.235314
0.370000	0.530000	0.090904	0.121461
0.390000	0.530000	-0.036594	-0.034160
0.410000	0.530000	-0.125457	-0.151441
0.430000	0.530000	-0.157924	-0.191837
0.450000	0.530000	-0.165031	-0.193782
0.470000	0.530000	-0.164060	-0.184864
0.490000	0.530000	-0.160541	-0.173597
0.510000	0.530000	-0.155893	-0.161988
0.530000	0.530000	-0.150455	-0.150455
0.550000	0.530000	-0.144322	-0.139088
0.570000	0.530000	-0.137546	-0.127916
0.590000	0.530000	-0.130174	-0.116962
0.610000	0.530000	-0.122277	-0.106264
0.630000	0.530000	-0.113992	-0.095907
0.650000	0.530000	-0.105613	-0.086090
0.670000	0.530000	-0.097684	-0.077195
0.690000	0.530000	-0.090927	-0.069731
0.710000	0.530000	-0.085726	-0.063925
0.730000	0.530000	-0.081471	-0.059181
0.750000	0.530000	-0.077015	-0.054466
0.770000	0.530000	-0.072080	-0.049599
0.790000	0.530000	-0.067015	-0.044973
0.810000	0.530000	-0.061764	-0.040407
0.830000	0.530000	-0.056314	-0.036014
0.850000	0.530000	-0.050760	-0.031810
0.870000	0.530000	-0.044880	-0.027153
0.890000	0.530000	-0.038818	-0.023079
0.910000	0.530000	-0.032614	-0.018946
0.930000	0.530000	-0.026352	-0.015043
0.950000	0.530000	-0.019739	-0.011271
0.970000	0.530000	-0.012090	-0.007382
0.990000	0.530000	-0.003999	-0.004707

-0.990000	0.550000	0.002688	-0.002871
-0.970000	0.550000	0.008757	-0.005251
-0.950000	0.550000	0.015753	-0.009207
-0.930000	0.550000	0.022462	-0.013328
-0.910000	0.550000	0.028555	-0.017197
-0.890000	0.550000	0.034620	-0.021395
-0.870000	0.550000	0.040560	-0.025616
-0.850000	0.550000	0.046234	-0.030063
-0.830000	0.550000	0.051789	-0.034407
-0.810000	0.550000	0.057160	-0.038827
-0.790000	0.550000	0.062377	-0.043457
-0.770000	0.550000	0.067368	-0.048132
-0.750000	0.550000	0.072153	-0.052934
-0.730000	0.550000	0.076733	-0.057879
-0.710000	0.550000	0.080802	-0.062612
-0.690000	0.550000	0.084872	-0.067577
-0.670000	0.550000	0.090011	-0.073795
-0.650000	0.550000	0.096574	-0.081661
-0.630000	0.550000	0.104077	-0.090846
-0.610000	0.550000	0.111850	-0.100855
-0.590000	0.550000	0.119424	-0.111340
-0.570000	0.550000	0.126557	-0.122126
-0.550000	0.550000	0.133132	-0.133132
-0.530000	0.550000	0.139088	-0.144322
-0.510000	0.550000	0.144379	-0.155671
-0.490000	0.550000	0.148963	-0.167145
-0.470000	0.550000	0.152761	-0.178664
-0.450000	0.550000	0.155539	-0.189895
-0.430000	0.550000	0.156409	-0.199396
-0.410000	0.550000	0.152139	-0.201450
-0.390000	0.550000	0.132746	-0.177794
-0.370000	0.550000	0.076703	-0.092302
-0.350000	0.550000	-0.025780	0.048099
-0.330000	0.550000	-0.123797	0.182316
-0.310000	0.550000	-0.159730	0.262155
-0.290000	0.550000	-0.148496	0.284989
-0.270000	0.550000	-0.131918	0.281338
-0.250000	0.550000	-0.125179	0.277835
-0.230000	0.550000	-0.118913	0.278392
-0.210000	0.550000	-0.105410	0.276800
-0.190000	0.550000	-0.093788	0.275568
-0.170000	0.550000	-0.087700	0.281059
-0.150000	0.550000	-0.080187	0.286672
-0.130000	0.550000	-0.073538	0.288462
-0.110000	0.550000	-0.067439	0.288599
-0.090000	0.550000	-0.055397	0.295943
-0.070000	0.550000	-0.038012	0.294255
-0.050000	0.550000	-0.019129	0.293288
-0.030000	0.550000	-0.002171	0.296488
-0.010000	0.550000	0.002707	0.300900
0.010000	0.550000	-0.002707	0.300900
0.030000	0.550000	0.002171	0.296488
0.050000	0.550000	0.019129	0.293288
0.070000	0.550000	0.038012	0.294255
0.090000	0.550000	0.055397	0.295943
0.110000	0.550000	0.067439	0.288599
0.130000	0.550000	0.073538	0.288462
0.150000	0.550000	0.080187	0.286672
0.170000	0.550000	0.087700	0.281059
0.190000	0.550000	0.093788	0.275568
0.210000	0.550000	0.105410	0.276800
0.230000	0.550000	0.118913	0.278392
0.250000	0.550000	0.125179	0.277835
0.270000	0.550000	0.131918	0.281338
0.290000	0.550000	0.148496	0.284989
0.310000	0.550000	0.159730	0.262155
0.330000	0.550000	0.123797	0.182316
0.350000	0.550000	0.025780	0.048099
0.370000	0.550000	-0.076703	-0.092302
0.390000	0.550000	-0.132746	-0.177794
0.410000	0.550000	-0.152139	-0.201450
0.430000	0.550000	-0.156409	-0.199396
0.450000	0.550000	-0.155539	-0.189895
0.470000	0.550000	-0.152761	-0.178664
0.490000	0.550000	-0.148963	-0.167145
0.510000	0.550000	-0.144379	-0.155671
0.530000	0.550000	-0.139088	-0.144322
0.550000	0.550000	-0.133132	-0.133132
0.570000	0.550000	-0.126557	-0.122126
0.590000	0.550000	-0.119424	-0.111340
0.610000	0.550000	-0.111850	-0.100855
0.630000	0.550000	-0.104077	-0.090846
0.650000	0.550000	-0.096574	-0.081661
0.670000	0.550000	-0.090011	-0.073795
0.690000	0.550000	-0.084872	-0.067577
0.710000	0.550000	-0.080802	-0.062612
0.730000	0.550000	-0.076733	-0.057879
0.750000	0.550000	-0.072153	-0.052934
0.770000	0.550000	-0.067368	-0.048132
0.790000	0.550000	-0.062377	-0.043457
0.810000	0.550000	-0.057160	-0.038827
0.830000	0.550000	-0.051789	-0.034407
0.850000	0.550000	-0.046234	-0.030063
0.870000	0.550000	-0.040560	-0.025616
0.890000	0.550000	-0.034620	-0.021395
0.910000	0.550000	-0.028555	-0.017197
0.930000	0.550000	-0.022462	-0.013328
0.950000	0.550000	-0.015753	-0.009207
0.970000	0.550000	-0.008757	-0.005251
0.990000	0.550000	-0.002688	-0.002871

-0.990000	0.570000	0.001619	-0.001593
-0.970000	0.570000	0.005753	-0.003410
-0.950000	0.570000	0.011662	-0.006948
-0.930000	0.570000	0.018362	-0.011290
-0.910000	0.570000	0.024548	-0.015359
-0.890000	0.570000	0.030400	-0.019430
-0.870000	0.570000	0.036212	-0.023773
-0.850000	0.570000	0.041816	-0.028082
-0.830000	0.570000	0.047117	-0.032497
-0.810000	0.570000	0.052394	-0.037123
-0.790000	0.570000	0.057669	-0.041701
-0.770000	0.570000	0.062602	-0.046408
-0.750000	0.570000	0.067270	-0.051161
-0.730000	0.570000	0.071795	-0.056087
-0.710000	0.570000	0.076030	-0.061095
-0.690000	0.570000	0.079746	-0.065878
-0.670000	0.570000	0.083602	-0.071060
-0.650000	0.570000	0.088563	-0.077599
-0.630000	0.570000	0.094799	-0.085740
-0.610000	0.570000	0.101784	-0.095103
-0.590000	0.570000	0.108904	-0.105215
-0.570000	0.570000	0.115755	-0.115755
-0.550000	0.570000	0.122126	-0.126557
-0.530000	0.570000	0.127916	-0.137546
-0.510000	0.570000	0.133069	-0.148682
-0.490000	0.570000	0.137546	-0.159936
-0.470000	0.570000	0.141308	-0.171276
-0.450000	0.570000	0.144297	-0.182631
-0.430000	0.570000	0.146365	-0.193767
-0.410000	0.570000	0.147016	-0.203767
-0.390000	0.570000	0.144572	-0.209251
-0.370000	0.570000	0.134042	-0.199573
-0.350000	0.570000	0.104113	-0.149980
-0.330000	0.570000	0.039928	-0.043042
-0.310000	0.570000	-0.048764	0.089005
-0.290000	0.570000	-0.115974	0.198893
-0.270000	0.570000	-0.137448	0.263367
-0.250000	0.570000	-0.133804	0.289545
-0.230000	0.570000	-0.123585	0.294453
-0.210000	0.570000	-0.108373	0.288716
-0.190000	0.570000	-0.092804	0.280727
-0.170000	0.570000	-0.082664	0.280158
-0.150000	0.570000	-0.075650	0.284206
-0.130000	0.570000	-0.069183	0.287348
-0.110000	0.570000	-0.063119	0.288893
-0.090000	0.570000	-0.054382	0.292038
-0.070000	0.570000	-0.039408	0.293126
-0.050000	0.570000	-0.018330	0.295459
-0.030000	0.570000	0.001536	0.298884
-0.010000	0.570000	0.004739	0.299934
0.010000	0.570000	-0.004739	0.299934
0.030000	0.570000	-0.001536	0.298884
0.050000	0.570000	0.018330	0.295459
0.070000	0.570000	0.039408	0.293126
0.090000	0.570000	0.054382	0.292038
0.110000	0.570000	0.063119	0.288893
0.130000	0.570000	0.069183	0.287348
0.150000	0.570000	0.075650	0.284206
0.170000	0.570000	0.082664	0.280158
0.190000	0.570000	0.092804	0.280727
0.210000	0.570000	0.108373	0.288716
0.230000	0.570000	0.123585	0.294453
0.250000	0.570000	0.133804	0.289545
0.270000	0.570000	0.137448	0.263367
0.290000	0.570000	0.115974	0.198893
0.310000	0.570000	0.048764	0.089005
0.330000	0.570000	-0.039928	-0.043042
0.350000	0.570000	-0.104113	-0.149980
0.370000	0.570000	-0.134042	-0.199573
0.390000	0.570000	-0.144572	-0.209251
0.410000	0.570000	-0.147016	-0.203767
0.430000	0.570000	-0.146365	-0.193767
0.450000	0.570000	-0.144297	-0.182631
0.470000	0.570000	-0.141308	-0.171276
0.490000	0.570000	-0.137546	-0.159936
0.510000	0.570000	-0.133069	-0.148682
0.530000	0.570000	-0.127916	-0.137546
0.550000	0.570000	-0.122126	-0.126557
0.570000	0.570000	-0.115755	-0.115755
0.590000	0.570000	-0.108904	-0.105215
0.610000	0.570000	-0.101784	-0.095103
0.630000	0.570000	-0.094799	-0.085740
0.650000	0.570000	-0.088563	-0.077599
0.670000	0.570000	-0.083602	-0.071060
0.690000	0.570000	-0.079746	-0.065878
0.710000	0.570000	-0.076030	-0.061095
0.730000	0.570000	-0.071795	-0.056087
0.750000	0.570000	-0.067270	-0.051161
0.770000	0.570000	-0.062602	-0.046408
0.790000	0.570000	-0.057669	-0.041701
0.810000	0.570000	-0.052394	-0.037123
0.830000	0.570000	-0.047117	-0.032497
0.850000	0.570000	-0.041816	-0.028082
0.870000	0.570000	-0.036212	-0.023773
0.890000	0.570000	-0.030400	-0.019430
0.910000	0.570000	-0.024548	-0.015359
0.930000	0.570000	-0.018362	-0.011290
0.950000	0.570000	-0.011662	-0.006948
0.970000	0.570000	-0.005753	-0.003410
0.990000	0.570000	-0.001619	-0.001593

-0.990000	0.590000	0.000871	-0.000802
-0.970000	0.590000	0.003402	-0.002002
-0.950000	0.590000	0.007872	-0.004755
-0.930000	0.590000	0.014051	-0.008883
-0.910000	0.590000	0.020415	-0.013276
-0.890000	0.590000	0.026206	-0.017353
-0.870000	0.590000	0.031908	-0.021647
-0.850000	0.590000	0.037510	-0.026008
-0.830000	0.590000	0.042949	-0.030374
-0.810000	0.590000	0.048178	-0.035139
-0.790000	0.590000	0.053114	-0.039752
-0.770000	0.590000	0.057909	-0.044370
-0.750000	0.590000	0.062475	-0.049154
-0.730000	0.590000	0.066800	-0.053972
-0.710000	0.590000	0.071013	-0.059021
-0.690000	0.590000	0.074908	-0.064077
-0.670000	0.590000	0.078291	-0.068923
-0.650000	0.590000	0.081896	-0.074290
-0.630000	0.590000	0.086573	-0.081046
-0.610000	0.590000	0.092375	-0.089336
-0.590000	0.590000	0.098773	-0.098773
-0.570000	0.590000	0.105215	-0.108904
-0.550000	0.590000	0.111340	-0.119424
-0.530000	0.590000	0.116962	-0.130174
-0.510000	0.590000	0.121988	-0.141076
-0.490000	0.590000	0.126368	-0.152085
-0.470000	0.590000	0.130065	-0.163172
-0.450000	0.590000	0.133046	-0.174302
-0.430000	0.590000	0.135270	-0.185417
-0.410000	0.590000	0.136651	-0.196363
-0.390000	0.590000	0.136934	-0.206617
-0.370000	0.590000	0.135341	-0.214395
-0.350000	0.590000	0.129691	-0.214301
-0.330000	0.590000	0.114990	-0.193522
-0.310000	0.590000	0.083298	-0.131514
-0.290000	0.590000	0.028877	-0.029632
-0.270000	0.590000	-0.038006	0.083606
-0.250000	0.590000	-0.092639	0.181769
-0.230000	0.590000	-0.119678	0.252833
-0.210000	0.590000	-0.120357	0.292727
-0.190000	0.590000	-0.105418	0.304985
-0.170000	0.590000	-0.088207	0.304195
-0.150000	0.590000	-0.075374	0.301298
-0.130000	0.590000	-0.065775	0.299191
-0.110000	0.590000	-0.058171	0.297564
-0.090000	0.590000	-0.049947	0.297943
-0.070000	0.590000	-0.037022	0.298550
-0.050000	0.590000	-0.018628	0.298959
-0.030000	0.590000	-0.001578	0.296188
-0.010000	0.590000	0.002465	0.290526
0.010000	0.590000	-0.002465	0.290526
0.030000	0.590000	0.001578	0.296188
0.050000	0.590000	0.018628	0.298959
0.070000	0.590000	0.037022	0.298550
0.090000	0.590000	0.049947	0.297943
0.110000	0.590000	0.058171	0.297564
0.130000	0.590000	0.065775	0.299191
0.150000	0.590000	0.075374	0.301298
0.170000	0.590000	0.088207	0.304195
0.190000	0.590000	0.105418	0.304985
0.210000	0.590000	0.120357	0.292727
0.230000	0.590000	0.119678	0.252833
0.250000	0.590000	0.092639	0.181769
0.270000	0.590000	0.038006	0.083606
0.290000	0.590000	-0.028877	-0.029632
0.310000	0.590000	-0.083298	-0.131514
0.330000	0.590000	-0.114990	-0.193522
0.350000	0.590000	-0.129691	-0.214301
0.370000	0.590000	-0.135341	-0.214395
0.390000	0.590000	-0.136934	-0.206617
0.410000	0.590000	-0.136651	-0.196363
0.430000	0.590000	-0.135270	-0.185417
0.450000	0.590000	-0.133046	-0.174302
0.470000	0.590000	-0.130065	-0.163172
0.490000	0.590000	-0.126368	-0.152085
0.510000	0.590000	-0.121988	-0.141076
0.530000	0.590000	-0.116962	-0.130174
0.550000	0.590000	-0.111340	-0.119424
0.570000	0.590000	-0.105215	-0.108904
0.590000	0.590000	-0.098773	-0.098773
0.610000	0.590000	-0.092375	-0.089336
0.630000	0.590000	-0.086573	-0.081046
0.650000	0.590000	-0.081896	-0.074290
0.670000	0.590000	-0.078291	-0.068923
0.690000	0.590000	-0.074908	-0.064077
0.710000	0.590000	-0.071013	-0.059021
0.730000	0.590000	-0.066800	-0.053972
0.750000	0.590000	-0.062475	-0.049154
0.770000	0.590000	-0.057909	-0.044370
0.790000	0.590000	-0.053114	-0.039752
0.810000	0.590000	-0.048178	-0.035139
0.830000	0.590000	-0.042949	-0.030374
0.850000	0.590000	-0.037510	-0.026008
0.870000	0.590000	-0.031908	-0.021647
0.890000	0.590000	-0.026206	-0.017353
0.910000	0.590000	-0.020415	-0.013276
0.930000	0.590000	-0.014051	-0.008883
0.950000	0.590000	-0.007872	-0.004755
0.970000	0.590000	-0.003402	-0.002002
0.990000	0.590000	-0.000871	-0.000802

-0.990000	0.610000	0.000418	-0.000365
-0.970000	0.610000	0.001800	-0.001058
-0.950000	0.610000	0.004781	-0.002919
-0.930000	0.610000	0.009841	-0.006345
-0.910000	0.610000	0.016078	-0.010792
-0.890000	0.610000	0.022029	-0.015126
-0.870000	0.610000	0.027556	-0.019290
-0.850000	0.610000	0.033088	-0.023732
-0.830000	0.610000	0.038423	-0.028178
-0.810000	0.610000	0.043518	-0.032827
-0.790000	0.610000	0.048484	-0.037500
-0.770000	0.610000	0.053176	-0.042081
-0.750000	0.610000	0.057663	-0.046814
-0.730000	0.610000	0.061930	-0.051706
-0.710000	0.610000	0.065926	-0.056618
-0.690000	0.610000	0.069845	-0.061742
-0.670000	0.610000	0.073390	-0.066807
-0.650000	0.610000	0.076441	-0.071712
-0.630000	0.610000	0.079753	-0.077204
-0.610000	0.610000	0.084056	-0.084056
-0.590000	0.610000	0.089336	-0.092375
-0.570000	0.610000	0.095103	-0.101784
-0.550000	0.610000	0.100855	-0.111850
-0.530000	0.610000	0.106264	-0.122277
-0.510000	0.610000	0.111157	-0.132904
-0.490000	0.610000	0.115448	-0.143649
-0.470000	0.610000	0.119090	-0.154463
-0.450000	0.610000	0.122050	-0.165311
-0.430000	0.610000	0.124300	-0.176159
-0.410000	0.610000	0.125812	-0.186959
-0.390000	0.610000	0.126536	-0.197610
-0.370000	0.610000	0.126353	-0.207833
-0.350000	0.610000	0.124934	-0.216777
-0.330000	0.610000	0.121434	-0.222033
-0.310000	0.610000	0.114018	-0.217880
-0.290000	0.610000	0.099585	-0.194132
-0.270000	0.610000	0.074694	-0.138931
-0.250000	0.610000	0.036818	-0.055591
-0.230000	0.610000	-0.011527	0.041899
-0.210000	0.610000	-0.056893	0.136192
-0.190000	0.610000	-0.083026	0.211516
-0.170000	0.610000	-0.087737	0.261945
-0.150000	0.610000	-0.081083	0.292264
-0.130000	0.610000	-0.071108	0.309961
-0.110000	0.610000	-0.061200	0.319393
-0.090000	0.610000	-0.051314	0.324871
-0.070000	0.610000	-0.039623	0.326665
-0.050000	0.610000	-0.025628	0.324524
-0.030000	0.610000	-0.012115	0.317413
-0.010000	0.610000	-0.003090	0.309549
0.010000	0.610000	0.003090	0.309549
0.030000	0.610000	0.012115	0.317413
0.050000	0.610000	0.025628	0.324524
0.070000	0.610000	0.039623	0.326665
0.090000	0.610000	0.051314	0.324871
0.110000	0.610000	0.061200	0.319393
0.130000	0.610000	0.071108	0.309961
0.150000	0.610000	0.081083	0.292264
0.170000	0.610000	0.087737	0.261945
0.190000	0.610000	0.083026	0.211516
0.210000	0.610000	0.056893	0.136192
0.230000	0.610000	0.011527	0.041899
0.250000	0.610000	-0.036818	-0.055591
0.270000	0.610000	-0.074694	-0.138931
0.290000	0.610000	-0.099585	-0.194132
0.310000	0.610000	-0.114018	-0.217880
0.330000	0.610000	-0.121434	-0.222033
0.350000	0.610000	-0.124934	-0.216777
0.370000	0.610000	-0.126353	-0.207833
0.390000	0.610000	-0.126536	-0.197610
0.410000	0.610000	-0.125812	-0.186959
0.430000	0.610000	-0.124300	-0.176159
0.450000	0.610000	-0.122050	-0.165311
0.470000	0.610000	-0.119090	-0.154463
0.490000	0.610000	-0.115448	-0.143649
0.510000	0.610000	-0.111157	-0.132904
0.530000	0.610000	-0.106264	-0.122277
0.550000	0.610000	-0.100855	-0.111850
0.570000	0.610000	-0.095103	-0.101784
0.590000	0.610000	-0.089336	-0.092375
0.610000	0.610000	-0.084056	-0.084056
0.630000	0.610000	-0.079753	-0.077204
0.650000	0.610000	-0.076441	-0.071712
0.670000	0.610000	-0.073390	-0.066807
0.690000	0.610000	-0.069845	-0.061742
0.710000	0.610000	-0.065926	-0.056618
0.730000	0.610000	-0.061930	-0.051706
0.750000	0.610000	-0.057663	-0.046814
0.770000	0.610000	-0.053176	-0.042081
0.790000	0.610000	-0.048484	-0.037500
0.810000	0.610000	-0.043518	-0.032827
0.830000	0.610000	-0.038423	-0.028178
0.850000	0.610000	-0.033088	-0.023732
0.870000	0.610000	-0.027556	-0.019290
0.890000	0.610000	-0.022029	-0.015126
0.910000	0.610000	-0.016078	-0.010792
0.930000	0.610000	-0.009841	-0.006345
0.950000	0.610000	-0.004781	-0.002919
0.970000	0.610000	-0.001800	-0.001058
0.990000	0.610000	-0.000418	-0.000365

-0.990000	0.630000	0.000179	-0.000150
-0.970000	0.630000	0.000848	-0.000500
-0.950000	0.630000	0.002585	-0.001595
-0.930000	0.630000	0.006177	-0.004045
-0.910000	0.630000	0.011634	-0.008006
-0.890000	0.630000	0.017708	-0.012586
-0.870000	0.630000	0.023301	-0.016875
-0.850000	0.630000	0.028622	-0.021188
-0.830000	0.630000	0.033855	-0.025726
-0.810000	0.630000	0.038866	-0.030288
-0.790000	0.630000	0.043628	-0.034999
-0.770000	0.630000	0.048288	-0.039603
-0.750000	0.630000	0.052778	-0.044234
-0.730000	0.630000	0.056990	-0.049148
-0.710000	0.630000	0.060978	-0.054105
-0.690000	0.630000	0.064720	-0.059075
-0.670000	0.630000	0.068321	-0.064220
-0.650000	0.630000	0.071499	-0.069285
-0.630000	0.630000	0.074230	-0.074230
-0.610000	0.630000	0.077204	-0.079753
-0.590000	0.630000	0.081046	-0.086573
-0.570000	0.630000	0.085740	-0.094799
-0.550000	0.630000	0.090846	-0.104077
-0.530000	0.630000	0.095907	-0.113992
-0.510000	0.630000	0.100615	-0.124250
-0.490000	0.630000	0.104807	-0.134685
-0.470000	0.630000	0.108400	-0.145206
-0.450000	0.630000	0.111347	-0.155758
-0.430000	0.630000	0.113620	-0.166302
-0.410000	0.630000	0.115197	-0.176802
-0.390000	0.630000	0.116056	-0.187214
-0.370000	0.630000	0.116170	-0.197472
-0.350000	0.630000	0.115487	-0.207428
-0.330000	0.630000	0.113883	-0.216701
-0.310000	0.630000	0.111068	-0.224318
-0.290000	0.630000	0.106464	-0.228103
-0.270000	0.630000	0.099148	-0.224065
-0.250000	0.630000	0.087909	-0.206693
-0.230000	0.630000	0.071361	-0.168699
-0.210000	0.630000	0.048672	-0.108452
-0.190000	0.630000	0.021145	-0.034524
-0.170000	0.630000	-0.005880	0.040406
-0.150000	0.630000	-0.026196	0.106895
-0.130000	0.630000	-0.037798	0.162094
-0.110000	0.630000	-0.042242	0.205801
-0.090000	0.630000	-0.041676	0.239477
-0.070000	0.630000	-0.037517	0.263401
-0.050000	0.630000	-0.030246	0.278007
-0.030000	0.630000	-0.019930	0.284112
-0.010000	0.630000	-0.007023	0.285214
0.010000	0.630000	0.007023	0.285214
0.030000	0.630000	0.019930	0.284112
0.050000	0.630000	0.030246	0.278007
0.070000	0.630000	0.037517	0.263401
0.090000	0.630000	0.041676	0.239477
0.110000	0.630000	0.042242	0.205801
0.130000	0.630000	0.037798	0.162094
0.150000	0.630000	0.026196	0.106895
0.170000	0.630000	0.005880	0.040406
0.190000	0.630000	-0.021145	-0.034524
0.210000	0.630000	-0.048672	-0.108452
0.230000	0.630000	-0.071361	-0.168699
0.250000	0.630000	-0.087909	-0.206693
0.270000	0.630000	-0.099148	-0.224065
0.290000	0.630000	-0.106464	-0.228103
0.310000	0.630000	-0.111068	-0.224318
0.330000	0.630000	-0.113883	-0.216701
0.350000	0.630000	-0.115487	-0.207428
0.370000	0.630000	-0.116170	-0.197472
0.390000	0.630000	-0.116056	-0.187214
0.410000	0.630000	-0.115197	-0.176802
0.430000	0.630000	-0.113620	-0.166302
0.450000	0.630000	-0.111347	-0.155758
0.470000	0.630000	-0.108400	-0.145206
0.490000	0.630000	-0.104807	-0.134685
0.510000	0.630000	-0.100615	-0.124250
0.530000	0.630000	-0.095907	-0.113992
0.550000	0.630000	-0.090846	-0.104077
0.570000	0.630000	-0.085740	-0.094799
0.590000	0.630000	-0.081046	-0.086573
0.610000	0.630000	-0.077204	-0.079753
0.630000	0.630000	-0.074230	-0.074230
0.650000	0.630000	-0.071499	-0.069285
0.670000	0.630000	-0.068321	-0.064220
0.690000	0.630000	-0.064720	-0.059075
0.710000	0.630000	-0.060978	-0.054105
0.730000	0.630000	-0.056990	-0.049148
0.750000	0.630000	-0.052778	-0.044234
0.770000	0.630000	-0.048288	-0.039603
0.790000	0.630000	-0.043628	-0.034999
0.810000	0.630000	-0.038866	-0.030288
0.830000	0.630000	-0.033855	-0.025726
0.850000	0.630000	-0.028622	-0.021188
0.870000	0.630000	-0.023301	-0.016875
0.890000	0.630000	-0.017708	-0.012586
0.910000	0.630000	-0.011634	-0.008006
0.930000	0.630000	-0.006177	-0.004045
0.950000	0.630000	-0.002585	-0.001595
0.970000	0.630000	-0.000848	-0.000500
0.990000	0.630000	-0.000179	-0.000150

-0.990000	0.650000	0.000068	-0.000056
-0.970000	0.650000	0.000355	-0.000212
-0.950000	0.650000	0.001236	-0.000772
-0.930000	0.650000	0.003430	-0.002275
-0.910000	0.650000	0.007536	-0.005280
-0.890000	0.650000	0.013160	-0.009615
-0.870000	0.650000	0.018955	-0.014214
-0.850000	0.650000	0.024237	-0.018525
-0.830000	0.650000	0.029322	-0.022991
-0.810000	0.650000	0.034245	-0.027565
-0.790000	0.650000	0.038948	-0.032166
-0.770000	0.650000	0.043387	-0.036814
-0.750000	0.650000	0.047744	-0.041543
-0.730000	0.650000	0.052015	-0.046400
-0.710000	0.650000	0.055997	-0.051317
-0.690000	0.650000	0.059729	-0.056277
-0.670000	0.650000	0.063180	-0.061279
-0.650000	0.650000	0.066431	-0.066431
-0.630000	0.650000	0.069285	-0.071499
-0.610000	0.650000	0.071712	-0.076441
-0.590000	0.650000	0.074290	-0.081896
-0.570000	0.650000	0.077599	-0.088563
-0.550000	0.650000	0.081661	-0.096574
-0.530000	0.650000	0.086090	-0.105613
-0.510000	0.650000	0.090462	-0.115285
-0.490000	0.650000	0.094491	-0.125297
-0.470000	0.650000	0.098015	-0.135470
-0.450000	0.650000	0.100950	-0.145702
-0.430000	0.650000	0.103253	-0.155929
-0.410000	0.650000	0.104896	-0.166108
-0.390000	0.650000	0.105862	-0.176198
-0.370000	0.650000	0.106134	-0.186161
-0.350000	0.650000	0.105701	-0.195945
-0.330000	0.650000	0.104541	-0.205467
-0.310000	0.650000	0.102613	-0.214556
-0.290000	0.650000	0.099835	-0.222845
-0.270000	0.650000	0.096058	-0.229595
-0.250000	0.650000	0.091065	-0.233526
-0.230000	0.650000	0.084575	-0.232710
-0.210000	0.650000	0.076241	-0.224509
-0.190000	0.650000	0.065800	-0.205957
-0.170000	0.650000	0.053531	-0.175251
-0.150000	0.650000	0.040536	-0.135893
-0.130000	0.650000	0.028049	-0.093196
-0.110000	0.650000	0.016786	-0.051092
-0.090000	0.650000	0.007204	-0.012242
-0.070000	0.650000	-0.000183	0.021256
-0.050000	0.650000	-0.004712	0.047947
-0.030000	0.650000	-0.005534	0.066640
-0.010000	0.650000	-0.002450	0.076452
0.010000	0.650000	0.002450	0.076452
0.030000	0.650000	0.005534	0.066640
0.050000	0.650000	0.004712	0.047947
0.070000	0.650000	0.000183	0.021256
0.090000	0.650000	-0.007204	-0.012242
0.110000	0.650000	-0.016786	-0.051092
0.130000	0.650000	-0.028049	-0.093196
0.150000	0.650000	-0.040536	-0.135893
0.170000	0.650000	-0.053531	-0.175251
0.190000	0.650000	-0.065800	-0.205957
0.210000	0.650000	-0.076241	-0.224509
0.230000	0.650000	-0.084575	-0.232710
0.250000	0.650000	-0.091065	-0.233526
0.270000	0.650000	-0.096058	-0.229595
0.290000	0.650000	-0.099835	-0.222845
0.310000	0.650000	-0.102613	-0.214556
0.330000	0.650000	-0.104541	-0.205467
0.350000	0.650000	-0.105701	-0.195945
0.370000	0.650000	-0.106134	-0.186161
0.390000	0.650000	-0.105862	-0.176198
0.410000	0.650000	-0.104896	-0.166108
0.430000	0.650000	-0.103253	-0.155929
0.450000	0.650000	-0.100950	-0.145702
0.470000	0.650000	-0.098015	-0.135470
0.490000	0.650000	-0.094491	-0.125297
0.510000	0.650000	-0.090462	-0.115285
0.530000	0.650000	-0.086090	-0.105613
0.550000	0.650000	-0.081661	-0.096574
0.570000	0.650000	-0.077599	-0.088563
0.590000	0.650000	-0.074290	-0.081896
0.610000	0.650000	-0.071712	-0.076441
0.630000	0.650000	-0.069285	-0.071499
0.650000	0.650000	-0.066431	-0.066431
0.670000	0.650000	-0.063180	-0.061279
0.690000	0.650000	-0.059729	-0.056277
0.710000	0.650000	-0.055997	-0.051317
0.730000	0.650000	-0.052015	-0.046400
0.750000	0.650000	-0.047744	-0.041543
0.770000	0.650000	-0.043387	-0.036814
0.790000	0.650000	-0.038948	-0.032166
0.810000	0.650000	-0.034245	-0.027565
0.830000	0.650000	-0.029322	-0.022991
0.850000	0.650000	-0.024237	-0.018525
0.870000	0.650000	-0.018955	-0.014214
0.890000	0.650000	-0.013160	-0.009615
0.910000	0.650000	-0.007536	-0.005280
0.930000	0.650000	-0.003430	-0.002275
0.950000	0.650000	-0.001236	-0.000772
0.970000	0.650000	-0.000355	-0.000212
0.990000	0.650000	-0.000068	-0.000056

-0.990000	0.670000	0.000023	-0.000019
-0.970000	0.670000	0.000132	-0.000080
-0.950000	0.670000	0.000521	-0.000331
-0.930000	0.670000	0.001670	-0.001124
-0.910000	0.670000	0.004294	-0.003053
-0.890000	0.670000	0.008773	-0.006537
-0.870000	0.670000	0.014391	-0.011100
-0.850000	0.670000	0.019846	-0.015665
-0.830000	0.670000	0.024814	-0.020021
-0.810000	0.670000	0.029690	-0.024583
-0.790000	0.670000	0.034379	-0.029172
-0.770000	0.670000	0.038894	-0.033759
-0.750000	0.670000	0.043179	-0.038588
-0.730000	0.670000	0.047222	-0.043443
-0.710000	0.670000	0.051103	-0.048288
-0.690000	0.670000	0.054758	-0.053201
-0.670000	0.670000	0.058167	-0.058167
-0.650000	0.670000	0.061279	-0.063180
-0.630000	0.670000	0.064220	-0.068321
-0.610000	0.670000	0.066807	-0.073390
-0.590000	0.670000	0.068923	-0.078291
-0.570000	0.670000	0.071060	-0.083602
-0.550000	0.670000	0.073795	-0.090011
-0.530000	0.670000	0.077195	-0.097684
-0.510000	0.670000	0.080930	-0.106368
-0.490000	0.670000	0.084620	-0.115700
-0.470000	0.670000	0.087992	-0.125384
-0.450000	0.670000	0.090885	-0.135226
-0.430000	0.670000	0.093211	-0.145105
-0.410000	0.670000	0.094924	-0.154948
-0.390000	0.670000	0.095998	-0.164706
-0.370000	0.670000	0.096419	-0.174334
-0.350000	0.670000	0.096177	-0.183794
-0.330000	0.670000	0.095267	-0.193043
-0.310000	0.670000	0.093685	-0.202024
-0.290000	0.670000	0.091422	-0.210654
-0.270000	0.670000	0.088464	-0.218790
-0.250000	0.670000	0.084790	-0.226194
-0.230000	0.670000	0.080370	-0.232499
-0.210000	0.670000	0.075171	-0.237173
-0.190000	0.670000	0.069152	-0.239487
-0.170000	0.670000	0.062308	-0.238628
-0.150000	0.670000	0.054758	-0.234129
-0.130000	0.670000	0.046753	-0.226251
-0.110000	0.670000	0.038571	-0.215480
-0.090000	0.670000	0.030441	-0.202650
-0.070000	0.670000	0.022564	-0.188995
-0.050000	0.670000	0.015176	-0.175999
-0.030000	0.670000	0.008535	-0.165355
-0.010000	0.670000	0.002717	-0.159116
0.010000	0.670000	-0.002717	-0.159116
0.030000	0.670000	-0.008535	-0.165355
0.050000	0.670000	-0.015176	-0.175999
0.070000	0.670000	-0.022564	-0.188995
0.090000	0.670000	-0.030441	-0.202650
0.110000	0.670000	-0.038571	-0.215480
0.130000	0.670000	-0.046753	-0.226251
0.150000	0.670000	-0.054758	-0.234129
0.170000	0.670000	-0.062308	-0.238628
0.190000	0.670000	-0.069152	-0.239487
0.210000	0.670000	-0.075171	-0.237173
0.230000	0.670000	-0.080370	-0.232499
0.250000	0.670000	-0.084790	-0.226194
0.270000	0.670000	-0.088464	-0.218790
0.290000	0.670000	-0.091422	-0.210654
0.310000	0.670000	-0.093685	-0.202024
0.330000	0.670000	-0.095267	-0.193043
0.350000	0.670000	-0.096177	-0.183794
0.370000	0.670000	-0.096419	-0.174334
0.390000	0.670000	-0.095998	-0.164706
0.410000	0.670000	-0.094924	-0.154948
0.430000	0.670000	-0.093211	-0.145105
0.450000	0.670000	-0.090885	-0.135226
0.470000	0.670000	-0.087992	-0.125384
0.490000	0.670000	-0.084620	-0.115700
0.510000	0.670000	-0.080930	-0.106368
0.530000	0.670000	-0.077195	-0.097684
0.550000	0.670000	-0.073795	-0.090011
0.570000	0.670000	-0.071060	-0.083602
0.590000	0.670000	-0.068923	-0.078291
0.610000	0.670000	-0.066807	-0.073390
0.630000	0.670000	-0.064220	-0.068321
0.650000	0.670000	-0.061279	-0.063180
0.670000	0.670000	-0.058167	-0.058167
0.690000	0.670000	-0.054758	-0.053201
0.710000	0.670000	-0.051103	-0.048288
0.730000	0.670000	-0.047222	-0.043443
0.750000	0.670000	-0.043179	-0.038588
0.770000	0.670000	-0.038894	-0.033759
0.790000	0.670000	-0.034379	-0.029172
0.810000	0.670000	-0.029690	-0.024583
0.830000	0.670000	-0.024814	-0.020021
0.850000	0.670000	-0.019846	-0.015665
0.870000	0.670000	-0.014391	-0.011100
0.890000	0.670000	-0.008773	-0.006537
0.910000	0.670000	-0.004294	-0.003053
0.930000	0.670000	-0.001670	-0.001124
0.950000	0.670000	-0.000521	-0.000331
0.970000	0.670000	-0.000132	-0.000080
0.990000	0.670000	-0.000023	-0.000019

-0.990000	0.690000	0.000007	-0.000006
-0.970000	0.690000	0.000043	-0.000027
-0.950000	0.690000	0.000192	-0.000125
-0.930000	0.690000	0.000708	-0.000485
-0.910000	0.690000	0.002123	-0.001535
-0.890000	0.690000	0.005113	-0.003876
-0.870000	0.690000	0.009827	-0.007751
-0.850000	0.690000	0.015316	-0.012443
-0.830000	0.690000	0.020404	-0.016962
-0.810000	0.690000	0.025094	-0.021353
-0.790000	0.690000	0.029771	-0.025990
-0.770000	0.690000	0.034227	-0.030614
-0.750000	0.690000	0.038480	-0.035328
-0.730000	0.690000	0.042499	-0.040171
-0.710000	0.690000	0.046261	-0.045014
-0.690000	0.690000	0.049852	-0.049852
-0.670000	0.690000	0.053201	-0.054758
-0.650000	0.690000	0.056277	-0.059729
-0.630000	0.690000	0.059075	-0.064720
-0.610000	0.690000	0.061742	-0.069845
-0.590000	0.690000	0.064077	-0.074908
-0.570000	0.690000	0.065878	-0.079746
-0.550000	0.690000	0.067577	-0.084872
-0.530000	0.690000	0.069731	-0.090927
-0.510000	0.690000	0.072445	-0.098139
-0.490000	0.690000	0.075472	-0.106348
-0.470000	0.690000	0.078486	-0.115236
-0.450000	0.690000	0.081227	-0.124505
-0.430000	0.690000	0.083527	-0.133940
-0.410000	0.690000	0.085292	-0.143402
-0.390000	0.690000	0.086472	-0.152805
-0.370000	0.690000	0.087041	-0.162090
-0.350000	0.690000	0.086988	-0.171210
-0.330000	0.690000	0.086306	-0.180124
-0.310000	0.690000	0.084997	-0.188792
-0.290000	0.690000	0.083064	-0.197168
-0.270000	0.690000	0.080512	-0.205202
-0.250000	0.690000	0.077351	-0.212827
-0.230000	0.690000	0.073592	-0.219955
-0.210000	0.690000	0.069249	-0.226475
-0.190000	0.690000	0.064340	-0.232245
-0.170000	0.690000	0.058885	-0.237086
-0.150000	0.690000	0.052919	-0.240825
-0.130000	0.690000	0.046505	-0.243370
-0.110000	0.690000	0.039733	-0.244758
-0.090000	0.690000	0.032705	-0.245129
-0.070000	0.690000	0.025515	-0.244690
-0.050000	0.690000	0.018240	-0.243723
-0.030000	0.690000	0.010938	-0.242614
-0.010000	0.690000	0.003643	-0.241853
0.010000	0.690000	-0.003643	-0.241853
0.030000	0.690000	-0.010938	-0.242614
0.050000	0.690000	-0.018240	-0.243723
0.070000	0.690000	-0.025515	-0.244690
0.090000	0.690000	-0.032705	-0.245129
0.110000	0.690000	-0.039733	-0.244758
0.130000	0.690000	-0.046505	-0.243370
0.150000	0.690000	-0.052919	-0.240825
0.170000	0.690000	-0.058885	-0.237086
0.190000	0.690000	-0.064340	-0.232245
0.210000	0.690000	-0.069249	-0.226475
0.230000	0.690000	-0.073592	-0.219955
0.250000	0.690000	-0.077351	-0.212827
0.270000	0.690000	-0.080512	-0.205202
0.290000	0.690000	-0.083064	-0.197168
0.310000	0.690000	-0.084997	-0.188792
0.330000	0.690000	-0.086306	-0.180124
0.350000	0.690000	-0.086988	-0.171210
0.370000	0.690000	-0.087041	-0.162090
0.390000	0.690000	-0.086472	-0.152805
0.410000	0.690000	-0.085292	-0.143402
0.430000	0.690000	-0.083527	-0.133940
0.450000	0.690000	-0.081227	-0.124505
0.470000	0.690000	-0.078486	-0.115236
0.490000	0.690000	-0.075472	-0.106348
0.510000	0.690000	-0.072445	-0.098139
0.530000	0.690000	-0.069731	-0.090927
0.550000	0.690000	-0.067577	-0.084872
0.570000	0.690000	-0.065878	-0.079746
0.590000	0.690000	-0.064077	-0.074908
0.610000	0.690000	-0.061742	-0.069845
0.630000	0.690000	-0.059075	-0.064720
0.650000	0.690000	-0.056277	-0.059729
0.670000	0.690000	-0.053201	-0.054758
0.690000	0.690000	-0.049852	-0.049852
0.710000	0.690000	-0.046261	-0.045014
0.730000	0.690000	-0.042499	-0.040171
0.750000	0.690000	-0.038480	-0.035328
0.770000	0.690000	-0.034227	-0.030614
0.790000	0.690000	-0.029771	-0.025990
0.810000	0.690000	-0.025094	-0.021353
0.830000	0.690000	-0.020404	-0.016962
0.850000	0.690000	-0.015316	-0.012443
0.870000	0.690000	-0.009827	-0.007751
0.890000	0.690000	-0.005113	-0.003876
0.910000	0.690000	-0.002123	-0.001535
0.930000	0.690000	-0.000708	-0.000485
0.950000	0.690000	-0.000192	-0.000125
0.970000	0.690000	-0.000043	-0.000027
0.990000	0.690000	-0.000007	-0.000006

-0.990000	0.710000	0.000002	-0.000002
-0.970000	0.710000	0.000013	-0.000008
-0.950000	0.710000	0.000062	-0.000042
-0.930000	0.710000	0.000260	-0.000183
-0.910000	0.710000	0.000903	-0.000666
-0.890000	0.710000	0.002557	-0.001974
-0.870000	0.710000	0.005824	-0.004686
-0.850000	0.710000	0.010634	-0.008863
-0.830000	0.710000	0.015904	-0.013629
-0.810000	0.710000	0.020661	-0.018118
-0.790000	0.710000	0.025119	-0.022565
-0.770000	0.710000	0.029557	-0.027246
-0.750000	0.710000	0.033745	-0.031911
-0.730000	0.710000	0.037712	-0.036667
-0.710000	0.710000	0.041475	-0.041475
-0.690000	0.710000	0.045014	-0.046261
-0.670000	0.710000	0.048288	-0.051103
-0.650000	0.710000	0.051317	-0.055997
-0.630000	0.710000	0.054105	-0.060978
-0.610000	0.710000	0.056618	-0.065926
-0.590000	0.710000	0.059021	-0.071013
-0.570000	0.710000	0.061095	-0.076030
-0.550000	0.710000	0.062612	-0.080802
-0.530000	0.710000	0.063925	-0.085726
-0.510000	0.710000	0.065507	-0.091350
-0.490000	0.710000	0.067520	-0.097989
-0.470000	0.710000	0.069832	-0.105602
-0.450000	0.710000	0.072179	-0.113931
-0.430000	0.710000	0.074311	-0.122682
-0.410000	0.710000	0.076055	-0.131626
-0.390000	0.710000	0.077306	-0.140602
-0.370000	0.710000	0.078010	-0.149508
-0.350000	0.710000	0.078139	-0.158273
-0.330000	0.710000	0.077681	-0.166844
-0.310000	0.710000	0.076636	-0.175177
-0.290000	0.710000	0.075006	-0.183230
-0.270000	0.710000	0.072801	-0.190965
-0.250000	0.710000	0.070032	-0.198341
-0.230000	0.710000	0.066717	-0.205314
-0.210000	0.710000	0.062877	-0.211839
-0.190000	0.710000	0.058537	-0.217866
-0.170000	0.710000	0.053725	-0.223342
-0.150000	0.710000	0.048472	-0.228209
-0.130000	0.710000	0.042818	-0.232416
-0.110000	0.710000	0.036809	-0.235935
-0.090000	0.710000	0.030505	-0.238767
-0.070000	0.710000	0.023967	-0.240938
-0.050000	0.710000	0.017251	-0.242491
-0.030000	0.710000	0.010405	-0.243481
-0.010000	0.710000	0.003477	-0.243957
0.010000	0.710000	-0.003477	-0.243957
0.030000	0.710000	-0.010405	-0.243481
0.050000	0.710000	-0.017251	-0.242491
0.070000	0.710000	-0.023967	-0.240938
0.090000	0.710000	-0.030505	-0.238767
0.110000	0.710000	-0.036809	-0.235935
0.130000	0.710000	-0.042818	-0.232416
0.150000	0.710000	-0.048472	-0.228209
0.170000	0.710000	-0.053725	-0.223342
0.190000	0.710000	-0.058537	-0.217866
0.210000	0.710000	-0.062877	-0.211839
0.230000	0.710000	-0.066717	-0.205314
0.250000	0.710000	-0.070032	-0.198341
0.270000	0.710000	-0.072801	-0.190965
0.290000	0.710000	-0.075006	-0.183230
0.310000	0.710000	-0.076636	-0.175177
0.330000	0.710000	-0.077681	-0.166844
0.350000	0.710000	-0.078139	-0.158273
0.370000	0.710000	-0.078010	-0.149508
0.390000	0.710000	-0.077306	-0.140602
0.410000	0.710000	-0.076055	-0.131626
0.430000	0.710000	-0.074311	-0.122682
0.450000	0.710000	-0.072179	-0.113931
0.470000	0.710000	-0.069832	-0.105602
0.490000	0.710000	-0.067520	-0.097989
0.510000	0.710000	-0.065507	-0.091350
0.530000	0.710000	-0.063925	-0.085726
0.550000	0.710000	-0.062612	-0.080802
0.570000	0.710000	-0.061095	-0.076030
0.590000	0.710000	-0.059021	-0.071013
0.610000	0.710000	-0.056618	-0.065926
0.630000	0.710000	-0.054105	-0.060978
0.650000	0.710000	-0.051317	-0.055997
0.670000	0.710000	-0.048288	-0.051103
0.690000	0.710000	-0.045014	-0.046261
0.710000	0.710000	-0.041475	-0.041475
0.730000	0.710000	-0.037712	-0.036667
0.750000	0.710000	-0.033745	-0.031911
0.770000	0.710000	-0.029557	-0.027246
0.790000	0.710000	-0.025119	-0.022565
0.810000	0.710000	-0.020661	-0.018118
0.830000	0.710000	-0.015904	-0.013629
0.850000	0.710000	-0.010634	-0.008863
0.870000	0.710000	-0.005824	-0.004686
0.890000	0.710000	-0.002557	-0.001974
0.910000	0.710000	-0.000903	-0.000666
0.930000	0.710000	-0.000260	-0.000183
0.950000	0.710000	-0.000062	-0.000042
0.970000	0.710000	-0.000013	-0.000008
0.990000	0.710000	-0.000002	-0.000002

-0.990000	0.730000	0.000000	-0.000000
-0.970000	0.730000	0.000003	-0.000002
-0.950000	0.730000	0.000018	-0.000012
-0.930000	0.730000	0.000083	-0.000060
-0.910000	0.730000	0.000331	-0.000249
-0.890000	0.730000	0.001092	-0.000858
-0.870000	0.730000	0.002938	-0.002406
-0.850000	0.730000	0.006373	-0.005423
-0.830000	0.730000	0.011148	-0.009807
-0.810000	0.730000	0.016157	-0.014604
-0.790000	0.730000	0.020644	-0.019103
-0.770000	0.730000	0.024881	-0.023604
-0.750000	0.730000	0.029059	-0.028286
-0.730000	0.730000	0.032970	-0.032970
-0.710000	0.730000	0.036667	-0.037712
-0.690000	0.730000	0.040171	-0.042499
-0.670000	0.730000	0.043443	-0.047222
-0.650000	0.730000	0.046400	-0.052015
-0.630000	0.730000	0.049148	-0.056990
-0.610000	0.730000	0.051706	-0.061930
-0.590000	0.730000	0.053972	-0.066800
-0.570000	0.730000	0.056087	-0.071795
-0.550000	0.730000	0.057879	-0.076733
-0.530000	0.730000	0.059181	-0.081471
-0.510000	0.730000	0.060179	-0.086190
-0.490000	0.730000	0.061217	-0.091343
-0.470000	0.730000	0.062542	-0.097330
-0.450000	0.730000	0.064144	-0.104228
-0.430000	0.730000	0.065829	-0.111866
-0.410000	0.730000	0.067369	-0.119981
-0.390000	0.730000	0.068585	-0.128334
-0.370000	0.730000	0.069366	-0.136745
-0.350000	0.730000	0.069648	-0.145093
-0.330000	0.730000	0.069399	-0.153289
-0.310000	0.730000	0.068607	-0.161272
-0.290000	0.730000	0.067271	-0.168993
-0.270000	0.730000	0.065397	-0.176409
-0.250000	0.730000	0.062997	-0.183482
-0.230000	0.730000	0.060089	-0.190175
-0.210000	0.730000	0.056693	-0.196451
-0.190000	0.730000	0.052833	-0.202277
-0.170000	0.730000	0.048539	-0.207618
-0.150000	0.730000	0.043842	-0.212440
-0.130000	0.730000	0.038776	-0.216711
-0.110000	0.730000	0.033380	-0.220404
-0.090000	0.730000	0.027700	-0.223496
-0.070000	0.730000	0.021789	-0.225978
-0.050000	0.730000	0.015696	-0.227845
-0.030000	0.730000	0.009471	-0.229093
-0.010000	0.730000	0.003166	-0.229718
0.010000	0.730000	-0.003166	-0.229718
0.030000	0.730000	-0.009471	-0.229093
0.050000	0.730000	-0.015696	-0.227845
0.070000	0.730000	-0.021789	-0.225978
0.090000	0.730000	-0.027700	-0.223496
0.110000	0.730000	-0.033380	-0.220404
0.130000	0.730000	-0.038776	-0.216711
0.150000	0.730000	-0.043842	-0.212440
0.170000	0.730000	-0.048539	-0.207618
0.190000	0.730000	-0.052833	-0.202277
0.210000	0.730000	-0.056693	-0.196451
0.230000	0.730000	-0.060089	-0.190175
0.250000	0.730000	-0.062997	-0.183482
0.270000	0.730000	-0.065397	-0.176409
0.290000	0.730000	-0.067271	-0.168993
0.310000	0.730000	-0.068607	-0.161272
0.330000	0.730000	-0.069399	-0.153289
0.350000	0.730000	-0.069648	-0.145093
0.370000	0.730000	-0.069366	-0.136745
0.390000	0.730000	-0.068585	-0.128334
0.410000	0.730000	-0.067369	-0.119981
0.430000	0.730000	-0.065829	-0.111866
0.450000	0.730000	-0.064144	-0.104228
0.470000	0.730000	-0.062542	-0.097330
0.490000	0.730000	-0.061217	-0.091343
0.510000	0.730000	-0.060179	-0.086190
0.530000	0.730000	-0.059181	-0.081471
0.550000	0.730000	-0.057879	-0.076733
0.570000	0.730000	-0.056087	-0.071795
0.590000	0.730000	-0.053972	-0.066800
0.610000	0.730000	-0.051706	-0.061930
0.630000	0.730000	-0.049148	-0.056990
0.650000	0.730000	-0.046400	-0.052015
0.670000	0.730000	-0.043443	-0.047222
0.690000	0.730000	-0.040171	-0.042499
0.710000	0.730000	-0.036667	-0.037712
0.730000	0.730000	-0.032970	-0.032970
0.750000	0.730000	-0.029059	-0.028286
0.770000	0.730000	-0.024881	-0.023604
0.790000	0.730000	-0.020644	-0.019103
0.810000	0.730000	-0.016157	-0.014604
0.830000	0.730000	-0.011148	-0.009807
0.850000	0.730000	-0.006373	-0.005423
0.870000	0.730000	-0.002938	-0.002406
0.890000	0.730000	-0.001092	-0.000858
0.910000	0.730000	-0.000331	-0.000249
0.930000	0.730000	-0.000083	-0.000060
0.950000	0.730000	-0.000018	-0.000012
0.970000	0.730000	-0.000003	-0.000002
0.990000	0.730000	-0.000000	-0.000000

-0.990000	0.750000	0.000000	-0.000000
-0.970000	0.750000	0.000001	-0.000000
-0.950000	0.750000	0.000004	-0.000003
-0.930000	0.750000	0.000023	-0.000017
-0.910000	0.750000	0.000106	-0.000081
-0.890000	0.750000	0.000400	-0.000319
-0.870000	0.750000	0.001258	-0.001046
-0.850000	0.750000	0.003234	-0.002798
-0.830000	0.750000	0.006724	-0.006037
-0.810000	0.750000	0.011366	-0.010534
-0.790000	0.750000	0.016119	-0.015337
-0.770000	0.750000	0.020373	-0.019861
-0.750000	0.750000	0.024380	-0.024380
-0.730000	0.750000	0.028286	-0.029059
-0.710000	0.750000	0.031911	-0.033745
-0.690000	0.750000	0.035328	-0.038480
-0.670000	0.750000	0.038588	-0.043179
-0.650000	0.750000	0.041543	-0.047744
-0.630000	0.750000	0.044234	-0.052778
-0.610000	0.750000	0.046814	-0.057663
-0.590000	0.750000	0.049154	-0.062475
-0.570000	0.750000	0.051161	-0.067270
-0.550000	0.750000	0.052934	-0.072153
-0.530000	0.750000	0.054466	-0.077015
-0.510000	0.750000	0.055632	-0.081732
-0.490000	0.750000	0.056377	-0.086269
-0.470000	0.750000	0.056944	-0.090982
-0.450000	0.750000	0.057639	-0.096283
-0.430000	0.750000	0.058555	-0.102368
-0.410000	0.750000	0.059584	-0.109183
-0.390000	0.750000	0.060538	-0.116525
-0.370000	0.750000	0.061247	-0.124168
-0.350000	0.750000	0.061591	-0.131918
-0.330000	0.750000	0.061497	-0.139632
-0.310000	0.750000	0.060928	-0.147204
-0.290000	0.750000	0.059865	-0.154559
-0.270000	0.750000	0.058307	-0.161638
-0.250000	0.750000	0.056262	-0.168397
-0.230000	0.750000	0.053743	-0.174795
-0.210000	0.750000	0.050770	-0.180796
-0.190000	0.750000	0.047366	-0.186368
-0.170000	0.750000	0.043557	-0.191479
-0.150000	0.750000	0.039375	-0.196101
-0.130000	0.750000	0.034851	-0.200207
-0.110000	0.750000	0.030022	-0.203772
-0.090000	0.750000	0.024928	-0.206773
-0.070000	0.750000	0.019617	-0.209195
-0.050000	0.750000	0.014136	-0.211023
-0.030000	0.750000	0.008531	-0.212248
-0.010000	0.750000	0.002852	-0.212863
0.010000	0.750000	-0.002852	-0.212863
0.030000	0.750000	-0.008531	-0.212248
0.050000	0.750000	-0.014136	-0.211023
0.070000	0.750000	-0.019617	-0.209195
0.090000	0.750000	-0.024928	-0.206773
0.110000	0.750000	-0.030022	-0.203772
0.130000	0.750000	-0.034851	-0.200207
0.150000	0.750000	-0.039375	-0.196101
0.170000	0.750000	-0.043557	-0.191479
0.190000	0.750000	-0.047366	-0.186368
0.210000	0.750000	-0.050770	-0.180796
0.230000	0.750000	-0.053743	-0.174795
0.250000	0.750000	-0.056262	-0.168397
0.270000	0.750000	-0.058307	-0.161638
0.290000	0.750000	-0.059865	-0.154559
0.310000	0.750000	-0.060928	-0.147204
0.330000	0.750000	-0.061497	-0.139632
0.350000	0.750000	-0.061591	-0.131918
0.370000	0.750000	-0.061247	-0.124168
0.390000	0.750000	-0.060538	-0.116525
0.410000	0.750000	-0.059584	-0.109183
0.430000	0.750000	-0.058555	-0.102368
0.450000	0.750000	-0.057639	-0.096283
0.470000	0.750000	-0.056944	-0.090982
0.490000	0.750000	-0.056377	-0.086269
0.510000	0.750000	-0.055632	-0.081732
0.530000	0.750000	-0.054466	-0.077015
0.550000	0.750000	-0.052934	-0.072153
0.570000	0.750000	-0.051161	-0.067270
0.590000	0.750000	-0.049154	-0.062475
0.610000	0.750000	-0.046814	-0.057663
0.630000	0.750000	-0.044234	-0.052778
0.650000	0.750000	-0.041543	-0.047744
0.670000	0.750000	-0.038588	-0.043179
0.690000	0.750000	-0.035328	-0.038480
0.710000	0.750000	-0.031911	-0.033745
0.730000	0.750000	-0.028286	-0.029059
0.750000	0.750000	-0.024380	-0.024380
0.770000	0.750000	-0.020373	-0.019861
0.790000	0.750000	-0.016119	-0.015337
0.810000	0.750000	-0.011366	-0.010534
0.830000	0.750000	-0.006724	-0.006037
0.850000	0.750000	-0.003234	-0.002798
0.870000	0.750000	-0.001258	-0.001046
0.890000	0.750000	-0.000400	-0.000319
0.910000	0.750000	-0.000106	-0.000081
0.930000	0.750000	-0.000023	-0.000017
0.950000	0.750000	-0.000004	-0.000003
0.970000	0.750000	-0.000001	-0.000000
0.990000	0.750000	-0.000000	-0.000000

-0.990000	0.770000	0.000000	-0.000000
-0.970000	0.770000	0.000000	-0.000000
-0.950000	0.770000	0.000001	-0.000001
-0.930000	0.770000	0.000006	-0.000004
-0.910000	0.770000	0.000029	-0.000023
-0.890000	0.770000	0.000127	-0.000103
-0.870000	0.770000	0.000459	-0.000388
-0.850000	0.770000	0.001383	-0.001217
-0.830000	0.770000	0.003412	-0.003122
-0.810000	0.770000	0.006857	-0.006495
-0.790000	0.770000	0.011317	-0.011036
-0.770000	0.770000	0.015839	-0.015839
-0.750000	0.770000	0.019861	-0.020373
-0.730000	0.770000	0.023604	-0.024881
-0.710000	0.770000	0.027246	-0.029557
-0.690000	0.770000	0.030614	-0.034227
-0.670000	0.770000	0.033759	-0.038894
-0.650000	0.770000	0.036814	-0.043387
-0.630000	0.770000	0.039603	-0.048288
-0.610000	0.770000	0.042081	-0.053176
-0.590000	0.770000	0.044370	-0.057909
-0.570000	0.770000	0.046408	-0.062602
-0.550000	0.770000	0.048132	-0.067368
-0.530000	0.770000	0.049599	-0.072080
-0.510000	0.770000	0.050924	-0.076859
-0.490000	0.770000	0.051964	-0.081513
-0.470000	0.770000	0.052525	-0.085940
-0.450000	0.770000	0.052755	-0.090305
-0.430000	0.770000	0.052925	-0.094964
-0.410000	0.770000	0.053208	-0.100203
-0.390000	0.770000	0.053597	-0.106090
-0.370000	0.770000	0.053969	-0.112521
-0.350000	0.770000	0.054180	-0.119316
-0.330000	0.770000	0.054109	-0.126283
-0.310000	0.770000	0.053676	-0.133266
-0.290000	0.770000	0.052832	-0.140139
-0.270000	0.770000	0.051554	-0.146811
-0.250000	0.770000	0.049837	-0.153212
-0.230000	0.770000	0.047686	-0.159290
-0.210000	0.770000	0.045116	-0.165000
-0.190000	0.770000	0.042146	-0.170307
-0.170000	0.770000	0.038802	-0.175177
-0.150000	0.770000	0.035110	-0.179583
-0.130000	0.770000	0.031102	-0.183497
-0.110000	0.770000	0.026811	-0.186897
-0.090000	0.770000	0.022275	-0.189760
-0.070000	0.770000	0.017537	-0.192071
-0.050000	0.770000	0.012641	-0.193816
-0.030000	0.770000	0.007631	-0.194985
-0.010000	0.770000	0.002551	-0.195571
0.010000	0.770000	-0.002551	-0.195571
0.030000	0.770000	-0.007631	-0.194985
0.050000	0.770000	-0.012641	-0.193816
0.070000	0.770000	-0.017537	-0.192071
0.090000	0.770000	-0.022275	-0.189760
0.110000	0.770000	-0.026811	-0.186897
0.130000	0.770000	-0.031102	-0.183497
0.150000	0.770000	-0.035110	-0.179583
0.170000	0.770000	-0.038802	-0.175177
0.190000	0.770000	-0.042146	-0.170307
0.210000	0.770000	-0.045116	-0.165000
0.230000	0.770000	-0.047686	-0.159290
0.250000	0.770000	-0.049837	-0.153212
0.270000	0.770000	-0.051554	-0.146811
0.290000	0.770000	-0.052832	-0.140139
0.310000	0.770000	-0.053676	-0.133266
0.330000	0.770000	-0.054109	-0.126283
0.350000	0.770000	-0.054180	-0.119316
0.370000	0.770000	-0.053969	-0.112521
0.390000	0.770000	-0.053597	-0.106090
0.410000	0.770000	-0.053208	-0.100203
0.430000	0.770000	-0.052925	-0.094964
0.450000	0.770000	-0.052755	-0.090305
0.470000	0.770000	-0.052525	-0.085940
0.490000	0.770000	-0.051964	-0.081513
0.510000	0.770000	-0.050924	-0.076859
0.530000	0.770000	-0.049599	-0.072080
0.550000	0.770000	-0.048132	-0.067368
0.570000	0.770000	-0.046408	-0.062602
0.590000	0.770000	-0.044370	-0.057909
0.610000	0.770000	-0.042081	-0.053176
0.630000	0.770000	-0.039603	-0.048288
0.650000	0.770000	-0.036814	-0.043387
0.670000	0.770000	-0.033759	-0.038894
0.690000	0.770000	-0.030614	-0.034227
0.710000	0.770000	-0.027246	-0.029557
0.730000	0.770000	-0.023604	-0.024881
0.750000	0.770000	-0.019861	-0.020373
0.770000	0.770000	-0.015839	-0.015839
0.790000	0.770000	-0.011317	-0.011036
0.810000	0.770000	-0.006857	-0.006495
0.830000	0.770000	-0.003412	-0.003122
0.850000	0.770000	-0.001383	-0.001217
0.870000	0.770000	-0.000459	-0.000388
0.890000	0.770000	-0.000127	-0.000103
0.910000	0.770000	-0.000029	-0.000023
0.930000	0.770000	-0.000006	-0.000004
0.950000	0.770000	-0.000001	-0.000001
0.970000	0.770000	-0.000000	-0.000000
0.990000	0.770000	-0.000000	-0.000000

-0.990000	0.790000	0.000000	-0.000000
-0.970000	0.790000	0.000000	-0.000000
-0.950000	0.790000	0.000000	-0.000000
-0.930000	0.790000	0.000001	-0.000001
-0.910000	0.790000	0.000007	-0.000006
-0.890000	0.790000	0.000035	-0.000029
-0.870000	0.790000	0.000144	-0.000124
-0.850000	0.790000	0.000499	-0.000449
-0.830000	0.790000	0.001446	-0.001354
-0.810000	0.790000	0.003452	-0.003350
-0.790000	0.790000	0.006775	-0.006775
-0.770000	0.790000	0.011036	-0.011317
-0.750000	0.790000	0.015337	-0.016119
-0.730000	0.790000	0.019103	-0.020644
-0.710000	0.790000	0.022565	-0.025119
-0.690000	0.790000	0.025990	-0.029771
-0.670000	0.790000	0.029172	-0.034379
-0.650000	0.790000	0.032166	-0.038948
-0.630000	0.790000	0.034999	-0.043628
-0.610000	0.790000	0.037500	-0.048484
-0.590000	0.790000	0.039752	-0.053114
-0.570000	0.790000	0.041701	-0.057669
-0.550000	0.790000	0.043457	-0.062377
-0.530000	0.790000	0.044973	-0.067015
-0.510000	0.790000	0.046197	-0.071574
-0.490000	0.790000	0.047294	-0.076198
-0.470000	0.790000	0.048150	-0.080770
-0.450000	0.790000	0.048612	-0.085138
-0.430000	0.790000	0.048653	-0.089294
-0.410000	0.790000	0.048455	-0.093456
-0.390000	0.790000	0.048215	-0.097913
-0.370000	0.790000	0.048017	-0.102843
-0.350000	0.790000	0.047825	-0.108261
-0.330000	0.790000	0.047543	-0.114067
-0.310000	0.790000	0.047068	-0.120110
-0.290000	0.790000	0.046316	-0.126236
-0.270000	0.790000	0.045230	-0.132307
-0.250000	0.790000	0.043779	-0.138216
-0.230000	0.790000	0.041951	-0.143881
-0.210000	0.790000	0.039749	-0.149238
-0.190000	0.790000	0.037185	-0.154238
-0.170000	0.790000	0.034278	-0.158840
-0.150000	0.790000	0.031052	-0.163010
-0.130000	0.790000	0.027535	-0.166718
-0.110000	0.790000	0.023756	-0.169940
-0.090000	0.790000	0.019752	-0.172654
-0.070000	0.790000	0.015559	-0.174844
-0.050000	0.790000	0.011220	-0.176497
-0.030000	0.790000	0.006775	-0.177604
-0.010000	0.790000	0.002266	-0.178159
0.010000	0.790000	-0.002266	-0.178159
0.030000	0.790000	-0.006775	-0.177604
0.050000	0.790000	-0.011220	-0.176497
0.070000	0.790000	-0.015559	-0.174844
0.090000	0.790000	-0.019752	-0.172654
0.110000	0.790000	-0.023756	-0.169940
0.130000	0.790000	-0.027535	-0.166718
0.150000	0.790000	-0.031052	-0.163010
0.170000	0.790000	-0.034278	-0.158840
0.190000	0.790000	-0.037185	-0.154238
0.210000	0.790000	-0.039749	-0.149238
0.230000	0.790000	-0.041951	-0.143881
0.250000	0.790000	-0.043779	-0.138216
0.270000	0.790000	-0.045230	-0.132307
0.290000	0.790000	-0.046316	-0.126236
0.310000	0.790000	-0.047068	-0.120110
0.330000	0.790000	-0.047543	-0.114067
0.350000	0.790000	-0.047825	-0.108261
0.370000	0.790000	-0.048017	-0.102843
0.390000	0.790000	-0.048215	-0.097913
0.410000	0.790000	-0.048455	-0.093456
0.430000	0.790000	-0.048653	-0.089294
0.450000	0.790000	-0.048612	-0.085138
0.470000	0.790000	-0.048150	-0.080770
0.490000	0.790000	-0.047294	-0.076198
0.510000	0.790000	-0.046197	-0.071574
0.530000	0.790000	-0.044973	-0.067015
0.550000	0.790000	-0.043457	-0.062377
0.570000	0.790000	-0.041701	-0.057669
0.590000	0.790000	-0.039752	-0.053114
0.610000	0.790000	-0.037500	-0.048484
0.630000	0.790000	-0.034999	-0.043628
0.650000	0.790000	-0.032166	-0.038948
0.670000	0.790000	-0.029172	-0.034379
0.690000	0.790000	-0.025990	-0.029771
0.710000	0.790000	-0.022565	-0.025119
0.730000	0.790000	-0.019103	-0.020644
0.750000	0.790000	-0.015337	-0.016119
0.770000	0.790000	-0.011036	-0.011317
0.790000	0.790000	-0.006775	-0.006775
0.810000	0.790000	-0.003452	-0.003350
0.830000	0.790000	-0.001446	-0.001354
0.850000	0.790000	-0.000499	-0.000449
0.870000	0.790000	-0.000144	-0.000124
0.890000	0.790000	-0.000035	-0.000029
0.910000	0.790000	-0.000007	-0.000006
0.930000	0.790000	-0.000001	-0.000001
0.950000	0.790000	-0.000000	-0.000000
0.970000	0.790000	-0.000000	-0.000000
0.990000	0.790000	-0.000000	-0.000000

-0.990000	0.810000	0.000000	-0.000000
-0.970000	0.810000	0.000000	-0.000000
-0.950000	0.810000	0.000000	-0.000000
-0.930000	0.810000	0.000000	-0.000000
-0.910000	0.810000	0.000002	-0.000001
-0.890000	0.810000	0.000008	-0.000007
-0.870000	0.810000	0.000039	-0.000034
-0.850000	0.810000	0.000153	-0.000142
-0.830000	0.810000	0.000512	-0.000494
-0.810000	0.810000	0.001436	-0.001436
-0.790000	0.810000	0.003350	-0.003452
-0.770000	0.810000	0.006495	-0.006857
-0.750000	0.810000	0.010534	-0.011366
-0.730000	0.810000	0.014604	-0.016157
-0.710000	0.810000	0.018118	-0.020661
-0.690000	0.810000	0.021353	-0.025094
-0.670000	0.810000	0.024583	-0.029690
-0.650000	0.810000	0.027565	-0.034245
-0.630000	0.810000	0.030288	-0.038866
-0.610000	0.810000	0.032827	-0.043518
-0.590000	0.810000	0.035139	-0.048178
-0.570000	0.810000	0.037123	-0.052394
-0.550000	0.810000	0.038827	-0.057160
-0.530000	0.810000	0.040407	-0.061764
-0.510000	0.810000	0.041740	-0.066166
-0.490000	0.810000	0.042766	-0.070660
-0.470000	0.810000	0.043582	-0.075069
-0.450000	0.810000	0.044228	-0.079502
-0.430000	0.810000	0.044603	-0.083815
-0.410000	0.810000	0.044586	-0.087872
-0.390000	0.810000	0.044207	-0.091737
-0.370000	0.810000	0.043617	-0.095602
-0.350000	0.810000	0.042952	-0.099674
-0.330000	0.810000	0.042256	-0.104070
-0.310000	0.810000	0.041503	-0.108805
-0.290000	0.810000	0.040632	-0.113798
-0.270000	0.810000	0.039570	-0.118923
-0.250000	0.810000	0.038259	-0.124056
-0.230000	0.810000	0.036660	-0.129084
-0.210000	0.810000	0.034755	-0.133919
-0.190000	0.810000	0.032541	-0.138486
-0.170000	0.810000	0.030027	-0.142722
-0.150000	0.810000	0.027229	-0.146583
-0.130000	0.810000	0.024170	-0.150028
-0.110000	0.810000	0.020873	-0.153029
-0.090000	0.810000	0.017370	-0.155559
-0.070000	0.810000	0.013693	-0.157601
-0.050000	0.810000	0.009880	-0.159143
-0.030000	0.810000	0.005968	-0.160175
-0.010000	0.810000	0.001996	-0.160692
0.010000	0.810000	-0.001996	-0.160692
0.030000	0.810000	-0.005968	-0.160175
0.050000	0.810000	-0.009880	-0.159143
0.070000	0.810000	-0.013693	-0.157601
0.090000	0.810000	-0.017370	-0.155559
0.110000	0.810000	-0.020873	-0.153029
0.130000	0.810000	-0.024170	-0.150028
0.150000	0.810000	-0.027229	-0.146583
0.170000	0.810000	-0.030027	-0.142722
0.190000	0.810000	-0.032541	-0.138486
0.210000	0.810000	-0.034755	-0.133919
0.230000	0.810000	-0.036660	-0.129084
0.250000	0.810000	-0.038259	-0.124056
0.270000	0.810000	-0.039570	-0.118923
0.290000	0.810000	-0.040632	-0.113798
0.310000	0.810000	-0.041503	-0.108805
0.330000	0.810000	-0.042256	-0.104070
0.350000	0.810000	-0.042952	-0.099674
0.370000	0.810000	-0.043617	-0.095602
0.390000	0.810000	-0.044207	-0.091737
0.410000	0.810000	-0.044586	-0.087872
0.430000	0.810000	-0.044603	-0.083815
0.450000	0.810000	-0.044228	-0.079502
0.470000	0.810000	-0.043582	-0.075069
0.490000	0.810000	-0.042766	-0.070660
0.510000	0.810000	-0.041740	-0.066166
0.530000	0.810000	-0.040407	-0.061764
0.550000	0.810000	-0.038827	-0.057160
0.570000	0.810000	-0.037123	-0.052394
0.590000	0.810000	-0.035139	-0.048178
0.610000	0.810000	-0.032827	-0.043518
0.630000	0.810000	-0.030288	-0.038866
0.650000	0.810000	-0.027565	-0.034245
0.670000	0.810000	-0.024583	-0.029690
0.690000	0.810000	-0.021353	-0.025094
0.710000	0.810000	-0.018118	-0.020661
0.730000	0.810000	-0.014604	-0.016157
0.750000	0.810000	-0.010534	-0.011366
0.770000	0.810000	-0.006495	-0.006857
0.790000	0.810000	-0.003350	-0.003452
0.810000	0.810000	-0.001436	-0.001436
0.830000	0.810000	-0.000512	-0.000494
0.850000	0.810000	-0.000153	-0.000142
0.870000	0.810000	-0.000039	-0.000034
0.890000	0.810000	-0.000008	-0.000007
0.910000	0.810000	-0.000002	-0.000001
0.930000	0.810000	-0.000000	-0.000000
0.950000	0.810000	-0.000000	-0.000000
0.970000	0.810000	-0.000000	-0.000000
0.990000	0.810000	-0.000000	-0.000000

-0.990000	0.830000	0.000000	-0.000000
-0.970000	0.830000	0.000000	-0.000000
-0.950000	0.830000	0.000000	-0.000000
-0.930000	0.830000	0.000000	-0.000000
-0.910000	0.830000	0.000000	-0.000000
-0.890000	0.830000	0.000002	-0.000002
-0.870000	0.830000	0.000009	-0.000008
-0.850000	0.830000	0.000040	-0.000038
-0.830000	0.830000	0.000152	-0.000152
-0.810000	0.830000	0.000494	-0.000512
-0.790000	0.830000	0.001354	-0.001446
-0.770000	0.830000	0.003122	-0.003412
-0.750000	0.830000	0.006037	-0.006724
-0.730000	0.830000	0.009807	-0.011148
-0.710000	0.830000	0.013629	-0.015904
-0.690000	0.830000	0.016962	-0.020404
-0.670000	0.830000	0.020021	-0.024814
-0.650000	0.830000	0.022991	-0.029322
-0.630000	0.830000	0.025726	-0.033855
-0.610000	0.830000	0.028178	-0.038423
-0.590000	0.830000	0.030374	-0.042949
-0.570000	0.830000	0.032497	-0.047117
-0.550000	0.830000	0.034407	-0.051789
-0.530000	0.830000	0.036014	-0.056314
-0.510000	0.830000	0.037304	-0.060507
-0.490000	0.830000	0.038398	-0.065035
-0.470000	0.830000	0.039307	-0.069290
-0.450000	0.830000	0.039863	-0.073552
-0.430000	0.830000	0.040280	-0.077752
-0.410000	0.830000	0.040530	-0.081904
-0.390000	0.830000	0.040482	-0.085907
-0.370000	0.830000	0.040077	-0.089649
-0.350000	0.830000	0.039354	-0.093178
-0.330000	0.830000	0.038408	-0.096638
-0.310000	0.830000	0.037336	-0.100183
-0.290000	0.830000	0.036194	-0.103897
-0.270000	0.830000	0.034968	-0.107782
-0.250000	0.830000	0.033614	-0.111793
-0.230000	0.830000	0.032084	-0.115846
-0.210000	0.830000	0.030345	-0.119851
-0.190000	0.830000	0.028379	-0.123718
-0.170000	0.830000	0.026179	-0.127365
-0.150000	0.830000	0.023744	-0.130727
-0.130000	0.830000	0.021086	-0.133755
-0.110000	0.830000	0.018224	-0.136409
-0.090000	0.830000	0.015178	-0.138656
-0.070000	0.830000	0.011975	-0.140474
-0.050000	0.830000	0.008646	-0.141847
-0.030000	0.830000	0.005225	-0.142767
-0.010000	0.830000	0.001748	-0.143228
0.010000	0.830000	-0.001748	-0.143228
0.030000	0.830000	-0.005225	-0.142767
0.050000	0.830000	-0.008646	-0.141847
0.070000	0.830000	-0.011975	-0.140474
0.090000	0.830000	-0.015178	-0.138656
0.110000	0.830000	-0.018224	-0.136409
0.130000	0.830000	-0.021086	-0.133755
0.150000	0.830000	-0.023744	-0.130727
0.170000	0.830000	-0.026179	-0.127365
0.190000	0.830000	-0.028379	-0.123718
0.210000	0.830000	-0.030345	-0.119851
0.230000	0.830000	-0.032084	-0.115846
0.250000	0.830000	-0.033614	-0.111793
0.270000	0.830000	-0.034968	-0.107782
0.290000	0.830000	-0.036194	-0.103897
0.310000	0.830000	-0.037336	-0.100183
0.330000	0.830000	-0.038408	-0.096638
0.350000	0.830000	-0.039354	-0.093178
0.370000	0.830000	-0.040077	-0.089649
0.390000	0.830000	-0.040482	-0.085907
0.410000	0.830000	-0.040530	-0.081904
0.430000	0.830000	-0.040280	-0.077752
0.450000	0.830000	-0.039863	-0.073552
0.470000	0.830000	-0.039307	-0.069290
0.490000	0.830000	-0.038398	-0.065035
0.510000	0.830000	-0.037304	-0.060507
0.530000	0.830000	-0.036014	-0.056314
0.550000	0.830000	-0.034407	-0.051789
0.570000	0.830000	-0.032497	-0.047117
0.590000	0.830000	-0.030374	-0.042949
0.610000	0.830000	-0.028178	-0.038423
0.630000	0.830000	-0.025726	-0.033855
0.650000	0.830000	-0.022991	-0.029322
0.670000	0.830000	-0.020021	-0.024814
0.690000	0.830000	-0.016962	-0.020404
0.710000	0.830000	-0.013629	-0.015904
0.730000	0.830000	-0.009807	-0.011148
0.750000	0.830000	-0.006037	-0.006724
0.770000	0.830000	-0.003122	-0.003412
0.790000	0.830000	-0.001354	-0.001446
0.810000	0.830000	-0.000494	-0.000512
0.830000	0.830000	-0.000152	-0.000152
0.850000	0.830000	-0.000040	-0.000038
0.870000	0.830000	-0.000009	-0.000008
0.890000	0.830000	-0.000002	-0.000002
0.910000	0.830000	-0.000000	-0.000000
0.930000	0.830000	-0.000000	-0.000000
0.950000	0.830000	-0.000000	-0.000000
0.970000	0.830000	-0.000000	-0.000000
0.990000	0.830000	-0.000000	-0.000000

-0.990000	0.850000	0.000000	-0.000000
-0.970000	0.850000	0.000000	-0.000000
-0.950000	0.850000	0.000000	-0.000000
-0.930000	0.850000	0.000000	-0.000000
-0.910000	0.850000	0.000000	-0.000000
-0.890000	0.850000	0.000000	-0.000000
-0.870000	0.850000	0.000002	-0.000002
-0.850000	0.850000	0.000009	-0.000009
-0.830000	0.850000	0.000038	-0.000040
-0.810000	0.850000	0.000142	-0.000153
-0.790000	0.850000	0.000449	-0.000499
-0.770000	0.850000	0.001217	-0.001383
-0.750000	0.850000	0.002798	-0.003234
-0.730000	0.850000	0.005423	-0.006373
-0.710000	0.850000	0.008863	-0.010634
-0.690000	0.850000	0.012443	-0.015316
-0.670000	0.850000	0.015665	-0.019846
-0.650000	0.850000	0.018525	-0.024237
-0.630000	0.850000	0.021188	-0.028622
-0.610000	0.850000	0.023732	-0.033088
-0.590000	0.850000	0.026008	-0.037510
-0.570000	0.850000	0.028082	-0.041816
-0.550000	0.850000	0.030063	-0.046234
-0.530000	0.850000	0.031810	-0.050760
-0.510000	0.850000	0.033039	-0.054469
-0.490000	0.850000	0.034086	-0.059234
-0.470000	0.850000	0.035073	-0.063343
-0.450000	0.850000	0.035769	-0.067551
-0.430000	0.850000	0.036249	-0.071526
-0.410000	0.850000	0.036428	-0.075511
-0.390000	0.850000	0.036458	-0.079439
-0.370000	0.850000	0.036343	-0.083269
-0.350000	0.850000	0.035960	-0.086922
-0.330000	0.850000	0.035247	-0.090334
-0.310000	0.850000	0.034241	-0.093484
-0.290000	0.850000	0.033029	-0.096443
-0.270000	0.850000	0.031671	-0.099317
-0.250000	0.850000	0.030192	-0.102192
-0.230000	0.850000	0.028599	-0.105090
-0.210000	0.850000	0.026880	-0.107981
-0.190000	0.850000	0.025025	-0.110817
-0.170000	0.850000	0.023017	-0.113536
-0.150000	0.850000	0.020839	-0.116079
-0.130000	0.850000	0.018487	-0.118400
-0.110000	0.850000	0.015971	-0.120462
-0.090000	0.850000	0.013304	-0.122228
-0.070000	0.850000	0.010502	-0.123668
-0.050000	0.850000	0.007587	-0.124762
-0.030000	0.850000	0.004587	-0.125496
-0.010000	0.850000	0.001535	-0.125865
0.010000	0.850000	-0.001535	-0.125865
0.030000	0.850000	-0.004587	-0.125496
0.050000	0.850000	-0.007587	-0.124762
0.070000	0.850000	-0.010502	-0.123668
0.090000	0.850000	-0.013304	-0.122228
0.110000	0.850000	-0.015971	-0.120462
0.130000	0.850000	-0.018487	-0.118400
0.150000	0.850000	-0.020839	-0.116079
0.170000	0.850000	-0.023017	-0.113536
0.190000	0.850000	-0.025025	-0.110817
0.210000	0.850000	-0.026880	-0.107981
0.230000	0.850000	-0.028599	-0.105090
0.250000	0.850000	-0.030192	-0.102192
0.270000	0.850000	-0.031671	-0.099317
0.290000	0.850000	-0.033029	-0.096443
0.310000	0.850000	-0.034241	-0.093484
0.330000	0.850000	-0.035247	-0.090334
0.350000	0.850000	-0.035960	-0.086922
0.370000	0.850000	-0.036343	-0.083269
0.390000	0.850000	-0.036458	-0.079439
0.410000	0.850000	-0.036428	-0.075511
0.430000	0.850000	-0.036249	-0.071526
0.450000	0.850000	-0.035769	-0.067551
0.470000	0.850000	-0.035073	-0.063343
0.490000	0.850000	-0.034086	-0.059234
0.510000	0.850000	-0.033039	-0.054469
0.530000	0.850000	-0.031810	-0.050760
0.550000	0.850000	-0.030063	-0.046234
0.570000	0.850000	-0.028082	-0.041816
0.590000	0.850000	-0.026008	-0.037510
0.610000	0.850000	-0.023732	-0.033088
0.630000	0.850000	-0.021188	-0.028622
0.650000	0.850000	-0.018525	-0.024237
0.670000	0.850000	-0.015665	-0.019846
0.690000	0.850000	-0.012443	-0.015316
0.710000	0.850000	-0.008863	-0.010634
0.730000	0.850000	-0.005423	-0.006373
0.750000	0.850000	-0.002798	-0.003234
0.770000	0.850000	-0.001217	-0.001383
0.790000	0.850000	-0.000449	-0.000499
0.810000	0.850000	-0.000142	-0.000153
0.830000	0.850000	-0.000038	-0.000040
0.850000	0.850000	-0.000009	-0.000009
0.870000	0.850000	-0.000002	-0.000002
0.890000	0.850000	-0.000000	-0.000000
0.910000	0.850000	-0.000000	-0.000000
0.930000	0.850000	-0.000000	-0.000000
0.950000	0.850000	-0.000000	-0.000000
0.970000	0.850000	-0.000000	-0.000000
0.990000	0.850000	-0.000000	-0.000000

-0.990000	0.870000	0.000000	-0.000000
-0.970000	0.870000	0.000000	-0.000000
-0.950000	0.870000	0.000000	-0.000000
-0.930000	0.870000	0.000000	-0.000000
-0.910000	0.870000	0.000000	-0.000000
-0.890000	0.870000	0.000000	-0.000000
-0.870000	0.870000	0.000000	-0.000000
-0.850000	0.870000	0.000002	-0.000002
-0.830000	0.870000	0.000008	-0.000009
-0.810000	0.870000	0.000034	-0.000039
-0.790000	0.870000	0.000124	-0.000144
-0.770000	0.870000	0.000388	-0.000459
-0.750000	0.870000	0.001046	-0.001258
-0.730000	0.870000	0.002406	-0.002938
-0.710000	0.870000	0.004686	-0.005824
-0.690000	0.870000	0.007751	-0.009827
-0.670000	0.870000	0.011100	-0.014391
-0.650000	0.870000	0.014214	-0.018955
-0.630000	0.870000	0.016875	-0.023301
-0.610000	0.870000	0.019290	-0.027556
-0.590000	0.870000	0.021647	-0.031908
-0.570000	0.870000	0.023773	-0.036212
-0.550000	0.870000	0.025616	-0.040560
-0.530000	0.870000	0.027153	-0.044880
-0.510000	0.870000	0.028766	-0.048586
-0.490000	0.870000	0.030245	-0.053283
-0.470000	0.870000	0.031048	-0.057073
-0.450000	0.870000	0.031732	-0.061316
-0.430000	0.870000	0.032324	-0.065148
-0.410000	0.870000	0.032620	-0.069108
-0.390000	0.870000	0.032722	-0.072757
-0.370000	0.870000	0.032591	-0.076374
-0.350000	0.870000	0.032286	-0.079907
-0.330000	0.870000	0.031842	-0.083320
-0.310000	0.870000	0.031224	-0.086484
-0.290000	0.870000	0.030359	-0.089325
-0.270000	0.870000	0.029216	-0.091860
-0.250000	0.870000	0.027839	-0.094139
-0.230000	0.870000	0.026294	-0.096199
-0.210000	0.870000	0.024617	-0.098069
-0.190000	0.870000	0.022823	-0.099792
-0.170000	0.870000	0.020917	-0.101394
-0.150000	0.870000	0.018881	-0.102870
-0.130000	0.870000	0.016704	-0.104212
-0.110000	0.870000	0.014396	-0.105420
-0.090000	0.870000	0.011972	-0.106478
-0.070000	0.870000	0.009442	-0.107360
-0.050000	0.870000	0.006819	-0.108041
-0.030000	0.870000	0.004123	-0.108504
-0.010000	0.870000	0.001380	-0.108738
0.010000	0.870000	-0.001380	-0.108738
0.030000	0.870000	-0.004123	-0.108504
0.050000	0.870000	-0.006819	-0.108041
0.070000	0.870000	-0.009442	-0.107360
0.090000	0.870000	-0.011972	-0.106478
0.110000	0.870000	-0.014396	-0.105420
0.130000	0.870000	-0.016704	-0.104212
0.150000	0.870000	-0.018881	-0.102870
0.170000	0.870000	-0.020917	-0.101394
0.190000	0.870000	-0.022823	-0.099792
0.210000	0.870000	-0.024617	-0.098069
0.230000	0.870000	-0.026294	-0.096199
0.250000	0.870000	-0.027839	-0.094139
0.270000	0.870000	-0.029216	-0.091860
0.290000	0.870000	-0.030359	-0.089325
0.310000	0.870000	-0.031224	-0.086484
0.330000	0.870000	-0.031842	-0.083320
0.350000	0.870000	-0.032286	-0.079907
0.370000	0.870000	-0.032591	-0.076374
0.390000	0.870000	-0.032722	-0.072757
0.410000	0.870000	-0.032620	-0.069108
0.430000	0.870000	-0.032324	-0.065148
0.450000	0.870000	-0.031732	-0.061316
0.470000	0.870000	-0.031048	-0.057073
0.490000	0.870000	-0.030245	-0.053283
0.510000	0.870000	-0.028766	-0.048586
0.530000	0.870000	-0.027153	-0.044880
0.550000	0.870000	-0.025616	-0.040560
0.570000	0.870000	-0.023773	-0.036212
0.590000	0.870000	-0.021647	-0.031908
0.610000	0.870000	-0.019290	-0.027556
0.630000	0.870000	-0.016875	-0.023301
0.650000	0.870000	-0.014214	-0.018955
0.670000	0.870000	-0.011100	-0.014391
0.690000	0.870000	-0.007751	-0.009827
0.710000	0.870000	-0.004686	-0.005824
0.730000	0.870000	-0.002406	-0.002938
0.750000	0.870000	-0.001046	-0.001258
0.770000	0.870000	-0.000388	-0.000459
0.790000	0.870000	-0.000124	-0.000144
0.810000	0.870000	-0.000034	-0.000039
0.830000	0.870000	-0.000008	-0.000009
0.850000	0.870000	-0.000002	-0.000002
0.870000	0.870000	-0.000000	-0.000000
0.890000	0.870000	-0.000000	-0.000000
0.910000	0.870000	-0.000000	-0.000000
0.930000	0.870000	-0.000000	-0.000000
0.950000	0.870000	-0.000000	-0.000000
0.970000	0.870000	-0.000000	-0.000000
0.990000	0.870000	-0.000000	-0.000000

-0.990000	0.890000	0.000000	-0.000000
-0.970000	0.890000	0.000000	-0.000000
-0.950000	0.890000	0.000000	-0.000000
-0.930000	0.890000	0.000000	-0.000000
-0.910000	0.890000	0.000000	-0.000000
-0.890000	0.890000	0.000000	-0.000000
-0.870000	0.890000	0.000000	-0.000000
-0.850000	0.890000	0.000000	-0.000000
-0.830000	0.890000	0.000002	-0.000002
-0.810000	0.890000	0.000007	-0.000008
-0.790000	0.890000	0.000029	-0.000035
-0.770000	0.890000	0.000103	-0.000127
-0.750000	0.890000	0.000319	-0.000400
-0.730000	0.890000	0.000858	-0.001092
-0.710000	0.890000	0.001974	-0.002557
-0.690000	0.890000	0.003876	-0.005113
-0.670000	0.890000	0.006537	-0.008773
-0.650000	0.890000	0.009615	-0.013160
-0.630000	0.890000	0.012586	-0.017708
-0.610000	0.890000	0.015126	-0.022029
-0.590000	0.890000	0.017353	-0.026206
-0.570000	0.890000	0.019430	-0.030400
-0.550000	0.890000	0.021395	-0.034620
-0.530000	0.890000	0.023079	-0.038818
-0.510000	0.890000	0.024556	-0.042827
-0.490000	0.890000	0.025819	-0.047023
-0.470000	0.890000	0.026988	-0.050749
-0.450000	0.890000	0.028023	-0.054925
-0.430000	0.890000	0.028493	-0.058475
-0.410000	0.890000	0.028874	-0.062440
-0.390000	0.890000	0.029197	-0.065727
-0.370000	0.890000	0.029201	-0.069274
-0.350000	0.890000	0.029012	-0.072434
-0.330000	0.890000	0.028668	-0.075317
-0.310000	0.890000	0.028235	-0.077978
-0.290000	0.890000	0.027652	-0.080421
-0.270000	0.890000	0.026855	-0.082647
-0.250000	0.890000	0.025853	-0.084585
-0.230000	0.890000	0.024669	-0.086168
-0.210000	0.890000	0.023288	-0.087404
-0.190000	0.890000	0.021701	-0.088370
-0.170000	0.890000	0.019942	-0.089148
-0.150000	0.890000	0.018024	-0.089782
-0.130000	0.890000	0.015940	-0.090290
-0.110000	0.890000	0.013708	-0.090707
-0.090000	0.890000	0.011366	-0.091072
-0.070000	0.890000	0.008941	-0.091388
-0.050000	0.890000	0.006444	-0.091647
-0.030000	0.890000	0.003891	-0.091832
-0.010000	0.890000	0.001302	-0.091928
0.010000	0.890000	-0.001302	-0.091928
0.030000	0.890000	-0.003891	-0.091832
0.050000	0.890000	-0.006444	-0.091647
0.070000	0.890000	-0.008941	-0.091388
0.090000	0.890000	-0.011366	-0.091072
0.110000	0.890000	-0.013708	-0.090707
0.130000	0.890000	-0.015940	-0.090290
0.150000	0.890000	-0.018024	-0.089782
0.170000	0.890000	-0.019942	-0.089148
0.190000	0.890000	-0.021701	-0.088370
0.210000	0.890000	-0.023288	-0.087404
0.230000	0.890000	-0.024669	-0.086168
0.250000	0.890000	-0.025853	-0.084585
0.270000	0.890000	-0.026855	-0.082647
0.290000	0.890000	-0.027652	-0.080421
0.310000	0.890000	-0.028235	-0.077978
0.330000	0.890000	-0.028668	-0.075317
0.350000	0.890000	-0.029012	-0.072434
0.370000	0.890000	-0.029201	-0.069274
0.390000	0.890000	-0.029197	-0.065727
0.410000	0.890000	-0.028874	-0.062440
0.430000	0.890000	-0.028493	-0.058475
0.450000	0.890000	-0.028023	-0.054925
0.470000	0.890000	-0.026988	-0.050749
0.490000	0.890000	-0.025819	-0.047023
0.510000	0.890000	-0.024556	-0.042827
0.530000	0.890000	-0.023079	-0.038818
0.550000	0.890000	-0.021395	-0.034620
0.570000	0.890000	-0.019430	-0.030400
0.590000	0.890000	-0.017353	-0.026206
0.610000	0.890000	-0.015126	-0.022029
0.630000	0.890000	-0.012586	-0.017708
0.650000	0.890000	-0.009615	-0.013160
0.670000	0.890000	-0.006537	-0.008773
0.690000	0.890000	-0.003876	-0.005113
0.710000	0.890000	-0.001974	-0.002557
0.730000	0.890000	-0.000858	-0.001092
0.750000	0.890000	-0.000319	-0.000400
0.770000	0.890000	-0.000103	-0.000127
0.790000	0.890000	-0.000029	-0.000035
0.810000	0.890000	-0.000007	-0.000008
0.830000	0.890000	-0.000002	-0.000002
0.850000	0.890000	-0.000000	-0.000000
0.870000	0.890000	-0.000000	-0.000000
0.890000	0.890000	-0.000000	-0.000000
0.910000	0.890000	-0.000000	-0.000000
0.930000	0.890000	-0.000000	-0.000000
0.950000	0.890000	-0.000000	-0.000000
0.970000	0.890000	-0.000000	-0.000000
0.990000	0.890000	-0.000000	-0.000000

-0.990000	0.910000	0.000000	-0.000000
-0.970000	0.910000	0.000000	-0.000000
-0.950000	0.910000	0.000000	-0.000000
-0.930000	0.910000	0.000000	-0.000000
-0.910000	0.910000	0.000000	-0.000000
-0.890000	0.910000	0.000000	-0.000000
-0.870000	0.910000	0.000000	-0.000000
-0.850000	0.910000	0.000000	-0.000000
-0.830000	0.910000	0.000000	-0.000000
-0.810000	0.910000	0.000001	-0.000002
-0.790000	0.910000	0.000006	-0.000007
-0.770000	0.910000	0.000023	-0.000029
-0.750000	0.910000	0.000081	-0.000106
-0.730000	0.910000	0.000249	-0.000331
-0.710000	0.910000	0.000666	-0.000903
-0.690000	0.910000	0.001535	-0.002123
-0.670000	0.910000	0.003053	-0.004294
-0.650000	0.910000	0.005280	-0.007536
-0.630000	0.910000	0.008006	-0.011634
-0.610000	0.910000	0.010792	-0.016078
-0.590000	0.910000	0.013276	-0.020415
-0.570000	0.910000	0.015359	-0.024548
-0.550000	0.910000	0.017197	-0.028555
-0.530000	0.910000	0.018946	-0.032614
-0.510000	0.910000	0.020561	-0.036591
-0.490000	0.910000	0.021917	-0.040592
-0.470000	0.910000	0.023044	-0.044376
-0.450000	0.910000	0.023930	-0.048228
-0.430000	0.910000	0.024833	-0.051568
-0.410000	0.910000	0.025699	-0.055252
-0.390000	0.910000	0.025925	-0.057806
-0.370000	0.910000	0.025998	-0.061268
-0.350000	0.910000	0.026248	-0.063652
-0.330000	0.910000	0.026304	-0.065786
-0.310000	0.910000	0.026125	-0.067710
-0.290000	0.910000	0.025690	-0.069256
-0.270000	0.910000	0.025054	-0.070555
-0.250000	0.910000	0.024320	-0.071638
-0.230000	0.910000	0.023477	-0.072475
-0.210000	0.910000	0.022417	-0.073137
-0.190000	0.910000	0.021082	-0.073681
-0.170000	0.910000	0.019509	-0.074148
-0.150000	0.910000	0.017744	-0.074538
-0.130000	0.910000	0.015784	-0.074831
-0.110000	0.910000	0.013619	-0.075008
-0.090000	0.910000	0.011295	-0.075111
-0.070000	0.910000	0.008870	-0.075181
-0.050000	0.910000	0.006378	-0.075238
-0.030000	0.910000	0.003844	-0.075286
-0.010000	0.910000	0.001284	-0.075315
0.010000	0.910000	-0.001284	-0.075315
0.030000	0.910000	-0.003844	-0.075286
0.050000	0.910000	-0.006378	-0.075238
0.070000	0.910000	-0.008870	-0.075181
0.090000	0.910000	-0.011295	-0.075111
0.110000	0.910000	-0.013619	-0.075008
0.130000	0.910000	-0.015784	-0.074831
0.150000	0.910000	-0.017744	-0.074538
0.170000	0.910000	-0.019509	-0.074148
0.190000	0.910000	-0.021082	-0.073681
0.210000	0.910000	-0.022417	-0.073137
0.230000	0.910000	-0.023477	-0.072475
0.250000	0.910000	-0.024320	-0.071638
0.270000	0.910000	-0.025054	-0.070555
0.290000	0.910000	-0.025690	-0.069256
0.310000	0.910000	-0.026125	-0.067710
0.330000	0.910000	-0.026304	-0.065786
0.350000	0.910000	-0.026248	-0.063652
0.370000	0.910000	-0.025998	-0.061268
0.390000	0.910000	-0.025925	-0.057806
0.410000	0.910000	-0.025699	-0.055252
0.430000	0.910000	-0.024833	-0.051568
0.450000	0.910000	-0.023930	-0.048228
0.470000	0.910000	-0.023044	-0.044376
0.490000	0.910000	-0.021917	-0.040592
0.510000	0.910000	-0.020561	-0.036591
0.530000	0.910000	-0.018946	-0.032614
0.550000	0.910000	-0.017197	-0.028555
0.570000	0.910000	-0.015359	-0.024548
0.590000	0.910000	-0.013276	-0.020415
0.610000	0.910000	-0.010792	-0.016078
0.630000	0.910000	-0.008006	-0.011634
0.650000	0.910000	-0.005280	-0.007536
0.670000	0.910000	-0.003053	-0.004294
0.690000	0.910000	-0.001535	-0.002123
0.710000	0.910000	-0.000666	-0.000903
0.730000	0.910000	-0.000249	-0.000331
0.750000	0.910000	-0.000081	-0.000106
0.770000	0.910000	-0.000023	-0.000029
0.790000	0.910000	-0.000006	-0.000007
0.810000	0.910000	-0.000001	-0.000002
0.830000	0.910000	-0.000000	-0.000000
0.850000	0.910000	-0.000000	-0.000000
0.870000	0.910000	-0.000000	-0.000000
0.890000	0.910000	-0.000000	-0.000000
0.910000	0.910000	-0.000000	-0.000000
0.930000	0.910000	-0.000000	-0.000000
0.950000	0.910000	-0.000000	-0.000000
0.970000	0.910000	-0.000000	-0.000000
0.990000	0.910000	-0.000000	-0.000000

-0.990000	0.930000	0.000000	-0.000000
-0.970000	0.930000	0.000000	-0.000000
-0.950000	0.930000	0.000000	-0.000000
-0.930000	0.930000	0.000000	-0.000000
-0.910000	0.930000	0.000000	-0.000000
-0.890000	0.930000	0.000000	-0.000000
-0.870000	0.930000	0.000000	-0.000000
-0.850000	0.930000	0.000000	-0.000000
-0.830000	0.930000	0.000000	-0.000000
-0.810000	0.930000	0.000000	-0.000000
-0.790000	0.930000	0.000001	-0.000001
-0.770000	0.930000	0.000004	-0.000006
-0.750000	0.930000	0.000017	-0.000023
-0.730000	0.930000	0.000060	-0.000083
-0.710000	0.930000	0.000183	-0.000260
-0.690000	0.930000	0.000485	-0.000708
-0.670000	0.930000	0.001124	-0.001670
-0.650000	0.930000	0.002275	-0.003430
-0.630000	0.930000	0.004045	-0.006177
-0.610000	0.930000	0.006345	-0.009841
-0.590000	0.930000	0.008883	-0.014051
-0.570000	0.930000	0.011290	-0.018362
-0.550000	0.930000	0.013328	-0.022462
-0.530000	0.930000	0.015043	-0.026352
-0.510000	0.930000	0.016578	-0.030137
-0.490000	0.930000	0.018034	-0.033884
-0.470000	0.930000	0.019353	-0.037492
-0.450000	0.930000	0.020476	-0.040924
-0.430000	0.930000	0.021463	-0.043947
-0.410000	0.930000	0.022217	-0.046822
-0.390000	0.930000	0.023174	-0.048653
-0.370000	0.930000	0.024113	-0.051140
-0.350000	0.930000	0.024501	-0.052342
-0.330000	0.930000	0.024675	-0.053561
-0.310000	0.930000	0.024819	-0.054706
-0.290000	0.930000	0.024808	-0.055210
-0.270000	0.930000	0.024482	-0.055603
-0.250000	0.930000	0.023941	-0.056009
-0.230000	0.930000	0.023173	-0.056253
-0.210000	0.930000	0.022085	-0.056470
-0.190000	0.930000	0.020694	-0.056734
-0.170000	0.930000	0.019088	-0.057066
-0.150000	0.930000	0.017344	-0.057418
-0.130000	0.930000	0.015475	-0.057789
-0.110000	0.930000	0.013433	-0.058109
-0.090000	0.930000	0.011198	-0.058334
-0.070000	0.930000	0.008817	-0.058476
-0.050000	0.930000	0.006341	-0.058564
-0.030000	0.930000	0.003816	-0.058623
-0.010000	0.930000	0.001274	-0.058655
0.010000	0.930000	-0.001274	-0.058655
0.030000	0.930000	-0.003816	-0.058623
0.050000	0.930000	-0.006341	-0.058564
0.070000	0.930000	-0.008817	-0.058476
0.090000	0.930000	-0.011198	-0.058334
0.110000	0.930000	-0.013433	-0.058109
0.130000	0.930000	-0.015475	-0.057789
0.150000	0.930000	-0.017344	-0.057418
0.170000	0.930000	-0.019088	-0.057066
0.190000	0.930000	-0.020694	-0.056734
0.210000	0.930000	-0.022085	-0.056470
0.230000	0.930000	-0.023173	-0.056253
0.250000	0.930000	-0.023941	-0.056009
0.270000	0.930000	-0.024482	-0.055603
0.290000	0.930000	-0.024808	-0.055210
0.310000	0.930000	-0.024819	-0.054706
0.330000	0.930000	-0.024675	-0.053561
0.350000	0.930000	-0.024501	-0.052342
0.370000	0.930000	-0.024113	-0.051140
0.390000	0.930000	-0.023174	-0.048653
0.410000	0.930000	-0.022217	-0.046822
0.430000	0.930000	-0.021463	-0.043947
0.450000	0.930000	-0.020476	-0.040924
0.470000	0.930000	-0.019353	-0.037492
0.490000	0.930000	-0.018034	-0.033884
0.510000	0.930000	-0.016578	-0.030137
0.530000	0.930000	-0.015043	-0.026352
0.550000	0.930000	-0.013328	-0.022462
0.570000	0.930000	-0.011290	-0.018362
0.590000	0.930000	-0.008883	-0.014051
0.610000	0.930000	-0.006345	-0.009841
0.630000	0.930000	-0.004045	-0.006177
0.650000	0.930000	-0.002275	-0.003430
0.670000	0.930000	-0.001124	-0.001670
0.690000	0.930000	-0.000485	-0.000708
0.710000	0.930000	-0.000183	-0.000260
0.730000	0.930000	-0.000060	-0.000083
0.750000	0.930000	-0.000017	-0.000023
0.770000	0.930000	-0.000004	-0.000006
0.790000	0.930000	-0.000001	-0.000001
0.810000	0.930000	-0.000000	-0.000000
0.830000	0.930000	-0.000000	-0.000000
0.850000	0.930000	-0.000000	-0.000000
0.870000	0.930000	-0.000000	-0.000000
0.890000	0.930000	-0.000000	-0.000000
0.910000	0.930000	-0.000000	-0.000000
0.930000	0.930000	-0.000000	-0.000000
0.950000	0.930000	-0.000000	-0.000000
0.970000	0.930000	-0.000000	-0.000000
0.990000	0.930000	-0.000000	-0.000000

-0.990000	0.950000	0.000000	-0.000000
-0.970000	0.950000	0.000000	-0.000000
-0.950000	0.950000	0.000000	-0.000000
-0.930000	0.950000	0.000000	-0.000000
-0.910000	0.950000	0.000000	-0.000000
-0.890000	0.950000	0.000000	-0.000000
-0.870000	0.950000	0.000000	-0.000000
-0.850000	0.950000	0.000000	-0.000000
-0.830000	0.950000	0.000000	-0.000000
-0.810000	0.950000	0.000000	-0.000000
-0.790000	0.950000	0.000000	-0.000000
-0.770000	0.950000	0.000001	-0.000001
-0.750000	0.950000	0.000003	-0.000004
-0.730000	0.950000	0.000012	-0.000018
-0.710000	0.950000	0.000042	-0.000062
-0.690000	0.950000	0.000125	-0.000192
-0.670000	0.950000	0.000331	-0.000521
-0.650000	0.950000	0.000772	-0.001236
-0.630000	0.950000	0.001595	-0.002585
-0.610000	0.950000	0.002919	-0.004781
-0.590000	0.950000	0.004755	-0.007872
-0.570000	0.950000	0.006948	-0.011662
-0.550000	0.950000	0.009207	-0.015753
-0.530000	0.950000	0.011271	-0.019739
-0.510000	0.950000	0.013031	-0.023415
-0.490000	0.950000	0.014564	-0.026709
-0.470000	0.950000	0.016005	-0.029674
-0.450000	0.950000	0.017477	-0.032244
-0.430000	0.950000	0.018937	-0.034385
-0.410000	0.950000	0.020296	-0.036063
-0.390000	0.950000	0.021571	-0.037127
-0.370000	0.950000	0.022552	-0.038101
-0.350000	0.950000	0.023470	-0.038321
-0.330000	0.950000	0.024370	-0.038647
-0.310000	0.950000	0.024811	-0.039145
-0.290000	0.950000	0.024756	-0.038954
-0.270000	0.950000	0.024315	-0.039093
-0.250000	0.950000	0.023739	-0.039687
-0.230000	0.950000	0.023020	-0.039931
-0.210000	0.950000	0.021936	-0.040117
-0.190000	0.950000	0.020491	-0.040390
-0.170000	0.950000	0.018832	-0.040728
-0.150000	0.950000	0.017025	-0.040942
-0.130000	0.950000	0.015096	-0.041127
-0.110000	0.950000	0.013077	-0.041357
-0.090000	0.950000	0.010931	-0.041572
-0.070000	0.950000	0.008644	-0.041729
-0.050000	0.950000	0.006234	-0.041822
-0.030000	0.950000	0.003754	-0.041875
-0.010000	0.950000	0.001252	-0.041902
0.010000	0.950000	-0.001252	-0.041902
0.030000	0.950000	-0.003754	-0.041875
0.050000	0.950000	-0.006234	-0.041822
0.070000	0.950000	-0.008644	-0.041729
0.090000	0.950000	-0.010931	-0.041572
0.110000	0.950000	-0.013077	-0.041357
0.130000	0.950000	-0.015096	-0.041127
0.150000	0.950000	-0.017025	-0.040942
0.170000	0.950000	-0.018832	-0.040728
0.190000	0.950000	-0.020491	-0.040390
0.210000	0.950000	-0.021936	-0.040117
0.230000	0.950000	-0.023020	-0.039931
0.250000	0.950000	-0.023739	-0.039687
0.270000	0.950000	-0.024315	-0.039093
0.290000	0.950000	-0.024756	-0.038954
0.310000	0.950000	-0.024811	-0.039145
0.330000	0.950000	-0.024370	-0.038647
0.350000	0.950000	-0.023470	-0.038321
0.370000	0.950000	-0.022552	-0.038101
0.390000	0.950000	-0.021571	-0.037127
0.410000	0.950000	-0.020296	-0.036063
0.430000	0.950000	-0.018937	-0.034385
0.450000	0.950000	-0.017477	-0.032244
0.470000	0.950000	-0.016005	-0.029674
0.490000	0.950000	-0.014564	-0.026709
0.510000	0.950000	-0.013031	-0.023415
0.530000	0.950000	-0.011271	-0.019739
0.550000	0.950000	-0.009207	-0.015753
0.570000	0.950000	-0.006948	-0.011662
0.590000	0.950000	-0.004755	-0.007872
0.610000	0.950000	-0.002919	-0.004781
0.630000	0.950000	-0.001595	-0.002585
0.650000	0.950000	-0.000772	-0.001236
0.670000	0.950000	-0.000331	-0.000521
0.690000	0.950000	-0.000125	-0.000192
0.710000	0.950000	-0.000042	-0.000062
0.730000	0.950000	-0.000012	-0.000018
0.750000	0.950000	-0.000003	-0.000004
0.770000	0.950000	-0.000001	-0.000001
0.790000	0.950000	-0.000000	-0.000000
0.810000	0.950000	-0.000000	-0.000000
0.830000	0.950000	-0.000000	-0.000000
0.850000	0.950000	-0.000000	-0.000000
0.870000	0.950000	-0.000000	-0.000000
0.890000	0.950000	-0.000000	-0.000000
0.910000	0.950000	-0.000000	-0.000000
0.930000	0.950000	-0.000000	-0.000000
0.950000	0.950000	-0.000000	-0.000000
0.970000	0.950000	-0.000000	-0.000000
0.990000	0.950000	-0.000000	-0.000000

-0.990000	0.970000	0.000000	-0.000000
-0.970000	0.970000	0.000000	-0.000000
-0.950000	0.970000	0.000000	-0.000000
-0.930000	0.970000	0.000000	-0.000000
-0.910000	0.970000	0.000000	-0.000000
-0.890000	0.970000	0.000000	-0.000000
-0.870000	0.970000	0.000000	-0.000000
-0.850000	0.970000	0.000000	-0.000000
-0.830000	0.970000	0.000000	-0.000000
-0.810000	0.970000	0.000000	-0.000000
-0.790000	0.970000	0.000000	-0.000000
-0.770000	0.970000	0.000000	-0.000000
-0.750000	0.970000	0.000000	-0.000001
-0.730000	0.970000	0.000002	-0.000003
-0.710000	0.970000	0.000008	-0.000013
-0.690000	0.970000	0.000027	-0.000043
-0.670000	0.970000	0.000080	-0.000132
-0.650000	0.970000	0.000212	-0.000355
-0.630000	0.970000	0.000500	-0.000848
-0.610000	0.970000	0.001058	-0.001800
-0.590000	0.970000	0.002002	-0.003402
-0.570000	0.970000	0.003410	-0.005753
-0.550000	0.970000	0.005251	-0.008757
-0.530000	0.970000	0.007382	-0.012090
-0.510000	0.970000	0.009610	-0.015322
-0.490000	0.970000	0.011777	-0.018052
-0.470000	0.970000	0.013821	-0.020081
-0.450000	0.970000	0.015767	-0.021376
-0.430000	0.970000	0.017648	-0.022132
-0.410000	0.970000	0.019480	-0.022492
-0.390000	0.970000	0.021141	-0.022639
-0.370000	0.970000	0.022512	-0.022747
-0.350000	0.970000	0.023599	-0.022706
-0.330000	0.970000	0.024225	-0.022895
-0.310000	0.970000	0.024322	-0.023231
-0.290000	0.970000	0.024295	-0.023093
-0.270000	0.970000	0.024208	-0.023322
-0.250000	0.970000	0.023641	-0.023962
-0.230000	0.970000	0.022731	-0.024162
-0.210000	0.970000	0.021580	-0.023999
-0.190000	0.970000	0.020114	-0.024154
-0.170000	0.970000	0.018596	-0.024678
-0.150000	0.970000	0.016967	-0.024871
-0.130000	0.970000	0.015063	-0.024873
-0.110000	0.970000	0.012989	-0.024922
-0.090000	0.970000	0.010829	-0.025004
-0.070000	0.970000	0.008570	-0.025077
-0.050000	0.970000	0.006196	-0.025121
-0.030000	0.970000	0.003738	-0.025141
-0.010000	0.970000	0.001247	-0.025150
0.010000	0.970000	-0.001247	-0.025150
0.030000	0.970000	-0.003738	-0.025141
0.050000	0.970000	-0.006196	-0.025121
0.070000	0.970000	-0.008570	-0.025077
0.090000	0.970000	-0.010829	-0.025004
0.110000	0.970000	-0.012989	-0.024922
0.130000	0.970000	-0.015063	-0.024873
0.150000	0.970000	-0.016967	-0.024871
0.170000	0.970000	-0.018596	-0.024678
0.190000	0.970000	-0.020114	-0.024154
0.210000	0.970000	-0.021580	-0.023999
0.230000	0.970000	-0.022731	-0.024162
0.250000	0.970000	-0.023641	-0.023962
0.270000	0.970000	-0.024208	-0.023322
0.290000	0.970000	-0.024295	-0.023093
0.310000	0.970000	-0.024322	-0.023231
0.330000	0.970000	-0.024225	-0.022895
0.350000	0.970000	-0.023599	-0.022706
0.370000	0.970000	-0.022512	-0.022747
0.390000	0.970000	-0.021141	-0.022639
0.410000	0.970000	-0.019480	-0.022492
0.430000	0.970000	-0.017648	-0.022132
0.450000	0.970000	-0.015767	-0.021376
0.470000	0.970000	-0.013821	-0.020081
0.490000	0.970000	-0.011777	-0.018052
0.510000	0.970000	-0.009610	-0.015322
0.530000	0.970000	-0.007382	-0.012090
0.550000	0.970000	-0.005251	-0.008757
0.570000	0.970000	-0.003410	-0.005753
0.590000	0.970000	-0.002002	-0.003402
0.610000	0.970000	-0.001058	-0.001800
0.630000	0.970000	-0.000500	-0.000848
0.650000	0.970000	-0.000212	-0.000355
0.670000	0.970000	-0.000080	-0.000132
0.690000	0.970000	-0.000027	-0.000043
0.710000	0.970000	-0.000008	-0.000013
0.730000	0.970000	-0.000002	-0.000003
0.750000	0.970000	-0.000000	-0.000001
0.770000	0.970000	-0.000000	-0.000000
0.790000	0.970000	-0.000000	-0.000000
0.810000	0.970000	-0.000000	-0.000000
0.830000	0.970000	-0.000000	-0.000000
0.850000	0.970000	-0.000000	-0.000000
0.870000	0.970000	-0.000000	-0.000000
0.890000	0.970000	-0.000000	-0.000000
0.910000	0.970000	-0.000000	-0.000000
0.930000	0.970000	-0.000000	-0.000000
0.950000	0.970000	-0.000000	-0.000000
0.970000	0.970000	-0.000000	-0.000000
0.990000	0.970000	-0.000000	-0.000000

-0.990000	0.990000	0.000000	-0.000000
-0.970000	0.990000	0.000000	-0.000000
-0.950000	0.990000	0.000000	-0.000000
-0.930000	0.990000	0.000000	-0.000000
-0.910000	0.990000	0.000000	-0.000000
-0.890000	0.990000	0.000000	-0.000000
-0.870000	0.990000	0.000000	-0.000000
-0.850000	0.990000	0.000000	-0.000000
-0.830000	0.990000	0.000000	-0.000000
-0.810000	0.990000	0.000000	-0.000000
-0.790000	0.990000	0.000000	-0.000000
-0.770000	0.990000	0.000000	-0.000000
-0.750000	0.990000	0.000000	-0.000000
-0.730000	0.990000	0.000000	-0.000000
-0.710000	0.990000	0.000002	-0.000002
-0.690000	0.990000	0.000006	-0.000007
-0.670000	0.990000	0.000019	-0.000023
-0.650000	0.990000	0.000056	-0.000068
-0.630000	0.990000	0.000150	-0.000179
-0.610000	0.990000	0.000365	-0.000418
-0.590000	0.990000	0.000802	-0.000871
-0.570000	0.990000	0.001593	-0.001619
-0.550000	0.990000	0.002871	-0.002688
-0.530000	0.990000	0.004707	-0.003999
-0.510000	0.990000	0.007069	-0.005364
-0.490000	0.990000	0.009807	-0.006540
-0.470000	0.990000	0.012684	-0.007334
-0.450000	0.990000	0.015429	-0.007678
-0.430000	0.990000	0.017826	-0.007674
-0.410000	0.990000	0.019794	-0.007502
-0.390000	0.990000	0.021321	-0.007362
-0.370000	0.990000	0.022490	-0.007324
-0.350000	0.990000	0.023328	-0.007386
-0.330000	0.990000	0.023851	-0.007597
-0.310000	0.990000	0.024138	-0.007762
-0.290000	0.990000	0.024138	-0.007782
-0.270000	0.990000	0.023853	-0.007921
-0.250000	0.990000	0.023297	-0.008139
-0.230000	0.990000	0.022360	-0.008186
-0.210000	0.990000	0.021250	-0.007902
-0.190000	0.990000	0.020205	-0.007866
-0.170000	0.990000	0.018880	-0.008175
-0.150000	0.990000	0.017082	-0.008293
-0.130000	0.990000	0.015056	-0.008293
-0.110000	0.990000	0.012948	-0.008309
-0.090000	0.990000	0.010778	-0.008335
-0.070000	0.990000	0.008527	-0.008361
-0.050000	0.990000	0.006171	-0.008378
-0.030000	0.990000	0.003726	-0.008387
-0.010000	0.990000	0.001244	-0.008390
0.010000	0.990000	-0.001244	-0.008390
0.030000	0.990000	-0.003726	-0.008387
0.050000	0.990000	-0.006171	-0.008378
0.070000	0.990000	-0.008527	-0.008361
0.090000	0.990000	-0.010778	-0.008335
0.110000	0.990000	-0.012948	-0.008309
0.130000	0.990000	-0.015056	-0.008293
0.150000	0.990000	-0.017082	-0.008293
0.170000	0.990000	-0.018880	-0.008175
0.190000	0.990000	-0.020205	-0.007866
0.210000	0.990000	-0.021250	-0.007902
0.230000	0.990000	-0.022360	-0.008186
0.250000	0.990000	-0.023297	-0.008139
0.270000	0.990000	-0.023853	-0.007921
0.290000	0.990000	-0.024138	-0.007782
0.310000	0.990000	-0.024138	-0.007762
0.330000	0.990000	-0.023851	-0.007597
0.350000	0.990000	-0.023328	-0.007386
0.370000	0.990000	-0.022490	-0.007324
0.390000	0.990000	-0.021321	-0.007362
0.410000	0.990000	-0.019794	-0.007502
0.430000	0.990000	-0.017826	-0.007674
0.450000	0.990000	-0.015429	-0.007678
0.470000	0.990000	-0.012684	-0.007334
0.490000	0.990000	-0.009807	-0.006540
0.510000	0.990000	-0.007069	-0.005364
0.530000	0.990000	-0.004707	-0.003999
0.550000	0.990000	-0.002871	-0.002688
0.570000	0.990000	-0.001593	-0.001619
0.590000	0.990000	-0.000802	-0.000871
0.610000	0.990000	-0.000365	-0.000418
0.630000	0.990000	-0.000150	-0.000179
0.650000	0.990000	-0.000056	-0.000068
0.670000	0.990000	-0.000019	-0.000023
0.690000	0.990000	-0.000006	-0.000007
0.710000	0.990000	-0.000002	-0.000002
0.730000	0.990000	-0.000000	-0.000000
0.750000	0.990000	-0.000000	-0.000000
0.770000	0.990000	-0.000000	-0.000000
0.790000	0.990000	-0.000000	-0.000000
0.810000	0.990000	-0.000000	-0.000000
0.830000	0.990000	-0.000000	-0.000000
0.850000	0.990000	-0.000000	-0.000000
0.870000	0.990000	-0.000000	-0.000000
0.890000	0.990000	-0.000000	-0.000000
0.910000	0.990000	-0.000000	-0.000000
0.930000	0.990000	-0.000000	-0.000000
0.950000	0.990000	-0.000000	-0.000000
0.970000	0.990000	-0.000000	-0.000000
0.990000	0.990000	-0.000000	-0.000000



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps1_T0.24RHO.dat <==
-0.990000	-0.990000	0.999855039477931084590523
-0.970000	-0.990000	0.999707875494409536898388
-0.950000	-0.990000	0.999326149388751749924609
-0.930000	-0.990000	0.998530249044335627139901
-0.910000	-0.990000	0.997058632600306138371593
-0.890000	-0.990000	0.994621173787455403747515
-0.870000	-0.990000	0.991004857483694268083241
-0.850000	-0.990000	0.986193780129777763931997
-0.830000	-0.990000	0.980424322610422782631190
-0.810000	-0.990000	0.974116819613820350554079
-0.790000	-0.990000	0.967711803948382964790653
-0.770000	-0.990000	0.961512195455433982260729
-0.750000	-0.990000	0.955619183237001457165150
-0.730000	-0.990000	0.949980587157685407717622
-0.710000	-0.990000	0.944506044282890755425797
-0.690000	-0.990000	0.939155472757519205195820
-0.670000	-0.990000	0.933941889127263280556690
-0.650000	-0.990000	0.928897064166950725550009
-0.630000	-0.990000	0.924036683300840988586344
-0.610000	-0.990000	0.919346587657147162886417
-0.590000	-0.990000	0.914818391289181742642711
-0.570000	-0.990000	0.910448327546310776092753
-0.550000	-0.990000	0.906243727659878817171091
-0.530000	-0.990000	0.902212370781751316073382
-0.510000	-0.990000	0.898351033502327700475121
-0.490000	-0.990000	0.894664739918532569973308
-0.470000	-0.990000	0.891147015850252799396003
-0.450000	-0.990000	0.887794476992182057806247
-0.430000	-0.990000	0.884599676489778774524098
-0.410000	-0.990000	0.881570419180304876149989
-0.390000	-0.990000	0.878711845311498040977938
-0.370000	-0.990000	0.876016321973103417874995
-0.350000	-0.990000	0.873501611739572414450095
-0.330000	-0.990000	0.871138607881947635291908
-0.310000	-0.990000	0.868933590661275401245689
-0.290000	-0.990000	0.866886136169431886777659
-0.270000	-0.990000	0.864989379850546913353071
-0.250000	-0.990000	0.863257999001118436765978
-0.230000	-0.990000	0.861671269735451494931056
-0.210000	-0.990000	0.860231447827222717172901
-0.190000	-0.990000	0.858938873571503003212513
-0.170000	-0.990000	0.857779751238673893176667
-0.150000	-0.990000	0.856764998871349603426495
-0.130000	-0.990000	0.855895152310954809848909
-0.110000	-0.990000	0.855147253374710536455439
-0.090000	-0.990000	0.854523723513272215335235
-0.070000	-0.990000	0.854037602065524370509308
-0.050000	-0.990000	0.853677711202659450506758
-0.030000	-0.990000	0.853439253743660808382288
-0.010000	-0.990000	0.853323719844255479394235
0.010000	-0.990000	0.853323719844255368371932
0.030000	-0.990000	0.853439253743660697359985
0.050000	-0.990000	0.853677711202659117439850
0.070000	-0.990000	0.854037602065524148464704
0.090000	-0.990000	0.854523723513272326357537
0.110000	-0.990000	0.855147253374710092366229
0.130000	-0.990000	0.855895152310954920871211
0.150000	-0.990000	0.856764998871349381381890
0.170000	-0.990000	0.857779751238674004198970
0.190000	-0.990000	0.858938873571503114234815
0.210000	-0.990000	0.860231447827222828195204
0.230000	-0.990000	0.861671269735451494931056
0.250000	-0.990000	0.863257999001118658810583
0.270000	-0.990000	0.864989379850546913353071
0.290000	-0.990000	0.866886136169432219844566
0.310000	-0.990000	0.868933590661275401245689
0.330000	-0.990000	0.871138607881947635291908
0.350000	-0.990000	0.873501611739572414450095
0.370000	-0.990000	0.876016321973103417874995
0.390000	-0.990000	0.878711845311497818933333
0.410000	-0.990000	0.881570419180304765127687
0.430000	-0.990000	0.884599676489778774524098
0.450000	-0.990000	0.887794476992181835761642
0.470000	-0.990000	0.891147015850252466329096
0.490000	-0.990000	0.894664739918532458951006
0.510000	-0.990000	0.898351033502327589452818
0.530000	-0.990000	0.902212370781751205051080
0.550000	-0.990000	0.906243727659878373081881
0.570000	-0.990000	0.910448327546310554048148
0.590000	-0.990000	0.914818391289181631620409
0.610000	-0.990000	0.919346587657146940841812
0.630000	-0.990000	0.924036683300840877564042
0.650000	-0.990000	0.928897064166950947594614
0.670000	-0.990000	0.933941889127263169534388
0.690000	-0.990000	0.939155472757519205195820
0.710000	-0.990000	0.944506044282890866448099
0.730000	-0.990000	0.949980587157685185673017
0.750000	-0.990000	0.955619183237001346142847
0.770000	-0.990000	0.961512195455434093283031
0.790000	-0.990000	0.967711803948382964790653
0.810000	-0.990000	0.974116819613820350554079
0.830000	-0.990000	0.980424322610422671608887
0.850000	-0.990000	0.986193780129777874954300
0.870000	-0.990000	0.991004857483694268083241
0.890000	-0.990000	0.994621173787455403747515
0.910000	-0.990000	0.997058632600306138371593
0.930000	-0.990000	0.998530249044335627139901
0.950000	-0.990000	0.999326149388751749924609
0.970000	-0.990000	0.999707875494409536898388
0.990000	-0.990000	0.999855039477931084590523

-0.990000	-0.970000	0.999707875494409536898388
-0.970000	-0.970000	0.999462199893403457906516
-0.950000	-0.970000	0.998870242252187678921871
-0.930000	-0.970000	0.997749830771160084452731
-0.910000	-0.970000	0.995885890390411199213361
-0.890000	-0.970000	0.993108901722870585082603
-0.870000	-0.970000	0.989372714569133004935964
-0.850000	-0.970000	0.984781256708164631774594
-0.830000	-0.970000	0.979539874937650378861065
-0.810000	-0.970000	0.973869183239369995419565
-0.790000	-0.970000	0.967952204810240579568870
-0.770000	-0.970000	0.961940490280219995256061
-0.750000	-0.970000	0.955974587438070511069554
-0.730000	-0.970000	0.950176826909578498003839
-0.710000	-0.970000	0.944621251334558764689575
-0.690000	-0.970000	0.939303003935509361888023
-0.670000	-0.970000	0.934159752049680047747415
-0.650000	-0.970000	0.929147223276734712804625
-0.630000	-0.970000	0.924266169938905202130286
-0.610000	-0.970000	0.919546995550680978936953
-0.590000	-0.970000	0.915017184712420328374094
-0.570000	-0.970000	0.910668337829894536383790
-0.550000	-0.970000	0.906489288270178938944355
-0.530000	-0.970000	0.902462769850001955695973
-0.510000	-0.970000	0.898595373226981797287749
-0.490000	-0.970000	0.894895462114457918012533
-0.470000	-0.970000	0.891378740765173094295903
-0.450000	-0.970000	0.888030380667826468865655
-0.430000	-0.970000	0.884848492850843548751527
-0.410000	-0.970000	0.881830291985450598346574
-0.390000	-0.970000	0.878978921264306878313732
-0.370000	-0.970000	0.876294007368166094629203
-0.350000	-0.970000	0.873772604888594539573887
-0.330000	-0.970000	0.871410281981178314048009
-0.310000	-0.970000	0.869212478043949410277946
-0.290000	-0.970000	0.867166770619184679169678
-0.270000	-0.970000	0.865281024527674635926644
-0.250000	-0.970000	0.863562758094972737765715
-0.230000	-0.970000	0.861981876828855297922871
-0.210000	-0.970000	0.860544766415283657323698
-0.190000	-0.970000	0.859258252492770990826898
-0.170000	-0.970000	0.858112319762345365781187
-0.150000	-0.970000	0.857112800650766670784719
-0.130000	-0.970000	0.856252838579229180737684
-0.110000	-0.970000	0.855511774837333316412469
-0.090000	-0.970000	0.854895690349749992620332
-0.070000	-0.970000	0.854416051923022612513137
-0.050000	-0.970000	0.854061785121665528741630
-0.030000	-0.970000	0.853829815457369023512513
-0.010000	-0.970000	0.853719432529898569761428
0.010000	-0.970000	0.853719432529898458739126
0.030000	-0.970000	0.853829815457368801467908
0.050000	-0.970000	0.854061785121665417719328
0.070000	-0.970000	0.854416051923022501490834
0.090000	-0.970000	0.854895690349750214664937
0.110000	-0.970000	0.855511774837333316412469
0.130000	-0.970000	0.856252838579228847670777
0.150000	-0.970000	0.857112800650766448740114
0.170000	-0.970000	0.858112319762345365781187
0.190000	-0.970000	0.859258252492771212871503
0.210000	-0.970000	0.860544766415283657323698
0.230000	-0.970000	0.861981876828855519967476
0.250000	-0.970000	0.863562758094972959810320
0.270000	-0.970000	0.865281024527674857971249
0.290000	-0.970000	0.867166770619184901214282
0.310000	-0.970000	0.869212478043949410277946
0.330000	-0.970000	0.871410281981178203025706
0.350000	-0.970000	0.873772604888594539573887
0.370000	-0.970000	0.876294007368166316673808
0.390000	-0.970000	0.878978921264306989336035
0.410000	-0.970000	0.881830291985450154257364
0.430000	-0.970000	0.884848492850843548751527
0.450000	-0.970000	0.888030380667826357843353
0.470000	-0.970000	0.891378740765173205318206
0.490000	-0.970000	0.894895462114457918012533
0.510000	-0.970000	0.898595373226981797287749
0.530000	-0.970000	0.902462769850001955695973
0.550000	-0.970000	0.906489288270178827922052
0.570000	-0.970000	0.910668337829894536383790
0.590000	-0.970000	0.915017184712420328374094
0.610000	-0.970000	0.919546995550681089959255
0.630000	-0.970000	0.924266169938905091107983
0.650000	-0.970000	0.929147223276734490760020
0.670000	-0.970000	0.934159752049680158769718
0.690000	-0.970000	0.939303003935509472910326
0.710000	-0.970000	0.944621251334558875711878
0.730000	-0.970000	0.950176826909578609026141
0.750000	-0.970000	0.955974587438070622091857
0.770000	-0.970000	0.961940490280219995256061
0.790000	-0.970000	0.967952204810240801613475
0.810000	-0.970000	0.973869183239370106441868
0.830000	-0.970000	0.979539874937650489883367
0.850000	-0.970000	0.984781256708164631774594
0.870000	-0.970000	0.989372714569133004935964
0.890000	-0.970000	0.993108901722870585082603
0.910000	-0.970000	0.995885890390411199213361
0.930000	-0.970000	0.997749830771160084452731
0.950000	-0.970000	0.998870242252187678921871
0.970000	-0.970000	0.999462199893403457906516
0.990000	-0.970000	0.999707875494409536898388

-0.990000	-0.950000	0.999326149388751749924609
-0.970000	-0.950000	0.998870242252187678921871
-0.950000	-0.950000	0.997856708244690304709934
-0.930000	-0.950000	0.996141370286937388733861
-0.910000	-0.950000	0.993634373901700729270203
-0.890000	-0.950000	0.990379994500364735365849
-0.870000	-0.950000	0.986552745417882293033074
-0.850000	-0.950000	0.982352330001642570778131
-0.830000	-0.950000	0.977873446766310827626967
-0.810000	-0.950000	0.973072763488590619651575
-0.790000	-0.950000	0.967874000303080461726779
-0.770000	-0.950000	0.962301164837948030950088
-0.750000	-0.950000	0.956506547664179307410848
-0.730000	-0.950000	0.950700517815658008302648
-0.710000	-0.950000	0.945057159274934832637882
-0.690000	-0.950000	0.939648285296601826210861
-0.670000	-0.950000	0.934469591663401266679045
-0.650000	-0.950000	0.929493045055624023120799
-0.630000	-0.950000	0.924674361546794498778468
-0.610000	-0.950000	0.919995575945929511263444
-0.590000	-0.950000	0.915458870684197401068616
-0.570000	-0.950000	0.911080874747127289481341
-0.550000	-0.950000	0.906888397196454754123351
-0.530000	-0.950000	0.902877654555589770346558
-0.510000	-0.950000	0.899044950016780197721289
-0.490000	-0.950000	0.895368340111309501949677
-0.470000	-0.950000	0.891856908505679113474685
-0.450000	-0.950000	0.888501496897462272883672
-0.430000	-0.950000	0.885313186029424659118092
-0.410000	-0.950000	0.882300807508508255772028
-0.390000	-0.950000	0.879464912457731395889482
-0.370000	-0.950000	0.876799321027089906266383
-0.350000	-0.950000	0.874294160783320561947107
-0.330000	-0.950000	0.871948963897386852828220
-0.310000	-0.950000	0.869758683527879550290152
-0.290000	-0.950000	0.867728822457289772351885
-0.270000	-0.950000	0.865857941857954060971281
-0.250000	-0.950000	0.864135485512540935104653
-0.230000	-0.950000	0.862565715409387867573798
-0.210000	-0.950000	0.861161977061698280522251
-0.190000	-0.950000	0.859905619571668777822993
-0.170000	-0.950000	0.858784466910711197229489
-0.150000	-0.950000	0.857815876749885020124964
-0.130000	-0.950000	0.856999427533108093513192
-0.110000	-0.950000	0.856316910815004050938626
-0.090000	-0.950000	0.855766991757974881949167
-0.070000	-0.950000	0.855345852246737980983937
-0.050000	-0.950000	0.855037922490511470563490
-0.030000	-0.950000	0.854842844100017096309330
-0.010000	-0.950000	0.854755066077462100082585
0.010000	-0.950000	0.854755066077462211104887
0.030000	-0.950000	0.854842844100016985287027
0.050000	-0.950000	0.855037922490511470563490
0.070000	-0.950000	0.855345852246737980983937
0.090000	-0.950000	0.855766991757974992971469
0.110000	-0.950000	0.856316910815004050938626
0.130000	-0.950000	0.856999427533107982490890
0.150000	-0.950000	0.857815876749885242169569
0.170000	-0.950000	0.858784466910711086207186
0.190000	-0.950000	0.859905619571668666800690
0.210000	-0.950000	0.861161977061698280522251
0.230000	-0.950000	0.862565715409387756551496
0.250000	-0.950000	0.864135485512540824082350
0.270000	-0.950000	0.865857941857954283015886
0.290000	-0.950000	0.867728822457289994396490
0.310000	-0.950000	0.869758683527879772334757
0.330000	-0.950000	0.871948963897386741805917
0.350000	-0.950000	0.874294160783320672969410
0.370000	-0.950000	0.876799321027089906266383
0.390000	-0.950000	0.879464912457731395889482
0.410000	-0.950000	0.882300807508507922705121
0.430000	-0.950000	0.885313186029424437073487
0.450000	-0.950000	0.888501496897462272883672
0.470000	-0.950000	0.891856908505679224496987
0.490000	-0.950000	0.895368340111309612971979
0.510000	-0.950000	0.899044950016779975676684
0.530000	-0.950000	0.902877654555589770346558
0.550000	-0.950000	0.906888397196454865145654
0.570000	-0.950000	0.911080874747127733570551
0.590000	-0.950000	0.915458870684197623113221
0.610000	-0.950000	0.919995575945929733308049
0.630000	-0.950000	0.924674361546794498778468
0.650000	-0.950000	0.929493045055623912098497
0.670000	-0.950000	0.934469591663401266679045
0.690000	-0.950000	0.939648285296601826210861
0.710000	-0.950000	0.945057159274934832637882
0.730000	-0.950000	0.950700517815658008302648
0.750000	-0.950000	0.956506547664179307410848
0.770000	-0.950000	0.962301164837947808905483
0.790000	-0.950000	0.967874000303080461726779
0.810000	-0.950000	0.973072763488590730673877
0.830000	-0.950000	0.977873446766310938649269
0.850000	-0.950000	0.982352330001642681800433
0.870000	-0.950000	0.986552745417882404055376
0.890000	-0.950000	0.990379994500364846388152
0.910000	-0.950000	0.993634373901700840292506
0.930000	-0.950000	0.996141370286937388733861
0.950000	-0.950000	0.997856708244690304709934
0.970000	-0.950000	0.998870242252187678921871
0.990000	-0.950000	0.999326149388751749924609

-0.990000	-0.930000	0.998530249044335627139901
-0.970000	-0.930000	0.997749830771160084452731
-0.950000	-0.930000	0.996141370286937388733861
-0.930000	-0.930000	0.993694890137207353930648
-0.910000	-0.930000	0.990534976037524605985141
-0.890000	-0.930000	0.986929281795666635268560
-0.870000	-0.930000	0.983170137755508211085953
-0.850000	-0.930000	0.979406112778660964401922
-0.830000	-0.930000	0.975568748674233821027713
-0.810000	-0.930000	0.971471474618936792211343
-0.790000	-0.930000	0.966980700830658457256561
-0.770000	-0.930000	0.962082219249905667979306
-0.750000	-0.930000	0.956838632081216222680098
-0.730000	-0.930000	0.951365909707640899917180
-0.710000	-0.930000	0.945816431074334662554293
-0.690000	-0.930000	0.940335918382347868416105
-0.670000	-0.930000	0.935047823477107464817948
-0.650000	-0.930000	0.930004918517759460172556
-0.630000	-0.930000	0.925183032640959135406433
-0.610000	-0.930000	0.920552565283956902852935
-0.590000	-0.930000	0.916075250380457006826873
-0.570000	-0.930000	0.911739783533580983032607
-0.550000	-0.930000	0.907549053832742758096686
-0.530000	-0.930000	0.903516776117885611618874
-0.510000	-0.930000	0.899664182241094012582039
-0.490000	-0.930000	0.895997227809393836928109
-0.470000	-0.930000	0.892517785547562891856899
-0.450000	-0.930000	0.889203526261660326390768
-0.430000	-0.930000	0.886045232250219139125136
-0.410000	-0.930000	0.883044085278179236020435
-0.390000	-0.930000	0.880209036669738820179987
-0.370000	-0.930000	0.877538905113317446726739
-0.350000	-0.930000	0.875037952505453686669057
-0.330000	-0.930000	0.872711848504823528571706
-0.310000	-0.930000	0.870549017104979339087834
-0.290000	-0.930000	0.868555033257017328196525
-0.270000	-0.930000	0.866721953108669063148284
-0.250000	-0.930000	0.865052667302800837312304
-0.230000	-0.930000	0.863562597819873545290648
-0.210000	-0.930000	0.862247385589639425695907
-0.190000	-0.930000	0.861108727018512487560997
-0.170000	-0.930000	0.860174026193400109718823
-0.150000	-0.930000	0.859456912162596675663906
-0.130000	-0.930000	0.858934242957887117420057
-0.110000	-0.930000	0.858579464675131243112105
-0.090000	-0.930000	0.858375095939010401835390
-0.070000	-0.930000	0.858286371261112290831363
-0.050000	-0.930000	0.858271637080913585293729
-0.030000	-0.930000	0.858303575654733919009232
-0.010000	-0.930000	0.858342071893635982782200
0.010000	-0.930000	0.858342071893636204826805
0.030000	-0.930000	0.858303575654733807986929
0.050000	-0.930000	0.858271637080913696316031
0.070000	-0.930000	0.858286371261112623898271
0.090000	-0.930000	0.858375095939010623879994
0.110000	-0.930000	0.858579464675131243112105
0.130000	-0.930000	0.858934242957887117420057
0.150000	-0.930000	0.859456912162596453619301
0.170000	-0.930000	0.860174026193399887674218
0.190000	-0.930000	0.861108727018512376538695
0.210000	-0.930000	0.862247385589639203651302
0.230000	-0.930000	0.863562597819873434268345
0.250000	-0.930000	0.865052667302801170379212
0.270000	-0.930000	0.866721953108669063148284
0.290000	-0.930000	0.868555033257017439218828
0.310000	-0.930000	0.870549017104979672154741
0.330000	-0.930000	0.872711848504823528571706
0.350000	-0.930000	0.875037952505453797691359
0.370000	-0.930000	0.877538905113317335704437
0.390000	-0.930000	0.880209036669738820179987
0.410000	-0.930000	0.883044085278179236020435
0.430000	-0.930000	0.886045232250219139125136
0.450000	-0.930000	0.889203526261660215368465
0.470000	-0.930000	0.892517785547563224923806
0.490000	-0.930000	0.895997227809393836928109
0.510000	-0.930000	0.899664182241093901559736
0.530000	-0.930000	0.903516776117885611618874
0.550000	-0.930000	0.907549053832742980141290
0.570000	-0.930000	0.911739783533580872010305
0.590000	-0.930000	0.916075250380456784782268
0.610000	-0.930000	0.920552565283956902852935
0.630000	-0.930000	0.925183032640958913361828
0.650000	-0.930000	0.930004918517759793239463
0.670000	-0.930000	0.935047823477107464817948
0.690000	-0.930000	0.940335918382347979438407
0.710000	-0.930000	0.945816431074334551531990
0.730000	-0.930000	0.951365909707640899917180
0.750000	-0.930000	0.956838632081216333702400
0.770000	-0.930000	0.962082219249905445934701
0.790000	-0.930000	0.966980700830658457256561
0.810000	-0.930000	0.971471474618936792211343
0.830000	-0.930000	0.975568748674233710005410
0.850000	-0.930000	0.979406112778661075424225
0.870000	-0.930000	0.983170137755508322108255
0.890000	-0.930000	0.986929281795666746290863
0.910000	-0.930000	0.990534976037524717007443
0.930000	-0.930000	0.993694890137207464952951
0.950000	-0.930000	0.996141370286937388733861
0.970000	-0.930000	0.997749830771160084452731
0.990000	-0.930000	0.998530249044335627139901

-0.990000	-0.910000	0.997058632600306138371593
-0.970000	-0.910000	0.995885890390411199213361
-0.950000	-0.910000	0.993634373901700729270203
-0.930000	-0.910000	0.990534976037524605985141
-0.910000	-0.910000	0.986951573651050573232624
-0.890000	-0.910000	0.983264129103065709358589
-0.870000	-0.910000	0.979698627463862381503645
-0.850000	-0.910000	0.976246831369156797819642
-0.830000	-0.910000	0.972755836314322608338045
-0.810000	-0.910000	0.969094110362083482890228
-0.790000	-0.910000	0.965205802216595909470698
-0.770000	-0.910000	0.961034653147360473646188
-0.750000	-0.910000	0.956513678157604352314536
-0.730000	-0.910000	0.951649921210021010331559
-0.710000	-0.910000	0.946525356820191121620667
-0.690000	-0.910000	0.941260458007889933007561
-0.670000	-0.910000	0.936004498965601117177471
-0.650000	-0.910000	0.930873306836155767207686
-0.630000	-0.910000	0.925945764356876477307878
-0.610000	-0.910000	0.921259179969144192945407
-0.590000	-0.910000	0.916790443695573831206502
-0.570000	-0.910000	0.912510367778610165245823
-0.550000	-0.910000	0.908385521377553462052390
-0.530000	-0.910000	0.904403990214756037246957
-0.510000	-0.910000	0.900568058494374379385761
-0.490000	-0.910000	0.896891931600508951483164
-0.470000	-0.910000	0.893397804997086320000221
-0.450000	-0.910000	0.890081312486920017690295
-0.430000	-0.910000	0.886942685458642410267771
-0.410000	-0.910000	0.883979058685088858737799
-0.390000	-0.910000	0.881186958478210491385596
-0.370000	-0.910000	0.878556149917739892529767
-0.350000	-0.910000	0.876090321156002049818312
-0.330000	-0.910000	0.873795385121102885506161
-0.310000	-0.910000	0.871678638278097772662534
-0.290000	-0.910000	0.869764602334360148461201
-0.270000	-0.910000	0.868067178479625556342114
-0.250000	-0.910000	0.866628822086133121516127
-0.230000	-0.910000	0.865509904397815943433159
-0.210000	-0.910000	0.864767256336095524460461
-0.190000	-0.910000	0.864482278806491755140939
-0.170000	-0.910000	0.864726470932753787934644
-0.150000	-0.910000	0.865525907212066125673289
-0.130000	-0.910000	0.866871007558265183057244
-0.110000	-0.910000	0.868692743661066746341248
-0.090000	-0.910000	0.870823774431124908446122
-0.070000	-0.910000	0.873008433303757214183349
-0.050000	-0.910000	0.874972561696321426971679
-0.030000	-0.910000	0.876499428696687288287137
-0.010000	-0.910000	0.877338356860087875688237
0.010000	-0.910000	0.877338356860087986710539
0.030000	-0.910000	0.876499428696687288287137
0.050000	-0.910000	0.874972561696321426971679
0.070000	-0.910000	0.873008433303757103161047
0.090000	-0.910000	0.870823774431124686401517
0.110000	-0.910000	0.868692743661066524296643
0.130000	-0.910000	0.866871007558265183057244
0.150000	-0.910000	0.865525907212066125673289
0.170000	-0.910000	0.864726470932753676912341
0.190000	-0.910000	0.864482278806491866163242
0.210000	-0.910000	0.864767256336095413438159
0.230000	-0.910000	0.865509904397815832410856
0.250000	-0.910000	0.866628822086133343560732
0.270000	-0.910000	0.868067178479625889409022
0.290000	-0.910000	0.869764602334360481528108
0.310000	-0.910000	0.871678638278097883684836
0.330000	-0.910000	0.873795385121102996528464
0.350000	-0.910000	0.876090321156002049818312
0.370000	-0.910000	0.878556149917739781507464
0.390000	-0.910000	0.881186958478210491385596
0.410000	-0.910000	0.883979058685088858737799
0.430000	-0.910000	0.886942685458642410267771
0.450000	-0.910000	0.890081312486920017690295
0.470000	-0.910000	0.893397804997086431022524
0.490000	-0.910000	0.896891931600508951483164
0.510000	-0.910000	0.900568058494374379385761
0.530000	-0.910000	0.904403990214756148269259
0.550000	-0.910000	0.908385521377553684096995
0.570000	-0.910000	0.912510367778610387290428
0.590000	-0.910000	0.916790443695573831206502
0.610000	-0.910000	0.921259179969144303967710
0.630000	-0.910000	0.925945764356876477307878
0.650000	-0.910000	0.930873306836155767207686
0.670000	-0.910000	0.936004498965601117177471
0.690000	-0.910000	0.941260458007890044029864
0.710000	-0.910000	0.946525356820191232642969
0.730000	-0.910000	0.951649921210021010331559
0.750000	-0.910000	0.956513678157604241292233
0.770000	-0.910000	0.961034653147360362623886
0.790000	-0.910000	0.965205802216596020493000
0.810000	-0.910000	0.969094110362083482890228
0.830000	-0.910000	0.972755836314322608338045
0.850000	-0.910000	0.976246831369156908841944
0.870000	-0.910000	0.979698627463862159459040
0.890000	-0.910000	0.983264129103065709358589
0.910000	-0.910000	0.986951573651050684254926
0.930000	-0.910000	0.990534976037524717007443
0.950000	-0.910000	0.993634373901700840292506
0.970000	-0.910000	0.995885890390411199213361
0.990000	-0.910000	0.997058632600306138371593

-0.990000	-0.890000	0.994621173787455403747515
-0.970000	-0.890000	0.993108901722870585082603
-0.950000	-0.890000	0.990379994500364735365849
-0.930000	-0.890000	0.986929281795666635268560
-0.910000	-0.890000	0.983264129103065709358589
-0.890000	-0.890000	0.979705370912833162222455
-0.870000	-0.890000	0.976309877629752631555959
-0.850000	-0.890000	0.972975082547272385191661
-0.830000	-0.890000	0.969615573494647331465046
-0.810000	-0.890000	0.966223259574484627520974
-0.790000	-0.890000	0.962772453326986132893239
-0.770000	-0.890000	0.959159613397701837911313
-0.750000	-0.890000	0.955290895986839139197855
-0.730000	-0.890000	0.951133908357515212017574
-0.710000	-0.890000	0.946671449267340259225989
-0.690000	-0.890000	0.941933463998610998046956
-0.670000	-0.890000	0.937016980669158505712346
-0.650000	-0.890000	0.932035258279692024885321
-0.630000	-0.890000	0.927108464371029894479648
-0.610000	-0.890000	0.922333916830504918493716
-0.590000	-0.890000	0.917768770317302196026787
-0.570000	-0.890000	0.913438365058132584195505
-0.550000	-0.890000	0.909324269593489775687090
-0.530000	-0.890000	0.905398279223187385511551
-0.510000	-0.890000	0.901633130086799017277599
-0.490000	-0.890000	0.898018678930217029154903
-0.470000	-0.890000	0.894564222811896292419931
-0.450000	-0.890000	0.891263960089660689511959
-0.430000	-0.890000	0.888121477003527171056874
-0.410000	-0.890000	0.885154661203402914892990
-0.390000	-0.890000	0.882382144368607734818966
-0.370000	-0.890000	0.879801583387654573265024
-0.350000	-0.890000	0.877430801973913654379089
-0.330000	-0.890000	0.875302249646762065005134
-0.310000	-0.890000	0.873469586011208276588036
-0.290000	-0.890000	0.872046036648548739123044
-0.270000	-0.890000	0.871217075733192625186518
-0.250000	-0.890000	0.871267293519976004922967
-0.230000	-0.890000	0.872571311799776205830881
-0.210000	-0.890000	0.875601431513654104854538
-0.190000	-0.890000	0.880817173721808122088817
-0.170000	-0.890000	0.888513259543708744381263
-0.150000	-0.890000	0.898853639869761633640621
-0.130000	-0.890000	0.911316417842468085019902
-0.110000	-0.890000	0.924921849380442973043159
-0.090000	-0.890000	0.938447764395539119064438
-0.070000	-0.890000	0.950708406787740822885269
-0.050000	-0.890000	0.960738474865602931629383
-0.030000	-0.890000	0.967810439167563707485442
-0.010000	-0.890000	0.971472900200360811595601
0.010000	-0.890000	0.971472900200360700573299
0.030000	-0.890000	0.967810439167563596463140
0.050000	-0.890000	0.960738474865603153673987
0.070000	-0.890000	0.950708406787741044929874
0.090000	-0.890000	0.938447764395539341109043
0.110000	-0.890000	0.924921849380442973043159
0.130000	-0.890000	0.911316417842468085019902
0.150000	-0.890000	0.898853639869761411596016
0.170000	-0.890000	0.888513259543708189269751
0.190000	-0.890000	0.880817173721808122088817
0.210000	-0.890000	0.875601431513653993832236
0.230000	-0.890000	0.872571311799776205830881
0.250000	-0.890000	0.871267293519976226967572
0.270000	-0.890000	0.871217075733192958253426
0.290000	-0.890000	0.872046036648548961167648
0.310000	-0.890000	0.873469586011208498632641
0.330000	-0.890000	0.875302249646761953982832
0.350000	-0.890000	0.877430801973913432334484
0.370000	-0.890000	0.879801583387654351220419
0.390000	-0.890000	0.882382144368607845841268
0.410000	-0.890000	0.885154661203403136937595
0.430000	-0.890000	0.888121477003527171056874
0.450000	-0.890000	0.891263960089660800534261
0.470000	-0.890000	0.894564222811896292419931
0.490000	-0.890000	0.898018678930217029154903
0.510000	-0.890000	0.901633130086798906255297
0.530000	-0.890000	0.905398279223187496533853
0.550000	-0.890000	0.909324269593489886709392
0.570000	-0.890000	0.913438365058132473173202
0.590000	-0.890000	0.917768770317302307049090
0.610000	-0.890000	0.922333916830505140538321
0.630000	-0.890000	0.927108464371029783457345
0.650000	-0.890000	0.932035258279691802840716
0.670000	-0.890000	0.937016980669158616734649
0.690000	-0.890000	0.941933463998611220091561
0.710000	-0.890000	0.946671449267340259225989
0.730000	-0.890000	0.951133908357515323039877
0.750000	-0.890000	0.955290895986839028175552
0.770000	-0.890000	0.959159613397701948933616
0.790000	-0.890000	0.962772453326986243915542
0.810000	-0.890000	0.966223259574484516498671
0.830000	-0.890000	0.969615573494647220442744
0.850000	-0.890000	0.972975082547272274169359
0.870000	-0.890000	0.976309877629752520533657
0.890000	-0.890000	0.979705370912833384267060
0.910000	-0.890000	0.983264129103065709358589
0.930000	-0.890000	0.986929281795666746290863
0.950000	-0.890000	0.990379994500364846388152
0.970000	-0.890000	0.993108901722870585082603
0.990000	-0.890000	0.994621173787455403747515

-0.990000	-0.870000	0.991004857483694268083241
-0.970000	-0.870000	0.989372714569133004935964
-0.950000	-0.870000	0.986552745417882293033074
-0.930000	-0.870000	0.983170137755508211085953
-0.910000	-0.870000	0.979698627463862381503645
-0.890000	-0.870000	0.976309877629752631555959
-0.870000	-0.870000	0.972972821286505529236877
-0.850000	-0.870000	0.969647050403150245756478
-0.830000	-0.870000	0.966359250110730538807502
-0.810000	-0.870000	0.963133285556529994408947
-0.790000	-0.870000	0.959922827216049046050728
-0.770000	-0.870000	0.956652157834014693627012
-0.750000	-0.870000	0.953271167328593183043495
-0.730000	-0.870000	0.949720531986584903805237
-0.710000	-0.870000	0.945927847451954018076492
-0.690000	-0.870000	0.941867542502072385701695
-0.670000	-0.870000	0.937554458090366527045489
-0.650000	-0.870000	0.933034120773423292227733
-0.630000	-0.870000	0.928393402833202596724504
-0.610000	-0.870000	0.923741128390244026213907
-0.590000	-0.870000	0.919169721528202754434744
-0.570000	-0.870000	0.914762367258471154052302
-0.550000	-0.870000	0.910562018409785678407786
-0.530000	-0.870000	0.906589300629408789689023
-0.510000	-0.870000	0.902828713262276760787017
-0.490000	-0.870000	0.899259749534166097362231
-0.470000	-0.870000	0.895875719620191190983860
-0.450000	-0.870000	0.892656480659075657335677
-0.430000	-0.870000	0.889590542570656284127040
-0.410000	-0.870000	0.886690152829858857508327
-0.390000	-0.870000	0.884002732537234492404821
-0.370000	-0.870000	0.881593580055541781170803
-0.350000	-0.870000	0.879597272553182429888352
-0.330000	-0.870000	0.878271558178466249522387
-0.310000	-0.870000	0.878075500179806511802383
-0.290000	-0.870000	0.879782488665835527008596
-0.270000	-0.870000	0.884633929117069395253736
-0.250000	-0.870000	0.894228133323489493555769
-0.230000	-0.870000	0.910532983265907036596332
-0.210000	-0.870000	0.934581168185398714065570
-0.190000	-0.870000	0.965164078876601827516879
-0.170000	-0.870000	0.999364137133145757907471
-0.150000	-0.870000	1.033558437122861217716263
-0.130000	-0.870000	1.064897962027231637094360
-0.110000	-0.870000	1.091704828619146194768064
-0.090000	-0.870000	1.113328285730118327734317
-0.070000	-0.870000	1.129833878267147984075791
-0.050000	-0.870000	1.141628892808065565134257
-0.030000	-0.870000	1.149189027766520876383538
-0.010000	-0.870000	1.152868121120853350802804
0.010000	-0.870000	1.152868121120853350802804
0.030000	-0.870000	1.149189027766521098428143
0.050000	-0.870000	1.141628892808065787178862
0.070000	-0.870000	1.129833878267148206120396
0.090000	-0.870000	1.113328285730118327734317
0.110000	-0.870000	1.091704828619145972723459
0.130000	-0.870000	1.064897962027231415049755
0.150000	-0.870000	1.033558437122861217716263
0.170000	-0.870000	0.999364137133145313818261
0.190000	-0.870000	0.965164078876601716494577
0.210000	-0.870000	0.934581168185398714065570
0.230000	-0.870000	0.910532983265907036596332
0.250000	-0.870000	0.894228133323489715600374
0.270000	-0.870000	0.884633929117069617298341
0.290000	-0.870000	0.879782488665835860075504
0.310000	-0.870000	0.878075500179806622824685
0.330000	-0.870000	0.878271558178466138500085
0.350000	-0.870000	0.879597272553182318866050
0.370000	-0.870000	0.881593580055542003215407
0.390000	-0.870000	0.884002732537234603427123
0.410000	-0.870000	0.886690152829858968530630
0.430000	-0.870000	0.889590542570656284127040
0.450000	-0.870000	0.892656480659075657335677
0.470000	-0.870000	0.895875719620191413028465
0.490000	-0.870000	0.899259749534166319406836
0.510000	-0.870000	0.902828713262276760787017
0.530000	-0.870000	0.906589300629409011733628
0.550000	-0.870000	0.910562018409785789430089
0.570000	-0.870000	0.914762367258471154052302
0.590000	-0.870000	0.919169721528202754434744
0.610000	-0.870000	0.923741128390244137236209
0.630000	-0.870000	0.928393402833202485702202
0.650000	-0.870000	0.933034120773423292227733
0.670000	-0.870000	0.937554458090366527045489
0.690000	-0.870000	0.941867542502072607746300
0.710000	-0.870000	0.945927847451954129098795
0.730000	-0.870000	0.949720531986585125849842
0.750000	-0.870000	0.953271167328593294065797
0.770000	-0.870000	0.956652157834014582604709
0.790000	-0.870000	0.959922827216049379117635
0.810000	-0.870000	0.963133285556529994408947
0.830000	-0.870000	0.966359250110730649829804
0.850000	-0.870000	0.969647050403150356778781
0.870000	-0.870000	0.972972821286505418214574
0.890000	-0.870000	0.976309877629752631555959
0.910000	-0.870000	0.979698627463862270481343
0.930000	-0.870000	0.983170137755508322108255
0.950000	-0.870000	0.986552745417882404055376
0.970000	-0.870000	0.989372714569133004935964
0.990000	-0.870000	0.991004857483694268083241

-0.990000	-0.850000	0.986193780129777763931997
-0.970000	-0.850000	0.984781256708164631774594
-0.950000	-0.850000	0.982352330001642570778131
-0.930000	-0.850000	0.979406112778660964401922
-0.910000	-0.850000	0.976246831369156797819642
-0.890000	-0.850000	0.972975082547272385191661
-0.870000	-0.850000	0.969647050403150245756478
-0.850000	-0.850000	0.966343163891916101526647
-0.830000	-0.850000	0.963116319669067522113437
-0.810000	-0.850000	0.959966159848152034150814
-0.790000	-0.850000	0.956868778207624504084094
-0.770000	-0.850000	0.953798077242781872087107
-0.750000	-0.850000	0.950718812886307218512627
-0.730000	-0.850000	0.947578222304706008216613
-0.710000	-0.850000	0.944316456553292882247774
-0.690000	-0.850000	0.940878058232552438866492
-0.670000	-0.850000	0.937225014974321646299416
-0.650000	-0.850000	0.933344247099854862348423
-0.630000	-0.850000	0.929257998001588925163219
-0.610000	-0.850000	0.925023092149320991239847
-0.590000	-0.850000	0.920714688840280071069344
-0.570000	-0.850000	0.916426642737138141825426
-0.550000	-0.850000	0.912233436015771670390961
-0.530000	-0.850000	0.908201458507945980080933
-0.510000	-0.850000	0.904370906201116819822516
-0.490000	-0.850000	0.900755203992537056834067
-0.470000	-0.850000	0.897369419556605540932992
-0.450000	-0.850000	0.894208338779391653794448
-0.430000	-0.850000	0.891275588422403619581758
-0.410000	-0.850000	0.888637977720792782143633
-0.390000	-0.850000	0.886491611726827555273189
-0.370000	-0.850000	0.885252360654015357788182
-0.350000	-0.850000	0.885792842922566325825073
-0.330000	-0.850000	0.889780743518523764556960
-0.310000	-0.850000	0.900079533325739311599989
-0.290000	-0.850000	0.920727876673139822294445
-0.270000	-0.850000	0.955629060731646884363499
-0.250000	-0.850000	1.003398299088113843069436
-0.230000	-0.850000	1.057241511559454671953517
-0.210000	-0.850000	1.108393199110462523648835
-0.190000	-0.850000	1.150999916901479069863967
-0.170000	-0.850000	1.183177192218984874472198
-0.150000	-0.850000	1.205802993497820052581915
-0.130000	-0.850000	1.220930127334466597233131
-0.110000	-0.850000	1.230649493813905648309515
-0.090000	-0.850000	1.236685855619173768360497
-0.070000	-0.850000	1.240307027746914592114535
-0.050000	-0.850000	1.242391362613810334991626
-0.030000	-0.850000	1.243487498945814229145412
-0.010000	-0.850000	1.243943334734570083099925
0.010000	-0.850000	1.243943334734570083099925
0.030000	-0.850000	1.243487498945814229145412
0.050000	-0.850000	1.242391362613809890902417
0.070000	-0.850000	1.240307027746914592114535
0.090000	-0.850000	1.236685855619173546315892
0.110000	-0.850000	1.230649493813905648309515
0.130000	-0.850000	1.220930127334466153143921
0.150000	-0.850000	1.205802993497819608492705
0.170000	-0.850000	1.183177192218984652427594
0.190000	-0.850000	1.150999916901479069863967
0.210000	-0.850000	1.108393199110462523648835
0.230000	-0.850000	1.057241511559454671953517
0.250000	-0.850000	1.003398299088113621024831
0.270000	-0.850000	0.955629060731646995385802
0.290000	-0.850000	0.920727876673139711272142
0.310000	-0.850000	0.900079533325739089555384
0.330000	-0.850000	0.889780743518523653534658
0.350000	-0.850000	0.885792842922566436847376
0.370000	-0.850000	0.885252360654015579832787
0.390000	-0.850000	0.886491611726827666295492
0.410000	-0.850000	0.888637977720792893165935
0.430000	-0.850000	0.891275588422403508559455
0.450000	-0.850000	0.894208338779391875839053
0.470000	-0.850000	0.897369419556605651955294
0.490000	-0.850000	0.900755203992537167856369
0.510000	-0.850000	0.904370906201116819822516
0.530000	-0.850000	0.908201458507945980080933
0.550000	-0.850000	0.912233436015771559368659
0.570000	-0.850000	0.916426642737138141825426
0.590000	-0.850000	0.920714688840280071069344
0.610000	-0.850000	0.925023092149321102262149
0.630000	-0.850000	0.929257998001588925163219
0.650000	-0.850000	0.933344247099854862348423
0.670000	-0.850000	0.937225014974321757321718
0.690000	-0.850000	0.940878058232552549888794
0.710000	-0.850000	0.944316456553292993270077
0.730000	-0.850000	0.947578222304706230261218
0.750000	-0.850000	0.950718812886307440557232
0.770000	-0.850000	0.953798077242781761064805
0.790000	-0.850000	0.956868778207624726128699
0.810000	-0.850000	0.959966159848151812106209
0.830000	-0.850000	0.963116319669067522113437
0.850000	-0.850000	0.966343163891916323571252
0.870000	-0.850000	0.969647050403150356778781
0.890000	-0.850000	0.972975082547272274169359
0.910000	-0.850000	0.976246831369156686797339
0.930000	-0.850000	0.979406112778660964401922
0.950000	-0.850000	0.982352330001642681800433
0.970000	-0.850000	0.984781256708164631774594
0.990000	-0.850000	0.986193780129777763931997

-0.990000	-0.830000	0.980424322610422782631190
-0.970000	-0.830000	0.979539874937650378861065
-0.950000	-0.830000	0.977873446766310827626967
-0.930000	-0.830000	0.975568748674233821027713
-0.910000	-0.830000	0.972755836314322608338045
-0.890000	-0.830000	0.969615573494647331465046
-0.870000	-0.830000	0.966359250110730538807502
-0.850000	-0.830000	0.963116319669067522113437
-0.830000	-0.830000	0.959926627388030362375559
-0.810000	-0.830000	0.956812597221361804677997
-0.790000	-0.830000	0.953781670098193923301721
-0.770000	-0.830000	0.950814423526381125029161
-0.750000	-0.830000	0.947892687400624822657846
-0.730000	-0.830000	0.944995630569635536311068
-0.710000	-0.830000	0.942077301764887575785679
-0.690000	-0.830000	0.939089354924120267575915
-0.670000	-0.830000	0.935987675543216379736577
-0.650000	-0.830000	0.932724302451232500921208
-0.630000	-0.830000	0.929275654615902779731584
-0.610000	-0.830000	0.925645049306956235746213
-0.590000	-0.830000	0.921856445051264627998933
-0.570000	-0.830000	0.917965406634582481437690
-0.550000	-0.830000	0.914036978158814350514660
-0.530000	-0.830000	0.910144496175221084932616
-0.510000	-0.830000	0.906355522733990448536190
-0.490000	-0.830000	0.902726179059713196295434
-0.470000	-0.830000	0.899336472431988109832446
-0.450000	-0.830000	0.896293464577570864193490
-0.430000	-0.830000	0.893805939311194563856589
-0.410000	-0.830000	0.892409344673804727499089
-0.390000	-0.830000	0.893383017784160182728215
-0.370000	-0.830000	0.899447625834611352857451
-0.350000	-0.830000	0.915667583936160878188559
-0.330000	-0.830000	0.949731038621339007654854
-0.310000	-0.830000	1.005568885545143453796868
-0.290000	-0.830000	1.075201021101973797300388
-0.270000	-0.830000	1.141706064928766028998552
-0.250000	-0.830000	1.192983525074717388037016
-0.230000	-0.830000	1.226101539348985802746483
-0.210000	-0.830000	1.244307490581624486836176
-0.190000	-0.830000	1.252661688071952994505409
-0.170000	-0.830000	1.255474614508307773519391
-0.150000	-0.830000	1.255581499491347452490686
-0.130000	-0.830000	1.254552483741316892817963
-0.110000	-0.830000	1.253136098946365573070238
-0.090000	-0.830000	1.251685292559567619363747
-0.070000	-0.830000	1.250378142216849397527767
-0.050000	-0.830000	1.249314026585088610588059
-0.030000	-0.830000	1.248553599189966112348316
-0.010000	-0.830000	1.248138290568723052231803
0.010000	-0.830000	1.248138290568723274276408
0.030000	-0.830000	1.248553599189966112348316
0.050000	-0.830000	1.249314026585088166498849
0.070000	-0.830000	1.250378142216849397527767
0.090000	-0.830000	1.251685292559567175274537
0.110000	-0.830000	1.253136098946365573070238
0.130000	-0.830000	1.254552483741316892817963
0.150000	-0.830000	1.255581499491347452490686
0.170000	-0.830000	1.255474614508307995563996
0.190000	-0.830000	1.252661688071952994505409
0.210000	-0.830000	1.244307490581624486836176
0.230000	-0.830000	1.226101539348986024791088
0.250000	-0.830000	1.192983525074717165992411
0.270000	-0.830000	1.141706064928765806953948
0.290000	-0.830000	1.075201021101973575255784
0.310000	-0.830000	1.005568885545143453796868
0.330000	-0.830000	0.949731038621339007654854
0.350000	-0.830000	0.915667583936161100233164
0.370000	-0.830000	0.899447625834611463879753
0.390000	-0.830000	0.893383017784160182728215
0.410000	-0.830000	0.892409344673804727499089
0.430000	-0.830000	0.893805939311194563856589
0.450000	-0.830000	0.896293464577571086238095
0.470000	-0.830000	0.899336472431988331877051
0.490000	-0.830000	0.902726179059713307317736
0.510000	-0.830000	0.906355522733990670580795
0.530000	-0.830000	0.910144496175221084932616
0.550000	-0.830000	0.914036978158814239492358
0.570000	-0.830000	0.917965406634582148370782
0.590000	-0.830000	0.921856445051264627998933
0.610000	-0.830000	0.925645049306956568813121
0.630000	-0.830000	0.929275654615902779731584
0.650000	-0.830000	0.932724302451232500921208
0.670000	-0.830000	0.935987675543216379736577
0.690000	-0.830000	0.939089354924120267575915
0.710000	-0.830000	0.942077301764887686807981
0.730000	-0.830000	0.944995630569635869377976
0.750000	-0.830000	0.947892687400624822657846
0.770000	-0.830000	0.950814423526381014006859
0.790000	-0.830000	0.953781670098194034324024
0.810000	-0.830000	0.956812597221361804677997
0.830000	-0.830000	0.959926627388030251353257
0.850000	-0.830000	0.963116319669067522113437
0.870000	-0.830000	0.966359250110730649829804
0.890000	-0.830000	0.969615573494647220442744
0.910000	-0.830000	0.972755836314322608338045
0.930000	-0.830000	0.975568748674233932050015
0.950000	-0.830000	0.977873446766310827626967
0.970000	-0.830000	0.979539874937650378861065
0.990000	-0.830000	0.980424322610422782631190

-0.990000	-0.810000	0.974116819613820350554079
-0.970000	-0.810000	0.973869183239369995419565
-0.950000	-0.810000	0.973072763488590619651575
-0.930000	-0.810000	0.971471474618936792211343
-0.910000	-0.810000	0.969094110362083482890228
-0.890000	-0.810000	0.966223259574484627520974
-0.870000	-0.810000	0.963133285556529994408947
-0.850000	-0.810000	0.959966159848152034150814
-0.830000	-0.810000	0.956812597221361804677997
-0.810000	-0.810000	0.953735511138883662596299
-0.790000	-0.810000	0.950742840215840878670406
-0.770000	-0.810000	0.947827684475000320496463
-0.750000	-0.810000	0.944992022605622983277840
-0.730000	-0.810000	0.942223952935294262189814
-0.710000	-0.810000	0.939499433297054209468513
-0.690000	-0.810000	0.936790805818440097674227
-0.670000	-0.810000	0.934061443538759639260149
-0.650000	-0.810000	0.931268596981074447960225
-0.630000	-0.810000	0.928371438713705421363898
-0.610000	-0.810000	0.925340837983341435446505
-0.590000	-0.810000	0.922161699930889033893777
-0.570000	-0.810000	0.918846725008466203021840
-0.550000	-0.810000	0.915419475344371069702731
-0.530000	-0.810000	0.911930784235097213752397
-0.510000	-0.810000	0.908459893112508742873956
-0.490000	-0.810000	0.905115908888979969759703
-0.470000	-0.810000	0.902154893267689383939967
-0.450000	-0.810000	0.900198807376990761675017
-0.430000	-0.810000	0.900731040886626144192917
-0.410000	-0.810000	0.907258097730571644312647
-0.390000	-0.810000	0.927079358046315582519981
-0.370000	-0.810000	0.971876015421079153533412
-0.350000	-0.810000	1.045908725293863472671774
-0.330000	-0.810000	1.130666989297304469985761
-0.310000	-0.810000	1.199297220760014992535503
-0.290000	-0.810000	1.241070430683024472529041
-0.270000	-0.810000	1.260283636345309599136044
-0.250000	-0.810000	1.265858975964618826637320
-0.230000	-0.810000	1.264960602173415660232081
-0.210000	-0.810000	1.261828972369877455150800
-0.190000	-0.810000	1.258571376731731472631282
-0.170000	-0.810000	1.256005843922590292649488
-0.150000	-0.810000	1.254204267852191412302432
-0.130000	-0.810000	1.252893562946047367745450
-0.110000	-0.810000	1.251799256344567234933152
-0.090000	-0.810000	1.250816272775539639283693
-0.070000	-0.810000	1.249949043871300791153089
-0.050000	-0.810000	1.249231367254633795482732
-0.030000	-0.810000	1.248705734892321617124367
-0.010000	-0.810000	1.248417745821698510155784
0.010000	-0.810000	1.248417745821698732200389
0.030000	-0.810000	1.248705734892322283258181
0.050000	-0.810000	1.249231367254633795482732
0.070000	-0.810000	1.249949043871300569108485
0.090000	-0.810000	1.250816272775539639283693
0.110000	-0.810000	1.251799256344567234933152
0.130000	-0.810000	1.252893562946047367745450
0.150000	-0.810000	1.254204267852191412302432
0.170000	-0.810000	1.256005843922590514694093
0.190000	-0.810000	1.258571376731731472631282
0.210000	-0.810000	1.261828972369877677195404
0.230000	-0.810000	1.264960602173416104321291
0.250000	-0.810000	1.265858975964618604592715
0.270000	-0.810000	1.260283636345309377091439
0.290000	-0.810000	1.241070430683024472529041
0.310000	-0.810000	1.199297220760015214580108
0.330000	-0.810000	1.130666989297304692030366
0.350000	-0.810000	1.045908725293863916760984
0.370000	-0.810000	0.971876015421079375578017
0.390000	-0.810000	0.927079358046315915586888
0.410000	-0.810000	0.907258097730571755334950
0.430000	-0.810000	0.900731040886626255215219
0.450000	-0.810000	0.900198807376990761675017
0.470000	-0.810000	0.902154893267689717006874
0.490000	-0.810000	0.905115908888980191804308
0.510000	-0.810000	0.908459893112508853896259
0.530000	-0.810000	0.911930784235097213752397
0.550000	-0.810000	0.915419475344370736635824
0.570000	-0.810000	0.918846725008465980977235
0.590000	-0.810000	0.922161699930889033893777
0.610000	-0.810000	0.925340837983341213401900
0.630000	-0.810000	0.928371438713705310341595
0.650000	-0.810000	0.931268596981074336937922
0.670000	-0.810000	0.934061443538759639260149
0.690000	-0.810000	0.936790805818440097674227
0.710000	-0.810000	0.939499433297054209468513
0.730000	-0.810000	0.942223952935294706279024
0.750000	-0.810000	0.944992022605623205322445
0.770000	-0.810000	0.947827684475000542541068
0.790000	-0.810000	0.950742840215840989692708
0.810000	-0.810000	0.953735511138883773618602
0.830000	-0.810000	0.956812597221361693655695
0.850000	-0.810000	0.959966159848152034150814
0.870000	-0.810000	0.963133285556530105431250
0.890000	-0.810000	0.966223259574484405476369
0.910000	-0.810000	0.969094110362083482890228
0.930000	-0.810000	0.971471474618936792211343
0.950000	-0.810000	0.973072763488590730673877
0.970000	-0.810000	0.973869183239369995419565
0.990000	-0.810000	0.974116819613820350554079

-0.990000	-0.790000	0.967711803948382964790653
-0.970000	-0.790000	0.967952204810240579568870
-0.950000	-0.790000	0.967874000303080461726779
-0.930000	-0.790000	0.966980700830658457256561
-0.910000	-0.790000	0.965205802216595909470698
-0.890000	-0.790000	0.962772453326986132893239
-0.870000	-0.790000	0.959922827216049046050728
-0.850000	-0.790000	0.956868778207624504084094
-0.830000	-0.790000	0.953781670098193923301721
-0.810000	-0.790000	0.950742840215840878670406
-0.790000	-0.790000	0.947780542412159476839406
-0.770000	-0.790000	0.944905349300282582092336
-0.750000	-0.790000	0.942118975678039927146301
-0.730000	-0.790000	0.939420831932030186983695
-0.710000	-0.790000	0.936802868909312413947532
-0.690000	-0.790000	0.934248202100328217767355
-0.670000	-0.790000	0.931741435243715110381402
-0.650000	-0.790000	0.929250628173750703453493
-0.630000	-0.790000	0.926743280474496500254133
-0.610000	-0.790000	0.924186279283830347530682
-0.590000	-0.790000	0.921546063135044835057386
-0.570000	-0.790000	0.918811436531854153209053
-0.550000	-0.790000	0.915985909569915324190958
-0.530000	-0.790000	0.913109369537595250143625
-0.510000	-0.790000	0.910342531124382126073158
-0.490000	-0.790000	0.908146642262403602785525
-0.470000	-0.790000	0.907838719288191264844556
-0.450000	-0.790000	0.913014168779944235154744
-0.430000	-0.790000	0.932206336427778059494642
-0.410000	-0.790000	0.980752738127931178446772
-0.390000	-0.790000	1.067263834959653268086299
-0.370000	-0.790000	1.163829365060790488328735
-0.350000	-0.790000	1.232328160743041634006545
-0.330000	-0.790000	1.264942841130236139690624
-0.310000	-0.790000	1.274192304221605009928453
-0.290000	-0.790000	1.273214886797960465614210
-0.270000	-0.790000	1.269318887460652689469498
-0.250000	-0.790000	1.265420459806904984745302
-0.230000	-0.790000	1.262413052529669732493289
-0.210000	-0.790000	1.260518001044069968941130
-0.190000	-0.790000	1.259684625679538427789339
-0.170000	-0.790000	1.259601003342009972740811
-0.150000	-0.790000	1.259760055976874015826183
-0.130000	-0.790000	1.259722203353170755235624
-0.110000	-0.790000	1.259351912239213389099746
-0.090000	-0.790000	1.258769105724898862419536
-0.070000	-0.790000	1.258132714422391940090051
-0.050000	-0.790000	1.257543603487414785035980
-0.030000	-0.790000	1.257081033906557010482175
-0.010000	-0.790000	1.256816736332712514112586
0.010000	-0.790000	1.256816736332712736157191
0.030000	-0.790000	1.257081033906557454571384
0.050000	-0.790000	1.257543603487414785035980
0.070000	-0.790000	1.258132714422391940090051
0.090000	-0.790000	1.258769105724898862419536
0.110000	-0.790000	1.259351912239213389099746
0.130000	-0.790000	1.259722203353170755235624
0.150000	-0.790000	1.259760055976874015826183
0.170000	-0.790000	1.259601003342009972740811
0.190000	-0.790000	1.259684625679538427789339
0.210000	-0.790000	1.260518001044070190985735
0.230000	-0.790000	1.262413052529669954537894
0.250000	-0.790000	1.265420459806904540656092
0.270000	-0.790000	1.269318887460652467424893
0.290000	-0.790000	1.273214886797960465614210
0.310000	-0.790000	1.274192304221605231973058
0.330000	-0.790000	1.264942841130236361735228
0.350000	-0.790000	1.232328160743041634006545
0.370000	-0.790000	1.163829365060790710373340
0.390000	-0.790000	1.067263834959653490130904
0.410000	-0.790000	0.980752738127931511513680
0.430000	-0.790000	0.932206336427778281539247
0.450000	-0.790000	0.913014168779944235154744
0.470000	-0.790000	0.907838719288191264844556
0.490000	-0.790000	0.908146642262403602785525
0.510000	-0.790000	0.910342531124382126073158
0.530000	-0.790000	0.913109369537595361165927
0.550000	-0.790000	0.915985909569915213168656
0.570000	-0.790000	0.918811436531854153209053
0.590000	-0.790000	0.921546063135044835057386
0.610000	-0.790000	0.924186279283830347530682
0.630000	-0.790000	0.926743280474496389231831
0.650000	-0.790000	0.929250628173750703453493
0.670000	-0.790000	0.931741435243715221403704
0.690000	-0.790000	0.934248202100328217767355
0.710000	-0.790000	0.936802868909312524969835
0.730000	-0.790000	0.939420831932030409028300
0.750000	-0.790000	0.942118975678040149190906
0.770000	-0.790000	0.944905349300283137203849
0.790000	-0.790000	0.947780542412159809906314
0.810000	-0.790000	0.950742840215840989692708
0.830000	-0.790000	0.953781670098193923301721
0.850000	-0.790000	0.956868778207624615106397
0.870000	-0.790000	0.959922827216049268095333
0.890000	-0.790000	0.962772453326986021870937
0.910000	-0.790000	0.965205802216595909470698
0.930000	-0.790000	0.966980700830658568278864
0.950000	-0.790000	0.967874000303080572749082
0.970000	-0.790000	0.967952204810240579568870
0.990000	-0.790000	0.967711803948382964790653

-0.990000	-0.770000	0.961512195455433982260729
-0.970000	-0.770000	0.961940490280219995256061
-0.950000	-0.770000	0.962301164837948030950088
-0.930000	-0.770000	0.962082219249905667979306
-0.910000	-0.770000	0.961034653147360473646188
-0.890000	-0.770000	0.959159613397701837911313
-0.870000	-0.770000	0.956652157834014693627012
-0.850000	-0.770000	0.953798077242781872087107
-0.830000	-0.770000	0.950814423526381125029161
-0.810000	-0.770000	0.947827684475000320496463
-0.790000	-0.770000	0.944905349300282582092336
-0.770000	-0.770000	0.942064847531569382610428
-0.750000	-0.770000	0.939318446858204758598276
-0.730000	-0.770000	0.936669319367258945696619
-0.710000	-0.770000	0.934115452909059618136212
-0.690000	-0.770000	0.931651005402796661414300
-0.670000	-0.770000	0.929268898529649778339490
-0.650000	-0.770000	0.926956251079013582305777
-0.630000	-0.770000	0.924690710395967063739420
-0.610000	-0.770000	0.922450261824054429382613
-0.590000	-0.770000	0.920208580027984002214225
-0.570000	-0.770000	0.917958749339363277996995
-0.550000	-0.770000	0.915750655742670227610347
-0.530000	-0.770000	0.913813393003254814672687
-0.510000	-0.770000	0.912993350786332369395382
-0.490000	-0.770000	0.916034458370603599242088
-0.470000	-0.770000	0.930636459510773450531929
-0.450000	-0.770000	0.973901554707120364895445
-0.430000	-0.770000	1.064135318651780348631064
-0.410000	-0.770000	1.174002687093761876369058
-0.390000	-0.770000	1.248640547352638519029711
-0.370000	-0.770000	1.277894900196274496906312
-0.350000	-0.770000	1.281979638763123485745155
-0.330000	-0.770000	1.278237146425743819833087
-0.310000	-0.770000	1.274080625270899158607563
-0.290000	-0.770000	1.271232392700556435016779
-0.270000	-0.770000	1.269464907995014879560358
-0.250000	-0.770000	1.268371555944566742013535
-0.230000	-0.770000	1.267846499221551237468475
-0.210000	-0.770000	1.267981941161965941944345
-0.190000	-0.770000	1.268710544821977315166350
-0.170000	-0.770000	1.269606322304723144966943
-0.150000	-0.770000	1.270120389054844034504299
-0.130000	-0.770000	1.270017451190424973006543
-0.110000	-0.770000	1.269496882916425262166626
-0.090000	-0.770000	1.268861599820287455742118
-0.070000	-0.770000	1.268248464384491791534515
-0.050000	-0.770000	1.267681213716713273242931
-0.030000	-0.770000	1.267211266389949519961533
-0.010000	-0.770000	1.266928362378849426406191
0.010000	-0.770000	1.266928362378849426406191
0.030000	-0.770000	1.267211266389949742006138
0.050000	-0.770000	1.267681213716713495287536
0.070000	-0.770000	1.268248464384492013579120
0.090000	-0.770000	1.268861599820287455742118
0.110000	-0.770000	1.269496882916425040122022
0.130000	-0.770000	1.270017451190424973006543
0.150000	-0.770000	1.270120389054843812459694
0.170000	-0.770000	1.269606322304722922922338
0.190000	-0.770000	1.268710544821977093121745
0.210000	-0.770000	1.267981941161965497855135
0.230000	-0.770000	1.267846499221551459513080
0.250000	-0.770000	1.268371555944566519968930
0.270000	-0.770000	1.269464907995014657515753
0.290000	-0.770000	1.271232392700556435016779
0.310000	-0.770000	1.274080625270899158607563
0.330000	-0.770000	1.278237146425744263922297
0.350000	-0.770000	1.281979638763123485745155
0.370000	-0.770000	1.277894900196274496906312
0.390000	-0.770000	1.248640547352638741074315
0.410000	-0.770000	1.174002687093762098413663
0.430000	-0.770000	1.064135318651780792720274
0.450000	-0.770000	0.973901554707120586940050
0.470000	-0.770000	0.930636459510773450531929
0.490000	-0.770000	0.916034458370603710264390
0.510000	-0.770000	0.912993350786332369395382
0.530000	-0.770000	0.913813393003254814672687
0.550000	-0.770000	0.915750655742670227610347
0.570000	-0.770000	0.917958749339363166974692
0.590000	-0.770000	0.920208580027984113236528
0.610000	-0.770000	0.922450261824054429382613
0.630000	-0.770000	0.924690710395966952717117
0.650000	-0.770000	0.926956251079013582305777
0.670000	-0.770000	0.929268898529649889361792
0.690000	-0.770000	0.931651005402796772436602
0.710000	-0.770000	0.934115452909059840180817
0.730000	-0.770000	0.936669319367259278763527
0.750000	-0.770000	0.939318446858204869620579
0.770000	-0.770000	0.942064847531569715677335
0.790000	-0.770000	0.944905349300282915159244
0.810000	-0.770000	0.947827684475000320496463
0.830000	-0.770000	0.950814423526381014006859
0.850000	-0.770000	0.953798077242781983109410
0.870000	-0.770000	0.956652157834014693627012
0.890000	-0.770000	0.959159613397701837911313
0.910000	-0.770000	0.961034653147360473646188
0.930000	-0.770000	0.962082219249905667979306
0.950000	-0.770000	0.962301164837948030950088
0.970000	-0.770000	0.961940490280219995256061
0.990000	-0.770000	0.961512195455433982260729

-0.990000	-0.750000	0.955619183237001457165150
-0.970000	-0.750000	0.955974587438070511069554
-0.950000	-0.750000	0.956506547664179307410848
-0.930000	-0.750000	0.956838632081216222680098
-0.910000	-0.750000	0.956513678157604352314536
-0.890000	-0.750000	0.955290895986839139197855
-0.870000	-0.750000	0.953271167328593183043495
-0.850000	-0.750000	0.950718812886307218512627
-0.830000	-0.750000	0.947892687400624822657846
-0.810000	-0.750000	0.944992022605622983277840
-0.790000	-0.750000	0.942118975678039816123999
-0.770000	-0.750000	0.939318446858204758598276
-0.750000	-0.750000	0.936611098190559876464079
-0.730000	-0.750000	0.934003052869541883218574
-0.710000	-0.750000	0.931499162423202742289163
-0.690000	-0.750000	0.929096315492164315230639
-0.670000	-0.750000	0.926793450108243987983769
-0.650000	-0.750000	0.924586860431371282409430
-0.630000	-0.750000	0.922469346608523199648744
-0.610000	-0.750000	0.920432298182767838490292
-0.590000	-0.750000	0.918481740425860948562331
-0.570000	-0.750000	0.916705008594047021652784
-0.550000	-0.750000	0.915507706671279675170183
-0.530000	-0.750000	0.916443034300212344689385
-0.510000	-0.750000	0.924738576864964190171747
-0.490000	-0.750000	0.955211163064677348799592
-0.470000	-0.750000	1.034655139063457740533636
-0.450000	-0.750000	1.156630260126300324685644
-0.430000	-0.750000	1.249320230617288807195564
-0.410000	-0.750000	1.284788235675835554872037
-0.390000	-0.750000	1.288432466109302509948975
-0.370000	-0.750000	1.283824214860377344038511
-0.350000	-0.750000	1.279886347798296020172870
-0.330000	-0.750000	1.278036552387167290589787
-0.310000	-0.750000	1.277465854443938120255098
-0.290000	-0.750000	1.277228275250243294536290
-0.270000	-0.750000	1.276893406652415574598081
-0.250000	-0.750000	1.276574586733369987001652
-0.230000	-0.750000	1.276679392205640750646012
-0.210000	-0.750000	1.277467454480589514886901
-0.190000	-0.750000	1.278689861052956899811761
-0.170000	-0.750000	1.279683793320581797203772
-0.150000	-0.750000	1.279947358244774235913610
-0.130000	-0.750000	1.279596574772494665950262
-0.110000	-0.750000	1.279120897010709523300420
-0.090000	-0.750000	1.278784864705426960185264
-0.070000	-0.750000	1.278513608679907820331323
-0.050000	-0.750000	1.278202236895712440301054
-0.030000	-0.750000	1.277876551085929346385228
-0.010000	-0.750000	1.277649695232530246968849
0.010000	-0.750000	1.277649695232530469013454
0.030000	-0.750000	1.277876551085929346385228
0.050000	-0.750000	1.278202236895712440301054
0.070000	-0.750000	1.278513608679908042375928
0.090000	-0.750000	1.278784864705427182229869
0.110000	-0.750000	1.279120897010709523300420
0.130000	-0.750000	1.279596574772494665950262
0.150000	-0.750000	1.279947358244774457958215
0.170000	-0.750000	1.279683793320582019248377
0.190000	-0.750000	1.278689861052956899811761
0.210000	-0.750000	1.277467454480589514886901
0.230000	-0.750000	1.276679392205640972690617
0.250000	-0.750000	1.276574586733369987001652
0.270000	-0.750000	1.276893406652415796642686
0.290000	-0.750000	1.277228275250243516580895
0.310000	-0.750000	1.277465854443938342299703
0.330000	-0.750000	1.278036552387167068545182
0.350000	-0.750000	1.279886347798296020172870
0.370000	-0.750000	1.283824214860377344038511
0.390000	-0.750000	1.288432466109302731993580
0.410000	-0.750000	1.284788235675835776916642
0.430000	-0.750000	1.249320230617288807195564
0.450000	-0.750000	1.156630260126300324685644
0.470000	-0.750000	1.034655139063457518489031
0.490000	-0.750000	0.955211163064677459821894
0.510000	-0.750000	0.924738576864964412216352
0.530000	-0.750000	0.916443034300212455711687
0.550000	-0.750000	0.915507706671279675170183
0.570000	-0.750000	0.916705008594047021652784
0.590000	-0.750000	0.918481740425861170606936
0.610000	-0.750000	0.920432298182767949512595
0.630000	-0.750000	0.922469346608523532715651
0.650000	-0.750000	0.924586860431371171387127
0.670000	-0.750000	0.926793450108244099006072
0.690000	-0.750000	0.929096315492164315230639
0.710000	-0.750000	0.931499162423202964333768
0.730000	-0.750000	0.934003052869541994240876
0.750000	-0.750000	0.936611098190559876464079
0.770000	-0.750000	0.939318446858204980642881
0.790000	-0.750000	0.942118975678039927146301
0.810000	-0.750000	0.944992022605623094300142
0.830000	-0.750000	0.947892687400624711635544
0.850000	-0.750000	0.950718812886307107490325
0.870000	-0.750000	0.953271167328593072021192
0.890000	-0.750000	0.955290895986838917153250
0.910000	-0.750000	0.956513678157604463336838
0.930000	-0.750000	0.956838632081216444724703
0.950000	-0.750000	0.956506547664179418433150
0.970000	-0.750000	0.955974587438070511069554
0.990000	-0.750000	0.955619183237001457165150

-0.990000	-0.730000	0.949980587157685407717622
-0.970000	-0.730000	0.950176826909578498003839
-0.950000	-0.730000	0.950700517815658008302648
-0.930000	-0.730000	0.951365909707640899917180
-0.910000	-0.730000	0.951649921210021010331559
-0.890000	-0.730000	0.951133908357515212017574
-0.870000	-0.730000	0.949720531986584903805237
-0.850000	-0.730000	0.947578222304706008216613
-0.830000	-0.730000	0.944995630569635425288766
-0.810000	-0.730000	0.942223952935294262189814
-0.790000	-0.730000	0.939420831932030186983695
-0.770000	-0.730000	0.936669319367259056718922
-0.750000	-0.730000	0.934003052869541994240876
-0.730000	-0.730000	0.931438544049098537946918
-0.710000	-0.730000	0.928980185117056156407500
-0.690000	-0.730000	0.926632072805758877365179
-0.670000	-0.730000	0.924391819636458222930742
-0.650000	-0.730000	0.922262200929759967671373
-0.630000	-0.730000	0.920248769536565869309186
-0.610000	-0.730000	0.918385655829945357631061
-0.590000	-0.730000	0.916817507237031814604222
-0.570000	-0.730000	0.916197566802752327852488
-0.550000	-0.730000	0.919134508499615088261692
-0.530000	-0.730000	0.934809229703710831138608
-0.510000	-0.730000	0.988042027717075832526916
-0.490000	-0.730000	1.105339444115669422785686
-0.470000	-0.730000	1.227511248280531708232388
-0.450000	-0.730000	1.283754604865035675587137
-0.430000	-0.730000	1.292893672329389342934292
-0.410000	-0.730000	1.288999217008548470175811
-0.390000	-0.730000	1.285278025066266760489953
-0.370000	-0.730000	1.283812986625710195198735
-0.350000	-0.730000	1.283911552400881950219969
-0.330000	-0.730000	1.284557832441622693409045
-0.310000	-0.730000	1.284999164414534211786645
-0.290000	-0.730000	1.284967536133864385305969
-0.270000	-0.730000	1.284667465847038059223451
-0.250000	-0.730000	1.284615509335912397759216
-0.230000	-0.730000	1.285310743886211914954742
-0.210000	-0.730000	1.286772729443411478200687
-0.190000	-0.730000	1.288367838092403960814636
-0.170000	-0.730000	1.289291086183027790212918
-0.150000	-0.730000	1.289336707157709982496385
-0.130000	-0.730000	1.289066130255126063630655
-0.110000	-0.730000	1.289077448536046777149977
-0.090000	-0.730000	1.289379880274329925882171
-0.070000	-0.730000	1.289659482082766484012382
-0.050000	-0.730000	1.289787429428943310583122
-0.030000	-0.730000	1.289786238844503829525934
-0.010000	-0.730000	1.289736035744970976679724
0.010000	-0.730000	1.289736035744971420768934
0.030000	-0.730000	1.289786238844503385436724
0.050000	-0.730000	1.289787429428942866493912
0.070000	-0.730000	1.289659482082766484012382
0.090000	-0.730000	1.289379880274329925882171
0.110000	-0.730000	1.289077448536046777149977
0.130000	-0.730000	1.289066130255126063630655
0.150000	-0.730000	1.289336707157710204540990
0.170000	-0.730000	1.289291086183028234302128
0.190000	-0.730000	1.288367838092404182859241
0.210000	-0.730000	1.286772729443411700245292
0.230000	-0.730000	1.285310743886212136999347
0.250000	-0.730000	1.284615509335912397759216
0.270000	-0.730000	1.284667465847038281268055
0.290000	-0.730000	1.284967536133864385305969
0.310000	-0.730000	1.284999164414534433831250
0.330000	-0.730000	1.284557832441622693409045
0.350000	-0.730000	1.283911552400882172264573
0.370000	-0.730000	1.283812986625710195198735
0.390000	-0.730000	1.285278025066266982534557
0.410000	-0.730000	1.288999217008548470175811
0.430000	-0.730000	1.292893672329389342934292
0.450000	-0.730000	1.283754604865035675587137
0.470000	-0.730000	1.227511248280531930276993
0.490000	-0.730000	1.105339444115669422785686
0.510000	-0.730000	0.988042027717075832526916
0.530000	-0.730000	0.934809229703711053183213
0.550000	-0.730000	0.919134508499615088261692
0.570000	-0.730000	0.916197566802752327852488
0.590000	-0.730000	0.916817507237031925626525
0.610000	-0.730000	0.918385655829945468653364
0.630000	-0.730000	0.920248769536565980331488
0.650000	-0.730000	0.922262200929759967671373
0.670000	-0.730000	0.924391819636458111908439
0.690000	-0.730000	0.926632072805758988387481
0.710000	-0.730000	0.928980185117056045385198
0.730000	-0.730000	0.931438544049098537946918
0.750000	-0.730000	0.934003052869541994240876
0.770000	-0.730000	0.936669319367259056718922
0.790000	-0.730000	0.939420831932030298005998
0.810000	-0.730000	0.942223952935294373212116
0.830000	-0.730000	0.944995630569635536311068
0.850000	-0.730000	0.947578222304706008216613
0.870000	-0.730000	0.949720531986584903805237
0.890000	-0.730000	0.951133908357515212017574
0.910000	-0.730000	0.951649921210021121353861
0.930000	-0.730000	0.951365909707641010939483
0.950000	-0.730000	0.950700517815658119324951
0.970000	-0.730000	0.950176826909578609026141
0.990000	-0.730000	0.949980587157685407717622

-0.990000	-0.710000	0.944506044282890755425797
-0.970000	-0.710000	0.944621251334558764689575
-0.950000	-0.710000	0.945057159274934832637882
-0.930000	-0.710000	0.945816431074334662554293
-0.910000	-0.710000	0.946525356820191010598364
-0.890000	-0.710000	0.946671449267340148203687
-0.870000	-0.710000	0.945927847451954018076492
-0.850000	-0.710000	0.944316456553292882247774
-0.830000	-0.710000	0.942077301764887575785679
-0.810000	-0.710000	0.939499433297054209468513
-0.790000	-0.710000	0.936802868909312413947532
-0.770000	-0.710000	0.934115452909059618136212
-0.750000	-0.710000	0.931499162423202853311466
-0.730000	-0.710000	0.928980185117056156407500
-0.710000	-0.710000	0.926569719952473613844290
-0.690000	-0.710000	0.924274255278674128355476
-0.670000	-0.710000	0.922097935621375541792588
-0.650000	-0.710000	0.920048215200747532271919
-0.630000	-0.710000	0.918171680554113578409670
-0.610000	-0.710000	0.916684232730360926133528
-0.590000	-0.710000	0.916541028132821899987448
-0.570000	-0.710000	0.921724278019049436672105
-0.550000	-0.710000	0.946770593923129455404819
-0.530000	-0.710000	1.027730872101216830216686
-0.510000	-0.710000	1.169104693897091484799944
-0.490000	-0.710000	1.267395304994880733673313
-0.470000	-0.710000	1.293405205872206975570293
-0.450000	-0.710000	1.292427580809252463112102
-0.430000	-0.710000	1.289166951308637676376634
-0.410000	-0.710000	1.287892342107834320330539
-0.390000	-0.710000	1.288032015526233475810614
-0.370000	-0.710000	1.288973993014315588823138
-0.350000	-0.710000	1.290234249774940833432879
-0.330000	-0.710000	1.291273521327934048485986
-0.310000	-0.710000	1.291768966036165089406040
-0.290000	-0.710000	1.291824073669153527532671
-0.270000	-0.710000	1.291880178807764956161463
-0.250000	-0.710000	1.292524765115250273694869
-0.230000	-0.710000	1.294098758438040341900432
-0.210000	-0.710000	1.296247506963732476492623
-0.190000	-0.710000	1.298041755100799665711975
-0.170000	-0.710000	1.298807776720284357097057
-0.150000	-0.710000	1.298830858137244081973449
-0.130000	-0.710000	1.299009178466744129920585
-0.110000	-0.710000	1.299762766256012946897158
-0.090000	-0.710000	1.300746046219203533311770
-0.070000	-0.710000	1.301570106688767936020668
-0.050000	-0.710000	1.302247755649324378879328
-0.030000	-0.710000	1.302770648305179967962886
-0.010000	-0.710000	1.303054464767137377023687
0.010000	-0.710000	1.303054464767137599068292
0.030000	-0.710000	1.302770648305179523873676
0.050000	-0.710000	1.302247755649324378879328
0.070000	-0.710000	1.301570106688767713976063
0.090000	-0.710000	1.300746046219203533311770
0.110000	-0.710000	1.299762766256012946897158
0.130000	-0.710000	1.299009178466744351965190
0.150000	-0.710000	1.298830858137244304018054
0.170000	-0.710000	1.298807776720284579141662
0.190000	-0.710000	1.298041755100799887756580
0.210000	-0.710000	1.296247506963732476492623
0.230000	-0.710000	1.294098758438040341900432
0.250000	-0.710000	1.292524765115250273694869
0.270000	-0.710000	1.291880178807765178206068
0.290000	-0.710000	1.291824073669153527532671
0.310000	-0.710000	1.291768966036165533495250
0.330000	-0.710000	1.291273521327934048485986
0.350000	-0.710000	1.290234249774941055477484
0.370000	-0.710000	1.288973993014315810867743
0.390000	-0.710000	1.288032015526233697855218
0.410000	-0.710000	1.287892342107834098285934
0.430000	-0.710000	1.289166951308637676376634
0.450000	-0.710000	1.292427580809252685156707
0.470000	-0.710000	1.293405205872207197614898
0.490000	-0.710000	1.267395304994880955717917
0.510000	-0.710000	1.169104693897091706844549
0.530000	-0.710000	1.027730872101216830216686
0.550000	-0.710000	0.946770593923129344382517
0.570000	-0.710000	0.921724278019049325649803
0.590000	-0.710000	0.916541028132821899987448
0.610000	-0.710000	0.916684232730361148178133
0.630000	-0.710000	0.918171680554113467387367
0.650000	-0.710000	0.920048215200747643294221
0.670000	-0.710000	0.922097935621375541792588
0.690000	-0.710000	0.924274255278674461422384
0.710000	-0.710000	0.926569719952473613844290
0.730000	-0.710000	0.928980185117056156407500
0.750000	-0.710000	0.931499162423202853311466
0.770000	-0.710000	0.934115452909059507113909
0.790000	-0.710000	0.936802868909312413947532
0.810000	-0.710000	0.939499433297054209468513
0.830000	-0.710000	0.942077301764887575785679
0.850000	-0.710000	0.944316456553292882247774
0.870000	-0.710000	0.945927847451953907054190
0.890000	-0.710000	0.946671449267340259225989
0.910000	-0.710000	0.946525356820191121620667
0.930000	-0.710000	0.945816431074334662554293
0.950000	-0.710000	0.945057159274934943660185
0.970000	-0.710000	0.944621251334558764689575
0.990000	-0.710000	0.944506044282890755425797

-0.990000	-0.690000	0.939155472757519205195820
-0.970000	-0.690000	0.939303003935509361888023
-0.950000	-0.690000	0.939648285296601826210861
-0.930000	-0.690000	0.940335918382347979438407
-0.910000	-0.690000	0.941260458007889821985259
-0.890000	-0.690000	0.941933463998611109069259
-0.870000	-0.690000	0.941867542502072496723997
-0.850000	-0.690000	0.940878058232552438866492
-0.830000	-0.690000	0.939089354924120156553613
-0.810000	-0.690000	0.936790805818440097674227
-0.790000	-0.690000	0.934248202100328328789658
-0.770000	-0.690000	0.931651005402796661414300
-0.750000	-0.690000	0.929096315492164426252941
-0.730000	-0.690000	0.926632072805758877365179
-0.710000	-0.690000	0.924274255278674239377779
-0.690000	-0.690000	0.922035963879650699581703
-0.670000	-0.690000	0.919933508671374577936319
-0.650000	-0.690000	0.918022030862422178110194
-0.630000	-0.690000	0.916562745801781653121054
-0.610000	-0.690000	0.916809840298455025475732
-0.590000	-0.690000	0.924294937763200263880492
-0.570000	-0.690000	0.959749020622713500117129
-0.550000	-0.690000	1.068031236743832712576818
-0.530000	-0.690000	1.215326521415795557601314
-0.510000	-0.690000	1.284955632379207290938439
-0.490000	-0.690000	1.294005270899844628473829
-0.470000	-0.690000	1.291237528107361365314887
-0.450000	-0.690000	1.290164011391579768073257
-0.430000	-0.690000	1.290604924463023994718469
-0.410000	-0.690000	1.291451737578531266947834
-0.390000	-0.690000	1.292624825501292429308364
-0.370000	-0.690000	1.294231791865913194783388
-0.350000	-0.690000	1.295945238980350744384396
-0.330000	-0.690000	1.297261871251290443751714
-0.310000	-0.690000	1.298021443850242206963230
-0.290000	-0.690000	1.298490197640483900798358
-0.270000	-0.690000	1.299195091937065171805443
-0.250000	-0.690000	1.300702590895667087877996
-0.230000	-0.690000	1.303123783998071161249754
-0.210000	-0.690000	1.305761731841057704528453
-0.190000	-0.690000	1.307596061738249382244703
-0.170000	-0.690000	1.308307801585863572313428
-0.150000	-0.690000	1.308664095100345869937541
-0.130000	-0.690000	1.309625894939122403570764
-0.110000	-0.690000	1.311197094417429376278506
-0.090000	-0.690000	1.312756408957368892131967
-0.070000	-0.690000	1.314070964805752472770450
-0.050000	-0.690000	1.315368482659014404134723
-0.030000	-0.690000	1.316549855838487825820948
-0.010000	-0.690000	1.317275945108614676470893
0.010000	-0.690000	1.317275945108614676470893
0.030000	-0.690000	1.316549855838487825820948
0.050000	-0.690000	1.315368482659014182090118
0.070000	-0.690000	1.314070964805752694815055
0.090000	-0.690000	1.312756408957369114176572
0.110000	-0.690000	1.311197094417429376278506
0.130000	-0.690000	1.309625894939122625615369
0.150000	-0.690000	1.308664095100346091982146
0.170000	-0.690000	1.308307801585863794358033
0.190000	-0.690000	1.307596061738249382244703
0.210000	-0.690000	1.305761731841057704528453
0.230000	-0.690000	1.303123783998071161249754
0.250000	-0.690000	1.300702590895667309922601
0.270000	-0.690000	1.299195091937065393850048
0.290000	-0.690000	1.298490197640483900798358
0.310000	-0.690000	1.298021443850242651052440
0.330000	-0.690000	1.297261871251290665796319
0.350000	-0.690000	1.295945238980351188473605
0.370000	-0.690000	1.294231791865913416827993
0.390000	-0.690000	1.292624825501292429308364
0.410000	-0.690000	1.291451737578531266947834
0.430000	-0.690000	1.290604924463023994718469
0.450000	-0.690000	1.290164011391579990117862
0.470000	-0.690000	1.291237528107361587359492
0.490000	-0.690000	1.294005270899844628473829
0.510000	-0.690000	1.284955632379207735027649
0.530000	-0.690000	1.215326521415796223735128
0.550000	-0.690000	1.068031236743832934621423
0.570000	-0.690000	0.959749020622713611139432
0.590000	-0.690000	0.924294937763200152858190
0.610000	-0.690000	0.916809840298455025475732
0.630000	-0.690000	0.916562745801781542098752
0.650000	-0.690000	0.918022030862422178110194
0.670000	-0.690000	0.919933508671374799980924
0.690000	-0.690000	0.922035963879650810604005
0.710000	-0.690000	0.924274255278674683466988
0.730000	-0.690000	0.926632072805758988387481
0.750000	-0.690000	0.929096315492164315230639
0.770000	-0.690000	0.931651005402796661414300
0.790000	-0.690000	0.934248202100328106745053
0.810000	-0.690000	0.936790805818439986651924
0.830000	-0.690000	0.939089354924120045531311
0.850000	-0.690000	0.940878058232552438866492
0.870000	-0.690000	0.941867542502072496723997
0.890000	-0.690000	0.941933463998611109069259
0.910000	-0.690000	0.941260458007889933007561
0.930000	-0.690000	0.940335918382348201483012
0.950000	-0.690000	0.939648285296601826210861
0.970000	-0.690000	0.939303003935509472910326
0.990000	-0.690000	0.939155472757519205195820

-0.990000	-0.670000	0.933941889127263280556690
-0.970000	-0.670000	0.934159752049680047747415
-0.950000	-0.670000	0.934469591663401266679045
-0.930000	-0.670000	0.935047823477107464817948
-0.910000	-0.670000	0.936004498965601117177471
-0.890000	-0.670000	0.937016980669158505712346
-0.870000	-0.670000	0.937554458090366416023187
-0.850000	-0.670000	0.937225014974321646299416
-0.830000	-0.670000	0.935987675543216379736577
-0.810000	-0.670000	0.934061443538759417215545
-0.790000	-0.670000	0.931741435243714999359099
-0.770000	-0.670000	0.929268898529649778339490
-0.750000	-0.670000	0.926793450108244099006072
-0.730000	-0.670000	0.924391819636458000886137
-0.710000	-0.670000	0.922097935621375430770286
-0.690000	-0.670000	0.919933508671374466914017
-0.670000	-0.670000	0.917967083280429863023642
-0.650000	-0.670000	0.916500253448418455981539
-0.630000	-0.670000	0.917020182347069945372198
-0.610000	-0.670000	0.926470501935875101473528
-0.590000	-0.670000	0.971641729613802240805853
-0.570000	-0.670000	1.102229279910463821678945
-0.550000	-0.670000	1.244197261197474091432014
-0.530000	-0.670000	1.291375268723705449502859
-0.510000	-0.670000	1.292865555064947935548503
-0.490000	-0.670000	1.290824833901041301942314
-0.470000	-0.670000	1.291402748868661021219850
-0.450000	-0.670000	1.292837872083959283031618
-0.430000	-0.670000	1.294064712447573040066118
-0.410000	-0.670000	1.295263367642545127011999
-0.390000	-0.670000	1.296986641493836689420505
-0.370000	-0.670000	1.299262926870566881021318
-0.350000	-0.670000	1.301502357308577551009421
-0.330000	-0.670000	1.303183215828698893190563
-0.310000	-0.670000	1.304320954859371717304839
-0.290000	-0.670000	1.305330474745083124687994
-0.270000	-0.670000	1.306810711946974290498247
-0.250000	-0.670000	1.309257486117903379607696
-0.230000	-0.670000	1.312489162342570070407533
-0.210000	-0.670000	1.315525762212615079604916
-0.190000	-0.670000	1.317434171119186592235906
-0.170000	-0.670000	1.318343883963811746795614
-0.150000	-0.670000	1.319360851428535097440431
-0.130000	-0.670000	1.321254894953072467345123
-0.110000	-0.670000	1.323559210251692874749097
-0.090000	-0.670000	1.325567043131760769369976
-0.070000	-0.670000	1.327326062794434102798391
-0.050000	-0.670000	1.329190453389894832625373
-0.030000	-0.670000	1.330948199078615834523021
-0.010000	-0.670000	1.332058775264274741445547
0.010000	-0.670000	1.332058775264274741445547
0.030000	-0.670000	1.330948199078615834523021
0.050000	-0.670000	1.329190453389894610580768
0.070000	-0.670000	1.327326062794433880753786
0.090000	-0.670000	1.325567043131760769369976
0.110000	-0.670000	1.323559210251692652704492
0.130000	-0.670000	1.321254894953072689389728
0.150000	-0.670000	1.319360851428535097440431
0.170000	-0.670000	1.318343883963811968840218
0.190000	-0.670000	1.317434171119186592235906
0.210000	-0.670000	1.315525762212615079604916
0.230000	-0.670000	1.312489162342570070407533
0.250000	-0.670000	1.309257486117903379607696
0.270000	-0.670000	1.306810711946974290498247
0.290000	-0.670000	1.305330474745083124687994
0.310000	-0.670000	1.304320954859371717304839
0.330000	-0.670000	1.303183215828698893190563
0.350000	-0.670000	1.301502357308577773054026
0.370000	-0.670000	1.299262926870567103065923
0.390000	-0.670000	1.296986641493836911465110
0.410000	-0.670000	1.295263367642545349056604
0.430000	-0.670000	1.294064712447573040066118
0.450000	-0.670000	1.292837872083959505076223
0.470000	-0.670000	1.291402748868661243264455
0.490000	-0.670000	1.290824833901041301942314
0.510000	-0.670000	1.292865555064948157593108
0.530000	-0.670000	1.291375268723705893592069
0.550000	-0.670000	1.244197261197474313476619
0.570000	-0.670000	1.102229279910463821678945
0.590000	-0.670000	0.971641729613802240805853
0.610000	-0.670000	0.926470501935875101473528
0.630000	-0.670000	0.917020182347069723327593
0.650000	-0.670000	0.916500253448418678026144
0.670000	-0.670000	0.917967083280430085068247
0.690000	-0.670000	0.919933508671374799980924
0.710000	-0.670000	0.922097935621375652814891
0.730000	-0.670000	0.924391819636458111908439
0.750000	-0.670000	0.926793450108243987983769
0.770000	-0.670000	0.929268898529649778339490
0.790000	-0.670000	0.931741435243714888336797
0.810000	-0.670000	0.934061443538759639260149
0.830000	-0.670000	0.935987675543216268714275
0.850000	-0.670000	0.937225014974321646299416
0.870000	-0.670000	0.937554458090366416023187
0.890000	-0.670000	0.937016980669158505712346
0.910000	-0.670000	0.936004498965601117177471
0.930000	-0.670000	0.935047823477107575840250
0.950000	-0.670000	0.934469591663401266679045
0.970000	-0.670000	0.934159752049680047747415
0.990000	-0.670000	0.933941889127263391578992

-0.990000	-0.650000	0.928897064166950725550009
-0.970000	-0.650000	0.929147223276734490760020
-0.950000	-0.650000	0.929493045055624023120799
-0.930000	-0.650000	0.930004918517759460172556
-0.910000	-0.650000	0.930873306836155656185383
-0.890000	-0.650000	0.932035258279691691818414
-0.870000	-0.650000	0.933034120773423181205430
-0.850000	-0.650000	0.933344247099854862348423
-0.830000	-0.650000	0.932724302451232611943510
-0.810000	-0.650000	0.931268596981074447960225
-0.790000	-0.650000	0.929250628173750703453493
-0.770000	-0.650000	0.926956251079013804350382
-0.750000	-0.650000	0.924586860431371171387127
-0.730000	-0.650000	0.922262200929759967671373
-0.710000	-0.650000	0.920048215200747643294221
-0.690000	-0.650000	0.918022030862422178110194
-0.670000	-0.650000	0.916500253448418567003841
-0.650000	-0.650000	0.917102356794318396282506
-0.630000	-0.650000	0.927742113695853021226867
-0.610000	-0.650000	0.980157577977354921294761
-0.590000	-0.650000	1.126097804612181896288803
-0.570000	-0.650000	1.260376325674043673785718
-0.550000	-0.650000	1.293438997379689370248457
-0.530000	-0.650000	1.292059035816423673281861
-0.510000	-0.650000	1.290894926370021789097109
-0.490000	-0.650000	1.292290658450362395015532
-0.470000	-0.650000	1.294301625645658759822254
-0.450000	-0.650000	1.295947052874494742624734
-0.430000	-0.650000	1.297277725538465320553883
-0.410000	-0.650000	1.298955146714100949978388
-0.390000	-0.650000	1.301441999152779693815773
-0.370000	-0.650000	1.304402768827334302415011
-0.350000	-0.650000	1.307085958463306774035573
-0.330000	-0.650000	1.309147405768800398462304
-0.310000	-0.650000	1.310830188680972563375349
-0.290000	-0.650000	1.312643213823596388678538
-0.270000	-0.650000	1.315175327182731113140335
-0.250000	-0.650000	1.318740564316841279435266
-0.230000	-0.650000	1.322815065800659217742918
-0.210000	-0.650000	1.326233563751595845303655
-0.190000	-0.650000	1.328286822206090178610793
-0.170000	-0.650000	1.329546771190665443995726
-0.150000	-0.650000	1.331295490264502001664937
-0.130000	-0.650000	1.333990114547710215120446
-0.110000	-0.650000	1.336815284563173999998753
-0.090000	-0.650000	1.339157983387304629019354
-0.070000	-0.650000	1.341312358415334138328490
-0.050000	-0.650000	1.343569817808327293562343
-0.030000	-0.650000	1.345628588352185683874040
-0.010000	-0.650000	1.346913476306319301656345
0.010000	-0.650000	1.346913476306319301656345
0.030000	-0.650000	1.345628588352185461829436
0.050000	-0.650000	1.343569817808327071517738
0.070000	-0.650000	1.341312358415333916283885
0.090000	-0.650000	1.339157983387304629019354
0.110000	-0.650000	1.336815284563173999998753
0.130000	-0.650000	1.333990114547710215120446
0.150000	-0.650000	1.331295490264502001664937
0.170000	-0.650000	1.329546771190665443995726
0.190000	-0.650000	1.328286822206090178610793
0.210000	-0.650000	1.326233563751595845303655
0.230000	-0.650000	1.322815065800659217742918
0.250000	-0.650000	1.318740564316841057390661
0.270000	-0.650000	1.315175327182731113140335
0.290000	-0.650000	1.312643213823596388678538
0.310000	-0.650000	1.310830188680972563375349
0.330000	-0.650000	1.309147405768800398462304
0.350000	-0.650000	1.307085958463306551990968
0.370000	-0.650000	1.304402768827334302415011
0.390000	-0.650000	1.301441999152780137904983
0.410000	-0.650000	1.298955146714101394067598
0.430000	-0.650000	1.297277725538465542598487
0.450000	-0.650000	1.295947052874494964669339
0.470000	-0.650000	1.294301625645658981866859
0.490000	-0.650000	1.292290658450362617060136
0.510000	-0.650000	1.290894926370022011141714
0.530000	-0.650000	1.292059035816423895326466
0.550000	-0.650000	1.293438997379689370248457
0.570000	-0.650000	1.260376325674043451741113
0.590000	-0.650000	1.126097804612182118333408
0.610000	-0.650000	0.980157577977355032317064
0.630000	-0.650000	0.927742113695853132249169
0.650000	-0.650000	0.917102356794318396282506
0.670000	-0.650000	0.916500253448418567003841
0.690000	-0.650000	0.918022030862422289132496
0.710000	-0.650000	0.920048215200747865338826
0.730000	-0.650000	0.922262200929759967671373
0.750000	-0.650000	0.924586860431371282409430
0.770000	-0.650000	0.926956251079013693328079
0.790000	-0.650000	0.929250628173750481408888
0.810000	-0.650000	0.931268596981074225915620
0.830000	-0.650000	0.932724302451232389898905
0.850000	-0.650000	0.933344247099854751326120
0.870000	-0.650000	0.933034120773422959160825
0.890000	-0.650000	0.932035258279691691818414
0.910000	-0.650000	0.930873306836155656185383
0.930000	-0.650000	0.930004918517759904261766
0.950000	-0.650000	0.929493045055624023120799
0.970000	-0.650000	0.929147223276734823826928
0.990000	-0.650000	0.928897064166950836572312

-0.990000	-0.630000	0.924036683300840988586344
-0.970000	-0.630000	0.924266169938905091107983
-0.950000	-0.630000	0.924674361546794831845375
-0.930000	-0.630000	0.925183032640958913361828
-0.910000	-0.630000	0.925945764356876477307878
-0.890000	-0.630000	0.927108464371029783457345
-0.870000	-0.630000	0.928393402833202485702202
-0.850000	-0.630000	0.929257998001588925163219
-0.830000	-0.630000	0.929275654615903001776189
-0.810000	-0.630000	0.928371438713705310341595
-0.790000	-0.630000	0.926743280474496389231831
-0.770000	-0.630000	0.924690710395966952717117
-0.750000	-0.630000	0.922469346608523199648744
-0.730000	-0.630000	0.920248769536565980331488
-0.710000	-0.630000	0.918171680554113689431972
-0.690000	-0.630000	0.916562745801781653121054
-0.670000	-0.630000	0.917020182347069834349895
-0.650000	-0.630000	0.927742113695853132249169
-0.630000	-0.630000	0.983245295624532222866776
-0.610000	-0.630000	1.138085591948905905823608
-0.590000	-0.630000	1.268333810870804212456164
-0.570000	-0.630000	1.294099325044441028964570
-0.550000	-0.630000	1.291750512739185730026747
-0.530000	-0.630000	1.291052970945687272674718
-0.510000	-0.630000	1.292628931870045017049620
-0.490000	-0.630000	1.294882569995175813915012
-0.470000	-0.630000	1.297009343402245606924339
-0.450000	-0.630000	1.298749728785529855557002
-0.430000	-0.630000	1.300455527224212648462753
-0.410000	-0.630000	1.302800775047545212004252
-0.390000	-0.630000	1.306018244148200224685752
-0.370000	-0.630000	1.309561222595434060167463
-0.350000	-0.630000	1.312738006103196353180351
-0.330000	-0.630000	1.315428952994267763898506
-0.310000	-0.630000	1.318002624538592515435198
-0.290000	-0.630000	1.320956916006407411146029
-0.270000	-0.630000	1.324788723351295827157514
-0.250000	-0.630000	1.329563343218350235375169
-0.230000	-0.630000	1.334449091695805167390176
-0.210000	-0.630000	1.338218671144120408555978
-0.190000	-0.630000	1.340451420124156856061859
-0.170000	-0.630000	1.342073776453940547881416
-0.150000	-0.630000	1.344403561047655237814524
-0.130000	-0.630000	1.347588410632331701322073
-0.110000	-0.630000	1.350666435774344531495217
-0.090000	-0.630000	1.353227564226084922438531
-0.070000	-0.630000	1.355704323089525153989143
-0.050000	-0.630000	1.358157012763597126792092
-0.030000	-0.630000	1.360211943960040636980580
-0.010000	-0.630000	1.361426734810950112120054
0.010000	-0.630000	1.361426734810949890075449
0.030000	-0.630000	1.360211943960040414935975
0.050000	-0.630000	1.358157012763596904747487
0.070000	-0.630000	1.355704323089524931944538
0.090000	-0.630000	1.353227564226084922438531
0.110000	-0.630000	1.350666435774344753539822
0.130000	-0.630000	1.347588410632331701322073
0.150000	-0.630000	1.344403561047655237814524
0.170000	-0.630000	1.342073776453940103792206
0.190000	-0.630000	1.340451420124156411972649
0.210000	-0.630000	1.338218671144120408555978
0.230000	-0.630000	1.334449091695805389434781
0.250000	-0.630000	1.329563343218350235375169
0.270000	-0.630000	1.324788723351295605112909
0.290000	-0.630000	1.320956916006407411146029
0.310000	-0.630000	1.318002624538592737479803
0.330000	-0.630000	1.315428952994267763898506
0.350000	-0.630000	1.312738006103196131135746
0.370000	-0.630000	1.309561222595434060167463
0.390000	-0.630000	1.306018244148200224685752
0.410000	-0.630000	1.302800775047545434048857
0.430000	-0.630000	1.300455527224212648462753
0.450000	-0.630000	1.298749728785529633512397
0.470000	-0.630000	1.297009343402245606924339
0.490000	-0.630000	1.294882569995176258004221
0.510000	-0.630000	1.292628931870045683183434
0.530000	-0.630000	1.291052970945687272674718
0.550000	-0.630000	1.291750512739185730026747
0.570000	-0.630000	1.294099325044440806919965
0.590000	-0.630000	1.268333810870804434500769
0.610000	-0.630000	1.138085591948906127868213
0.630000	-0.630000	0.983245295624532444911381
0.650000	-0.630000	0.927742113695853243271472
0.670000	-0.630000	0.917020182347069834349895
0.690000	-0.630000	0.916562745801781542098752
0.710000	-0.630000	0.918171680554113689431972
0.730000	-0.630000	0.920248769536565869309186
0.750000	-0.630000	0.922469346608523532715651
0.770000	-0.630000	0.924690710395967063739420
0.790000	-0.630000	0.926743280474496500254133
0.810000	-0.630000	0.928371438713705199319293
0.830000	-0.630000	0.929275654615902890753887
0.850000	-0.630000	0.929257998001588814140916
0.870000	-0.630000	0.928393402833202374679900
0.890000	-0.630000	0.927108464371029783457345
0.910000	-0.630000	0.925945764356876588330181
0.930000	-0.630000	0.925183032640959024384131
0.950000	-0.630000	0.924674361546794720823073
0.970000	-0.630000	0.924266169938905202130286
0.990000	-0.630000	0.924036683300840877564042

-0.990000	-0.610000	0.919346587657146940841812
-0.970000	-0.610000	0.919546995550681200981558
-0.950000	-0.610000	0.919995575945929622285746
-0.930000	-0.610000	0.920552565283956680808330
-0.910000	-0.610000	0.921259179969144414990012
-0.890000	-0.610000	0.922333916830505251560623
-0.870000	-0.610000	0.923741128390244137236209
-0.850000	-0.610000	0.925023092149321213284452
-0.830000	-0.610000	0.925645049306956457790818
-0.810000	-0.610000	0.925340837983341324424202
-0.790000	-0.610000	0.924186279283830236508379
-0.770000	-0.610000	0.922450261824054429382613
-0.750000	-0.610000	0.920432298182767838490292
-0.730000	-0.610000	0.918385655829945357631061
-0.710000	-0.610000	0.916684232730361148178133
-0.690000	-0.610000	0.916809840298455025475732
-0.670000	-0.610000	0.926470501935875101473528
-0.650000	-0.610000	0.980157577977354921294761
-0.630000	-0.610000	1.138085591948906127868213
-0.610000	-0.610000	1.270702238732143385391282
-0.590000	-0.610000	1.294317840415746712068312
-0.570000	-0.610000	1.291686711944511456451323
-0.550000	-0.610000	1.291129717360270712234183
-0.530000	-0.610000	1.292533558541986593581896
-0.510000	-0.610000	1.294724222597693152891907
-0.490000	-0.610000	1.297218926446559894571919
-0.470000	-0.610000	1.299580549374779625537712
-0.450000	-0.610000	1.301640982113168920619728
-0.430000	-0.610000	1.303836999590663570103288
-0.410000	-0.610000	1.306856328513100518051715
-0.390000	-0.610000	1.310802055328167181613708
-0.370000	-0.610000	1.315036242320336334898911
-0.350000	-0.610000	1.318962680972622258934734
-0.330000	-0.610000	1.322596497447755981013984
-0.310000	-0.610000	1.326316944979146983385476
-0.290000	-0.610000	1.330556013038078022603372
-0.270000	-0.610000	1.335694179269611980842569
-0.250000	-0.610000	1.341563931536018605683580
-0.230000	-0.610000	1.347129196971997622256367
-0.210000	-0.610000	1.351206094056307982498311
-0.190000	-0.610000	1.353650031500850170473882
-0.170000	-0.610000	1.355604496715625550962159
-0.150000	-0.610000	1.358312071120896691311941
-0.130000	-0.610000	1.361673431051815486014789
-0.110000	-0.610000	1.364755823560673153593825
-0.090000	-0.610000	1.367391704342290292828466
-0.070000	-0.610000	1.370065479875783864827099
-0.050000	-0.610000	1.372544300275020612289723
-0.030000	-0.610000	1.374377417725336059106667
-0.010000	-0.610000	1.375343371266889880288886
0.010000	-0.610000	1.375343371266889658244281
0.030000	-0.610000	1.374377417725335837062062
0.050000	-0.610000	1.372544300275020390245118
0.070000	-0.610000	1.370065479875783642782494
0.090000	-0.610000	1.367391704342290292828466
0.110000	-0.610000	1.364755823560673597683035
0.130000	-0.610000	1.361673431051815263970184
0.150000	-0.610000	1.358312071120896247222731
0.170000	-0.610000	1.355604496715625328917554
0.190000	-0.610000	1.353650031500850170473882
0.210000	-0.610000	1.351206094056307760453706
0.230000	-0.610000	1.347129196971997622256367
0.250000	-0.610000	1.341563931536018605683580
0.270000	-0.610000	1.335694179269611980842569
0.290000	-0.610000	1.330556013038077800558767
0.310000	-0.610000	1.326316944979146983385476
0.330000	-0.610000	1.322596497447755981013984
0.350000	-0.610000	1.318962680972622036890129
0.370000	-0.610000	1.315036242320336334898911
0.390000	-0.610000	1.310802055328167181613708
0.410000	-0.610000	1.306856328513100518051715
0.430000	-0.610000	1.303836999590663570103288
0.450000	-0.610000	1.301640982113168920619728
0.470000	-0.610000	1.299580549374779625537712
0.490000	-0.610000	1.297218926446560116616524
0.510000	-0.610000	1.294724222597693152891907
0.530000	-0.610000	1.292533558541986371537291
0.550000	-0.610000	1.291129717360270490189578
0.570000	-0.610000	1.291686711944511234406718
0.590000	-0.610000	1.294317840415746712068312
0.610000	-0.610000	1.270702238732143385391282
0.630000	-0.610000	1.138085591948905905823608
0.650000	-0.610000	0.980157577977355032317064
0.670000	-0.610000	0.926470501935875212495830
0.690000	-0.610000	0.916809840298455025475732
0.710000	-0.610000	0.916684232730360926133528
0.730000	-0.610000	0.918385655829945357631061
0.750000	-0.610000	0.920432298182767838490292
0.770000	-0.610000	0.922450261824054540404916
0.790000	-0.610000	0.924186279283830458552984
0.810000	-0.610000	0.925340837983341324424202
0.830000	-0.610000	0.925645049306956457790818
0.850000	-0.610000	0.925023092149321213284452
0.870000	-0.610000	0.923741128390244137236209
0.890000	-0.610000	0.922333916830505029516019
0.910000	-0.610000	0.921259179969144303967710
0.930000	-0.610000	0.920552565283956791830633
0.950000	-0.610000	0.919995575945929622285746
0.970000	-0.610000	0.919546995550681089959255
0.990000	-0.610000	0.919346587657146940841812

-0.990000	-0.590000	0.914818391289181631620409
-0.970000	-0.590000	0.915017184712420328374094
-0.950000	-0.590000	0.915458870684197512090918
-0.930000	-0.590000	0.916075250380457006826873
-0.910000	-0.590000	0.916790443695573942228805
-0.890000	-0.590000	0.917768770317302307049090
-0.870000	-0.590000	0.919169721528202643412442
-0.850000	-0.590000	0.920714688840280071069344
-0.830000	-0.590000	0.921856445051264739021235
-0.810000	-0.590000	0.922161699930889033893777
-0.790000	-0.590000	0.921546063135044946079688
-0.770000	-0.590000	0.920208580027984113236528
-0.750000	-0.590000	0.918481740425861059584633
-0.730000	-0.590000	0.916817507237031814604222
-0.710000	-0.590000	0.916541028132821899987448
-0.690000	-0.590000	0.924294937763200152858190
-0.670000	-0.590000	0.971641729613802129783551
-0.650000	-0.590000	1.126097804612181896288803
-0.630000	-0.590000	1.268333810870804212456164
-0.610000	-0.590000	1.294317840415746712068312
-0.590000	-0.590000	1.291694762508313054638620
-0.570000	-0.590000	1.291148559258423311746355
-0.550000	-0.590000	1.292305113179838871317884
-0.530000	-0.590000	1.294227493419493502102569
-0.510000	-0.590000	1.296807907554946792672013
-0.490000	-0.590000	1.299724095817820002096710
-0.470000	-0.590000	1.302460054236836972663127
-0.450000	-0.590000	1.304901762796060404880905
-0.430000	-0.590000	1.307658805640553589810793
-0.410000	-0.590000	1.311462058747155490223690
-0.390000	-0.590000	1.316296969087895174510550
-0.370000	-0.590000	1.321449945546029125509335
-0.350000	-0.590000	1.326367910958795359732676
-0.330000	-0.590000	1.331101861826637478003477
-0.310000	-0.590000	1.335985196999433410880442
-0.290000	-0.590000	1.341385259999014589737953
-0.270000	-0.590000	1.347586461709701532996064
-0.250000	-0.590000	1.354258566126988583278035
-0.230000	-0.590000	1.360283523693631035911267
-0.210000	-0.590000	1.364592481019338832126664
-0.190000	-0.590000	1.367264460684544324919898
-0.170000	-0.590000	1.369526708826735106327988
-0.150000	-0.590000	1.372472155386288639178360
-0.130000	-0.590000	1.375817120693282546994851
-0.110000	-0.590000	1.378743527636748344988860
-0.090000	-0.590000	1.381308614139549861832279
-0.070000	-0.590000	1.384011575337180666167569
-0.050000	-0.590000	1.386377237999730116513319
-0.030000	-0.590000	1.387880824424524428550853
-0.010000	-0.590000	1.388521999975721010756047
0.010000	-0.590000	1.388521999975721010756047
0.030000	-0.590000	1.387880824424524650595458
0.050000	-0.590000	1.386377237999729894468715
0.070000	-0.590000	1.384011575337180666167569
0.090000	-0.590000	1.381308614139550083876884
0.110000	-0.590000	1.378743527636748344988860
0.130000	-0.590000	1.375817120693282546994851
0.150000	-0.590000	1.372472155386288417133756
0.170000	-0.590000	1.369526708826734662238778
0.190000	-0.590000	1.367264460684544324919898
0.210000	-0.590000	1.364592481019338832126664
0.230000	-0.590000	1.360283523693631035911267
0.250000	-0.590000	1.354258566126988805322640
0.270000	-0.590000	1.347586461709701310951459
0.290000	-0.590000	1.341385259999014589737953
0.310000	-0.590000	1.335985196999433410880442
0.330000	-0.590000	1.331101861826637478003477
0.350000	-0.590000	1.326367910958795359732676
0.370000	-0.590000	1.321449945546028903464730
0.390000	-0.590000	1.316296969087895174510550
0.410000	-0.590000	1.311462058747155490223690
0.430000	-0.590000	1.307658805640553589810793
0.450000	-0.590000	1.304901762796060404880905
0.470000	-0.590000	1.302460054236836972663127
0.490000	-0.590000	1.299724095817820002096710
0.510000	-0.590000	1.296807907554946792672013
0.530000	-0.590000	1.294227493419493502102569
0.550000	-0.590000	1.292305113179838871317884
0.570000	-0.590000	1.291148559258422867657146
0.590000	-0.590000	1.291694762508313054638620
0.610000	-0.590000	1.294317840415746934112917
0.630000	-0.590000	1.268333810870804434500769
0.650000	-0.590000	1.126097804612182118333408
0.670000	-0.590000	0.971641729613802240805853
0.690000	-0.590000	0.924294937763200263880492
0.710000	-0.590000	0.916541028132821899987448
0.730000	-0.590000	0.916817507237031925626525
0.750000	-0.590000	0.918481740425861170606936
0.770000	-0.590000	0.920208580027984113236528
0.790000	-0.590000	0.921546063135044724035083
0.810000	-0.590000	0.922161699930889144916080
0.830000	-0.590000	0.921856445051264739021235
0.850000	-0.590000	0.920714688840279849024739
0.870000	-0.590000	0.919169721528202643412442
0.890000	-0.590000	0.917768770317302196026787
0.910000	-0.590000	0.916790443695573831206502
0.930000	-0.590000	0.916075250380456784782268
0.950000	-0.590000	0.915458870684197512090918
0.970000	-0.590000	0.915017184712420328374094
0.990000	-0.590000	0.914818391289181631620409

-0.990000	-0.570000	0.910448327546310554048148
-0.970000	-0.570000	0.910668337829894758428395
-0.950000	-0.570000	0.911080874747127400503643
-0.930000	-0.570000	0.911739783533580983032607
-0.910000	-0.570000	0.912510367778610498312730
-0.890000	-0.570000	0.913438365058132362150900
-0.870000	-0.570000	0.914762367258471043029999
-0.850000	-0.570000	0.916426642737138141825426
-0.830000	-0.570000	0.917965406634582370415387
-0.810000	-0.570000	0.918846725008466091999537
-0.790000	-0.570000	0.918811436531854153209053
-0.770000	-0.570000	0.917958749339363277996995
-0.750000	-0.570000	0.916705008594047021652784
-0.730000	-0.570000	0.916197566802752216830186
-0.710000	-0.570000	0.921724278019049325649803
-0.690000	-0.570000	0.959749020622713500117129
-0.670000	-0.570000	1.102229279910463821678945
-0.650000	-0.570000	1.260376325674043673785718
-0.630000	-0.570000	1.294099325044441028964570
-0.610000	-0.570000	1.291686711944511456451323
-0.590000	-0.570000	1.291148559258422867657146
-0.570000	-0.570000	1.292193660261849341708285
-0.550000	-0.570000	1.293836224136521106942155
-0.530000	-0.570000	1.296242078386419471769386
-0.510000	-0.570000	1.299387339321142142978260
-0.490000	-0.570000	1.302793742519933184453862
-0.470000	-0.570000	1.305929429496728300108543
-0.450000	-0.570000	1.308852690347930280978517
-0.430000	-0.570000	1.312346407445752038967157
-0.410000	-0.570000	1.317131062046148493038800
-0.390000	-0.570000	1.323044284441769802285194
-0.370000	-0.570000	1.329273305360400669883347
-0.350000	-0.570000	1.335253883969480970250743
-0.330000	-0.570000	1.341024266728284342065081
-0.310000	-0.570000	1.346872911542615902646958
-0.290000	-0.570000	1.353131590999669064956379
-0.270000	-0.570000	1.360023699439548927614396
-0.250000	-0.570000	1.367136487336548356097410
-0.230000	-0.570000	1.373368864747358530919996
-0.210000	-0.570000	1.377801448254221128308927
-0.190000	-0.570000	1.380677043995060859771229
-0.170000	-0.570000	1.383217186736241277600357
-0.150000	-0.570000	1.386338429002115679722351
-0.130000	-0.570000	1.389618526055701908106244
-0.110000	-0.570000	1.392348452138785663834142
-0.090000	-0.570000	1.394747118971487731542425
-0.070000	-0.570000	1.397320470391891555905772
-0.050000	-0.570000	1.399464514094861389281732
-0.030000	-0.570000	1.400613323895447681621818
-0.010000	-0.570000	1.400938862994713707266214
0.010000	-0.570000	1.400938862994713707266214
0.030000	-0.570000	1.400613323895447681621818
0.050000	-0.570000	1.399464514094861389281732
0.070000	-0.570000	1.397320470391891555905772
0.090000	-0.570000	1.394747118971488175631634
0.110000	-0.570000	1.392348452138785885878747
0.130000	-0.570000	1.389618526055702130150848
0.150000	-0.570000	1.386338429002115457677746
0.170000	-0.570000	1.383217186736241277600357
0.190000	-0.570000	1.380677043995060859771229
0.210000	-0.570000	1.377801448254221128308927
0.230000	-0.570000	1.373368864747358530919996
0.250000	-0.570000	1.367136487336548356097410
0.270000	-0.570000	1.360023699439548927614396
0.290000	-0.570000	1.353131590999669287000984
0.310000	-0.570000	1.346872911542615902646958
0.330000	-0.570000	1.341024266728284342065081
0.350000	-0.570000	1.335253883969480748206138
0.370000	-0.570000	1.329273305360400447838742
0.390000	-0.570000	1.323044284441769580240589
0.410000	-0.570000	1.317131062046148493038800
0.430000	-0.570000	1.312346407445752038967157
0.450000	-0.570000	1.308852690347930280978517
0.470000	-0.570000	1.305929429496728300108543
0.490000	-0.570000	1.302793742519932962409257
0.510000	-0.570000	1.299387339321142142978260
0.530000	-0.570000	1.296242078386419471769386
0.550000	-0.570000	1.293836224136521328986760
0.570000	-0.570000	1.292193660261849341708285
0.590000	-0.570000	1.291148559258423089701751
0.610000	-0.570000	1.291686711944511456451323
0.630000	-0.570000	1.294099325044440806919965
0.650000	-0.570000	1.260376325674043895830323
0.670000	-0.570000	1.102229279910463821678945
0.690000	-0.570000	0.959749020622713722161734
0.710000	-0.570000	0.921724278019049436672105
0.730000	-0.570000	0.916197566802752438874791
0.750000	-0.570000	0.916705008594047132675087
0.770000	-0.570000	0.917958749339363389019297
0.790000	-0.570000	0.918811436531854153209053
0.810000	-0.570000	0.918846725008465980977235
0.830000	-0.570000	0.917965406634582259393085
0.850000	-0.570000	0.916426642737138252847728
0.870000	-0.570000	0.914762367258471154052302
0.890000	-0.570000	0.913438365058132473173202
0.910000	-0.570000	0.912510367778610387290428
0.930000	-0.570000	0.911739783533580872010305
0.950000	-0.570000	0.911080874747127400503643
0.970000	-0.570000	0.910668337829894647406093
0.990000	-0.570000	0.910448327546310665070450

-0.990000	-0.550000	0.906243727659878595126486
-0.970000	-0.550000	0.906489288270179160988960
-0.950000	-0.550000	0.906888397196454865145654
-0.930000	-0.550000	0.907549053832742869118988
-0.910000	-0.550000	0.908385521377553684096995
-0.890000	-0.550000	0.909324269593489997731695
-0.870000	-0.550000	0.910562018409785789430089
-0.850000	-0.550000	0.912233436015771670390961
-0.830000	-0.550000	0.914036978158814239492358
-0.810000	-0.550000	0.915419475344370958680429
-0.790000	-0.550000	0.915985909569915213168656
-0.770000	-0.550000	0.915750655742670227610347
-0.750000	-0.550000	0.915507706671279564147881
-0.730000	-0.550000	0.919134508499615199283994
-0.710000	-0.550000	0.946770593923129344382517
-0.690000	-0.550000	1.068031236743832490532213
-0.670000	-0.550000	1.244197261197473869387409
-0.650000	-0.550000	1.293438997379689148203852
-0.630000	-0.550000	1.291750512739185730026747
-0.610000	-0.550000	1.291129717360270490189578
-0.590000	-0.550000	1.292305113179838871317884
-0.570000	-0.550000	1.293836224136521106942155
-0.550000	-0.550000	1.295988926753827152893450
-0.530000	-0.550000	1.299022392055891872431062
-0.510000	-0.550000	1.302747616148334897090422
-0.490000	-0.550000	1.306646547317771522855878
-0.470000	-0.550000	1.310287654960188286068501
-0.450000	-0.550000	1.313902096005891806385080
-0.430000	-0.550000	1.318363564514313246434085
-0.410000	-0.550000	1.324291060402938091655756
-0.390000	-0.550000	1.331344370472304250441198
-0.370000	-0.550000	1.338609102595752498032766
-0.350000	-0.550000	1.345501373771195385842248
-0.330000	-0.550000	1.352054244593253073958294
-0.310000	-0.550000	1.358545942222104452312692
-0.290000	-0.550000	1.365305714292366801032585
-0.270000	-0.550000	1.372526108195155858382464
-0.250000	-0.550000	1.379773121823468784441502
-0.230000	-0.550000	1.386015598623117073273647
-0.210000	-0.550000	1.390476960002185791154261
-0.190000	-0.550000	1.393503391629288490349836
-0.170000	-0.550000	1.396269797262315259800403
-0.150000	-0.550000	1.399539182223884292710636
-0.130000	-0.550000	1.402796247814597663250424
-0.110000	-0.550000	1.405387370761254306472665
-0.090000	-0.550000	1.407600156468351570993036
-0.070000	-0.550000	1.409940177688217444185170
-0.050000	-0.550000	1.411793453280738575017494
-0.030000	-0.550000	1.412605864267179489601745
-0.010000	-0.550000	1.412667439032720073655014
0.010000	-0.550000	1.412667439032720073655014
0.030000	-0.550000	1.412605864267179711646349
0.050000	-0.550000	1.411793453280738352972890
0.070000	-0.550000	1.409940177688217000095960
0.090000	-0.550000	1.407600156468351793037641
0.110000	-0.550000	1.405387370761254528517270
0.130000	-0.550000	1.402796247814597885295029
0.150000	-0.550000	1.399539182223884292710636
0.170000	-0.550000	1.396269797262315037755798
0.190000	-0.550000	1.393503391629288490349836
0.210000	-0.550000	1.390476960002185791154261
0.230000	-0.550000	1.386015598623117073273647
0.250000	-0.550000	1.379773121823469006486107
0.270000	-0.550000	1.372526108195155858382464
0.290000	-0.550000	1.365305714292366801032585
0.310000	-0.550000	1.358545942222104452312692
0.330000	-0.550000	1.352054244593252851913689
0.350000	-0.550000	1.345501373771195163797643
0.370000	-0.550000	1.338609102595752053943556
0.390000	-0.550000	1.331344370472304028396593
0.410000	-0.550000	1.324291060402938091655756
0.430000	-0.550000	1.318363564514313246434085
0.450000	-0.550000	1.313902096005891806385080
0.470000	-0.550000	1.310287654960188508113106
0.490000	-0.550000	1.306646547317771522855878
0.510000	-0.550000	1.302747616148335119135027
0.530000	-0.550000	1.299022392055891872431062
0.550000	-0.550000	1.295988926753827152893450
0.570000	-0.550000	1.293836224136521106942155
0.590000	-0.550000	1.292305113179838871317884
0.610000	-0.550000	1.291129717360270712234183
0.630000	-0.550000	1.291750512739185952071352
0.650000	-0.550000	1.293438997379689370248457
0.670000	-0.550000	1.244197261197474091432014
0.690000	-0.550000	1.068031236743832712576818
0.710000	-0.550000	0.946770593923129344382517
0.730000	-0.550000	0.919134508499615199283994
0.750000	-0.550000	0.915507706671279675170183
0.770000	-0.550000	0.915750655742670116588044
0.790000	-0.550000	0.915985909569915324190958
0.810000	-0.550000	0.915419475344370847658126
0.830000	-0.550000	0.914036978158814128470055
0.850000	-0.550000	0.912233436015771670390961
0.870000	-0.550000	0.910562018409785789430089
0.890000	-0.550000	0.909324269593489664664787
0.910000	-0.550000	0.908385521377553684096995
0.930000	-0.550000	0.907549053832742869118988
0.950000	-0.550000	0.906888397196454754123351
0.970000	-0.550000	0.906489288270178827922052
0.990000	-0.550000	0.906243727659878595126486

-0.990000	-0.530000	0.902212370781751205051080
-0.970000	-0.530000	0.902462769850001844673670
-0.950000	-0.530000	0.902877654555589770346558
-0.930000	-0.530000	0.903516776117885722641176
-0.910000	-0.530000	0.904403990214756259291562
-0.890000	-0.530000	0.905398279223187607556156
-0.870000	-0.530000	0.906589300629408900711326
-0.850000	-0.530000	0.908201458507946091103236
-0.830000	-0.530000	0.910144496175221195954919
-0.810000	-0.530000	0.911930784235097324774699
-0.790000	-0.530000	0.913109369537595139121322
-0.770000	-0.530000	0.913813393003254703650384
-0.750000	-0.530000	0.916443034300212344689385
-0.730000	-0.530000	0.934809229703710942160910
-0.710000	-0.530000	1.027730872101216830216686
-0.690000	-0.530000	1.215326521415795779645919
-0.670000	-0.530000	1.291375268723705671547464
-0.650000	-0.530000	1.292059035816423673281861
-0.630000	-0.530000	1.291052970945687272674718
-0.610000	-0.530000	1.292533558541986593581896
-0.590000	-0.530000	1.294227493419493502102569
-0.570000	-0.530000	1.296242078386419471769386
-0.550000	-0.530000	1.299022392055891872431062
-0.530000	-0.530000	1.302664305868031613400149
-0.510000	-0.530000	1.306957728071082680543213
-0.490000	-0.530000	1.311459849977634872786325
-0.470000	-0.530000	1.315845439539374384096959
-0.450000	-0.530000	1.320433305258335465737218
-0.430000	-0.530000	1.326050176375661804328843
-0.410000	-0.530000	1.333139605112594994196229
-0.390000	-0.530000	1.341204326915914402107433
-0.370000	-0.530000	1.349273743925686330769054
-0.350000	-0.530000	1.356774024698381708731176
-0.330000	-0.530000	1.363760878673221599299836
-0.310000	-0.530000	1.370537951786229058370736
-0.290000	-0.530000	1.377457067641805865676474
-0.270000	-0.530000	1.384706613903178284985529
-0.250000	-0.530000	1.391875429750085046975983
-0.230000	-0.530000	1.398020290057448988818578
-0.210000	-0.530000	1.402469566951555668410379
-0.190000	-0.530000	1.405605409211661882551425
-0.170000	-0.530000	1.408537498042269353604183
-0.150000	-0.530000	1.411928293226422548301002
-0.130000	-0.530000	1.415230068655934037025190
-0.110000	-0.530000	1.417791442326582496136211
-0.090000	-0.530000	1.419867508227882657578789
-0.070000	-0.530000	1.421943000039546989299311
-0.050000	-0.530000	1.423483491925254140753054
-0.030000	-0.530000	1.423998952811149854014161
-0.010000	-0.530000	1.423858279048731745319856
0.010000	-0.530000	1.423858279048731967364461
0.030000	-0.530000	1.423998952811149854014161
0.050000	-0.530000	1.423483491925253918708449
0.070000	-0.530000	1.421943000039546767254706
0.090000	-0.530000	1.419867508227882879623394
0.110000	-0.530000	1.417791442326582496136211
0.130000	-0.530000	1.415230068655934481114400
0.150000	-0.530000	1.411928293226422548301002
0.170000	-0.530000	1.408537498042269353604183
0.190000	-0.530000	1.405605409211661882551425
0.210000	-0.530000	1.402469566951555668410379
0.230000	-0.530000	1.398020290057448988818578
0.250000	-0.530000	1.391875429750085269020587
0.270000	-0.530000	1.384706613903178284985529
0.290000	-0.530000	1.377457067641805865676474
0.310000	-0.530000	1.370537951786229058370736
0.330000	-0.530000	1.363760878673221599299836
0.350000	-0.530000	1.356774024698381486686571
0.370000	-0.530000	1.349273743925686108724449
0.390000	-0.530000	1.341204326915914180062828
0.410000	-0.530000	1.333139605112594994196229
0.430000	-0.530000	1.326050176375661804328843
0.450000	-0.530000	1.320433305258335465737218
0.470000	-0.530000	1.315845439539374606141564
0.490000	-0.530000	1.311459849977634650741720
0.510000	-0.530000	1.306957728071082680543213
0.530000	-0.530000	1.302664305868031613400149
0.550000	-0.530000	1.299022392055891872431062
0.570000	-0.530000	1.296242078386419471769386
0.590000	-0.530000	1.294227493419493724147173
0.610000	-0.530000	1.292533558541986593581896
0.630000	-0.530000	1.291052970945687494719323
0.650000	-0.530000	1.292059035816423895326466
0.670000	-0.530000	1.291375268723705893592069
0.690000	-0.530000	1.215326521415796001690524
0.710000	-0.530000	1.027730872101216830216686
0.730000	-0.530000	0.934809229703711053183213
0.750000	-0.530000	0.916443034300212344689385
0.770000	-0.530000	0.913813393003254592628082
0.790000	-0.530000	0.913109369537595028099020
0.810000	-0.530000	0.911930784235097102730094
0.830000	-0.530000	0.910144496175221084932616
0.850000	-0.530000	0.908201458507946091103236
0.870000	-0.530000	0.906589300629409011733628
0.890000	-0.530000	0.905398279223187496533853
0.910000	-0.530000	0.904403990214756148269259
0.930000	-0.530000	0.903516776117885611618874
0.950000	-0.530000	0.902877654555589881368860
0.970000	-0.530000	0.902462769850001844673670
0.990000	-0.530000	0.902212370781751205051080

-0.990000	-0.510000	0.898351033502327478430516
-0.970000	-0.510000	0.898595373226981797287749
-0.950000	-0.510000	0.899044950016780086698986
-0.930000	-0.510000	0.899664182241094123604341
-0.910000	-0.510000	0.900568058494374490408063
-0.890000	-0.510000	0.901633130086799128299901
-0.870000	-0.510000	0.902828713262276871809320
-0.850000	-0.510000	0.904370906201117041867121
-0.830000	-0.510000	0.906355522733990559558492
-0.810000	-0.510000	0.908459893112508742873956
-0.790000	-0.510000	0.910342531124382015050855
-0.770000	-0.510000	0.912993350786332258373079
-0.750000	-0.510000	0.924738576864964301194050
-0.730000	-0.510000	0.988042027717075943549219
-0.710000	-0.510000	1.169104693897091484799944
-0.690000	-0.510000	1.284955632379207512983044
-0.670000	-0.510000	1.292865555064947935548503
-0.650000	-0.510000	1.290894926370022011141714
-0.630000	-0.510000	1.292628931870045683183434
-0.610000	-0.510000	1.294724222597693152891907
-0.590000	-0.510000	1.296807907554946570627408
-0.570000	-0.510000	1.299387339321141920933655
-0.550000	-0.510000	1.302747616148334897090422
-0.530000	-0.510000	1.306957728071082680543213
-0.510000	-0.510000	1.311908522262154042081761
-0.490000	-0.510000	1.317248933001323063507471
-0.470000	-0.510000	1.322690961018030408880009
-0.450000	-0.510000	1.328495826949008806749930
-0.430000	-0.510000	1.335326385153729367161191
-0.410000	-0.510000	1.343449633303261947503415
-0.390000	-0.510000	1.352288248348794796882544
-0.370000	-0.510000	1.360880726812268237679859
-0.350000	-0.510000	1.368687641849035907526400
-0.330000	-0.510000	1.375796461184046304282447
-0.310000	-0.510000	1.382551722802827232072787
-0.290000	-0.510000	1.389343386679147140938539
-0.270000	-0.510000	1.396385299799614898574873
-0.250000	-0.510000	1.403329913654969285374818
-0.230000	-0.510000	1.409332317348052532324232
-0.210000	-0.510000	1.413781696628410466942682
-0.190000	-0.510000	1.417023716980838177192936
-0.170000	-0.510000	1.420078202782334875209358
-0.150000	-0.510000	1.423560049455164788767547
-0.130000	-0.510000	1.426959589545993889458941
-0.110000	-0.510000	1.429603185203949022863412
-0.090000	-0.510000	1.431629861013231863609008
-0.070000	-0.510000	1.433471599914627914174048
-0.050000	-0.510000	1.434722402163372878547420
-0.030000	-0.510000	1.434992621282588309838957
-0.010000	-0.510000	1.434706099629128095429564
0.010000	-0.510000	1.434706099629128761563379
0.030000	-0.510000	1.434992621282588087794352
0.050000	-0.510000	1.434722402163372656502816
0.070000	-0.510000	1.433471599914627914174048
0.090000	-0.510000	1.431629861013231863609008
0.110000	-0.510000	1.429603185203949022863412
0.130000	-0.510000	1.426959589545994111503546
0.150000	-0.510000	1.423560049455164788767547
0.170000	-0.510000	1.420078202782334875209358
0.190000	-0.510000	1.417023716980838177192936
0.210000	-0.510000	1.413781696628410466942682
0.230000	-0.510000	1.409332317348052532324232
0.250000	-0.510000	1.403329913654969285374818
0.270000	-0.510000	1.396385299799614898574873
0.290000	-0.510000	1.389343386679147140938539
0.310000	-0.510000	1.382551722802827232072787
0.330000	-0.510000	1.375796461184046526327052
0.350000	-0.510000	1.368687641849036129571004
0.370000	-0.510000	1.360880726812268015635254
0.390000	-0.510000	1.352288248348794796882544
0.410000	-0.510000	1.343449633303261725458810
0.430000	-0.510000	1.335326385153729145116586
0.450000	-0.510000	1.328495826949008806749930
0.470000	-0.510000	1.322690961018030408880009
0.490000	-0.510000	1.317248933001323285552076
0.510000	-0.510000	1.311908522262154264126366
0.530000	-0.510000	1.306957728071082902587818
0.550000	-0.510000	1.302747616148334897090422
0.570000	-0.510000	1.299387339321141920933655
0.590000	-0.510000	1.296807907554946792672013
0.610000	-0.510000	1.294724222597693152891907
0.630000	-0.510000	1.292628931870045461138830
0.650000	-0.510000	1.290894926370022011141714
0.670000	-0.510000	1.292865555064948157593108
0.690000	-0.510000	1.284955632379207735027649
0.710000	-0.510000	1.169104693897091484799944
0.730000	-0.510000	0.988042027717076054571521
0.750000	-0.510000	0.924738576864964301194050
0.770000	-0.510000	0.912993350786332369395382
0.790000	-0.510000	0.910342531124381904028553
0.810000	-0.510000	0.908459893112508853896259
0.830000	-0.510000	0.906355522733990559558492
0.850000	-0.510000	0.904370906201117041867121
0.870000	-0.510000	0.902828713262276871809320
0.890000	-0.510000	0.901633130086798906255297
0.910000	-0.510000	0.900568058494374379385761
0.930000	-0.510000	0.899664182241093790537434
0.950000	-0.510000	0.899044950016780086698986
0.970000	-0.510000	0.898595373226981797287749
0.990000	-0.510000	0.898351033502327700475121

-0.990000	-0.490000	0.894664739918532014861796
-0.970000	-0.490000	0.894895462114457806990231
-0.950000	-0.490000	0.895368340111309390927374
-0.930000	-0.490000	0.895997227809393836928109
-0.910000	-0.490000	0.896891931600509062505466
-0.890000	-0.490000	0.898018678930217140177206
-0.870000	-0.490000	0.899259749534166097362231
-0.850000	-0.490000	0.900755203992537167856369
-0.830000	-0.490000	0.902726179059713196295434
-0.810000	-0.490000	0.905115908888979969759703
-0.790000	-0.490000	0.908146642262403602785525
-0.770000	-0.490000	0.916034458370603599242088
-0.750000	-0.490000	0.955211163064677348799592
-0.730000	-0.490000	1.105339444115669644830291
-0.710000	-0.490000	1.267395304994880733673313
-0.690000	-0.490000	1.294005270899844406429224
-0.670000	-0.490000	1.290824833901041079897709
-0.650000	-0.490000	1.292290658450362395015532
-0.630000	-0.490000	1.294882569995176035959616
-0.610000	-0.490000	1.297218926446560116616524
-0.590000	-0.490000	1.299724095817820002096710
-0.570000	-0.490000	1.302793742519933184453862
-0.550000	-0.490000	1.306646547317771744900483
-0.530000	-0.490000	1.311459849977634872786325
-0.510000	-0.490000	1.317248933001323063507471
-0.490000	-0.490000	1.323701772371803198069529
-0.470000	-0.490000	1.330445377299529940984257
-0.450000	-0.490000	1.337562765851780799408743
-0.430000	-0.490000	1.345519760198987446742080
-0.410000	-0.490000	1.354473196272216295454882
-0.390000	-0.490000	1.363860487268148569128812
-0.370000	-0.490000	1.372782088667076294541403
-0.350000	-0.490000	1.380732472088384898967206
-0.330000	-0.490000	1.387810094220034873302438
-0.310000	-0.490000	1.394386898549715647632752
-0.290000	-0.490000	1.400889030879454155709141
-0.270000	-0.490000	1.407578344301676942507129
-0.250000	-0.490000	1.414208119110719197308867
-0.230000	-0.490000	1.420051396781613739506156
-0.210000	-0.490000	1.424534656374870644768293
-0.190000	-0.490000	1.427909573338136395292963
-0.170000	-0.490000	1.431071060486248436305345
-0.150000	-0.490000	1.434616259500026025364150
-0.130000	-0.490000	1.438134205279274491218189
-0.110000	-0.490000	1.440936975197607328169624
-0.090000	-0.490000	1.443000971203567184275585
-0.070000	-0.490000	1.444672906054832006716993
-0.050000	-0.490000	1.445687081491138670230612
-0.030000	-0.490000	1.445769850604743389510531
-0.010000	-0.490000	1.445383922754120309406289
0.010000	-0.490000	1.445383922754120753495499
0.030000	-0.490000	1.445769850604743389510531
0.050000	-0.490000	1.445687081491138670230612
0.070000	-0.490000	1.444672906054832006716993
0.090000	-0.490000	1.443000971203567406320190
0.110000	-0.490000	1.440936975197607550214229
0.130000	-0.490000	1.438134205279274713262794
0.150000	-0.490000	1.434616259500026247408755
0.170000	-0.490000	1.431071060486248436305345
0.190000	-0.490000	1.427909573338136173248358
0.210000	-0.490000	1.424534656374870644768293
0.230000	-0.490000	1.420051396781613517461551
0.250000	-0.490000	1.414208119110718975264263
0.270000	-0.490000	1.407578344301676942507129
0.290000	-0.490000	1.400889030879454155709141
0.310000	-0.490000	1.394386898549715425588147
0.330000	-0.490000	1.387810094220035095347043
0.350000	-0.490000	1.380732472088384898967206
0.370000	-0.490000	1.372782088667076294541403
0.390000	-0.490000	1.363860487268148569128812
0.410000	-0.490000	1.354473196272216295454882
0.430000	-0.490000	1.345519760198987446742080
0.450000	-0.490000	1.337562765851780799408743
0.470000	-0.490000	1.330445377299529940984257
0.490000	-0.490000	1.323701772371803420114134
0.510000	-0.490000	1.317248933001323285552076
0.530000	-0.490000	1.311459849977634872786325
0.550000	-0.490000	1.306646547317771744900483
0.570000	-0.490000	1.302793742519932962409257
0.590000	-0.490000	1.299724095817820002096710
0.610000	-0.490000	1.297218926446560116616524
0.630000	-0.490000	1.294882569995176035959616
0.650000	-0.490000	1.292290658450362617060136
0.670000	-0.490000	1.290824833901041301942314
0.690000	-0.490000	1.294005270899844628473829
0.710000	-0.490000	1.267395304994881177762522
0.730000	-0.490000	1.105339444115669422785686
0.750000	-0.490000	0.955211163064677348799592
0.770000	-0.490000	0.916034458370603599242088
0.790000	-0.490000	0.908146642262403491763223
0.810000	-0.490000	0.905115908888979969759703
0.830000	-0.490000	0.902726179059713307317736
0.850000	-0.490000	0.900755203992537056834067
0.870000	-0.490000	0.899259749534166097362231
0.890000	-0.490000	0.898018678930216807110298
0.910000	-0.490000	0.896891931600508951483164
0.930000	-0.490000	0.895997227809393947950412
0.950000	-0.490000	0.895368340111309390927374
0.970000	-0.490000	0.894895462114457806990231
0.990000	-0.490000	0.894664739918532458951006

-0.990000	-0.470000	0.891147015850252577351398
-0.970000	-0.470000	0.891378740765172983273601
-0.950000	-0.470000	0.891856908505679002452382
-0.930000	-0.470000	0.892517785547562891856899
-0.910000	-0.470000	0.893397804997086320000221
-0.890000	-0.470000	0.894564222811896070375326
-0.870000	-0.470000	0.895875719620191302006162
-0.850000	-0.470000	0.897369419556605540932992
-0.830000	-0.470000	0.899336472431988220854748
-0.810000	-0.470000	0.902154893267689605984572
-0.790000	-0.470000	0.907838719288191264844556
-0.770000	-0.470000	0.930636459510773561554231
-0.750000	-0.470000	1.034655139063457740533636
-0.730000	-0.470000	1.227511248280531708232388
-0.710000	-0.470000	1.293405205872206975570293
-0.690000	-0.470000	1.291237528107361365314887
-0.670000	-0.470000	1.291402748868661021219850
-0.650000	-0.470000	1.294301625645658759822254
-0.630000	-0.470000	1.297009343402245606924339
-0.610000	-0.470000	1.299580549374779625537712
-0.590000	-0.470000	1.302460054236836972663127
-0.570000	-0.470000	1.305929429496728300108543
-0.550000	-0.470000	1.310287654960188508113106
-0.530000	-0.470000	1.315845439539374606141564
-0.510000	-0.470000	1.322690961018030408880009
-0.490000	-0.470000	1.330445377299529718939652
-0.470000	-0.470000	1.338555088350387611839665
-0.450000	-0.470000	1.346890237263707712500604
-0.430000	-0.470000	1.355759423426971199688751
-0.410000	-0.470000	1.365298731625792294508415
-0.390000	-0.470000	1.375045325778723404042125
-0.370000	-0.470000	1.384201569384831298492600
-0.350000	-0.470000	1.392283623993075147851073
-0.330000	-0.470000	1.399362698576282593165843
-0.310000	-0.470000	1.405799922686389313852828
-0.290000	-0.470000	1.412031429409004834596431
-0.270000	-0.470000	1.418365291728367783008480
-0.250000	-0.470000	1.424673522462190033976981
-0.230000	-0.470000	1.430369359196816736456981
-0.210000	-0.470000	1.434920720180276942912201
-0.190000	-0.470000	1.438461380926911115096800
-0.170000	-0.470000	1.441731753589870601572898
-0.150000	-0.470000	1.445313035773537535533251
-0.130000	-0.470000	1.448928749399052362534235
-0.110000	-0.470000	1.451908220496671564347935
-0.090000	-0.470000	1.454061906391290515117021
-0.070000	-0.470000	1.455627857858392326662056
-0.050000	-0.470000	1.456465261088393470245705
-0.030000	-0.470000	1.456416267350356896770336
-0.010000	-0.470000	1.455967579687125423859584
0.010000	-0.470000	1.455967579687125867948794
0.030000	-0.470000	1.456416267350357118814941
0.050000	-0.470000	1.456465261088393692290310
0.070000	-0.470000	1.455627857858391882572846
0.090000	-0.470000	1.454061906391290737161626
0.110000	-0.470000	1.451908220496671786392540
0.130000	-0.470000	1.448928749399052362534235
0.150000	-0.470000	1.445313035773537535533251
0.170000	-0.470000	1.441731753589870379528293
0.190000	-0.470000	1.438461380926910893052195
0.210000	-0.470000	1.434920720180276942912201
0.230000	-0.470000	1.430369359196816736456981
0.250000	-0.470000	1.424673522462190033976981
0.270000	-0.470000	1.418365291728367560963875
0.290000	-0.470000	1.412031429409004612551826
0.310000	-0.470000	1.405799922686389313852828
0.330000	-0.470000	1.399362698576282593165843
0.350000	-0.470000	1.392283623993075369895678
0.370000	-0.470000	1.384201569384831298492600
0.390000	-0.470000	1.375045325778723626086730
0.410000	-0.470000	1.365298731625792516553020
0.430000	-0.470000	1.355759423426971199688751
0.450000	-0.470000	1.346890237263707712500604
0.470000	-0.470000	1.338555088350387833884270
0.490000	-0.470000	1.330445377299529940984257
0.510000	-0.470000	1.322690961018030408880009
0.530000	-0.470000	1.315845439539374384096959
0.550000	-0.470000	1.310287654960188508113106
0.570000	-0.470000	1.305929429496728300108543
0.590000	-0.470000	1.302460054236837194707732
0.610000	-0.470000	1.299580549374779847582317
0.630000	-0.470000	1.297009343402245828968944
0.650000	-0.470000	1.294301625645658981866859
0.670000	-0.470000	1.291402748868661243264455
0.690000	-0.470000	1.291237528107361587359492
0.710000	-0.470000	1.293405205872206975570293
0.730000	-0.470000	1.227511248280531486187783
0.750000	-0.470000	1.034655139063457518489031
0.770000	-0.470000	0.930636459510773339509626
0.790000	-0.470000	0.907838719288191153822254
0.810000	-0.470000	0.902154893267689494962269
0.830000	-0.470000	0.899336472431988220854748
0.850000	-0.470000	0.897369419556605540932992
0.870000	-0.470000	0.895875719620191190983860
0.890000	-0.470000	0.894564222811895959353023
0.910000	-0.470000	0.893397804997086320000221
0.930000	-0.470000	0.892517785547563113901504
0.950000	-0.470000	0.891856908505679002452382
0.970000	-0.470000	0.891378740765173094295903
0.990000	-0.470000	0.891147015850252577351398

-0.990000	-0.450000	0.887794476992181946783944
-0.970000	-0.450000	0.888030380667826357843353
-0.950000	-0.450000	0.888501496897462272883672
-0.930000	-0.450000	0.889203526261660326390768
-0.910000	-0.450000	0.890081312486919906667993
-0.890000	-0.450000	0.891263960089660578489656
-0.870000	-0.450000	0.892656480659075657335677
-0.850000	-0.450000	0.894208338779391764816751
-0.830000	-0.450000	0.896293464577571086238095
-0.810000	-0.450000	0.900198807376990761675017
-0.790000	-0.450000	0.913014168779944235154744
-0.770000	-0.450000	0.973901554707120475917748
-0.750000	-0.450000	1.156630260126300324685644
-0.730000	-0.450000	1.283754604865035675587137
-0.710000	-0.450000	1.292427580809252463112102
-0.690000	-0.450000	1.290164011391579990117862
-0.670000	-0.450000	1.292837872083959283031618
-0.650000	-0.450000	1.295947052874494520580129
-0.630000	-0.450000	1.298749728785529633512397
-0.610000	-0.450000	1.301640982113168920619728
-0.590000	-0.450000	1.304901762796060404880905
-0.570000	-0.450000	1.308852690347930503023122
-0.550000	-0.450000	1.313902096005891806385080
-0.530000	-0.450000	1.320433305258335687781823
-0.510000	-0.450000	1.328495826949009028794535
-0.490000	-0.450000	1.337562765851780577364138
-0.470000	-0.450000	1.346890237263707490456000
-0.450000	-0.450000	1.356173993220252116387314
-0.430000	-0.450000	1.365629819865417760027526
-0.410000	-0.450000	1.375448637006525309800509
-0.390000	-0.450000	1.385333228856265641582013
-0.370000	-0.450000	1.394626334225815167400242
-0.350000	-0.450000	1.402864999633464337946975
-0.330000	-0.450000	1.410062255823094856665989
-0.310000	-0.450000	1.416524790900474117805175
-0.290000	-0.450000	1.422655828425474222598268
-0.270000	-0.450000	1.428777104273802445177921
-0.250000	-0.450000	1.434862523661908140226728
-0.230000	-0.450000	1.440470292578906574831876
-0.210000	-0.450000	1.445126065688884020588034
-0.190000	-0.450000	1.448854407833476409805940
-0.170000	-0.450000	1.452231000828907436783766
-0.150000	-0.450000	1.455806595016726934233020
-0.130000	-0.450000	1.459449682363756828351598
-0.110000	-0.450000	1.462551445138397188117096
-0.090000	-0.450000	1.464789995866850436101458
-0.070000	-0.450000	1.466284271465464472683493
-0.050000	-0.450000	1.466987571693149750018392
-0.030000	-0.450000	1.466849444768874910494105
-0.010000	-0.450000	1.466364759605172540801732
0.010000	-0.450000	1.466364759605172762846337
0.030000	-0.450000	1.466849444768874910494105
0.050000	-0.450000	1.466987571693149750018392
0.070000	-0.450000	1.466284271465464694728098
0.090000	-0.450000	1.464789995866850436101458
0.110000	-0.450000	1.462551445138397188117096
0.130000	-0.450000	1.459449682363757050396202
0.150000	-0.450000	1.455806595016726934233020
0.170000	-0.450000	1.452231000828906992694556
0.190000	-0.450000	1.448854407833476187761335
0.210000	-0.450000	1.445126065688883798543429
0.230000	-0.450000	1.440470292578906574831876
0.250000	-0.450000	1.434862523661908140226728
0.270000	-0.450000	1.428777104273802667222526
0.290000	-0.450000	1.422655828425474444642873
0.310000	-0.450000	1.416524790900474339849779
0.330000	-0.450000	1.410062255823094634621384
0.350000	-0.450000	1.402864999633464337946975
0.370000	-0.450000	1.394626334225814945355637
0.390000	-0.450000	1.385333228856265863626618
0.410000	-0.450000	1.375448637006525531845114
0.430000	-0.450000	1.365629819865417760027526
0.450000	-0.450000	1.356173993220252116387314
0.470000	-0.450000	1.346890237263707490456000
0.490000	-0.450000	1.337562765851780577364138
0.510000	-0.450000	1.328495826949009028794535
0.530000	-0.450000	1.320433305258335465737218
0.550000	-0.450000	1.313902096005891806385080
0.570000	-0.450000	1.308852690347930503023122
0.590000	-0.450000	1.304901762796060404880905
0.610000	-0.450000	1.301640982113168920619728
0.630000	-0.450000	1.298749728785529633512397
0.650000	-0.450000	1.295947052874494742624734
0.670000	-0.450000	1.292837872083959505076223
0.690000	-0.450000	1.290164011391580212162467
0.710000	-0.450000	1.292427580809252463112102
0.730000	-0.450000	1.283754604865035675587137
0.750000	-0.450000	1.156630260126300324685644
0.770000	-0.450000	0.973901554707120364895445
0.790000	-0.450000	0.913014168779944013110139
0.810000	-0.450000	0.900198807376990650652715
0.830000	-0.450000	0.896293464577570975215792
0.850000	-0.450000	0.894208338779391764816751
0.870000	-0.450000	0.892656480659075546313375
0.890000	-0.450000	0.891263960089660578489656
0.910000	-0.450000	0.890081312486920017690295
0.930000	-0.450000	0.889203526261660548435373
0.950000	-0.450000	0.888501496897462272883672
0.970000	-0.450000	0.888030380667826357843353
0.990000	-0.450000	0.887794476992181835761642

-0.990000	-0.430000	0.884599676489778663501795
-0.970000	-0.430000	0.884848492850843326706922
-0.950000	-0.430000	0.885313186029424548095790
-0.930000	-0.430000	0.886045232250219250147438
-0.910000	-0.430000	0.886942685458642410267771
-0.890000	-0.430000	0.888121477003527060034571
-0.870000	-0.430000	0.889590542570656173104737
-0.850000	-0.430000	0.891275588422403508559455
-0.830000	-0.430000	0.893805939311194674878891
-0.810000	-0.430000	0.900731040886626144192917
-0.790000	-0.430000	0.932206336427778170516945
-0.770000	-0.430000	1.064135318651780348631064
-0.750000	-0.430000	1.249320230617288807195564
-0.730000	-0.430000	1.292893672329389342934292
-0.710000	-0.430000	1.289166951308637676376634
-0.690000	-0.430000	1.290604924463023772673864
-0.670000	-0.430000	1.294064712447572818021513
-0.650000	-0.430000	1.297277725538465542598487
-0.630000	-0.430000	1.300455527224212648462753
-0.610000	-0.430000	1.303836999590663570103288
-0.590000	-0.430000	1.307658805640553589810793
-0.570000	-0.430000	1.312346407445752038967157
-0.550000	-0.430000	1.318363564514313468478690
-0.530000	-0.430000	1.326050176375662026373448
-0.510000	-0.430000	1.335326385153729145116586
-0.490000	-0.430000	1.345519760198987446742080
-0.470000	-0.430000	1.355759423426971199688751
-0.450000	-0.430000	1.365629819865417982072131
-0.430000	-0.430000	1.375300474791845806166179
-0.410000	-0.430000	1.385054616444611585990287
-0.390000	-0.430000	1.394798657543253161961161
-0.370000	-0.430000	1.404054075448615268584263
-0.350000	-0.430000	1.412399910349243059570767
-0.330000	-0.430000	1.419784519637814046433277
-0.310000	-0.430000	1.426431889231786209748520
-0.290000	-0.430000	1.432672718656043286955537
-0.270000	-0.430000	1.438794244811742562006884
-0.250000	-0.430000	1.444824712873536531887453
-0.230000	-0.430000	1.450443117492244526900436
-0.210000	-0.430000	1.455241204456467984940105
-0.190000	-0.430000	1.459159253544864087714927
-0.170000	-0.430000	1.462616608658149797150827
-0.150000	-0.430000	1.466116154645356495223041
-0.130000	-0.430000	1.469663416853510318205167
-0.110000	-0.430000	1.472759245258153493196573
-0.090000	-0.430000	1.475008811256261820332725
-0.070000	-0.430000	1.476417093194243301823576
-0.050000	-0.430000	1.476996214542602547936667
-0.030000	-0.430000	1.476790215199185851702168
-0.010000	-0.430000	1.476285737813916920657675
0.010000	-0.430000	1.476285737813916920657675
0.030000	-0.430000	1.476790215199185851702168
0.050000	-0.430000	1.476996214542602547936667
0.070000	-0.430000	1.476417093194243523868181
0.090000	-0.430000	1.475008811256262042377330
0.110000	-0.430000	1.472759245258153493196573
0.130000	-0.430000	1.469663416853510540249772
0.150000	-0.430000	1.466116154645356495223041
0.170000	-0.430000	1.462616608658149797150827
0.190000	-0.430000	1.459159253544864087714927
0.210000	-0.430000	1.455241204456467984940105
0.230000	-0.430000	1.450443117492244526900436
0.250000	-0.430000	1.444824712873536753932058
0.270000	-0.430000	1.438794244811742562006884
0.290000	-0.430000	1.432672718656043286955537
0.310000	-0.430000	1.426431889231786209748520
0.330000	-0.430000	1.419784519637814268477882
0.350000	-0.430000	1.412399910349243059570767
0.370000	-0.430000	1.404054075448615268584263
0.390000	-0.430000	1.394798657543253384005766
0.410000	-0.430000	1.385054616444611585990287
0.430000	-0.430000	1.375300474791845584121575
0.450000	-0.430000	1.365629819865417760027526
0.470000	-0.430000	1.355759423426971199688751
0.490000	-0.430000	1.345519760198987224697476
0.510000	-0.430000	1.335326385153729145116586
0.530000	-0.430000	1.326050176375661804328843
0.550000	-0.430000	1.318363564514313468478690
0.570000	-0.430000	1.312346407445751816922552
0.590000	-0.430000	1.307658805640553367766188
0.610000	-0.430000	1.303836999590663348058683
0.630000	-0.430000	1.300455527224212426418148
0.650000	-0.430000	1.297277725538465320553883
0.670000	-0.430000	1.294064712447573040066118
0.690000	-0.430000	1.290604924463023994718469
0.710000	-0.430000	1.289166951308637454332029
0.730000	-0.430000	1.292893672329389342934292
0.750000	-0.430000	1.249320230617288807195564
0.770000	-0.430000	1.064135318651780348631064
0.790000	-0.430000	0.932206336427778059494642
0.810000	-0.430000	0.900731040886626255215219
0.830000	-0.430000	0.893805939311194674878891
0.850000	-0.430000	0.891275588422403397537153
0.870000	-0.430000	0.889590542570656173104737
0.890000	-0.430000	0.888121477003527060034571
0.910000	-0.430000	0.886942685458642410267771
0.930000	-0.430000	0.886045232250219361169741
0.950000	-0.430000	0.885313186029424770140395
0.970000	-0.430000	0.884848492850843548751527
0.990000	-0.430000	0.884599676489778663501795

-0.990000	-0.410000	0.881570419180304543083082
-0.970000	-0.410000	0.881830291985450376301969
-0.950000	-0.410000	0.882300807508508255772028
-0.930000	-0.410000	0.883044085278179347042737
-0.910000	-0.410000	0.883979058685088858737799
-0.890000	-0.410000	0.885154661203402914892990
-0.870000	-0.410000	0.886690152829858857508327
-0.850000	-0.410000	0.888637977720792671121330
-0.830000	-0.410000	0.892409344673804949543694
-0.810000	-0.410000	0.907258097730571755334950
-0.790000	-0.410000	0.980752738127931178446772
-0.770000	-0.410000	1.174002687093761876369058
-0.750000	-0.410000	1.284788235675835998961247
-0.730000	-0.410000	1.288999217008548692220415
-0.710000	-0.410000	1.287892342107834098285934
-0.690000	-0.410000	1.291451737578531266947834
-0.670000	-0.410000	1.295263367642545127011999
-0.650000	-0.410000	1.298955146714101172022993
-0.630000	-0.410000	1.302800775047545212004252
-0.610000	-0.410000	1.306856328513100740096320
-0.590000	-0.410000	1.311462058747155490223690
-0.570000	-0.410000	1.317131062046148715083405
-0.550000	-0.410000	1.324291060402938091655756
-0.530000	-0.410000	1.333139605112594994196229
-0.510000	-0.410000	1.343449633303261947503415
-0.490000	-0.410000	1.354473196272216517499487
-0.470000	-0.410000	1.365298731625792516553020
-0.450000	-0.410000	1.375448637006525531845114
-0.430000	-0.410000	1.385054616444611585990287
-0.410000	-0.410000	1.394481962868848956560441
-0.390000	-0.410000	1.403841366100057941324053
-0.370000	-0.410000	1.412858728496965143861530
-0.350000	-0.410000	1.421189080013911532063275
-0.330000	-0.410000	1.428733823440596406584291
-0.310000	-0.410000	1.435630305450965815694531
-0.290000	-0.410000	1.442117853717907127730768
-0.270000	-0.410000	1.448411343228808378924555
-0.250000	-0.410000	1.454538722076348378209332
-0.230000	-0.410000	1.460254855857770817095798
-0.210000	-0.410000	1.465209791873827605002134
-0.190000	-0.410000	1.469285325400254027528035
-0.170000	-0.410000	1.472763241999338834631317
-0.150000	-0.410000	1.476083859437553602589333
-0.130000	-0.410000	1.479368118735483017545107
-0.110000	-0.410000	1.482265760165097479017504
-0.090000	-0.410000	1.484382674331833573688755
-0.070000	-0.410000	1.485635184046090406795315
-0.050000	-0.410000	1.486062669529894408881887
-0.030000	-0.410000	1.485785623432532620569191
-0.010000	-0.410000	1.485266134898199030800470
0.010000	-0.410000	1.485266134898199030800470
0.030000	-0.410000	1.485785623432532620569191
0.050000	-0.410000	1.486062669529894186837282
0.070000	-0.410000	1.485635184046090628839920
0.090000	-0.410000	1.484382674331833795733360
0.110000	-0.410000	1.482265760165097701062109
0.130000	-0.410000	1.479368118735483017545107
0.150000	-0.410000	1.476083859437553602589333
0.170000	-0.410000	1.472763241999339056675922
0.190000	-0.410000	1.469285325400254027528035
0.210000	-0.410000	1.465209791873827605002134
0.230000	-0.410000	1.460254855857770817095798
0.250000	-0.410000	1.454538722076348156164727
0.270000	-0.410000	1.448411343228808156879950
0.290000	-0.410000	1.442117853717907127730768
0.310000	-0.410000	1.435630305450965815694531
0.330000	-0.410000	1.428733823440596628628896
0.350000	-0.410000	1.421189080013911754107880
0.370000	-0.410000	1.412858728496965143861530
0.390000	-0.410000	1.403841366100058163368658
0.410000	-0.410000	1.394481962868848956560441
0.430000	-0.410000	1.385054616444611585990287
0.450000	-0.410000	1.375448637006525531845114
0.470000	-0.410000	1.365298731625792294508415
0.490000	-0.410000	1.354473196272216073410277
0.510000	-0.410000	1.343449633303261725458810
0.530000	-0.410000	1.333139605112595216240834
0.550000	-0.410000	1.324291060402938313700361
0.570000	-0.410000	1.317131062046148715083405
0.590000	-0.410000	1.311462058747155712268295
0.610000	-0.410000	1.306856328513100740096320
0.630000	-0.410000	1.302800775047545212004252
0.650000	-0.410000	1.298955146714100949978388
0.670000	-0.410000	1.295263367642545127011999
0.690000	-0.410000	1.291451737578531266947834
0.710000	-0.410000	1.287892342107834098285934
0.730000	-0.410000	1.288999217008548470175811
0.750000	-0.410000	1.284788235675835554872037
0.770000	-0.410000	1.174002687093761876369058
0.790000	-0.410000	0.980752738127931178446772
0.810000	-0.410000	0.907258097730571644312647
0.830000	-0.410000	0.892409344673804727499089
0.850000	-0.410000	0.888637977720792560099028
0.870000	-0.410000	0.886690152829858746486025
0.890000	-0.410000	0.885154661203403025915293
0.910000	-0.410000	0.883979058685088969760102
0.930000	-0.410000	0.883044085278179236020435
0.950000	-0.410000	0.882300807508508255772028
0.970000	-0.410000	0.881830291985450376301969
0.990000	-0.410000	0.881570419180304543083082

-0.990000	-0.390000	0.878711845311497818933333
-0.970000	-0.390000	0.878978921264306878313732
-0.950000	-0.390000	0.879464912457731395889482
-0.930000	-0.390000	0.880209036669738820179987
-0.910000	-0.390000	0.881186958478210713430201
-0.890000	-0.390000	0.882382144368607734818966
-0.870000	-0.390000	0.884002732537234603427123
-0.850000	-0.390000	0.886491611726827555273189
-0.830000	-0.390000	0.893383017784160293750517
-0.810000	-0.390000	0.927079358046315693542283
-0.790000	-0.390000	1.067263834959653268086299
-0.770000	-0.390000	1.248640547352638519029711
-0.750000	-0.390000	1.288432466109302731993580
-0.730000	-0.390000	1.285278025066266982534557
-0.710000	-0.390000	1.288032015526233697855218
-0.690000	-0.390000	1.292624825501292429308364
-0.670000	-0.390000	1.296986641493836689420505
-0.650000	-0.390000	1.301441999152779915860378
-0.630000	-0.390000	1.306018244148200224685752
-0.610000	-0.390000	1.310802055328167181613708
-0.590000	-0.390000	1.316296969087895174510550
-0.570000	-0.390000	1.323044284441769802285194
-0.550000	-0.390000	1.331344370472304250441198
-0.530000	-0.390000	1.341204326915914402107433
-0.510000	-0.390000	1.352288248348795018927149
-0.490000	-0.390000	1.363860487268148791173417
-0.470000	-0.390000	1.375045325778723848131335
-0.450000	-0.390000	1.385333228856265863626618
-0.430000	-0.390000	1.394798657543253606050371
-0.410000	-0.390000	1.403841366100058385413263
-0.390000	-0.390000	1.412737608650872056514913
-0.370000	-0.390000	1.421415989720833161769065
-0.350000	-0.390000	1.429634876703526513708198
-0.330000	-0.390000	1.437274513859718938491028
-0.310000	-0.390000	1.444396582549285268370909
-0.290000	-0.390000	1.451151651705363088140643
-0.270000	-0.390000	1.457671033375872893245173
-0.250000	-0.390000	1.463947825545248049294855
-0.230000	-0.390000	1.469770502482219409756681
-0.210000	-0.390000	1.474831460579823616541262
-0.190000	-0.390000	1.478975361041600322664635
-0.170000	-0.390000	1.482369790353703864482782
-0.150000	-0.390000	1.485381408151813298346156
-0.130000	-0.390000	1.488212972767769759485645
-0.110000	-0.390000	1.490681198762506598498589
-0.090000	-0.390000	1.492465594957266272757579
-0.070000	-0.390000	1.493440981983449322711976
-0.050000	-0.390000	1.493655095267901300459812
-0.030000	-0.390000	1.493280813364455283931420
-0.010000	-0.390000	1.492739087419968857517460
0.010000	-0.390000	1.492739087419968857517460
0.030000	-0.390000	1.493280813364455505976025
0.050000	-0.390000	1.493655095267901078415207
0.070000	-0.390000	1.493440981983449544756581
0.090000	-0.390000	1.492465594957266050712974
0.110000	-0.390000	1.490681198762506820543194
0.130000	-0.390000	1.488212972767769759485645
0.150000	-0.390000	1.485381408151813298346156
0.170000	-0.390000	1.482369790353704086527387
0.190000	-0.390000	1.478975361041600544709240
0.210000	-0.390000	1.474831460579823838585867
0.230000	-0.390000	1.469770502482219187712076
0.250000	-0.390000	1.463947825545247827250250
0.270000	-0.390000	1.457671033375872893245173
0.290000	-0.390000	1.451151651705362866096038
0.310000	-0.390000	1.444396582549285268370909
0.330000	-0.390000	1.437274513859719160535633
0.350000	-0.390000	1.429634876703526735752803
0.370000	-0.390000	1.421415989720833383813670
0.390000	-0.390000	1.412737608650872056514913
0.410000	-0.390000	1.403841366100058385413263
0.430000	-0.390000	1.394798657543253384005766
0.450000	-0.390000	1.385333228856265863626618
0.470000	-0.390000	1.375045325778723404042125
0.490000	-0.390000	1.363860487268148569128812
0.510000	-0.390000	1.352288248348795018927149
0.530000	-0.390000	1.341204326915914402107433
0.550000	-0.390000	1.331344370472304250441198
0.570000	-0.390000	1.323044284441769802285194
0.590000	-0.390000	1.316296969087895174510550
0.610000	-0.390000	1.310802055328167403658313
0.630000	-0.390000	1.306018244148200224685752
0.650000	-0.390000	1.301441999152779693815773
0.670000	-0.390000	1.296986641493836689420505
0.690000	-0.390000	1.292624825501292207263759
0.710000	-0.390000	1.288032015526233697855218
0.730000	-0.390000	1.285278025066266760489953
0.750000	-0.390000	1.288432466109302509948975
0.770000	-0.390000	1.248640547352638519029711
0.790000	-0.390000	1.067263834959653268086299
0.810000	-0.390000	0.927079358046315693542283
0.830000	-0.390000	0.893383017784160293750517
0.850000	-0.390000	0.886491611726827555273189
0.870000	-0.390000	0.884002732537234492404821
0.890000	-0.390000	0.882382144368607956863571
0.910000	-0.390000	0.881186958478210602407898
0.930000	-0.390000	0.880209036669738709157684
0.950000	-0.390000	0.879464912457731395889482
0.970000	-0.390000	0.878978921264306989336035
0.990000	-0.390000	0.878711845311497929955635

-0.990000	-0.370000	0.876016321973103528897298
-0.970000	-0.370000	0.876294007368165983606900
-0.950000	-0.370000	0.876799321027090128310988
-0.930000	-0.370000	0.877538905113317335704437
-0.910000	-0.370000	0.878556149917739670485162
-0.890000	-0.370000	0.879801583387654351220419
-0.870000	-0.370000	0.881593580055541892193105
-0.850000	-0.370000	0.885252360654015468810485
-0.830000	-0.370000	0.899447625834611352857451
-0.810000	-0.370000	0.971876015421079153533412
-0.790000	-0.370000	1.163829365060790710373340
-0.770000	-0.370000	1.277894900196274718950917
-0.750000	-0.370000	1.283824214860377344038511
-0.730000	-0.370000	1.283812986625710195198735
-0.710000	-0.370000	1.288973993014315588823138
-0.690000	-0.370000	1.294231791865913194783388
-0.670000	-0.370000	1.299262926870566881021318
-0.650000	-0.370000	1.304402768827334080370406
-0.630000	-0.370000	1.309561222595434060167463
-0.610000	-0.370000	1.315036242320336334898911
-0.590000	-0.370000	1.321449945546028903464730
-0.570000	-0.370000	1.329273305360400447838742
-0.550000	-0.370000	1.338609102595752275988161
-0.530000	-0.370000	1.349273743925686330769054
-0.510000	-0.370000	1.360880726812268459724464
-0.490000	-0.370000	1.372782088667076516586008
-0.470000	-0.370000	1.384201569384831520537205
-0.450000	-0.370000	1.394626334225815167400242
-0.430000	-0.370000	1.404054075448615268584263
-0.410000	-0.370000	1.412858728496965365906135
-0.390000	-0.370000	1.421415989720833383813670
-0.370000	-0.370000	1.429824038739486935511991
-0.350000	-0.370000	1.437950467140923116460272
-0.330000	-0.370000	1.445670290462558682520466
-0.310000	-0.370000	1.452977224206550843632613
-0.290000	-0.370000	1.459941392404900062373940
-0.270000	-0.370000	1.466620643493445008687104
-0.250000	-0.370000	1.472969466503574409443900
-0.230000	-0.370000	1.478791083917752047227623
-0.210000	-0.370000	1.483811687698592507445028
-0.190000	-0.370000	1.487859458290604397490142
-0.170000	-0.370000	1.491015025665103799212829
-0.150000	-0.370000	1.493566388416483592394002
-0.130000	-0.370000	1.495757139932901491619077
-0.110000	-0.370000	1.497560598368816719982988
-0.090000	-0.370000	1.498784151693099309099466
-0.070000	-0.370000	1.499322569966790030804304
-0.050000	-0.370000	1.499233042196517207145234
-0.030000	-0.370000	1.498714391694600855942099
-0.010000	-0.370000	1.498129957603224982065626
0.010000	-0.370000	1.498129957603224982065626
0.030000	-0.370000	1.498714391694600855942099
0.050000	-0.370000	1.499233042196517207145234
0.070000	-0.370000	1.499322569966790030804304
0.090000	-0.370000	1.498784151693099309099466
0.110000	-0.370000	1.497560598368817164072198
0.130000	-0.370000	1.495757139932901491619077
0.150000	-0.370000	1.493566388416483814438607
0.170000	-0.370000	1.491015025665104021257434
0.190000	-0.370000	1.487859458290604619534747
0.210000	-0.370000	1.483811687698592507445028
0.230000	-0.370000	1.478791083917751825183018
0.250000	-0.370000	1.472969466503574187399295
0.270000	-0.370000	1.466620643493445008687104
0.290000	-0.370000	1.459941392404900062373940
0.310000	-0.370000	1.452977224206550843632613
0.330000	-0.370000	1.445670290462558904565071
0.350000	-0.370000	1.437950467140923338504876
0.370000	-0.370000	1.429824038739487157556596
0.390000	-0.370000	1.421415989720833161769065
0.410000	-0.370000	1.412858728496965143861530
0.430000	-0.370000	1.404054075448615268584263
0.450000	-0.370000	1.394626334225815167400242
0.470000	-0.370000	1.384201569384831298492600
0.490000	-0.370000	1.372782088667076516586008
0.510000	-0.370000	1.360880726812268237679859
0.530000	-0.370000	1.349273743925686108724449
0.550000	-0.370000	1.338609102595752053943556
0.570000	-0.370000	1.329273305360400447838742
0.590000	-0.370000	1.321449945546028903464730
0.610000	-0.370000	1.315036242320336112854307
0.630000	-0.370000	1.309561222595434060167463
0.650000	-0.370000	1.304402768827334080370406
0.670000	-0.370000	1.299262926870566881021318
0.690000	-0.370000	1.294231791865912972738784
0.710000	-0.370000	1.288973993014315588823138
0.730000	-0.370000	1.283812986625709973154130
0.750000	-0.370000	1.283824214860377344038511
0.770000	-0.370000	1.277894900196274496906312
0.790000	-0.370000	1.163829365060790488328735
0.810000	-0.370000	0.971876015421079153533412
0.830000	-0.370000	0.899447625834611352857451
0.850000	-0.370000	0.885252360654015468810485
0.870000	-0.370000	0.881593580055542003215407
0.890000	-0.370000	0.879801583387654573265024
0.910000	-0.370000	0.878556149917739670485162
0.930000	-0.370000	0.877538905113317335704437
0.950000	-0.370000	0.876799321027090017288685
0.970000	-0.370000	0.876294007368166316673808
0.990000	-0.370000	0.876016321973103528897298

-0.990000	-0.350000	0.873501611739572525472397
-0.970000	-0.350000	0.873772604888594539573887
-0.950000	-0.350000	0.874294160783320561947107
-0.930000	-0.350000	0.875037952505453575646754
-0.910000	-0.350000	0.876090321156001938796010
-0.890000	-0.350000	0.877430801973913432334484
-0.870000	-0.350000	0.879597272553182318866050
-0.850000	-0.350000	0.885792842922566214802771
-0.830000	-0.350000	0.915667583936160767166257
-0.810000	-0.350000	1.045908725293863694716379
-0.790000	-0.350000	1.232328160743041634006545
-0.770000	-0.350000	1.281979638763123485745155
-0.750000	-0.350000	1.279886347798296020172870
-0.730000	-0.350000	1.283911552400881950219969
-0.710000	-0.350000	1.290234249774941055477484
-0.690000	-0.350000	1.295945238980350966429000
-0.670000	-0.350000	1.301502357308577551009421
-0.650000	-0.350000	1.307085958463306774035573
-0.630000	-0.350000	1.312738006103196353180351
-0.610000	-0.350000	1.318962680972622480979339
-0.590000	-0.350000	1.326367910958795137688071
-0.570000	-0.350000	1.335253883969480748206138
-0.550000	-0.350000	1.345501373771195163797643
-0.530000	-0.350000	1.356774024698381486686571
-0.510000	-0.350000	1.368687641849036351615609
-0.490000	-0.350000	1.380732472088385121011811
-0.470000	-0.350000	1.392283623993075369895678
-0.450000	-0.350000	1.402864999633464337946975
-0.430000	-0.350000	1.412399910349243059570767
-0.410000	-0.350000	1.421189080013911754107880
-0.390000	-0.350000	1.429634876703526735752803
-0.370000	-0.350000	1.437950467140923338504876
-0.350000	-0.350000	1.446097596923817008018887
-0.330000	-0.350000	1.453948581115414029341082
-0.310000	-0.350000	1.461426001362000848260436
-0.290000	-0.350000	1.468518295704368092913228
-0.270000	-0.350000	1.475221786607291418746968
-0.250000	-0.350000	1.481467331053825775555310
-0.230000	-0.350000	1.487079138698005120744483
-0.210000	-0.350000	1.491824170017952422284679
-0.190000	-0.350000	1.495538913388287483030581
-0.170000	-0.350000	1.498249464923825158280124
-0.150000	-0.350000	1.500170738014607207944096
-0.130000	-0.350000	1.501549391194180849140594
-0.110000	-0.350000	1.502480966201381828994954
-0.090000	-0.350000	1.502923377832552587207715
-0.070000	-0.350000	1.502849903426475286494224
-0.050000	-0.350000	1.502346885535889464691195
-0.030000	-0.350000	1.501617943801801136061158
-0.010000	-0.350000	1.500955883966848425359331
0.010000	-0.350000	1.500955883966848425359331
0.030000	-0.350000	1.501617943801801358105763
0.050000	-0.350000	1.502346885535889464691195
0.070000	-0.350000	1.502849903426475064449619
0.090000	-0.350000	1.502923377832552365163110
0.110000	-0.350000	1.502480966201381828994954
0.130000	-0.350000	1.501549391194181071185199
0.150000	-0.350000	1.500170738014607429988700
0.170000	-0.350000	1.498249464923825380324729
0.190000	-0.350000	1.495538913388287705075186
0.210000	-0.350000	1.491824170017952422284679
0.230000	-0.350000	1.487079138698004898699878
0.250000	-0.350000	1.481467331053825775555310
0.270000	-0.350000	1.475221786607291418746968
0.290000	-0.350000	1.468518295704368314957833
0.310000	-0.350000	1.461426001362001070305041
0.330000	-0.350000	1.453948581115414251385687
0.350000	-0.350000	1.446097596923817230063491
0.370000	-0.350000	1.437950467140923338504876
0.390000	-0.350000	1.429634876703526735752803
0.410000	-0.350000	1.421189080013911754107880
0.430000	-0.350000	1.412399910349243059570767
0.450000	-0.350000	1.402864999633464337946975
0.470000	-0.350000	1.392283623993075147851073
0.490000	-0.350000	1.380732472088384898967206
0.510000	-0.350000	1.368687641849035907526400
0.530000	-0.350000	1.356774024698381486686571
0.550000	-0.350000	1.345501373771195163797643
0.570000	-0.350000	1.335253883969480748206138
0.590000	-0.350000	1.326367910958795137688071
0.610000	-0.350000	1.318962680972622258934734
0.630000	-0.350000	1.312738006103196353180351
0.650000	-0.350000	1.307085958463306551990968
0.670000	-0.350000	1.301502357308577551009421
0.690000	-0.350000	1.295945238980350966429000
0.710000	-0.350000	1.290234249774941055477484
0.730000	-0.350000	1.283911552400882172264573
0.750000	-0.350000	1.279886347798296020172870
0.770000	-0.350000	1.281979638763123485745155
0.790000	-0.350000	1.232328160743041634006545
0.810000	-0.350000	1.045908725293863694716379
0.830000	-0.350000	0.915667583936160878188559
0.850000	-0.350000	0.885792842922566325825073
0.870000	-0.350000	0.879597272553182540910655
0.890000	-0.350000	0.877430801973913765401392
0.910000	-0.350000	0.876090321156002049818312
0.930000	-0.350000	0.875037952505453797691359
0.950000	-0.350000	0.874294160783320672969410
0.970000	-0.350000	0.873772604888594650596190
0.990000	-0.350000	0.873501611739572525472397

-0.990000	-0.330000	0.871138607881947635291908
-0.970000	-0.330000	0.871410281981178203025706
-0.950000	-0.330000	0.871948963897386741805917
-0.930000	-0.330000	0.872711848504823528571706
-0.910000	-0.330000	0.873795385121102996528464
-0.890000	-0.330000	0.875302249646762065005134
-0.870000	-0.330000	0.878271558178466027477782
-0.850000	-0.330000	0.889780743518523542512355
-0.830000	-0.330000	0.949731038621339007654854
-0.810000	-0.330000	1.130666989297304692030366
-0.790000	-0.330000	1.264942841130236361735228
-0.770000	-0.330000	1.278237146425743819833087
-0.750000	-0.330000	1.278036552387166846500577
-0.730000	-0.330000	1.284557832441622471364440
-0.710000	-0.330000	1.291273521327934048485986
-0.690000	-0.330000	1.297261871251290665796319
-0.670000	-0.330000	1.303183215828698893190563
-0.650000	-0.330000	1.309147405768800398462304
-0.630000	-0.330000	1.315428952994267763898506
-0.610000	-0.330000	1.322596497447755981013984
-0.590000	-0.330000	1.331101861826637255958872
-0.570000	-0.330000	1.341024266728284120020476
-0.550000	-0.330000	1.352054244593252629869085
-0.530000	-0.330000	1.363760878673221599299836
-0.510000	-0.330000	1.375796461184046526327052
-0.490000	-0.330000	1.387810094220035317391648
-0.470000	-0.330000	1.399362698576282815210448
-0.450000	-0.330000	1.410062255823094856665989
-0.430000	-0.330000	1.419784519637814268477882
-0.410000	-0.330000	1.428733823440596406584291
-0.390000	-0.330000	1.437274513859719160535633
-0.370000	-0.330000	1.445670290462558682520466
-0.350000	-0.330000	1.453948581115414029341082
-0.330000	-0.330000	1.461977715994128068643931
-0.310000	-0.330000	1.469606841803226426890205
-0.290000	-0.330000	1.476736009002135752155027
-0.270000	-0.330000	1.483302780121378061650717
-0.250000	-0.330000	1.489228167745946240785315
-0.230000	-0.330000	1.494372743964286653906015
-0.210000	-0.330000	1.498560053638079647697623
-0.190000	-0.330000	1.501661592792994159850650
-0.170000	-0.330000	1.503684881516669902268291
-0.150000	-0.330000	1.504790950274218719329156
-0.130000	-0.330000	1.505208019537815467003838
-0.110000	-0.330000	1.505111817422462694437968
-0.090000	-0.330000	1.504601667940903331199820
-0.070000	-0.330000	1.503764552632530060449767
-0.050000	-0.330000	1.502739908966045812022116
-0.030000	-0.330000	1.501725643258355669118487
-0.010000	-0.330000	1.500939853349319452746613
0.010000	-0.330000	1.500939853349319674791218
0.030000	-0.330000	1.501725643258355669118487
0.050000	-0.330000	1.502739908966045589977512
0.070000	-0.330000	1.503764552632529838405162
0.090000	-0.330000	1.504601667940903109155215
0.110000	-0.330000	1.505111817422462250348758
0.130000	-0.330000	1.505208019537815467003838
0.150000	-0.330000	1.504790950274218719329156
0.170000	-0.330000	1.503684881516670124312895
0.190000	-0.330000	1.501661592792994159850650
0.210000	-0.330000	1.498560053638079647697623
0.230000	-0.330000	1.494372743964286653906015
0.250000	-0.330000	1.489228167745946462829920
0.270000	-0.330000	1.483302780121378283695321
0.290000	-0.330000	1.476736009002136196244237
0.310000	-0.330000	1.469606841803226426890205
0.330000	-0.330000	1.461977715994128512733141
0.350000	-0.330000	1.453948581115414473430292
0.370000	-0.330000	1.445670290462558904565071
0.390000	-0.330000	1.437274513859719160535633
0.410000	-0.330000	1.428733823440596628628896
0.430000	-0.330000	1.419784519637814268477882
0.450000	-0.330000	1.410062255823094856665989
0.470000	-0.330000	1.399362698576283037255052
0.490000	-0.330000	1.387810094220035095347043
0.510000	-0.330000	1.375796461184046526327052
0.530000	-0.330000	1.363760878673221599299836
0.550000	-0.330000	1.352054244593252629869085
0.570000	-0.330000	1.341024266728284120020476
0.590000	-0.330000	1.331101861826637255958872
0.610000	-0.330000	1.322596497447755981013984
0.630000	-0.330000	1.315428952994267763898506
0.650000	-0.330000	1.309147405768800176417699
0.670000	-0.330000	1.303183215828698893190563
0.690000	-0.330000	1.297261871251290887840923
0.710000	-0.330000	1.291273521327934048485986
0.730000	-0.330000	1.284557832441622915453650
0.750000	-0.330000	1.278036552387167290589787
0.770000	-0.330000	1.278237146425744041877692
0.790000	-0.330000	1.264942841130236139690624
0.810000	-0.330000	1.130666989297304469985761
0.830000	-0.330000	0.949731038621338896632551
0.850000	-0.330000	0.889780743518523875579262
0.870000	-0.330000	0.878271558178466249522387
0.890000	-0.330000	0.875302249646762065005134
0.910000	-0.330000	0.873795385121102774483859
0.930000	-0.330000	0.872711848504823528571706
0.950000	-0.330000	0.871948963897386630783615
0.970000	-0.330000	0.871410281981178314048009
0.990000	-0.330000	0.871138607881947635291908

-0.990000	-0.310000	0.868933590661275401245689
-0.970000	-0.310000	0.869212478043949410277946
-0.950000	-0.310000	0.869758683527879772334757
-0.930000	-0.310000	0.870549017104979450110136
-0.910000	-0.310000	0.871678638278097661640231
-0.890000	-0.310000	0.873469586011208387610338
-0.870000	-0.310000	0.878075500179806511802383
-0.850000	-0.310000	0.900079533325739089555384
-0.830000	-0.310000	1.005568885545143231752263
-0.810000	-0.310000	1.199297220760014992535503
-0.790000	-0.310000	1.274192304221605231973058
-0.770000	-0.310000	1.274080625270898936562958
-0.750000	-0.310000	1.277465854443938120255098
-0.730000	-0.310000	1.284999164414534211786645
-0.710000	-0.310000	1.291768966036165089406040
-0.690000	-0.310000	1.298021443850242651052440
-0.670000	-0.310000	1.304320954859371939349444
-0.650000	-0.310000	1.310830188680972563375349
-0.630000	-0.310000	1.318002624538592737479803
-0.610000	-0.310000	1.326316944979146983385476
-0.590000	-0.310000	1.335985196999433410880442
-0.570000	-0.310000	1.346872911542615458557748
-0.550000	-0.310000	1.358545942222104230268087
-0.530000	-0.310000	1.370537951786229058370736
-0.510000	-0.310000	1.382551722802827232072787
-0.490000	-0.310000	1.394386898549715647632752
-0.470000	-0.310000	1.405799922686389313852828
-0.450000	-0.310000	1.416524790900474339849779
-0.430000	-0.310000	1.426431889231786209748520
-0.410000	-0.310000	1.435630305450965815694531
-0.390000	-0.310000	1.444396582549285268370909
-0.370000	-0.310000	1.452977224206550621588008
-0.350000	-0.310000	1.461426001362000848260436
-0.330000	-0.310000	1.469606841803226426890205
-0.310000	-0.310000	1.477307530215039355070417
-0.290000	-0.310000	1.484344678087621050011080
-0.270000	-0.310000	1.490598067295090700667970
-0.250000	-0.310000	1.495983309444583575498200
-0.230000	-0.310000	1.500405688202194109948096
-0.210000	-0.310000	1.503756990547951311043562
-0.190000	-0.310000	1.505964918379489869693089
-0.170000	-0.310000	1.507052650404156146635160
-0.150000	-0.310000	1.507158714570464352888735
-0.130000	-0.310000	1.506496347882480435487196
-0.110000	-0.310000	1.505291389762509313143823
-0.090000	-0.310000	1.503754584338725663883451
-0.070000	-0.310000	1.502086050243329085063237
-0.050000	-0.310000	1.500484213452456305759597
-0.030000	-0.310000	1.499134128221105255462930
-0.010000	-0.310000	1.498184491197495082914770
0.010000	-0.310000	1.498184491197495082914770
0.030000	-0.310000	1.499134128221105255462930
0.050000	-0.310000	1.500484213452455861670387
0.070000	-0.310000	1.502086050243328863018633
0.090000	-0.310000	1.503754584338725441838847
0.110000	-0.310000	1.505291389762509091099218
0.130000	-0.310000	1.506496347882480213442591
0.150000	-0.310000	1.507158714570464352888735
0.170000	-0.310000	1.507052650404156368679764
0.190000	-0.310000	1.505964918379489869693089
0.210000	-0.310000	1.503756990547951533088167
0.230000	-0.310000	1.500405688202194109948096
0.250000	-0.310000	1.495983309444583575498200
0.270000	-0.310000	1.490598067295090700667970
0.290000	-0.310000	1.484344678087621050011080
0.310000	-0.310000	1.477307530215039355070417
0.330000	-0.310000	1.469606841803226426890205
0.350000	-0.310000	1.461426001362001070305041
0.370000	-0.310000	1.452977224206550843632613
0.390000	-0.310000	1.444396582549285490415514
0.410000	-0.310000	1.435630305450965815694531
0.430000	-0.310000	1.426431889231786209748520
0.450000	-0.310000	1.416524790900474339849779
0.470000	-0.310000	1.405799922686389535897433
0.490000	-0.310000	1.394386898549715869677357
0.510000	-0.310000	1.382551722802827454117391
0.530000	-0.310000	1.370537951786229058370736
0.550000	-0.310000	1.358545942222104230268087
0.570000	-0.310000	1.346872911542615458557748
0.590000	-0.310000	1.335985196999433410880442
0.610000	-0.310000	1.326316944979146761340871
0.630000	-0.310000	1.318002624538592515435198
0.650000	-0.310000	1.310830188680972341330744
0.670000	-0.310000	1.304320954859371717304839
0.690000	-0.310000	1.298021443850242651052440
0.710000	-0.310000	1.291768966036165311450645
0.730000	-0.310000	1.284999164414534433831250
0.750000	-0.310000	1.277465854443938120255098
0.770000	-0.310000	1.274080625270899158607563
0.790000	-0.310000	1.274192304221605009928453
0.810000	-0.310000	1.199297220760014992535503
0.830000	-0.310000	1.005568885545143231752263
0.850000	-0.310000	0.900079533325739311599989
0.870000	-0.310000	0.878075500179806733846988
0.890000	-0.310000	0.873469586011208387610338
0.910000	-0.310000	0.871678638278097661640231
0.930000	-0.310000	0.870549017104979339087834
0.950000	-0.310000	0.869758683527879550290152
0.970000	-0.310000	0.869212478043949410277946
0.990000	-0.310000	0.868933590661275623290294

-0.990000	-0.290000	0.866886136169431997799961
-0.970000	-0.290000	0.867166770619184901214282
-0.950000	-0.290000	0.867728822457290216441095
-0.930000	-0.290000	0.868555033257017328196525
-0.910000	-0.290000	0.869764602334360259483503
-0.890000	-0.290000	0.872046036648548739123044
-0.870000	-0.290000	0.879782488665835527008596
-0.850000	-0.290000	0.920727876673139711272142
-0.830000	-0.290000	1.075201021101973575255784
-0.810000	-0.290000	1.241070430683024472529041
-0.790000	-0.290000	1.273214886797960465614210
-0.770000	-0.290000	1.271232392700556435016779
-0.750000	-0.290000	1.277228275250243516580895
-0.730000	-0.290000	1.284967536133864607350574
-0.710000	-0.290000	1.291824073669153527532671
-0.690000	-0.290000	1.298490197640483900798358
-0.670000	-0.290000	1.305330474745083346732599
-0.650000	-0.290000	1.312643213823596388678538
-0.630000	-0.290000	1.320956916006407411146029
-0.610000	-0.290000	1.330556013038078022603372
-0.590000	-0.290000	1.341385259999014367693349
-0.570000	-0.290000	1.353131590999669287000984
-0.550000	-0.290000	1.365305714292366801032585
-0.530000	-0.290000	1.377457067641806087721079
-0.510000	-0.290000	1.389343386679147585027749
-0.490000	-0.290000	1.400889030879454377753746
-0.470000	-0.290000	1.412031429409004834596431
-0.450000	-0.290000	1.422655828425474444642873
-0.430000	-0.290000	1.432672718656043286955537
-0.410000	-0.290000	1.442117853717907127730768
-0.390000	-0.290000	1.451151651705362866096038
-0.370000	-0.290000	1.459941392404900062373940
-0.350000	-0.290000	1.468518295704368092913228
-0.330000	-0.290000	1.476736009002135752155027
-0.310000	-0.290000	1.484344678087621050011080
-0.290000	-0.290000	1.491101908871425685276790
-0.270000	-0.290000	1.496841041480013290154716
-0.250000	-0.290000	1.501473022095663134578558
-0.230000	-0.290000	1.504945682022131858701641
-0.210000	-0.290000	1.507220589337812555186247
-0.190000	-0.290000	1.508294026501348694679905
-0.170000	-0.290000	1.508234402791157169332337
-0.150000	-0.290000	1.507197754090445096508688
-0.130000	-0.290000	1.505409364137820116269495
-0.110000	-0.290000	1.503136759365621077932929
-0.090000	-0.290000	1.500665638673073898345933
-0.070000	-0.290000	1.498268281959769465672139
-0.050000	-0.290000	1.496169290130225260071484
-0.030000	-0.290000	1.494521259176195382423202
-0.010000	-0.290000	1.493409303063833570845986
0.010000	-0.290000	1.493409303063833570845986
0.030000	-0.290000	1.494521259176195382423202
0.050000	-0.290000	1.496169290130225038026879
0.070000	-0.290000	1.498268281959769243627534
0.090000	-0.290000	1.500665638673073676301328
0.110000	-0.290000	1.503136759365620633843719
0.130000	-0.290000	1.505409364137820116269495
0.150000	-0.290000	1.507197754090445096508688
0.170000	-0.290000	1.508234402791156947287732
0.190000	-0.290000	1.508294026501348694679905
0.210000	-0.290000	1.507220589337812777230852
0.230000	-0.290000	1.504945682022131858701641
0.250000	-0.290000	1.501473022095662912533953
0.270000	-0.290000	1.496841041480013290154716
0.290000	-0.290000	1.491101908871425463232185
0.310000	-0.290000	1.484344678087621050011080
0.330000	-0.290000	1.476736009002135974199632
0.350000	-0.290000	1.468518295704368092913228
0.370000	-0.290000	1.459941392404900062373940
0.390000	-0.290000	1.451151651705363088140643
0.410000	-0.290000	1.442117853717907127730768
0.430000	-0.290000	1.432672718656043509000142
0.450000	-0.290000	1.422655828425474222598268
0.470000	-0.290000	1.412031429409004834596431
0.490000	-0.290000	1.400889030879454377753746
0.510000	-0.290000	1.389343386679147585027749
0.530000	-0.290000	1.377457067641805865676474
0.550000	-0.290000	1.365305714292366578987981
0.570000	-0.290000	1.353131590999669064956379
0.590000	-0.290000	1.341385259999014367693349
0.610000	-0.290000	1.330556013038077578514162
0.630000	-0.290000	1.320956916006407411146029
0.650000	-0.290000	1.312643213823596388678538
0.670000	-0.290000	1.305330474745083124687994
0.690000	-0.290000	1.298490197640483900798358
0.710000	-0.290000	1.291824073669153749577276
0.730000	-0.290000	1.284967536133864607350574
0.750000	-0.290000	1.277228275250243738625500
0.770000	-0.290000	1.271232392700556657061384
0.790000	-0.290000	1.273214886797960687658815
0.810000	-0.290000	1.241070430683024472529041
0.830000	-0.290000	1.075201021101973575255784
0.850000	-0.290000	0.920727876673139711272142
0.870000	-0.290000	0.879782488665835638030899
0.890000	-0.290000	0.872046036648548850145346
0.910000	-0.290000	0.869764602334360370505806
0.930000	-0.290000	0.868555033257017106151920
0.950000	-0.290000	0.867728822457289883374187
0.970000	-0.290000	0.867166770619184790191980
0.990000	-0.290000	0.866886136169432219844566

-0.990000	-0.270000	0.864989379850547024375373
-0.970000	-0.270000	0.865281024527674968993551
-0.950000	-0.270000	0.865857941857954283015886
-0.930000	-0.270000	0.866721953108669063148284
-0.910000	-0.270000	0.868067178479625778386719
-0.890000	-0.270000	0.871217075733192847231123
-0.870000	-0.270000	0.884633929117069506276039
-0.850000	-0.270000	0.955629060731646995385802
-0.830000	-0.270000	1.141706064928765584909343
-0.810000	-0.270000	1.260283636345309377091439
-0.790000	-0.270000	1.269318887460652689469498
-0.770000	-0.270000	1.269464907995014879560358
-0.750000	-0.270000	1.276893406652416018687290
-0.730000	-0.270000	1.284667465847038503312660
-0.710000	-0.270000	1.291880178807765178206068
-0.690000	-0.270000	1.299195091937065393850048
-0.670000	-0.270000	1.306810711946974512542852
-0.650000	-0.270000	1.315175327182731335184940
-0.630000	-0.270000	1.324788723351295827157514
-0.610000	-0.270000	1.335694179269611980842569
-0.590000	-0.270000	1.347586461709701755040669
-0.570000	-0.270000	1.360023699439549149659001
-0.550000	-0.270000	1.372526108195156080427068
-0.530000	-0.270000	1.384706613903178284985529
-0.510000	-0.270000	1.396385299799615120619478
-0.490000	-0.270000	1.407578344301677164551734
-0.470000	-0.270000	1.418365291728367783008480
-0.450000	-0.270000	1.428777104273802445177921
-0.430000	-0.270000	1.438794244811742562006884
-0.410000	-0.270000	1.448411343228808156879950
-0.390000	-0.270000	1.457671033375872893245173
-0.370000	-0.270000	1.466620643493445008687104
-0.350000	-0.270000	1.475221786607291418746968
-0.330000	-0.270000	1.483302780121378061650717
-0.310000	-0.270000	1.490598067295090478623365
-0.290000	-0.270000	1.496841041480013068110111
-0.270000	-0.270000	1.501842273785134906916028
-0.250000	-0.270000	1.505513459847497959032125
-0.230000	-0.270000	1.507840056776644788172348
-0.210000	-0.270000	1.508850890237773523239184
-0.190000	-0.270000	1.508621021071479217923184
-0.170000	-0.270000	1.507294345090714138279964
-0.150000	-0.270000	1.505090687334607713054879
-0.130000	-0.270000	1.502287900104147366775464
-0.110000	-0.270000	1.499197657746842882175997
-0.090000	-0.270000	1.496133786787746222657347
-0.070000	-0.270000	1.493364214547177493130903
-0.050000	-0.270000	1.491065880964803858077516
-0.030000	-0.270000	1.489314252049645181941173
-0.010000	-0.270000	1.488123235823332057847779
0.010000	-0.270000	1.488123235823332057847779
0.030000	-0.270000	1.489314252049645181941173
0.050000	-0.270000	1.491065880964803858077516
0.070000	-0.270000	1.493364214547177493130903
0.090000	-0.270000	1.496133786787746000612742
0.110000	-0.270000	1.499197657746842660131392
0.130000	-0.270000	1.502287900104147366775464
0.150000	-0.270000	1.505090687334607491010274
0.170000	-0.270000	1.507294345090714138279964
0.190000	-0.270000	1.508621021071479217923184
0.210000	-0.270000	1.508850890237773745283789
0.230000	-0.270000	1.507840056776645010216953
0.250000	-0.270000	1.505513459847497959032125
0.270000	-0.270000	1.501842273785135128960633
0.290000	-0.270000	1.496841041480013068110111
0.310000	-0.270000	1.490598067295090478623365
0.330000	-0.270000	1.483302780121378061650717
0.350000	-0.270000	1.475221786607291418746968
0.370000	-0.270000	1.466620643493445008687104
0.390000	-0.270000	1.457671033375872671200568
0.410000	-0.270000	1.448411343228808156879950
0.430000	-0.270000	1.438794244811742562006884
0.450000	-0.270000	1.428777104273802445177921
0.470000	-0.270000	1.418365291728367560963875
0.490000	-0.270000	1.407578344301676942507129
0.510000	-0.270000	1.396385299799614898574873
0.530000	-0.270000	1.384706613903178284985529
0.550000	-0.270000	1.372526108195156080427068
0.570000	-0.270000	1.360023699439549149659001
0.590000	-0.270000	1.347586461709701532996064
0.610000	-0.270000	1.335694179269611758797964
0.630000	-0.270000	1.324788723351295605112909
0.650000	-0.270000	1.315175327182731335184940
0.670000	-0.270000	1.306810711946974512542852
0.690000	-0.270000	1.299195091937065393850048
0.710000	-0.270000	1.291880178807765178206068
0.730000	-0.270000	1.284667465847038281268055
0.750000	-0.270000	1.276893406652415574598081
0.770000	-0.270000	1.269464907995014657515753
0.790000	-0.270000	1.269318887460652689469498
0.810000	-0.270000	1.260283636345309599136044
0.830000	-0.270000	1.141706064928765806953948
0.850000	-0.270000	0.955629060731646884363499
0.870000	-0.270000	0.884633929117069506276039
0.890000	-0.270000	0.871217075733192958253426
0.910000	-0.270000	0.868067178479625889409022
0.930000	-0.270000	0.866721953108669174170586
0.950000	-0.270000	0.865857941857954283015886
0.970000	-0.270000	0.865281024527674857971249
0.990000	-0.270000	0.864989379850547024375373

-0.990000	-0.250000	0.863257999001118658810583
-0.970000	-0.250000	0.863562758094973070832623
-0.950000	-0.250000	0.864135485512540824082350
-0.930000	-0.250000	0.865052667302800948334607
-0.910000	-0.250000	0.866628822086133232538430
-0.890000	-0.250000	0.871267293519976004922967
-0.870000	-0.250000	0.894228133323489493555769
-0.850000	-0.250000	1.003398299088113621024831
-0.830000	-0.250000	1.192983525074717165992411
-0.810000	-0.250000	1.265858975964618826637320
-0.790000	-0.250000	1.265420459806904984745302
-0.770000	-0.250000	1.268371555944566964058140
-0.750000	-0.250000	1.276574586733369987001652
-0.730000	-0.250000	1.284615509335912619803821
-0.710000	-0.250000	1.292524765115250273694869
-0.690000	-0.250000	1.300702590895667087877996
-0.670000	-0.250000	1.309257486117903379607696
-0.650000	-0.250000	1.318740564316841501479871
-0.630000	-0.250000	1.329563343218350457419774
-0.610000	-0.250000	1.341563931536018605683580
-0.590000	-0.250000	1.354258566126988805322640
-0.570000	-0.250000	1.367136487336548356097410
-0.550000	-0.250000	1.379773121823469006486107
-0.530000	-0.250000	1.391875429750085046975983
-0.510000	-0.250000	1.403329913654969285374818
-0.490000	-0.250000	1.414208119110718975264263
-0.470000	-0.250000	1.424673522462190033976981
-0.450000	-0.250000	1.434862523661908140226728
-0.430000	-0.250000	1.444824712873536753932058
-0.410000	-0.250000	1.454538722076348156164727
-0.390000	-0.250000	1.463947825545247827250250
-0.370000	-0.250000	1.472969466503574187399295
-0.350000	-0.250000	1.481467331053825775555310
-0.330000	-0.250000	1.489228167745946462829920
-0.310000	-0.250000	1.495983309444583575498200
-0.290000	-0.250000	1.501473022095662912533953
-0.270000	-0.250000	1.505513459847497959032125
-0.250000	-0.250000	1.508030642727872017161417
-0.230000	-0.250000	1.509050926164888117853025
-0.210000	-0.250000	1.508677235706003427750943
-0.190000	-0.250000	1.507086550676396630166209
-0.170000	-0.250000	1.504539462518210246599892
-0.150000	-0.250000	1.501367162179899850116271
-0.130000	-0.250000	1.497930198697031256571677
-0.110000	-0.250000	1.494569030521504471309413
-0.090000	-0.250000	1.491555124360270490058156
-0.070000	-0.250000	1.489048150661810954176190
-0.050000	-0.250000	1.487080146972747929368097
-0.030000	-0.250000	1.485588328182343431649315
-0.010000	-0.250000	1.484493225150000705880871
0.010000	-0.250000	1.484493225150000705880871
0.030000	-0.250000	1.485588328182343431649315
0.050000	-0.250000	1.487080146972747929368097
0.070000	-0.250000	1.489048150661810954176190
0.090000	-0.250000	1.491555124360270490058156
0.110000	-0.250000	1.494569030521504471309413
0.130000	-0.250000	1.497930198697031256571677
0.150000	-0.250000	1.501367162179899850116271
0.170000	-0.250000	1.504539462518210246599892
0.190000	-0.250000	1.507086550676396630166209
0.210000	-0.250000	1.508677235706003649795548
0.230000	-0.250000	1.509050926164888339897630
0.250000	-0.250000	1.508030642727872239206022
0.270000	-0.250000	1.505513459847497959032125
0.290000	-0.250000	1.501473022095662912533953
0.310000	-0.250000	1.495983309444583575498200
0.330000	-0.250000	1.489228167745946240785315
0.350000	-0.250000	1.481467331053825553510706
0.370000	-0.250000	1.472969466503574187399295
0.390000	-0.250000	1.463947825545247827250250
0.410000	-0.250000	1.454538722076348156164727
0.430000	-0.250000	1.444824712873536531887453
0.450000	-0.250000	1.434862523661907918182123
0.470000	-0.250000	1.424673522462189811932376
0.490000	-0.250000	1.414208119110718975264263
0.510000	-0.250000	1.403329913654969285374818
0.530000	-0.250000	1.391875429750084824931378
0.550000	-0.250000	1.379773121823469006486107
0.570000	-0.250000	1.367136487336548578142015
0.590000	-0.250000	1.354258566126989027367244
0.610000	-0.250000	1.341563931536018827728185
0.630000	-0.250000	1.329563343218350457419774
0.650000	-0.250000	1.318740564316841501479871
0.670000	-0.250000	1.309257486117903379607696
0.690000	-0.250000	1.300702590895667087877996
0.710000	-0.250000	1.292524765115250273694869
0.730000	-0.250000	1.284615509335912397759216
0.750000	-0.250000	1.276574586733369764957047
0.770000	-0.250000	1.268371555944566742013535
0.790000	-0.250000	1.265420459806904984745302
0.810000	-0.250000	1.265858975964618826637320
0.830000	-0.250000	1.192983525074717388037016
0.850000	-0.250000	1.003398299088113843069436
0.870000	-0.250000	0.894228133323489715600374
0.890000	-0.250000	0.871267293519976004922967
0.910000	-0.250000	0.866628822086133232538430
0.930000	-0.250000	0.865052667302801059356909
0.950000	-0.250000	0.864135485512540713060048
0.970000	-0.250000	0.863562758094972959810320
0.990000	-0.250000	0.863257999001118658810583

-0.990000	-0.230000	0.861671269735451494931056
-0.970000	-0.230000	0.861981876828855297922871
-0.950000	-0.230000	0.862565715409387867573798
-0.930000	-0.230000	0.863562597819873434268345
-0.910000	-0.230000	0.865509904397815943433159
-0.890000	-0.230000	0.872571311799776205830881
-0.870000	-0.230000	0.910532983265906925574029
-0.850000	-0.230000	1.057241511559454671953517
-0.830000	-0.230000	1.226101539348986024791088
-0.810000	-0.230000	1.264960602173416104321291
-0.790000	-0.230000	1.262413052529670176582499
-0.770000	-0.230000	1.267846499221551459513080
-0.750000	-0.230000	1.276679392205640750646012
-0.730000	-0.230000	1.285310743886211692910138
-0.710000	-0.230000	1.294098758438040341900432
-0.690000	-0.230000	1.303123783998070939205149
-0.670000	-0.230000	1.312489162342569848362928
-0.650000	-0.230000	1.322815065800659217742918
-0.630000	-0.230000	1.334449091695805389434781
-0.610000	-0.230000	1.347129196971997622256367
-0.590000	-0.230000	1.360283523693631035911267
-0.570000	-0.230000	1.373368864747358308875391
-0.550000	-0.230000	1.386015598623117073273647
-0.530000	-0.230000	1.398020290057448988818578
-0.510000	-0.230000	1.409332317348052532324232
-0.490000	-0.230000	1.420051396781613517461551
-0.470000	-0.230000	1.430369359196816514412376
-0.450000	-0.230000	1.440470292578906352787271
-0.430000	-0.230000	1.450443117492244304855831
-0.410000	-0.230000	1.460254855857770817095798
-0.390000	-0.230000	1.469770502482219187712076
-0.370000	-0.230000	1.478791083917751603138413
-0.350000	-0.230000	1.487079138698004898699878
-0.330000	-0.230000	1.494372743964286653906015
-0.310000	-0.230000	1.500405688202194109948096
-0.290000	-0.230000	1.504945682022131858701641
-0.270000	-0.230000	1.507840056776644788172348
-0.250000	-0.230000	1.509050926164887895808420
-0.230000	-0.230000	1.508665525999950851598896
-0.210000	-0.230000	1.506891939720083950504659
-0.190000	-0.230000	1.504055776668236310555926
-0.170000	-0.230000	1.500584698786412429782899
-0.150000	-0.230000	1.496953920289895600959085
-0.130000	-0.230000	1.493596609357742188706197
-0.110000	-0.230000	1.490817755008564171603780
-0.090000	-0.230000	1.488742833311794244721682
-0.070000	-0.230000	1.487313500448077974169792
-0.050000	-0.230000	1.486332200896979038873269
-0.030000	-0.230000	1.485549682157419004724375
-0.010000	-0.230000	1.484773549607079967671552
0.010000	-0.230000	1.484773549607079967671552
0.030000	-0.230000	1.485549682157419004724375
0.050000	-0.230000	1.486332200896979260917874
0.070000	-0.230000	1.487313500448078196214396
0.090000	-0.230000	1.488742833311794466766287
0.110000	-0.230000	1.490817755008563949559175
0.130000	-0.230000	1.493596609357741966661592
0.150000	-0.230000	1.496953920289895378914480
0.170000	-0.230000	1.500584698786412429782899
0.190000	-0.230000	1.504055776668236532600531
0.210000	-0.230000	1.506891939720084172549264
0.230000	-0.230000	1.508665525999950851598896
0.250000	-0.230000	1.509050926164888117853025
0.270000	-0.230000	1.507840056776644788172348
0.290000	-0.230000	1.504945682022131858701641
0.310000	-0.230000	1.500405688202193887903491
0.330000	-0.230000	1.494372743964286431861410
0.350000	-0.230000	1.487079138698004898699878
0.370000	-0.230000	1.478791083917751825183018
0.390000	-0.230000	1.469770502482219187712076
0.410000	-0.230000	1.460254855857770817095798
0.430000	-0.230000	1.450443117492244526900436
0.450000	-0.230000	1.440470292578906352787271
0.470000	-0.230000	1.430369359196816514412376
0.490000	-0.230000	1.420051396781613295416946
0.510000	-0.230000	1.409332317348052310279627
0.530000	-0.230000	1.398020290057448766773973
0.550000	-0.230000	1.386015598623117073273647
0.570000	-0.230000	1.373368864747358530919996
0.590000	-0.230000	1.360283523693631257955872
0.610000	-0.230000	1.347129196971997622256367
0.630000	-0.230000	1.334449091695805167390176
0.650000	-0.230000	1.322815065800659217742918
0.670000	-0.230000	1.312489162342569848362928
0.690000	-0.230000	1.303123783998071161249754
0.710000	-0.230000	1.294098758438040341900432
0.730000	-0.230000	1.285310743886211914954742
0.750000	-0.230000	1.276679392205640750646012
0.770000	-0.230000	1.267846499221551237468475
0.790000	-0.230000	1.262413052529669732493289
0.810000	-0.230000	1.264960602173415660232081
0.830000	-0.230000	1.226101539348986246835693
0.850000	-0.230000	1.057241511559454893998122
0.870000	-0.230000	0.910532983265907036596332
0.890000	-0.230000	0.872571311799776205830881
0.910000	-0.230000	0.865509904397815832410856
0.930000	-0.230000	0.863562597819873434268345
0.950000	-0.230000	0.862565715409387756551496
0.970000	-0.230000	0.861981876828855630989779
0.990000	-0.230000	0.861671269735451605953358

-0.990000	-0.210000	0.860231447827222939217506
-0.970000	-0.210000	0.860544766415283657323698
-0.950000	-0.210000	0.861161977061698280522251
-0.930000	-0.210000	0.862247385589639425695907
-0.910000	-0.210000	0.864767256336095635482764
-0.890000	-0.210000	0.875601431513653993832236
-0.870000	-0.210000	0.934581168185398603043268
-0.850000	-0.210000	1.108393199110462523648835
-0.830000	-0.210000	1.244307490581624264791571
-0.810000	-0.210000	1.261828972369877677195404
-0.790000	-0.210000	1.260518001044070190985735
-0.770000	-0.210000	1.267981941161965497855135
-0.750000	-0.210000	1.277467454480589514886901
-0.730000	-0.210000	1.286772729443411478200687
-0.710000	-0.210000	1.296247506963732476492623
-0.690000	-0.210000	1.305761731841057926573058
-0.670000	-0.210000	1.315525762212615301649521
-0.650000	-0.210000	1.326233563751595845303655
-0.630000	-0.210000	1.338218671144120408555978
-0.610000	-0.210000	1.351206094056307760453706
-0.590000	-0.210000	1.364592481019338832126664
-0.570000	-0.210000	1.377801448254221128308927
-0.550000	-0.210000	1.390476960002185791154261
-0.530000	-0.210000	1.402469566951555668410379
-0.510000	-0.210000	1.413781696628410466942682
-0.490000	-0.210000	1.424534656374870644768293
-0.470000	-0.210000	1.434920720180276942912201
-0.450000	-0.210000	1.445126065688883798543429
-0.430000	-0.210000	1.455241204456467762895500
-0.410000	-0.210000	1.465209791873827605002134
-0.390000	-0.210000	1.474831460579823838585867
-0.370000	-0.210000	1.483811687698592285400423
-0.350000	-0.210000	1.491824170017952422284679
-0.330000	-0.210000	1.498560053638079869742228
-0.310000	-0.210000	1.503756990547951311043562
-0.290000	-0.210000	1.507220589337812555186247
-0.270000	-0.210000	1.508850890237773523239184
-0.250000	-0.210000	1.508677235706003427750943
-0.230000	-0.210000	1.506891939720084172549264
-0.210000	-0.210000	1.503867336030878520958254
-0.190000	-0.210000	1.500140025853015757206776
-0.170000	-0.210000	1.496344649955524408468932
-0.150000	-0.210000	1.493086469734119736685329
-0.130000	-0.210000	1.490793700206454408530021
-0.110000	-0.210000	1.489619231111475539108824
-0.090000	-0.210000	1.489428357837420557885366
-0.070000	-0.210000	1.489865389328198785889867
-0.050000	-0.210000	1.490467404551679475588344
-0.030000	-0.210000	1.490790822489207911871745
-0.010000	-0.210000	1.490530759990584153129589
0.010000	-0.210000	1.490530759990584153129589
0.030000	-0.210000	1.490790822489207911871745
0.050000	-0.210000	1.490467404551679919677554
0.070000	-0.210000	1.489865389328199229979077
0.090000	-0.210000	1.489428357837420557885366
0.110000	-0.210000	1.489619231111475317064219
0.130000	-0.210000	1.490793700206454186485416
0.150000	-0.210000	1.493086469734119514640724
0.170000	-0.210000	1.496344649955524186424327
0.190000	-0.210000	1.500140025853015757206776
0.210000	-0.210000	1.503867336030878520958254
0.230000	-0.210000	1.506891939720084172549264
0.250000	-0.210000	1.508677235706003427750943
0.270000	-0.210000	1.508850890237773523239184
0.290000	-0.210000	1.507220589337812555186247
0.310000	-0.210000	1.503756990547951311043562
0.330000	-0.210000	1.498560053638079425653018
0.350000	-0.210000	1.491824170017952200240074
0.370000	-0.210000	1.483811687698592285400423
0.390000	-0.210000	1.474831460579823616541262
0.410000	-0.210000	1.465209791873827382957529
0.430000	-0.210000	1.455241204456467762895500
0.450000	-0.210000	1.445126065688883798543429
0.470000	-0.210000	1.434920720180276720867596
0.490000	-0.210000	1.424534656374870866812898
0.510000	-0.210000	1.413781696628410466942682
0.530000	-0.210000	1.402469566951555668410379
0.550000	-0.210000	1.390476960002186013198866
0.570000	-0.210000	1.377801448254221350353532
0.590000	-0.210000	1.364592481019338832126664
0.610000	-0.210000	1.351206094056307982498311
0.630000	-0.210000	1.338218671144120408555978
0.650000	-0.210000	1.326233563751595845303655
0.670000	-0.210000	1.315525762212615301649521
0.690000	-0.210000	1.305761731841057926573058
0.710000	-0.210000	1.296247506963732476492623
0.730000	-0.210000	1.286772729443411700245292
0.750000	-0.210000	1.277467454480589736931506
0.770000	-0.210000	1.267981941161965497855135
0.790000	-0.210000	1.260518001044069968941130
0.810000	-0.210000	1.261828972369877455150800
0.830000	-0.210000	1.244307490581624486836176
0.850000	-0.210000	1.108393199110462967738044
0.870000	-0.210000	0.934581168185398936110175
0.890000	-0.210000	0.875601431513654215876841
0.910000	-0.210000	0.864767256336095968549671
0.930000	-0.210000	0.862247385589639536718209
0.950000	-0.210000	0.861161977061698280522251
0.970000	-0.210000	0.860544766415283657323698
0.990000	-0.210000	0.860231447827222939217506

-0.990000	-0.190000	0.858938873571503114234815
-0.970000	-0.190000	0.859258252492770990826898
-0.950000	-0.190000	0.859905619571668777822993
-0.930000	-0.190000	0.861108727018512487560997
-0.910000	-0.190000	0.864482278806491866163242
-0.890000	-0.190000	0.880817173721808011066514
-0.870000	-0.190000	0.965164078876601494449972
-0.850000	-0.190000	1.150999916901479069863967
-0.830000	-0.190000	1.252661688071952994505409
-0.810000	-0.190000	1.258571376731731472631282
-0.790000	-0.190000	1.259684625679538427789339
-0.770000	-0.190000	1.268710544821977093121745
-0.750000	-0.190000	1.278689861052956899811761
-0.730000	-0.190000	1.288367838092403960814636
-0.710000	-0.190000	1.298041755100799665711975
-0.690000	-0.190000	1.307596061738249160200098
-0.670000	-0.190000	1.317434171119186814280511
-0.650000	-0.190000	1.328286822206090178610793
-0.630000	-0.190000	1.340451420124156856061859
-0.610000	-0.190000	1.353650031500850170473882
-0.590000	-0.190000	1.367264460684544324919898
-0.570000	-0.190000	1.380677043995060859771229
-0.550000	-0.190000	1.393503391629288490349836
-0.530000	-0.190000	1.405605409211662104596030
-0.510000	-0.190000	1.417023716980838177192936
-0.490000	-0.190000	1.427909573338136173248358
-0.470000	-0.190000	1.438461380926911115096800
-0.450000	-0.190000	1.448854407833476187761335
-0.430000	-0.190000	1.459159253544864087714927
-0.410000	-0.190000	1.469285325400254027528035
-0.390000	-0.190000	1.478975361041600322664635
-0.370000	-0.190000	1.487859458290604397490142
-0.350000	-0.190000	1.495538913388287705075186
-0.330000	-0.190000	1.501661592792994381895255
-0.310000	-0.190000	1.505964918379489647648484
-0.290000	-0.190000	1.508294026501348472635300
-0.270000	-0.190000	1.508621021071479217923184
-0.250000	-0.190000	1.507086550676396630166209
-0.230000	-0.190000	1.504055776668236310555926
-0.210000	-0.190000	1.500140025853015757206776
-0.190000	-0.190000	1.496139268357655538466133
-0.170000	-0.190000	1.492885277859553827539685
-0.150000	-0.190000	1.491025684533822559529881
-0.130000	-0.190000	1.490847331441384371331083
-0.110000	-0.190000	1.492220826429594637829723
-0.090000	-0.190000	1.494674988812502158808115
-0.070000	-0.190000	1.497542198958539128028633
-0.050000	-0.190000	1.500116119467383990482290
-0.030000	-0.190000	1.501789700885978851019331
-0.010000	-0.190000	1.502165768743297880050136
0.010000	-0.190000	1.502165768743298102094741
0.030000	-0.190000	1.501789700885978851019331
0.050000	-0.190000	1.500116119467384212526895
0.070000	-0.190000	1.497542198958539128028633
0.090000	-0.190000	1.494674988812502158808115
0.110000	-0.190000	1.492220826429594415785118
0.130000	-0.190000	1.490847331441384149286478
0.150000	-0.190000	1.491025684533822337485276
0.170000	-0.190000	1.492885277859553605495080
0.190000	-0.190000	1.496139268357655538466133
0.210000	-0.190000	1.500140025853015757206776
0.230000	-0.190000	1.504055776668236310555926
0.250000	-0.190000	1.507086550676396630166209
0.270000	-0.190000	1.508621021071479217923184
0.290000	-0.190000	1.508294026501348694679905
0.310000	-0.190000	1.505964918379490091737694
0.330000	-0.190000	1.501661592792994159850650
0.350000	-0.190000	1.495538913388287705075186
0.370000	-0.190000	1.487859458290604397490142
0.390000	-0.190000	1.478975361041600322664635
0.410000	-0.190000	1.469285325400254027528035
0.430000	-0.190000	1.459159253544863865670322
0.450000	-0.190000	1.448854407833476187761335
0.470000	-0.190000	1.438461380926911115096800
0.490000	-0.190000	1.427909573338136395292963
0.510000	-0.190000	1.417023716980838177192936
0.530000	-0.190000	1.405605409211662104596030
0.550000	-0.190000	1.393503391629288490349836
0.570000	-0.190000	1.380677043995060859771229
0.590000	-0.190000	1.367264460684544324919898
0.610000	-0.190000	1.353650031500850170473882
0.630000	-0.190000	1.340451420124156856061859
0.650000	-0.190000	1.328286822206090178610793
0.670000	-0.190000	1.317434171119186592235906
0.690000	-0.190000	1.307596061738249382244703
0.710000	-0.190000	1.298041755100799665711975
0.730000	-0.190000	1.288367838092403960814636
0.750000	-0.190000	1.278689861052956899811761
0.770000	-0.190000	1.268710544821977315166350
0.790000	-0.190000	1.259684625679538205744734
0.810000	-0.190000	1.258571376731731250586677
0.830000	-0.190000	1.252661688071952994505409
0.850000	-0.190000	1.150999916901479513953177
0.870000	-0.190000	0.965164078876602049561484
0.890000	-0.190000	0.880817173721808344133422
0.910000	-0.190000	0.864482278806492088207847
0.930000	-0.190000	0.861108727018512376538695
0.950000	-0.190000	0.859905619571668666800690
0.970000	-0.190000	0.859258252492770990826898
0.990000	-0.190000	0.858938873571503114234815

-0.990000	-0.170000	0.857779751238673893176667
-0.970000	-0.170000	0.858112319762345143736582
-0.950000	-0.170000	0.858784466910710975184884
-0.930000	-0.170000	0.860174026193399887674218
-0.910000	-0.170000	0.864726470932753787934644
-0.890000	-0.170000	0.888513259543708522336658
-0.870000	-0.170000	0.999364137133145646885168
-0.850000	-0.170000	1.183177192218984652427594
-0.830000	-0.170000	1.255474614508308217608601
-0.810000	-0.170000	1.256005843922590292649488
-0.790000	-0.170000	1.259601003342009972740811
-0.770000	-0.170000	1.269606322304722922922338
-0.750000	-0.170000	1.279683793320582019248377
-0.730000	-0.170000	1.289291086183028012257523
-0.710000	-0.170000	1.298807776720284135052452
-0.690000	-0.170000	1.308307801585863350268824
-0.670000	-0.170000	1.318343883963811746795614
-0.650000	-0.170000	1.329546771190665443995726
-0.630000	-0.170000	1.342073776453940547881416
-0.610000	-0.170000	1.355604496715625550962159
-0.590000	-0.170000	1.369526708826734884283383
-0.570000	-0.170000	1.383217186736241277600357
-0.550000	-0.170000	1.396269797262315259800403
-0.530000	-0.170000	1.408537498042269575648788
-0.510000	-0.170000	1.420078202782335097253963
-0.490000	-0.170000	1.431071060486248436305345
-0.470000	-0.170000	1.441731753589870379528293
-0.450000	-0.170000	1.452231000828907214739161
-0.430000	-0.170000	1.462616608658150019195432
-0.410000	-0.170000	1.472763241999338834631317
-0.390000	-0.170000	1.482369790353703864482782
-0.370000	-0.170000	1.491015025665103799212829
-0.350000	-0.170000	1.498249464923825158280124
-0.330000	-0.170000	1.503684881516669902268291
-0.310000	-0.170000	1.507052650404155924590555
-0.290000	-0.170000	1.508234402791156947287732
-0.270000	-0.170000	1.507294345090714360324569
-0.250000	-0.170000	1.504539462518210468644497
-0.230000	-0.170000	1.500584698786412651827504
-0.210000	-0.170000	1.496344649955524408468932
-0.190000	-0.170000	1.492885277859553605495080
-0.170000	-0.170000	1.491149461283163724090173
-0.150000	-0.170000	1.491678799194882332201928
-0.130000	-0.170000	1.494473520902718011171828
-0.110000	-0.170000	1.499042551581322602061164
-0.090000	-0.170000	1.504573113329599864940178
-0.070000	-0.170000	1.510128272664088777688107
-0.050000	-0.170000	1.514815791578453918475589
-0.030000	-0.170000	1.517913340426434665175748
-0.010000	-0.170000	1.518960614729411906509426
0.010000	-0.170000	1.518960614729411906509426
0.030000	-0.170000	1.517913340426434665175748
0.050000	-0.170000	1.514815791578453918475589
0.070000	-0.170000	1.510128272664088777688107
0.090000	-0.170000	1.504573113329599864940178
0.110000	-0.170000	1.499042551581322602061164
0.130000	-0.170000	1.494473520902717789127223
0.150000	-0.170000	1.491678799194882110157323
0.170000	-0.170000	1.491149461283163280000963
0.190000	-0.170000	1.492885277859553605495080
0.210000	-0.170000	1.496344649955524186424327
0.230000	-0.170000	1.500584698786412429782899
0.250000	-0.170000	1.504539462518210468644497
0.270000	-0.170000	1.507294345090714360324569
0.290000	-0.170000	1.508234402791157169332337
0.310000	-0.170000	1.507052650404156368679764
0.330000	-0.170000	1.503684881516670124312895
0.350000	-0.170000	1.498249464923825158280124
0.370000	-0.170000	1.491015025665103799212829
0.390000	-0.170000	1.482369790353703642438177
0.410000	-0.170000	1.472763241999338612586712
0.430000	-0.170000	1.462616608658149353061617
0.450000	-0.170000	1.452231000828906992694556
0.470000	-0.170000	1.441731753589870157483688
0.490000	-0.170000	1.431071060486248214260740
0.510000	-0.170000	1.420078202782335097253963
0.530000	-0.170000	1.408537498042269575648788
0.550000	-0.170000	1.396269797262315259800403
0.570000	-0.170000	1.383217186736241277600357
0.590000	-0.170000	1.369526708826734662238778
0.610000	-0.170000	1.355604496715625328917554
0.630000	-0.170000	1.342073776453940325836811
0.650000	-0.170000	1.329546771190665221951122
0.670000	-0.170000	1.318343883963811746795614
0.690000	-0.170000	1.308307801585863572313428
0.710000	-0.170000	1.298807776720284357097057
0.730000	-0.170000	1.289291086183028012257523
0.750000	-0.170000	1.279683793320582019248377
0.770000	-0.170000	1.269606322304722922922338
0.790000	-0.170000	1.259601003342009972740811
0.810000	-0.170000	1.256005843922590070604883
0.830000	-0.170000	1.255474614508307995563996
0.850000	-0.170000	1.183177192218984652427594
0.870000	-0.170000	0.999364137133145868929773
0.890000	-0.170000	0.888513259543708522336658
0.910000	-0.170000	0.864726470932753787934644
0.930000	-0.170000	0.860174026193399776651916
0.950000	-0.170000	0.858784466910711086207186
0.970000	-0.170000	0.858112319762345365781187
0.990000	-0.170000	0.857779751238673893176667

-0.990000	-0.150000	0.856764998871349270359588
-0.970000	-0.150000	0.857112800650766337717812
-0.950000	-0.150000	0.857815876749885020124964
-0.930000	-0.150000	0.859456912162596342596999
-0.910000	-0.150000	0.865525907212066125673289
-0.890000	-0.150000	0.898853639869761411596016
-0.870000	-0.150000	1.033558437122860995671658
-0.850000	-0.150000	1.205802993497819830537310
-0.830000	-0.150000	1.255581499491347452490686
-0.810000	-0.150000	1.254204267852191412302432
-0.790000	-0.150000	1.259760055976874015826183
-0.770000	-0.150000	1.270120389054844256548904
-0.750000	-0.150000	1.279947358244774680002820
-0.730000	-0.150000	1.289336707157710204540990
-0.710000	-0.150000	1.298830858137244304018054
-0.690000	-0.150000	1.308664095100346314026751
-0.670000	-0.150000	1.319360851428535097440431
-0.650000	-0.150000	1.331295490264502223709542
-0.630000	-0.150000	1.344403561047655459859129
-0.610000	-0.150000	1.358312071120896691311941
-0.590000	-0.150000	1.372472155386288639178360
-0.570000	-0.150000	1.386338429002115679722351
-0.550000	-0.150000	1.399539182223884514755241
-0.530000	-0.150000	1.411928293226422770345607
-0.510000	-0.150000	1.423560049455164788767547
-0.490000	-0.150000	1.434616259500026025364150
-0.470000	-0.150000	1.445313035773537535533251
-0.450000	-0.150000	1.455806595016726934233020
-0.430000	-0.150000	1.466116154645356495223041
-0.410000	-0.150000	1.476083859437553602589333
-0.390000	-0.150000	1.485381408151813076301551
-0.370000	-0.150000	1.493566388416483370349397
-0.350000	-0.150000	1.500170738014607429988700
-0.330000	-0.150000	1.504790950274218719329156
-0.310000	-0.150000	1.507158714570464352888735
-0.290000	-0.150000	1.507197754090445096508688
-0.270000	-0.150000	1.505090687334607491010274
-0.250000	-0.150000	1.501367162179899850116271
-0.230000	-0.150000	1.496953920289895600959085
-0.210000	-0.150000	1.493086469734119514640724
-0.190000	-0.150000	1.491025684533822559529881
-0.170000	-0.150000	1.491678799194882332201928
-0.150000	-0.150000	1.495326868855096913435432
-0.130000	-0.150000	1.501597533662596184456106
-0.110000	-0.150000	1.509634018221808204884837
-0.090000	-0.150000	1.518334294123053984648664
-0.070000	-0.150000	1.526563612423288862629533
-0.050000	-0.150000	1.533307380982339873654041
-0.030000	-0.150000	1.537772797695752924340695
-0.010000	-0.150000	1.539462348344036168867888
0.010000	-0.150000	1.539462348344035946823283
0.030000	-0.150000	1.537772797695752924340695
0.050000	-0.150000	1.533307380982339651609436
0.070000	-0.150000	1.526563612423288862629533
0.090000	-0.150000	1.518334294123053984648664
0.110000	-0.150000	1.509634018221807982840232
0.130000	-0.150000	1.501597533662595962411501
0.150000	-0.150000	1.495326868855096691390827
0.170000	-0.150000	1.491678799194882332201928
0.190000	-0.150000	1.491025684533822559529881
0.210000	-0.150000	1.493086469734119736685329
0.230000	-0.150000	1.496953920289895600959085
0.250000	-0.150000	1.501367162179899850116271
0.270000	-0.150000	1.505090687334607713054879
0.290000	-0.150000	1.507197754090445096508688
0.310000	-0.150000	1.507158714570464574933339
0.330000	-0.150000	1.504790950274218941373761
0.350000	-0.150000	1.500170738014607207944096
0.370000	-0.150000	1.493566388416483370349397
0.390000	-0.150000	1.485381408151813076301551
0.410000	-0.150000	1.476083859437553380544728
0.430000	-0.150000	1.466116154645356051133831
0.450000	-0.150000	1.455806595016726712188415
0.470000	-0.150000	1.445313035773537313488646
0.490000	-0.150000	1.434616259500026025364150
0.510000	-0.150000	1.423560049455164566722942
0.530000	-0.150000	1.411928293226422548301002
0.550000	-0.150000	1.399539182223884514755241
0.570000	-0.150000	1.386338429002115679722351
0.590000	-0.150000	1.372472155386288417133756
0.610000	-0.150000	1.358312071120896469267336
0.630000	-0.150000	1.344403561047655237814524
0.650000	-0.150000	1.331295490264502001664937
0.670000	-0.150000	1.319360851428535097440431
0.690000	-0.150000	1.308664095100346314026751
0.710000	-0.150000	1.298830858137244304018054
0.730000	-0.150000	1.289336707157710204540990
0.750000	-0.150000	1.279947358244774457958215
0.770000	-0.150000	1.270120389054843812459694
0.790000	-0.150000	1.259760055976873793781579
0.810000	-0.150000	1.254204267852191190257827
0.830000	-0.150000	1.255581499491347230446081
0.850000	-0.150000	1.205802993497820052581915
0.870000	-0.150000	1.033558437122861661805473
0.890000	-0.150000	0.898853639869761633640621
0.910000	-0.150000	0.865525907212066125673289
0.930000	-0.150000	0.859456912162596564641603
0.950000	-0.150000	0.857815876749885020124964
0.970000	-0.150000	0.857112800650766448740114
0.990000	-0.150000	0.856764998871349381381890

-0.990000	-0.130000	0.855895152310954920871211
-0.970000	-0.130000	0.856252838579228847670777
-0.950000	-0.130000	0.856999427533107982490890
-0.930000	-0.130000	0.858934242957887117420057
-0.910000	-0.130000	0.866871007558265072034942
-0.890000	-0.130000	0.911316417842467973997600
-0.870000	-0.130000	1.064897962027231193005150
-0.850000	-0.130000	1.220930127334466153143921
-0.830000	-0.130000	1.254552483741316670773358
-0.810000	-0.130000	1.252893562946047145700845
-0.790000	-0.130000	1.259722203353170755235624
-0.770000	-0.130000	1.270017451190424973006543
-0.750000	-0.130000	1.279596574772494887994867
-0.730000	-0.130000	1.289066130255126285675260
-0.710000	-0.130000	1.299009178466744574009795
-0.690000	-0.130000	1.309625894939122625615369
-0.670000	-0.130000	1.321254894953072689389728
-0.650000	-0.130000	1.333990114547710215120446
-0.630000	-0.130000	1.347588410632331701322073
-0.610000	-0.130000	1.361673431051815486014789
-0.590000	-0.130000	1.375817120693282769039456
-0.570000	-0.130000	1.389618526055702130150848
-0.550000	-0.130000	1.402796247814597885295029
-0.530000	-0.130000	1.415230068655934259069795
-0.510000	-0.130000	1.426959589545994111503546
-0.490000	-0.130000	1.438134205279274713262794
-0.470000	-0.130000	1.448928749399052362534235
-0.450000	-0.130000	1.459449682363756828351598
-0.430000	-0.130000	1.469663416853510318205167
-0.410000	-0.130000	1.479368118735482795500502
-0.390000	-0.130000	1.488212972767769537441040
-0.370000	-0.130000	1.495757139932901491619077
-0.350000	-0.130000	1.501549391194180849140594
-0.330000	-0.130000	1.505208019537815689048443
-0.310000	-0.130000	1.506496347882480435487196
-0.290000	-0.130000	1.505409364137820116269495
-0.270000	-0.130000	1.502287900104147366775464
-0.250000	-0.130000	1.497930198697031478616282
-0.230000	-0.130000	1.493596609357742188706197
-0.210000	-0.130000	1.490793700206454186485416
-0.190000	-0.130000	1.490847331441384149286478
-0.170000	-0.130000	1.494473520902718011171828
-0.150000	-0.130000	1.501597533662596184456106
-0.130000	-0.130000	1.511465552941131162967281
-0.110000	-0.130000	1.522909613687368546308676
-0.090000	-0.130000	1.534615517390024441723995
-0.070000	-0.130000	1.545320450076542728723439
-0.050000	-0.130000	1.553938337173775163790879
-0.030000	-0.130000	1.559638221011707681640246
-0.010000	-0.130000	1.561903763967623648412086
0.010000	-0.130000	1.561903763967623648412086
0.030000	-0.130000	1.559638221011707903684851
0.050000	-0.130000	1.553938337173775163790879
0.070000	-0.130000	1.545320450076542728723439
0.090000	-0.130000	1.534615517390024441723995
0.110000	-0.130000	1.522909613687368324264071
0.130000	-0.130000	1.511465552941130940922676
0.150000	-0.130000	1.501597533662595740366896
0.170000	-0.130000	1.494473520902717789127223
0.190000	-0.130000	1.490847331441384371331083
0.210000	-0.130000	1.490793700206454408530021
0.230000	-0.130000	1.493596609357742188706197
0.250000	-0.130000	1.497930198697031256571677
0.270000	-0.130000	1.502287900104147366775464
0.290000	-0.130000	1.505409364137820116269495
0.310000	-0.130000	1.506496347882480435487196
0.330000	-0.130000	1.505208019537815689048443
0.350000	-0.130000	1.501549391194180849140594
0.370000	-0.130000	1.495757139932901269574472
0.390000	-0.130000	1.488212972767769537441040
0.410000	-0.130000	1.479368118735482573455897
0.430000	-0.130000	1.469663416853510096160562
0.450000	-0.130000	1.459449682363756828351598
0.470000	-0.130000	1.448928749399052362534235
0.490000	-0.130000	1.438134205279274713262794
0.510000	-0.130000	1.426959589545994111503546
0.530000	-0.130000	1.415230068655934259069795
0.550000	-0.130000	1.402796247814597885295029
0.570000	-0.130000	1.389618526055702130150848
0.590000	-0.130000	1.375817120693282546994851
0.610000	-0.130000	1.361673431051815486014789
0.630000	-0.130000	1.347588410632331701322073
0.650000	-0.130000	1.333990114547709993075841
0.670000	-0.130000	1.321254894953072467345123
0.690000	-0.130000	1.309625894939122625615369
0.710000	-0.130000	1.299009178466744351965190
0.730000	-0.130000	1.289066130255126063630655
0.750000	-0.130000	1.279596574772494665950262
0.770000	-0.130000	1.270017451190424750961938
0.790000	-0.130000	1.259722203353170311146414
0.810000	-0.130000	1.252893562946047145700845
0.830000	-0.130000	1.254552483741316670773358
0.850000	-0.130000	1.220930127334466375188526
0.870000	-0.130000	1.064897962027231637094360
0.890000	-0.130000	0.911316417842468085019902
0.910000	-0.130000	0.866871007558265072034942
0.930000	-0.130000	0.858934242957887006397755
0.950000	-0.130000	0.856999427533108093513192
0.970000	-0.130000	0.856252838579228847670777
0.990000	-0.130000	0.855895152310954476782001

-0.990000	-0.110000	0.855147253374710314410834
-0.970000	-0.110000	0.855511774837333094367864
-0.950000	-0.110000	0.856316910815003939916323
-0.930000	-0.110000	0.858579464675131243112105
-0.910000	-0.110000	0.868692743661066635318946
-0.890000	-0.110000	0.924921849380442973043159
-0.870000	-0.110000	1.091704828619145972723459
-0.850000	-0.110000	1.230649493813905648309515
-0.830000	-0.110000	1.253136098946365573070238
-0.810000	-0.110000	1.251799256344567234933152
-0.790000	-0.110000	1.259351912239213611144351
-0.770000	-0.110000	1.269496882916425262166626
-0.750000	-0.110000	1.279120897010709745345025
-0.730000	-0.110000	1.289077448536046999194582
-0.710000	-0.110000	1.299762766256013168941763
-0.690000	-0.110000	1.311197094417429598323110
-0.670000	-0.110000	1.323559210251692874749097
-0.650000	-0.110000	1.336815284563173999998753
-0.630000	-0.110000	1.350666435774344531495217
-0.610000	-0.110000	1.364755823560673375638430
-0.590000	-0.110000	1.378743527636748567033464
-0.570000	-0.110000	1.392348452138785885878747
-0.550000	-0.110000	1.405387370761254528517270
-0.530000	-0.110000	1.417791442326582496136211
-0.510000	-0.110000	1.429603185203949022863412
-0.490000	-0.110000	1.440936975197607550214229
-0.470000	-0.110000	1.451908220496671786392540
-0.450000	-0.110000	1.462551445138397410161701
-0.430000	-0.110000	1.472759245258153271151969
-0.410000	-0.110000	1.482265760165097479017504
-0.390000	-0.110000	1.490681198762506598498589
-0.370000	-0.110000	1.497560598368816942027593
-0.350000	-0.110000	1.502480966201381828994954
-0.330000	-0.110000	1.505111817422462694437968
-0.310000	-0.110000	1.505291389762509313143823
-0.290000	-0.110000	1.503136759365621077932929
-0.270000	-0.110000	1.499197657746842882175997
-0.250000	-0.110000	1.494569030521504693354018
-0.230000	-0.110000	1.490817755008564171603780
-0.210000	-0.110000	1.489619231111475539108824
-0.190000	-0.110000	1.492220826429594637829723
-0.170000	-0.110000	1.499042551581322602061164
-0.150000	-0.110000	1.509634018221807982840232
-0.130000	-0.110000	1.522909613687368546308676
-0.110000	-0.110000	1.537468194952306799194730
-0.090000	-0.110000	1.551855640999647345523726
-0.070000	-0.110000	1.564733931359872709521142
-0.050000	-0.110000	1.574979276697157981601549
-0.030000	-0.110000	1.581742591934351294113981
-0.010000	-0.110000	1.584500275961478577002595
0.010000	-0.110000	1.584500275961478354957990
0.030000	-0.110000	1.581742591934351294113981
0.050000	-0.110000	1.574979276697157981601549
0.070000	-0.110000	1.564733931359872487476537
0.090000	-0.110000	1.551855640999646901434517
0.110000	-0.110000	1.537468194952306799194730
0.130000	-0.110000	1.522909613687368324264071
0.150000	-0.110000	1.509634018221807982840232
0.170000	-0.110000	1.499042551581322602061164
0.190000	-0.110000	1.492220826429594637829723
0.210000	-0.110000	1.489619231111475539108824
0.230000	-0.110000	1.490817755008564171603780
0.250000	-0.110000	1.494569030521504471309413
0.270000	-0.110000	1.499197657746842882175997
0.290000	-0.110000	1.503136759365620855888324
0.310000	-0.110000	1.505291389762509091099218
0.330000	-0.110000	1.505111817422462694437968
0.350000	-0.110000	1.502480966201381606950349
0.370000	-0.110000	1.497560598368816497938383
0.390000	-0.110000	1.490681198762506154409380
0.410000	-0.110000	1.482265760165097034928294
0.430000	-0.110000	1.472759245258153049107364
0.450000	-0.110000	1.462551445138396966072492
0.470000	-0.110000	1.451908220496671564347935
0.490000	-0.110000	1.440936975197607550214229
0.510000	-0.110000	1.429603185203949244908017
0.530000	-0.110000	1.417791442326582496136211
0.550000	-0.110000	1.405387370761254528517270
0.570000	-0.110000	1.392348452138786107923352
0.590000	-0.110000	1.378743527636748789078069
0.610000	-0.110000	1.364755823560673597683035
0.630000	-0.110000	1.350666435774344753539822
0.650000	-0.110000	1.336815284563173999998753
0.670000	-0.110000	1.323559210251692874749097
0.690000	-0.110000	1.311197094417429598323110
0.710000	-0.110000	1.299762766256012724852553
0.730000	-0.110000	1.289077448536046555105372
0.750000	-0.110000	1.279120897010709079211210
0.770000	-0.110000	1.269496882916424596032812
0.790000	-0.110000	1.259351912239212945010536
0.810000	-0.110000	1.251799256344567012888547
0.830000	-0.110000	1.253136098946365573070238
0.850000	-0.110000	1.230649493813905870354120
0.870000	-0.110000	1.091704828619146194768064
0.890000	-0.110000	0.924921849380443084065462
0.910000	-0.110000	0.868692743661066524296643
0.930000	-0.110000	0.858579464675131354134408
0.950000	-0.110000	0.856316910815004272983231
0.970000	-0.110000	0.855511774837333205390166
0.990000	-0.110000	0.855147253374710092366229

-0.990000	-0.090000	0.854523723513272215335235
-0.970000	-0.090000	0.854895690349749992620332
-0.950000	-0.090000	0.855766991757974992971469
-0.930000	-0.090000	0.858375095939010512857692
-0.910000	-0.090000	0.870823774431124797423820
-0.890000	-0.090000	0.938447764395539341109043
-0.870000	-0.090000	1.113328285730118549778922
-0.850000	-0.090000	1.236685855619173768360497
-0.830000	-0.090000	1.251685292559567397319142
-0.810000	-0.090000	1.250816272775539639283693
-0.790000	-0.090000	1.258769105724898862419536
-0.770000	-0.090000	1.268861599820287455742118
-0.750000	-0.090000	1.278784864705426960185264
-0.730000	-0.090000	1.289379880274330147926776
-0.710000	-0.090000	1.300746046219203311267165
-0.690000	-0.090000	1.312756408957369114176572
-0.670000	-0.090000	1.325567043131760991414581
-0.650000	-0.090000	1.339157983387304851063959
-0.630000	-0.090000	1.353227564226085144483136
-0.610000	-0.090000	1.367391704342290292828466
-0.590000	-0.090000	1.381308614139549861832279
-0.570000	-0.090000	1.394747118971488175631634
-0.550000	-0.090000	1.407600156468352015082246
-0.530000	-0.090000	1.419867508227883101667999
-0.510000	-0.090000	1.431629861013232085653613
-0.490000	-0.090000	1.443000971203567406320190
-0.470000	-0.090000	1.454061906391290737161626
-0.450000	-0.090000	1.464789995866850658146063
-0.430000	-0.090000	1.475008811256261820332725
-0.410000	-0.090000	1.484382674331833573688755
-0.390000	-0.090000	1.492465594957266050712974
-0.370000	-0.090000	1.498784151693099309099466
-0.350000	-0.090000	1.502923377832552587207715
-0.330000	-0.090000	1.504601667940903331199820
-0.310000	-0.090000	1.503754584338725885928056
-0.290000	-0.090000	1.500665638673073898345933
-0.270000	-0.090000	1.496133786787746000612742
-0.250000	-0.090000	1.491555124360270268013551
-0.230000	-0.090000	1.488742833311794244721682
-0.210000	-0.090000	1.489428357837420557885366
-0.190000	-0.090000	1.494674988812502158808115
-0.170000	-0.090000	1.504573113329599642895573
-0.150000	-0.090000	1.518334294123053984648664
-0.130000	-0.090000	1.534615517390024441723995
-0.110000	-0.090000	1.551855640999647345523726
-0.090000	-0.090000	1.568514920751875818538679
-0.070000	-0.090000	1.583214476951387394976223
-0.050000	-0.090000	1.594812750845754134587651
-0.030000	-0.090000	1.602453884784308391076024
-0.010000	-0.090000	1.605613799707316546871994
0.010000	-0.090000	1.605613799707316324827389
0.030000	-0.090000	1.602453884784308169031419
0.050000	-0.090000	1.594812750845753912543046
0.070000	-0.090000	1.583214476951387172931618
0.090000	-0.090000	1.568514920751875596494074
0.110000	-0.090000	1.551855640999646901434517
0.130000	-0.090000	1.534615517390024219679390
0.150000	-0.090000	1.518334294123053762604059
0.170000	-0.090000	1.504573113329599642895573
0.190000	-0.090000	1.494674988812502158808115
0.210000	-0.090000	1.489428357837420335840761
0.230000	-0.090000	1.488742833311794244721682
0.250000	-0.090000	1.491555124360270490058156
0.270000	-0.090000	1.496133786787746222657347
0.290000	-0.090000	1.500665638673073676301328
0.310000	-0.090000	1.503754584338725441838847
0.330000	-0.090000	1.504601667940903109155215
0.350000	-0.090000	1.502923377832552365163110
0.370000	-0.090000	1.498784151693099309099466
0.390000	-0.090000	1.492465594957265828668369
0.410000	-0.090000	1.484382674331833351644150
0.430000	-0.090000	1.475008811256261598288120
0.450000	-0.090000	1.464789995866850436101458
0.470000	-0.090000	1.454061906391290515117021
0.490000	-0.090000	1.443000971203567406320190
0.510000	-0.090000	1.431629861013232085653613
0.530000	-0.090000	1.419867508227882879623394
0.550000	-0.090000	1.407600156468351793037641
0.570000	-0.090000	1.394747118971488175631634
0.590000	-0.090000	1.381308614139550083876884
0.610000	-0.090000	1.367391704342290514873071
0.630000	-0.090000	1.353227564226084922438531
0.650000	-0.090000	1.339157983387304629019354
0.670000	-0.090000	1.325567043131760769369976
0.690000	-0.090000	1.312756408957369114176572
0.710000	-0.090000	1.300746046219203755356375
0.730000	-0.090000	1.289379880274329925882171
0.750000	-0.090000	1.278784864705426738140659
0.770000	-0.090000	1.268861599820287011652908
0.790000	-0.090000	1.258769105724898640374931
0.810000	-0.090000	1.250816272775539195194483
0.830000	-0.090000	1.251685292559567175274537
0.850000	-0.090000	1.236685855619173990405102
0.870000	-0.090000	1.113328285730118549778922
0.890000	-0.090000	0.938447764395539452131345
0.910000	-0.090000	0.870823774431124797423820
0.930000	-0.090000	0.858375095939010623879994
0.950000	-0.090000	0.855766991757975215016074
0.970000	-0.090000	0.854895690349750103642634
0.990000	-0.090000	0.854523723513272104312932

-0.990000	-0.070000	0.854037602065524259487006
-0.970000	-0.070000	0.854416051923022723535439
-0.950000	-0.070000	0.855345852246738314050845
-0.930000	-0.070000	0.858286371261112623898271
-0.910000	-0.070000	0.873008433303757103161047
-0.890000	-0.070000	0.950708406787740711862966
-0.870000	-0.070000	1.129833878267148206120396
-0.850000	-0.070000	1.240307027746914592114535
-0.830000	-0.070000	1.250378142216849397527767
-0.810000	-0.070000	1.249949043871300569108485
-0.790000	-0.070000	1.258132714422391718045446
-0.770000	-0.070000	1.268248464384491791534515
-0.750000	-0.070000	1.278513608679907820331323
-0.730000	-0.070000	1.289659482082766484012382
-0.710000	-0.070000	1.301570106688767713976063
-0.690000	-0.070000	1.314070964805752472770450
-0.670000	-0.070000	1.327326062794433880753786
-0.650000	-0.070000	1.341312358415334360373095
-0.630000	-0.070000	1.355704323089525153989143
-0.610000	-0.070000	1.370065479875783864827099
-0.590000	-0.070000	1.384011575337180888212174
-0.570000	-0.070000	1.397320470391891555905772
-0.550000	-0.070000	1.409940177688217222140565
-0.530000	-0.070000	1.421943000039546989299311
-0.510000	-0.070000	1.433471599914628136218653
-0.490000	-0.070000	1.444672906054832228761597
-0.470000	-0.070000	1.455627857858392104617451
-0.450000	-0.070000	1.466284271465464250638888
-0.430000	-0.070000	1.476417093194243301823576
-0.410000	-0.070000	1.485635184046090406795315
-0.390000	-0.070000	1.493440981983449544756581
-0.370000	-0.070000	1.499322569966790252848909
-0.350000	-0.070000	1.502849903426475508538829
-0.330000	-0.070000	1.503764552632530060449767
-0.310000	-0.070000	1.502086050243329307107842
-0.290000	-0.070000	1.498268281959769465672139
-0.270000	-0.070000	1.493364214547177271086298
-0.250000	-0.070000	1.489048150661810954176190
-0.230000	-0.070000	1.487313500448078196214396
-0.210000	-0.070000	1.489865389328199007934472
-0.190000	-0.070000	1.497542198958539128028633
-0.170000	-0.070000	1.510128272664088555643502
-0.150000	-0.070000	1.526563612423288862629533
-0.130000	-0.070000	1.545320450076542728723439
-0.110000	-0.070000	1.564733931359872709521142
-0.090000	-0.070000	1.583214476951387617020828
-0.070000	-0.070000	1.599362636473129484215860
-0.050000	-0.070000	1.612030087681099566054854
-0.030000	-0.070000	1.620360282254816874925041
-0.010000	-0.070000	1.623832283370363560592864
0.010000	-0.070000	1.623832283370363560592864
0.030000	-0.070000	1.620360282254816652880436
0.050000	-0.070000	1.612030087681099121965644
0.070000	-0.070000	1.599362636473129262171256
0.090000	-0.070000	1.583214476951387394976223
0.110000	-0.070000	1.564733931359872709521142
0.130000	-0.070000	1.545320450076542728723439
0.150000	-0.070000	1.526563612423288640584929
0.170000	-0.070000	1.510128272664088777688107
0.190000	-0.070000	1.497542198958539128028633
0.210000	-0.070000	1.489865389328199007934472
0.230000	-0.070000	1.487313500448077974169792
0.250000	-0.070000	1.489048150661810954176190
0.270000	-0.070000	1.493364214547177271086298
0.290000	-0.070000	1.498268281959769243627534
0.310000	-0.070000	1.502086050243328863018633
0.330000	-0.070000	1.503764552632530060449767
0.350000	-0.070000	1.502849903426475286494224
0.370000	-0.070000	1.499322569966790030804304
0.390000	-0.070000	1.493440981983449322711976
0.410000	-0.070000	1.485635184046090184750710
0.430000	-0.070000	1.476417093194243079778971
0.450000	-0.070000	1.466284271465464250638888
0.470000	-0.070000	1.455627857858392104617451
0.490000	-0.070000	1.444672906054832228761597
0.510000	-0.070000	1.433471599914628136218653
0.530000	-0.070000	1.421943000039546767254706
0.550000	-0.070000	1.409940177688217222140565
0.570000	-0.070000	1.397320470391891555905772
0.590000	-0.070000	1.384011575337180888212174
0.610000	-0.070000	1.370065479875783864827099
0.630000	-0.070000	1.355704323089525153989143
0.650000	-0.070000	1.341312358415334360373095
0.670000	-0.070000	1.327326062794434324842996
0.690000	-0.070000	1.314070964805752694815055
0.710000	-0.070000	1.301570106688768158065272
0.730000	-0.070000	1.289659482082766261967777
0.750000	-0.070000	1.278513608679907820331323
0.770000	-0.070000	1.268248464384491791534515
0.790000	-0.070000	1.258132714422391718045446
0.810000	-0.070000	1.249949043871300347063880
0.830000	-0.070000	1.250378142216849175483162
0.850000	-0.070000	1.240307027746914592114535
0.870000	-0.070000	1.129833878267148206120396
0.890000	-0.070000	0.950708406787741044929874
0.910000	-0.070000	0.873008433303757103161047
0.930000	-0.070000	0.858286371261112512875968
0.950000	-0.070000	0.855345852246738092006240
0.970000	-0.070000	0.854416051923022390468532
0.990000	-0.070000	0.854037602065523926420099

-0.990000	-0.050000	0.853677711202659339484455
-0.970000	-0.050000	0.854061785121665750786235
-0.950000	-0.050000	0.855037922490511359541188
-0.930000	-0.050000	0.858271637080913696316031
-0.910000	-0.050000	0.874972561696321426971679
-0.890000	-0.050000	0.960738474865602931629383
-0.870000	-0.050000	1.141628892808065565134257
-0.850000	-0.050000	1.242391362613810112947021
-0.830000	-0.050000	1.249314026585088166498849
-0.810000	-0.050000	1.249231367254633795482732
-0.790000	-0.050000	1.257543603487414785035980
-0.770000	-0.050000	1.267681213716713273242931
-0.750000	-0.050000	1.278202236895712440301054
-0.730000	-0.050000	1.289787429428942866493912
-0.710000	-0.050000	1.302247755649324156834723
-0.690000	-0.050000	1.315368482659014182090118
-0.670000	-0.050000	1.329190453389894610580768
-0.650000	-0.050000	1.343569817808327071517738
-0.630000	-0.050000	1.358157012763597126792092
-0.610000	-0.050000	1.372544300275020834334327
-0.590000	-0.050000	1.386377237999730338557924
-0.570000	-0.050000	1.399464514094861389281732
-0.550000	-0.050000	1.411793453280738352972890
-0.530000	-0.050000	1.423483491925253918708449
-0.510000	-0.050000	1.434722402163372656502816
-0.490000	-0.050000	1.445687081491138670230612
-0.470000	-0.050000	1.456465261088393470245705
-0.450000	-0.050000	1.466987571693149527973787
-0.430000	-0.050000	1.476996214542602325892062
-0.410000	-0.050000	1.486062669529894186837282
-0.390000	-0.050000	1.493655095267901078415207
-0.370000	-0.050000	1.499233042196517429189839
-0.350000	-0.050000	1.502346885535889686735800
-0.330000	-0.050000	1.502739908966045812022116
-0.310000	-0.050000	1.500484213452456305759597
-0.290000	-0.050000	1.496169290130225038026879
-0.270000	-0.050000	1.491065880964803636032912
-0.250000	-0.050000	1.487080146972747485278887
-0.230000	-0.050000	1.486332200896978816828664
-0.210000	-0.050000	1.490467404551679475588344
-0.190000	-0.050000	1.500116119467383768437685
-0.170000	-0.050000	1.514815791578453696430984
-0.150000	-0.050000	1.533307380982339651609436
-0.130000	-0.050000	1.553938337173775163790879
-0.110000	-0.050000	1.574979276697158203646154
-0.090000	-0.050000	1.594812750845754356632256
-0.070000	-0.050000	1.612030087681099566054854
-0.050000	-0.050000	1.625482018685741936181444
-0.030000	-0.050000	1.634314343903764621401820
-0.010000	-0.050000	1.638010681760519116068053
0.010000	-0.050000	1.638010681760518894023448
0.030000	-0.050000	1.634314343903764621401820
0.050000	-0.050000	1.625482018685741492092234
0.070000	-0.050000	1.612030087681099344010249
0.090000	-0.050000	1.594812750845754134587651
0.110000	-0.050000	1.574979276697158425690759
0.130000	-0.050000	1.553938337173775163790879
0.150000	-0.050000	1.533307380982339873654041
0.170000	-0.050000	1.514815791578454140520194
0.190000	-0.050000	1.500116119467384212526895
0.210000	-0.050000	1.490467404551679697632949
0.230000	-0.050000	1.486332200896979038873269
0.250000	-0.050000	1.487080146972747707323492
0.270000	-0.050000	1.491065880964803858077516
0.290000	-0.050000	1.496169290130225260071484
0.310000	-0.050000	1.500484213452456083714992
0.330000	-0.050000	1.502739908966045812022116
0.350000	-0.050000	1.502346885535889464691195
0.370000	-0.050000	1.499233042196517207145234
0.390000	-0.050000	1.493655095267900856370602
0.410000	-0.050000	1.486062669529894186837282
0.430000	-0.050000	1.476996214542602103847457
0.450000	-0.050000	1.466987571693149527973787
0.470000	-0.050000	1.456465261088393470245705
0.490000	-0.050000	1.445687081491138670230612
0.510000	-0.050000	1.434722402163372656502816
0.530000	-0.050000	1.423483491925253918708449
0.550000	-0.050000	1.411793453280738352972890
0.570000	-0.050000	1.399464514094861167237127
0.590000	-0.050000	1.386377237999729894468715
0.610000	-0.050000	1.372544300275020612289723
0.630000	-0.050000	1.358157012763596904747487
0.650000	-0.050000	1.343569817808327293562343
0.670000	-0.050000	1.329190453389894832625373
0.690000	-0.050000	1.315368482659014404134723
0.710000	-0.050000	1.302247755649324600923933
0.730000	-0.050000	1.289787429428943088538517
0.750000	-0.050000	1.278202236895712440301054
0.770000	-0.050000	1.267681213716713273242931
0.790000	-0.050000	1.257543603487414562991376
0.810000	-0.050000	1.249231367254633573438127
0.830000	-0.050000	1.249314026585087944454244
0.850000	-0.050000	1.242391362613809890902417
0.870000	-0.050000	1.141628892808065787178862
0.890000	-0.050000	0.960738474865603375718592
0.910000	-0.050000	0.874972561696321426971679
0.930000	-0.050000	0.858271637080913363249124
0.950000	-0.050000	0.855037922490511248518885
0.970000	-0.050000	0.854061785121665306697025
0.990000	-0.050000	0.853677711202659450506758

-0.990000	-0.030000	0.853439253743660808382288
-0.970000	-0.030000	0.853829815457369134534815
-0.950000	-0.030000	0.854842844100017096309330
-0.930000	-0.030000	0.858303575654733807986929
-0.910000	-0.030000	0.876499428696687399309440
-0.890000	-0.030000	0.967810439167563596463140
-0.870000	-0.030000	1.149189027766521098428143
-0.850000	-0.030000	1.243487498945814451190017
-0.830000	-0.030000	1.248553599189966556437525
-0.810000	-0.030000	1.248705734892321839168972
-0.790000	-0.030000	1.257081033906557010482175
-0.770000	-0.030000	1.267211266389949297916928
-0.750000	-0.030000	1.277876551085929124340623
-0.730000	-0.030000	1.289786238844503607481329
-0.710000	-0.030000	1.302770648305179745918281
-0.690000	-0.030000	1.316549855838487825820948
-0.670000	-0.030000	1.330948199078615834523021
-0.650000	-0.030000	1.345628588352185239784831
-0.630000	-0.030000	1.360211943960040636980580
-0.610000	-0.030000	1.374377417725336059106667
-0.590000	-0.030000	1.387880824424524650595458
-0.570000	-0.030000	1.400613323895447681621818
-0.550000	-0.030000	1.412605864267179489601745
-0.530000	-0.030000	1.423998952811149631969556
-0.510000	-0.030000	1.434992621282587865749747
-0.490000	-0.030000	1.445769850604743167465926
-0.470000	-0.030000	1.456416267350356896770336
-0.450000	-0.030000	1.466849444768874688449500
-0.430000	-0.030000	1.476790215199185629657563
-0.410000	-0.030000	1.485785623432532398524586
-0.390000	-0.030000	1.493280813364455283931420
-0.370000	-0.030000	1.498714391694600855942099
-0.350000	-0.030000	1.501617943801801358105763
-0.330000	-0.030000	1.501725643258355891163092
-0.310000	-0.030000	1.499134128221105477507535
-0.290000	-0.030000	1.494521259176195382423202
-0.270000	-0.030000	1.489314252049645181941173
-0.250000	-0.030000	1.485588328182343209604710
-0.230000	-0.030000	1.485549682157419004724375
-0.210000	-0.030000	1.490790822489208133916350
-0.190000	-0.030000	1.501789700885979073063936
-0.170000	-0.030000	1.517913340426434443131143
-0.150000	-0.030000	1.537772797695752702296090
-0.130000	-0.030000	1.559638221011707903684851
-0.110000	-0.030000	1.581742591934351516158586
-0.090000	-0.030000	1.602453884784308391076024
-0.070000	-0.030000	1.620360282254817096969646
-0.050000	-0.030000	1.634314343903765065491029
-0.030000	-0.030000	1.643465495625516581412739
-0.010000	-0.030000	1.647301865293765876785415
0.010000	-0.030000	1.647301865293765654740810
0.030000	-0.030000	1.643465495625516359368135
0.050000	-0.030000	1.634314343903764621401820
0.070000	-0.030000	1.620360282254816874925041
0.090000	-0.030000	1.602453884784308391076024
0.110000	-0.030000	1.581742591934351738203191
0.130000	-0.030000	1.559638221011707903684851
0.150000	-0.030000	1.537772797695752924340695
0.170000	-0.030000	1.517913340426434887220353
0.190000	-0.030000	1.501789700885979073063936
0.210000	-0.030000	1.490790822489208133916350
0.230000	-0.030000	1.485549682157419004724375
0.250000	-0.030000	1.485588328182343209604710
0.270000	-0.030000	1.489314252049645181941173
0.290000	-0.030000	1.494521259176195160378597
0.310000	-0.030000	1.499134128221105255462930
0.330000	-0.030000	1.501725643258355447073882
0.350000	-0.030000	1.501617943801801136061158
0.370000	-0.030000	1.498714391694600633897494
0.390000	-0.030000	1.493280813364455283931420
0.410000	-0.030000	1.485785623432532398524586
0.430000	-0.030000	1.476790215199185851702168
0.450000	-0.030000	1.466849444768874688449500
0.470000	-0.030000	1.456416267350356896770336
0.490000	-0.030000	1.445769850604743167465926
0.510000	-0.030000	1.434992621282588309838957
0.530000	-0.030000	1.423998952811149631969556
0.550000	-0.030000	1.412605864267179489601745
0.570000	-0.030000	1.400613323895447681621818
0.590000	-0.030000	1.387880824424524428550853
0.610000	-0.030000	1.374377417725335837062062
0.630000	-0.030000	1.360211943960040414935975
0.650000	-0.030000	1.345628588352185461829436
0.670000	-0.030000	1.330948199078616056567625
0.690000	-0.030000	1.316549855838487825820948
0.710000	-0.030000	1.302770648305179967962886
0.730000	-0.030000	1.289786238844504051570539
0.750000	-0.030000	1.277876551085929568429833
0.770000	-0.030000	1.267211266389949519961533
0.790000	-0.030000	1.257081033906557010482175
0.810000	-0.030000	1.248705734892321839168972
0.830000	-0.030000	1.248553599189966334392921
0.850000	-0.030000	1.243487498945814007100807
0.870000	-0.030000	1.149189027766521320472748
0.890000	-0.030000	0.967810439167563818507745
0.910000	-0.030000	0.876499428696687510331742
0.930000	-0.030000	0.858303575654733807986929
0.950000	-0.030000	0.854842844100016985287027
0.970000	-0.030000	0.853829815457368912490210
0.990000	-0.030000	0.853439253743660919404590

-0.990000	-0.010000	0.853323719844255590416537
-0.970000	-0.010000	0.853719432529898458739126
-0.950000	-0.010000	0.854755066077462211104887
-0.930000	-0.010000	0.858342071893636204826805
-0.910000	-0.010000	0.877338356860087986710539
-0.890000	-0.010000	0.971472900200360700573299
-0.870000	-0.010000	1.152868121120853350802804
-0.850000	-0.010000	1.243943334734570305144530
-0.830000	-0.010000	1.248138290568723052231803
-0.810000	-0.010000	1.248417745821698510155784
-0.790000	-0.010000	1.256816736332712514112586
-0.770000	-0.010000	1.266928362378849426406191
-0.750000	-0.010000	1.277649695232530024924245
-0.730000	-0.010000	1.289736035744970754635119
-0.710000	-0.010000	1.303054464767137154979082
-0.690000	-0.010000	1.317275945108614676470893
-0.670000	-0.010000	1.332058775264275185534757
-0.650000	-0.010000	1.346913476306319523700950
-0.630000	-0.010000	1.361426734810950112120054
-0.610000	-0.010000	1.375343371266889880288886
-0.590000	-0.010000	1.388521999975721010756047
-0.570000	-0.010000	1.400938862994713707266214
-0.550000	-0.010000	1.412667439032719851610409
-0.530000	-0.010000	1.423858279048731745319856
-0.510000	-0.010000	1.434706099629128095429564
-0.490000	-0.010000	1.445383922754120087361684
-0.470000	-0.010000	1.455967579687125645904189
-0.450000	-0.010000	1.466364759605172540801732
-0.430000	-0.010000	1.476285737813916920657675
-0.410000	-0.010000	1.485266134898199252845075
-0.390000	-0.010000	1.492739087419969079562065
-0.370000	-0.010000	1.498129957603225204110231
-0.350000	-0.010000	1.500955883966848425359331
-0.330000	-0.010000	1.500939853349319452746613
-0.310000	-0.010000	1.498184491197495082914770
-0.290000	-0.010000	1.493409303063833348801381
-0.270000	-0.010000	1.488123235823331835803174
-0.250000	-0.010000	1.484493225150000483836266
-0.230000	-0.010000	1.484773549607079745626947
-0.210000	-0.010000	1.490530759990583931084984
-0.190000	-0.010000	1.502165768743298102094741
-0.170000	-0.010000	1.518960614729411684464822
-0.150000	-0.010000	1.539462348344035946823283
-0.130000	-0.010000	1.561903763967623648412086
-0.110000	-0.010000	1.584500275961478799047200
-0.090000	-0.010000	1.605613799707316546871994
-0.070000	-0.010000	1.623832283370363782637469
-0.050000	-0.010000	1.638010681760519116068053
-0.030000	-0.010000	1.647301865293765432696205
-0.010000	-0.010000	1.651197765769723657669488
0.010000	-0.010000	1.651197765769723657669488
0.030000	-0.010000	1.647301865293765432696205
0.050000	-0.010000	1.638010681760518894023448
0.070000	-0.010000	1.623832283370363782637469
0.090000	-0.010000	1.605613799707316546871994
0.110000	-0.010000	1.584500275961478577002595
0.130000	-0.010000	1.561903763967623870456691
0.150000	-0.010000	1.539462348344036168867888
0.170000	-0.010000	1.518960614729411684464822
0.190000	-0.010000	1.502165768743298102094741
0.210000	-0.010000	1.490530759990584375174194
0.230000	-0.010000	1.484773549607079967671552
0.250000	-0.010000	1.484493225150000705880871
0.270000	-0.010000	1.488123235823331835803174
0.290000	-0.010000	1.493409303063833348801381
0.310000	-0.010000	1.498184491197494860870165
0.330000	-0.010000	1.500939853349319674791218
0.350000	-0.010000	1.500955883966848425359331
0.370000	-0.010000	1.498129957603225204110231
0.390000	-0.010000	1.492739087419969079562065
0.410000	-0.010000	1.485266134898199252845075
0.430000	-0.010000	1.476285737813916920657675
0.450000	-0.010000	1.466364759605172540801732
0.470000	-0.010000	1.455967579687125645904189
0.490000	-0.010000	1.445383922754120309406289
0.510000	-0.010000	1.434706099629128317474169
0.530000	-0.010000	1.423858279048731745319856
0.550000	-0.010000	1.412667439032719851610409
0.570000	-0.010000	1.400938862994713707266214
0.590000	-0.010000	1.388521999975721010756047
0.610000	-0.010000	1.375343371266889658244281
0.630000	-0.010000	1.361426734810950112120054
0.650000	-0.010000	1.346913476306319523700950
0.670000	-0.010000	1.332058775264274963490152
0.690000	-0.010000	1.317275945108614898515498
0.710000	-0.010000	1.303054464767137377023687
0.730000	-0.010000	1.289736035744971198724329
0.750000	-0.010000	1.277649695232530246968849
0.770000	-0.010000	1.266928362378849204361586
0.790000	-0.010000	1.256816736332712514112586
0.810000	-0.010000	1.248417745821698288111179
0.830000	-0.010000	1.248138290568723052231803
0.850000	-0.010000	1.243943334734570305144530
0.870000	-0.010000	1.152868121120853572847409
0.890000	-0.010000	0.971472900200361366707114
0.910000	-0.010000	0.877338356860087986710539
0.930000	-0.010000	0.858342071893636315849108
0.950000	-0.010000	0.854755066077462211104887
0.970000	-0.010000	0.853719432529898569761428
0.990000	-0.010000	0.853323719844255590416537

-0.990000	0.010000	0.853323719844255479394235
-0.970000	0.010000	0.853719432529898458739126
-0.950000	0.010000	0.854755066077462100082585
-0.930000	0.010000	0.858342071893636093804503
-0.910000	0.010000	0.877338356860087431599027
-0.890000	0.010000	0.971472900200360589550996
-0.870000	0.010000	1.152868121120853128758199
-0.850000	0.010000	1.243943334734570305144530
-0.830000	0.010000	1.248138290568723052231803
-0.810000	0.010000	1.248417745821698510155784
-0.790000	0.010000	1.256816736332712514112586
-0.770000	0.010000	1.266928362378849648450796
-0.750000	0.010000	1.277649695232530246968849
-0.730000	0.010000	1.289736035744970976679724
-0.710000	0.010000	1.303054464767137377023687
-0.690000	0.010000	1.317275945108614676470893
-0.670000	0.010000	1.332058775264274963490152
-0.650000	0.010000	1.346913476306319301656345
-0.630000	0.010000	1.361426734810949668030844
-0.610000	0.010000	1.375343371266889658244281
-0.590000	0.010000	1.388521999975721232800652
-0.570000	0.010000	1.400938862994713929310819
-0.550000	0.010000	1.412667439032719851610409
-0.530000	0.010000	1.423858279048731523275251
-0.510000	0.010000	1.434706099629128317474169
-0.490000	0.010000	1.445383922754120309406289
-0.470000	0.010000	1.455967579687125645904189
-0.450000	0.010000	1.466364759605172540801732
-0.430000	0.010000	1.476285737813916920657675
-0.410000	0.010000	1.485266134898199252845075
-0.390000	0.010000	1.492739087419969301606670
-0.370000	0.010000	1.498129957603225426154836
-0.350000	0.010000	1.500955883966848647403936
-0.330000	0.010000	1.500939853349319674791218
-0.310000	0.010000	1.498184491197495082914770
-0.290000	0.010000	1.493409303063833570845986
-0.270000	0.010000	1.488123235823331835803174
-0.250000	0.010000	1.484493225150000483836266
-0.230000	0.010000	1.484773549607079745626947
-0.210000	0.010000	1.490530759990584153129589
-0.190000	0.010000	1.502165768743297880050136
-0.170000	0.010000	1.518960614729411684464822
-0.150000	0.010000	1.539462348344035946823283
-0.130000	0.010000	1.561903763967623648412086
-0.110000	0.010000	1.584500275961479021091804
-0.090000	0.010000	1.605613799707316768916598
-0.070000	0.010000	1.623832283370363560592864
-0.050000	0.010000	1.638010681760518894023448
-0.030000	0.010000	1.647301865293765876785415
-0.010000	0.010000	1.651197765769723879714093
0.010000	0.010000	1.651197765769723879714093
0.030000	0.010000	1.647301865293765876785415
0.050000	0.010000	1.638010681760519116068053
0.070000	0.010000	1.623832283370363782637469
0.090000	0.010000	1.605613799707316546871994
0.110000	0.010000	1.584500275961478799047200
0.130000	0.010000	1.561903763967623870456691
0.150000	0.010000	1.539462348344036168867888
0.170000	0.010000	1.518960614729411684464822
0.190000	0.010000	1.502165768743298102094741
0.210000	0.010000	1.490530759990584375174194
0.230000	0.010000	1.484773549607079967671552
0.250000	0.010000	1.484493225150000483836266
0.270000	0.010000	1.488123235823331835803174
0.290000	0.010000	1.493409303063833348801381
0.310000	0.010000	1.498184491197494860870165
0.330000	0.010000	1.500939853349319452746613
0.350000	0.010000	1.500955883966848203314726
0.370000	0.010000	1.498129957603225204110231
0.390000	0.010000	1.492739087419969079562065
0.410000	0.010000	1.485266134898199252845075
0.430000	0.010000	1.476285737813916920657675
0.450000	0.010000	1.466364759605172540801732
0.470000	0.010000	1.455967579687125645904189
0.490000	0.010000	1.445383922754120309406289
0.510000	0.010000	1.434706099629128317474169
0.530000	0.010000	1.423858279048731745319856
0.550000	0.010000	1.412667439032720073655014
0.570000	0.010000	1.400938862994713707266214
0.590000	0.010000	1.388521999975721232800652
0.610000	0.010000	1.375343371266889658244281
0.630000	0.010000	1.361426734810949890075449
0.650000	0.010000	1.346913476306319301656345
0.670000	0.010000	1.332058775264274741445547
0.690000	0.010000	1.317275945108614676470893
0.710000	0.010000	1.303054464767137377023687
0.730000	0.010000	1.289736035744970976679724
0.750000	0.010000	1.277649695232530246968849
0.770000	0.010000	1.266928362378849426406191
0.790000	0.010000	1.256816736332712514112586
0.810000	0.010000	1.248417745821698510155784
0.830000	0.010000	1.248138290568723052231803
0.850000	0.010000	1.243943334734570305144530
0.870000	0.010000	1.152868121120853794892014
0.890000	0.010000	0.971472900200361366707114
0.910000	0.010000	0.877338356860087764665934
0.930000	0.010000	0.858342071893636426871410
0.950000	0.010000	0.854755066077462433149492
0.970000	0.010000	0.853719432529898680783731
0.990000	0.010000	0.853323719844255479394235

-0.990000	0.030000	0.853439253743660697359985
-0.970000	0.030000	0.853829815457369134534815
-0.950000	0.030000	0.854842844100017318353935
-0.930000	0.030000	0.858303575654733585942324
-0.910000	0.030000	0.876499428696687066242532
-0.890000	0.030000	0.967810439167563596463140
-0.870000	0.030000	1.149189027766521098428143
-0.850000	0.030000	1.243487498945814229145412
-0.830000	0.030000	1.248553599189966112348316
-0.810000	0.030000	1.248705734892321839168972
-0.790000	0.030000	1.257081033906557010482175
-0.770000	0.030000	1.267211266389949519961533
-0.750000	0.030000	1.277876551085929124340623
-0.730000	0.030000	1.289786238844503607481329
-0.710000	0.030000	1.302770648305179745918281
-0.690000	0.030000	1.316549855838488047865553
-0.670000	0.030000	1.330948199078615834523021
-0.650000	0.030000	1.345628588352185461829436
-0.630000	0.030000	1.360211943960040636980580
-0.610000	0.030000	1.374377417725335837062062
-0.590000	0.030000	1.387880824424524650595458
-0.570000	0.030000	1.400613323895447681621818
-0.550000	0.030000	1.412605864267179489601745
-0.530000	0.030000	1.423998952811149631969556
-0.510000	0.030000	1.434992621282588087794352
-0.490000	0.030000	1.445769850604743389510531
-0.470000	0.030000	1.456416267350356896770336
-0.450000	0.030000	1.466849444768874910494105
-0.430000	0.030000	1.476790215199185851702168
-0.410000	0.030000	1.485785623432532620569191
-0.390000	0.030000	1.493280813364455505976025
-0.370000	0.030000	1.498714391694601300031309
-0.350000	0.030000	1.501617943801801358105763
-0.330000	0.030000	1.501725643258355669118487
-0.310000	0.030000	1.499134128221105255462930
-0.290000	0.030000	1.494521259176195382423202
-0.270000	0.030000	1.489314252049645181941173
-0.250000	0.030000	1.485588328182343209604710
-0.230000	0.030000	1.485549682157419004724375
-0.210000	0.030000	1.490790822489207911871745
-0.190000	0.030000	1.501789700885979073063936
-0.170000	0.030000	1.517913340426434887220353
-0.150000	0.030000	1.537772797695752924340695
-0.130000	0.030000	1.559638221011707903684851
-0.110000	0.030000	1.581742591934351738203191
-0.090000	0.030000	1.602453884784308613120629
-0.070000	0.030000	1.620360282254817096969646
-0.050000	0.030000	1.634314343903765065491029
-0.030000	0.030000	1.643465495625516581412739
-0.010000	0.030000	1.647301865293765432696205
0.010000	0.030000	1.647301865293765654740810
0.030000	0.030000	1.643465495625516581412739
0.050000	0.030000	1.634314343903765065491029
0.070000	0.030000	1.620360282254817096969646
0.090000	0.030000	1.602453884784308391076024
0.110000	0.030000	1.581742591934351516158586
0.130000	0.030000	1.559638221011707903684851
0.150000	0.030000	1.537772797695752702296090
0.170000	0.030000	1.517913340426434443131143
0.190000	0.030000	1.501789700885979073063936
0.210000	0.030000	1.490790822489208355960955
0.230000	0.030000	1.485549682157419004724375
0.250000	0.030000	1.485588328182343209604710
0.270000	0.030000	1.489314252049645403985778
0.290000	0.030000	1.494521259176195382423202
0.310000	0.030000	1.499134128221105255462930
0.330000	0.030000	1.501725643258355669118487
0.350000	0.030000	1.501617943801801136061158
0.370000	0.030000	1.498714391694600633897494
0.390000	0.030000	1.493280813364455505976025
0.410000	0.030000	1.485785623432532398524586
0.430000	0.030000	1.476790215199185851702168
0.450000	0.030000	1.466849444768874910494105
0.470000	0.030000	1.456416267350356896770336
0.490000	0.030000	1.445769850604743167465926
0.510000	0.030000	1.434992621282587865749747
0.530000	0.030000	1.423998952811149631969556
0.550000	0.030000	1.412605864267179711646349
0.570000	0.030000	1.400613323895447681621818
0.590000	0.030000	1.387880824424524206506248
0.610000	0.030000	1.374377417725335837062062
0.630000	0.030000	1.360211943960040636980580
0.650000	0.030000	1.345628588352185461829436
0.670000	0.030000	1.330948199078616056567625
0.690000	0.030000	1.316549855838487825820948
0.710000	0.030000	1.302770648305179745918281
0.730000	0.030000	1.289786238844503607481329
0.750000	0.030000	1.277876551085929346385228
0.770000	0.030000	1.267211266389949519961533
0.790000	0.030000	1.257081033906557010482175
0.810000	0.030000	1.248705734892322061213576
0.830000	0.030000	1.248553599189966112348316
0.850000	0.030000	1.243487498945814229145412
0.870000	0.030000	1.149189027766521320472748
0.890000	0.030000	0.967810439167563929530047
0.910000	0.030000	0.876499428696687399309440
0.930000	0.030000	0.858303575654734030031534
0.950000	0.030000	0.854842844100017207331632
0.970000	0.030000	0.853829815457369023512513
0.990000	0.030000	0.853439253743660808382288

-0.990000	0.050000	0.853677711202659006417548
-0.970000	0.050000	0.854061785121665195674723
-0.950000	0.050000	0.855037922490511248518885
-0.930000	0.050000	0.858271637080913474271426
-0.910000	0.050000	0.874972561696321537993981
-0.890000	0.050000	0.960738474865603153673987
-0.870000	0.050000	1.141628892808066009223467
-0.850000	0.050000	1.242391362613810334991626
-0.830000	0.050000	1.249314026585088388543454
-0.810000	0.050000	1.249231367254633795482732
-0.790000	0.050000	1.257543603487414785035980
-0.770000	0.050000	1.267681213716713495287536
-0.750000	0.050000	1.278202236895712440301054
-0.730000	0.050000	1.289787429428943088538517
-0.710000	0.050000	1.302247755649324378879328
-0.690000	0.050000	1.315368482659014182090118
-0.670000	0.050000	1.329190453389894832625373
-0.650000	0.050000	1.343569817808327071517738
-0.630000	0.050000	1.358157012763596904747487
-0.610000	0.050000	1.372544300275020612289723
-0.590000	0.050000	1.386377237999730116513319
-0.570000	0.050000	1.399464514094861389281732
-0.550000	0.050000	1.411793453280738352972890
-0.530000	0.050000	1.423483491925253918708449
-0.510000	0.050000	1.434722402163372434458211
-0.490000	0.050000	1.445687081491138448186007
-0.470000	0.050000	1.456465261088393248201101
-0.450000	0.050000	1.466987571693149527973787
-0.430000	0.050000	1.476996214542602325892062
-0.410000	0.050000	1.486062669529894408881887
-0.390000	0.050000	1.493655095267901300459812
-0.370000	0.050000	1.499233042196517429189839
-0.350000	0.050000	1.502346885535889686735800
-0.330000	0.050000	1.502739908966046034066721
-0.310000	0.050000	1.500484213452456305759597
-0.290000	0.050000	1.496169290130225038026879
-0.270000	0.050000	1.491065880964803636032912
-0.250000	0.050000	1.487080146972747707323492
-0.230000	0.050000	1.486332200896979038873269
-0.210000	0.050000	1.490467404551679697632949
-0.190000	0.050000	1.500116119467383990482290
-0.170000	0.050000	1.514815791578453918475589
-0.150000	0.050000	1.533307380982339651609436
-0.130000	0.050000	1.553938337173775163790879
-0.110000	0.050000	1.574979276697158203646154
-0.090000	0.050000	1.594812750845754134587651
-0.070000	0.050000	1.612030087681099344010249
-0.050000	0.050000	1.625482018685741936181444
-0.030000	0.050000	1.634314343903764843446424
-0.010000	0.050000	1.638010681760518671978843
0.010000	0.050000	1.638010681760518894023448
0.030000	0.050000	1.634314343903765065491029
0.050000	0.050000	1.625482018685742158226049
0.070000	0.050000	1.612030087681099788099459
0.090000	0.050000	1.594812750845754356632256
0.110000	0.050000	1.574979276697158203646154
0.130000	0.050000	1.553938337173775163790879
0.150000	0.050000	1.533307380982339429564831
0.170000	0.050000	1.514815791578453918475589
0.190000	0.050000	1.500116119467383990482290
0.210000	0.050000	1.490467404551679697632949
0.230000	0.050000	1.486332200896979038873269
0.250000	0.050000	1.487080146972747707323492
0.270000	0.050000	1.491065880964803858077516
0.290000	0.050000	1.496169290130225038026879
0.310000	0.050000	1.500484213452455861670387
0.330000	0.050000	1.502739908966045812022116
0.350000	0.050000	1.502346885535889464691195
0.370000	0.050000	1.499233042196517207145234
0.390000	0.050000	1.493655095267901300459812
0.410000	0.050000	1.486062669529894186837282
0.430000	0.050000	1.476996214542602103847457
0.450000	0.050000	1.466987571693149527973787
0.470000	0.050000	1.456465261088393470245705
0.490000	0.050000	1.445687081491138892275217
0.510000	0.050000	1.434722402163372656502816
0.530000	0.050000	1.423483491925253918708449
0.550000	0.050000	1.411793453280738352972890
0.570000	0.050000	1.399464514094861389281732
0.590000	0.050000	1.386377237999729894468715
0.610000	0.050000	1.372544300275020612289723
0.630000	0.050000	1.358157012763596904747487
0.650000	0.050000	1.343569817808327071517738
0.670000	0.050000	1.329190453389894832625373
0.690000	0.050000	1.315368482659014182090118
0.710000	0.050000	1.302247755649324378879328
0.730000	0.050000	1.289787429428942866493912
0.750000	0.050000	1.278202236895712218256449
0.770000	0.050000	1.267681213716713273242931
0.790000	0.050000	1.257543603487414785035980
0.810000	0.050000	1.249231367254633573438127
0.830000	0.050000	1.249314026585087722409639
0.850000	0.050000	1.242391362613810112947021
0.870000	0.050000	1.141628892808065787178862
0.890000	0.050000	0.960738474865603486740895
0.910000	0.050000	0.874972561696321649016284
0.930000	0.050000	0.858271637080913696316031
0.950000	0.050000	0.855037922490511470563490
0.970000	0.050000	0.854061785121665306697025
0.990000	0.050000	0.853677711202659339484455

-0.990000	0.070000	0.854037602065524259487006
-0.970000	0.070000	0.854416051923022501490834
-0.950000	0.070000	0.855345852246738092006240
-0.930000	0.070000	0.858286371261112512875968
-0.910000	0.070000	0.873008433303757103161047
-0.890000	0.070000	0.950708406787741044929874
-0.870000	0.070000	1.129833878267147984075791
-0.850000	0.070000	1.240307027746914592114535
-0.830000	0.070000	1.250378142216849397527767
-0.810000	0.070000	1.249949043871300569108485
-0.790000	0.070000	1.258132714422391718045446
-0.770000	0.070000	1.268248464384491791534515
-0.750000	0.070000	1.278513608679907598286718
-0.730000	0.070000	1.289659482082766484012382
-0.710000	0.070000	1.301570106688767936020668
-0.690000	0.070000	1.314070964805752472770450
-0.670000	0.070000	1.327326062794434102798391
-0.650000	0.070000	1.341312358415334360373095
-0.630000	0.070000	1.355704323089525376033748
-0.610000	0.070000	1.370065479875783864827099
-0.590000	0.070000	1.384011575337180888212174
-0.570000	0.070000	1.397320470391891777950377
-0.550000	0.070000	1.409940177688217222140565
-0.530000	0.070000	1.421943000039546989299311
-0.510000	0.070000	1.433471599914627914174048
-0.490000	0.070000	1.444672906054832006716993
-0.470000	0.070000	1.455627857858391660528241
-0.450000	0.070000	1.466284271465464472683493
-0.430000	0.070000	1.476417093194243301823576
-0.410000	0.070000	1.485635184046090184750710
-0.390000	0.070000	1.493440981983449544756581
-0.370000	0.070000	1.499322569966790474893514
-0.350000	0.070000	1.502849903426475508538829
-0.330000	0.070000	1.503764552632530060449767
-0.310000	0.070000	1.502086050243328863018633
-0.290000	0.070000	1.498268281959769243627534
-0.270000	0.070000	1.493364214547177271086298
-0.250000	0.070000	1.489048150661810954176190
-0.230000	0.070000	1.487313500448077974169792
-0.210000	0.070000	1.489865389328198785889867
-0.190000	0.070000	1.497542198958539128028633
-0.170000	0.070000	1.510128272664088555643502
-0.150000	0.070000	1.526563612423288862629533
-0.130000	0.070000	1.545320450076542728723439
-0.110000	0.070000	1.564733931359872709521142
-0.090000	0.070000	1.583214476951387617020828
-0.070000	0.070000	1.599362636473129040126651
-0.050000	0.070000	1.612030087681099344010249
-0.030000	0.070000	1.620360282254816874925041
-0.010000	0.070000	1.623832283370363782637469
0.010000	0.070000	1.623832283370363560592864
0.030000	0.070000	1.620360282254817096969646
0.050000	0.070000	1.612030087681099566054854
0.070000	0.070000	1.599362636473129484215860
0.090000	0.070000	1.583214476951387394976223
0.110000	0.070000	1.564733931359872709521142
0.130000	0.070000	1.545320450076542728723439
0.150000	0.070000	1.526563612423288640584929
0.170000	0.070000	1.510128272664088777688107
0.190000	0.070000	1.497542198958539128028633
0.210000	0.070000	1.489865389328199007934472
0.230000	0.070000	1.487313500448077974169792
0.250000	0.070000	1.489048150661810954176190
0.270000	0.070000	1.493364214547177493130903
0.290000	0.070000	1.498268281959769243627534
0.310000	0.070000	1.502086050243328863018633
0.330000	0.070000	1.503764552632529838405162
0.350000	0.070000	1.502849903426475064449619
0.370000	0.070000	1.499322569966790252848909
0.390000	0.070000	1.493440981983449322711976
0.410000	0.070000	1.485635184046090184750710
0.430000	0.070000	1.476417093194243301823576
0.450000	0.070000	1.466284271465464472683493
0.470000	0.070000	1.455627857858391882572846
0.490000	0.070000	1.444672906054832006716993
0.510000	0.070000	1.433471599914628136218653
0.530000	0.070000	1.421943000039546767254706
0.550000	0.070000	1.409940177688217000095960
0.570000	0.070000	1.397320470391891555905772
0.590000	0.070000	1.384011575337180444122964
0.610000	0.070000	1.370065479875783642782494
0.630000	0.070000	1.355704323089524931944538
0.650000	0.070000	1.341312358415334138328490
0.670000	0.070000	1.327326062794433880753786
0.690000	0.070000	1.314070964805752472770450
0.710000	0.070000	1.301570106688767936020668
0.730000	0.070000	1.289659482082766261967777
0.750000	0.070000	1.278513608679907820331323
0.770000	0.070000	1.268248464384491791534515
0.790000	0.070000	1.258132714422391718045446
0.810000	0.070000	1.249949043871300125019275
0.830000	0.070000	1.250378142216848953438557
0.850000	0.070000	1.240307027746914370069931
0.870000	0.070000	1.129833878267147984075791
0.890000	0.070000	0.950708406787741377996781
0.910000	0.070000	0.873008433303757214183349
0.930000	0.070000	0.858286371261112734920573
0.950000	0.070000	0.855345852246737980983937
0.970000	0.070000	0.854416051923022390468532
0.990000	0.070000	0.854037602065524259487006

-0.990000	0.090000	0.854523723513272104312932
-0.970000	0.090000	0.854895690349749992620332
-0.950000	0.090000	0.855766991757974881949167
-0.930000	0.090000	0.858375095939010623879994
-0.910000	0.090000	0.870823774431124686401517
-0.890000	0.090000	0.938447764395539452131345
-0.870000	0.090000	1.113328285730118327734317
-0.850000	0.090000	1.236685855619173546315892
-0.830000	0.090000	1.251685292559567175274537
-0.810000	0.090000	1.250816272775539417239088
-0.790000	0.090000	1.258769105724898418330326
-0.770000	0.090000	1.268861599820287011652908
-0.750000	0.090000	1.278784864705426960185264
-0.730000	0.090000	1.289379880274330147926776
-0.710000	0.090000	1.300746046219203755356375
-0.690000	0.090000	1.312756408957369114176572
-0.670000	0.090000	1.325567043131760991414581
-0.650000	0.090000	1.339157983387304851063959
-0.630000	0.090000	1.353227564226085144483136
-0.610000	0.090000	1.367391704342290292828466
-0.590000	0.090000	1.381308614139549861832279
-0.570000	0.090000	1.394747118971487731542425
-0.550000	0.090000	1.407600156468351570993036
-0.530000	0.090000	1.419867508227882657578789
-0.510000	0.090000	1.431629861013231863609008
-0.490000	0.090000	1.443000971203567184275585
-0.470000	0.090000	1.454061906391290737161626
-0.450000	0.090000	1.464789995866850658146063
-0.430000	0.090000	1.475008811256262042377330
-0.410000	0.090000	1.484382674331833351644150
-0.390000	0.090000	1.492465594957265828668369
-0.370000	0.090000	1.498784151693099309099466
-0.350000	0.090000	1.502923377832552587207715
-0.330000	0.090000	1.504601667940903331199820
-0.310000	0.090000	1.503754584338725663883451
-0.290000	0.090000	1.500665638673073676301328
-0.270000	0.090000	1.496133786787746222657347
-0.250000	0.090000	1.491555124360270490058156
-0.230000	0.090000	1.488742833311794244721682
-0.210000	0.090000	1.489428357837420335840761
-0.190000	0.090000	1.494674988812502158808115
-0.170000	0.090000	1.504573113329599864940178
-0.150000	0.090000	1.518334294123053984648664
-0.130000	0.090000	1.534615517390024441723995
-0.110000	0.090000	1.551855640999646901434517
-0.090000	0.090000	1.568514920751875596494074
-0.070000	0.090000	1.583214476951387172931618
-0.050000	0.090000	1.594812750845754134587651
-0.030000	0.090000	1.602453884784308169031419
-0.010000	0.090000	1.605613799707316546871994
0.010000	0.090000	1.605613799707316546871994
0.030000	0.090000	1.602453884784308391076024
0.050000	0.090000	1.594812750845754134587651
0.070000	0.090000	1.583214476951387394976223
0.090000	0.090000	1.568514920751875596494074
0.110000	0.090000	1.551855640999646901434517
0.130000	0.090000	1.534615517390024219679390
0.150000	0.090000	1.518334294123053762604059
0.170000	0.090000	1.504573113329599642895573
0.190000	0.090000	1.494674988812501936763510
0.210000	0.090000	1.489428357837420335840761
0.230000	0.090000	1.488742833311794244721682
0.250000	0.090000	1.491555124360270490058156
0.270000	0.090000	1.496133786787746000612742
0.290000	0.090000	1.500665638673073676301328
0.310000	0.090000	1.503754584338725663883451
0.330000	0.090000	1.504601667940903109155215
0.350000	0.090000	1.502923377832552365163110
0.370000	0.090000	1.498784151693099087054861
0.390000	0.090000	1.492465594957265828668369
0.410000	0.090000	1.484382674331833573688755
0.430000	0.090000	1.475008811256261820332725
0.450000	0.090000	1.464789995866850214056853
0.470000	0.090000	1.454061906391290515117021
0.490000	0.090000	1.443000971203567184275585
0.510000	0.090000	1.431629861013231863609008
0.530000	0.090000	1.419867508227882879623394
0.550000	0.090000	1.407600156468351570993036
0.570000	0.090000	1.394747118971487953587030
0.590000	0.090000	1.381308614139549861832279
0.610000	0.090000	1.367391704342290070783861
0.630000	0.090000	1.353227564226084700393926
0.650000	0.090000	1.339157983387304629019354
0.670000	0.090000	1.325567043131760769369976
0.690000	0.090000	1.312756408957369114176572
0.710000	0.090000	1.300746046219203755356375
0.730000	0.090000	1.289379880274330147926776
0.750000	0.090000	1.278784864705426738140659
0.770000	0.090000	1.268861599820287011652908
0.790000	0.090000	1.258769105724898640374931
0.810000	0.090000	1.250816272775539417239088
0.830000	0.090000	1.251685292559567175274537
0.850000	0.090000	1.236685855619173990405102
0.870000	0.090000	1.113328285730118771823527
0.890000	0.090000	0.938447764395539785198253
0.910000	0.090000	0.870823774431124797423820
0.930000	0.090000	0.858375095939010845924599
0.950000	0.090000	0.855766991757975103993772
0.970000	0.090000	0.854895690349750325687239
0.990000	0.090000	0.854523723513271993290630

-0.990000	0.110000	0.855147253374710536455439
-0.970000	0.110000	0.855511774837333427434771
-0.950000	0.110000	0.856316910815004050938626
-0.930000	0.110000	0.858579464675131354134408
-0.910000	0.110000	0.868692743661066635318946
-0.890000	0.110000	0.924921849380443084065462
-0.870000	0.110000	1.091704828619145972723459
-0.850000	0.110000	1.230649493813905426264910
-0.830000	0.110000	1.253136098946365573070238
-0.810000	0.110000	1.251799256344567234933152
-0.790000	0.110000	1.259351912239213611144351
-0.770000	0.110000	1.269496882916425262166626
-0.750000	0.110000	1.279120897010709301255815
-0.730000	0.110000	1.289077448536046777149977
-0.710000	0.110000	1.299762766256012946897158
-0.690000	0.110000	1.311197094417429820367715
-0.670000	0.110000	1.323559210251693096793701
-0.650000	0.110000	1.336815284563174444087963
-0.630000	0.110000	1.350666435774344531495217
-0.610000	0.110000	1.364755823560673375638430
-0.590000	0.110000	1.378743527636748122944255
-0.570000	0.110000	1.392348452138785663834142
-0.550000	0.110000	1.405387370761254306472665
-0.530000	0.110000	1.417791442326582274091606
-0.510000	0.110000	1.429603185203949022863412
-0.490000	0.110000	1.440936975197607550214229
-0.470000	0.110000	1.451908220496671786392540
-0.450000	0.110000	1.462551445138397188117096
-0.430000	0.110000	1.472759245258153271151969
-0.410000	0.110000	1.482265760165097479017504
-0.390000	0.110000	1.490681198762506376453985
-0.370000	0.110000	1.497560598368816942027593
-0.350000	0.110000	1.502480966201381606950349
-0.330000	0.110000	1.505111817422462250348758
-0.310000	0.110000	1.505291389762509091099218
-0.290000	0.110000	1.503136759365620855888324
-0.270000	0.110000	1.499197657746842660131392
-0.250000	0.110000	1.494569030521504249264808
-0.230000	0.110000	1.490817755008563949559175
-0.210000	0.110000	1.489619231111475539108824
-0.190000	0.110000	1.492220826429594415785118
-0.170000	0.110000	1.499042551581322602061164
-0.150000	0.110000	1.509634018221808204884837
-0.130000	0.110000	1.522909613687368324264071
-0.110000	0.110000	1.537468194952306577150125
-0.090000	0.110000	1.551855640999647123479122
-0.070000	0.110000	1.564733931359872487476537
-0.050000	0.110000	1.574979276697157981601549
-0.030000	0.110000	1.581742591934351294113981
-0.010000	0.110000	1.584500275961478577002595
0.010000	0.110000	1.584500275961478799047200
0.030000	0.110000	1.581742591934351738203191
0.050000	0.110000	1.574979276697158203646154
0.070000	0.110000	1.564733931359872709521142
0.090000	0.110000	1.551855640999647123479122
0.110000	0.110000	1.537468194952306577150125
0.130000	0.110000	1.522909613687368324264071
0.150000	0.110000	1.509634018221807982840232
0.170000	0.110000	1.499042551581322380016559
0.190000	0.110000	1.492220826429594415785118
0.210000	0.110000	1.489619231111475317064219
0.230000	0.110000	1.490817755008563949559175
0.250000	0.110000	1.494569030521504249264808
0.270000	0.110000	1.499197657746842660131392
0.290000	0.110000	1.503136759365620855888324
0.310000	0.110000	1.505291389762509091099218
0.330000	0.110000	1.505111817422462250348758
0.350000	0.110000	1.502480966201381606950349
0.370000	0.110000	1.497560598368816719982988
0.390000	0.110000	1.490681198762506598498589
0.410000	0.110000	1.482265760165097479017504
0.430000	0.110000	1.472759245258153271151969
0.450000	0.110000	1.462551445138396966072492
0.470000	0.110000	1.451908220496671564347935
0.490000	0.110000	1.440936975197607328169624
0.510000	0.110000	1.429603185203949022863412
0.530000	0.110000	1.417791442326582274091606
0.550000	0.110000	1.405387370761254528517270
0.570000	0.110000	1.392348452138785885878747
0.590000	0.110000	1.378743527636748567033464
0.610000	0.110000	1.364755823560673375638430
0.630000	0.110000	1.350666435774344531495217
0.650000	0.110000	1.336815284563173999998753
0.670000	0.110000	1.323559210251692652704492
0.690000	0.110000	1.311197094417429376278506
0.710000	0.110000	1.299762766256012724852553
0.730000	0.110000	1.289077448536046777149977
0.750000	0.110000	1.279120897010709301255815
0.770000	0.110000	1.269496882916424818077417
0.790000	0.110000	1.259351912239213167055141
0.810000	0.110000	1.251799256344567234933152
0.830000	0.110000	1.253136098946365573070238
0.850000	0.110000	1.230649493813905870354120
0.870000	0.110000	1.091704828619146194768064
0.890000	0.110000	0.924921849380443306110067
0.910000	0.110000	0.868692743661066635318946
0.930000	0.110000	0.858579464675131243112105
0.950000	0.110000	0.856316910815003939916323
0.970000	0.110000	0.855511774837333205390166
0.990000	0.110000	0.855147253374709981343926

-0.990000	0.130000	0.855895152310954809848909
-0.970000	0.130000	0.856252838579229069715382
-0.950000	0.130000	0.856999427533107982490890
-0.930000	0.130000	0.858934242957887006397755
-0.910000	0.130000	0.866871007558265183057244
-0.890000	0.130000	0.911316417842468196042205
-0.870000	0.130000	1.064897962027231415049755
-0.850000	0.130000	1.220930127334466153143921
-0.830000	0.130000	1.254552483741316670773358
-0.810000	0.130000	1.252893562946047145700845
-0.790000	0.130000	1.259722203353170755235624
-0.770000	0.130000	1.270017451190424973006543
-0.750000	0.130000	1.279596574772494665950262
-0.730000	0.130000	1.289066130255126063630655
-0.710000	0.130000	1.299009178466744574009795
-0.690000	0.130000	1.309625894939122625615369
-0.670000	0.130000	1.321254894953072689389728
-0.650000	0.130000	1.333990114547710437165051
-0.630000	0.130000	1.347588410632331701322073
-0.610000	0.130000	1.361673431051815263970184
-0.590000	0.130000	1.375817120693282546994851
-0.570000	0.130000	1.389618526055702130150848
-0.550000	0.130000	1.402796247814597663250424
-0.530000	0.130000	1.415230068655934259069795
-0.510000	0.130000	1.426959589545993889458941
-0.490000	0.130000	1.438134205279274491218189
-0.470000	0.130000	1.448928749399052140489630
-0.450000	0.130000	1.459449682363756606306993
-0.430000	0.130000	1.469663416853510096160562
-0.410000	0.130000	1.479368118735482795500502
-0.390000	0.130000	1.488212972767769315396436
-0.370000	0.130000	1.495757139932901269574472
-0.350000	0.130000	1.501549391194180849140594
-0.330000	0.130000	1.505208019537815467003838
-0.310000	0.130000	1.506496347882480435487196
-0.290000	0.130000	1.505409364137819894224890
-0.270000	0.130000	1.502287900104147366775464
-0.250000	0.130000	1.497930198697031256571677
-0.230000	0.130000	1.493596609357742188706197
-0.210000	0.130000	1.490793700206454186485416
-0.190000	0.130000	1.490847331441384149286478
-0.170000	0.130000	1.494473520902717567082618
-0.150000	0.130000	1.501597533662595962411501
-0.130000	0.130000	1.511465552941130940922676
-0.110000	0.130000	1.522909613687368324264071
-0.090000	0.130000	1.534615517390024219679390
-0.070000	0.130000	1.545320450076542506678834
-0.050000	0.130000	1.553938337173774941746274
-0.030000	0.130000	1.559638221011707903684851
-0.010000	0.130000	1.561903763967623870456691
0.010000	0.130000	1.561903763967623870456691
0.030000	0.130000	1.559638221011707903684851
0.050000	0.130000	1.553938337173775163790879
0.070000	0.130000	1.545320450076542506678834
0.090000	0.130000	1.534615517390023997634785
0.110000	0.130000	1.522909613687368324264071
0.130000	0.130000	1.511465552941130940922676
0.150000	0.130000	1.501597533662595740366896
0.170000	0.130000	1.494473520902717567082618
0.190000	0.130000	1.490847331441384149286478
0.210000	0.130000	1.490793700206454186485416
0.230000	0.130000	1.493596609357741966661592
0.250000	0.130000	1.497930198697031034527072
0.270000	0.130000	1.502287900104146922686255
0.290000	0.130000	1.505409364137819894224890
0.310000	0.130000	1.506496347882480213442591
0.330000	0.130000	1.505208019537815244959233
0.350000	0.130000	1.501549391194180627095989
0.370000	0.130000	1.495757139932901491619077
0.390000	0.130000	1.488212972767769537441040
0.410000	0.130000	1.479368118735482795500502
0.430000	0.130000	1.469663416853510096160562
0.450000	0.130000	1.459449682363756606306993
0.470000	0.130000	1.448928749399052140489630
0.490000	0.130000	1.438134205279274713262794
0.510000	0.130000	1.426959589545994111503546
0.530000	0.130000	1.415230068655934259069795
0.550000	0.130000	1.402796247814597885295029
0.570000	0.130000	1.389618526055702352195453
0.590000	0.130000	1.375817120693282546994851
0.610000	0.130000	1.361673431051815263970184
0.630000	0.130000	1.347588410632331479277468
0.650000	0.130000	1.333990114547709771031236
0.670000	0.130000	1.321254894953072467345123
0.690000	0.130000	1.309625894939122403570764
0.710000	0.130000	1.299009178466744351965190
0.730000	0.130000	1.289066130255126285675260
0.750000	0.130000	1.279596574772494443905657
0.770000	0.130000	1.270017451190424750961938
0.790000	0.130000	1.259722203353170755235624
0.810000	0.130000	1.252893562946047367745450
0.830000	0.130000	1.254552483741316670773358
0.850000	0.130000	1.220930127334466375188526
0.870000	0.130000	1.064897962027231637094360
0.890000	0.130000	0.911316417842467973997600
0.910000	0.130000	0.866871007558265183057244
0.930000	0.130000	0.858934242957887339464662
0.950000	0.130000	0.856999427533107982490890
0.970000	0.130000	0.856252838579228847670777
0.990000	0.130000	0.855895152310954587804304

-0.990000	0.150000	0.856764998871349492404192
-0.970000	0.150000	0.857112800650766559762417
-0.950000	0.150000	0.857815876749885242169569
-0.930000	0.150000	0.859456912162596453619301
-0.910000	0.150000	0.865525907212066125673289
-0.890000	0.150000	0.898853639869761744662924
-0.870000	0.150000	1.033558437122860995671658
-0.850000	0.150000	1.205802993497819608492705
-0.830000	0.150000	1.255581499491347452490686
-0.810000	0.150000	1.254204267852191412302432
-0.790000	0.150000	1.259760055976874015826183
-0.770000	0.150000	1.270120389054844256548904
-0.750000	0.150000	1.279947358244774457958215
-0.730000	0.150000	1.289336707157710204540990
-0.710000	0.150000	1.298830858137244304018054
-0.690000	0.150000	1.308664095100346314026751
-0.670000	0.150000	1.319360851428535097440431
-0.650000	0.150000	1.331295490264502223709542
-0.630000	0.150000	1.344403561047655459859129
-0.610000	0.150000	1.358312071120896469267336
-0.590000	0.150000	1.372472155386288417133756
-0.570000	0.150000	1.386338429002115457677746
-0.550000	0.150000	1.399539182223884070666031
-0.530000	0.150000	1.411928293226422326256397
-0.510000	0.150000	1.423560049455164566722942
-0.490000	0.150000	1.434616259500026025364150
-0.470000	0.150000	1.445313035773537535533251
-0.450000	0.150000	1.455806595016726712188415
-0.430000	0.150000	1.466116154645356051133831
-0.410000	0.150000	1.476083859437553380544728
-0.390000	0.150000	1.485381408151813076301551
-0.370000	0.150000	1.493566388416483370349397
-0.350000	0.150000	1.500170738014607207944096
-0.330000	0.150000	1.504790950274218719329156
-0.310000	0.150000	1.507158714570464352888735
-0.290000	0.150000	1.507197754090445096508688
-0.270000	0.150000	1.505090687334607713054879
-0.250000	0.150000	1.501367162179899850116271
-0.230000	0.150000	1.496953920289895600959085
-0.210000	0.150000	1.493086469734119514640724
-0.190000	0.150000	1.491025684533822559529881
-0.170000	0.150000	1.491678799194882332201928
-0.150000	0.150000	1.495326868855096691390827
-0.130000	0.150000	1.501597533662595962411501
-0.110000	0.150000	1.509634018221808204884837
-0.090000	0.150000	1.518334294123053762604059
-0.070000	0.150000	1.526563612423288640584929
-0.050000	0.150000	1.533307380982339429564831
-0.030000	0.150000	1.537772797695752702296090
-0.010000	0.150000	1.539462348344036168867888
0.010000	0.150000	1.539462348344036168867888
0.030000	0.150000	1.537772797695752924340695
0.050000	0.150000	1.533307380982339651609436
0.070000	0.150000	1.526563612423288640584929
0.090000	0.150000	1.518334294123053540559454
0.110000	0.150000	1.509634018221807760795627
0.130000	0.150000	1.501597533662595740366896
0.150000	0.150000	1.495326868855096691390827
0.170000	0.150000	1.491678799194882110157323
0.190000	0.150000	1.491025684533822337485276
0.210000	0.150000	1.493086469734119514640724
0.230000	0.150000	1.496953920289895156869875
0.250000	0.150000	1.501367162179899406027062
0.270000	0.150000	1.505090687334607268965669
0.290000	0.150000	1.507197754090444652419478
0.310000	0.150000	1.507158714570464130844130
0.330000	0.150000	1.504790950274218497284551
0.350000	0.150000	1.500170738014606985899491
0.370000	0.150000	1.493566388416483370349397
0.390000	0.150000	1.485381408151813076301551
0.410000	0.150000	1.476083859437553380544728
0.430000	0.150000	1.466116154645356051133831
0.450000	0.150000	1.455806595016726712188415
0.470000	0.150000	1.445313035773537313488646
0.490000	0.150000	1.434616259500025803319545
0.510000	0.150000	1.423560049455164788767547
0.530000	0.150000	1.411928293226422548301002
0.550000	0.150000	1.399539182223884514755241
0.570000	0.150000	1.386338429002115679722351
0.590000	0.150000	1.372472155386288639178360
0.610000	0.150000	1.358312071120896691311941
0.630000	0.150000	1.344403561047655237814524
0.650000	0.150000	1.331295490264502001664937
0.670000	0.150000	1.319360851428534875395826
0.690000	0.150000	1.308664095100346091982146
0.710000	0.150000	1.298830858137244081973449
0.730000	0.150000	1.289336707157710204540990
0.750000	0.150000	1.279947358244774235913610
0.770000	0.150000	1.270120389054844034504299
0.790000	0.150000	1.259760055976874015826183
0.810000	0.150000	1.254204267852191412302432
0.830000	0.150000	1.255581499491347452490686
0.850000	0.150000	1.205802993497819830537310
0.870000	0.150000	1.033558437122861217716263
0.890000	0.150000	0.898853639869761411596016
0.910000	0.150000	0.865525907212066125673289
0.930000	0.150000	0.859456912162596564641603
0.950000	0.150000	0.857815876749885131147266
0.970000	0.150000	0.857112800650766448740114
0.990000	0.150000	0.856764998871349492404192

-0.990000	0.170000	0.857779751238674004198970
-0.970000	0.170000	0.858112319762345476803489
-0.950000	0.170000	0.858784466910711086207186
-0.930000	0.170000	0.860174026193399665629613
-0.910000	0.170000	0.864726470932753454867736
-0.890000	0.170000	0.888513259543708411314356
-0.870000	0.170000	0.999364137133145424840563
-0.850000	0.170000	1.183177192218984652427594
-0.830000	0.170000	1.255474614508307995563996
-0.810000	0.170000	1.256005843922590070604883
-0.790000	0.170000	1.259601003342009972740811
-0.770000	0.170000	1.269606322304723144966943
-0.750000	0.170000	1.279683793320582019248377
-0.730000	0.170000	1.289291086183028012257523
-0.710000	0.170000	1.298807776720284579141662
-0.690000	0.170000	1.308307801585863572313428
-0.670000	0.170000	1.318343883963811746795614
-0.650000	0.170000	1.329546771190665221951122
-0.630000	0.170000	1.342073776453940103792206
-0.610000	0.170000	1.355604496715625328917554
-0.590000	0.170000	1.369526708826734884283383
-0.570000	0.170000	1.383217186736241277600357
-0.550000	0.170000	1.396269797262315037755798
-0.530000	0.170000	1.408537498042269353604183
-0.510000	0.170000	1.420078202782334875209358
-0.490000	0.170000	1.431071060486248214260740
-0.470000	0.170000	1.441731753589870601572898
-0.450000	0.170000	1.452231000828907214739161
-0.430000	0.170000	1.462616608658149797150827
-0.410000	0.170000	1.472763241999338612586712
-0.390000	0.170000	1.482369790353703642438177
-0.370000	0.170000	1.491015025665103799212829
-0.350000	0.170000	1.498249464923825158280124
-0.330000	0.170000	1.503684881516669902268291
-0.310000	0.170000	1.507052650404156146635160
-0.290000	0.170000	1.508234402791156947287732
-0.270000	0.170000	1.507294345090714138279964
-0.250000	0.170000	1.504539462518210246599892
-0.230000	0.170000	1.500584698786412429782899
-0.210000	0.170000	1.496344649955524186424327
-0.190000	0.170000	1.492885277859553383450475
-0.170000	0.170000	1.491149461283163280000963
-0.150000	0.170000	1.491678799194882110157323
-0.130000	0.170000	1.494473520902717789127223
-0.110000	0.170000	1.499042551581322824105769
-0.090000	0.170000	1.504573113329599642895573
-0.070000	0.170000	1.510128272664088777688107
-0.050000	0.170000	1.514815791578453696430984
-0.030000	0.170000	1.517913340426434665175748
-0.010000	0.170000	1.518960614729411684464822
0.010000	0.170000	1.518960614729411684464822
0.030000	0.170000	1.517913340426434665175748
0.050000	0.170000	1.514815791578453696430984
0.070000	0.170000	1.510128272664088333598897
0.090000	0.170000	1.504573113329599420850968
0.110000	0.170000	1.499042551581322380016559
0.130000	0.170000	1.494473520902717789127223
0.150000	0.170000	1.491678799194882332201928
0.170000	0.170000	1.491149461283163280000963
0.190000	0.170000	1.492885277859553383450475
0.210000	0.170000	1.496344649955524186424327
0.230000	0.170000	1.500584698786412207738294
0.250000	0.170000	1.504539462518210024555287
0.270000	0.170000	1.507294345090714138279964
0.290000	0.170000	1.508234402791156725243127
0.310000	0.170000	1.507052650404155924590555
0.330000	0.170000	1.503684881516669680223686
0.350000	0.170000	1.498249464923824714190914
0.370000	0.170000	1.491015025665103799212829
0.390000	0.170000	1.482369790353703642438177
0.410000	0.170000	1.472763241999338834631317
0.430000	0.170000	1.462616608658149797150827
0.450000	0.170000	1.452231000828906992694556
0.470000	0.170000	1.441731753589870157483688
0.490000	0.170000	1.431071060486247992216136
0.510000	0.170000	1.420078202782334875209358
0.530000	0.170000	1.408537498042269353604183
0.550000	0.170000	1.396269797262315259800403
0.570000	0.170000	1.383217186736241277600357
0.590000	0.170000	1.369526708826734884283383
0.610000	0.170000	1.355604496715625550962159
0.630000	0.170000	1.342073776453940103792206
0.650000	0.170000	1.329546771190665221951122
0.670000	0.170000	1.318343883963811746795614
0.690000	0.170000	1.308307801585863572313428
0.710000	0.170000	1.298807776720284135052452
0.730000	0.170000	1.289291086183028012257523
0.750000	0.170000	1.279683793320582019248377
0.770000	0.170000	1.269606322304722922922338
0.790000	0.170000	1.259601003342009972740811
0.810000	0.170000	1.256005843922590070604883
0.830000	0.170000	1.255474614508307995563996
0.850000	0.170000	1.183177192218985096516803
0.870000	0.170000	0.999364137133145979952076
0.890000	0.170000	0.888513259543708744381263
0.910000	0.170000	0.864726470932753898956946
0.930000	0.170000	0.860174026193399887674218
0.950000	0.170000	0.858784466910711086207186
0.970000	0.170000	0.858112319762345476803489
0.990000	0.170000	0.857779751238673893176667

-0.990000	0.190000	0.858938873571503114234815
-0.970000	0.190000	0.859258252492771101849200
-0.950000	0.190000	0.859905619571668666800690
-0.930000	0.190000	0.861108727018512043471787
-0.910000	0.190000	0.864482278806491533096334
-0.890000	0.190000	0.880817173721807677999607
-0.870000	0.190000	0.965164078876601605472274
-0.850000	0.190000	1.150999916901478847819362
-0.830000	0.190000	1.252661688071952994505409
-0.810000	0.190000	1.258571376731731472631282
-0.790000	0.190000	1.259684625679538427789339
-0.770000	0.190000	1.268710544821977315166350
-0.750000	0.190000	1.278689861052956899811761
-0.730000	0.190000	1.288367838092403738770031
-0.710000	0.190000	1.298041755100799665711975
-0.690000	0.190000	1.307596061738249382244703
-0.670000	0.190000	1.317434171119186592235906
-0.650000	0.190000	1.328286822206090178610793
-0.630000	0.190000	1.340451420124156411972649
-0.610000	0.190000	1.353650031500850170473882
-0.590000	0.190000	1.367264460684544324919898
-0.570000	0.190000	1.380677043995060859771229
-0.550000	0.190000	1.393503391629288268305231
-0.530000	0.190000	1.405605409211661882551425
-0.510000	0.190000	1.417023716980838177192936
-0.490000	0.190000	1.427909573338136173248358
-0.470000	0.190000	1.438461380926911115096800
-0.450000	0.190000	1.448854407833476187761335
-0.430000	0.190000	1.459159253544864087714927
-0.410000	0.190000	1.469285325400254027528035
-0.390000	0.190000	1.478975361041600322664635
-0.370000	0.190000	1.487859458290604397490142
-0.350000	0.190000	1.495538913388287705075186
-0.330000	0.190000	1.501661592792994381895255
-0.310000	0.190000	1.505964918379490091737694
-0.290000	0.190000	1.508294026501348694679905
-0.270000	0.190000	1.508621021071479439967788
-0.250000	0.190000	1.507086550676396852210814
-0.230000	0.190000	1.504055776668236310555926
-0.210000	0.190000	1.500140025853015757206776
-0.190000	0.190000	1.496139268357655538466133
-0.170000	0.190000	1.492885277859553383450475
-0.150000	0.190000	1.491025684533822337485276
-0.130000	0.190000	1.490847331441384149286478
-0.110000	0.190000	1.492220826429594859874328
-0.090000	0.190000	1.494674988812502158808115
-0.070000	0.190000	1.497542198958539350073238
-0.050000	0.190000	1.500116119467383990482290
-0.030000	0.190000	1.501789700885979073063936
-0.010000	0.190000	1.502165768743298102094741
0.010000	0.190000	1.502165768743297880050136
0.030000	0.190000	1.501789700885979073063936
0.050000	0.190000	1.500116119467383990482290
0.070000	0.190000	1.497542198958538905984028
0.090000	0.190000	1.494674988812501936763510
0.110000	0.190000	1.492220826429594637829723
0.130000	0.190000	1.490847331441384371331083
0.150000	0.190000	1.491025684533822337485276
0.170000	0.190000	1.492885277859553383450475
0.190000	0.190000	1.496139268357655538466133
0.210000	0.190000	1.500140025853015757206776
0.230000	0.190000	1.504055776668236088511321
0.250000	0.190000	1.507086550676396408121605
0.270000	0.190000	1.508621021071478995878579
0.290000	0.190000	1.508294026501348250590695
0.310000	0.190000	1.505964918379489647648484
0.330000	0.190000	1.501661592792994159850650
0.350000	0.190000	1.495538913388287483030581
0.370000	0.190000	1.487859458290604397490142
0.390000	0.190000	1.478975361041600322664635
0.410000	0.190000	1.469285325400254027528035
0.430000	0.190000	1.459159253544864087714927
0.450000	0.190000	1.448854407833476187761335
0.470000	0.190000	1.438461380926910893052195
0.490000	0.190000	1.427909573338136173248358
0.510000	0.190000	1.417023716980838177192936
0.530000	0.190000	1.405605409211662104596030
0.550000	0.190000	1.393503391629288268305231
0.570000	0.190000	1.380677043995060859771229
0.590000	0.190000	1.367264460684544546964503
0.610000	0.190000	1.353650031500850170473882
0.630000	0.190000	1.340451420124156411972649
0.650000	0.190000	1.328286822206090178610793
0.670000	0.190000	1.317434171119186592235906
0.690000	0.190000	1.307596061738249160200098
0.710000	0.190000	1.298041755100799887756580
0.730000	0.190000	1.288367838092403960814636
0.750000	0.190000	1.278689861052956899811761
0.770000	0.190000	1.268710544821977315166350
0.790000	0.190000	1.259684625679538427789339
0.810000	0.190000	1.258571376731731472631282
0.830000	0.190000	1.252661688071952994505409
0.850000	0.190000	1.150999916901479291908572
0.870000	0.190000	0.965164078876601827516879
0.890000	0.190000	0.880817173721808122088817
0.910000	0.190000	0.864482278806491866163242
0.930000	0.190000	0.861108727018512376538695
0.950000	0.190000	0.859905619571668777822993
0.970000	0.190000	0.859258252492771101849200
0.990000	0.190000	0.858938873571503114234815

-0.990000	0.210000	0.860231447827222495128296
-0.970000	0.210000	0.860544766415283768346001
-0.950000	0.210000	0.861161977061698280522251
-0.930000	0.210000	0.862247385589639203651302
-0.910000	0.210000	0.864767256336095413438159
-0.890000	0.210000	0.875601431513653993832236
-0.870000	0.210000	0.934581168185398603043268
-0.850000	0.210000	1.108393199110462523648835
-0.830000	0.210000	1.244307490581624486836176
-0.810000	0.210000	1.261828972369877899240009
-0.790000	0.210000	1.260518001044070413030340
-0.770000	0.210000	1.267981941161965497855135
-0.750000	0.210000	1.277467454480589514886901
-0.730000	0.210000	1.286772729443411478200687
-0.710000	0.210000	1.296247506963732476492623
-0.690000	0.210000	1.305761731841057926573058
-0.670000	0.210000	1.315525762212615301649521
-0.650000	0.210000	1.326233563751595845303655
-0.630000	0.210000	1.338218671144120186511373
-0.610000	0.210000	1.351206094056307760453706
-0.590000	0.210000	1.364592481019338832126664
-0.570000	0.210000	1.377801448254221350353532
-0.550000	0.210000	1.390476960002186013198866
-0.530000	0.210000	1.402469566951555890454983
-0.510000	0.210000	1.413781696628410466942682
-0.490000	0.210000	1.424534656374870644768293
-0.470000	0.210000	1.434920720180276720867596
-0.450000	0.210000	1.445126065688883798543429
-0.430000	0.210000	1.455241204456467762895500
-0.410000	0.210000	1.465209791873827605002134
-0.390000	0.210000	1.474831460579823616541262
-0.370000	0.210000	1.483811687698592507445028
-0.350000	0.210000	1.491824170017952422284679
-0.330000	0.210000	1.498560053638079869742228
-0.310000	0.210000	1.503756990547951311043562
-0.290000	0.210000	1.507220589337812777230852
-0.270000	0.210000	1.508850890237773745283789
-0.250000	0.210000	1.508677235706003649795548
-0.230000	0.210000	1.506891939720084172549264
-0.210000	0.210000	1.503867336030878298913649
-0.190000	0.210000	1.500140025853015757206776
-0.170000	0.210000	1.496344649955524186424327
-0.150000	0.210000	1.493086469734119514640724
-0.130000	0.210000	1.490793700206454186485416
-0.110000	0.210000	1.489619231111475539108824
-0.090000	0.210000	1.489428357837420557885366
-0.070000	0.210000	1.489865389328199007934472
-0.050000	0.210000	1.490467404551679697632949
-0.030000	0.210000	1.490790822489208133916350
-0.010000	0.210000	1.490530759990584375174194
0.010000	0.210000	1.490530759990584153129589
0.030000	0.210000	1.490790822489207911871745
0.050000	0.210000	1.490467404551679697632949
0.070000	0.210000	1.489865389328199007934472
0.090000	0.210000	1.489428357837420335840761
0.110000	0.210000	1.489619231111475317064219
0.130000	0.210000	1.490793700206454408530021
0.150000	0.210000	1.493086469734119736685329
0.170000	0.210000	1.496344649955524186424327
0.190000	0.210000	1.500140025853015757206776
0.210000	0.210000	1.503867336030878298913649
0.230000	0.210000	1.506891939720083950504659
0.250000	0.210000	1.508677235706003205706338
0.270000	0.210000	1.508850890237773301194579
0.290000	0.210000	1.507220589337812333141642
0.310000	0.210000	1.503756990547951088998957
0.330000	0.210000	1.498560053638079869742228
0.350000	0.210000	1.491824170017952200240074
0.370000	0.210000	1.483811687698592285400423
0.390000	0.210000	1.474831460579823616541262
0.410000	0.210000	1.465209791873827605002134
0.430000	0.210000	1.455241204456467984940105
0.450000	0.210000	1.445126065688883798543429
0.470000	0.210000	1.434920720180276720867596
0.490000	0.210000	1.424534656374870644768293
0.510000	0.210000	1.413781696628410466942682
0.530000	0.210000	1.402469566951555890454983
0.550000	0.210000	1.390476960002185791154261
0.570000	0.210000	1.377801448254221128308927
0.590000	0.210000	1.364592481019338832126664
0.610000	0.210000	1.351206094056307760453706
0.630000	0.210000	1.338218671144120186511373
0.650000	0.210000	1.326233563751595845303655
0.670000	0.210000	1.315525762212615523694126
0.690000	0.210000	1.305761731841057926573058
0.710000	0.210000	1.296247506963732698537228
0.730000	0.210000	1.286772729443411700245292
0.750000	0.210000	1.277467454480589514886901
0.770000	0.210000	1.267981941161965497855135
0.790000	0.210000	1.260518001044069968941130
0.810000	0.210000	1.261828972369877677195404
0.830000	0.210000	1.244307490581624486836176
0.850000	0.210000	1.108393199110462745693440
0.870000	0.210000	0.934581168185398936110175
0.890000	0.210000	0.875601431513654215876841
0.910000	0.210000	0.864767256336095746505066
0.930000	0.210000	0.862247385589639536718209
0.950000	0.210000	0.861161977061698391544553
0.970000	0.210000	0.860544766415283768346001
0.990000	0.210000	0.860231447827222717172901

-0.990000	0.230000	0.861671269735451383908753
-0.970000	0.230000	0.861981876828855519967476
-0.950000	0.230000	0.862565715409387867573798
-0.930000	0.230000	0.863562597819873545290648
-0.910000	0.230000	0.865509904397816054455461
-0.890000	0.230000	0.872571311799775983786276
-0.870000	0.230000	0.910532983265906814551727
-0.850000	0.230000	1.057241511559454449908912
-0.830000	0.230000	1.226101539348985802746483
-0.810000	0.230000	1.264960602173416104321291
-0.790000	0.230000	1.262413052529670176582499
-0.770000	0.230000	1.267846499221551459513080
-0.750000	0.230000	1.276679392205640972690617
-0.730000	0.230000	1.285310743886211914954742
-0.710000	0.230000	1.294098758438040341900432
-0.690000	0.230000	1.303123783998071161249754
-0.670000	0.230000	1.312489162342570070407533
-0.650000	0.230000	1.322815065800659217742918
-0.630000	0.230000	1.334449091695804945345571
-0.610000	0.230000	1.347129196971997400211762
-0.590000	0.230000	1.360283523693631035911267
-0.570000	0.230000	1.373368864747358530919996
-0.550000	0.230000	1.386015598623117073273647
-0.530000	0.230000	1.398020290057448988818578
-0.510000	0.230000	1.409332317348052532324232
-0.490000	0.230000	1.420051396781613295416946
-0.470000	0.230000	1.430369359196816292367771
-0.450000	0.230000	1.440470292578906352787271
-0.430000	0.230000	1.450443117492244304855831
-0.410000	0.230000	1.460254855857770817095798
-0.390000	0.230000	1.469770502482219187712076
-0.370000	0.230000	1.478791083917751825183018
-0.350000	0.230000	1.487079138698004676655273
-0.330000	0.230000	1.494372743964286431861410
-0.310000	0.230000	1.500405688202194109948096
-0.290000	0.230000	1.504945682022131858701641
-0.270000	0.230000	1.507840056776644788172348
-0.250000	0.230000	1.509050926164888117853025
-0.230000	0.230000	1.508665525999950851598896
-0.210000	0.230000	1.506891939720084172549264
-0.190000	0.230000	1.504055776668236310555926
-0.170000	0.230000	1.500584698786412429782899
-0.150000	0.230000	1.496953920289895378914480
-0.130000	0.230000	1.493596609357741966661592
-0.110000	0.230000	1.490817755008564171603780
-0.090000	0.230000	1.488742833311794466766287
-0.070000	0.230000	1.487313500448078196214396
-0.050000	0.230000	1.486332200896979260917874
-0.030000	0.230000	1.485549682157419226768980
-0.010000	0.230000	1.484773549607080189716157
0.010000	0.230000	1.484773549607079967671552
0.030000	0.230000	1.485549682157419004724375
0.050000	0.230000	1.486332200896979038873269
0.070000	0.230000	1.487313500448078196214396
0.090000	0.230000	1.488742833311794244721682
0.110000	0.230000	1.490817755008563727514570
0.130000	0.230000	1.493596609357741966661592
0.150000	0.230000	1.496953920289895378914480
0.170000	0.230000	1.500584698786412429782899
0.190000	0.230000	1.504055776668236310555926
0.210000	0.230000	1.506891939720083950504659
0.230000	0.230000	1.508665525999950629554291
0.250000	0.230000	1.509050926164887895808420
0.270000	0.230000	1.507840056776644566127743
0.290000	0.230000	1.504945682022131858701641
0.310000	0.230000	1.500405688202193887903491
0.330000	0.230000	1.494372743964286653906015
0.350000	0.230000	1.487079138698004898699878
0.370000	0.230000	1.478791083917751603138413
0.390000	0.230000	1.469770502482219187712076
0.410000	0.230000	1.460254855857770817095798
0.430000	0.230000	1.450443117492244526900436
0.450000	0.230000	1.440470292578906574831876
0.470000	0.230000	1.430369359196816514412376
0.490000	0.230000	1.420051396781613295416946
0.510000	0.230000	1.409332317348052532324232
0.530000	0.230000	1.398020290057448988818578
0.550000	0.230000	1.386015598623117073273647
0.570000	0.230000	1.373368864747358530919996
0.590000	0.230000	1.360283523693631035911267
0.610000	0.230000	1.347129196971997400211762
0.630000	0.230000	1.334449091695804945345571
0.650000	0.230000	1.322815065800659217742918
0.670000	0.230000	1.312489162342570070407533
0.690000	0.230000	1.303123783998071383294359
0.710000	0.230000	1.294098758438040563945037
0.730000	0.230000	1.285310743886212136999347
0.750000	0.230000	1.276679392205640972690617
0.770000	0.230000	1.267846499221551459513080
0.790000	0.230000	1.262413052529669954537894
0.810000	0.230000	1.264960602173416104321291
0.830000	0.230000	1.226101539348986246835693
0.850000	0.230000	1.057241511559454671953517
0.870000	0.230000	0.910532983265906925574029
0.890000	0.230000	0.872571311799776316853183
0.910000	0.230000	0.865509904397816165477764
0.930000	0.230000	0.863562597819873767335253
0.950000	0.230000	0.862565715409388089618403
0.970000	0.230000	0.861981876828855519967476
0.990000	0.230000	0.861671269735451383908753

-0.990000	0.250000	0.863257999001118436765978
-0.970000	0.250000	0.863562758094972959810320
-0.950000	0.250000	0.864135485512540713060048
-0.930000	0.250000	0.865052667302800837312304
-0.910000	0.250000	0.866628822086133121516127
-0.890000	0.250000	0.871267293519975782878362
-0.870000	0.250000	0.894228133323489382533467
-0.850000	0.250000	1.003398299088113398980227
-0.830000	0.250000	1.192983525074717165992411
-0.810000	0.250000	1.265858975964618826637320
-0.790000	0.250000	1.265420459806904984745302
-0.770000	0.250000	1.268371555944566964058140
-0.750000	0.250000	1.276574586733369987001652
-0.730000	0.250000	1.284615509335912619803821
-0.710000	0.250000	1.292524765115250273694869
-0.690000	0.250000	1.300702590895666865833391
-0.670000	0.250000	1.309257486117903379607696
-0.650000	0.250000	1.318740564316841501479871
-0.630000	0.250000	1.329563343218350235375169
-0.610000	0.250000	1.341563931536018605683580
-0.590000	0.250000	1.354258566126988805322640
-0.570000	0.250000	1.367136487336548356097410
-0.550000	0.250000	1.379773121823469006486107
-0.530000	0.250000	1.391875429750085046975983
-0.510000	0.250000	1.403329913654969285374818
-0.490000	0.250000	1.414208119110718975264263
-0.470000	0.250000	1.424673522462189811932376
-0.450000	0.250000	1.434862523661907696137519
-0.430000	0.250000	1.444824712873536531887453
-0.410000	0.250000	1.454538722076348156164727
-0.390000	0.250000	1.463947825545247605205645
-0.370000	0.250000	1.472969466503573743310085
-0.350000	0.250000	1.481467331053825331466101
-0.330000	0.250000	1.489228167745946240785315
-0.310000	0.250000	1.495983309444583353453595
-0.290000	0.250000	1.501473022095662912533953
-0.270000	0.250000	1.505513459847497736987521
-0.250000	0.250000	1.508030642727872017161417
-0.230000	0.250000	1.509050926164888117853025
-0.210000	0.250000	1.508677235706003427750943
-0.190000	0.250000	1.507086550676396630166209
-0.170000	0.250000	1.504539462518210468644497
-0.150000	0.250000	1.501367162179899850116271
-0.130000	0.250000	1.497930198697031256571677
-0.110000	0.250000	1.494569030521504471309413
-0.090000	0.250000	1.491555124360270490058156
-0.070000	0.250000	1.489048150661810954176190
-0.050000	0.250000	1.487080146972747707323492
-0.030000	0.250000	1.485588328182343431649315
-0.010000	0.250000	1.484493225150000705880871
0.010000	0.250000	1.484493225150000705880871
0.030000	0.250000	1.485588328182343431649315
0.050000	0.250000	1.487080146972747929368097
0.070000	0.250000	1.489048150661810954176190
0.090000	0.250000	1.491555124360270268013551
0.110000	0.250000	1.494569030521504249264808
0.130000	0.250000	1.497930198697031256571677
0.150000	0.250000	1.501367162179899850116271
0.170000	0.250000	1.504539462518210246599892
0.190000	0.250000	1.507086550676396630166209
0.210000	0.250000	1.508677235706003427750943
0.230000	0.250000	1.509050926164887895808420
0.250000	0.250000	1.508030642727871795116812
0.270000	0.250000	1.505513459847497959032125
0.290000	0.250000	1.501473022095662912533953
0.310000	0.250000	1.495983309444583575498200
0.330000	0.250000	1.489228167745946462829920
0.350000	0.250000	1.481467331053825553510706
0.370000	0.250000	1.472969466503573965354690
0.390000	0.250000	1.463947825545247827250250
0.410000	0.250000	1.454538722076348156164727
0.430000	0.250000	1.444824712873536531887453
0.450000	0.250000	1.434862523661908140226728
0.470000	0.250000	1.424673522462189811932376
0.490000	0.250000	1.414208119110718753219658
0.510000	0.250000	1.403329913654969063330213
0.530000	0.250000	1.391875429750085046975983
0.550000	0.250000	1.379773121823469006486107
0.570000	0.250000	1.367136487336548356097410
0.590000	0.250000	1.354258566126988805322640
0.610000	0.250000	1.341563931536018605683580
0.630000	0.250000	1.329563343218350235375169
0.650000	0.250000	1.318740564316841501479871
0.670000	0.250000	1.309257486117903601652301
0.690000	0.250000	1.300702590895667087877996
0.710000	0.250000	1.292524765115250273694869
0.730000	0.250000	1.284615509335912619803821
0.750000	0.250000	1.276574586733369987001652
0.770000	0.250000	1.268371555944566519968930
0.790000	0.250000	1.265420459806904540656092
0.810000	0.250000	1.265858975964618826637320
0.830000	0.250000	1.192983525074717165992411
0.850000	0.250000	1.003398299088113621024831
0.870000	0.250000	0.894228133323489493555769
0.890000	0.250000	0.871267293519975893900664
0.910000	0.250000	0.866628822086133232538430
0.930000	0.250000	0.865052667302801170379212
0.950000	0.250000	0.864135485512540935104653
0.970000	0.250000	0.863562758094972848788018
0.990000	0.250000	0.863257999001118436765978

-0.990000	0.270000	0.864989379850547135397676
-0.970000	0.270000	0.865281024527674746948946
-0.950000	0.270000	0.865857941857954171993583
-0.930000	0.270000	0.866721953108668952125981
-0.910000	0.270000	0.868067178479625556342114
-0.890000	0.270000	0.871217075733192625186518
-0.870000	0.270000	0.884633929117069395253736
-0.850000	0.270000	0.955629060731646995385802
-0.830000	0.270000	1.141706064928765806953948
-0.810000	0.270000	1.260283636345309377091439
-0.790000	0.270000	1.269318887460652689469498
-0.770000	0.270000	1.269464907995014879560358
-0.750000	0.270000	1.276893406652415796642686
-0.730000	0.270000	1.284667465847038059223451
-0.710000	0.270000	1.291880178807764956161463
-0.690000	0.270000	1.299195091937065171805443
-0.670000	0.270000	1.306810711946974290498247
-0.650000	0.270000	1.315175327182731335184940
-0.630000	0.270000	1.324788723351295827157514
-0.610000	0.270000	1.335694179269611758797964
-0.590000	0.270000	1.347586461709701532996064
-0.570000	0.270000	1.360023699439548927614396
-0.550000	0.270000	1.372526108195156080427068
-0.530000	0.270000	1.384706613903178507030134
-0.510000	0.270000	1.396385299799614898574873
-0.490000	0.270000	1.407578344301676942507129
-0.470000	0.270000	1.418365291728367560963875
-0.450000	0.270000	1.428777104273802445177921
-0.430000	0.270000	1.438794244811742339962279
-0.410000	0.270000	1.448411343228808156879950
-0.390000	0.270000	1.457671033375872671200568
-0.370000	0.270000	1.466620643493444786642499
-0.350000	0.270000	1.475221786607291196702363
-0.330000	0.270000	1.483302780121377839606112
-0.310000	0.270000	1.490598067295090478623365
-0.290000	0.270000	1.496841041480012846065506
-0.270000	0.270000	1.501842273785134684871423
-0.250000	0.270000	1.505513459847497959032125
-0.230000	0.270000	1.507840056776644788172348
-0.210000	0.270000	1.508850890237773523239184
-0.190000	0.270000	1.508621021071478995878579
-0.170000	0.270000	1.507294345090714138279964
-0.150000	0.270000	1.505090687334607491010274
-0.130000	0.270000	1.502287900104147144730860
-0.110000	0.270000	1.499197657746842660131392
-0.090000	0.270000	1.496133786787746000612742
-0.070000	0.270000	1.493364214547177493130903
-0.050000	0.270000	1.491065880964803636032912
-0.030000	0.270000	1.489314252049644959896568
-0.010000	0.270000	1.488123235823332057847779
0.010000	0.270000	1.488123235823332057847779
0.030000	0.270000	1.489314252049645403985778
0.050000	0.270000	1.491065880964803858077516
0.070000	0.270000	1.493364214547177271086298
0.090000	0.270000	1.496133786787746000612742
0.110000	0.270000	1.499197657746842660131392
0.130000	0.270000	1.502287900104147366775464
0.150000	0.270000	1.505090687334607713054879
0.170000	0.270000	1.507294345090714138279964
0.190000	0.270000	1.508621021071479217923184
0.210000	0.270000	1.508850890237773523239184
0.230000	0.270000	1.507840056776644788172348
0.250000	0.270000	1.505513459847497959032125
0.270000	0.270000	1.501842273785135128960633
0.290000	0.270000	1.496841041480013068110111
0.310000	0.270000	1.490598067295090700667970
0.330000	0.270000	1.483302780121378061650717
0.350000	0.270000	1.475221786607291418746968
0.370000	0.270000	1.466620643493445008687104
0.390000	0.270000	1.457671033375872671200568
0.410000	0.270000	1.448411343228808156879950
0.430000	0.270000	1.438794244811742562006884
0.450000	0.270000	1.428777104273802445177921
0.470000	0.270000	1.418365291728367560963875
0.490000	0.270000	1.407578344301676942507129
0.510000	0.270000	1.396385299799614898574873
0.530000	0.270000	1.384706613903178284985529
0.550000	0.270000	1.372526108195156080427068
0.570000	0.270000	1.360023699439548705569791
0.590000	0.270000	1.347586461709701310951459
0.610000	0.270000	1.335694179269611536753359
0.630000	0.270000	1.324788723351295383068305
0.650000	0.270000	1.315175327182731335184940
0.670000	0.270000	1.306810711946974512542852
0.690000	0.270000	1.299195091937065393850048
0.710000	0.270000	1.291880178807765178206068
0.730000	0.270000	1.284667465847038503312660
0.750000	0.270000	1.276893406652416018687290
0.770000	0.270000	1.269464907995014879560358
0.790000	0.270000	1.269318887460652689469498
0.810000	0.270000	1.260283636345309377091439
0.830000	0.270000	1.141706064928765584909343
0.850000	0.270000	0.955629060731646995385802
0.870000	0.270000	0.884633929117069617298341
0.890000	0.270000	0.871217075733192625186518
0.910000	0.270000	0.868067178479625667364417
0.930000	0.270000	0.866721953108669285192889
0.950000	0.270000	0.865857941857954171993583
0.970000	0.270000	0.865281024527674635926644
0.990000	0.270000	0.864989379850546802330769

-0.990000	0.290000	0.866886136169432108822264
-0.970000	0.290000	0.867166770619184790191980
-0.950000	0.290000	0.867728822457289883374187
-0.930000	0.290000	0.868555033257016995129618
-0.910000	0.290000	0.869764602334360037438898
-0.890000	0.290000	0.872046036648548406056136
-0.870000	0.290000	0.879782488665835527008596
-0.850000	0.290000	0.920727876673139822294445
-0.830000	0.290000	1.075201021101973353211179
-0.810000	0.290000	1.241070430683024250484436
-0.790000	0.290000	1.273214886797960465614210
-0.770000	0.290000	1.271232392700556435016779
-0.750000	0.290000	1.277228275250243294536290
-0.730000	0.290000	1.284967536133864385305969
-0.710000	0.290000	1.291824073669153527532671
-0.690000	0.290000	1.298490197640483900798358
-0.670000	0.290000	1.305330474745083346732599
-0.650000	0.290000	1.312643213823596166633934
-0.630000	0.290000	1.320956916006407411146029
-0.610000	0.290000	1.330556013038078022603372
-0.590000	0.290000	1.341385259999014589737953
-0.570000	0.290000	1.353131590999669287000984
-0.550000	0.290000	1.365305714292367023077190
-0.530000	0.290000	1.377457067641806087721079
-0.510000	0.290000	1.389343386679147807072354
-0.490000	0.290000	1.400889030879454377753746
-0.470000	0.290000	1.412031429409004612551826
-0.450000	0.290000	1.422655828425474444642873
-0.430000	0.290000	1.432672718656043286955537
-0.410000	0.290000	1.442117853717907127730768
-0.390000	0.290000	1.451151651705362866096038
-0.370000	0.290000	1.459941392404900062373940
-0.350000	0.290000	1.468518295704368092913228
-0.330000	0.290000	1.476736009002135752155027
-0.310000	0.290000	1.484344678087620827966475
-0.290000	0.290000	1.491101908871425241187580
-0.270000	0.290000	1.496841041480012846065506
-0.250000	0.290000	1.501473022095662912533953
-0.230000	0.290000	1.504945682022131858701641
-0.210000	0.290000	1.507220589337812555186247
-0.190000	0.290000	1.508294026501348250590695
-0.170000	0.290000	1.508234402791156947287732
-0.150000	0.290000	1.507197754090445096508688
-0.130000	0.290000	1.505409364137819894224890
-0.110000	0.290000	1.503136759365620855888324
-0.090000	0.290000	1.500665638673073898345933
-0.070000	0.290000	1.498268281959769243627534
-0.050000	0.290000	1.496169290130225038026879
-0.030000	0.290000	1.494521259176195382423202
-0.010000	0.290000	1.493409303063833570845986
0.010000	0.290000	1.493409303063833570845986
0.030000	0.290000	1.494521259176195382423202
0.050000	0.290000	1.496169290130225038026879
0.070000	0.290000	1.498268281959769243627534
0.090000	0.290000	1.500665638673073676301328
0.110000	0.290000	1.503136759365620633843719
0.130000	0.290000	1.505409364137820116269495
0.150000	0.290000	1.507197754090445096508688
0.170000	0.290000	1.508234402791156947287732
0.190000	0.290000	1.508294026501348694679905
0.210000	0.290000	1.507220589337812555186247
0.230000	0.290000	1.504945682022131858701641
0.250000	0.290000	1.501473022095662912533953
0.270000	0.290000	1.496841041480013068110111
0.290000	0.290000	1.491101908871425463232185
0.310000	0.290000	1.484344678087621272055685
0.330000	0.290000	1.476736009002135752155027
0.350000	0.290000	1.468518295704367870868623
0.370000	0.290000	1.459941392404900062373940
0.390000	0.290000	1.451151651705363088140643
0.410000	0.290000	1.442117853717907127730768
0.430000	0.290000	1.432672718656043509000142
0.450000	0.290000	1.422655828425474222598268
0.470000	0.290000	1.412031429409004612551826
0.490000	0.290000	1.400889030879454377753746
0.510000	0.290000	1.389343386679147585027749
0.530000	0.290000	1.377457067641805865676474
0.550000	0.290000	1.365305714292366578987981
0.570000	0.290000	1.353131590999669064956379
0.590000	0.290000	1.341385259999014145648744
0.610000	0.290000	1.330556013038077356469557
0.630000	0.290000	1.320956916006407189101424
0.650000	0.290000	1.312643213823596388678538
0.670000	0.290000	1.305330474745083346732599
0.690000	0.290000	1.298490197640483900798358
0.710000	0.290000	1.291824073669153527532671
0.730000	0.290000	1.284967536133864385305969
0.750000	0.290000	1.277228275250243294536290
0.770000	0.290000	1.271232392700556435016779
0.790000	0.290000	1.273214886797960465614210
0.810000	0.290000	1.241070430683024250484436
0.830000	0.290000	1.075201021101973353211179
0.850000	0.290000	0.920727876673139711272142
0.870000	0.290000	0.879782488665835749053201
0.890000	0.290000	0.872046036648548628100741
0.910000	0.290000	0.869764602334360148461201
0.930000	0.290000	0.868555033257017106151920
0.950000	0.290000	0.867728822457289772351885
0.970000	0.290000	0.867166770619184790191980
0.990000	0.290000	0.866886136169431997799961

-0.990000	0.310000	0.868933590661275401245689
-0.970000	0.310000	0.869212478043949410277946
-0.950000	0.310000	0.869758683527879439267849
-0.930000	0.310000	0.870549017104979339087834
-0.910000	0.310000	0.871678638278097661640231
-0.890000	0.310000	0.873469586011208276588036
-0.870000	0.310000	0.878075500179806733846988
-0.850000	0.310000	0.900079533325739200577686
-0.830000	0.310000	1.005568885545143231752263
-0.810000	0.310000	1.199297220760014770490898
-0.790000	0.310000	1.274192304221605454017663
-0.770000	0.310000	1.274080625270899158607563
-0.750000	0.310000	1.277465854443937898210493
-0.730000	0.310000	1.284999164414534211786645
-0.710000	0.310000	1.291768966036165089406040
-0.690000	0.310000	1.298021443850242651052440
-0.670000	0.310000	1.304320954859371717304839
-0.650000	0.310000	1.310830188680972563375349
-0.630000	0.310000	1.318002624538592515435198
-0.610000	0.310000	1.326316944979146983385476
-0.590000	0.310000	1.335985196999433632925047
-0.570000	0.310000	1.346872911542615902646958
-0.550000	0.310000	1.358545942222104452312692
-0.530000	0.310000	1.370537951786229280415341
-0.510000	0.310000	1.382551722802827676161996
-0.490000	0.310000	1.394386898549715869677357
-0.470000	0.310000	1.405799922686389313852828
-0.450000	0.310000	1.416524790900474339849779
-0.430000	0.310000	1.426431889231786209748520
-0.410000	0.310000	1.435630305450965815694531
-0.390000	0.310000	1.444396582549285268370909
-0.370000	0.310000	1.452977224206550621588008
-0.350000	0.310000	1.461426001362000626215831
-0.330000	0.310000	1.469606841803225982800996
-0.310000	0.310000	1.477307530215039133025812
-0.290000	0.310000	1.484344678087621050011080
-0.270000	0.310000	1.490598067295090478623365
-0.250000	0.310000	1.495983309444583353453595
-0.230000	0.310000	1.500405688202193887903491
-0.210000	0.310000	1.503756990547951311043562
-0.190000	0.310000	1.505964918379489869693089
-0.170000	0.310000	1.507052650404156146635160
-0.150000	0.310000	1.507158714570464130844130
-0.130000	0.310000	1.506496347882480435487196
-0.110000	0.310000	1.505291389762509091099218
-0.090000	0.310000	1.503754584338725663883451
-0.070000	0.310000	1.502086050243328863018633
-0.050000	0.310000	1.500484213452456083714992
-0.030000	0.310000	1.499134128221105255462930
-0.010000	0.310000	1.498184491197495082914770
0.010000	0.310000	1.498184491197494860870165
0.030000	0.310000	1.499134128221105255462930
0.050000	0.310000	1.500484213452456083714992
0.070000	0.310000	1.502086050243328863018633
0.090000	0.310000	1.503754584338725441838847
0.110000	0.310000	1.505291389762509091099218
0.130000	0.310000	1.506496347882480213442591
0.150000	0.310000	1.507158714570464352888735
0.170000	0.310000	1.507052650404156146635160
0.190000	0.310000	1.505964918379489869693089
0.210000	0.310000	1.503756990547951311043562
0.230000	0.310000	1.500405688202193887903491
0.250000	0.310000	1.495983309444583575498200
0.270000	0.310000	1.490598067295090478623365
0.290000	0.310000	1.484344678087621050011080
0.310000	0.310000	1.477307530215039355070417
0.330000	0.310000	1.469606841803226426890205
0.350000	0.310000	1.461426001362000848260436
0.370000	0.310000	1.452977224206550621588008
0.390000	0.310000	1.444396582549285490415514
0.410000	0.310000	1.435630305450965815694531
0.430000	0.310000	1.426431889231786431793125
0.450000	0.310000	1.416524790900474339849779
0.470000	0.310000	1.405799922686389313852828
0.490000	0.310000	1.394386898549715425588147
0.510000	0.310000	1.382551722802827232072787
0.530000	0.310000	1.370537951786229280415341
0.550000	0.310000	1.358545942222104452312692
0.570000	0.310000	1.346872911542615902646958
0.590000	0.310000	1.335985196999433410880442
0.610000	0.310000	1.326316944979146761340871
0.630000	0.310000	1.318002624538592515435198
0.650000	0.310000	1.310830188680972563375349
0.670000	0.310000	1.304320954859371939349444
0.690000	0.310000	1.298021443850242651052440
0.710000	0.310000	1.291768966036165089406040
0.730000	0.310000	1.284999164414534211786645
0.750000	0.310000	1.277465854443938120255098
0.770000	0.310000	1.274080625270899158607563
0.790000	0.310000	1.274192304221605454017663
0.810000	0.310000	1.199297220760014770490898
0.830000	0.310000	1.005568885545143453796868
0.850000	0.310000	0.900079533325739311599989
0.870000	0.310000	0.878075500179806733846988
0.890000	0.310000	0.873469586011208165565733
0.910000	0.310000	0.871678638278097661640231
0.930000	0.310000	0.870549017104979339087834
0.950000	0.310000	0.869758683527879661312454
0.970000	0.310000	0.869212478043949521300249
0.990000	0.310000	0.868933590661275734312596

-0.990000	0.330000	0.871138607881947635291908
-0.970000	0.330000	0.871410281981178314048009
-0.950000	0.330000	0.871948963897386630783615
-0.930000	0.330000	0.872711848504823528571706
-0.910000	0.330000	0.873795385121102774483859
-0.890000	0.330000	0.875302249646761953982832
-0.870000	0.330000	0.878271558178466138500085
-0.850000	0.330000	0.889780743518523875579262
-0.830000	0.330000	0.949731038621339118677156
-0.810000	0.330000	1.130666989297304469985761
-0.790000	0.330000	1.264942841130236139690624
-0.770000	0.330000	1.278237146425743819833087
-0.750000	0.330000	1.278036552387167068545182
-0.730000	0.330000	1.284557832441622471364440
-0.710000	0.330000	1.291273521327933826441381
-0.690000	0.330000	1.297261871251290443751714
-0.670000	0.330000	1.303183215828698893190563
-0.650000	0.330000	1.309147405768800176417699
-0.630000	0.330000	1.315428952994267763898506
-0.610000	0.330000	1.322596497447755981013984
-0.590000	0.330000	1.331101861826637478003477
-0.570000	0.330000	1.341024266728284342065081
-0.550000	0.330000	1.352054244593253073958294
-0.530000	0.330000	1.363760878673221821344441
-0.510000	0.330000	1.375796461184046748371657
-0.490000	0.330000	1.387810094220035317391648
-0.470000	0.330000	1.399362698576282815210448
-0.450000	0.330000	1.410062255823095078710594
-0.430000	0.330000	1.419784519637814268477882
-0.410000	0.330000	1.428733823440596406584291
-0.390000	0.330000	1.437274513859719160535633
-0.370000	0.330000	1.445670290462558682520466
-0.350000	0.330000	1.453948581115413807296477
-0.330000	0.330000	1.461977715994128068643931
-0.310000	0.330000	1.469606841803225982800996
-0.290000	0.330000	1.476736009002135530110422
-0.270000	0.330000	1.483302780121377839606112
-0.250000	0.330000	1.489228167745946240785315
-0.230000	0.330000	1.494372743964286653906015
-0.210000	0.330000	1.498560053638079647697623
-0.190000	0.330000	1.501661592792994159850650
-0.170000	0.330000	1.503684881516669902268291
-0.150000	0.330000	1.504790950274218719329156
-0.130000	0.330000	1.505208019537815689048443
-0.110000	0.330000	1.505111817422462694437968
-0.090000	0.330000	1.504601667940903331199820
-0.070000	0.330000	1.503764552632530060449767
-0.050000	0.330000	1.502739908966045812022116
-0.030000	0.330000	1.501725643258355669118487
-0.010000	0.330000	1.500939853349319896835823
0.010000	0.330000	1.500939853349319452746613
0.030000	0.330000	1.501725643258355669118487
0.050000	0.330000	1.502739908966045812022116
0.070000	0.330000	1.503764552632529838405162
0.090000	0.330000	1.504601667940903109155215
0.110000	0.330000	1.505111817422462472393363
0.130000	0.330000	1.505208019537815244959233
0.150000	0.330000	1.504790950274218497284551
0.170000	0.330000	1.503684881516669902268291
0.190000	0.330000	1.501661592792994159850650
0.210000	0.330000	1.498560053638079647697623
0.230000	0.330000	1.494372743964286653906015
0.250000	0.330000	1.489228167745946240785315
0.270000	0.330000	1.483302780121377839606112
0.290000	0.330000	1.476736009002135752155027
0.310000	0.330000	1.469606841803226204845600
0.330000	0.330000	1.461977715994128290688536
0.350000	0.330000	1.453948581115414029341082
0.370000	0.330000	1.445670290462558904565071
0.390000	0.330000	1.437274513859719160535633
0.410000	0.330000	1.428733823440596628628896
0.430000	0.330000	1.419784519637814268477882
0.450000	0.330000	1.410062255823095078710594
0.470000	0.330000	1.399362698576282815210448
0.490000	0.330000	1.387810094220035095347043
0.510000	0.330000	1.375796461184046748371657
0.530000	0.330000	1.363760878673221599299836
0.550000	0.330000	1.352054244593252851913689
0.570000	0.330000	1.341024266728284120020476
0.590000	0.330000	1.331101861826637255958872
0.610000	0.330000	1.322596497447755758969379
0.630000	0.330000	1.315428952994267541853901
0.650000	0.330000	1.309147405768800176417699
0.670000	0.330000	1.303183215828698893190563
0.690000	0.330000	1.297261871251290443751714
0.710000	0.330000	1.291273521327933826441381
0.730000	0.330000	1.284557832441622471364440
0.750000	0.330000	1.278036552387167068545182
0.770000	0.330000	1.278237146425744041877692
0.790000	0.330000	1.264942841130236139690624
0.810000	0.330000	1.130666989297304692030366
0.830000	0.330000	0.949731038621339118677156
0.850000	0.330000	0.889780743518523764556960
0.870000	0.330000	0.878271558178466249522387
0.890000	0.330000	0.875302249646762065005134
0.910000	0.330000	0.873795385121102996528464
0.930000	0.330000	0.872711848504823750616310
0.950000	0.330000	0.871948963897386852828220
0.970000	0.330000	0.871410281981178314048009
0.990000	0.330000	0.871138607881947635291908

-0.990000	0.350000	0.873501611739572525472397
-0.970000	0.350000	0.873772604888594650596190
-0.950000	0.350000	0.874294160783320672969410
-0.930000	0.350000	0.875037952505453686669057
-0.910000	0.350000	0.876090321156002049818312
-0.890000	0.350000	0.877430801973913432334484
-0.870000	0.350000	0.879597272553182318866050
-0.850000	0.350000	0.885792842922566658891981
-0.830000	0.350000	0.915667583936160989210862
-0.810000	0.350000	1.045908725293863916760984
-0.790000	0.350000	1.232328160743041856051150
-0.770000	0.350000	1.281979638763123485745155
-0.750000	0.350000	1.279886347798296020172870
-0.730000	0.350000	1.283911552400881950219969
-0.710000	0.350000	1.290234249774941055477484
-0.690000	0.350000	1.295945238980350966429000
-0.670000	0.350000	1.301502357308577551009421
-0.650000	0.350000	1.307085958463306551990968
-0.630000	0.350000	1.312738006103196131135746
-0.610000	0.350000	1.318962680972622258934734
-0.590000	0.350000	1.326367910958795359732676
-0.570000	0.350000	1.335253883969480748206138
-0.550000	0.350000	1.345501373771195163797643
-0.530000	0.350000	1.356774024698381708731176
-0.510000	0.350000	1.368687641849036351615609
-0.490000	0.350000	1.380732472088384898967206
-0.470000	0.350000	1.392283623993075147851073
-0.450000	0.350000	1.402864999633464337946975
-0.430000	0.350000	1.412399910349243059570767
-0.410000	0.350000	1.421189080013911754107880
-0.390000	0.350000	1.429634876703526735752803
-0.370000	0.350000	1.437950467140923116460272
-0.350000	0.350000	1.446097596923817008018887
-0.330000	0.350000	1.453948581115414029341082
-0.310000	0.350000	1.461426001362000848260436
-0.290000	0.350000	1.468518295704368092913228
-0.270000	0.350000	1.475221786607291196702363
-0.250000	0.350000	1.481467331053825331466101
-0.230000	0.350000	1.487079138698004898699878
-0.210000	0.350000	1.491824170017951978195470
-0.190000	0.350000	1.495538913388287483030581
-0.170000	0.350000	1.498249464923824936235519
-0.150000	0.350000	1.500170738014607207944096
-0.130000	0.350000	1.501549391194180849140594
-0.110000	0.350000	1.502480966201381606950349
-0.090000	0.350000	1.502923377832552587207715
-0.070000	0.350000	1.502849903426475064449619
-0.050000	0.350000	1.502346885535889464691195
-0.030000	0.350000	1.501617943801801136061158
-0.010000	0.350000	1.500955883966848425359331
0.010000	0.350000	1.500955883966848425359331
0.030000	0.350000	1.501617943801801136061158
0.050000	0.350000	1.502346885535889464691195
0.070000	0.350000	1.502849903426475064449619
0.090000	0.350000	1.502923377832552365163110
0.110000	0.350000	1.502480966201381606950349
0.130000	0.350000	1.501549391194180627095989
0.150000	0.350000	1.500170738014606985899491
0.170000	0.350000	1.498249464923825158280124
0.190000	0.350000	1.495538913388287483030581
0.210000	0.350000	1.491824170017952200240074
0.230000	0.350000	1.487079138698004898699878
0.250000	0.350000	1.481467331053825553510706
0.270000	0.350000	1.475221786607291196702363
0.290000	0.350000	1.468518295704368092913228
0.310000	0.350000	1.461426001362000848260436
0.330000	0.350000	1.453948581115414251385687
0.350000	0.350000	1.446097596923817230063491
0.370000	0.350000	1.437950467140923560549481
0.390000	0.350000	1.429634876703526735752803
0.410000	0.350000	1.421189080013911754107880
0.430000	0.350000	1.412399910349243059570767
0.450000	0.350000	1.402864999633464559991580
0.470000	0.350000	1.392283623993075369895678
0.490000	0.350000	1.380732472088385121011811
0.510000	0.350000	1.368687641849036129571004
0.530000	0.350000	1.356774024698381486686571
0.550000	0.350000	1.345501373771195163797643
0.570000	0.350000	1.335253883969480748206138
0.590000	0.350000	1.326367910958795359732676
0.610000	0.350000	1.318962680972622036890129
0.630000	0.350000	1.312738006103196353180351
0.650000	0.350000	1.307085958463306774035573
0.670000	0.350000	1.301502357308577773054026
0.690000	0.350000	1.295945238980350966429000
0.710000	0.350000	1.290234249774941055477484
0.730000	0.350000	1.283911552400881950219969
0.750000	0.350000	1.279886347798296020172870
0.770000	0.350000	1.281979638763123707789759
0.790000	0.350000	1.232328160743041856051150
0.810000	0.350000	1.045908725293863916760984
0.830000	0.350000	0.915667583936160989210862
0.850000	0.350000	0.885792842922566325825073
0.870000	0.350000	0.879597272553182540910655
0.890000	0.350000	0.877430801973913654379089
0.910000	0.350000	0.876090321156002160840615
0.930000	0.350000	0.875037952505453908713662
0.950000	0.350000	0.874294160783320672969410
0.970000	0.350000	0.873772604888594539573887
0.990000	0.350000	0.873501611739572414450095

-0.990000	0.370000	0.876016321973103417874995
-0.970000	0.370000	0.876294007368166427696110
-0.950000	0.370000	0.876799321027090239333290
-0.930000	0.370000	0.877538905113317335704437
-0.910000	0.370000	0.878556149917739448440557
-0.890000	0.370000	0.879801583387654351220419
-0.870000	0.370000	0.881593580055542114237710
-0.850000	0.370000	0.885252360654015579832787
-0.830000	0.370000	0.899447625834611352857451
-0.810000	0.370000	0.971876015421079153533412
-0.790000	0.370000	1.163829365060790488328735
-0.770000	0.370000	1.277894900196274496906312
-0.750000	0.370000	1.283824214860377344038511
-0.730000	0.370000	1.283812986625710195198735
-0.710000	0.370000	1.288973993014315810867743
-0.690000	0.370000	1.294231791865913194783388
-0.670000	0.370000	1.299262926870566881021318
-0.650000	0.370000	1.304402768827334302415011
-0.630000	0.370000	1.309561222595434060167463
-0.610000	0.370000	1.315036242320336334898911
-0.590000	0.370000	1.321449945546028903464730
-0.570000	0.370000	1.329273305360400447838742
-0.550000	0.370000	1.338609102595752275988161
-0.530000	0.370000	1.349273743925686108724449
-0.510000	0.370000	1.360880726812268459724464
-0.490000	0.370000	1.372782088667076294541403
-0.470000	0.370000	1.384201569384831298492600
-0.450000	0.370000	1.394626334225814945355637
-0.430000	0.370000	1.404054075448615268584263
-0.410000	0.370000	1.412858728496965365906135
-0.390000	0.370000	1.421415989720833161769065
-0.370000	0.370000	1.429824038739486935511991
-0.350000	0.370000	1.437950467140923116460272
-0.330000	0.370000	1.445670290462558682520466
-0.310000	0.370000	1.452977224206550621588008
-0.290000	0.370000	1.459941392404900284418545
-0.270000	0.370000	1.466620643493444786642499
-0.250000	0.370000	1.472969466503573965354690
-0.230000	0.370000	1.478791083917751825183018
-0.210000	0.370000	1.483811687698592285400423
-0.190000	0.370000	1.487859458290604397490142
-0.170000	0.370000	1.491015025665103799212829
-0.150000	0.370000	1.493566388416483370349397
-0.130000	0.370000	1.495757139932901491619077
-0.110000	0.370000	1.497560598368816719982988
-0.090000	0.370000	1.498784151693099309099466
-0.070000	0.370000	1.499322569966790252848909
-0.050000	0.370000	1.499233042196517207145234
-0.030000	0.370000	1.498714391694600855942099
-0.010000	0.370000	1.498129957603224982065626
0.010000	0.370000	1.498129957603225204110231
0.030000	0.370000	1.498714391694600855942099
0.050000	0.370000	1.499233042196517207145234
0.070000	0.370000	1.499322569966790252848909
0.090000	0.370000	1.498784151693099309099466
0.110000	0.370000	1.497560598368816719982988
0.130000	0.370000	1.495757139932901491619077
0.150000	0.370000	1.493566388416483370349397
0.170000	0.370000	1.491015025665103577168225
0.190000	0.370000	1.487859458290604397490142
0.210000	0.370000	1.483811687698592285400423
0.230000	0.370000	1.478791083917751825183018
0.250000	0.370000	1.472969466503573965354690
0.270000	0.370000	1.466620643493444786642499
0.290000	0.370000	1.459941392404900062373940
0.310000	0.370000	1.452977224206550843632613
0.330000	0.370000	1.445670290462558904565071
0.350000	0.370000	1.437950467140923338504876
0.370000	0.370000	1.429824038739486935511991
0.390000	0.370000	1.421415989720833161769065
0.410000	0.370000	1.412858728496965143861530
0.430000	0.370000	1.404054075448615046539658
0.450000	0.370000	1.394626334225815167400242
0.470000	0.370000	1.384201569384831298492600
0.490000	0.370000	1.372782088667076294541403
0.510000	0.370000	1.360880726812268015635254
0.530000	0.370000	1.349273743925686108724449
0.550000	0.370000	1.338609102595752053943556
0.570000	0.370000	1.329273305360400447838742
0.590000	0.370000	1.321449945546028903464730
0.610000	0.370000	1.315036242320336112854307
0.630000	0.370000	1.309561222595434060167463
0.650000	0.370000	1.304402768827334080370406
0.670000	0.370000	1.299262926870566881021318
0.690000	0.370000	1.294231791865913194783388
0.710000	0.370000	1.288973993014315588823138
0.730000	0.370000	1.283812986625709973154130
0.750000	0.370000	1.283824214860377121993906
0.770000	0.370000	1.277894900196274496906312
0.790000	0.370000	1.163829365060790710373340
0.810000	0.370000	0.971876015421079375578017
0.830000	0.370000	0.899447625834611463879753
0.850000	0.370000	0.885252360654015468810485
0.870000	0.370000	0.881593580055542003215407
0.890000	0.370000	0.879801583387654462242722
0.910000	0.370000	0.878556149917739781507464
0.930000	0.370000	0.877538905113317446726739
0.950000	0.370000	0.876799321027089906266383
0.970000	0.370000	0.876294007368166094629203
0.990000	0.370000	0.876016321973103528897298

-0.990000	0.390000	0.878711845311497929955635
-0.970000	0.390000	0.878978921264306878313732
-0.950000	0.390000	0.879464912457731395889482
-0.930000	0.390000	0.880209036669738709157684
-0.910000	0.390000	0.881186958478210380363294
-0.890000	0.390000	0.882382144368607734818966
-0.870000	0.390000	0.884002732537234714449426
-0.850000	0.390000	0.886491611726827555273189
-0.830000	0.390000	0.893383017784160293750517
-0.810000	0.390000	0.927079358046315693542283
-0.790000	0.390000	1.067263834959653268086299
-0.770000	0.390000	1.248640547352638741074315
-0.750000	0.390000	1.288432466109302509948975
-0.730000	0.390000	1.285278025066266538445348
-0.710000	0.390000	1.288032015526233475810614
-0.690000	0.390000	1.292624825501292429308364
-0.670000	0.390000	1.296986641493836689420505
-0.650000	0.390000	1.301441999152780137904983
-0.630000	0.390000	1.306018244148200224685752
-0.610000	0.390000	1.310802055328167181613708
-0.590000	0.390000	1.316296969087895174510550
-0.570000	0.390000	1.323044284441769802285194
-0.550000	0.390000	1.331344370472304028396593
-0.530000	0.390000	1.341204326915914402107433
-0.510000	0.390000	1.352288248348794796882544
-0.490000	0.390000	1.363860487268148569128812
-0.470000	0.390000	1.375045325778723626086730
-0.450000	0.390000	1.385333228856265641582013
-0.430000	0.390000	1.394798657543253161961161
-0.410000	0.390000	1.403841366100058163368658
-0.390000	0.390000	1.412737608650872056514913
-0.370000	0.390000	1.421415989720833161769065
-0.350000	0.390000	1.429634876703526735752803
-0.330000	0.390000	1.437274513859718938491028
-0.310000	0.390000	1.444396582549285268370909
-0.290000	0.390000	1.451151651705363088140643
-0.270000	0.390000	1.457671033375872893245173
-0.250000	0.390000	1.463947825545247827250250
-0.230000	0.390000	1.469770502482219187712076
-0.210000	0.390000	1.474831460579823616541262
-0.190000	0.390000	1.478975361041600322664635
-0.170000	0.390000	1.482369790353703642438177
-0.150000	0.390000	1.485381408151813076301551
-0.130000	0.390000	1.488212972767769315396436
-0.110000	0.390000	1.490681198762506154409380
-0.090000	0.390000	1.492465594957265828668369
-0.070000	0.390000	1.493440981983449544756581
-0.050000	0.390000	1.493655095267901078415207
-0.030000	0.390000	1.493280813364455505976025
-0.010000	0.390000	1.492739087419969079562065
0.010000	0.390000	1.492739087419969079562065
0.030000	0.390000	1.493280813364455505976025
0.050000	0.390000	1.493655095267901300459812
0.070000	0.390000	1.493440981983449322711976
0.090000	0.390000	1.492465594957265828668369
0.110000	0.390000	1.490681198762506376453985
0.130000	0.390000	1.488212972767769537441040
0.150000	0.390000	1.485381408151813076301551
0.170000	0.390000	1.482369790353703864482782
0.190000	0.390000	1.478975361041600322664635
0.210000	0.390000	1.474831460579823616541262
0.230000	0.390000	1.469770502482219187712076
0.250000	0.390000	1.463947825545247827250250
0.270000	0.390000	1.457671033375872893245173
0.290000	0.390000	1.451151651705363088140643
0.310000	0.390000	1.444396582549285490415514
0.330000	0.390000	1.437274513859719382580238
0.350000	0.390000	1.429634876703526735752803
0.370000	0.390000	1.421415989720833161769065
0.390000	0.390000	1.412737608650872056514913
0.410000	0.390000	1.403841366100058163368658
0.430000	0.390000	1.394798657543253161961161
0.450000	0.390000	1.385333228856265863626618
0.470000	0.390000	1.375045325778723404042125
0.490000	0.390000	1.363860487268148569128812
0.510000	0.390000	1.352288248348794796882544
0.530000	0.390000	1.341204326915914402107433
0.550000	0.390000	1.331344370472304028396593
0.570000	0.390000	1.323044284441769802285194
0.590000	0.390000	1.316296969087895174510550
0.610000	0.390000	1.310802055328167181613708
0.630000	0.390000	1.306018244148200002641147
0.650000	0.390000	1.301441999152779915860378
0.670000	0.390000	1.296986641493836911465110
0.690000	0.390000	1.292624825501292429308364
0.710000	0.390000	1.288032015526233475810614
0.730000	0.390000	1.285278025066266760489953
0.750000	0.390000	1.288432466109302509948975
0.770000	0.390000	1.248640547352638296985106
0.790000	0.390000	1.067263834959653268086299
0.810000	0.390000	0.927079358046315582519981
0.830000	0.390000	0.893383017784160071705912
0.850000	0.390000	0.886491611726827444250887
0.870000	0.390000	0.884002732537234603427123
0.890000	0.390000	0.882382144368607845841268
0.910000	0.390000	0.881186958478210491385596
0.930000	0.390000	0.880209036669738709157684
0.950000	0.390000	0.879464912457731395889482
0.970000	0.390000	0.878978921264306878313732
0.990000	0.390000	0.878711845311497929955635

-0.990000	0.410000	0.881570419180304765127687
-0.970000	0.410000	0.881830291985450265279667
-0.950000	0.410000	0.882300807508508144749726
-0.930000	0.410000	0.883044085278179458065040
-0.910000	0.410000	0.883979058685088969760102
-0.890000	0.410000	0.885154661203402914892990
-0.870000	0.410000	0.886690152829858968530630
-0.850000	0.410000	0.888637977720792671121330
-0.830000	0.410000	0.892409344673804838521392
-0.810000	0.410000	0.907258097730571755334950
-0.790000	0.410000	0.980752738127931178446772
-0.770000	0.410000	1.174002687093761876369058
-0.750000	0.410000	1.284788235675835554872037
-0.730000	0.410000	1.288999217008548248131206
-0.710000	0.410000	1.287892342107834098285934
-0.690000	0.410000	1.291451737578531266947834
-0.670000	0.410000	1.295263367642545127011999
-0.650000	0.410000	1.298955146714101172022993
-0.630000	0.410000	1.302800775047545212004252
-0.610000	0.410000	1.306856328513100518051715
-0.590000	0.410000	1.311462058747155490223690
-0.570000	0.410000	1.317131062046148493038800
-0.550000	0.410000	1.324291060402938091655756
-0.530000	0.410000	1.333139605112594994196229
-0.510000	0.410000	1.343449633303261503414205
-0.490000	0.410000	1.354473196272216073410277
-0.470000	0.410000	1.365298731625792516553020
-0.450000	0.410000	1.375448637006525531845114
-0.430000	0.410000	1.385054616444611363945683
-0.410000	0.410000	1.394481962868848956560441
-0.390000	0.410000	1.403841366100057941324053
-0.370000	0.410000	1.412858728496965143861530
-0.350000	0.410000	1.421189080013911754107880
-0.330000	0.410000	1.428733823440596628628896
-0.310000	0.410000	1.435630305450965815694531
-0.290000	0.410000	1.442117853717907349775373
-0.270000	0.410000	1.448411343228808156879950
-0.250000	0.410000	1.454538722076348156164727
-0.230000	0.410000	1.460254855857770595051193
-0.210000	0.410000	1.465209791873827605002134
-0.190000	0.410000	1.469285325400254027528035
-0.170000	0.410000	1.472763241999338612586712
-0.150000	0.410000	1.476083859437553380544728
-0.130000	0.410000	1.479368118735482573455897
-0.110000	0.410000	1.482265760165097256972899
-0.090000	0.410000	1.484382674331833351644150
-0.070000	0.410000	1.485635184046090184750710
-0.050000	0.410000	1.486062669529894186837282
-0.030000	0.410000	1.485785623432532398524586
-0.010000	0.410000	1.485266134898199252845075
0.010000	0.410000	1.485266134898199252845075
0.030000	0.410000	1.485785623432532620569191
0.050000	0.410000	1.486062669529894408881887
0.070000	0.410000	1.485635184046090406795315
0.090000	0.410000	1.484382674331833351644150
0.110000	0.410000	1.482265760165097479017504
0.130000	0.410000	1.479368118735482795500502
0.150000	0.410000	1.476083859437553602589333
0.170000	0.410000	1.472763241999338834631317
0.190000	0.410000	1.469285325400253805483430
0.210000	0.410000	1.465209791873827382957529
0.230000	0.410000	1.460254855857770817095798
0.250000	0.410000	1.454538722076348156164727
0.270000	0.410000	1.448411343228808378924555
0.290000	0.410000	1.442117853717907349775373
0.310000	0.410000	1.435630305450966037739136
0.330000	0.410000	1.428733823440596628628896
0.350000	0.410000	1.421189080013911754107880
0.370000	0.410000	1.412858728496965143861530
0.390000	0.410000	1.403841366100058163368658
0.410000	0.410000	1.394481962868848956560441
0.430000	0.410000	1.385054616444611585990287
0.450000	0.410000	1.375448637006525531845114
0.470000	0.410000	1.365298731625792294508415
0.490000	0.410000	1.354473196272216073410277
0.510000	0.410000	1.343449633303261503414205
0.530000	0.410000	1.333139605112594994196229
0.550000	0.410000	1.324291060402937869611151
0.570000	0.410000	1.317131062046148493038800
0.590000	0.410000	1.311462058747155490223690
0.610000	0.410000	1.306856328513100518051715
0.630000	0.410000	1.302800775047545212004252
0.650000	0.410000	1.298955146714100949978388
0.670000	0.410000	1.295263367642545349056604
0.690000	0.410000	1.291451737578531266947834
0.710000	0.410000	1.287892342107834320330539
0.730000	0.410000	1.288999217008548692220415
0.750000	0.410000	1.284788235675835776916642
0.770000	0.410000	1.174002687093761876369058
0.790000	0.410000	0.980752738127931178446772
0.810000	0.410000	0.907258097730571644312647
0.830000	0.410000	0.892409344673804616476787
0.850000	0.410000	0.888637977720792782143633
0.870000	0.410000	0.886690152829858857508327
0.890000	0.410000	0.885154661203402803870688
0.910000	0.410000	0.883979058685088858737799
0.930000	0.410000	0.883044085278179236020435
0.950000	0.410000	0.882300807508508144749726
0.970000	0.410000	0.881830291985450487324272
0.990000	0.410000	0.881570419180304876149989

-0.990000	0.430000	0.884599676489778774524098
-0.970000	0.430000	0.884848492850843437729225
-0.950000	0.430000	0.885313186029424548095790
-0.930000	0.430000	0.886045232250219139125136
-0.910000	0.430000	0.886942685458642521290074
-0.890000	0.430000	0.888121477003527060034571
-0.870000	0.430000	0.889590542570656173104737
-0.850000	0.430000	0.891275588422403397537153
-0.830000	0.430000	0.893805939311194674878891
-0.810000	0.430000	0.900731040886625922148312
-0.790000	0.430000	0.932206336427778059494642
-0.770000	0.430000	1.064135318651780570675669
-0.750000	0.430000	1.249320230617288585150959
-0.730000	0.430000	1.292893672329389120889687
-0.710000	0.430000	1.289166951308637454332029
-0.690000	0.430000	1.290604924463023772673864
-0.670000	0.430000	1.294064712447573040066118
-0.650000	0.430000	1.297277725538465320553883
-0.630000	0.430000	1.300455527224212426418148
-0.610000	0.430000	1.303836999590663348058683
-0.590000	0.430000	1.307658805640553367766188
-0.570000	0.430000	1.312346407445751816922552
-0.550000	0.430000	1.318363564514313468478690
-0.530000	0.430000	1.326050176375661804328843
-0.510000	0.430000	1.335326385153729145116586
-0.490000	0.430000	1.345519760198987224697476
-0.470000	0.430000	1.355759423426971199688751
-0.450000	0.430000	1.365629819865417760027526
-0.430000	0.430000	1.375300474791845584121575
-0.410000	0.430000	1.385054616444611363945683
-0.390000	0.430000	1.394798657543253161961161
-0.370000	0.430000	1.404054075448615268584263
-0.350000	0.430000	1.412399910349243059570767
-0.330000	0.430000	1.419784519637814268477882
-0.310000	0.430000	1.426431889231786209748520
-0.290000	0.430000	1.432672718656043286955537
-0.270000	0.430000	1.438794244811742339962279
-0.250000	0.430000	1.444824712873536309842848
-0.230000	0.430000	1.450443117492244304855831
-0.210000	0.430000	1.455241204456467540850895
-0.190000	0.430000	1.459159253544864087714927
-0.170000	0.430000	1.462616608658149797150827
-0.150000	0.430000	1.466116154645356273178436
-0.130000	0.430000	1.469663416853510096160562
-0.110000	0.430000	1.472759245258153049107364
-0.090000	0.430000	1.475008811256261598288120
-0.070000	0.430000	1.476417093194243079778971
-0.050000	0.430000	1.476996214542602103847457
-0.030000	0.430000	1.476790215199185629657563
-0.010000	0.430000	1.476285737813916920657675
0.010000	0.430000	1.476285737813916920657675
0.030000	0.430000	1.476790215199185851702168
0.050000	0.430000	1.476996214542602325892062
0.070000	0.430000	1.476417093194243301823576
0.090000	0.430000	1.475008811256262042377330
0.110000	0.430000	1.472759245258153049107364
0.130000	0.430000	1.469663416853510318205167
0.150000	0.430000	1.466116154645356495223041
0.170000	0.430000	1.462616608658149797150827
0.190000	0.430000	1.459159253544863865670322
0.210000	0.430000	1.455241204456467540850895
0.230000	0.430000	1.450443117492244082811226
0.250000	0.430000	1.444824712873536309842848
0.270000	0.430000	1.438794244811742562006884
0.290000	0.430000	1.432672718656043286955537
0.310000	0.430000	1.426431889231786209748520
0.330000	0.430000	1.419784519637814268477882
0.350000	0.430000	1.412399910349243059570767
0.370000	0.430000	1.404054075448615046539658
0.390000	0.430000	1.394798657543253161961161
0.410000	0.430000	1.385054616444611585990287
0.430000	0.430000	1.375300474791845584121575
0.450000	0.430000	1.365629819865417760027526
0.470000	0.430000	1.355759423426971199688751
0.490000	0.430000	1.345519760198987446742080
0.510000	0.430000	1.335326385153729145116586
0.530000	0.430000	1.326050176375661804328843
0.550000	0.430000	1.318363564514313246434085
0.570000	0.430000	1.312346407445752038967157
0.590000	0.430000	1.307658805640553367766188
0.610000	0.430000	1.303836999590663348058683
0.630000	0.430000	1.300455527224212426418148
0.650000	0.430000	1.297277725538465320553883
0.670000	0.430000	1.294064712447573040066118
0.690000	0.430000	1.290604924463023772673864
0.710000	0.430000	1.289166951308637676376634
0.730000	0.430000	1.292893672329389342934292
0.750000	0.430000	1.249320230617288807195564
0.770000	0.430000	1.064135318651780792720274
0.790000	0.430000	0.932206336427778059494642
0.810000	0.430000	0.900731040886626144192917
0.830000	0.430000	0.893805939311194563856589
0.850000	0.430000	0.891275588422403286514850
0.870000	0.430000	0.889590542570656173104737
0.890000	0.430000	0.888121477003527171056874
0.910000	0.430000	0.886942685458642410267771
0.930000	0.430000	0.886045232250219250147438
0.950000	0.430000	0.885313186029424770140395
0.970000	0.430000	0.884848492850843548751527
0.990000	0.430000	0.884599676489778552479493

-0.990000	0.450000	0.887794476992182057806247
-0.970000	0.450000	0.888030380667826468865655
-0.950000	0.450000	0.888501496897462161861370
-0.930000	0.450000	0.889203526261660326390768
-0.910000	0.450000	0.890081312486919906667993
-0.890000	0.450000	0.891263960089660578489656
-0.870000	0.450000	0.892656480659075435291072
-0.850000	0.450000	0.894208338779391653794448
-0.830000	0.450000	0.896293464577570975215792
-0.810000	0.450000	0.900198807376990761675017
-0.790000	0.450000	0.913014168779944124132442
-0.770000	0.450000	0.973901554707120364895445
-0.750000	0.450000	1.156630260126299880596434
-0.730000	0.450000	1.283754604865035453542532
-0.710000	0.450000	1.292427580809252463112102
-0.690000	0.450000	1.290164011391579768073257
-0.670000	0.450000	1.292837872083959283031618
-0.650000	0.450000	1.295947052874494742624734
-0.630000	0.450000	1.298749728785529633512397
-0.610000	0.450000	1.301640982113168920619728
-0.590000	0.450000	1.304901762796060404880905
-0.570000	0.450000	1.308852690347930503023122
-0.550000	0.450000	1.313902096005891806385080
-0.530000	0.450000	1.320433305258335465737218
-0.510000	0.450000	1.328495826949009028794535
-0.490000	0.450000	1.337562765851780799408743
-0.470000	0.450000	1.346890237263707490456000
-0.450000	0.450000	1.356173993220251894342709
-0.430000	0.450000	1.365629819865417760027526
-0.410000	0.450000	1.375448637006525309800509
-0.390000	0.450000	1.385333228856265863626618
-0.370000	0.450000	1.394626334225815167400242
-0.350000	0.450000	1.402864999633464559991580
-0.330000	0.450000	1.410062255823094856665989
-0.310000	0.450000	1.416524790900474339849779
-0.290000	0.450000	1.422655828425474444642873
-0.270000	0.450000	1.428777104273802445177921
-0.250000	0.450000	1.434862523661907696137519
-0.230000	0.450000	1.440470292578906352787271
-0.210000	0.450000	1.445126065688883576498824
-0.190000	0.450000	1.448854407833476187761335
-0.170000	0.450000	1.452231000828907214739161
-0.150000	0.450000	1.455806595016726934233020
-0.130000	0.450000	1.459449682363756606306993
-0.110000	0.450000	1.462551445138396744027887
-0.090000	0.450000	1.464789995866849992012249
-0.070000	0.450000	1.466284271465464028594283
-0.050000	0.450000	1.466987571693149750018392
-0.030000	0.450000	1.466849444768874910494105
-0.010000	0.450000	1.466364759605172540801732
0.010000	0.450000	1.466364759605172540801732
0.030000	0.450000	1.466849444768874910494105
0.050000	0.450000	1.466987571693149750018392
0.070000	0.450000	1.466284271465464250638888
0.090000	0.450000	1.464789995866850436101458
0.110000	0.450000	1.462551445138396966072492
0.130000	0.450000	1.459449682363756828351598
0.150000	0.450000	1.455806595016726934233020
0.170000	0.450000	1.452231000828907214739161
0.190000	0.450000	1.448854407833476187761335
0.210000	0.450000	1.445126065688883576498824
0.230000	0.450000	1.440470292578906130742666
0.250000	0.450000	1.434862523661907918182123
0.270000	0.450000	1.428777104273802445177921
0.290000	0.450000	1.422655828425474222598268
0.310000	0.450000	1.416524790900474339849779
0.330000	0.450000	1.410062255823094856665989
0.350000	0.450000	1.402864999633464559991580
0.370000	0.450000	1.394626334225815167400242
0.390000	0.450000	1.385333228856265863626618
0.410000	0.450000	1.375448637006525309800509
0.430000	0.450000	1.365629819865417760027526
0.450000	0.450000	1.356173993220252116387314
0.470000	0.450000	1.346890237263707712500604
0.490000	0.450000	1.337562765851780799408743
0.510000	0.450000	1.328495826949009028794535
0.530000	0.450000	1.320433305258335465737218
0.550000	0.450000	1.313902096005891806385080
0.570000	0.450000	1.308852690347930280978517
0.590000	0.450000	1.304901762796060404880905
0.610000	0.450000	1.301640982113168698575123
0.630000	0.450000	1.298749728785529633512397
0.650000	0.450000	1.295947052874494742624734
0.670000	0.450000	1.292837872083959283031618
0.690000	0.450000	1.290164011391579768073257
0.710000	0.450000	1.292427580809252463112102
0.730000	0.450000	1.283754604865035675587137
0.750000	0.450000	1.156630260126300324685644
0.770000	0.450000	0.973901554707120475917748
0.790000	0.450000	0.913014168779944013110139
0.810000	0.450000	0.900198807376990428608110
0.830000	0.450000	0.896293464577570975215792
0.850000	0.450000	0.894208338779391653794448
0.870000	0.450000	0.892656480659075546313375
0.890000	0.450000	0.891263960089660578489656
0.910000	0.450000	0.890081312486919906667993
0.930000	0.450000	0.889203526261660548435373
0.950000	0.450000	0.888501496897462383905975
0.970000	0.450000	0.888030380667826468865655
0.990000	0.450000	0.887794476992182057806247

-0.990000	0.470000	0.891147015850252688373700
-0.970000	0.470000	0.891378740765173094295903
-0.950000	0.470000	0.891856908505679002452382
-0.930000	0.470000	0.892517785547562891856899
-0.910000	0.470000	0.893397804997086320000221
-0.890000	0.470000	0.894564222811895959353023
-0.870000	0.470000	0.895875719620191190983860
-0.850000	0.470000	0.897369419556605540932992
-0.830000	0.470000	0.899336472431988220854748
-0.810000	0.470000	0.902154893267689605984572
-0.790000	0.470000	0.907838719288191153822254
-0.770000	0.470000	0.930636459510773450531929
-0.750000	0.470000	1.034655139063457296444426
-0.730000	0.470000	1.227511248280531486187783
-0.710000	0.470000	1.293405205872207197614898
-0.690000	0.470000	1.291237528107361365314887
-0.670000	0.470000	1.291402748868661021219850
-0.650000	0.470000	1.294301625645658981866859
-0.630000	0.470000	1.297009343402245828968944
-0.610000	0.470000	1.299580549374779847582317
-0.590000	0.470000	1.302460054236837194707732
-0.570000	0.470000	1.305929429496728300108543
-0.550000	0.470000	1.310287654960188286068501
-0.530000	0.470000	1.315845439539374384096959
-0.510000	0.470000	1.322690961018030408880009
-0.490000	0.470000	1.330445377299530163028862
-0.470000	0.470000	1.338555088350387611839665
-0.450000	0.470000	1.346890237263707490456000
-0.430000	0.470000	1.355759423426971199688751
-0.410000	0.470000	1.365298731625792294508415
-0.390000	0.470000	1.375045325778723626086730
-0.370000	0.470000	1.384201569384831298492600
-0.350000	0.470000	1.392283623993075369895678
-0.330000	0.470000	1.399362698576283037255052
-0.310000	0.470000	1.405799922686389313852828
-0.290000	0.470000	1.412031429409004834596431
-0.270000	0.470000	1.418365291728367560963875
-0.250000	0.470000	1.424673522462189589887771
-0.230000	0.470000	1.430369359196816292367771
-0.210000	0.470000	1.434920720180276720867596
-0.190000	0.470000	1.438461380926911115096800
-0.170000	0.470000	1.441731753589870601572898
-0.150000	0.470000	1.445313035773537313488646
-0.130000	0.470000	1.448928749399051918445025
-0.110000	0.470000	1.451908220496671342303330
-0.090000	0.470000	1.454061906391290293072416
-0.070000	0.470000	1.455627857858391882572846
-0.050000	0.470000	1.456465261088393248201101
-0.030000	0.470000	1.456416267350356896770336
-0.010000	0.470000	1.455967579687125645904189
0.010000	0.470000	1.455967579687125645904189
0.030000	0.470000	1.456416267350357118814941
0.050000	0.470000	1.456465261088393470245705
0.070000	0.470000	1.455627857858391882572846
0.090000	0.470000	1.454061906391290515117021
0.110000	0.470000	1.451908220496671786392540
0.130000	0.470000	1.448928749399052362534235
0.150000	0.470000	1.445313035773537535533251
0.170000	0.470000	1.441731753589870601572898
0.190000	0.470000	1.438461380926911115096800
0.210000	0.470000	1.434920720180276720867596
0.230000	0.470000	1.430369359196816292367771
0.250000	0.470000	1.424673522462189811932376
0.270000	0.470000	1.418365291728367560963875
0.290000	0.470000	1.412031429409004612551826
0.310000	0.470000	1.405799922686389313852828
0.330000	0.470000	1.399362698576282815210448
0.350000	0.470000	1.392283623993075369895678
0.370000	0.470000	1.384201569384831298492600
0.390000	0.470000	1.375045325778723404042125
0.410000	0.470000	1.365298731625792516553020
0.430000	0.470000	1.355759423426971199688751
0.450000	0.470000	1.346890237263707490456000
0.470000	0.470000	1.338555088350387611839665
0.490000	0.470000	1.330445377299529940984257
0.510000	0.470000	1.322690961018030408880009
0.530000	0.470000	1.315845439539374384096959
0.550000	0.470000	1.310287654960188508113106
0.570000	0.470000	1.305929429496728078063938
0.590000	0.470000	1.302460054236836972663127
0.610000	0.470000	1.299580549374779625537712
0.630000	0.470000	1.297009343402245606924339
0.650000	0.470000	1.294301625645658981866859
0.670000	0.470000	1.291402748868661021219850
0.690000	0.470000	1.291237528107361365314887
0.710000	0.470000	1.293405205872207197614898
0.730000	0.470000	1.227511248280531930276993
0.750000	0.470000	1.034655139063457740533636
0.770000	0.470000	0.930636459510773339509626
0.790000	0.470000	0.907838719288191042799951
0.810000	0.470000	0.902154893267689494962269
0.830000	0.470000	0.899336472431988109832446
0.850000	0.470000	0.897369419556605429910690
0.870000	0.470000	0.895875719620191190983860
0.890000	0.470000	0.894564222811896070375326
0.910000	0.470000	0.893397804997086431022524
0.930000	0.470000	0.892517785547562891856899
0.950000	0.470000	0.891856908505679224496987
0.970000	0.470000	0.891378740765173205318206
0.990000	0.470000	0.891147015850252688373700

-0.990000	0.490000	0.894664739918532458951006
-0.970000	0.490000	0.894895462114458029034836
-0.950000	0.490000	0.895368340111309501949677
-0.930000	0.490000	0.895997227809393836928109
-0.910000	0.490000	0.896891931600509062505466
-0.890000	0.490000	0.898018678930216918132601
-0.870000	0.490000	0.899259749534166097362231
-0.850000	0.490000	0.900755203992537167856369
-0.830000	0.490000	0.902726179059713307317736
-0.810000	0.490000	0.905115908888980080782005
-0.790000	0.490000	0.908146642262403602785525
-0.770000	0.490000	0.916034458370603599242088
-0.750000	0.490000	0.955211163064677459821894
-0.730000	0.490000	1.105339444115669200741081
-0.710000	0.490000	1.267395304994880733673313
-0.690000	0.490000	1.294005270899844628473829
-0.670000	0.490000	1.290824833901041301942314
-0.650000	0.490000	1.292290658450362617060136
-0.630000	0.490000	1.294882569995176035959616
-0.610000	0.490000	1.297218926446560116616524
-0.590000	0.490000	1.299724095817820002096710
-0.570000	0.490000	1.302793742519932962409257
-0.550000	0.490000	1.306646547317771522855878
-0.530000	0.490000	1.311459849977634872786325
-0.510000	0.490000	1.317248933001323063507471
-0.490000	0.490000	1.323701772371803420114134
-0.470000	0.490000	1.330445377299529940984257
-0.450000	0.490000	1.337562765851780799408743
-0.430000	0.490000	1.345519760198987446742080
-0.410000	0.490000	1.354473196272216295454882
-0.390000	0.490000	1.363860487268148791173417
-0.370000	0.490000	1.372782088667076516586008
-0.350000	0.490000	1.380732472088384898967206
-0.330000	0.490000	1.387810094220035095347043
-0.310000	0.490000	1.394386898549715869677357
-0.290000	0.490000	1.400889030879454377753746
-0.270000	0.490000	1.407578344301676942507129
-0.250000	0.490000	1.414208119110718753219658
-0.230000	0.490000	1.420051396781613517461551
-0.210000	0.490000	1.424534656374870644768293
-0.190000	0.490000	1.427909573338136173248358
-0.170000	0.490000	1.431071060486248436305345
-0.150000	0.490000	1.434616259500025803319545
-0.130000	0.490000	1.438134205279274269173584
-0.110000	0.490000	1.440936975197607106125020
-0.090000	0.490000	1.443000971203566962230980
-0.070000	0.490000	1.444672906054831784672388
-0.050000	0.490000	1.445687081491138448186007
-0.030000	0.490000	1.445769850604743167465926
-0.010000	0.490000	1.445383922754120087361684
0.010000	0.490000	1.445383922754120531450894
0.030000	0.490000	1.445769850604743167465926
0.050000	0.490000	1.445687081491138892275217
0.070000	0.490000	1.444672906054831784672388
0.090000	0.490000	1.443000971203567184275585
0.110000	0.490000	1.440936975197607328169624
0.130000	0.490000	1.438134205279274713262794
0.150000	0.490000	1.434616259500026025364150
0.170000	0.490000	1.431071060486248214260740
0.190000	0.490000	1.427909573338135951203753
0.210000	0.490000	1.424534656374870644768293
0.230000	0.490000	1.420051396781613295416946
0.250000	0.490000	1.414208119110718975264263
0.270000	0.490000	1.407578344301676942507129
0.290000	0.490000	1.400889030879454155709141
0.310000	0.490000	1.394386898549715647632752
0.330000	0.490000	1.387810094220035095347043
0.350000	0.490000	1.380732472088384898967206
0.370000	0.490000	1.372782088667076294541403
0.390000	0.490000	1.363860487268148569128812
0.410000	0.490000	1.354473196272216295454882
0.430000	0.490000	1.345519760198987224697476
0.450000	0.490000	1.337562765851780577364138
0.470000	0.490000	1.330445377299529718939652
0.490000	0.490000	1.323701772371803198069529
0.510000	0.490000	1.317248933001323063507471
0.530000	0.490000	1.311459849977634650741720
0.550000	0.490000	1.306646547317771522855878
0.570000	0.490000	1.302793742519933184453862
0.590000	0.490000	1.299724095817820002096710
0.610000	0.490000	1.297218926446560116616524
0.630000	0.490000	1.294882569995176258004221
0.650000	0.490000	1.292290658450362617060136
0.670000	0.490000	1.290824833901041301942314
0.690000	0.490000	1.294005270899844628473829
0.710000	0.490000	1.267395304994881177762522
0.730000	0.490000	1.105339444115669644830291
0.750000	0.490000	0.955211163064677348799592
0.770000	0.490000	0.916034458370603488219786
0.790000	0.490000	0.908146642262403491763223
0.810000	0.490000	0.905115908888979969759703
0.830000	0.490000	0.902726179059713196295434
0.850000	0.490000	0.900755203992536945811764
0.870000	0.490000	0.899259749534166208384534
0.890000	0.490000	0.898018678930216918132601
0.910000	0.490000	0.896891931600509062505466
0.930000	0.490000	0.895997227809393836928109
0.950000	0.490000	0.895368340111309612971979
0.970000	0.490000	0.894895462114457806990231
0.990000	0.490000	0.894664739918532680995611

-0.990000	0.510000	0.898351033502327811497423
-0.970000	0.510000	0.898595373226981797287749
-0.950000	0.510000	0.899044950016780197721289
-0.930000	0.510000	0.899664182241094012582039
-0.910000	0.510000	0.900568058494374379385761
-0.890000	0.510000	0.901633130086799017277599
-0.870000	0.510000	0.902828713262276871809320
-0.850000	0.510000	0.904370906201116930844819
-0.830000	0.510000	0.906355522733990559558492
-0.810000	0.510000	0.908459893112508853896259
-0.790000	0.510000	0.910342531124382126073158
-0.770000	0.510000	0.912993350786332258373079
-0.750000	0.510000	0.924738576864964301194050
-0.730000	0.510000	0.988042027717075943549219
-0.710000	0.510000	1.169104693897091484799944
-0.690000	0.510000	1.284955632379207512983044
-0.670000	0.510000	1.292865555064947935548503
-0.650000	0.510000	1.290894926370022011141714
-0.630000	0.510000	1.292628931870045461138830
-0.610000	0.510000	1.294724222597692930847302
-0.590000	0.510000	1.296807907554946570627408
-0.570000	0.510000	1.299387339321141920933655
-0.550000	0.510000	1.302747616148334897090422
-0.530000	0.510000	1.306957728071082680543213
-0.510000	0.510000	1.311908522262154264126366
-0.490000	0.510000	1.317248933001323285552076
-0.470000	0.510000	1.322690961018030630924613
-0.450000	0.510000	1.328495826949009028794535
-0.430000	0.510000	1.335326385153729145116586
-0.410000	0.510000	1.343449633303261503414205
-0.390000	0.510000	1.352288248348795018927149
-0.370000	0.510000	1.360880726812268459724464
-0.350000	0.510000	1.368687641849036129571004
-0.330000	0.510000	1.375796461184046526327052
-0.310000	0.510000	1.382551722802827232072787
-0.290000	0.510000	1.389343386679147585027749
-0.270000	0.510000	1.396385299799614898574873
-0.250000	0.510000	1.403329913654968841285609
-0.230000	0.510000	1.409332317348052310279627
-0.210000	0.510000	1.413781696628410466942682
-0.190000	0.510000	1.417023716980837955148331
-0.170000	0.510000	1.420078202782334875209358
-0.150000	0.510000	1.423560049455164344678337
-0.130000	0.510000	1.426959589545993667414336
-0.110000	0.510000	1.429603185203948800818807
-0.090000	0.510000	1.431629861013231641564403
-0.070000	0.510000	1.433471599914627692129443
-0.050000	0.510000	1.434722402163372434458211
-0.030000	0.510000	1.434992621282587865749747
-0.010000	0.510000	1.434706099629128095429564
0.010000	0.510000	1.434706099629128317474169
0.030000	0.510000	1.434992621282588087794352
0.050000	0.510000	1.434722402163372656502816
0.070000	0.510000	1.433471599914627914174048
0.090000	0.510000	1.431629861013231863609008
0.110000	0.510000	1.429603185203948800818807
0.130000	0.510000	1.426959589545993889458941
0.150000	0.510000	1.423560049455164566722942
0.170000	0.510000	1.420078202782334875209358
0.190000	0.510000	1.417023716980837955148331
0.210000	0.510000	1.413781696628410466942682
0.230000	0.510000	1.409332317348052310279627
0.250000	0.510000	1.403329913654969063330213
0.270000	0.510000	1.396385299799614898574873
0.290000	0.510000	1.389343386679147585027749
0.310000	0.510000	1.382551722802827232072787
0.330000	0.510000	1.375796461184046526327052
0.350000	0.510000	1.368687641849036129571004
0.370000	0.510000	1.360880726812268237679859
0.390000	0.510000	1.352288248348795018927149
0.410000	0.510000	1.343449633303261725458810
0.430000	0.510000	1.335326385153729145116586
0.450000	0.510000	1.328495826949008806749930
0.470000	0.510000	1.322690961018030408880009
0.490000	0.510000	1.317248933001323063507471
0.510000	0.510000	1.311908522262154042081761
0.530000	0.510000	1.306957728071082680543213
0.550000	0.510000	1.302747616148334897090422
0.570000	0.510000	1.299387339321142142978260
0.590000	0.510000	1.296807907554946792672013
0.610000	0.510000	1.294724222597693152891907
0.630000	0.510000	1.292628931870045683183434
0.650000	0.510000	1.290894926370022011141714
0.670000	0.510000	1.292865555064948157593108
0.690000	0.510000	1.284955632379207512983044
0.710000	0.510000	1.169104693897091262755339
0.730000	0.510000	0.988042027717075943549219
0.750000	0.510000	0.924738576864964301194050
0.770000	0.510000	0.912993350786332369395382
0.790000	0.510000	0.910342531124381904028553
0.810000	0.510000	0.908459893112508631851654
0.830000	0.510000	0.906355522733990559558492
0.850000	0.510000	0.904370906201116930844819
0.870000	0.510000	0.902828713262276760787017
0.890000	0.510000	0.901633130086798795232994
0.910000	0.510000	0.900568058494374268363458
0.930000	0.510000	0.899664182241093901559736
0.950000	0.510000	0.899044950016780086698986
0.970000	0.510000	0.898595373226981908310051
0.990000	0.510000	0.898351033502327811497423

-0.990000	0.530000	0.902212370781751205051080
-0.970000	0.530000	0.902462769850001955695973
-0.950000	0.530000	0.902877654555589770346558
-0.930000	0.530000	0.903516776117885833663479
-0.910000	0.530000	0.904403990214756148269259
-0.890000	0.530000	0.905398279223187496533853
-0.870000	0.530000	0.906589300629408789689023
-0.850000	0.530000	0.908201458507945980080933
-0.830000	0.530000	0.910144496175221084932616
-0.810000	0.530000	0.911930784235097435797002
-0.790000	0.530000	0.913109369537595250143625
-0.770000	0.530000	0.913813393003254814672687
-0.750000	0.530000	0.916443034300212455711687
-0.730000	0.530000	0.934809229703711053183213
-0.710000	0.530000	1.027730872101216830216686
-0.690000	0.530000	1.215326521415795779645919
-0.670000	0.530000	1.291375268723705671547464
-0.650000	0.530000	1.292059035816423673281861
-0.630000	0.530000	1.291052970945687272674718
-0.610000	0.530000	1.292533558541986371537291
-0.590000	0.530000	1.294227493419493280057964
-0.570000	0.530000	1.296242078386419249724781
-0.550000	0.530000	1.299022392055891650386457
-0.530000	0.530000	1.302664305868031613400149
-0.510000	0.530000	1.306957728071082680543213
-0.490000	0.530000	1.311459849977634872786325
-0.470000	0.530000	1.315845439539374384096959
-0.450000	0.530000	1.320433305258335687781823
-0.430000	0.530000	1.326050176375662026373448
-0.410000	0.530000	1.333139605112594994196229
-0.390000	0.530000	1.341204326915914402107433
-0.370000	0.530000	1.349273743925686330769054
-0.350000	0.530000	1.356774024698381486686571
-0.330000	0.530000	1.363760878673221599299836
-0.310000	0.530000	1.370537951786229058370736
-0.290000	0.530000	1.377457067641805865676474
-0.270000	0.530000	1.384706613903178284985529
-0.250000	0.530000	1.391875429750084824931378
-0.230000	0.530000	1.398020290057448766773973
-0.210000	0.530000	1.402469566951555668410379
-0.190000	0.530000	1.405605409211661882551425
-0.170000	0.530000	1.408537498042269353604183
-0.150000	0.530000	1.411928293226422326256397
-0.130000	0.530000	1.415230068655933814980585
-0.110000	0.530000	1.417791442326582274091606
-0.090000	0.530000	1.419867508227882879623394
-0.070000	0.530000	1.421943000039546545210101
-0.050000	0.530000	1.423483491925253696663844
-0.030000	0.530000	1.423998952811149631969556
-0.010000	0.530000	1.423858279048731523275251
0.010000	0.530000	1.423858279048731745319856
0.030000	0.530000	1.423998952811149854014161
0.050000	0.530000	1.423483491925254140753054
0.070000	0.530000	1.421943000039546767254706
0.090000	0.530000	1.419867508227882879623394
0.110000	0.530000	1.417791442326582274091606
0.130000	0.530000	1.415230068655933814980585
0.150000	0.530000	1.411928293226422326256397
0.170000	0.530000	1.408537498042269353604183
0.190000	0.530000	1.405605409211661882551425
0.210000	0.530000	1.402469566951555890454983
0.230000	0.530000	1.398020290057448766773973
0.250000	0.530000	1.391875429750085046975983
0.270000	0.530000	1.384706613903178507030134
0.290000	0.530000	1.377457067641806087721079
0.310000	0.530000	1.370537951786229280415341
0.330000	0.530000	1.363760878673221821344441
0.350000	0.530000	1.356774024698381708731176
0.370000	0.530000	1.349273743925686330769054
0.390000	0.530000	1.341204326915914402107433
0.410000	0.530000	1.333139605112594994196229
0.430000	0.530000	1.326050176375661804328843
0.450000	0.530000	1.320433305258335465737218
0.470000	0.530000	1.315845439539374384096959
0.490000	0.530000	1.311459849977634872786325
0.510000	0.530000	1.306957728071082680543213
0.530000	0.530000	1.302664305868031613400149
0.550000	0.530000	1.299022392055891872431062
0.570000	0.530000	1.296242078386419471769386
0.590000	0.530000	1.294227493419493724147173
0.610000	0.530000	1.292533558541986371537291
0.630000	0.530000	1.291052970945687494719323
0.650000	0.530000	1.292059035816423895326466
0.670000	0.530000	1.291375268723705893592069
0.690000	0.530000	1.215326521415796223735128
0.710000	0.530000	1.027730872101216830216686
0.730000	0.530000	0.934809229703711053183213
0.750000	0.530000	0.916443034300212344689385
0.770000	0.530000	0.913813393003254592628082
0.790000	0.530000	0.913109369537595028099020
0.810000	0.530000	0.911930784235097102730094
0.830000	0.530000	0.910144496175220973910314
0.850000	0.530000	0.908201458507945758036328
0.870000	0.530000	0.906589300629408678666721
0.890000	0.530000	0.905398279223187385511551
0.910000	0.530000	0.904403990214756037246957
0.930000	0.530000	0.903516776117885500596572
0.950000	0.530000	0.902877654555589770346558
0.970000	0.530000	0.902462769850001733651368
0.990000	0.530000	0.902212370781751316073382

-0.990000	0.550000	0.906243727659878373081881
-0.970000	0.550000	0.906489288270178938944355
-0.950000	0.550000	0.906888397196454976167956
-0.930000	0.550000	0.907549053832742758096686
-0.910000	0.550000	0.908385521377553573074692
-0.890000	0.550000	0.909324269593489886709392
-0.870000	0.550000	0.910562018409785567385484
-0.850000	0.550000	0.912233436015771559368659
-0.830000	0.550000	0.914036978158814128470055
-0.810000	0.550000	0.915419475344370958680429
-0.790000	0.550000	0.915985909569915213168656
-0.770000	0.550000	0.915750655742670338632649
-0.750000	0.550000	0.915507706671279675170183
-0.730000	0.550000	0.919134508499615199283994
-0.710000	0.550000	0.946770593923129233360214
-0.690000	0.550000	1.068031236743832490532213
-0.670000	0.550000	1.244197261197474091432014
-0.650000	0.550000	1.293438997379689370248457
-0.630000	0.550000	1.291750512739185507982143
-0.610000	0.550000	1.291129717360270490189578
-0.590000	0.550000	1.292305113179838649273279
-0.570000	0.550000	1.293836224136520884897550
-0.550000	0.550000	1.295988926753826930848845
-0.530000	0.550000	1.299022392055891872431062
-0.510000	0.550000	1.302747616148334897090422
-0.490000	0.550000	1.306646547317771522855878
-0.470000	0.550000	1.310287654960188508113106
-0.450000	0.550000	1.313902096005891806385080
-0.430000	0.550000	1.318363564514313468478690
-0.410000	0.550000	1.324291060402938091655756
-0.390000	0.550000	1.331344370472304250441198
-0.370000	0.550000	1.338609102595752275988161
-0.350000	0.550000	1.345501373771195385842248
-0.330000	0.550000	1.352054244593252851913689
-0.310000	0.550000	1.358545942222104230268087
-0.290000	0.550000	1.365305714292366801032585
-0.270000	0.550000	1.372526108195156080427068
-0.250000	0.550000	1.379773121823469006486107
-0.230000	0.550000	1.386015598623117073273647
-0.210000	0.550000	1.390476960002185569109656
-0.190000	0.550000	1.393503391629288268305231
-0.170000	0.550000	1.396269797262315037755798
-0.150000	0.550000	1.399539182223884070666031
-0.130000	0.550000	1.402796247814597441205819
-0.110000	0.550000	1.405387370761254306472665
-0.090000	0.550000	1.407600156468351570993036
-0.070000	0.550000	1.409940177688216778051356
-0.050000	0.550000	1.411793453280738130928285
-0.030000	0.550000	1.412605864267179489601745
-0.010000	0.550000	1.412667439032719851610409
0.010000	0.550000	1.412667439032719851610409
0.030000	0.550000	1.412605864267179489601745
0.050000	0.550000	1.411793453280738352972890
0.070000	0.550000	1.409940177688217000095960
0.090000	0.550000	1.407600156468351570993036
0.110000	0.550000	1.405387370761254528517270
0.130000	0.550000	1.402796247814597441205819
0.150000	0.550000	1.399539182223884292710636
0.170000	0.550000	1.396269797262315259800403
0.190000	0.550000	1.393503391629288268305231
0.210000	0.550000	1.390476960002186013198866
0.230000	0.550000	1.386015598623117295318252
0.250000	0.550000	1.379773121823469006486107
0.270000	0.550000	1.372526108195156080427068
0.290000	0.550000	1.365305714292366801032585
0.310000	0.550000	1.358545942222104452312692
0.330000	0.550000	1.352054244593253073958294
0.350000	0.550000	1.345501373771195385842248
0.370000	0.550000	1.338609102595752498032766
0.390000	0.550000	1.331344370472304028396593
0.410000	0.550000	1.324291060402938091655756
0.430000	0.550000	1.318363564514313468478690
0.450000	0.550000	1.313902096005891806385080
0.470000	0.550000	1.310287654960188508113106
0.490000	0.550000	1.306646547317771744900483
0.510000	0.550000	1.302747616148335119135027
0.530000	0.550000	1.299022392055891872431062
0.550000	0.550000	1.295988926753826930848845
0.570000	0.550000	1.293836224136520884897550
0.590000	0.550000	1.292305113179838871317884
0.610000	0.550000	1.291129717360270490189578
0.630000	0.550000	1.291750512739185952071352
0.650000	0.550000	1.293438997379689592293062
0.670000	0.550000	1.244197261197474535521224
0.690000	0.550000	1.068031236743832712576818
0.710000	0.550000	0.946770593923129233360214
0.730000	0.550000	0.919134508499615199283994
0.750000	0.550000	0.915507706671279564147881
0.770000	0.550000	0.915750655742670116588044
0.790000	0.550000	0.915985909569915102146354
0.810000	0.550000	0.915419475344370847658126
0.830000	0.550000	0.914036978158814017447753
0.850000	0.550000	0.912233436015771448346356
0.870000	0.550000	0.910562018409785678407786
0.890000	0.550000	0.909324269593489775687090
0.910000	0.550000	0.908385521377553573074692
0.930000	0.550000	0.907549053832742869118988
0.950000	0.550000	0.906888397196454976167956
0.970000	0.550000	0.906489288270178938944355
0.990000	0.550000	0.906243727659878595126486

-0.990000	0.570000	0.910448327546310554048148
-0.970000	0.570000	0.910668337829894647406093
-0.950000	0.570000	0.911080874747127400503643
-0.930000	0.570000	0.911739783533580983032607
-0.910000	0.570000	0.912510367778610276268125
-0.890000	0.570000	0.913438365058132584195505
-0.870000	0.570000	0.914762367258470932007697
-0.850000	0.570000	0.916426642737138141825426
-0.830000	0.570000	0.917965406634582148370782
-0.810000	0.570000	0.918846725008465980977235
-0.790000	0.570000	0.918811436531854264231356
-0.770000	0.570000	0.917958749339363389019297
-0.750000	0.570000	0.916705008594047132675087
-0.730000	0.570000	0.916197566802752438874791
-0.710000	0.570000	0.921724278019049436672105
-0.690000	0.570000	0.959749020622713389094827
-0.670000	0.570000	1.102229279910463599634340
-0.650000	0.570000	1.260376325674043673785718
-0.630000	0.570000	1.294099325044441028964570
-0.610000	0.570000	1.291686711944511234406718
-0.590000	0.570000	1.291148559258422867657146
-0.570000	0.570000	1.292193660261849341708285
-0.550000	0.570000	1.293836224136521106942155
-0.530000	0.570000	1.296242078386419471769386
-0.510000	0.570000	1.299387339321141920933655
-0.490000	0.570000	1.302793742519932962409257
-0.470000	0.570000	1.305929429496728078063938
-0.450000	0.570000	1.308852690347930280978517
-0.430000	0.570000	1.312346407445751816922552
-0.410000	0.570000	1.317131062046148715083405
-0.390000	0.570000	1.323044284441769802285194
-0.370000	0.570000	1.329273305360400447838742
-0.350000	0.570000	1.335253883969480970250743
-0.330000	0.570000	1.341024266728284342065081
-0.310000	0.570000	1.346872911542615680602353
-0.290000	0.570000	1.353131590999669287000984
-0.270000	0.570000	1.360023699439548927614396
-0.250000	0.570000	1.367136487336548356097410
-0.230000	0.570000	1.373368864747358530919996
-0.210000	0.570000	1.377801448254221128308927
-0.190000	0.570000	1.380677043995060637726624
-0.170000	0.570000	1.383217186736241055555752
-0.150000	0.570000	1.386338429002115457677746
-0.130000	0.570000	1.389618526055701908106244
-0.110000	0.570000	1.392348452138785441789537
-0.090000	0.570000	1.394747118971487731542425
-0.070000	0.570000	1.397320470391891333861167
-0.050000	0.570000	1.399464514094861167237127
-0.030000	0.570000	1.400613323895447459577213
-0.010000	0.570000	1.400938862994713707266214
0.010000	0.570000	1.400938862994713707266214
0.030000	0.570000	1.400613323895447681621818
0.050000	0.570000	1.399464514094861389281732
0.070000	0.570000	1.397320470391891555905772
0.090000	0.570000	1.394747118971487953587030
0.110000	0.570000	1.392348452138785885878747
0.130000	0.570000	1.389618526055701908106244
0.150000	0.570000	1.386338429002115457677746
0.170000	0.570000	1.383217186736241277600357
0.190000	0.570000	1.380677043995060859771229
0.210000	0.570000	1.377801448254221350353532
0.230000	0.570000	1.373368864747358530919996
0.250000	0.570000	1.367136487336548356097410
0.270000	0.570000	1.360023699439549149659001
0.290000	0.570000	1.353131590999669287000984
0.310000	0.570000	1.346872911542615902646958
0.330000	0.570000	1.341024266728284564109686
0.350000	0.570000	1.335253883969480970250743
0.370000	0.570000	1.329273305360400447838742
0.390000	0.570000	1.323044284441769580240589
0.410000	0.570000	1.317131062046148493038800
0.430000	0.570000	1.312346407445752038967157
0.450000	0.570000	1.308852690347930503023122
0.470000	0.570000	1.305929429496728300108543
0.490000	0.570000	1.302793742519932962409257
0.510000	0.570000	1.299387339321142142978260
0.530000	0.570000	1.296242078386419471769386
0.550000	0.570000	1.293836224136521106942155
0.570000	0.570000	1.292193660261849563752889
0.590000	0.570000	1.291148559258423089701751
0.610000	0.570000	1.291686711944511456451323
0.630000	0.570000	1.294099325044441028964570
0.650000	0.570000	1.260376325674043895830323
0.670000	0.570000	1.102229279910464043723550
0.690000	0.570000	0.959749020622713500117129
0.710000	0.570000	0.921724278019049325649803
0.730000	0.570000	0.916197566802752327852488
0.750000	0.570000	0.916705008594047021652784
0.770000	0.570000	0.917958749339363389019297
0.790000	0.570000	0.918811436531854042186751
0.810000	0.570000	0.918846725008465869954932
0.830000	0.570000	0.917965406634582148370782
0.850000	0.570000	0.916426642737138030803123
0.870000	0.570000	0.914762367258471043029999
0.890000	0.570000	0.913438365058132473173202
0.910000	0.570000	0.912510367778610276268125
0.930000	0.570000	0.911739783533580983032607
0.950000	0.570000	0.911080874747127622548248
0.970000	0.570000	0.910668337829894869450698
0.990000	0.570000	0.910448327546310776092753

-0.990000	0.590000	0.914818391289181742642711
-0.970000	0.590000	0.915017184712420328374094
-0.950000	0.590000	0.915458870684197401068616
-0.930000	0.590000	0.916075250380456784782268
-0.910000	0.590000	0.916790443695573831206502
-0.890000	0.590000	0.917768770317302307049090
-0.870000	0.590000	0.919169721528202865457047
-0.850000	0.590000	0.920714688840280071069344
-0.830000	0.590000	0.921856445051264627998933
-0.810000	0.590000	0.922161699930889144916080
-0.790000	0.590000	0.921546063135044724035083
-0.770000	0.590000	0.920208580027984224258830
-0.750000	0.590000	0.918481740425861170606936
-0.730000	0.590000	0.916817507237031925626525
-0.710000	0.590000	0.916541028132822011009750
-0.690000	0.590000	0.924294937763200152858190
-0.670000	0.590000	0.971641729613802018761248
-0.650000	0.590000	1.126097804612182118333408
-0.630000	0.590000	1.268333810870804212456164
-0.610000	0.590000	1.294317840415746712068312
-0.590000	0.590000	1.291694762508313054638620
-0.570000	0.590000	1.291148559258423089701751
-0.550000	0.590000	1.292305113179838871317884
-0.530000	0.590000	1.294227493419493502102569
-0.510000	0.590000	1.296807907554946570627408
-0.490000	0.590000	1.299724095817820002096710
-0.470000	0.590000	1.302460054236836972663127
-0.450000	0.590000	1.304901762796060182836300
-0.430000	0.590000	1.307658805640553367766188
-0.410000	0.590000	1.311462058747155490223690
-0.390000	0.590000	1.316296969087895174510550
-0.370000	0.590000	1.321449945546029125509335
-0.350000	0.590000	1.326367910958795581777281
-0.330000	0.590000	1.331101861826637700048082
-0.310000	0.590000	1.335985196999433632925047
-0.290000	0.590000	1.341385259999014589737953
-0.270000	0.590000	1.347586461709701532996064
-0.250000	0.590000	1.354258566126988805322640
-0.230000	0.590000	1.360283523693631257955872
-0.210000	0.590000	1.364592481019338832126664
-0.190000	0.590000	1.367264460684544102875293
-0.170000	0.590000	1.369526708826734662238778
-0.150000	0.590000	1.372472155386288417133756
-0.130000	0.590000	1.375817120693282324950246
-0.110000	0.590000	1.378743527636748122944255
-0.090000	0.590000	1.381308614139549639787674
-0.070000	0.590000	1.384011575337180444122964
-0.050000	0.590000	1.386377237999729894468715
-0.030000	0.590000	1.387880824424524206506248
-0.010000	0.590000	1.388521999975721010756047
0.010000	0.590000	1.388521999975720788711442
0.030000	0.590000	1.387880824424524428550853
0.050000	0.590000	1.386377237999730116513319
0.070000	0.590000	1.384011575337180666167569
0.090000	0.590000	1.381308614139549861832279
0.110000	0.590000	1.378743527636748344988860
0.130000	0.590000	1.375817120693282546994851
0.150000	0.590000	1.372472155386288639178360
0.170000	0.590000	1.369526708826734884283383
0.190000	0.590000	1.367264460684544324919898
0.210000	0.590000	1.364592481019338832126664
0.230000	0.590000	1.360283523693631035911267
0.250000	0.590000	1.354258566126988805322640
0.270000	0.590000	1.347586461709701532996064
0.290000	0.590000	1.341385259999014589737953
0.310000	0.590000	1.335985196999433632925047
0.330000	0.590000	1.331101861826637700048082
0.350000	0.590000	1.326367910958795581777281
0.370000	0.590000	1.321449945546028903464730
0.390000	0.590000	1.316296969087895174510550
0.410000	0.590000	1.311462058747155712268295
0.430000	0.590000	1.307658805640553589810793
0.450000	0.590000	1.304901762796060626925509
0.470000	0.590000	1.302460054236837194707732
0.490000	0.590000	1.299724095817820002096710
0.510000	0.590000	1.296807907554946792672013
0.530000	0.590000	1.294227493419493724147173
0.550000	0.590000	1.292305113179839093362489
0.570000	0.590000	1.291148559258423311746355
0.590000	0.590000	1.291694762508313054638620
0.610000	0.590000	1.294317840415746712068312
0.630000	0.590000	1.268333810870804434500769
0.650000	0.590000	1.126097804612182118333408
0.670000	0.590000	0.971641729613802351828156
0.690000	0.590000	0.924294937763200152858190
0.710000	0.590000	0.916541028132822011009750
0.730000	0.590000	0.916817507237031925626525
0.750000	0.590000	0.918481740425860948562331
0.770000	0.590000	0.920208580027984224258830
0.790000	0.590000	0.921546063135044613012781
0.810000	0.590000	0.922161699930888922871475
0.830000	0.590000	0.921856445051264627998933
0.850000	0.590000	0.920714688840279960047042
0.870000	0.590000	0.919169721528202643412442
0.890000	0.590000	0.917768770317302196026787
0.910000	0.590000	0.916790443695574053251107
0.930000	0.590000	0.916075250380456895804571
0.950000	0.590000	0.915458870684197623113221
0.970000	0.590000	0.915017184712420328374094
0.990000	0.590000	0.914818391289181742642711

-0.990000	0.610000	0.919346587657147051864115
-0.970000	0.610000	0.919546995550680978936953
-0.950000	0.610000	0.919995575945929511263444
-0.930000	0.610000	0.920552565283956680808330
-0.910000	0.610000	0.921259179969144414990012
-0.890000	0.610000	0.922333916830505140538321
-0.870000	0.610000	0.923741128390244137236209
-0.850000	0.610000	0.925023092149321213284452
-0.830000	0.610000	0.925645049306956568813121
-0.810000	0.610000	0.925340837983341324424202
-0.790000	0.610000	0.924186279283830347530682
-0.770000	0.610000	0.922450261824054429382613
-0.750000	0.610000	0.920432298182767838490292
-0.730000	0.610000	0.918385655829945357631061
-0.710000	0.610000	0.916684232730361037155831
-0.690000	0.610000	0.916809840298454914453430
-0.670000	0.610000	0.926470501935875101473528
-0.650000	0.610000	0.980157577977355032317064
-0.630000	0.610000	1.138085591948905683779003
-0.610000	0.610000	1.270702238732143163346677
-0.590000	0.610000	1.294317840415746712068312
-0.570000	0.610000	1.291686711944511456451323
-0.550000	0.610000	1.291129717360270490189578
-0.530000	0.610000	1.292533558541986593581896
-0.510000	0.610000	1.294724222597693152891907
-0.490000	0.610000	1.297218926446559894571919
-0.470000	0.610000	1.299580549374779625537712
-0.450000	0.610000	1.301640982113168698575123
-0.430000	0.610000	1.303836999590663348058683
-0.410000	0.610000	1.306856328513100518051715
-0.390000	0.610000	1.310802055328167181613708
-0.370000	0.610000	1.315036242320336112854307
-0.350000	0.610000	1.318962680972622258934734
-0.330000	0.610000	1.322596497447755981013984
-0.310000	0.610000	1.326316944979147205430081
-0.290000	0.610000	1.330556013038077800558767
-0.270000	0.610000	1.335694179269611980842569
-0.250000	0.610000	1.341563931536018605683580
-0.230000	0.610000	1.347129196971997400211762
-0.210000	0.610000	1.351206094056307760453706
-0.190000	0.610000	1.353650031500849948429277
-0.170000	0.610000	1.355604496715625328917554
-0.150000	0.610000	1.358312071120896469267336
-0.130000	0.610000	1.361673431051815263970184
-0.110000	0.610000	1.364755823560673153593825
-0.090000	0.610000	1.367391704342289848739256
-0.070000	0.610000	1.370065479875783642782494
-0.050000	0.610000	1.372544300275020390245118
-0.030000	0.610000	1.374377417725335837062062
-0.010000	0.610000	1.375343371266889880288886
0.010000	0.610000	1.375343371266889436199676
0.030000	0.610000	1.374377417725336059106667
0.050000	0.610000	1.372544300275020390245118
0.070000	0.610000	1.370065479875783642782494
0.090000	0.610000	1.367391704342289848739256
0.110000	0.610000	1.364755823560673375638430
0.130000	0.610000	1.361673431051815263970184
0.150000	0.610000	1.358312071120896469267336
0.170000	0.610000	1.355604496715625550962159
0.190000	0.610000	1.353650031500850170473882
0.210000	0.610000	1.351206094056307760453706
0.230000	0.610000	1.347129196971997400211762
0.250000	0.610000	1.341563931536018605683580
0.270000	0.610000	1.335694179269611980842569
0.290000	0.610000	1.330556013038077578514162
0.310000	0.610000	1.326316944979146983385476
0.330000	0.610000	1.322596497447755981013984
0.350000	0.610000	1.318962680972622258934734
0.370000	0.610000	1.315036242320336334898911
0.390000	0.610000	1.310802055328167181613708
0.410000	0.610000	1.306856328513100740096320
0.430000	0.610000	1.303836999590663570103288
0.450000	0.610000	1.301640982113168920619728
0.470000	0.610000	1.299580549374779847582317
0.490000	0.610000	1.297218926446559894571919
0.510000	0.610000	1.294724222597693152891907
0.530000	0.610000	1.292533558541986593581896
0.550000	0.610000	1.291129717360270712234183
0.570000	0.610000	1.291686711944511456451323
0.590000	0.610000	1.294317840415746712068312
0.610000	0.610000	1.270702238732143385391282
0.630000	0.610000	1.138085591948906127868213
0.650000	0.610000	0.980157577977355032317064
0.670000	0.610000	0.926470501935875101473528
0.690000	0.610000	0.916809840298455025475732
0.710000	0.610000	0.916684232730361037155831
0.730000	0.610000	0.918385655829945468653364
0.750000	0.610000	0.920432298182767838490292
0.770000	0.610000	0.922450261824054429382613
0.790000	0.610000	0.924186279283830347530682
0.810000	0.610000	0.925340837983341435446505
0.830000	0.610000	0.925645049306956679835423
0.850000	0.610000	0.925023092149320991239847
0.870000	0.610000	0.923741128390244137236209
0.890000	0.610000	0.922333916830505251560623
0.910000	0.610000	0.921259179969144303967710
0.930000	0.610000	0.920552565283956791830633
0.950000	0.610000	0.919995575945929511263444
0.970000	0.610000	0.919546995550680978936953
0.990000	0.610000	0.919346587657147162886417

-0.990000	0.630000	0.924036683300840988586344
-0.970000	0.630000	0.924266169938905091107983
-0.950000	0.630000	0.924674361546794498778468
-0.930000	0.630000	0.925183032640958913361828
-0.910000	0.630000	0.925945764356876588330181
-0.890000	0.630000	0.927108464371030005501950
-0.870000	0.630000	0.928393402833202707746807
-0.850000	0.630000	0.929257998001588925163219
-0.830000	0.630000	0.929275654615902890753887
-0.810000	0.630000	0.928371438713705421363898
-0.790000	0.630000	0.926743280474496500254133
-0.770000	0.630000	0.924690710395967063739420
-0.750000	0.630000	0.922469346608523310671046
-0.730000	0.630000	0.920248769536565980331488
-0.710000	0.630000	0.918171680554113578409670
-0.690000	0.630000	0.916562745801781431076449
-0.670000	0.630000	0.917020182347069834349895
-0.650000	0.630000	0.927742113695853132249169
-0.630000	0.630000	0.983245295624532222866776
-0.610000	0.630000	1.138085591948905905823608
-0.590000	0.630000	1.268333810870804212456164
-0.570000	0.630000	1.294099325044440806919965
-0.550000	0.630000	1.291750512739185730026747
-0.530000	0.630000	1.291052970945687272674718
-0.510000	0.630000	1.292628931870045683183434
-0.490000	0.630000	1.294882569995176035959616
-0.470000	0.630000	1.297009343402245606924339
-0.450000	0.630000	1.298749728785529633512397
-0.430000	0.630000	1.300455527224212426418148
-0.410000	0.630000	1.302800775047545212004252
-0.390000	0.630000	1.306018244148200224685752
-0.370000	0.630000	1.309561222595434060167463
-0.350000	0.630000	1.312738006103196353180351
-0.330000	0.630000	1.315428952994267541853901
-0.310000	0.630000	1.318002624538592737479803
-0.290000	0.630000	1.320956916006407633190634
-0.270000	0.630000	1.324788723351295827157514
-0.250000	0.630000	1.329563343218350235375169
-0.230000	0.630000	1.334449091695804945345571
-0.210000	0.630000	1.338218671144120186511373
-0.190000	0.630000	1.340451420124156189928044
-0.170000	0.630000	1.342073776453940103792206
-0.150000	0.630000	1.344403561047655459859129
-0.130000	0.630000	1.347588410632331479277468
-0.110000	0.630000	1.350666435774344309450612
-0.090000	0.630000	1.353227564226084700393926
-0.070000	0.630000	1.355704323089524931944538
-0.050000	0.630000	1.358157012763596904747487
-0.030000	0.630000	1.360211943960040414935975
-0.010000	0.630000	1.361426734810949890075449
0.010000	0.630000	1.361426734810949890075449
0.030000	0.630000	1.360211943960040636980580
0.050000	0.630000	1.358157012763596904747487
0.070000	0.630000	1.355704323089525153989143
0.090000	0.630000	1.353227564226084700393926
0.110000	0.630000	1.350666435774344531495217
0.130000	0.630000	1.347588410632331479277468
0.150000	0.630000	1.344403561047655015769919
0.170000	0.630000	1.342073776453940325836811
0.190000	0.630000	1.340451420124156411972649
0.210000	0.630000	1.338218671144120186511373
0.230000	0.630000	1.334449091695805167390176
0.250000	0.630000	1.329563343218350013330564
0.270000	0.630000	1.324788723351295605112909
0.290000	0.630000	1.320956916006407411146029
0.310000	0.630000	1.318002624538592515435198
0.330000	0.630000	1.315428952994267763898506
0.350000	0.630000	1.312738006103196353180351
0.370000	0.630000	1.309561222595434060167463
0.390000	0.630000	1.306018244148200224685752
0.410000	0.630000	1.302800775047545212004252
0.430000	0.630000	1.300455527224212648462753
0.450000	0.630000	1.298749728785529855557002
0.470000	0.630000	1.297009343402245606924339
0.490000	0.630000	1.294882569995176035959616
0.510000	0.630000	1.292628931870045683183434
0.530000	0.630000	1.291052970945687272674718
0.550000	0.630000	1.291750512739185730026747
0.570000	0.630000	1.294099325044440806919965
0.590000	0.630000	1.268333810870804212456164
0.610000	0.630000	1.138085591948906127868213
0.630000	0.630000	0.983245295624532333889078
0.650000	0.630000	0.927742113695853132249169
0.670000	0.630000	0.917020182347070056394500
0.690000	0.630000	0.916562745801781653121054
0.710000	0.630000	0.918171680554113578409670
0.730000	0.630000	0.920248769536565758286883
0.750000	0.630000	0.922469346608523199648744
0.770000	0.630000	0.924690710395966952717117
0.790000	0.630000	0.926743280474496389231831
0.810000	0.630000	0.928371438713705310341595
0.830000	0.630000	0.929275654615902890753887
0.850000	0.630000	0.929257998001589147207824
0.870000	0.630000	0.928393402833202707746807
0.890000	0.630000	0.927108464371029894479648
0.910000	0.630000	0.925945764356876477307878
0.930000	0.630000	0.925183032640959135406433
0.950000	0.630000	0.924674361546794498778468
0.970000	0.630000	0.924266169938905202130286
0.990000	0.630000	0.924036683300840988586344

-0.990000	0.650000	0.928897064166950836572312
-0.970000	0.650000	0.929147223276734601782323
-0.950000	0.650000	0.929493045055623912098497
-0.930000	0.650000	0.930004918517759349150253
-0.910000	0.650000	0.930873306836155767207686
-0.890000	0.650000	0.932035258279691802840716
-0.870000	0.650000	0.933034120773423292227733
-0.850000	0.650000	0.933344247099854973370725
-0.830000	0.650000	0.932724302451232500921208
-0.810000	0.650000	0.931268596981074336937922
-0.790000	0.650000	0.929250628173750703453493
-0.770000	0.650000	0.926956251079013804350382
-0.750000	0.650000	0.924586860431371282409430
-0.730000	0.650000	0.922262200929760078693675
-0.710000	0.650000	0.920048215200747754316524
-0.690000	0.650000	0.918022030862422289132496
-0.670000	0.650000	0.916500253448418567003841
-0.650000	0.650000	0.917102356794318285260204
-0.630000	0.650000	0.927742113695853132249169
-0.610000	0.650000	0.980157577977355032317064
-0.590000	0.650000	1.126097804612181896288803
-0.570000	0.650000	1.260376325674043673785718
-0.550000	0.650000	1.293438997379689148203852
-0.530000	0.650000	1.292059035816423673281861
-0.510000	0.650000	1.290894926370022011141714
-0.490000	0.650000	1.292290658450362395015532
-0.470000	0.650000	1.294301625645658981866859
-0.450000	0.650000	1.295947052874494742624734
-0.430000	0.650000	1.297277725538465320553883
-0.410000	0.650000	1.298955146714100949978388
-0.390000	0.650000	1.301441999152780137904983
-0.370000	0.650000	1.304402768827334302415011
-0.350000	0.650000	1.307085958463306996080178
-0.330000	0.650000	1.309147405768800176417699
-0.310000	0.650000	1.310830188680972563375349
-0.290000	0.650000	1.312643213823596610723143
-0.270000	0.650000	1.315175327182731335184940
-0.250000	0.650000	1.318740564316841279435266
-0.230000	0.650000	1.322815065800658995698313
-0.210000	0.650000	1.326233563751595623259050
-0.190000	0.650000	1.328286822206089956566188
-0.170000	0.650000	1.329546771190664999906517
-0.150000	0.650000	1.331295490264502223709542
-0.130000	0.650000	1.333990114547710437165051
-0.110000	0.650000	1.336815284563173999998753
-0.090000	0.650000	1.339157983387304406974749
-0.070000	0.650000	1.341312358415334360373095
-0.050000	0.650000	1.343569817808326849473133
-0.030000	0.650000	1.345628588352185239784831
-0.010000	0.650000	1.346913476306319301656345
0.010000	0.650000	1.346913476306319079611740
0.030000	0.650000	1.345628588352185461829436
0.050000	0.650000	1.343569817808327293562343
0.070000	0.650000	1.341312358415334138328490
0.090000	0.650000	1.339157983387304629019354
0.110000	0.650000	1.336815284563173999998753
0.130000	0.650000	1.333990114547710215120446
0.150000	0.650000	1.331295490264502001664937
0.170000	0.650000	1.329546771190665443995726
0.190000	0.650000	1.328286822206090178610793
0.210000	0.650000	1.326233563751595845303655
0.230000	0.650000	1.322815065800658995698313
0.250000	0.650000	1.318740564316841057390661
0.270000	0.650000	1.315175327182731113140335
0.290000	0.650000	1.312643213823596166633934
0.310000	0.650000	1.310830188680972563375349
0.330000	0.650000	1.309147405768800176417699
0.350000	0.650000	1.307085958463306551990968
0.370000	0.650000	1.304402768827334080370406
0.390000	0.650000	1.301441999152780137904983
0.410000	0.650000	1.298955146714101172022993
0.430000	0.650000	1.297277725538465320553883
0.450000	0.650000	1.295947052874494742624734
0.470000	0.650000	1.294301625645658981866859
0.490000	0.650000	1.292290658450362617060136
0.510000	0.650000	1.290894926370022011141714
0.530000	0.650000	1.292059035816423673281861
0.550000	0.650000	1.293438997379689370248457
0.570000	0.650000	1.260376325674043895830323
0.590000	0.650000	1.126097804612182118333408
0.610000	0.650000	0.980157577977355032317064
0.630000	0.650000	0.927742113695853132249169
0.650000	0.650000	0.917102356794318285260204
0.670000	0.650000	0.916500253448418567003841
0.690000	0.650000	0.918022030862422178110194
0.710000	0.650000	0.920048215200747643294221
0.730000	0.650000	0.922262200929759967671373
0.750000	0.650000	0.924586860431371282409430
0.770000	0.650000	0.926956251079013693328079
0.790000	0.650000	0.929250628173750703453493
0.810000	0.650000	0.931268596981074225915620
0.830000	0.650000	0.932724302451232278876603
0.850000	0.650000	0.933344247099854640303818
0.870000	0.650000	0.933034120773423181205430
0.890000	0.650000	0.932035258279691802840716
0.910000	0.650000	0.930873306836155656185383
0.930000	0.650000	0.930004918517759793239463
0.950000	0.650000	0.929493045055624023120799
0.970000	0.650000	0.929147223276734712804625
0.990000	0.650000	0.928897064166950836572312

-0.990000	0.670000	0.933941889127263169534388
-0.970000	0.670000	0.934159752049680047747415
-0.950000	0.670000	0.934469591663401266679045
-0.930000	0.670000	0.935047823477107242773343
-0.910000	0.670000	0.936004498965601117177471
-0.890000	0.670000	0.937016980669158616734649
-0.870000	0.670000	0.937554458090366527045489
-0.850000	0.670000	0.937225014974321757321718
-0.830000	0.670000	0.935987675543216379736577
-0.810000	0.670000	0.934061443538759417215545
-0.790000	0.670000	0.931741435243714999359099
-0.770000	0.670000	0.929268898529649778339490
-0.750000	0.670000	0.926793450108243987983769
-0.730000	0.670000	0.924391819636458222930742
-0.710000	0.670000	0.922097935621375541792588
-0.690000	0.670000	0.919933508671374577936319
-0.670000	0.670000	0.917967083280429974045944
-0.650000	0.670000	0.916500253448418455981539
-0.630000	0.670000	0.917020182347069723327593
-0.610000	0.670000	0.926470501935875212495830
-0.590000	0.670000	0.971641729613802240805853
-0.570000	0.670000	1.102229279910463599634340
-0.550000	0.670000	1.244197261197474091432014
-0.530000	0.670000	1.291375268723705671547464
-0.510000	0.670000	1.292865555064947935548503
-0.490000	0.670000	1.290824833901041079897709
-0.470000	0.670000	1.291402748868661021219850
-0.450000	0.670000	1.292837872083959505076223
-0.430000	0.670000	1.294064712447573040066118
-0.410000	0.670000	1.295263367642545127011999
-0.390000	0.670000	1.296986641493836689420505
-0.370000	0.670000	1.299262926870566881021318
-0.350000	0.670000	1.301502357308577551009421
-0.330000	0.670000	1.303183215828698893190563
-0.310000	0.670000	1.304320954859371939349444
-0.290000	0.670000	1.305330474745083346732599
-0.270000	0.670000	1.306810711946974068453642
-0.250000	0.670000	1.309257486117903157563092
-0.230000	0.670000	1.312489162342569848362928
-0.210000	0.670000	1.315525762212615079604916
-0.190000	0.670000	1.317434171119186592235906
-0.170000	0.670000	1.318343883963811524751009
-0.150000	0.670000	1.319360851428535097440431
-0.130000	0.670000	1.321254894953072689389728
-0.110000	0.670000	1.323559210251692652704492
-0.090000	0.670000	1.325567043131760769369976
-0.070000	0.670000	1.327326062794433880753786
-0.050000	0.670000	1.329190453389894610580768
-0.030000	0.670000	1.330948199078615834523021
-0.010000	0.670000	1.332058775264274963490152
0.010000	0.670000	1.332058775264274741445547
0.030000	0.670000	1.330948199078615834523021
0.050000	0.670000	1.329190453389895054669978
0.070000	0.670000	1.327326062794434324842996
0.090000	0.670000	1.325567043131760769369976
0.110000	0.670000	1.323559210251692874749097
0.130000	0.670000	1.321254894953072689389728
0.150000	0.670000	1.319360851428535319485036
0.170000	0.670000	1.318343883963811968840218
0.190000	0.670000	1.317434171119186592235906
0.210000	0.670000	1.315525762212615079604916
0.230000	0.670000	1.312489162342569848362928
0.250000	0.670000	1.309257486117903157563092
0.270000	0.670000	1.306810711946974290498247
0.290000	0.670000	1.305330474745083124687994
0.310000	0.670000	1.304320954859371939349444
0.330000	0.670000	1.303183215828698893190563
0.350000	0.670000	1.301502357308577773054026
0.370000	0.670000	1.299262926870566881021318
0.390000	0.670000	1.296986641493836911465110
0.410000	0.670000	1.295263367642545349056604
0.430000	0.670000	1.294064712447573040066118
0.450000	0.670000	1.292837872083959283031618
0.470000	0.670000	1.291402748868661243264455
0.490000	0.670000	1.290824833901041301942314
0.510000	0.670000	1.292865555064948157593108
0.530000	0.670000	1.291375268723705671547464
0.550000	0.670000	1.244197261197474313476619
0.570000	0.670000	1.102229279910464043723550
0.590000	0.670000	0.971641729613802462850458
0.610000	0.670000	0.926470501935875101473528
0.630000	0.670000	0.917020182347069945372198
0.650000	0.670000	0.916500253448418455981539
0.670000	0.670000	0.917967083280429863023642
0.690000	0.670000	0.919933508671374577936319
0.710000	0.670000	0.922097935621375430770286
0.730000	0.670000	0.924391819636458000886137
0.750000	0.670000	0.926793450108244099006072
0.770000	0.670000	0.929268898529649889361792
0.790000	0.670000	0.931741435243714999359099
0.810000	0.670000	0.934061443538759528237847
0.830000	0.670000	0.935987675543216268714275
0.850000	0.670000	0.937225014974321535277113
0.870000	0.670000	0.937554458090366527045489
0.890000	0.670000	0.937016980669158505712346
0.910000	0.670000	0.936004498965601117177471
0.930000	0.670000	0.935047823477107353795645
0.950000	0.670000	0.934469591663401155656743
0.970000	0.670000	0.934159752049679825702810
0.990000	0.670000	0.933941889127263169534388

-0.990000	0.690000	0.939155472757518983151215
-0.970000	0.690000	0.939303003935509694954931
-0.950000	0.690000	0.939648285296602159277768
-0.930000	0.690000	0.940335918382347979438407
-0.910000	0.690000	0.941260458007889933007561
-0.890000	0.690000	0.941933463998611109069259
-0.870000	0.690000	0.941867542502072496723997
-0.850000	0.690000	0.940878058232552438866492
-0.830000	0.690000	0.939089354924120267575915
-0.810000	0.690000	0.936790805818440319718832
-0.790000	0.690000	0.934248202100327884700448
-0.770000	0.690000	0.931651005402796550391997
-0.750000	0.690000	0.929096315492164315230639
-0.730000	0.690000	0.926632072805758877365179
-0.710000	0.690000	0.924274255278674239377779
-0.690000	0.690000	0.922035963879650810604005
-0.670000	0.690000	0.919933508671374688958622
-0.650000	0.690000	0.918022030862422289132496
-0.630000	0.690000	0.916562745801781875165659
-0.610000	0.690000	0.916809840298455136498035
-0.590000	0.690000	0.924294937763200263880492
-0.570000	0.690000	0.959749020622713611139432
-0.550000	0.690000	1.068031236743832712576818
-0.530000	0.690000	1.215326521415796001690524
-0.510000	0.690000	1.284955632379207512983044
-0.490000	0.690000	1.294005270899844628473829
-0.470000	0.690000	1.291237528107361587359492
-0.450000	0.690000	1.290164011391579768073257
-0.430000	0.690000	1.290604924463023772673864
-0.410000	0.690000	1.291451737578531266947834
-0.390000	0.690000	1.292624825501292207263759
-0.370000	0.690000	1.294231791865913194783388
-0.350000	0.690000	1.295945238980350966429000
-0.330000	0.690000	1.297261871251290665796319
-0.310000	0.690000	1.298021443850242651052440
-0.290000	0.690000	1.298490197640483678753753
-0.270000	0.690000	1.299195091937065171805443
-0.250000	0.690000	1.300702590895667309922601
-0.230000	0.690000	1.303123783998070939205149
-0.210000	0.690000	1.305761731841057482483848
-0.190000	0.690000	1.307596061738249382244703
-0.170000	0.690000	1.308307801585863572313428
-0.150000	0.690000	1.308664095100346314026751
-0.130000	0.690000	1.309625894939122625615369
-0.110000	0.690000	1.311197094417429598323110
-0.090000	0.690000	1.312756408957369114176572
-0.070000	0.690000	1.314070964805752250725845
-0.050000	0.690000	1.315368482659014182090118
-0.030000	0.690000	1.316549855838487603776343
-0.010000	0.690000	1.317275945108614676470893
0.010000	0.690000	1.317275945108614676470893
0.030000	0.690000	1.316549855838487825820948
0.050000	0.690000	1.315368482659014404134723
0.070000	0.690000	1.314070964805752472770450
0.090000	0.690000	1.312756408957369114176572
0.110000	0.690000	1.311197094417429376278506
0.130000	0.690000	1.309625894939122625615369
0.150000	0.690000	1.308664095100346314026751
0.170000	0.690000	1.308307801585863794358033
0.190000	0.690000	1.307596061738249382244703
0.210000	0.690000	1.305761731841057704528453
0.230000	0.690000	1.303123783998071161249754
0.250000	0.690000	1.300702590895667087877996
0.270000	0.690000	1.299195091937065171805443
0.290000	0.690000	1.298490197640483678753753
0.310000	0.690000	1.298021443850242651052440
0.330000	0.690000	1.297261871251290665796319
0.350000	0.690000	1.295945238980350966429000
0.370000	0.690000	1.294231791865913194783388
0.390000	0.690000	1.292624825501292429308364
0.410000	0.690000	1.291451737578531044903229
0.430000	0.690000	1.290604924463023772673864
0.450000	0.690000	1.290164011391579768073257
0.470000	0.690000	1.291237528107361587359492
0.490000	0.690000	1.294005270899844406429224
0.510000	0.690000	1.284955632379207512983044
0.530000	0.690000	1.215326521415796001690524
0.550000	0.690000	1.068031236743832712576818
0.570000	0.690000	0.959749020622713611139432
0.590000	0.690000	0.924294937763200263880492
0.610000	0.690000	0.916809840298455025475732
0.630000	0.690000	0.916562745801781542098752
0.650000	0.690000	0.918022030862422178110194
0.670000	0.690000	0.919933508671374577936319
0.690000	0.690000	0.922035963879650699581703
0.710000	0.690000	0.924274255278674350400081
0.730000	0.690000	0.926632072805758877365179
0.750000	0.690000	0.929096315492164426252941
0.770000	0.690000	0.931651005402796550391997
0.790000	0.690000	0.934248202100327884700448
0.810000	0.690000	0.936790805818440097674227
0.830000	0.690000	0.939089354924120156553613
0.850000	0.690000	0.940878058232552549888794
0.870000	0.690000	0.941867542502072385701695
0.890000	0.690000	0.941933463998611220091561
0.910000	0.690000	0.941260458007890044029864
0.930000	0.690000	0.940335918382348090460709
0.950000	0.690000	0.939648285296601937233163
0.970000	0.690000	0.939303003935509472910326
0.990000	0.690000	0.939155472757519316218122

-0.990000	0.710000	0.944506044282890644403494
-0.970000	0.710000	0.944621251334558764689575
-0.950000	0.710000	0.945057159274935054682487
-0.930000	0.710000	0.945816431074334662554293
-0.910000	0.710000	0.946525356820191121620667
-0.890000	0.710000	0.946671449267340259225989
-0.870000	0.710000	0.945927847451954018076492
-0.850000	0.710000	0.944316456553292882247774
-0.830000	0.710000	0.942077301764887353741074
-0.810000	0.710000	0.939499433297053987423908
-0.790000	0.710000	0.936802868909312413947532
-0.770000	0.710000	0.934115452909059729158514
-0.750000	0.710000	0.931499162423202964333768
-0.730000	0.710000	0.928980185117056156407500
-0.710000	0.710000	0.926569719952473724866593
-0.690000	0.710000	0.924274255278674461422384
-0.670000	0.710000	0.922097935621375652814891
-0.650000	0.710000	0.920048215200747754316524
-0.630000	0.710000	0.918171680554113800454274
-0.610000	0.710000	0.916684232730361148178133
-0.590000	0.710000	0.916541028132822011009750
-0.570000	0.710000	0.921724278019049325649803
-0.550000	0.710000	0.946770593923129344382517
-0.530000	0.710000	1.027730872101216830216686
-0.510000	0.710000	1.169104693897091484799944
-0.490000	0.710000	1.267395304994880955717917
-0.470000	0.710000	1.293405205872206975570293
-0.450000	0.710000	1.292427580809252463112102
-0.430000	0.710000	1.289166951308637676376634
-0.410000	0.710000	1.287892342107834098285934
-0.390000	0.710000	1.288032015526233475810614
-0.370000	0.710000	1.288973993014315588823138
-0.350000	0.710000	1.290234249774941277522089
-0.330000	0.710000	1.291273521327934048485986
-0.310000	0.710000	1.291768966036165533495250
-0.290000	0.710000	1.291824073669153527532671
-0.270000	0.710000	1.291880178807764956161463
-0.250000	0.710000	1.292524765115250273694869
-0.230000	0.710000	1.294098758438040119855827
-0.210000	0.710000	1.296247506963732032403414
-0.190000	0.710000	1.298041755100799665711975
-0.170000	0.710000	1.298807776720284357097057
-0.150000	0.710000	1.298830858137244304018054
-0.130000	0.710000	1.299009178466744351965190
-0.110000	0.710000	1.299762766256012724852553
-0.090000	0.710000	1.300746046219203533311770
-0.070000	0.710000	1.301570106688767936020668
-0.050000	0.710000	1.302247755649324156834723
-0.030000	0.710000	1.302770648305179523873676
-0.010000	0.710000	1.303054464767137154979082
0.010000	0.710000	1.303054464767137377023687
0.030000	0.710000	1.302770648305179745918281
0.050000	0.710000	1.302247755649324378879328
0.070000	0.710000	1.301570106688767936020668
0.090000	0.710000	1.300746046219203533311770
0.110000	0.710000	1.299762766256012946897158
0.130000	0.710000	1.299009178466744574009795
0.150000	0.710000	1.298830858137244304018054
0.170000	0.710000	1.298807776720284801186267
0.190000	0.710000	1.298041755100799887756580
0.210000	0.710000	1.296247506963732476492623
0.230000	0.710000	1.294098758438040341900432
0.250000	0.710000	1.292524765115250273694869
0.270000	0.710000	1.291880178807764956161463
0.290000	0.710000	1.291824073669153305488067
0.310000	0.710000	1.291768966036165533495250
0.330000	0.710000	1.291273521327934048485986
0.350000	0.710000	1.290234249774941055477484
0.370000	0.710000	1.288973993014315588823138
0.390000	0.710000	1.288032015526233475810614
0.410000	0.710000	1.287892342107834098285934
0.430000	0.710000	1.289166951308637454332029
0.450000	0.710000	1.292427580809252463112102
0.470000	0.710000	1.293405205872207197614898
0.490000	0.710000	1.267395304994880955717917
0.510000	0.710000	1.169104693897091484799944
0.530000	0.710000	1.027730872101217052261291
0.550000	0.710000	0.946770593923129233360214
0.570000	0.710000	0.921724278019049436672105
0.590000	0.710000	0.916541028132821899987448
0.610000	0.710000	0.916684232730361037155831
0.630000	0.710000	0.918171680554113578409670
0.650000	0.710000	0.920048215200747865338826
0.670000	0.710000	0.922097935621375541792588
0.690000	0.710000	0.924274255278674350400081
0.710000	0.710000	0.926569719952473391799685
0.730000	0.710000	0.928980185117056045385198
0.750000	0.710000	0.931499162423202853311466
0.770000	0.710000	0.934115452909059507113909
0.790000	0.710000	0.936802868909312191902927
0.810000	0.710000	0.939499433297053876401606
0.830000	0.710000	0.942077301764887575785679
0.850000	0.710000	0.944316456553292882247774
0.870000	0.710000	0.945927847451954129098795
0.890000	0.710000	0.946671449267340370248291
0.910000	0.710000	0.946525356820191232642969
0.930000	0.710000	0.945816431074334551531990
0.950000	0.710000	0.945057159274934832637882
0.970000	0.710000	0.944621251334558764689575
0.990000	0.710000	0.944506044282890755425797

-0.990000	0.730000	0.949980587157685074650715
-0.970000	0.730000	0.950176826909578498003839
-0.950000	0.730000	0.950700517815657786258043
-0.930000	0.730000	0.951365909707640899917180
-0.910000	0.730000	0.951649921210021010331559
-0.890000	0.730000	0.951133908357515434062179
-0.870000	0.730000	0.949720531986584903805237
-0.850000	0.730000	0.947578222304705897194310
-0.830000	0.730000	0.944995630569635314266463
-0.810000	0.730000	0.942223952935294262189814
-0.790000	0.730000	0.939420831932030186983695
-0.770000	0.730000	0.936669319367259167741224
-0.750000	0.730000	0.934003052869542105263179
-0.730000	0.730000	0.931438544049098537946918
-0.710000	0.730000	0.928980185117056156407500
-0.690000	0.730000	0.926632072805758988387481
-0.670000	0.730000	0.924391819636458000886137
-0.650000	0.730000	0.922262200929759856649071
-0.630000	0.730000	0.920248769536565869309186
-0.610000	0.730000	0.918385655829945468653364
-0.590000	0.730000	0.916817507237031925626525
-0.570000	0.730000	0.916197566802752438874791
-0.550000	0.730000	0.919134508499615088261692
-0.530000	0.730000	0.934809229703711053183213
-0.510000	0.730000	0.988042027717075943549219
-0.490000	0.730000	1.105339444115669644830291
-0.470000	0.730000	1.227511248280531486187783
-0.450000	0.730000	1.283754604865035453542532
-0.430000	0.730000	1.292893672329389342934292
-0.410000	0.730000	1.288999217008548470175811
-0.390000	0.730000	1.285278025066266538445348
-0.370000	0.730000	1.283812986625710195198735
-0.350000	0.730000	1.283911552400882172264573
-0.330000	0.730000	1.284557832441622915453650
-0.310000	0.730000	1.284999164414534433831250
-0.290000	0.730000	1.284967536133864385305969
-0.270000	0.730000	1.284667465847038281268055
-0.250000	0.730000	1.284615509335912397759216
-0.230000	0.730000	1.285310743886211914954742
-0.210000	0.730000	1.286772729443411256156082
-0.190000	0.730000	1.288367838092403960814636
-0.170000	0.730000	1.289291086183027790212918
-0.150000	0.730000	1.289336707157710204540990
-0.130000	0.730000	1.289066130255126063630655
-0.110000	0.730000	1.289077448536046555105372
-0.090000	0.730000	1.289379880274329925882171
-0.070000	0.730000	1.289659482082766261967777
-0.050000	0.730000	1.289787429428942866493912
-0.030000	0.730000	1.289786238844503385436724
-0.010000	0.730000	1.289736035744971198724329
0.010000	0.730000	1.289736035744970976679724
0.030000	0.730000	1.289786238844503607481329
0.050000	0.730000	1.289787429428942866493912
0.070000	0.730000	1.289659482082766484012382
0.090000	0.730000	1.289379880274329925882171
0.110000	0.730000	1.289077448536046555105372
0.130000	0.730000	1.289066130255125841586050
0.150000	0.730000	1.289336707157710426585595
0.170000	0.730000	1.289291086183028234302128
0.190000	0.730000	1.288367838092404182859241
0.210000	0.730000	1.286772729443411478200687
0.230000	0.730000	1.285310743886211914954742
0.250000	0.730000	1.284615509335912619803821
0.270000	0.730000	1.284667465847038281268055
0.290000	0.730000	1.284967536133864385305969
0.310000	0.730000	1.284999164414534433831250
0.330000	0.730000	1.284557832441622915453650
0.350000	0.730000	1.283911552400882172264573
0.370000	0.730000	1.283812986625710195198735
0.390000	0.730000	1.285278025066266760489953
0.410000	0.730000	1.288999217008548470175811
0.430000	0.730000	1.292893672329389120889687
0.450000	0.730000	1.283754604865035675587137
0.470000	0.730000	1.227511248280531708232388
0.490000	0.730000	1.105339444115669644830291
0.510000	0.730000	0.988042027717076054571521
0.530000	0.730000	0.934809229703710942160910
0.550000	0.730000	0.919134508499615088261692
0.570000	0.730000	0.916197566802752216830186
0.590000	0.730000	0.916817507237031925626525
0.610000	0.730000	0.918385655829945468653364
0.630000	0.730000	0.920248769536565980331488
0.650000	0.730000	0.922262200929760078693675
0.670000	0.730000	0.924391819636458111908439
0.690000	0.730000	0.926632072805758988387481
0.710000	0.730000	0.928980185117056045385198
0.730000	0.730000	0.931438544049098426924616
0.750000	0.730000	0.934003052869541772196271
0.770000	0.730000	0.936669319367258945696619
0.790000	0.730000	0.939420831932030075961393
0.810000	0.730000	0.942223952935294151167511
0.830000	0.730000	0.944995630569635647333371
0.850000	0.730000	0.947578222304706341283520
0.870000	0.730000	0.949720531986585125849842
0.890000	0.730000	0.951133908357515434062179
0.910000	0.730000	0.951649921210020899309256
0.930000	0.730000	0.951365909707640788894878
0.950000	0.730000	0.950700517815658008302648
0.970000	0.730000	0.950176826909578720048444
0.990000	0.730000	0.949980587157685185673017

-0.990000	0.750000	0.955619183237001457165150
-0.970000	0.750000	0.955974587438070511069554
-0.950000	0.750000	0.956506547664179307410848
-0.930000	0.750000	0.956838632081216333702400
-0.910000	0.750000	0.956513678157604241292233
-0.890000	0.750000	0.955290895986839139197855
-0.870000	0.750000	0.953271167328593072021192
-0.850000	0.750000	0.950718812886307218512627
-0.830000	0.750000	0.947892687400624711635544
-0.810000	0.750000	0.944992022605622983277840
-0.790000	0.750000	0.942118975678039816123999
-0.770000	0.750000	0.939318446858204758598276
-0.750000	0.750000	0.936611098190559543397171
-0.730000	0.750000	0.934003052869541994240876
-0.710000	0.750000	0.931499162423202853311466
-0.690000	0.750000	0.929096315492164093186034
-0.670000	0.750000	0.926793450108243987983769
-0.650000	0.750000	0.924586860431371282409430
-0.630000	0.750000	0.922469346608523199648744
-0.610000	0.750000	0.920432298182767727467990
-0.590000	0.750000	0.918481740425861059584633
-0.570000	0.750000	0.916705008594047132675087
-0.550000	0.750000	0.915507706671279786192486
-0.530000	0.750000	0.916443034300212344689385
-0.510000	0.750000	0.924738576864964301194050
-0.490000	0.750000	0.955211163064677570844196
-0.470000	0.750000	1.034655139063457740533636
-0.450000	0.750000	1.156630260126300324685644
-0.430000	0.750000	1.249320230617289029240169
-0.410000	0.750000	1.284788235675835776916642
-0.390000	0.750000	1.288432466109302509948975
-0.370000	0.750000	1.283824214860377344038511
-0.350000	0.750000	1.279886347798296020172870
-0.330000	0.750000	1.278036552387167290589787
-0.310000	0.750000	1.277465854443938120255098
-0.290000	0.750000	1.277228275250243516580895
-0.270000	0.750000	1.276893406652415574598081
-0.250000	0.750000	1.276574586733369764957047
-0.230000	0.750000	1.276679392205640528601407
-0.210000	0.750000	1.277467454480589292842296
-0.190000	0.750000	1.278689861052957121856366
-0.170000	0.750000	1.279683793320582019248377
-0.150000	0.750000	1.279947358244774457958215
-0.130000	0.750000	1.279596574772494443905657
-0.110000	0.750000	1.279120897010709301255815
-0.090000	0.750000	1.278784864705426738140659
-0.070000	0.750000	1.278513608679907820331323
-0.050000	0.750000	1.278202236895712218256449
-0.030000	0.750000	1.277876551085929124340623
-0.010000	0.750000	1.277649695232530246968849
0.010000	0.750000	1.277649695232530246968849
0.030000	0.750000	1.277876551085929346385228
0.050000	0.750000	1.278202236895712440301054
0.070000	0.750000	1.278513608679907598286718
0.090000	0.750000	1.278784864705426738140659
0.110000	0.750000	1.279120897010709079211210
0.130000	0.750000	1.279596574772494221861052
0.150000	0.750000	1.279947358244774235913610
0.170000	0.750000	1.279683793320582019248377
0.190000	0.750000	1.278689861052957121856366
0.210000	0.750000	1.277467454480589292842296
0.230000	0.750000	1.276679392205640750646012
0.250000	0.750000	1.276574586733369764957047
0.270000	0.750000	1.276893406652415796642686
0.290000	0.750000	1.277228275250243294536290
0.310000	0.750000	1.277465854443938120255098
0.330000	0.750000	1.278036552387167290589787
0.350000	0.750000	1.279886347798296020172870
0.370000	0.750000	1.283824214860377566083116
0.390000	0.750000	1.288432466109302731993580
0.410000	0.750000	1.284788235675835776916642
0.430000	0.750000	1.249320230617288807195564
0.450000	0.750000	1.156630260126300324685644
0.470000	0.750000	1.034655139063457518489031
0.490000	0.750000	0.955211163064677459821894
0.510000	0.750000	0.924738576864964412216352
0.530000	0.750000	0.916443034300212344689385
0.550000	0.750000	0.915507706671279675170183
0.570000	0.750000	0.916705008594047021652784
0.590000	0.750000	0.918481740425861170606936
0.610000	0.750000	0.920432298182767838490292
0.630000	0.750000	0.922469346608523421693349
0.650000	0.750000	0.924586860431371282409430
0.670000	0.750000	0.926793450108244099006072
0.690000	0.750000	0.929096315492164315230639
0.710000	0.750000	0.931499162423202742289163
0.730000	0.750000	0.934003052869541883218574
0.750000	0.750000	0.936611098190559876464079
0.770000	0.750000	0.939318446858204758598276
0.790000	0.750000	0.942118975678039927146301
0.810000	0.750000	0.944992022605622983277840
0.830000	0.750000	0.947892687400624711635544
0.850000	0.750000	0.950718812886307107490325
0.870000	0.750000	0.953271167328593183043495
0.890000	0.750000	0.955290895986839139197855
0.910000	0.750000	0.956513678157604019247628
0.930000	0.750000	0.956838632081216333702400
0.950000	0.750000	0.956506547664179307410848
0.970000	0.750000	0.955974587438070511069554
0.990000	0.750000	0.955619183237001457165150

-0.990000	0.770000	0.961512195455434204305334
-0.970000	0.770000	0.961940490280220106278364
-0.950000	0.770000	0.962301164837948141972390
-0.930000	0.770000	0.962082219249905779001608
-0.910000	0.770000	0.961034653147360473646188
-0.890000	0.770000	0.959159613397701948933616
-0.870000	0.770000	0.956652157834014804649314
-0.850000	0.770000	0.953798077242781872087107
-0.830000	0.770000	0.950814423526381014006859
-0.810000	0.770000	0.947827684475000209474160
-0.790000	0.770000	0.944905349300282693114639
-0.770000	0.770000	0.942064847531569493632730
-0.750000	0.770000	0.939318446858204647575974
-0.730000	0.770000	0.936669319367258945696619
-0.710000	0.770000	0.934115452909059507113909
-0.690000	0.770000	0.931651005402796550391997
-0.670000	0.770000	0.929268898529649778339490
-0.650000	0.770000	0.926956251079013804350382
-0.630000	0.770000	0.924690710395967063739420
-0.610000	0.770000	0.922450261824054540404916
-0.590000	0.770000	0.920208580027984224258830
-0.570000	0.770000	0.917958749339363389019297
-0.550000	0.770000	0.915750655742670116588044
-0.530000	0.770000	0.913813393003254814672687
-0.510000	0.770000	0.912993350786332258373079
-0.490000	0.770000	0.916034458370603599242088
-0.470000	0.770000	0.930636459510773450531929
-0.450000	0.770000	0.973901554707120586940050
-0.430000	0.770000	1.064135318651780792720274
-0.410000	0.770000	1.174002687093761876369058
-0.390000	0.770000	1.248640547352638519029711
-0.370000	0.770000	1.277894900196274496906312
-0.350000	0.770000	1.281979638763123263700550
-0.330000	0.770000	1.278237146425744041877692
-0.310000	0.770000	1.274080625270899158607563
-0.290000	0.770000	1.271232392700556657061384
-0.270000	0.770000	1.269464907995014657515753
-0.250000	0.770000	1.268371555944566742013535
-0.230000	0.770000	1.267846499221551237468475
-0.210000	0.770000	1.267981941161965497855135
-0.190000	0.770000	1.268710544821977315166350
-0.170000	0.770000	1.269606322304723144966943
-0.150000	0.770000	1.270120389054844034504299
-0.130000	0.770000	1.270017451190424750961938
-0.110000	0.770000	1.269496882916424818077417
-0.090000	0.770000	1.268861599820287011652908
-0.070000	0.770000	1.268248464384491791534515
-0.050000	0.770000	1.267681213716713495287536
-0.030000	0.770000	1.267211266389949742006138
-0.010000	0.770000	1.266928362378849426406191
0.010000	0.770000	1.266928362378849648450796
0.030000	0.770000	1.267211266389949742006138
0.050000	0.770000	1.267681213716713273242931
0.070000	0.770000	1.268248464384491347445305
0.090000	0.770000	1.268861599820287233697513
0.110000	0.770000	1.269496882916425040122022
0.130000	0.770000	1.270017451190424750961938
0.150000	0.770000	1.270120389054844034504299
0.170000	0.770000	1.269606322304722922922338
0.190000	0.770000	1.268710544821977315166350
0.210000	0.770000	1.267981941161965719899740
0.230000	0.770000	1.267846499221551237468475
0.250000	0.770000	1.268371555944566519968930
0.270000	0.770000	1.269464907995014879560358
0.290000	0.770000	1.271232392700556435016779
0.310000	0.770000	1.274080625270898936562958
0.330000	0.770000	1.278237146425744041877692
0.350000	0.770000	1.281979638763123707789759
0.370000	0.770000	1.277894900196274496906312
0.390000	0.770000	1.248640547352638519029711
0.410000	0.770000	1.174002687093761876369058
0.430000	0.770000	1.064135318651780792720274
0.450000	0.770000	0.973901554707120475917748
0.470000	0.770000	0.930636459510773339509626
0.490000	0.770000	0.916034458370603599242088
0.510000	0.770000	0.912993350786332369395382
0.530000	0.770000	0.913813393003254703650384
0.550000	0.770000	0.915750655742670116588044
0.570000	0.770000	0.917958749339363277996995
0.590000	0.770000	0.920208580027984224258830
0.610000	0.770000	0.922450261824054540404916
0.630000	0.770000	0.924690710395967063739420
0.650000	0.770000	0.926956251079013693328079
0.670000	0.770000	0.929268898529649778339490
0.690000	0.770000	0.931651005402796550391997
0.710000	0.770000	0.934115452909059507113909
0.730000	0.770000	0.936669319367259056718922
0.750000	0.770000	0.939318446858204758598276
0.770000	0.770000	0.942064847531569493632730
0.790000	0.770000	0.944905349300282915159244
0.810000	0.770000	0.947827684475000542541068
0.830000	0.770000	0.950814423526381014006859
0.850000	0.770000	0.953798077242781872087107
0.870000	0.770000	0.956652157834014693627012
0.890000	0.770000	0.959159613397701837911313
0.910000	0.770000	0.961034653147360251601583
0.930000	0.770000	0.962082219249905445934701
0.950000	0.770000	0.962301164837947919927785
0.970000	0.770000	0.961940490280220106278364
0.990000	0.770000	0.961512195455434204305334

-0.990000	0.790000	0.967711803948382964790653
-0.970000	0.790000	0.967952204810240690591172
-0.950000	0.790000	0.967874000303080461726779
-0.930000	0.790000	0.966980700830658457256561
-0.910000	0.790000	0.965205802216596131515303
-0.890000	0.790000	0.962772453326986243915542
-0.870000	0.790000	0.959922827216049379117635
-0.850000	0.790000	0.956868778207624615106397
-0.830000	0.790000	0.953781670098194034324024
-0.810000	0.790000	0.950742840215840878670406
-0.790000	0.790000	0.947780542412159809906314
-0.770000	0.790000	0.944905349300282804136941
-0.750000	0.790000	0.942118975678039816123999
-0.730000	0.790000	0.939420831932030186983695
-0.710000	0.790000	0.936802868909312413947532
-0.690000	0.790000	0.934248202100328217767355
-0.670000	0.790000	0.931741435243714999359099
-0.650000	0.790000	0.929250628173750703453493
-0.630000	0.790000	0.926743280474496500254133
-0.610000	0.790000	0.924186279283830347530682
-0.590000	0.790000	0.921546063135044946079688
-0.570000	0.790000	0.918811436531854042186751
-0.550000	0.790000	0.915985909569915102146354
-0.530000	0.790000	0.913109369537595250143625
-0.510000	0.790000	0.910342531124382126073158
-0.490000	0.790000	0.908146642262403602785525
-0.470000	0.790000	0.907838719288191153822254
-0.450000	0.790000	0.913014168779944013110139
-0.430000	0.790000	0.932206336427778170516945
-0.410000	0.790000	0.980752738127931289469075
-0.390000	0.790000	1.067263834959653268086299
-0.370000	0.790000	1.163829365060790488328735
-0.350000	0.790000	1.232328160743041411961940
-0.330000	0.790000	1.264942841130236361735228
-0.310000	0.790000	1.274192304221605676062268
-0.290000	0.790000	1.273214886797960465614210
-0.270000	0.790000	1.269318887460652467424893
-0.250000	0.790000	1.265420459806904540656092
-0.230000	0.790000	1.262413052529669732493289
-0.210000	0.790000	1.260518001044070190985735
-0.190000	0.790000	1.259684625679538427789339
-0.170000	0.790000	1.259601003342009972740811
-0.150000	0.790000	1.259760055976873793781579
-0.130000	0.790000	1.259722203353170533191019
-0.110000	0.790000	1.259351912239212945010536
-0.090000	0.790000	1.258769105724898640374931
-0.070000	0.790000	1.258132714422391718045446
-0.050000	0.790000	1.257543603487414785035980
-0.030000	0.790000	1.257081033906557454571384
-0.010000	0.790000	1.256816736332712514112586
0.010000	0.790000	1.256816736332712736157191
0.030000	0.790000	1.257081033906557454571384
0.050000	0.790000	1.257543603487414562991376
0.070000	0.790000	1.258132714422391496000841
0.090000	0.790000	1.258769105724898640374931
0.110000	0.790000	1.259351912239213167055141
0.130000	0.790000	1.259722203353170533191019
0.150000	0.790000	1.259760055976874015826183
0.170000	0.790000	1.259601003342009972740811
0.190000	0.790000	1.259684625679538427789339
0.210000	0.790000	1.260518001044069968941130
0.230000	0.790000	1.262413052529669954537894
0.250000	0.790000	1.265420459806904762700697
0.270000	0.790000	1.269318887460652689469498
0.290000	0.790000	1.273214886797960465614210
0.310000	0.790000	1.274192304221605454017663
0.330000	0.790000	1.264942841130236139690624
0.350000	0.790000	1.232328160743041856051150
0.370000	0.790000	1.163829365060790710373340
0.390000	0.790000	1.067263834959653490130904
0.410000	0.790000	0.980752738127931400491377
0.430000	0.790000	0.932206336427778059494642
0.450000	0.790000	0.913014168779944013110139
0.470000	0.790000	0.907838719288191153822254
0.490000	0.790000	0.908146642262403602785525
0.510000	0.790000	0.910342531124382126073158
0.530000	0.790000	0.913109369537595250143625
0.550000	0.790000	0.915985909569915213168656
0.570000	0.790000	0.918811436531854042186751
0.590000	0.790000	0.921546063135044724035083
0.610000	0.790000	0.924186279283830458552984
0.630000	0.790000	0.926743280474496500254133
0.650000	0.790000	0.929250628173750703453493
0.670000	0.790000	0.931741435243714888336797
0.690000	0.790000	0.934248202100328106745053
0.710000	0.790000	0.936802868909312413947532
0.730000	0.790000	0.939420831932029964939090
0.750000	0.790000	0.942118975678039927146301
0.770000	0.790000	0.944905349300283026181546
0.790000	0.790000	0.947780542412159698884011
0.810000	0.790000	0.950742840215841211737313
0.830000	0.790000	0.953781670098194145346326
0.850000	0.790000	0.956868778207624615106397
0.870000	0.790000	0.959922827216049268095333
0.890000	0.790000	0.962772453326986132893239
0.910000	0.790000	0.965205802216596020493000
0.930000	0.790000	0.966980700830658346234259
0.950000	0.790000	0.967874000303080572749082
0.970000	0.790000	0.967952204810240690591172
0.990000	0.790000	0.967711803948383186835258

-0.990000	0.810000	0.974116819613820461576381
-0.970000	0.810000	0.973869183239369995419565
-0.950000	0.810000	0.973072763488590730673877
-0.930000	0.810000	0.971471474618936681189041
-0.910000	0.810000	0.969094110362083593912530
-0.890000	0.810000	0.966223259574484516498671
-0.870000	0.810000	0.963133285556530105431250
-0.850000	0.810000	0.959966159848151923128512
-0.830000	0.810000	0.956812597221361915700300
-0.810000	0.810000	0.953735511138883773618602
-0.790000	0.810000	0.950742840215840989692708
-0.770000	0.810000	0.947827684475000431518765
-0.750000	0.810000	0.944992022605622983277840
-0.730000	0.810000	0.942223952935294262189814
-0.710000	0.810000	0.939499433297053987423908
-0.690000	0.810000	0.936790805818440319718832
-0.670000	0.810000	0.934061443538759528237847
-0.650000	0.810000	0.931268596981074558982527
-0.630000	0.810000	0.928371438713705421363898
-0.610000	0.810000	0.925340837983341435446505
-0.590000	0.810000	0.922161699930889255938382
-0.570000	0.810000	0.918846725008466091999537
-0.550000	0.810000	0.915419475344370958680429
-0.530000	0.810000	0.911930784235097102730094
-0.510000	0.810000	0.908459893112508853896259
-0.490000	0.810000	0.905115908888979969759703
-0.470000	0.810000	0.902154893267689494962269
-0.450000	0.810000	0.900198807376990539630413
-0.430000	0.810000	0.900731040886626033170614
-0.410000	0.810000	0.907258097730571755334950
-0.390000	0.810000	0.927079358046315693542283
-0.370000	0.810000	0.971876015421079264555715
-0.350000	0.810000	1.045908725293863694716379
-0.330000	0.810000	1.130666989297304692030366
-0.310000	0.810000	1.199297220760014770490898
-0.290000	0.810000	1.241070430683024472529041
-0.270000	0.810000	1.260283636345309377091439
-0.250000	0.810000	1.265858975964618382548110
-0.230000	0.810000	1.264960602173415882276686
-0.210000	0.810000	1.261828972369877899240009
-0.190000	0.810000	1.258571376731731250586677
-0.170000	0.810000	1.256005843922590070604883
-0.150000	0.810000	1.254204267852191190257827
-0.130000	0.810000	1.252893562946047145700845
-0.110000	0.810000	1.251799256344567012888547
-0.090000	0.810000	1.250816272775539639283693
-0.070000	0.810000	1.249949043871300347063880
-0.050000	0.810000	1.249231367254633795482732
-0.030000	0.810000	1.248705734892322283258181
-0.010000	0.810000	1.248417745821698510155784
0.010000	0.810000	1.248417745821698510155784
0.030000	0.810000	1.248705734892322061213576
0.050000	0.810000	1.249231367254633795482732
0.070000	0.810000	1.249949043871300569108485
0.090000	0.810000	1.250816272775539639283693
0.110000	0.810000	1.251799256344567012888547
0.130000	0.810000	1.252893562946047145700845
0.150000	0.810000	1.254204267852191412302432
0.170000	0.810000	1.256005843922590070604883
0.190000	0.810000	1.258571376731731250586677
0.210000	0.810000	1.261828972369877677195404
0.230000	0.810000	1.264960602173415660232081
0.250000	0.810000	1.265858975964618826637320
0.270000	0.810000	1.260283636345309377091439
0.290000	0.810000	1.241070430683024250484436
0.310000	0.810000	1.199297220760014992535503
0.330000	0.810000	1.130666989297304469985761
0.350000	0.810000	1.045908725293863694716379
0.370000	0.810000	0.971876015421079264555715
0.390000	0.810000	0.927079358046315693542283
0.410000	0.810000	0.907258097730571866357252
0.430000	0.810000	0.900731040886626144192917
0.450000	0.810000	0.900198807376990428608110
0.470000	0.810000	0.902154893267689383939967
0.490000	0.810000	0.905115908888979969759703
0.510000	0.810000	0.908459893112508853896259
0.530000	0.810000	0.911930784235097102730094
0.550000	0.810000	0.915419475344370958680429
0.570000	0.810000	0.918846725008465869954932
0.590000	0.810000	0.922161699930888922871475
0.610000	0.810000	0.925340837983341324424202
0.630000	0.810000	0.928371438713705421363898
0.650000	0.810000	0.931268596981074225915620
0.670000	0.810000	0.934061443538759528237847
0.690000	0.810000	0.936790805818440319718832
0.710000	0.810000	0.939499433297054098446210
0.730000	0.810000	0.942223952935294373212116
0.750000	0.810000	0.944992022605623094300142
0.770000	0.810000	0.947827684475000320496463
0.790000	0.810000	0.950742840215840878670406
0.810000	0.810000	0.953735511138883884640904
0.830000	0.810000	0.956812597221361915700300
0.850000	0.810000	0.959966159848151923128512
0.870000	0.810000	0.963133285556529883386645
0.890000	0.810000	0.966223259574484405476369
0.910000	0.810000	0.969094110362083482890228
0.930000	0.810000	0.971471474618936903233646
0.950000	0.810000	0.973072763488590841696180
0.970000	0.810000	0.973869183239370106441868
0.990000	0.810000	0.974116819613820461576381

-0.990000	0.830000	0.980424322610422671608887
-0.970000	0.830000	0.979539874937650378861065
-0.950000	0.830000	0.977873446766310827626967
-0.930000	0.830000	0.975568748674233710005410
-0.910000	0.830000	0.972755836314322608338045
-0.890000	0.830000	0.969615573494647220442744
-0.870000	0.830000	0.966359250110730760852107
-0.850000	0.830000	0.963116319669067411091135
-0.830000	0.830000	0.959926627388030362375559
-0.810000	0.830000	0.956812597221361804677997
-0.790000	0.830000	0.953781670098194034324024
-0.770000	0.830000	0.950814423526381014006859
-0.750000	0.830000	0.947892687400624600613241
-0.730000	0.830000	0.944995630569635425288766
-0.710000	0.830000	0.942077301764887575785679
-0.690000	0.830000	0.939089354924120156553613
-0.670000	0.830000	0.935987675543216379736577
-0.650000	0.830000	0.932724302451232389898905
-0.630000	0.830000	0.929275654615902779731584
-0.610000	0.830000	0.925645049306956568813121
-0.590000	0.830000	0.921856445051264739021235
-0.570000	0.830000	0.917965406634582148370782
-0.550000	0.830000	0.914036978158814128470055
-0.530000	0.830000	0.910144496175221084932616
-0.510000	0.830000	0.906355522733990670580795
-0.490000	0.830000	0.902726179059713196295434
-0.470000	0.830000	0.899336472431988109832446
-0.450000	0.830000	0.896293464577570864193490
-0.430000	0.830000	0.893805939311194563856589
-0.410000	0.830000	0.892409344673804838521392
-0.390000	0.830000	0.893383017784160293750517
-0.370000	0.830000	0.899447625834611352857451
-0.350000	0.830000	0.915667583936160878188559
-0.330000	0.830000	0.949731038621339118677156
-0.310000	0.830000	1.005568885545143453796868
-0.290000	0.830000	1.075201021101973575255784
-0.270000	0.830000	1.141706064928765806953948
-0.250000	0.830000	1.192983525074716943947806
-0.230000	0.830000	1.226101539348985802746483
-0.210000	0.830000	1.244307490581624486836176
-0.190000	0.830000	1.252661688071952994505409
-0.170000	0.830000	1.255474614508307995563996
-0.150000	0.830000	1.255581499491347230446081
-0.130000	0.830000	1.254552483741316670773358
-0.110000	0.830000	1.253136098946365351025634
-0.090000	0.830000	1.251685292559567397319142
-0.070000	0.830000	1.250378142216849397527767
-0.050000	0.830000	1.249314026585088166498849
-0.030000	0.830000	1.248553599189966334392921
-0.010000	0.830000	1.248138290568723052231803
0.010000	0.830000	1.248138290568723052231803
0.030000	0.830000	1.248553599189966556437525
0.050000	0.830000	1.249314026585088388543454
0.070000	0.830000	1.250378142216849397527767
0.090000	0.830000	1.251685292559567619363747
0.110000	0.830000	1.253136098946365573070238
0.130000	0.830000	1.254552483741316670773358
0.150000	0.830000	1.255581499491347452490686
0.170000	0.830000	1.255474614508307773519391
0.190000	0.830000	1.252661688071952994505409
0.210000	0.830000	1.244307490581624264791571
0.230000	0.830000	1.226101539348985802746483
0.250000	0.830000	1.192983525074717165992411
0.270000	0.830000	1.141706064928765584909343
0.290000	0.830000	1.075201021101973575255784
0.310000	0.830000	1.005568885545143453796868
0.330000	0.830000	0.949731038621339007654854
0.350000	0.830000	0.915667583936160878188559
0.370000	0.830000	0.899447625834611463879753
0.390000	0.830000	0.893383017784160293750517
0.410000	0.830000	0.892409344673804838521392
0.430000	0.830000	0.893805939311194563856589
0.450000	0.830000	0.896293464577570753171187
0.470000	0.830000	0.899336472431988109832446
0.490000	0.830000	0.902726179059713307317736
0.510000	0.830000	0.906355522733990559558492
0.530000	0.830000	0.910144496175221084932616
0.550000	0.830000	0.914036978158814017447753
0.570000	0.830000	0.917965406634582037348480
0.590000	0.830000	0.921856445051264516976630
0.610000	0.830000	0.925645049306956457790818
0.630000	0.830000	0.929275654615902890753887
0.650000	0.830000	0.932724302451232611943510
0.670000	0.830000	0.935987675543216379736577
0.690000	0.830000	0.939089354924120156553613
0.710000	0.830000	0.942077301764887575785679
0.730000	0.830000	0.944995630569635536311068
0.750000	0.830000	0.947892687400624822657846
0.770000	0.830000	0.950814423526381125029161
0.790000	0.830000	0.953781670098194034324024
0.810000	0.830000	0.956812597221361804677997
0.830000	0.830000	0.959926627388030362375559
0.850000	0.830000	0.963116319669067522113437
0.870000	0.830000	0.966359250110730538807502
0.890000	0.830000	0.969615573494647220442744
0.910000	0.830000	0.972755836314322719360348
0.930000	0.830000	0.975568748674233821027713
0.950000	0.830000	0.977873446766310938649269
0.970000	0.830000	0.979539874937650489883367
0.990000	0.830000	0.980424322610422671608887

-0.990000	0.850000	0.986193780129777985976602
-0.970000	0.850000	0.984781256708164742796896
-0.950000	0.850000	0.982352330001642681800433
-0.930000	0.850000	0.979406112778660964401922
-0.910000	0.850000	0.976246831369156908841944
-0.890000	0.850000	0.972975082547272274169359
-0.870000	0.850000	0.969647050403150467801083
-0.850000	0.850000	0.966343163891916212548949
-0.830000	0.850000	0.963116319669067411091135
-0.810000	0.850000	0.959966159848151701083907
-0.790000	0.850000	0.956868778207624504084094
-0.770000	0.850000	0.953798077242781872087107
-0.750000	0.850000	0.950718812886307329534930
-0.730000	0.850000	0.947578222304706008216613
-0.710000	0.850000	0.944316456553292882247774
-0.690000	0.850000	0.940878058232552660911097
-0.670000	0.850000	0.937225014974321757321718
-0.650000	0.850000	0.933344247099854862348423
-0.630000	0.850000	0.929257998001589036185521
-0.610000	0.850000	0.925023092149320991239847
-0.590000	0.850000	0.920714688840280071069344
-0.570000	0.850000	0.916426642737138252847728
-0.550000	0.850000	0.912233436015771670390961
-0.530000	0.850000	0.908201458507946313147841
-0.510000	0.850000	0.904370906201117041867121
-0.490000	0.850000	0.900755203992537056834067
-0.470000	0.850000	0.897369419556605429910690
-0.450000	0.850000	0.894208338779391542772146
-0.430000	0.850000	0.891275588422403397537153
-0.410000	0.850000	0.888637977720792893165935
-0.390000	0.850000	0.886491611726827777317794
-0.370000	0.850000	0.885252360654015579832787
-0.350000	0.850000	0.885792842922566325825073
-0.330000	0.850000	0.889780743518523764556960
-0.310000	0.850000	0.900079533325739200577686
-0.290000	0.850000	0.920727876673139600249840
-0.270000	0.850000	0.955629060731646773341197
-0.250000	0.850000	1.003398299088113843069436
-0.230000	0.850000	1.057241511559454671953517
-0.210000	0.850000	1.108393199110462523648835
-0.190000	0.850000	1.150999916901479291908572
-0.170000	0.850000	1.183177192218984874472198
-0.150000	0.850000	1.205802993497819830537310
-0.130000	0.850000	1.220930127334466375188526
-0.110000	0.850000	1.230649493813905870354120
-0.090000	0.850000	1.236685855619173768360497
-0.070000	0.850000	1.240307027746914592114535
-0.050000	0.850000	1.242391362613810112947021
-0.030000	0.850000	1.243487498945814229145412
-0.010000	0.850000	1.243943334734570527189135
0.010000	0.850000	1.243943334734570305144530
0.030000	0.850000	1.243487498945814229145412
0.050000	0.850000	1.242391362613810112947021
0.070000	0.850000	1.240307027746914814159140
0.090000	0.850000	1.236685855619173990405102
0.110000	0.850000	1.230649493813905648309515
0.130000	0.850000	1.220930127334466375188526
0.150000	0.850000	1.205802993497819830537310
0.170000	0.850000	1.183177192218984874472198
0.190000	0.850000	1.150999916901479291908572
0.210000	0.850000	1.108393199110462523648835
0.230000	0.850000	1.057241511559454671953517
0.250000	0.850000	1.003398299088113621024831
0.270000	0.850000	0.955629060731647106408104
0.290000	0.850000	0.920727876673139822294445
0.310000	0.850000	0.900079533325739311599989
0.330000	0.850000	0.889780743518523764556960
0.350000	0.850000	0.885792842922566325825073
0.370000	0.850000	0.885252360654015468810485
0.390000	0.850000	0.886491611726827666295492
0.410000	0.850000	0.888637977720792782143633
0.430000	0.850000	0.891275588422403397537153
0.450000	0.850000	0.894208338779391653794448
0.470000	0.850000	0.897369419556605540932992
0.490000	0.850000	0.900755203992537167856369
0.510000	0.850000	0.904370906201116930844819
0.530000	0.850000	0.908201458507945980080933
0.550000	0.850000	0.912233436015771670390961
0.570000	0.850000	0.916426642737138141825426
0.590000	0.850000	0.920714688840279960047042
0.610000	0.850000	0.925023092149320991239847
0.630000	0.850000	0.929257998001588925163219
0.650000	0.850000	0.933344247099854640303818
0.670000	0.850000	0.937225014974321646299416
0.690000	0.850000	0.940878058232552549888794
0.710000	0.850000	0.944316456553292882247774
0.730000	0.850000	0.947578222304706341283520
0.750000	0.850000	0.950718812886307218512627
0.770000	0.850000	0.953798077242781983109410
0.790000	0.850000	0.956868778207624615106397
0.810000	0.850000	0.959966159848151923128512
0.830000	0.850000	0.963116319669067522113437
0.850000	0.850000	0.966343163891916323571252
0.870000	0.850000	0.969647050403150467801083
0.890000	0.850000	0.972975082547272496213964
0.910000	0.850000	0.976246831369157019864247
0.930000	0.850000	0.979406112778661075424225
0.950000	0.850000	0.982352330001642681800433
0.970000	0.850000	0.984781256708164631774594
0.990000	0.850000	0.986193780129777874954300

-0.990000	0.870000	0.991004857483694268083241
-0.970000	0.870000	0.989372714569133004935964
-0.950000	0.870000	0.986552745417882404055376
-0.930000	0.870000	0.983170137755508322108255
-0.910000	0.870000	0.979698627463862270481343
-0.890000	0.870000	0.976309877629752520533657
-0.870000	0.870000	0.972972821286505418214574
-0.850000	0.870000	0.969647050403150245756478
-0.830000	0.870000	0.966359250110730649829804
-0.810000	0.870000	0.963133285556529883386645
-0.790000	0.870000	0.959922827216049157073030
-0.770000	0.870000	0.956652157834014582604709
-0.750000	0.870000	0.953271167328593072021192
-0.730000	0.870000	0.949720531986584903805237
-0.710000	0.870000	0.945927847451953907054190
-0.690000	0.870000	0.941867542502072607746300
-0.670000	0.870000	0.937554458090366527045489
-0.650000	0.870000	0.933034120773423070183128
-0.630000	0.870000	0.928393402833202485702202
-0.610000	0.870000	0.923741128390244026213907
-0.590000	0.870000	0.919169721528202643412442
-0.570000	0.870000	0.914762367258471154052302
-0.550000	0.870000	0.910562018409785900452391
-0.530000	0.870000	0.906589300629408900711326
-0.510000	0.870000	0.902828713262276649764715
-0.490000	0.870000	0.899259749534166097362231
-0.470000	0.870000	0.895875719620191079961558
-0.450000	0.870000	0.892656480659075324268770
-0.430000	0.870000	0.889590542570655951060132
-0.410000	0.870000	0.886690152829858968530630
-0.390000	0.870000	0.884002732537234492404821
-0.370000	0.870000	0.881593580055542003215407
-0.350000	0.870000	0.879597272553182318866050
-0.330000	0.870000	0.878271558178466138500085
-0.310000	0.870000	0.878075500179806733846988
-0.290000	0.870000	0.879782488665835527008596
-0.270000	0.870000	0.884633929117069395253736
-0.250000	0.870000	0.894228133323489604578072
-0.230000	0.870000	0.910532983265907036596332
-0.210000	0.870000	0.934581168185398936110175
-0.190000	0.870000	0.965164078876601938539181
-0.170000	0.870000	0.999364137133145868929773
-0.150000	0.870000	1.033558437122861439760868
-0.130000	0.870000	1.064897962027231637094360
-0.110000	0.870000	1.091704828619146194768064
-0.090000	0.870000	1.113328285730118549778922
-0.070000	0.870000	1.129833878267148206120396
-0.050000	0.870000	1.141628892808065787178862
-0.030000	0.870000	1.149189027766521098428143
-0.010000	0.870000	1.152868121120853572847409
0.010000	0.870000	1.152868121120853572847409
0.030000	0.870000	1.149189027766521320472748
0.050000	0.870000	1.141628892808066009223467
0.070000	0.870000	1.129833878267147984075791
0.090000	0.870000	1.113328285730118771823527
0.110000	0.870000	1.091704828619145972723459
0.130000	0.870000	1.064897962027231415049755
0.150000	0.870000	1.033558437122861217716263
0.170000	0.870000	0.999364137133145757907471
0.190000	0.870000	0.965164078876602049561484
0.210000	0.870000	0.934581168185398936110175
0.230000	0.870000	0.910532983265907147618634
0.250000	0.870000	0.894228133323489604578072
0.270000	0.870000	0.884633929117069617298341
0.290000	0.870000	0.879782488665835860075504
0.310000	0.870000	0.878075500179806844869290
0.330000	0.870000	0.878271558178466138500085
0.350000	0.870000	0.879597272553182429888352
0.370000	0.870000	0.881593580055542114237710
0.390000	0.870000	0.884002732537234603427123
0.410000	0.870000	0.886690152829858968530630
0.430000	0.870000	0.889590542570656284127040
0.450000	0.870000	0.892656480659075546313375
0.470000	0.870000	0.895875719620191302006162
0.490000	0.870000	0.899259749534166097362231
0.510000	0.870000	0.902828713262276760787017
0.530000	0.870000	0.906589300629408900711326
0.550000	0.870000	0.910562018409785789430089
0.570000	0.870000	0.914762367258471043029999
0.590000	0.870000	0.919169721528202532390139
0.610000	0.870000	0.923741128390244137236209
0.630000	0.870000	0.928393402833202485702202
0.650000	0.870000	0.933034120773423070183128
0.670000	0.870000	0.937554458090366527045489
0.690000	0.870000	0.941867542502072607746300
0.710000	0.870000	0.945927847451954018076492
0.730000	0.870000	0.949720531986585014827540
0.750000	0.870000	0.953271167328593183043495
0.770000	0.870000	0.956652157834014693627012
0.790000	0.870000	0.959922827216049379117635
0.810000	0.870000	0.963133285556529994408947
0.830000	0.870000	0.966359250110730538807502
0.850000	0.870000	0.969647050403150467801083
0.870000	0.870000	0.972972821286505418214574
0.890000	0.870000	0.976309877629752520533657
0.910000	0.870000	0.979698627463862048436738
0.930000	0.870000	0.983170137755508322108255
0.950000	0.870000	0.986552745417882404055376
0.970000	0.870000	0.989372714569133004935964
0.990000	0.870000	0.991004857483694268083241

-0.990000	0.890000	0.994621173787455403747515
-0.970000	0.890000	0.993108901722870585082603
-0.950000	0.890000	0.990379994500364846388152
-0.930000	0.890000	0.986929281795666746290863
-0.910000	0.890000	0.983264129103065709358589
-0.890000	0.890000	0.979705370912833384267060
-0.870000	0.890000	0.976309877629752631555959
-0.850000	0.890000	0.972975082547272385191661
-0.830000	0.890000	0.969615573494647220442744
-0.810000	0.890000	0.966223259574484516498671
-0.790000	0.890000	0.962772453326986021870937
-0.770000	0.890000	0.959159613397701837911313
-0.750000	0.890000	0.955290895986839028175552
-0.730000	0.890000	0.951133908357515212017574
-0.710000	0.890000	0.946671449267340148203687
-0.690000	0.890000	0.941933463998611220091561
-0.670000	0.890000	0.937016980669158616734649
-0.650000	0.890000	0.932035258279691691818414
-0.630000	0.890000	0.927108464371029672435043
-0.610000	0.890000	0.922333916830505140538321
-0.590000	0.890000	0.917768770317302196026787
-0.570000	0.890000	0.913438365058132584195505
-0.550000	0.890000	0.909324269593489775687090
-0.530000	0.890000	0.905398279223187607556156
-0.510000	0.890000	0.901633130086798906255297
-0.490000	0.890000	0.898018678930217029154903
-0.470000	0.890000	0.894564222811896070375326
-0.450000	0.890000	0.891263960089660467467354
-0.430000	0.890000	0.888121477003527060034571
-0.410000	0.890000	0.885154661203402914892990
-0.390000	0.890000	0.882382144368607623796663
-0.370000	0.890000	0.879801583387654351220419
-0.350000	0.890000	0.877430801973913432334484
-0.330000	0.890000	0.875302249646761953982832
-0.310000	0.890000	0.873469586011208498632641
-0.290000	0.890000	0.872046036648548628100741
-0.270000	0.890000	0.871217075733192625186518
-0.250000	0.890000	0.871267293519976115945269
-0.230000	0.890000	0.872571311799776316853183
-0.210000	0.890000	0.875601431513654215876841
-0.190000	0.890000	0.880817173721808122088817
-0.170000	0.890000	0.888513259543708633358960
-0.150000	0.890000	0.898853639869761522618319
-0.130000	0.890000	0.911316417842467973997600
-0.110000	0.890000	0.924921849380442862020857
-0.090000	0.890000	0.938447764395539119064438
-0.070000	0.890000	0.950708406787741044929874
-0.050000	0.890000	0.960738474865603375718592
-0.030000	0.890000	0.967810439167563707485442
-0.010000	0.890000	0.971472900200361366707114
0.010000	0.890000	0.971472900200361255684811
0.030000	0.890000	0.967810439167563929530047
0.050000	0.890000	0.960738474865603264696290
0.070000	0.890000	0.950708406787741266974479
0.090000	0.890000	0.938447764395539674175950
0.110000	0.890000	0.924921849380443195087764
0.130000	0.890000	0.911316417842467862975298
0.150000	0.890000	0.898853639869761411596016
0.170000	0.890000	0.888513259543708522336658
0.190000	0.890000	0.880817173721808122088817
0.210000	0.890000	0.875601431513654215876841
0.230000	0.890000	0.872571311799776316853183
0.250000	0.890000	0.871267293519976337989874
0.270000	0.890000	0.871217075733192958253426
0.290000	0.890000	0.872046036648548739123044
0.310000	0.890000	0.873469586011208387610338
0.330000	0.890000	0.875302249646762065005134
0.350000	0.890000	0.877430801973913543356787
0.370000	0.890000	0.879801583387654462242722
0.390000	0.890000	0.882382144368607734818966
0.410000	0.890000	0.885154661203402914892990
0.430000	0.890000	0.888121477003527171056874
0.450000	0.890000	0.891263960089660578489656
0.470000	0.890000	0.894564222811896181397628
0.490000	0.890000	0.898018678930217029154903
0.510000	0.890000	0.901633130086799017277599
0.530000	0.890000	0.905398279223187607556156
0.550000	0.890000	0.909324269593489775687090
0.570000	0.890000	0.913438365058132473173202
0.590000	0.890000	0.917768770317302307049090
0.610000	0.890000	0.922333916830505140538321
0.630000	0.890000	0.927108464371029894479648
0.650000	0.890000	0.932035258279691691818414
0.670000	0.890000	0.937016980669158505712346
0.690000	0.890000	0.941933463998610998046956
0.710000	0.890000	0.946671449267340259225989
0.730000	0.890000	0.951133908357515323039877
0.750000	0.890000	0.955290895986839028175552
0.770000	0.890000	0.959159613397701837911313
0.790000	0.890000	0.962772453326986354937844
0.810000	0.890000	0.966223259574484405476369
0.830000	0.890000	0.969615573494647331465046
0.850000	0.890000	0.972975082547272274169359
0.870000	0.890000	0.976309877629752520533657
0.890000	0.890000	0.979705370912833273244757
0.910000	0.890000	0.983264129103065709358589
0.930000	0.890000	0.986929281795666857313165
0.950000	0.890000	0.990379994500364846388152
0.970000	0.890000	0.993108901722870585082603
0.990000	0.890000	0.994621173787455403747515

-0.990000	0.910000	0.997058632600306138371593
-0.970000	0.910000	0.995885890390411199213361
-0.950000	0.910000	0.993634373901700840292506
-0.930000	0.910000	0.990534976037524717007443
-0.910000	0.910000	0.986951573651050684254926
-0.890000	0.910000	0.983264129103065709358589
-0.870000	0.910000	0.979698627463862270481343
-0.850000	0.910000	0.976246831369156797819642
-0.830000	0.910000	0.972755836314322608338045
-0.810000	0.910000	0.969094110362083482890228
-0.790000	0.910000	0.965205802216596020493000
-0.770000	0.910000	0.961034653147360584668490
-0.750000	0.910000	0.956513678157604463336838
-0.730000	0.910000	0.951649921210021121353861
-0.710000	0.910000	0.946525356820191232642969
-0.690000	0.910000	0.941260458007890044029864
-0.670000	0.910000	0.936004498965601117177471
-0.650000	0.910000	0.930873306836155656185383
-0.630000	0.910000	0.925945764356876588330181
-0.610000	0.910000	0.921259179969144303967710
-0.590000	0.910000	0.916790443695574053251107
-0.570000	0.910000	0.912510367778610387290428
-0.550000	0.910000	0.908385521377553684096995
-0.530000	0.910000	0.904403990214756259291562
-0.510000	0.910000	0.900568058494374490408063
-0.490000	0.910000	0.896891931600508951483164
-0.470000	0.910000	0.893397804997086431022524
-0.450000	0.910000	0.890081312486920017690295
-0.430000	0.910000	0.886942685458642299245469
-0.410000	0.910000	0.883979058685088858737799
-0.390000	0.910000	0.881186958478210269340991
-0.370000	0.910000	0.878556149917739448440557
-0.350000	0.910000	0.876090321156001716751405
-0.330000	0.910000	0.873795385121102774483859
-0.310000	0.910000	0.871678638278097772662534
-0.290000	0.910000	0.869764602334360148461201
-0.270000	0.910000	0.868067178479625667364417
-0.250000	0.910000	0.866628822086133343560732
-0.230000	0.910000	0.865509904397816054455461
-0.210000	0.910000	0.864767256336095746505066
-0.190000	0.910000	0.864482278806491866163242
-0.170000	0.910000	0.864726470932753787934644
-0.150000	0.910000	0.865525907212066125673289
-0.130000	0.910000	0.866871007558265294079547
-0.110000	0.910000	0.868692743661066635318946
-0.090000	0.910000	0.870823774431124797423820
-0.070000	0.910000	0.873008433303757436227954
-0.050000	0.910000	0.874972561696321537993981
-0.030000	0.910000	0.876499428696687399309440
-0.010000	0.910000	0.877338356860087764665934
0.010000	0.910000	0.877338356860087986710539
0.030000	0.910000	0.876499428696687399309440
0.050000	0.910000	0.874972561696321537993981
0.070000	0.910000	0.873008433303757325205652
0.090000	0.910000	0.870823774431125019468425
0.110000	0.910000	0.868692743661066524296643
0.130000	0.910000	0.866871007558264961012640
0.150000	0.910000	0.865525907212066014650986
0.170000	0.910000	0.864726470932753565890039
0.190000	0.910000	0.864482278806491755140939
0.210000	0.910000	0.864767256336095746505066
0.230000	0.910000	0.865509904397816276500066
0.250000	0.910000	0.866628822086133454583035
0.270000	0.910000	0.868067178479625778386719
0.290000	0.910000	0.869764602334360148461201
0.310000	0.910000	0.871678638278097883684836
0.330000	0.910000	0.873795385121102996528464
0.350000	0.910000	0.876090321156002049818312
0.370000	0.910000	0.878556149917739670485162
0.390000	0.910000	0.881186958478210491385596
0.410000	0.910000	0.883979058685088969760102
0.430000	0.910000	0.886942685458642299245469
0.450000	0.910000	0.890081312486919906667993
0.470000	0.910000	0.893397804997086653067129
0.490000	0.910000	0.896891931600508951483164
0.510000	0.910000	0.900568058494374268363458
0.530000	0.910000	0.904403990214756148269259
0.550000	0.910000	0.908385521377553573074692
0.570000	0.910000	0.912510367778610498312730
0.590000	0.910000	0.916790443695573942228805
0.610000	0.910000	0.921259179969144414990012
0.630000	0.910000	0.925945764356876921397088
0.650000	0.910000	0.930873306836155878229988
0.670000	0.910000	0.936004498965601228199773
0.690000	0.910000	0.941260458007889933007561
0.710000	0.910000	0.946525356820191010598364
0.730000	0.910000	0.951649921210021010331559
0.750000	0.910000	0.956513678157604352314536
0.770000	0.910000	0.961034653147360251601583
0.790000	0.910000	0.965205802216596020493000
0.810000	0.910000	0.969094110362083482890228
0.830000	0.910000	0.972755836314322719360348
0.850000	0.910000	0.976246831369156797819642
0.870000	0.910000	0.979698627463862270481343
0.890000	0.910000	0.983264129103065820380891
0.910000	0.910000	0.986951573651050684254926
0.930000	0.910000	0.990534976037524717007443
0.950000	0.910000	0.993634373901700840292506
0.970000	0.910000	0.995885890390411199213361
0.990000	0.910000	0.997058632600306138371593

-0.990000	0.930000	0.998530249044335738162204
-0.970000	0.930000	0.997749830771160084452731
-0.950000	0.930000	0.996141370286937388733861
-0.930000	0.930000	0.993694890137207464952951
-0.910000	0.930000	0.990534976037524717007443
-0.890000	0.930000	0.986929281795666746290863
-0.870000	0.930000	0.983170137755508322108255
-0.850000	0.930000	0.979406112778660964401922
-0.830000	0.930000	0.975568748674233932050015
-0.810000	0.930000	0.971471474618936792211343
-0.790000	0.930000	0.966980700830658457256561
-0.770000	0.930000	0.962082219249905667979306
-0.750000	0.930000	0.956838632081216444724703
-0.730000	0.930000	0.951365909707641010939483
-0.710000	0.930000	0.945816431074334551531990
-0.690000	0.930000	0.940335918382348090460709
-0.670000	0.930000	0.935047823477107464817948
-0.650000	0.930000	0.930004918517759904261766
-0.630000	0.930000	0.925183032640959135406433
-0.610000	0.930000	0.920552565283956902852935
-0.590000	0.930000	0.916075250380456895804571
-0.570000	0.930000	0.911739783533580760988002
-0.550000	0.930000	0.907549053832742869118988
-0.530000	0.930000	0.903516776117885722641176
-0.510000	0.930000	0.899664182241093901559736
-0.490000	0.930000	0.895997227809394058972714
-0.470000	0.930000	0.892517785547563224923806
-0.450000	0.930000	0.889203526261660548435373
-0.430000	0.930000	0.886045232250219139125136
-0.410000	0.930000	0.883044085278179124998132
-0.390000	0.930000	0.880209036669738709157684
-0.370000	0.930000	0.877538905113317335704437
-0.350000	0.930000	0.875037952505453797691359
-0.330000	0.930000	0.872711848504823528571706
-0.310000	0.930000	0.870549017104979339087834
-0.290000	0.930000	0.868555033257017217174223
-0.270000	0.930000	0.866721953108669063148284
-0.250000	0.930000	0.865052667302801059356909
-0.230000	0.930000	0.863562597819873656312950
-0.210000	0.930000	0.862247385589639425695907
-0.190000	0.930000	0.861108727018512265516392
-0.170000	0.930000	0.860174026193399887674218
-0.150000	0.930000	0.859456912162596453619301
-0.130000	0.930000	0.858934242957887228442360
-0.110000	0.930000	0.858579464675131243112105
-0.090000	0.930000	0.858375095939010512857692
-0.070000	0.930000	0.858286371261112734920573
-0.050000	0.930000	0.858271637080913585293729
-0.030000	0.930000	0.858303575654733696964627
-0.010000	0.930000	0.858342071893636315849108
0.010000	0.930000	0.858342071893636315849108
0.030000	0.930000	0.858303575654733585942324
0.050000	0.930000	0.858271637080913585293729
0.070000	0.930000	0.858286371261112734920573
0.090000	0.930000	0.858375095939010734902297
0.110000	0.930000	0.858579464675131354134408
0.130000	0.930000	0.858934242957887006397755
0.150000	0.930000	0.859456912162596342596999
0.170000	0.930000	0.860174026193399887674218
0.190000	0.930000	0.861108727018512154494090
0.210000	0.930000	0.862247385589639536718209
0.230000	0.930000	0.863562597819873767335253
0.250000	0.930000	0.865052667302801170379212
0.270000	0.930000	0.866721953108669063148284
0.290000	0.930000	0.868555033257017217174223
0.310000	0.930000	0.870549017104979450110136
0.330000	0.930000	0.872711848504823639594008
0.350000	0.930000	0.875037952505453908713662
0.370000	0.930000	0.877538905113317335704437
0.390000	0.930000	0.880209036669738598135382
0.410000	0.930000	0.883044085278179347042737
0.430000	0.930000	0.886045232250219250147438
0.450000	0.930000	0.889203526261660437413070
0.470000	0.930000	0.892517785547563113901504
0.490000	0.930000	0.895997227809393947950412
0.510000	0.930000	0.899664182241094012582039
0.530000	0.930000	0.903516776117885833663479
0.550000	0.930000	0.907549053832742980141290
0.570000	0.930000	0.911739783533581094054909
0.590000	0.930000	0.916075250380457006826873
0.610000	0.930000	0.920552565283956791830633
0.630000	0.930000	0.925183032640959024384131
0.650000	0.930000	0.930004918517759904261766
0.670000	0.930000	0.935047823477107575840250
0.690000	0.930000	0.940335918382348201483012
0.710000	0.930000	0.945816431074334662554293
0.730000	0.930000	0.951365909707640899917180
0.750000	0.930000	0.956838632081216333702400
0.770000	0.930000	0.962082219249905667979306
0.790000	0.930000	0.966980700830658457256561
0.810000	0.930000	0.971471474618936792211343
0.830000	0.930000	0.975568748674233821027713
0.850000	0.930000	0.979406112778661075424225
0.870000	0.930000	0.983170137755508544152860
0.890000	0.930000	0.986929281795666857313165
0.910000	0.930000	0.990534976037524717007443
0.930000	0.930000	0.993694890137207464952951
0.950000	0.930000	0.996141370286937388733861
0.970000	0.930000	0.997749830771160084452731
0.990000	0.930000	0.998530249044335738162204

-0.990000	0.950000	0.999326149388751860946911
-0.970000	0.950000	0.998870242252187678921871
-0.950000	0.950000	0.997856708244690304709934
-0.930000	0.950000	0.996141370286937388733861
-0.910000	0.950000	0.993634373901700840292506
-0.890000	0.950000	0.990379994500364846388152
-0.870000	0.950000	0.986552745417882404055376
-0.850000	0.950000	0.982352330001642681800433
-0.830000	0.950000	0.977873446766310827626967
-0.810000	0.950000	0.973072763488590730673877
-0.790000	0.950000	0.967874000303080572749082
-0.770000	0.950000	0.962301164837948030950088
-0.750000	0.950000	0.956506547664179418433150
-0.730000	0.950000	0.950700517815658119324951
-0.710000	0.950000	0.945057159274934832637882
-0.690000	0.950000	0.939648285296601715188558
-0.670000	0.950000	0.934469591663401377701348
-0.650000	0.950000	0.929493045055624134143102
-0.630000	0.950000	0.924674361546794720823073
-0.610000	0.950000	0.919995575945929622285746
-0.590000	0.950000	0.915458870684197401068616
-0.570000	0.950000	0.911080874747127289481341
-0.550000	0.950000	0.906888397196454754123351
-0.530000	0.950000	0.902877654555589992391162
-0.510000	0.950000	0.899044950016780086698986
-0.490000	0.950000	0.895368340111309612971979
-0.470000	0.950000	0.891856908505679113474685
-0.450000	0.950000	0.888501496897462272883672
-0.430000	0.950000	0.885313186029424659118092
-0.410000	0.950000	0.882300807508508033727423
-0.390000	0.950000	0.879464912457731506911784
-0.370000	0.950000	0.876799321027090017288685
-0.350000	0.950000	0.874294160783320561947107
-0.330000	0.950000	0.871948963897386630783615
-0.310000	0.950000	0.869758683527879661312454
-0.290000	0.950000	0.867728822457289883374187
-0.270000	0.950000	0.865857941857954171993583
-0.250000	0.950000	0.864135485512540713060048
-0.230000	0.950000	0.862565715409388089618403
-0.210000	0.950000	0.861161977061698391544553
-0.190000	0.950000	0.859905619571668555778388
-0.170000	0.950000	0.858784466910711086207186
-0.150000	0.950000	0.857815876749885020124964
-0.130000	0.950000	0.856999427533108093513192
-0.110000	0.950000	0.856316910815004050938626
-0.090000	0.950000	0.855766991757975103993772
-0.070000	0.950000	0.855345852246738092006240
-0.050000	0.950000	0.855037922490511359541188
-0.030000	0.950000	0.854842844100017318353935
-0.010000	0.950000	0.854755066077462100082585
0.010000	0.950000	0.854755066077462322127190
0.030000	0.950000	0.854842844100016985287027
0.050000	0.950000	0.855037922490511470563490
0.070000	0.950000	0.855345852246738203028542
0.090000	0.950000	0.855766991757975103993772
0.110000	0.950000	0.856316910815004161960928
0.130000	0.950000	0.856999427533107982490890
0.150000	0.950000	0.857815876749884909102661
0.170000	0.950000	0.858784466910710975184884
0.190000	0.950000	0.859905619571668444756085
0.210000	0.950000	0.861161977061698169499948
0.230000	0.950000	0.862565715409387978596101
0.250000	0.950000	0.864135485512540935104653
0.270000	0.950000	0.865857941857954060971281
0.290000	0.950000	0.867728822457289772351885
0.310000	0.950000	0.869758683527879772334757
0.330000	0.950000	0.871948963897386630783615
0.350000	0.950000	0.874294160783320561947107
0.370000	0.950000	0.876799321027089906266383
0.390000	0.950000	0.879464912457731506911784
0.410000	0.950000	0.882300807508508144749726
0.430000	0.950000	0.885313186029424548095790
0.450000	0.950000	0.888501496897462272883672
0.470000	0.950000	0.891856908505679224496987
0.490000	0.950000	0.895368340111309501949677
0.510000	0.950000	0.899044950016780086698986
0.530000	0.950000	0.902877654555589881368860
0.550000	0.950000	0.906888397196454865145654
0.570000	0.950000	0.911080874747127400503643
0.590000	0.950000	0.915458870684197512090918
0.610000	0.950000	0.919995575945929511263444
0.630000	0.950000	0.924674361546794609800770
0.650000	0.950000	0.929493045055624023120799
0.670000	0.950000	0.934469591663401266679045
0.690000	0.950000	0.939648285296602048255465
0.710000	0.950000	0.945057159274934943660185
0.730000	0.950000	0.950700517815657897280346
0.750000	0.950000	0.956506547664179529455453
0.770000	0.950000	0.962301164837948141972390
0.790000	0.950000	0.967874000303080461726779
0.810000	0.950000	0.973072763488590619651575
0.830000	0.950000	0.977873446766310938649269
0.850000	0.950000	0.982352330001642792822736
0.870000	0.950000	0.986552745417882404055376
0.890000	0.950000	0.990379994500364846388152
0.910000	0.950000	0.993634373901700840292506
0.930000	0.950000	0.996141370286937388733861
0.950000	0.950000	0.997856708244690304709934
0.970000	0.950000	0.998870242252187678921871
0.990000	0.950000	0.999326149388751860946911

-0.990000	0.970000	0.999707875494409536898388
-0.970000	0.970000	0.999462199893403457906516
-0.950000	0.970000	0.998870242252187678921871
-0.930000	0.970000	0.997749830771160084452731
-0.910000	0.970000	0.995885890390411199213361
-0.890000	0.970000	0.993108901722870585082603
-0.870000	0.970000	0.989372714569133004935964
-0.850000	0.970000	0.984781256708164631774594
-0.830000	0.970000	0.979539874937650378861065
-0.810000	0.970000	0.973869183239369995419565
-0.790000	0.970000	0.967952204810240579568870
-0.770000	0.970000	0.961940490280219995256061
-0.750000	0.970000	0.955974587438070511069554
-0.730000	0.970000	0.950176826909578609026141
-0.710000	0.970000	0.944621251334558653667273
-0.690000	0.970000	0.939303003935509472910326
-0.670000	0.970000	0.934159752049680158769718
-0.650000	0.970000	0.929147223276734823826928
-0.630000	0.970000	0.924266169938905091107983
-0.610000	0.970000	0.919546995550681089959255
-0.590000	0.970000	0.915017184712420106329489
-0.570000	0.970000	0.910668337829894647406093
-0.550000	0.970000	0.906489288270179049966657
-0.530000	0.970000	0.902462769850002066718275
-0.510000	0.970000	0.898595373226981797287749
-0.490000	0.970000	0.894895462114457918012533
-0.470000	0.970000	0.891378740765173094295903
-0.450000	0.970000	0.888030380667826246821051
-0.430000	0.970000	0.884848492850843548751527
-0.410000	0.970000	0.881830291985450376301969
-0.390000	0.970000	0.878978921264306989336035
-0.370000	0.970000	0.876294007368166094629203
-0.350000	0.970000	0.873772604888594317529282
-0.330000	0.970000	0.871410281981178092003404
-0.310000	0.970000	0.869212478043949299255644
-0.290000	0.970000	0.867166770619184679169678
-0.270000	0.970000	0.865281024527674857971249
-0.250000	0.970000	0.863562758094972848788018
-0.230000	0.970000	0.861981876828855519967476
-0.210000	0.970000	0.860544766415283990390606
-0.190000	0.970000	0.859258252492771101849200
-0.170000	0.970000	0.858112319762345476803489
-0.150000	0.970000	0.857112800650766559762417
-0.130000	0.970000	0.856252838579228958693079
-0.110000	0.970000	0.855511774837333427434771
-0.090000	0.970000	0.854895690349750103642634
-0.070000	0.970000	0.854416051923022501490834
-0.050000	0.970000	0.854061785121665417719328
-0.030000	0.970000	0.853829815457369023512513
-0.010000	0.970000	0.853719432529898458739126
0.010000	0.970000	0.853719432529898347716824
0.030000	0.970000	0.853829815457368801467908
0.050000	0.970000	0.854061785121665528741630
0.070000	0.970000	0.854416051923022501490834
0.090000	0.970000	0.854895690349750325687239
0.110000	0.970000	0.855511774837333316412469
0.130000	0.970000	0.856252838579228958693079
0.150000	0.970000	0.857112800650766337717812
0.170000	0.970000	0.858112319762345254758884
0.190000	0.970000	0.859258252492770990826898
0.210000	0.970000	0.860544766415283546301396
0.230000	0.970000	0.861981876828855519967476
0.250000	0.970000	0.863562758094972959810320
0.270000	0.970000	0.865281024527674746948946
0.290000	0.970000	0.867166770619184790191980
0.310000	0.970000	0.869212478043949410277946
0.330000	0.970000	0.871410281981178203025706
0.350000	0.970000	0.873772604888594317529282
0.370000	0.970000	0.876294007368166094629203
0.390000	0.970000	0.878978921264306989336035
0.410000	0.970000	0.881830291985450709368877
0.430000	0.970000	0.884848492850843437729225
0.450000	0.970000	0.888030380667826579887958
0.470000	0.970000	0.891378740765173316340508
0.490000	0.970000	0.894895462114457918012533
0.510000	0.970000	0.898595373226981575243144
0.530000	0.970000	0.902462769850001955695973
0.550000	0.970000	0.906489288270178827922052
0.570000	0.970000	0.910668337829894758428395
0.590000	0.970000	0.915017184712420439396396
0.610000	0.970000	0.919546995550681200981558
0.630000	0.970000	0.924266169938905202130286
0.650000	0.970000	0.929147223276734490760020
0.670000	0.970000	0.934159752049679936725113
0.690000	0.970000	0.939303003935509583932628
0.710000	0.970000	0.944621251334558764689575
0.730000	0.970000	0.950176826909578498003839
0.750000	0.970000	0.955974587438070622091857
0.770000	0.970000	0.961940490280219995256061
0.790000	0.970000	0.967952204810240579568870
0.810000	0.970000	0.973869183239370106441868
0.830000	0.970000	0.979539874937650489883367
0.850000	0.970000	0.984781256708164742796896
0.870000	0.970000	0.989372714569133004935964
0.890000	0.970000	0.993108901722870585082603
0.910000	0.970000	0.995885890390411199213361
0.930000	0.970000	0.997749830771160084452731
0.950000	0.970000	0.998870242252187678921871
0.970000	0.970000	0.999462199893403457906516
0.990000	0.970000	0.999707875494409536898388

-0.990000	0.990000	0.999855039477931084590523
-0.970000	0.990000	0.999707875494409536898388
-0.950000	0.990000	0.999326149388751749924609
-0.930000	0.990000	0.998530249044335627139901
-0.910000	0.990000	0.997058632600306138371593
-0.890000	0.990000	0.994621173787455403747515
-0.870000	0.990000	0.991004857483694268083241
-0.850000	0.990000	0.986193780129777763931997
-0.830000	0.990000	0.980424322610422782631190
-0.810000	0.990000	0.974116819613820350554079
-0.790000	0.990000	0.967711803948382964790653
-0.770000	0.990000	0.961512195455433982260729
-0.750000	0.990000	0.955619183237001457165150
-0.730000	0.990000	0.949980587157685407717622
-0.710000	0.990000	0.944506044282890755425797
-0.690000	0.990000	0.939155472757519316218122
-0.670000	0.990000	0.933941889127263280556690
-0.650000	0.990000	0.928897064166950725550009
-0.630000	0.990000	0.924036683300840877564042
-0.610000	0.990000	0.919346587657147051864115
-0.590000	0.990000	0.914818391289181742642711
-0.570000	0.990000	0.910448327546310776092753
-0.550000	0.990000	0.906243727659878817171091
-0.530000	0.990000	0.902212370781751427095685
-0.510000	0.990000	0.898351033502327811497423
-0.490000	0.990000	0.894664739918532347928704
-0.470000	0.990000	0.891147015850252688373700
-0.450000	0.990000	0.887794476992181835761642
-0.430000	0.990000	0.884599676489778774524098
-0.410000	0.990000	0.881570419180304654105385
-0.390000	0.990000	0.878711845311497929955635
-0.370000	0.990000	0.876016321973103306852693
-0.350000	0.990000	0.873501611739572747517002
-0.330000	0.990000	0.871138607881947746314211
-0.310000	0.990000	0.868933590661275512267991
-0.290000	0.990000	0.866886136169431997799961
-0.270000	0.990000	0.864989379850547135397676
-0.250000	0.990000	0.863257999001118547788280
-0.230000	0.990000	0.861671269735451494931056
-0.210000	0.990000	0.860231447827222828195204
-0.190000	0.990000	0.858938873571503003212513
-0.170000	0.990000	0.857779751238673782154365
-0.150000	0.990000	0.856764998871349603426495
-0.130000	0.990000	0.855895152310954809848909
-0.110000	0.990000	0.855147253374710647477741
-0.090000	0.990000	0.854523723513272326357537
-0.070000	0.990000	0.854037602065524370509308
-0.050000	0.990000	0.853677711202659339484455
-0.030000	0.990000	0.853439253743660919404590
-0.010000	0.990000	0.853323719844255368371932
0.010000	0.990000	0.853323719844255257349630
0.030000	0.990000	0.853439253743660697359985
0.050000	0.990000	0.853677711202659450506758
0.070000	0.990000	0.854037602065524037442401
0.090000	0.990000	0.854523723513271993290630
0.110000	0.990000	0.855147253374709981343926
0.130000	0.990000	0.855895152310954698826606
0.150000	0.990000	0.856764998871349381381890
0.170000	0.990000	0.857779751238673893176667
0.190000	0.990000	0.858938873571503225257118
0.210000	0.990000	0.860231447827222828195204
0.230000	0.990000	0.861671269735451605953358
0.250000	0.990000	0.863257999001118880855188
0.270000	0.990000	0.864989379850546913353071
0.290000	0.990000	0.866886136169431997799961
0.310000	0.990000	0.868933590661275512267991
0.330000	0.990000	0.871138607881947524269606
0.350000	0.990000	0.873501611739572303427792
0.370000	0.990000	0.876016321973103417874995
0.390000	0.990000	0.878711845311497929955635
0.410000	0.990000	0.881570419180304654105385
0.430000	0.990000	0.884599676489778774524098
0.450000	0.990000	0.887794476992181946783944
0.470000	0.990000	0.891147015850252688373700
0.490000	0.990000	0.894664739918532458951006
0.510000	0.990000	0.898351033502327589452818
0.530000	0.990000	0.902212370781751094028778
0.550000	0.990000	0.906243727659878484104183
0.570000	0.990000	0.910448327546310554048148
0.590000	0.990000	0.914818391289181742642711
0.610000	0.990000	0.919346587657146940841812
0.630000	0.990000	0.924036683300840766541739
0.650000	0.990000	0.928897064166950725550009
0.670000	0.990000	0.933941889127263169534388
0.690000	0.990000	0.939155472757519205195820
0.710000	0.990000	0.944506044282890866448099
0.730000	0.990000	0.949980587157685296695320
0.750000	0.990000	0.955619183237001568187452
0.770000	0.990000	0.961512195455434204305334
0.790000	0.990000	0.967711803948383075812956
0.810000	0.990000	0.974116819613820350554079
0.830000	0.990000	0.980424322610422671608887
0.850000	0.990000	0.986193780129777985976602
0.870000	0.990000	0.991004857483694268083241
0.890000	0.990000	0.994621173787455403747515
0.910000	0.990000	0.997058632600306138371593
0.930000	0.990000	0.998530249044335627139901
0.950000	0.990000	0.999326149388751749924609
0.970000	0.990000	0.999707875494409536898388
0.990000	0.990000	0.999855039477931084590523



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps1_T0.24velocity.dat <==
-0.990000	-0.990000	0.000075	0.000075
-0.970000	-0.990000	0.000286	0.000142
-0.950000	-0.990000	0.000696	0.000302
-0.930000	-0.990000	0.001493	0.000602
-0.910000	-0.990000	0.002918	0.001089
-0.890000	-0.990000	0.005215	0.001769
-0.870000	-0.990000	0.008542	0.002581
-0.850000	-0.990000	0.012871	0.003388
-0.830000	-0.990000	0.017959	0.004031
-0.810000	-0.990000	0.023414	0.004405
-0.790000	-0.990000	0.028843	0.004520
-0.770000	-0.990000	0.033974	0.004485
-0.750000	-0.990000	0.038708	0.004433
-0.730000	-0.990000	0.043078	0.004442
-0.710000	-0.990000	0.047146	0.004511
-0.690000	-0.990000	0.050945	0.004592
-0.670000	-0.990000	0.054463	0.004649
-0.650000	-0.990000	0.057674	0.004686
-0.630000	-0.990000	0.060562	0.004724
-0.610000	-0.990000	0.063131	0.004777
-0.590000	-0.990000	0.065387	0.004838
-0.570000	-0.990000	0.067327	0.004899
-0.550000	-0.990000	0.068946	0.004952
-0.530000	-0.990000	0.070239	0.005002
-0.510000	-0.990000	0.071202	0.005054
-0.490000	-0.990000	0.071834	0.005111
-0.470000	-0.990000	0.072132	0.005168
-0.450000	-0.990000	0.072103	0.005224
-0.430000	-0.990000	0.071749	0.005273
-0.410000	-0.990000	0.071065	0.005322
-0.390000	-0.990000	0.070052	0.005367
-0.370000	-0.990000	0.068715	0.005419
-0.350000	-0.990000	0.067074	0.005468
-0.330000	-0.990000	0.065121	0.005520
-0.310000	-0.990000	0.062849	0.005580
-0.290000	-0.990000	0.060305	0.005592
-0.270000	-0.990000	0.057521	0.005628
-0.250000	-0.990000	0.054420	0.005735
-0.230000	-0.990000	0.050946	0.005824
-0.210000	-0.990000	0.047350	0.005690
-0.190000	-0.990000	0.043787	0.005627
-0.170000	-0.990000	0.039938	0.005812
-0.150000	-0.990000	0.035668	0.005910
-0.130000	-0.990000	0.031190	0.005909
-0.110000	-0.990000	0.026611	0.005907
-0.090000	-0.990000	0.021945	0.005912
-0.070000	-0.990000	0.017190	0.005919
-0.050000	-0.990000	0.012335	0.005924
-0.030000	-0.990000	0.007410	0.005929
-0.010000	-0.990000	0.002469	0.005931
0.010000	-0.990000	-0.002469	0.005931
0.030000	-0.990000	-0.007410	0.005929
0.050000	-0.990000	-0.012335	0.005924
0.070000	-0.990000	-0.017190	0.005919
0.090000	-0.990000	-0.021945	0.005912
0.110000	-0.990000	-0.026611	0.005907
0.130000	-0.990000	-0.031190	0.005909
0.150000	-0.990000	-0.035668	0.005910
0.170000	-0.990000	-0.039938	0.005812
0.190000	-0.990000	-0.043787	0.005627
0.210000	-0.990000	-0.047350	0.005690
0.230000	-0.990000	-0.050946	0.005824
0.250000	-0.990000	-0.054420	0.005735
0.270000	-0.990000	-0.057521	0.005628
0.290000	-0.990000	-0.060305	0.005592
0.310000	-0.990000	-0.062849	0.005580
0.330000	-0.990000	-0.065121	0.005520
0.350000	-0.990000	-0.067074	0.005468
0.370000	-0.990000	-0.068715	0.005419
0.390000	-0.990000	-0.070052	0.005367
0.410000	-0.990000	-0.071065	0.005322
0.430000	-0.990000	-0.071749	0.005273
0.450000	-0.990000	-0.072103	0.005224
0.470000	-0.990000	-0.072132	0.005168
0.490000	-0.990000	-0.071834	0.005111
0.510000	-0.990000	-0.071202	0.005054
0.530000	-0.990000	-0.070239	0.005002
0.550000	-0.990000	-0.068946	0.004952
0.570000	-0.990000	-0.067327	0.004899
0.590000	-0.990000	-0.065387	0.004838
0.610000	-0.990000	-0.063131	0.004777
0.630000	-0.990000	-0.060562	0.004724
0.650000	-0.990000	-0.057674	0.004686
0.670000	-0.990000	-0.054463	0.004649
0.690000	-0.990000	-0.050945	0.004592
0.710000	-0.990000	-0.047146	0.004511
0.730000	-0.990000	-0.043078	0.004442
0.750000	-0.990000	-0.038708	0.004433
0.770000	-0.990000	-0.033974	0.004485
0.790000	-0.990000	-0.028843	0.004520
0.810000	-0.990000	-0.023414	0.004405
0.830000	-0.990000	-0.017959	0.004031
0.850000	-0.990000	-0.012871	0.003388
0.870000	-0.990000	-0.008542	0.002581
0.890000	-0.990000	-0.005215	0.001769
0.910000	-0.990000	-0.002918	0.001089
0.930000	-0.990000	-0.001493	0.000602
0.950000	-0.990000	-0.000696	0.000302
0.970000	-0.990000	-0.000286	0.000142
0.990000	-0.990000	-0.000075	0.000075

-0.990000	-0.970000	0.000142	0.000286
-0.970000	-0.970000	0.000512	0.000512
-0.950000	-0.970000	0.001156	0.001040
-0.930000	-0.970000	0.002280	0.001987
-0.910000	-0.970000	0.004085	0.003450
-0.890000	-0.970000	0.006707	0.005408
-0.870000	-0.970000	0.010161	0.007664
-0.850000	-0.970000	0.014320	0.009866
-0.830000	-0.970000	0.018975	0.011642
-0.810000	-0.970000	0.023904	0.012779
-0.790000	-0.970000	0.028923	0.013302
-0.770000	-0.970000	0.033886	0.013428
-0.750000	-0.970000	0.038665	0.013415
-0.730000	-0.970000	0.043156	0.013441
-0.710000	-0.970000	0.047296	0.013555
-0.690000	-0.970000	0.051082	0.013724
-0.670000	-0.970000	0.054557	0.013902
-0.650000	-0.970000	0.057747	0.014064
-0.630000	-0.970000	0.060652	0.014210
-0.610000	-0.970000	0.063245	0.014356
-0.590000	-0.970000	0.065508	0.014507
-0.570000	-0.970000	0.067440	0.014670
-0.550000	-0.970000	0.069049	0.014838
-0.530000	-0.970000	0.070339	0.015006
-0.510000	-0.970000	0.071309	0.015169
-0.490000	-0.970000	0.071946	0.015329
-0.470000	-0.970000	0.072243	0.015485
-0.450000	-0.970000	0.072207	0.015644
-0.430000	-0.970000	0.071845	0.015798
-0.410000	-0.970000	0.071157	0.015954
-0.390000	-0.970000	0.070148	0.016099
-0.370000	-0.970000	0.068815	0.016267
-0.350000	-0.970000	0.067173	0.016393
-0.330000	-0.970000	0.065231	0.016551
-0.310000	-0.970000	0.062920	0.016772
-0.290000	-0.970000	0.060352	0.016735
-0.270000	-0.970000	0.057663	0.016799
-0.250000	-0.970000	0.054669	0.017152
-0.230000	-0.970000	0.051341	0.017331
-0.210000	-0.970000	0.047725	0.017169
-0.190000	-0.970000	0.043773	0.017117
-0.170000	-0.970000	0.039658	0.017419
-0.150000	-0.970000	0.035475	0.017602
-0.130000	-0.970000	0.031133	0.017628
-0.110000	-0.970000	0.026609	0.017637
-0.090000	-0.970000	0.021957	0.017650
-0.070000	-0.970000	0.017202	0.017664
-0.050000	-0.970000	0.012344	0.017673
-0.030000	-0.970000	0.007416	0.017679
-0.010000	-0.970000	0.002471	0.017683
0.010000	-0.970000	-0.002471	0.017683
0.030000	-0.970000	-0.007416	0.017679
0.050000	-0.970000	-0.012344	0.017673
0.070000	-0.970000	-0.017202	0.017664
0.090000	-0.970000	-0.021957	0.017650
0.110000	-0.970000	-0.026609	0.017637
0.130000	-0.970000	-0.031133	0.017628
0.150000	-0.970000	-0.035475	0.017602
0.170000	-0.970000	-0.039658	0.017419
0.190000	-0.970000	-0.043773	0.017117
0.210000	-0.970000	-0.047725	0.017169
0.230000	-0.970000	-0.051341	0.017331
0.250000	-0.970000	-0.054669	0.017152
0.270000	-0.970000	-0.057663	0.016799
0.290000	-0.970000	-0.060352	0.016735
0.310000	-0.970000	-0.062920	0.016772
0.330000	-0.970000	-0.065231	0.016551
0.350000	-0.970000	-0.067173	0.016393
0.370000	-0.970000	-0.068815	0.016267
0.390000	-0.970000	-0.070148	0.016099
0.410000	-0.970000	-0.071157	0.015954
0.430000	-0.970000	-0.071845	0.015798
0.450000	-0.970000	-0.072207	0.015644
0.470000	-0.970000	-0.072243	0.015485
0.490000	-0.970000	-0.071946	0.015329
0.510000	-0.970000	-0.071309	0.015169
0.530000	-0.970000	-0.070339	0.015006
0.550000	-0.970000	-0.069049	0.014838
0.570000	-0.970000	-0.067440	0.014670
0.590000	-0.970000	-0.065508	0.014507
0.610000	-0.970000	-0.063245	0.014356
0.630000	-0.970000	-0.060652	0.014210
0.650000	-0.970000	-0.057747	0.014064
0.670000	-0.970000	-0.054557	0.013902
0.690000	-0.970000	-0.051082	0.013724
0.710000	-0.970000	-0.047296	0.013555
0.730000	-0.970000	-0.043156	0.013441
0.750000	-0.970000	-0.038665	0.013415
0.770000	-0.970000	-0.033886	0.013428
0.790000	-0.970000	-0.028923	0.013302
0.810000	-0.970000	-0.023904	0.012779
0.830000	-0.970000	-0.018975	0.011642
0.850000	-0.970000	-0.014320	0.009866
0.870000	-0.970000	-0.010161	0.007664
0.890000	-0.970000	-0.006707	0.005408
0.910000	-0.970000	-0.004085	0.003450
0.930000	-0.970000	-0.002280	0.001987
0.950000	-0.970000	-0.001156	0.001040
0.970000	-0.970000	-0.000512	0.000512
0.990000	-0.970000	-0.000142	0.000286

-0.990000	-0.950000	0.000302	0.000696
-0.970000	-0.950000	0.001040	0.001156
-0.950000	-0.950000	0.002170	0.002170
-0.930000	-0.950000	0.003903	0.003860
-0.910000	-0.950000	0.006339	0.006265
-0.890000	-0.950000	0.009429	0.009253
-0.870000	-0.950000	0.012999	0.012500
-0.850000	-0.950000	0.016849	0.015589
-0.830000	-0.950000	0.020871	0.018175
-0.810000	-0.950000	0.025073	0.020096
-0.790000	-0.950000	0.029492	0.021365
-0.770000	-0.950000	0.034086	0.022099
-0.750000	-0.950000	0.038720	0.022455
-0.730000	-0.950000	0.043216	0.022610
-0.710000	-0.950000	0.047427	0.022713
-0.690000	-0.950000	0.051290	0.022869
-0.670000	-0.950000	0.054801	0.023107
-0.650000	-0.950000	0.057979	0.023390
-0.630000	-0.950000	0.060851	0.023678
-0.610000	-0.950000	0.063426	0.023946
-0.590000	-0.950000	0.065699	0.024197
-0.570000	-0.950000	0.067655	0.024447
-0.550000	-0.950000	0.069279	0.024704
-0.530000	-0.950000	0.070566	0.024975
-0.510000	-0.950000	0.071521	0.025249
-0.490000	-0.950000	0.072146	0.025524
-0.470000	-0.950000	0.072442	0.025792
-0.450000	-0.950000	0.072412	0.026055
-0.430000	-0.950000	0.072055	0.026312
-0.410000	-0.950000	0.071362	0.026572
-0.390000	-0.950000	0.070360	0.026784
-0.370000	-0.950000	0.069005	0.027116
-0.350000	-0.950000	0.067353	0.027245
-0.330000	-0.950000	0.065495	0.027488
-0.310000	-0.950000	0.063318	0.027903
-0.290000	-0.950000	0.060741	0.027920
-0.270000	-0.950000	0.057801	0.028027
-0.250000	-0.950000	0.054659	0.028454
-0.230000	-0.950000	0.051358	0.028652
-0.210000	-0.950000	0.047777	0.028663
-0.190000	-0.950000	0.043877	0.028700
-0.170000	-0.950000	0.039770	0.028860
-0.150000	-0.950000	0.035539	0.028966
-0.130000	-0.950000	0.031161	0.028975
-0.110000	-0.950000	0.026626	0.028936
-0.090000	-0.950000	0.021971	0.028875
-0.070000	-0.950000	0.017211	0.028802
-0.050000	-0.950000	0.012349	0.028728
-0.030000	-0.950000	0.007418	0.028671
-0.010000	-0.950000	0.002472	0.028642
0.010000	-0.950000	-0.002472	0.028642
0.030000	-0.950000	-0.007418	0.028671
0.050000	-0.950000	-0.012349	0.028728
0.070000	-0.950000	-0.017211	0.028802
0.090000	-0.950000	-0.021971	0.028875
0.110000	-0.950000	-0.026626	0.028936
0.130000	-0.950000	-0.031161	0.028975
0.150000	-0.950000	-0.035539	0.028966
0.170000	-0.950000	-0.039770	0.028860
0.190000	-0.950000	-0.043877	0.028700
0.210000	-0.950000	-0.047777	0.028663
0.230000	-0.950000	-0.051358	0.028652
0.250000	-0.950000	-0.054659	0.028454
0.270000	-0.950000	-0.057801	0.028027
0.290000	-0.950000	-0.060741	0.027920
0.310000	-0.950000	-0.063318	0.027903
0.330000	-0.950000	-0.065495	0.027488
0.350000	-0.950000	-0.067353	0.027245
0.370000	-0.950000	-0.069005	0.027116
0.390000	-0.950000	-0.070360	0.026784
0.410000	-0.950000	-0.071362	0.026572
0.430000	-0.950000	-0.072055	0.026312
0.450000	-0.950000	-0.072412	0.026055
0.470000	-0.950000	-0.072442	0.025792
0.490000	-0.950000	-0.072146	0.025524
0.510000	-0.950000	-0.071521	0.025249
0.530000	-0.950000	-0.070566	0.024975
0.550000	-0.950000	-0.069279	0.024704
0.570000	-0.950000	-0.067655	0.024447
0.590000	-0.950000	-0.065699	0.024197
0.610000	-0.950000	-0.063426	0.023946
0.630000	-0.950000	-0.060851	0.023678
0.650000	-0.950000	-0.057979	0.023390
0.670000	-0.950000	-0.054801	0.023107
0.690000	-0.950000	-0.051290	0.022869
0.710000	-0.950000	-0.047427	0.022713
0.730000	-0.950000	-0.043216	0.022610
0.750000	-0.950000	-0.038720	0.022455
0.770000	-0.950000	-0.034086	0.022099
0.790000	-0.950000	-0.029492	0.021365
0.810000	-0.950000	-0.025073	0.020096
0.830000	-0.950000	-0.020871	0.018175
0.850000	-0.950000	-0.016849	0.015589
0.870000	-0.950000	-0.012999	0.012500
0.890000	-0.950000	-0.009429	0.009253
0.910000	-0.950000	-0.006339	0.006265
0.930000	-0.950000	-0.003903	0.003860
0.950000	-0.950000	-0.002170	0.002170
0.970000	-0.950000	-0.001040	0.001156
0.990000	-0.950000	-0.000302	0.000696

-0.990000	-0.930000	0.000602	0.001493
-0.970000	-0.930000	0.001987	0.002280
-0.950000	-0.930000	0.003860	0.003903
-0.930000	-0.930000	0.006375	0.006375
-0.910000	-0.930000	0.009478	0.009573
-0.890000	-0.930000	0.012941	0.013211
-0.870000	-0.930000	0.016496	0.016928
-0.850000	-0.930000	0.019995	0.020425
-0.830000	-0.930000	0.023481	0.023544
-0.810000	-0.930000	0.027092	0.026217
-0.790000	-0.930000	0.030924	0.028385
-0.770000	-0.930000	0.034974	0.029987
-0.750000	-0.930000	0.039174	0.031036
-0.730000	-0.930000	0.043411	0.031638
-0.710000	-0.930000	0.047552	0.031960
-0.690000	-0.930000	0.051472	0.032174
-0.670000	-0.930000	0.055075	0.032399
-0.650000	-0.930000	0.058315	0.032690
-0.630000	-0.930000	0.061204	0.033051
-0.610000	-0.930000	0.063760	0.033447
-0.590000	-0.930000	0.066005	0.033845
-0.570000	-0.930000	0.067943	0.034223
-0.550000	-0.930000	0.069571	0.034582
-0.530000	-0.930000	0.070879	0.034934
-0.510000	-0.930000	0.071853	0.035291
-0.490000	-0.930000	0.072484	0.035665
-0.470000	-0.930000	0.072769	0.036045
-0.450000	-0.930000	0.072722	0.036433
-0.430000	-0.930000	0.072357	0.036797
-0.410000	-0.930000	0.071624	0.037219
-0.390000	-0.930000	0.070685	0.037323
-0.370000	-0.930000	0.069493	0.037895
-0.350000	-0.930000	0.067811	0.038105
-0.330000	-0.930000	0.065762	0.038400
-0.310000	-0.930000	0.063480	0.038876
-0.290000	-0.930000	0.060919	0.039075
-0.270000	-0.930000	0.058003	0.039262
-0.250000	-0.930000	0.054841	0.039556
-0.230000	-0.930000	0.051480	0.039698
-0.210000	-0.930000	0.047851	0.039674
-0.190000	-0.930000	0.043939	0.039537
-0.170000	-0.930000	0.039816	0.039314
-0.150000	-0.930000	0.035533	0.038937
-0.130000	-0.930000	0.031091	0.038370
-0.110000	-0.930000	0.026505	0.037645
-0.090000	-0.930000	0.021819	0.036829
-0.070000	-0.930000	0.017052	0.036001
-0.050000	-0.930000	0.012211	0.035258
-0.030000	-0.930000	0.007328	0.034697
-0.010000	-0.930000	0.002441	0.034398
0.010000	-0.930000	-0.002441	0.034398
0.030000	-0.930000	-0.007328	0.034697
0.050000	-0.930000	-0.012211	0.035258
0.070000	-0.930000	-0.017052	0.036001
0.090000	-0.930000	-0.021819	0.036829
0.110000	-0.930000	-0.026505	0.037645
0.130000	-0.930000	-0.031091	0.038370
0.150000	-0.930000	-0.035533	0.038937
0.170000	-0.930000	-0.039816	0.039314
0.190000	-0.930000	-0.043939	0.039537
0.210000	-0.930000	-0.047851	0.039674
0.230000	-0.930000	-0.051480	0.039698
0.250000	-0.930000	-0.054841	0.039556
0.270000	-0.930000	-0.058003	0.039262
0.290000	-0.930000	-0.060919	0.039075
0.310000	-0.930000	-0.063480	0.038876
0.330000	-0.930000	-0.065762	0.038400
0.350000	-0.930000	-0.067811	0.038105
0.370000	-0.930000	-0.069493	0.037895
0.390000	-0.930000	-0.070685	0.037323
0.410000	-0.930000	-0.071624	0.037219
0.430000	-0.930000	-0.072357	0.036797
0.450000	-0.930000	-0.072722	0.036433
0.470000	-0.930000	-0.072769	0.036045
0.490000	-0.930000	-0.072484	0.035665
0.510000	-0.930000	-0.071853	0.035291
0.530000	-0.930000	-0.070879	0.034934
0.550000	-0.930000	-0.069571	0.034582
0.570000	-0.930000	-0.067943	0.034223
0.590000	-0.930000	-0.066005	0.033845
0.610000	-0.930000	-0.063760	0.033447
0.630000	-0.930000	-0.061204	0.033051
0.650000	-0.930000	-0.058315	0.032690
0.670000	-0.930000	-0.055075	0.032399
0.690000	-0.930000	-0.051472	0.032174
0.710000	-0.930000	-0.047552	0.031960
0.730000	-0.930000	-0.043411	0.031638
0.750000	-0.930000	-0.039174	0.031036
0.770000	-0.930000	-0.034974	0.029987
0.790000	-0.930000	-0.030924	0.028385
0.810000	-0.930000	-0.027092	0.026217
0.830000	-0.930000	-0.023481	0.023544
0.850000	-0.930000	-0.019995	0.020425
0.870000	-0.930000	-0.016496	0.016928
0.890000	-0.930000	-0.012941	0.013211
0.910000	-0.930000	-0.009478	0.009573
0.930000	-0.930000	-0.006375	0.006375
0.950000	-0.930000	-0.003860	0.003903
0.970000	-0.930000	-0.001987	0.002280
0.990000	-0.930000	-0.000602	0.001493

-0.990000	-0.910000	0.001089	0.002918
-0.970000	-0.910000	0.003450	0.004085
-0.950000	-0.910000	0.006265	0.006339
-0.930000	-0.910000	0.009573	0.009478
-0.910000	-0.910000	0.013175	0.013175
-0.890000	-0.910000	0.016784	0.017063
-0.870000	-0.910000	0.020213	0.020883
-0.850000	-0.910000	0.023464	0.024542
-0.830000	-0.910000	0.026662	0.028033
-0.810000	-0.910000	0.029913	0.031308
-0.790000	-0.910000	0.033260	0.034234
-0.770000	-0.910000	0.036734	0.036683
-0.750000	-0.910000	0.040368	0.038596
-0.730000	-0.910000	0.044137	0.039972
-0.710000	-0.910000	0.047959	0.040879
-0.690000	-0.910000	0.051726	0.041444
-0.670000	-0.910000	0.055313	0.041814
-0.650000	-0.910000	0.058627	0.042128
-0.630000	-0.910000	0.061604	0.042476
-0.610000	-0.910000	0.064215	0.042892
-0.590000	-0.910000	0.066470	0.043370
-0.570000	-0.910000	0.068387	0.043878
-0.550000	-0.910000	0.069985	0.044386
-0.530000	-0.910000	0.071270	0.044872
-0.510000	-0.910000	0.072246	0.045330
-0.490000	-0.910000	0.072894	0.045797
-0.470000	-0.910000	0.073204	0.046246
-0.450000	-0.910000	0.073158	0.046755
-0.430000	-0.910000	0.072836	0.047126
-0.410000	-0.910000	0.072230	0.047742
-0.390000	-0.910000	0.071171	0.047866
-0.370000	-0.910000	0.069768	0.048563
-0.350000	-0.910000	0.068088	0.048956
-0.330000	-0.910000	0.066058	0.049302
-0.310000	-0.910000	0.063748	0.049689
-0.290000	-0.910000	0.061149	0.049876
-0.270000	-0.910000	0.058206	0.049897
-0.250000	-0.910000	0.054963	0.049717
-0.230000	-0.910000	0.051442	0.049126
-0.210000	-0.910000	0.047620	0.047951
-0.190000	-0.910000	0.043507	0.046050
-0.170000	-0.910000	0.039147	0.043286
-0.150000	-0.910000	0.034579	0.039485
-0.130000	-0.910000	0.029859	0.034657
-0.110000	-0.910000	0.025076	0.029048
-0.090000	-0.910000	0.020318	0.023101
-0.070000	-0.910000	0.015632	0.017366
-0.050000	-0.910000	0.011040	0.012430
-0.030000	-0.910000	0.006559	0.008808
-0.010000	-0.910000	0.002174	0.006901
0.010000	-0.910000	-0.002174	0.006901
0.030000	-0.910000	-0.006559	0.008808
0.050000	-0.910000	-0.011040	0.012430
0.070000	-0.910000	-0.015632	0.017366
0.090000	-0.910000	-0.020318	0.023101
0.110000	-0.910000	-0.025076	0.029048
0.130000	-0.910000	-0.029859	0.034657
0.150000	-0.910000	-0.034579	0.039485
0.170000	-0.910000	-0.039147	0.043286
0.190000	-0.910000	-0.043507	0.046050
0.210000	-0.910000	-0.047620	0.047951
0.230000	-0.910000	-0.051442	0.049126
0.250000	-0.910000	-0.054963	0.049717
0.270000	-0.910000	-0.058206	0.049897
0.290000	-0.910000	-0.061149	0.049876
0.310000	-0.910000	-0.063748	0.049689
0.330000	-0.910000	-0.066058	0.049302
0.350000	-0.910000	-0.068088	0.048956
0.370000	-0.910000	-0.069768	0.048563
0.390000	-0.910000	-0.071171	0.047866
0.410000	-0.910000	-0.072230	0.047742
0.430000	-0.910000	-0.072836	0.047126
0.450000	-0.910000	-0.073158	0.046755
0.470000	-0.910000	-0.073204	0.046246
0.490000	-0.910000	-0.072894	0.045797
0.510000	-0.910000	-0.072246	0.045330
0.530000	-0.910000	-0.071270	0.044872
0.550000	-0.910000	-0.069985	0.044386
0.570000	-0.910000	-0.068387	0.043878
0.590000	-0.910000	-0.066470	0.043370
0.610000	-0.910000	-0.064215	0.042892
0.630000	-0.910000	-0.061604	0.042476
0.650000	-0.910000	-0.058627	0.042128
0.670000	-0.910000	-0.055313	0.041814
0.690000	-0.910000	-0.051726	0.041444
0.710000	-0.910000	-0.047959	0.040879
0.730000	-0.910000	-0.044137	0.039972
0.750000	-0.910000	-0.040368	0.038596
0.770000	-0.910000	-0.036734	0.036683
0.790000	-0.910000	-0.033260	0.034234
0.810000	-0.910000	-0.029913	0.031308
0.830000	-0.910000	-0.026662	0.028033
0.850000	-0.910000	-0.023464	0.024542
0.870000	-0.910000	-0.020213	0.020883
0.890000	-0.910000	-0.016784	0.017063
0.910000	-0.910000	-0.013175	0.013175
0.930000	-0.910000	-0.009573	0.009478
0.950000	-0.910000	-0.006265	0.006339
0.970000	-0.910000	-0.003450	0.004085
0.990000	-0.910000	-0.001089	0.002918

-0.990000	-0.890000	0.001769	0.005215
-0.970000	-0.890000	0.005408	0.006707
-0.950000	-0.890000	0.009253	0.009429
-0.930000	-0.890000	0.013211	0.012941
-0.910000	-0.890000	0.017063	0.016784
-0.890000	-0.890000	0.020650	0.020650
-0.870000	-0.890000	0.023974	0.024448
-0.850000	-0.890000	0.027145	0.028216
-0.830000	-0.890000	0.030247	0.031962
-0.810000	-0.890000	0.033293	0.035605
-0.790000	-0.890000	0.036298	0.039034
-0.770000	-0.890000	0.039333	0.042157
-0.750000	-0.890000	0.042460	0.044886
-0.730000	-0.890000	0.045692	0.047134
-0.710000	-0.890000	0.049021	0.048871
-0.690000	-0.890000	0.052404	0.050130
-0.670000	-0.890000	0.055754	0.050994
-0.650000	-0.890000	0.058973	0.051591
-0.630000	-0.890000	0.061963	0.052048
-0.610000	-0.890000	0.064649	0.052475
-0.590000	-0.890000	0.066985	0.052940
-0.570000	-0.890000	0.068954	0.053471
-0.550000	-0.890000	0.070559	0.054061
-0.530000	-0.890000	0.071816	0.054675
-0.510000	-0.890000	0.072772	0.055242
-0.490000	-0.890000	0.073394	0.055895
-0.470000	-0.890000	0.073720	0.056374
-0.450000	-0.890000	0.073760	0.057042
-0.430000	-0.890000	0.073399	0.057443
-0.410000	-0.890000	0.072706	0.058117
-0.390000	-0.890000	0.071631	0.058467
-0.370000	-0.890000	0.070190	0.059077
-0.350000	-0.890000	0.068462	0.059484
-0.330000	-0.890000	0.066380	0.059694
-0.310000	-0.890000	0.063939	0.059611
-0.290000	-0.890000	0.061107	0.058903
-0.270000	-0.890000	0.057819	0.057178
-0.250000	-0.890000	0.054033	0.053845
-0.230000	-0.890000	0.049696	0.047981
-0.210000	-0.890000	0.044761	0.038544
-0.190000	-0.890000	0.039260	0.024950
-0.170000	-0.890000	0.033273	0.007386
-0.150000	-0.890000	0.026984	-0.013275
-0.130000	-0.890000	0.020762	-0.035500
-0.110000	-0.890000	0.015049	-0.057618
-0.090000	-0.890000	0.010200	-0.078133
-0.070000	-0.890000	0.006400	-0.095836
-0.050000	-0.890000	0.003657	-0.109813
-0.030000	-0.890000	0.001805	-0.119428
-0.010000	-0.890000	0.000534	-0.124319
0.010000	-0.890000	-0.000534	-0.124319
0.030000	-0.890000	-0.001805	-0.119428
0.050000	-0.890000	-0.003657	-0.109813
0.070000	-0.890000	-0.006400	-0.095836
0.090000	-0.890000	-0.010200	-0.078133
0.110000	-0.890000	-0.015049	-0.057618
0.130000	-0.890000	-0.020762	-0.035500
0.150000	-0.890000	-0.026984	-0.013275
0.170000	-0.890000	-0.033273	0.007386
0.190000	-0.890000	-0.039260	0.024950
0.210000	-0.890000	-0.044761	0.038544
0.230000	-0.890000	-0.049696	0.047981
0.250000	-0.890000	-0.054033	0.053845
0.270000	-0.890000	-0.057819	0.057178
0.290000	-0.890000	-0.061107	0.058903
0.310000	-0.890000	-0.063939	0.059611
0.330000	-0.890000	-0.066380	0.059694
0.350000	-0.890000	-0.068462	0.059484
0.370000	-0.890000	-0.070190	0.059077
0.390000	-0.890000	-0.071631	0.058467
0.410000	-0.890000	-0.072706	0.058117
0.430000	-0.890000	-0.073399	0.057443
0.450000	-0.890000	-0.073760	0.057042
0.470000	-0.890000	-0.073720	0.056374
0.490000	-0.890000	-0.073394	0.055895
0.510000	-0.890000	-0.072772	0.055242
0.530000	-0.890000	-0.071816	0.054675
0.550000	-0.890000	-0.070559	0.054061
0.570000	-0.890000	-0.068954	0.053471
0.590000	-0.890000	-0.066985	0.052940
0.610000	-0.890000	-0.064649	0.052475
0.630000	-0.890000	-0.061963	0.052048
0.650000	-0.890000	-0.058973	0.051591
0.670000	-0.890000	-0.055754	0.050994
0.690000	-0.890000	-0.052404	0.050130
0.710000	-0.890000	-0.049021	0.048871
0.730000	-0.890000	-0.045692	0.047134
0.750000	-0.890000	-0.042460	0.044886
0.770000	-0.890000	-0.039333	0.042157
0.790000	-0.890000	-0.036298	0.039034
0.810000	-0.890000	-0.033293	0.035605
0.830000	-0.890000	-0.030247	0.031962
0.850000	-0.890000	-0.027145	0.028216
0.870000	-0.890000	-0.023974	0.024448
0.890000	-0.890000	-0.020650	0.020650
0.910000	-0.890000	-0.017063	0.016784
0.930000	-0.890000	-0.013211	0.012941
0.950000	-0.890000	-0.009253	0.009429
0.970000	-0.890000	-0.005408	0.006707
0.990000	-0.890000	-0.001769	0.005215

-0.990000	-0.870000	0.002581	0.008542
-0.970000	-0.870000	0.007664	0.010161
-0.950000	-0.870000	0.012500	0.012999
-0.930000	-0.870000	0.016928	0.016496
-0.910000	-0.870000	0.020883	0.020213
-0.890000	-0.870000	0.024448	0.023974
-0.870000	-0.870000	0.027779	0.027779
-0.850000	-0.870000	0.030977	0.031643
-0.830000	-0.870000	0.034051	0.035520
-0.810000	-0.870000	0.036985	0.039346
-0.790000	-0.870000	0.039811	0.043077
-0.770000	-0.870000	0.042585	0.046656
-0.750000	-0.870000	0.045343	0.049989
-0.730000	-0.870000	0.048119	0.052981
-0.710000	-0.870000	0.050952	0.055558
-0.690000	-0.870000	0.053846	0.057669
-0.670000	-0.870000	0.056771	0.059312
-0.650000	-0.870000	0.059676	0.060535
-0.630000	-0.870000	0.062482	0.061428
-0.610000	-0.870000	0.065102	0.062101
-0.590000	-0.870000	0.067460	0.062661
-0.570000	-0.870000	0.069502	0.063196
-0.550000	-0.870000	0.071183	0.063787
-0.530000	-0.870000	0.072445	0.064466
-0.510000	-0.870000	0.073460	0.064914
-0.490000	-0.870000	0.074198	0.065798
-0.470000	-0.870000	0.074454	0.066382
-0.450000	-0.870000	0.074356	0.067189
-0.430000	-0.870000	0.073938	0.067765
-0.410000	-0.870000	0.073190	0.068412
-0.390000	-0.870000	0.072085	0.068814
-0.370000	-0.870000	0.070575	0.069070
-0.350000	-0.870000	0.068636	0.068760
-0.330000	-0.870000	0.066141	0.067358
-0.310000	-0.870000	0.062916	0.063889
-0.290000	-0.870000	0.058695	0.056637
-0.270000	-0.870000	0.053120	0.042931
-0.250000	-0.870000	0.045779	0.020549
-0.230000	-0.870000	0.036283	-0.011139
-0.210000	-0.870000	0.024801	-0.050334
-0.190000	-0.870000	0.012459	-0.093642
-0.170000	-0.870000	0.000926	-0.137538
-0.150000	-0.870000	-0.008332	-0.179144
-0.130000	-0.870000	-0.014538	-0.216490
-0.110000	-0.870000	-0.017629	-0.248497
-0.090000	-0.870000	-0.017977	-0.274759
-0.070000	-0.870000	-0.016115	-0.295283
-0.050000	-0.870000	-0.012603	-0.310292
-0.030000	-0.870000	-0.007981	-0.320056
-0.010000	-0.870000	-0.002729	-0.324874
0.010000	-0.870000	0.002729	-0.324874
0.030000	-0.870000	0.007981	-0.320056
0.050000	-0.870000	0.012603	-0.310292
0.070000	-0.870000	0.016115	-0.295283
0.090000	-0.870000	0.017977	-0.274759
0.110000	-0.870000	0.017629	-0.248497
0.130000	-0.870000	0.014538	-0.216490
0.150000	-0.870000	0.008332	-0.179144
0.170000	-0.870000	-0.000926	-0.137538
0.190000	-0.870000	-0.012459	-0.093642
0.210000	-0.870000	-0.024801	-0.050334
0.230000	-0.870000	-0.036283	-0.011139
0.250000	-0.870000	-0.045779	0.020549
0.270000	-0.870000	-0.053120	0.042931
0.290000	-0.870000	-0.058695	0.056637
0.310000	-0.870000	-0.062916	0.063889
0.330000	-0.870000	-0.066141	0.067358
0.350000	-0.870000	-0.068636	0.068760
0.370000	-0.870000	-0.070575	0.069070
0.390000	-0.870000	-0.072085	0.068814
0.410000	-0.870000	-0.073190	0.068412
0.430000	-0.870000	-0.073938	0.067765
0.450000	-0.870000	-0.074356	0.067189
0.470000	-0.870000	-0.074454	0.066382
0.490000	-0.870000	-0.074198	0.065798
0.510000	-0.870000	-0.073460	0.064914
0.530000	-0.870000	-0.072445	0.064466
0.550000	-0.870000	-0.071183	0.063787
0.570000	-0.870000	-0.069502	0.063196
0.590000	-0.870000	-0.067460	0.062661
0.610000	-0.870000	-0.065102	0.062101
0.630000	-0.870000	-0.062482	0.061428
0.650000	-0.870000	-0.059676	0.060535
0.670000	-0.870000	-0.056771	0.059312
0.690000	-0.870000	-0.053846	0.057669
0.710000	-0.870000	-0.050952	0.055558
0.730000	-0.870000	-0.048119	0.052981
0.750000	-0.870000	-0.045343	0.049989
0.770000	-0.870000	-0.042585	0.046656
0.790000	-0.870000	-0.039811	0.043077
0.810000	-0.870000	-0.036985	0.039346
0.830000	-0.870000	-0.034051	0.035520
0.850000	-0.870000	-0.030977	0.031643
0.870000	-0.870000	-0.027779	0.027779
0.890000	-0.870000	-0.024448	0.023974
0.910000	-0.870000	-0.020883	0.020213
0.930000	-0.870000	-0.016928	0.016496
0.950000	-0.870000	-0.012500	0.012999
0.970000	-0.870000	-0.007664	0.010161
0.990000	-0.870000	-0.002581	0.008542

-0.990000	-0.850000	0.003388	0.012871
-0.970000	-0.850000	0.009866	0.014320
-0.950000	-0.850000	0.015589	0.016849
-0.930000	-0.850000	0.020425	0.019995
-0.910000	-0.850000	0.024542	0.023464
-0.890000	-0.850000	0.028216	0.027145
-0.870000	-0.850000	0.031643	0.030977
-0.850000	-0.850000	0.034885	0.034885
-0.830000	-0.850000	0.037950	0.038812
-0.810000	-0.850000	0.040850	0.042735
-0.790000	-0.850000	0.043607	0.046635
-0.770000	-0.850000	0.046244	0.050469
-0.750000	-0.850000	0.048784	0.054177
-0.730000	-0.850000	0.051259	0.057692
-0.710000	-0.850000	0.053706	0.060933
-0.690000	-0.850000	0.056155	0.063822
-0.670000	-0.850000	0.058617	0.066301
-0.650000	-0.850000	0.061085	0.068346
-0.630000	-0.850000	0.063524	0.069971
-0.610000	-0.850000	0.065876	0.071228
-0.590000	-0.850000	0.068074	0.072190
-0.570000	-0.850000	0.070073	0.072929
-0.550000	-0.850000	0.071823	0.073617
-0.530000	-0.850000	0.073241	0.074370
-0.510000	-0.850000	0.074245	0.074701
-0.490000	-0.850000	0.074883	0.075625
-0.470000	-0.850000	0.075152	0.076322
-0.450000	-0.850000	0.075034	0.077103
-0.430000	-0.850000	0.074555	0.077697
-0.410000	-0.850000	0.073661	0.078048
-0.390000	-0.850000	0.072242	0.077662
-0.370000	-0.850000	0.070060	0.075710
-0.350000	-0.850000	0.066714	0.070342
-0.330000	-0.850000	0.061475	0.058034
-0.310000	-0.850000	0.053208	0.033770
-0.290000	-0.850000	0.040327	-0.005665
-0.270000	-0.850000	0.021997	-0.058893
-0.250000	-0.850000	0.000067	-0.120179
-0.230000	-0.850000	-0.021235	-0.182869
-0.210000	-0.850000	-0.037904	-0.241243
-0.190000	-0.850000	-0.048204	-0.291732
-0.170000	-0.850000	-0.052538	-0.332954
-0.150000	-0.850000	-0.052283	-0.365088
-0.130000	-0.850000	-0.048887	-0.389321
-0.110000	-0.850000	-0.043465	-0.407166
-0.090000	-0.850000	-0.036752	-0.420000
-0.070000	-0.850000	-0.029216	-0.428992
-0.050000	-0.850000	-0.021158	-0.435029
-0.030000	-0.850000	-0.012795	-0.438725
-0.010000	-0.850000	-0.004280	-0.440497
0.010000	-0.850000	0.004280	-0.440497
0.030000	-0.850000	0.012795	-0.438725
0.050000	-0.850000	0.021158	-0.435029
0.070000	-0.850000	0.029216	-0.428992
0.090000	-0.850000	0.036752	-0.420000
0.110000	-0.850000	0.043465	-0.407166
0.130000	-0.850000	0.048887	-0.389321
0.150000	-0.850000	0.052283	-0.365088
0.170000	-0.850000	0.052538	-0.332954
0.190000	-0.850000	0.048204	-0.291732
0.210000	-0.850000	0.037904	-0.241243
0.230000	-0.850000	0.021235	-0.182869
0.250000	-0.850000	-0.000067	-0.120179
0.270000	-0.850000	-0.021997	-0.058893
0.290000	-0.850000	-0.040327	-0.005665
0.310000	-0.850000	-0.053208	0.033770
0.330000	-0.850000	-0.061475	0.058034
0.350000	-0.850000	-0.066714	0.070342
0.370000	-0.850000	-0.070060	0.075710
0.390000	-0.850000	-0.072242	0.077662
0.410000	-0.850000	-0.073661	0.078048
0.430000	-0.850000	-0.074555	0.077697
0.450000	-0.850000	-0.075034	0.077103
0.470000	-0.850000	-0.075152	0.076322
0.490000	-0.850000	-0.074883	0.075625
0.510000	-0.850000	-0.074245	0.074701
0.530000	-0.850000	-0.073241	0.074370
0.550000	-0.850000	-0.071823	0.073617
0.570000	-0.850000	-0.070073	0.072929
0.590000	-0.850000	-0.068074	0.072190
0.610000	-0.850000	-0.065876	0.071228
0.630000	-0.850000	-0.063524	0.069971
0.650000	-0.850000	-0.061085	0.068346
0.670000	-0.850000	-0.058617	0.066301
0.690000	-0.850000	-0.056155	0.063822
0.710000	-0.850000	-0.053706	0.060933
0.730000	-0.850000	-0.051259	0.057692
0.750000	-0.850000	-0.048784	0.054177
0.770000	-0.850000	-0.046244	0.050469
0.790000	-0.850000	-0.043607	0.046635
0.810000	-0.850000	-0.040850	0.042735
0.830000	-0.850000	-0.037950	0.038812
0.850000	-0.850000	-0.034885	0.034885
0.870000	-0.850000	-0.031643	0.030977
0.890000	-0.850000	-0.028216	0.027145
0.910000	-0.850000	-0.024542	0.023464
0.930000	-0.850000	-0.020425	0.019995
0.950000	-0.850000	-0.015589	0.016849
0.970000	-0.850000	-0.009866	0.014320
0.990000	-0.850000	-0.003388	0.012871

-0.990000	-0.830000	0.004031	0.017959
-0.970000	-0.830000	0.011642	0.018975
-0.950000	-0.830000	0.018175	0.020871
-0.930000	-0.830000	0.023544	0.023481
-0.910000	-0.830000	0.028033	0.026662
-0.890000	-0.830000	0.031962	0.030247
-0.870000	-0.830000	0.035520	0.034051
-0.850000	-0.830000	0.038812	0.037950
-0.830000	-0.830000	0.041901	0.041901
-0.810000	-0.830000	0.044808	0.045879
-0.790000	-0.830000	0.047544	0.049862
-0.770000	-0.830000	0.050126	0.053828
-0.750000	-0.830000	0.052565	0.057746
-0.730000	-0.830000	0.054874	0.061573
-0.710000	-0.830000	0.057080	0.065250
-0.690000	-0.830000	0.059211	0.068709
-0.670000	-0.830000	0.061292	0.071882
-0.650000	-0.830000	0.063342	0.074709
-0.630000	-0.830000	0.065360	0.077156
-0.610000	-0.830000	0.067317	0.079212
-0.590000	-0.830000	0.069156	0.080892
-0.570000	-0.830000	0.070922	0.082074
-0.550000	-0.830000	0.072553	0.083173
-0.530000	-0.830000	0.073913	0.084169
-0.510000	-0.830000	0.074900	0.084736
-0.490000	-0.830000	0.075524	0.085565
-0.470000	-0.830000	0.075801	0.086194
-0.450000	-0.830000	0.075614	0.086617
-0.430000	-0.830000	0.074828	0.086329
-0.410000	-0.830000	0.073106	0.084238
-0.390000	-0.830000	0.069715	0.077756
-0.370000	-0.830000	0.063208	0.061420
-0.350000	-0.830000	0.051026	0.027272
-0.330000	-0.830000	0.029875	-0.028526
-0.310000	-0.830000	-0.000542	-0.100688
-0.290000	-0.830000	-0.034004	-0.178746
-0.270000	-0.830000	-0.061632	-0.252116
-0.250000	-0.830000	-0.078567	-0.313656
-0.230000	-0.830000	-0.085242	-0.360406
-0.210000	-0.830000	-0.084608	-0.393022
-0.190000	-0.830000	-0.079720	-0.414423
-0.170000	-0.830000	-0.072752	-0.428033
-0.150000	-0.830000	-0.064911	-0.436671
-0.130000	-0.830000	-0.056714	-0.442276
-0.110000	-0.830000	-0.048318	-0.446022
-0.090000	-0.830000	-0.039759	-0.448541
-0.070000	-0.830000	-0.031062	-0.450239
-0.050000	-0.830000	-0.022259	-0.451366
-0.030000	-0.830000	-0.013383	-0.452066
-0.010000	-0.830000	-0.004466	-0.452415
0.010000	-0.830000	0.004466	-0.452415
0.030000	-0.830000	0.013383	-0.452066
0.050000	-0.830000	0.022259	-0.451366
0.070000	-0.830000	0.031062	-0.450239
0.090000	-0.830000	0.039759	-0.448541
0.110000	-0.830000	0.048318	-0.446022
0.130000	-0.830000	0.056714	-0.442276
0.150000	-0.830000	0.064911	-0.436671
0.170000	-0.830000	0.072752	-0.428033
0.190000	-0.830000	0.079720	-0.414423
0.210000	-0.830000	0.084608	-0.393022
0.230000	-0.830000	0.085242	-0.360406
0.250000	-0.830000	0.078567	-0.313656
0.270000	-0.830000	0.061632	-0.252116
0.290000	-0.830000	0.034004	-0.178746
0.310000	-0.830000	0.000542	-0.100688
0.330000	-0.830000	-0.029875	-0.028526
0.350000	-0.830000	-0.051026	0.027272
0.370000	-0.830000	-0.063208	0.061420
0.390000	-0.830000	-0.069715	0.077756
0.410000	-0.830000	-0.073106	0.084238
0.430000	-0.830000	-0.074828	0.086329
0.450000	-0.830000	-0.075614	0.086617
0.470000	-0.830000	-0.075801	0.086194
0.490000	-0.830000	-0.075524	0.085565
0.510000	-0.830000	-0.074900	0.084736
0.530000	-0.830000	-0.073913	0.084169
0.550000	-0.830000	-0.072553	0.083173
0.570000	-0.830000	-0.070922	0.082074
0.590000	-0.830000	-0.069156	0.080892
0.610000	-0.830000	-0.067317	0.079212
0.630000	-0.830000	-0.065360	0.077156
0.650000	-0.830000	-0.063342	0.074709
0.670000	-0.830000	-0.061292	0.071882
0.690000	-0.830000	-0.059211	0.068709
0.710000	-0.830000	-0.057080	0.065250
0.730000	-0.830000	-0.054874	0.061573
0.750000	-0.830000	-0.052565	0.057746
0.770000	-0.830000	-0.050126	0.053828
0.790000	-0.830000	-0.047544	0.049862
0.810000	-0.830000	-0.044808	0.045879
0.830000	-0.830000	-0.041901	0.041901
0.850000	-0.830000	-0.038812	0.037950
0.870000	-0.830000	-0.035520	0.034051
0.890000	-0.830000	-0.031962	0.030247
0.910000	-0.830000	-0.028033	0.026662
0.930000	-0.830000	-0.023544	0.023481
0.950000	-0.830000	-0.018175	0.020871
0.970000	-0.830000	-0.011642	0.018975
0.990000	-0.830000	-0.004031	0.017959

-0.990000	-0.810000	0.004405	0.023414
-0.970000	-0.810000	0.012779	0.023904
-0.950000	-0.810000	0.020096	0.025073
-0.930000	-0.810000	0.026217	0.027092
-0.910000	-0.810000	0.031308	0.029913
-0.890000	-0.810000	0.035605	0.033293
-0.870000	-0.810000	0.039346	0.036985
-0.850000	-0.810000	0.042735	0.040850
-0.830000	-0.810000	0.045879	0.044808
-0.810000	-0.810000	0.048811	0.048811
-0.790000	-0.810000	0.051556	0.052838
-0.770000	-0.810000	0.054128	0.056876
-0.750000	-0.810000	0.056529	0.060903
-0.730000	-0.810000	0.058762	0.064898
-0.710000	-0.810000	0.060842	0.068825
-0.690000	-0.810000	0.062786	0.072638
-0.670000	-0.810000	0.064615	0.076282
-0.650000	-0.810000	0.066356	0.079699
-0.630000	-0.810000	0.068023	0.082848
-0.610000	-0.810000	0.069609	0.085693
-0.590000	-0.810000	0.071113	0.088179
-0.570000	-0.810000	0.072502	0.090047
-0.550000	-0.810000	0.073748	0.091822
-0.530000	-0.810000	0.074843	0.093310
-0.510000	-0.810000	0.075668	0.094344
-0.490000	-0.810000	0.076139	0.095147
-0.470000	-0.810000	0.076108	0.095237
-0.450000	-0.810000	0.075108	0.093612
-0.430000	-0.810000	0.072140	0.087447
-0.410000	-0.810000	0.065043	0.070097
-0.390000	-0.810000	0.049515	0.030228
-0.370000	-0.810000	0.019905	-0.037568
-0.350000	-0.810000	-0.023016	-0.124336
-0.330000	-0.810000	-0.066673	-0.213736
-0.310000	-0.810000	-0.097367	-0.291085
-0.290000	-0.810000	-0.111576	-0.348748
-0.270000	-0.810000	-0.113528	-0.386071
-0.250000	-0.810000	-0.108684	-0.407633
-0.230000	-0.810000	-0.100846	-0.419172
-0.210000	-0.810000	-0.092067	-0.425300
-0.190000	-0.810000	-0.083290	-0.429001
-0.170000	-0.810000	-0.074803	-0.431903
-0.150000	-0.810000	-0.066510	-0.434616
-0.130000	-0.810000	-0.058166	-0.437187
-0.110000	-0.810000	-0.049609	-0.439454
-0.090000	-0.810000	-0.040828	-0.441304
-0.070000	-0.810000	-0.031889	-0.442728
-0.050000	-0.810000	-0.022852	-0.443766
-0.030000	-0.810000	-0.013746	-0.444458
-0.010000	-0.810000	-0.004589	-0.444807
0.010000	-0.810000	0.004589	-0.444807
0.030000	-0.810000	0.013746	-0.444458
0.050000	-0.810000	0.022852	-0.443766
0.070000	-0.810000	0.031889	-0.442728
0.090000	-0.810000	0.040828	-0.441304
0.110000	-0.810000	0.049609	-0.439454
0.130000	-0.810000	0.058166	-0.437187
0.150000	-0.810000	0.066510	-0.434616
0.170000	-0.810000	0.074803	-0.431903
0.190000	-0.810000	0.083290	-0.429001
0.210000	-0.810000	0.092067	-0.425300
0.230000	-0.810000	0.100846	-0.419172
0.250000	-0.810000	0.108684	-0.407633
0.270000	-0.810000	0.113528	-0.386071
0.290000	-0.810000	0.111576	-0.348748
0.310000	-0.810000	0.097367	-0.291085
0.330000	-0.810000	0.066673	-0.213736
0.350000	-0.810000	0.023016	-0.124336
0.370000	-0.810000	-0.019905	-0.037568
0.390000	-0.810000	-0.049515	0.030228
0.410000	-0.810000	-0.065043	0.070097
0.430000	-0.810000	-0.072140	0.087447
0.450000	-0.810000	-0.075108	0.093612
0.470000	-0.810000	-0.076108	0.095237
0.490000	-0.810000	-0.076139	0.095147
0.510000	-0.810000	-0.075668	0.094344
0.530000	-0.810000	-0.074843	0.093310
0.550000	-0.810000	-0.073748	0.091822
0.570000	-0.810000	-0.072502	0.090047
0.590000	-0.810000	-0.071113	0.088179
0.610000	-0.810000	-0.069609	0.085693
0.630000	-0.810000	-0.068023	0.082848
0.650000	-0.810000	-0.066356	0.079699
0.670000	-0.810000	-0.064615	0.076282
0.690000	-0.810000	-0.062786	0.072638
0.710000	-0.810000	-0.060842	0.068825
0.730000	-0.810000	-0.058762	0.064898
0.750000	-0.810000	-0.056529	0.060903
0.770000	-0.810000	-0.054128	0.056876
0.790000	-0.810000	-0.051556	0.052838
0.810000	-0.810000	-0.048811	0.048811
0.830000	-0.810000	-0.045879	0.044808
0.850000	-0.810000	-0.042735	0.040850
0.870000	-0.810000	-0.039346	0.036985
0.890000	-0.810000	-0.035605	0.033293
0.910000	-0.810000	-0.031308	0.029913
0.930000	-0.810000	-0.026217	0.027092
0.950000	-0.810000	-0.020096	0.025073
0.970000	-0.810000	-0.012779	0.023904
0.990000	-0.810000	-0.004405	0.023414

-0.990000	-0.790000	0.004520	0.028843
-0.970000	-0.790000	0.013302	0.028923
-0.950000	-0.790000	0.021365	0.029492
-0.930000	-0.790000	0.028385	0.030924
-0.910000	-0.790000	0.034234	0.033260
-0.890000	-0.790000	0.039034	0.036298
-0.870000	-0.790000	0.043077	0.039811
-0.850000	-0.790000	0.046635	0.043607
-0.830000	-0.790000	0.049862	0.047544
-0.810000	-0.790000	0.052838	0.051556
-0.790000	-0.790000	0.055609	0.055609
-0.770000	-0.790000	0.058191	0.059685
-0.750000	-0.790000	0.060587	0.063770
-0.730000	-0.790000	0.062796	0.067853
-0.710000	-0.790000	0.064820	0.071913
-0.690000	-0.790000	0.066667	0.075921
-0.670000	-0.790000	0.068351	0.079837
-0.650000	-0.790000	0.069905	0.083610
-0.630000	-0.790000	0.071351	0.087240
-0.610000	-0.790000	0.072649	0.090724
-0.590000	-0.790000	0.073805	0.093881
-0.570000	-0.790000	0.074808	0.096543
-0.550000	-0.790000	0.075655	0.099008
-0.530000	-0.790000	0.076351	0.101057
-0.510000	-0.790000	0.076709	0.102389
-0.490000	-0.790000	0.076335	0.102326
-0.470000	-0.790000	0.074219	0.098418
-0.450000	-0.790000	0.067781	0.084254
-0.430000	-0.790000	0.051348	0.045950
-0.410000	-0.790000	0.016230	-0.026741
-0.390000	-0.790000	-0.037708	-0.123887
-0.370000	-0.790000	-0.091585	-0.222517
-0.350000	-0.790000	-0.125505	-0.302628
-0.330000	-0.790000	-0.137457	-0.355686
-0.310000	-0.790000	-0.136083	-0.384825
-0.290000	-0.790000	-0.129126	-0.398970
-0.270000	-0.790000	-0.120490	-0.405860
-0.250000	-0.790000	-0.111573	-0.410013
-0.230000	-0.790000	-0.102801	-0.413547
-0.210000	-0.790000	-0.094351	-0.417310
-0.190000	-0.790000	-0.086245	-0.421557
-0.170000	-0.790000	-0.078283	-0.426173
-0.150000	-0.790000	-0.070108	-0.430752
-0.130000	-0.790000	-0.061445	-0.434833
-0.110000	-0.790000	-0.052306	-0.438140
-0.090000	-0.790000	-0.042890	-0.440675
-0.070000	-0.790000	-0.033380	-0.442538
-0.050000	-0.790000	-0.023855	-0.443835
-0.030000	-0.790000	-0.014324	-0.444661
-0.010000	-0.790000	-0.004778	-0.445056
0.010000	-0.790000	0.004778	-0.445056
0.030000	-0.790000	0.014324	-0.444661
0.050000	-0.790000	0.023855	-0.443835
0.070000	-0.790000	0.033380	-0.442538
0.090000	-0.790000	0.042890	-0.440675
0.110000	-0.790000	0.052306	-0.438140
0.130000	-0.790000	0.061445	-0.434833
0.150000	-0.790000	0.070108	-0.430752
0.170000	-0.790000	0.078283	-0.426173
0.190000	-0.790000	0.086245	-0.421557
0.210000	-0.790000	0.094351	-0.417310
0.230000	-0.790000	0.102801	-0.413547
0.250000	-0.790000	0.111573	-0.410013
0.270000	-0.790000	0.120490	-0.405860
0.290000	-0.790000	0.129126	-0.398970
0.310000	-0.790000	0.136083	-0.384825
0.330000	-0.790000	0.137457	-0.355686
0.350000	-0.790000	0.125505	-0.302628
0.370000	-0.790000	0.091585	-0.222517
0.390000	-0.790000	0.037708	-0.123887
0.410000	-0.790000	-0.016230	-0.026741
0.430000	-0.790000	-0.051348	0.045950
0.450000	-0.790000	-0.067781	0.084254
0.470000	-0.790000	-0.074219	0.098418
0.490000	-0.790000	-0.076335	0.102326
0.510000	-0.790000	-0.076709	0.102389
0.530000	-0.790000	-0.076351	0.101057
0.550000	-0.790000	-0.075655	0.099008
0.570000	-0.790000	-0.074808	0.096543
0.590000	-0.790000	-0.073805	0.093881
0.610000	-0.790000	-0.072649	0.090724
0.630000	-0.790000	-0.071351	0.087240
0.650000	-0.790000	-0.069905	0.083610
0.670000	-0.790000	-0.068351	0.079837
0.690000	-0.790000	-0.066667	0.075921
0.710000	-0.790000	-0.064820	0.071913
0.730000	-0.790000	-0.062796	0.067853
0.750000	-0.790000	-0.060587	0.063770
0.770000	-0.790000	-0.058191	0.059685
0.790000	-0.790000	-0.055609	0.055609
0.810000	-0.790000	-0.052838	0.051556
0.830000	-0.790000	-0.049862	0.047544
0.850000	-0.790000	-0.046635	0.043607
0.870000	-0.790000	-0.043077	0.039811
0.890000	-0.790000	-0.039034	0.036298
0.910000	-0.790000	-0.034234	0.033260
0.930000	-0.790000	-0.028385	0.030924
0.950000	-0.790000	-0.021365	0.029492
0.970000	-0.790000	-0.013302	0.028923
0.990000	-0.790000	-0.004520	0.028843

-0.990000	-0.770000	0.004485	0.033974
-0.970000	-0.770000	0.013428	0.033886
-0.950000	-0.770000	0.022099	0.034086
-0.930000	-0.770000	0.029987	0.034974
-0.910000	-0.770000	0.036683	0.036734
-0.890000	-0.770000	0.042157	0.039333
-0.870000	-0.770000	0.046656	0.042585
-0.850000	-0.770000	0.050469	0.046244
-0.830000	-0.770000	0.053828	0.050126
-0.810000	-0.770000	0.056876	0.054128
-0.790000	-0.770000	0.059685	0.058191
-0.770000	-0.770000	0.062289	0.062289
-0.750000	-0.770000	0.064697	0.066408
-0.730000	-0.770000	0.066904	0.070538
-0.710000	-0.770000	0.068910	0.074668
-0.690000	-0.770000	0.070710	0.078781
-0.670000	-0.770000	0.072303	0.082849
-0.650000	-0.770000	0.073757	0.086758
-0.630000	-0.770000	0.075048	0.090711
-0.610000	-0.770000	0.076123	0.094616
-0.590000	-0.770000	0.077030	0.098238
-0.570000	-0.770000	0.077737	0.101498
-0.550000	-0.770000	0.078183	0.104408
-0.530000	-0.770000	0.078170	0.106433
-0.510000	-0.770000	0.076914	0.105955
-0.490000	-0.770000	0.072134	0.098087
-0.470000	-0.770000	0.058018	0.069656
-0.450000	-0.770000	0.023029	0.002556
-0.430000	-0.770000	-0.038460	-0.099033
-0.410000	-0.770000	-0.104895	-0.206950
-0.390000	-0.770000	-0.146556	-0.293049
-0.370000	-0.770000	-0.159373	-0.345416
-0.350000	-0.770000	-0.156518	-0.370240
-0.330000	-0.770000	-0.148749	-0.380810
-0.310000	-0.770000	-0.140415	-0.386543
-0.290000	-0.770000	-0.132346	-0.391557
-0.270000	-0.770000	-0.124323	-0.396937
-0.250000	-0.770000	-0.116161	-0.402677
-0.230000	-0.770000	-0.107958	-0.408663
-0.210000	-0.770000	-0.099911	-0.414886
-0.190000	-0.770000	-0.091991	-0.421275
-0.170000	-0.770000	-0.083835	-0.427511
-0.150000	-0.770000	-0.075009	-0.433104
-0.130000	-0.770000	-0.065412	-0.437697
-0.110000	-0.770000	-0.055329	-0.441260
-0.090000	-0.770000	-0.045123	-0.443986
-0.070000	-0.770000	-0.034973	-0.446011
-0.050000	-0.770000	-0.024908	-0.447407
-0.030000	-0.770000	-0.014916	-0.448265
-0.010000	-0.770000	-0.004968	-0.448657
0.010000	-0.770000	0.004968	-0.448657
0.030000	-0.770000	0.014916	-0.448265
0.050000	-0.770000	0.024908	-0.447407
0.070000	-0.770000	0.034973	-0.446011
0.090000	-0.770000	0.045123	-0.443986
0.110000	-0.770000	0.055329	-0.441260
0.130000	-0.770000	0.065412	-0.437697
0.150000	-0.770000	0.075009	-0.433104
0.170000	-0.770000	0.083835	-0.427511
0.190000	-0.770000	0.091991	-0.421275
0.210000	-0.770000	0.099911	-0.414886
0.230000	-0.770000	0.107958	-0.408663
0.250000	-0.770000	0.116161	-0.402677
0.270000	-0.770000	0.124323	-0.396937
0.290000	-0.770000	0.132346	-0.391557
0.310000	-0.770000	0.140415	-0.386543
0.330000	-0.770000	0.148749	-0.380810
0.350000	-0.770000	0.156518	-0.370240
0.370000	-0.770000	0.159373	-0.345416
0.390000	-0.770000	0.146556	-0.293049
0.410000	-0.770000	0.104895	-0.206950
0.430000	-0.770000	0.038460	-0.099033
0.450000	-0.770000	-0.023029	0.002556
0.470000	-0.770000	-0.058018	0.069656
0.490000	-0.770000	-0.072134	0.098087
0.510000	-0.770000	-0.076914	0.105955
0.530000	-0.770000	-0.078170	0.106433
0.550000	-0.770000	-0.078183	0.104408
0.570000	-0.770000	-0.077737	0.101498
0.590000	-0.770000	-0.077030	0.098238
0.610000	-0.770000	-0.076123	0.094616
0.630000	-0.770000	-0.075048	0.090711
0.650000	-0.770000	-0.073757	0.086758
0.670000	-0.770000	-0.072303	0.082849
0.690000	-0.770000	-0.070710	0.078781
0.710000	-0.770000	-0.068910	0.074668
0.730000	-0.770000	-0.066904	0.070538
0.750000	-0.770000	-0.064697	0.066408
0.770000	-0.770000	-0.062289	0.062289
0.790000	-0.770000	-0.059685	0.058191
0.810000	-0.770000	-0.056876	0.054128
0.830000	-0.770000	-0.053828	0.050126
0.850000	-0.770000	-0.050469	0.046244
0.870000	-0.770000	-0.046656	0.042585
0.890000	-0.770000	-0.042157	0.039333
0.910000	-0.770000	-0.036683	0.036734
0.930000	-0.770000	-0.029987	0.034974
0.950000	-0.770000	-0.022099	0.034086
0.970000	-0.770000	-0.013428	0.033886
0.990000	-0.770000	-0.004485	0.033974

-0.990000	-0.750000	0.004433	0.038708
-0.970000	-0.750000	0.013415	0.038665
-0.950000	-0.750000	0.022455	0.038720
-0.930000	-0.750000	0.031036	0.039174
-0.910000	-0.750000	0.038596	0.040368
-0.890000	-0.750000	0.044886	0.042460
-0.870000	-0.750000	0.049989	0.045343
-0.850000	-0.750000	0.054177	0.048784
-0.830000	-0.750000	0.057746	0.052565
-0.810000	-0.750000	0.060903	0.056529
-0.790000	-0.750000	0.063770	0.060587
-0.770000	-0.750000	0.066408	0.064697
-0.750000	-0.750000	0.068836	0.068836
-0.730000	-0.750000	0.071056	0.072996
-0.710000	-0.750000	0.073063	0.077168
-0.690000	-0.750000	0.074848	0.081343
-0.670000	-0.750000	0.076433	0.085470
-0.650000	-0.750000	0.077808	0.089449
-0.630000	-0.750000	0.078952	0.093595
-0.610000	-0.750000	0.079900	0.097690
-0.590000	-0.750000	0.080627	0.101539
-0.570000	-0.750000	0.080988	0.104953
-0.550000	-0.750000	0.080560	0.107220
-0.530000	-0.750000	0.077876	0.105520
-0.510000	-0.750000	0.068347	0.090831
-0.490000	-0.750000	0.040253	0.041544
-0.470000	-0.750000	-0.020864	-0.053901
-0.450000	-0.750000	-0.100759	-0.169954
-0.430000	-0.750000	-0.158312	-0.267648
-0.410000	-0.750000	-0.178209	-0.326156
-0.390000	-0.750000	-0.176436	-0.351130
-0.370000	-0.750000	-0.168541	-0.360372
-0.350000	-0.750000	-0.160576	-0.365850
-0.330000	-0.750000	-0.153460	-0.371903
-0.310000	-0.750000	-0.146593	-0.379032
-0.290000	-0.750000	-0.139335	-0.386640
-0.270000	-0.750000	-0.131462	-0.394186
-0.250000	-0.750000	-0.123177	-0.401509
-0.230000	-0.750000	-0.114885	-0.408735
-0.210000	-0.750000	-0.106805	-0.416038
-0.190000	-0.750000	-0.098672	-0.423319
-0.170000	-0.750000	-0.089885	-0.430129
-0.150000	-0.750000	-0.080060	-0.435980
-0.130000	-0.750000	-0.069412	-0.440722
-0.110000	-0.750000	-0.058482	-0.444557
-0.090000	-0.750000	-0.047615	-0.447704
-0.070000	-0.750000	-0.036854	-0.450154
-0.050000	-0.750000	-0.026187	-0.451869
-0.030000	-0.750000	-0.015638	-0.452917
-0.010000	-0.750000	-0.005198	-0.453397
0.010000	-0.750000	0.005198	-0.453397
0.030000	-0.750000	0.015638	-0.452917
0.050000	-0.750000	0.026187	-0.451869
0.070000	-0.750000	0.036854	-0.450154
0.090000	-0.750000	0.047615	-0.447704
0.110000	-0.750000	0.058482	-0.444557
0.130000	-0.750000	0.069412	-0.440722
0.150000	-0.750000	0.080060	-0.435980
0.170000	-0.750000	0.089885	-0.430129
0.190000	-0.750000	0.098672	-0.423319
0.210000	-0.750000	0.106805	-0.416038
0.230000	-0.750000	0.114885	-0.408735
0.250000	-0.750000	0.123177	-0.401509
0.270000	-0.750000	0.131462	-0.394186
0.290000	-0.750000	0.139335	-0.386640
0.310000	-0.750000	0.146593	-0.379032
0.330000	-0.750000	0.153460	-0.371903
0.350000	-0.750000	0.160576	-0.365850
0.370000	-0.750000	0.168541	-0.360372
0.390000	-0.750000	0.176436	-0.351130
0.410000	-0.750000	0.178209	-0.326156
0.430000	-0.750000	0.158312	-0.267648
0.450000	-0.750000	0.100759	-0.169954
0.470000	-0.750000	0.020864	-0.053901
0.490000	-0.750000	-0.040253	0.041544
0.510000	-0.750000	-0.068347	0.090831
0.530000	-0.750000	-0.077876	0.105520
0.550000	-0.750000	-0.080560	0.107220
0.570000	-0.750000	-0.080988	0.104953
0.590000	-0.750000	-0.080627	0.101539
0.610000	-0.750000	-0.079900	0.097690
0.630000	-0.750000	-0.078952	0.093595
0.650000	-0.750000	-0.077808	0.089449
0.670000	-0.750000	-0.076433	0.085470
0.690000	-0.750000	-0.074848	0.081343
0.710000	-0.750000	-0.073063	0.077168
0.730000	-0.750000	-0.071056	0.072996
0.750000	-0.750000	-0.068836	0.068836
0.770000	-0.750000	-0.066408	0.064697
0.790000	-0.750000	-0.063770	0.060587
0.810000	-0.750000	-0.060903	0.056529
0.830000	-0.750000	-0.057746	0.052565
0.850000	-0.750000	-0.054177	0.048784
0.870000	-0.750000	-0.049989	0.045343
0.890000	-0.750000	-0.044886	0.042460
0.910000	-0.750000	-0.038596	0.040368
0.930000	-0.750000	-0.031036	0.039174
0.950000	-0.750000	-0.022455	0.038720
0.970000	-0.750000	-0.013415	0.038665
0.990000	-0.750000	-0.004433	0.038708

-0.990000	-0.730000	0.004442	0.043078
-0.970000	-0.730000	0.013441	0.043156
-0.950000	-0.730000	0.022610	0.043216
-0.930000	-0.730000	0.031638	0.043411
-0.910000	-0.730000	0.039972	0.044137
-0.890000	-0.730000	0.047134	0.045692
-0.870000	-0.730000	0.052981	0.048119
-0.850000	-0.730000	0.057692	0.051259
-0.830000	-0.730000	0.061573	0.054874
-0.810000	-0.730000	0.064898	0.058762
-0.790000	-0.730000	0.067853	0.062796
-0.770000	-0.730000	0.070538	0.066904
-0.750000	-0.730000	0.072996	0.071056
-0.730000	-0.730000	0.075237	0.075237
-0.710000	-0.730000	0.077257	0.079437
-0.690000	-0.730000	0.079063	0.083637
-0.670000	-0.730000	0.080651	0.087780
-0.650000	-0.730000	0.081974	0.091861
-0.630000	-0.730000	0.083038	0.096052
-0.610000	-0.730000	0.083853	0.100142
-0.590000	-0.730000	0.084226	0.103785
-0.570000	-0.730000	0.083407	0.105841
-0.550000	-0.730000	0.078740	0.101863
-0.530000	-0.730000	0.061794	0.076969
-0.510000	-0.730000	0.013415	0.004089
-0.490000	-0.730000	-0.072229	-0.112067
-0.470000	-0.730000	-0.153517	-0.226242
-0.450000	-0.730000	-0.191108	-0.300538
-0.430000	-0.730000	-0.195061	-0.331926
-0.410000	-0.730000	-0.188200	-0.341987
-0.390000	-0.730000	-0.180492	-0.347216
-0.370000	-0.730000	-0.173825	-0.353342
-0.350000	-0.730000	-0.167838	-0.361036
-0.330000	-0.730000	-0.161802	-0.369606
-0.310000	-0.730000	-0.155108	-0.378275
-0.290000	-0.730000	-0.147521	-0.386599
-0.270000	-0.730000	-0.139239	-0.394511
-0.250000	-0.730000	-0.130744	-0.402246
-0.230000	-0.730000	-0.122475	-0.410085
-0.210000	-0.730000	-0.114396	-0.418119
-0.190000	-0.730000	-0.105884	-0.426010
-0.170000	-0.730000	-0.096219	-0.433167
-0.150000	-0.730000	-0.085299	-0.439210
-0.130000	-0.730000	-0.073738	-0.444251
-0.110000	-0.730000	-0.062184	-0.448622
-0.090000	-0.730000	-0.050758	-0.452439
-0.070000	-0.730000	-0.039324	-0.455473
-0.050000	-0.730000	-0.027906	-0.457660
-0.030000	-0.730000	-0.016628	-0.459055
-0.010000	-0.730000	-0.005519	-0.459741
0.010000	-0.730000	0.005519	-0.459741
0.030000	-0.730000	0.016628	-0.459055
0.050000	-0.730000	0.027906	-0.457660
0.070000	-0.730000	0.039324	-0.455473
0.090000	-0.730000	0.050758	-0.452439
0.110000	-0.730000	0.062184	-0.448622
0.130000	-0.730000	0.073738	-0.444251
0.150000	-0.730000	0.085299	-0.439210
0.170000	-0.730000	0.096219	-0.433167
0.190000	-0.730000	0.105884	-0.426010
0.210000	-0.730000	0.114396	-0.418119
0.230000	-0.730000	0.122475	-0.410085
0.250000	-0.730000	0.130744	-0.402246
0.270000	-0.730000	0.139239	-0.394511
0.290000	-0.730000	0.147521	-0.386599
0.310000	-0.730000	0.155108	-0.378275
0.330000	-0.730000	0.161802	-0.369606
0.350000	-0.730000	0.167838	-0.361036
0.370000	-0.730000	0.173825	-0.353342
0.390000	-0.730000	0.180492	-0.347216
0.410000	-0.730000	0.188200	-0.341987
0.430000	-0.730000	0.195061	-0.331926
0.450000	-0.730000	0.191108	-0.300538
0.470000	-0.730000	0.153517	-0.226242
0.490000	-0.730000	0.072229	-0.112067
0.510000	-0.730000	-0.013415	0.004089
0.530000	-0.730000	-0.061794	0.076969
0.550000	-0.730000	-0.078740	0.101863
0.570000	-0.730000	-0.083407	0.105841
0.590000	-0.730000	-0.084226	0.103785
0.610000	-0.730000	-0.083853	0.100142
0.630000	-0.730000	-0.083038	0.096052
0.650000	-0.730000	-0.081974	0.091861
0.670000	-0.730000	-0.080651	0.087780
0.690000	-0.730000	-0.079063	0.083637
0.710000	-0.730000	-0.077257	0.079437
0.730000	-0.730000	-0.075237	0.075237
0.750000	-0.730000	-0.072996	0.071056
0.770000	-0.730000	-0.070538	0.066904
0.790000	-0.730000	-0.067853	0.062796
0.810000	-0.730000	-0.064898	0.058762
0.830000	-0.730000	-0.061573	0.054874
0.850000	-0.730000	-0.057692	0.051259
0.870000	-0.730000	-0.052981	0.048119
0.890000	-0.730000	-0.047134	0.045692
0.910000	-0.730000	-0.039972	0.044137
0.930000	-0.730000	-0.031638	0.043411
0.950000	-0.730000	-0.022610	0.043216
0.970000	-0.730000	-0.013441	0.043156
0.990000	-0.730000	-0.004442	0.043078

-0.990000	-0.710000	0.004511	0.047146
-0.970000	-0.710000	0.013555	0.047296
-0.950000	-0.710000	0.022713	0.047427
-0.930000	-0.710000	0.031960	0.047552
-0.910000	-0.710000	0.040879	0.047959
-0.890000	-0.710000	0.048871	0.049021
-0.870000	-0.710000	0.055558	0.050952
-0.850000	-0.710000	0.060933	0.053706
-0.830000	-0.710000	0.065250	0.057080
-0.810000	-0.710000	0.068825	0.060842
-0.790000	-0.710000	0.071913	0.064820
-0.770000	-0.710000	0.074668	0.068910
-0.750000	-0.710000	0.077168	0.073063
-0.730000	-0.710000	0.079437	0.077257
-0.710000	-0.710000	0.081478	0.081478
-0.690000	-0.710000	0.083291	0.085681
-0.670000	-0.710000	0.084865	0.089848
-0.650000	-0.710000	0.086158	0.093987
-0.630000	-0.710000	0.087128	0.098095
-0.610000	-0.710000	0.087545	0.101753
-0.590000	-0.710000	0.086296	0.103354
-0.570000	-0.710000	0.079061	0.096424
-0.550000	-0.710000	0.051789	0.059205
-0.530000	-0.710000	-0.019592	-0.035411
-0.510000	-0.710000	-0.120441	-0.161909
-0.490000	-0.710000	-0.190385	-0.262793
-0.470000	-0.710000	-0.209826	-0.311437
-0.450000	-0.710000	-0.206522	-0.326231
-0.430000	-0.710000	-0.199605	-0.331839
-0.410000	-0.710000	-0.193305	-0.337723
-0.390000	-0.710000	-0.187611	-0.345138
-0.370000	-0.710000	-0.182224	-0.353608
-0.350000	-0.710000	-0.176759	-0.362597
-0.330000	-0.710000	-0.170686	-0.371616
-0.310000	-0.710000	-0.163651	-0.380336
-0.290000	-0.710000	-0.155706	-0.388689
-0.270000	-0.710000	-0.147266	-0.396838
-0.250000	-0.710000	-0.138885	-0.405081
-0.230000	-0.710000	-0.130830	-0.413616
-0.210000	-0.710000	-0.122685	-0.422297
-0.190000	-0.710000	-0.113536	-0.430568
-0.170000	-0.710000	-0.102783	-0.437846
-0.150000	-0.710000	-0.090796	-0.443974
-0.130000	-0.710000	-0.078532	-0.449296
-0.110000	-0.710000	-0.066511	-0.454124
-0.090000	-0.710000	-0.054512	-0.458464
-0.070000	-0.710000	-0.042308	-0.461900
-0.050000	-0.710000	-0.030043	-0.464538
-0.030000	-0.710000	-0.017907	-0.466397
-0.010000	-0.710000	-0.005945	-0.467418
0.010000	-0.710000	0.005945	-0.467418
0.030000	-0.710000	0.017907	-0.466397
0.050000	-0.710000	0.030043	-0.464538
0.070000	-0.710000	0.042308	-0.461900
0.090000	-0.710000	0.054512	-0.458464
0.110000	-0.710000	0.066511	-0.454124
0.130000	-0.710000	0.078532	-0.449296
0.150000	-0.710000	0.090796	-0.443974
0.170000	-0.710000	0.102783	-0.437846
0.190000	-0.710000	0.113536	-0.430568
0.210000	-0.710000	0.122685	-0.422297
0.230000	-0.710000	0.130830	-0.413616
0.250000	-0.710000	0.138885	-0.405081
0.270000	-0.710000	0.147266	-0.396838
0.290000	-0.710000	0.155706	-0.388689
0.310000	-0.710000	0.163651	-0.380336
0.330000	-0.710000	0.170686	-0.371616
0.350000	-0.710000	0.176759	-0.362597
0.370000	-0.710000	0.182224	-0.353608
0.390000	-0.710000	0.187611	-0.345138
0.410000	-0.710000	0.193305	-0.337723
0.430000	-0.710000	0.199605	-0.331839
0.450000	-0.710000	0.206522	-0.326231
0.470000	-0.710000	0.209826	-0.311437
0.490000	-0.710000	0.190385	-0.262793
0.510000	-0.710000	0.120441	-0.161909
0.530000	-0.710000	0.019592	-0.035411
0.550000	-0.710000	-0.051789	0.059205
0.570000	-0.710000	-0.079061	0.096424
0.590000	-0.710000	-0.086296	0.103354
0.610000	-0.710000	-0.087545	0.101753
0.630000	-0.710000	-0.087128	0.098095
0.650000	-0.710000	-0.086158	0.093987
0.670000	-0.710000	-0.084865	0.089848
0.690000	-0.710000	-0.083291	0.085681
0.710000	-0.710000	-0.081478	0.081478
0.730000	-0.710000	-0.079437	0.077257
0.750000	-0.710000	-0.077168	0.073063
0.770000	-0.710000	-0.074668	0.068910
0.790000	-0.710000	-0.071913	0.064820
0.810000	-0.710000	-0.068825	0.060842
0.830000	-0.710000	-0.065250	0.057080
0.850000	-0.710000	-0.060933	0.053706
0.870000	-0.710000	-0.055558	0.050952
0.890000	-0.710000	-0.048871	0.049021
0.910000	-0.710000	-0.040879	0.047959
0.930000	-0.710000	-0.031960	0.047552
0.950000	-0.710000	-0.022713	0.047427
0.970000	-0.710000	-0.013555	0.047296
0.990000	-0.710000	-0.004511	0.047146

-0.990000	-0.690000	0.004592	0.050945
-0.970000	-0.690000	0.013724	0.051082
-0.950000	-0.690000	0.022869	0.051290
-0.930000	-0.690000	0.032174	0.051472
-0.910000	-0.690000	0.041444	0.051726
-0.890000	-0.690000	0.050130	0.052404
-0.870000	-0.690000	0.057669	0.053846
-0.850000	-0.690000	0.063822	0.056155
-0.830000	-0.690000	0.068709	0.059211
-0.810000	-0.690000	0.072638	0.062786
-0.790000	-0.690000	0.075921	0.066667
-0.770000	-0.690000	0.078781	0.070710
-0.750000	-0.690000	0.081343	0.074848
-0.730000	-0.690000	0.083637	0.079063
-0.710000	-0.690000	0.085681	0.083291
-0.690000	-0.690000	0.087494	0.087494
-0.670000	-0.690000	0.089048	0.091662
-0.650000	-0.690000	0.090255	0.095735
-0.630000	-0.690000	0.090777	0.099324
-0.610000	-0.690000	0.089089	0.100435
-0.590000	-0.690000	0.078889	0.090545
-0.570000	-0.690000	0.039470	0.041305
-0.550000	-0.690000	-0.052886	-0.070308
-0.530000	-0.690000	-0.159329	-0.198563
-0.510000	-0.690000	-0.214411	-0.281258
-0.490000	-0.690000	-0.222219	-0.310504
-0.470000	-0.690000	-0.216942	-0.318322
-0.450000	-0.690000	-0.211426	-0.324079
-0.430000	-0.690000	-0.206441	-0.331378
-0.410000	-0.690000	-0.201365	-0.339621
-0.390000	-0.690000	-0.196245	-0.348344
-0.370000	-0.690000	-0.191173	-0.357447
-0.350000	-0.690000	-0.185785	-0.366749
-0.330000	-0.690000	-0.179552	-0.375938
-0.310000	-0.690000	-0.172273	-0.384838
-0.290000	-0.690000	-0.164193	-0.393495
-0.270000	-0.690000	-0.155834	-0.402100
-0.250000	-0.690000	-0.147698	-0.410897
-0.230000	-0.690000	-0.139785	-0.419946
-0.210000	-0.690000	-0.131313	-0.428905
-0.190000	-0.690000	-0.121253	-0.437157
-0.170000	-0.690000	-0.109334	-0.444282
-0.150000	-0.690000	-0.096434	-0.450320
-0.130000	-0.690000	-0.083658	-0.455736
-0.110000	-0.690000	-0.071217	-0.460716
-0.090000	-0.690000	-0.058558	-0.465292
-0.070000	-0.690000	-0.045537	-0.468838
-0.050000	-0.690000	-0.032450	-0.471851
-0.030000	-0.690000	-0.019419	-0.474241
-0.010000	-0.690000	-0.006463	-0.475682
0.010000	-0.690000	0.006463	-0.475682
0.030000	-0.690000	0.019419	-0.474241
0.050000	-0.690000	0.032450	-0.471851
0.070000	-0.690000	0.045537	-0.468838
0.090000	-0.690000	0.058558	-0.465292
0.110000	-0.690000	0.071217	-0.460716
0.130000	-0.690000	0.083658	-0.455736
0.150000	-0.690000	0.096434	-0.450320
0.170000	-0.690000	0.109334	-0.444282
0.190000	-0.690000	0.121253	-0.437157
0.210000	-0.690000	0.131313	-0.428905
0.230000	-0.690000	0.139785	-0.419946
0.250000	-0.690000	0.147698	-0.410897
0.270000	-0.690000	0.155834	-0.402100
0.290000	-0.690000	0.164193	-0.393495
0.310000	-0.690000	0.172273	-0.384838
0.330000	-0.690000	0.179552	-0.375938
0.350000	-0.690000	0.185785	-0.366749
0.370000	-0.690000	0.191173	-0.357447
0.390000	-0.690000	0.196245	-0.348344
0.410000	-0.690000	0.201365	-0.339621
0.430000	-0.690000	0.206441	-0.331378
0.450000	-0.690000	0.211426	-0.324079
0.470000	-0.690000	0.216942	-0.318322
0.490000	-0.690000	0.222219	-0.310504
0.510000	-0.690000	0.214411	-0.281258
0.530000	-0.690000	0.159329	-0.198563
0.550000	-0.690000	0.052886	-0.070308
0.570000	-0.690000	-0.039470	0.041305
0.590000	-0.690000	-0.078889	0.090545
0.610000	-0.690000	-0.089089	0.100435
0.630000	-0.690000	-0.090777	0.099324
0.650000	-0.690000	-0.090255	0.095735
0.670000	-0.690000	-0.089048	0.091662
0.690000	-0.690000	-0.087494	0.087494
0.710000	-0.690000	-0.085681	0.083291
0.730000	-0.690000	-0.083637	0.079063
0.750000	-0.690000	-0.081343	0.074848
0.770000	-0.690000	-0.078781	0.070710
0.790000	-0.690000	-0.075921	0.066667
0.810000	-0.690000	-0.072638	0.062786
0.830000	-0.690000	-0.068709	0.059211
0.850000	-0.690000	-0.063822	0.056155
0.870000	-0.690000	-0.057669	0.053846
0.890000	-0.690000	-0.050130	0.052404
0.910000	-0.690000	-0.041444	0.051726
0.930000	-0.690000	-0.032174	0.051472
0.950000	-0.690000	-0.022869	0.051290
0.970000	-0.690000	-0.013724	0.051082
0.990000	-0.690000	-0.004592	0.050945

-0.990000	-0.670000	0.004649	0.054463
-0.970000	-0.670000	0.013902	0.054557
-0.950000	-0.670000	0.023107	0.054801
-0.930000	-0.670000	0.032399	0.055075
-0.910000	-0.670000	0.041814	0.055313
-0.890000	-0.670000	0.050994	0.055754
-0.870000	-0.670000	0.059312	0.056771
-0.850000	-0.670000	0.066301	0.058617
-0.830000	-0.670000	0.071882	0.061292
-0.810000	-0.670000	0.076282	0.064615
-0.790000	-0.670000	0.079837	0.068351
-0.770000	-0.670000	0.082849	0.072303
-0.750000	-0.670000	0.085470	0.076433
-0.730000	-0.670000	0.087780	0.080651
-0.710000	-0.670000	0.089848	0.084865
-0.690000	-0.670000	0.091662	0.089048
-0.670000	-0.670000	0.093128	0.093128
-0.650000	-0.670000	0.093829	0.096671
-0.630000	-0.670000	0.091823	0.097453
-0.610000	-0.670000	0.078762	0.085292
-0.590000	-0.670000	0.027419	0.026623
-0.570000	-0.670000	-0.081572	-0.096688
-0.550000	-0.670000	-0.188287	-0.221672
-0.530000	-0.670000	-0.230929	-0.287142
-0.510000	-0.670000	-0.232629	-0.304866
-0.490000	-0.670000	-0.227486	-0.310797
-0.470000	-0.670000	-0.223393	-0.317713
-0.450000	-0.670000	-0.219535	-0.326094
-0.430000	-0.670000	-0.215064	-0.334937
-0.410000	-0.670000	-0.210162	-0.343928
-0.390000	-0.670000	-0.205323	-0.353247
-0.370000	-0.670000	-0.200537	-0.362957
-0.350000	-0.670000	-0.195220	-0.372805
-0.330000	-0.670000	-0.188835	-0.382462
-0.310000	-0.670000	-0.181353	-0.391802
-0.290000	-0.670000	-0.173173	-0.400897
-0.270000	-0.670000	-0.164877	-0.409924
-0.250000	-0.670000	-0.156866	-0.419062
-0.230000	-0.670000	-0.148845	-0.428254
-0.210000	-0.670000	-0.139759	-0.437076
-0.190000	-0.670000	-0.128646	-0.445006
-0.170000	-0.670000	-0.115662	-0.451833
-0.150000	-0.670000	-0.102088	-0.457636
-0.130000	-0.670000	-0.088964	-0.462931
-0.110000	-0.670000	-0.076085	-0.467805
-0.090000	-0.670000	-0.062652	-0.472545
-0.070000	-0.670000	-0.048769	-0.475982
-0.050000	-0.670000	-0.034912	-0.479248
-0.030000	-0.670000	-0.021008	-0.482071
-0.010000	-0.670000	-0.007016	-0.483852
0.010000	-0.670000	0.007016	-0.483852
0.030000	-0.670000	0.021008	-0.482071
0.050000	-0.670000	0.034912	-0.479248
0.070000	-0.670000	0.048769	-0.475982
0.090000	-0.670000	0.062652	-0.472545
0.110000	-0.670000	0.076085	-0.467805
0.130000	-0.670000	0.088964	-0.462931
0.150000	-0.670000	0.102088	-0.457636
0.170000	-0.670000	0.115662	-0.451833
0.190000	-0.670000	0.128646	-0.445006
0.210000	-0.670000	0.139759	-0.437076
0.230000	-0.670000	0.148845	-0.428254
0.250000	-0.670000	0.156866	-0.419062
0.270000	-0.670000	0.164877	-0.409924
0.290000	-0.670000	0.173173	-0.400897
0.310000	-0.670000	0.181353	-0.391802
0.330000	-0.670000	0.188835	-0.382462
0.350000	-0.670000	0.195220	-0.372805
0.370000	-0.670000	0.200537	-0.362957
0.390000	-0.670000	0.205323	-0.353247
0.410000	-0.670000	0.210162	-0.343928
0.430000	-0.670000	0.215064	-0.334937
0.450000	-0.670000	0.219535	-0.326094
0.470000	-0.670000	0.223393	-0.317713
0.490000	-0.670000	0.227486	-0.310797
0.510000	-0.670000	0.232629	-0.304866
0.530000	-0.670000	0.230929	-0.287142
0.550000	-0.670000	0.188287	-0.221672
0.570000	-0.670000	0.081572	-0.096688
0.590000	-0.670000	-0.027419	0.026623
0.610000	-0.670000	-0.078762	0.085292
0.630000	-0.670000	-0.091823	0.097453
0.650000	-0.670000	-0.093829	0.096671
0.670000	-0.670000	-0.093128	0.093128
0.690000	-0.670000	-0.091662	0.089048
0.710000	-0.670000	-0.089848	0.084865
0.730000	-0.670000	-0.087780	0.080651
0.750000	-0.670000	-0.085470	0.076433
0.770000	-0.670000	-0.082849	0.072303
0.790000	-0.670000	-0.079837	0.068351
0.810000	-0.670000	-0.076282	0.064615
0.830000	-0.670000	-0.071882	0.061292
0.850000	-0.670000	-0.066301	0.058617
0.870000	-0.670000	-0.059312	0.056771
0.890000	-0.670000	-0.050994	0.055754
0.910000	-0.670000	-0.041814	0.055313
0.930000	-0.670000	-0.032399	0.055075
0.950000	-0.670000	-0.023107	0.054801
0.970000	-0.670000	-0.013902	0.054557
0.990000	-0.670000	-0.004649	0.054463

-0.990000	-0.650000	0.004686	0.057674
-0.970000	-0.650000	0.014064	0.057747
-0.950000	-0.650000	0.023390	0.057979
-0.930000	-0.650000	0.032690	0.058315
-0.910000	-0.650000	0.042128	0.058627
-0.890000	-0.650000	0.051591	0.058973
-0.870000	-0.650000	0.060535	0.059676
-0.850000	-0.650000	0.068346	0.061085
-0.830000	-0.650000	0.074709	0.063342
-0.810000	-0.650000	0.079699	0.066356
-0.790000	-0.650000	0.083610	0.069905
-0.770000	-0.650000	0.086758	0.073757
-0.750000	-0.650000	0.089449	0.077808
-0.730000	-0.650000	0.091861	0.081974
-0.710000	-0.650000	0.093987	0.086158
-0.690000	-0.650000	0.095735	0.090255
-0.670000	-0.650000	0.096671	0.093829
-0.650000	-0.650000	0.094582	0.094582
-0.630000	-0.650000	0.079399	0.081481
-0.610000	-0.650000	0.018400	0.017365
-0.590000	-0.650000	-0.102919	-0.112996
-0.570000	-0.650000	-0.209081	-0.233371
-0.550000	-0.650000	-0.243731	-0.285818
-0.530000	-0.650000	-0.242680	-0.297652
-0.510000	-0.650000	-0.238155	-0.303521
-0.490000	-0.650000	-0.235114	-0.311307
-0.470000	-0.650000	-0.232259	-0.320344
-0.450000	-0.650000	-0.228637	-0.329694
-0.430000	-0.650000	-0.224221	-0.339134
-0.410000	-0.650000	-0.219607	-0.348850
-0.390000	-0.650000	-0.215220	-0.359049
-0.370000	-0.650000	-0.210737	-0.369618
-0.350000	-0.650000	-0.205394	-0.380178
-0.330000	-0.650000	-0.198760	-0.390407
-0.310000	-0.650000	-0.190994	-0.400216
-0.290000	-0.650000	-0.182606	-0.409684
-0.270000	-0.650000	-0.174198	-0.418978
-0.250000	-0.650000	-0.166043	-0.428216
-0.230000	-0.650000	-0.157588	-0.437259
-0.210000	-0.650000	-0.147645	-0.445711
-0.190000	-0.650000	-0.135467	-0.453229
-0.170000	-0.650000	-0.121619	-0.459760
-0.150000	-0.650000	-0.107642	-0.465165
-0.130000	-0.650000	-0.094342	-0.470130
-0.110000	-0.650000	-0.081042	-0.474844
-0.090000	-0.650000	-0.066722	-0.480055
-0.070000	-0.650000	-0.051862	-0.483247
-0.050000	-0.650000	-0.037212	-0.486554
-0.030000	-0.650000	-0.022478	-0.489483
-0.010000	-0.650000	-0.007528	-0.491327
0.010000	-0.650000	0.007528	-0.491327
0.030000	-0.650000	0.022478	-0.489483
0.050000	-0.650000	0.037212	-0.486554
0.070000	-0.650000	0.051862	-0.483247
0.090000	-0.650000	0.066722	-0.480055
0.110000	-0.650000	0.081042	-0.474844
0.130000	-0.650000	0.094342	-0.470130
0.150000	-0.650000	0.107642	-0.465165
0.170000	-0.650000	0.121619	-0.459760
0.190000	-0.650000	0.135467	-0.453229
0.210000	-0.650000	0.147645	-0.445711
0.230000	-0.650000	0.157588	-0.437259
0.250000	-0.650000	0.166043	-0.428216
0.270000	-0.650000	0.174198	-0.418978
0.290000	-0.650000	0.182606	-0.409684
0.310000	-0.650000	0.190994	-0.400216
0.330000	-0.650000	0.198760	-0.390407
0.350000	-0.650000	0.205394	-0.380178
0.370000	-0.650000	0.210737	-0.369618
0.390000	-0.650000	0.215220	-0.359049
0.410000	-0.650000	0.219607	-0.348850
0.430000	-0.650000	0.224221	-0.339134
0.450000	-0.650000	0.228637	-0.329694
0.470000	-0.650000	0.232259	-0.320344
0.490000	-0.650000	0.235114	-0.311307
0.510000	-0.650000	0.238155	-0.303521
0.530000	-0.650000	0.242680	-0.297652
0.550000	-0.650000	0.243731	-0.285818
0.570000	-0.650000	0.209081	-0.233371
0.590000	-0.650000	0.102919	-0.112996
0.610000	-0.650000	-0.018400	0.017365
0.630000	-0.650000	-0.079399	0.081481
0.650000	-0.650000	-0.094582	0.094582
0.670000	-0.650000	-0.096671	0.093829
0.690000	-0.650000	-0.095735	0.090255
0.710000	-0.650000	-0.093987	0.086158
0.730000	-0.650000	-0.091861	0.081974
0.750000	-0.650000	-0.089449	0.077808
0.770000	-0.650000	-0.086758	0.073757
0.790000	-0.650000	-0.083610	0.069905
0.810000	-0.650000	-0.079699	0.066356
0.830000	-0.650000	-0.074709	0.063342
0.850000	-0.650000	-0.068346	0.061085
0.870000	-0.650000	-0.060535	0.059676
0.890000	-0.650000	-0.051591	0.058973
0.910000	-0.650000	-0.042128	0.058627
0.930000	-0.650000	-0.032690	0.058315
0.950000	-0.650000	-0.023390	0.057979
0.970000	-0.650000	-0.014064	0.057747
0.990000	-0.650000	-0.004686	0.057674

-0.990000	-0.630000	0.004724	0.060562
-0.970000	-0.630000	0.014210	0.060652
-0.950000	-0.630000	0.023678	0.060851
-0.930000	-0.630000	0.033051	0.061204
-0.910000	-0.630000	0.042476	0.061604
-0.890000	-0.630000	0.052048	0.061963
-0.870000	-0.630000	0.061428	0.062482
-0.850000	-0.630000	0.069971	0.063524
-0.830000	-0.630000	0.077156	0.065360
-0.810000	-0.630000	0.082848	0.068023
-0.790000	-0.630000	0.087240	0.071351
-0.770000	-0.630000	0.090711	0.075048
-0.750000	-0.630000	0.093595	0.078952
-0.730000	-0.630000	0.096052	0.083038
-0.710000	-0.630000	0.098095	0.087128
-0.690000	-0.630000	0.099324	0.090777
-0.670000	-0.630000	0.097453	0.091823
-0.650000	-0.630000	0.081481	0.079399
-0.630000	-0.630000	0.014655	0.014655
-0.610000	-0.630000	-0.115636	-0.119169
-0.590000	-0.630000	-0.223528	-0.236309
-0.570000	-0.630000	-0.254701	-0.280625
-0.550000	-0.630000	-0.252697	-0.289742
-0.530000	-0.630000	-0.248759	-0.295926
-0.510000	-0.630000	-0.246387	-0.304125
-0.490000	-0.630000	-0.244359	-0.313411
-0.470000	-0.630000	-0.241787	-0.323151
-0.450000	-0.630000	-0.238297	-0.333123
-0.430000	-0.630000	-0.234167	-0.343367
-0.410000	-0.630000	-0.230044	-0.354067
-0.390000	-0.630000	-0.226135	-0.365265
-0.370000	-0.630000	-0.221836	-0.376676
-0.350000	-0.630000	-0.216332	-0.387873
-0.330000	-0.630000	-0.209342	-0.398574
-0.310000	-0.630000	-0.201176	-0.408722
-0.290000	-0.630000	-0.192420	-0.418416
-0.270000	-0.630000	-0.183670	-0.427830
-0.250000	-0.630000	-0.175061	-0.437027
-0.230000	-0.630000	-0.165853	-0.445818
-0.210000	-0.630000	-0.154866	-0.453916
-0.190000	-0.630000	-0.141647	-0.461147
-0.170000	-0.630000	-0.127117	-0.467479
-0.150000	-0.630000	-0.112965	-0.472250
-0.130000	-0.630000	-0.099681	-0.476706
-0.110000	-0.630000	-0.086041	-0.481461
-0.090000	-0.630000	-0.070777	-0.487769
-0.070000	-0.630000	-0.054822	-0.490572
-0.050000	-0.630000	-0.039318	-0.493611
-0.030000	-0.630000	-0.023796	-0.496200
-0.010000	-0.630000	-0.007986	-0.497747
0.010000	-0.630000	0.007986	-0.497747
0.030000	-0.630000	0.023796	-0.496200
0.050000	-0.630000	0.039318	-0.493611
0.070000	-0.630000	0.054822	-0.490572
0.090000	-0.630000	0.070777	-0.487769
0.110000	-0.630000	0.086041	-0.481461
0.130000	-0.630000	0.099681	-0.476706
0.150000	-0.630000	0.112965	-0.472250
0.170000	-0.630000	0.127117	-0.467479
0.190000	-0.630000	0.141647	-0.461147
0.210000	-0.630000	0.154866	-0.453916
0.230000	-0.630000	0.165853	-0.445818
0.250000	-0.630000	0.175061	-0.437027
0.270000	-0.630000	0.183670	-0.427830
0.290000	-0.630000	0.192420	-0.418416
0.310000	-0.630000	0.201176	-0.408722
0.330000	-0.630000	0.209342	-0.398574
0.350000	-0.630000	0.216332	-0.387873
0.370000	-0.630000	0.221836	-0.376676
0.390000	-0.630000	0.226135	-0.365265
0.410000	-0.630000	0.230044	-0.354067
0.430000	-0.630000	0.234167	-0.343367
0.450000	-0.630000	0.238297	-0.333123
0.470000	-0.630000	0.241787	-0.323151
0.490000	-0.630000	0.244359	-0.313411
0.510000	-0.630000	0.246387	-0.304125
0.530000	-0.630000	0.248759	-0.295926
0.550000	-0.630000	0.252697	-0.289742
0.570000	-0.630000	0.254701	-0.280625
0.590000	-0.630000	0.223528	-0.236309
0.610000	-0.630000	0.115636	-0.119169
0.630000	-0.630000	-0.014655	0.014655
0.650000	-0.630000	-0.081481	0.079399
0.670000	-0.630000	-0.097453	0.091823
0.690000	-0.630000	-0.099324	0.090777
0.710000	-0.630000	-0.098095	0.087128
0.730000	-0.630000	-0.096052	0.083038
0.750000	-0.630000	-0.093595	0.078952
0.770000	-0.630000	-0.090711	0.075048
0.790000	-0.630000	-0.087240	0.071351
0.810000	-0.630000	-0.082848	0.068023
0.830000	-0.630000	-0.077156	0.065360
0.850000	-0.630000	-0.069971	0.063524
0.870000	-0.630000	-0.061428	0.062482
0.890000	-0.630000	-0.052048	0.061963
0.910000	-0.630000	-0.042476	0.061604
0.930000	-0.630000	-0.033051	0.061204
0.950000	-0.630000	-0.023678	0.060851
0.970000	-0.630000	-0.014210	0.060652
0.990000	-0.630000	-0.004724	0.060562

-0.990000	-0.610000	0.004777	0.063131
-0.970000	-0.610000	0.014356	0.063245
-0.950000	-0.610000	0.023946	0.063426
-0.930000	-0.610000	0.033447	0.063760
-0.910000	-0.610000	0.042892	0.064215
-0.890000	-0.610000	0.052475	0.064649
-0.870000	-0.610000	0.062101	0.065102
-0.850000	-0.610000	0.071228	0.065876
-0.830000	-0.610000	0.079212	0.067317
-0.810000	-0.610000	0.085693	0.069609
-0.790000	-0.610000	0.090724	0.072649
-0.770000	-0.610000	0.094616	0.076123
-0.750000	-0.610000	0.097690	0.079900
-0.730000	-0.610000	0.100142	0.083853
-0.710000	-0.610000	0.101753	0.087545
-0.690000	-0.610000	0.100435	0.089089
-0.670000	-0.610000	0.085292	0.078762
-0.650000	-0.610000	0.017365	0.018400
-0.630000	-0.610000	-0.119169	-0.115636
-0.610000	-0.610000	-0.232637	-0.232637
-0.590000	-0.610000	-0.264531	-0.273275
-0.570000	-0.610000	-0.262591	-0.281241
-0.550000	-0.610000	-0.259125	-0.287673
-0.530000	-0.610000	-0.257160	-0.295988
-0.510000	-0.610000	-0.255716	-0.305284
-0.490000	-0.610000	-0.254158	-0.315202
-0.470000	-0.610000	-0.251922	-0.325612
-0.450000	-0.610000	-0.248765	-0.336415
-0.430000	-0.610000	-0.245081	-0.347623
-0.410000	-0.610000	-0.241481	-0.359316
-0.390000	-0.610000	-0.237940	-0.371374
-0.370000	-0.610000	-0.233657	-0.383404
-0.350000	-0.610000	-0.227842	-0.394991
-0.330000	-0.610000	-0.220388	-0.405914
-0.310000	-0.610000	-0.211732	-0.416180
-0.290000	-0.610000	-0.202505	-0.425950
-0.270000	-0.610000	-0.193253	-0.435420
-0.250000	-0.610000	-0.183968	-0.444572
-0.230000	-0.610000	-0.173794	-0.453201
-0.210000	-0.610000	-0.161644	-0.461172
-0.190000	-0.610000	-0.147391	-0.468374
-0.170000	-0.610000	-0.132250	-0.474647
-0.150000	-0.610000	-0.118007	-0.478495
-0.130000	-0.610000	-0.104815	-0.482349
-0.110000	-0.610000	-0.090882	-0.487551
-0.090000	-0.610000	-0.074767	-0.495603
-0.070000	-0.610000	-0.057815	-0.497808
-0.050000	-0.610000	-0.041489	-0.500242
-0.030000	-0.610000	-0.025180	-0.502132
-0.010000	-0.610000	-0.008475	-0.503137
0.010000	-0.610000	0.008475	-0.503137
0.030000	-0.610000	0.025180	-0.502132
0.050000	-0.610000	0.041489	-0.500242
0.070000	-0.610000	0.057815	-0.497808
0.090000	-0.610000	0.074767	-0.495603
0.110000	-0.610000	0.090882	-0.487551
0.130000	-0.610000	0.104815	-0.482349
0.150000	-0.610000	0.118007	-0.478495
0.170000	-0.610000	0.132250	-0.474647
0.190000	-0.610000	0.147391	-0.468374
0.210000	-0.610000	0.161644	-0.461172
0.230000	-0.610000	0.173794	-0.453201
0.250000	-0.610000	0.183968	-0.444572
0.270000	-0.610000	0.193253	-0.435420
0.290000	-0.610000	0.202505	-0.425950
0.310000	-0.610000	0.211732	-0.416180
0.330000	-0.610000	0.220388	-0.405914
0.350000	-0.610000	0.227842	-0.394991
0.370000	-0.610000	0.233657	-0.383404
0.390000	-0.610000	0.237940	-0.371374
0.410000	-0.610000	0.241481	-0.359316
0.430000	-0.610000	0.245081	-0.347623
0.450000	-0.610000	0.248765	-0.336415
0.470000	-0.610000	0.251922	-0.325612
0.490000	-0.610000	0.254158	-0.315202
0.510000	-0.610000	0.255716	-0.305284
0.530000	-0.610000	0.257160	-0.295988
0.550000	-0.610000	0.259125	-0.287673
0.570000	-0.610000	0.262591	-0.281241
0.590000	-0.610000	0.264531	-0.273275
0.610000	-0.610000	0.232637	-0.232637
0.630000	-0.610000	0.119169	-0.115636
0.650000	-0.610000	-0.017365	0.018400
0.670000	-0.610000	-0.085292	0.078762
0.690000	-0.610000	-0.100435	0.089089
0.710000	-0.610000	-0.101753	0.087545
0.730000	-0.610000	-0.100142	0.083853
0.750000	-0.610000	-0.097690	0.079900
0.770000	-0.610000	-0.094616	0.076123
0.790000	-0.610000	-0.090724	0.072649
0.810000	-0.610000	-0.085693	0.069609
0.830000	-0.610000	-0.079212	0.067317
0.850000	-0.610000	-0.071228	0.065876
0.870000	-0.610000	-0.062101	0.065102
0.890000	-0.610000	-0.052475	0.064649
0.910000	-0.610000	-0.042892	0.064215
0.930000	-0.610000	-0.033447	0.063760
0.950000	-0.610000	-0.023946	0.063426
0.970000	-0.610000	-0.014356	0.063245
0.990000	-0.610000	-0.004777	0.063131

-0.990000	-0.590000	0.004838	0.065387
-0.970000	-0.590000	0.014507	0.065508
-0.950000	-0.590000	0.024197	0.065699
-0.930000	-0.590000	0.033845	0.066005
-0.910000	-0.590000	0.043370	0.066470
-0.890000	-0.590000	0.052940	0.066985
-0.870000	-0.590000	0.062661	0.067460
-0.850000	-0.590000	0.072190	0.068074
-0.830000	-0.590000	0.080892	0.069156
-0.810000	-0.590000	0.088179	0.071113
-0.790000	-0.590000	0.093881	0.073805
-0.770000	-0.590000	0.098238	0.077030
-0.750000	-0.590000	0.101539	0.080627
-0.730000	-0.590000	0.103785	0.084226
-0.710000	-0.590000	0.103354	0.086296
-0.690000	-0.590000	0.090545	0.078889
-0.670000	-0.590000	0.026623	0.027419
-0.650000	-0.590000	-0.112996	-0.102919
-0.630000	-0.590000	-0.236309	-0.223528
-0.610000	-0.590000	-0.273275	-0.264531
-0.590000	-0.590000	-0.272166	-0.272166
-0.570000	-0.590000	-0.269155	-0.278716
-0.550000	-0.590000	-0.267509	-0.287036
-0.530000	-0.590000	-0.266418	-0.296243
-0.510000	-0.590000	-0.265601	-0.306174
-0.490000	-0.590000	-0.264614	-0.316817
-0.470000	-0.590000	-0.262847	-0.328054
-0.450000	-0.590000	-0.260112	-0.339755
-0.430000	-0.590000	-0.256885	-0.351876
-0.410000	-0.590000	-0.253694	-0.364363
-0.390000	-0.590000	-0.250303	-0.376962
-0.370000	-0.590000	-0.245810	-0.389251
-0.350000	-0.590000	-0.239541	-0.400893
-0.330000	-0.590000	-0.231564	-0.411768
-0.310000	-0.590000	-0.222417	-0.421974
-0.290000	-0.590000	-0.212723	-0.431766
-0.270000	-0.590000	-0.202933	-0.441330
-0.250000	-0.590000	-0.192900	-0.450521
-0.230000	-0.590000	-0.181719	-0.459163
-0.210000	-0.590000	-0.168413	-0.467309
-0.190000	-0.590000	-0.153157	-0.474732
-0.170000	-0.590000	-0.137405	-0.481066
-0.150000	-0.590000	-0.122934	-0.483784
-0.130000	-0.590000	-0.109578	-0.487109
-0.110000	-0.590000	-0.095211	-0.493182
-0.090000	-0.590000	-0.078557	-0.503194
-0.070000	-0.590000	-0.061082	-0.504635
-0.050000	-0.590000	-0.044097	-0.506278
-0.030000	-0.590000	-0.026920	-0.507398
-0.010000	-0.590000	-0.009096	-0.507870
0.010000	-0.590000	0.009096	-0.507870
0.030000	-0.590000	0.026920	-0.507398
0.050000	-0.590000	0.044097	-0.506278
0.070000	-0.590000	0.061082	-0.504635
0.090000	-0.590000	0.078557	-0.503194
0.110000	-0.590000	0.095211	-0.493182
0.130000	-0.590000	0.109578	-0.487109
0.150000	-0.590000	0.122934	-0.483784
0.170000	-0.590000	0.137405	-0.481066
0.190000	-0.590000	0.153157	-0.474732
0.210000	-0.590000	0.168413	-0.467309
0.230000	-0.590000	0.181719	-0.459163
0.250000	-0.590000	0.192900	-0.450521
0.270000	-0.590000	0.202933	-0.441330
0.290000	-0.590000	0.212723	-0.431766
0.310000	-0.590000	0.222417	-0.421974
0.330000	-0.590000	0.231564	-0.411768
0.350000	-0.590000	0.239541	-0.400893
0.370000	-0.590000	0.245810	-0.389251
0.390000	-0.590000	0.250303	-0.376962
0.410000	-0.590000	0.253694	-0.364363
0.430000	-0.590000	0.256885	-0.351876
0.450000	-0.590000	0.260112	-0.339755
0.470000	-0.590000	0.262847	-0.328054
0.490000	-0.590000	0.264614	-0.316817
0.510000	-0.590000	0.265601	-0.306174
0.530000	-0.590000	0.266418	-0.296243
0.550000	-0.590000	0.267509	-0.287036
0.570000	-0.590000	0.269155	-0.278716
0.590000	-0.590000	0.272166	-0.272166
0.610000	-0.590000	0.273275	-0.264531
0.630000	-0.590000	0.236309	-0.223528
0.650000	-0.590000	0.112996	-0.102919
0.670000	-0.590000	-0.026623	0.027419
0.690000	-0.590000	-0.090545	0.078889
0.710000	-0.590000	-0.103354	0.086296
0.730000	-0.590000	-0.103785	0.084226
0.750000	-0.590000	-0.101539	0.080627
0.770000	-0.590000	-0.098238	0.077030
0.790000	-0.590000	-0.093881	0.073805
0.810000	-0.590000	-0.088179	0.071113
0.830000	-0.590000	-0.080892	0.069156
0.850000	-0.590000	-0.072190	0.068074
0.870000	-0.590000	-0.062661	0.067460
0.890000	-0.590000	-0.052940	0.066985
0.910000	-0.590000	-0.043370	0.066470
0.930000	-0.590000	-0.033845	0.066005
0.950000	-0.590000	-0.024197	0.065699
0.970000	-0.590000	-0.014507	0.065508
0.990000	-0.590000	-0.004838	0.065387

-0.990000	-0.570000	0.004899	0.067327
-0.970000	-0.570000	0.014670	0.067440
-0.950000	-0.570000	0.024447	0.067655
-0.930000	-0.570000	0.034223	0.067943
-0.910000	-0.570000	0.043878	0.068387
-0.890000	-0.570000	0.053471	0.068954
-0.870000	-0.570000	0.063196	0.069502
-0.850000	-0.570000	0.072929	0.070073
-0.830000	-0.570000	0.082074	0.070922
-0.810000	-0.570000	0.090047	0.072502
-0.790000	-0.570000	0.096543	0.074808
-0.770000	-0.570000	0.101498	0.077737
-0.750000	-0.570000	0.104953	0.080988
-0.730000	-0.570000	0.105841	0.083407
-0.710000	-0.570000	0.096424	0.079061
-0.690000	-0.570000	0.041305	0.039470
-0.670000	-0.570000	-0.096688	-0.081572
-0.650000	-0.570000	-0.233371	-0.209081
-0.630000	-0.570000	-0.280625	-0.254701
-0.610000	-0.570000	-0.281241	-0.262591
-0.590000	-0.570000	-0.278716	-0.269155
-0.570000	-0.570000	-0.277486	-0.277486
-0.550000	-0.570000	-0.276678	-0.286633
-0.530000	-0.570000	-0.276290	-0.296510
-0.510000	-0.570000	-0.276201	-0.307198
-0.490000	-0.570000	-0.275844	-0.318650
-0.470000	-0.570000	-0.274565	-0.330710
-0.450000	-0.570000	-0.272225	-0.343208
-0.430000	-0.570000	-0.269320	-0.356005
-0.410000	-0.570000	-0.266280	-0.368915
-0.390000	-0.570000	-0.262751	-0.381634
-0.370000	-0.570000	-0.257850	-0.393818
-0.350000	-0.570000	-0.251057	-0.405254
-0.330000	-0.570000	-0.242587	-0.415921
-0.310000	-0.570000	-0.233017	-0.426016
-0.290000	-0.570000	-0.222914	-0.435887
-0.270000	-0.570000	-0.212608	-0.445655
-0.250000	-0.570000	-0.201870	-0.454967
-0.230000	-0.570000	-0.189805	-0.463764
-0.210000	-0.570000	-0.175533	-0.472326
-0.190000	-0.570000	-0.159463	-0.480094
-0.170000	-0.570000	-0.143170	-0.486579
-0.150000	-0.570000	-0.128163	-0.488311
-0.130000	-0.570000	-0.114016	-0.491410
-0.110000	-0.570000	-0.098842	-0.498485
-0.090000	-0.570000	-0.082067	-0.509844
-0.070000	-0.570000	-0.064715	-0.510674
-0.050000	-0.570000	-0.047240	-0.511693
-0.030000	-0.570000	-0.029046	-0.512318
-0.010000	-0.570000	-0.009848	-0.512491
0.010000	-0.570000	0.009848	-0.512491
0.030000	-0.570000	0.029046	-0.512318
0.050000	-0.570000	0.047240	-0.511693
0.070000	-0.570000	0.064715	-0.510674
0.090000	-0.570000	0.082067	-0.509844
0.110000	-0.570000	0.098842	-0.498485
0.130000	-0.570000	0.114016	-0.491410
0.150000	-0.570000	0.128163	-0.488311
0.170000	-0.570000	0.143170	-0.486579
0.190000	-0.570000	0.159463	-0.480094
0.210000	-0.570000	0.175533	-0.472326
0.230000	-0.570000	0.189805	-0.463764
0.250000	-0.570000	0.201870	-0.454967
0.270000	-0.570000	0.212608	-0.445655
0.290000	-0.570000	0.222914	-0.435887
0.310000	-0.570000	0.233017	-0.426016
0.330000	-0.570000	0.242587	-0.415921
0.350000	-0.570000	0.251057	-0.405254
0.370000	-0.570000	0.257850	-0.393818
0.390000	-0.570000	0.262751	-0.381634
0.410000	-0.570000	0.266280	-0.368915
0.430000	-0.570000	0.269320	-0.356005
0.450000	-0.570000	0.272225	-0.343208
0.470000	-0.570000	0.274565	-0.330710
0.490000	-0.570000	0.275844	-0.318650
0.510000	-0.570000	0.276201	-0.307198
0.530000	-0.570000	0.276290	-0.296510
0.550000	-0.570000	0.276678	-0.286633
0.570000	-0.570000	0.277486	-0.277486
0.590000	-0.570000	0.278716	-0.269155
0.610000	-0.570000	0.281241	-0.262591
0.630000	-0.570000	0.280625	-0.254701
0.650000	-0.570000	0.233371	-0.209081
0.670000	-0.570000	0.096688	-0.081572
0.690000	-0.570000	-0.041305	0.039470
0.710000	-0.570000	-0.096424	0.079061
0.730000	-0.570000	-0.105841	0.083407
0.750000	-0.570000	-0.104953	0.080988
0.770000	-0.570000	-0.101498	0.077737
0.790000	-0.570000	-0.096543	0.074808
0.810000	-0.570000	-0.090047	0.072502
0.830000	-0.570000	-0.082074	0.070922
0.850000	-0.570000	-0.072929	0.070073
0.870000	-0.570000	-0.063196	0.069502
0.890000	-0.570000	-0.053471	0.068954
0.910000	-0.570000	-0.043878	0.068387
0.930000	-0.570000	-0.034223	0.067943
0.950000	-0.570000	-0.024447	0.067655
0.970000	-0.570000	-0.014670	0.067440
0.990000	-0.570000	-0.004899	0.067327

-0.990000	-0.550000	0.004952	0.068946
-0.970000	-0.550000	0.014838	0.069049
-0.950000	-0.550000	0.024704	0.069279
-0.930000	-0.550000	0.034582	0.069571
-0.910000	-0.550000	0.044386	0.069985
-0.890000	-0.550000	0.054061	0.070559
-0.870000	-0.550000	0.063787	0.071183
-0.850000	-0.550000	0.073617	0.071823
-0.830000	-0.550000	0.083173	0.072553
-0.810000	-0.550000	0.091822	0.073748
-0.790000	-0.550000	0.099008	0.075655
-0.770000	-0.550000	0.104408	0.078183
-0.750000	-0.550000	0.107220	0.080560
-0.730000	-0.550000	0.101863	0.078740
-0.710000	-0.550000	0.059205	0.051789
-0.690000	-0.550000	-0.070308	-0.052886
-0.670000	-0.550000	-0.221672	-0.188287
-0.650000	-0.550000	-0.285818	-0.243731
-0.630000	-0.550000	-0.289742	-0.252697
-0.610000	-0.550000	-0.287673	-0.259125
-0.590000	-0.550000	-0.287036	-0.267509
-0.570000	-0.550000	-0.286633	-0.276678
-0.550000	-0.550000	-0.286528	-0.286528
-0.530000	-0.550000	-0.286926	-0.297186
-0.510000	-0.550000	-0.287582	-0.308665
-0.490000	-0.550000	-0.287825	-0.320871
-0.470000	-0.550000	-0.286957	-0.333613
-0.450000	-0.550000	-0.284842	-0.346647
-0.430000	-0.550000	-0.281983	-0.359742
-0.410000	-0.550000	-0.278779	-0.372655
-0.390000	-0.550000	-0.274872	-0.385133
-0.370000	-0.550000	-0.269470	-0.396970
-0.350000	-0.550000	-0.262186	-0.408066
-0.330000	-0.550000	-0.253309	-0.418473
-0.310000	-0.550000	-0.243402	-0.428489
-0.290000	-0.550000	-0.232932	-0.438563
-0.270000	-0.550000	-0.222122	-0.448658
-0.250000	-0.550000	-0.210754	-0.458121
-0.230000	-0.550000	-0.198009	-0.467138
-0.210000	-0.550000	-0.183104	-0.476224
-0.190000	-0.550000	-0.166578	-0.484315
-0.170000	-0.550000	-0.149946	-0.491060
-0.150000	-0.550000	-0.134123	-0.492523
-0.130000	-0.550000	-0.118515	-0.495896
-0.110000	-0.550000	-0.102133	-0.503611
-0.090000	-0.550000	-0.085432	-0.514954
-0.070000	-0.550000	-0.068497	-0.515775
-0.050000	-0.550000	-0.050527	-0.516682
-0.030000	-0.550000	-0.031212	-0.517268
-0.010000	-0.550000	-0.010595	-0.517444
0.010000	-0.550000	0.010595	-0.517444
0.030000	-0.550000	0.031212	-0.517268
0.050000	-0.550000	0.050527	-0.516682
0.070000	-0.550000	0.068497	-0.515775
0.090000	-0.550000	0.085432	-0.514954
0.110000	-0.550000	0.102133	-0.503611
0.130000	-0.550000	0.118515	-0.495896
0.150000	-0.550000	0.134123	-0.492523
0.170000	-0.550000	0.149946	-0.491060
0.190000	-0.550000	0.166578	-0.484315
0.210000	-0.550000	0.183104	-0.476224
0.230000	-0.550000	0.198009	-0.467138
0.250000	-0.550000	0.210754	-0.458121
0.270000	-0.550000	0.222122	-0.448658
0.290000	-0.550000	0.232932	-0.438563
0.310000	-0.550000	0.243402	-0.428489
0.330000	-0.550000	0.253309	-0.418473
0.350000	-0.550000	0.262186	-0.408066
0.370000	-0.550000	0.269470	-0.396970
0.390000	-0.550000	0.274872	-0.385133
0.410000	-0.550000	0.278779	-0.372655
0.430000	-0.550000	0.281983	-0.359742
0.450000	-0.550000	0.284842	-0.346647
0.470000	-0.550000	0.286957	-0.333613
0.490000	-0.550000	0.287825	-0.320871
0.510000	-0.550000	0.287582	-0.308665
0.530000	-0.550000	0.286926	-0.297186
0.550000	-0.550000	0.286528	-0.286528
0.570000	-0.550000	0.286633	-0.276678
0.590000	-0.550000	0.287036	-0.267509
0.610000	-0.550000	0.287673	-0.259125
0.630000	-0.550000	0.289742	-0.252697
0.650000	-0.550000	0.285818	-0.243731
0.670000	-0.550000	0.221672	-0.188287
0.690000	-0.550000	0.070308	-0.052886
0.710000	-0.550000	-0.059205	0.051789
0.730000	-0.550000	-0.101863	0.078740
0.750000	-0.550000	-0.107220	0.080560
0.770000	-0.550000	-0.104408	0.078183
0.790000	-0.550000	-0.099008	0.075655
0.810000	-0.550000	-0.091822	0.073748
0.830000	-0.550000	-0.083173	0.072553
0.850000	-0.550000	-0.073617	0.071823
0.870000	-0.550000	-0.063787	0.071183
0.890000	-0.550000	-0.054061	0.070559
0.910000	-0.550000	-0.044386	0.069985
0.930000	-0.550000	-0.034582	0.069571
0.950000	-0.550000	-0.024704	0.069279
0.970000	-0.550000	-0.014838	0.069049
0.990000	-0.550000	-0.004952	0.068946

-0.990000	-0.530000	0.005002	0.070239
-0.970000	-0.530000	0.015006	0.070339
-0.950000	-0.530000	0.024975	0.070566
-0.930000	-0.530000	0.034934	0.070879
-0.910000	-0.530000	0.044872	0.071270
-0.890000	-0.530000	0.054675	0.071816
-0.870000	-0.530000	0.064466	0.072445
-0.850000	-0.530000	0.074370	0.073241
-0.830000	-0.530000	0.084169	0.073913
-0.810000	-0.530000	0.093310	0.074843
-0.790000	-0.530000	0.101057	0.076351
-0.770000	-0.530000	0.106433	0.078170
-0.750000	-0.530000	0.105520	0.077876
-0.730000	-0.530000	0.076969	0.061794
-0.710000	-0.530000	-0.035411	-0.019592
-0.690000	-0.530000	-0.198563	-0.159329
-0.670000	-0.530000	-0.287142	-0.230929
-0.650000	-0.530000	-0.297652	-0.242680
-0.630000	-0.530000	-0.295926	-0.248759
-0.610000	-0.530000	-0.295988	-0.257160
-0.590000	-0.530000	-0.296243	-0.266418
-0.570000	-0.530000	-0.296510	-0.276290
-0.550000	-0.530000	-0.297186	-0.286926
-0.530000	-0.530000	-0.298366	-0.298366
-0.510000	-0.530000	-0.299701	-0.310559
-0.490000	-0.530000	-0.300427	-0.323366
-0.470000	-0.530000	-0.299771	-0.336531
-0.450000	-0.530000	-0.297608	-0.349761
-0.430000	-0.530000	-0.294492	-0.362797
-0.410000	-0.530000	-0.290870	-0.375421
-0.390000	-0.530000	-0.286458	-0.387473
-0.370000	-0.530000	-0.280561	-0.398869
-0.350000	-0.530000	-0.272871	-0.409583
-0.330000	-0.530000	-0.263693	-0.419714
-0.310000	-0.530000	-0.253525	-0.429690
-0.290000	-0.530000	-0.242721	-0.440081
-0.270000	-0.530000	-0.231429	-0.450595
-0.250000	-0.530000	-0.219500	-0.460186
-0.230000	-0.530000	-0.206250	-0.469412
-0.210000	-0.530000	-0.191015	-0.478978
-0.190000	-0.530000	-0.174351	-0.487319
-0.170000	-0.530000	-0.157546	-0.494487
-0.150000	-0.530000	-0.140839	-0.496821
-0.130000	-0.530000	-0.123599	-0.501001
-0.110000	-0.530000	-0.105918	-0.508706
-0.090000	-0.530000	-0.089010	-0.518657
-0.070000	-0.530000	-0.072074	-0.520236
-0.050000	-0.530000	-0.053405	-0.521592
-0.030000	-0.530000	-0.032999	-0.522515
-0.010000	-0.530000	-0.011190	-0.522904
0.010000	-0.530000	0.011190	-0.522904
0.030000	-0.530000	0.032999	-0.522515
0.050000	-0.530000	0.053405	-0.521592
0.070000	-0.530000	0.072074	-0.520236
0.090000	-0.530000	0.089010	-0.518657
0.110000	-0.530000	0.105918	-0.508706
0.130000	-0.530000	0.123599	-0.501001
0.150000	-0.530000	0.140839	-0.496821
0.170000	-0.530000	0.157546	-0.494487
0.190000	-0.530000	0.174351	-0.487319
0.210000	-0.530000	0.191015	-0.478978
0.230000	-0.530000	0.206250	-0.469412
0.250000	-0.530000	0.219500	-0.460186
0.270000	-0.530000	0.231429	-0.450595
0.290000	-0.530000	0.242721	-0.440081
0.310000	-0.530000	0.253525	-0.429690
0.330000	-0.530000	0.263693	-0.419714
0.350000	-0.530000	0.272871	-0.409583
0.370000	-0.530000	0.280561	-0.398869
0.390000	-0.530000	0.286458	-0.387473
0.410000	-0.530000	0.290870	-0.375421
0.430000	-0.530000	0.294492	-0.362797
0.450000	-0.530000	0.297608	-0.349761
0.470000	-0.530000	0.299771	-0.336531
0.490000	-0.530000	0.300427	-0.323366
0.510000	-0.530000	0.299701	-0.310559
0.530000	-0.530000	0.298366	-0.298366
0.550000	-0.530000	0.297186	-0.286926
0.570000	-0.530000	0.296510	-0.276290
0.590000	-0.530000	0.296243	-0.266418
0.610000	-0.530000	0.295988	-0.257160
0.630000	-0.530000	0.295926	-0.248759
0.650000	-0.530000	0.297652	-0.242680
0.670000	-0.530000	0.287142	-0.230929
0.690000	-0.530000	0.198563	-0.159329
0.710000	-0.530000	0.035411	-0.019592
0.730000	-0.530000	-0.076969	0.061794
0.750000	-0.530000	-0.105520	0.077876
0.770000	-0.530000	-0.106433	0.078170
0.790000	-0.530000	-0.101057	0.076351
0.810000	-0.530000	-0.093310	0.074843
0.830000	-0.530000	-0.084169	0.073913
0.850000	-0.530000	-0.074370	0.073241
0.870000	-0.530000	-0.064466	0.072445
0.890000	-0.530000	-0.054675	0.071816
0.910000	-0.530000	-0.044872	0.071270
0.930000	-0.530000	-0.034934	0.070879
0.950000	-0.530000	-0.024975	0.070566
0.970000	-0.530000	-0.015006	0.070339
0.990000	-0.530000	-0.005002	0.070239

-0.990000	-0.510000	0.005054	0.071202
-0.970000	-0.510000	0.015169	0.071309
-0.950000	-0.510000	0.025249	0.071521
-0.930000	-0.510000	0.035291	0.071853
-0.910000	-0.510000	0.045330	0.072246
-0.890000	-0.510000	0.055242	0.072772
-0.870000	-0.510000	0.064914	0.073460
-0.850000	-0.510000	0.074701	0.074245
-0.830000	-0.510000	0.084736	0.074900
-0.810000	-0.510000	0.094344	0.075668
-0.790000	-0.510000	0.102389	0.076709
-0.770000	-0.510000	0.105955	0.076914
-0.750000	-0.510000	0.090831	0.068347
-0.730000	-0.510000	0.004089	0.013415
-0.710000	-0.510000	-0.161909	-0.120441
-0.690000	-0.510000	-0.281258	-0.214411
-0.670000	-0.510000	-0.304866	-0.232629
-0.650000	-0.510000	-0.303521	-0.238155
-0.630000	-0.510000	-0.304125	-0.246387
-0.610000	-0.510000	-0.305284	-0.255716
-0.590000	-0.510000	-0.306174	-0.265601
-0.570000	-0.510000	-0.307198	-0.276201
-0.550000	-0.510000	-0.308665	-0.287582
-0.530000	-0.510000	-0.310559	-0.299701
-0.510000	-0.510000	-0.312441	-0.312441
-0.490000	-0.510000	-0.313438	-0.325593
-0.470000	-0.510000	-0.312738	-0.338878
-0.450000	-0.510000	-0.310272	-0.352033
-0.430000	-0.510000	-0.306686	-0.364837
-0.410000	-0.510000	-0.302513	-0.377108
-0.390000	-0.510000	-0.297560	-0.388752
-0.370000	-0.510000	-0.291216	-0.399760
-0.350000	-0.510000	-0.283203	-0.410125
-0.330000	-0.510000	-0.273795	-0.419984
-0.310000	-0.510000	-0.263425	-0.429943
-0.290000	-0.510000	-0.252353	-0.440712
-0.270000	-0.510000	-0.240680	-0.451675
-0.250000	-0.510000	-0.228303	-0.461374
-0.230000	-0.510000	-0.214648	-0.470783
-0.210000	-0.510000	-0.199204	-0.480699
-0.190000	-0.510000	-0.182431	-0.489303
-0.170000	-0.510000	-0.165355	-0.497074
-0.150000	-0.510000	-0.147884	-0.501261
-0.130000	-0.510000	-0.129501	-0.506605
-0.110000	-0.510000	-0.110856	-0.513888
-0.090000	-0.510000	-0.093178	-0.521940
-0.070000	-0.510000	-0.075399	-0.524704
-0.050000	-0.510000	-0.055759	-0.526796
-0.030000	-0.510000	-0.034352	-0.528206
-0.010000	-0.510000	-0.011621	-0.528880
0.010000	-0.510000	0.011621	-0.528880
0.030000	-0.510000	0.034352	-0.528206
0.050000	-0.510000	0.055759	-0.526796
0.070000	-0.510000	0.075399	-0.524704
0.090000	-0.510000	0.093178	-0.521940
0.110000	-0.510000	0.110856	-0.513888
0.130000	-0.510000	0.129501	-0.506605
0.150000	-0.510000	0.147884	-0.501261
0.170000	-0.510000	0.165355	-0.497074
0.190000	-0.510000	0.182431	-0.489303
0.210000	-0.510000	0.199204	-0.480699
0.230000	-0.510000	0.214648	-0.470783
0.250000	-0.510000	0.228303	-0.461374
0.270000	-0.510000	0.240680	-0.451675
0.290000	-0.510000	0.252353	-0.440712
0.310000	-0.510000	0.263425	-0.429943
0.330000	-0.510000	0.273795	-0.419984
0.350000	-0.510000	0.283203	-0.410125
0.370000	-0.510000	0.291216	-0.399760
0.390000	-0.510000	0.297560	-0.388752
0.410000	-0.510000	0.302513	-0.377108
0.430000	-0.510000	0.306686	-0.364837
0.450000	-0.510000	0.310272	-0.352033
0.470000	-0.510000	0.312738	-0.338878
0.490000	-0.510000	0.313438	-0.325593
0.510000	-0.510000	0.312441	-0.312441
0.530000	-0.510000	0.310559	-0.299701
0.550000	-0.510000	0.308665	-0.287582
0.570000	-0.510000	0.307198	-0.276201
0.590000	-0.510000	0.306174	-0.265601
0.610000	-0.510000	0.305284	-0.255716
0.630000	-0.510000	0.304125	-0.246387
0.650000	-0.510000	0.303521	-0.238155
0.670000	-0.510000	0.304866	-0.232629
0.690000	-0.510000	0.281258	-0.214411
0.710000	-0.510000	0.161909	-0.120441
0.730000	-0.510000	-0.004089	0.013415
0.750000	-0.510000	-0.090831	0.068347
0.770000	-0.510000	-0.105955	0.076914
0.790000	-0.510000	-0.102389	0.076709
0.810000	-0.510000	-0.094344	0.075668
0.830000	-0.510000	-0.084736	0.074900
0.850000	-0.510000	-0.074701	0.074245
0.870000	-0.510000	-0.064914	0.073460
0.890000	-0.510000	-0.055242	0.072772
0.910000	-0.510000	-0.045330	0.072246
0.930000	-0.510000	-0.035291	0.071853
0.950000	-0.510000	-0.025249	0.071521
0.970000	-0.510000	-0.015169	0.071309
0.990000	-0.510000	-0.005054	0.071202

-0.990000	-0.490000	0.005111	0.071834
-0.970000	-0.490000	0.015329	0.071946
-0.950000	-0.490000	0.025524	0.072146
-0.930000	-0.490000	0.035665	0.072484
-0.910000	-0.490000	0.045797	0.072894
-0.890000	-0.490000	0.055895	0.073394
-0.870000	-0.490000	0.065798	0.074198
-0.850000	-0.490000	0.075625	0.074883
-0.830000	-0.490000	0.085565	0.075524
-0.810000	-0.490000	0.095147	0.076139
-0.790000	-0.490000	0.102326	0.076335
-0.770000	-0.490000	0.098087	0.072134
-0.750000	-0.490000	0.041544	0.040253
-0.730000	-0.490000	-0.112067	-0.072229
-0.710000	-0.490000	-0.262793	-0.190385
-0.690000	-0.490000	-0.310504	-0.222219
-0.670000	-0.490000	-0.310797	-0.227486
-0.650000	-0.490000	-0.311307	-0.235114
-0.630000	-0.490000	-0.313411	-0.244359
-0.610000	-0.490000	-0.315202	-0.254158
-0.590000	-0.490000	-0.316817	-0.264614
-0.570000	-0.490000	-0.318650	-0.275844
-0.550000	-0.490000	-0.320871	-0.287825
-0.530000	-0.490000	-0.323366	-0.300427
-0.510000	-0.490000	-0.325593	-0.313438
-0.490000	-0.490000	-0.326625	-0.326625
-0.470000	-0.490000	-0.325692	-0.339787
-0.450000	-0.490000	-0.322813	-0.352758
-0.430000	-0.490000	-0.318707	-0.365362
-0.410000	-0.490000	-0.313976	-0.377418
-0.390000	-0.490000	-0.308519	-0.388843
-0.370000	-0.490000	-0.301787	-0.399646
-0.350000	-0.490000	-0.293492	-0.409806
-0.330000	-0.490000	-0.283862	-0.419483
-0.310000	-0.490000	-0.273285	-0.429477
-0.290000	-0.490000	-0.262013	-0.440633
-0.270000	-0.490000	-0.250137	-0.452037
-0.250000	-0.490000	-0.237491	-0.461928
-0.230000	-0.490000	-0.223516	-0.471574
-0.210000	-0.490000	-0.207832	-0.481745
-0.190000	-0.490000	-0.190755	-0.490788
-0.170000	-0.490000	-0.173109	-0.499307
-0.150000	-0.490000	-0.154976	-0.505652
-0.130000	-0.490000	-0.136068	-0.512234
-0.110000	-0.490000	-0.116878	-0.519240
-0.090000	-0.490000	-0.098061	-0.525960
-0.070000	-0.490000	-0.078847	-0.529820
-0.050000	-0.490000	-0.058034	-0.532631
-0.030000	-0.490000	-0.035617	-0.534506
-0.010000	-0.490000	-0.012019	-0.535438
0.010000	-0.490000	0.012019	-0.535438
0.030000	-0.490000	0.035617	-0.534506
0.050000	-0.490000	0.058034	-0.532631
0.070000	-0.490000	0.078847	-0.529820
0.090000	-0.490000	0.098061	-0.525960
0.110000	-0.490000	0.116878	-0.519240
0.130000	-0.490000	0.136068	-0.512234
0.150000	-0.490000	0.154976	-0.505652
0.170000	-0.490000	0.173109	-0.499307
0.190000	-0.490000	0.190755	-0.490788
0.210000	-0.490000	0.207832	-0.481745
0.230000	-0.490000	0.223516	-0.471574
0.250000	-0.490000	0.237491	-0.461928
0.270000	-0.490000	0.250137	-0.452037
0.290000	-0.490000	0.262013	-0.440633
0.310000	-0.490000	0.273285	-0.429477
0.330000	-0.490000	0.283862	-0.419483
0.350000	-0.490000	0.293492	-0.409806
0.370000	-0.490000	0.301787	-0.399646
0.390000	-0.490000	0.308519	-0.388843
0.410000	-0.490000	0.313976	-0.377418
0.430000	-0.490000	0.318707	-0.365362
0.450000	-0.490000	0.322813	-0.352758
0.470000	-0.490000	0.325692	-0.339787
0.490000	-0.490000	0.326625	-0.326625
0.510000	-0.490000	0.325593	-0.313438
0.530000	-0.490000	0.323366	-0.300427
0.550000	-0.490000	0.320871	-0.287825
0.570000	-0.490000	0.318650	-0.275844
0.590000	-0.490000	0.316817	-0.264614
0.610000	-0.490000	0.315202	-0.254158
0.630000	-0.490000	0.313411	-0.244359
0.650000	-0.490000	0.311307	-0.235114
0.670000	-0.490000	0.310797	-0.227486
0.690000	-0.490000	0.310504	-0.222219
0.710000	-0.490000	0.262793	-0.190385
0.730000	-0.490000	0.112067	-0.072229
0.750000	-0.490000	-0.041544	0.040253
0.770000	-0.490000	-0.098087	0.072134
0.790000	-0.490000	-0.102326	0.076335
0.810000	-0.490000	-0.095147	0.076139
0.830000	-0.490000	-0.085565	0.075524
0.850000	-0.490000	-0.075625	0.074883
0.870000	-0.490000	-0.065798	0.074198
0.890000	-0.490000	-0.055895	0.073394
0.910000	-0.490000	-0.045797	0.072894
0.930000	-0.490000	-0.035665	0.072484
0.950000	-0.490000	-0.025524	0.072146
0.970000	-0.490000	-0.015329	0.071946
0.990000	-0.490000	-0.005111	0.071834

-0.990000	-0.470000	0.005168	0.072132
-0.970000	-0.470000	0.015485	0.072243
-0.950000	-0.470000	0.025792	0.072442
-0.930000	-0.470000	0.036045	0.072769
-0.910000	-0.470000	0.046246	0.073204
-0.890000	-0.470000	0.056374	0.073720
-0.870000	-0.470000	0.066382	0.074454
-0.850000	-0.470000	0.076322	0.075152
-0.830000	-0.470000	0.086194	0.075801
-0.810000	-0.470000	0.095237	0.076108
-0.790000	-0.470000	0.098418	0.074219
-0.770000	-0.470000	0.069656	0.058018
-0.750000	-0.470000	-0.053901	-0.020864
-0.730000	-0.470000	-0.226242	-0.153517
-0.710000	-0.470000	-0.311437	-0.209826
-0.690000	-0.470000	-0.318322	-0.216942
-0.670000	-0.470000	-0.317713	-0.223393
-0.650000	-0.470000	-0.320344	-0.232259
-0.630000	-0.470000	-0.323151	-0.241787
-0.610000	-0.470000	-0.325612	-0.251922
-0.590000	-0.470000	-0.328054	-0.262847
-0.570000	-0.470000	-0.330710	-0.274565
-0.550000	-0.470000	-0.333613	-0.286957
-0.530000	-0.470000	-0.336531	-0.299771
-0.510000	-0.470000	-0.338878	-0.312738
-0.490000	-0.470000	-0.339787	-0.325692
-0.470000	-0.470000	-0.338589	-0.338589
-0.450000	-0.470000	-0.335367	-0.351384
-0.430000	-0.470000	-0.330850	-0.363917
-0.410000	-0.470000	-0.325677	-0.375959
-0.390000	-0.470000	-0.319830	-0.387399
-0.370000	-0.470000	-0.312809	-0.398246
-0.350000	-0.470000	-0.304280	-0.408458
-0.330000	-0.470000	-0.294385	-0.418191
-0.310000	-0.470000	-0.283507	-0.428367
-0.290000	-0.470000	-0.272004	-0.439904
-0.270000	-0.470000	-0.260034	-0.451739
-0.250000	-0.470000	-0.247292	-0.462053
-0.230000	-0.470000	-0.233122	-0.472130
-0.210000	-0.470000	-0.217201	-0.482604
-0.190000	-0.470000	-0.199706	-0.492349
-0.170000	-0.470000	-0.181321	-0.501734
-0.150000	-0.470000	-0.162498	-0.509928
-0.130000	-0.470000	-0.143203	-0.517660
-0.110000	-0.470000	-0.123516	-0.524878
-0.090000	-0.470000	-0.103518	-0.531263
-0.070000	-0.470000	-0.082793	-0.535943
-0.050000	-0.470000	-0.060699	-0.539361
-0.030000	-0.470000	-0.037149	-0.541636
-0.010000	-0.470000	-0.012516	-0.542778
0.010000	-0.470000	0.012516	-0.542778
0.030000	-0.470000	0.037149	-0.541636
0.050000	-0.470000	0.060699	-0.539361
0.070000	-0.470000	0.082793	-0.535943
0.090000	-0.470000	0.103518	-0.531263
0.110000	-0.470000	0.123516	-0.524878
0.130000	-0.470000	0.143203	-0.517660
0.150000	-0.470000	0.162498	-0.509928
0.170000	-0.470000	0.181321	-0.501734
0.190000	-0.470000	0.199706	-0.492349
0.210000	-0.470000	0.217201	-0.482604
0.230000	-0.470000	0.233122	-0.472130
0.250000	-0.470000	0.247292	-0.462053
0.270000	-0.470000	0.260034	-0.451739
0.290000	-0.470000	0.272004	-0.439904
0.310000	-0.470000	0.283507	-0.428367
0.330000	-0.470000	0.294385	-0.418191
0.350000	-0.470000	0.304280	-0.408458
0.370000	-0.470000	0.312809	-0.398246
0.390000	-0.470000	0.319830	-0.387399
0.410000	-0.470000	0.325677	-0.375959
0.430000	-0.470000	0.330850	-0.363917
0.450000	-0.470000	0.335367	-0.351384
0.470000	-0.470000	0.338589	-0.338589
0.490000	-0.470000	0.339787	-0.325692
0.510000	-0.470000	0.338878	-0.312738
0.530000	-0.470000	0.336531	-0.299771
0.550000	-0.470000	0.333613	-0.286957
0.570000	-0.470000	0.330710	-0.274565
0.590000	-0.470000	0.328054	-0.262847
0.610000	-0.470000	0.325612	-0.251922
0.630000	-0.470000	0.323151	-0.241787
0.650000	-0.470000	0.320344	-0.232259
0.670000	-0.470000	0.317713	-0.223393
0.690000	-0.470000	0.318322	-0.216942
0.710000	-0.470000	0.311437	-0.209826
0.730000	-0.470000	0.226242	-0.153517
0.750000	-0.470000	0.053901	-0.020864
0.770000	-0.470000	-0.069656	0.058018
0.790000	-0.470000	-0.098418	0.074219
0.810000	-0.470000	-0.095237	0.076108
0.830000	-0.470000	-0.086194	0.075801
0.850000	-0.470000	-0.076322	0.075152
0.870000	-0.470000	-0.066382	0.074454
0.890000	-0.470000	-0.056374	0.073720
0.910000	-0.470000	-0.046246	0.073204
0.930000	-0.470000	-0.036045	0.072769
0.950000	-0.470000	-0.025792	0.072442
0.970000	-0.470000	-0.015485	0.072243
0.990000	-0.470000	-0.005168	0.072132

-0.990000	-0.450000	0.005224	0.072103
-0.970000	-0.450000	0.015644	0.072207
-0.950000	-0.450000	0.026055	0.072412
-0.930000	-0.450000	0.036433	0.072722
-0.910000	-0.450000	0.046755	0.073158
-0.890000	-0.450000	0.057042	0.073760
-0.870000	-0.450000	0.067189	0.074356
-0.850000	-0.450000	0.077103	0.075034
-0.830000	-0.450000	0.086617	0.075614
-0.810000	-0.450000	0.093612	0.075108
-0.790000	-0.450000	0.084254	0.067781
-0.770000	-0.450000	0.002556	0.023029
-0.750000	-0.450000	-0.169954	-0.100759
-0.730000	-0.450000	-0.300538	-0.191108
-0.710000	-0.450000	-0.326231	-0.206522
-0.690000	-0.450000	-0.324079	-0.211426
-0.670000	-0.450000	-0.326094	-0.219535
-0.650000	-0.450000	-0.329694	-0.228637
-0.630000	-0.450000	-0.333123	-0.238297
-0.610000	-0.450000	-0.336415	-0.248765
-0.590000	-0.450000	-0.339755	-0.260112
-0.570000	-0.450000	-0.343208	-0.272225
-0.550000	-0.450000	-0.346647	-0.284842
-0.530000	-0.450000	-0.349761	-0.297608
-0.510000	-0.450000	-0.352033	-0.310272
-0.490000	-0.450000	-0.352758	-0.322813
-0.470000	-0.450000	-0.351384	-0.335367
-0.450000	-0.450000	-0.347996	-0.347996
-0.430000	-0.450000	-0.343264	-0.360524
-0.410000	-0.450000	-0.337832	-0.372647
-0.390000	-0.450000	-0.331771	-0.384225
-0.370000	-0.450000	-0.324632	-0.395307
-0.350000	-0.450000	-0.315994	-0.405857
-0.330000	-0.450000	-0.305859	-0.415993
-0.310000	-0.450000	-0.294597	-0.426611
-0.290000	-0.450000	-0.282743	-0.438557
-0.270000	-0.450000	-0.270611	-0.450838
-0.250000	-0.450000	-0.257810	-0.461878
-0.230000	-0.450000	-0.243578	-0.472666
-0.210000	-0.450000	-0.227527	-0.483652
-0.190000	-0.450000	-0.209706	-0.494308
-0.170000	-0.450000	-0.190673	-0.504679
-0.150000	-0.450000	-0.171081	-0.514305
-0.130000	-0.450000	-0.151106	-0.523117
-0.110000	-0.450000	-0.130621	-0.530986
-0.090000	-0.450000	-0.109443	-0.537762
-0.070000	-0.450000	-0.087309	-0.543126
-0.050000	-0.450000	-0.063869	-0.547099
-0.030000	-0.450000	-0.039035	-0.549746
-0.010000	-0.450000	-0.013143	-0.551078
0.010000	-0.450000	0.013143	-0.551078
0.030000	-0.450000	0.039035	-0.549746
0.050000	-0.450000	0.063869	-0.547099
0.070000	-0.450000	0.087309	-0.543126
0.090000	-0.450000	0.109443	-0.537762
0.110000	-0.450000	0.130621	-0.530986
0.130000	-0.450000	0.151106	-0.523117
0.150000	-0.450000	0.171081	-0.514305
0.170000	-0.450000	0.190673	-0.504679
0.190000	-0.450000	0.209706	-0.494308
0.210000	-0.450000	0.227527	-0.483652
0.230000	-0.450000	0.243578	-0.472666
0.250000	-0.450000	0.257810	-0.461878
0.270000	-0.450000	0.270611	-0.450838
0.290000	-0.450000	0.282743	-0.438557
0.310000	-0.450000	0.294597	-0.426611
0.330000	-0.450000	0.305859	-0.415993
0.350000	-0.450000	0.315994	-0.405857
0.370000	-0.450000	0.324632	-0.395307
0.390000	-0.450000	0.331771	-0.384225
0.410000	-0.450000	0.337832	-0.372647
0.430000	-0.450000	0.343264	-0.360524
0.450000	-0.450000	0.347996	-0.347996
0.470000	-0.450000	0.351384	-0.335367
0.490000	-0.450000	0.352758	-0.322813
0.510000	-0.450000	0.352033	-0.310272
0.530000	-0.450000	0.349761	-0.297608
0.550000	-0.450000	0.346647	-0.284842
0.570000	-0.450000	0.343208	-0.272225
0.590000	-0.450000	0.339755	-0.260112
0.610000	-0.450000	0.336415	-0.248765
0.630000	-0.450000	0.333123	-0.238297
0.650000	-0.450000	0.329694	-0.228637
0.670000	-0.450000	0.326094	-0.219535
0.690000	-0.450000	0.324079	-0.211426
0.710000	-0.450000	0.326231	-0.206522
0.730000	-0.450000	0.300538	-0.191108
0.750000	-0.450000	0.169954	-0.100759
0.770000	-0.450000	-0.002556	0.023029
0.790000	-0.450000	-0.084254	0.067781
0.810000	-0.450000	-0.093612	0.075108
0.830000	-0.450000	-0.086617	0.075614
0.850000	-0.450000	-0.077103	0.075034
0.870000	-0.450000	-0.067189	0.074356
0.890000	-0.450000	-0.057042	0.073760
0.910000	-0.450000	-0.046755	0.073158
0.930000	-0.450000	-0.036433	0.072722
0.950000	-0.450000	-0.026055	0.072412
0.970000	-0.450000	-0.015644	0.072207
0.990000	-0.450000	-0.005224	0.072103

-0.990000	-0.430000	0.005273	0.071749
-0.970000	-0.430000	0.015798	0.071845
-0.950000	-0.430000	0.026312	0.072055
-0.930000	-0.430000	0.036797	0.072357
-0.910000	-0.430000	0.047126	0.072836
-0.890000	-0.430000	0.057443	0.073399
-0.870000	-0.430000	0.067765	0.073938
-0.850000	-0.430000	0.077697	0.074555
-0.830000	-0.430000	0.086329	0.074828
-0.810000	-0.430000	0.087447	0.072140
-0.790000	-0.430000	0.045950	0.051348
-0.770000	-0.430000	-0.099033	-0.038460
-0.750000	-0.430000	-0.267648	-0.158312
-0.730000	-0.430000	-0.331926	-0.195061
-0.710000	-0.430000	-0.331839	-0.199605
-0.690000	-0.430000	-0.331378	-0.206441
-0.670000	-0.430000	-0.334937	-0.215064
-0.650000	-0.430000	-0.339134	-0.224221
-0.630000	-0.430000	-0.343367	-0.234167
-0.610000	-0.430000	-0.347623	-0.245081
-0.590000	-0.430000	-0.351876	-0.256885
-0.570000	-0.430000	-0.356005	-0.269320
-0.550000	-0.430000	-0.359742	-0.281983
-0.530000	-0.430000	-0.362797	-0.294492
-0.510000	-0.430000	-0.364837	-0.306686
-0.490000	-0.430000	-0.365362	-0.318707
-0.470000	-0.430000	-0.363917	-0.330850
-0.450000	-0.430000	-0.360524	-0.343264
-0.430000	-0.430000	-0.355738	-0.355738
-0.410000	-0.430000	-0.350191	-0.367883
-0.390000	-0.430000	-0.344061	-0.379551
-0.370000	-0.430000	-0.336977	-0.390901
-0.350000	-0.430000	-0.328435	-0.401980
-0.330000	-0.430000	-0.318266	-0.412842
-0.310000	-0.430000	-0.306767	-0.424192
-0.290000	-0.430000	-0.294581	-0.436649
-0.270000	-0.430000	-0.282178	-0.449448
-0.250000	-0.430000	-0.269228	-0.461467
-0.230000	-0.430000	-0.254966	-0.473237
-0.210000	-0.430000	-0.238874	-0.485032
-0.190000	-0.430000	-0.220853	-0.496722
-0.170000	-0.430000	-0.201323	-0.508183
-0.150000	-0.430000	-0.180932	-0.519030
-0.130000	-0.430000	-0.159992	-0.528930
-0.110000	-0.430000	-0.138406	-0.537685
-0.090000	-0.430000	-0.115944	-0.545178
-0.070000	-0.430000	-0.092385	-0.551231
-0.050000	-0.430000	-0.067499	-0.555767
-0.030000	-0.430000	-0.041229	-0.558797
-0.010000	-0.430000	-0.013880	-0.560321
0.010000	-0.430000	0.013880	-0.560321
0.030000	-0.430000	0.041229	-0.558797
0.050000	-0.430000	0.067499	-0.555767
0.070000	-0.430000	0.092385	-0.551231
0.090000	-0.430000	0.115944	-0.545178
0.110000	-0.430000	0.138406	-0.537685
0.130000	-0.430000	0.159992	-0.528930
0.150000	-0.430000	0.180932	-0.519030
0.170000	-0.430000	0.201323	-0.508183
0.190000	-0.430000	0.220853	-0.496722
0.210000	-0.430000	0.238874	-0.485032
0.230000	-0.430000	0.254966	-0.473237
0.250000	-0.430000	0.269228	-0.461467
0.270000	-0.430000	0.282178	-0.449448
0.290000	-0.430000	0.294581	-0.436649
0.310000	-0.430000	0.306767	-0.424192
0.330000	-0.430000	0.318266	-0.412842
0.350000	-0.430000	0.328435	-0.401980
0.370000	-0.430000	0.336977	-0.390901
0.390000	-0.430000	0.344061	-0.379551
0.410000	-0.430000	0.350191	-0.367883
0.430000	-0.430000	0.355738	-0.355738
0.450000	-0.430000	0.360524	-0.343264
0.470000	-0.430000	0.363917	-0.330850
0.490000	-0.430000	0.365362	-0.318707
0.510000	-0.430000	0.364837	-0.306686
0.530000	-0.430000	0.362797	-0.294492
0.550000	-0.430000	0.359742	-0.281983
0.570000	-0.430000	0.356005	-0.269320
0.590000	-0.430000	0.351876	-0.256885
0.610000	-0.430000	0.347623	-0.245081
0.630000	-0.430000	0.343367	-0.234167
0.650000	-0.430000	0.339134	-0.224221
0.670000	-0.430000	0.334937	-0.215064
0.690000	-0.430000	0.331378	-0.206441
0.710000	-0.430000	0.331839	-0.199605
0.730000	-0.430000	0.331926	-0.195061
0.750000	-0.430000	0.267648	-0.158312
0.770000	-0.430000	0.099033	-0.038460
0.790000	-0.430000	-0.045950	0.051348
0.810000	-0.430000	-0.087447	0.072140
0.830000	-0.430000	-0.086329	0.074828
0.850000	-0.430000	-0.077697	0.074555
0.870000	-0.430000	-0.067765	0.073938
0.890000	-0.430000	-0.057443	0.073399
0.910000	-0.430000	-0.047126	0.072836
0.930000	-0.430000	-0.036797	0.072357
0.950000	-0.430000	-0.026312	0.072055
0.970000	-0.430000	-0.015798	0.071845
0.990000	-0.430000	-0.005273	0.071749

-0.990000	-0.410000	0.005322	0.071065
-0.970000	-0.410000	0.015954	0.071157
-0.950000	-0.410000	0.026572	0.071362
-0.930000	-0.410000	0.037219	0.071624
-0.910000	-0.410000	0.047742	0.072230
-0.890000	-0.410000	0.058117	0.072706
-0.870000	-0.410000	0.068412	0.073190
-0.850000	-0.410000	0.078048	0.073661
-0.830000	-0.410000	0.084238	0.073106
-0.810000	-0.410000	0.070097	0.065043
-0.790000	-0.410000	-0.026741	0.016230
-0.770000	-0.410000	-0.206950	-0.104895
-0.750000	-0.410000	-0.326156	-0.178209
-0.730000	-0.410000	-0.341987	-0.188200
-0.710000	-0.410000	-0.337723	-0.193305
-0.690000	-0.410000	-0.339621	-0.201365
-0.670000	-0.410000	-0.343928	-0.210162
-0.650000	-0.410000	-0.348850	-0.219607
-0.630000	-0.410000	-0.354067	-0.230044
-0.610000	-0.410000	-0.359316	-0.241481
-0.590000	-0.410000	-0.364363	-0.253694
-0.570000	-0.410000	-0.368915	-0.266280
-0.550000	-0.410000	-0.372655	-0.278779
-0.530000	-0.410000	-0.375421	-0.290870
-0.510000	-0.410000	-0.377108	-0.302513
-0.490000	-0.410000	-0.377418	-0.313976
-0.470000	-0.410000	-0.375959	-0.325677
-0.450000	-0.410000	-0.372647	-0.337832
-0.430000	-0.410000	-0.367883	-0.350191
-0.410000	-0.410000	-0.362263	-0.362263
-0.390000	-0.410000	-0.356090	-0.373902
-0.370000	-0.410000	-0.349128	-0.385435
-0.350000	-0.410000	-0.340866	-0.397066
-0.330000	-0.410000	-0.331004	-0.408792
-0.310000	-0.410000	-0.319703	-0.421061
-0.290000	-0.410000	-0.307523	-0.434195
-0.270000	-0.410000	-0.294941	-0.447684
-0.250000	-0.410000	-0.281783	-0.460842
-0.230000	-0.410000	-0.267426	-0.473799
-0.210000	-0.410000	-0.251286	-0.486679
-0.190000	-0.410000	-0.233109	-0.499494
-0.170000	-0.410000	-0.213151	-0.512097
-0.150000	-0.410000	-0.191962	-0.524116
-0.130000	-0.410000	-0.169927	-0.535139
-0.110000	-0.410000	-0.147061	-0.544893
-0.090000	-0.410000	-0.123180	-0.553232
-0.070000	-0.410000	-0.098082	-0.560015
-0.050000	-0.410000	-0.071603	-0.565141
-0.030000	-0.410000	-0.043718	-0.568577
-0.010000	-0.410000	-0.014718	-0.570306
0.010000	-0.410000	0.014718	-0.570306
0.030000	-0.410000	0.043718	-0.568577
0.050000	-0.410000	0.071603	-0.565141
0.070000	-0.410000	0.098082	-0.560015
0.090000	-0.410000	0.123180	-0.553232
0.110000	-0.410000	0.147061	-0.544893
0.130000	-0.410000	0.169927	-0.535139
0.150000	-0.410000	0.191962	-0.524116
0.170000	-0.410000	0.213151	-0.512097
0.190000	-0.410000	0.233109	-0.499494
0.210000	-0.410000	0.251286	-0.486679
0.230000	-0.410000	0.267426	-0.473799
0.250000	-0.410000	0.281783	-0.460842
0.270000	-0.410000	0.294941	-0.447684
0.290000	-0.410000	0.307523	-0.434195
0.310000	-0.410000	0.319703	-0.421061
0.330000	-0.410000	0.331004	-0.408792
0.350000	-0.410000	0.340866	-0.397066
0.370000	-0.410000	0.349128	-0.385435
0.390000	-0.410000	0.356090	-0.373902
0.410000	-0.410000	0.362263	-0.362263
0.430000	-0.410000	0.367883	-0.350191
0.450000	-0.410000	0.372647	-0.337832
0.470000	-0.410000	0.375959	-0.325677
0.490000	-0.410000	0.377418	-0.313976
0.510000	-0.410000	0.377108	-0.302513
0.530000	-0.410000	0.375421	-0.290870
0.550000	-0.410000	0.372655	-0.278779
0.570000	-0.410000	0.368915	-0.266280
0.590000	-0.410000	0.364363	-0.253694
0.610000	-0.410000	0.359316	-0.241481
0.630000	-0.410000	0.354067	-0.230044
0.650000	-0.410000	0.348850	-0.219607
0.670000	-0.410000	0.343928	-0.210162
0.690000	-0.410000	0.339621	-0.201365
0.710000	-0.410000	0.337723	-0.193305
0.730000	-0.410000	0.341987	-0.188200
0.750000	-0.410000	0.326156	-0.178209
0.770000	-0.410000	0.206950	-0.104895
0.790000	-0.410000	0.026741	0.016230
0.810000	-0.410000	-0.070097	0.065043
0.830000	-0.410000	-0.084238	0.073106
0.850000	-0.410000	-0.078048	0.073661
0.870000	-0.410000	-0.068412	0.073190
0.890000	-0.410000	-0.058117	0.072706
0.910000	-0.410000	-0.047742	0.072230
0.930000	-0.410000	-0.037219	0.071624
0.950000	-0.410000	-0.026572	0.071362
0.970000	-0.410000	-0.015954	0.071157
0.990000	-0.410000	-0.005322	0.071065

-0.990000	-0.390000	0.005367	0.070052
-0.970000	-0.390000	0.016099	0.070148
-0.950000	-0.390000	0.026784	0.070360
-0.930000	-0.390000	0.037323	0.070685
-0.910000	-0.390000	0.047866	0.071171
-0.890000	-0.390000	0.058467	0.071631
-0.870000	-0.390000	0.068814	0.072085
-0.850000	-0.390000	0.077662	0.072242
-0.830000	-0.390000	0.077756	0.069715
-0.810000	-0.390000	0.030228	0.049515
-0.790000	-0.390000	-0.123887	-0.037708
-0.770000	-0.390000	-0.293049	-0.146556
-0.750000	-0.390000	-0.351130	-0.176436
-0.730000	-0.390000	-0.347216	-0.180492
-0.710000	-0.390000	-0.345138	-0.187611
-0.690000	-0.390000	-0.348344	-0.196245
-0.670000	-0.390000	-0.353247	-0.205323
-0.650000	-0.390000	-0.359049	-0.215220
-0.630000	-0.390000	-0.365265	-0.226135
-0.610000	-0.390000	-0.371374	-0.237940
-0.590000	-0.390000	-0.376962	-0.250303
-0.570000	-0.390000	-0.381634	-0.262751
-0.550000	-0.390000	-0.385133	-0.274872
-0.530000	-0.390000	-0.387473	-0.286458
-0.510000	-0.390000	-0.388752	-0.297560
-0.490000	-0.390000	-0.388843	-0.308519
-0.470000	-0.390000	-0.387399	-0.319830
-0.450000	-0.390000	-0.384225	-0.331771
-0.430000	-0.390000	-0.379551	-0.344061
-0.410000	-0.390000	-0.373902	-0.356090
-0.390000	-0.390000	-0.367684	-0.367684
-0.370000	-0.390000	-0.360844	-0.379344
-0.350000	-0.390000	-0.352965	-0.391451
-0.330000	-0.390000	-0.343698	-0.403977
-0.310000	-0.390000	-0.333043	-0.417175
-0.290000	-0.390000	-0.321319	-0.431146
-0.270000	-0.390000	-0.308848	-0.445546
-0.250000	-0.390000	-0.295579	-0.459943
-0.230000	-0.390000	-0.281094	-0.474216
-0.210000	-0.390000	-0.264857	-0.488359
-0.190000	-0.390000	-0.246518	-0.502380
-0.170000	-0.390000	-0.226149	-0.516152
-0.150000	-0.390000	-0.204162	-0.529340
-0.130000	-0.390000	-0.180960	-0.541516
-0.110000	-0.390000	-0.156686	-0.552342
-0.090000	-0.390000	-0.131241	-0.561615
-0.070000	-0.390000	-0.104458	-0.569187
-0.050000	-0.390000	-0.076213	-0.574940
-0.030000	-0.390000	-0.046515	-0.578807
-0.010000	-0.390000	-0.015659	-0.580751
0.010000	-0.390000	0.015659	-0.580751
0.030000	-0.390000	0.046515	-0.578807
0.050000	-0.390000	0.076213	-0.574940
0.070000	-0.390000	0.104458	-0.569187
0.090000	-0.390000	0.131241	-0.561615
0.110000	-0.390000	0.156686	-0.552342
0.130000	-0.390000	0.180960	-0.541516
0.150000	-0.390000	0.204162	-0.529340
0.170000	-0.390000	0.226149	-0.516152
0.190000	-0.390000	0.246518	-0.502380
0.210000	-0.390000	0.264857	-0.488359
0.230000	-0.390000	0.281094	-0.474216
0.250000	-0.390000	0.295579	-0.459943
0.270000	-0.390000	0.308848	-0.445546
0.290000	-0.390000	0.321319	-0.431146
0.310000	-0.390000	0.333043	-0.417175
0.330000	-0.390000	0.343698	-0.403977
0.350000	-0.390000	0.352965	-0.391451
0.370000	-0.390000	0.360844	-0.379344
0.390000	-0.390000	0.367684	-0.367684
0.410000	-0.390000	0.373902	-0.356090
0.430000	-0.390000	0.379551	-0.344061
0.450000	-0.390000	0.384225	-0.331771
0.470000	-0.390000	0.387399	-0.319830
0.490000	-0.390000	0.388843	-0.308519
0.510000	-0.390000	0.388752	-0.297560
0.530000	-0.390000	0.387473	-0.286458
0.550000	-0.390000	0.385133	-0.274872
0.570000	-0.390000	0.381634	-0.262751
0.590000	-0.390000	0.376962	-0.250303
0.610000	-0.390000	0.371374	-0.237940
0.630000	-0.390000	0.365265	-0.226135
0.650000	-0.390000	0.359049	-0.215220
0.670000	-0.390000	0.353247	-0.205323
0.690000	-0.390000	0.348344	-0.196245
0.710000	-0.390000	0.345138	-0.187611
0.730000	-0.390000	0.347216	-0.180492
0.750000	-0.390000	0.351130	-0.176436
0.770000	-0.390000	0.293049	-0.146556
0.790000	-0.390000	0.123887	-0.037708
0.810000	-0.390000	-0.030228	0.049515
0.830000	-0.390000	-0.077756	0.069715
0.850000	-0.390000	-0.077662	0.072242
0.870000	-0.390000	-0.068814	0.072085
0.890000	-0.390000	-0.058467	0.071631
0.910000	-0.390000	-0.047866	0.071171
0.930000	-0.390000	-0.037323	0.070685
0.950000	-0.390000	-0.026784	0.070360
0.970000	-0.390000	-0.016099	0.070148
0.990000	-0.390000	-0.005367	0.070052

-0.990000	-0.370000	0.005419	0.068715
-0.970000	-0.370000	0.016267	0.068815
-0.950000	-0.370000	0.027116	0.069005
-0.930000	-0.370000	0.037895	0.069493
-0.910000	-0.370000	0.048563	0.069768
-0.890000	-0.370000	0.059077	0.070190
-0.870000	-0.370000	0.069070	0.070575
-0.850000	-0.370000	0.075710	0.070060
-0.830000	-0.370000	0.061420	0.063208
-0.810000	-0.370000	-0.037568	0.019905
-0.790000	-0.370000	-0.222517	-0.091585
-0.770000	-0.370000	-0.345416	-0.159373
-0.750000	-0.370000	-0.360372	-0.168541
-0.730000	-0.370000	-0.353342	-0.173825
-0.710000	-0.370000	-0.353608	-0.182224
-0.690000	-0.370000	-0.357447	-0.191173
-0.670000	-0.370000	-0.362957	-0.200537
-0.650000	-0.370000	-0.369618	-0.210737
-0.630000	-0.370000	-0.376676	-0.221836
-0.610000	-0.370000	-0.383404	-0.233657
-0.590000	-0.370000	-0.389251	-0.245810
-0.570000	-0.370000	-0.393818	-0.257850
-0.550000	-0.370000	-0.396970	-0.269470
-0.530000	-0.370000	-0.398869	-0.280561
-0.510000	-0.370000	-0.399760	-0.291216
-0.490000	-0.370000	-0.399646	-0.301787
-0.470000	-0.370000	-0.398246	-0.312809
-0.450000	-0.370000	-0.395307	-0.324632
-0.430000	-0.370000	-0.390901	-0.336977
-0.410000	-0.370000	-0.385435	-0.349128
-0.390000	-0.370000	-0.379344	-0.360844
-0.370000	-0.370000	-0.372732	-0.372732
-0.350000	-0.370000	-0.365328	-0.385309
-0.330000	-0.370000	-0.356791	-0.398542
-0.310000	-0.370000	-0.346973	-0.412597
-0.290000	-0.370000	-0.335947	-0.427481
-0.270000	-0.370000	-0.323843	-0.442931
-0.250000	-0.370000	-0.310636	-0.458599
-0.230000	-0.370000	-0.296061	-0.474235
-0.210000	-0.370000	-0.279682	-0.489721
-0.190000	-0.370000	-0.261126	-0.505008
-0.170000	-0.370000	-0.240324	-0.519981
-0.150000	-0.370000	-0.217536	-0.534356
-0.130000	-0.370000	-0.193137	-0.547723
-0.110000	-0.370000	-0.167359	-0.559698
-0.090000	-0.370000	-0.140211	-0.570005
-0.070000	-0.370000	-0.111579	-0.578455
-0.050000	-0.370000	-0.081375	-0.584900
-0.030000	-0.370000	-0.049647	-0.589238
-0.010000	-0.370000	-0.016710	-0.591415
0.010000	-0.370000	0.016710	-0.591415
0.030000	-0.370000	0.049647	-0.589238
0.050000	-0.370000	0.081375	-0.584900
0.070000	-0.370000	0.111579	-0.578455
0.090000	-0.370000	0.140211	-0.570005
0.110000	-0.370000	0.167359	-0.559698
0.130000	-0.370000	0.193137	-0.547723
0.150000	-0.370000	0.217536	-0.534356
0.170000	-0.370000	0.240324	-0.519981
0.190000	-0.370000	0.261126	-0.505008
0.210000	-0.370000	0.279682	-0.489721
0.230000	-0.370000	0.296061	-0.474235
0.250000	-0.370000	0.310636	-0.458599
0.270000	-0.370000	0.323843	-0.442931
0.290000	-0.370000	0.335947	-0.427481
0.310000	-0.370000	0.346973	-0.412597
0.330000	-0.370000	0.356791	-0.398542
0.350000	-0.370000	0.365328	-0.385309
0.370000	-0.370000	0.372732	-0.372732
0.390000	-0.370000	0.379344	-0.360844
0.410000	-0.370000	0.385435	-0.349128
0.430000	-0.370000	0.390901	-0.336977
0.450000	-0.370000	0.395307	-0.324632
0.470000	-0.370000	0.398246	-0.312809
0.490000	-0.370000	0.399646	-0.301787
0.510000	-0.370000	0.399760	-0.291216
0.530000	-0.370000	0.398869	-0.280561
0.550000	-0.370000	0.396970	-0.269470
0.570000	-0.370000	0.393818	-0.257850
0.590000	-0.370000	0.389251	-0.245810
0.610000	-0.370000	0.383404	-0.233657
0.630000	-0.370000	0.376676	-0.221836
0.650000	-0.370000	0.369618	-0.210737
0.670000	-0.370000	0.362957	-0.200537
0.690000	-0.370000	0.357447	-0.191173
0.710000	-0.370000	0.353608	-0.182224
0.730000	-0.370000	0.353342	-0.173825
0.750000	-0.370000	0.360372	-0.168541
0.770000	-0.370000	0.345416	-0.159373
0.790000	-0.370000	0.222517	-0.091585
0.810000	-0.370000	0.037568	0.019905
0.830000	-0.370000	-0.061420	0.063208
0.850000	-0.370000	-0.075710	0.070060
0.870000	-0.370000	-0.069070	0.070575
0.890000	-0.370000	-0.059077	0.070190
0.910000	-0.370000	-0.048563	0.069768
0.930000	-0.370000	-0.037895	0.069493
0.950000	-0.370000	-0.027116	0.069005
0.970000	-0.370000	-0.016267	0.068815
0.990000	-0.370000	-0.005419	0.068715

-0.990000	-0.350000	0.005468	0.067074
-0.970000	-0.350000	0.016393	0.067173
-0.950000	-0.350000	0.027245	0.067353
-0.930000	-0.350000	0.038105	0.067811
-0.910000	-0.350000	0.048956	0.068088
-0.890000	-0.350000	0.059484	0.068462
-0.870000	-0.350000	0.068760	0.068636
-0.850000	-0.350000	0.070342	0.066714
-0.830000	-0.350000	0.027272	0.051026
-0.810000	-0.350000	-0.124336	-0.023016
-0.790000	-0.350000	-0.302628	-0.125505
-0.770000	-0.350000	-0.370240	-0.156518
-0.750000	-0.350000	-0.365850	-0.160576
-0.730000	-0.350000	-0.361036	-0.167838
-0.710000	-0.350000	-0.362597	-0.176759
-0.690000	-0.350000	-0.366749	-0.185785
-0.670000	-0.350000	-0.372805	-0.195220
-0.650000	-0.350000	-0.380178	-0.205394
-0.630000	-0.350000	-0.387873	-0.216332
-0.610000	-0.350000	-0.394991	-0.227842
-0.590000	-0.350000	-0.400893	-0.239541
-0.570000	-0.350000	-0.405254	-0.251057
-0.550000	-0.350000	-0.408066	-0.262186
-0.530000	-0.350000	-0.409583	-0.272871
-0.510000	-0.350000	-0.410125	-0.283203
-0.490000	-0.350000	-0.409806	-0.293492
-0.470000	-0.350000	-0.408458	-0.304280
-0.450000	-0.350000	-0.405857	-0.315994
-0.430000	-0.350000	-0.401980	-0.328435
-0.410000	-0.350000	-0.397066	-0.340866
-0.390000	-0.350000	-0.391451	-0.352965
-0.370000	-0.350000	-0.385309	-0.365328
-0.350000	-0.350000	-0.378516	-0.378516
-0.330000	-0.350000	-0.370775	-0.392493
-0.310000	-0.350000	-0.361833	-0.407387
-0.290000	-0.350000	-0.351580	-0.423189
-0.270000	-0.350000	-0.339984	-0.439689
-0.250000	-0.350000	-0.326976	-0.456571
-0.230000	-0.350000	-0.312362	-0.473534
-0.210000	-0.350000	-0.295809	-0.490369
-0.190000	-0.350000	-0.276974	-0.506960
-0.170000	-0.350000	-0.255703	-0.523182
-0.150000	-0.350000	-0.232118	-0.538793
-0.130000	-0.350000	-0.206520	-0.553419
-0.110000	-0.350000	-0.179182	-0.566648
-0.090000	-0.350000	-0.150202	-0.578125
-0.070000	-0.350000	-0.119542	-0.587586
-0.050000	-0.350000	-0.087160	-0.594828
-0.030000	-0.350000	-0.053155	-0.599707
-0.010000	-0.350000	-0.017886	-0.602150
0.010000	-0.350000	0.017886	-0.602150
0.030000	-0.350000	0.053155	-0.599707
0.050000	-0.350000	0.087160	-0.594828
0.070000	-0.350000	0.119542	-0.587586
0.090000	-0.350000	0.150202	-0.578125
0.110000	-0.350000	0.179182	-0.566648
0.130000	-0.350000	0.206520	-0.553419
0.150000	-0.350000	0.232118	-0.538793
0.170000	-0.350000	0.255703	-0.523182
0.190000	-0.350000	0.276974	-0.506960
0.210000	-0.350000	0.295809	-0.490369
0.230000	-0.350000	0.312362	-0.473534
0.250000	-0.350000	0.326976	-0.456571
0.270000	-0.350000	0.339984	-0.439689
0.290000	-0.350000	0.351580	-0.423189
0.310000	-0.350000	0.361833	-0.407387
0.330000	-0.350000	0.370775	-0.392493
0.350000	-0.350000	0.378516	-0.378516
0.370000	-0.350000	0.385309	-0.365328
0.390000	-0.350000	0.391451	-0.352965
0.410000	-0.350000	0.397066	-0.340866
0.430000	-0.350000	0.401980	-0.328435
0.450000	-0.350000	0.405857	-0.315994
0.470000	-0.350000	0.408458	-0.304280
0.490000	-0.350000	0.409806	-0.293492
0.510000	-0.350000	0.410125	-0.283203
0.530000	-0.350000	0.409583	-0.272871
0.550000	-0.350000	0.408066	-0.262186
0.570000	-0.350000	0.405254	-0.251057
0.590000	-0.350000	0.400893	-0.239541
0.610000	-0.350000	0.394991	-0.227842
0.630000	-0.350000	0.387873	-0.216332
0.650000	-0.350000	0.380178	-0.205394
0.670000	-0.350000	0.372805	-0.195220
0.690000	-0.350000	0.366749	-0.185785
0.710000	-0.350000	0.362597	-0.176759
0.730000	-0.350000	0.361036	-0.167838
0.750000	-0.350000	0.365850	-0.160576
0.770000	-0.350000	0.370240	-0.156518
0.790000	-0.350000	0.302628	-0.125505
0.810000	-0.350000	0.124336	-0.023016
0.830000	-0.350000	-0.027272	0.051026
0.850000	-0.350000	-0.070342	0.066714
0.870000	-0.350000	-0.068760	0.068636
0.890000	-0.350000	-0.059484	0.068462
0.910000	-0.350000	-0.048956	0.068088
0.930000	-0.350000	-0.038105	0.067811
0.950000	-0.350000	-0.027245	0.067353
0.970000	-0.350000	-0.016393	0.067173
0.990000	-0.350000	-0.005468	0.067074

-0.990000	-0.330000	0.005520	0.065121
-0.970000	-0.330000	0.016551	0.065231
-0.950000	-0.330000	0.027488	0.065495
-0.930000	-0.330000	0.038400	0.065762
-0.910000	-0.330000	0.049302	0.066058
-0.890000	-0.330000	0.059694	0.066380
-0.870000	-0.330000	0.067358	0.066141
-0.850000	-0.330000	0.058034	0.061475
-0.830000	-0.330000	-0.028526	0.029875
-0.810000	-0.330000	-0.213736	-0.066673
-0.790000	-0.330000	-0.355686	-0.137457
-0.770000	-0.330000	-0.380810	-0.148749
-0.750000	-0.330000	-0.371903	-0.153460
-0.730000	-0.330000	-0.369606	-0.161802
-0.710000	-0.330000	-0.371616	-0.170686
-0.690000	-0.330000	-0.375938	-0.179552
-0.670000	-0.330000	-0.382462	-0.188835
-0.650000	-0.330000	-0.390407	-0.198760
-0.630000	-0.330000	-0.398574	-0.209342
-0.610000	-0.330000	-0.405914	-0.220388
-0.590000	-0.330000	-0.411768	-0.231564
-0.570000	-0.330000	-0.415921	-0.242587
-0.550000	-0.330000	-0.418473	-0.253309
-0.530000	-0.330000	-0.419714	-0.263693
-0.510000	-0.330000	-0.419984	-0.273795
-0.490000	-0.330000	-0.419483	-0.283862
-0.470000	-0.330000	-0.418191	-0.294385
-0.450000	-0.330000	-0.415993	-0.305859
-0.430000	-0.330000	-0.412842	-0.318266
-0.410000	-0.330000	-0.408792	-0.331004
-0.390000	-0.330000	-0.403977	-0.343698
-0.370000	-0.330000	-0.398542	-0.356791
-0.350000	-0.330000	-0.392493	-0.370775
-0.330000	-0.330000	-0.385616	-0.385616
-0.310000	-0.330000	-0.377599	-0.401396
-0.290000	-0.330000	-0.368191	-0.418106
-0.270000	-0.330000	-0.357216	-0.435589
-0.250000	-0.330000	-0.344531	-0.453576
-0.230000	-0.330000	-0.329960	-0.471769
-0.210000	-0.330000	-0.313249	-0.489914
-0.190000	-0.330000	-0.294110	-0.507835
-0.170000	-0.330000	-0.272351	-0.525378
-0.150000	-0.330000	-0.247985	-0.542320
-0.130000	-0.330000	-0.221214	-0.558317
-0.110000	-0.330000	-0.192291	-0.572938
-0.090000	-0.330000	-0.161371	-0.585750
-0.070000	-0.330000	-0.128489	-0.596387
-0.050000	-0.330000	-0.093677	-0.604562
-0.030000	-0.330000	-0.057108	-0.610078
-0.010000	-0.330000	-0.019210	-0.612839
0.010000	-0.330000	0.019210	-0.612839
0.030000	-0.330000	0.057108	-0.610078
0.050000	-0.330000	0.093677	-0.604562
0.070000	-0.330000	0.128489	-0.596387
0.090000	-0.330000	0.161371	-0.585750
0.110000	-0.330000	0.192291	-0.572938
0.130000	-0.330000	0.221214	-0.558317
0.150000	-0.330000	0.247985	-0.542320
0.170000	-0.330000	0.272351	-0.525378
0.190000	-0.330000	0.294110	-0.507835
0.210000	-0.330000	0.313249	-0.489914
0.230000	-0.330000	0.329960	-0.471769
0.250000	-0.330000	0.344531	-0.453576
0.270000	-0.330000	0.357216	-0.435589
0.290000	-0.330000	0.368191	-0.418106
0.310000	-0.330000	0.377599	-0.401396
0.330000	-0.330000	0.385616	-0.385616
0.350000	-0.330000	0.392493	-0.370775
0.370000	-0.330000	0.398542	-0.356791
0.390000	-0.330000	0.403977	-0.343698
0.410000	-0.330000	0.408792	-0.331004
0.430000	-0.330000	0.412842	-0.318266
0.450000	-0.330000	0.415993	-0.305859
0.470000	-0.330000	0.418191	-0.294385
0.490000	-0.330000	0.419483	-0.283862
0.510000	-0.330000	0.419984	-0.273795
0.530000	-0.330000	0.419714	-0.263693
0.550000	-0.330000	0.418473	-0.253309
0.570000	-0.330000	0.415921	-0.242587
0.590000	-0.330000	0.411768	-0.231564
0.610000	-0.330000	0.405914	-0.220388
0.630000	-0.330000	0.398574	-0.209342
0.650000	-0.330000	0.390407	-0.198760
0.670000	-0.330000	0.382462	-0.188835
0.690000	-0.330000	0.375938	-0.179552
0.710000	-0.330000	0.371616	-0.170686
0.730000	-0.330000	0.369606	-0.161802
0.750000	-0.330000	0.371903	-0.153460
0.770000	-0.330000	0.380810	-0.148749
0.790000	-0.330000	0.355686	-0.137457
0.810000	-0.330000	0.213736	-0.066673
0.830000	-0.330000	0.028526	0.029875
0.850000	-0.330000	-0.058034	0.061475
0.870000	-0.330000	-0.067358	0.066141
0.890000	-0.330000	-0.059694	0.066380
0.910000	-0.330000	-0.049302	0.066058
0.930000	-0.330000	-0.038400	0.065762
0.950000	-0.330000	-0.027488	0.065495
0.970000	-0.330000	-0.016551	0.065231
0.990000	-0.330000	-0.005520	0.065121

-0.990000	-0.310000	0.005580	0.062849
-0.970000	-0.310000	0.016772	0.062920
-0.950000	-0.310000	0.027903	0.063318
-0.930000	-0.310000	0.038876	0.063480
-0.910000	-0.310000	0.049689	0.063748
-0.890000	-0.310000	0.059611	0.063939
-0.870000	-0.310000	0.063889	0.062916
-0.850000	-0.310000	0.033770	0.053208
-0.830000	-0.310000	-0.100688	-0.000542
-0.810000	-0.310000	-0.291085	-0.097367
-0.790000	-0.310000	-0.384825	-0.136083
-0.770000	-0.310000	-0.386543	-0.140415
-0.750000	-0.310000	-0.379032	-0.146593
-0.730000	-0.310000	-0.378275	-0.155108
-0.710000	-0.310000	-0.380336	-0.163651
-0.690000	-0.310000	-0.384838	-0.172273
-0.670000	-0.310000	-0.391802	-0.181353
-0.650000	-0.310000	-0.400216	-0.190994
-0.630000	-0.310000	-0.408722	-0.201176
-0.610000	-0.310000	-0.416180	-0.211732
-0.590000	-0.310000	-0.421974	-0.222417
-0.570000	-0.310000	-0.426016	-0.233017
-0.550000	-0.310000	-0.428489	-0.243402
-0.530000	-0.310000	-0.429690	-0.253525
-0.510000	-0.310000	-0.429943	-0.263425
-0.490000	-0.310000	-0.429477	-0.273285
-0.470000	-0.310000	-0.428367	-0.283507
-0.450000	-0.310000	-0.426611	-0.294597
-0.430000	-0.310000	-0.424192	-0.306767
-0.410000	-0.310000	-0.421061	-0.319703
-0.390000	-0.310000	-0.417175	-0.333043
-0.370000	-0.310000	-0.412597	-0.346973
-0.350000	-0.310000	-0.407387	-0.361833
-0.330000	-0.310000	-0.401396	-0.377599
-0.310000	-0.310000	-0.394295	-0.394295
-0.290000	-0.310000	-0.385743	-0.411898
-0.270000	-0.310000	-0.375451	-0.430294
-0.250000	-0.310000	-0.363195	-0.449279
-0.230000	-0.310000	-0.348781	-0.468600
-0.210000	-0.310000	-0.331993	-0.488005
-0.190000	-0.310000	-0.312592	-0.507283
-0.170000	-0.310000	-0.290373	-0.526245
-0.150000	-0.310000	-0.265265	-0.544655
-0.130000	-0.310000	-0.237362	-0.562169
-0.110000	-0.310000	-0.206851	-0.578328
-0.090000	-0.310000	-0.173889	-0.592624
-0.070000	-0.310000	-0.138581	-0.604580
-0.050000	-0.310000	-0.101051	-0.613811
-0.030000	-0.310000	-0.061587	-0.620054
-0.010000	-0.310000	-0.020711	-0.623184
0.010000	-0.310000	0.020711	-0.623184
0.030000	-0.310000	0.061587	-0.620054
0.050000	-0.310000	0.101051	-0.613811
0.070000	-0.310000	0.138581	-0.604580
0.090000	-0.310000	0.173889	-0.592624
0.110000	-0.310000	0.206851	-0.578328
0.130000	-0.310000	0.237362	-0.562169
0.150000	-0.310000	0.265265	-0.544655
0.170000	-0.310000	0.290373	-0.526245
0.190000	-0.310000	0.312592	-0.507283
0.210000	-0.310000	0.331993	-0.488005
0.230000	-0.310000	0.348781	-0.468600
0.250000	-0.310000	0.363195	-0.449279
0.270000	-0.310000	0.375451	-0.430294
0.290000	-0.310000	0.385743	-0.411898
0.310000	-0.310000	0.394295	-0.394295
0.330000	-0.310000	0.401396	-0.377599
0.350000	-0.310000	0.407387	-0.361833
0.370000	-0.310000	0.412597	-0.346973
0.390000	-0.310000	0.417175	-0.333043
0.410000	-0.310000	0.421061	-0.319703
0.430000	-0.310000	0.424192	-0.306767
0.450000	-0.310000	0.426611	-0.294597
0.470000	-0.310000	0.428367	-0.283507
0.490000	-0.310000	0.429477	-0.273285
0.510000	-0.310000	0.429943	-0.263425
0.530000	-0.310000	0.429690	-0.253525
0.550000	-0.310000	0.428489	-0.243402
0.570000	-0.310000	0.426016	-0.233017
0.590000	-0.310000	0.421974	-0.222417
0.610000	-0.310000	0.416180	-0.211732
0.630000	-0.310000	0.408722	-0.201176
0.650000	-0.310000	0.400216	-0.190994
0.670000	-0.310000	0.391802	-0.181353
0.690000	-0.310000	0.384838	-0.172273
0.710000	-0.310000	0.380336	-0.163651
0.730000	-0.310000	0.378275	-0.155108
0.750000	-0.310000	0.379032	-0.146593
0.770000	-0.310000	0.386543	-0.140415
0.790000	-0.310000	0.384825	-0.136083
0.810000	-0.310000	0.291085	-0.097367
0.830000	-0.310000	0.100688	-0.000542
0.850000	-0.310000	-0.033770	0.053208
0.870000	-0.310000	-0.063889	0.062916
0.890000	-0.310000	-0.059611	0.063939
0.910000	-0.310000	-0.049689	0.063748
0.930000	-0.310000	-0.038876	0.063480
0.950000	-0.310000	-0.027903	0.063318
0.970000	-0.310000	-0.016772	0.062920
0.990000	-0.310000	-0.005580	0.062849

-0.990000	-0.290000	0.005592	0.060305
-0.970000	-0.290000	0.016735	0.060352
-0.950000	-0.290000	0.027920	0.060741
-0.930000	-0.290000	0.039075	0.060919
-0.910000	-0.290000	0.049876	0.061149
-0.890000	-0.290000	0.058903	0.061107
-0.870000	-0.290000	0.056637	0.058695
-0.850000	-0.290000	-0.005665	0.040327
-0.830000	-0.290000	-0.178746	-0.034004
-0.810000	-0.290000	-0.348748	-0.111576
-0.790000	-0.290000	-0.398970	-0.129126
-0.770000	-0.290000	-0.391557	-0.132346
-0.750000	-0.290000	-0.386640	-0.139335
-0.730000	-0.290000	-0.386599	-0.147521
-0.710000	-0.290000	-0.388689	-0.155706
-0.690000	-0.290000	-0.393495	-0.164193
-0.670000	-0.290000	-0.400897	-0.173173
-0.650000	-0.290000	-0.409684	-0.182606
-0.630000	-0.290000	-0.418416	-0.192420
-0.610000	-0.290000	-0.425950	-0.202505
-0.590000	-0.290000	-0.431766	-0.212723
-0.570000	-0.290000	-0.435887	-0.222914
-0.550000	-0.290000	-0.438563	-0.232932
-0.530000	-0.290000	-0.440081	-0.242721
-0.510000	-0.290000	-0.440712	-0.252353
-0.490000	-0.290000	-0.440633	-0.262013
-0.470000	-0.290000	-0.439904	-0.272004
-0.450000	-0.290000	-0.438557	-0.282743
-0.430000	-0.290000	-0.436649	-0.294581
-0.410000	-0.290000	-0.434195	-0.307523
-0.390000	-0.290000	-0.431146	-0.321319
-0.370000	-0.290000	-0.427481	-0.335947
-0.350000	-0.290000	-0.423189	-0.351580
-0.330000	-0.290000	-0.418106	-0.368191
-0.310000	-0.290000	-0.411898	-0.385743
-0.290000	-0.290000	-0.404183	-0.404183
-0.270000	-0.290000	-0.394605	-0.423422
-0.250000	-0.290000	-0.382875	-0.443321
-0.230000	-0.290000	-0.368758	-0.463694
-0.210000	-0.290000	-0.352040	-0.484328
-0.190000	-0.290000	-0.332494	-0.505001
-0.170000	-0.290000	-0.309901	-0.525487
-0.150000	-0.290000	-0.284115	-0.545501
-0.130000	-0.290000	-0.255118	-0.564657
-0.110000	-0.290000	-0.222994	-0.582444
-0.090000	-0.290000	-0.187876	-0.598276
-0.070000	-0.290000	-0.149919	-0.611580
-0.050000	-0.290000	-0.109366	-0.621885
-0.030000	-0.290000	-0.066648	-0.628874
-0.010000	-0.290000	-0.022409	-0.632387
0.010000	-0.290000	0.022409	-0.632387
0.030000	-0.290000	0.066648	-0.628874
0.050000	-0.290000	0.109366	-0.621885
0.070000	-0.290000	0.149919	-0.611580
0.090000	-0.290000	0.187876	-0.598276
0.110000	-0.290000	0.222994	-0.582444
0.130000	-0.290000	0.255118	-0.564657
0.150000	-0.290000	0.284115	-0.545501
0.170000	-0.290000	0.309901	-0.525487
0.190000	-0.290000	0.332494	-0.505001
0.210000	-0.290000	0.352040	-0.484328
0.230000	-0.290000	0.368758	-0.463694
0.250000	-0.290000	0.382875	-0.443321
0.270000	-0.290000	0.394605	-0.423422
0.290000	-0.290000	0.404183	-0.404183
0.310000	-0.290000	0.411898	-0.385743
0.330000	-0.290000	0.418106	-0.368191
0.350000	-0.290000	0.423189	-0.351580
0.370000	-0.290000	0.427481	-0.335947
0.390000	-0.290000	0.431146	-0.321319
0.410000	-0.290000	0.434195	-0.307523
0.430000	-0.290000	0.436649	-0.294581
0.450000	-0.290000	0.438557	-0.282743
0.470000	-0.290000	0.439904	-0.272004
0.490000	-0.290000	0.440633	-0.262013
0.510000	-0.290000	0.440712	-0.252353
0.530000	-0.290000	0.440081	-0.242721
0.550000	-0.290000	0.438563	-0.232932
0.570000	-0.290000	0.435887	-0.222914
0.590000	-0.290000	0.431766	-0.212723
0.610000	-0.290000	0.425950	-0.202505
0.630000	-0.290000	0.418416	-0.192420
0.650000	-0.290000	0.409684	-0.182606
0.670000	-0.290000	0.400897	-0.173173
0.690000	-0.290000	0.393495	-0.164193
0.710000	-0.290000	0.388689	-0.155706
0.730000	-0.290000	0.386599	-0.147521
0.750000	-0.290000	0.386640	-0.139335
0.770000	-0.290000	0.391557	-0.132346
0.790000	-0.290000	0.398970	-0.129126
0.810000	-0.290000	0.348748	-0.111576
0.830000	-0.290000	0.178746	-0.034004
0.850000	-0.290000	0.005665	0.040327
0.870000	-0.290000	-0.056637	0.058695
0.890000	-0.290000	-0.058903	0.061107
0.910000	-0.290000	-0.049876	0.061149
0.930000	-0.290000	-0.039075	0.060919
0.950000	-0.290000	-0.027920	0.060741
0.970000	-0.290000	-0.016735	0.060352
0.990000	-0.290000	-0.005592	0.060305

-0.990000	-0.270000	0.005628	0.057521
-0.970000	-0.270000	0.016799	0.057663
-0.950000	-0.270000	0.028027	0.057801
-0.930000	-0.270000	0.039262	0.058003
-0.910000	-0.270000	0.049897	0.058206
-0.890000	-0.270000	0.057178	0.057819
-0.870000	-0.270000	0.042931	0.053120
-0.850000	-0.270000	-0.058893	0.021997
-0.830000	-0.270000	-0.252116	-0.061632
-0.810000	-0.270000	-0.386071	-0.113528
-0.790000	-0.270000	-0.405860	-0.120490
-0.770000	-0.270000	-0.396937	-0.124323
-0.750000	-0.270000	-0.394186	-0.131462
-0.730000	-0.270000	-0.394511	-0.139239
-0.710000	-0.270000	-0.396838	-0.147266
-0.690000	-0.270000	-0.402100	-0.155834
-0.670000	-0.270000	-0.409924	-0.164877
-0.650000	-0.270000	-0.418978	-0.174198
-0.630000	-0.270000	-0.427830	-0.183670
-0.610000	-0.270000	-0.435420	-0.193253
-0.590000	-0.270000	-0.441330	-0.202933
-0.570000	-0.270000	-0.445655	-0.212608
-0.550000	-0.270000	-0.448658	-0.222122
-0.530000	-0.270000	-0.450595	-0.231429
-0.510000	-0.270000	-0.451675	-0.240680
-0.490000	-0.270000	-0.452037	-0.250137
-0.470000	-0.270000	-0.451739	-0.260034
-0.450000	-0.270000	-0.450838	-0.270611
-0.430000	-0.270000	-0.449448	-0.282178
-0.410000	-0.270000	-0.447684	-0.294941
-0.390000	-0.270000	-0.445546	-0.308848
-0.370000	-0.270000	-0.442931	-0.323843
-0.350000	-0.270000	-0.439689	-0.339984
-0.330000	-0.270000	-0.435589	-0.357216
-0.310000	-0.270000	-0.430294	-0.375451
-0.290000	-0.270000	-0.423422	-0.394605
-0.270000	-0.270000	-0.414600	-0.414600
-0.250000	-0.270000	-0.403503	-0.435348
-0.230000	-0.270000	-0.389852	-0.456730
-0.210000	-0.270000	-0.373399	-0.478580
-0.190000	-0.270000	-0.353887	-0.500679
-0.170000	-0.270000	-0.331047	-0.522750
-0.150000	-0.270000	-0.304645	-0.544426
-0.130000	-0.270000	-0.274544	-0.565231
-0.110000	-0.270000	-0.240726	-0.584568
-0.090000	-0.270000	-0.203288	-0.601781
-0.070000	-0.270000	-0.162444	-0.616241
-0.050000	-0.270000	-0.118571	-0.627444
-0.030000	-0.270000	-0.072264	-0.635050
-0.010000	-0.270000	-0.024296	-0.638883
0.010000	-0.270000	0.024296	-0.638883
0.030000	-0.270000	0.072264	-0.635050
0.050000	-0.270000	0.118571	-0.627444
0.070000	-0.270000	0.162444	-0.616241
0.090000	-0.270000	0.203288	-0.601781
0.110000	-0.270000	0.240726	-0.584568
0.130000	-0.270000	0.274544	-0.565231
0.150000	-0.270000	0.304645	-0.544426
0.170000	-0.270000	0.331047	-0.522750
0.190000	-0.270000	0.353887	-0.500679
0.210000	-0.270000	0.373399	-0.478580
0.230000	-0.270000	0.389852	-0.456730
0.250000	-0.270000	0.403503	-0.435348
0.270000	-0.270000	0.414600	-0.414600
0.290000	-0.270000	0.423422	-0.394605
0.310000	-0.270000	0.430294	-0.375451
0.330000	-0.270000	0.435589	-0.357216
0.350000	-0.270000	0.439689	-0.339984
0.370000	-0.270000	0.442931	-0.323843
0.390000	-0.270000	0.445546	-0.308848
0.410000	-0.270000	0.447684	-0.294941
0.430000	-0.270000	0.449448	-0.282178
0.450000	-0.270000	0.450838	-0.270611
0.470000	-0.270000	0.451739	-0.260034
0.490000	-0.270000	0.452037	-0.250137
0.510000	-0.270000	0.451675	-0.240680
0.530000	-0.270000	0.450595	-0.231429
0.550000	-0.270000	0.448658	-0.222122
0.570000	-0.270000	0.445655	-0.212608
0.590000	-0.270000	0.441330	-0.202933
0.610000	-0.270000	0.435420	-0.193253
0.630000	-0.270000	0.427830	-0.183670
0.650000	-0.270000	0.418978	-0.174198
0.670000	-0.270000	0.409924	-0.164877
0.690000	-0.270000	0.402100	-0.155834
0.710000	-0.270000	0.396838	-0.147266
0.730000	-0.270000	0.394511	-0.139239
0.750000	-0.270000	0.394186	-0.131462
0.770000	-0.270000	0.396937	-0.124323
0.790000	-0.270000	0.405860	-0.120490
0.810000	-0.270000	0.386071	-0.113528
0.830000	-0.270000	0.252116	-0.061632
0.850000	-0.270000	0.058893	0.021997
0.870000	-0.270000	-0.042931	0.053120
0.890000	-0.270000	-0.057178	0.057819
0.910000	-0.270000	-0.049897	0.058206
0.930000	-0.270000	-0.039262	0.058003
0.950000	-0.270000	-0.028027	0.057801
0.970000	-0.270000	-0.016799	0.057663
0.990000	-0.270000	-0.005628	0.057521

-0.990000	-0.250000	0.005735	0.054420
-0.970000	-0.250000	0.017152	0.054669
-0.950000	-0.250000	0.028454	0.054659
-0.930000	-0.250000	0.039556	0.054841
-0.910000	-0.250000	0.049717	0.054963
-0.890000	-0.250000	0.053845	0.054033
-0.870000	-0.250000	0.020549	0.045779
-0.850000	-0.250000	-0.120179	0.000067
-0.830000	-0.250000	-0.313656	-0.078567
-0.810000	-0.250000	-0.407633	-0.108684
-0.790000	-0.250000	-0.410013	-0.111573
-0.770000	-0.250000	-0.402677	-0.116161
-0.750000	-0.250000	-0.401509	-0.123177
-0.730000	-0.250000	-0.402246	-0.130744
-0.710000	-0.250000	-0.405081	-0.138885
-0.690000	-0.250000	-0.410897	-0.147698
-0.670000	-0.250000	-0.419062	-0.156866
-0.650000	-0.250000	-0.428216	-0.166043
-0.630000	-0.250000	-0.437027	-0.175061
-0.610000	-0.250000	-0.444572	-0.183968
-0.590000	-0.250000	-0.450521	-0.192900
-0.570000	-0.250000	-0.454967	-0.201870
-0.550000	-0.250000	-0.458121	-0.210754
-0.530000	-0.250000	-0.460186	-0.219500
-0.510000	-0.250000	-0.461374	-0.228303
-0.490000	-0.250000	-0.461928	-0.237491
-0.470000	-0.250000	-0.462053	-0.247292
-0.450000	-0.250000	-0.461878	-0.257810
-0.430000	-0.250000	-0.461467	-0.269228
-0.410000	-0.250000	-0.460842	-0.281783
-0.390000	-0.250000	-0.459943	-0.295579
-0.370000	-0.250000	-0.458599	-0.310636
-0.350000	-0.250000	-0.456571	-0.326976
-0.330000	-0.250000	-0.453576	-0.344531
-0.310000	-0.250000	-0.449279	-0.363195
-0.290000	-0.250000	-0.443321	-0.382875
-0.270000	-0.250000	-0.435348	-0.403503
-0.250000	-0.250000	-0.425027	-0.425027
-0.230000	-0.250000	-0.412041	-0.447378
-0.210000	-0.250000	-0.396076	-0.470419
-0.190000	-0.250000	-0.376790	-0.493917
-0.170000	-0.250000	-0.353816	-0.517514
-0.150000	-0.250000	-0.326804	-0.540724
-0.130000	-0.250000	-0.295499	-0.562940
-0.110000	-0.250000	-0.259806	-0.583472
-0.090000	-0.250000	-0.219819	-0.601624
-0.070000	-0.250000	-0.175844	-0.616782
-0.050000	-0.250000	-0.128408	-0.628478
-0.030000	-0.250000	-0.078268	-0.636408
-0.010000	-0.250000	-0.026316	-0.640409
0.010000	-0.250000	0.026316	-0.640409
0.030000	-0.250000	0.078268	-0.636408
0.050000	-0.250000	0.128408	-0.628478
0.070000	-0.250000	0.175844	-0.616782
0.090000	-0.250000	0.219819	-0.601624
0.110000	-0.250000	0.259806	-0.583472
0.130000	-0.250000	0.295499	-0.562940
0.150000	-0.250000	0.326804	-0.540724
0.170000	-0.250000	0.353816	-0.517514
0.190000	-0.250000	0.376790	-0.493917
0.210000	-0.250000	0.396076	-0.470419
0.230000	-0.250000	0.412041	-0.447378
0.250000	-0.250000	0.425027	-0.425027
0.270000	-0.250000	0.435348	-0.403503
0.290000	-0.250000	0.443321	-0.382875
0.310000	-0.250000	0.449279	-0.363195
0.330000	-0.250000	0.453576	-0.344531
0.350000	-0.250000	0.456571	-0.326976
0.370000	-0.250000	0.458599	-0.310636
0.390000	-0.250000	0.459943	-0.295579
0.410000	-0.250000	0.460842	-0.281783
0.430000	-0.250000	0.461467	-0.269228
0.450000	-0.250000	0.461878	-0.257810
0.470000	-0.250000	0.462053	-0.247292
0.490000	-0.250000	0.461928	-0.237491
0.510000	-0.250000	0.461374	-0.228303
0.530000	-0.250000	0.460186	-0.219500
0.550000	-0.250000	0.458121	-0.210754
0.570000	-0.250000	0.454967	-0.201870
0.590000	-0.250000	0.450521	-0.192900
0.610000	-0.250000	0.444572	-0.183968
0.630000	-0.250000	0.437027	-0.175061
0.650000	-0.250000	0.428216	-0.166043
0.670000	-0.250000	0.419062	-0.156866
0.690000	-0.250000	0.410897	-0.147698
0.710000	-0.250000	0.405081	-0.138885
0.730000	-0.250000	0.402246	-0.130744
0.750000	-0.250000	0.401509	-0.123177
0.770000	-0.250000	0.402677	-0.116161
0.790000	-0.250000	0.410013	-0.111573
0.810000	-0.250000	0.407633	-0.108684
0.830000	-0.250000	0.313656	-0.078567
0.850000	-0.250000	0.120179	0.000067
0.870000	-0.250000	-0.020549	0.045779
0.890000	-0.250000	-0.053845	0.054033
0.910000	-0.250000	-0.049717	0.054963
0.930000	-0.250000	-0.039556	0.054841
0.950000	-0.250000	-0.028454	0.054659
0.970000	-0.250000	-0.017152	0.054669
0.990000	-0.250000	-0.005735	0.054420

-0.990000	-0.230000	0.005824	0.050946
-0.970000	-0.230000	0.017331	0.051341
-0.950000	-0.230000	0.028652	0.051358
-0.930000	-0.230000	0.039698	0.051480
-0.910000	-0.230000	0.049126	0.051442
-0.890000	-0.230000	0.047981	0.049696
-0.870000	-0.230000	-0.011139	0.036283
-0.850000	-0.230000	-0.182869	-0.021235
-0.830000	-0.230000	-0.360406	-0.085242
-0.810000	-0.230000	-0.419172	-0.100846
-0.790000	-0.230000	-0.413547	-0.102801
-0.770000	-0.230000	-0.408663	-0.107958
-0.750000	-0.230000	-0.408735	-0.114885
-0.730000	-0.230000	-0.410085	-0.122475
-0.710000	-0.230000	-0.413616	-0.130830
-0.690000	-0.230000	-0.419946	-0.139785
-0.670000	-0.230000	-0.428254	-0.148845
-0.650000	-0.230000	-0.437259	-0.157588
-0.630000	-0.230000	-0.445818	-0.165853
-0.610000	-0.230000	-0.453201	-0.173794
-0.590000	-0.230000	-0.459163	-0.181719
-0.570000	-0.230000	-0.463764	-0.189805
-0.550000	-0.230000	-0.467138	-0.198009
-0.530000	-0.230000	-0.469412	-0.206250
-0.510000	-0.230000	-0.470783	-0.214648
-0.490000	-0.230000	-0.471574	-0.223516
-0.470000	-0.230000	-0.472130	-0.233122
-0.450000	-0.230000	-0.472666	-0.243578
-0.430000	-0.230000	-0.473237	-0.254966
-0.410000	-0.230000	-0.473799	-0.267426
-0.390000	-0.230000	-0.474216	-0.281094
-0.370000	-0.230000	-0.474235	-0.296061
-0.350000	-0.230000	-0.473534	-0.312362
-0.330000	-0.230000	-0.471769	-0.329960
-0.310000	-0.230000	-0.468600	-0.348781
-0.290000	-0.230000	-0.463694	-0.368758
-0.270000	-0.230000	-0.456730	-0.389852
-0.250000	-0.230000	-0.447378	-0.412041
-0.230000	-0.230000	-0.435274	-0.435274
-0.210000	-0.230000	-0.420006	-0.459407
-0.190000	-0.230000	-0.401091	-0.484141
-0.170000	-0.230000	-0.378008	-0.508995
-0.150000	-0.230000	-0.350268	-0.533328
-0.130000	-0.230000	-0.317526	-0.556402
-0.110000	-0.230000	-0.279672	-0.577469
-0.090000	-0.230000	-0.236871	-0.595863
-0.070000	-0.230000	-0.189563	-0.611061
-0.050000	-0.230000	-0.138434	-0.622704
-0.030000	-0.230000	-0.084379	-0.630571
-0.010000	-0.230000	-0.028371	-0.634539
0.010000	-0.230000	0.028371	-0.634539
0.030000	-0.230000	0.084379	-0.630571
0.050000	-0.230000	0.138434	-0.622704
0.070000	-0.230000	0.189563	-0.611061
0.090000	-0.230000	0.236871	-0.595863
0.110000	-0.230000	0.279672	-0.577469
0.130000	-0.230000	0.317526	-0.556402
0.150000	-0.230000	0.350268	-0.533328
0.170000	-0.230000	0.378008	-0.508995
0.190000	-0.230000	0.401091	-0.484141
0.210000	-0.230000	0.420006	-0.459407
0.230000	-0.230000	0.435274	-0.435274
0.250000	-0.230000	0.447378	-0.412041
0.270000	-0.230000	0.456730	-0.389852
0.290000	-0.230000	0.463694	-0.368758
0.310000	-0.230000	0.468600	-0.348781
0.330000	-0.230000	0.471769	-0.329960
0.350000	-0.230000	0.473534	-0.312362
0.370000	-0.230000	0.474235	-0.296061
0.390000	-0.230000	0.474216	-0.281094
0.410000	-0.230000	0.473799	-0.267426
0.430000	-0.230000	0.473237	-0.254966
0.450000	-0.230000	0.472666	-0.243578
0.470000	-0.230000	0.472130	-0.233122
0.490000	-0.230000	0.471574	-0.223516
0.510000	-0.230000	0.470783	-0.214648
0.530000	-0.230000	0.469412	-0.206250
0.550000	-0.230000	0.467138	-0.198009
0.570000	-0.230000	0.463764	-0.189805
0.590000	-0.230000	0.459163	-0.181719
0.610000	-0.230000	0.453201	-0.173794
0.630000	-0.230000	0.445818	-0.165853
0.650000	-0.230000	0.437259	-0.157588
0.670000	-0.230000	0.428254	-0.148845
0.690000	-0.230000	0.419946	-0.139785
0.710000	-0.230000	0.413616	-0.130830
0.730000	-0.230000	0.410085	-0.122475
0.750000	-0.230000	0.408735	-0.114885
0.770000	-0.230000	0.408663	-0.107958
0.790000	-0.230000	0.413547	-0.102801
0.810000	-0.230000	0.419172	-0.100846
0.830000	-0.230000	0.360406	-0.085242
0.850000	-0.230000	0.182869	-0.021235
0.870000	-0.230000	0.011139	0.036283
0.890000	-0.230000	-0.047981	0.049696
0.910000	-0.230000	-0.049126	0.051442
0.930000	-0.230000	-0.039698	0.051480
0.950000	-0.230000	-0.028652	0.051358
0.970000	-0.230000	-0.017331	0.051341
0.990000	-0.230000	-0.005824	0.050946

-0.990000	-0.210000	0.005690	0.047350
-0.970000	-0.210000	0.017169	0.047725
-0.950000	-0.210000	0.028663	0.047777
-0.930000	-0.210000	0.039674	0.047851
-0.910000	-0.210000	0.047951	0.047620
-0.890000	-0.210000	0.038544	0.044761
-0.870000	-0.210000	-0.050334	0.024801
-0.850000	-0.210000	-0.241243	-0.037904
-0.830000	-0.210000	-0.393022	-0.084608
-0.810000	-0.210000	-0.425300	-0.092067
-0.790000	-0.210000	-0.417310	-0.094351
-0.770000	-0.210000	-0.414886	-0.099911
-0.750000	-0.210000	-0.416038	-0.106805
-0.730000	-0.210000	-0.418119	-0.114396
-0.710000	-0.210000	-0.422297	-0.122685
-0.690000	-0.210000	-0.428905	-0.131313
-0.670000	-0.210000	-0.437076	-0.139759
-0.650000	-0.210000	-0.445711	-0.147645
-0.630000	-0.210000	-0.453916	-0.154866
-0.610000	-0.210000	-0.461172	-0.161644
-0.590000	-0.210000	-0.467309	-0.168413
-0.570000	-0.210000	-0.472326	-0.175533
-0.550000	-0.210000	-0.476224	-0.183104
-0.530000	-0.210000	-0.478978	-0.191015
-0.510000	-0.210000	-0.480699	-0.199204
-0.490000	-0.210000	-0.481745	-0.207832
-0.470000	-0.210000	-0.482604	-0.217201
-0.450000	-0.210000	-0.483652	-0.227527
-0.430000	-0.210000	-0.485032	-0.238874
-0.410000	-0.210000	-0.486679	-0.251286
-0.390000	-0.210000	-0.488359	-0.264857
-0.370000	-0.210000	-0.489721	-0.279682
-0.350000	-0.210000	-0.490369	-0.295809
-0.330000	-0.210000	-0.489914	-0.313249
-0.310000	-0.210000	-0.488005	-0.331993
-0.290000	-0.210000	-0.484328	-0.352040
-0.270000	-0.210000	-0.478580	-0.373399
-0.250000	-0.210000	-0.470419	-0.396076
-0.230000	-0.210000	-0.459407	-0.420006
-0.210000	-0.210000	-0.444980	-0.444980
-0.190000	-0.210000	-0.426460	-0.470574
-0.170000	-0.210000	-0.403134	-0.496142
-0.150000	-0.210000	-0.374389	-0.520891
-0.130000	-0.210000	-0.339860	-0.544003
-0.110000	-0.210000	-0.299517	-0.564757
-0.090000	-0.210000	-0.253675	-0.582600
-0.070000	-0.210000	-0.202942	-0.597163
-0.050000	-0.210000	-0.148149	-0.608228
-0.030000	-0.210000	-0.090283	-0.615673
-0.010000	-0.210000	-0.030357	-0.619427
0.010000	-0.210000	0.030357	-0.619427
0.030000	-0.210000	0.090283	-0.615673
0.050000	-0.210000	0.148149	-0.608228
0.070000	-0.210000	0.202942	-0.597163
0.090000	-0.210000	0.253675	-0.582600
0.110000	-0.210000	0.299517	-0.564757
0.130000	-0.210000	0.339860	-0.544003
0.150000	-0.210000	0.374389	-0.520891
0.170000	-0.210000	0.403134	-0.496142
0.190000	-0.210000	0.426460	-0.470574
0.210000	-0.210000	0.444980	-0.444980
0.230000	-0.210000	0.459407	-0.420006
0.250000	-0.210000	0.470419	-0.396076
0.270000	-0.210000	0.478580	-0.373399
0.290000	-0.210000	0.484328	-0.352040
0.310000	-0.210000	0.488005	-0.331993
0.330000	-0.210000	0.489914	-0.313249
0.350000	-0.210000	0.490369	-0.295809
0.370000	-0.210000	0.489721	-0.279682
0.390000	-0.210000	0.488359	-0.264857
0.410000	-0.210000	0.486679	-0.251286
0.430000	-0.210000	0.485032	-0.238874
0.450000	-0.210000	0.483652	-0.227527
0.470000	-0.210000	0.482604	-0.217201
0.490000	-0.210000	0.481745	-0.207832
0.510000	-0.210000	0.480699	-0.199204
0.530000	-0.210000	0.478978	-0.191015
0.550000	-0.210000	0.476224	-0.183104
0.570000	-0.210000	0.472326	-0.175533
0.590000	-0.210000	0.467309	-0.168413
0.610000	-0.210000	0.461172	-0.161644
0.630000	-0.210000	0.453916	-0.154866
0.650000	-0.210000	0.445711	-0.147645
0.670000	-0.210000	0.437076	-0.139759
0.690000	-0.210000	0.428905	-0.131313
0.710000	-0.210000	0.422297	-0.122685
0.730000	-0.210000	0.418119	-0.114396
0.750000	-0.210000	0.416038	-0.106805
0.770000	-0.210000	0.414886	-0.099911
0.790000	-0.210000	0.417310	-0.094351
0.810000	-0.210000	0.425300	-0.092067
0.830000	-0.210000	0.393022	-0.084608
0.850000	-0.210000	0.241243	-0.037904
0.870000	-0.210000	0.050334	0.024801
0.890000	-0.210000	-0.038544	0.044761
0.910000	-0.210000	-0.047951	0.047620
0.930000	-0.210000	-0.039674	0.047851
0.950000	-0.210000	-0.028663	0.047777
0.970000	-0.210000	-0.017169	0.047725
0.990000	-0.210000	-0.005690	0.047350

-0.990000	-0.190000	0.005627	0.043787
-0.970000	-0.190000	0.017117	0.043773
-0.950000	-0.190000	0.028700	0.043877
-0.930000	-0.190000	0.039537	0.043939
-0.910000	-0.190000	0.046050	0.043507
-0.890000	-0.190000	0.024950	0.039260
-0.870000	-0.190000	-0.093642	0.012459
-0.850000	-0.190000	-0.291732	-0.048204
-0.830000	-0.190000	-0.414423	-0.079720
-0.810000	-0.190000	-0.429001	-0.083290
-0.790000	-0.190000	-0.421557	-0.086245
-0.770000	-0.190000	-0.421275	-0.091991
-0.750000	-0.190000	-0.423319	-0.098672
-0.730000	-0.190000	-0.426010	-0.105884
-0.710000	-0.190000	-0.430568	-0.113536
-0.690000	-0.190000	-0.437157	-0.121253
-0.670000	-0.190000	-0.445006	-0.128646
-0.650000	-0.190000	-0.453229	-0.135467
-0.630000	-0.190000	-0.461147	-0.141647
-0.610000	-0.190000	-0.468374	-0.147391
-0.590000	-0.190000	-0.474732	-0.153157
-0.570000	-0.190000	-0.480094	-0.159463
-0.550000	-0.190000	-0.484315	-0.166578
-0.530000	-0.190000	-0.487319	-0.174351
-0.510000	-0.190000	-0.489303	-0.182431
-0.490000	-0.190000	-0.490788	-0.190755
-0.470000	-0.190000	-0.492349	-0.199706
-0.450000	-0.190000	-0.494308	-0.209706
-0.430000	-0.190000	-0.496722	-0.220853
-0.410000	-0.190000	-0.499494	-0.233109
-0.390000	-0.190000	-0.502380	-0.246518
-0.370000	-0.190000	-0.505008	-0.261126
-0.350000	-0.190000	-0.506960	-0.276974
-0.330000	-0.190000	-0.507835	-0.294110
-0.310000	-0.190000	-0.507283	-0.312592
-0.290000	-0.190000	-0.505001	-0.332494
-0.270000	-0.190000	-0.500679	-0.353887
-0.250000	-0.190000	-0.493917	-0.376790
-0.230000	-0.190000	-0.484141	-0.401091
-0.210000	-0.190000	-0.470574	-0.426460
-0.190000	-0.190000	-0.452299	-0.452299
-0.170000	-0.190000	-0.428422	-0.477796
-0.150000	-0.190000	-0.398276	-0.502064
-0.130000	-0.190000	-0.361582	-0.524306
-0.110000	-0.190000	-0.318490	-0.543923
-0.090000	-0.190000	-0.269515	-0.560539
-0.070000	-0.190000	-0.215427	-0.573952
-0.050000	-0.190000	-0.157159	-0.584075
-0.030000	-0.190000	-0.095747	-0.590865
-0.010000	-0.190000	-0.032195	-0.594287
0.010000	-0.190000	0.032195	-0.594287
0.030000	-0.190000	0.095747	-0.590865
0.050000	-0.190000	0.157159	-0.584075
0.070000	-0.190000	0.215427	-0.573952
0.090000	-0.190000	0.269515	-0.560539
0.110000	-0.190000	0.318490	-0.543923
0.130000	-0.190000	0.361582	-0.524306
0.150000	-0.190000	0.398276	-0.502064
0.170000	-0.190000	0.428422	-0.477796
0.190000	-0.190000	0.452299	-0.452299
0.210000	-0.190000	0.470574	-0.426460
0.230000	-0.190000	0.484141	-0.401091
0.250000	-0.190000	0.493917	-0.376790
0.270000	-0.190000	0.500679	-0.353887
0.290000	-0.190000	0.505001	-0.332494
0.310000	-0.190000	0.507283	-0.312592
0.330000	-0.190000	0.507835	-0.294110
0.350000	-0.190000	0.506960	-0.276974
0.370000	-0.190000	0.505008	-0.261126
0.390000	-0.190000	0.502380	-0.246518
0.410000	-0.190000	0.499494	-0.233109
0.430000	-0.190000	0.496722	-0.220853
0.450000	-0.190000	0.494308	-0.209706
0.470000	-0.190000	0.492349	-0.199706
0.490000	-0.190000	0.490788	-0.190755
0.510000	-0.190000	0.489303	-0.182431
0.530000	-0.190000	0.487319	-0.174351
0.550000	-0.190000	0.484315	-0.166578
0.570000	-0.190000	0.480094	-0.159463
0.590000	-0.190000	0.474732	-0.153157
0.610000	-0.190000	0.468374	-0.147391
0.630000	-0.190000	0.461147	-0.141647
0.650000	-0.190000	0.453229	-0.135467
0.670000	-0.190000	0.445006	-0.128646
0.690000	-0.190000	0.437157	-0.121253
0.710000	-0.190000	0.430568	-0.113536
0.730000	-0.190000	0.426010	-0.105884
0.750000	-0.190000	0.423319	-0.098672
0.770000	-0.190000	0.421275	-0.091991
0.790000	-0.190000	0.421557	-0.086245
0.810000	-0.190000	0.429001	-0.083290
0.830000	-0.190000	0.414423	-0.079720
0.850000	-0.190000	0.291732	-0.048204
0.870000	-0.190000	0.093642	0.012459
0.890000	-0.190000	-0.024950	0.039260
0.910000	-0.190000	-0.046050	0.043507
0.930000	-0.190000	-0.039537	0.043939
0.950000	-0.190000	-0.028700	0.043877
0.970000	-0.190000	-0.017117	0.043773
0.990000	-0.190000	-0.005627	0.043787

-0.990000	-0.170000	0.005812	0.039938
-0.970000	-0.170000	0.017419	0.039658
-0.950000	-0.170000	0.028860	0.039770
-0.930000	-0.170000	0.039314	0.039816
-0.910000	-0.170000	0.043286	0.039147
-0.890000	-0.170000	0.007386	0.033273
-0.870000	-0.170000	-0.137538	0.000926
-0.850000	-0.170000	-0.332954	-0.052538
-0.830000	-0.170000	-0.428033	-0.072752
-0.810000	-0.170000	-0.431903	-0.074803
-0.790000	-0.170000	-0.426173	-0.078283
-0.770000	-0.170000	-0.427511	-0.083835
-0.750000	-0.170000	-0.430129	-0.089885
-0.730000	-0.170000	-0.433167	-0.096219
-0.710000	-0.170000	-0.437846	-0.102783
-0.690000	-0.170000	-0.444282	-0.109334
-0.670000	-0.170000	-0.451833	-0.115662
-0.650000	-0.170000	-0.459760	-0.121619
-0.630000	-0.170000	-0.467479	-0.127117
-0.610000	-0.170000	-0.474647	-0.132250
-0.590000	-0.170000	-0.481066	-0.137405
-0.570000	-0.170000	-0.486579	-0.143170
-0.550000	-0.170000	-0.491060	-0.149946
-0.530000	-0.170000	-0.494487	-0.157546
-0.510000	-0.170000	-0.497074	-0.165355
-0.490000	-0.170000	-0.499307	-0.173109
-0.470000	-0.170000	-0.501734	-0.181321
-0.450000	-0.170000	-0.504679	-0.190673
-0.430000	-0.170000	-0.508183	-0.201323
-0.410000	-0.170000	-0.512097	-0.213151
-0.390000	-0.170000	-0.516152	-0.226149
-0.370000	-0.170000	-0.519981	-0.240324
-0.350000	-0.170000	-0.523182	-0.255703
-0.330000	-0.170000	-0.525378	-0.272351
-0.310000	-0.170000	-0.526245	-0.290373
-0.290000	-0.170000	-0.525487	-0.309901
-0.270000	-0.170000	-0.522750	-0.331047
-0.250000	-0.170000	-0.517514	-0.353816
-0.230000	-0.170000	-0.508995	-0.378008
-0.210000	-0.170000	-0.496142	-0.403134
-0.190000	-0.170000	-0.477796	-0.428422
-0.170000	-0.170000	-0.452950	-0.452950
-0.150000	-0.170000	-0.421001	-0.475844
-0.130000	-0.170000	-0.381867	-0.496433
-0.110000	-0.170000	-0.335931	-0.514307
-0.090000	-0.170000	-0.283905	-0.529267
-0.070000	-0.170000	-0.226684	-0.541255
-0.050000	-0.170000	-0.165252	-0.550268
-0.030000	-0.170000	-0.100649	-0.556307
-0.010000	-0.170000	-0.033843	-0.559352
0.010000	-0.170000	0.033843	-0.559352
0.030000	-0.170000	0.100649	-0.556307
0.050000	-0.170000	0.165252	-0.550268
0.070000	-0.170000	0.226684	-0.541255
0.090000	-0.170000	0.283905	-0.529267
0.110000	-0.170000	0.335931	-0.514307
0.130000	-0.170000	0.381867	-0.496433
0.150000	-0.170000	0.421001	-0.475844
0.170000	-0.170000	0.452950	-0.452950
0.190000	-0.170000	0.477796	-0.428422
0.210000	-0.170000	0.496142	-0.403134
0.230000	-0.170000	0.508995	-0.378008
0.250000	-0.170000	0.517514	-0.353816
0.270000	-0.170000	0.522750	-0.331047
0.290000	-0.170000	0.525487	-0.309901
0.310000	-0.170000	0.526245	-0.290373
0.330000	-0.170000	0.525378	-0.272351
0.350000	-0.170000	0.523182	-0.255703
0.370000	-0.170000	0.519981	-0.240324
0.390000	-0.170000	0.516152	-0.226149
0.410000	-0.170000	0.512097	-0.213151
0.430000	-0.170000	0.508183	-0.201323
0.450000	-0.170000	0.504679	-0.190673
0.470000	-0.170000	0.501734	-0.181321
0.490000	-0.170000	0.499307	-0.173109
0.510000	-0.170000	0.497074	-0.165355
0.530000	-0.170000	0.494487	-0.157546
0.550000	-0.170000	0.491060	-0.149946
0.570000	-0.170000	0.486579	-0.143170
0.590000	-0.170000	0.481066	-0.137405
0.610000	-0.170000	0.474647	-0.132250
0.630000	-0.170000	0.467479	-0.127117
0.650000	-0.170000	0.459760	-0.121619
0.670000	-0.170000	0.451833	-0.115662
0.690000	-0.170000	0.444282	-0.109334
0.710000	-0.170000	0.437846	-0.102783
0.730000	-0.170000	0.433167	-0.096219
0.750000	-0.170000	0.430129	-0.089885
0.770000	-0.170000	0.427511	-0.083835
0.790000	-0.170000	0.426173	-0.078283
0.810000	-0.170000	0.431903	-0.074803
0.830000	-0.170000	0.428033	-0.072752
0.850000	-0.170000	0.332954	-0.052538
0.870000	-0.170000	0.137538	0.000926
0.890000	-0.170000	-0.007386	0.033273
0.910000	-0.170000	-0.043286	0.039147
0.930000	-0.170000	-0.039314	0.039816
0.950000	-0.170000	-0.028860	0.039770
0.970000	-0.170000	-0.017419	0.039658
0.990000	-0.170000	-0.005812	0.039938

-0.990000	-0.150000	0.005910	0.035668
-0.970000	-0.150000	0.017602	0.035475
-0.950000	-0.150000	0.028966	0.035539
-0.930000	-0.150000	0.038937	0.035533
-0.910000	-0.150000	0.039485	0.034579
-0.890000	-0.150000	-0.013275	0.026984
-0.870000	-0.150000	-0.179144	-0.008332
-0.850000	-0.150000	-0.365088	-0.052283
-0.830000	-0.150000	-0.436671	-0.064911
-0.810000	-0.150000	-0.434616	-0.066510
-0.790000	-0.150000	-0.430752	-0.070108
-0.770000	-0.150000	-0.433104	-0.075009
-0.750000	-0.150000	-0.435980	-0.080060
-0.730000	-0.150000	-0.439210	-0.085299
-0.710000	-0.150000	-0.443974	-0.090796
-0.690000	-0.150000	-0.450320	-0.096434
-0.670000	-0.150000	-0.457636	-0.102088
-0.650000	-0.150000	-0.465165	-0.107642
-0.630000	-0.150000	-0.472250	-0.112965
-0.610000	-0.150000	-0.478495	-0.118007
-0.590000	-0.150000	-0.483784	-0.122934
-0.570000	-0.150000	-0.488311	-0.128163
-0.550000	-0.150000	-0.492523	-0.134123
-0.530000	-0.150000	-0.496821	-0.140839
-0.510000	-0.150000	-0.501261	-0.147884
-0.490000	-0.150000	-0.505652	-0.154976
-0.470000	-0.150000	-0.509928	-0.162498
-0.450000	-0.150000	-0.514305	-0.171081
-0.430000	-0.150000	-0.519030	-0.180932
-0.410000	-0.150000	-0.524116	-0.191962
-0.390000	-0.150000	-0.529340	-0.204162
-0.370000	-0.150000	-0.534356	-0.217536
-0.350000	-0.150000	-0.538793	-0.232118
-0.330000	-0.150000	-0.542320	-0.247985
-0.310000	-0.150000	-0.544655	-0.265265
-0.290000	-0.150000	-0.545501	-0.284115
-0.270000	-0.150000	-0.544426	-0.304645
-0.250000	-0.150000	-0.540724	-0.326804
-0.230000	-0.150000	-0.533328	-0.350268
-0.210000	-0.150000	-0.520891	-0.374389
-0.190000	-0.150000	-0.502064	-0.398276
-0.170000	-0.150000	-0.475844	-0.421001
-0.150000	-0.150000	-0.441811	-0.441811
-0.130000	-0.150000	-0.400143	-0.460226
-0.110000	-0.150000	-0.351459	-0.476025
-0.090000	-0.150000	-0.296623	-0.489157
-0.070000	-0.150000	-0.236598	-0.499647
-0.050000	-0.150000	-0.172374	-0.507531
-0.030000	-0.150000	-0.104966	-0.512820
-0.010000	-0.150000	-0.035297	-0.515490
0.010000	-0.150000	0.035297	-0.515490
0.030000	-0.150000	0.104966	-0.512820
0.050000	-0.150000	0.172374	-0.507531
0.070000	-0.150000	0.236598	-0.499647
0.090000	-0.150000	0.296623	-0.489157
0.110000	-0.150000	0.351459	-0.476025
0.130000	-0.150000	0.400143	-0.460226
0.150000	-0.150000	0.441811	-0.441811
0.170000	-0.150000	0.475844	-0.421001
0.190000	-0.150000	0.502064	-0.398276
0.210000	-0.150000	0.520891	-0.374389
0.230000	-0.150000	0.533328	-0.350268
0.250000	-0.150000	0.540724	-0.326804
0.270000	-0.150000	0.544426	-0.304645
0.290000	-0.150000	0.545501	-0.284115
0.310000	-0.150000	0.544655	-0.265265
0.330000	-0.150000	0.542320	-0.247985
0.350000	-0.150000	0.538793	-0.232118
0.370000	-0.150000	0.534356	-0.217536
0.390000	-0.150000	0.529340	-0.204162
0.410000	-0.150000	0.524116	-0.191962
0.430000	-0.150000	0.519030	-0.180932
0.450000	-0.150000	0.514305	-0.171081
0.470000	-0.150000	0.509928	-0.162498
0.490000	-0.150000	0.505652	-0.154976
0.510000	-0.150000	0.501261	-0.147884
0.530000	-0.150000	0.496821	-0.140839
0.550000	-0.150000	0.492523	-0.134123
0.570000	-0.150000	0.488311	-0.128163
0.590000	-0.150000	0.483784	-0.122934
0.610000	-0.150000	0.478495	-0.118007
0.630000	-0.150000	0.472250	-0.112965
0.650000	-0.150000	0.465165	-0.107642
0.670000	-0.150000	0.457636	-0.102088
0.690000	-0.150000	0.450320	-0.096434
0.710000	-0.150000	0.443974	-0.090796
0.730000	-0.150000	0.439210	-0.085299
0.750000	-0.150000	0.435980	-0.080060
0.770000	-0.150000	0.433104	-0.075009
0.790000	-0.150000	0.430752	-0.070108
0.810000	-0.150000	0.434616	-0.066510
0.830000	-0.150000	0.436671	-0.064911
0.850000	-0.150000	0.365088	-0.052283
0.870000	-0.150000	0.179144	-0.008332
0.890000	-0.150000	0.013275	0.026984
0.910000	-0.150000	-0.039485	0.034579
0.930000	-0.150000	-0.038937	0.035533
0.950000	-0.150000	-0.028966	0.035539
0.970000	-0.150000	-0.017602	0.035475
0.990000	-0.150000	-0.005910	0.035668

-0.990000	-0.130000	0.005909	0.031190
-0.970000	-0.130000	0.017628	0.031133
-0.950000	-0.130000	0.028975	0.031161
-0.930000	-0.130000	0.038370	0.031091
-0.910000	-0.130000	0.034657	0.029859
-0.890000	-0.130000	-0.035500	0.020762
-0.870000	-0.130000	-0.216490	-0.014538
-0.850000	-0.130000	-0.389321	-0.048887
-0.830000	-0.130000	-0.442276	-0.056714
-0.810000	-0.130000	-0.437187	-0.058166
-0.790000	-0.130000	-0.434833	-0.061445
-0.770000	-0.130000	-0.437697	-0.065412
-0.750000	-0.130000	-0.440722	-0.069412
-0.730000	-0.130000	-0.444251	-0.073738
-0.710000	-0.130000	-0.449296	-0.078532
-0.690000	-0.130000	-0.455736	-0.083658
-0.670000	-0.130000	-0.462931	-0.088964
-0.650000	-0.130000	-0.470130	-0.094342
-0.630000	-0.130000	-0.476706	-0.099681
-0.610000	-0.130000	-0.482349	-0.104815
-0.590000	-0.130000	-0.487109	-0.109578
-0.570000	-0.130000	-0.491410	-0.114016
-0.550000	-0.130000	-0.495896	-0.118515
-0.530000	-0.130000	-0.501001	-0.123599
-0.510000	-0.130000	-0.506605	-0.129501
-0.490000	-0.130000	-0.512234	-0.136068
-0.470000	-0.130000	-0.517660	-0.143203
-0.450000	-0.130000	-0.523117	-0.151106
-0.430000	-0.130000	-0.528930	-0.159992
-0.410000	-0.130000	-0.535139	-0.169927
-0.390000	-0.130000	-0.541516	-0.180960
-0.370000	-0.130000	-0.547723	-0.193137
-0.350000	-0.130000	-0.553419	-0.206520
-0.330000	-0.130000	-0.558317	-0.221214
-0.310000	-0.130000	-0.562169	-0.237362
-0.290000	-0.130000	-0.564657	-0.255118
-0.270000	-0.130000	-0.565231	-0.274544
-0.250000	-0.130000	-0.562940	-0.295499
-0.230000	-0.130000	-0.556402	-0.317526
-0.210000	-0.130000	-0.544003	-0.339860
-0.190000	-0.130000	-0.524306	-0.361582
-0.170000	-0.130000	-0.496433	-0.381867
-0.150000	-0.130000	-0.460226	-0.400143
-0.130000	-0.130000	-0.416128	-0.416128
-0.110000	-0.130000	-0.364949	-0.429752
-0.090000	-0.130000	-0.307643	-0.441050
-0.070000	-0.130000	-0.245191	-0.450084
-0.050000	-0.130000	-0.178560	-0.456890
-0.030000	-0.130000	-0.108725	-0.461469
-0.010000	-0.130000	-0.036565	-0.463785
0.010000	-0.130000	0.036565	-0.463785
0.030000	-0.130000	0.108725	-0.461469
0.050000	-0.130000	0.178560	-0.456890
0.070000	-0.130000	0.245191	-0.450084
0.090000	-0.130000	0.307643	-0.441050
0.110000	-0.130000	0.364949	-0.429752
0.130000	-0.130000	0.416128	-0.416128
0.150000	-0.130000	0.460226	-0.400143
0.170000	-0.130000	0.496433	-0.381867
0.190000	-0.130000	0.524306	-0.361582
0.210000	-0.130000	0.544003	-0.339860
0.230000	-0.130000	0.556402	-0.317526
0.250000	-0.130000	0.562940	-0.295499
0.270000	-0.130000	0.565231	-0.274544
0.290000	-0.130000	0.564657	-0.255118
0.310000	-0.130000	0.562169	-0.237362
0.330000	-0.130000	0.558317	-0.221214
0.350000	-0.130000	0.553419	-0.206520
0.370000	-0.130000	0.547723	-0.193137
0.390000	-0.130000	0.541516	-0.180960
0.410000	-0.130000	0.535139	-0.169927
0.430000	-0.130000	0.528930	-0.159992
0.450000	-0.130000	0.523117	-0.151106
0.470000	-0.130000	0.517660	-0.143203
0.490000	-0.130000	0.512234	-0.136068
0.510000	-0.130000	0.506605	-0.129501
0.530000	-0.130000	0.501001	-0.123599
0.550000	-0.130000	0.495896	-0.118515
0.570000	-0.130000	0.491410	-0.114016
0.590000	-0.130000	0.487109	-0.109578
0.610000	-0.130000	0.482349	-0.104815
0.630000	-0.130000	0.476706	-0.099681
0.650000	-0.130000	0.470130	-0.094342
0.670000	-0.130000	0.462931	-0.088964
0.690000	-0.130000	0.455736	-0.083658
0.710000	-0.130000	0.449296	-0.078532
0.730000	-0.130000	0.444251	-0.073738
0.750000	-0.130000	0.440722	-0.069412
0.770000	-0.130000	0.437697	-0.065412
0.790000	-0.130000	0.434833	-0.061445
0.810000	-0.130000	0.437187	-0.058166
0.830000	-0.130000	0.442276	-0.056714
0.850000	-0.130000	0.389321	-0.048887
0.870000	-0.130000	0.216490	-0.014538
0.890000	-0.130000	0.035500	0.020762
0.910000	-0.130000	-0.034657	0.029859
0.930000	-0.130000	-0.038370	0.031091
0.950000	-0.130000	-0.028975	0.031161
0.970000	-0.130000	-0.017628	0.031133
0.990000	-0.130000	-0.005909	0.031190

-0.990000	-0.110000	0.005907	0.026611
-0.970000	-0.110000	0.017637	0.026609
-0.950000	-0.110000	0.028936	0.026626
-0.930000	-0.110000	0.037645	0.026505
-0.910000	-0.110000	0.029048	0.025076
-0.890000	-0.110000	-0.057618	0.015049
-0.870000	-0.110000	-0.248497	-0.017629
-0.850000	-0.110000	-0.407166	-0.043465
-0.830000	-0.110000	-0.446022	-0.048318
-0.810000	-0.110000	-0.439454	-0.049609
-0.790000	-0.110000	-0.438140	-0.052306
-0.770000	-0.110000	-0.441260	-0.055329
-0.750000	-0.110000	-0.444557	-0.058482
-0.730000	-0.110000	-0.448622	-0.062184
-0.710000	-0.110000	-0.454124	-0.066511
-0.690000	-0.110000	-0.460716	-0.071217
-0.670000	-0.110000	-0.467805	-0.076085
-0.650000	-0.110000	-0.474844	-0.081042
-0.630000	-0.110000	-0.481461	-0.086041
-0.610000	-0.110000	-0.487551	-0.090882
-0.590000	-0.110000	-0.493182	-0.095211
-0.570000	-0.110000	-0.498485	-0.098842
-0.550000	-0.110000	-0.503611	-0.102133
-0.530000	-0.110000	-0.508706	-0.105918
-0.510000	-0.110000	-0.513888	-0.110856
-0.490000	-0.110000	-0.519240	-0.116878
-0.470000	-0.110000	-0.524878	-0.123516
-0.450000	-0.110000	-0.530986	-0.130621
-0.430000	-0.110000	-0.537685	-0.138406
-0.410000	-0.110000	-0.544893	-0.147061
-0.390000	-0.110000	-0.552342	-0.156686
-0.370000	-0.110000	-0.559698	-0.167359
-0.350000	-0.110000	-0.566648	-0.179182
-0.330000	-0.110000	-0.572938	-0.192291
-0.310000	-0.110000	-0.578328	-0.206851
-0.290000	-0.110000	-0.582444	-0.222994
-0.270000	-0.110000	-0.584568	-0.240726
-0.250000	-0.110000	-0.583472	-0.259806
-0.230000	-0.110000	-0.577469	-0.279672
-0.210000	-0.110000	-0.564757	-0.299517
-0.190000	-0.110000	-0.543923	-0.318490
-0.170000	-0.110000	-0.514307	-0.335931
-0.150000	-0.110000	-0.476025	-0.351459
-0.130000	-0.110000	-0.429752	-0.364949
-0.110000	-0.110000	-0.376422	-0.376422
-0.090000	-0.110000	-0.317030	-0.385953
-0.070000	-0.110000	-0.252537	-0.393603
-0.050000	-0.110000	-0.183868	-0.399392
-0.030000	-0.110000	-0.111962	-0.403300
-0.010000	-0.110000	-0.037659	-0.405280
0.010000	-0.110000	0.037659	-0.405280
0.030000	-0.110000	0.111962	-0.403300
0.050000	-0.110000	0.183868	-0.399392
0.070000	-0.110000	0.252537	-0.393603
0.090000	-0.110000	0.317030	-0.385953
0.110000	-0.110000	0.376422	-0.376422
0.130000	-0.110000	0.429752	-0.364949
0.150000	-0.110000	0.476025	-0.351459
0.170000	-0.110000	0.514307	-0.335931
0.190000	-0.110000	0.543923	-0.318490
0.210000	-0.110000	0.564757	-0.299517
0.230000	-0.110000	0.577469	-0.279672
0.250000	-0.110000	0.583472	-0.259806
0.270000	-0.110000	0.584568	-0.240726
0.290000	-0.110000	0.582444	-0.222994
0.310000	-0.110000	0.578328	-0.206851
0.330000	-0.110000	0.572938	-0.192291
0.350000	-0.110000	0.566648	-0.179182
0.370000	-0.110000	0.559698	-0.167359
0.390000	-0.110000	0.552342	-0.156686
0.410000	-0.110000	0.544893	-0.147061
0.430000	-0.110000	0.537685	-0.138406
0.450000	-0.110000	0.530986	-0.130621
0.470000	-0.110000	0.524878	-0.123516
0.490000	-0.110000	0.519240	-0.116878
0.510000	-0.110000	0.513888	-0.110856
0.530000	-0.110000	0.508706	-0.105918
0.550000	-0.110000	0.503611	-0.102133
0.570000	-0.110000	0.498485	-0.098842
0.590000	-0.110000	0.493182	-0.095211
0.610000	-0.110000	0.487551	-0.090882
0.630000	-0.110000	0.481461	-0.086041
0.650000	-0.110000	0.474844	-0.081042
0.670000	-0.110000	0.467805	-0.076085
0.690000	-0.110000	0.460716	-0.071217
0.710000	-0.110000	0.454124	-0.066511
0.730000	-0.110000	0.448622	-0.062184
0.750000	-0.110000	0.444557	-0.058482
0.770000	-0.110000	0.441260	-0.055329
0.790000	-0.110000	0.438140	-0.052306
0.810000	-0.110000	0.439454	-0.049609
0.830000	-0.110000	0.446022	-0.048318
0.850000	-0.110000	0.407166	-0.043465
0.870000	-0.110000	0.248497	-0.017629
0.890000	-0.110000	0.057618	0.015049
0.910000	-0.110000	-0.029048	0.025076
0.930000	-0.110000	-0.037645	0.026505
0.950000	-0.110000	-0.028936	0.026626
0.970000	-0.110000	-0.017637	0.026609
0.990000	-0.110000	-0.005907	0.026611

-0.990000	-0.090000	0.005912	0.021945
-0.970000	-0.090000	0.017650	0.021957
-0.950000	-0.090000	0.028875	0.021971
-0.930000	-0.090000	0.036829	0.021819
-0.910000	-0.090000	0.023101	0.020318
-0.890000	-0.090000	-0.078133	0.010200
-0.870000	-0.090000	-0.274759	-0.017977
-0.850000	-0.090000	-0.420000	-0.036752
-0.830000	-0.090000	-0.448541	-0.039759
-0.810000	-0.090000	-0.441304	-0.040828
-0.790000	-0.090000	-0.440675	-0.042890
-0.770000	-0.090000	-0.443986	-0.045123
-0.750000	-0.090000	-0.447704	-0.047615
-0.730000	-0.090000	-0.452439	-0.050758
-0.710000	-0.090000	-0.458464	-0.054512
-0.690000	-0.090000	-0.465292	-0.058558
-0.670000	-0.090000	-0.472545	-0.062652
-0.650000	-0.090000	-0.480055	-0.066722
-0.630000	-0.090000	-0.487769	-0.070777
-0.610000	-0.090000	-0.495603	-0.074767
-0.590000	-0.090000	-0.503194	-0.078557
-0.570000	-0.090000	-0.509844	-0.082067
-0.550000	-0.090000	-0.514954	-0.085432
-0.530000	-0.090000	-0.518657	-0.089010
-0.510000	-0.090000	-0.521940	-0.093178
-0.490000	-0.090000	-0.525960	-0.098061
-0.470000	-0.090000	-0.531263	-0.103518
-0.450000	-0.090000	-0.537762	-0.109443
-0.430000	-0.090000	-0.545178	-0.115944
-0.410000	-0.090000	-0.553232	-0.123180
-0.390000	-0.090000	-0.561615	-0.131241
-0.370000	-0.090000	-0.570005	-0.140211
-0.350000	-0.090000	-0.578125	-0.150202
-0.330000	-0.090000	-0.585750	-0.161371
-0.310000	-0.090000	-0.592624	-0.173889
-0.290000	-0.090000	-0.598276	-0.187876
-0.270000	-0.090000	-0.601781	-0.203288
-0.250000	-0.090000	-0.601624	-0.219819
-0.230000	-0.090000	-0.595863	-0.236871
-0.210000	-0.090000	-0.582600	-0.253675
-0.190000	-0.090000	-0.560539	-0.269515
-0.170000	-0.090000	-0.529267	-0.283905
-0.150000	-0.090000	-0.489157	-0.296623
-0.130000	-0.090000	-0.441050	-0.307643
-0.110000	-0.090000	-0.385953	-0.317030
-0.090000	-0.090000	-0.324860	-0.324860
-0.070000	-0.090000	-0.258695	-0.331177
-0.050000	-0.090000	-0.188341	-0.335982
-0.030000	-0.090000	-0.114700	-0.339237
-0.010000	-0.090000	-0.038587	-0.340888
0.010000	-0.090000	0.038587	-0.340888
0.030000	-0.090000	0.114700	-0.339237
0.050000	-0.090000	0.188341	-0.335982
0.070000	-0.090000	0.258695	-0.331177
0.090000	-0.090000	0.324860	-0.324860
0.110000	-0.090000	0.385953	-0.317030
0.130000	-0.090000	0.441050	-0.307643
0.150000	-0.090000	0.489157	-0.296623
0.170000	-0.090000	0.529267	-0.283905
0.190000	-0.090000	0.560539	-0.269515
0.210000	-0.090000	0.582600	-0.253675
0.230000	-0.090000	0.595863	-0.236871
0.250000	-0.090000	0.601624	-0.219819
0.270000	-0.090000	0.601781	-0.203288
0.290000	-0.090000	0.598276	-0.187876
0.310000	-0.090000	0.592624	-0.173889
0.330000	-0.090000	0.585750	-0.161371
0.350000	-0.090000	0.578125	-0.150202
0.370000	-0.090000	0.570005	-0.140211
0.390000	-0.090000	0.561615	-0.131241
0.410000	-0.090000	0.553232	-0.123180
0.430000	-0.090000	0.545178	-0.115944
0.450000	-0.090000	0.537762	-0.109443
0.470000	-0.090000	0.531263	-0.103518
0.490000	-0.090000	0.525960	-0.098061
0.510000	-0.090000	0.521940	-0.093178
0.530000	-0.090000	0.518657	-0.089010
0.550000	-0.090000	0.514954	-0.085432
0.570000	-0.090000	0.509844	-0.082067
0.590000	-0.090000	0.503194	-0.078557
0.610000	-0.090000	0.495603	-0.074767
0.630000	-0.090000	0.487769	-0.070777
0.650000	-0.090000	0.480055	-0.066722
0.670000	-0.090000	0.472545	-0.062652
0.690000	-0.090000	0.465292	-0.058558
0.710000	-0.090000	0.458464	-0.054512
0.730000	-0.090000	0.452439	-0.050758
0.750000	-0.090000	0.447704	-0.047615
0.770000	-0.090000	0.443986	-0.045123
0.790000	-0.090000	0.440675	-0.042890
0.810000	-0.090000	0.441304	-0.040828
0.830000	-0.090000	0.448541	-0.039759
0.850000	-0.090000	0.420000	-0.036752
0.870000	-0.090000	0.274759	-0.017977
0.890000	-0.090000	0.078133	0.010200
0.910000	-0.090000	-0.023101	0.020318
0.930000	-0.090000	-0.036829	0.021819
0.950000	-0.090000	-0.028875	0.021971
0.970000	-0.090000	-0.017650	0.021957
0.990000	-0.090000	-0.005912	0.021945

-0.990000	-0.070000	0.005919	0.017190
-0.970000	-0.070000	0.017664	0.017202
-0.950000	-0.070000	0.028802	0.017211
-0.930000	-0.070000	0.036001	0.017052
-0.910000	-0.070000	0.017366	0.015632
-0.890000	-0.070000	-0.095836	0.006400
-0.870000	-0.070000	-0.295283	-0.016115
-0.850000	-0.070000	-0.428992	-0.029216
-0.830000	-0.070000	-0.450239	-0.031062
-0.810000	-0.070000	-0.442728	-0.031889
-0.790000	-0.070000	-0.442538	-0.033380
-0.770000	-0.070000	-0.446011	-0.034973
-0.750000	-0.070000	-0.450154	-0.036854
-0.730000	-0.070000	-0.455473	-0.039324
-0.710000	-0.070000	-0.461900	-0.042308
-0.690000	-0.070000	-0.468838	-0.045537
-0.670000	-0.070000	-0.475982	-0.048769
-0.650000	-0.070000	-0.483247	-0.051862
-0.630000	-0.070000	-0.490572	-0.054822
-0.610000	-0.070000	-0.497808	-0.057815
-0.590000	-0.070000	-0.504635	-0.061082
-0.570000	-0.070000	-0.510674	-0.064715
-0.550000	-0.070000	-0.515775	-0.068497
-0.530000	-0.070000	-0.520236	-0.072074
-0.510000	-0.070000	-0.524704	-0.075399
-0.490000	-0.070000	-0.529820	-0.078847
-0.470000	-0.070000	-0.535943	-0.082793
-0.450000	-0.070000	-0.543126	-0.087309
-0.430000	-0.070000	-0.551231	-0.092385
-0.410000	-0.070000	-0.560015	-0.098082
-0.390000	-0.070000	-0.569187	-0.104458
-0.370000	-0.070000	-0.578455	-0.111579
-0.350000	-0.070000	-0.587586	-0.119542
-0.330000	-0.070000	-0.596387	-0.128489
-0.310000	-0.070000	-0.604580	-0.138581
-0.290000	-0.070000	-0.611580	-0.149919
-0.270000	-0.070000	-0.616241	-0.162444
-0.250000	-0.070000	-0.616782	-0.175844
-0.230000	-0.070000	-0.611061	-0.189563
-0.210000	-0.070000	-0.597163	-0.202942
-0.190000	-0.070000	-0.573952	-0.215427
-0.170000	-0.070000	-0.541255	-0.226684
-0.150000	-0.070000	-0.499647	-0.236598
-0.130000	-0.070000	-0.450084	-0.245191
-0.110000	-0.070000	-0.393603	-0.252537
-0.090000	-0.070000	-0.331177	-0.258695
-0.070000	-0.070000	-0.263691	-0.263691
-0.050000	-0.070000	-0.191987	-0.267509
-0.030000	-0.070000	-0.116941	-0.270105
-0.010000	-0.070000	-0.039348	-0.271420
0.010000	-0.070000	0.039348	-0.271420
0.030000	-0.070000	0.116941	-0.270105
0.050000	-0.070000	0.191987	-0.267509
0.070000	-0.070000	0.263691	-0.263691
0.090000	-0.070000	0.331177	-0.258695
0.110000	-0.070000	0.393603	-0.252537
0.130000	-0.070000	0.450084	-0.245191
0.150000	-0.070000	0.499647	-0.236598
0.170000	-0.070000	0.541255	-0.226684
0.190000	-0.070000	0.573952	-0.215427
0.210000	-0.070000	0.597163	-0.202942
0.230000	-0.070000	0.611061	-0.189563
0.250000	-0.070000	0.616782	-0.175844
0.270000	-0.070000	0.616241	-0.162444
0.290000	-0.070000	0.611580	-0.149919
0.310000	-0.070000	0.604580	-0.138581
0.330000	-0.070000	0.596387	-0.128489
0.350000	-0.070000	0.587586	-0.119542
0.370000	-0.070000	0.578455	-0.111579
0.390000	-0.070000	0.569187	-0.104458
0.410000	-0.070000	0.560015	-0.098082
0.430000	-0.070000	0.551231	-0.092385
0.450000	-0.070000	0.543126	-0.087309
0.470000	-0.070000	0.535943	-0.082793
0.490000	-0.070000	0.529820	-0.078847
0.510000	-0.070000	0.524704	-0.075399
0.530000	-0.070000	0.520236	-0.072074
0.550000	-0.070000	0.515775	-0.068497
0.570000	-0.070000	0.510674	-0.064715
0.590000	-0.070000	0.504635	-0.061082
0.610000	-0.070000	0.497808	-0.057815
0.630000	-0.070000	0.490572	-0.054822
0.650000	-0.070000	0.483247	-0.051862
0.670000	-0.070000	0.475982	-0.048769
0.690000	-0.070000	0.468838	-0.045537
0.710000	-0.070000	0.461900	-0.042308
0.730000	-0.070000	0.455473	-0.039324
0.750000	-0.070000	0.450154	-0.036854
0.770000	-0.070000	0.446011	-0.034973
0.790000	-0.070000	0.442538	-0.033380
0.810000	-0.070000	0.442728	-0.031889
0.830000	-0.070000	0.450239	-0.031062
0.850000	-0.070000	0.428992	-0.029216
0.870000	-0.070000	0.295283	-0.016115
0.890000	-0.070000	0.095836	0.006400
0.910000	-0.070000	-0.017366	0.015632
0.930000	-0.070000	-0.036001	0.017052
0.950000	-0.070000	-0.028802	0.017211
0.970000	-0.070000	-0.017664	0.017202
0.990000	-0.070000	-0.005919	0.017190

-0.990000	-0.050000	0.005924	0.012335
-0.970000	-0.050000	0.017673	0.012344
-0.950000	-0.050000	0.028728	0.012349
-0.930000	-0.050000	0.035258	0.012211
-0.910000	-0.050000	0.012430	0.011040
-0.890000	-0.050000	-0.109813	0.003657
-0.870000	-0.050000	-0.310292	-0.012603
-0.850000	-0.050000	-0.435029	-0.021158
-0.830000	-0.050000	-0.451366	-0.022259
-0.810000	-0.050000	-0.443766	-0.022852
-0.790000	-0.050000	-0.443835	-0.023855
-0.770000	-0.050000	-0.447407	-0.024908
-0.750000	-0.050000	-0.451869	-0.026187
-0.730000	-0.050000	-0.457660	-0.027906
-0.710000	-0.050000	-0.464538	-0.030043
-0.690000	-0.050000	-0.471851	-0.032450
-0.670000	-0.050000	-0.479248	-0.034912
-0.650000	-0.050000	-0.486554	-0.037212
-0.630000	-0.050000	-0.493611	-0.039318
-0.610000	-0.050000	-0.500242	-0.041489
-0.590000	-0.050000	-0.506278	-0.044097
-0.570000	-0.050000	-0.511693	-0.047240
-0.550000	-0.050000	-0.516682	-0.050527
-0.530000	-0.050000	-0.521592	-0.053405
-0.510000	-0.050000	-0.526796	-0.055759
-0.490000	-0.050000	-0.532631	-0.058034
-0.470000	-0.050000	-0.539361	-0.060699
-0.450000	-0.050000	-0.547099	-0.063869
-0.430000	-0.050000	-0.555767	-0.067499
-0.410000	-0.050000	-0.565141	-0.071603
-0.390000	-0.050000	-0.574940	-0.076213
-0.370000	-0.050000	-0.584900	-0.081375
-0.350000	-0.050000	-0.594828	-0.087160
-0.330000	-0.050000	-0.604562	-0.093677
-0.310000	-0.050000	-0.613811	-0.101051
-0.290000	-0.050000	-0.621885	-0.109366
-0.270000	-0.050000	-0.627444	-0.118571
-0.250000	-0.050000	-0.628478	-0.128408
-0.230000	-0.050000	-0.622704	-0.138434
-0.210000	-0.050000	-0.608228	-0.148149
-0.190000	-0.050000	-0.584075	-0.157159
-0.170000	-0.050000	-0.550268	-0.165252
-0.150000	-0.050000	-0.507531	-0.172374
-0.130000	-0.050000	-0.456890	-0.178560
-0.110000	-0.050000	-0.399392	-0.183868
-0.090000	-0.050000	-0.335982	-0.188341
-0.070000	-0.050000	-0.267509	-0.191987
-0.050000	-0.050000	-0.194786	-0.194786
-0.030000	-0.050000	-0.118667	-0.196695
-0.010000	-0.050000	-0.039935	-0.197657
0.010000	-0.050000	0.039935	-0.197657
0.030000	-0.050000	0.118667	-0.196695
0.050000	-0.050000	0.194786	-0.194786
0.070000	-0.050000	0.267509	-0.191987
0.090000	-0.050000	0.335982	-0.188341
0.110000	-0.050000	0.399392	-0.183868
0.130000	-0.050000	0.456890	-0.178560
0.150000	-0.050000	0.507531	-0.172374
0.170000	-0.050000	0.550268	-0.165252
0.190000	-0.050000	0.584075	-0.157159
0.210000	-0.050000	0.608228	-0.148149
0.230000	-0.050000	0.622704	-0.138434
0.250000	-0.050000	0.628478	-0.128408
0.270000	-0.050000	0.627444	-0.118571
0.290000	-0.050000	0.621885	-0.109366
0.310000	-0.050000	0.613811	-0.101051
0.330000	-0.050000	0.604562	-0.093677
0.350000	-0.050000	0.594828	-0.087160
0.370000	-0.050000	0.584900	-0.081375
0.390000	-0.050000	0.574940	-0.076213
0.410000	-0.050000	0.565141	-0.071603
0.430000	-0.050000	0.555767	-0.067499
0.450000	-0.050000	0.547099	-0.063869
0.470000	-0.050000	0.539361	-0.060699
0.490000	-0.050000	0.532631	-0.058034
0.510000	-0.050000	0.526796	-0.055759
0.530000	-0.050000	0.521592	-0.053405
0.550000	-0.050000	0.516682	-0.050527
0.570000	-0.050000	0.511693	-0.047240
0.590000	-0.050000	0.506278	-0.044097
0.610000	-0.050000	0.500242	-0.041489
0.630000	-0.050000	0.493611	-0.039318
0.650000	-0.050000	0.486554	-0.037212
0.670000	-0.050000	0.479248	-0.034912
0.690000	-0.050000	0.471851	-0.032450
0.710000	-0.050000	0.464538	-0.030043
0.730000	-0.050000	0.457660	-0.027906
0.750000	-0.050000	0.451869	-0.026187
0.770000	-0.050000	0.447407	-0.024908
0.790000	-0.050000	0.443835	-0.023855
0.810000	-0.050000	0.443766	-0.022852
0.830000	-0.050000	0.451366	-0.022259
0.850000	-0.050000	0.435029	-0.021158
0.870000	-0.050000	0.310292	-0.012603
0.890000	-0.050000	0.109813	0.003657
0.910000	-0.050000	-0.012430	0.011040
0.930000	-0.050000	-0.035258	0.012211
0.950000	-0.050000	-0.028728	0.012349
0.970000	-0.050000	-0.017673	0.012344
0.990000	-0.050000	-0.005924	0.012335

-0.990000	-0.030000	0.005929	0.007410
-0.970000	-0.030000	0.017679	0.007416
-0.950000	-0.030000	0.028671	0.007418
-0.930000	-0.030000	0.034697	0.007328
-0.910000	-0.030000	0.008808	0.006559
-0.890000	-0.030000	-0.119428	0.001805
-0.870000	-0.030000	-0.320056	-0.007981
-0.850000	-0.030000	-0.438725	-0.012795
-0.830000	-0.030000	-0.452066	-0.013383
-0.810000	-0.030000	-0.444458	-0.013746
-0.790000	-0.030000	-0.444661	-0.014324
-0.770000	-0.030000	-0.448265	-0.014916
-0.750000	-0.030000	-0.452917	-0.015638
-0.730000	-0.030000	-0.459055	-0.016628
-0.710000	-0.030000	-0.466397	-0.017907
-0.690000	-0.030000	-0.474241	-0.019419
-0.670000	-0.030000	-0.482071	-0.021008
-0.650000	-0.030000	-0.489483	-0.022478
-0.630000	-0.030000	-0.496200	-0.023796
-0.610000	-0.030000	-0.502132	-0.025180
-0.590000	-0.030000	-0.507398	-0.026920
-0.570000	-0.030000	-0.512318	-0.029046
-0.550000	-0.030000	-0.517268	-0.031212
-0.530000	-0.030000	-0.522515	-0.032999
-0.510000	-0.030000	-0.528206	-0.034352
-0.490000	-0.030000	-0.534506	-0.035617
-0.470000	-0.030000	-0.541636	-0.037149
-0.450000	-0.030000	-0.549746	-0.039035
-0.430000	-0.030000	-0.558797	-0.041229
-0.410000	-0.030000	-0.568577	-0.043718
-0.390000	-0.030000	-0.578807	-0.046515
-0.370000	-0.030000	-0.589238	-0.049647
-0.350000	-0.030000	-0.599707	-0.053155
-0.330000	-0.030000	-0.610078	-0.057108
-0.310000	-0.030000	-0.620054	-0.061587
-0.290000	-0.030000	-0.628874	-0.066648
-0.270000	-0.030000	-0.635050	-0.072264
-0.250000	-0.030000	-0.636408	-0.078268
-0.230000	-0.030000	-0.630571	-0.084379
-0.210000	-0.030000	-0.615673	-0.090283
-0.190000	-0.030000	-0.590865	-0.095747
-0.170000	-0.030000	-0.556307	-0.100649
-0.150000	-0.030000	-0.512820	-0.104966
-0.130000	-0.030000	-0.461469	-0.108725
-0.110000	-0.030000	-0.403300	-0.111962
-0.090000	-0.030000	-0.339237	-0.114700
-0.070000	-0.030000	-0.270105	-0.116941
-0.050000	-0.030000	-0.196695	-0.118667
-0.030000	-0.030000	-0.119849	-0.119849
-0.010000	-0.030000	-0.040339	-0.120442
0.010000	-0.030000	0.040339	-0.120442
0.030000	-0.030000	0.119849	-0.119849
0.050000	-0.030000	0.196695	-0.118667
0.070000	-0.030000	0.270105	-0.116941
0.090000	-0.030000	0.339237	-0.114700
0.110000	-0.030000	0.403300	-0.111962
0.130000	-0.030000	0.461469	-0.108725
0.150000	-0.030000	0.512820	-0.104966
0.170000	-0.030000	0.556307	-0.100649
0.190000	-0.030000	0.590865	-0.095747
0.210000	-0.030000	0.615673	-0.090283
0.230000	-0.030000	0.630571	-0.084379
0.250000	-0.030000	0.636408	-0.078268
0.270000	-0.030000	0.635050	-0.072264
0.290000	-0.030000	0.628874	-0.066648
0.310000	-0.030000	0.620054	-0.061587
0.330000	-0.030000	0.610078	-0.057108
0.350000	-0.030000	0.599707	-0.053155
0.370000	-0.030000	0.589238	-0.049647
0.390000	-0.030000	0.578807	-0.046515
0.410000	-0.030000	0.568577	-0.043718
0.430000	-0.030000	0.558797	-0.041229
0.450000	-0.030000	0.549746	-0.039035
0.470000	-0.030000	0.541636	-0.037149
0.490000	-0.030000	0.534506	-0.035617
0.510000	-0.030000	0.528206	-0.034352
0.530000	-0.030000	0.522515	-0.032999
0.550000	-0.030000	0.517268	-0.031212
0.570000	-0.030000	0.512318	-0.029046
0.590000	-0.030000	0.507398	-0.026920
0.610000	-0.030000	0.502132	-0.025180
0.630000	-0.030000	0.496200	-0.023796
0.650000	-0.030000	0.489483	-0.022478
0.670000	-0.030000	0.482071	-0.021008
0.690000	-0.030000	0.474241	-0.019419
0.710000	-0.030000	0.466397	-0.017907
0.730000	-0.030000	0.459055	-0.016628
0.750000	-0.030000	0.452917	-0.015638
0.770000	-0.030000	0.448265	-0.014916
0.790000	-0.030000	0.444661	-0.014324
0.810000	-0.030000	0.444458	-0.013746
0.830000	-0.030000	0.452066	-0.013383
0.850000	-0.030000	0.438725	-0.012795
0.870000	-0.030000	0.320056	-0.007981
0.890000	-0.030000	0.119428	0.001805
0.910000	-0.030000	-0.008808	0.006559
0.930000	-0.030000	-0.034697	0.007328
0.950000	-0.030000	-0.028671	0.007418
0.970000	-0.030000	-0.017679	0.007416
0.990000	-0.030000	-0.005929	0.007410

-0.990000	-0.010000	0.005931	0.002469
-0.970000	-0.010000	0.017683	0.002471
-0.950000	-0.010000	0.028642	0.002472
-0.930000	-0.010000	0.034398	0.002441
-0.910000	-0.010000	0.006901	0.002174
-0.890000	-0.010000	-0.124319	0.000534
-0.870000	-0.010000	-0.324874	-0.002729
-0.850000	-0.010000	-0.440497	-0.004280
-0.830000	-0.010000	-0.452415	-0.004466
-0.810000	-0.010000	-0.444807	-0.004589
-0.790000	-0.010000	-0.445056	-0.004778
-0.770000	-0.010000	-0.448657	-0.004968
-0.750000	-0.010000	-0.453397	-0.005198
-0.730000	-0.010000	-0.459741	-0.005519
-0.710000	-0.010000	-0.467418	-0.005945
-0.690000	-0.010000	-0.475682	-0.006463
-0.670000	-0.010000	-0.483852	-0.007016
-0.650000	-0.010000	-0.491327	-0.007528
-0.630000	-0.010000	-0.497747	-0.007986
-0.610000	-0.010000	-0.503137	-0.008475
-0.590000	-0.010000	-0.507870	-0.009096
-0.570000	-0.010000	-0.512491	-0.009848
-0.550000	-0.010000	-0.517444	-0.010595
-0.530000	-0.010000	-0.522904	-0.011190
-0.510000	-0.010000	-0.528880	-0.011621
-0.490000	-0.010000	-0.535438	-0.012019
-0.470000	-0.010000	-0.542778	-0.012516
-0.450000	-0.010000	-0.551078	-0.013143
-0.430000	-0.010000	-0.560321	-0.013880
-0.410000	-0.010000	-0.570306	-0.014718
-0.390000	-0.010000	-0.580751	-0.015659
-0.370000	-0.010000	-0.591415	-0.016710
-0.350000	-0.010000	-0.602150	-0.017886
-0.330000	-0.010000	-0.612839	-0.019210
-0.310000	-0.010000	-0.623184	-0.020711
-0.290000	-0.010000	-0.632387	-0.022409
-0.270000	-0.010000	-0.638883	-0.024296
-0.250000	-0.010000	-0.640409	-0.026316
-0.230000	-0.010000	-0.634539	-0.028371
-0.210000	-0.010000	-0.619427	-0.030357
-0.190000	-0.010000	-0.594287	-0.032195
-0.170000	-0.010000	-0.559352	-0.033843
-0.150000	-0.010000	-0.515490	-0.035297
-0.130000	-0.010000	-0.463785	-0.036565
-0.110000	-0.010000	-0.405280	-0.037659
-0.090000	-0.010000	-0.340888	-0.038587
-0.070000	-0.010000	-0.271420	-0.039348
-0.050000	-0.010000	-0.197657	-0.039935
-0.030000	-0.010000	-0.120442	-0.040339
-0.010000	-0.010000	-0.040541	-0.040541
0.010000	-0.010000	0.040541	-0.040541
0.030000	-0.010000	0.120442	-0.040339
0.050000	-0.010000	0.197657	-0.039935
0.070000	-0.010000	0.271420	-0.039348
0.090000	-0.010000	0.340888	-0.038587
0.110000	-0.010000	0.405280	-0.037659
0.130000	-0.010000	0.463785	-0.036565
0.150000	-0.010000	0.515490	-0.035297
0.170000	-0.010000	0.559352	-0.033843
0.190000	-0.010000	0.594287	-0.032195
0.210000	-0.010000	0.619427	-0.030357
0.230000	-0.010000	0.634539	-0.028371
0.250000	-0.010000	0.640409	-0.026316
0.270000	-0.010000	0.638883	-0.024296
0.290000	-0.010000	0.632387	-0.022409
0.310000	-0.010000	0.623184	-0.020711
0.330000	-0.010000	0.612839	-0.019210
0.350000	-0.010000	0.602150	-0.017886
0.370000	-0.010000	0.591415	-0.016710
0.390000	-0.010000	0.580751	-0.015659
0.410000	-0.010000	0.570306	-0.014718
0.430000	-0.010000	0.560321	-0.013880
0.450000	-0.010000	0.551078	-0.013143
0.470000	-0.010000	0.542778	-0.012516
0.490000	-0.010000	0.535438	-0.012019
0.510000	-0.010000	0.528880	-0.011621
0.530000	-0.010000	0.522904	-0.011190
0.550000	-0.010000	0.517444	-0.010595
0.570000	-0.010000	0.512491	-0.009848
0.590000	-0.010000	0.507870	-0.009096
0.610000	-0.010000	0.503137	-0.008475
0.630000	-0.010000	0.497747	-0.007986
0.650000	-0.010000	0.491327	-0.007528
0.670000	-0.010000	0.483852	-0.007016
0.690000	-0.010000	0.475682	-0.006463
0.710000	-0.010000	0.467418	-0.005945
0.730000	-0.010000	0.459741	-0.005519
0.750000	-0.010000	0.453397	-0.005198
0.770000	-0.010000	0.448657	-0.004968
0.790000	-0.010000	0.445056	-0.004778
0.810000	-0.010000	0.444807	-0.004589
0.830000	-0.010000	0.452415	-0.004466
0.850000	-0.010000	0.440497	-0.004280
0.870000	-0.010000	0.324874	-0.002729
0.890000	-0.010000	0.124319	0.000534
0.910000	-0.010000	-0.006901	0.002174
0.930000	-0.010000	-0.034398	0.002441
0.950000	-0.010000	-0.028642	0.002472
0.970000	-0.010000	-0.017683	0.002471
0.990000	-0.010000	-0.005931	0.002469

-0.990000	0.010000	0.005931	-0.002469
-0.970000	0.010000	0.017683	-0.002471
-0.950000	0.010000	0.028642	-0.002472
-0.930000	0.010000	0.034398	-0.002441
-0.910000	0.010000	0.006901	-0.002174
-0.890000	0.010000	-0.124319	-0.000534
-0.870000	0.010000	-0.324874	0.002729
-0.850000	0.010000	-0.440497	0.004280
-0.830000	0.010000	-0.452415	0.004466
-0.810000	0.010000	-0.444807	0.004589
-0.790000	0.010000	-0.445056	0.004778
-0.770000	0.010000	-0.448657	0.004968
-0.750000	0.010000	-0.453397	0.005198
-0.730000	0.010000	-0.459741	0.005519
-0.710000	0.010000	-0.467418	0.005945
-0.690000	0.010000	-0.475682	0.006463
-0.670000	0.010000	-0.483852	0.007016
-0.650000	0.010000	-0.491327	0.007528
-0.630000	0.010000	-0.497747	0.007986
-0.610000	0.010000	-0.503137	0.008475
-0.590000	0.010000	-0.507870	0.009096
-0.570000	0.010000	-0.512491	0.009848
-0.550000	0.010000	-0.517444	0.010595
-0.530000	0.010000	-0.522904	0.011190
-0.510000	0.010000	-0.528880	0.011621
-0.490000	0.010000	-0.535438	0.012019
-0.470000	0.010000	-0.542778	0.012516
-0.450000	0.010000	-0.551078	0.013143
-0.430000	0.010000	-0.560321	0.013880
-0.410000	0.010000	-0.570306	0.014718
-0.390000	0.010000	-0.580751	0.015659
-0.370000	0.010000	-0.591415	0.016710
-0.350000	0.010000	-0.602150	0.017886
-0.330000	0.010000	-0.612839	0.019210
-0.310000	0.010000	-0.623184	0.020711
-0.290000	0.010000	-0.632387	0.022409
-0.270000	0.010000	-0.638883	0.024296
-0.250000	0.010000	-0.640409	0.026316
-0.230000	0.010000	-0.634539	0.028371
-0.210000	0.010000	-0.619427	0.030357
-0.190000	0.010000	-0.594287	0.032195
-0.170000	0.010000	-0.559352	0.033843
-0.150000	0.010000	-0.515490	0.035297
-0.130000	0.010000	-0.463785	0.036565
-0.110000	0.010000	-0.405280	0.037659
-0.090000	0.010000	-0.340888	0.038587
-0.070000	0.010000	-0.271420	0.039348
-0.050000	0.010000	-0.197657	0.039935
-0.030000	0.010000	-0.120442	0.040339
-0.010000	0.010000	-0.040541	0.040541
0.010000	0.010000	0.040541	0.040541
0.030000	0.010000	0.120442	0.040339
0.050000	0.010000	0.197657	0.039935
0.070000	0.010000	0.271420	0.039348
0.090000	0.010000	0.340888	0.038587
0.110000	0.010000	0.405280	0.037659
0.130000	0.010000	0.463785	0.036565
0.150000	0.010000	0.515490	0.035297
0.170000	0.010000	0.559352	0.033843
0.190000	0.010000	0.594287	0.032195
0.210000	0.010000	0.619427	0.030357
0.230000	0.010000	0.634539	0.028371
0.250000	0.010000	0.640409	0.026316
0.270000	0.010000	0.638883	0.024296
0.290000	0.010000	0.632387	0.022409
0.310000	0.010000	0.623184	0.020711
0.330000	0.010000	0.612839	0.019210
0.350000	0.010000	0.602150	0.017886
0.370000	0.010000	0.591415	0.016710
0.390000	0.010000	0.580751	0.015659
0.410000	0.010000	0.570306	0.014718
0.430000	0.010000	0.560321	0.013880
0.450000	0.010000	0.551078	0.013143
0.470000	0.010000	0.542778	0.012516
0.490000	0.010000	0.535438	0.012019
0.510000	0.010000	0.528880	0.011621
0.530000	0.010000	0.522904	0.011190
0.550000	0.010000	0.517444	0.010595
0.570000	0.010000	0.512491	0.009848
0.590000	0.010000	0.507870	0.009096
0.610000	0.010000	0.503137	0.008475
0.630000	0.010000	0.497747	0.007986
0.650000	0.010000	0.491327	0.007528
0.670000	0.010000	0.483852	0.007016
0.690000	0.010000	0.475682	0.006463
0.710000	0.010000	0.467418	0.005945
0.730000	0.010000	0.459741	0.005519
0.750000	0.010000	0.453397	0.005198
0.770000	0.010000	0.448657	0.004968
0.790000	0.010000	0.445056	0.004778
0.810000	0.010000	0.444807	0.004589
0.830000	0.010000	0.452415	0.004466
0.850000	0.010000	0.440497	0.004280
0.870000	0.010000	0.324874	0.002729
0.890000	0.010000	0.124319	-0.000534
0.910000	0.010000	-0.006901	-0.002174
0.930000	0.010000	-0.034398	-0.002441
0.950000	0.010000	-0.028642	-0.002472
0.970000	0.010000	-0.017683	-0.002471
0.990000	0.010000	-0.005931	-0.002469

-0.990000	0.030000	0.005929	-0.007410
-0.970000	0.030000	0.017679	-0.007416
-0.950000	0.030000	0.028671	-0.007418
-0.930000	0.030000	0.034697	-0.007328
-0.910000	0.030000	0.008808	-0.006559
-0.890000	0.030000	-0.119428	-0.001805
-0.870000	0.030000	-0.320056	0.007981
-0.850000	0.030000	-0.438725	0.012795
-0.830000	0.030000	-0.452066	0.013383
-0.810000	0.030000	-0.444458	0.013746
-0.790000	0.030000	-0.444661	0.014324
-0.770000	0.030000	-0.448265	0.014916
-0.750000	0.030000	-0.452917	0.015638
-0.730000	0.030000	-0.459055	0.016628
-0.710000	0.030000	-0.466397	0.017907
-0.690000	0.030000	-0.474241	0.019419
-0.670000	0.030000	-0.482071	0.021008
-0.650000	0.030000	-0.489483	0.022478
-0.630000	0.030000	-0.496200	0.023796
-0.610000	0.030000	-0.502132	0.025180
-0.590000	0.030000	-0.507398	0.026920
-0.570000	0.030000	-0.512318	0.029046
-0.550000	0.030000	-0.517268	0.031212
-0.530000	0.030000	-0.522515	0.032999
-0.510000	0.030000	-0.528206	0.034352
-0.490000	0.030000	-0.534506	0.035617
-0.470000	0.030000	-0.541636	0.037149
-0.450000	0.030000	-0.549746	0.039035
-0.430000	0.030000	-0.558797	0.041229
-0.410000	0.030000	-0.568577	0.043718
-0.390000	0.030000	-0.578807	0.046515
-0.370000	0.030000	-0.589238	0.049647
-0.350000	0.030000	-0.599707	0.053155
-0.330000	0.030000	-0.610078	0.057108
-0.310000	0.030000	-0.620054	0.061587
-0.290000	0.030000	-0.628874	0.066648
-0.270000	0.030000	-0.635050	0.072264
-0.250000	0.030000	-0.636408	0.078268
-0.230000	0.030000	-0.630571	0.084379
-0.210000	0.030000	-0.615673	0.090283
-0.190000	0.030000	-0.590865	0.095747
-0.170000	0.030000	-0.556307	0.100649
-0.150000	0.030000	-0.512820	0.104966
-0.130000	0.030000	-0.461469	0.108725
-0.110000	0.030000	-0.403300	0.111962
-0.090000	0.030000	-0.339237	0.114700
-0.070000	0.030000	-0.270105	0.116941
-0.050000	0.030000	-0.196695	0.118667
-0.030000	0.030000	-0.119849	0.119849
-0.010000	0.030000	-0.040339	0.120442
0.010000	0.030000	0.040339	0.120442
0.030000	0.030000	0.119849	0.119849
0.050000	0.030000	0.196695	0.118667
0.070000	0.030000	0.270105	0.116941
0.090000	0.030000	0.339237	0.114700
0.110000	0.030000	0.403300	0.111962
0.130000	0.030000	0.461469	0.108725
0.150000	0.030000	0.512820	0.104966
0.170000	0.030000	0.556307	0.100649
0.190000	0.030000	0.590865	0.095747
0.210000	0.030000	0.615673	0.090283
0.230000	0.030000	0.630571	0.084379
0.250000	0.030000	0.636408	0.078268
0.270000	0.030000	0.635050	0.072264
0.290000	0.030000	0.628874	0.066648
0.310000	0.030000	0.620054	0.061587
0.330000	0.030000	0.610078	0.057108
0.350000	0.030000	0.599707	0.053155
0.370000	0.030000	0.589238	0.049647
0.390000	0.030000	0.578807	0.046515
0.410000	0.030000	0.568577	0.043718
0.430000	0.030000	0.558797	0.041229
0.450000	0.030000	0.549746	0.039035
0.470000	0.030000	0.541636	0.037149
0.490000	0.030000	0.534506	0.035617
0.510000	0.030000	0.528206	0.034352
0.530000	0.030000	0.522515	0.032999
0.550000	0.030000	0.517268	0.031212
0.570000	0.030000	0.512318	0.029046
0.590000	0.030000	0.507398	0.026920
0.610000	0.030000	0.502132	0.025180
0.630000	0.030000	0.496200	0.023796
0.650000	0.030000	0.489483	0.022478
0.670000	0.030000	0.482071	0.021008
0.690000	0.030000	0.474241	0.019419
0.710000	0.030000	0.466397	0.017907
0.730000	0.030000	0.459055	0.016628
0.750000	0.030000	0.452917	0.015638
0.770000	0.030000	0.448265	0.014916
0.790000	0.030000	0.444661	0.014324
0.810000	0.030000	0.444458	0.013746
0.830000	0.030000	0.452066	0.013383
0.850000	0.030000	0.438725	0.012795
0.870000	0.030000	0.320056	0.007981
0.890000	0.030000	0.119428	-0.001805
0.910000	0.030000	-0.008808	-0.006559
0.930000	0.030000	-0.034697	-0.007328
0.950000	0.030000	-0.028671	-0.007418
0.970000	0.030000	-0.017679	-0.007416
0.990000	0.030000	-0.005929	-0.007410

-0.990000	0.050000	0.005924	-0.012335
-0.970000	0.050000	0.017673	-0.012344
-0.950000	0.050000	0.028728	-0.012349
-0.930000	0.050000	0.035258	-0.012211
-0.910000	0.050000	0.012430	-0.011040
-0.890000	0.050000	-0.109813	-0.003657
-0.870000	0.050000	-0.310292	0.012603
-0.850000	0.050000	-0.435029	0.021158
-0.830000	0.050000	-0.451366	0.022259
-0.810000	0.050000	-0.443766	0.022852
-0.790000	0.050000	-0.443835	0.023855
-0.770000	0.050000	-0.447407	0.024908
-0.750000	0.050000	-0.451869	0.026187
-0.730000	0.050000	-0.457660	0.027906
-0.710000	0.050000	-0.464538	0.030043
-0.690000	0.050000	-0.471851	0.032450
-0.670000	0.050000	-0.479248	0.034912
-0.650000	0.050000	-0.486554	0.037212
-0.630000	0.050000	-0.493611	0.039318
-0.610000	0.050000	-0.500242	0.041489
-0.590000	0.050000	-0.506278	0.044097
-0.570000	0.050000	-0.511693	0.047240
-0.550000	0.050000	-0.516682	0.050527
-0.530000	0.050000	-0.521592	0.053405
-0.510000	0.050000	-0.526796	0.055759
-0.490000	0.050000	-0.532631	0.058034
-0.470000	0.050000	-0.539361	0.060699
-0.450000	0.050000	-0.547099	0.063869
-0.430000	0.050000	-0.555767	0.067499
-0.410000	0.050000	-0.565141	0.071603
-0.390000	0.050000	-0.574940	0.076213
-0.370000	0.050000	-0.584900	0.081375
-0.350000	0.050000	-0.594828	0.087160
-0.330000	0.050000	-0.604562	0.093677
-0.310000	0.050000	-0.613811	0.101051
-0.290000	0.050000	-0.621885	0.109366
-0.270000	0.050000	-0.627444	0.118571
-0.250000	0.050000	-0.628478	0.128408
-0.230000	0.050000	-0.622704	0.138434
-0.210000	0.050000	-0.608228	0.148149
-0.190000	0.050000	-0.584075	0.157159
-0.170000	0.050000	-0.550268	0.165252
-0.150000	0.050000	-0.507531	0.172374
-0.130000	0.050000	-0.456890	0.178560
-0.110000	0.050000	-0.399392	0.183868
-0.090000	0.050000	-0.335982	0.188341
-0.070000	0.050000	-0.267509	0.191987
-0.050000	0.050000	-0.194786	0.194786
-0.030000	0.050000	-0.118667	0.196695
-0.010000	0.050000	-0.039935	0.197657
0.010000	0.050000	0.039935	0.197657
0.030000	0.050000	0.118667	0.196695
0.050000	0.050000	0.194786	0.194786
0.070000	0.050000	0.267509	0.191987
0.090000	0.050000	0.335982	0.188341
0.110000	0.050000	0.399392	0.183868
0.130000	0.050000	0.456890	0.178560
0.150000	0.050000	0.507531	0.172374
0.170000	0.050000	0.550268	0.165252
0.190000	0.050000	0.584075	0.157159
0.210000	0.050000	0.608228	0.148149
0.230000	0.050000	0.622704	0.138434
0.250000	0.050000	0.628478	0.128408
0.270000	0.050000	0.627444	0.118571
0.290000	0.050000	0.621885	0.109366
0.310000	0.050000	0.613811	0.101051
0.330000	0.050000	0.604562	0.093677
0.350000	0.050000	0.594828	0.087160
0.370000	0.050000	0.584900	0.081375
0.390000	0.050000	0.574940	0.076213
0.410000	0.050000	0.565141	0.071603
0.430000	0.050000	0.555767	0.067499
0.450000	0.050000	0.547099	0.063869
0.470000	0.050000	0.539361	0.060699
0.490000	0.050000	0.532631	0.058034
0.510000	0.050000	0.526796	0.055759
0.530000	0.050000	0.521592	0.053405
0.550000	0.050000	0.516682	0.050527
0.570000	0.050000	0.511693	0.047240
0.590000	0.050000	0.506278	0.044097
0.610000	0.050000	0.500242	0.041489
0.630000	0.050000	0.493611	0.039318
0.650000	0.050000	0.486554	0.037212
0.670000	0.050000	0.479248	0.034912
0.690000	0.050000	0.471851	0.032450
0.710000	0.050000	0.464538	0.030043
0.730000	0.050000	0.457660	0.027906
0.750000	0.050000	0.451869	0.026187
0.770000	0.050000	0.447407	0.024908
0.790000	0.050000	0.443835	0.023855
0.810000	0.050000	0.443766	0.022852
0.830000	0.050000	0.451366	0.022259
0.850000	0.050000	0.435029	0.021158
0.870000	0.050000	0.310292	0.012603
0.890000	0.050000	0.109813	-0.003657
0.910000	0.050000	-0.012430	-0.011040
0.930000	0.050000	-0.035258	-0.012211
0.950000	0.050000	-0.028728	-0.012349
0.970000	0.050000	-0.017673	-0.012344
0.990000	0.050000	-0.005924	-0.012335

-0.990000	0.070000	0.005919	-0.017190
-0.970000	0.070000	0.017664	-0.017202
-0.950000	0.070000	0.028802	-0.017211
-0.930000	0.070000	0.036001	-0.017052
-0.910000	0.070000	0.017366	-0.015632
-0.890000	0.070000	-0.095836	-0.006400
-0.870000	0.070000	-0.295283	0.016115
-0.850000	0.070000	-0.428992	0.029216
-0.830000	0.070000	-0.450239	0.031062
-0.810000	0.070000	-0.442728	0.031889
-0.790000	0.070000	-0.442538	0.033380
-0.770000	0.070000	-0.446011	0.034973
-0.750000	0.070000	-0.450154	0.036854
-0.730000	0.070000	-0.455473	0.039324
-0.710000	0.070000	-0.461900	0.042308
-0.690000	0.070000	-0.468838	0.045537
-0.670000	0.070000	-0.475982	0.048769
-0.650000	0.070000	-0.483247	0.051862
-0.630000	0.070000	-0.490572	0.054822
-0.610000	0.070000	-0.497808	0.057815
-0.590000	0.070000	-0.504635	0.061082
-0.570000	0.070000	-0.510674	0.064715
-0.550000	0.070000	-0.515775	0.068497
-0.530000	0.070000	-0.520236	0.072074
-0.510000	0.070000	-0.524704	0.075399
-0.490000	0.070000	-0.529820	0.078847
-0.470000	0.070000	-0.535943	0.082793
-0.450000	0.070000	-0.543126	0.087309
-0.430000	0.070000	-0.551231	0.092385
-0.410000	0.070000	-0.560015	0.098082
-0.390000	0.070000	-0.569187	0.104458
-0.370000	0.070000	-0.578455	0.111579
-0.350000	0.070000	-0.587586	0.119542
-0.330000	0.070000	-0.596387	0.128489
-0.310000	0.070000	-0.604580	0.138581
-0.290000	0.070000	-0.611580	0.149919
-0.270000	0.070000	-0.616241	0.162444
-0.250000	0.070000	-0.616782	0.175844
-0.230000	0.070000	-0.611061	0.189563
-0.210000	0.070000	-0.597163	0.202942
-0.190000	0.070000	-0.573952	0.215427
-0.170000	0.070000	-0.541255	0.226684
-0.150000	0.070000	-0.499647	0.236598
-0.130000	0.070000	-0.450084	0.245191
-0.110000	0.070000	-0.393603	0.252537
-0.090000	0.070000	-0.331177	0.258695
-0.070000	0.070000	-0.263691	0.263691
-0.050000	0.070000	-0.191987	0.267509
-0.030000	0.070000	-0.116941	0.270105
-0.010000	0.070000	-0.039348	0.271420
0.010000	0.070000	0.039348	0.271420
0.030000	0.070000	0.116941	0.270105
0.050000	0.070000	0.191987	0.267509
0.070000	0.070000	0.263691	0.263691
0.090000	0.070000	0.331177	0.258695
0.110000	0.070000	0.393603	0.252537
0.130000	0.070000	0.450084	0.245191
0.150000	0.070000	0.499647	0.236598
0.170000	0.070000	0.541255	0.226684
0.190000	0.070000	0.573952	0.215427
0.210000	0.070000	0.597163	0.202942
0.230000	0.070000	0.611061	0.189563
0.250000	0.070000	0.616782	0.175844
0.270000	0.070000	0.616241	0.162444
0.290000	0.070000	0.611580	0.149919
0.310000	0.070000	0.604580	0.138581
0.330000	0.070000	0.596387	0.128489
0.350000	0.070000	0.587586	0.119542
0.370000	0.070000	0.578455	0.111579
0.390000	0.070000	0.569187	0.104458
0.410000	0.070000	0.560015	0.098082
0.430000	0.070000	0.551231	0.092385
0.450000	0.070000	0.543126	0.087309
0.470000	0.070000	0.535943	0.082793
0.490000	0.070000	0.529820	0.078847
0.510000	0.070000	0.524704	0.075399
0.530000	0.070000	0.520236	0.072074
0.550000	0.070000	0.515775	0.068497
0.570000	0.070000	0.510674	0.064715
0.590000	0.070000	0.504635	0.061082
0.610000	0.070000	0.497808	0.057815
0.630000	0.070000	0.490572	0.054822
0.650000	0.070000	0.483247	0.051862
0.670000	0.070000	0.475982	0.048769
0.690000	0.070000	0.468838	0.045537
0.710000	0.070000	0.461900	0.042308
0.730000	0.070000	0.455473	0.039324
0.750000	0.070000	0.450154	0.036854
0.770000	0.070000	0.446011	0.034973
0.790000	0.070000	0.442538	0.033380
0.810000	0.070000	0.442728	0.031889
0.830000	0.070000	0.450239	0.031062
0.850000	0.070000	0.428992	0.029216
0.870000	0.070000	0.295283	0.016115
0.890000	0.070000	0.095836	-0.006400
0.910000	0.070000	-0.017366	-0.015632
0.930000	0.070000	-0.036001	-0.017052
0.950000	0.070000	-0.028802	-0.017211
0.970000	0.070000	-0.017664	-0.017202
0.990000	0.070000	-0.005919	-0.017190

-0.990000	0.090000	0.005912	-0.021945
-0.970000	0.090000	0.017650	-0.021957
-0.950000	0.090000	0.028875	-0.021971
-0.930000	0.090000	0.036829	-0.021819
-0.910000	0.090000	0.023101	-0.020318
-0.890000	0.090000	-0.078133	-0.010200
-0.870000	0.090000	-0.274759	0.017977
-0.850000	0.090000	-0.420000	0.036752
-0.830000	0.090000	-0.448541	0.039759
-0.810000	0.090000	-0.441304	0.040828
-0.790000	0.090000	-0.440675	0.042890
-0.770000	0.090000	-0.443986	0.045123
-0.750000	0.090000	-0.447704	0.047615
-0.730000	0.090000	-0.452439	0.050758
-0.710000	0.090000	-0.458464	0.054512
-0.690000	0.090000	-0.465292	0.058558
-0.670000	0.090000	-0.472545	0.062652
-0.650000	0.090000	-0.480055	0.066722
-0.630000	0.090000	-0.487769	0.070777
-0.610000	0.090000	-0.495603	0.074767
-0.590000	0.090000	-0.503194	0.078557
-0.570000	0.090000	-0.509844	0.082067
-0.550000	0.090000	-0.514954	0.085432
-0.530000	0.090000	-0.518657	0.089010
-0.510000	0.090000	-0.521940	0.093178
-0.490000	0.090000	-0.525960	0.098061
-0.470000	0.090000	-0.531263	0.103518
-0.450000	0.090000	-0.537762	0.109443
-0.430000	0.090000	-0.545178	0.115944
-0.410000	0.090000	-0.553232	0.123180
-0.390000	0.090000	-0.561615	0.131241
-0.370000	0.090000	-0.570005	0.140211
-0.350000	0.090000	-0.578125	0.150202
-0.330000	0.090000	-0.585750	0.161371
-0.310000	0.090000	-0.592624	0.173889
-0.290000	0.090000	-0.598276	0.187876
-0.270000	0.090000	-0.601781	0.203288
-0.250000	0.090000	-0.601624	0.219819
-0.230000	0.090000	-0.595863	0.236871
-0.210000	0.090000	-0.582600	0.253675
-0.190000	0.090000	-0.560539	0.269515
-0.170000	0.090000	-0.529267	0.283905
-0.150000	0.090000	-0.489157	0.296623
-0.130000	0.090000	-0.441050	0.307643
-0.110000	0.090000	-0.385953	0.317030
-0.090000	0.090000	-0.324860	0.324860
-0.070000	0.090000	-0.258695	0.331177
-0.050000	0.090000	-0.188341	0.335982
-0.030000	0.090000	-0.114700	0.339237
-0.010000	0.090000	-0.038587	0.340888
0.010000	0.090000	0.038587	0.340888
0.030000	0.090000	0.114700	0.339237
0.050000	0.090000	0.188341	0.335982
0.070000	0.090000	0.258695	0.331177
0.090000	0.090000	0.324860	0.324860
0.110000	0.090000	0.385953	0.317030
0.130000	0.090000	0.441050	0.307643
0.150000	0.090000	0.489157	0.296623
0.170000	0.090000	0.529267	0.283905
0.190000	0.090000	0.560539	0.269515
0.210000	0.090000	0.582600	0.253675
0.230000	0.090000	0.595863	0.236871
0.250000	0.090000	0.601624	0.219819
0.270000	0.090000	0.601781	0.203288
0.290000	0.090000	0.598276	0.187876
0.310000	0.090000	0.592624	0.173889
0.330000	0.090000	0.585750	0.161371
0.350000	0.090000	0.578125	0.150202
0.370000	0.090000	0.570005	0.140211
0.390000	0.090000	0.561615	0.131241
0.410000	0.090000	0.553232	0.123180
0.430000	0.090000	0.545178	0.115944
0.450000	0.090000	0.537762	0.109443
0.470000	0.090000	0.531263	0.103518
0.490000	0.090000	0.525960	0.098061
0.510000	0.090000	0.521940	0.093178
0.530000	0.090000	0.518657	0.089010
0.550000	0.090000	0.514954	0.085432
0.570000	0.090000	0.509844	0.082067
0.590000	0.090000	0.503194	0.078557
0.610000	0.090000	0.495603	0.074767
0.630000	0.090000	0.487769	0.070777
0.650000	0.090000	0.480055	0.066722
0.670000	0.090000	0.472545	0.062652
0.690000	0.090000	0.465292	0.058558
0.710000	0.090000	0.458464	0.054512
0.730000	0.090000	0.452439	0.050758
0.750000	0.090000	0.447704	0.047615
0.770000	0.090000	0.443986	0.045123
0.790000	0.090000	0.440675	0.042890
0.810000	0.090000	0.441304	0.040828
0.830000	0.090000	0.448541	0.039759
0.850000	0.090000	0.420000	0.036752
0.870000	0.090000	0.274759	0.017977
0.890000	0.090000	0.078133	-0.010200
0.910000	0.090000	-0.023101	-0.020318
0.930000	0.090000	-0.036829	-0.021819
0.950000	0.090000	-0.028875	-0.021971
0.970000	0.090000	-0.017650	-0.021957
0.990000	0.090000	-0.005912	-0.021945

-0.990000	0.110000	0.005907	-0.026611
-0.970000	0.110000	0.017637	-0.026609
-0.950000	0.110000	0.028936	-0.026626
-0.930000	0.110000	0.037645	-0.026505
-0.910000	0.110000	0.029048	-0.025076
-0.890000	0.110000	-0.057618	-0.015049
-0.870000	0.110000	-0.248497	0.017629
-0.850000	0.110000	-0.407166	0.043465
-0.830000	0.110000	-0.446022	0.048318
-0.810000	0.110000	-0.439454	0.049609
-0.790000	0.110000	-0.438140	0.052306
-0.770000	0.110000	-0.441260	0.055329
-0.750000	0.110000	-0.444557	0.058482
-0.730000	0.110000	-0.448622	0.062184
-0.710000	0.110000	-0.454124	0.066511
-0.690000	0.110000	-0.460716	0.071217
-0.670000	0.110000	-0.467805	0.076085
-0.650000	0.110000	-0.474844	0.081042
-0.630000	0.110000	-0.481461	0.086041
-0.610000	0.110000	-0.487551	0.090882
-0.590000	0.110000	-0.493182	0.095211
-0.570000	0.110000	-0.498485	0.098842
-0.550000	0.110000	-0.503611	0.102133
-0.530000	0.110000	-0.508706	0.105918
-0.510000	0.110000	-0.513888	0.110856
-0.490000	0.110000	-0.519240	0.116878
-0.470000	0.110000	-0.524878	0.123516
-0.450000	0.110000	-0.530986	0.130621
-0.430000	0.110000	-0.537685	0.138406
-0.410000	0.110000	-0.544893	0.147061
-0.390000	0.110000	-0.552342	0.156686
-0.370000	0.110000	-0.559698	0.167359
-0.350000	0.110000	-0.566648	0.179182
-0.330000	0.110000	-0.572938	0.192291
-0.310000	0.110000	-0.578328	0.206851
-0.290000	0.110000	-0.582444	0.222994
-0.270000	0.110000	-0.584568	0.240726
-0.250000	0.110000	-0.583472	0.259806
-0.230000	0.110000	-0.577469	0.279672
-0.210000	0.110000	-0.564757	0.299517
-0.190000	0.110000	-0.543923	0.318490
-0.170000	0.110000	-0.514307	0.335931
-0.150000	0.110000	-0.476025	0.351459
-0.130000	0.110000	-0.429752	0.364949
-0.110000	0.110000	-0.376422	0.376422
-0.090000	0.110000	-0.317030	0.385953
-0.070000	0.110000	-0.252537	0.393603
-0.050000	0.110000	-0.183868	0.399392
-0.030000	0.110000	-0.111962	0.403300
-0.010000	0.110000	-0.037659	0.405280
0.010000	0.110000	0.037659	0.405280
0.030000	0.110000	0.111962	0.403300
0.050000	0.110000	0.183868	0.399392
0.070000	0.110000	0.252537	0.393603
0.090000	0.110000	0.317030	0.385953
0.110000	0.110000	0.376422	0.376422
0.130000	0.110000	0.429752	0.364949
0.150000	0.110000	0.476025	0.351459
0.170000	0.110000	0.514307	0.335931
0.190000	0.110000	0.543923	0.318490
0.210000	0.110000	0.564757	0.299517
0.230000	0.110000	0.577469	0.279672
0.250000	0.110000	0.583472	0.259806
0.270000	0.110000	0.584568	0.240726
0.290000	0.110000	0.582444	0.222994
0.310000	0.110000	0.578328	0.206851
0.330000	0.110000	0.572938	0.192291
0.350000	0.110000	0.566648	0.179182
0.370000	0.110000	0.559698	0.167359
0.390000	0.110000	0.552342	0.156686
0.410000	0.110000	0.544893	0.147061
0.430000	0.110000	0.537685	0.138406
0.450000	0.110000	0.530986	0.130621
0.470000	0.110000	0.524878	0.123516
0.490000	0.110000	0.519240	0.116878
0.510000	0.110000	0.513888	0.110856
0.530000	0.110000	0.508706	0.105918
0.550000	0.110000	0.503611	0.102133
0.570000	0.110000	0.498485	0.098842
0.590000	0.110000	0.493182	0.095211
0.610000	0.110000	0.487551	0.090882
0.630000	0.110000	0.481461	0.086041
0.650000	0.110000	0.474844	0.081042
0.670000	0.110000	0.467805	0.076085
0.690000	0.110000	0.460716	0.071217
0.710000	0.110000	0.454124	0.066511
0.730000	0.110000	0.448622	0.062184
0.750000	0.110000	0.444557	0.058482
0.770000	0.110000	0.441260	0.055329
0.790000	0.110000	0.438140	0.052306
0.810000	0.110000	0.439454	0.049609
0.830000	0.110000	0.446022	0.048318
0.850000	0.110000	0.407166	0.043465
0.870000	0.110000	0.248497	0.017629
0.890000	0.110000	0.057618	-0.015049
0.910000	0.110000	-0.029048	-0.025076
0.930000	0.110000	-0.037645	-0.026505
0.950000	0.110000	-0.028936	-0.026626
0.970000	0.110000	-0.017637	-0.026609
0.990000	0.110000	-0.005907	-0.026611

-0.990000	0.130000	0.005909	-0.031190
-0.970000	0.130000	0.017628	-0.031133
-0.950000	0.130000	0.028975	-0.031161
-0.930000	0.130000	0.038370	-0.031091
-0.910000	0.130000	0.034657	-0.029859
-0.890000	0.130000	-0.035500	-0.020762
-0.870000	0.130000	-0.216490	0.014538
-0.850000	0.130000	-0.389321	0.048887
-0.830000	0.130000	-0.442276	0.056714
-0.810000	0.130000	-0.437187	0.058166
-0.790000	0.130000	-0.434833	0.061445
-0.770000	0.130000	-0.437697	0.065412
-0.750000	0.130000	-0.440722	0.069412
-0.730000	0.130000	-0.444251	0.073738
-0.710000	0.130000	-0.449296	0.078532
-0.690000	0.130000	-0.455736	0.083658
-0.670000	0.130000	-0.462931	0.088964
-0.650000	0.130000	-0.470130	0.094342
-0.630000	0.130000	-0.476706	0.099681
-0.610000	0.130000	-0.482349	0.104815
-0.590000	0.130000	-0.487109	0.109578
-0.570000	0.130000	-0.491410	0.114016
-0.550000	0.130000	-0.495896	0.118515
-0.530000	0.130000	-0.501001	0.123599
-0.510000	0.130000	-0.506605	0.129501
-0.490000	0.130000	-0.512234	0.136068
-0.470000	0.130000	-0.517660	0.143203
-0.450000	0.130000	-0.523117	0.151106
-0.430000	0.130000	-0.528930	0.159992
-0.410000	0.130000	-0.535139	0.169927
-0.390000	0.130000	-0.541516	0.180960
-0.370000	0.130000	-0.547723	0.193137
-0.350000	0.130000	-0.553419	0.206520
-0.330000	0.130000	-0.558317	0.221214
-0.310000	0.130000	-0.562169	0.237362
-0.290000	0.130000	-0.564657	0.255118
-0.270000	0.130000	-0.565231	0.274544
-0.250000	0.130000	-0.562940	0.295499
-0.230000	0.130000	-0.556402	0.317526
-0.210000	0.130000	-0.544003	0.339860
-0.190000	0.130000	-0.524306	0.361582
-0.170000	0.130000	-0.496433	0.381867
-0.150000	0.130000	-0.460226	0.400143
-0.130000	0.130000	-0.416128	0.416128
-0.110000	0.130000	-0.364949	0.429752
-0.090000	0.130000	-0.307643	0.441050
-0.070000	0.130000	-0.245191	0.450084
-0.050000	0.130000	-0.178560	0.456890
-0.030000	0.130000	-0.108725	0.461469
-0.010000	0.130000	-0.036565	0.463785
0.010000	0.130000	0.036565	0.463785
0.030000	0.130000	0.108725	0.461469
0.050000	0.130000	0.178560	0.456890
0.070000	0.130000	0.245191	0.450084
0.090000	0.130000	0.307643	0.441050
0.110000	0.130000	0.364949	0.429752
0.130000	0.130000	0.416128	0.416128
0.150000	0.130000	0.460226	0.400143
0.170000	0.130000	0.496433	0.381867
0.190000	0.130000	0.524306	0.361582
0.210000	0.130000	0.544003	0.339860
0.230000	0.130000	0.556402	0.317526
0.250000	0.130000	0.562940	0.295499
0.270000	0.130000	0.565231	0.274544
0.290000	0.130000	0.564657	0.255118
0.310000	0.130000	0.562169	0.237362
0.330000	0.130000	0.558317	0.221214
0.350000	0.130000	0.553419	0.206520
0.370000	0.130000	0.547723	0.193137
0.390000	0.130000	0.541516	0.180960
0.410000	0.130000	0.535139	0.169927
0.430000	0.130000	0.528930	0.159992
0.450000	0.130000	0.523117	0.151106
0.470000	0.130000	0.517660	0.143203
0.490000	0.130000	0.512234	0.136068
0.510000	0.130000	0.506605	0.129501
0.530000	0.130000	0.501001	0.123599
0.550000	0.130000	0.495896	0.118515
0.570000	0.130000	0.491410	0.114016
0.590000	0.130000	0.487109	0.109578
0.610000	0.130000	0.482349	0.104815
0.630000	0.130000	0.476706	0.099681
0.650000	0.130000	0.470130	0.094342
0.670000	0.130000	0.462931	0.088964
0.690000	0.130000	0.455736	0.083658
0.710000	0.130000	0.449296	0.078532
0.730000	0.130000	0.444251	0.073738
0.750000	0.130000	0.440722	0.069412
0.770000	0.130000	0.437697	0.065412
0.790000	0.130000	0.434833	0.061445
0.810000	0.130000	0.437187	0.058166
0.830000	0.130000	0.442276	0.056714
0.850000	0.130000	0.389321	0.048887
0.870000	0.130000	0.216490	0.014538
0.890000	0.130000	0.035500	-0.020762
0.910000	0.130000	-0.034657	-0.029859
0.930000	0.130000	-0.038370	-0.031091
0.950000	0.130000	-0.028975	-0.031161
0.970000	0.130000	-0.017628	-0.031133
0.990000	0.130000	-0.005909	-0.031190

-0.990000	0.150000	0.005910	-0.035668
-0.970000	0.150000	0.017602	-0.035475
-0.950000	0.150000	0.028966	-0.035539
-0.930000	0.150000	0.038937	-0.035533
-0.910000	0.150000	0.039485	-0.034579
-0.890000	0.150000	-0.013275	-0.026984
-0.870000	0.150000	-0.179144	0.008332
-0.850000	0.150000	-0.365088	0.052283
-0.830000	0.150000	-0.436671	0.064911
-0.810000	0.150000	-0.434616	0.066510
-0.790000	0.150000	-0.430752	0.070108
-0.770000	0.150000	-0.433104	0.075009
-0.750000	0.150000	-0.435980	0.080060
-0.730000	0.150000	-0.439210	0.085299
-0.710000	0.150000	-0.443974	0.090796
-0.690000	0.150000	-0.450320	0.096434
-0.670000	0.150000	-0.457636	0.102088
-0.650000	0.150000	-0.465165	0.107642
-0.630000	0.150000	-0.472250	0.112965
-0.610000	0.150000	-0.478495	0.118007
-0.590000	0.150000	-0.483784	0.122934
-0.570000	0.150000	-0.488311	0.128163
-0.550000	0.150000	-0.492523	0.134123
-0.530000	0.150000	-0.496821	0.140839
-0.510000	0.150000	-0.501261	0.147884
-0.490000	0.150000	-0.505652	0.154976
-0.470000	0.150000	-0.509928	0.162498
-0.450000	0.150000	-0.514305	0.171081
-0.430000	0.150000	-0.519030	0.180932
-0.410000	0.150000	-0.524116	0.191962
-0.390000	0.150000	-0.529340	0.204162
-0.370000	0.150000	-0.534356	0.217536
-0.350000	0.150000	-0.538793	0.232118
-0.330000	0.150000	-0.542320	0.247985
-0.310000	0.150000	-0.544655	0.265265
-0.290000	0.150000	-0.545501	0.284115
-0.270000	0.150000	-0.544426	0.304645
-0.250000	0.150000	-0.540724	0.326804
-0.230000	0.150000	-0.533328	0.350268
-0.210000	0.150000	-0.520891	0.374389
-0.190000	0.150000	-0.502064	0.398276
-0.170000	0.150000	-0.475844	0.421001
-0.150000	0.150000	-0.441811	0.441811
-0.130000	0.150000	-0.400143	0.460226
-0.110000	0.150000	-0.351459	0.476025
-0.090000	0.150000	-0.296623	0.489157
-0.070000	0.150000	-0.236598	0.499647
-0.050000	0.150000	-0.172374	0.507531
-0.030000	0.150000	-0.104966	0.512820
-0.010000	0.150000	-0.035297	0.515490
0.010000	0.150000	0.035297	0.515490
0.030000	0.150000	0.104966	0.512820
0.050000	0.150000	0.172374	0.507531
0.070000	0.150000	0.236598	0.499647
0.090000	0.150000	0.296623	0.489157
0.110000	0.150000	0.351459	0.476025
0.130000	0.150000	0.400143	0.460226
0.150000	0.150000	0.441811	0.441811
0.170000	0.150000	0.475844	0.421001
0.190000	0.150000	0.502064	0.398276
0.210000	0.150000	0.520891	0.374389
0.230000	0.150000	0.533328	0.350268
0.250000	0.150000	0.540724	0.326804
0.270000	0.150000	0.544426	0.304645
0.290000	0.150000	0.545501	0.284115
0.310000	0.150000	0.544655	0.265265
0.330000	0.150000	0.542320	0.247985
0.350000	0.150000	0.538793	0.232118
0.370000	0.150000	0.534356	0.217536
0.390000	0.150000	0.529340	0.204162
0.410000	0.150000	0.524116	0.191962
0.430000	0.150000	0.519030	0.180932
0.450000	0.150000	0.514305	0.171081
0.470000	0.150000	0.509928	0.162498
0.490000	0.150000	0.505652	0.154976
0.510000	0.150000	0.501261	0.147884
0.530000	0.150000	0.496821	0.140839
0.550000	0.150000	0.492523	0.134123
0.570000	0.150000	0.488311	0.128163
0.590000	0.150000	0.483784	0.122934
0.610000	0.150000	0.478495	0.118007
0.630000	0.150000	0.472250	0.112965
0.650000	0.150000	0.465165	0.107642
0.670000	0.150000	0.457636	0.102088
0.690000	0.150000	0.450320	0.096434
0.710000	0.150000	0.443974	0.090796
0.730000	0.150000	0.439210	0.085299
0.750000	0.150000	0.435980	0.080060
0.770000	0.150000	0.433104	0.075009
0.790000	0.150000	0.430752	0.070108
0.810000	0.150000	0.434616	0.066510
0.830000	0.150000	0.436671	0.064911
0.850000	0.150000	0.365088	0.052283
0.870000	0.150000	0.179144	0.008332
0.890000	0.150000	0.013275	-0.026984
0.910000	0.150000	-0.039485	-0.034579
0.930000	0.150000	-0.038937	-0.035533
0.950000	0.150000	-0.028966	-0.035539
0.970000	0.150000	-0.017602	-0.035475
0.990000	0.150000	-0.005910	-0.035668

-0.990000	0.170000	0.005812	-0.039938
-0.970000	0.170000	0.017419	-0.039658
-0.950000	0.170000	0.028860	-0.039770
-0.930000	0.170000	0.039314	-0.039816
-0.910000	0.170000	0.043286	-0.039147
-0.890000	0.170000	0.007386	-0.033273
-0.870000	0.170000	-0.137538	-0.000926
-0.850000	0.170000	-0.332954	0.052538
-0.830000	0.170000	-0.428033	0.072752
-0.810000	0.170000	-0.431903	0.074803
-0.790000	0.170000	-0.426173	0.078283
-0.770000	0.170000	-0.427511	0.083835
-0.750000	0.170000	-0.430129	0.089885
-0.730000	0.170000	-0.433167	0.096219
-0.710000	0.170000	-0.437846	0.102783
-0.690000	0.170000	-0.444282	0.109334
-0.670000	0.170000	-0.451833	0.115662
-0.650000	0.170000	-0.459760	0.121619
-0.630000	0.170000	-0.467479	0.127117
-0.610000	0.170000	-0.474647	0.132250
-0.590000	0.170000	-0.481066	0.137405
-0.570000	0.170000	-0.486579	0.143170
-0.550000	0.170000	-0.491060	0.149946
-0.530000	0.170000	-0.494487	0.157546
-0.510000	0.170000	-0.497074	0.165355
-0.490000	0.170000	-0.499307	0.173109
-0.470000	0.170000	-0.501734	0.181321
-0.450000	0.170000	-0.504679	0.190673
-0.430000	0.170000	-0.508183	0.201323
-0.410000	0.170000	-0.512097	0.213151
-0.390000	0.170000	-0.516152	0.226149
-0.370000	0.170000	-0.519981	0.240324
-0.350000	0.170000	-0.523182	0.255703
-0.330000	0.170000	-0.525378	0.272351
-0.310000	0.170000	-0.526245	0.290373
-0.290000	0.170000	-0.525487	0.309901
-0.270000	0.170000	-0.522750	0.331047
-0.250000	0.170000	-0.517514	0.353816
-0.230000	0.170000	-0.508995	0.378008
-0.210000	0.170000	-0.496142	0.403134
-0.190000	0.170000	-0.477796	0.428422
-0.170000	0.170000	-0.452950	0.452950
-0.150000	0.170000	-0.421001	0.475844
-0.130000	0.170000	-0.381867	0.496433
-0.110000	0.170000	-0.335931	0.514307
-0.090000	0.170000	-0.283905	0.529267
-0.070000	0.170000	-0.226684	0.541255
-0.050000	0.170000	-0.165252	0.550268
-0.030000	0.170000	-0.100649	0.556307
-0.010000	0.170000	-0.033843	0.559352
0.010000	0.170000	0.033843	0.559352
0.030000	0.170000	0.100649	0.556307
0.050000	0.170000	0.165252	0.550268
0.070000	0.170000	0.226684	0.541255
0.090000	0.170000	0.283905	0.529267
0.110000	0.170000	0.335931	0.514307
0.130000	0.170000	0.381867	0.496433
0.150000	0.170000	0.421001	0.475844
0.170000	0.170000	0.452950	0.452950
0.190000	0.170000	0.477796	0.428422
0.210000	0.170000	0.496142	0.403134
0.230000	0.170000	0.508995	0.378008
0.250000	0.170000	0.517514	0.353816
0.270000	0.170000	0.522750	0.331047
0.290000	0.170000	0.525487	0.309901
0.310000	0.170000	0.526245	0.290373
0.330000	0.170000	0.525378	0.272351
0.350000	0.170000	0.523182	0.255703
0.370000	0.170000	0.519981	0.240324
0.390000	0.170000	0.516152	0.226149
0.410000	0.170000	0.512097	0.213151
0.430000	0.170000	0.508183	0.201323
0.450000	0.170000	0.504679	0.190673
0.470000	0.170000	0.501734	0.181321
0.490000	0.170000	0.499307	0.173109
0.510000	0.170000	0.497074	0.165355
0.530000	0.170000	0.494487	0.157546
0.550000	0.170000	0.491060	0.149946
0.570000	0.170000	0.486579	0.143170
0.590000	0.170000	0.481066	0.137405
0.610000	0.170000	0.474647	0.132250
0.630000	0.170000	0.467479	0.127117
0.650000	0.170000	0.459760	0.121619
0.670000	0.170000	0.451833	0.115662
0.690000	0.170000	0.444282	0.109334
0.710000	0.170000	0.437846	0.102783
0.730000	0.170000	0.433167	0.096219
0.750000	0.170000	0.430129	0.089885
0.770000	0.170000	0.427511	0.083835
0.790000	0.170000	0.426173	0.078283
0.810000	0.170000	0.431903	0.074803
0.830000	0.170000	0.428033	0.072752
0.850000	0.170000	0.332954	0.052538
0.870000	0.170000	0.137538	-0.000926
0.890000	0.170000	-0.007386	-0.033273
0.910000	0.170000	-0.043286	-0.039147
0.930000	0.170000	-0.039314	-0.039816
0.950000	0.170000	-0.028860	-0.039770
0.970000	0.170000	-0.017419	-0.039658
0.990000	0.170000	-0.005812	-0.039938

-0.990000	0.190000	0.005627	-0.043787
-0.970000	0.190000	0.017117	-0.043773
-0.950000	0.190000	0.028700	-0.043877
-0.930000	0.190000	0.039537	-0.043939
-0.910000	0.190000	0.046050	-0.043507
-0.890000	0.190000	0.024950	-0.039260
-0.870000	0.190000	-0.093642	-0.012459
-0.850000	0.190000	-0.291732	0.048204
-0.830000	0.190000	-0.414423	0.079720
-0.810000	0.190000	-0.429001	0.083290
-0.790000	0.190000	-0.421557	0.086245
-0.770000	0.190000	-0.421275	0.091991
-0.750000	0.190000	-0.423319	0.098672
-0.730000	0.190000	-0.426010	0.105884
-0.710000	0.190000	-0.430568	0.113536
-0.690000	0.190000	-0.437157	0.121253
-0.670000	0.190000	-0.445006	0.128646
-0.650000	0.190000	-0.453229	0.135467
-0.630000	0.190000	-0.461147	0.141647
-0.610000	0.190000	-0.468374	0.147391
-0.590000	0.190000	-0.474732	0.153157
-0.570000	0.190000	-0.480094	0.159463
-0.550000	0.190000	-0.484315	0.166578
-0.530000	0.190000	-0.487319	0.174351
-0.510000	0.190000	-0.489303	0.182431
-0.490000	0.190000	-0.490788	0.190755
-0.470000	0.190000	-0.492349	0.199706
-0.450000	0.190000	-0.494308	0.209706
-0.430000	0.190000	-0.496722	0.220853
-0.410000	0.190000	-0.499494	0.233109
-0.390000	0.190000	-0.502380	0.246518
-0.370000	0.190000	-0.505008	0.261126
-0.350000	0.190000	-0.506960	0.276974
-0.330000	0.190000	-0.507835	0.294110
-0.310000	0.190000	-0.507283	0.312592
-0.290000	0.190000	-0.505001	0.332494
-0.270000	0.190000	-0.500679	0.353887
-0.250000	0.190000	-0.493917	0.376790
-0.230000	0.190000	-0.484141	0.401091
-0.210000	0.190000	-0.470574	0.426460
-0.190000	0.190000	-0.452299	0.452299
-0.170000	0.190000	-0.428422	0.477796
-0.150000	0.190000	-0.398276	0.502064
-0.130000	0.190000	-0.361582	0.524306
-0.110000	0.190000	-0.318490	0.543923
-0.090000	0.190000	-0.269515	0.560539
-0.070000	0.190000	-0.215427	0.573952
-0.050000	0.190000	-0.157159	0.584075
-0.030000	0.190000	-0.095747	0.590865
-0.010000	0.190000	-0.032195	0.594287
0.010000	0.190000	0.032195	0.594287
0.030000	0.190000	0.095747	0.590865
0.050000	0.190000	0.157159	0.584075
0.070000	0.190000	0.215427	0.573952
0.090000	0.190000	0.269515	0.560539
0.110000	0.190000	0.318490	0.543923
0.130000	0.190000	0.361582	0.524306
0.150000	0.190000	0.398276	0.502064
0.170000	0.190000	0.428422	0.477796
0.190000	0.190000	0.452299	0.452299
0.210000	0.190000	0.470574	0.426460
0.230000	0.190000	0.484141	0.401091
0.250000	0.190000	0.493917	0.376790
0.270000	0.190000	0.500679	0.353887
0.290000	0.190000	0.505001	0.332494
0.310000	0.190000	0.507283	0.312592
0.330000	0.190000	0.507835	0.294110
0.350000	0.190000	0.506960	0.276974
0.370000	0.190000	0.505008	0.261126
0.390000	0.190000	0.502380	0.246518
0.410000	0.190000	0.499494	0.233109
0.430000	0.190000	0.496722	0.220853
0.450000	0.190000	0.494308	0.209706
0.470000	0.190000	0.492349	0.199706
0.490000	0.190000	0.490788	0.190755
0.510000	0.190000	0.489303	0.182431
0.530000	0.190000	0.487319	0.174351
0.550000	0.190000	0.484315	0.166578
0.570000	0.190000	0.480094	0.159463
0.590000	0.190000	0.474732	0.153157
0.610000	0.190000	0.468374	0.147391
0.630000	0.190000	0.461147	0.141647
0.650000	0.190000	0.453229	0.135467
0.670000	0.190000	0.445006	0.128646
0.690000	0.190000	0.437157	0.121253
0.710000	0.190000	0.430568	0.113536
0.730000	0.190000	0.426010	0.105884
0.750000	0.190000	0.423319	0.098672
0.770000	0.190000	0.421275	0.091991
0.790000	0.190000	0.421557	0.086245
0.810000	0.190000	0.429001	0.083290
0.830000	0.190000	0.414423	0.079720
0.850000	0.190000	0.291732	0.048204
0.870000	0.190000	0.093642	-0.012459
0.890000	0.190000	-0.024950	-0.039260
0.910000	0.190000	-0.046050	-0.043507
0.930000	0.190000	-0.039537	-0.043939
0.950000	0.190000	-0.028700	-0.043877
0.970000	0.190000	-0.017117	-0.043773
0.990000	0.190000	-0.005627	-0.043787

-0.990000	0.210000	0.005690	-0.047350
-0.970000	0.210000	0.017169	-0.047725
-0.950000	0.210000	0.028663	-0.047777
-0.930000	0.210000	0.039674	-0.047851
-0.910000	0.210000	0.047951	-0.047620
-0.890000	0.210000	0.038544	-0.044761
-0.870000	0.210000	-0.050334	-0.024801
-0.850000	0.210000	-0.241243	0.037904
-0.830000	0.210000	-0.393022	0.084608
-0.810000	0.210000	-0.425300	0.092067
-0.790000	0.210000	-0.417310	0.094351
-0.770000	0.210000	-0.414886	0.099911
-0.750000	0.210000	-0.416038	0.106805
-0.730000	0.210000	-0.418119	0.114396
-0.710000	0.210000	-0.422297	0.122685
-0.690000	0.210000	-0.428905	0.131313
-0.670000	0.210000	-0.437076	0.139759
-0.650000	0.210000	-0.445711	0.147645
-0.630000	0.210000	-0.453916	0.154866
-0.610000	0.210000	-0.461172	0.161644
-0.590000	0.210000	-0.467309	0.168413
-0.570000	0.210000	-0.472326	0.175533
-0.550000	0.210000	-0.476224	0.183104
-0.530000	0.210000	-0.478978	0.191015
-0.510000	0.210000	-0.480699	0.199204
-0.490000	0.210000	-0.481745	0.207832
-0.470000	0.210000	-0.482604	0.217201
-0.450000	0.210000	-0.483652	0.227527
-0.430000	0.210000	-0.485032	0.238874
-0.410000	0.210000	-0.486679	0.251286
-0.390000	0.210000	-0.488359	0.264857
-0.370000	0.210000	-0.489721	0.279682
-0.350000	0.210000	-0.490369	0.295809
-0.330000	0.210000	-0.489914	0.313249
-0.310000	0.210000	-0.488005	0.331993
-0.290000	0.210000	-0.484328	0.352040
-0.270000	0.210000	-0.478580	0.373399
-0.250000	0.210000	-0.470419	0.396076
-0.230000	0.210000	-0.459407	0.420006
-0.210000	0.210000	-0.444980	0.444980
-0.190000	0.210000	-0.426460	0.470574
-0.170000	0.210000	-0.403134	0.496142
-0.150000	0.210000	-0.374389	0.520891
-0.130000	0.210000	-0.339860	0.544003
-0.110000	0.210000	-0.299517	0.564757
-0.090000	0.210000	-0.253675	0.582600
-0.070000	0.210000	-0.202942	0.597163
-0.050000	0.210000	-0.148149	0.608228
-0.030000	0.210000	-0.090283	0.615673
-0.010000	0.210000	-0.030357	0.619427
0.010000	0.210000	0.030357	0.619427
0.030000	0.210000	0.090283	0.615673
0.050000	0.210000	0.148149	0.608228
0.070000	0.210000	0.202942	0.597163
0.090000	0.210000	0.253675	0.582600
0.110000	0.210000	0.299517	0.564757
0.130000	0.210000	0.339860	0.544003
0.150000	0.210000	0.374389	0.520891
0.170000	0.210000	0.403134	0.496142
0.190000	0.210000	0.426460	0.470574
0.210000	0.210000	0.444980	0.444980
0.230000	0.210000	0.459407	0.420006
0.250000	0.210000	0.470419	0.396076
0.270000	0.210000	0.478580	0.373399
0.290000	0.210000	0.484328	0.352040
0.310000	0.210000	0.488005	0.331993
0.330000	0.210000	0.489914	0.313249
0.350000	0.210000	0.490369	0.295809
0.370000	0.210000	0.489721	0.279682
0.390000	0.210000	0.488359	0.264857
0.410000	0.210000	0.486679	0.251286
0.430000	0.210000	0.485032	0.238874
0.450000	0.210000	0.483652	0.227527
0.470000	0.210000	0.482604	0.217201
0.490000	0.210000	0.481745	0.207832
0.510000	0.210000	0.480699	0.199204
0.530000	0.210000	0.478978	0.191015
0.550000	0.210000	0.476224	0.183104
0.570000	0.210000	0.472326	0.175533
0.590000	0.210000	0.467309	0.168413
0.610000	0.210000	0.461172	0.161644
0.630000	0.210000	0.453916	0.154866
0.650000	0.210000	0.445711	0.147645
0.670000	0.210000	0.437076	0.139759
0.690000	0.210000	0.428905	0.131313
0.710000	0.210000	0.422297	0.122685
0.730000	0.210000	0.418119	0.114396
0.750000	0.210000	0.416038	0.106805
0.770000	0.210000	0.414886	0.099911
0.790000	0.210000	0.417310	0.094351
0.810000	0.210000	0.425300	0.092067
0.830000	0.210000	0.393022	0.084608
0.850000	0.210000	0.241243	0.037904
0.870000	0.210000	0.050334	-0.024801
0.890000	0.210000	-0.038544	-0.044761
0.910000	0.210000	-0.047951	-0.047620
0.930000	0.210000	-0.039674	-0.047851
0.950000	0.210000	-0.028663	-0.047777
0.970000	0.210000	-0.017169	-0.047725
0.990000	0.210000	-0.005690	-0.047350

-0.990000	0.230000	0.005824	-0.050946
-0.970000	0.230000	0.017331	-0.051341
-0.950000	0.230000	0.028652	-0.051358
-0.930000	0.230000	0.039698	-0.051480
-0.910000	0.230000	0.049126	-0.051442
-0.890000	0.230000	0.047981	-0.049696
-0.870000	0.230000	-0.011139	-0.036283
-0.850000	0.230000	-0.182869	0.021235
-0.830000	0.230000	-0.360406	0.085242
-0.810000	0.230000	-0.419172	0.100846
-0.790000	0.230000	-0.413547	0.102801
-0.770000	0.230000	-0.408663	0.107958
-0.750000	0.230000	-0.408735	0.114885
-0.730000	0.230000	-0.410085	0.122475
-0.710000	0.230000	-0.413616	0.130830
-0.690000	0.230000	-0.419946	0.139785
-0.670000	0.230000	-0.428254	0.148845
-0.650000	0.230000	-0.437259	0.157588
-0.630000	0.230000	-0.445818	0.165853
-0.610000	0.230000	-0.453201	0.173794
-0.590000	0.230000	-0.459163	0.181719
-0.570000	0.230000	-0.463764	0.189805
-0.550000	0.230000	-0.467138	0.198009
-0.530000	0.230000	-0.469412	0.206250
-0.510000	0.230000	-0.470783	0.214648
-0.490000	0.230000	-0.471574	0.223516
-0.470000	0.230000	-0.472130	0.233122
-0.450000	0.230000	-0.472666	0.243578
-0.430000	0.230000	-0.473237	0.254966
-0.410000	0.230000	-0.473799	0.267426
-0.390000	0.230000	-0.474216	0.281094
-0.370000	0.230000	-0.474235	0.296061
-0.350000	0.230000	-0.473534	0.312362
-0.330000	0.230000	-0.471769	0.329960
-0.310000	0.230000	-0.468600	0.348781
-0.290000	0.230000	-0.463694	0.368758
-0.270000	0.230000	-0.456730	0.389852
-0.250000	0.230000	-0.447378	0.412041
-0.230000	0.230000	-0.435274	0.435274
-0.210000	0.230000	-0.420006	0.459407
-0.190000	0.230000	-0.401091	0.484141
-0.170000	0.230000	-0.378008	0.508995
-0.150000	0.230000	-0.350268	0.533328
-0.130000	0.230000	-0.317526	0.556402
-0.110000	0.230000	-0.279672	0.577469
-0.090000	0.230000	-0.236871	0.595863
-0.070000	0.230000	-0.189563	0.611061
-0.050000	0.230000	-0.138434	0.622704
-0.030000	0.230000	-0.084379	0.630571
-0.010000	0.230000	-0.028371	0.634539
0.010000	0.230000	0.028371	0.634539
0.030000	0.230000	0.084379	0.630571
0.050000	0.230000	0.138434	0.622704
0.070000	0.230000	0.189563	0.611061
0.090000	0.230000	0.236871	0.595863
0.110000	0.230000	0.279672	0.577469
0.130000	0.230000	0.317526	0.556402
0.150000	0.230000	0.350268	0.533328
0.170000	0.230000	0.378008	0.508995
0.190000	0.230000	0.401091	0.484141
0.210000	0.230000	0.420006	0.459407
0.230000	0.230000	0.435274	0.435274
0.250000	0.230000	0.447378	0.412041
0.270000	0.230000	0.456730	0.389852
0.290000	0.230000	0.463694	0.368758
0.310000	0.230000	0.468600	0.348781
0.330000	0.230000	0.471769	0.329960
0.350000	0.230000	0.473534	0.312362
0.370000	0.230000	0.474235	0.296061
0.390000	0.230000	0.474216	0.281094
0.410000	0.230000	0.473799	0.267426
0.430000	0.230000	0.473237	0.254966
0.450000	0.230000	0.472666	0.243578
0.470000	0.230000	0.472130	0.233122
0.490000	0.230000	0.471574	0.223516
0.510000	0.230000	0.470783	0.214648
0.530000	0.230000	0.469412	0.206250
0.550000	0.230000	0.467138	0.198009
0.570000	0.230000	0.463764	0.189805
0.590000	0.230000	0.459163	0.181719
0.610000	0.230000	0.453201	0.173794
0.630000	0.230000	0.445818	0.165853
0.650000	0.230000	0.437259	0.157588
0.670000	0.230000	0.428254	0.148845
0.690000	0.230000	0.419946	0.139785
0.710000	0.230000	0.413616	0.130830
0.730000	0.230000	0.410085	0.122475
0.750000	0.230000	0.408735	0.114885
0.770000	0.230000	0.408663	0.107958
0.790000	0.230000	0.413547	0.102801
0.810000	0.230000	0.419172	0.100846
0.830000	0.230000	0.360406	0.085242
0.850000	0.230000	0.182869	0.021235
0.870000	0.230000	0.011139	-0.036283
0.890000	0.230000	-0.047981	-0.049696
0.910000	0.230000	-0.049126	-0.051442
0.930000	0.230000	-0.039698	-0.051480
0.950000	0.230000	-0.028652	-0.051358
0.970000	0.230000	-0.017331	-0.051341
0.990000	0.230000	-0.005824	-0.050946

-0.990000	0.250000	0.005735	-0.054420
-0.970000	0.250000	0.017152	-0.054669
-0.950000	0.250000	0.028454	-0.054659
-0.930000	0.250000	0.039556	-0.054841
-0.910000	0.250000	0.049717	-0.054963
-0.890000	0.250000	0.053845	-0.054033
-0.870000	0.250000	0.020549	-0.045779
-0.850000	0.250000	-0.120179	-0.000067
-0.830000	0.250000	-0.313656	0.078567
-0.810000	0.250000	-0.407633	0.108684
-0.790000	0.250000	-0.410013	0.111573
-0.770000	0.250000	-0.402677	0.116161
-0.750000	0.250000	-0.401509	0.123177
-0.730000	0.250000	-0.402246	0.130744
-0.710000	0.250000	-0.405081	0.138885
-0.690000	0.250000	-0.410897	0.147698
-0.670000	0.250000	-0.419062	0.156866
-0.650000	0.250000	-0.428216	0.166043
-0.630000	0.250000	-0.437027	0.175061
-0.610000	0.250000	-0.444572	0.183968
-0.590000	0.250000	-0.450521	0.192900
-0.570000	0.250000	-0.454967	0.201870
-0.550000	0.250000	-0.458121	0.210754
-0.530000	0.250000	-0.460186	0.219500
-0.510000	0.250000	-0.461374	0.228303
-0.490000	0.250000	-0.461928	0.237491
-0.470000	0.250000	-0.462053	0.247292
-0.450000	0.250000	-0.461878	0.257810
-0.430000	0.250000	-0.461467	0.269228
-0.410000	0.250000	-0.460842	0.281783
-0.390000	0.250000	-0.459943	0.295579
-0.370000	0.250000	-0.458599	0.310636
-0.350000	0.250000	-0.456571	0.326976
-0.330000	0.250000	-0.453576	0.344531
-0.310000	0.250000	-0.449279	0.363195
-0.290000	0.250000	-0.443321	0.382875
-0.270000	0.250000	-0.435348	0.403503
-0.250000	0.250000	-0.425027	0.425027
-0.230000	0.250000	-0.412041	0.447378
-0.210000	0.250000	-0.396076	0.470419
-0.190000	0.250000	-0.376790	0.493917
-0.170000	0.250000	-0.353816	0.517514
-0.150000	0.250000	-0.326804	0.540724
-0.130000	0.250000	-0.295499	0.562940
-0.110000	0.250000	-0.259806	0.583472
-0.090000	0.250000	-0.219819	0.601624
-0.070000	0.250000	-0.175844	0.616782
-0.050000	0.250000	-0.128408	0.628478
-0.030000	0.250000	-0.078268	0.636408
-0.010000	0.250000	-0.026316	0.640409
0.010000	0.250000	0.026316	0.640409
0.030000	0.250000	0.078268	0.636408
0.050000	0.250000	0.128408	0.628478
0.070000	0.250000	0.175844	0.616782
0.090000	0.250000	0.219819	0.601624
0.110000	0.250000	0.259806	0.583472
0.130000	0.250000	0.295499	0.562940
0.150000	0.250000	0.326804	0.540724
0.170000	0.250000	0.353816	0.517514
0.190000	0.250000	0.376790	0.493917
0.210000	0.250000	0.396076	0.470419
0.230000	0.250000	0.412041	0.447378
0.250000	0.250000	0.425027	0.425027
0.270000	0.250000	0.435348	0.403503
0.290000	0.250000	0.443321	0.382875
0.310000	0.250000	0.449279	0.363195
0.330000	0.250000	0.453576	0.344531
0.350000	0.250000	0.456571	0.326976
0.370000	0.250000	0.458599	0.310636
0.390000	0.250000	0.459943	0.295579
0.410000	0.250000	0.460842	0.281783
0.430000	0.250000	0.461467	0.269228
0.450000	0.250000	0.461878	0.257810
0.470000	0.250000	0.462053	0.247292
0.490000	0.250000	0.461928	0.237491
0.510000	0.250000	0.461374	0.228303
0.530000	0.250000	0.460186	0.219500
0.550000	0.250000	0.458121	0.210754
0.570000	0.250000	0.454967	0.201870
0.590000	0.250000	0.450521	0.192900
0.610000	0.250000	0.444572	0.183968
0.630000	0.250000	0.437027	0.175061
0.650000	0.250000	0.428216	0.166043
0.670000	0.250000	0.419062	0.156866
0.690000	0.250000	0.410897	0.147698
0.710000	0.250000	0.405081	0.138885
0.730000	0.250000	0.402246	0.130744
0.750000	0.250000	0.401509	0.123177
0.770000	0.250000	0.402677	0.116161
0.790000	0.250000	0.410013	0.111573
0.810000	0.250000	0.407633	0.108684
0.830000	0.250000	0.313656	0.078567
0.850000	0.250000	0.120179	-0.000067
0.870000	0.250000	-0.020549	-0.045779
0.890000	0.250000	-0.053845	-0.054033
0.910000	0.250000	-0.049717	-0.054963
0.930000	0.250000	-0.039556	-0.054841
0.950000	0.250000	-0.028454	-0.054659
0.970000	0.250000	-0.017152	-0.054669
0.990000	0.250000	-0.005735	-0.054420

-0.990000	0.270000	0.005628	-0.057521
-0.970000	0.270000	0.016799	-0.057663
-0.950000	0.270000	0.028027	-0.057801
-0.930000	0.270000	0.039262	-0.058003
-0.910000	0.270000	0.049897	-0.058206
-0.890000	0.270000	0.057178	-0.057819
-0.870000	0.270000	0.042931	-0.053120
-0.850000	0.270000	-0.058893	-0.021997
-0.830000	0.270000	-0.252116	0.061632
-0.810000	0.270000	-0.386071	0.113528
-0.790000	0.270000	-0.405860	0.120490
-0.770000	0.270000	-0.396937	0.124323
-0.750000	0.270000	-0.394186	0.131462
-0.730000	0.270000	-0.394511	0.139239
-0.710000	0.270000	-0.396838	0.147266
-0.690000	0.270000	-0.402100	0.155834
-0.670000	0.270000	-0.409924	0.164877
-0.650000	0.270000	-0.418978	0.174198
-0.630000	0.270000	-0.427830	0.183670
-0.610000	0.270000	-0.435420	0.193253
-0.590000	0.270000	-0.441330	0.202933
-0.570000	0.270000	-0.445655	0.212608
-0.550000	0.270000	-0.448658	0.222122
-0.530000	0.270000	-0.450595	0.231429
-0.510000	0.270000	-0.451675	0.240680
-0.490000	0.270000	-0.452037	0.250137
-0.470000	0.270000	-0.451739	0.260034
-0.450000	0.270000	-0.450838	0.270611
-0.430000	0.270000	-0.449448	0.282178
-0.410000	0.270000	-0.447684	0.294941
-0.390000	0.270000	-0.445546	0.308848
-0.370000	0.270000	-0.442931	0.323843
-0.350000	0.270000	-0.439689	0.339984
-0.330000	0.270000	-0.435589	0.357216
-0.310000	0.270000	-0.430294	0.375451
-0.290000	0.270000	-0.423422	0.394605
-0.270000	0.270000	-0.414600	0.414600
-0.250000	0.270000	-0.403503	0.435348
-0.230000	0.270000	-0.389852	0.456730
-0.210000	0.270000	-0.373399	0.478580
-0.190000	0.270000	-0.353887	0.500679
-0.170000	0.270000	-0.331047	0.522750
-0.150000	0.270000	-0.304645	0.544426
-0.130000	0.270000	-0.274544	0.565231
-0.110000	0.270000	-0.240726	0.584568
-0.090000	0.270000	-0.203288	0.601781
-0.070000	0.270000	-0.162444	0.616241
-0.050000	0.270000	-0.118571	0.627444
-0.030000	0.270000	-0.072264	0.635050
-0.010000	0.270000	-0.024296	0.638883
0.010000	0.270000	0.024296	0.638883
0.030000	0.270000	0.072264	0.635050
0.050000	0.270000	0.118571	0.627444
0.070000	0.270000	0.162444	0.616241
0.090000	0.270000	0.203288	0.601781
0.110000	0.270000	0.240726	0.584568
0.130000	0.270000	0.274544	0.565231
0.150000	0.270000	0.304645	0.544426
0.170000	0.270000	0.331047	0.522750
0.190000	0.270000	0.353887	0.500679
0.210000	0.270000	0.373399	0.478580
0.230000	0.270000	0.389852	0.456730
0.250000	0.270000	0.403503	0.435348
0.270000	0.270000	0.414600	0.414600
0.290000	0.270000	0.423422	0.394605
0.310000	0.270000	0.430294	0.375451
0.330000	0.270000	0.435589	0.357216
0.350000	0.270000	0.439689	0.339984
0.370000	0.270000	0.442931	0.323843
0.390000	0.270000	0.445546	0.308848
0.410000	0.270000	0.447684	0.294941
0.430000	0.270000	0.449448	0.282178
0.450000	0.270000	0.450838	0.270611
0.470000	0.270000	0.451739	0.260034
0.490000	0.270000	0.452037	0.250137
0.510000	0.270000	0.451675	0.240680
0.530000	0.270000	0.450595	0.231429
0.550000	0.270000	0.448658	0.222122
0.570000	0.270000	0.445655	0.212608
0.590000	0.270000	0.441330	0.202933
0.610000	0.270000	0.435420	0.193253
0.630000	0.270000	0.427830	0.183670
0.650000	0.270000	0.418978	0.174198
0.670000	0.270000	0.409924	0.164877
0.690000	0.270000	0.402100	0.155834
0.710000	0.270000	0.396838	0.147266
0.730000	0.270000	0.394511	0.139239
0.750000	0.270000	0.394186	0.131462
0.770000	0.270000	0.396937	0.124323
0.790000	0.270000	0.405860	0.120490
0.810000	0.270000	0.386071	0.113528
0.830000	0.270000	0.252116	0.061632
0.850000	0.270000	0.058893	-0.021997
0.870000	0.270000	-0.042931	-0.053120
0.890000	0.270000	-0.057178	-0.057819
0.910000	0.270000	-0.049897	-0.058206
0.930000	0.270000	-0.039262	-0.058003
0.950000	0.270000	-0.028027	-0.057801
0.970000	0.270000	-0.016799	-0.057663
0.990000	0.270000	-0.005628	-0.057521

-0.990000	0.290000	0.005592	-0.060305
-0.970000	0.290000	0.016735	-0.060352
-0.950000	0.290000	0.027920	-0.060741
-0.930000	0.290000	0.039075	-0.060919
-0.910000	0.290000	0.049876	-0.061149
-0.890000	0.290000	0.058903	-0.061107
-0.870000	0.290000	0.056637	-0.058695
-0.850000	0.290000	-0.005665	-0.040327
-0.830000	0.290000	-0.178746	0.034004
-0.810000	0.290000	-0.348748	0.111576
-0.790000	0.290000	-0.398970	0.129126
-0.770000	0.290000	-0.391557	0.132346
-0.750000	0.290000	-0.386640	0.139335
-0.730000	0.290000	-0.386599	0.147521
-0.710000	0.290000	-0.388689	0.155706
-0.690000	0.290000	-0.393495	0.164193
-0.670000	0.290000	-0.400897	0.173173
-0.650000	0.290000	-0.409684	0.182606
-0.630000	0.290000	-0.418416	0.192420
-0.610000	0.290000	-0.425950	0.202505
-0.590000	0.290000	-0.431766	0.212723
-0.570000	0.290000	-0.435887	0.222914
-0.550000	0.290000	-0.438563	0.232932
-0.530000	0.290000	-0.440081	0.242721
-0.510000	0.290000	-0.440712	0.252353
-0.490000	0.290000	-0.440633	0.262013
-0.470000	0.290000	-0.439904	0.272004
-0.450000	0.290000	-0.438557	0.282743
-0.430000	0.290000	-0.436649	0.294581
-0.410000	0.290000	-0.434195	0.307523
-0.390000	0.290000	-0.431146	0.321319
-0.370000	0.290000	-0.427481	0.335947
-0.350000	0.290000	-0.423189	0.351580
-0.330000	0.290000	-0.418106	0.368191
-0.310000	0.290000	-0.411898	0.385743
-0.290000	0.290000	-0.404183	0.404183
-0.270000	0.290000	-0.394605	0.423422
-0.250000	0.290000	-0.382875	0.443321
-0.230000	0.290000	-0.368758	0.463694
-0.210000	0.290000	-0.352040	0.484328
-0.190000	0.290000	-0.332494	0.505001
-0.170000	0.290000	-0.309901	0.525487
-0.150000	0.290000	-0.284115	0.545501
-0.130000	0.290000	-0.255118	0.564657
-0.110000	0.290000	-0.222994	0.582444
-0.090000	0.290000	-0.187876	0.598276
-0.070000	0.290000	-0.149919	0.611580
-0.050000	0.290000	-0.109366	0.621885
-0.030000	0.290000	-0.066648	0.628874
-0.010000	0.290000	-0.022409	0.632387
0.010000	0.290000	0.022409	0.632387
0.030000	0.290000	0.066648	0.628874
0.050000	0.290000	0.109366	0.621885
0.070000	0.290000	0.149919	0.611580
0.090000	0.290000	0.187876	0.598276
0.110000	0.290000	0.222994	0.582444
0.130000	0.290000	0.255118	0.564657
0.150000	0.290000	0.284115	0.545501
0.170000	0.290000	0.309901	0.525487
0.190000	0.290000	0.332494	0.505001
0.210000	0.290000	0.352040	0.484328
0.230000	0.290000	0.368758	0.463694
0.250000	0.290000	0.382875	0.443321
0.270000	0.290000	0.394605	0.423422
0.290000	0.290000	0.404183	0.404183
0.310000	0.290000	0.411898	0.385743
0.330000	0.290000	0.418106	0.368191
0.350000	0.290000	0.423189	0.351580
0.370000	0.290000	0.427481	0.335947
0.390000	0.290000	0.431146	0.321319
0.410000	0.290000	0.434195	0.307523
0.430000	0.290000	0.436649	0.294581
0.450000	0.290000	0.438557	0.282743
0.470000	0.290000	0.439904	0.272004
0.490000	0.290000	0.440633	0.262013
0.510000	0.290000	0.440712	0.252353
0.530000	0.290000	0.440081	0.242721
0.550000	0.290000	0.438563	0.232932
0.570000	0.290000	0.435887	0.222914
0.590000	0.290000	0.431766	0.212723
0.610000	0.290000	0.425950	0.202505
0.630000	0.290000	0.418416	0.192420
0.650000	0.290000	0.409684	0.182606
0.670000	0.290000	0.400897	0.173173
0.690000	0.290000	0.393495	0.164193
0.710000	0.290000	0.388689	0.155706
0.730000	0.290000	0.386599	0.147521
0.750000	0.290000	0.386640	0.139335
0.770000	0.290000	0.391557	0.132346
0.790000	0.290000	0.398970	0.129126
0.810000	0.290000	0.348748	0.111576
0.830000	0.290000	0.178746	0.034004
0.850000	0.290000	0.005665	-0.040327
0.870000	0.290000	-0.056637	-0.058695
0.890000	0.290000	-0.058903	-0.061107
0.910000	0.290000	-0.049876	-0.061149
0.930000	0.290000	-0.039075	-0.060919
0.950000	0.290000	-0.027920	-0.060741
0.970000	0.290000	-0.016735	-0.060352
0.990000	0.290000	-0.005592	-0.060305

-0.990000	0.310000	0.005580	-0.062849
-0.970000	0.310000	0.016772	-0.062920
-0.950000	0.310000	0.027903	-0.063318
-0.930000	0.310000	0.038876	-0.063480
-0.910000	0.310000	0.049689	-0.063748
-0.890000	0.310000	0.059611	-0.063939
-0.870000	0.310000	0.063889	-0.062916
-0.850000	0.310000	0.033770	-0.053208
-0.830000	0.310000	-0.100688	0.000542
-0.810000	0.310000	-0.291085	0.097367
-0.790000	0.310000	-0.384825	0.136083
-0.770000	0.310000	-0.386543	0.140415
-0.750000	0.310000	-0.379032	0.146593
-0.730000	0.310000	-0.378275	0.155108
-0.710000	0.310000	-0.380336	0.163651
-0.690000	0.310000	-0.384838	0.172273
-0.670000	0.310000	-0.391802	0.181353
-0.650000	0.310000	-0.400216	0.190994
-0.630000	0.310000	-0.408722	0.201176
-0.610000	0.310000	-0.416180	0.211732
-0.590000	0.310000	-0.421974	0.222417
-0.570000	0.310000	-0.426016	0.233017
-0.550000	0.310000	-0.428489	0.243402
-0.530000	0.310000	-0.429690	0.253525
-0.510000	0.310000	-0.429943	0.263425
-0.490000	0.310000	-0.429477	0.273285
-0.470000	0.310000	-0.428367	0.283507
-0.450000	0.310000	-0.426611	0.294597
-0.430000	0.310000	-0.424192	0.306767
-0.410000	0.310000	-0.421061	0.319703
-0.390000	0.310000	-0.417175	0.333043
-0.370000	0.310000	-0.412597	0.346973
-0.350000	0.310000	-0.407387	0.361833
-0.330000	0.310000	-0.401396	0.377599
-0.310000	0.310000	-0.394295	0.394295
-0.290000	0.310000	-0.385743	0.411898
-0.270000	0.310000	-0.375451	0.430294
-0.250000	0.310000	-0.363195	0.449279
-0.230000	0.310000	-0.348781	0.468600
-0.210000	0.310000	-0.331993	0.488005
-0.190000	0.310000	-0.312592	0.507283
-0.170000	0.310000	-0.290373	0.526245
-0.150000	0.310000	-0.265265	0.544655
-0.130000	0.310000	-0.237362	0.562169
-0.110000	0.310000	-0.206851	0.578328
-0.090000	0.310000	-0.173889	0.592624
-0.070000	0.310000	-0.138581	0.604580
-0.050000	0.310000	-0.101051	0.613811
-0.030000	0.310000	-0.061587	0.620054
-0.010000	0.310000	-0.020711	0.623184
0.010000	0.310000	0.020711	0.623184
0.030000	0.310000	0.061587	0.620054
0.050000	0.310000	0.101051	0.613811
0.070000	0.310000	0.138581	0.604580
0.090000	0.310000	0.173889	0.592624
0.110000	0.310000	0.206851	0.578328
0.130000	0.310000	0.237362	0.562169
0.150000	0.310000	0.265265	0.544655
0.170000	0.310000	0.290373	0.526245
0.190000	0.310000	0.312592	0.507283
0.210000	0.310000	0.331993	0.488005
0.230000	0.310000	0.348781	0.468600
0.250000	0.310000	0.363195	0.449279
0.270000	0.310000	0.375451	0.430294
0.290000	0.310000	0.385743	0.411898
0.310000	0.310000	0.394295	0.394295
0.330000	0.310000	0.401396	0.377599
0.350000	0.310000	0.407387	0.361833
0.370000	0.310000	0.412597	0.346973
0.390000	0.310000	0.417175	0.333043
0.410000	0.310000	0.421061	0.319703
0.430000	0.310000	0.424192	0.306767
0.450000	0.310000	0.426611	0.294597
0.470000	0.310000	0.428367	0.283507
0.490000	0.310000	0.429477	0.273285
0.510000	0.310000	0.429943	0.263425
0.530000	0.310000	0.429690	0.253525
0.550000	0.310000	0.428489	0.243402
0.570000	0.310000	0.426016	0.233017
0.590000	0.310000	0.421974	0.222417
0.610000	0.310000	0.416180	0.211732
0.630000	0.310000	0.408722	0.201176
0.650000	0.310000	0.400216	0.190994
0.670000	0.310000	0.391802	0.181353
0.690000	0.310000	0.384838	0.172273
0.710000	0.310000	0.380336	0.163651
0.730000	0.310000	0.378275	0.155108
0.750000	0.310000	0.379032	0.146593
0.770000	0.310000	0.386543	0.140415
0.790000	0.310000	0.384825	0.136083
0.810000	0.310000	0.291085	0.097367
0.830000	0.310000	0.100688	0.000542
0.850000	0.310000	-0.033770	-0.053208
0.870000	0.310000	-0.063889	-0.062916
0.890000	0.310000	-0.059611	-0.063939
0.910000	0.310000	-0.049689	-0.063748
0.930000	0.310000	-0.038876	-0.063480
0.950000	0.310000	-0.027903	-0.063318
0.970000	0.310000	-0.016772	-0.062920
0.990000	0.310000	-0.005580	-0.062849

-0.990000	0.330000	0.005520	-0.065121
-0.970000	0.330000	0.016551	-0.065231
-0.950000	0.330000	0.027488	-0.065495
-0.930000	0.330000	0.038400	-0.065762
-0.910000	0.330000	0.049302	-0.066058
-0.890000	0.330000	0.059694	-0.066380
-0.870000	0.330000	0.067358	-0.066141
-0.850000	0.330000	0.058034	-0.061475
-0.830000	0.330000	-0.028526	-0.029875
-0.810000	0.330000	-0.213736	0.066673
-0.790000	0.330000	-0.355686	0.137457
-0.770000	0.330000	-0.380810	0.148749
-0.750000	0.330000	-0.371903	0.153460
-0.730000	0.330000	-0.369606	0.161802
-0.710000	0.330000	-0.371616	0.170686
-0.690000	0.330000	-0.375938	0.179552
-0.670000	0.330000	-0.382462	0.188835
-0.650000	0.330000	-0.390407	0.198760
-0.630000	0.330000	-0.398574	0.209342
-0.610000	0.330000	-0.405914	0.220388
-0.590000	0.330000	-0.411768	0.231564
-0.570000	0.330000	-0.415921	0.242587
-0.550000	0.330000	-0.418473	0.253309
-0.530000	0.330000	-0.419714	0.263693
-0.510000	0.330000	-0.419984	0.273795
-0.490000	0.330000	-0.419483	0.283862
-0.470000	0.330000	-0.418191	0.294385
-0.450000	0.330000	-0.415993	0.305859
-0.430000	0.330000	-0.412842	0.318266
-0.410000	0.330000	-0.408792	0.331004
-0.390000	0.330000	-0.403977	0.343698
-0.370000	0.330000	-0.398542	0.356791
-0.350000	0.330000	-0.392493	0.370775
-0.330000	0.330000	-0.385616	0.385616
-0.310000	0.330000	-0.377599	0.401396
-0.290000	0.330000	-0.368191	0.418106
-0.270000	0.330000	-0.357216	0.435589
-0.250000	0.330000	-0.344531	0.453576
-0.230000	0.330000	-0.329960	0.471769
-0.210000	0.330000	-0.313249	0.489914
-0.190000	0.330000	-0.294110	0.507835
-0.170000	0.330000	-0.272351	0.525378
-0.150000	0.330000	-0.247985	0.542320
-0.130000	0.330000	-0.221214	0.558317
-0.110000	0.330000	-0.192291	0.572938
-0.090000	0.330000	-0.161371	0.585750
-0.070000	0.330000	-0.128489	0.596387
-0.050000	0.330000	-0.093677	0.604562
-0.030000	0.330000	-0.057108	0.610078
-0.010000	0.330000	-0.019210	0.612839
0.010000	0.330000	0.019210	0.612839
0.030000	0.330000	0.057108	0.610078
0.050000	0.330000	0.093677	0.604562
0.070000	0.330000	0.128489	0.596387
0.090000	0.330000	0.161371	0.585750
0.110000	0.330000	0.192291	0.572938
0.130000	0.330000	0.221214	0.558317
0.150000	0.330000	0.247985	0.542320
0.170000	0.330000	0.272351	0.525378
0.190000	0.330000	0.294110	0.507835
0.210000	0.330000	0.313249	0.489914
0.230000	0.330000	0.329960	0.471769
0.250000	0.330000	0.344531	0.453576
0.270000	0.330000	0.357216	0.435589
0.290000	0.330000	0.368191	0.418106
0.310000	0.330000	0.377599	0.401396
0.330000	0.330000	0.385616	0.385616
0.350000	0.330000	0.392493	0.370775
0.370000	0.330000	0.398542	0.356791
0.390000	0.330000	0.403977	0.343698
0.410000	0.330000	0.408792	0.331004
0.430000	0.330000	0.412842	0.318266
0.450000	0.330000	0.415993	0.305859
0.470000	0.330000	0.418191	0.294385
0.490000	0.330000	0.419483	0.283862
0.510000	0.330000	0.419984	0.273795
0.530000	0.330000	0.419714	0.263693
0.550000	0.330000	0.418473	0.253309
0.570000	0.330000	0.415921	0.242587
0.590000	0.330000	0.411768	0.231564
0.610000	0.330000	0.405914	0.220388
0.630000	0.330000	0.398574	0.209342
0.650000	0.330000	0.390407	0.198760
0.670000	0.330000	0.382462	0.188835
0.690000	0.330000	0.375938	0.179552
0.710000	0.330000	0.371616	0.170686
0.730000	0.330000	0.369606	0.161802
0.750000	0.330000	0.371903	0.153460
0.770000	0.330000	0.380810	0.148749
0.790000	0.330000	0.355686	0.137457
0.810000	0.330000	0.213736	0.066673
0.830000	0.330000	0.028526	-0.029875
0.850000	0.330000	-0.058034	-0.061475
0.870000	0.330000	-0.067358	-0.066141
0.890000	0.330000	-0.059694	-0.066380
0.910000	0.330000	-0.049302	-0.066058
0.930000	0.330000	-0.038400	-0.065762
0.950000	0.330000	-0.027488	-0.065495
0.970000	0.330000	-0.016551	-0.065231
0.990000	0.330000	-0.005520	-0.065121

-0.990000	0.350000	0.005468	-0.067074
-0.970000	0.350000	0.016393	-0.067173
-0.950000	0.350000	0.027245	-0.067353
-0.930000	0.350000	0.038105	-0.067811
-0.910000	0.350000	0.048956	-0.068088
-0.890000	0.350000	0.059484	-0.068462
-0.870000	0.350000	0.068760	-0.068636
-0.850000	0.350000	0.070342	-0.066714
-0.830000	0.350000	0.027272	-0.051026
-0.810000	0.350000	-0.124336	0.023016
-0.790000	0.350000	-0.302628	0.125505
-0.770000	0.350000	-0.370240	0.156518
-0.750000	0.350000	-0.365850	0.160576
-0.730000	0.350000	-0.361036	0.167838
-0.710000	0.350000	-0.362597	0.176759
-0.690000	0.350000	-0.366749	0.185785
-0.670000	0.350000	-0.372805	0.195220
-0.650000	0.350000	-0.380178	0.205394
-0.630000	0.350000	-0.387873	0.216332
-0.610000	0.350000	-0.394991	0.227842
-0.590000	0.350000	-0.400893	0.239541
-0.570000	0.350000	-0.405254	0.251057
-0.550000	0.350000	-0.408066	0.262186
-0.530000	0.350000	-0.409583	0.272871
-0.510000	0.350000	-0.410125	0.283203
-0.490000	0.350000	-0.409806	0.293492
-0.470000	0.350000	-0.408458	0.304280
-0.450000	0.350000	-0.405857	0.315994
-0.430000	0.350000	-0.401980	0.328435
-0.410000	0.350000	-0.397066	0.340866
-0.390000	0.350000	-0.391451	0.352965
-0.370000	0.350000	-0.385309	0.365328
-0.350000	0.350000	-0.378516	0.378516
-0.330000	0.350000	-0.370775	0.392493
-0.310000	0.350000	-0.361833	0.407387
-0.290000	0.350000	-0.351580	0.423189
-0.270000	0.350000	-0.339984	0.439689
-0.250000	0.350000	-0.326976	0.456571
-0.230000	0.350000	-0.312362	0.473534
-0.210000	0.350000	-0.295809	0.490369
-0.190000	0.350000	-0.276974	0.506960
-0.170000	0.350000	-0.255703	0.523182
-0.150000	0.350000	-0.232118	0.538793
-0.130000	0.350000	-0.206520	0.553419
-0.110000	0.350000	-0.179182	0.566648
-0.090000	0.350000	-0.150202	0.578125
-0.070000	0.350000	-0.119542	0.587586
-0.050000	0.350000	-0.087160	0.594828
-0.030000	0.350000	-0.053155	0.599707
-0.010000	0.350000	-0.017886	0.602150
0.010000	0.350000	0.017886	0.602150
0.030000	0.350000	0.053155	0.599707
0.050000	0.350000	0.087160	0.594828
0.070000	0.350000	0.119542	0.587586
0.090000	0.350000	0.150202	0.578125
0.110000	0.350000	0.179182	0.566648
0.130000	0.350000	0.206520	0.553419
0.150000	0.350000	0.232118	0.538793
0.170000	0.350000	0.255703	0.523182
0.190000	0.350000	0.276974	0.506960
0.210000	0.350000	0.295809	0.490369
0.230000	0.350000	0.312362	0.473534
0.250000	0.350000	0.326976	0.456571
0.270000	0.350000	0.339984	0.439689
0.290000	0.350000	0.351580	0.423189
0.310000	0.350000	0.361833	0.407387
0.330000	0.350000	0.370775	0.392493
0.350000	0.350000	0.378516	0.378516
0.370000	0.350000	0.385309	0.365328
0.390000	0.350000	0.391451	0.352965
0.410000	0.350000	0.397066	0.340866
0.430000	0.350000	0.401980	0.328435
0.450000	0.350000	0.405857	0.315994
0.470000	0.350000	0.408458	0.304280
0.490000	0.350000	0.409806	0.293492
0.510000	0.350000	0.410125	0.283203
0.530000	0.350000	0.409583	0.272871
0.550000	0.350000	0.408066	0.262186
0.570000	0.350000	0.405254	0.251057
0.590000	0.350000	0.400893	0.239541
0.610000	0.350000	0.394991	0.227842
0.630000	0.350000	0.387873	0.216332
0.650000	0.350000	0.380178	0.205394
0.670000	0.350000	0.372805	0.195220
0.690000	0.350000	0.366749	0.185785
0.710000	0.350000	0.362597	0.176759
0.730000	0.350000	0.361036	0.167838
0.750000	0.350000	0.365850	0.160576
0.770000	0.350000	0.370240	0.156518
0.790000	0.350000	0.302628	0.125505
0.810000	0.350000	0.124336	0.023016
0.830000	0.350000	-0.027272	-0.051026
0.850000	0.350000	-0.070342	-0.066714
0.870000	0.350000	-0.068760	-0.068636
0.890000	0.350000	-0.059484	-0.068462
0.910000	0.350000	-0.048956	-0.068088
0.930000	0.350000	-0.038105	-0.067811
0.950000	0.350000	-0.027245	-0.067353
0.970000	0.350000	-0.016393	-0.067173
0.990000	0.350000	-0.005468	-0.067074

-0.990000	0.370000	0.005419	-0.068715
-0.970000	0.370000	0.016267	-0.068815
-0.950000	0.370000	0.027116	-0.069005
-0.930000	0.370000	0.037895	-0.069493
-0.910000	0.370000	0.048563	-0.069768
-0.890000	0.370000	0.059077	-0.070190
-0.870000	0.370000	0.069070	-0.070575
-0.850000	0.370000	0.075710	-0.070060
-0.830000	0.370000	0.061420	-0.063208
-0.810000	0.370000	-0.037568	-0.019905
-0.790000	0.370000	-0.222517	0.091585
-0.770000	0.370000	-0.345416	0.159373
-0.750000	0.370000	-0.360372	0.168541
-0.730000	0.370000	-0.353342	0.173825
-0.710000	0.370000	-0.353608	0.182224
-0.690000	0.370000	-0.357447	0.191173
-0.670000	0.370000	-0.362957	0.200537
-0.650000	0.370000	-0.369618	0.210737
-0.630000	0.370000	-0.376676	0.221836
-0.610000	0.370000	-0.383404	0.233657
-0.590000	0.370000	-0.389251	0.245810
-0.570000	0.370000	-0.393818	0.257850
-0.550000	0.370000	-0.396970	0.269470
-0.530000	0.370000	-0.398869	0.280561
-0.510000	0.370000	-0.399760	0.291216
-0.490000	0.370000	-0.399646	0.301787
-0.470000	0.370000	-0.398246	0.312809
-0.450000	0.370000	-0.395307	0.324632
-0.430000	0.370000	-0.390901	0.336977
-0.410000	0.370000	-0.385435	0.349128
-0.390000	0.370000	-0.379344	0.360844
-0.370000	0.370000	-0.372732	0.372732
-0.350000	0.370000	-0.365328	0.385309
-0.330000	0.370000	-0.356791	0.398542
-0.310000	0.370000	-0.346973	0.412597
-0.290000	0.370000	-0.335947	0.427481
-0.270000	0.370000	-0.323843	0.442931
-0.250000	0.370000	-0.310636	0.458599
-0.230000	0.370000	-0.296061	0.474235
-0.210000	0.370000	-0.279682	0.489721
-0.190000	0.370000	-0.261126	0.505008
-0.170000	0.370000	-0.240324	0.519981
-0.150000	0.370000	-0.217536	0.534356
-0.130000	0.370000	-0.193137	0.547723
-0.110000	0.370000	-0.167359	0.559698
-0.090000	0.370000	-0.140211	0.570005
-0.070000	0.370000	-0.111579	0.578455
-0.050000	0.370000	-0.081375	0.584900
-0.030000	0.370000	-0.049647	0.589238
-0.010000	0.370000	-0.016710	0.591415
0.010000	0.370000	0.016710	0.591415
0.030000	0.370000	0.049647	0.589238
0.050000	0.370000	0.081375	0.584900
0.070000	0.370000	0.111579	0.578455
0.090000	0.370000	0.140211	0.570005
0.110000	0.370000	0.167359	0.559698
0.130000	0.370000	0.193137	0.547723
0.150000	0.370000	0.217536	0.534356
0.170000	0.370000	0.240324	0.519981
0.190000	0.370000	0.261126	0.505008
0.210000	0.370000	0.279682	0.489721
0.230000	0.370000	0.296061	0.474235
0.250000	0.370000	0.310636	0.458599
0.270000	0.370000	0.323843	0.442931
0.290000	0.370000	0.335947	0.427481
0.310000	0.370000	0.346973	0.412597
0.330000	0.370000	0.356791	0.398542
0.350000	0.370000	0.365328	0.385309
0.370000	0.370000	0.372732	0.372732
0.390000	0.370000	0.379344	0.360844
0.410000	0.370000	0.385435	0.349128
0.430000	0.370000	0.390901	0.336977
0.450000	0.370000	0.395307	0.324632
0.470000	0.370000	0.398246	0.312809
0.490000	0.370000	0.399646	0.301787
0.510000	0.370000	0.399760	0.291216
0.530000	0.370000	0.398869	0.280561
0.550000	0.370000	0.396970	0.269470
0.570000	0.370000	0.393818	0.257850
0.590000	0.370000	0.389251	0.245810
0.610000	0.370000	0.383404	0.233657
0.630000	0.370000	0.376676	0.221836
0.650000	0.370000	0.369618	0.210737
0.670000	0.370000	0.362957	0.200537
0.690000	0.370000	0.357447	0.191173
0.710000	0.370000	0.353608	0.182224
0.730000	0.370000	0.353342	0.173825
0.750000	0.370000	0.360372	0.168541
0.770000	0.370000	0.345416	0.159373
0.790000	0.370000	0.222517	0.091585
0.810000	0.370000	0.037568	-0.019905
0.830000	0.370000	-0.061420	-0.063208
0.850000	0.370000	-0.075710	-0.070060
0.870000	0.370000	-0.069070	-0.070575
0.890000	0.370000	-0.059077	-0.070190
0.910000	0.370000	-0.048563	-0.069768
0.930000	0.370000	-0.037895	-0.069493
0.950000	0.370000	-0.027116	-0.069005
0.970000	0.370000	-0.016267	-0.068815
0.990000	0.370000	-0.005419	-0.068715

-0.990000	0.390000	0.005367	-0.070052
-0.970000	0.390000	0.016099	-0.070148
-0.950000	0.390000	0.026784	-0.070360
-0.930000	0.390000	0.037323	-0.070685
-0.910000	0.390000	0.047866	-0.071171
-0.890000	0.390000	0.058467	-0.071631
-0.870000	0.390000	0.068814	-0.072085
-0.850000	0.390000	0.077662	-0.072242
-0.830000	0.390000	0.077756	-0.069715
-0.810000	0.390000	0.030228	-0.049515
-0.790000	0.390000	-0.123887	0.037708
-0.770000	0.390000	-0.293049	0.146556
-0.750000	0.390000	-0.351130	0.176436
-0.730000	0.390000	-0.347216	0.180492
-0.710000	0.390000	-0.345138	0.187611
-0.690000	0.390000	-0.348344	0.196245
-0.670000	0.390000	-0.353247	0.205323
-0.650000	0.390000	-0.359049	0.215220
-0.630000	0.390000	-0.365265	0.226135
-0.610000	0.390000	-0.371374	0.237940
-0.590000	0.390000	-0.376962	0.250303
-0.570000	0.390000	-0.381634	0.262751
-0.550000	0.390000	-0.385133	0.274872
-0.530000	0.390000	-0.387473	0.286458
-0.510000	0.390000	-0.388752	0.297560
-0.490000	0.390000	-0.388843	0.308519
-0.470000	0.390000	-0.387399	0.319830
-0.450000	0.390000	-0.384225	0.331771
-0.430000	0.390000	-0.379551	0.344061
-0.410000	0.390000	-0.373902	0.356090
-0.390000	0.390000	-0.367684	0.367684
-0.370000	0.390000	-0.360844	0.379344
-0.350000	0.390000	-0.352965	0.391451
-0.330000	0.390000	-0.343698	0.403977
-0.310000	0.390000	-0.333043	0.417175
-0.290000	0.390000	-0.321319	0.431146
-0.270000	0.390000	-0.308848	0.445546
-0.250000	0.390000	-0.295579	0.459943
-0.230000	0.390000	-0.281094	0.474216
-0.210000	0.390000	-0.264857	0.488359
-0.190000	0.390000	-0.246518	0.502380
-0.170000	0.390000	-0.226149	0.516152
-0.150000	0.390000	-0.204162	0.529340
-0.130000	0.390000	-0.180960	0.541516
-0.110000	0.390000	-0.156686	0.552342
-0.090000	0.390000	-0.131241	0.561615
-0.070000	0.390000	-0.104458	0.569187
-0.050000	0.390000	-0.076213	0.574940
-0.030000	0.390000	-0.046515	0.578807
-0.010000	0.390000	-0.015659	0.580751
0.010000	0.390000	0.015659	0.580751
0.030000	0.390000	0.046515	0.578807
0.050000	0.390000	0.076213	0.574940
0.070000	0.390000	0.104458	0.569187
0.090000	0.390000	0.131241	0.561615
0.110000	0.390000	0.156686	0.552342
0.130000	0.390000	0.180960	0.541516
0.150000	0.390000	0.204162	0.529340
0.170000	0.390000	0.226149	0.516152
0.190000	0.390000	0.246518	0.502380
0.210000	0.390000	0.264857	0.488359
0.230000	0.390000	0.281094	0.474216
0.250000	0.390000	0.295579	0.459943
0.270000	0.390000	0.308848	0.445546
0.290000	0.390000	0.321319	0.431146
0.310000	0.390000	0.333043	0.417175
0.330000	0.390000	0.343698	0.403977
0.350000	0.390000	0.352965	0.391451
0.370000	0.390000	0.360844	0.379344
0.390000	0.390000	0.367684	0.367684
0.410000	0.390000	0.373902	0.356090
0.430000	0.390000	0.379551	0.344061
0.450000	0.390000	0.384225	0.331771
0.470000	0.390000	0.387399	0.319830
0.490000	0.390000	0.388843	0.308519
0.510000	0.390000	0.388752	0.297560
0.530000	0.390000	0.387473	0.286458
0.550000	0.390000	0.385133	0.274872
0.570000	0.390000	0.381634	0.262751
0.590000	0.390000	0.376962	0.250303
0.610000	0.390000	0.371374	0.237940
0.630000	0.390000	0.365265	0.226135
0.650000	0.390000	0.359049	0.215220
0.670000	0.390000	0.353247	0.205323
0.690000	0.390000	0.348344	0.196245
0.710000	0.390000	0.345138	0.187611
0.730000	0.390000	0.347216	0.180492
0.750000	0.390000	0.351130	0.176436
0.770000	0.390000	0.293049	0.146556
0.790000	0.390000	0.123887	0.037708
0.810000	0.390000	-0.030228	-0.049515
0.830000	0.390000	-0.077756	-0.069715
0.850000	0.390000	-0.077662	-0.072242
0.870000	0.390000	-0.068814	-0.072085
0.890000	0.390000	-0.058467	-0.071631
0.910000	0.390000	-0.047866	-0.071171
0.930000	0.390000	-0.037323	-0.070685
0.950000	0.390000	-0.026784	-0.070360
0.970000	0.390000	-0.016099	-0.070148
0.990000	0.390000	-0.005367	-0.070052

-0.990000	0.410000	0.005322	-0.071065
-0.970000	0.410000	0.015954	-0.071157
-0.950000	0.410000	0.026572	-0.071362
-0.930000	0.410000	0.037219	-0.071624
-0.910000	0.410000	0.047742	-0.072230
-0.890000	0.410000	0.058117	-0.072706
-0.870000	0.410000	0.068412	-0.073190
-0.850000	0.410000	0.078048	-0.073661
-0.830000	0.410000	0.084238	-0.073106
-0.810000	0.410000	0.070097	-0.065043
-0.790000	0.410000	-0.026741	-0.016230
-0.770000	0.410000	-0.206950	0.104895
-0.750000	0.410000	-0.326156	0.178209
-0.730000	0.410000	-0.341987	0.188200
-0.710000	0.410000	-0.337723	0.193305
-0.690000	0.410000	-0.339621	0.201365
-0.670000	0.410000	-0.343928	0.210162
-0.650000	0.410000	-0.348850	0.219607
-0.630000	0.410000	-0.354067	0.230044
-0.610000	0.410000	-0.359316	0.241481
-0.590000	0.410000	-0.364363	0.253694
-0.570000	0.410000	-0.368915	0.266280
-0.550000	0.410000	-0.372655	0.278779
-0.530000	0.410000	-0.375421	0.290870
-0.510000	0.410000	-0.377108	0.302513
-0.490000	0.410000	-0.377418	0.313976
-0.470000	0.410000	-0.375959	0.325677
-0.450000	0.410000	-0.372647	0.337832
-0.430000	0.410000	-0.367883	0.350191
-0.410000	0.410000	-0.362263	0.362263
-0.390000	0.410000	-0.356090	0.373902
-0.370000	0.410000	-0.349128	0.385435
-0.350000	0.410000	-0.340866	0.397066
-0.330000	0.410000	-0.331004	0.408792
-0.310000	0.410000	-0.319703	0.421061
-0.290000	0.410000	-0.307523	0.434195
-0.270000	0.410000	-0.294941	0.447684
-0.250000	0.410000	-0.281783	0.460842
-0.230000	0.410000	-0.267426	0.473799
-0.210000	0.410000	-0.251286	0.486679
-0.190000	0.410000	-0.233109	0.499494
-0.170000	0.410000	-0.213151	0.512097
-0.150000	0.410000	-0.191962	0.524116
-0.130000	0.410000	-0.169927	0.535139
-0.110000	0.410000	-0.147061	0.544893
-0.090000	0.410000	-0.123180	0.553232
-0.070000	0.410000	-0.098082	0.560015
-0.050000	0.410000	-0.071603	0.565141
-0.030000	0.410000	-0.043718	0.568577
-0.010000	0.410000	-0.014718	0.570306
0.010000	0.410000	0.014718	0.570306
0.030000	0.410000	0.043718	0.568577
0.050000	0.410000	0.071603	0.565141
0.070000	0.410000	0.098082	0.560015
0.090000	0.410000	0.123180	0.553232
0.110000	0.410000	0.147061	0.544893
0.130000	0.410000	0.169927	0.535139
0.150000	0.410000	0.191962	0.524116
0.170000	0.410000	0.213151	0.512097
0.190000	0.410000	0.233109	0.499494
0.210000	0.410000	0.251286	0.486679
0.230000	0.410000	0.267426	0.473799
0.250000	0.410000	0.281783	0.460842
0.270000	0.410000	0.294941	0.447684
0.290000	0.410000	0.307523	0.434195
0.310000	0.410000	0.319703	0.421061
0.330000	0.410000	0.331004	0.408792
0.350000	0.410000	0.340866	0.397066
0.370000	0.410000	0.349128	0.385435
0.390000	0.410000	0.356090	0.373902
0.410000	0.410000	0.362263	0.362263
0.430000	0.410000	0.367883	0.350191
0.450000	0.410000	0.372647	0.337832
0.470000	0.410000	0.375959	0.325677
0.490000	0.410000	0.377418	0.313976
0.510000	0.410000	0.377108	0.302513
0.530000	0.410000	0.375421	0.290870
0.550000	0.410000	0.372655	0.278779
0.570000	0.410000	0.368915	0.266280
0.590000	0.410000	0.364363	0.253694
0.610000	0.410000	0.359316	0.241481
0.630000	0.410000	0.354067	0.230044
0.650000	0.410000	0.348850	0.219607
0.670000	0.410000	0.343928	0.210162
0.690000	0.410000	0.339621	0.201365
0.710000	0.410000	0.337723	0.193305
0.730000	0.410000	0.341987	0.188200
0.750000	0.410000	0.326156	0.178209
0.770000	0.410000	0.206950	0.104895
0.790000	0.410000	0.026741	-0.016230
0.810000	0.410000	-0.070097	-0.065043
0.830000	0.410000	-0.084238	-0.073106
0.850000	0.410000	-0.078048	-0.073661
0.870000	0.410000	-0.068412	-0.073190
0.890000	0.410000	-0.058117	-0.072706
0.910000	0.410000	-0.047742	-0.072230
0.930000	0.410000	-0.037219	-0.071624
0.950000	0.410000	-0.026572	-0.071362
0.970000	0.410000	-0.015954	-0.071157
0.990000	0.410000	-0.005322	-0.071065

-0.990000	0.430000	0.005273	-0.071749
-0.970000	0.430000	0.015798	-0.071845
-0.950000	0.430000	0.026312	-0.072055
-0.930000	0.430000	0.036797	-0.072357
-0.910000	0.430000	0.047126	-0.072836
-0.890000	0.430000	0.057443	-0.073399
-0.870000	0.430000	0.067765	-0.073938
-0.850000	0.430000	0.077697	-0.074555
-0.830000	0.430000	0.086329	-0.074828
-0.810000	0.430000	0.087447	-0.072140
-0.790000	0.430000	0.045950	-0.051348
-0.770000	0.430000	-0.099033	0.038460
-0.750000	0.430000	-0.267648	0.158312
-0.730000	0.430000	-0.331926	0.195061
-0.710000	0.430000	-0.331839	0.199605
-0.690000	0.430000	-0.331378	0.206441
-0.670000	0.430000	-0.334937	0.215064
-0.650000	0.430000	-0.339134	0.224221
-0.630000	0.430000	-0.343367	0.234167
-0.610000	0.430000	-0.347623	0.245081
-0.590000	0.430000	-0.351876	0.256885
-0.570000	0.430000	-0.356005	0.269320
-0.550000	0.430000	-0.359742	0.281983
-0.530000	0.430000	-0.362797	0.294492
-0.510000	0.430000	-0.364837	0.306686
-0.490000	0.430000	-0.365362	0.318707
-0.470000	0.430000	-0.363917	0.330850
-0.450000	0.430000	-0.360524	0.343264
-0.430000	0.430000	-0.355738	0.355738
-0.410000	0.430000	-0.350191	0.367883
-0.390000	0.430000	-0.344061	0.379551
-0.370000	0.430000	-0.336977	0.390901
-0.350000	0.430000	-0.328435	0.401980
-0.330000	0.430000	-0.318266	0.412842
-0.310000	0.430000	-0.306767	0.424192
-0.290000	0.430000	-0.294581	0.436649
-0.270000	0.430000	-0.282178	0.449448
-0.250000	0.430000	-0.269228	0.461467
-0.230000	0.430000	-0.254966	0.473237
-0.210000	0.430000	-0.238874	0.485032
-0.190000	0.430000	-0.220853	0.496722
-0.170000	0.430000	-0.201323	0.508183
-0.150000	0.430000	-0.180932	0.519030
-0.130000	0.430000	-0.159992	0.528930
-0.110000	0.430000	-0.138406	0.537685
-0.090000	0.430000	-0.115944	0.545178
-0.070000	0.430000	-0.092385	0.551231
-0.050000	0.430000	-0.067499	0.555767
-0.030000	0.430000	-0.041229	0.558797
-0.010000	0.430000	-0.013880	0.560321
0.010000	0.430000	0.013880	0.560321
0.030000	0.430000	0.041229	0.558797
0.050000	0.430000	0.067499	0.555767
0.070000	0.430000	0.092385	0.551231
0.090000	0.430000	0.115944	0.545178
0.110000	0.430000	0.138406	0.537685
0.130000	0.430000	0.159992	0.528930
0.150000	0.430000	0.180932	0.519030
0.170000	0.430000	0.201323	0.508183
0.190000	0.430000	0.220853	0.496722
0.210000	0.430000	0.238874	0.485032
0.230000	0.430000	0.254966	0.473237
0.250000	0.430000	0.269228	0.461467
0.270000	0.430000	0.282178	0.449448
0.290000	0.430000	0.294581	0.436649
0.310000	0.430000	0.306767	0.424192
0.330000	0.430000	0.318266	0.412842
0.350000	0.430000	0.328435	0.401980
0.370000	0.430000	0.336977	0.390901
0.390000	0.430000	0.344061	0.379551
0.410000	0.430000	0.350191	0.367883
0.430000	0.430000	0.355738	0.355738
0.450000	0.430000	0.360524	0.343264
0.470000	0.430000	0.363917	0.330850
0.490000	0.430000	0.365362	0.318707
0.510000	0.430000	0.364837	0.306686
0.530000	0.430000	0.362797	0.294492
0.550000	0.430000	0.359742	0.281983
0.570000	0.430000	0.356005	0.269320
0.590000	0.430000	0.351876	0.256885
0.610000	0.430000	0.347623	0.245081
0.630000	0.430000	0.343367	0.234167
0.650000	0.430000	0.339134	0.224221
0.670000	0.430000	0.334937	0.215064
0.690000	0.430000	0.331378	0.206441
0.710000	0.430000	0.331839	0.199605
0.730000	0.430000	0.331926	0.195061
0.750000	0.430000	0.267648	0.158312
0.770000	0.430000	0.099033	0.038460
0.790000	0.430000	-0.045950	-0.051348
0.810000	0.430000	-0.087447	-0.072140
0.830000	0.430000	-0.086329	-0.074828
0.850000	0.430000	-0.077697	-0.074555
0.870000	0.430000	-0.067765	-0.073938
0.890000	0.430000	-0.057443	-0.073399
0.910000	0.430000	-0.047126	-0.072836
0.930000	0.430000	-0.036797	-0.072357
0.950000	0.430000	-0.026312	-0.072055
0.970000	0.430000	-0.015798	-0.071845
0.990000	0.430000	-0.005273	-0.071749

-0.990000	0.450000	0.005224	-0.072103
-0.970000	0.450000	0.015644	-0.072207
-0.950000	0.450000	0.026055	-0.072412
-0.930000	0.450000	0.036433	-0.072722
-0.910000	0.450000	0.046755	-0.073158
-0.890000	0.450000	0.057042	-0.073760
-0.870000	0.450000	0.067189	-0.074356
-0.850000	0.450000	0.077103	-0.075034
-0.830000	0.450000	0.086617	-0.075614
-0.810000	0.450000	0.093612	-0.075108
-0.790000	0.450000	0.084254	-0.067781
-0.770000	0.450000	0.002556	-0.023029
-0.750000	0.450000	-0.169954	0.100759
-0.730000	0.450000	-0.300538	0.191108
-0.710000	0.450000	-0.326231	0.206522
-0.690000	0.450000	-0.324079	0.211426
-0.670000	0.450000	-0.326094	0.219535
-0.650000	0.450000	-0.329694	0.228637
-0.630000	0.450000	-0.333123	0.238297
-0.610000	0.450000	-0.336415	0.248765
-0.590000	0.450000	-0.339755	0.260112
-0.570000	0.450000	-0.343208	0.272225
-0.550000	0.450000	-0.346647	0.284842
-0.530000	0.450000	-0.349761	0.297608
-0.510000	0.450000	-0.352033	0.310272
-0.490000	0.450000	-0.352758	0.322813
-0.470000	0.450000	-0.351384	0.335367
-0.450000	0.450000	-0.347996	0.347996
-0.430000	0.450000	-0.343264	0.360524
-0.410000	0.450000	-0.337832	0.372647
-0.390000	0.450000	-0.331771	0.384225
-0.370000	0.450000	-0.324632	0.395307
-0.350000	0.450000	-0.315994	0.405857
-0.330000	0.450000	-0.305859	0.415993
-0.310000	0.450000	-0.294597	0.426611
-0.290000	0.450000	-0.282743	0.438557
-0.270000	0.450000	-0.270611	0.450838
-0.250000	0.450000	-0.257810	0.461878
-0.230000	0.450000	-0.243578	0.472666
-0.210000	0.450000	-0.227527	0.483652
-0.190000	0.450000	-0.209706	0.494308
-0.170000	0.450000	-0.190673	0.504679
-0.150000	0.450000	-0.171081	0.514305
-0.130000	0.450000	-0.151106	0.523117
-0.110000	0.450000	-0.130621	0.530986
-0.090000	0.450000	-0.109443	0.537762
-0.070000	0.450000	-0.087309	0.543126
-0.050000	0.450000	-0.063869	0.547099
-0.030000	0.450000	-0.039035	0.549746
-0.010000	0.450000	-0.013143	0.551078
0.010000	0.450000	0.013143	0.551078
0.030000	0.450000	0.039035	0.549746
0.050000	0.450000	0.063869	0.547099
0.070000	0.450000	0.087309	0.543126
0.090000	0.450000	0.109443	0.537762
0.110000	0.450000	0.130621	0.530986
0.130000	0.450000	0.151106	0.523117
0.150000	0.450000	0.171081	0.514305
0.170000	0.450000	0.190673	0.504679
0.190000	0.450000	0.209706	0.494308
0.210000	0.450000	0.227527	0.483652
0.230000	0.450000	0.243578	0.472666
0.250000	0.450000	0.257810	0.461878
0.270000	0.450000	0.270611	0.450838
0.290000	0.450000	0.282743	0.438557
0.310000	0.450000	0.294597	0.426611
0.330000	0.450000	0.305859	0.415993
0.350000	0.450000	0.315994	0.405857
0.370000	0.450000	0.324632	0.395307
0.390000	0.450000	0.331771	0.384225
0.410000	0.450000	0.337832	0.372647
0.430000	0.450000	0.343264	0.360524
0.450000	0.450000	0.347996	0.347996
0.470000	0.450000	0.351384	0.335367
0.490000	0.450000	0.352758	0.322813
0.510000	0.450000	0.352033	0.310272
0.530000	0.450000	0.349761	0.297608
0.550000	0.450000	0.346647	0.284842
0.570000	0.450000	0.343208	0.272225
0.590000	0.450000	0.339755	0.260112
0.610000	0.450000	0.336415	0.248765
0.630000	0.450000	0.333123	0.238297
0.650000	0.450000	0.329694	0.228637
0.670000	0.450000	0.326094	0.219535
0.690000	0.450000	0.324079	0.211426
0.710000	0.450000	0.326231	0.206522
0.730000	0.450000	0.300538	0.191108
0.750000	0.450000	0.169954	0.100759
0.770000	0.450000	-0.002556	-0.023029
0.790000	0.450000	-0.084254	-0.067781
0.810000	0.450000	-0.093612	-0.075108
0.830000	0.450000	-0.086617	-0.075614
0.850000	0.450000	-0.077103	-0.075034
0.870000	0.450000	-0.067189	-0.074356
0.890000	0.450000	-0.057042	-0.073760
0.910000	0.450000	-0.046755	-0.073158
0.930000	0.450000	-0.036433	-0.072722
0.950000	0.450000	-0.026055	-0.072412
0.970000	0.450000	-0.015644	-0.072207
0.990000	0.450000	-0.005224	-0.072103

-0.990000	0.470000	0.005168	-0.072132
-0.970000	0.470000	0.015485	-0.072243
-0.950000	0.470000	0.025792	-0.072442
-0.930000	0.470000	0.036045	-0.072769
-0.910000	0.470000	0.046246	-0.073204
-0.890000	0.470000	0.056374	-0.073720
-0.870000	0.470000	0.066382	-0.074454
-0.850000	0.470000	0.076322	-0.075152
-0.830000	0.470000	0.086194	-0.075801
-0.810000	0.470000	0.095237	-0.076108
-0.790000	0.470000	0.098418	-0.074219
-0.770000	0.470000	0.069656	-0.058018
-0.750000	0.470000	-0.053901	0.020864
-0.730000	0.470000	-0.226242	0.153517
-0.710000	0.470000	-0.311437	0.209826
-0.690000	0.470000	-0.318322	0.216942
-0.670000	0.470000	-0.317713	0.223393
-0.650000	0.470000	-0.320344	0.232259
-0.630000	0.470000	-0.323151	0.241787
-0.610000	0.470000	-0.325612	0.251922
-0.590000	0.470000	-0.328054	0.262847
-0.570000	0.470000	-0.330710	0.274565
-0.550000	0.470000	-0.333613	0.286957
-0.530000	0.470000	-0.336531	0.299771
-0.510000	0.470000	-0.338878	0.312738
-0.490000	0.470000	-0.339787	0.325692
-0.470000	0.470000	-0.338589	0.338589
-0.450000	0.470000	-0.335367	0.351384
-0.430000	0.470000	-0.330850	0.363917
-0.410000	0.470000	-0.325677	0.375959
-0.390000	0.470000	-0.319830	0.387399
-0.370000	0.470000	-0.312809	0.398246
-0.350000	0.470000	-0.304280	0.408458
-0.330000	0.470000	-0.294385	0.418191
-0.310000	0.470000	-0.283507	0.428367
-0.290000	0.470000	-0.272004	0.439904
-0.270000	0.470000	-0.260034	0.451739
-0.250000	0.470000	-0.247292	0.462053
-0.230000	0.470000	-0.233122	0.472130
-0.210000	0.470000	-0.217201	0.482604
-0.190000	0.470000	-0.199706	0.492349
-0.170000	0.470000	-0.181321	0.501734
-0.150000	0.470000	-0.162498	0.509928
-0.130000	0.470000	-0.143203	0.517660
-0.110000	0.470000	-0.123516	0.524878
-0.090000	0.470000	-0.103518	0.531263
-0.070000	0.470000	-0.082793	0.535943
-0.050000	0.470000	-0.060699	0.539361
-0.030000	0.470000	-0.037149	0.541636
-0.010000	0.470000	-0.012516	0.542778
0.010000	0.470000	0.012516	0.542778
0.030000	0.470000	0.037149	0.541636
0.050000	0.470000	0.060699	0.539361
0.070000	0.470000	0.082793	0.535943
0.090000	0.470000	0.103518	0.531263
0.110000	0.470000	0.123516	0.524878
0.130000	0.470000	0.143203	0.517660
0.150000	0.470000	0.162498	0.509928
0.170000	0.470000	0.181321	0.501734
0.190000	0.470000	0.199706	0.492349
0.210000	0.470000	0.217201	0.482604
0.230000	0.470000	0.233122	0.472130
0.250000	0.470000	0.247292	0.462053
0.270000	0.470000	0.260034	0.451739
0.290000	0.470000	0.272004	0.439904
0.310000	0.470000	0.283507	0.428367
0.330000	0.470000	0.294385	0.418191
0.350000	0.470000	0.304280	0.408458
0.370000	0.470000	0.312809	0.398246
0.390000	0.470000	0.319830	0.387399
0.410000	0.470000	0.325677	0.375959
0.430000	0.470000	0.330850	0.363917
0.450000	0.470000	0.335367	0.351384
0.470000	0.470000	0.338589	0.338589
0.490000	0.470000	0.339787	0.325692
0.510000	0.470000	0.338878	0.312738
0.530000	0.470000	0.336531	0.299771
0.550000	0.470000	0.333613	0.286957
0.570000	0.470000	0.330710	0.274565
0.590000	0.470000	0.328054	0.262847
0.610000	0.470000	0.325612	0.251922
0.630000	0.470000	0.323151	0.241787
0.650000	0.470000	0.320344	0.232259
0.670000	0.470000	0.317713	0.223393
0.690000	0.470000	0.318322	0.216942
0.710000	0.470000	0.311437	0.209826
0.730000	0.470000	0.226242	0.153517
0.750000	0.470000	0.053901	0.020864
0.770000	0.470000	-0.069656	-0.058018
0.790000	0.470000	-0.098418	-0.074219
0.810000	0.470000	-0.095237	-0.076108
0.830000	0.470000	-0.086194	-0.075801
0.850000	0.470000	-0.076322	-0.075152
0.870000	0.470000	-0.066382	-0.074454
0.890000	0.470000	-0.056374	-0.073720
0.910000	0.470000	-0.046246	-0.073204
0.930000	0.470000	-0.036045	-0.072769
0.950000	0.470000	-0.025792	-0.072442
0.970000	0.470000	-0.015485	-0.072243
0.990000	0.470000	-0.005168	-0.072132

-0.990000	0.490000	0.005111	-0.071834
-0.970000	0.490000	0.015329	-0.071946
-0.950000	0.490000	0.025524	-0.072146
-0.930000	0.490000	0.035665	-0.072484
-0.910000	0.490000	0.045797	-0.072894
-0.890000	0.490000	0.055895	-0.073394
-0.870000	0.490000	0.065798	-0.074198
-0.850000	0.490000	0.075625	-0.074883
-0.830000	0.490000	0.085565	-0.075524
-0.810000	0.490000	0.095147	-0.076139
-0.790000	0.490000	0.102326	-0.076335
-0.770000	0.490000	0.098087	-0.072134
-0.750000	0.490000	0.041544	-0.040253
-0.730000	0.490000	-0.112067	0.072229
-0.710000	0.490000	-0.262793	0.190385
-0.690000	0.490000	-0.310504	0.222219
-0.670000	0.490000	-0.310797	0.227486
-0.650000	0.490000	-0.311307	0.235114
-0.630000	0.490000	-0.313411	0.244359
-0.610000	0.490000	-0.315202	0.254158
-0.590000	0.490000	-0.316817	0.264614
-0.570000	0.490000	-0.318650	0.275844
-0.550000	0.490000	-0.320871	0.287825
-0.530000	0.490000	-0.323366	0.300427
-0.510000	0.490000	-0.325593	0.313438
-0.490000	0.490000	-0.326625	0.326625
-0.470000	0.490000	-0.325692	0.339787
-0.450000	0.490000	-0.322813	0.352758
-0.430000	0.490000	-0.318707	0.365362
-0.410000	0.490000	-0.313976	0.377418
-0.390000	0.490000	-0.308519	0.388843
-0.370000	0.490000	-0.301787	0.399646
-0.350000	0.490000	-0.293492	0.409806
-0.330000	0.490000	-0.283862	0.419483
-0.310000	0.490000	-0.273285	0.429477
-0.290000	0.490000	-0.262013	0.440633
-0.270000	0.490000	-0.250137	0.452037
-0.250000	0.490000	-0.237491	0.461928
-0.230000	0.490000	-0.223516	0.471574
-0.210000	0.490000	-0.207832	0.481745
-0.190000	0.490000	-0.190755	0.490788
-0.170000	0.490000	-0.173109	0.499307
-0.150000	0.490000	-0.154976	0.505652
-0.130000	0.490000	-0.136068	0.512234
-0.110000	0.490000	-0.116878	0.519240
-0.090000	0.490000	-0.098061	0.525960
-0.070000	0.490000	-0.078847	0.529820
-0.050000	0.490000	-0.058034	0.532631
-0.030000	0.490000	-0.035617	0.534506
-0.010000	0.490000	-0.012019	0.535438
0.010000	0.490000	0.012019	0.535438
0.030000	0.490000	0.035617	0.534506
0.050000	0.490000	0.058034	0.532631
0.070000	0.490000	0.078847	0.529820
0.090000	0.490000	0.098061	0.525960
0.110000	0.490000	0.116878	0.519240
0.130000	0.490000	0.136068	0.512234
0.150000	0.490000	0.154976	0.505652
0.170000	0.490000	0.173109	0.499307
0.190000	0.490000	0.190755	0.490788
0.210000	0.490000	0.207832	0.481745
0.230000	0.490000	0.223516	0.471574
0.250000	0.490000	0.237491	0.461928
0.270000	0.490000	0.250137	0.452037
0.290000	0.490000	0.262013	0.440633
0.310000	0.490000	0.273285	0.429477
0.330000	0.490000	0.283862	0.419483
0.350000	0.490000	0.293492	0.409806
0.370000	0.490000	0.301787	0.399646
0.390000	0.490000	0.308519	0.388843
0.410000	0.490000	0.313976	0.377418
0.430000	0.490000	0.318707	0.365362
0.450000	0.490000	0.322813	0.352758
0.470000	0.490000	0.325692	0.339787
0.490000	0.490000	0.326625	0.326625
0.510000	0.490000	0.325593	0.313438
0.530000	0.490000	0.323366	0.300427
0.550000	0.490000	0.320871	0.287825
0.570000	0.490000	0.318650	0.275844
0.590000	0.490000	0.316817	0.264614
0.610000	0.490000	0.315202	0.254158
0.630000	0.490000	0.313411	0.244359
0.650000	0.490000	0.311307	0.235114
0.670000	0.490000	0.310797	0.227486
0.690000	0.490000	0.310504	0.222219
0.710000	0.490000	0.262793	0.190385
0.730000	0.490000	0.112067	0.072229
0.750000	0.490000	-0.041544	-0.040253
0.770000	0.490000	-0.098087	-0.072134
0.790000	0.490000	-0.102326	-0.076335
0.810000	0.490000	-0.095147	-0.076139
0.830000	0.490000	-0.085565	-0.075524
0.850000	0.490000	-0.075625	-0.074883
0.870000	0.490000	-0.065798	-0.074198
0.890000	0.490000	-0.055895	-0.073394
0.910000	0.490000	-0.045797	-0.072894
0.930000	0.490000	-0.035665	-0.072484
0.950000	0.490000	-0.025524	-0.072146
0.970000	0.490000	-0.015329	-0.071946
0.990000	0.490000	-0.005111	-0.071834

-0.990000	0.510000	0.005054	-0.071202
-0.970000	0.510000	0.015169	-0.071309
-0.950000	0.510000	0.025249	-0.071521
-0.930000	0.510000	0.035291	-0.071853
-0.910000	0.510000	0.045330	-0.072246
-0.890000	0.510000	0.055242	-0.072772
-0.870000	0.510000	0.064914	-0.073460
-0.850000	0.510000	0.074701	-0.074245
-0.830000	0.510000	0.084736	-0.074900
-0.810000	0.510000	0.094344	-0.075668
-0.790000	0.510000	0.102389	-0.076709
-0.770000	0.510000	0.105955	-0.076914
-0.750000	0.510000	0.090831	-0.068347
-0.730000	0.510000	0.004089	-0.013415
-0.710000	0.510000	-0.161909	0.120441
-0.690000	0.510000	-0.281258	0.214411
-0.670000	0.510000	-0.304866	0.232629
-0.650000	0.510000	-0.303521	0.238155
-0.630000	0.510000	-0.304125	0.246387
-0.610000	0.510000	-0.305284	0.255716
-0.590000	0.510000	-0.306174	0.265601
-0.570000	0.510000	-0.307198	0.276201
-0.550000	0.510000	-0.308665	0.287582
-0.530000	0.510000	-0.310559	0.299701
-0.510000	0.510000	-0.312441	0.312441
-0.490000	0.510000	-0.313438	0.325593
-0.470000	0.510000	-0.312738	0.338878
-0.450000	0.510000	-0.310272	0.352033
-0.430000	0.510000	-0.306686	0.364837
-0.410000	0.510000	-0.302513	0.377108
-0.390000	0.510000	-0.297560	0.388752
-0.370000	0.510000	-0.291216	0.399760
-0.350000	0.510000	-0.283203	0.410125
-0.330000	0.510000	-0.273795	0.419984
-0.310000	0.510000	-0.263425	0.429943
-0.290000	0.510000	-0.252353	0.440712
-0.270000	0.510000	-0.240680	0.451675
-0.250000	0.510000	-0.228303	0.461374
-0.230000	0.510000	-0.214648	0.470783
-0.210000	0.510000	-0.199204	0.480699
-0.190000	0.510000	-0.182431	0.489303
-0.170000	0.510000	-0.165355	0.497074
-0.150000	0.510000	-0.147884	0.501261
-0.130000	0.510000	-0.129501	0.506605
-0.110000	0.510000	-0.110856	0.513888
-0.090000	0.510000	-0.093178	0.521940
-0.070000	0.510000	-0.075399	0.524704
-0.050000	0.510000	-0.055759	0.526796
-0.030000	0.510000	-0.034352	0.528206
-0.010000	0.510000	-0.011621	0.528880
0.010000	0.510000	0.011621	0.528880
0.030000	0.510000	0.034352	0.528206
0.050000	0.510000	0.055759	0.526796
0.070000	0.510000	0.075399	0.524704
0.090000	0.510000	0.093178	0.521940
0.110000	0.510000	0.110856	0.513888
0.130000	0.510000	0.129501	0.506605
0.150000	0.510000	0.147884	0.501261
0.170000	0.510000	0.165355	0.497074
0.190000	0.510000	0.182431	0.489303
0.210000	0.510000	0.199204	0.480699
0.230000	0.510000	0.214648	0.470783
0.250000	0.510000	0.228303	0.461374
0.270000	0.510000	0.240680	0.451675
0.290000	0.510000	0.252353	0.440712
0.310000	0.510000	0.263425	0.429943
0.330000	0.510000	0.273795	0.419984
0.350000	0.510000	0.283203	0.410125
0.370000	0.510000	0.291216	0.399760
0.390000	0.510000	0.297560	0.388752
0.410000	0.510000	0.302513	0.377108
0.430000	0.510000	0.306686	0.364837
0.450000	0.510000	0.310272	0.352033
0.470000	0.510000	0.312738	0.338878
0.490000	0.510000	0.313438	0.325593
0.510000	0.510000	0.312441	0.312441
0.530000	0.510000	0.310559	0.299701
0.550000	0.510000	0.308665	0.287582
0.570000	0.510000	0.307198	0.276201
0.590000	0.510000	0.306174	0.265601
0.610000	0.510000	0.305284	0.255716
0.630000	0.510000	0.304125	0.246387
0.650000	0.510000	0.303521	0.238155
0.670000	0.510000	0.304866	0.232629
0.690000	0.510000	0.281258	0.214411
0.710000	0.510000	0.161909	0.120441
0.730000	0.510000	-0.004089	-0.013415
0.750000	0.510000	-0.090831	-0.068347
0.770000	0.510000	-0.105955	-0.076914
0.790000	0.510000	-0.102389	-0.076709
0.810000	0.510000	-0.094344	-0.075668
0.830000	0.510000	-0.084736	-0.074900
0.850000	0.510000	-0.074701	-0.074245
0.870000	0.510000	-0.064914	-0.073460
0.890000	0.510000	-0.055242	-0.072772
0.910000	0.510000	-0.045330	-0.072246
0.930000	0.510000	-0.035291	-0.071853
0.950000	0.510000	-0.025249	-0.071521
0.970000	0.510000	-0.015169	-0.071309
0.990000	0.510000	-0.005054	-0.071202

-0.990000	0.530000	0.005002	-0.070239
-0.970000	0.530000	0.015006	-0.070339
-0.950000	0.530000	0.024975	-0.070566
-0.930000	0.530000	0.034934	-0.070879
-0.910000	0.530000	0.044872	-0.071270
-0.890000	0.530000	0.054675	-0.071816
-0.870000	0.530000	0.064466	-0.072445
-0.850000	0.530000	0.074370	-0.073241
-0.830000	0.530000	0.084169	-0.073913
-0.810000	0.530000	0.093310	-0.074843
-0.790000	0.530000	0.101057	-0.076351
-0.770000	0.530000	0.106433	-0.078170
-0.750000	0.530000	0.105520	-0.077876
-0.730000	0.530000	0.076969	-0.061794
-0.710000	0.530000	-0.035411	0.019592
-0.690000	0.530000	-0.198563	0.159329
-0.670000	0.530000	-0.287142	0.230929
-0.650000	0.530000	-0.297652	0.242680
-0.630000	0.530000	-0.295926	0.248759
-0.610000	0.530000	-0.295988	0.257160
-0.590000	0.530000	-0.296243	0.266418
-0.570000	0.530000	-0.296510	0.276290
-0.550000	0.530000	-0.297186	0.286926
-0.530000	0.530000	-0.298366	0.298366
-0.510000	0.530000	-0.299701	0.310559
-0.490000	0.530000	-0.300427	0.323366
-0.470000	0.530000	-0.299771	0.336531
-0.450000	0.530000	-0.297608	0.349761
-0.430000	0.530000	-0.294492	0.362797
-0.410000	0.530000	-0.290870	0.375421
-0.390000	0.530000	-0.286458	0.387473
-0.370000	0.530000	-0.280561	0.398869
-0.350000	0.530000	-0.272871	0.409583
-0.330000	0.530000	-0.263693	0.419714
-0.310000	0.530000	-0.253525	0.429690
-0.290000	0.530000	-0.242721	0.440081
-0.270000	0.530000	-0.231429	0.450595
-0.250000	0.530000	-0.219500	0.460186
-0.230000	0.530000	-0.206250	0.469412
-0.210000	0.530000	-0.191015	0.478978
-0.190000	0.530000	-0.174351	0.487319
-0.170000	0.530000	-0.157546	0.494487
-0.150000	0.530000	-0.140839	0.496821
-0.130000	0.530000	-0.123599	0.501001
-0.110000	0.530000	-0.105918	0.508706
-0.090000	0.530000	-0.089010	0.518657
-0.070000	0.530000	-0.072074	0.520236
-0.050000	0.530000	-0.053405	0.521592
-0.030000	0.530000	-0.032999	0.522515
-0.010000	0.530000	-0.011190	0.522904
0.010000	0.530000	0.011190	0.522904
0.030000	0.530000	0.032999	0.522515
0.050000	0.530000	0.053405	0.521592
0.070000	0.530000	0.072074	0.520236
0.090000	0.530000	0.089010	0.518657
0.110000	0.530000	0.105918	0.508706
0.130000	0.530000	0.123599	0.501001
0.150000	0.530000	0.140839	0.496821
0.170000	0.530000	0.157546	0.494487
0.190000	0.530000	0.174351	0.487319
0.210000	0.530000	0.191015	0.478978
0.230000	0.530000	0.206250	0.469412
0.250000	0.530000	0.219500	0.460186
0.270000	0.530000	0.231429	0.450595
0.290000	0.530000	0.242721	0.440081
0.310000	0.530000	0.253525	0.429690
0.330000	0.530000	0.263693	0.419714
0.350000	0.530000	0.272871	0.409583
0.370000	0.530000	0.280561	0.398869
0.390000	0.530000	0.286458	0.387473
0.410000	0.530000	0.290870	0.375421
0.430000	0.530000	0.294492	0.362797
0.450000	0.530000	0.297608	0.349761
0.470000	0.530000	0.299771	0.336531
0.490000	0.530000	0.300427	0.323366
0.510000	0.530000	0.299701	0.310559
0.530000	0.530000	0.298366	0.298366
0.550000	0.530000	0.297186	0.286926
0.570000	0.530000	0.296510	0.276290
0.590000	0.530000	0.296243	0.266418
0.610000	0.530000	0.295988	0.257160
0.630000	0.530000	0.295926	0.248759
0.650000	0.530000	0.297652	0.242680
0.670000	0.530000	0.287142	0.230929
0.690000	0.530000	0.198563	0.159329
0.710000	0.530000	0.035411	0.019592
0.730000	0.530000	-0.076969	-0.061794
0.750000	0.530000	-0.105520	-0.077876
0.770000	0.530000	-0.106433	-0.078170
0.790000	0.530000	-0.101057	-0.076351
0.810000	0.530000	-0.093310	-0.074843
0.830000	0.530000	-0.084169	-0.073913
0.850000	0.530000	-0.074370	-0.073241
0.870000	0.530000	-0.064466	-0.072445
0.890000	0.530000	-0.054675	-0.071816
0.910000	0.530000	-0.044872	-0.071270
0.930000	0.530000	-0.034934	-0.070879
0.950000	0.530000	-0.024975	-0.070566
0.970000	0.530000	-0.015006	-0.070339
0.990000	0.530000	-0.005002	-0.070239

-0.990000	0.550000	0.004952	-0.068946
-0.970000	0.550000	0.014838	-0.069049
-0.950000	0.550000	0.024704	-0.069279
-0.930000	0.550000	0.034582	-0.069571
-0.910000	0.550000	0.044386	-0.069985
-0.890000	0.550000	0.054061	-0.070559
-0.870000	0.550000	0.063787	-0.071183
-0.850000	0.550000	0.073617	-0.071823
-0.830000	0.550000	0.083173	-0.072553
-0.810000	0.550000	0.091822	-0.073748
-0.790000	0.550000	0.099008	-0.075655
-0.770000	0.550000	0.104408	-0.078183
-0.750000	0.550000	0.107220	-0.080560
-0.730000	0.550000	0.101863	-0.078740
-0.710000	0.550000	0.059205	-0.051789
-0.690000	0.550000	-0.070308	0.052886
-0.670000	0.550000	-0.221672	0.188287
-0.650000	0.550000	-0.285818	0.243731
-0.630000	0.550000	-0.289742	0.252697
-0.610000	0.550000	-0.287673	0.259125
-0.590000	0.550000	-0.287036	0.267509
-0.570000	0.550000	-0.286633	0.276678
-0.550000	0.550000	-0.286528	0.286528
-0.530000	0.550000	-0.286926	0.297186
-0.510000	0.550000	-0.287582	0.308665
-0.490000	0.550000	-0.287825	0.320871
-0.470000	0.550000	-0.286957	0.333613
-0.450000	0.550000	-0.284842	0.346647
-0.430000	0.550000	-0.281983	0.359742
-0.410000	0.550000	-0.278779	0.372655
-0.390000	0.550000	-0.274872	0.385133
-0.370000	0.550000	-0.269470	0.396970
-0.350000	0.550000	-0.262186	0.408066
-0.330000	0.550000	-0.253309	0.418473
-0.310000	0.550000	-0.243402	0.428489
-0.290000	0.550000	-0.232932	0.438563
-0.270000	0.550000	-0.222122	0.448658
-0.250000	0.550000	-0.210754	0.458121
-0.230000	0.550000	-0.198009	0.467138
-0.210000	0.550000	-0.183104	0.476224
-0.190000	0.550000	-0.166578	0.484315
-0.170000	0.550000	-0.149946	0.491060
-0.150000	0.550000	-0.134123	0.492523
-0.130000	0.550000	-0.118515	0.495896
-0.110000	0.550000	-0.102133	0.503611
-0.090000	0.550000	-0.085432	0.514954
-0.070000	0.550000	-0.068497	0.515775
-0.050000	0.550000	-0.050527	0.516682
-0.030000	0.550000	-0.031212	0.517268
-0.010000	0.550000	-0.010595	0.517444
0.010000	0.550000	0.010595	0.517444
0.030000	0.550000	0.031212	0.517268
0.050000	0.550000	0.050527	0.516682
0.070000	0.550000	0.068497	0.515775
0.090000	0.550000	0.085432	0.514954
0.110000	0.550000	0.102133	0.503611
0.130000	0.550000	0.118515	0.495896
0.150000	0.550000	0.134123	0.492523
0.170000	0.550000	0.149946	0.491060
0.190000	0.550000	0.166578	0.484315
0.210000	0.550000	0.183104	0.476224
0.230000	0.550000	0.198009	0.467138
0.250000	0.550000	0.210754	0.458121
0.270000	0.550000	0.222122	0.448658
0.290000	0.550000	0.232932	0.438563
0.310000	0.550000	0.243402	0.428489
0.330000	0.550000	0.253309	0.418473
0.350000	0.550000	0.262186	0.408066
0.370000	0.550000	0.269470	0.396970
0.390000	0.550000	0.274872	0.385133
0.410000	0.550000	0.278779	0.372655
0.430000	0.550000	0.281983	0.359742
0.450000	0.550000	0.284842	0.346647
0.470000	0.550000	0.286957	0.333613
0.490000	0.550000	0.287825	0.320871
0.510000	0.550000	0.287582	0.308665
0.530000	0.550000	0.286926	0.297186
0.550000	0.550000	0.286528	0.286528
0.570000	0.550000	0.286633	0.276678
0.590000	0.550000	0.287036	0.267509
0.610000	0.550000	0.287673	0.259125
0.630000	0.550000	0.289742	0.252697
0.650000	0.550000	0.285818	0.243731
0.670000	0.550000	0.221672	0.188287
0.690000	0.550000	0.070308	0.052886
0.710000	0.550000	-0.059205	-0.051789
0.730000	0.550000	-0.101863	-0.078740
0.750000	0.550000	-0.107220	-0.080560
0.770000	0.550000	-0.104408	-0.078183
0.790000	0.550000	-0.099008	-0.075655
0.810000	0.550000	-0.091822	-0.073748
0.830000	0.550000	-0.083173	-0.072553
0.850000	0.550000	-0.073617	-0.071823
0.870000	0.550000	-0.063787	-0.071183
0.890000	0.550000	-0.054061	-0.070559
0.910000	0.550000	-0.044386	-0.069985
0.930000	0.550000	-0.034582	-0.069571
0.950000	0.550000	-0.024704	-0.069279
0.970000	0.550000	-0.014838	-0.069049
0.990000	0.550000	-0.004952	-0.068946

-0.990000	0.570000	0.004899	-0.067327
-0.970000	0.570000	0.014670	-0.067440
-0.950000	0.570000	0.024447	-0.067655
-0.930000	0.570000	0.034223	-0.067943
-0.910000	0.570000	0.043878	-0.068387
-0.890000	0.570000	0.053471	-0.068954
-0.870000	0.570000	0.063196	-0.069502
-0.850000	0.570000	0.072929	-0.070073
-0.830000	0.570000	0.082074	-0.070922
-0.810000	0.570000	0.090047	-0.072502
-0.790000	0.570000	0.096543	-0.074808
-0.770000	0.570000	0.101498	-0.077737
-0.750000	0.570000	0.104953	-0.080988
-0.730000	0.570000	0.105841	-0.083407
-0.710000	0.570000	0.096424	-0.079061
-0.690000	0.570000	0.041305	-0.039470
-0.670000	0.570000	-0.096688	0.081572
-0.650000	0.570000	-0.233371	0.209081
-0.630000	0.570000	-0.280625	0.254701
-0.610000	0.570000	-0.281241	0.262591
-0.590000	0.570000	-0.278716	0.269155
-0.570000	0.570000	-0.277486	0.277486
-0.550000	0.570000	-0.276678	0.286633
-0.530000	0.570000	-0.276290	0.296510
-0.510000	0.570000	-0.276201	0.307198
-0.490000	0.570000	-0.275844	0.318650
-0.470000	0.570000	-0.274565	0.330710
-0.450000	0.570000	-0.272225	0.343208
-0.430000	0.570000	-0.269320	0.356005
-0.410000	0.570000	-0.266280	0.368915
-0.390000	0.570000	-0.262751	0.381634
-0.370000	0.570000	-0.257850	0.393818
-0.350000	0.570000	-0.251057	0.405254
-0.330000	0.570000	-0.242587	0.415921
-0.310000	0.570000	-0.233017	0.426016
-0.290000	0.570000	-0.222914	0.435887
-0.270000	0.570000	-0.212608	0.445655
-0.250000	0.570000	-0.201870	0.454967
-0.230000	0.570000	-0.189805	0.463764
-0.210000	0.570000	-0.175533	0.472326
-0.190000	0.570000	-0.159463	0.480094
-0.170000	0.570000	-0.143170	0.486579
-0.150000	0.570000	-0.128163	0.488311
-0.130000	0.570000	-0.114016	0.491410
-0.110000	0.570000	-0.098842	0.498485
-0.090000	0.570000	-0.082067	0.509844
-0.070000	0.570000	-0.064715	0.510674
-0.050000	0.570000	-0.047240	0.511693
-0.030000	0.570000	-0.029046	0.512318
-0.010000	0.570000	-0.009848	0.512491
0.010000	0.570000	0.009848	0.512491
0.030000	0.570000	0.029046	0.512318
0.050000	0.570000	0.047240	0.511693
0.070000	0.570000	0.064715	0.510674
0.090000	0.570000	0.082067	0.509844
0.110000	0.570000	0.098842	0.498485
0.130000	0.570000	0.114016	0.491410
0.150000	0.570000	0.128163	0.488311
0.170000	0.570000	0.143170	0.486579
0.190000	0.570000	0.159463	0.480094
0.210000	0.570000	0.175533	0.472326
0.230000	0.570000	0.189805	0.463764
0.250000	0.570000	0.201870	0.454967
0.270000	0.570000	0.212608	0.445655
0.290000	0.570000	0.222914	0.435887
0.310000	0.570000	0.233017	0.426016
0.330000	0.570000	0.242587	0.415921
0.350000	0.570000	0.251057	0.405254
0.370000	0.570000	0.257850	0.393818
0.390000	0.570000	0.262751	0.381634
0.410000	0.570000	0.266280	0.368915
0.430000	0.570000	0.269320	0.356005
0.450000	0.570000	0.272225	0.343208
0.470000	0.570000	0.274565	0.330710
0.490000	0.570000	0.275844	0.318650
0.510000	0.570000	0.276201	0.307198
0.530000	0.570000	0.276290	0.296510
0.550000	0.570000	0.276678	0.286633
0.570000	0.570000	0.277486	0.277486
0.590000	0.570000	0.278716	0.269155
0.610000	0.570000	0.281241	0.262591
0.630000	0.570000	0.280625	0.254701
0.650000	0.570000	0.233371	0.209081
0.670000	0.570000	0.096688	0.081572
0.690000	0.570000	-0.041305	-0.039470
0.710000	0.570000	-0.096424	-0.079061
0.730000	0.570000	-0.105841	-0.083407
0.750000	0.570000	-0.104953	-0.080988
0.770000	0.570000	-0.101498	-0.077737
0.790000	0.570000	-0.096543	-0.074808
0.810000	0.570000	-0.090047	-0.072502
0.830000	0.570000	-0.082074	-0.070922
0.850000	0.570000	-0.072929	-0.070073
0.870000	0.570000	-0.063196	-0.069502
0.890000	0.570000	-0.053471	-0.068954
0.910000	0.570000	-0.043878	-0.068387
0.930000	0.570000	-0.034223	-0.067943
0.950000	0.570000	-0.024447	-0.067655
0.970000	0.570000	-0.014670	-0.067440
0.990000	0.570000	-0.004899	-0.067327

-0.990000	0.590000	0.004838	-0.065387
-0.970000	0.590000	0.014507	-0.065508
-0.950000	0.590000	0.024197	-0.065699
-0.930000	0.590000	0.033845	-0.066005
-0.910000	0.590000	0.043370	-0.066470
-0.890000	0.590000	0.052940	-0.066985
-0.870000	0.590000	0.062661	-0.067460
-0.850000	0.590000	0.072190	-0.068074
-0.830000	0.590000	0.080892	-0.069156
-0.810000	0.590000	0.088179	-0.071113
-0.790000	0.590000	0.093881	-0.073805
-0.770000	0.590000	0.098238	-0.077030
-0.750000	0.590000	0.101539	-0.080627
-0.730000	0.590000	0.103785	-0.084226
-0.710000	0.590000	0.103354	-0.086296
-0.690000	0.590000	0.090545	-0.078889
-0.670000	0.590000	0.026623	-0.027419
-0.650000	0.590000	-0.112996	0.102919
-0.630000	0.590000	-0.236309	0.223528
-0.610000	0.590000	-0.273275	0.264531
-0.590000	0.590000	-0.272166	0.272166
-0.570000	0.590000	-0.269155	0.278716
-0.550000	0.590000	-0.267509	0.287036
-0.530000	0.590000	-0.266418	0.296243
-0.510000	0.590000	-0.265601	0.306174
-0.490000	0.590000	-0.264614	0.316817
-0.470000	0.590000	-0.262847	0.328054
-0.450000	0.590000	-0.260112	0.339755
-0.430000	0.590000	-0.256885	0.351876
-0.410000	0.590000	-0.253694	0.364363
-0.390000	0.590000	-0.250303	0.376962
-0.370000	0.590000	-0.245810	0.389251
-0.350000	0.590000	-0.239541	0.400893
-0.330000	0.590000	-0.231564	0.411768
-0.310000	0.590000	-0.222417	0.421974
-0.290000	0.590000	-0.212723	0.431766
-0.270000	0.590000	-0.202933	0.441330
-0.250000	0.590000	-0.192900	0.450521
-0.230000	0.590000	-0.181719	0.459163
-0.210000	0.590000	-0.168413	0.467309
-0.190000	0.590000	-0.153157	0.474732
-0.170000	0.590000	-0.137405	0.481066
-0.150000	0.590000	-0.122934	0.483784
-0.130000	0.590000	-0.109578	0.487109
-0.110000	0.590000	-0.095211	0.493182
-0.090000	0.590000	-0.078557	0.503194
-0.070000	0.590000	-0.061082	0.504635
-0.050000	0.590000	-0.044097	0.506278
-0.030000	0.590000	-0.026920	0.507398
-0.010000	0.590000	-0.009096	0.507870
0.010000	0.590000	0.009096	0.507870
0.030000	0.590000	0.026920	0.507398
0.050000	0.590000	0.044097	0.506278
0.070000	0.590000	0.061082	0.504635
0.090000	0.590000	0.078557	0.503194
0.110000	0.590000	0.095211	0.493182
0.130000	0.590000	0.109578	0.487109
0.150000	0.590000	0.122934	0.483784
0.170000	0.590000	0.137405	0.481066
0.190000	0.590000	0.153157	0.474732
0.210000	0.590000	0.168413	0.467309
0.230000	0.590000	0.181719	0.459163
0.250000	0.590000	0.192900	0.450521
0.270000	0.590000	0.202933	0.441330
0.290000	0.590000	0.212723	0.431766
0.310000	0.590000	0.222417	0.421974
0.330000	0.590000	0.231564	0.411768
0.350000	0.590000	0.239541	0.400893
0.370000	0.590000	0.245810	0.389251
0.390000	0.590000	0.250303	0.376962
0.410000	0.590000	0.253694	0.364363
0.430000	0.590000	0.256885	0.351876
0.450000	0.590000	0.260112	0.339755
0.470000	0.590000	0.262847	0.328054
0.490000	0.590000	0.264614	0.316817
0.510000	0.590000	0.265601	0.306174
0.530000	0.590000	0.266418	0.296243
0.550000	0.590000	0.267509	0.287036
0.570000	0.590000	0.269155	0.278716
0.590000	0.590000	0.272166	0.272166
0.610000	0.590000	0.273275	0.264531
0.630000	0.590000	0.236309	0.223528
0.650000	0.590000	0.112996	0.102919
0.670000	0.590000	-0.026623	-0.027419
0.690000	0.590000	-0.090545	-0.078889
0.710000	0.590000	-0.103354	-0.086296
0.730000	0.590000	-0.103785	-0.084226
0.750000	0.590000	-0.101539	-0.080627
0.770000	0.590000	-0.098238	-0.077030
0.790000	0.590000	-0.093881	-0.073805
0.810000	0.590000	-0.088179	-0.071113
0.830000	0.590000	-0.080892	-0.069156
0.850000	0.590000	-0.072190	-0.068074
0.870000	0.590000	-0.062661	-0.067460
0.890000	0.590000	-0.052940	-0.066985
0.910000	0.590000	-0.043370	-0.066470
0.930000	0.590000	-0.033845	-0.066005
0.950000	0.590000	-0.024197	-0.065699
0.970000	0.590000	-0.014507	-0.065508
0.990000	0.590000	-0.004838	-0.065387

-0.990000	0.610000	0.004777	-0.063131
-0.970000	0.610000	0.014356	-0.063245
-0.950000	0.610000	0.023946	-0.063426
-0.930000	0.610000	0.033447	-0.063760
-0.910000	0.610000	0.042892	-0.064215
-0.890000	0.610000	0.052475	-0.064649
-0.870000	0.610000	0.062101	-0.065102
-0.850000	0.610000	0.071228	-0.065876
-0.830000	0.610000	0.079212	-0.067317
-0.810000	0.610000	0.085693	-0.069609
-0.790000	0.610000	0.090724	-0.072649
-0.770000	0.610000	0.094616	-0.076123
-0.750000	0.610000	0.097690	-0.079900
-0.730000	0.610000	0.100142	-0.083853
-0.710000	0.610000	0.101753	-0.087545
-0.690000	0.610000	0.100435	-0.089089
-0.670000	0.610000	0.085292	-0.078762
-0.650000	0.610000	0.017365	-0.018400
-0.630000	0.610000	-0.119169	0.115636
-0.610000	0.610000	-0.232637	0.232637
-0.590000	0.610000	-0.264531	0.273275
-0.570000	0.610000	-0.262591	0.281241
-0.550000	0.610000	-0.259125	0.287673
-0.530000	0.610000	-0.257160	0.295988
-0.510000	0.610000	-0.255716	0.305284
-0.490000	0.610000	-0.254158	0.315202
-0.470000	0.610000	-0.251922	0.325612
-0.450000	0.610000	-0.248765	0.336415
-0.430000	0.610000	-0.245081	0.347623
-0.410000	0.610000	-0.241481	0.359316
-0.390000	0.610000	-0.237940	0.371374
-0.370000	0.610000	-0.233657	0.383404
-0.350000	0.610000	-0.227842	0.394991
-0.330000	0.610000	-0.220388	0.405914
-0.310000	0.610000	-0.211732	0.416180
-0.290000	0.610000	-0.202505	0.425950
-0.270000	0.610000	-0.193253	0.435420
-0.250000	0.610000	-0.183968	0.444572
-0.230000	0.610000	-0.173794	0.453201
-0.210000	0.610000	-0.161644	0.461172
-0.190000	0.610000	-0.147391	0.468374
-0.170000	0.610000	-0.132250	0.474647
-0.150000	0.610000	-0.118007	0.478495
-0.130000	0.610000	-0.104815	0.482349
-0.110000	0.610000	-0.090882	0.487551
-0.090000	0.610000	-0.074767	0.495603
-0.070000	0.610000	-0.057815	0.497808
-0.050000	0.610000	-0.041489	0.500242
-0.030000	0.610000	-0.025180	0.502132
-0.010000	0.610000	-0.008475	0.503137
0.010000	0.610000	0.008475	0.503137
0.030000	0.610000	0.025180	0.502132
0.050000	0.610000	0.041489	0.500242
0.070000	0.610000	0.057815	0.497808
0.090000	0.610000	0.074767	0.495603
0.110000	0.610000	0.090882	0.487551
0.130000	0.610000	0.104815	0.482349
0.150000	0.610000	0.118007	0.478495
0.170000	0.610000	0.132250	0.474647
0.190000	0.610000	0.147391	0.468374
0.210000	0.610000	0.161644	0.461172
0.230000	0.610000	0.173794	0.453201
0.250000	0.610000	0.183968	0.444572
0.270000	0.610000	0.193253	0.435420
0.290000	0.610000	0.202505	0.425950
0.310000	0.610000	0.211732	0.416180
0.330000	0.610000	0.220388	0.405914
0.350000	0.610000	0.227842	0.394991
0.370000	0.610000	0.233657	0.383404
0.390000	0.610000	0.237940	0.371374
0.410000	0.610000	0.241481	0.359316
0.430000	0.610000	0.245081	0.347623
0.450000	0.610000	0.248765	0.336415
0.470000	0.610000	0.251922	0.325612
0.490000	0.610000	0.254158	0.315202
0.510000	0.610000	0.255716	0.305284
0.530000	0.610000	0.257160	0.295988
0.550000	0.610000	0.259125	0.287673
0.570000	0.610000	0.262591	0.281241
0.590000	0.610000	0.264531	0.273275
0.610000	0.610000	0.232637	0.232637
0.630000	0.610000	0.119169	0.115636
0.650000	0.610000	-0.017365	-0.018400
0.670000	0.610000	-0.085292	-0.078762
0.690000	0.610000	-0.100435	-0.089089
0.710000	0.610000	-0.101753	-0.087545
0.730000	0.610000	-0.100142	-0.083853
0.750000	0.610000	-0.097690	-0.079900
0.770000	0.610000	-0.094616	-0.076123
0.790000	0.610000	-0.090724	-0.072649
0.810000	0.610000	-0.085693	-0.069609
0.830000	0.610000	-0.079212	-0.067317
0.850000	0.610000	-0.071228	-0.065876
0.870000	0.610000	-0.062101	-0.065102
0.890000	0.610000	-0.052475	-0.064649
0.910000	0.610000	-0.042892	-0.064215
0.930000	0.610000	-0.033447	-0.063760
0.950000	0.610000	-0.023946	-0.063426
0.970000	0.610000	-0.014356	-0.063245
0.990000	0.610000	-0.004777	-0.063131

-0.990000	0.630000	0.004724	-0.060562
-0.970000	0.630000	0.014210	-0.060652
-0.950000	0.630000	0.023678	-0.060851
-0.930000	0.630000	0.033051	-0.061204
-0.910000	0.630000	0.042476	-0.061604
-0.890000	0.630000	0.052048	-0.061963
-0.870000	0.630000	0.061428	-0.062482
-0.850000	0.630000	0.069971	-0.063524
-0.830000	0.630000	0.077156	-0.065360
-0.810000	0.630000	0.082848	-0.068023
-0.790000	0.630000	0.087240	-0.071351
-0.770000	0.630000	0.090711	-0.075048
-0.750000	0.630000	0.093595	-0.078952
-0.730000	0.630000	0.096052	-0.083038
-0.710000	0.630000	0.098095	-0.087128
-0.690000	0.630000	0.099324	-0.090777
-0.670000	0.630000	0.097453	-0.091823
-0.650000	0.630000	0.081481	-0.079399
-0.630000	0.630000	0.014655	-0.014655
-0.610000	0.630000	-0.115636	0.119169
-0.590000	0.630000	-0.223528	0.236309
-0.570000	0.630000	-0.254701	0.280625
-0.550000	0.630000	-0.252697	0.289742
-0.530000	0.630000	-0.248759	0.295926
-0.510000	0.630000	-0.246387	0.304125
-0.490000	0.630000	-0.244359	0.313411
-0.470000	0.630000	-0.241787	0.323151
-0.450000	0.630000	-0.238297	0.333123
-0.430000	0.630000	-0.234167	0.343367
-0.410000	0.630000	-0.230044	0.354067
-0.390000	0.630000	-0.226135	0.365265
-0.370000	0.630000	-0.221836	0.376676
-0.350000	0.630000	-0.216332	0.387873
-0.330000	0.630000	-0.209342	0.398574
-0.310000	0.630000	-0.201176	0.408722
-0.290000	0.630000	-0.192420	0.418416
-0.270000	0.630000	-0.183670	0.427830
-0.250000	0.630000	-0.175061	0.437027
-0.230000	0.630000	-0.165853	0.445818
-0.210000	0.630000	-0.154866	0.453916
-0.190000	0.630000	-0.141647	0.461147
-0.170000	0.630000	-0.127117	0.467479
-0.150000	0.630000	-0.112965	0.472250
-0.130000	0.630000	-0.099681	0.476706
-0.110000	0.630000	-0.086041	0.481461
-0.090000	0.630000	-0.070777	0.487769
-0.070000	0.630000	-0.054822	0.490572
-0.050000	0.630000	-0.039318	0.493611
-0.030000	0.630000	-0.023796	0.496200
-0.010000	0.630000	-0.007986	0.497747
0.010000	0.630000	0.007986	0.497747
0.030000	0.630000	0.023796	0.496200
0.050000	0.630000	0.039318	0.493611
0.070000	0.630000	0.054822	0.490572
0.090000	0.630000	0.070777	0.487769
0.110000	0.630000	0.086041	0.481461
0.130000	0.630000	0.099681	0.476706
0.150000	0.630000	0.112965	0.472250
0.170000	0.630000	0.127117	0.467479
0.190000	0.630000	0.141647	0.461147
0.210000	0.630000	0.154866	0.453916
0.230000	0.630000	0.165853	0.445818
0.250000	0.630000	0.175061	0.437027
0.270000	0.630000	0.183670	0.427830
0.290000	0.630000	0.192420	0.418416
0.310000	0.630000	0.201176	0.408722
0.330000	0.630000	0.209342	0.398574
0.350000	0.630000	0.216332	0.387873
0.370000	0.630000	0.221836	0.376676
0.390000	0.630000	0.226135	0.365265
0.410000	0.630000	0.230044	0.354067
0.430000	0.630000	0.234167	0.343367
0.450000	0.630000	0.238297	0.333123
0.470000	0.630000	0.241787	0.323151
0.490000	0.630000	0.244359	0.313411
0.510000	0.630000	0.246387	0.304125
0.530000	0.630000	0.248759	0.295926
0.550000	0.630000	0.252697	0.289742
0.570000	0.630000	0.254701	0.280625
0.590000	0.630000	0.223528	0.236309
0.610000	0.630000	0.115636	0.119169
0.630000	0.630000	-0.014655	-0.014655
0.650000	0.630000	-0.081481	-0.079399
0.670000	0.630000	-0.097453	-0.091823
0.690000	0.630000	-0.099324	-0.090777
0.710000	0.630000	-0.098095	-0.087128
0.730000	0.630000	-0.096052	-0.083038
0.750000	0.630000	-0.093595	-0.078952
0.770000	0.630000	-0.090711	-0.075048
0.790000	0.630000	-0.087240	-0.071351
0.810000	0.630000	-0.082848	-0.068023
0.830000	0.630000	-0.077156	-0.065360
0.850000	0.630000	-0.069971	-0.063524
0.870000	0.630000	-0.061428	-0.062482
0.890000	0.630000	-0.052048	-0.061963
0.910000	0.630000	-0.042476	-0.061604
0.930000	0.630000	-0.033051	-0.061204
0.950000	0.630000	-0.023678	-0.060851
0.970000	0.630000	-0.014210	-0.060652
0.990000	0.630000	-0.004724	-0.060562

-0.990000	0.650000	0.004686	-0.057674
-0.970000	0.650000	0.014064	-0.057747
-0.950000	0.650000	0.023390	-0.057979
-0.930000	0.650000	0.032690	-0.058315
-0.910000	0.650000	0.042128	-0.058627
-0.890000	0.650000	0.051591	-0.058973
-0.870000	0.650000	0.060535	-0.059676
-0.850000	0.650000	0.068346	-0.061085
-0.830000	0.650000	0.074709	-0.063342
-0.810000	0.650000	0.079699	-0.066356
-0.790000	0.650000	0.083610	-0.069905
-0.770000	0.650000	0.086758	-0.073757
-0.750000	0.650000	0.089449	-0.077808
-0.730000	0.650000	0.091861	-0.081974
-0.710000	0.650000	0.093987	-0.086158
-0.690000	0.650000	0.095735	-0.090255
-0.670000	0.650000	0.096671	-0.093829
-0.650000	0.650000	0.094582	-0.094582
-0.630000	0.650000	0.079399	-0.081481
-0.610000	0.650000	0.018400	-0.017365
-0.590000	0.650000	-0.102919	0.112996
-0.570000	0.650000	-0.209081	0.233371
-0.550000	0.650000	-0.243731	0.285818
-0.530000	0.650000	-0.242680	0.297652
-0.510000	0.650000	-0.238155	0.303521
-0.490000	0.650000	-0.235114	0.311307
-0.470000	0.650000	-0.232259	0.320344
-0.450000	0.650000	-0.228637	0.329694
-0.430000	0.650000	-0.224221	0.339134
-0.410000	0.650000	-0.219607	0.348850
-0.390000	0.650000	-0.215220	0.359049
-0.370000	0.650000	-0.210737	0.369618
-0.350000	0.650000	-0.205394	0.380178
-0.330000	0.650000	-0.198760	0.390407
-0.310000	0.650000	-0.190994	0.400216
-0.290000	0.650000	-0.182606	0.409684
-0.270000	0.650000	-0.174198	0.418978
-0.250000	0.650000	-0.166043	0.428216
-0.230000	0.650000	-0.157588	0.437259
-0.210000	0.650000	-0.147645	0.445711
-0.190000	0.650000	-0.135467	0.453229
-0.170000	0.650000	-0.121619	0.459760
-0.150000	0.650000	-0.107642	0.465165
-0.130000	0.650000	-0.094342	0.470130
-0.110000	0.650000	-0.081042	0.474844
-0.090000	0.650000	-0.066722	0.480055
-0.070000	0.650000	-0.051862	0.483247
-0.050000	0.650000	-0.037212	0.486554
-0.030000	0.650000	-0.022478	0.489483
-0.010000	0.650000	-0.007528	0.491327
0.010000	0.650000	0.007528	0.491327
0.030000	0.650000	0.022478	0.489483
0.050000	0.650000	0.037212	0.486554
0.070000	0.650000	0.051862	0.483247
0.090000	0.650000	0.066722	0.480055
0.110000	0.650000	0.081042	0.474844
0.130000	0.650000	0.094342	0.470130
0.150000	0.650000	0.107642	0.465165
0.170000	0.650000	0.121619	0.459760
0.190000	0.650000	0.135467	0.453229
0.210000	0.650000	0.147645	0.445711
0.230000	0.650000	0.157588	0.437259
0.250000	0.650000	0.166043	0.428216
0.270000	0.650000	0.174198	0.418978
0.290000	0.650000	0.182606	0.409684
0.310000	0.650000	0.190994	0.400216
0.330000	0.650000	0.198760	0.390407
0.350000	0.650000	0.205394	0.380178
0.370000	0.650000	0.210737	0.369618
0.390000	0.650000	0.215220	0.359049
0.410000	0.650000	0.219607	0.348850
0.430000	0.650000	0.224221	0.339134
0.450000	0.650000	0.228637	0.329694
0.470000	0.650000	0.232259	0.320344
0.490000	0.650000	0.235114	0.311307
0.510000	0.650000	0.238155	0.303521
0.530000	0.650000	0.242680	0.297652
0.550000	0.650000	0.243731	0.285818
0.570000	0.650000	0.209081	0.233371
0.590000	0.650000	0.102919	0.112996
0.610000	0.650000	-0.018400	-0.017365
0.630000	0.650000	-0.079399	-0.081481
0.650000	0.650000	-0.094582	-0.094582
0.670000	0.650000	-0.096671	-0.093829
0.690000	0.650000	-0.095735	-0.090255
0.710000	0.650000	-0.093987	-0.086158
0.730000	0.650000	-0.091861	-0.081974
0.750000	0.650000	-0.089449	-0.077808
0.770000	0.650000	-0.086758	-0.073757
0.790000	0.650000	-0.083610	-0.069905
0.810000	0.650000	-0.079699	-0.066356
0.830000	0.650000	-0.074709	-0.063342
0.850000	0.650000	-0.068346	-0.061085
0.870000	0.650000	-0.060535	-0.059676
0.890000	0.650000	-0.051591	-0.058973
0.910000	0.650000	-0.042128	-0.058627
0.930000	0.650000	-0.032690	-0.058315
0.950000	0.650000	-0.023390	-0.057979
0.970000	0.650000	-0.014064	-0.057747
0.990000	0.650000	-0.004686	-0.057674

-0.990000	0.670000	0.004649	-0.054463
-0.970000	0.670000	0.013902	-0.054557
-0.950000	0.670000	0.023107	-0.054801
-0.930000	0.670000	0.032399	-0.055075
-0.910000	0.670000	0.041814	-0.055313
-0.890000	0.670000	0.050994	-0.055754
-0.870000	0.670000	0.059312	-0.056771
-0.850000	0.670000	0.066301	-0.058617
-0.830000	0.670000	0.071882	-0.061292
-0.810000	0.670000	0.076282	-0.064615
-0.790000	0.670000	0.079837	-0.068351
-0.770000	0.670000	0.082849	-0.072303
-0.750000	0.670000	0.085470	-0.076433
-0.730000	0.670000	0.087780	-0.080651
-0.710000	0.670000	0.089848	-0.084865
-0.690000	0.670000	0.091662	-0.089048
-0.670000	0.670000	0.093128	-0.093128
-0.650000	0.670000	0.093829	-0.096671
-0.630000	0.670000	0.091823	-0.097453
-0.610000	0.670000	0.078762	-0.085292
-0.590000	0.670000	0.027419	-0.026623
-0.570000	0.670000	-0.081572	0.096688
-0.550000	0.670000	-0.188287	0.221672
-0.530000	0.670000	-0.230929	0.287142
-0.510000	0.670000	-0.232629	0.304866
-0.490000	0.670000	-0.227486	0.310797
-0.470000	0.670000	-0.223393	0.317713
-0.450000	0.670000	-0.219535	0.326094
-0.430000	0.670000	-0.215064	0.334937
-0.410000	0.670000	-0.210162	0.343928
-0.390000	0.670000	-0.205323	0.353247
-0.370000	0.670000	-0.200537	0.362957
-0.350000	0.670000	-0.195220	0.372805
-0.330000	0.670000	-0.188835	0.382462
-0.310000	0.670000	-0.181353	0.391802
-0.290000	0.670000	-0.173173	0.400897
-0.270000	0.670000	-0.164877	0.409924
-0.250000	0.670000	-0.156866	0.419062
-0.230000	0.670000	-0.148845	0.428254
-0.210000	0.670000	-0.139759	0.437076
-0.190000	0.670000	-0.128646	0.445006
-0.170000	0.670000	-0.115662	0.451833
-0.150000	0.670000	-0.102088	0.457636
-0.130000	0.670000	-0.088964	0.462931
-0.110000	0.670000	-0.076085	0.467805
-0.090000	0.670000	-0.062652	0.472545
-0.070000	0.670000	-0.048769	0.475982
-0.050000	0.670000	-0.034912	0.479248
-0.030000	0.670000	-0.021008	0.482071
-0.010000	0.670000	-0.007016	0.483852
0.010000	0.670000	0.007016	0.483852
0.030000	0.670000	0.021008	0.482071
0.050000	0.670000	0.034912	0.479248
0.070000	0.670000	0.048769	0.475982
0.090000	0.670000	0.062652	0.472545
0.110000	0.670000	0.076085	0.467805
0.130000	0.670000	0.088964	0.462931
0.150000	0.670000	0.102088	0.457636
0.170000	0.670000	0.115662	0.451833
0.190000	0.670000	0.128646	0.445006
0.210000	0.670000	0.139759	0.437076
0.230000	0.670000	0.148845	0.428254
0.250000	0.670000	0.156866	0.419062
0.270000	0.670000	0.164877	0.409924
0.290000	0.670000	0.173173	0.400897
0.310000	0.670000	0.181353	0.391802
0.330000	0.670000	0.188835	0.382462
0.350000	0.670000	0.195220	0.372805
0.370000	0.670000	0.200537	0.362957
0.390000	0.670000	0.205323	0.353247
0.410000	0.670000	0.210162	0.343928
0.430000	0.670000	0.215064	0.334937
0.450000	0.670000	0.219535	0.326094
0.470000	0.670000	0.223393	0.317713
0.490000	0.670000	0.227486	0.310797
0.510000	0.670000	0.232629	0.304866
0.530000	0.670000	0.230929	0.287142
0.550000	0.670000	0.188287	0.221672
0.570000	0.670000	0.081572	0.096688
0.590000	0.670000	-0.027419	-0.026623
0.610000	0.670000	-0.078762	-0.085292
0.630000	0.670000	-0.091823	-0.097453
0.650000	0.670000	-0.093829	-0.096671
0.670000	0.670000	-0.093128	-0.093128
0.690000	0.670000	-0.091662	-0.089048
0.710000	0.670000	-0.089848	-0.084865
0.730000	0.670000	-0.087780	-0.080651
0.750000	0.670000	-0.085470	-0.076433
0.770000	0.670000	-0.082849	-0.072303
0.790000	0.670000	-0.079837	-0.068351
0.810000	0.670000	-0.076282	-0.064615
0.830000	0.670000	-0.071882	-0.061292
0.850000	0.670000	-0.066301	-0.058617
0.870000	0.670000	-0.059312	-0.056771
0.890000	0.670000	-0.050994	-0.055754
0.910000	0.670000	-0.041814	-0.055313
0.930000	0.670000	-0.032399	-0.055075
0.950000	0.670000	-0.023107	-0.054801
0.970000	0.670000	-0.013902	-0.054557
0.990000	0.670000	-0.004649	-0.054463

-0.990000	0.690000	0.004592	-0.050945
-0.970000	0.690000	0.013724	-0.051082
-0.950000	0.690000	0.022869	-0.051290
-0.930000	0.690000	0.032174	-0.051472
-0.910000	0.690000	0.041444	-0.051726
-0.890000	0.690000	0.050130	-0.052404
-0.870000	0.690000	0.057669	-0.053846
-0.850000	0.690000	0.063822	-0.056155
-0.830000	0.690000	0.068709	-0.059211
-0.810000	0.690000	0.072638	-0.062786
-0.790000	0.690000	0.075921	-0.066667
-0.770000	0.690000	0.078781	-0.070710
-0.750000	0.690000	0.081343	-0.074848
-0.730000	0.690000	0.083637	-0.079063
-0.710000	0.690000	0.085681	-0.083291
-0.690000	0.690000	0.087494	-0.087494
-0.670000	0.690000	0.089048	-0.091662
-0.650000	0.690000	0.090255	-0.095735
-0.630000	0.690000	0.090777	-0.099324
-0.610000	0.690000	0.089089	-0.100435
-0.590000	0.690000	0.078889	-0.090545
-0.570000	0.690000	0.039470	-0.041305
-0.550000	0.690000	-0.052886	0.070308
-0.530000	0.690000	-0.159329	0.198563
-0.510000	0.690000	-0.214411	0.281258
-0.490000	0.690000	-0.222219	0.310504
-0.470000	0.690000	-0.216942	0.318322
-0.450000	0.690000	-0.211426	0.324079
-0.430000	0.690000	-0.206441	0.331378
-0.410000	0.690000	-0.201365	0.339621
-0.390000	0.690000	-0.196245	0.348344
-0.370000	0.690000	-0.191173	0.357447
-0.350000	0.690000	-0.185785	0.366749
-0.330000	0.690000	-0.179552	0.375938
-0.310000	0.690000	-0.172273	0.384838
-0.290000	0.690000	-0.164193	0.393495
-0.270000	0.690000	-0.155834	0.402100
-0.250000	0.690000	-0.147698	0.410897
-0.230000	0.690000	-0.139785	0.419946
-0.210000	0.690000	-0.131313	0.428905
-0.190000	0.690000	-0.121253	0.437157
-0.170000	0.690000	-0.109334	0.444282
-0.150000	0.690000	-0.096434	0.450320
-0.130000	0.690000	-0.083658	0.455736
-0.110000	0.690000	-0.071217	0.460716
-0.090000	0.690000	-0.058558	0.465292
-0.070000	0.690000	-0.045537	0.468838
-0.050000	0.690000	-0.032450	0.471851
-0.030000	0.690000	-0.019419	0.474241
-0.010000	0.690000	-0.006463	0.475682
0.010000	0.690000	0.006463	0.475682
0.030000	0.690000	0.019419	0.474241
0.050000	0.690000	0.032450	0.471851
0.070000	0.690000	0.045537	0.468838
0.090000	0.690000	0.058558	0.465292
0.110000	0.690000	0.071217	0.460716
0.130000	0.690000	0.083658	0.455736
0.150000	0.690000	0.096434	0.450320
0.170000	0.690000	0.109334	0.444282
0.190000	0.690000	0.121253	0.437157
0.210000	0.690000	0.131313	0.428905
0.230000	0.690000	0.139785	0.419946
0.250000	0.690000	0.147698	0.410897
0.270000	0.690000	0.155834	0.402100
0.290000	0.690000	0.164193	0.393495
0.310000	0.690000	0.172273	0.384838
0.330000	0.690000	0.179552	0.375938
0.350000	0.690000	0.185785	0.366749
0.370000	0.690000	0.191173	0.357447
0.390000	0.690000	0.196245	0.348344
0.410000	0.690000	0.201365	0.339621
0.430000	0.690000	0.206441	0.331378
0.450000	0.690000	0.211426	0.324079
0.470000	0.690000	0.216942	0.318322
0.490000	0.690000	0.222219	0.310504
0.510000	0.690000	0.214411	0.281258
0.530000	0.690000	0.159329	0.198563
0.550000	0.690000	0.052886	0.070308
0.570000	0.690000	-0.039470	-0.041305
0.590000	0.690000	-0.078889	-0.090545
0.610000	0.690000	-0.089089	-0.100435
0.630000	0.690000	-0.090777	-0.099324
0.650000	0.690000	-0.090255	-0.095735
0.670000	0.690000	-0.089048	-0.091662
0.690000	0.690000	-0.087494	-0.087494
0.710000	0.690000	-0.085681	-0.083291
0.730000	0.690000	-0.083637	-0.079063
0.750000	0.690000	-0.081343	-0.074848
0.770000	0.690000	-0.078781	-0.070710
0.790000	0.690000	-0.075921	-0.066667
0.810000	0.690000	-0.072638	-0.062786
0.830000	0.690000	-0.068709	-0.059211
0.850000	0.690000	-0.063822	-0.056155
0.870000	0.690000	-0.057669	-0.053846
0.890000	0.690000	-0.050130	-0.052404
0.910000	0.690000	-0.041444	-0.051726
0.930000	0.690000	-0.032174	-0.051472
0.950000	0.690000	-0.022869	-0.051290
0.970000	0.690000	-0.013724	-0.051082
0.990000	0.690000	-0.004592	-0.050945

-0.990000	0.710000	0.004511	-0.047146
-0.970000	0.710000	0.013555	-0.047296
-0.950000	0.710000	0.022713	-0.047427
-0.930000	0.710000	0.031960	-0.047552
-0.910000	0.710000	0.040879	-0.047959
-0.890000	0.710000	0.048871	-0.049021
-0.870000	0.710000	0.055558	-0.050952
-0.850000	0.710000	0.060933	-0.053706
-0.830000	0.710000	0.065250	-0.057080
-0.810000	0.710000	0.068825	-0.060842
-0.790000	0.710000	0.071913	-0.064820
-0.770000	0.710000	0.074668	-0.068910
-0.750000	0.710000	0.077168	-0.073063
-0.730000	0.710000	0.079437	-0.077257
-0.710000	0.710000	0.081478	-0.081478
-0.690000	0.710000	0.083291	-0.085681
-0.670000	0.710000	0.084865	-0.089848
-0.650000	0.710000	0.086158	-0.093987
-0.630000	0.710000	0.087128	-0.098095
-0.610000	0.710000	0.087545	-0.101753
-0.590000	0.710000	0.086296	-0.103354
-0.570000	0.710000	0.079061	-0.096424
-0.550000	0.710000	0.051789	-0.059205
-0.530000	0.710000	-0.019592	0.035411
-0.510000	0.710000	-0.120441	0.161909
-0.490000	0.710000	-0.190385	0.262793
-0.470000	0.710000	-0.209826	0.311437
-0.450000	0.710000	-0.206522	0.326231
-0.430000	0.710000	-0.199605	0.331839
-0.410000	0.710000	-0.193305	0.337723
-0.390000	0.710000	-0.187611	0.345138
-0.370000	0.710000	-0.182224	0.353608
-0.350000	0.710000	-0.176759	0.362597
-0.330000	0.710000	-0.170686	0.371616
-0.310000	0.710000	-0.163651	0.380336
-0.290000	0.710000	-0.155706	0.388689
-0.270000	0.710000	-0.147266	0.396838
-0.250000	0.710000	-0.138885	0.405081
-0.230000	0.710000	-0.130830	0.413616
-0.210000	0.710000	-0.122685	0.422297
-0.190000	0.710000	-0.113536	0.430568
-0.170000	0.710000	-0.102783	0.437846
-0.150000	0.710000	-0.090796	0.443974
-0.130000	0.710000	-0.078532	0.449296
-0.110000	0.710000	-0.066511	0.454124
-0.090000	0.710000	-0.054512	0.458464
-0.070000	0.710000	-0.042308	0.461900
-0.050000	0.710000	-0.030043	0.464538
-0.030000	0.710000	-0.017907	0.466397
-0.010000	0.710000	-0.005945	0.467418
0.010000	0.710000	0.005945	0.467418
0.030000	0.710000	0.017907	0.466397
0.050000	0.710000	0.030043	0.464538
0.070000	0.710000	0.042308	0.461900
0.090000	0.710000	0.054512	0.458464
0.110000	0.710000	0.066511	0.454124
0.130000	0.710000	0.078532	0.449296
0.150000	0.710000	0.090796	0.443974
0.170000	0.710000	0.102783	0.437846
0.190000	0.710000	0.113536	0.430568
0.210000	0.710000	0.122685	0.422297
0.230000	0.710000	0.130830	0.413616
0.250000	0.710000	0.138885	0.405081
0.270000	0.710000	0.147266	0.396838
0.290000	0.710000	0.155706	0.388689
0.310000	0.710000	0.163651	0.380336
0.330000	0.710000	0.170686	0.371616
0.350000	0.710000	0.176759	0.362597
0.370000	0.710000	0.182224	0.353608
0.390000	0.710000	0.187611	0.345138
0.410000	0.710000	0.193305	0.337723
0.430000	0.710000	0.199605	0.331839
0.450000	0.710000	0.206522	0.326231
0.470000	0.710000	0.209826	0.311437
0.490000	0.710000	0.190385	0.262793
0.510000	0.710000	0.120441	0.161909
0.530000	0.710000	0.019592	0.035411
0.550000	0.710000	-0.051789	-0.059205
0.570000	0.710000	-0.079061	-0.096424
0.590000	0.710000	-0.086296	-0.103354
0.610000	0.710000	-0.087545	-0.101753
0.630000	0.710000	-0.087128	-0.098095
0.650000	0.710000	-0.086158	-0.093987
0.670000	0.710000	-0.084865	-0.089848
0.690000	0.710000	-0.083291	-0.085681
0.710000	0.710000	-0.081478	-0.081478
0.730000	0.710000	-0.079437	-0.077257
0.750000	0.710000	-0.077168	-0.073063
0.770000	0.710000	-0.074668	-0.068910
0.790000	0.710000	-0.071913	-0.064820
0.810000	0.710000	-0.068825	-0.060842
0.830000	0.710000	-0.065250	-0.057080
0.850000	0.710000	-0.060933	-0.053706
0.870000	0.710000	-0.055558	-0.050952
0.890000	0.710000	-0.048871	-0.049021
0.910000	0.710000	-0.040879	-0.047959
0.930000	0.710000	-0.031960	-0.047552
0.950000	0.710000	-0.022713	-0.047427
0.970000	0.710000	-0.013555	-0.047296
0.990000	0.710000	-0.004511	-0.047146

-0.990000	0.730000	0.004442	-0.043078
-0.970000	0.730000	0.013441	-0.043156
-0.950000	0.730000	0.022610	-0.043216
-0.930000	0.730000	0.031638	-0.043411
-0.910000	0.730000	0.039972	-0.044137
-0.890000	0.730000	0.047134	-0.045692
-0.870000	0.730000	0.052981	-0.048119
-0.850000	0.730000	0.057692	-0.051259
-0.830000	0.730000	0.061573	-0.054874
-0.810000	0.730000	0.064898	-0.058762
-0.790000	0.730000	0.067853	-0.062796
-0.770000	0.730000	0.070538	-0.066904
-0.750000	0.730000	0.072996	-0.071056
-0.730000	0.730000	0.075237	-0.075237
-0.710000	0.730000	0.077257	-0.079437
-0.690000	0.730000	0.079063	-0.083637
-0.670000	0.730000	0.080651	-0.087780
-0.650000	0.730000	0.081974	-0.091861
-0.630000	0.730000	0.083038	-0.096052
-0.610000	0.730000	0.083853	-0.100142
-0.590000	0.730000	0.084226	-0.103785
-0.570000	0.730000	0.083407	-0.105841
-0.550000	0.730000	0.078740	-0.101863
-0.530000	0.730000	0.061794	-0.076969
-0.510000	0.730000	0.013415	-0.004089
-0.490000	0.730000	-0.072229	0.112067
-0.470000	0.730000	-0.153517	0.226242
-0.450000	0.730000	-0.191108	0.300538
-0.430000	0.730000	-0.195061	0.331926
-0.410000	0.730000	-0.188200	0.341987
-0.390000	0.730000	-0.180492	0.347216
-0.370000	0.730000	-0.173825	0.353342
-0.350000	0.730000	-0.167838	0.361036
-0.330000	0.730000	-0.161802	0.369606
-0.310000	0.730000	-0.155108	0.378275
-0.290000	0.730000	-0.147521	0.386599
-0.270000	0.730000	-0.139239	0.394511
-0.250000	0.730000	-0.130744	0.402246
-0.230000	0.730000	-0.122475	0.410085
-0.210000	0.730000	-0.114396	0.418119
-0.190000	0.730000	-0.105884	0.426010
-0.170000	0.730000	-0.096219	0.433167
-0.150000	0.730000	-0.085299	0.439210
-0.130000	0.730000	-0.073738	0.444251
-0.110000	0.730000	-0.062184	0.448622
-0.090000	0.730000	-0.050758	0.452439
-0.070000	0.730000	-0.039324	0.455473
-0.050000	0.730000	-0.027906	0.457660
-0.030000	0.730000	-0.016628	0.459055
-0.010000	0.730000	-0.005519	0.459741
0.010000	0.730000	0.005519	0.459741
0.030000	0.730000	0.016628	0.459055
0.050000	0.730000	0.027906	0.457660
0.070000	0.730000	0.039324	0.455473
0.090000	0.730000	0.050758	0.452439
0.110000	0.730000	0.062184	0.448622
0.130000	0.730000	0.073738	0.444251
0.150000	0.730000	0.085299	0.439210
0.170000	0.730000	0.096219	0.433167
0.190000	0.730000	0.105884	0.426010
0.210000	0.730000	0.114396	0.418119
0.230000	0.730000	0.122475	0.410085
0.250000	0.730000	0.130744	0.402246
0.270000	0.730000	0.139239	0.394511
0.290000	0.730000	0.147521	0.386599
0.310000	0.730000	0.155108	0.378275
0.330000	0.730000	0.161802	0.369606
0.350000	0.730000	0.167838	0.361036
0.370000	0.730000	0.173825	0.353342
0.390000	0.730000	0.180492	0.347216
0.410000	0.730000	0.188200	0.341987
0.430000	0.730000	0.195061	0.331926
0.450000	0.730000	0.191108	0.300538
0.470000	0.730000	0.153517	0.226242
0.490000	0.730000	0.072229	0.112067
0.510000	0.730000	-0.013415	-0.004089
0.530000	0.730000	-0.061794	-0.076969
0.550000	0.730000	-0.078740	-0.101863
0.570000	0.730000	-0.083407	-0.105841
0.590000	0.730000	-0.084226	-0.103785
0.610000	0.730000	-0.083853	-0.100142
0.630000	0.730000	-0.083038	-0.096052
0.650000	0.730000	-0.081974	-0.091861
0.670000	0.730000	-0.080651	-0.087780
0.690000	0.730000	-0.079063	-0.083637
0.710000	0.730000	-0.077257	-0.079437
0.730000	0.730000	-0.075237	-0.075237
0.750000	0.730000	-0.072996	-0.071056
0.770000	0.730000	-0.070538	-0.066904
0.790000	0.730000	-0.067853	-0.062796
0.810000	0.730000	-0.064898	-0.058762
0.830000	0.730000	-0.061573	-0.054874
0.850000	0.730000	-0.057692	-0.051259
0.870000	0.730000	-0.052981	-0.048119
0.890000	0.730000	-0.047134	-0.045692
0.910000	0.730000	-0.039972	-0.044137
0.930000	0.730000	-0.031638	-0.043411
0.950000	0.730000	-0.022610	-0.043216
0.970000	0.730000	-0.013441	-0.043156
0.990000	0.730000	-0.004442	-0.043078

-0.990000	0.750000	0.004433	-0.038708
-0.970000	0.750000	0.013415	-0.038665
-0.950000	0.750000	0.022455	-0.038720
-0.930000	0.750000	0.031036	-0.039174
-0.910000	0.750000	0.038596	-0.040368
-0.890000	0.750000	0.044886	-0.042460
-0.870000	0.750000	0.049989	-0.045343
-0.850000	0.750000	0.054177	-0.048784
-0.830000	0.750000	0.057746	-0.052565
-0.810000	0.750000	0.060903	-0.056529
-0.790000	0.750000	0.063770	-0.060587
-0.770000	0.750000	0.066408	-0.064697
-0.750000	0.750000	0.068836	-0.068836
-0.730000	0.750000	0.071056	-0.072996
-0.710000	0.750000	0.073063	-0.077168
-0.690000	0.750000	0.074848	-0.081343
-0.670000	0.750000	0.076433	-0.085470
-0.650000	0.750000	0.077808	-0.089449
-0.630000	0.750000	0.078952	-0.093595
-0.610000	0.750000	0.079900	-0.097690
-0.590000	0.750000	0.080627	-0.101539
-0.570000	0.750000	0.080988	-0.104953
-0.550000	0.750000	0.080560	-0.107220
-0.530000	0.750000	0.077876	-0.105520
-0.510000	0.750000	0.068347	-0.090831
-0.490000	0.750000	0.040253	-0.041544
-0.470000	0.750000	-0.020864	0.053901
-0.450000	0.750000	-0.100759	0.169954
-0.430000	0.750000	-0.158312	0.267648
-0.410000	0.750000	-0.178209	0.326156
-0.390000	0.750000	-0.176436	0.351130
-0.370000	0.750000	-0.168541	0.360372
-0.350000	0.750000	-0.160576	0.365850
-0.330000	0.750000	-0.153460	0.371903
-0.310000	0.750000	-0.146593	0.379032
-0.290000	0.750000	-0.139335	0.386640
-0.270000	0.750000	-0.131462	0.394186
-0.250000	0.750000	-0.123177	0.401509
-0.230000	0.750000	-0.114885	0.408735
-0.210000	0.750000	-0.106805	0.416038
-0.190000	0.750000	-0.098672	0.423319
-0.170000	0.750000	-0.089885	0.430129
-0.150000	0.750000	-0.080060	0.435980
-0.130000	0.750000	-0.069412	0.440722
-0.110000	0.750000	-0.058482	0.444557
-0.090000	0.750000	-0.047615	0.447704
-0.070000	0.750000	-0.036854	0.450154
-0.050000	0.750000	-0.026187	0.451869
-0.030000	0.750000	-0.015638	0.452917
-0.010000	0.750000	-0.005198	0.453397
0.010000	0.750000	0.005198	0.453397
0.030000	0.750000	0.015638	0.452917
0.050000	0.750000	0.026187	0.451869
0.070000	0.750000	0.036854	0.450154
0.090000	0.750000	0.047615	0.447704
0.110000	0.750000	0.058482	0.444557
0.130000	0.750000	0.069412	0.440722
0.150000	0.750000	0.080060	0.435980
0.170000	0.750000	0.089885	0.430129
0.190000	0.750000	0.098672	0.423319
0.210000	0.750000	0.106805	0.416038
0.230000	0.750000	0.114885	0.408735
0.250000	0.750000	0.123177	0.401509
0.270000	0.750000	0.131462	0.394186
0.290000	0.750000	0.139335	0.386640
0.310000	0.750000	0.146593	0.379032
0.330000	0.750000	0.153460	0.371903
0.350000	0.750000	0.160576	0.365850
0.370000	0.750000	0.168541	0.360372
0.390000	0.750000	0.176436	0.351130
0.410000	0.750000	0.178209	0.326156
0.430000	0.750000	0.158312	0.267648
0.450000	0.750000	0.100759	0.169954
0.470000	0.750000	0.020864	0.053901
0.490000	0.750000	-0.040253	-0.041544
0.510000	0.750000	-0.068347	-0.090831
0.530000	0.750000	-0.077876	-0.105520
0.550000	0.750000	-0.080560	-0.107220
0.570000	0.750000	-0.080988	-0.104953
0.590000	0.750000	-0.080627	-0.101539
0.610000	0.750000	-0.079900	-0.097690
0.630000	0.750000	-0.078952	-0.093595
0.650000	0.750000	-0.077808	-0.089449
0.670000	0.750000	-0.076433	-0.085470
0.690000	0.750000	-0.074848	-0.081343
0.710000	0.750000	-0.073063	-0.077168
0.730000	0.750000	-0.071056	-0.072996
0.750000	0.750000	-0.068836	-0.068836
0.770000	0.750000	-0.066408	-0.064697
0.790000	0.750000	-0.063770	-0.060587
0.810000	0.750000	-0.060903	-0.056529
0.830000	0.750000	-0.057746	-0.052565
0.850000	0.750000	-0.054177	-0.048784
0.870000	0.750000	-0.049989	-0.045343
0.890000	0.750000	-0.044886	-0.042460
0.910000	0.750000	-0.038596	-0.040368
0.930000	0.750000	-0.031036	-0.039174
0.950000	0.750000	-0.022455	-0.038720
0.970000	0.750000	-0.013415	-0.038665
0.990000	0.750000	-0.004433	-0.038708

-0.990000	0.770000	0.004485	-0.033974
-0.970000	0.770000	0.013428	-0.033886
-0.950000	0.770000	0.022099	-0.034086
-0.930000	0.770000	0.029987	-0.034974
-0.910000	0.770000	0.036683	-0.036734
-0.890000	0.770000	0.042157	-0.039333
-0.870000	0.770000	0.046656	-0.042585
-0.850000	0.770000	0.050469	-0.046244
-0.830000	0.770000	0.053828	-0.050126
-0.810000	0.770000	0.056876	-0.054128
-0.790000	0.770000	0.059685	-0.058191
-0.770000	0.770000	0.062289	-0.062289
-0.750000	0.770000	0.064697	-0.066408
-0.730000	0.770000	0.066904	-0.070538
-0.710000	0.770000	0.068910	-0.074668
-0.690000	0.770000	0.070710	-0.078781
-0.670000	0.770000	0.072303	-0.082849
-0.650000	0.770000	0.073757	-0.086758
-0.630000	0.770000	0.075048	-0.090711
-0.610000	0.770000	0.076123	-0.094616
-0.590000	0.770000	0.077030	-0.098238
-0.570000	0.770000	0.077737	-0.101498
-0.550000	0.770000	0.078183	-0.104408
-0.530000	0.770000	0.078170	-0.106433
-0.510000	0.770000	0.076914	-0.105955
-0.490000	0.770000	0.072134	-0.098087
-0.470000	0.770000	0.058018	-0.069656
-0.450000	0.770000	0.023029	-0.002556
-0.430000	0.770000	-0.038460	0.099033
-0.410000	0.770000	-0.104895	0.206950
-0.390000	0.770000	-0.146556	0.293049
-0.370000	0.770000	-0.159373	0.345416
-0.350000	0.770000	-0.156518	0.370240
-0.330000	0.770000	-0.148749	0.380810
-0.310000	0.770000	-0.140415	0.386543
-0.290000	0.770000	-0.132346	0.391557
-0.270000	0.770000	-0.124323	0.396937
-0.250000	0.770000	-0.116161	0.402677
-0.230000	0.770000	-0.107958	0.408663
-0.210000	0.770000	-0.099911	0.414886
-0.190000	0.770000	-0.091991	0.421275
-0.170000	0.770000	-0.083835	0.427511
-0.150000	0.770000	-0.075009	0.433104
-0.130000	0.770000	-0.065412	0.437697
-0.110000	0.770000	-0.055329	0.441260
-0.090000	0.770000	-0.045123	0.443986
-0.070000	0.770000	-0.034973	0.446011
-0.050000	0.770000	-0.024908	0.447407
-0.030000	0.770000	-0.014916	0.448265
-0.010000	0.770000	-0.004968	0.448657
0.010000	0.770000	0.004968	0.448657
0.030000	0.770000	0.014916	0.448265
0.050000	0.770000	0.024908	0.447407
0.070000	0.770000	0.034973	0.446011
0.090000	0.770000	0.045123	0.443986
0.110000	0.770000	0.055329	0.441260
0.130000	0.770000	0.065412	0.437697
0.150000	0.770000	0.075009	0.433104
0.170000	0.770000	0.083835	0.427511
0.190000	0.770000	0.091991	0.421275
0.210000	0.770000	0.099911	0.414886
0.230000	0.770000	0.107958	0.408663
0.250000	0.770000	0.116161	0.402677
0.270000	0.770000	0.124323	0.396937
0.290000	0.770000	0.132346	0.391557
0.310000	0.770000	0.140415	0.386543
0.330000	0.770000	0.148749	0.380810
0.350000	0.770000	0.156518	0.370240
0.370000	0.770000	0.159373	0.345416
0.390000	0.770000	0.146556	0.293049
0.410000	0.770000	0.104895	0.206950
0.430000	0.770000	0.038460	0.099033
0.450000	0.770000	-0.023029	-0.002556
0.470000	0.770000	-0.058018	-0.069656
0.490000	0.770000	-0.072134	-0.098087
0.510000	0.770000	-0.076914	-0.105955
0.530000	0.770000	-0.078170	-0.106433
0.550000	0.770000	-0.078183	-0.104408
0.570000	0.770000	-0.077737	-0.101498
0.590000	0.770000	-0.077030	-0.098238
0.610000	0.770000	-0.076123	-0.094616
0.630000	0.770000	-0.075048	-0.090711
0.650000	0.770000	-0.073757	-0.086758
0.670000	0.770000	-0.072303	-0.082849
0.690000	0.770000	-0.070710	-0.078781
0.710000	0.770000	-0.068910	-0.074668
0.730000	0.770000	-0.066904	-0.070538
0.750000	0.770000	-0.064697	-0.066408
0.770000	0.770000	-0.062289	-0.062289
0.790000	0.770000	-0.059685	-0.058191
0.810000	0.770000	-0.056876	-0.054128
0.830000	0.770000	-0.053828	-0.050126
0.850000	0.770000	-0.050469	-0.046244
0.870000	0.770000	-0.046656	-0.042585
0.890000	0.770000	-0.042157	-0.039333
0.910000	0.770000	-0.036683	-0.036734
0.930000	0.770000	-0.029987	-0.034974
0.950000	0.770000	-0.022099	-0.034086
0.970000	0.770000	-0.013428	-0.033886
0.990000	0.770000	-0.004485	-0.033974

-0.990000	0.790000	0.004520	-0.028843
-0.970000	0.790000	0.013302	-0.028923
-0.950000	0.790000	0.021365	-0.029492
-0.930000	0.790000	0.028385	-0.030924
-0.910000	0.790000	0.034234	-0.033260
-0.890000	0.790000	0.039034	-0.036298
-0.870000	0.790000	0.043077	-0.039811
-0.850000	0.790000	0.046635	-0.043607
-0.830000	0.790000	0.049862	-0.047544
-0.810000	0.790000	0.052838	-0.051556
-0.790000	0.790000	0.055609	-0.055609
-0.770000	0.790000	0.058191	-0.059685
-0.750000	0.790000	0.060587	-0.063770
-0.730000	0.790000	0.062796	-0.067853
-0.710000	0.790000	0.064820	-0.071913
-0.690000	0.790000	0.066667	-0.075921
-0.670000	0.790000	0.068351	-0.079837
-0.650000	0.790000	0.069905	-0.083610
-0.630000	0.790000	0.071351	-0.087240
-0.610000	0.790000	0.072649	-0.090724
-0.590000	0.790000	0.073805	-0.093881
-0.570000	0.790000	0.074808	-0.096543
-0.550000	0.790000	0.075655	-0.099008
-0.530000	0.790000	0.076351	-0.101057
-0.510000	0.790000	0.076709	-0.102389
-0.490000	0.790000	0.076335	-0.102326
-0.470000	0.790000	0.074219	-0.098418
-0.450000	0.790000	0.067781	-0.084254
-0.430000	0.790000	0.051348	-0.045950
-0.410000	0.790000	0.016230	0.026741
-0.390000	0.790000	-0.037708	0.123887
-0.370000	0.790000	-0.091585	0.222517
-0.350000	0.790000	-0.125505	0.302628
-0.330000	0.790000	-0.137457	0.355686
-0.310000	0.790000	-0.136083	0.384825
-0.290000	0.790000	-0.129126	0.398970
-0.270000	0.790000	-0.120490	0.405860
-0.250000	0.790000	-0.111573	0.410013
-0.230000	0.790000	-0.102801	0.413547
-0.210000	0.790000	-0.094351	0.417310
-0.190000	0.790000	-0.086245	0.421557
-0.170000	0.790000	-0.078283	0.426173
-0.150000	0.790000	-0.070108	0.430752
-0.130000	0.790000	-0.061445	0.434833
-0.110000	0.790000	-0.052306	0.438140
-0.090000	0.790000	-0.042890	0.440675
-0.070000	0.790000	-0.033380	0.442538
-0.050000	0.790000	-0.023855	0.443835
-0.030000	0.790000	-0.014324	0.444661
-0.010000	0.790000	-0.004778	0.445056
0.010000	0.790000	0.004778	0.445056
0.030000	0.790000	0.014324	0.444661
0.050000	0.790000	0.023855	0.443835
0.070000	0.790000	0.033380	0.442538
0.090000	0.790000	0.042890	0.440675
0.110000	0.790000	0.052306	0.438140
0.130000	0.790000	0.061445	0.434833
0.150000	0.790000	0.070108	0.430752
0.170000	0.790000	0.078283	0.426173
0.190000	0.790000	0.086245	0.421557
0.210000	0.790000	0.094351	0.417310
0.230000	0.790000	0.102801	0.413547
0.250000	0.790000	0.111573	0.410013
0.270000	0.790000	0.120490	0.405860
0.290000	0.790000	0.129126	0.398970
0.310000	0.790000	0.136083	0.384825
0.330000	0.790000	0.137457	0.355686
0.350000	0.790000	0.125505	0.302628
0.370000	0.790000	0.091585	0.222517
0.390000	0.790000	0.037708	0.123887
0.410000	0.790000	-0.016230	0.026741
0.430000	0.790000	-0.051348	-0.045950
0.450000	0.790000	-0.067781	-0.084254
0.470000	0.790000	-0.074219	-0.098418
0.490000	0.790000	-0.076335	-0.102326
0.510000	0.790000	-0.076709	-0.102389
0.530000	0.790000	-0.076351	-0.101057
0.550000	0.790000	-0.075655	-0.099008
0.570000	0.790000	-0.074808	-0.096543
0.590000	0.790000	-0.073805	-0.093881
0.610000	0.790000	-0.072649	-0.090724
0.630000	0.790000	-0.071351	-0.087240
0.650000	0.790000	-0.069905	-0.083610
0.670000	0.790000	-0.068351	-0.079837
0.690000	0.790000	-0.066667	-0.075921
0.710000	0.790000	-0.064820	-0.071913
0.730000	0.790000	-0.062796	-0.067853
0.750000	0.790000	-0.060587	-0.063770
0.770000	0.790000	-0.058191	-0.059685
0.790000	0.790000	-0.055609	-0.055609
0.810000	0.790000	-0.052838	-0.051556
0.830000	0.790000	-0.049862	-0.047544
0.850000	0.790000	-0.046635	-0.043607
0.870000	0.790000	-0.043077	-0.039811
0.890000	0.790000	-0.039034	-0.036298
0.910000	0.790000	-0.034234	-0.033260
0.930000	0.790000	-0.028385	-0.030924
0.950000	0.790000	-0.021365	-0.029492
0.970000	0.790000	-0.013302	-0.028923
0.990000	0.790000	-0.004520	-0.028843

-0.990000	0.810000	0.004405	-0.023414
-0.970000	0.810000	0.012779	-0.023904
-0.950000	0.810000	0.020096	-0.025073
-0.930000	0.810000	0.026217	-0.027092
-0.910000	0.810000	0.031308	-0.029913
-0.890000	0.810000	0.035605	-0.033293
-0.870000	0.810000	0.039346	-0.036985
-0.850000	0.810000	0.042735	-0.040850
-0.830000	0.810000	0.045879	-0.044808
-0.810000	0.810000	0.048811	-0.048811
-0.790000	0.810000	0.051556	-0.052838
-0.770000	0.810000	0.054128	-0.056876
-0.750000	0.810000	0.056529	-0.060903
-0.730000	0.810000	0.058762	-0.064898
-0.710000	0.810000	0.060842	-0.068825
-0.690000	0.810000	0.062786	-0.072638
-0.670000	0.810000	0.064615	-0.076282
-0.650000	0.810000	0.066356	-0.079699
-0.630000	0.810000	0.068023	-0.082848
-0.610000	0.810000	0.069609	-0.085693
-0.590000	0.810000	0.071113	-0.088179
-0.570000	0.810000	0.072502	-0.090047
-0.550000	0.810000	0.073748	-0.091822
-0.530000	0.810000	0.074843	-0.093310
-0.510000	0.810000	0.075668	-0.094344
-0.490000	0.810000	0.076139	-0.095147
-0.470000	0.810000	0.076108	-0.095237
-0.450000	0.810000	0.075108	-0.093612
-0.430000	0.810000	0.072140	-0.087447
-0.410000	0.810000	0.065043	-0.070097
-0.390000	0.810000	0.049515	-0.030228
-0.370000	0.810000	0.019905	0.037568
-0.350000	0.810000	-0.023016	0.124336
-0.330000	0.810000	-0.066673	0.213736
-0.310000	0.810000	-0.097367	0.291085
-0.290000	0.810000	-0.111576	0.348748
-0.270000	0.810000	-0.113528	0.386071
-0.250000	0.810000	-0.108684	0.407633
-0.230000	0.810000	-0.100846	0.419172
-0.210000	0.810000	-0.092067	0.425300
-0.190000	0.810000	-0.083290	0.429001
-0.170000	0.810000	-0.074803	0.431903
-0.150000	0.810000	-0.066510	0.434616
-0.130000	0.810000	-0.058166	0.437187
-0.110000	0.810000	-0.049609	0.439454
-0.090000	0.810000	-0.040828	0.441304
-0.070000	0.810000	-0.031889	0.442728
-0.050000	0.810000	-0.022852	0.443766
-0.030000	0.810000	-0.013746	0.444458
-0.010000	0.810000	-0.004589	0.444807
0.010000	0.810000	0.004589	0.444807
0.030000	0.810000	0.013746	0.444458
0.050000	0.810000	0.022852	0.443766
0.070000	0.810000	0.031889	0.442728
0.090000	0.810000	0.040828	0.441304
0.110000	0.810000	0.049609	0.439454
0.130000	0.810000	0.058166	0.437187
0.150000	0.810000	0.066510	0.434616
0.170000	0.810000	0.074803	0.431903
0.190000	0.810000	0.083290	0.429001
0.210000	0.810000	0.092067	0.425300
0.230000	0.810000	0.100846	0.419172
0.250000	0.810000	0.108684	0.407633
0.270000	0.810000	0.113528	0.386071
0.290000	0.810000	0.111576	0.348748
0.310000	0.810000	0.097367	0.291085
0.330000	0.810000	0.066673	0.213736
0.350000	0.810000	0.023016	0.124336
0.370000	0.810000	-0.019905	0.037568
0.390000	0.810000	-0.049515	-0.030228
0.410000	0.810000	-0.065043	-0.070097
0.430000	0.810000	-0.072140	-0.087447
0.450000	0.810000	-0.075108	-0.093612
0.470000	0.810000	-0.076108	-0.095237
0.490000	0.810000	-0.076139	-0.095147
0.510000	0.810000	-0.075668	-0.094344
0.530000	0.810000	-0.074843	-0.093310
0.550000	0.810000	-0.073748	-0.091822
0.570000	0.810000	-0.072502	-0.090047
0.590000	0.810000	-0.071113	-0.088179
0.610000	0.810000	-0.069609	-0.085693
0.630000	0.810000	-0.068023	-0.082848
0.650000	0.810000	-0.066356	-0.079699
0.670000	0.810000	-0.064615	-0.076282
0.690000	0.810000	-0.062786	-0.072638
0.710000	0.810000	-0.060842	-0.068825
0.730000	0.810000	-0.058762	-0.064898
0.750000	0.810000	-0.056529	-0.060903
0.770000	0.810000	-0.054128	-0.056876
0.790000	0.810000	-0.051556	-0.052838
0.810000	0.810000	-0.048811	-0.048811
0.830000	0.810000	-0.045879	-0.044808
0.850000	0.810000	-0.042735	-0.040850
0.870000	0.810000	-0.039346	-0.036985
0.890000	0.810000	-0.035605	-0.033293
0.910000	0.810000	-0.031308	-0.029913
0.930000	0.810000	-0.026217	-0.027092
0.950000	0.810000	-0.020096	-0.025073
0.970000	0.810000	-0.012779	-0.023904
0.990000	0.810000	-0.004405	-0.023414

-0.990000	0.830000	0.004031	-0.017959
-0.970000	0.830000	0.011642	-0.018975
-0.950000	0.830000	0.018175	-0.020871
-0.930000	0.830000	0.023544	-0.023481
-0.910000	0.830000	0.028033	-0.026662
-0.890000	0.830000	0.031962	-0.030247
-0.870000	0.830000	0.035520	-0.034051
-0.850000	0.830000	0.038812	-0.037950
-0.830000	0.830000	0.041901	-0.041901
-0.810000	0.830000	0.044808	-0.045879
-0.790000	0.830000	0.047544	-0.049862
-0.770000	0.830000	0.050126	-0.053828
-0.750000	0.830000	0.052565	-0.057746
-0.730000	0.830000	0.054874	-0.061573
-0.710000	0.830000	0.057080	-0.065250
-0.690000	0.830000	0.059211	-0.068709
-0.670000	0.830000	0.061292	-0.071882
-0.650000	0.830000	0.063342	-0.074709
-0.630000	0.830000	0.065360	-0.077156
-0.610000	0.830000	0.067317	-0.079212
-0.590000	0.830000	0.069156	-0.080892
-0.570000	0.830000	0.070922	-0.082074
-0.550000	0.830000	0.072553	-0.083173
-0.530000	0.830000	0.073913	-0.084169
-0.510000	0.830000	0.074900	-0.084736
-0.490000	0.830000	0.075524	-0.085565
-0.470000	0.830000	0.075801	-0.086194
-0.450000	0.830000	0.075614	-0.086617
-0.430000	0.830000	0.074828	-0.086329
-0.410000	0.830000	0.073106	-0.084238
-0.390000	0.830000	0.069715	-0.077756
-0.370000	0.830000	0.063208	-0.061420
-0.350000	0.830000	0.051026	-0.027272
-0.330000	0.830000	0.029875	0.028526
-0.310000	0.830000	-0.000542	0.100688
-0.290000	0.830000	-0.034004	0.178746
-0.270000	0.830000	-0.061632	0.252116
-0.250000	0.830000	-0.078567	0.313656
-0.230000	0.830000	-0.085242	0.360406
-0.210000	0.830000	-0.084608	0.393022
-0.190000	0.830000	-0.079720	0.414423
-0.170000	0.830000	-0.072752	0.428033
-0.150000	0.830000	-0.064911	0.436671
-0.130000	0.830000	-0.056714	0.442276
-0.110000	0.830000	-0.048318	0.446022
-0.090000	0.830000	-0.039759	0.448541
-0.070000	0.830000	-0.031062	0.450239
-0.050000	0.830000	-0.022259	0.451366
-0.030000	0.830000	-0.013383	0.452066
-0.010000	0.830000	-0.004466	0.452415
0.010000	0.830000	0.004466	0.452415
0.030000	0.830000	0.013383	0.452066
0.050000	0.830000	0.022259	0.451366
0.070000	0.830000	0.031062	0.450239
0.090000	0.830000	0.039759	0.448541
0.110000	0.830000	0.048318	0.446022
0.130000	0.830000	0.056714	0.442276
0.150000	0.830000	0.064911	0.436671
0.170000	0.830000	0.072752	0.428033
0.190000	0.830000	0.079720	0.414423
0.210000	0.830000	0.084608	0.393022
0.230000	0.830000	0.085242	0.360406
0.250000	0.830000	0.078567	0.313656
0.270000	0.830000	0.061632	0.252116
0.290000	0.830000	0.034004	0.178746
0.310000	0.830000	0.000542	0.100688
0.330000	0.830000	-0.029875	0.028526
0.350000	0.830000	-0.051026	-0.027272
0.370000	0.830000	-0.063208	-0.061420
0.390000	0.830000	-0.069715	-0.077756
0.410000	0.830000	-0.073106	-0.084238
0.430000	0.830000	-0.074828	-0.086329
0.450000	0.830000	-0.075614	-0.086617
0.470000	0.830000	-0.075801	-0.086194
0.490000	0.830000	-0.075524	-0.085565
0.510000	0.830000	-0.074900	-0.084736
0.530000	0.830000	-0.073913	-0.084169
0.550000	0.830000	-0.072553	-0.083173
0.570000	0.830000	-0.070922	-0.082074
0.590000	0.830000	-0.069156	-0.080892
0.610000	0.830000	-0.067317	-0.079212
0.630000	0.830000	-0.065360	-0.077156
0.650000	0.830000	-0.063342	-0.074709
0.670000	0.830000	-0.061292	-0.071882
0.690000	0.830000	-0.059211	-0.068709
0.710000	0.830000	-0.057080	-0.065250
0.730000	0.830000	-0.054874	-0.061573
0.750000	0.830000	-0.052565	-0.057746
0.770000	0.830000	-0.050126	-0.053828
0.790000	0.830000	-0.047544	-0.049862
0.810000	0.830000	-0.044808	-0.045879
0.830000	0.830000	-0.041901	-0.041901
0.850000	0.830000	-0.038812	-0.037950
0.870000	0.830000	-0.035520	-0.034051
0.890000	0.830000	-0.031962	-0.030247
0.910000	0.830000	-0.028033	-0.026662
0.930000	0.830000	-0.023544	-0.023481
0.950000	0.830000	-0.018175	-0.020871
0.970000	0.830000	-0.011642	-0.018975
0.990000	0.830000	-0.004031	-0.017959

-0.990000	0.850000	0.003388	-0.012871
-0.970000	0.850000	0.009866	-0.014320
-0.950000	0.850000	0.015589	-0.016849
-0.930000	0.850000	0.020425	-0.019995
-0.910000	0.850000	0.024542	-0.023464
-0.890000	0.850000	0.028216	-0.027145
-0.870000	0.850000	0.031643	-0.030977
-0.850000	0.850000	0.034885	-0.034885
-0.830000	0.850000	0.037950	-0.038812
-0.810000	0.850000	0.040850	-0.042735
-0.790000	0.850000	0.043607	-0.046635
-0.770000	0.850000	0.046244	-0.050469
-0.750000	0.850000	0.048784	-0.054177
-0.730000	0.850000	0.051259	-0.057692
-0.710000	0.850000	0.053706	-0.060933
-0.690000	0.850000	0.056155	-0.063822
-0.670000	0.850000	0.058617	-0.066301
-0.650000	0.850000	0.061085	-0.068346
-0.630000	0.850000	0.063524	-0.069971
-0.610000	0.850000	0.065876	-0.071228
-0.590000	0.850000	0.068074	-0.072190
-0.570000	0.850000	0.070073	-0.072929
-0.550000	0.850000	0.071823	-0.073617
-0.530000	0.850000	0.073241	-0.074370
-0.510000	0.850000	0.074245	-0.074701
-0.490000	0.850000	0.074883	-0.075625
-0.470000	0.850000	0.075152	-0.076322
-0.450000	0.850000	0.075034	-0.077103
-0.430000	0.850000	0.074555	-0.077697
-0.410000	0.850000	0.073661	-0.078048
-0.390000	0.850000	0.072242	-0.077662
-0.370000	0.850000	0.070060	-0.075710
-0.350000	0.850000	0.066714	-0.070342
-0.330000	0.850000	0.061475	-0.058034
-0.310000	0.850000	0.053208	-0.033770
-0.290000	0.850000	0.040327	0.005665
-0.270000	0.850000	0.021997	0.058893
-0.250000	0.850000	0.000067	0.120179
-0.230000	0.850000	-0.021235	0.182869
-0.210000	0.850000	-0.037904	0.241243
-0.190000	0.850000	-0.048204	0.291732
-0.170000	0.850000	-0.052538	0.332954
-0.150000	0.850000	-0.052283	0.365088
-0.130000	0.850000	-0.048887	0.389321
-0.110000	0.850000	-0.043465	0.407166
-0.090000	0.850000	-0.036752	0.420000
-0.070000	0.850000	-0.029216	0.428992
-0.050000	0.850000	-0.021158	0.435029
-0.030000	0.850000	-0.012795	0.438725
-0.010000	0.850000	-0.004280	0.440497
0.010000	0.850000	0.004280	0.440497
0.030000	0.850000	0.012795	0.438725
0.050000	0.850000	0.021158	0.435029
0.070000	0.850000	0.029216	0.428992
0.090000	0.850000	0.036752	0.420000
0.110000	0.850000	0.043465	0.407166
0.130000	0.850000	0.048887	0.389321
0.150000	0.850000	0.052283	0.365088
0.170000	0.850000	0.052538	0.332954
0.190000	0.850000	0.048204	0.291732
0.210000	0.850000	0.037904	0.241243
0.230000	0.850000	0.021235	0.182869
0.250000	0.850000	-0.000067	0.120179
0.270000	0.850000	-0.021997	0.058893
0.290000	0.850000	-0.040327	0.005665
0.310000	0.850000	-0.053208	-0.033770
0.330000	0.850000	-0.061475	-0.058034
0.350000	0.850000	-0.066714	-0.070342
0.370000	0.850000	-0.070060	-0.075710
0.390000	0.850000	-0.072242	-0.077662
0.410000	0.850000	-0.073661	-0.078048
0.430000	0.850000	-0.074555	-0.077697
0.450000	0.850000	-0.075034	-0.077103
0.470000	0.850000	-0.075152	-0.076322
0.490000	0.850000	-0.074883	-0.075625
0.510000	0.850000	-0.074245	-0.074701
0.530000	0.850000	-0.073241	-0.074370
0.550000	0.850000	-0.071823	-0.073617
0.570000	0.850000	-0.070073	-0.072929
0.590000	0.850000	-0.068074	-0.072190
0.610000	0.850000	-0.065876	-0.071228
0.630000	0.850000	-0.063524	-0.069971
0.650000	0.850000	-0.061085	-0.068346
0.670000	0.850000	-0.058617	-0.066301
0.690000	0.850000	-0.056155	-0.063822
0.710000	0.850000	-0.053706	-0.060933
0.730000	0.850000	-0.051259	-0.057692
0.750000	0.850000	-0.048784	-0.054177
0.770000	0.850000	-0.046244	-0.050469
0.790000	0.850000	-0.043607	-0.046635
0.810000	0.850000	-0.040850	-0.042735
0.830000	0.850000	-0.037950	-0.038812
0.850000	0.850000	-0.034885	-0.034885
0.870000	0.850000	-0.031643	-0.030977
0.890000	0.850000	-0.028216	-0.027145
0.910000	0.850000	-0.024542	-0.023464
0.930000	0.850000	-0.020425	-0.019995
0.950000	0.850000	-0.015589	-0.016849
0.970000	0.850000	-0.009866	-0.014320
0.990000	0.850000	-0.003388	-0.012871

-0.990000	0.870000	0.002581	-0.008542
-0.970000	0.870000	0.007664	-0.010161
-0.950000	0.870000	0.012500	-0.012999
-0.930000	0.870000	0.016928	-0.016496
-0.910000	0.870000	0.020883	-0.020213
-0.890000	0.870000	0.024448	-0.023974
-0.870000	0.870000	0.027779	-0.027779
-0.850000	0.870000	0.030977	-0.031643
-0.830000	0.870000	0.034051	-0.035520
-0.810000	0.870000	0.036985	-0.039346
-0.790000	0.870000	0.039811	-0.043077
-0.770000	0.870000	0.042585	-0.046656
-0.750000	0.870000	0.045343	-0.049989
-0.730000	0.870000	0.048119	-0.052981
-0.710000	0.870000	0.050952	-0.055558
-0.690000	0.870000	0.053846	-0.057669
-0.670000	0.870000	0.056771	-0.059312
-0.650000	0.870000	0.059676	-0.060535
-0.630000	0.870000	0.062482	-0.061428
-0.610000	0.870000	0.065102	-0.062101
-0.590000	0.870000	0.067460	-0.062661
-0.570000	0.870000	0.069502	-0.063196
-0.550000	0.870000	0.071183	-0.063787
-0.530000	0.870000	0.072445	-0.064466
-0.510000	0.870000	0.073460	-0.064914
-0.490000	0.870000	0.074198	-0.065798
-0.470000	0.870000	0.074454	-0.066382
-0.450000	0.870000	0.074356	-0.067189
-0.430000	0.870000	0.073938	-0.067765
-0.410000	0.870000	0.073190	-0.068412
-0.390000	0.870000	0.072085	-0.068814
-0.370000	0.870000	0.070575	-0.069070
-0.350000	0.870000	0.068636	-0.068760
-0.330000	0.870000	0.066141	-0.067358
-0.310000	0.870000	0.062916	-0.063889
-0.290000	0.870000	0.058695	-0.056637
-0.270000	0.870000	0.053120	-0.042931
-0.250000	0.870000	0.045779	-0.020549
-0.230000	0.870000	0.036283	0.011139
-0.210000	0.870000	0.024801	0.050334
-0.190000	0.870000	0.012459	0.093642
-0.170000	0.870000	0.000926	0.137538
-0.150000	0.870000	-0.008332	0.179144
-0.130000	0.870000	-0.014538	0.216490
-0.110000	0.870000	-0.017629	0.248497
-0.090000	0.870000	-0.017977	0.274759
-0.070000	0.870000	-0.016115	0.295283
-0.050000	0.870000	-0.012603	0.310292
-0.030000	0.870000	-0.007981	0.320056
-0.010000	0.870000	-0.002729	0.324874
0.010000	0.870000	0.002729	0.324874
0.030000	0.870000	0.007981	0.320056
0.050000	0.870000	0.012603	0.310292
0.070000	0.870000	0.016115	0.295283
0.090000	0.870000	0.017977	0.274759
0.110000	0.870000	0.017629	0.248497
0.130000	0.870000	0.014538	0.216490
0.150000	0.870000	0.008332	0.179144
0.170000	0.870000	-0.000926	0.137538
0.190000	0.870000	-0.012459	0.093642
0.210000	0.870000	-0.024801	0.050334
0.230000	0.870000	-0.036283	0.011139
0.250000	0.870000	-0.045779	-0.020549
0.270000	0.870000	-0.053120	-0.042931
0.290000	0.870000	-0.058695	-0.056637
0.310000	0.870000	-0.062916	-0.063889
0.330000	0.870000	-0.066141	-0.067358
0.350000	0.870000	-0.068636	-0.068760
0.370000	0.870000	-0.070575	-0.069070
0.390000	0.870000	-0.072085	-0.068814
0.410000	0.870000	-0.073190	-0.068412
0.430000	0.870000	-0.073938	-0.067765
0.450000	0.870000	-0.074356	-0.067189
0.470000	0.870000	-0.074454	-0.066382
0.490000	0.870000	-0.074198	-0.065798
0.510000	0.870000	-0.073460	-0.064914
0.530000	0.870000	-0.072445	-0.064466
0.550000	0.870000	-0.071183	-0.063787
0.570000	0.870000	-0.069502	-0.063196
0.590000	0.870000	-0.067460	-0.062661
0.610000	0.870000	-0.065102	-0.062101
0.630000	0.870000	-0.062482	-0.061428
0.650000	0.870000	-0.059676	-0.060535
0.670000	0.870000	-0.056771	-0.059312
0.690000	0.870000	-0.053846	-0.057669
0.710000	0.870000	-0.050952	-0.055558
0.730000	0.870000	-0.048119	-0.052981
0.750000	0.870000	-0.045343	-0.049989
0.770000	0.870000	-0.042585	-0.046656
0.790000	0.870000	-0.039811	-0.043077
0.810000	0.870000	-0.036985	-0.039346
0.830000	0.870000	-0.034051	-0.035520
0.850000	0.870000	-0.030977	-0.031643
0.870000	0.870000	-0.027779	-0.027779
0.890000	0.870000	-0.024448	-0.023974
0.910000	0.870000	-0.020883	-0.020213
0.930000	0.870000	-0.016928	-0.016496
0.950000	0.870000	-0.012500	-0.012999
0.970000	0.870000	-0.007664	-0.010161
0.990000	0.870000	-0.002581	-0.008542

-0.990000	0.890000	0.001769	-0.005215
-0.970000	0.890000	0.005408	-0.006707
-0.950000	0.890000	0.009253	-0.009429
-0.930000	0.890000	0.013211	-0.012941
-0.910000	0.890000	0.017063	-0.016784
-0.890000	0.890000	0.020650	-0.020650
-0.870000	0.890000	0.023974	-0.024448
-0.850000	0.890000	0.027145	-0.028216
-0.830000	0.890000	0.030247	-0.031962
-0.810000	0.890000	0.033293	-0.035605
-0.790000	0.890000	0.036298	-0.039034
-0.770000	0.890000	0.039333	-0.042157
-0.750000	0.890000	0.042460	-0.044886
-0.730000	0.890000	0.045692	-0.047134
-0.710000	0.890000	0.049021	-0.048871
-0.690000	0.890000	0.052404	-0.050130
-0.670000	0.890000	0.055754	-0.050994
-0.650000	0.890000	0.058973	-0.051591
-0.630000	0.890000	0.061963	-0.052048
-0.610000	0.890000	0.064649	-0.052475
-0.590000	0.890000	0.066985	-0.052940
-0.570000	0.890000	0.068954	-0.053471
-0.550000	0.890000	0.070559	-0.054061
-0.530000	0.890000	0.071816	-0.054675
-0.510000	0.890000	0.072772	-0.055242
-0.490000	0.890000	0.073394	-0.055895
-0.470000	0.890000	0.073720	-0.056374
-0.450000	0.890000	0.073760	-0.057042
-0.430000	0.890000	0.073399	-0.057443
-0.410000	0.890000	0.072706	-0.058117
-0.390000	0.890000	0.071631	-0.058467
-0.370000	0.890000	0.070190	-0.059077
-0.350000	0.890000	0.068462	-0.059484
-0.330000	0.890000	0.066380	-0.059694
-0.310000	0.890000	0.063939	-0.059611
-0.290000	0.890000	0.061107	-0.058903
-0.270000	0.890000	0.057819	-0.057178
-0.250000	0.890000	0.054033	-0.053845
-0.230000	0.890000	0.049696	-0.047981
-0.210000	0.890000	0.044761	-0.038544
-0.190000	0.890000	0.039260	-0.024950
-0.170000	0.890000	0.033273	-0.007386
-0.150000	0.890000	0.026984	0.013275
-0.130000	0.890000	0.020762	0.035500
-0.110000	0.890000	0.015049	0.057618
-0.090000	0.890000	0.010200	0.078133
-0.070000	0.890000	0.006400	0.095836
-0.050000	0.890000	0.003657	0.109813
-0.030000	0.890000	0.001805	0.119428
-0.010000	0.890000	0.000534	0.124319
0.010000	0.890000	-0.000534	0.124319
0.030000	0.890000	-0.001805	0.119428
0.050000	0.890000	-0.003657	0.109813
0.070000	0.890000	-0.006400	0.095836
0.090000	0.890000	-0.010200	0.078133
0.110000	0.890000	-0.015049	0.057618
0.130000	0.890000	-0.020762	0.035500
0.150000	0.890000	-0.026984	0.013275
0.170000	0.890000	-0.033273	-0.007386
0.190000	0.890000	-0.039260	-0.024950
0.210000	0.890000	-0.044761	-0.038544
0.230000	0.890000	-0.049696	-0.047981
0.250000	0.890000	-0.054033	-0.053845
0.270000	0.890000	-0.057819	-0.057178
0.290000	0.890000	-0.061107	-0.058903
0.310000	0.890000	-0.063939	-0.059611
0.330000	0.890000	-0.066380	-0.059694
0.350000	0.890000	-0.068462	-0.059484
0.370000	0.890000	-0.070190	-0.059077
0.390000	0.890000	-0.071631	-0.058467
0.410000	0.890000	-0.072706	-0.058117
0.430000	0.890000	-0.073399	-0.057443
0.450000	0.890000	-0.073760	-0.057042
0.470000	0.890000	-0.073720	-0.056374
0.490000	0.890000	-0.073394	-0.055895
0.510000	0.890000	-0.072772	-0.055242
0.530000	0.890000	-0.071816	-0.054675
0.550000	0.890000	-0.070559	-0.054061
0.570000	0.890000	-0.068954	-0.053471
0.590000	0.890000	-0.066985	-0.052940
0.610000	0.890000	-0.064649	-0.052475
0.630000	0.890000	-0.061963	-0.052048
0.650000	0.890000	-0.058973	-0.051591
0.670000	0.890000	-0.055754	-0.050994
0.690000	0.890000	-0.052404	-0.050130
0.710000	0.890000	-0.049021	-0.048871
0.730000	0.890000	-0.045692	-0.047134
0.750000	0.890000	-0.042460	-0.044886
0.770000	0.890000	-0.039333	-0.042157
0.790000	0.890000	-0.036298	-0.039034
0.810000	0.890000	-0.033293	-0.035605
0.830000	0.890000	-0.030247	-0.031962
0.850000	0.890000	-0.027145	-0.028216
0.870000	0.890000	-0.023974	-0.024448
0.890000	0.890000	-0.020650	-0.020650
0.910000	0.890000	-0.017063	-0.016784
0.930000	0.890000	-0.013211	-0.012941
0.950000	0.890000	-0.009253	-0.009429
0.970000	0.890000	-0.005408	-0.006707
0.990000	0.890000	-0.001769	-0.005215

-0.990000	0.910000	0.001089	-0.002918
-0.970000	0.910000	0.003450	-0.004085
-0.950000	0.910000	0.006265	-0.006339
-0.930000	0.910000	0.009573	-0.009478
-0.910000	0.910000	0.013175	-0.013175
-0.890000	0.910000	0.016784	-0.017063
-0.870000	0.910000	0.020213	-0.020883
-0.850000	0.910000	0.023464	-0.024542
-0.830000	0.910000	0.026662	-0.028033
-0.810000	0.910000	0.029913	-0.031308
-0.790000	0.910000	0.033260	-0.034234
-0.770000	0.910000	0.036734	-0.036683
-0.750000	0.910000	0.040368	-0.038596
-0.730000	0.910000	0.044137	-0.039972
-0.710000	0.910000	0.047959	-0.040879
-0.690000	0.910000	0.051726	-0.041444
-0.670000	0.910000	0.055313	-0.041814
-0.650000	0.910000	0.058627	-0.042128
-0.630000	0.910000	0.061604	-0.042476
-0.610000	0.910000	0.064215	-0.042892
-0.590000	0.910000	0.066470	-0.043370
-0.570000	0.910000	0.068387	-0.043878
-0.550000	0.910000	0.069985	-0.044386
-0.530000	0.910000	0.071270	-0.044872
-0.510000	0.910000	0.072246	-0.045330
-0.490000	0.910000	0.072894	-0.045797
-0.470000	0.910000	0.073204	-0.046246
-0.450000	0.910000	0.073158	-0.046755
-0.430000	0.910000	0.072836	-0.047126
-0.410000	0.910000	0.072230	-0.047742
-0.390000	0.910000	0.071171	-0.047866
-0.370000	0.910000	0.069768	-0.048563
-0.350000	0.910000	0.068088	-0.048956
-0.330000	0.910000	0.066058	-0.049302
-0.310000	0.910000	0.063748	-0.049689
-0.290000	0.910000	0.061149	-0.049876
-0.270000	0.910000	0.058206	-0.049897
-0.250000	0.910000	0.054963	-0.049717
-0.230000	0.910000	0.051442	-0.049126
-0.210000	0.910000	0.047620	-0.047951
-0.190000	0.910000	0.043507	-0.046050
-0.170000	0.910000	0.039147	-0.043286
-0.150000	0.910000	0.034579	-0.039485
-0.130000	0.910000	0.029859	-0.034657
-0.110000	0.910000	0.025076	-0.029048
-0.090000	0.910000	0.020318	-0.023101
-0.070000	0.910000	0.015632	-0.017366
-0.050000	0.910000	0.011040	-0.012430
-0.030000	0.910000	0.006559	-0.008808
-0.010000	0.910000	0.002174	-0.006901
0.010000	0.910000	-0.002174	-0.006901
0.030000	0.910000	-0.006559	-0.008808
0.050000	0.910000	-0.011040	-0.012430
0.070000	0.910000	-0.015632	-0.017366
0.090000	0.910000	-0.020318	-0.023101
0.110000	0.910000	-0.025076	-0.029048
0.130000	0.910000	-0.029859	-0.034657
0.150000	0.910000	-0.034579	-0.039485
0.170000	0.910000	-0.039147	-0.043286
0.190000	0.910000	-0.043507	-0.046050
0.210000	0.910000	-0.047620	-0.047951
0.230000	0.910000	-0.051442	-0.049126
0.250000	0.910000	-0.054963	-0.049717
0.270000	0.910000	-0.058206	-0.049897
0.290000	0.910000	-0.061149	-0.049876
0.310000	0.910000	-0.063748	-0.049689
0.330000	0.910000	-0.066058	-0.049302
0.350000	0.910000	-0.068088	-0.048956
0.370000	0.910000	-0.069768	-0.048563
0.390000	0.910000	-0.071171	-0.047866
0.410000	0.910000	-0.072230	-0.047742
0.430000	0.910000	-0.072836	-0.047126
0.450000	0.910000	-0.073158	-0.046755
0.470000	0.910000	-0.073204	-0.046246
0.490000	0.910000	-0.072894	-0.045797
0.510000	0.910000	-0.072246	-0.045330
0.530000	0.910000	-0.071270	-0.044872
0.550000	0.910000	-0.069985	-0.044386
0.570000	0.910000	-0.068387	-0.043878
0.590000	0.910000	-0.066470	-0.043370
0.610000	0.910000	-0.064215	-0.042892
0.630000	0.910000	-0.061604	-0.042476
0.650000	0.910000	-0.058627	-0.042128
0.670000	0.910000	-0.055313	-0.041814
0.690000	0.910000	-0.051726	-0.041444
0.710000	0.910000	-0.047959	-0.040879
0.730000	0.910000	-0.044137	-0.039972
0.750000	0.910000	-0.040368	-0.038596
0.770000	0.910000	-0.036734	-0.036683
0.790000	0.910000	-0.033260	-0.034234
0.810000	0.910000	-0.029913	-0.031308
0.830000	0.910000	-0.026662	-0.028033
0.850000	0.910000	-0.023464	-0.024542
0.870000	0.910000	-0.020213	-0.020883
0.890000	0.910000	-0.016784	-0.017063
0.910000	0.910000	-0.013175	-0.013175
0.930000	0.910000	-0.009573	-0.009478
0.950000	0.910000	-0.006265	-0.006339
0.970000	0.910000	-0.003450	-0.004085
0.990000	0.910000	-0.001089	-0.002918

-0.990000	0.930000	0.000602	-0.001493
-0.970000	0.930000	0.001987	-0.002280
-0.950000	0.930000	0.003860	-0.003903
-0.930000	0.930000	0.006375	-0.006375
-0.910000	0.930000	0.009478	-0.009573
-0.890000	0.930000	0.012941	-0.013211
-0.870000	0.930000	0.016496	-0.016928
-0.850000	0.930000	0.019995	-0.020425
-0.830000	0.930000	0.023481	-0.023544
-0.810000	0.930000	0.027092	-0.026217
-0.790000	0.930000	0.030924	-0.028385
-0.770000	0.930000	0.034974	-0.029987
-0.750000	0.930000	0.039174	-0.031036
-0.730000	0.930000	0.043411	-0.031638
-0.710000	0.930000	0.047552	-0.031960
-0.690000	0.930000	0.051472	-0.032174
-0.670000	0.930000	0.055075	-0.032399
-0.650000	0.930000	0.058315	-0.032690
-0.630000	0.930000	0.061204	-0.033051
-0.610000	0.930000	0.063760	-0.033447
-0.590000	0.930000	0.066005	-0.033845
-0.570000	0.930000	0.067943	-0.034223
-0.550000	0.930000	0.069571	-0.034582
-0.530000	0.930000	0.070879	-0.034934
-0.510000	0.930000	0.071853	-0.035291
-0.490000	0.930000	0.072484	-0.035665
-0.470000	0.930000	0.072769	-0.036045
-0.450000	0.930000	0.072722	-0.036433
-0.430000	0.930000	0.072357	-0.036797
-0.410000	0.930000	0.071624	-0.037219
-0.390000	0.930000	0.070685	-0.037323
-0.370000	0.930000	0.069493	-0.037895
-0.350000	0.930000	0.067811	-0.038105
-0.330000	0.930000	0.065762	-0.038400
-0.310000	0.930000	0.063480	-0.038876
-0.290000	0.930000	0.060919	-0.039075
-0.270000	0.930000	0.058003	-0.039262
-0.250000	0.930000	0.054841	-0.039556
-0.230000	0.930000	0.051480	-0.039698
-0.210000	0.930000	0.047851	-0.039674
-0.190000	0.930000	0.043939	-0.039537
-0.170000	0.930000	0.039816	-0.039314
-0.150000	0.930000	0.035533	-0.038937
-0.130000	0.930000	0.031091	-0.038370
-0.110000	0.930000	0.026505	-0.037645
-0.090000	0.930000	0.021819	-0.036829
-0.070000	0.930000	0.017052	-0.036001
-0.050000	0.930000	0.012211	-0.035258
-0.030000	0.930000	0.007328	-0.034697
-0.010000	0.930000	0.002441	-0.034398
0.010000	0.930000	-0.002441	-0.034398
0.030000	0.930000	-0.007328	-0.034697
0.050000	0.930000	-0.012211	-0.035258
0.070000	0.930000	-0.017052	-0.036001
0.090000	0.930000	-0.021819	-0.036829
0.110000	0.930000	-0.026505	-0.037645
0.130000	0.930000	-0.031091	-0.038370
0.150000	0.930000	-0.035533	-0.038937
0.170000	0.930000	-0.039816	-0.039314
0.190000	0.930000	-0.043939	-0.039537
0.210000	0.930000	-0.047851	-0.039674
0.230000	0.930000	-0.051480	-0.039698
0.250000	0.930000	-0.054841	-0.039556
0.270000	0.930000	-0.058003	-0.039262
0.290000	0.930000	-0.060919	-0.039075
0.310000	0.930000	-0.063480	-0.038876
0.330000	0.930000	-0.065762	-0.038400
0.350000	0.930000	-0.067811	-0.038105
0.370000	0.930000	-0.069493	-0.037895
0.390000	0.930000	-0.070685	-0.037323
0.410000	0.930000	-0.071624	-0.037219
0.430000	0.930000	-0.072357	-0.036797
0.450000	0.930000	-0.072722	-0.036433
0.470000	0.930000	-0.072769	-0.036045
0.490000	0.930000	-0.072484	-0.035665
0.510000	0.930000	-0.071853	-0.035291
0.530000	0.930000	-0.070879	-0.034934
0.550000	0.930000	-0.069571	-0.034582
0.570000	0.930000	-0.067943	-0.034223
0.590000	0.930000	-0.066005	-0.033845
0.610000	0.930000	-0.063760	-0.033447
0.630000	0.930000	-0.061204	-0.033051
0.650000	0.930000	-0.058315	-0.032690
0.670000	0.930000	-0.055075	-0.032399
0.690000	0.930000	-0.051472	-0.032174
0.710000	0.930000	-0.047552	-0.031960
0.730000	0.930000	-0.043411	-0.031638
0.750000	0.930000	-0.039174	-0.031036
0.770000	0.930000	-0.034974	-0.029987
0.790000	0.930000	-0.030924	-0.028385
0.810000	0.930000	-0.027092	-0.026217
0.830000	0.930000	-0.023481	-0.023544
0.850000	0.930000	-0.019995	-0.020425
0.870000	0.930000	-0.016496	-0.016928
0.890000	0.930000	-0.012941	-0.013211
0.910000	0.930000	-0.009478	-0.009573
0.930000	0.930000	-0.006375	-0.006375
0.950000	0.930000	-0.003860	-0.003903
0.970000	0.930000	-0.001987	-0.002280
0.990000	0.930000	-0.000602	-0.001493

-0.990000	0.950000	0.000302	-0.000696
-0.970000	0.950000	0.001040	-0.001156
-0.950000	0.950000	0.002170	-0.002170
-0.930000	0.950000	0.003903	-0.003860
-0.910000	0.950000	0.006339	-0.006265
-0.890000	0.950000	0.009429	-0.009253
-0.870000	0.950000	0.012999	-0.012500
-0.850000	0.950000	0.016849	-0.015589
-0.830000	0.950000	0.020871	-0.018175
-0.810000	0.950000	0.025073	-0.020096
-0.790000	0.950000	0.029492	-0.021365
-0.770000	0.950000	0.034086	-0.022099
-0.750000	0.950000	0.038720	-0.022455
-0.730000	0.950000	0.043216	-0.022610
-0.710000	0.950000	0.047427	-0.022713
-0.690000	0.950000	0.051290	-0.022869
-0.670000	0.950000	0.054801	-0.023107
-0.650000	0.950000	0.057979	-0.023390
-0.630000	0.950000	0.060851	-0.023678
-0.610000	0.950000	0.063426	-0.023946
-0.590000	0.950000	0.065699	-0.024197
-0.570000	0.950000	0.067655	-0.024447
-0.550000	0.950000	0.069279	-0.024704
-0.530000	0.950000	0.070566	-0.024975
-0.510000	0.950000	0.071521	-0.025249
-0.490000	0.950000	0.072146	-0.025524
-0.470000	0.950000	0.072442	-0.025792
-0.450000	0.950000	0.072412	-0.026055
-0.430000	0.950000	0.072055	-0.026312
-0.410000	0.950000	0.071362	-0.026572
-0.390000	0.950000	0.070360	-0.026784
-0.370000	0.950000	0.069005	-0.027116
-0.350000	0.950000	0.067353	-0.027245
-0.330000	0.950000	0.065495	-0.027488
-0.310000	0.950000	0.063318	-0.027903
-0.290000	0.950000	0.060741	-0.027920
-0.270000	0.950000	0.057801	-0.028027
-0.250000	0.950000	0.054659	-0.028454
-0.230000	0.950000	0.051358	-0.028652
-0.210000	0.950000	0.047777	-0.028663
-0.190000	0.950000	0.043877	-0.028700
-0.170000	0.950000	0.039770	-0.028860
-0.150000	0.950000	0.035539	-0.028966
-0.130000	0.950000	0.031161	-0.028975
-0.110000	0.950000	0.026626	-0.028936
-0.090000	0.950000	0.021971	-0.028875
-0.070000	0.950000	0.017211	-0.028802
-0.050000	0.950000	0.012349	-0.028728
-0.030000	0.950000	0.007418	-0.028671
-0.010000	0.950000	0.002472	-0.028642
0.010000	0.950000	-0.002472	-0.028642
0.030000	0.950000	-0.007418	-0.028671
0.050000	0.950000	-0.012349	-0.028728
0.070000	0.950000	-0.017211	-0.028802
0.090000	0.950000	-0.021971	-0.028875
0.110000	0.950000	-0.026626	-0.028936
0.130000	0.950000	-0.031161	-0.028975
0.150000	0.950000	-0.035539	-0.028966
0.170000	0.950000	-0.039770	-0.028860
0.190000	0.950000	-0.043877	-0.028700
0.210000	0.950000	-0.047777	-0.028663
0.230000	0.950000	-0.051358	-0.028652
0.250000	0.950000	-0.054659	-0.028454
0.270000	0.950000	-0.057801	-0.028027
0.290000	0.950000	-0.060741	-0.027920
0.310000	0.950000	-0.063318	-0.027903
0.330000	0.950000	-0.065495	-0.027488
0.350000	0.950000	-0.067353	-0.027245
0.370000	0.950000	-0.069005	-0.027116
0.390000	0.950000	-0.070360	-0.026784
0.410000	0.950000	-0.071362	-0.026572
0.430000	0.950000	-0.072055	-0.026312
0.450000	0.950000	-0.072412	-0.026055
0.470000	0.950000	-0.072442	-0.025792
0.490000	0.950000	-0.072146	-0.025524
0.510000	0.950000	-0.071521	-0.025249
0.530000	0.950000	-0.070566	-0.024975
0.550000	0.950000	-0.069279	-0.024704
0.570000	0.950000	-0.067655	-0.024447
0.590000	0.950000	-0.065699	-0.024197
0.610000	0.950000	-0.063426	-0.023946
0.630000	0.950000	-0.060851	-0.023678
0.650000	0.950000	-0.057979	-0.023390
0.670000	0.950000	-0.054801	-0.023107
0.690000	0.950000	-0.051290	-0.022869
0.710000	0.950000	-0.047427	-0.022713
0.730000	0.950000	-0.043216	-0.022610
0.750000	0.950000	-0.038720	-0.022455
0.770000	0.950000	-0.034086	-0.022099
0.790000	0.950000	-0.029492	-0.021365
0.810000	0.950000	-0.025073	-0.020096
0.830000	0.950000	-0.020871	-0.018175
0.850000	0.950000	-0.016849	-0.015589
0.870000	0.950000	-0.012999	-0.012500
0.890000	0.950000	-0.009429	-0.009253
0.910000	0.950000	-0.006339	-0.006265
0.930000	0.950000	-0.003903	-0.003860
0.950000	0.950000	-0.002170	-0.002170
0.970000	0.950000	-0.001040	-0.001156
0.990000	0.950000	-0.000302	-0.000696

-0.990000	0.970000	0.000142	-0.000286
-0.970000	0.970000	0.000512	-0.000512
-0.950000	0.970000	0.001156	-0.001040
-0.930000	0.970000	0.002280	-0.001987
-0.910000	0.970000	0.004085	-0.003450
-0.890000	0.970000	0.006707	-0.005408
-0.870000	0.970000	0.010161	-0.007664
-0.850000	0.970000	0.014320	-0.009866
-0.830000	0.970000	0.018975	-0.011642
-0.810000	0.970000	0.023904	-0.012779
-0.790000	0.970000	0.028923	-0.013302
-0.770000	0.970000	0.033886	-0.013428
-0.750000	0.970000	0.038665	-0.013415
-0.730000	0.970000	0.043156	-0.013441
-0.710000	0.970000	0.047296	-0.013555
-0.690000	0.970000	0.051082	-0.013724
-0.670000	0.970000	0.054557	-0.013902
-0.650000	0.970000	0.057747	-0.014064
-0.630000	0.970000	0.060652	-0.014210
-0.610000	0.970000	0.063245	-0.014356
-0.590000	0.970000	0.065508	-0.014507
-0.570000	0.970000	0.067440	-0.014670
-0.550000	0.970000	0.069049	-0.014838
-0.530000	0.970000	0.070339	-0.015006
-0.510000	0.970000	0.071309	-0.015169
-0.490000	0.970000	0.071946	-0.015329
-0.470000	0.970000	0.072243	-0.015485
-0.450000	0.970000	0.072207	-0.015644
-0.430000	0.970000	0.071845	-0.015798
-0.410000	0.970000	0.071157	-0.015954
-0.390000	0.970000	0.070148	-0.016099
-0.370000	0.970000	0.068815	-0.016267
-0.350000	0.970000	0.067173	-0.016393
-0.330000	0.970000	0.065231	-0.016551
-0.310000	0.970000	0.062920	-0.016772
-0.290000	0.970000	0.060352	-0.016735
-0.270000	0.970000	0.057663	-0.016799
-0.250000	0.970000	0.054669	-0.017152
-0.230000	0.970000	0.051341	-0.017331
-0.210000	0.970000	0.047725	-0.017169
-0.190000	0.970000	0.043773	-0.017117
-0.170000	0.970000	0.039658	-0.017419
-0.150000	0.970000	0.035475	-0.017602
-0.130000	0.970000	0.031133	-0.017628
-0.110000	0.970000	0.026609	-0.017637
-0.090000	0.970000	0.021957	-0.017650
-0.070000	0.970000	0.017202	-0.017664
-0.050000	0.970000	0.012344	-0.017673
-0.030000	0.970000	0.007416	-0.017679
-0.010000	0.970000	0.002471	-0.017683
0.010000	0.970000	-0.002471	-0.017683
0.030000	0.970000	-0.007416	-0.017679
0.050000	0.970000	-0.012344	-0.017673
0.070000	0.970000	-0.017202	-0.017664
0.090000	0.970000	-0.021957	-0.017650
0.110000	0.970000	-0.026609	-0.017637
0.130000	0.970000	-0.031133	-0.017628
0.150000	0.970000	-0.035475	-0.017602
0.170000	0.970000	-0.039658	-0.017419
0.190000	0.970000	-0.043773	-0.017117
0.210000	0.970000	-0.047725	-0.017169
0.230000	0.970000	-0.051341	-0.017331
0.250000	0.970000	-0.054669	-0.017152
0.270000	0.970000	-0.057663	-0.016799
0.290000	0.970000	-0.060352	-0.016735
0.310000	0.970000	-0.062920	-0.016772
0.330000	0.970000	-0.065231	-0.016551
0.350000	0.970000	-0.067173	-0.016393
0.370000	0.970000	-0.068815	-0.016267
0.390000	0.970000	-0.070148	-0.016099
0.410000	0.970000	-0.071157	-0.015954
0.430000	0.970000	-0.071845	-0.015798
0.450000	0.970000	-0.072207	-0.015644
0.470000	0.970000	-0.072243	-0.015485
0.490000	0.970000	-0.071946	-0.015329
0.510000	0.970000	-0.071309	-0.015169
0.530000	0.970000	-0.070339	-0.015006
0.550000	0.970000	-0.069049	-0.014838
0.570000	0.970000	-0.067440	-0.014670
0.590000	0.970000	-0.065508	-0.014507
0.610000	0.970000	-0.063245	-0.014356
0.630000	0.970000	-0.060652	-0.014210
0.650000	0.970000	-0.057747	-0.014064
0.670000	0.970000	-0.054557	-0.013902
0.690000	0.970000	-0.051082	-0.013724
0.710000	0.970000	-0.047296	-0.013555
0.730000	0.970000	-0.043156	-0.013441
0.750000	0.970000	-0.038665	-0.013415
0.770000	0.970000	-0.033886	-0.013428
0.790000	0.970000	-0.028923	-0.013302
0.810000	0.970000	-0.023904	-0.012779
0.830000	0.970000	-0.018975	-0.011642
0.850000	0.970000	-0.014320	-0.009866
0.870000	0.970000	-0.010161	-0.007664
0.890000	0.970000	-0.006707	-0.005408
0.910000	0.970000	-0.004085	-0.003450
0.930000	0.970000	-0.002280	-0.001987
0.950000	0.970000	-0.001156	-0.001040
0.970000	0.970000	-0.000512	-0.000512
0.990000	0.970000	-0.000142	-0.000286

-0.990000	0.990000	0.000075	-0.000075
-0.970000	0.990000	0.000286	-0.000142
-0.950000	0.990000	0.000696	-0.000302
-0.930000	0.990000	0.001493	-0.000602
-0.910000	0.990000	0.002918	-0.001089
-0.890000	0.990000	0.005215	-0.001769
-0.870000	0.990000	0.008542	-0.002581
-0.850000	0.990000	0.012871	-0.003388
-0.830000	0.990000	0.017959	-0.004031
-0.810000	0.990000	0.023414	-0.004405
-0.790000	0.990000	0.028843	-0.004520
-0.770000	0.990000	0.033974	-0.004485
-0.750000	0.990000	0.038708	-0.004433
-0.730000	0.990000	0.043078	-0.004442
-0.710000	0.990000	0.047146	-0.004511
-0.690000	0.990000	0.050945	-0.004592
-0.670000	0.990000	0.054463	-0.004649
-0.650000	0.990000	0.057674	-0.004686
-0.630000	0.990000	0.060562	-0.004724
-0.610000	0.990000	0.063131	-0.004777
-0.590000	0.990000	0.065387	-0.004838
-0.570000	0.990000	0.067327	-0.004899
-0.550000	0.990000	0.068946	-0.004952
-0.530000	0.990000	0.070239	-0.005002
-0.510000	0.990000	0.071202	-0.005054
-0.490000	0.990000	0.071834	-0.005111
-0.470000	0.990000	0.072132	-0.005168
-0.450000	0.990000	0.072103	-0.005224
-0.430000	0.990000	0.071749	-0.005273
-0.410000	0.990000	0.071065	-0.005322
-0.390000	0.990000	0.070052	-0.005367
-0.370000	0.990000	0.068715	-0.005419
-0.350000	0.990000	0.067074	-0.005468
-0.330000	0.990000	0.065121	-0.005520
-0.310000	0.990000	0.062849	-0.005580
-0.290000	0.990000	0.060305	-0.005592
-0.270000	0.990000	0.057521	-0.005628
-0.250000	0.990000	0.054420	-0.005735
-0.230000	0.990000	0.050946	-0.005824
-0.210000	0.990000	0.047350	-0.005690
-0.190000	0.990000	0.043787	-0.005627
-0.170000	0.990000	0.039938	-0.005812
-0.150000	0.990000	0.035668	-0.005910
-0.130000	0.990000	0.031190	-0.005909
-0.110000	0.990000	0.026611	-0.005907
-0.090000	0.990000	0.021945	-0.005912
-0.070000	0.990000	0.017190	-0.005919
-0.050000	0.990000	0.012335	-0.005924
-0.030000	0.990000	0.007410	-0.005929
-0.010000	0.990000	0.002469	-0.005931
0.010000	0.990000	-0.002469	-0.005931
0.030000	0.990000	-0.007410	-0.005929
0.050000	0.990000	-0.012335	-0.005924
0.070000	0.990000	-0.017190	-0.005919
0.090000	0.990000	-0.021945	-0.005912
0.110000	0.990000	-0.026611	-0.005907
0.130000	0.990000	-0.031190	-0.005909
0.150000	0.990000	-0.035668	-0.005910
0.170000	0.990000	-0.039938	-0.005812
0.190000	0.990000	-0.043787	-0.005627
0.210000	0.990000	-0.047350	-0.005690
0.230000	0.990000	-0.050946	-0.005824
0.250000	0.990000	-0.054420	-0.005735
0.270000	0.990000	-0.057521	-0.005628
0.290000	0.990000	-0.060305	-0.005592
0.310000	0.990000	-0.062849	-0.005580
0.330000	0.990000	-0.065121	-0.005520
0.350000	0.990000	-0.067074	-0.005468
0.370000	0.990000	-0.068715	-0.005419
0.390000	0.990000	-0.070052	-0.005367
0.410000	0.990000	-0.071065	-0.005322
0.430000	0.990000	-0.071749	-0.005273
0.450000	0.990000	-0.072103	-0.005224
0.470000	0.990000	-0.072132	-0.005168
0.490000	0.990000	-0.071834	-0.005111
0.510000	0.990000	-0.071202	-0.005054
0.530000	0.990000	-0.070239	-0.005002
0.550000	0.990000	-0.068946	-0.004952
0.570000	0.990000	-0.067327	-0.004899
0.590000	0.990000	-0.065387	-0.004838
0.610000	0.990000	-0.063131	-0.004777
0.630000	0.990000	-0.060562	-0.004724
0.650000	0.990000	-0.057674	-0.004686
0.670000	0.990000	-0.054463	-0.004649
0.690000	0.990000	-0.050945	-0.004592
0.710000	0.990000	-0.047146	-0.004511
0.730000	0.990000	-0.043078	-0.004442
0.750000	0.990000	-0.038708	-0.004433
0.770000	0.990000	-0.033974	-0.004485
0.790000	0.990000	-0.028843	-0.004520
0.810000	0.990000	-0.023414	-0.004405
0.830000	0.990000	-0.017959	-0.004031
0.850000	0.990000	-0.012871	-0.003388
0.870000	0.990000	-0.008542	-0.002581
0.890000	0.990000	-0.005215	-0.001769
0.910000	0.990000	-0.002918	-0.001089
0.930000	0.990000	-0.001493	-0.000602
0.950000	0.990000	-0.000696	-0.000302
0.970000	0.990000	-0.000286	-0.000142
0.990000	0.990000	-0.000075	-0.000075



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps1_T0.3RHO.dat <==
-0.990000	-0.990000	0.983972191465583234659675
-0.970000	-0.990000	0.981672863723264899071808
-0.950000	-0.990000	0.977497042527060933103655
-0.930000	-0.990000	0.972119582358846323622004
-0.910000	-0.990000	0.966204624421401647715868
-0.890000	-0.990000	0.960212083064269750209974
-0.870000	-0.990000	0.954345648956484438052428
-0.850000	-0.990000	0.948633240581413739178629
-0.830000	-0.990000	0.943047645972693859839353
-0.810000	-0.990000	0.937578501250648232989704
-0.790000	-0.990000	0.932241629385256342921195
-0.770000	-0.990000	0.927058191816322985090437
-0.750000	-0.990000	0.922032882509442930363264
-0.730000	-0.990000	0.917157587609605862155604
-0.710000	-0.990000	0.912430883720782515133862
-0.690000	-0.990000	0.907855785093122813478317
-0.670000	-0.990000	0.903434791395576697325964
-0.650000	-0.990000	0.899171361755709552809890
-0.630000	-0.990000	0.895062358129310786658550
-0.610000	-0.990000	0.891108377209428481613429
-0.590000	-0.990000	0.887310718586874380697793
-0.570000	-0.990000	0.883670571145039440708047
-0.550000	-0.990000	0.880192309628426095002851
-0.530000	-0.990000	0.876872164590934866090777
-0.510000	-0.990000	0.873708953182006364812651
-0.490000	-0.990000	0.870699647812080423925352
-0.470000	-0.990000	0.867851993822854717031134
-0.450000	-0.990000	0.865163038923214999798006
-0.430000	-0.990000	0.862635380320543654342202
-0.410000	-0.990000	0.860267170095995070688843
-0.390000	-0.990000	0.858066508483502410342680
-0.370000	-0.990000	0.856046076027222713200615
-0.350000	-0.990000	0.854236238074898679428770
-0.330000	-0.990000	0.852692611308947578940831
-0.310000	-0.990000	0.851514717292074063692553
-0.290000	-0.990000	0.850884835110447435013725
-0.270000	-0.990000	0.851084950324518474396029
-0.250000	-0.990000	0.852545650741644012171605
-0.230000	-0.990000	0.855813511413626049062486
-0.210000	-0.990000	0.861458175931310021766762
-0.190000	-0.990000	0.869880402050062118135543
-0.170000	-0.990000	0.881114352877707673883378
-0.150000	-0.990000	0.894795122929547659396121
-0.130000	-0.990000	0.910143092570704359545175
-0.110000	-0.990000	0.926074008598180675733147
-0.090000	-0.990000	0.941410576155177092338988
-0.070000	-0.990000	0.955059803929815265277625
-0.050000	-0.990000	0.966104896855849548664708
-0.030000	-0.990000	0.973858207083969529271883
-0.010000	-0.990000	0.977860184390036413226710
0.010000	-0.990000	0.977860184390036413226710
0.030000	-0.990000	0.973858207083969640294185
0.050000	-0.990000	0.966104896855849659687010
0.070000	-0.990000	0.955059803929815376299928
0.090000	-0.990000	0.941410576155177314383593
0.110000	-0.990000	0.926074008598180564710844
0.130000	-0.990000	0.910143092570704248522873
0.150000	-0.990000	0.894795122929547326329214
0.170000	-0.990000	0.881114352877707340816471
0.190000	-0.990000	0.869880402050061896090938
0.210000	-0.990000	0.861458175931309688699855
0.230000	-0.990000	0.855813511413626049062486
0.250000	-0.990000	0.852545650741644123193907
0.270000	-0.990000	0.851084950324518807462937
0.290000	-0.990000	0.850884835110447546036028
0.310000	-0.990000	0.851514717292074285737158
0.330000	-0.990000	0.852692611308947578940831
0.350000	-0.990000	0.854236238074898790451073
0.370000	-0.990000	0.856046076027222935245220
0.390000	-0.990000	0.858066508483502299320378
0.410000	-0.990000	0.860267170095994959666541
0.430000	-0.990000	0.862635380320543654342202
0.450000	-0.990000	0.865163038923214999798006
0.470000	-0.990000	0.867851993822854717031134
0.490000	-0.990000	0.870699647812080423925352
0.510000	-0.990000	0.873708953182006475834953
0.530000	-0.990000	0.876872164590934977113079
0.550000	-0.990000	0.880192309628426095002851
0.570000	-0.990000	0.883670571145039329685744
0.590000	-0.990000	0.887310718586874269675491
0.610000	-0.990000	0.891108377209428592635732
0.630000	-0.990000	0.895062358129310897680853
0.650000	-0.990000	0.899171361755709663832192
0.670000	-0.990000	0.903434791395576808348267
0.690000	-0.990000	0.907855785093122813478317
0.710000	-0.990000	0.912430883720782293089258
0.730000	-0.990000	0.917157587609605862155604
0.750000	-0.990000	0.922032882509442597296356
0.770000	-0.990000	0.927058191816322763045832
0.790000	-0.990000	0.932241629385256342921195
0.810000	-0.990000	0.937578501250648121967401
0.830000	-0.990000	0.943047645972693970861656
0.850000	-0.990000	0.948633240581413739178629
0.870000	-0.990000	0.954345648956484438052428
0.890000	-0.990000	0.960212083064269861232276
0.910000	-0.990000	0.966204624421401647715868
0.930000	-0.990000	0.972119582358846656688911
0.950000	-0.990000	0.977497042527060933103655
0.970000	-0.990000	0.981672863723265010094110
0.990000	-0.990000	0.983972191465583234659675

-0.990000	-0.970000	0.981672863723264899071808
-0.970000	-0.970000	0.979788187746831518154522
-0.950000	-0.970000	0.976283563725134362343283
-0.930000	-0.970000	0.971596753259339696029429
-0.910000	-0.970000	0.966182179635735716161093
-0.890000	-0.970000	0.960414114949658892506079
-0.870000	-0.970000	0.954560312457760740123547
-0.850000	-0.970000	0.948790277407129178932621
-0.830000	-0.970000	0.943182017527201432827155
-0.810000	-0.970000	0.937739090482398895964877
-0.790000	-0.970000	0.932436685725437031102558
-0.770000	-0.970000	0.927263726200204252414494
-0.750000	-0.970000	0.922229079930579120905065
-0.730000	-0.970000	0.917349020486481814273816
-0.710000	-0.970000	0.912630575911917429898779
-0.690000	-0.970000	0.908065591702278518404512
-0.670000	-0.970000	0.903648888203646860617368
-0.650000	-0.970000	0.899383912252800343800629
-0.630000	-0.970000	0.895275557281492995187477
-0.610000	-0.970000	0.891327953131766492766985
-0.590000	-0.970000	0.887538080814626928471966
-0.570000	-0.970000	0.883904877820892109774320
-0.550000	-0.970000	0.880429503914944677767096
-0.530000	-0.970000	0.877113209892318890226193
-0.510000	-0.970000	0.873954624139580027453178
-0.490000	-0.970000	0.870954508558443363241963
-0.470000	-0.970000	0.868117657023594113674392
-0.450000	-0.970000	0.865446459853907779091742
-0.430000	-0.970000	0.862948828583351090770748
-0.410000	-0.970000	0.860643422221678444650195
-0.390000	-0.970000	0.858579407189696164337533
-0.370000	-0.970000	0.856854457436775462930711
-0.350000	-0.970000	0.855671730045028833266940
-0.330000	-0.970000	0.855410405701162668279380
-0.310000	-0.970000	0.856755566619956443474848
-0.290000	-0.970000	0.860872464248007118747807
-0.270000	-0.970000	0.869279494880463077244315
-0.250000	-0.970000	0.883310692442035638727305
-0.230000	-0.970000	0.903473010159194456214493
-0.210000	-0.970000	0.928943616639624325515001
-0.190000	-0.970000	0.957708899913476519039079
-0.170000	-0.970000	0.987273615070289434214601
-0.150000	-0.970000	1.015396301155645497615865
-0.130000	-0.970000	1.040499702978981533263436
-0.110000	-0.970000	1.061736234978171600218388
-0.090000	-0.970000	1.078868203837247463638960
-0.070000	-0.970000	1.092032192696511527785219
-0.050000	-0.970000	1.101521655877276684165622
-0.030000	-0.970000	1.107650015754934935685583
-0.010000	-0.970000	1.110654725980876333935043
0.010000	-0.970000	1.110654725980876333935043
0.030000	-0.970000	1.107650015754934713640978
0.050000	-0.970000	1.101521655877276462121017
0.070000	-0.970000	1.092032192696511971874429
0.090000	-0.970000	1.078868203837247685683565
0.110000	-0.970000	1.061736234978171822262993
0.130000	-0.970000	1.040499702978981311218831
0.150000	-0.970000	1.015396301155645497615865
0.170000	-0.970000	0.987273615070289323192299
0.190000	-0.970000	0.957708899913476852105987
0.210000	-0.970000	0.928943616639624436537304
0.230000	-0.970000	0.903473010159194345192191
0.250000	-0.970000	0.883310692442035527705002
0.270000	-0.970000	0.869279494880463077244315
0.290000	-0.970000	0.860872464248007118747807
0.310000	-0.970000	0.856755566619956443474848
0.330000	-0.970000	0.855410405701162446234775
0.350000	-0.970000	0.855671730045028833266940
0.370000	-0.970000	0.856854457436775795997619
0.390000	-0.970000	0.858579407189696164337533
0.410000	-0.970000	0.860643422221678666694800
0.430000	-0.970000	0.862948828583351312815353
0.450000	-0.970000	0.865446459853908001136347
0.470000	-0.970000	0.868117657023594335718997
0.490000	-0.970000	0.870954508558443474264266
0.510000	-0.970000	0.873954624139579916430876
0.530000	-0.970000	0.877113209892318779203890
0.550000	-0.970000	0.880429503914944677767096
0.570000	-0.970000	0.883904877820892109774320
0.590000	-0.970000	0.887538080814626817449664
0.610000	-0.970000	0.891327953131766492766985
0.630000	-0.970000	0.895275557281493217232082
0.650000	-0.970000	0.899383912252800454822932
0.670000	-0.970000	0.903648888203646860617368
0.690000	-0.970000	0.908065591702278629426814
0.710000	-0.970000	0.912630575911917762965686
0.730000	-0.970000	0.917349020486481703251513
0.750000	-0.970000	0.922229079930579231927368
0.770000	-0.970000	0.927263726200204252414494
0.790000	-0.970000	0.932436685725437253147163
0.810000	-0.970000	0.937739090482399229031785
0.830000	-0.970000	0.943182017527201432827155
0.850000	-0.970000	0.948790277407129067910319
0.870000	-0.970000	0.954560312457760962168152
0.890000	-0.970000	0.960414114949658670461474
0.910000	-0.970000	0.966182179635735716161093
0.930000	-0.970000	0.971596753259339918074033
0.950000	-0.970000	0.976283563725134473365586
0.970000	-0.970000	0.979788187746831518154522
0.990000	-0.970000	0.981672863723264899071808

-0.990000	-0.950000	0.977497042527060822081353
-0.970000	-0.950000	0.976283563725134362343283
-0.950000	-0.950000	0.973867194989441742336567
-0.930000	-0.950000	0.970321615766519651735678
-0.910000	-0.950000	0.965798950678973144867712
-0.890000	-0.950000	0.960550611966149658904612
-0.870000	-0.950000	0.954900895060400212166485
-0.850000	-0.950000	0.949157483584326611136817
-0.830000	-0.950000	0.943517668262612740903705
-0.810000	-0.950000	0.938052552481143497864480
-0.790000	-0.950000	0.932760619529442336350655
-0.770000	-0.950000	0.927617743573964426140321
-0.750000	-0.950000	0.922606519821255743885047
-0.730000	-0.950000	0.917732382719217087974073
-0.710000	-0.950000	0.913009003156013965174509
-0.690000	-0.950000	0.908444399142665504065519
-0.670000	-0.950000	0.904041675021726609529082
-0.650000	-0.950000	0.899793363295860570971740
-0.630000	-0.950000	0.895695314938140363381081
-0.610000	-0.950000	0.891750729573499434366113
-0.590000	-0.950000	0.887963739614150315837549
-0.570000	-0.950000	0.884340587700594982223379
-0.550000	-0.950000	0.880880359998807871413362
-0.530000	-0.950000	0.877581255355994960254407
-0.510000	-0.950000	0.874437341392343525647846
-0.490000	-0.950000	0.871455503216264304455763
-0.470000	-0.950000	0.868652051029428218242856
-0.450000	-0.950000	0.866057565801622741830101
-0.430000	-0.950000	0.863737630282155888217233
-0.410000	-0.950000	0.861843634201038377717907
-0.390000	-0.950000	0.860716048858877535998602
-0.370000	-0.950000	0.861078643431490875492784
-0.350000	-0.950000	0.864368340715975791432868
-0.330000	-0.950000	0.873181264561023628978376
-0.310000	-0.950000	0.890796806803106688832372
-0.290000	-0.950000	0.919320189364781215068945
-0.270000	-0.950000	0.957679973692031949461523
-0.250000	-0.950000	1.001522159952364710022721
-0.230000	-0.950000	1.045241048097212743783757
-0.210000	-0.950000	1.084084104647327073678298
-0.190000	-0.950000	1.115652260448369181844441
-0.170000	-0.950000	1.139644993743574197253565
-0.150000	-0.950000	1.156980724970401608331372
-0.130000	-0.950000	1.169041473915762407997931
-0.110000	-0.950000	1.177184113436376300398933
-0.090000	-0.950000	1.182538155727839823683212
-0.070000	-0.950000	1.185961762276499520396555
-0.050000	-0.950000	1.188066296422859213777201
-0.030000	-0.950000	1.189265099448835405482328
-0.010000	-0.950000	1.189807569478229964943239
0.010000	-0.950000	1.189807569478229964943239
0.030000	-0.950000	1.189265099448835183437723
0.050000	-0.950000	1.188066296422859213777201
0.070000	-0.950000	1.185961762276499742441160
0.090000	-0.950000	1.182538155727840045727817
0.110000	-0.950000	1.177184113436376522443538
0.130000	-0.950000	1.169041473915762407997931
0.150000	-0.950000	1.156980724970401608331372
0.170000	-0.950000	1.139644993743574197253565
0.190000	-0.950000	1.115652260448369181844441
0.210000	-0.950000	1.084084104647327073678298
0.230000	-0.950000	1.045241048097212521739152
0.250000	-0.950000	1.001522159952364265933511
0.270000	-0.950000	0.957679973692031616394615
0.290000	-0.950000	0.919320189364781104046642
0.310000	-0.950000	0.890796806803106688832372
0.330000	-0.950000	0.873181264561023740000678
0.350000	-0.950000	0.864368340715976013477473
0.370000	-0.950000	0.861078643431491097537389
0.390000	-0.950000	0.860716048858877535998602
0.410000	-0.950000	0.861843634201038488740210
0.430000	-0.950000	0.863737630282155666172628
0.450000	-0.950000	0.866057565801622630807799
0.470000	-0.950000	0.868652051029428218242856
0.490000	-0.950000	0.871455503216264415478065
0.510000	-0.950000	0.874437341392343414625543
0.530000	-0.950000	0.877581255355994849232104
0.550000	-0.950000	0.880880359998807871413362
0.570000	-0.950000	0.884340587700595093245681
0.590000	-0.950000	0.887963739614150204815246
0.610000	-0.950000	0.891750729573499101299205
0.630000	-0.950000	0.895695314938140141336476
0.650000	-0.950000	0.899793363295860681994043
0.670000	-0.950000	0.904041675021726609529082
0.690000	-0.950000	0.908444399142665504065519
0.710000	-0.950000	0.913009003156013965174509
0.730000	-0.950000	0.917732382719217198996375
0.750000	-0.950000	0.922606519821255854907349
0.770000	-0.950000	0.927617743573964426140321
0.790000	-0.950000	0.932760619529442447372958
0.810000	-0.950000	0.938052552481143719909085
0.830000	-0.950000	0.943517668262612629881403
0.850000	-0.950000	0.949157483584326722159119
0.870000	-0.950000	0.954900895060400323188787
0.890000	-0.950000	0.960550611966149658904612
0.910000	-0.950000	0.965798950678973255890014
0.930000	-0.950000	0.970321615766519762757980
0.950000	-0.950000	0.973867194989441520291962
0.970000	-0.950000	0.976283563725134473365586
0.990000	-0.950000	0.977497042527060711059050

-0.990000	-0.930000	0.972119582358846323622004
-0.970000	-0.930000	0.971596753259339696029429
-0.950000	-0.930000	0.970321615766519651735678
-0.930000	-0.930000	0.968037533293636287545780
-0.910000	-0.930000	0.964635151029192505767185
-0.890000	-0.930000	0.960237495564667864478281
-0.870000	-0.930000	0.955138916098750678784768
-0.850000	-0.930000	0.949667634224913403961921
-0.830000	-0.930000	0.944087854297873452225076
-0.810000	-0.930000	0.938580919774881117234600
-0.790000	-0.930000	0.933246841960307715879708
-0.770000	-0.930000	0.928103064548787548559972
-0.750000	-0.930000	0.923123005676455998802510
-0.730000	-0.930000	0.918284523581250677892740
-0.710000	-0.930000	0.913580132175786263637463
-0.690000	-0.930000	0.909019245600667935569561
-0.670000	-0.930000	0.904617171015819399038094
-0.650000	-0.930000	0.900377472833510328342754
-0.630000	-0.930000	0.896299520299527863187450
-0.610000	-0.930000	0.892378375273113699783778
-0.590000	-0.930000	0.888609960217012884164944
-0.570000	-0.930000	0.884998339279149170977234
-0.550000	-0.930000	0.881549248576893984541414
-0.530000	-0.930000	0.878271646614112611040071
-0.510000	-0.930000	0.875170238143753609350028
-0.490000	-0.930000	0.872272584352266844298640
-0.470000	-0.930000	0.869655034856422926026198
-0.450000	-0.930000	0.867509096545907687492161
-0.430000	-0.930000	0.866301267952032549857222
-0.410000	-0.930000	0.867119663854802658065068
-0.390000	-0.930000	0.872326226608620358682344
-0.370000	-0.930000	0.886496319528904508366907
-0.350000	-0.930000	0.915232312275799264611464
-0.330000	-0.930000	0.960338801791401408536331
-0.310000	-0.930000	1.016315287299991654279552
-0.290000	-0.930000	1.072857588497394765170156
-0.270000	-0.930000	1.120495421005946790060648
-0.250000	-0.930000	1.155304196691536056107452
-0.230000	-0.930000	1.178017753964047953374461
-0.210000	-0.930000	1.191484919751246707164682
-0.190000	-0.930000	1.198740360248908398688172
-0.170000	-0.930000	1.202174813848160717100200
-0.150000	-0.930000	1.203415780104435617303693
-0.130000	-0.930000	1.203483781448132283742325
-0.110000	-0.930000	1.202986151157097394204243
-0.090000	-0.930000	1.202271987188525459444577
-0.070000	-0.930000	1.201539777377654605317048
-0.050000	-0.930000	1.200908239128791077376945
-0.030000	-0.930000	1.200454372394046620442509
-0.010000	-0.930000	1.200219694626973865325681
0.010000	-0.930000	1.200219694626974087370286
0.030000	-0.930000	1.200454372394046842487114
0.050000	-0.930000	1.200908239128791299421550
0.070000	-0.930000	1.201539777377654827361653
0.090000	-0.930000	1.202271987188525459444577
0.110000	-0.930000	1.202986151157097394204243
0.130000	-0.930000	1.203483781448132505786930
0.150000	-0.930000	1.203415780104435839348298
0.170000	-0.930000	1.202174813848160495055595
0.190000	-0.930000	1.198740360248908398688172
0.210000	-0.930000	1.191484919751246707164682
0.230000	-0.930000	1.178017753964047509285251
0.250000	-0.930000	1.155304196691535834062847
0.270000	-0.930000	1.120495421005947012105253
0.290000	-0.930000	1.072857588497394765170156
0.310000	-0.930000	1.016315287299991654279552
0.330000	-0.930000	0.960338801791401630580935
0.350000	-0.930000	0.915232312275799597678372
0.370000	-0.930000	0.886496319528904952456116
0.390000	-0.930000	0.872326226608620469704647
0.410000	-0.930000	0.867119663854802547042766
0.430000	-0.930000	0.866301267952032438834920
0.450000	-0.930000	0.867509096545907798514463
0.470000	-0.930000	0.869655034856422926026198
0.490000	-0.930000	0.872272584352266844298640
0.510000	-0.930000	0.875170238143753609350028
0.530000	-0.930000	0.878271646614112500017768
0.550000	-0.930000	0.881549248576893873519111
0.570000	-0.930000	0.884998339279149281999537
0.590000	-0.930000	0.888609960217012884164944
0.610000	-0.930000	0.892378375273113699783778
0.630000	-0.930000	0.896299520299527641142845
0.650000	-0.930000	0.900377472833510439365057
0.670000	-0.930000	0.904617171015819288015791
0.690000	-0.930000	0.909019245600667824547259
0.710000	-0.930000	0.913580132175786374659765
0.730000	-0.930000	0.918284523581250788915042
0.750000	-0.930000	0.923123005676456220847115
0.770000	-0.930000	0.928103064548787659582274
0.790000	-0.930000	0.933246841960307715879708
0.810000	-0.930000	0.938580919774881117234600
0.830000	-0.930000	0.944087854297873341202774
0.850000	-0.930000	0.949667634224913403961921
0.870000	-0.930000	0.955138916098750678784768
0.890000	-0.930000	0.960237495564667864478281
0.910000	-0.930000	0.964635151029192394744882
0.930000	-0.930000	0.968037533293636176523478
0.950000	-0.930000	0.970321615766519540713375
0.970000	-0.930000	0.971596753259339807051731
0.990000	-0.930000	0.972119582358846434644306

-0.990000	-0.910000	0.966204624421401647715868
-0.970000	-0.910000	0.966182179635735716161093
-0.950000	-0.910000	0.965798950678973144867712
-0.930000	-0.910000	0.964635151029192505767185
-0.910000	-0.910000	0.962419769332398145067486
-0.890000	-0.910000	0.959125537937098315843798
-0.870000	-0.910000	0.954912870833565796679920
-0.850000	-0.910000	0.950030802901246196334739
-0.830000	-0.910000	0.944754131635114680065612
-0.810000	-0.910000	0.939342516773894575798920
-0.790000	-0.910000	0.933988739930256550714205
-0.770000	-0.910000	0.928793421826538678764962
-0.750000	-0.910000	0.923790507960528750608376
-0.730000	-0.910000	0.918972337420490892334612
-0.710000	-0.910000	0.914309845861172032499553
-0.690000	-0.910000	0.909786126441896936256626
-0.670000	-0.910000	0.905403062947827463879946
-0.650000	-0.910000	0.901170145694015212178840
-0.630000	-0.910000	0.897098887591779137196113
-0.610000	-0.910000	0.893193668340387270099257
-0.590000	-0.910000	0.889453201449359687202900
-0.570000	-0.910000	0.885877727505840151245309
-0.550000	-0.910000	0.882471476144702671184916
-0.530000	-0.910000	0.879259656881490658797418
-0.510000	-0.910000	0.876307653288128873825258
-0.490000	-0.910000	0.873810693741605581941201
-0.470000	-0.910000	0.872285050194618882812847
-0.450000	-0.910000	0.873033933120222260804155
-0.430000	-0.910000	0.879180730603520754762314
-0.410000	-0.910000	0.897292225311128177622777
-0.390000	-0.910000	0.935892935634672573641524
-0.370000	-0.910000	0.995878696857440459666577
-0.350000	-0.910000	1.065419669006621550266800
-0.330000	-0.910000	1.126760757191820561118334
-0.310000	-0.910000	1.169685038283645894807705
-0.290000	-0.910000	1.194392466627091309305797
-0.270000	-0.910000	1.206130303780773127542147
-0.250000	-0.910000	1.210387948110794198441909
-0.230000	-0.910000	1.210978008264627980850037
-0.210000	-0.910000	1.210053641533680224284808
-0.190000	-0.910000	1.208651803724805073869675
-0.170000	-0.910000	1.207218874320511003972456
-0.150000	-0.910000	1.205922278137619318982843
-0.130000	-0.910000	1.204807265493547552281939
-0.110000	-0.910000	1.203875929862039173556809
-0.090000	-0.910000	1.203115897017336788366038
-0.070000	-0.910000	1.202510568845705840601568
-0.050000	-0.910000	1.202053284689891476944013
-0.030000	-0.910000	1.201750633833264858552070
-0.010000	-0.910000	1.201601046523227855900018
0.010000	-0.910000	1.201601046523227855900018
0.030000	-0.910000	1.201750633833265080596675
0.050000	-0.910000	1.202053284689891698988617
0.070000	-0.910000	1.202510568845706062646173
0.090000	-0.910000	1.203115897017337010410643
0.110000	-0.910000	1.203875929862039173556809
0.130000	-0.910000	1.204807265493547552281939
0.150000	-0.910000	1.205922278137619318982843
0.170000	-0.910000	1.207218874320510781927851
0.190000	-0.910000	1.208651803724805073869675
0.210000	-0.910000	1.210053641533680224284808
0.230000	-0.910000	1.210978008264627758805432
0.250000	-0.910000	1.210387948110793976397304
0.270000	-0.910000	1.206130303780773127542147
0.290000	-0.910000	1.194392466627091531350402
0.310000	-0.910000	1.169685038283645672763100
0.330000	-0.910000	1.126760757191820783162939
0.350000	-0.910000	1.065419669006621772311405
0.370000	-0.910000	0.995878696857440792733485
0.390000	-0.910000	0.935892935634672795686129
0.410000	-0.910000	0.897292225311128399667382
0.430000	-0.910000	0.879180730603520865784617
0.450000	-0.910000	0.873033933120222593871063
0.470000	-0.910000	0.872285050194618993835149
0.490000	-0.910000	0.873810693741605470918898
0.510000	-0.910000	0.876307653288128651780653
0.530000	-0.910000	0.879259656881490658797418
0.550000	-0.910000	0.882471476144702449140311
0.570000	-0.910000	0.885877727505839818178401
0.590000	-0.910000	0.889453201449359576180598
0.610000	-0.910000	0.893193668340387381121559
0.630000	-0.910000	0.897098887591779359240718
0.650000	-0.910000	0.901170145694015323201143
0.670000	-0.910000	0.905403062947827574902249
0.690000	-0.910000	0.909786126441896936256626
0.710000	-0.910000	0.914309845861172143521856
0.730000	-0.910000	0.918972337420491003356915
0.750000	-0.910000	0.923790507960528750608376
0.770000	-0.910000	0.928793421826538900809567
0.790000	-0.910000	0.933988739930256772758810
0.810000	-0.910000	0.939342516773894464776617
0.830000	-0.910000	0.944754131635114680065612
0.850000	-0.910000	0.950030802901246196334739
0.870000	-0.910000	0.954912870833565907702223
0.890000	-0.910000	0.959125537937098426866100
0.910000	-0.910000	0.962419769332398256089789
0.930000	-0.910000	0.964635151029192394744882
0.950000	-0.910000	0.965798950678973144867712
0.970000	-0.910000	0.966182179635735494116489
0.990000	-0.910000	0.966204624421401536693566

-0.990000	-0.890000	0.960212083064269750209974
-0.970000	-0.890000	0.960414114949658892506079
-0.950000	-0.890000	0.960550611966149658904612
-0.930000	-0.890000	0.960237495564667864478281
-0.910000	-0.890000	0.959125537937098315843798
-0.890000	-0.890000	0.957012860368284701273467
-0.870000	-0.890000	0.953880569239117570567998
-0.850000	-0.890000	0.949866257883302589348773
-0.830000	-0.890000	0.945203717895642503421527
-0.810000	-0.890000	0.940154093618598696302513
-0.790000	-0.890000	0.934947934764861043888118
-0.770000	-0.890000	0.929760865581516271483054
-0.750000	-0.890000	0.924710662360061830256086
-0.730000	-0.890000	0.919851646602141914677020
-0.710000	-0.890000	0.915187032070121087024006
-0.690000	-0.890000	0.910698634327083311745810
-0.670000	-0.890000	0.906365215392138656724796
-0.650000	-0.890000	0.902173938683400344906715
-0.630000	-0.890000	0.898128091393150085330888
-0.610000	-0.890000	0.894238115530930577357083
-0.590000	-0.890000	0.890518027371246190249110
-0.570000	-0.890000	0.886990067296862694234960
-0.550000	-0.890000	0.883704286376638004085748
-0.530000	-0.890000	0.880811692522076694622513
-0.510000	-0.890000	0.878751160450483848052272
-0.490000	-0.890000	0.878778628539650719098120
-0.470000	-0.890000	0.884238981413174807144628
-0.450000	-0.890000	0.902927748596508150669138
-0.430000	-0.890000	0.946996956879275098017956
-0.410000	-0.890000	1.018369600979702971343954
-0.390000	-0.890000	1.098213134403577484476955
-0.370000	-0.890000	1.161047908049276378150694
-0.350000	-0.890000	1.197662744611484697543347
-0.330000	-0.890000	1.213577554711190442660040
-0.310000	-0.890000	1.217900957330042999160469
-0.290000	-0.890000	1.217283414412891451306109
-0.270000	-0.890000	1.215268303250090831113539
-0.250000	-0.890000	1.213352788603113685539370
-0.230000	-0.890000	1.211957820780427574902660
-0.210000	-0.890000	1.211032529480351227491042
-0.190000	-0.890000	1.210403721708308788507225
-0.170000	-0.890000	1.209938914517641794788005
-0.150000	-0.890000	1.209567884966251449796459
-0.130000	-0.890000	1.209263675206917243443172
-0.110000	-0.890000	1.209021016754455724040440
-0.090000	-0.890000	1.208834397796822779369563
-0.070000	-0.890000	1.208693660298638894445844
-0.050000	-0.890000	1.208594857623780161048899
-0.030000	-0.890000	1.208537895732558986594540
-0.010000	-0.890000	1.208511686140577801040763
0.010000	-0.890000	1.208511686140577801040763
0.030000	-0.890000	1.208537895732558986594540
0.050000	-0.890000	1.208594857623780161048899
0.070000	-0.890000	1.208693660298639338535054
0.090000	-0.890000	1.208834397796823001414168
0.110000	-0.890000	1.209021016754455946085045
0.130000	-0.890000	1.209263675206917021398567
0.150000	-0.890000	1.209567884966251671841064
0.170000	-0.890000	1.209938914517641794788005
0.190000	-0.890000	1.210403721708308566462620
0.210000	-0.890000	1.211032529480351005446437
0.230000	-0.890000	1.211957820780427352858055
0.250000	-0.890000	1.213352788603113463494765
0.270000	-0.890000	1.215268303250090831113539
0.290000	-0.890000	1.217283414412891451306109
0.310000	-0.890000	1.217900957330042999160469
0.330000	-0.890000	1.213577554711190442660040
0.350000	-0.890000	1.197662744611484697543347
0.370000	-0.890000	1.161047908049276378150694
0.390000	-0.890000	1.098213134403577484476955
0.410000	-0.890000	1.018369600979702971343954
0.430000	-0.890000	0.946996956879275209040259
0.450000	-0.890000	0.902927748596507928624533
0.470000	-0.890000	0.884238981413174696122326
0.490000	-0.890000	0.878778628539650608075817
0.510000	-0.890000	0.878751160450483626007667
0.530000	-0.890000	0.880811692522076583600210
0.550000	-0.890000	0.883704286376637782041144
0.570000	-0.890000	0.886990067296862583212658
0.590000	-0.890000	0.890518027371246190249110
0.610000	-0.890000	0.894238115530930799401688
0.630000	-0.890000	0.898128091393150418397795
0.650000	-0.890000	0.902173938683400344906715
0.670000	-0.890000	0.906365215392138545702494
0.690000	-0.890000	0.910698634327083533790415
0.710000	-0.890000	0.915187032070121087024006
0.730000	-0.890000	0.919851646602141914677020
0.750000	-0.890000	0.924710662360061941278389
0.770000	-0.890000	0.929760865581516160460751
0.790000	-0.890000	0.934947934764861154910420
0.810000	-0.890000	0.940154093618598807324815
0.830000	-0.890000	0.945203717895642614443830
0.850000	-0.890000	0.949866257883302700371075
0.870000	-0.890000	0.953880569239117570567998
0.890000	-0.890000	0.957012860368284590251164
0.910000	-0.890000	0.959125537937098426866100
0.930000	-0.890000	0.960237495564667864478281
0.950000	-0.890000	0.960550611966149658904612
0.970000	-0.890000	0.960414114949658892506079
0.990000	-0.890000	0.960212083064269861232276

-0.990000	-0.870000	0.954345648956484438052428
-0.970000	-0.870000	0.954560312457760740123547
-0.950000	-0.870000	0.954900895060400212166485
-0.930000	-0.870000	0.955138916098750678784768
-0.910000	-0.870000	0.954912870833565796679920
-0.890000	-0.870000	0.953880569239117570567998
-0.870000	-0.870000	0.951863932634384846132036
-0.850000	-0.870000	0.948876447083981111596529
-0.830000	-0.870000	0.945068558749657672279909
-0.810000	-0.870000	0.940657222267811787830283
-0.790000	-0.870000	0.935865902772425206634921
-0.770000	-0.870000	0.930893436880703140090532
-0.750000	-0.870000	0.925904966789749872546622
-0.730000	-0.870000	0.921020577172508181362787
-0.710000	-0.870000	0.916308629633824089921745
-0.690000	-0.870000	0.911795383788181590389854
-0.670000	-0.870000	0.907476710317264068095255
-0.650000	-0.870000	0.903332858969210561461693
-0.630000	-0.870000	0.899348501756731311118642
-0.610000	-0.870000	0.895521232682236267841347
-0.590000	-0.870000	0.891882610287541899296571
-0.570000	-0.870000	0.888541802208496767079282
-0.550000	-0.870000	0.885828484457105158611512
-0.530000	-0.870000	0.884731876088614144215683
-0.510000	-0.870000	0.888107794538035455467195
-0.490000	-0.870000	0.903510840637970713551397
-0.470000	-0.870000	0.946175247681599551619058
-0.450000	-0.870000	1.023820440032695344712010
-0.430000	-0.870000	1.113552199019780086786113
-0.410000	-0.870000	1.180002258193652231454962
-0.390000	-0.870000	1.213265583164551797423769
-0.370000	-0.870000	1.223989008843344494792404
-0.350000	-0.870000	1.224549571249245349946477
-0.330000	-0.870000	1.222071705623385406980219
-0.310000	-0.870000	1.219507580260579038267110
-0.290000	-0.870000	1.217748625495196579393564
-0.270000	-0.870000	1.216876498163869779745028
-0.250000	-0.870000	1.216662984621306176080680
-0.230000	-0.870000	1.216784166514940368486464
-0.210000	-0.870000	1.216967095391484177113739
-0.190000	-0.870000	1.217078978613268080977150
-0.170000	-0.870000	1.217114849745892790622293
-0.150000	-0.870000	1.217120801954698627866946
-0.130000	-0.870000	1.217140027551609104961017
-0.110000	-0.870000	1.217198630142362070216677
-0.090000	-0.870000	1.217300969995454451577643
-0.070000	-0.870000	1.217435243066169014980460
-0.050000	-0.870000	1.217579942283587568496728
-0.030000	-0.870000	1.217704763694505309956639
-0.010000	-0.870000	1.217773230007620943737834
0.010000	-0.870000	1.217773230007620943737834
0.030000	-0.870000	1.217704763694505309956639
0.050000	-0.870000	1.217579942283587568496728
0.070000	-0.870000	1.217435243066169459069670
0.090000	-0.870000	1.217300969995454895666853
0.110000	-0.870000	1.217198630142362292261282
0.130000	-0.870000	1.217140027551609327005622
0.150000	-0.870000	1.217120801954698849911551
0.170000	-0.870000	1.217114849745892790622293
0.190000	-0.870000	1.217078978613267858932545
0.210000	-0.870000	1.216967095391484177113739
0.230000	-0.870000	1.216784166514940368486464
0.250000	-0.870000	1.216662984621306176080680
0.270000	-0.870000	1.216876498163869779745028
0.290000	-0.870000	1.217748625495196579393564
0.310000	-0.870000	1.219507580260579038267110
0.330000	-0.870000	1.222071705623385406980219
0.350000	-0.870000	1.224549571249245349946477
0.370000	-0.870000	1.223989008843344494792404
0.390000	-0.870000	1.213265583164551131289954
0.410000	-0.870000	1.180002258193652009410357
0.430000	-0.870000	1.113552199019780086786113
0.450000	-0.870000	1.023820440032695344712010
0.470000	-0.870000	0.946175247681599662641361
0.490000	-0.870000	0.903510840637970491506792
0.510000	-0.870000	0.888107794538035566489498
0.530000	-0.870000	0.884731876088614366260288
0.550000	-0.870000	0.885828484457105158611512
0.570000	-0.870000	0.888541802208496878101585
0.590000	-0.870000	0.891882610287541899296571
0.610000	-0.870000	0.895521232682236378863649
0.630000	-0.870000	0.899348501756731311118642
0.650000	-0.870000	0.903332858969210561461693
0.670000	-0.870000	0.907476710317264179117558
0.690000	-0.870000	0.911795383788181701412157
0.710000	-0.870000	0.916308629633824089921745
0.730000	-0.870000	0.921020577172508070340484
0.750000	-0.870000	0.925904966789750094591227
0.770000	-0.870000	0.930893436880703251112834
0.790000	-0.870000	0.935865902772425317657223
0.810000	-0.870000	0.940657222267812009874888
0.830000	-0.870000	0.945068558749657450235304
0.850000	-0.870000	0.948876447083981333641134
0.870000	-0.870000	0.951863932634385068176641
0.890000	-0.870000	0.953880569239117570567998
0.910000	-0.870000	0.954912870833565796679920
0.930000	-0.870000	0.955138916098750567762465
0.950000	-0.870000	0.954900895060400323188787
0.970000	-0.870000	0.954560312457760851145849
0.990000	-0.870000	0.954345648956484327030125

-0.990000	-0.850000	0.948633240581413739178629
-0.970000	-0.850000	0.948790277407129178932621
-0.950000	-0.850000	0.949157483584326611136817
-0.930000	-0.850000	0.949667634224913403961921
-0.910000	-0.850000	0.950030802901246196334739
-0.890000	-0.850000	0.949866257883302589348773
-0.870000	-0.850000	0.948876447083981111596529
-0.850000	-0.850000	0.946934912385404836676628
-0.830000	-0.850000	0.944090643557811914909905
-0.810000	-0.850000	0.940505177770574851692231
-0.790000	-0.850000	0.936370441994131885721231
-0.770000	-0.850000	0.931869486935968827090448
-0.750000	-0.850000	0.927171349743979744673084
-0.730000	-0.850000	0.922420779352545849860689
-0.710000	-0.850000	0.917731227284913186892368
-0.690000	-0.850000	0.913185280065205051691635
-0.670000	-0.850000	0.908829698666933971651360
-0.650000	-0.850000	0.904680271109276401553245
-0.630000	-0.850000	0.900743900762642768498267
-0.610000	-0.850000	0.897053041594632061261905
-0.590000	-0.850000	0.893773725027499410522580
-0.570000	-0.850000	0.891516515444715884619598
-0.550000	-0.850000	0.892269098785083092373327
-0.530000	-0.850000	0.901976585249903983765307
-0.510000	-0.850000	0.935528349917096879728717
-0.490000	-0.850000	1.010802184426101257841424
-0.470000	-0.850000	1.110690053331671478531462
-0.450000	-0.850000	1.187030692895920669371890
-0.430000	-0.850000	1.222403120123120912055015
-0.410000	-0.850000	1.231418756214885057431729
-0.390000	-0.850000	1.230455923603116508147082
-0.370000	-0.850000	1.227558739296253698114469
-0.350000	-0.850000	1.225225502314794434610690
-0.330000	-0.850000	1.223836816567928531540588
-0.310000	-0.850000	1.223251411437840552309808
-0.290000	-0.850000	1.223280234892909712485221
-0.270000	-0.850000	1.223714656945339873672651
-0.250000	-0.850000	1.224296706943192036831647
-0.230000	-0.850000	1.224782317878179149772677
-0.210000	-0.850000	1.225058580180441003548708
-0.190000	-0.850000	1.225175870249547660506551
-0.170000	-0.850000	1.225255385208186220680204
-0.150000	-0.850000	1.225385329188540373124283
-0.130000	-0.850000	1.225597635319995548641714
-0.110000	-0.850000	1.225896306857132245227149
-0.090000	-0.850000	1.226269142685731727837606
-0.070000	-0.850000	1.226685198369064755397062
-0.050000	-0.850000	1.227088958588395506410507
-0.030000	-0.850000	1.227407989754961015194112
-0.010000	-0.850000	1.227576970714232995618431
0.010000	-0.850000	1.227576970714233439707641
0.030000	-0.850000	1.227407989754961015194112
0.050000	-0.850000	1.227088958588395284365902
0.070000	-0.850000	1.226685198369064755397062
0.090000	-0.850000	1.226269142685732171926816
0.110000	-0.850000	1.225896306857132689316359
0.130000	-0.850000	1.225597635319995548641714
0.150000	-0.850000	1.225385329188540595168888
0.170000	-0.850000	1.225255385208186220680204
0.190000	-0.850000	1.225175870249547660506551
0.210000	-0.850000	1.225058580180441225593313
0.230000	-0.850000	1.224782317878179371817282
0.250000	-0.850000	1.224296706943192258876252
0.270000	-0.850000	1.223714656945339873672651
0.290000	-0.850000	1.223280234892909490440616
0.310000	-0.850000	1.223251411437840552309808
0.330000	-0.850000	1.223836816567928531540588
0.350000	-0.850000	1.225225502314794434610690
0.370000	-0.850000	1.227558739296253920159074
0.390000	-0.850000	1.230455923603116286102477
0.410000	-0.850000	1.231418756214885057431729
0.430000	-0.850000	1.222403120123120912055015
0.450000	-0.850000	1.187030692895920447327285
0.470000	-0.850000	1.110690053331671256486857
0.490000	-0.850000	1.010802184426101035796819
0.510000	-0.850000	0.935528349917096657684112
0.530000	-0.850000	0.901976585249904094787610
0.550000	-0.850000	0.892269098785083203395629
0.570000	-0.850000	0.891516515444716106664202
0.590000	-0.850000	0.893773725027499521544883
0.610000	-0.850000	0.897053041594632283306510
0.630000	-0.850000	0.900743900762642768498267
0.650000	-0.850000	0.904680271109276512575548
0.670000	-0.850000	0.908829698666934193695965
0.690000	-0.850000	0.913185280065205384758542
0.710000	-0.850000	0.917731227284913519959275
0.730000	-0.850000	0.922420779352545960882992
0.750000	-0.850000	0.927171349743979855695386
0.770000	-0.850000	0.931869486935968938112751
0.790000	-0.850000	0.936370441994132107765836
0.810000	-0.850000	0.940505177770574851692231
0.830000	-0.850000	0.944090643557811581842998
0.850000	-0.850000	0.946934912385405280765838
0.870000	-0.850000	0.948876447083981333641134
0.890000	-0.850000	0.949866257883302700371075
0.910000	-0.850000	0.950030802901246196334739
0.930000	-0.850000	0.949667634224913292939618
0.950000	-0.850000	0.949157483584326722159119
0.970000	-0.850000	0.948790277407129067910319
0.990000	-0.850000	0.948633240581413739178629

-0.990000	-0.830000	0.943047645972693859839353
-0.970000	-0.830000	0.943182017527201432827155
-0.950000	-0.830000	0.943517668262612740903705
-0.930000	-0.830000	0.944087854297873452225076
-0.910000	-0.830000	0.944754131635114680065612
-0.890000	-0.830000	0.945203717895642503421527
-0.870000	-0.830000	0.945068558749657672279909
-0.850000	-0.830000	0.944090643557811914909905
-0.830000	-0.830000	0.942207887440835611947421
-0.810000	-0.830000	0.939512849541110139917066
-0.790000	-0.830000	0.936163969046082233838035
-0.770000	-0.830000	0.932326113811405843279090
-0.750000	-0.830000	0.928150058743907213631985
-0.730000	-0.830000	0.923768282378309768532176
-0.710000	-0.830000	0.919299282466486400444694
-0.690000	-0.830000	0.914849832457531486618052
-0.670000	-0.830000	0.910511496354398319752477
-0.650000	-0.830000	0.906364737031981393400315
-0.630000	-0.830000	0.902526651442489780130529
-0.610000	-0.830000	0.899316438337867563035388
-0.590000	-0.830000	0.897833529775484362467353
-0.570000	-0.830000	0.901755170031607322655987
-0.550000	-0.830000	0.922087539107045106590022
-0.530000	-0.830000	0.982270788916955628344851
-0.510000	-0.830000	1.086767830048675165244276
-0.490000	-0.830000	1.181231284741294462747874
-0.470000	-0.830000	1.227050848797938575884814
-0.450000	-0.830000	1.238112426881795347100024
-0.430000	-0.830000	1.236866102674158751639766
-0.410000	-0.830000	1.233948363205589204838475
-0.390000	-0.830000	1.232041080488088136135616
-0.370000	-0.830000	1.231114892361580004376265
-0.350000	-0.830000	1.230736434936308132392924
-0.330000	-0.830000	1.230693223979621331309886
-0.310000	-0.830000	1.230971136775819152475719
-0.290000	-0.830000	1.231554870070878937582393
-0.270000	-0.830000	1.232293505888670592796075
-0.250000	-0.830000	1.232940325913768342402932
-0.230000	-0.830000	1.233324699926855450016205
-0.210000	-0.830000	1.233478398606862036501752
-0.190000	-0.830000	1.233577506633366738242330
-0.170000	-0.830000	1.233773996867310041025689
-0.150000	-0.830000	1.234111965725518400560645
-0.130000	-0.830000	1.234574180934276510512859
-0.110000	-0.830000	1.235142617525877284379021
-0.090000	-0.830000	1.235794690827842545743920
-0.070000	-0.830000	1.236479613858630033362829
-0.050000	-0.830000	1.237110769884137706497995
-0.030000	-0.830000	1.237587088364026310927102
-0.010000	-0.830000	1.237831696719856600097387
0.010000	-0.830000	1.237831696719856600097387
0.030000	-0.830000	1.237587088364026310927102
0.050000	-0.830000	1.237110769884137484453390
0.070000	-0.830000	1.236479613858630033362829
0.090000	-0.830000	1.235794690827842101654710
0.110000	-0.830000	1.235142617525877728468231
0.130000	-0.830000	1.234574180934276510512859
0.150000	-0.830000	1.234111965725518622605250
0.170000	-0.830000	1.233773996867309818981084
0.190000	-0.830000	1.233577506633366738242330
0.210000	-0.830000	1.233478398606862258546357
0.230000	-0.830000	1.233324699926855672060810
0.250000	-0.830000	1.232940325913768786492142
0.270000	-0.830000	1.232293505888670592796075
0.290000	-0.830000	1.231554870070878715537788
0.310000	-0.830000	1.230971136775819152475719
0.330000	-0.830000	1.230693223979621331309886
0.350000	-0.830000	1.230736434936307910348319
0.370000	-0.830000	1.231114892361580226420870
0.390000	-0.830000	1.232041080488088136135616
0.410000	-0.830000	1.233948363205589426883080
0.430000	-0.830000	1.236866102674158751639766
0.450000	-0.830000	1.238112426881795125055419
0.470000	-0.830000	1.227050848797938575884814
0.490000	-0.830000	1.181231284741294462747874
0.510000	-0.830000	1.086767830048675387288881
0.530000	-0.830000	0.982270788916955961411759
0.550000	-0.830000	0.922087539107045439656929
0.570000	-0.830000	0.901755170031607655722894
0.590000	-0.830000	0.897833529775484695534260
0.610000	-0.830000	0.899316438337867674057691
0.630000	-0.830000	0.902526651442489780130529
0.650000	-0.830000	0.906364737031981393400315
0.670000	-0.830000	0.910511496354398319752477
0.690000	-0.830000	0.914849832457531486618052
0.710000	-0.830000	0.919299282466486511466996
0.730000	-0.830000	0.923768282378309990576781
0.750000	-0.830000	0.928150058743907324654288
0.770000	-0.830000	0.932326113811405843279090
0.790000	-0.830000	0.936163969046082233838035
0.810000	-0.830000	0.939512849541110028894764
0.830000	-0.830000	0.942207887440835278880513
0.850000	-0.830000	0.944090643557812025932208
0.870000	-0.830000	0.945068558749657561257607
0.890000	-0.830000	0.945203717895642725466132
0.910000	-0.830000	0.944754131635114680065612
0.930000	-0.830000	0.944087854297873341202774
0.950000	-0.830000	0.943517668262612740903705
0.970000	-0.830000	0.943182017527201321804853
0.990000	-0.830000	0.943047645972693859839353

-0.990000	-0.810000	0.937578501250648232989704
-0.970000	-0.810000	0.937739090482398895964877
-0.950000	-0.810000	0.938052552481143497864480
-0.930000	-0.810000	0.938580919774881006212297
-0.910000	-0.810000	0.939342516773894464776617
-0.890000	-0.810000	0.940154093618598696302513
-0.870000	-0.810000	0.940657222267811787830283
-0.850000	-0.810000	0.940505177770574851692231
-0.830000	-0.810000	0.939512849541110139917066
-0.810000	-0.810000	0.937683598204061663494713
-0.790000	-0.810000	0.935139856643203759567484
-0.770000	-0.810000	0.932036968602235837977332
-0.750000	-0.810000	0.928516899069194989735365
-0.730000	-0.810000	0.924694954266099822248748
-0.710000	-0.810000	0.920669666424943522464730
-0.690000	-0.810000	0.916541286240177277555574
-0.670000	-0.810000	0.912430957804707953862078
-0.650000	-0.810000	0.908545784651106247409302
-0.630000	-0.810000	0.905448389744308967941322
-0.610000	-0.810000	0.905021773716203847826023
-0.590000	-0.810000	0.913600573450648933970797
-0.570000	-0.810000	0.949539145065681933211010
-0.550000	-0.810000	1.040098877300815294333347
-0.530000	-0.810000	1.155485436759193351718977
-0.510000	-0.810000	1.224728695339311945744498
-0.490000	-0.810000	1.244304643239581675828731
-0.470000	-0.810000	1.244184676717778215149224
-0.450000	-0.810000	1.241118302269062834142233
-0.430000	-0.810000	1.239339312476627652515049
-0.410000	-0.810000	1.238791779675903592661257
-0.390000	-0.810000	1.238756960544072027730067
-0.370000	-0.810000	1.238804111568700516698982
-0.350000	-0.810000	1.238886097252896334452998
-0.330000	-0.810000	1.239166793279223410806367
-0.310000	-0.810000	1.239785067836683074560256
-0.290000	-0.810000	1.240676917921431865465820
-0.270000	-0.810000	1.241571709762228747919721
-0.250000	-0.810000	1.242186270004738357641827
-0.230000	-0.810000	1.242456313965065506366159
-0.210000	-0.810000	1.242568871540615793591655
-0.190000	-0.810000	1.242768673835948689543329
-0.170000	-0.810000	1.243159919618522124551419
-0.150000	-0.810000	1.243710067075133762770633
-0.130000	-0.810000	1.244374651385417918092458
-0.110000	-0.810000	1.245141288633238030314487
-0.090000	-0.810000	1.245982201871422834216219
-0.070000	-0.810000	1.246823172482013131201484
-0.050000	-0.810000	1.247556725631647767116306
-0.030000	-0.810000	1.248080559573349512803020
-0.010000	-0.810000	1.248336692680443116287847
0.010000	-0.810000	1.248336692680443116287847
0.030000	-0.810000	1.248080559573349734847625
0.050000	-0.810000	1.247556725631647323027096
0.070000	-0.810000	1.246823172482012909156879
0.090000	-0.810000	1.245982201871422612171614
0.110000	-0.810000	1.245141288633238030314487
0.130000	-0.810000	1.244374651385417918092458
0.150000	-0.810000	1.243710067075133762770633
0.170000	-0.810000	1.243159919618521680462209
0.190000	-0.810000	1.242768673835948689543329
0.210000	-0.810000	1.242568871540615793591655
0.230000	-0.810000	1.242456313965065506366159
0.250000	-0.810000	1.242186270004738135597222
0.270000	-0.810000	1.241571709762228525875116
0.290000	-0.810000	1.240676917921431643421215
0.310000	-0.810000	1.239785067836683074560256
0.330000	-0.810000	1.239166793279223410806367
0.350000	-0.810000	1.238886097252896112408393
0.370000	-0.810000	1.238804111568700516698982
0.390000	-0.810000	1.238756960544072249774672
0.410000	-0.810000	1.238791779675903592661257
0.430000	-0.810000	1.239339312476627652515049
0.450000	-0.810000	1.241118302269062612097628
0.470000	-0.810000	1.244184676717778215149224
0.490000	-0.810000	1.244304643239581897873336
0.510000	-0.810000	1.224728695339311945744498
0.530000	-0.810000	1.155485436759193573763582
0.550000	-0.810000	1.040098877300815294333347
0.570000	-0.810000	0.949539145065682377300220
0.590000	-0.810000	0.913600573450649267037704
0.610000	-0.810000	0.905021773716203958848325
0.630000	-0.810000	0.905448389744309189985927
0.650000	-0.810000	0.908545784651106358431605
0.670000	-0.810000	0.912430957804708175906683
0.690000	-0.810000	0.916541286240177277555574
0.710000	-0.810000	0.920669666424943522464730
0.730000	-0.810000	0.924694954266100044293353
0.750000	-0.810000	0.928516899069195100757668
0.770000	-0.810000	0.932036968602235837977332
0.790000	-0.810000	0.935139856643203759567484
0.810000	-0.810000	0.937683598204061663494713
0.830000	-0.810000	0.939512849541110139917066
0.850000	-0.810000	0.940505177770574962714534
0.870000	-0.810000	0.940657222267811787830283
0.890000	-0.810000	0.940154093618598585280211
0.910000	-0.810000	0.939342516773894575798920
0.930000	-0.810000	0.938580919774881117234600
0.950000	-0.810000	0.938052552481143497864480
0.970000	-0.810000	0.937739090482398895964877
0.990000	-0.810000	0.937578501250648121967401

-0.990000	-0.790000	0.932241629385256342921195
-0.970000	-0.790000	0.932436685725437031102558
-0.950000	-0.790000	0.932760619529442336350655
-0.930000	-0.790000	0.933246841960307604857405
-0.910000	-0.790000	0.933988739930256439691902
-0.890000	-0.790000	0.934947934764861043888118
-0.870000	-0.790000	0.935865902772425206634921
-0.850000	-0.790000	0.936370441994131885721231
-0.830000	-0.790000	0.936163969046082233838035
-0.810000	-0.790000	0.935139856643203759567484
-0.790000	-0.790000	0.933360259889242871444992
-0.770000	-0.790000	0.930971395111012012257845
-0.750000	-0.790000	0.928125179421078416730495
-0.730000	-0.790000	0.924940072082287789712041
-0.710000	-0.790000	0.921507018256017440549499
-0.690000	-0.790000	0.917933761423094241038712
-0.670000	-0.790000	0.914461669659370590679259
-0.650000	-0.790000	0.911881843565138683338489
-0.630000	-0.790000	0.913073848345785754609949
-0.610000	-0.790000	0.927987207472558806031770
-0.590000	-0.790000	0.983559264894551699143221
-0.570000	-0.790000	1.099834533698332839080081
-0.550000	-0.790000	1.205768106875178435899443
-0.530000	-0.790000	1.247299527433897159411913
-0.510000	-0.790000	1.252149489154452455252908
-0.490000	-0.790000	1.249117089962298976502098
-0.470000	-0.790000	1.246966036644274966604939
-0.450000	-0.790000	1.246385362762924886581573
-0.430000	-0.790000	1.246599406549992128390159
-0.410000	-0.790000	1.246978974841428611242122
-0.390000	-0.790000	1.247249172338503520052200
-0.370000	-0.790000	1.247440837709598460136817
-0.350000	-0.790000	1.247769659474122994069489
-0.330000	-0.790000	1.248453594962469548335093
-0.310000	-0.790000	1.249521115505178858740010
-0.290000	-0.790000	1.250728810921828859648031
-0.270000	-0.790000	1.251698154392520967448377
-0.250000	-0.790000	1.252208526222018836193683
-0.230000	-0.790000	1.252376301522749146855062
-0.210000	-0.790000	1.252521926395652185348695
-0.190000	-0.790000	1.252871492553679022563529
-0.170000	-0.790000	1.253423559760844741006736
-0.150000	-0.790000	1.254088700539119249910414
-0.130000	-0.790000	1.254842719569008391289344
-0.110000	-0.790000	1.255693319669473728694697
-0.090000	-0.790000	1.256592539302295641334695
-0.070000	-0.790000	1.257436477841549216094563
-0.050000	-0.790000	1.258112777541694482508206
-0.030000	-0.790000	1.258552045110723049958779
-0.010000	-0.790000	1.258745850110992270387555
0.010000	-0.790000	1.258745850110992048342951
0.030000	-0.790000	1.258552045110723049958779
0.050000	-0.790000	1.258112777541694482508206
0.070000	-0.790000	1.257436477841549216094563
0.090000	-0.790000	1.256592539302295419290090
0.110000	-0.790000	1.255693319669473728694697
0.130000	-0.790000	1.254842719569008169244739
0.150000	-0.790000	1.254088700539119249910414
0.170000	-0.790000	1.253423559760844518962131
0.190000	-0.790000	1.252871492553679022563529
0.210000	-0.790000	1.252521926395651963304090
0.230000	-0.790000	1.252376301522749146855062
0.250000	-0.790000	1.252208526222018836193683
0.270000	-0.790000	1.251698154392520745403772
0.290000	-0.790000	1.250728810921828637603426
0.310000	-0.790000	1.249521115505178858740010
0.330000	-0.790000	1.248453594962469326290488
0.350000	-0.790000	1.247769659474122994069489
0.370000	-0.790000	1.247440837709598460136817
0.390000	-0.790000	1.247249172338503964141410
0.410000	-0.790000	1.246978974841428833286727
0.430000	-0.790000	1.246599406549992128390159
0.450000	-0.790000	1.246385362762925108626177
0.470000	-0.790000	1.246966036644274966604939
0.490000	-0.790000	1.249117089962299198546702
0.510000	-0.790000	1.252149489154452677297513
0.530000	-0.790000	1.247299527433897381456518
0.550000	-0.790000	1.205768106875178657944048
0.570000	-0.790000	1.099834533698333061124686
0.590000	-0.790000	0.983559264894552032210129
0.610000	-0.790000	0.927987207472559028076375
0.630000	-0.790000	0.913073848345785865632251
0.650000	-0.790000	0.911881843565139016405396
0.670000	-0.790000	0.914461669659370590679259
0.690000	-0.790000	0.917933761423094130016409
0.710000	-0.790000	0.921507018256017440549499
0.730000	-0.790000	0.924940072082288011756646
0.750000	-0.790000	0.928125179421078527752798
0.770000	-0.790000	0.930971395111012012257845
0.790000	-0.790000	0.933360259889242760422690
0.810000	-0.790000	0.935139856643203870589787
0.830000	-0.790000	0.936163969046082233838035
0.850000	-0.790000	0.936370441994132107765836
0.870000	-0.790000	0.935865902772425317657223
0.890000	-0.790000	0.934947934764861154910420
0.910000	-0.790000	0.933988739930256550714205
0.930000	-0.790000	0.933246841960307382812800
0.950000	-0.790000	0.932760619529442336350655
0.970000	-0.790000	0.932436685725436920080256
0.990000	-0.790000	0.932241629385256342921195

-0.990000	-0.770000	0.927058191816322985090437
-0.970000	-0.770000	0.927263726200204141392192
-0.950000	-0.770000	0.927617743573964315118019
-0.930000	-0.770000	0.928103064548787548559972
-0.910000	-0.770000	0.928793421826538678764962
-0.890000	-0.770000	0.929760865581516049438449
-0.870000	-0.770000	0.930893436880703029068229
-0.850000	-0.770000	0.931869486935968605045844
-0.830000	-0.770000	0.932326113811405954301392
-0.810000	-0.770000	0.932036968602235948999635
-0.790000	-0.770000	0.930971395111011790213240
-0.770000	-0.770000	0.929244536968688139566552
-0.750000	-0.770000	0.927021956566440930025408
-0.730000	-0.770000	0.924455305898043810941545
-0.710000	-0.770000	0.921685139907062467301557
-0.690000	-0.770000	0.918989586322762175285561
-0.670000	-0.770000	0.917375015937617499517387
-0.650000	-0.770000	0.920825051505573699550666
-0.630000	-0.770000	0.943579441112964545368413
-0.610000	-0.770000	1.020740477239766130779230
-0.590000	-0.770000	1.151886482914515230646657
-0.570000	-0.770000	1.238051667948869116742117
-0.550000	-0.770000	1.259250890484992169149336
-0.530000	-0.770000	1.258047958170315450132648
-0.510000	-0.770000	1.255233855190730496431684
-0.490000	-0.770000	1.254101720361068705855701
-0.470000	-0.770000	1.254074637549666082492195
-0.450000	-0.770000	1.254546219520375593958761
-0.430000	-0.770000	1.255163796231880457554553
-0.410000	-0.770000	1.255712792574003922041470
-0.390000	-0.770000	1.256156407845782307930449
-0.370000	-0.770000	1.256650552286724176198618
-0.350000	-0.770000	1.257433514426092191484940
-0.330000	-0.770000	1.258637513268112240183427
-0.310000	-0.770000	1.260126192100860853528843
-0.290000	-0.770000	1.261510744210212919824698
-0.270000	-0.770000	1.262411984032356437879230
-0.250000	-0.770000	1.262773099164186563214685
-0.230000	-0.770000	1.262898031124734421482003
-0.210000	-0.770000	1.263152473637712436271840
-0.190000	-0.770000	1.263652406195141741918064
-0.170000	-0.770000	1.264283348539360307682955
-0.150000	-0.770000	1.264956663164404027099863
-0.130000	-0.770000	1.265701995424917125632192
-0.110000	-0.770000	1.266530188884967600415621
-0.090000	-0.770000	1.267352469889344135367537
-0.070000	-0.770000	1.268044609531854272077567
-0.050000	-0.770000	1.268518286658298910296594
-0.030000	-0.770000	1.268768430849958939177213
-0.010000	-0.770000	1.268848831367459295549338
0.010000	-0.770000	1.268848831367458851460128
0.030000	-0.770000	1.268768430849959161221818
0.050000	-0.770000	1.268518286658299132341199
0.070000	-0.770000	1.268044609531854272077567
0.090000	-0.770000	1.267352469889344357412142
0.110000	-0.770000	1.266530188884967378371016
0.130000	-0.770000	1.265701995424916903587587
0.150000	-0.770000	1.264956663164404027099863
0.170000	-0.770000	1.264283348539360307682955
0.190000	-0.770000	1.263652406195141741918064
0.210000	-0.770000	1.263152473637712214227236
0.230000	-0.770000	1.262898031124734421482003
0.250000	-0.770000	1.262773099164186563214685
0.270000	-0.770000	1.262411984032356659923835
0.290000	-0.770000	1.261510744210213141869303
0.310000	-0.770000	1.260126192100860853528843
0.330000	-0.770000	1.258637513268112240183427
0.350000	-0.770000	1.257433514426091969440336
0.370000	-0.770000	1.256650552286723954154013
0.390000	-0.770000	1.256156407845782529975054
0.410000	-0.770000	1.255712792574003922041470
0.430000	-0.770000	1.255163796231880457554553
0.450000	-0.770000	1.254546219520375371914156
0.470000	-0.770000	1.254074637549665860447590
0.490000	-0.770000	1.254101720361068927900305
0.510000	-0.770000	1.255233855190730496431684
0.530000	-0.770000	1.258047958170315672177253
0.550000	-0.770000	1.259250890484992391193941
0.570000	-0.770000	1.238051667948869116742117
0.590000	-0.770000	1.151886482914515230646657
0.610000	-0.770000	1.020740477239765908734626
0.630000	-0.770000	0.943579441112964545368413
0.650000	-0.770000	0.920825051505573810572969
0.670000	-0.770000	0.917375015937617832584294
0.690000	-0.770000	0.918989586322762064263259
0.710000	-0.770000	0.921685139907062356279255
0.730000	-0.770000	0.924455305898043699919242
0.750000	-0.770000	0.927021956566440930025408
0.770000	-0.770000	0.929244536968688028544250
0.790000	-0.770000	0.930971395111011901235543
0.810000	-0.770000	0.932036968602235948999635
0.830000	-0.770000	0.932326113811405954301392
0.850000	-0.770000	0.931869486935968938112751
0.870000	-0.770000	0.930893436880703140090532
0.890000	-0.770000	0.929760865581516160460751
0.910000	-0.770000	0.928793421826538789787264
0.930000	-0.770000	0.928103064548787548559972
0.950000	-0.770000	0.927617743573964426140321
0.970000	-0.770000	0.927263726200204141392192
0.990000	-0.770000	0.927058191816322874068135

-0.990000	-0.750000	0.922032882509442930363264
-0.970000	-0.750000	0.922229079930579120905065
-0.950000	-0.750000	0.922606519821255632862744
-0.930000	-0.750000	0.923123005676455887780207
-0.910000	-0.750000	0.923790507960528750608376
-0.890000	-0.750000	0.924710662360061941278389
-0.870000	-0.750000	0.925904966789749872546622
-0.850000	-0.750000	0.927171349743979855695386
-0.830000	-0.750000	0.928150058743907213631985
-0.810000	-0.750000	0.928516899069195100757668
-0.790000	-0.750000	0.928125179421078416730495
-0.770000	-0.750000	0.927021956566440930025408
-0.750000	-0.750000	0.925374151891298457606183
-0.730000	-0.750000	0.923407058361976451621445
-0.710000	-0.750000	0.921504963598777093736203
-0.690000	-0.750000	0.920923621436234740578186
-0.670000	-0.750000	0.926768513773526536603242
-0.650000	-0.750000	0.957745827631086066311639
-0.630000	-0.750000	1.055226534849780906100136
-0.610000	-0.750000	1.191125129605758781181635
-0.590000	-0.750000	1.257440190896765397354784
-0.570000	-0.750000	1.267002180073174111285539
-0.550000	-0.750000	1.264291964280015445609706
-0.530000	-0.750000	1.262382126214008026821034
-0.510000	-0.750000	1.261821056025559828484006
-0.490000	-0.750000	1.261907090882628645900354
-0.470000	-0.750000	1.262399427519328654057063
-0.450000	-0.750000	1.263182041309238945459015
-0.430000	-0.750000	1.264047015500315174207913
-0.410000	-0.750000	1.264826126296067387855260
-0.390000	-0.750000	1.265555537465531399377028
-0.370000	-0.750000	1.266448247774686342026484
-0.350000	-0.750000	1.267718511761200428367147
-0.330000	-0.750000	1.269380594868108724782019
-0.310000	-0.750000	1.271142295217266404705470
-0.290000	-0.750000	1.272539988148481793217570
-0.270000	-0.750000	1.273291811153166586123575
-0.250000	-0.750000	1.273544623468898295826079
-0.230000	-0.750000	1.273728302724126182354780
-0.210000	-0.750000	1.274148157579139795103629
-0.190000	-0.750000	1.274764457497533642893472
-0.170000	-0.750000	1.275395075496220220756527
-0.150000	-0.750000	1.276007374391932680524064
-0.130000	-0.750000	1.276676666854872133072263
-0.110000	-0.750000	1.277380742352032028108511
-0.090000	-0.750000	1.277989375324773302367021
-0.070000	-0.750000	1.278393823146380281485790
-0.050000	-0.750000	1.278567836189041795336152
-0.030000	-0.750000	1.278585181262517078693008
-0.010000	-0.750000	1.278543535561857513727091
0.010000	-0.750000	1.278543535561857513727091
0.030000	-0.750000	1.278585181262517522782218
0.050000	-0.750000	1.278567836189041795336152
0.070000	-0.750000	1.278393823146380281485790
0.090000	-0.750000	1.277989375324773302367021
0.110000	-0.750000	1.277380742352031806063906
0.130000	-0.750000	1.276676666854871911027658
0.150000	-0.750000	1.276007374391932458479459
0.170000	-0.750000	1.275395075496220220756527
0.190000	-0.750000	1.274764457497533198804263
0.210000	-0.750000	1.274148157579139351014419
0.230000	-0.750000	1.273728302724126182354780
0.250000	-0.750000	1.273544623468898517870684
0.270000	-0.750000	1.273291811153166586123575
0.290000	-0.750000	1.272539988148481793217570
0.310000	-0.750000	1.271142295217266182660865
0.330000	-0.750000	1.269380594868108502737414
0.350000	-0.750000	1.267718511761200206322542
0.370000	-0.750000	1.266448247774686342026484
0.390000	-0.750000	1.265555537465531399377028
0.410000	-0.750000	1.264826126296067609899865
0.430000	-0.750000	1.264047015500315174207913
0.450000	-0.750000	1.263182041309238945459015
0.470000	-0.750000	1.262399427519328432012458
0.490000	-0.750000	1.261907090882628645900354
0.510000	-0.750000	1.261821056025560050528611
0.530000	-0.750000	1.262382126214008026821034
0.550000	-0.750000	1.264291964280015445609706
0.570000	-0.750000	1.267002180073173889240934
0.590000	-0.750000	1.257440190896765397354784
0.610000	-0.750000	1.191125129605758781181635
0.630000	-0.750000	1.055226534849780906100136
0.650000	-0.750000	0.957745827631086177333941
0.670000	-0.750000	0.926768513773526647625545
0.690000	-0.750000	0.920923621436234962622791
0.710000	-0.750000	0.921504963598777204758505
0.730000	-0.750000	0.923407058361976451621445
0.750000	-0.750000	0.925374151891298457606183
0.770000	-0.750000	0.927021956566440930025408
0.790000	-0.750000	0.928125179421078527752798
0.810000	-0.750000	0.928516899069194989735365
0.830000	-0.750000	0.928150058743907324654288
0.850000	-0.750000	0.927171349743979966717689
0.870000	-0.750000	0.925904966789749983568925
0.890000	-0.750000	0.924710662360061941278389
0.910000	-0.750000	0.923790507960528750608376
0.930000	-0.750000	0.923123005676456109824812
0.950000	-0.750000	0.922606519821255854907349
0.970000	-0.750000	0.922229079930579231927368
0.990000	-0.750000	0.922032882509443152407869

-0.990000	-0.730000	0.917157587609605862155604
-0.970000	-0.730000	0.917349020486481814273816
-0.950000	-0.730000	0.917732382719217087974073
-0.930000	-0.730000	0.918284523581250788915042
-0.910000	-0.730000	0.918972337420490781312310
-0.890000	-0.730000	0.919851646602141803654717
-0.870000	-0.730000	0.921020577172507959318182
-0.850000	-0.730000	0.922420779352545849860689
-0.830000	-0.730000	0.923768282378309879554479
-0.810000	-0.730000	0.924694954266100044293353
-0.790000	-0.730000	0.924940072082288011756646
-0.770000	-0.730000	0.924455305898043588896940
-0.750000	-0.730000	0.923407058361976784688352
-0.730000	-0.730000	0.922256724395914884162551
-0.710000	-0.730000	0.922501490434707194232544
-0.690000	-0.730000	0.930223107673331495170999
-0.670000	-0.730000	0.968123221552811719092801
-0.650000	-0.730000	1.081863164245499886462198
-0.630000	-0.730000	1.216964916566912524586996
-0.610000	-0.730000	1.268451359063864858356396
-0.590000	-0.730000	1.272553231692608255443133
-0.570000	-0.730000	1.270247494312565228469225
-0.550000	-0.730000	1.269347385790518423220874
-0.530000	-0.730000	1.269271456091729088910824
-0.510000	-0.730000	1.269479759823947340180439
-0.490000	-0.730000	1.270019338240529371830689
-0.470000	-0.730000	1.270960787042013429015697
-0.450000	-0.730000	1.272145136111878960250010
-0.430000	-0.730000	1.273306257341918712455708
-0.410000	-0.730000	1.274332086610941328075342
-0.390000	-0.730000	1.275358821600706793475410
-0.370000	-0.730000	1.276638460939617303324667
-0.350000	-0.730000	1.278325837342269899465919
-0.330000	-0.730000	1.280302515021592313360088
-0.310000	-0.730000	1.282155484095279129874712
-0.290000	-0.730000	1.283428662931451080808642
-0.270000	-0.730000	1.284004335227517001882802
-0.250000	-0.730000	1.284216015570869284800892
-0.230000	-0.730000	1.284529855392557706750267
-0.210000	-0.730000	1.285116544692533890881236
-0.190000	-0.730000	1.285793942609699591628214
-0.170000	-0.730000	1.286377421857207936639611
-0.150000	-0.730000	1.286907957127509272154953
-0.130000	-0.730000	1.287461161057856129374954
-0.110000	-0.730000	1.287952391207454860833082
-0.090000	-0.730000	1.288236347542025317380876
-0.070000	-0.730000	1.288266973696922557124367
-0.050000	-0.730000	1.288110115146374523575901
-0.030000	-0.730000	1.287909979925092374131168
-0.010000	-0.730000	1.287770699481370684225112
0.010000	-0.730000	1.287770699481370684225112
0.030000	-0.730000	1.287909979925092596175773
0.050000	-0.730000	1.288110115146374745620506
0.070000	-0.730000	1.288266973696922557124367
0.090000	-0.730000	1.288236347542025095336271
0.110000	-0.730000	1.287952391207454638788477
0.130000	-0.730000	1.287461161057855685285745
0.150000	-0.730000	1.286907957127509050110348
0.170000	-0.730000	1.286377421857207714595006
0.190000	-0.730000	1.285793942609699147539004
0.210000	-0.730000	1.285116544692533446792027
0.230000	-0.730000	1.284529855392557706750267
0.250000	-0.730000	1.284216015570869062756287
0.270000	-0.730000	1.284004335227516779838197
0.290000	-0.730000	1.283428662931451302853247
0.310000	-0.730000	1.282155484095278907830107
0.330000	-0.730000	1.280302515021592313360088
0.350000	-0.730000	1.278325837342269677421314
0.370000	-0.730000	1.276638460939617303324667
0.390000	-0.730000	1.275358821600706793475410
0.410000	-0.730000	1.274332086610941106030737
0.430000	-0.730000	1.273306257341918712455708
0.450000	-0.730000	1.272145136111878738205405
0.470000	-0.730000	1.270960787042013206971092
0.490000	-0.730000	1.270019338240529371830689
0.510000	-0.730000	1.269479759823947784269649
0.530000	-0.730000	1.269271456091729310955429
0.550000	-0.730000	1.269347385790518201176269
0.570000	-0.730000	1.270247494312565006424620
0.590000	-0.730000	1.272553231692608255443133
0.610000	-0.730000	1.268451359063864858356396
0.630000	-0.730000	1.216964916566912302542391
0.650000	-0.730000	1.081863164245499664417594
0.670000	-0.730000	0.968123221552811608070499
0.690000	-0.730000	0.930223107673331495170999
0.710000	-0.730000	0.922501490434707083210242
0.730000	-0.730000	0.922256724395914995184853
0.750000	-0.730000	0.923407058361976562643747
0.770000	-0.730000	0.924455305898043699919242
0.790000	-0.730000	0.924940072082288011756646
0.810000	-0.730000	0.924694954266099933271050
0.830000	-0.730000	0.923768282378309879554479
0.850000	-0.730000	0.922420779352545960882992
0.870000	-0.730000	0.921020577172508070340484
0.890000	-0.730000	0.919851646602141914677020
0.910000	-0.730000	0.918972337420490670290008
0.930000	-0.730000	0.918284523581250788915042
0.950000	-0.730000	0.917732382719217198996375
0.970000	-0.730000	0.917349020486481925296118
0.990000	-0.730000	0.917157587609605862155604

-0.990000	-0.710000	0.912430883720782293089258
-0.970000	-0.710000	0.912630575911917651943384
-0.950000	-0.710000	0.913009003156013965174509
-0.930000	-0.710000	0.913580132175786263637463
-0.910000	-0.710000	0.914309845861172032499553
-0.890000	-0.710000	0.915187032070120976001704
-0.870000	-0.710000	0.916308629633824089921745
-0.850000	-0.710000	0.917731227284913408936973
-0.830000	-0.710000	0.919299282466486511466996
-0.810000	-0.710000	0.920669666424943411442428
-0.790000	-0.710000	0.921507018256017551571802
-0.770000	-0.710000	0.921685139907062467301557
-0.750000	-0.710000	0.921504963598777093736203
-0.730000	-0.710000	0.922501490434707305254847
-0.710000	-0.710000	0.931316733153828457680845
-0.690000	-0.710000	0.973491434651383658049895
-0.670000	-0.710000	1.098126137746149533214179
-0.650000	-0.710000	1.231682056439920458501547
-0.630000	-0.710000	1.274137172884225233104871
-0.610000	-0.710000	1.276074898984349115238501
-0.590000	-0.710000	1.274700176882739732775462
-0.570000	-0.710000	1.274807752653140946463850
-0.550000	-0.710000	1.275405777928985351366009
-0.530000	-0.710000	1.276047912606538270452461
-0.510000	-0.710000	1.276867478398706623465841
-0.490000	-0.710000	1.278072086733647250156309
-0.470000	-0.710000	1.279633384741981627641394
-0.450000	-0.710000	1.281280073603114022517957
-0.430000	-0.710000	1.282752123877722416622760
-0.410000	-0.710000	1.284041151345173270570399
-0.390000	-0.710000	1.285371616510558201440517
-0.370000	-0.710000	1.286996368144311286840775
-0.350000	-0.710000	1.288985880596352107119174
-0.330000	-0.710000	1.291100576216137163498843
-0.310000	-0.710000	1.292864239340911103326448
-0.290000	-0.710000	1.293904720467420332852271
-0.270000	-0.710000	1.294295674153505215642213
-0.250000	-0.710000	1.294504433087724892814663
-0.230000	-0.710000	1.294953965416795860221555
-0.210000	-0.710000	1.295657334095383861338746
-0.190000	-0.710000	1.296342403879170435132551
-0.170000	-0.710000	1.296871779217666942329856
-0.150000	-0.710000	1.297337005182043201401143
-0.130000	-0.710000	1.297761373932500461592099
-0.110000	-0.710000	1.297991946976284172166061
-0.090000	-0.710000	1.297905507393296353768619
-0.070000	-0.710000	1.297550207643876518659454
-0.050000	-0.710000	1.297090512327983891083250
-0.030000	-0.710000	1.296715977902343164274157
-0.010000	-0.710000	1.296507603675586484115456
0.010000	-0.710000	1.296507603675586484115456
0.030000	-0.710000	1.296715977902343608363367
0.050000	-0.710000	1.297090512327983891083250
0.070000	-0.710000	1.297550207643876074570244
0.090000	-0.710000	1.297905507393296131724014
0.110000	-0.710000	1.297991946976283728076851
0.130000	-0.710000	1.297761373932500239547494
0.150000	-0.710000	1.297337005182042757311933
0.170000	-0.710000	1.296871779217666942329856
0.190000	-0.710000	1.296342403879170213087946
0.210000	-0.710000	1.295657334095383417249536
0.230000	-0.710000	1.294953965416795416132345
0.250000	-0.710000	1.294504433087724448725453
0.270000	-0.710000	1.294295674153505215642213
0.290000	-0.710000	1.293904720467420332852271
0.310000	-0.710000	1.292864239340910659237238
0.330000	-0.710000	1.291100576216137163498843
0.350000	-0.710000	1.288985880596352107119174
0.370000	-0.710000	1.286996368144311286840775
0.390000	-0.710000	1.285371616510558423485122
0.410000	-0.710000	1.284041151345173270570399
0.430000	-0.710000	1.282752123877722194578155
0.450000	-0.710000	1.281280073603113800473352
0.470000	-0.710000	1.279633384741981405596789
0.490000	-0.710000	1.278072086733647250156309
0.510000	-0.710000	1.276867478398706623465841
0.530000	-0.710000	1.276047912606538048407856
0.550000	-0.710000	1.275405777928985129321404
0.570000	-0.710000	1.274807752653140502374640
0.590000	-0.710000	1.274700176882739732775462
0.610000	-0.710000	1.276074898984349115238501
0.630000	-0.710000	1.274137172884225455149476
0.650000	-0.710000	1.231682056439920236456942
0.670000	-0.710000	1.098126137746149311169575
0.690000	-0.710000	0.973491434651383547027592
0.710000	-0.710000	0.931316733153828346658543
0.730000	-0.710000	0.922501490434707194232544
0.750000	-0.710000	0.921504963598777315780808
0.770000	-0.710000	0.921685139907062689346162
0.790000	-0.710000	0.921507018256017662594104
0.810000	-0.710000	0.920669666424943633487032
0.830000	-0.710000	0.919299282466486622489299
0.850000	-0.710000	0.917731227284913519959275
0.870000	-0.710000	0.916308629633824089921745
0.890000	-0.710000	0.915187032070120976001704
0.910000	-0.710000	0.914309845861172032499553
0.930000	-0.710000	0.913580132175786263637463
0.950000	-0.710000	0.913009003156013854152206
0.970000	-0.710000	0.912630575911917429898779
0.990000	-0.710000	0.912430883720782515133862

-0.990000	-0.690000	0.907855785093122813478317
-0.970000	-0.690000	0.908065591702278629426814
-0.950000	-0.690000	0.908444399142665504065519
-0.930000	-0.690000	0.909019245600667935569561
-0.910000	-0.690000	0.909786126441896936256626
-0.890000	-0.690000	0.910698634327083311745810
-0.870000	-0.690000	0.911795383788181812434459
-0.850000	-0.690000	0.913185280065205273736240
-0.830000	-0.690000	0.914849832457531486618052
-0.810000	-0.690000	0.916541286240177277555574
-0.790000	-0.690000	0.917933761423094130016409
-0.770000	-0.690000	0.918989586322762175285561
-0.750000	-0.690000	0.920923621436234851600489
-0.730000	-0.690000	0.930223107673331495170999
-0.710000	-0.690000	0.973491434651383658049895
-0.690000	-0.690000	1.103523847663876233937685
-0.670000	-0.690000	1.238129085060702072595973
-0.650000	-0.690000	1.276597914809814326986270
-0.630000	-0.690000	1.277832953896486989364689
-0.610000	-0.690000	1.277261983937908240704928
-0.590000	-0.690000	1.278205849004164784687987
-0.570000	-0.690000	1.279571696200969999068775
-0.550000	-0.690000	1.280914463468657782385662
-0.530000	-0.690000	1.282288170061879339911570
-0.510000	-0.690000	1.283920443936978017518413
-0.490000	-0.690000	1.285932123105125945983218
-0.470000	-0.690000	1.288162350799531008505028
-0.450000	-0.690000	1.290276937510675514531044
-0.430000	-0.690000	1.292075103789502632523067
-0.410000	-0.690000	1.293653913778334496598177
-0.390000	-0.690000	1.295287684666710292802350
-0.370000	-0.690000	1.297195126309429458189015
-0.350000	-0.690000	1.299356063850380271773588
-0.330000	-0.690000	1.301441114991126912769914
-0.310000	-0.690000	1.302974200715199426525714
-0.290000	-0.690000	1.303718875451546965749117
-0.270000	-0.690000	1.303928920756235898537057
-0.250000	-0.690000	1.304141192329799636695498
-0.230000	-0.690000	1.304686254734616968065097
-0.210000	-0.690000	1.305438993224436794449161
-0.190000	-0.690000	1.306097823672694779872927
-0.170000	-0.690000	1.306592349822488952071353
-0.150000	-0.690000	1.307024535393890962708952
-0.130000	-0.690000	1.307334845238827591984432
-0.110000	-0.690000	1.307319654472244074838727
-0.090000	-0.690000	1.306905403396261045045890
-0.070000	-0.690000	1.306234590803732720232233
-0.050000	-0.690000	1.305548403630787390738988
-0.030000	-0.690000	1.305049456305160227032047
-0.010000	-0.690000	1.304788954982998294696017
0.010000	-0.690000	1.304788954982998516740622
0.030000	-0.690000	1.305049456305160449076652
0.050000	-0.690000	1.305548403630787168694383
0.070000	-0.690000	1.306234590803732276143023
0.090000	-0.690000	1.306905403396260823001285
0.110000	-0.690000	1.307319654472243852794122
0.130000	-0.690000	1.307334845238827369939827
0.150000	-0.690000	1.307024535393890740664347
0.170000	-0.690000	1.306592349822488952071353
0.190000	-0.690000	1.306097823672694557828322
0.210000	-0.690000	1.305438993224436794449161
0.230000	-0.690000	1.304686254734616746020492
0.250000	-0.690000	1.304141192329799414650893
0.270000	-0.690000	1.303928920756235898537057
0.290000	-0.690000	1.303718875451546965749117
0.310000	-0.690000	1.302974200715199426525714
0.330000	-0.690000	1.301441114991126912769914
0.350000	-0.690000	1.299356063850380493818193
0.370000	-0.690000	1.297195126309429458189015
0.390000	-0.690000	1.295287684666710514846955
0.410000	-0.690000	1.293653913778334496598177
0.430000	-0.690000	1.292075103789502632523067
0.450000	-0.690000	1.290276937510675514531044
0.470000	-0.690000	1.288162350799531008505028
0.490000	-0.690000	1.285932123105125723938613
0.510000	-0.690000	1.283920443936977795473808
0.530000	-0.690000	1.282288170061879117866965
0.550000	-0.690000	1.280914463468657560341057
0.570000	-0.690000	1.279571696200969999068775
0.590000	-0.690000	1.278205849004165006732592
0.610000	-0.690000	1.277261983937908240704928
0.630000	-0.690000	1.277832953896487211409294
0.650000	-0.690000	1.276597914809814326986270
0.670000	-0.690000	1.238129085060702072595973
0.690000	-0.690000	1.103523847663876678026895
0.710000	-0.690000	0.973491434651383769072197
0.730000	-0.690000	0.930223107673331495170999
0.750000	-0.690000	0.920923621436234962622791
0.770000	-0.690000	0.918989586322762397330166
0.790000	-0.690000	0.917933761423094241038712
0.810000	-0.690000	0.916541286240177277555574
0.830000	-0.690000	0.914849832457531597640354
0.850000	-0.690000	0.913185280065205384758542
0.870000	-0.690000	0.911795383788181701412157
0.890000	-0.690000	0.910698634327083200723507
0.910000	-0.690000	0.909786126441896714212021
0.930000	-0.690000	0.909019245600667713524956
0.950000	-0.690000	0.908444399142665393043217
0.970000	-0.690000	0.908065591702278518404512
0.990000	-0.690000	0.907855785093122702456014

-0.990000	-0.670000	0.903434791395576808348267
-0.970000	-0.670000	0.903648888203646860617368
-0.950000	-0.670000	0.904041675021726720551385
-0.930000	-0.670000	0.904617171015819510060396
-0.910000	-0.670000	0.905403062947827685924551
-0.890000	-0.670000	0.906365215392138545702494
-0.870000	-0.670000	0.907476710317264179117558
-0.850000	-0.670000	0.908829698666934082673663
-0.830000	-0.670000	0.910511496354398319752477
-0.810000	-0.670000	0.912430957804707842839775
-0.790000	-0.670000	0.914461669659370479656957
-0.770000	-0.670000	0.917375015937617721561992
-0.750000	-0.670000	0.926768513773526536603242
-0.730000	-0.670000	0.968123221552811608070499
-0.710000	-0.670000	1.098126137746149311169575
-0.690000	-0.670000	1.238129085060702072595973
-0.670000	-0.670000	1.277262309501449699666864
-0.650000	-0.670000	1.278461526520826119224239
-0.630000	-0.670000	1.278364766992883927443359
-0.610000	-0.670000	1.279857535414431701781268
-0.590000	-0.670000	1.281869527659698526633747
-0.570000	-0.670000	1.283954435506495794783177
-0.550000	-0.670000	1.286025718075145984897745
-0.530000	-0.670000	1.288201889242546194225270
-0.510000	-0.670000	1.290675715198173811870674
-0.490000	-0.670000	1.293465956694753060673975
-0.470000	-0.670000	1.296303455568171170142477
-0.450000	-0.670000	1.298836820809935677090152
-0.430000	-0.670000	1.300943181306801532670647
-0.410000	-0.670000	1.302799802773492165997027
-0.390000	-0.670000	1.304693495045721407521455
-0.370000	-0.670000	1.306791564632711954985211
-0.350000	-0.670000	1.308993911502998930274089
-0.330000	-0.670000	1.310920305713728861718437
-0.310000	-0.670000	1.312145495558670882374486
-0.290000	-0.670000	1.312586709269790263832078
-0.270000	-0.670000	1.312639789578771587486017
-0.250000	-0.670000	1.312854016444532589957817
-0.230000	-0.670000	1.313450841958380133078776
-0.210000	-0.670000	1.314207765968306240722541
-0.190000	-0.670000	1.314839791233727073205273
-0.170000	-0.670000	1.315337825381187153439555
-0.150000	-0.670000	1.315780702322827400152505
-0.130000	-0.670000	1.316026244745659878887523
-0.110000	-0.670000	1.315849734847760021949625
-0.090000	-0.670000	1.315236711281734915957031
-0.070000	-0.670000	1.314397080164020348291842
-0.050000	-0.670000	1.313605441045606170291649
-0.030000	-0.670000	1.313044763304315409868650
-0.010000	-0.670000	1.312746944430488449384598
0.010000	-0.670000	1.312746944430488671429202
0.030000	-0.670000	1.313044763304315409868650
0.050000	-0.670000	1.313605441045605948247044
0.070000	-0.670000	1.314397080164020126247237
0.090000	-0.670000	1.315236711281734915957031
0.110000	-0.670000	1.315849734847759799905020
0.130000	-0.670000	1.316026244745659656842918
0.150000	-0.670000	1.315780702322827178107900
0.170000	-0.670000	1.315337825381187153439555
0.190000	-0.670000	1.314839791233727073205273
0.210000	-0.670000	1.314207765968306240722541
0.230000	-0.670000	1.313450841958380133078776
0.250000	-0.670000	1.312854016444532589957817
0.270000	-0.670000	1.312639789578771365441412
0.290000	-0.670000	1.312586709269790263832078
0.310000	-0.670000	1.312145495558670660329881
0.330000	-0.670000	1.310920305713728639673832
0.350000	-0.670000	1.308993911502999152318694
0.370000	-0.670000	1.306791564632711732940606
0.390000	-0.670000	1.304693495045721185476850
0.410000	-0.670000	1.302799802773491943952422
0.430000	-0.670000	1.300943181306801532670647
0.450000	-0.670000	1.298836820809935677090152
0.470000	-0.670000	1.296303455568171170142477
0.490000	-0.670000	1.293465956694752838629370
0.510000	-0.670000	1.290675715198173367781465
0.530000	-0.670000	1.288201889242545972180665
0.550000	-0.670000	1.286025718075145762853140
0.570000	-0.670000	1.283954435506495572738572
0.590000	-0.670000	1.281869527659698748678352
0.610000	-0.670000	1.279857535414431923825873
0.630000	-0.670000	1.278364766992884149487963
0.650000	-0.670000	1.278461526520826341268844
0.670000	-0.670000	1.277262309501449699666864
0.690000	-0.670000	1.238129085060702072595973
0.710000	-0.670000	1.098126137746149533214179
0.730000	-0.670000	0.968123221552811608070499
0.750000	-0.670000	0.926768513773526647625545
0.770000	-0.670000	0.917375015937617943606597
0.790000	-0.670000	0.914461669659370590679259
0.810000	-0.670000	0.912430957804707842839775
0.830000	-0.670000	0.910511496354398430774779
0.850000	-0.670000	0.908829698666934304718268
0.870000	-0.670000	0.907476710317264179117558
0.890000	-0.670000	0.906365215392138545702494
0.910000	-0.670000	0.905403062947827352857644
0.930000	-0.670000	0.904617171015819176993489
0.950000	-0.670000	0.904041675021726387484478
0.970000	-0.670000	0.903648888203646749595066
0.990000	-0.670000	0.903434791395576697325964

-0.990000	-0.650000	0.899171361755709663832192
-0.970000	-0.650000	0.899383912252800343800629
-0.950000	-0.650000	0.899793363295860681994043
-0.930000	-0.650000	0.900377472833510328342754
-0.910000	-0.650000	0.901170145694015323201143
-0.890000	-0.650000	0.902173938683400344906715
-0.870000	-0.650000	0.903332858969210561461693
-0.850000	-0.650000	0.904680271109276512575548
-0.830000	-0.650000	0.906364737031981393400315
-0.810000	-0.650000	0.908545784651106469453907
-0.790000	-0.650000	0.911881843565138794360792
-0.770000	-0.650000	0.920825051505573810572969
-0.750000	-0.650000	0.957745827631086066311639
-0.730000	-0.650000	1.081863164245499886462198
-0.710000	-0.650000	1.231682056439920680546152
-0.690000	-0.650000	1.276597914809814549030875
-0.670000	-0.650000	1.278461526520826341268844
-0.650000	-0.650000	1.278643113335642844674567
-0.630000	-0.650000	1.280445961158438894500478
-0.610000	-0.650000	1.282876888045447527630927
-0.590000	-0.650000	1.285556787991879446053645
-0.570000	-0.650000	1.288302194384050247677465
-0.550000	-0.650000	1.291057949555834083454897
-0.530000	-0.650000	1.293957339487470381556022
-0.510000	-0.650000	1.297157987195642903088810
-0.490000	-0.650000	1.300582596725394779468843
-0.470000	-0.650000	1.303883292369167890001336
-0.450000	-0.650000	1.306722654110182846309840
-0.430000	-0.650000	1.309055734561696660023244
-0.410000	-0.650000	1.311113476620448414777798
-0.390000	-0.650000	1.313172753760761146679670
-0.370000	-0.650000	1.315346478508531591344877
-0.350000	-0.650000	1.317472798444898174352602
-0.330000	-0.650000	1.319156918879332618388389
-0.310000	-0.650000	1.320055313204053337727828
-0.290000	-0.650000	1.320229501261342308637836
-0.270000	-0.650000	1.320170563876086777810315
-0.250000	-0.650000	1.320401570758801046423514
-0.230000	-0.650000	1.321042815799757130790226
-0.210000	-0.650000	1.321816409199294550802506
-0.190000	-0.650000	1.322475387417476389018134
-0.170000	-0.650000	1.323049848304756803685223
-0.150000	-0.650000	1.323575742481998940291987
-0.130000	-0.650000	1.323847936202771524705213
-0.110000	-0.650000	1.323649505660243752558358
-0.090000	-0.650000	1.323021556190804082220325
-0.070000	-0.650000	1.322204889883670020367390
-0.050000	-0.650000	1.321458655872398857411554
-0.030000	-0.650000	1.320919161414223053085948
-0.010000	-0.650000	1.320611645502359321469044
0.010000	-0.650000	1.320611645502359543513649
0.030000	-0.650000	1.320919161414223053085948
0.050000	-0.650000	1.321458655872398635366949
0.070000	-0.650000	1.322204889883669798322785
0.090000	-0.650000	1.323021556190803860175720
0.110000	-0.650000	1.323649505660243752558358
0.130000	-0.650000	1.323847936202771524705213
0.150000	-0.650000	1.323575742481998718247382
0.170000	-0.650000	1.323049848304756803685223
0.190000	-0.650000	1.322475387417476389018134
0.210000	-0.650000	1.321816409199294550802506
0.230000	-0.650000	1.321042815799757130790226
0.250000	-0.650000	1.320401570758801046423514
0.270000	-0.650000	1.320170563876086777810315
0.290000	-0.650000	1.320229501261342308637836
0.310000	-0.650000	1.320055313204053337727828
0.330000	-0.650000	1.319156918879332396343784
0.350000	-0.650000	1.317472798444897952307997
0.370000	-0.650000	1.315346478508531147255667
0.390000	-0.650000	1.313172753760760702590460
0.410000	-0.650000	1.311113476620448192733193
0.430000	-0.650000	1.309055734561696660023244
0.450000	-0.650000	1.306722654110182846309840
0.470000	-0.650000	1.303883292369167890001336
0.490000	-0.650000	1.300582596725394779468843
0.510000	-0.650000	1.297157987195642903088810
0.530000	-0.650000	1.293957339487470381556022
0.550000	-0.650000	1.291057949555834083454897
0.570000	-0.650000	1.288302194384050025632860
0.590000	-0.650000	1.285556787991879668098250
0.610000	-0.650000	1.282876888045447971720137
0.630000	-0.650000	1.280445961158438894500478
0.650000	-0.650000	1.278643113335643288763777
0.670000	-0.650000	1.278461526520826341268844
0.690000	-0.650000	1.276597914809814104941665
0.710000	-0.650000	1.231682056439920236456942
0.730000	-0.650000	1.081863164245499886462198
0.750000	-0.650000	0.957745827631086177333941
0.770000	-0.650000	0.920825051505573699550666
0.790000	-0.650000	0.911881843565138794360792
0.810000	-0.650000	0.908545784651106247409302
0.830000	-0.650000	0.906364737031981282378013
0.850000	-0.650000	0.904680271109276512575548
0.870000	-0.650000	0.903332858969210561461693
0.890000	-0.650000	0.902173938683400233884413
0.910000	-0.650000	0.901170145694015101156538
0.930000	-0.650000	0.900377472833510328342754
0.950000	-0.650000	0.899793363295860459949438
0.970000	-0.650000	0.899383912252800343800629
0.990000	-0.650000	0.899171361755709552809890

-0.990000	-0.630000	0.895062358129310897680853
-0.970000	-0.630000	0.895275557281493439276687
-0.950000	-0.630000	0.895695314938140363381081
-0.930000	-0.630000	0.896299520299527641142845
-0.910000	-0.630000	0.897098887591779026173811
-0.890000	-0.630000	0.898128091393150196353190
-0.870000	-0.630000	0.899348501756731089074037
-0.850000	-0.630000	0.900743900762642879520570
-0.830000	-0.630000	0.902526651442489891152832
-0.810000	-0.630000	0.905448389744309412030532
-0.790000	-0.630000	0.913073848345785865632251
-0.770000	-0.630000	0.943579441112964656390716
-0.750000	-0.630000	1.055226534849780906100136
-0.730000	-0.630000	1.216964916566912524586996
-0.710000	-0.630000	1.274137172884225455149476
-0.690000	-0.630000	1.277832953896487211409294
-0.670000	-0.630000	1.278364766992883927443359
-0.650000	-0.630000	1.280445961158438894500478
-0.630000	-0.630000	1.283143645534463805901737
-0.610000	-0.630000	1.286215702967568708103840
-0.590000	-0.630000	1.289499525748815544901049
-0.570000	-0.630000	1.292810631029787771240080
-0.550000	-0.630000	1.296121701479616916685700
-0.530000	-0.630000	1.299589092359089370631864
-0.510000	-0.630000	1.303331030947072699532896
-0.490000	-0.630000	1.307184581151985769409407
-0.470000	-0.630000	1.310755426141993140731756
-0.450000	-0.630000	1.313744376449619499780397
-0.430000	-0.630000	1.316177550420274400266862
-0.410000	-0.630000	1.318317684614565443723677
-0.390000	-0.630000	1.320420610030279773283723
-0.370000	-0.630000	1.322551663687108192135611
-0.350000	-0.630000	1.324509959849777818163830
-0.330000	-0.630000	1.325915959136507504823044
-0.310000	-0.630000	1.326519526370591339770044
-0.290000	-0.630000	1.326501108485393709557343
-0.270000	-0.630000	1.326404923170318106429022
-0.250000	-0.630000	1.326709134239709042546451
-0.230000	-0.630000	1.327452972998768965240401
-0.210000	-0.630000	1.328332650102733714092551
-0.190000	-0.630000	1.329136077789482506261720
-0.170000	-0.630000	1.329902313233789712398902
-0.150000	-0.630000	1.330615443928777619220227
-0.130000	-0.630000	1.331031929881267394932820
-0.110000	-0.630000	1.330964499353262775471762
-0.090000	-0.630000	1.330503484804408609321058
-0.070000	-0.630000	1.329891679396400183676974
-0.050000	-0.630000	1.329335198965312381247372
-0.030000	-0.630000	1.328907481382987088025516
-0.010000	-0.630000	1.328631414268479193907524
0.010000	-0.630000	1.328631414268479193907524
0.030000	-0.630000	1.328907481382986865980911
0.050000	-0.630000	1.329335198965311937158162
0.070000	-0.630000	1.329891679396400183676974
0.090000	-0.630000	1.330503484804408609321058
0.110000	-0.630000	1.330964499353262775471762
0.130000	-0.630000	1.331031929881267172888215
0.150000	-0.630000	1.330615443928777397175622
0.170000	-0.630000	1.329902313233789712398902
0.190000	-0.630000	1.329136077789482506261720
0.210000	-0.630000	1.328332650102733714092551
0.230000	-0.630000	1.327452972998768965240401
0.250000	-0.630000	1.326709134239709042546451
0.270000	-0.630000	1.326404923170317884384417
0.290000	-0.630000	1.326501108485393487512738
0.310000	-0.630000	1.326519526370591561814649
0.330000	-0.630000	1.325915959136507282778439
0.350000	-0.630000	1.324509959849777596119225
0.370000	-0.630000	1.322551663687107748046401
0.390000	-0.630000	1.320420610030279551239119
0.410000	-0.630000	1.318317684614565221679072
0.430000	-0.630000	1.316177550420274400266862
0.450000	-0.630000	1.313744376449619277735792
0.470000	-0.630000	1.310755426141992918687151
0.490000	-0.630000	1.307184581151985769409407
0.510000	-0.630000	1.303331030947072699532896
0.530000	-0.630000	1.299589092359089592676469
0.550000	-0.630000	1.296121701479616916685700
0.570000	-0.630000	1.292810631029787549195476
0.590000	-0.630000	1.289499525748815544901049
0.610000	-0.630000	1.286215702967568486059236
0.630000	-0.630000	1.283143645534463805901737
0.650000	-0.630000	1.280445961158438894500478
0.670000	-0.630000	1.278364766992883927443359
0.690000	-0.630000	1.277832953896486989364689
0.710000	-0.630000	1.274137172884225233104871
0.730000	-0.630000	1.216964916566912524586996
0.750000	-0.630000	1.055226534849780906100136
0.770000	-0.630000	0.943579441112964434346111
0.790000	-0.630000	0.913073848345785754609949
0.810000	-0.630000	0.905448389744309189985927
0.830000	-0.630000	0.902526651442489780130529
0.850000	-0.630000	0.900743900762642657475965
0.870000	-0.630000	0.899348501756731089074037
0.890000	-0.630000	0.898128091393149974308585
0.910000	-0.630000	0.897098887591778804129206
0.930000	-0.630000	0.896299520299527641142845
0.950000	-0.630000	0.895695314938140252358778
0.970000	-0.630000	0.895275557281493106209780
0.990000	-0.630000	0.895062358129310897680853

-0.990000	-0.610000	0.891108377209428481613429
-0.970000	-0.610000	0.891327953131766492766985
-0.950000	-0.610000	0.891750729573499101299205
-0.930000	-0.610000	0.892378375273113588761476
-0.910000	-0.610000	0.893193668340387270099257
-0.890000	-0.610000	0.894238115530930688379385
-0.870000	-0.610000	0.895521232682236489885952
-0.850000	-0.610000	0.897053041594632283306510
-0.830000	-0.610000	0.899316438337867452013086
-0.810000	-0.610000	0.905021773716203958848325
-0.790000	-0.610000	0.927987207472558695009468
-0.770000	-0.610000	1.020740477239766130779230
-0.750000	-0.610000	1.191125129605758781181635
-0.730000	-0.610000	1.268451359063865080401001
-0.710000	-0.610000	1.276074898984349337283106
-0.690000	-0.610000	1.277261983937908240704928
-0.670000	-0.610000	1.279857535414431479736663
-0.650000	-0.610000	1.282876888045447749675532
-0.630000	-0.610000	1.286215702967568486059236
-0.610000	-0.610000	1.289874261323644466514793
-0.590000	-0.610000	1.293663340790947469116645
-0.570000	-0.610000	1.297407053626367545717812
-0.550000	-0.610000	1.301122036463709275011524
-0.530000	-0.610000	1.304980917099601622766158
-0.510000	-0.610000	1.309056818362367646813027
-0.490000	-0.610000	1.313120392973583294704554
-0.470000	-0.610000	1.316764306950414686880890
-0.450000	-0.610000	1.319742658906496668436148
-0.430000	-0.610000	1.322141171224822553398326
-0.410000	-0.610000	1.324239948273210565332647
-0.390000	-0.610000	1.326273621406720115700750
-0.370000	-0.610000	1.328273935228238444850035
-0.350000	-0.610000	1.330024490228052247431378
-0.330000	-0.610000	1.331182160635071776155769
-0.310000	-0.610000	1.331587428804380968117016
-0.290000	-0.610000	1.331507749417064623287388
-0.270000	-0.610000	1.331505555273086116585546
-0.250000	-0.610000	1.332005290726738566675635
-0.230000	-0.610000	1.332982243067222016819073
-0.210000	-0.610000	1.334118097055602358835813
-0.190000	-0.610000	1.335217038994910287996731
-0.170000	-0.610000	1.336299716309881757680955
-0.150000	-0.610000	1.337299615007611297556878
-0.130000	-0.610000	1.337958500461186028829275
-0.110000	-0.610000	1.338133788291418824201173
-0.090000	-0.610000	1.337961686705275932141035
-0.070000	-0.610000	1.337672716248663906668526
-0.050000	-0.610000	1.337402649739598547995456
-0.030000	-0.610000	1.337158293488923899161591
-0.010000	-0.610000	1.336954859003918194559901
0.010000	-0.610000	1.336954859003918194559901
0.030000	-0.610000	1.337158293488923899161591
0.050000	-0.610000	1.337402649739598325950851
0.070000	-0.610000	1.337672716248663906668526
0.090000	-0.610000	1.337961686705275710096430
0.110000	-0.610000	1.338133788291418602156568
0.130000	-0.610000	1.337958500461185806784670
0.150000	-0.610000	1.337299615007611297556878
0.170000	-0.610000	1.336299716309881757680955
0.190000	-0.610000	1.335217038994910287996731
0.210000	-0.610000	1.334118097055602358835813
0.230000	-0.610000	1.332982243067221794774468
0.250000	-0.610000	1.332005290726738344631030
0.270000	-0.610000	1.331505555273085894540941
0.290000	-0.610000	1.331507749417064401242783
0.310000	-0.610000	1.331587428804380968117016
0.330000	-0.610000	1.331182160635071776155769
0.350000	-0.610000	1.330024490228052247431378
0.370000	-0.610000	1.328273935228238444850035
0.390000	-0.610000	1.326273621406720115700750
0.410000	-0.610000	1.324239948273210565332647
0.430000	-0.610000	1.322141171224822775442931
0.450000	-0.610000	1.319742658906496668436148
0.470000	-0.610000	1.316764306950414686880890
0.490000	-0.610000	1.313120392973583294704554
0.510000	-0.610000	1.309056818362367646813027
0.530000	-0.610000	1.304980917099601844810763
0.550000	-0.610000	1.301122036463709052966919
0.570000	-0.610000	1.297407053626367323673207
0.590000	-0.610000	1.293663340790947247072040
0.610000	-0.610000	1.289874261323644244470188
0.630000	-0.610000	1.286215702967568708103840
0.650000	-0.610000	1.282876888045447749675532
0.670000	-0.610000	1.279857535414431923825873
0.690000	-0.610000	1.277261983937908240704928
0.710000	-0.610000	1.276074898984348893193896
0.730000	-0.610000	1.268451359063864858356396
0.750000	-0.610000	1.191125129605758781181635
0.770000	-0.610000	1.020740477239765908734626
0.790000	-0.610000	0.927987207472558806031770
0.810000	-0.610000	0.905021773716203958848325
0.830000	-0.610000	0.899316438337867563035388
0.850000	-0.610000	0.897053041594632172284207
0.870000	-0.610000	0.895521232682236156819044
0.890000	-0.610000	0.894238115530930577357083
0.910000	-0.610000	0.893193668340387270099257
0.930000	-0.610000	0.892378375273113366716871
0.950000	-0.610000	0.891750729573498990276903
0.970000	-0.610000	0.891327953131766492766985
0.990000	-0.610000	0.891108377209428370591127

-0.990000	-0.590000	0.887310718586874269675491
-0.970000	-0.590000	0.887538080814627039494269
-0.950000	-0.590000	0.887963739614150204815246
-0.930000	-0.590000	0.888609960217012773142642
-0.910000	-0.590000	0.889453201449359354135993
-0.890000	-0.590000	0.890518027371246079226808
-0.870000	-0.590000	0.891882610287541899296571
-0.850000	-0.590000	0.893773725027499410522580
-0.830000	-0.590000	0.897833529775484473489655
-0.810000	-0.590000	0.913600573450649044993099
-0.790000	-0.590000	0.983559264894551810165524
-0.770000	-0.590000	1.151886482914515452691262
-0.750000	-0.590000	1.257440190896765397354784
-0.730000	-0.590000	1.272553231692608477487738
-0.710000	-0.590000	1.274700176882740176864672
-0.690000	-0.590000	1.278205849004164784687987
-0.670000	-0.590000	1.281869527659698526633747
-0.650000	-0.590000	1.285556787991879446053645
-0.630000	-0.590000	1.289499525748815322856444
-0.610000	-0.590000	1.293663340790947469116645
-0.590000	-0.590000	1.297843678785967069799767
-0.570000	-0.590000	1.301894943087872569265073
-0.550000	-0.590000	1.305872076221534339168784
-0.530000	-0.590000	1.309950761163541033127444
-0.510000	-0.590000	1.314162586156343737187058
-0.490000	-0.590000	1.318238276562715416417859
-0.470000	-0.590000	1.321784844031794747820641
-0.450000	-0.590000	1.324614920874256585037188
-0.430000	-0.590000	1.326863169122093344398650
-0.410000	-0.590000	1.328821752614342432963213
-0.390000	-0.590000	1.330712567009518343397190
-0.370000	-0.590000	1.332553009751912265201668
-0.350000	-0.590000	1.334134708516782508169740
-0.330000	-0.590000	1.335164113045520295486313
-0.310000	-0.590000	1.335557580762048779376983
-0.290000	-0.590000	1.335630596902141142834353
-0.270000	-0.590000	1.335927595813168444749408
-0.250000	-0.590000	1.336807274674964851612913
-0.230000	-0.590000	1.338187368147482514402213
-0.210000	-0.590000	1.339734026417579659806734
-0.190000	-0.590000	1.341248849509789842215923
-0.170000	-0.590000	1.342721004981613619477798
-0.150000	-0.590000	1.344047342808352141219075
-0.130000	-0.590000	1.344979047803269045502361
-0.110000	-0.590000	1.345428438180631180998148
-0.090000	-0.590000	1.345575909393891267384902
-0.070000	-0.590000	1.345636687941119236100462
-0.050000	-0.590000	1.345678477179617082981622
-0.030000	-0.590000	1.345647990020684359180336
-0.010000	-0.590000	1.345542795739264052556905
0.010000	-0.590000	1.345542795739264052556905
0.030000	-0.590000	1.345647990020684581224941
0.050000	-0.590000	1.345678477179616860937017
0.070000	-0.590000	1.345636687941119236100462
0.090000	-0.590000	1.345575909393891267384902
0.110000	-0.590000	1.345428438180631180998148
0.130000	-0.590000	1.344979047803268823457756
0.150000	-0.590000	1.344047342808352141219075
0.170000	-0.590000	1.342721004981613619477798
0.190000	-0.590000	1.341248849509789620171318
0.210000	-0.590000	1.339734026417579659806734
0.230000	-0.590000	1.338187368147482736446818
0.250000	-0.590000	1.336807274674964851612913
0.270000	-0.590000	1.335927595813168222704803
0.290000	-0.590000	1.335630596902140920789748
0.310000	-0.590000	1.335557580762048779376983
0.330000	-0.590000	1.335164113045520295486313
0.350000	-0.590000	1.334134708516782286125135
0.370000	-0.590000	1.332553009751912265201668
0.390000	-0.590000	1.330712567009518121352585
0.410000	-0.590000	1.328821752614342210918608
0.430000	-0.590000	1.326863169122093344398650
0.450000	-0.590000	1.324614920874256585037188
0.470000	-0.590000	1.321784844031794747820641
0.490000	-0.590000	1.318238276562715194373254
0.510000	-0.590000	1.314162586156343293097848
0.530000	-0.590000	1.309950761163540589038234
0.550000	-0.590000	1.305872076221534117124179
0.570000	-0.590000	1.301894943087872347220468
0.590000	-0.590000	1.297843678785966847755162
0.610000	-0.590000	1.293663340790947469116645
0.630000	-0.590000	1.289499525748815544901049
0.650000	-0.590000	1.285556787991879668098250
0.670000	-0.590000	1.281869527659698526633747
0.690000	-0.590000	1.278205849004164784687987
0.710000	-0.590000	1.274700176882739732775462
0.730000	-0.590000	1.272553231692608255443133
0.750000	-0.590000	1.257440190896765397354784
0.770000	-0.590000	1.151886482914515230646657
0.790000	-0.590000	0.983559264894551810165524
0.810000	-0.590000	0.913600573450648933970797
0.830000	-0.590000	0.897833529775484362467353
0.850000	-0.590000	0.893773725027499299500278
0.870000	-0.590000	0.891882610287541788274268
0.890000	-0.590000	0.890518027371246079226808
0.910000	-0.590000	0.889453201449359576180598
0.930000	-0.590000	0.888609960217012662120339
0.950000	-0.590000	0.887963739614150204815246
0.970000	-0.590000	0.887538080814626817449664
0.990000	-0.590000	0.887310718586874158653188

-0.990000	-0.570000	0.883670571145039329685744
-0.970000	-0.570000	0.883904877820892220796622
-0.950000	-0.570000	0.884340587700595093245681
-0.930000	-0.570000	0.884998339279149281999537
-0.910000	-0.570000	0.885877727505839818178401
-0.890000	-0.570000	0.886990067296862472190355
-0.870000	-0.570000	0.888541802208496656056980
-0.850000	-0.570000	0.891516515444715884619598
-0.830000	-0.570000	0.901755170031607322655987
-0.810000	-0.570000	0.949539145065682377300220
-0.790000	-0.570000	1.099834533698332839080081
-0.770000	-0.570000	1.238051667948869116742117
-0.750000	-0.570000	1.267002180073174111285539
-0.730000	-0.570000	1.270247494312565006424620
-0.710000	-0.570000	1.274807752653140946463850
-0.690000	-0.570000	1.279571696200970221113380
-0.670000	-0.570000	1.283954435506495794783177
-0.650000	-0.570000	1.288302194384050247677465
-0.630000	-0.570000	1.292810631029787549195476
-0.610000	-0.570000	1.297407053626367323673207
-0.590000	-0.570000	1.301894943087872569265073
-0.570000	-0.570000	1.306158013241084381306223
-0.550000	-0.570000	1.310276101590491348858336
-0.530000	-0.570000	1.314421375836488214972064
-0.510000	-0.570000	1.318596654573775950325398
-0.490000	-0.570000	1.322520117161198882627104
-0.470000	-0.570000	1.325833287174037034006346
-0.450000	-0.570000	1.328407433627883049709340
-0.430000	-0.570000	1.330419189481495623184060
-0.410000	-0.570000	1.332175635870522345527434
-0.390000	-0.570000	1.333901870583331428221641
-0.370000	-0.570000	1.335624606660316571193903
-0.350000	-0.570000	1.337164465581412553518703
-0.330000	-0.570000	1.338278669850338609137452
-0.310000	-0.570000	1.338929120481864964986585
-0.290000	-0.570000	1.339429747815098270535827
-0.270000	-0.570000	1.340266098020041152238946
-0.250000	-0.570000	1.341715572903987352404442
-0.230000	-0.570000	1.343640214977401603491103
-0.210000	-0.570000	1.345689324174834000658052
-0.190000	-0.570000	1.347653427316811702851851
-0.170000	-0.570000	1.349494161965105076816940
-0.150000	-0.570000	1.351096320075761303414197
-0.130000	-0.570000	1.352245585239409297884094
-0.110000	-0.570000	1.352915074927865779486069
-0.090000	-0.570000	1.353325360212301431417359
-0.070000	-0.570000	1.353678266653906447913869
-0.050000	-0.570000	1.353988225032264791636294
-0.030000	-0.570000	1.354155028610006361589058
-0.010000	-0.570000	1.354150046134374063555583
0.010000	-0.570000	1.354150046134374285600188
0.030000	-0.570000	1.354155028610006583633663
0.050000	-0.570000	1.353988225032264791636294
0.070000	-0.570000	1.353678266653906447913869
0.090000	-0.570000	1.353325360212301431417359
0.110000	-0.570000	1.352915074927865779486069
0.130000	-0.570000	1.352245585239409297884094
0.150000	-0.570000	1.351096320075761303414197
0.170000	-0.570000	1.349494161965105076816940
0.190000	-0.570000	1.347653427316811924896456
0.210000	-0.570000	1.345689324174834222702657
0.230000	-0.570000	1.343640214977401825535708
0.250000	-0.570000	1.341715572903987130359837
0.270000	-0.570000	1.340266098020041152238946
0.290000	-0.570000	1.339429747815097826446618
0.310000	-0.570000	1.338929120481864742941980
0.330000	-0.570000	1.338278669850338831182057
0.350000	-0.570000	1.337164465581412775563308
0.370000	-0.570000	1.335624606660316349149298
0.390000	-0.570000	1.333901870583331428221641
0.410000	-0.570000	1.332175635870522123482829
0.430000	-0.570000	1.330419189481495623184060
0.450000	-0.570000	1.328407433627882827664735
0.470000	-0.570000	1.325833287174037034006346
0.490000	-0.570000	1.322520117161198660582500
0.510000	-0.570000	1.318596654573775506236188
0.530000	-0.570000	1.314421375836487992927459
0.550000	-0.570000	1.310276101590491348858336
0.570000	-0.570000	1.306158013241084159261618
0.590000	-0.570000	1.301894943087872569265073
0.610000	-0.570000	1.297407053626367323673207
0.630000	-0.570000	1.292810631029787549195476
0.650000	-0.570000	1.288302194384050247677465
0.670000	-0.570000	1.283954435506495794783177
0.690000	-0.570000	1.279571696200970221113380
0.710000	-0.570000	1.274807752653140724419245
0.730000	-0.570000	1.270247494312565006424620
0.750000	-0.570000	1.267002180073174111285539
0.770000	-0.570000	1.238051667948869116742117
0.790000	-0.570000	1.099834533698332839080081
0.810000	-0.570000	0.949539145065682044233313
0.830000	-0.570000	0.901755170031607322655987
0.850000	-0.570000	0.891516515444715884619598
0.870000	-0.570000	0.888541802208496545034677
0.890000	-0.570000	0.886990067296862472190355
0.910000	-0.570000	0.885877727505840040223006
0.930000	-0.570000	0.884998339279149059954932
0.950000	-0.570000	0.884340587700594982223379
0.970000	-0.570000	0.883904877820891887729715
0.990000	-0.570000	0.883670571145039218663442

-0.990000	-0.550000	0.880192309628425983980549
-0.970000	-0.550000	0.880429503914944677767096
-0.950000	-0.550000	0.880880359998807871413362
-0.930000	-0.550000	0.881549248576893762496809
-0.910000	-0.550000	0.882471476144702449140311
-0.890000	-0.550000	0.883704286376637893063446
-0.870000	-0.550000	0.885828484457104936566907
-0.850000	-0.550000	0.892269098785083092373327
-0.830000	-0.550000	0.922087539107045217612324
-0.810000	-0.550000	1.040098877300815294333347
-0.790000	-0.550000	1.205768106875178435899443
-0.770000	-0.550000	1.259250890484992391193941
-0.750000	-0.550000	1.264291964280015445609706
-0.730000	-0.550000	1.269347385790518423220874
-0.710000	-0.550000	1.275405777928985129321404
-0.690000	-0.550000	1.280914463468657560341057
-0.670000	-0.550000	1.286025718075145762853140
-0.650000	-0.550000	1.291057949555834083454897
-0.630000	-0.550000	1.296121701479616694641095
-0.610000	-0.550000	1.301122036463709052966919
-0.590000	-0.550000	1.305872076221534117124179
-0.570000	-0.550000	1.310276101590491348858336
-0.550000	-0.550000	1.314431370480410254941717
-0.530000	-0.550000	1.318509107462817020461898
-0.510000	-0.550000	1.322501894480749839999589
-0.490000	-0.550000	1.326141699062965528810309
-0.470000	-0.550000	1.329119139326859766470079
-0.450000	-0.550000	1.331362719452215293003405
-0.430000	-0.550000	1.333088917045846200082337
-0.410000	-0.550000	1.334629215811246938372392
-0.390000	-0.550000	1.336231770753171455012875
-0.370000	-0.550000	1.337952789606752457274297
-0.350000	-0.550000	1.339648896264179489534740
-0.330000	-0.550000	1.341109240010537106968513
-0.310000	-0.550000	1.342296281536416113766563
-0.290000	-0.550000	1.343471046444248306883651
-0.270000	-0.550000	1.345027053302301878190406
-0.250000	-0.550000	1.347154332898504947024776
-0.230000	-0.550000	1.349668273655590278181649
-0.210000	-0.550000	1.352207204781330274201423
-0.190000	-0.550000	1.354551870161711413231842
-0.170000	-0.550000	1.356649142036975064229409
-0.150000	-0.550000	1.358398516463944050158830
-0.130000	-0.550000	1.359642682641250210906492
-0.110000	-0.550000	1.360416909318419964591840
-0.090000	-0.550000	1.360973370791535685953022
-0.070000	-0.550000	1.361504060784642700099312
-0.050000	-0.550000	1.361990146676693713700956
-0.030000	-0.550000	1.362299762550170045827258
-0.010000	-0.550000	1.362374573089626395017149
0.010000	-0.550000	1.362374573089626395017149
0.030000	-0.550000	1.362299762550170045827258
0.050000	-0.550000	1.361990146676693491656351
0.070000	-0.550000	1.361504060784642478054707
0.090000	-0.550000	1.360973370791535463908417
0.110000	-0.550000	1.360416909318419964591840
0.130000	-0.550000	1.359642682641249988861887
0.150000	-0.550000	1.358398516463943828114225
0.170000	-0.550000	1.356649142036975064229409
0.190000	-0.550000	1.354551870161711635276447
0.210000	-0.550000	1.352207204781330496246028
0.230000	-0.550000	1.349668273655590500226253
0.250000	-0.550000	1.347154332898505169069381
0.270000	-0.550000	1.345027053302301878190406
0.290000	-0.550000	1.343471046444248306883651
0.310000	-0.550000	1.342296281536415891721958
0.330000	-0.550000	1.341109240010537329013118
0.350000	-0.550000	1.339648896264179933623950
0.370000	-0.550000	1.337952789606752235229692
0.390000	-0.550000	1.336231770753171232968270
0.410000	-0.550000	1.334629215811246938372392
0.430000	-0.550000	1.333088917045846200082337
0.450000	-0.550000	1.331362719452215070958800
0.470000	-0.550000	1.329119139326859766470079
0.490000	-0.550000	1.326141699062965528810309
0.510000	-0.550000	1.322501894480749839999589
0.530000	-0.550000	1.318509107462817020461898
0.550000	-0.550000	1.314431370480410254941717
0.570000	-0.550000	1.310276101590491348858336
0.590000	-0.550000	1.305872076221534117124179
0.610000	-0.550000	1.301122036463709275011524
0.630000	-0.550000	1.296121701479616916685700
0.650000	-0.550000	1.291057949555834083454897
0.670000	-0.550000	1.286025718075145984897745
0.690000	-0.550000	1.280914463468657560341057
0.710000	-0.550000	1.275405777928985351366009
0.730000	-0.550000	1.269347385790518423220874
0.750000	-0.550000	1.264291964280015667654311
0.770000	-0.550000	1.259250890484992169149336
0.790000	-0.550000	1.205768106875178435899443
0.810000	-0.550000	1.040098877300815072288742
0.830000	-0.550000	0.922087539107045217612324
0.850000	-0.550000	0.892269098785083092373327
0.870000	-0.550000	0.885828484457104936566907
0.890000	-0.550000	0.883704286376637893063446
0.910000	-0.550000	0.882471476144702560162614
0.930000	-0.550000	0.881549248576893762496809
0.950000	-0.550000	0.880880359998807760391060
0.970000	-0.550000	0.880429503914944455722491
0.990000	-0.550000	0.880192309628425761935944

-0.990000	-0.530000	0.876872164590934866090777
-0.970000	-0.530000	0.877113209892318890226193
-0.950000	-0.530000	0.877581255355994738209802
-0.930000	-0.530000	0.878271646614112277973163
-0.910000	-0.530000	0.879259656881490547775115
-0.890000	-0.530000	0.880811692522076472577908
-0.870000	-0.530000	0.884731876088614033193380
-0.850000	-0.530000	0.901976585249904094787610
-0.830000	-0.530000	0.982270788916955850389456
-0.810000	-0.530000	1.155485436759193351718977
-0.790000	-0.530000	1.247299527433896937367308
-0.770000	-0.530000	1.258047958170315672177253
-0.750000	-0.530000	1.262382126214008026821034
-0.730000	-0.530000	1.269271456091729533000034
-0.710000	-0.530000	1.276047912606538270452461
-0.690000	-0.530000	1.282288170061879339911570
-0.670000	-0.530000	1.288201889242545972180665
-0.650000	-0.530000	1.293957339487470159511417
-0.630000	-0.530000	1.299589092359089148587259
-0.610000	-0.530000	1.304980917099601400721554
-0.590000	-0.530000	1.309950761163540811082839
-0.570000	-0.530000	1.314421375836487992927459
-0.550000	-0.530000	1.318509107462817020461898
-0.530000	-0.530000	1.322394420290131211714879
-0.510000	-0.530000	1.326082179993967269382438
-0.490000	-0.530000	1.329342123544892118047756
-0.470000	-0.530000	1.331924732093616947636860
-0.450000	-0.530000	1.333815200900140940376559
-0.430000	-0.530000	1.335271723051944414706327
-0.410000	-0.530000	1.336660418223093671485913
-0.390000	-0.530000	1.338263473804938596956049
-0.370000	-0.530000	1.340166426572955149509880
-0.350000	-0.530000	1.342243396258968823886448
-0.330000	-0.530000	1.344278799639543997557212
-0.310000	-0.530000	1.346191218486443741397807
-0.290000	-0.530000	1.348155132457557359160205
-0.270000	-0.530000	1.350462783492496710024966
-0.250000	-0.530000	1.353230569743611999555810
-0.230000	-0.530000	1.356248699574999605488301
-0.210000	-0.530000	1.359157630755528867183557
-0.190000	-0.530000	1.361733259847525356889264
-0.170000	-0.530000	1.363918578289173844098059
-0.150000	-0.530000	1.365647156483730917386765
-0.130000	-0.530000	1.366832756525594216867603
-0.110000	-0.530000	1.367569034708244757325701
-0.090000	-0.530000	1.368128960591239895450144
-0.070000	-0.530000	1.368699194676200159292989
-0.050000	-0.530000	1.369247213622131864596554
-0.030000	-0.530000	1.369623945993666769282981
-0.010000	-0.530000	1.369743063089214007987948
0.010000	-0.530000	1.369743063089214230032553
0.030000	-0.530000	1.369623945993666991327586
0.050000	-0.530000	1.369247213622131642551949
0.070000	-0.530000	1.368699194676199937248384
0.090000	-0.530000	1.368128960591239673405539
0.110000	-0.530000	1.367569034708244979370306
0.130000	-0.530000	1.366832756525593994822998
0.150000	-0.530000	1.365647156483730917386765
0.170000	-0.530000	1.363918578289173844098059
0.190000	-0.530000	1.361733259847525800978474
0.210000	-0.530000	1.359157630755529089228162
0.230000	-0.530000	1.356248699574999827532906
0.250000	-0.530000	1.353230569743612221600415
0.270000	-0.530000	1.350462783492497154114176
0.290000	-0.530000	1.348155132457557359160205
0.310000	-0.530000	1.346191218486443963442412
0.330000	-0.530000	1.344278799639544219601817
0.350000	-0.530000	1.342243396258968601841843
0.370000	-0.530000	1.340166426572954927465275
0.390000	-0.530000	1.338263473804938596956049
0.410000	-0.530000	1.336660418223093671485913
0.430000	-0.530000	1.335271723051944414706327
0.450000	-0.530000	1.333815200900140718331954
0.470000	-0.530000	1.331924732093616725592256
0.490000	-0.530000	1.329342123544892340092360
0.510000	-0.530000	1.326082179993967269382438
0.530000	-0.530000	1.322394420290131433759484
0.550000	-0.530000	1.318509107462817020461898
0.570000	-0.530000	1.314421375836487992927459
0.590000	-0.530000	1.309950761163541033127444
0.610000	-0.530000	1.304980917099601844810763
0.630000	-0.530000	1.299589092359089370631864
0.650000	-0.530000	1.293957339487470159511417
0.670000	-0.530000	1.288201889242545972180665
0.690000	-0.530000	1.282288170061879117866965
0.710000	-0.530000	1.276047912606538270452461
0.730000	-0.530000	1.269271456091729533000034
0.750000	-0.530000	1.262382126214008248865639
0.770000	-0.530000	1.258047958170315672177253
0.790000	-0.530000	1.247299527433897381456518
0.810000	-0.530000	1.155485436759193573763582
0.830000	-0.530000	0.982270788916955739367154
0.850000	-0.530000	0.901976585249903983765307
0.870000	-0.530000	0.884731876088614144215683
0.890000	-0.530000	0.880811692522076472577908
0.910000	-0.530000	0.879259656881490658797418
0.930000	-0.530000	0.878271646614112500017768
0.950000	-0.530000	0.877581255355994627187499
0.970000	-0.530000	0.877113209892318779203890
0.990000	-0.530000	0.876872164590934755068474

-0.990000	-0.510000	0.873708953182006364812651
-0.970000	-0.510000	0.873954624139579916430876
-0.950000	-0.510000	0.874437341392343525647846
-0.930000	-0.510000	0.875170238143753498327726
-0.910000	-0.510000	0.876307653288128651780653
-0.890000	-0.510000	0.878751160450483514985365
-0.870000	-0.510000	0.888107794538035455467195
-0.850000	-0.510000	0.935528349917096768706415
-0.830000	-0.510000	1.086767830048675387288881
-0.810000	-0.510000	1.224728695339311945744498
-0.790000	-0.510000	1.252149489154452455252908
-0.770000	-0.510000	1.255233855190730496431684
-0.750000	-0.510000	1.261821056025559828484006
-0.730000	-0.510000	1.269479759823947562225044
-0.710000	-0.510000	1.276867478398706623465841
-0.690000	-0.510000	1.283920443936978017518413
-0.670000	-0.510000	1.290675715198173589826069
-0.650000	-0.510000	1.297157987195643125133415
-0.630000	-0.510000	1.303331030947072699532896
-0.610000	-0.510000	1.309056818362367646813027
-0.590000	-0.510000	1.314162586156343515142453
-0.570000	-0.510000	1.318596654573775950325398
-0.550000	-0.510000	1.322501894480750062044194
-0.530000	-0.510000	1.326082179993967269382438
-0.510000	-0.510000	1.329377021534102532029920
-0.490000	-0.510000	1.332214286082255672027941
-0.470000	-0.510000	1.334413328919476615652684
-0.450000	-0.510000	1.336017376916061261127311
-0.430000	-0.510000	1.337327057239017236156542
-0.410000	-0.510000	1.338740486908314597513936
-0.390000	-0.510000	1.340558869434137490017633
-0.370000	-0.510000	1.342866813272580950311408
-0.350000	-0.510000	1.345517319368430220194455
-0.330000	-0.510000	1.348253469351593514247156
-0.310000	-0.510000	1.350925540831582338796579
-0.290000	-0.510000	1.353617297723110679541492
-0.270000	-0.510000	1.356536910347437618895583
-0.250000	-0.510000	1.359758054108863412068331
-0.230000	-0.510000	1.363076326396772230964416
-0.210000	-0.510000	1.366152052421331308806884
-0.190000	-0.510000	1.368761821774578057997473
-0.170000	-0.510000	1.370848925333659318326340
-0.150000	-0.510000	1.372387501787488472970722
-0.130000	-0.510000	1.373363665589510729247991
-0.110000	-0.510000	1.373920653859388885109638
-0.090000	-0.510000	1.374342838102161401536705
-0.070000	-0.510000	1.374817095084259088721979
-0.050000	-0.510000	1.375312915958611270639267
-0.030000	-0.510000	1.375676064963083478076555
-0.010000	-0.510000	1.375797756392464821217914
0.010000	-0.510000	1.375797756392464821217914
0.030000	-0.510000	1.375676064963083700121160
0.050000	-0.510000	1.375312915958611270639267
0.070000	-0.510000	1.374817095084258866677374
0.090000	-0.510000	1.374342838102161179492100
0.110000	-0.510000	1.373920653859388885109638
0.130000	-0.510000	1.373363665589510507203386
0.150000	-0.510000	1.372387501787488472970722
0.170000	-0.510000	1.370848925333659318326340
0.190000	-0.510000	1.368761821774578057997473
0.210000	-0.510000	1.366152052421331530851489
0.230000	-0.510000	1.363076326396772453009021
0.250000	-0.510000	1.359758054108863634112936
0.270000	-0.510000	1.356536910347437840940188
0.290000	-0.510000	1.353617297723110679541492
0.310000	-0.510000	1.350925540831582338796579
0.330000	-0.510000	1.348253469351593514247156
0.350000	-0.510000	1.345517319368430442239060
0.370000	-0.510000	1.342866813272580950311408
0.390000	-0.510000	1.340558869434137267973028
0.410000	-0.510000	1.338740486908314375469331
0.430000	-0.510000	1.337327057239017236156542
0.450000	-0.510000	1.336017376916061261127311
0.470000	-0.510000	1.334413328919476615652684
0.490000	-0.510000	1.332214286082255894072546
0.510000	-0.510000	1.329377021534102754074524
0.530000	-0.510000	1.326082179993967269382438
0.550000	-0.510000	1.322501894480749839999589
0.570000	-0.510000	1.318596654573775728280793
0.590000	-0.510000	1.314162586156343515142453
0.610000	-0.510000	1.309056818362367868857632
0.630000	-0.510000	1.303331030947072921577501
0.650000	-0.510000	1.297157987195642903088810
0.670000	-0.510000	1.290675715198173589826069
0.690000	-0.510000	1.283920443936978017518413
0.710000	-0.510000	1.276867478398706623465841
0.730000	-0.510000	1.269479759823947562225044
0.750000	-0.510000	1.261821056025559828484006
0.770000	-0.510000	1.255233855190730496431684
0.790000	-0.510000	1.252149489154452677297513
0.810000	-0.510000	1.224728695339311945744498
0.830000	-0.510000	1.086767830048675387288881
0.850000	-0.510000	0.935528349917096768706415
0.870000	-0.510000	0.888107794538035455467195
0.890000	-0.510000	0.878751160450483514985365
0.910000	-0.510000	0.876307653288128540758350
0.930000	-0.510000	0.875170238143753498327726
0.950000	-0.510000	0.874437341392343192580938
0.970000	-0.510000	0.873954624139580027453178
0.990000	-0.510000	0.873708953182006475834953

-0.990000	-0.490000	0.870699647812080423925352
-0.970000	-0.490000	0.870954508558443252219661
-0.950000	-0.490000	0.871455503216264304455763
-0.930000	-0.490000	0.872272584352266733276338
-0.910000	-0.490000	0.873810693741605359896596
-0.890000	-0.490000	0.878778628539650497053515
-0.870000	-0.490000	0.903510840637970158439884
-0.850000	-0.490000	1.010802184426101035796819
-0.830000	-0.490000	1.181231284741294462747874
-0.810000	-0.490000	1.244304643239581897873336
-0.790000	-0.490000	1.249117089962298976502098
-0.770000	-0.490000	1.254101720361068705855701
-0.750000	-0.490000	1.261907090882628645900354
-0.730000	-0.490000	1.270019338240529371830689
-0.710000	-0.490000	1.278072086733647250156309
-0.690000	-0.490000	1.285932123105125945983218
-0.670000	-0.490000	1.293465956694752838629370
-0.650000	-0.490000	1.300582596725394779468843
-0.630000	-0.490000	1.307184581151985991454012
-0.610000	-0.490000	1.313120392973583294704554
-0.590000	-0.490000	1.318238276562715416417859
-0.570000	-0.490000	1.322520117161198882627104
-0.550000	-0.490000	1.326141699062965750854914
-0.530000	-0.490000	1.329342123544892340092360
-0.510000	-0.490000	1.332214286082255672027941
-0.490000	-0.490000	1.334662105535527221178427
-0.470000	-0.490000	1.336583975614906272255666
-0.450000	-0.490000	1.338081971664525138265844
-0.430000	-0.490000	1.339487517237253344504211
-0.410000	-0.490000	1.341201617163885195793682
-0.390000	-0.490000	1.343499802621093586196821
-0.370000	-0.490000	1.346417856789678735296434
-0.350000	-0.490000	1.349751309079023631198879
-0.330000	-0.490000	1.353184721765657183567555
-0.310000	-0.490000	1.356502586390238240809936
-0.290000	-0.490000	1.359717408843994945755185
-0.270000	-0.490000	1.362984597502528316681492
-0.250000	-0.490000	1.366371219211692578099360
-0.230000	-0.490000	1.369710373779840617558534
-0.210000	-0.490000	1.372702389392029598269573
-0.190000	-0.490000	1.375132051147547551650518
-0.170000	-0.490000	1.376942433062133819277051
-0.150000	-0.490000	1.378142607448089362875976
-0.130000	-0.490000	1.378780000303965636021530
-0.110000	-0.490000	1.379034918120446873146534
-0.090000	-0.490000	1.379196634992587267021236
-0.070000	-0.490000	1.379457698593489434202297
-0.050000	-0.490000	1.379800604948269171501352
-0.030000	-0.490000	1.380075664507280697179681
-0.010000	-0.490000	1.380159108219132013672947
0.010000	-0.490000	1.380159108219132013672947
0.030000	-0.490000	1.380075664507280919224286
0.050000	-0.490000	1.379800604948269171501352
0.070000	-0.490000	1.379457698593489434202297
0.090000	-0.490000	1.379196634992587267021236
0.110000	-0.490000	1.379034918120446873146534
0.130000	-0.490000	1.378780000303965413976925
0.150000	-0.490000	1.378142607448089140831371
0.170000	-0.490000	1.376942433062133819277051
0.190000	-0.490000	1.375132051147547551650518
0.210000	-0.490000	1.372702389392029820314178
0.230000	-0.490000	1.369710373779840839603139
0.250000	-0.490000	1.366371219211692578099360
0.270000	-0.490000	1.362984597502528538726096
0.290000	-0.490000	1.359717408843994945755185
0.310000	-0.490000	1.356502586390238462854541
0.330000	-0.490000	1.353184721765657183567555
0.350000	-0.490000	1.349751309079023853243484
0.370000	-0.490000	1.346417856789678513251829
0.390000	-0.490000	1.343499802621093364152216
0.410000	-0.490000	1.341201617163885195793682
0.430000	-0.490000	1.339487517237253344504211
0.450000	-0.490000	1.338081971664525360310449
0.470000	-0.490000	1.336583975614906272255666
0.490000	-0.490000	1.334662105535527443223032
0.510000	-0.490000	1.332214286082255894072546
0.530000	-0.490000	1.329342123544892340092360
0.550000	-0.490000	1.326141699062965306765705
0.570000	-0.490000	1.322520117161198660582500
0.590000	-0.490000	1.318238276562715416417859
0.610000	-0.490000	1.313120392973583294704554
0.630000	-0.490000	1.307184581151985769409407
0.650000	-0.490000	1.300582596725394779468843
0.670000	-0.490000	1.293465956694753060673975
0.690000	-0.490000	1.285932123105125723938613
0.710000	-0.490000	1.278072086733647250156309
0.730000	-0.490000	1.270019338240529149786084
0.750000	-0.490000	1.261907090882628645900354
0.770000	-0.490000	1.254101720361068927900305
0.790000	-0.490000	1.249117089962299198546702
0.810000	-0.490000	1.244304643239581675828731
0.830000	-0.490000	1.181231284741294462747874
0.850000	-0.490000	1.010802184426101035796819
0.870000	-0.490000	0.903510840637970491506792
0.890000	-0.490000	0.878778628539650608075817
0.910000	-0.490000	0.873810693741605359896596
0.930000	-0.490000	0.872272584352266733276338
0.950000	-0.490000	0.871455503216264193433460
0.970000	-0.490000	0.870954508558443474264266
0.990000	-0.490000	0.870699647812080423925352

-0.990000	-0.470000	0.867851993822855050098042
-0.970000	-0.470000	0.868117657023594113674392
-0.950000	-0.470000	0.868652051029428218242856
-0.930000	-0.470000	0.869655034856423037048501
-0.910000	-0.470000	0.872285050194618882812847
-0.890000	-0.470000	0.884238981413174696122326
-0.870000	-0.470000	0.946175247681599329574453
-0.850000	-0.470000	1.110690053331671034442252
-0.830000	-0.470000	1.227050848797938575884814
-0.810000	-0.470000	1.244184676717778437193829
-0.790000	-0.470000	1.246966036644274966604939
-0.770000	-0.470000	1.254074637549665860447590
-0.750000	-0.470000	1.262399427519328432012458
-0.730000	-0.470000	1.270960787042013206971092
-0.710000	-0.470000	1.279633384741981627641394
-0.690000	-0.470000	1.288162350799531008505028
-0.670000	-0.470000	1.296303455568171170142477
-0.650000	-0.470000	1.303883292369167890001336
-0.630000	-0.470000	1.310755426141993362776361
-0.610000	-0.470000	1.316764306950414686880890
-0.590000	-0.470000	1.321784844031794747820641
-0.570000	-0.470000	1.325833287174037034006346
-0.550000	-0.470000	1.329119139326859766470079
-0.530000	-0.470000	1.331924732093616947636860
-0.510000	-0.470000	1.334413328919476615652684
-0.490000	-0.470000	1.336583975614906050211061
-0.470000	-0.470000	1.338424587791436026762426
-0.450000	-0.470000	1.340087072583274530046538
-0.430000	-0.470000	1.341898947330300462255082
-0.410000	-0.470000	1.344209889512347766427069
-0.390000	-0.470000	1.347214054705249131060896
-0.370000	-0.470000	1.350859852847006159493048
-0.350000	-0.470000	1.354872029305891345529744
-0.330000	-0.470000	1.358884851168425278444829
-0.310000	-0.470000	1.362638485490767381591581
-0.290000	-0.470000	1.366101752236815070062903
-0.270000	-0.470000	1.369406552872343807436550
-0.250000	-0.470000	1.372641997120921164565743
-0.230000	-0.470000	1.375704423275553978101016
-0.210000	-0.470000	1.378353822353776569897832
-0.190000	-0.470000	1.380394250411852485882491
-0.170000	-0.470000	1.381768042678372276910181
-0.150000	-0.470000	1.382507107811063562508025
-0.130000	-0.470000	1.382702128440736810688350
-0.110000	-0.470000	1.382556551378449238853818
-0.090000	-0.470000	1.382359645534229297680895
-0.070000	-0.470000	1.382313198310100244015075
-0.050000	-0.470000	1.382420220943236799371334
-0.030000	-0.470000	1.382543753002693609488460
-0.010000	-0.470000	1.382553047536858148447436
0.010000	-0.470000	1.382553047536858148447436
0.030000	-0.470000	1.382543753002693609488460
0.050000	-0.470000	1.382420220943236799371334
0.070000	-0.470000	1.382313198310100021970470
0.090000	-0.470000	1.382359645534229297680895
0.110000	-0.470000	1.382556551378449016809213
0.130000	-0.470000	1.382702128440736810688350
0.150000	-0.470000	1.382507107811063340463420
0.170000	-0.470000	1.381768042678372054865577
0.190000	-0.470000	1.380394250411852485882491
0.210000	-0.470000	1.378353822353776569897832
0.230000	-0.470000	1.375704423275554200145621
0.250000	-0.470000	1.372641997120921386610348
0.270000	-0.470000	1.369406552872344029481155
0.290000	-0.470000	1.366101752236815292107508
0.310000	-0.470000	1.362638485490767603636186
0.330000	-0.470000	1.358884851168425500489434
0.350000	-0.470000	1.354872029305891345529744
0.370000	-0.470000	1.350859852847005937448444
0.390000	-0.470000	1.347214054705248909016291
0.410000	-0.470000	1.344209889512347766427069
0.430000	-0.470000	1.341898947330300462255082
0.450000	-0.470000	1.340087072583274530046538
0.470000	-0.470000	1.338424587791436026762426
0.490000	-0.470000	1.336583975614906272255666
0.510000	-0.470000	1.334413328919476615652684
0.530000	-0.470000	1.331924732093616725592256
0.550000	-0.470000	1.329119139326859544425474
0.570000	-0.470000	1.325833287174036811961741
0.590000	-0.470000	1.321784844031794747820641
0.610000	-0.470000	1.316764306950414686880890
0.630000	-0.470000	1.310755426141993140731756
0.650000	-0.470000	1.303883292369167890001336
0.670000	-0.470000	1.296303455568170948097872
0.690000	-0.470000	1.288162350799531008505028
0.710000	-0.470000	1.279633384741981405596789
0.730000	-0.470000	1.270960787042013206971092
0.750000	-0.470000	1.262399427519328654057063
0.770000	-0.470000	1.254074637549666082492195
0.790000	-0.470000	1.246966036644275188649544
0.810000	-0.470000	1.244184676717777993104619
0.830000	-0.470000	1.227050848797938575884814
0.850000	-0.470000	1.110690053331671034442252
0.870000	-0.470000	0.946175247681599440596756
0.890000	-0.470000	0.884238981413174696122326
0.910000	-0.470000	0.872285050194618771790545
0.930000	-0.470000	0.869655034856422703981593
0.950000	-0.470000	0.868652051029428107220554
0.970000	-0.470000	0.868117657023594224696694
0.990000	-0.470000	0.867851993822855050098042

-0.990000	-0.450000	0.865163038923215110820308
-0.970000	-0.450000	0.865446459853907779091742
-0.950000	-0.450000	0.866057565801622741830101
-0.930000	-0.450000	0.867509096545907798514463
-0.910000	-0.450000	0.873033933120222371826458
-0.890000	-0.450000	0.902927748596507928624533
-0.870000	-0.450000	1.023820440032695122667405
-0.850000	-0.450000	1.187030692895920447327285
-0.830000	-0.450000	1.238112426881794903010814
-0.810000	-0.450000	1.241118302269062834142233
-0.790000	-0.450000	1.246385362762925108626177
-0.770000	-0.450000	1.254546219520375149869551
-0.750000	-0.450000	1.263182041309238723414410
-0.730000	-0.450000	1.272145136111878960250010
-0.710000	-0.450000	1.281280073603114244562562
-0.690000	-0.450000	1.290276937510675292486440
-0.670000	-0.450000	1.298836820809935677090152
-0.650000	-0.450000	1.306722654110182846309840
-0.630000	-0.450000	1.313744376449619721825002
-0.610000	-0.450000	1.319742658906496668436148
-0.590000	-0.450000	1.324614920874256585037188
-0.570000	-0.450000	1.328407433627883049709340
-0.550000	-0.450000	1.331362719452215293003405
-0.530000	-0.450000	1.333815200900140718331954
-0.510000	-0.450000	1.336017376916061039082706
-0.490000	-0.450000	1.338081971664525138265844
-0.470000	-0.450000	1.340087072583274752091143
-0.450000	-0.450000	1.342204440509895624344949
-0.430000	-0.450000	1.344701985489262563433499
-0.410000	-0.450000	1.347818740379344681912244
-0.390000	-0.450000	1.351628150692709029456751
-0.370000	-0.450000	1.355981760405114533440951
-0.350000	-0.450000	1.360548224192982713631750
-0.330000	-0.450000	1.364938077687170014939966
-0.310000	-0.450000	1.368875161854169464348274
-0.290000	-0.450000	1.372307987322819222697490
-0.270000	-0.450000	1.375362229139253988918767
-0.250000	-0.450000	1.378162603344636583102556
-0.230000	-0.450000	1.380681977319376363411152
-0.210000	-0.450000	1.382754973931175968004936
-0.190000	-0.450000	1.384218388825866119518082
-0.170000	-0.450000	1.385016592470777796464176
-0.150000	-0.450000	1.385192517636181230855641
-0.130000	-0.450000	1.384861775542866935140296
-0.110000	-0.450000	1.384238057213596384542598
-0.090000	-0.450000	1.383605858987582593044863
-0.070000	-0.450000	1.383177214328369375451189
-0.050000	-0.450000	1.382980927465324860747842
-0.030000	-0.450000	1.382900215491232209785721
-0.010000	-0.450000	1.382805149228771179892306
0.010000	-0.450000	1.382805149228771401936910
0.030000	-0.450000	1.382900215491232209785721
0.050000	-0.450000	1.382980927465324860747842
0.070000	-0.450000	1.383177214328369375451189
0.090000	-0.450000	1.383605858987582593044863
0.110000	-0.450000	1.384238057213596384542598
0.130000	-0.450000	1.384861775542866935140296
0.150000	-0.450000	1.385192517636181008811036
0.170000	-0.450000	1.385016592470777796464176
0.190000	-0.450000	1.384218388825866119518082
0.210000	-0.450000	1.382754973931175968004936
0.230000	-0.450000	1.380681977319376585455757
0.250000	-0.450000	1.378162603344636805147161
0.270000	-0.450000	1.375362229139254433007977
0.290000	-0.450000	1.372307987322819444742095
0.310000	-0.450000	1.368875161854169686392879
0.330000	-0.450000	1.364938077687170236984571
0.350000	-0.450000	1.360548224192982713631750
0.370000	-0.450000	1.355981760405114311396346
0.390000	-0.450000	1.351628150692708585367541
0.410000	-0.450000	1.347818740379344681912244
0.430000	-0.450000	1.344701985489262563433499
0.450000	-0.450000	1.342204440509895402300344
0.470000	-0.450000	1.340087072583274530046538
0.490000	-0.450000	1.338081971664525360310449
0.510000	-0.450000	1.336017376916061261127311
0.530000	-0.450000	1.333815200900140718331954
0.550000	-0.450000	1.331362719452215070958800
0.570000	-0.450000	1.328407433627883049709340
0.590000	-0.450000	1.324614920874256585037188
0.610000	-0.450000	1.319742658906496668436148
0.630000	-0.450000	1.313744376449619721825002
0.650000	-0.450000	1.306722654110182846309840
0.670000	-0.450000	1.298836820809935677090152
0.690000	-0.450000	1.290276937510675292486440
0.710000	-0.450000	1.281280073603113800473352
0.730000	-0.450000	1.272145136111878738205405
0.750000	-0.450000	1.263182041309238723414410
0.770000	-0.450000	1.254546219520375593958761
0.790000	-0.450000	1.246385362762925330670782
0.810000	-0.450000	1.241118302269062834142233
0.830000	-0.450000	1.238112426881795125055419
0.850000	-0.450000	1.187030692895920225282680
0.870000	-0.450000	1.023820440032695344712010
0.890000	-0.450000	0.902927748596508261691440
0.910000	-0.450000	0.873033933120222371826458
0.930000	-0.450000	0.867509096545907576469858
0.950000	-0.450000	0.866057565801622630807799
0.970000	-0.450000	0.865446459853907890114044
0.990000	-0.450000	0.865163038923215110820308

-0.990000	-0.430000	0.862635380320543765364505
-0.970000	-0.430000	0.862948828583351312815353
-0.950000	-0.430000	0.863737630282155888217233
-0.930000	-0.430000	0.866301267952032327812617
-0.910000	-0.430000	0.879180730603520754762314
-0.890000	-0.430000	0.946996956879274875973351
-0.870000	-0.430000	1.113552199019779642696903
-0.850000	-0.430000	1.222403120123120690010410
-0.830000	-0.430000	1.236866102674158529595161
-0.810000	-0.430000	1.239339312476627652515049
-0.790000	-0.430000	1.246599406549992128390159
-0.770000	-0.430000	1.255163796231880457554553
-0.750000	-0.430000	1.264047015500314952163308
-0.730000	-0.430000	1.273306257341918712455708
-0.710000	-0.430000	1.282752123877722416622760
-0.690000	-0.430000	1.292075103789502632523067
-0.670000	-0.430000	1.300943181306801532670647
-0.650000	-0.430000	1.309055734561696660023244
-0.630000	-0.430000	1.316177550420274622311467
-0.610000	-0.430000	1.322141171224822553398326
-0.590000	-0.430000	1.326863169122093344398650
-0.570000	-0.430000	1.330419189481495623184060
-0.550000	-0.430000	1.333088917045846422126942
-0.530000	-0.430000	1.335271723051944414706327
-0.510000	-0.430000	1.337327057239017014111937
-0.490000	-0.430000	1.339487517237253344504211
-0.470000	-0.430000	1.341898947330300684299687
-0.450000	-0.430000	1.344701985489262563433499
-0.430000	-0.430000	1.348046219216769259219291
-0.410000	-0.430000	1.352020031474577166363815
-0.390000	-0.430000	1.356568490672232396576646
-0.370000	-0.430000	1.361466392337563835468472
-0.350000	-0.430000	1.366359760567059877800489
-0.330000	-0.430000	1.370869042940897397642175
-0.310000	-0.430000	1.374728093151960983675508
-0.290000	-0.430000	1.377880584643824901647235
-0.270000	-0.430000	1.380450492028171272096415
-0.250000	-0.430000	1.382595968698834498766814
-0.230000	-0.430000	1.384364948733931122148988
-0.210000	-0.430000	1.385672979303764540404131
-0.190000	-0.430000	1.386402008432974453100428
-0.170000	-0.430000	1.386504967373971553001866
-0.150000	-0.430000	1.386028722003470381451962
-0.130000	-0.430000	1.385099499913301279718780
-0.110000	-0.430000	1.383931149707464447473626
-0.090000	-0.430000	1.382799656297911461422245
-0.070000	-0.430000	1.381926539344280113752461
-0.050000	-0.430000	1.381369728457245704689171
-0.030000	-0.430000	1.381039230864325784153834
-0.010000	-0.430000	1.380813736089903098758214
0.010000	-0.430000	1.380813736089903320802819
0.030000	-0.430000	1.381039230864325562109229
0.050000	-0.430000	1.381369728457245482644566
0.070000	-0.430000	1.381926539344280113752461
0.090000	-0.430000	1.382799656297911683466850
0.110000	-0.430000	1.383931149707464447473626
0.130000	-0.430000	1.385099499913301057674175
0.150000	-0.430000	1.386028722003469937362752
0.170000	-0.430000	1.386504967373971553001866
0.190000	-0.430000	1.386402008432974675145033
0.210000	-0.430000	1.385672979303764540404131
0.230000	-0.430000	1.384364948733931344193593
0.250000	-0.430000	1.382595968698834720811419
0.270000	-0.430000	1.380450492028171494141020
0.290000	-0.430000	1.377880584643824901647235
0.310000	-0.430000	1.374728093151960761630903
0.330000	-0.430000	1.370869042940897397642175
0.350000	-0.430000	1.366359760567060099845094
0.370000	-0.430000	1.361466392337563613423868
0.390000	-0.430000	1.356568490672232174532041
0.410000	-0.430000	1.352020031474577166363815
0.430000	-0.430000	1.348046219216769259219291
0.450000	-0.430000	1.344701985489262563433499
0.470000	-0.430000	1.341898947330300684299687
0.490000	-0.430000	1.339487517237253566548816
0.510000	-0.430000	1.337327057239017014111937
0.530000	-0.430000	1.335271723051944414706327
0.550000	-0.430000	1.333088917045846200082337
0.570000	-0.430000	1.330419189481495623184060
0.590000	-0.430000	1.326863169122093566443255
0.610000	-0.430000	1.322141171224822775442931
0.630000	-0.430000	1.316177550420274400266862
0.650000	-0.430000	1.309055734561696437978640
0.670000	-0.430000	1.300943181306801310626042
0.690000	-0.430000	1.292075103789502632523067
0.710000	-0.430000	1.282752123877722416622760
0.730000	-0.430000	1.273306257341918490411103
0.750000	-0.430000	1.264047015500314952163308
0.770000	-0.430000	1.255163796231880457554553
0.790000	-0.430000	1.246599406549992572479368
0.810000	-0.430000	1.239339312476627874559654
0.830000	-0.430000	1.236866102674158529595161
0.850000	-0.430000	1.222403120123120690010410
0.870000	-0.430000	1.113552199019779864741508
0.890000	-0.430000	0.946996956879275209040259
0.910000	-0.430000	0.879180730603520754762314
0.930000	-0.430000	0.866301267952032438834920
0.950000	-0.430000	0.863737630282155777194930
0.970000	-0.430000	0.862948828583351201793050
0.990000	-0.430000	0.862635380320543765364505

-0.990000	-0.410000	0.860267170095994959666541
-0.970000	-0.410000	0.860643422221678555672497
-0.950000	-0.410000	0.861843634201038488740210
-0.930000	-0.410000	0.867119663854802658065068
-0.910000	-0.410000	0.897292225311128399667382
-0.890000	-0.410000	1.018369600979702527254744
-0.870000	-0.410000	1.180002258193651787365752
-0.850000	-0.410000	1.231418756214884835387124
-0.830000	-0.410000	1.233948363205589204838475
-0.810000	-0.410000	1.238791779675903592661257
-0.790000	-0.410000	1.246978974841428611242122
-0.770000	-0.410000	1.255712792574003922041470
-0.750000	-0.410000	1.264826126296067387855260
-0.730000	-0.410000	1.274332086610941106030737
-0.710000	-0.410000	1.284041151345173048525794
-0.690000	-0.410000	1.293653913778334496598177
-0.670000	-0.410000	1.302799802773492165997027
-0.650000	-0.410000	1.311113476620448414777798
-0.630000	-0.410000	1.318317684614565443723677
-0.610000	-0.410000	1.324239948273210343288042
-0.590000	-0.410000	1.328821752614342210918608
-0.570000	-0.410000	1.332175635870522123482829
-0.550000	-0.410000	1.334629215811246938372392
-0.530000	-0.410000	1.336660418223093671485913
-0.510000	-0.410000	1.338740486908314375469331
-0.490000	-0.410000	1.341201617163885195793682
-0.470000	-0.410000	1.344209889512347766427069
-0.450000	-0.410000	1.347818740379344681912244
-0.430000	-0.410000	1.352020031474577166363815
-0.410000	-0.410000	1.356743065071963627588048
-0.390000	-0.410000	1.361824900935075577379507
-0.370000	-0.410000	1.366999866643949346212139
-0.350000	-0.410000	1.371929426505823279569540
-0.330000	-0.410000	1.376275246929944406915070
-0.310000	-0.410000	1.379802621893738701075449
-0.290000	-0.410000	1.382460127001969407700699
-0.270000	-0.410000	1.384367079362539998399484
-0.250000	-0.410000	1.385702309069526849683029
-0.230000	-0.410000	1.386575000432693771657000
-0.210000	-0.410000	1.386977777793265254047128
-0.190000	-0.410000	1.386845814026373968630423
-0.170000	-0.410000	1.386149302301012298244132
-0.150000	-0.410000	1.384937216314299446295877
-0.130000	-0.410000	1.383337707060820154225667
-0.110000	-0.410000	1.381559259066015288297535
-0.090000	-0.410000	1.379867302602843626146978
-0.070000	-0.410000	1.378491019955871754731902
-0.050000	-0.410000	1.377519387662354599655146
-0.030000	-0.410000	1.376895743070108313332867
-0.010000	-0.410000	1.376515069507028954376437
0.010000	-0.410000	1.376515069507029176421042
0.030000	-0.410000	1.376895743070108091288262
0.050000	-0.410000	1.377519387662354599655146
0.070000	-0.410000	1.378491019955871976776507
0.090000	-0.410000	1.379867302602843626146978
0.110000	-0.410000	1.381559259066015288297535
0.130000	-0.410000	1.383337707060820154225667
0.150000	-0.410000	1.384937216314299224251272
0.170000	-0.410000	1.386149302301012298244132
0.190000	-0.410000	1.386845814026373968630423
0.210000	-0.410000	1.386977777793265254047128
0.230000	-0.410000	1.386575000432693993701605
0.250000	-0.410000	1.385702309069526849683029
0.270000	-0.410000	1.384367079362540220444089
0.290000	-0.410000	1.382460127001969407700699
0.310000	-0.410000	1.379802621893738701075449
0.330000	-0.410000	1.376275246929944184870465
0.350000	-0.410000	1.371929426505823279569540
0.370000	-0.410000	1.366999866643949124167534
0.390000	-0.410000	1.361824900935075577379507
0.410000	-0.410000	1.356743065071963627588048
0.430000	-0.410000	1.352020031474577166363815
0.450000	-0.410000	1.347818740379344681912244
0.470000	-0.410000	1.344209889512347988471674
0.490000	-0.410000	1.341201617163885417838287
0.510000	-0.410000	1.338740486908314375469331
0.530000	-0.410000	1.336660418223093671485913
0.550000	-0.410000	1.334629215811246938372392
0.570000	-0.410000	1.332175635870522123482829
0.590000	-0.410000	1.328821752614342432963213
0.610000	-0.410000	1.324239948273210565332647
0.630000	-0.410000	1.318317684614565443723677
0.650000	-0.410000	1.311113476620448414777798
0.670000	-0.410000	1.302799802773492165997027
0.690000	-0.410000	1.293653913778334496598177
0.710000	-0.410000	1.284041151345173270570399
0.730000	-0.410000	1.274332086610941106030737
0.750000	-0.410000	1.264826126296067609899865
0.770000	-0.410000	1.255712792574004144086075
0.790000	-0.410000	1.246978974841428833286727
0.810000	-0.410000	1.238791779675903814705862
0.830000	-0.410000	1.233948363205589204838475
0.850000	-0.410000	1.231418756214884835387124
0.870000	-0.410000	1.180002258193652009410357
0.890000	-0.410000	1.018369600979702749299349
0.910000	-0.410000	0.897292225311128288645079
0.930000	-0.410000	0.867119663854802436020464
0.950000	-0.410000	0.861843634201038488740210
0.970000	-0.410000	0.860643422221678555672497
0.990000	-0.410000	0.860267170095994959666541

-0.990000	-0.390000	0.858066508483502410342680
-0.970000	-0.390000	0.858579407189696275359836
-0.950000	-0.390000	0.860716048858877424976299
-0.930000	-0.390000	0.872326226608620358682344
-0.910000	-0.390000	0.935892935634672684663826
-0.890000	-0.390000	1.098213134403577484476955
-0.870000	-0.390000	1.213265583164551575379164
-0.850000	-0.390000	1.230455923603116508147082
-0.830000	-0.390000	1.232041080488087914091011
-0.810000	-0.390000	1.238756960544072027730067
-0.790000	-0.390000	1.247249172338503742096805
-0.770000	-0.390000	1.256156407845782529975054
-0.750000	-0.390000	1.265555537465531399377028
-0.730000	-0.390000	1.275358821600706571430806
-0.710000	-0.390000	1.285371616510557979395912
-0.690000	-0.390000	1.295287684666710070757745
-0.670000	-0.390000	1.304693495045721185476850
-0.650000	-0.390000	1.313172753760760702590460
-0.630000	-0.390000	1.320420610030279551239119
-0.610000	-0.390000	1.326273621406720115700750
-0.590000	-0.390000	1.330712567009518343397190
-0.570000	-0.390000	1.333901870583331428221641
-0.550000	-0.390000	1.336231770753171455012875
-0.530000	-0.390000	1.338263473804938374911444
-0.510000	-0.390000	1.340558869434137267973028
-0.490000	-0.390000	1.343499802621093364152216
-0.470000	-0.390000	1.347214054705248909016291
-0.450000	-0.390000	1.351628150692708585367541
-0.430000	-0.390000	1.356568490672232174532041
-0.410000	-0.390000	1.361824900935075577379507
-0.390000	-0.390000	1.367160726678026794189691
-0.370000	-0.390000	1.372306566457876630948931
-0.350000	-0.390000	1.376970380165910112779670
-0.330000	-0.390000	1.380877895070065974891804
-0.310000	-0.390000	1.383841211797493642166046
-0.290000	-0.390000	1.385820892125161352126383
-0.270000	-0.390000	1.386927385470547280377218
-0.250000	-0.390000	1.387344233219281353086672
-0.230000	-0.390000	1.387221465033771750086089
-0.210000	-0.390000	1.386616719180337131689384
-0.190000	-0.390000	1.385520599620832404852422
-0.170000	-0.390000	1.383928864035511852037530
-0.150000	-0.390000	1.381895254986110321837600
-0.130000	-0.390000	1.379546596229605404104746
-0.110000	-0.390000	1.377084064110070338315950
-0.090000	-0.390000	1.374762891895397132202561
-0.070000	-0.390000	1.372818921198397434935146
-0.050000	-0.390000	1.371373416662575950297764
-0.030000	-0.390000	1.370409512697577714135377
-0.010000	-0.390000	1.369846731195140554504519
0.010000	-0.390000	1.369846731195140776549124
0.030000	-0.390000	1.370409512697577714135377
0.050000	-0.390000	1.371373416662575950297764
0.070000	-0.390000	1.372818921198397656979751
0.090000	-0.390000	1.374762891895397132202561
0.110000	-0.390000	1.377084064110070338315950
0.130000	-0.390000	1.379546596229605404104746
0.150000	-0.390000	1.381895254986110321837600
0.170000	-0.390000	1.383928864035511852037530
0.190000	-0.390000	1.385520599620832404852422
0.210000	-0.390000	1.386616719180337131689384
0.230000	-0.390000	1.387221465033771750086089
0.250000	-0.390000	1.387344233219281353086672
0.270000	-0.390000	1.386927385470547280377218
0.290000	-0.390000	1.385820892125161574170988
0.310000	-0.390000	1.383841211797493864210651
0.330000	-0.390000	1.380877895070065974891804
0.350000	-0.390000	1.376970380165910112779670
0.370000	-0.390000	1.372306566457876630948931
0.390000	-0.390000	1.367160726678026794189691
0.410000	-0.390000	1.361824900935075799424112
0.430000	-0.390000	1.356568490672232396576646
0.450000	-0.390000	1.351628150692709029456751
0.470000	-0.390000	1.347214054705249353105501
0.490000	-0.390000	1.343499802621093364152216
0.510000	-0.390000	1.340558869434137490017633
0.530000	-0.390000	1.338263473804938374911444
0.550000	-0.390000	1.336231770753171232968270
0.570000	-0.390000	1.333901870583331650266246
0.590000	-0.390000	1.330712567009518565441795
0.610000	-0.390000	1.326273621406720115700750
0.630000	-0.390000	1.320420610030279773283723
0.650000	-0.390000	1.313172753760760924635065
0.670000	-0.390000	1.304693495045721407521455
0.690000	-0.390000	1.295287684666710292802350
0.710000	-0.390000	1.285371616510557979395912
0.730000	-0.390000	1.275358821600706571430806
0.750000	-0.390000	1.265555537465531399377028
0.770000	-0.390000	1.256156407845782529975054
0.790000	-0.390000	1.247249172338503742096805
0.810000	-0.390000	1.238756960544072027730067
0.830000	-0.390000	1.232041080488087914091011
0.850000	-0.390000	1.230455923603116064057872
0.870000	-0.390000	1.213265583164551575379164
0.890000	-0.390000	1.098213134403577484476955
0.910000	-0.390000	0.935892935634672573641524
0.930000	-0.390000	0.872326226608620358682344
0.950000	-0.390000	0.860716048858877313953997
0.970000	-0.390000	0.858579407189696164337533
0.990000	-0.390000	0.858066508483502299320378

-0.990000	-0.370000	0.856046076027223046267522
-0.970000	-0.370000	0.856854457436775573953014
-0.950000	-0.370000	0.861078643431490875492784
-0.930000	-0.370000	0.886496319528904508366907
-0.910000	-0.370000	0.995878696857440459666577
-0.890000	-0.370000	1.161047908049276156106089
-0.870000	-0.370000	1.223989008843344494792404
-0.850000	-0.370000	1.227558739296253698114469
-0.830000	-0.370000	1.231114892361580226420870
-0.810000	-0.370000	1.238804111568700294654377
-0.790000	-0.370000	1.247440837709598682181422
-0.770000	-0.370000	1.256650552286724176198618
-0.750000	-0.370000	1.266448247774686342026484
-0.730000	-0.370000	1.276638460939617081280062
-0.710000	-0.370000	1.286996368144311064796170
-0.690000	-0.370000	1.297195126309429236144410
-0.670000	-0.370000	1.306791564632711732940606
-0.650000	-0.370000	1.315346478508531369300272
-0.630000	-0.370000	1.322551663687107970091006
-0.610000	-0.370000	1.328273935228238444850035
-0.590000	-0.370000	1.332553009751912487246273
-0.570000	-0.370000	1.335624606660316571193903
-0.550000	-0.370000	1.337952789606752235229692
-0.530000	-0.370000	1.340166426572954705420671
-0.510000	-0.370000	1.342866813272580728266803
-0.490000	-0.370000	1.346417856789678291207224
-0.470000	-0.370000	1.350859852847005937448444
-0.450000	-0.370000	1.355981760405114311396346
-0.430000	-0.370000	1.361466392337563613423868
-0.410000	-0.370000	1.366999866643949124167534
-0.390000	-0.370000	1.372306566457876630948931
-0.370000	-0.370000	1.377140323801669952175075
-0.350000	-0.370000	1.381273540222714535374848
-0.330000	-0.370000	1.384507490861739409382380
-0.310000	-0.370000	1.386709755380434838656356
-0.290000	-0.370000	1.387858751526818812394026
-0.270000	-0.370000	1.388054445144907056430839
-0.250000	-0.370000	1.387472061818252999643164
-0.230000	-0.370000	1.386281872810223969594290
-0.210000	-0.370000	1.384589836557981401554684
-0.190000	-0.370000	1.382438318386173037310982
-0.170000	-0.370000	1.379854792396966400858105
-0.150000	-0.370000	1.376903438282845781870378
-0.130000	-0.370000	1.373711148245495783370984
-0.110000	-0.370000	1.370473284263772129065728
-0.090000	-0.370000	1.367437722981344583317309
-0.070000	-0.370000	1.364847672104353648592223
-0.050000	-0.370000	1.362857952172106701382859
-0.030000	-0.370000	1.361497891784167357798196
-0.010000	-0.370000	1.360720860004263288445259
0.010000	-0.370000	1.360720860004263066400654
0.030000	-0.370000	1.361497891784167357798196
0.050000	-0.370000	1.362857952172106479338254
0.070000	-0.370000	1.364847672104353648592223
0.090000	-0.370000	1.367437722981344805361914
0.110000	-0.370000	1.370473284263771907021123
0.130000	-0.370000	1.373711148245495783370984
0.150000	-0.370000	1.376903438282846003914983
0.170000	-0.370000	1.379854792396966400858105
0.190000	-0.370000	1.382438318386173037310982
0.210000	-0.370000	1.384589836557981845643894
0.230000	-0.370000	1.386281872810223747549685
0.250000	-0.370000	1.387472061818253221687769
0.270000	-0.370000	1.388054445144907278475443
0.290000	-0.370000	1.387858751526818812394026
0.310000	-0.370000	1.386709755380435060700961
0.330000	-0.370000	1.384507490861739631426985
0.350000	-0.370000	1.381273540222714535374848
0.370000	-0.370000	1.377140323801670174219680
0.390000	-0.370000	1.372306566457876852993536
0.410000	-0.370000	1.366999866643949124167534
0.430000	-0.370000	1.361466392337563613423868
0.450000	-0.370000	1.355981760405114533440951
0.470000	-0.370000	1.350859852847006159493048
0.490000	-0.370000	1.346417856789678735296434
0.510000	-0.370000	1.342866813272580950311408
0.530000	-0.370000	1.340166426572955149509880
0.550000	-0.370000	1.337952789606752457274297
0.570000	-0.370000	1.335624606660316571193903
0.590000	-0.370000	1.332553009751912487246273
0.610000	-0.370000	1.328273935228238444850035
0.630000	-0.370000	1.322551663687108192135611
0.650000	-0.370000	1.315346478508531591344877
0.670000	-0.370000	1.306791564632711732940606
0.690000	-0.370000	1.297195126309429458189015
0.710000	-0.370000	1.286996368144311064796170
0.730000	-0.370000	1.276638460939616859235457
0.750000	-0.370000	1.266448247774686342026484
0.770000	-0.370000	1.256650552286724176198618
0.790000	-0.370000	1.247440837709598460136817
0.810000	-0.370000	1.238804111568700294654377
0.830000	-0.370000	1.231114892361580004376265
0.850000	-0.370000	1.227558739296253698114469
0.870000	-0.370000	1.223989008843344716837009
0.890000	-0.370000	1.161047908049276378150694
0.910000	-0.370000	0.995878696857440570688880
0.930000	-0.370000	0.886496319528904508366907
0.950000	-0.370000	0.861078643431490875492784
0.970000	-0.370000	0.856854457436775573953014
0.990000	-0.370000	0.856046076027222713200615

-0.990000	-0.350000	0.854236238074898568406468
-0.970000	-0.350000	0.855671730045028722244638
-0.950000	-0.350000	0.864368340715976124499775
-0.930000	-0.350000	0.915232312275799153589162
-0.910000	-0.350000	1.065419669006621106177590
-0.890000	-0.350000	1.197662744611484475498742
-0.870000	-0.350000	1.224549571249245349946477
-0.850000	-0.350000	1.225225502314794434610690
-0.830000	-0.350000	1.230736434936308132392924
-0.810000	-0.350000	1.238886097252896112408393
-0.790000	-0.350000	1.247769659474122994069489
-0.770000	-0.350000	1.257433514426092191484940
-0.750000	-0.350000	1.267718511761200428367147
-0.730000	-0.350000	1.278325837342269677421314
-0.710000	-0.350000	1.288985880596351885074569
-0.690000	-0.350000	1.299356063850380271773588
-0.670000	-0.350000	1.308993911502999152318694
-0.650000	-0.350000	1.317472798444898174352602
-0.630000	-0.350000	1.324509959849777818163830
-0.610000	-0.350000	1.330024490228052247431378
-0.590000	-0.350000	1.334134708516782286125135
-0.570000	-0.350000	1.337164465581412331474098
-0.550000	-0.350000	1.339648896264179489534740
-0.530000	-0.350000	1.342243396258968379797238
-0.510000	-0.350000	1.345517319368430220194455
-0.490000	-0.350000	1.349751309079023409154274
-0.470000	-0.350000	1.354872029305891345529744
-0.450000	-0.350000	1.360548224192982713631750
-0.430000	-0.350000	1.366359760567059877800489
-0.410000	-0.350000	1.371929426505823279569540
-0.390000	-0.350000	1.376970380165910112779670
-0.370000	-0.350000	1.381273540222714535374848
-0.350000	-0.350000	1.384679713654089594498942
-0.330000	-0.350000	1.387065821124061404390204
-0.310000	-0.350000	1.388356746458093038398829
-0.290000	-0.350000	1.388553290177733101629087
-0.270000	-0.350000	1.387746999158672833729611
-0.250000	-0.350000	1.386097624916750925549991
-0.230000	-0.350000	1.383778840658337117019983
-0.210000	-0.350000	1.380927360751312393816193
-0.190000	-0.350000	1.377629202005116626494896
-0.170000	-0.350000	1.373947037301878948412082
-0.150000	-0.350000	1.369962920562588948314442
-0.130000	-0.350000	1.365809157076879110093159
-0.110000	-0.350000	1.361679909403124000277785
-0.090000	-0.350000	1.357820889983073264772884
-0.070000	-0.350000	1.354485658500970135520447
-0.050000	-0.350000	1.351864696477124372364642
-0.030000	-0.350000	1.350039973352676225815117
-0.010000	-0.350000	1.349009123351341488117328
0.010000	-0.350000	1.349009123351341266072723
0.030000	-0.350000	1.350039973352676225815117
0.050000	-0.350000	1.351864696477124372364642
0.070000	-0.350000	1.354485658500969913475842
0.090000	-0.350000	1.357820889983073486817489
0.110000	-0.350000	1.361679909403124000277785
0.130000	-0.350000	1.365809157076879110093159
0.150000	-0.350000	1.369962920562589170359047
0.170000	-0.350000	1.373947037301878726367477
0.190000	-0.350000	1.377629202005116626494896
0.210000	-0.350000	1.380927360751312615860797
0.230000	-0.350000	1.383778840658337117019983
0.250000	-0.350000	1.386097624916750925549991
0.270000	-0.350000	1.387746999158672833729611
0.290000	-0.350000	1.388553290177733323673692
0.310000	-0.350000	1.388356746458093260443434
0.330000	-0.350000	1.387065821124061626434809
0.350000	-0.350000	1.384679713654089816543546
0.370000	-0.350000	1.381273540222714535374848
0.390000	-0.350000	1.376970380165910334824275
0.410000	-0.350000	1.371929426505823279569540
0.430000	-0.350000	1.366359760567059877800489
0.450000	-0.350000	1.360548224192982713631750
0.470000	-0.350000	1.354872029305891345529744
0.490000	-0.350000	1.349751309079023853243484
0.510000	-0.350000	1.345517319368430220194455
0.530000	-0.350000	1.342243396258968823886448
0.550000	-0.350000	1.339648896264179489534740
0.570000	-0.350000	1.337164465581412331474098
0.590000	-0.350000	1.334134708516782286125135
0.610000	-0.350000	1.330024490228052025386773
0.630000	-0.350000	1.324509959849777818163830
0.650000	-0.350000	1.317472798444898396397207
0.670000	-0.350000	1.308993911502999152318694
0.690000	-0.350000	1.299356063850380493818193
0.710000	-0.350000	1.288985880596352107119174
0.730000	-0.350000	1.278325837342269677421314
0.750000	-0.350000	1.267718511761200206322542
0.770000	-0.350000	1.257433514426092191484940
0.790000	-0.350000	1.247769659474122772024884
0.810000	-0.350000	1.238886097252895890363789
0.830000	-0.350000	1.230736434936307688303714
0.850000	-0.350000	1.225225502314794434610690
0.870000	-0.350000	1.224549571249245349946477
0.890000	-0.350000	1.197662744611484697543347
0.910000	-0.350000	1.065419669006621550266800
0.930000	-0.350000	0.915232312275799375633767
0.950000	-0.350000	0.864368340715975902455170
0.970000	-0.350000	0.855671730045028611222335
0.990000	-0.350000	0.854236238074898568406468

-0.990000	-0.330000	0.852692611308947356896226
-0.970000	-0.330000	0.855410405701162113167868
-0.950000	-0.330000	0.873181264561023740000678
-0.930000	-0.330000	0.960338801791401297514028
-0.910000	-0.330000	1.126760757191820561118334
-0.890000	-0.330000	1.213577554711190220615435
-0.870000	-0.330000	1.222071705623385184935614
-0.850000	-0.330000	1.223836816567928531540588
-0.830000	-0.330000	1.230693223979621331309886
-0.810000	-0.330000	1.239166793279223410806367
-0.790000	-0.330000	1.248453594962469548335093
-0.770000	-0.330000	1.258637513268112240183427
-0.750000	-0.330000	1.269380594868108724782019
-0.730000	-0.330000	1.280302515021592313360088
-0.710000	-0.330000	1.291100576216137163498843
-0.690000	-0.330000	1.301441114991126912769914
-0.670000	-0.330000	1.310920305713728639673832
-0.650000	-0.330000	1.319156918879332396343784
-0.630000	-0.330000	1.325915959136507282778439
-0.610000	-0.330000	1.331182160635071554111164
-0.590000	-0.330000	1.335164113045520295486313
-0.570000	-0.330000	1.338278669850338609137452
-0.550000	-0.330000	1.341109240010537106968513
-0.530000	-0.330000	1.344278799639543775512607
-0.510000	-0.330000	1.348253469351593292202551
-0.490000	-0.330000	1.353184721765656961522950
-0.470000	-0.330000	1.358884851168425056400224
-0.450000	-0.330000	1.364938077687169792895361
-0.430000	-0.330000	1.370869042940897175597570
-0.410000	-0.330000	1.376275246929944184870465
-0.390000	-0.330000	1.380877895070065974891804
-0.370000	-0.330000	1.384507490861739631426985
-0.350000	-0.330000	1.387065821124061404390204
-0.330000	-0.330000	1.388496001025872006451323
-0.310000	-0.330000	1.388775499419663495004329
-0.290000	-0.330000	1.387929604087992041527855
-0.270000	-0.330000	1.386045776853469302380972
-0.250000	-0.330000	1.383266370823742708040527
-0.230000	-0.330000	1.379757262982876930834664
-0.210000	-0.330000	1.375670540660195007021116
-0.190000	-0.330000	1.371125825275359977339917
-0.170000	-0.330000	1.366221414107606113574889
-0.150000	-0.330000	1.361064715210946962642424
-0.130000	-0.330000	1.355801927838460985142888
-0.110000	-0.330000	1.350633988684612818431674
-0.090000	-0.330000	1.345812361687781510966033
-0.070000	-0.330000	1.341606769084594086294260
-0.050000	-0.330000	1.338247136830816641506203
-0.030000	-0.330000	1.335874629394400825432854
-0.010000	-0.330000	1.334542042266266159700194
0.010000	-0.330000	1.334542042266265937655589
0.030000	-0.330000	1.335874629394401047477459
0.050000	-0.330000	1.338247136830816641506203
0.070000	-0.330000	1.341606769084594086294260
0.090000	-0.330000	1.345812361687781510966033
0.110000	-0.330000	1.350633988684613040476279
0.130000	-0.330000	1.355801927838461207187493
0.150000	-0.330000	1.361064715210946962642424
0.170000	-0.330000	1.366221414107605891530284
0.190000	-0.330000	1.371125825275359977339917
0.210000	-0.330000	1.375670540660195229065721
0.230000	-0.330000	1.379757262982877152879269
0.250000	-0.330000	1.383266370823742708040527
0.270000	-0.330000	1.386045776853469302380972
0.290000	-0.330000	1.387929604087992263572460
0.310000	-0.330000	1.388775499419663717048934
0.330000	-0.330000	1.388496001025872006451323
0.350000	-0.330000	1.387065821124061626434809
0.370000	-0.330000	1.384507490861739631426985
0.390000	-0.330000	1.380877895070065974891804
0.410000	-0.330000	1.376275246929944184870465
0.430000	-0.330000	1.370869042940897175597570
0.450000	-0.330000	1.364938077687169792895361
0.470000	-0.330000	1.358884851168425056400224
0.490000	-0.330000	1.353184721765657183567555
0.510000	-0.330000	1.348253469351593514247156
0.530000	-0.330000	1.344278799639543997557212
0.550000	-0.330000	1.341109240010536884923908
0.570000	-0.330000	1.338278669850338609137452
0.590000	-0.330000	1.335164113045520295486313
0.610000	-0.330000	1.331182160635071554111164
0.630000	-0.330000	1.325915959136507282778439
0.650000	-0.330000	1.319156918879332618388389
0.670000	-0.330000	1.310920305713728861718437
0.690000	-0.330000	1.301441114991126912769914
0.710000	-0.330000	1.291100576216136941454238
0.730000	-0.330000	1.280302515021592091315483
0.750000	-0.330000	1.269380594868108280692809
0.770000	-0.330000	1.258637513268112018138822
0.790000	-0.330000	1.248453594962469326290488
0.810000	-0.330000	1.239166793279223410806367
0.830000	-0.330000	1.230693223979621331309886
0.850000	-0.330000	1.223836816567928531540588
0.870000	-0.330000	1.222071705623385184935614
0.890000	-0.330000	1.213577554711190442660040
0.910000	-0.330000	1.126760757191820783162939
0.930000	-0.330000	0.960338801791401630580935
0.950000	-0.330000	0.873181264561023851022981
0.970000	-0.330000	0.855410405701162446234775
0.990000	-0.330000	0.852692611308947578940831

-0.990000	-0.310000	0.851514717292074174714855
-0.970000	-0.310000	0.856755566619956332452546
-0.950000	-0.310000	0.890796806803106577810070
-0.930000	-0.310000	1.016315287299991654279552
-0.910000	-0.310000	1.169685038283645672763100
-0.890000	-0.310000	1.217900957330042999160469
-0.870000	-0.310000	1.219507580260579038267110
-0.850000	-0.310000	1.223251411437840552309808
-0.830000	-0.310000	1.230971136775819152475719
-0.810000	-0.310000	1.239785067836683074560256
-0.790000	-0.310000	1.249521115505179080784615
-0.770000	-0.310000	1.260126192100860853528843
-0.750000	-0.310000	1.271142295217266626750074
-0.730000	-0.310000	1.282155484095279129874712
-0.710000	-0.310000	1.292864239340911103326448
-0.690000	-0.310000	1.302974200715199426525714
-0.670000	-0.310000	1.312145495558670660329881
-0.650000	-0.310000	1.320055313204053337727828
-0.630000	-0.310000	1.326519526370591339770044
-0.610000	-0.310000	1.331587428804380746072411
-0.590000	-0.310000	1.335557580762048557332378
-0.570000	-0.310000	1.338929120481864742941980
-0.550000	-0.310000	1.342296281536416113766563
-0.530000	-0.310000	1.346191218486443963442412
-0.510000	-0.310000	1.350925540831582338796579
-0.490000	-0.310000	1.356502586390238240809936
-0.470000	-0.310000	1.362638485490767381591581
-0.450000	-0.310000	1.368875161854169464348274
-0.430000	-0.310000	1.374728093151960761630903
-0.410000	-0.310000	1.379802621893738701075449
-0.390000	-0.310000	1.383841211797493642166046
-0.370000	-0.310000	1.386709755380435060700961
-0.350000	-0.310000	1.388356746458093260443434
-0.330000	-0.310000	1.388775499419663495004329
-0.310000	-0.310000	1.387985525595242020102660
-0.290000	-0.310000	1.386034850707507315448197
-0.270000	-0.310000	1.383009699097728750771807
-0.250000	-0.310000	1.379036381456415938373539
-0.230000	-0.310000	1.374267586052705159005427
-0.210000	-0.310000	1.368859324308738134590158
-0.190000	-0.310000	1.362954465369268675090098
-0.170000	-0.310000	1.356684499498161278197017
-0.150000	-0.310000	1.350188304031604946686684
-0.130000	-0.310000	1.343636388322130059691517
-0.110000	-0.310000	1.337247955022991652285214
-0.090000	-0.310000	1.331291624628866188118081
-0.070000	-0.310000	1.326062585719434139264195
-0.050000	-0.310000	1.321836298891300831570561
-0.030000	-0.310000	1.318819516879346842586074
-0.010000	-0.310000	1.317130071489948317520202
0.010000	-0.310000	1.317130071489948317520202
0.030000	-0.310000	1.318819516879346842586074
0.050000	-0.310000	1.321836298891301053615166
0.070000	-0.310000	1.326062585719434139264195
0.090000	-0.310000	1.331291624628866188118081
0.110000	-0.310000	1.337247955022991652285214
0.130000	-0.310000	1.343636388322130281736122
0.150000	-0.310000	1.350188304031604946686684
0.170000	-0.310000	1.356684499498161278197017
0.190000	-0.310000	1.362954465369268675090098
0.210000	-0.310000	1.368859324308738356634763
0.230000	-0.310000	1.374267586052705159005427
0.250000	-0.310000	1.379036381456415716328934
0.270000	-0.310000	1.383009699097728528727203
0.290000	-0.310000	1.386034850707507315448197
0.310000	-0.310000	1.387985525595242242147265
0.330000	-0.310000	1.388775499419663717048934
0.350000	-0.310000	1.388356746458093482488039
0.370000	-0.310000	1.386709755380435060700961
0.390000	-0.310000	1.383841211797493864210651
0.410000	-0.310000	1.379802621893738701075449
0.430000	-0.310000	1.374728093151960761630903
0.450000	-0.310000	1.368875161854169686392879
0.470000	-0.310000	1.362638485490767381591581
0.490000	-0.310000	1.356502586390238240809936
0.510000	-0.310000	1.350925540831582338796579
0.530000	-0.310000	1.346191218486443963442412
0.550000	-0.310000	1.342296281536415891721958
0.570000	-0.310000	1.338929120481864742941980
0.590000	-0.310000	1.335557580762048779376983
0.610000	-0.310000	1.331587428804380968117016
0.630000	-0.310000	1.326519526370591561814649
0.650000	-0.310000	1.320055313204053337727828
0.670000	-0.310000	1.312145495558670660329881
0.690000	-0.310000	1.302974200715199204481110
0.710000	-0.310000	1.292864239340910659237238
0.730000	-0.310000	1.282155484095278685785502
0.750000	-0.310000	1.271142295217265960616260
0.770000	-0.310000	1.260126192100860631484238
0.790000	-0.310000	1.249521115505178858740010
0.810000	-0.310000	1.239785067836682852515651
0.830000	-0.310000	1.230971136775818930431114
0.850000	-0.310000	1.223251411437840330265203
0.870000	-0.310000	1.219507580260578816222505
0.890000	-0.310000	1.217900957330042777115864
0.910000	-0.310000	1.169685038283645672763100
0.930000	-0.310000	1.016315287299991654279552
0.950000	-0.310000	0.890796806803106799854675
0.970000	-0.310000	0.856755566619956443474848
0.990000	-0.310000	0.851514717292074174714855

-0.990000	-0.290000	0.850884835110447546036028
-0.970000	-0.290000	0.860872464248007229770110
-0.950000	-0.290000	0.919320189364780882002037
-0.930000	-0.290000	1.072857588497394765170156
-0.910000	-0.290000	1.194392466627091753395007
-0.890000	-0.290000	1.217283414412891451306109
-0.870000	-0.290000	1.217748625495196579393564
-0.850000	-0.290000	1.223280234892909712485221
-0.830000	-0.290000	1.231554870070878715537788
-0.810000	-0.290000	1.240676917921431643421215
-0.790000	-0.290000	1.250728810921828859648031
-0.770000	-0.290000	1.261510744210213141869303
-0.750000	-0.290000	1.272539988148482015262175
-0.730000	-0.290000	1.283428662931451302853247
-0.710000	-0.290000	1.293904720467420332852271
-0.690000	-0.290000	1.303718875451546743704512
-0.670000	-0.290000	1.312586709269790263832078
-0.650000	-0.290000	1.320229501261342308637836
-0.630000	-0.290000	1.326501108485393487512738
-0.610000	-0.290000	1.331507749417064179198178
-0.590000	-0.290000	1.335630596902141142834353
-0.570000	-0.290000	1.339429747815098270535827
-0.550000	-0.290000	1.343471046444248528928256
-0.530000	-0.290000	1.348155132457557581204810
-0.510000	-0.290000	1.353617297723110679541492
-0.490000	-0.290000	1.359717408843994945755185
-0.470000	-0.290000	1.366101752236815070062903
-0.450000	-0.290000	1.372307987322819222697490
-0.430000	-0.290000	1.377880584643824901647235
-0.410000	-0.290000	1.382460127001969407700699
-0.390000	-0.290000	1.385820892125161352126383
-0.370000	-0.290000	1.387858751526819034438631
-0.350000	-0.290000	1.388553290177733323673692
-0.330000	-0.290000	1.387929604087992041527855
-0.310000	-0.290000	1.386034850707507315448197
-0.290000	-0.290000	1.382932192377661184679027
-0.270000	-0.290000	1.378706307088240823333081
-0.250000	-0.290000	1.373469542568863221987385
-0.230000	-0.290000	1.367359491107796864994839
-0.210000	-0.290000	1.360528554632840725346909
-0.190000	-0.290000	1.353133747084994453757645
-0.170000	-0.290000	1.345335553953238116875468
-0.150000	-0.290000	1.337308512229809842608574
-0.130000	-0.290000	1.329258553797759923043031
-0.110000	-0.290000	1.321437795100322887265065
-0.090000	-0.290000	1.314147343705702741800678
-0.070000	-0.290000	1.307720840608837198359993
-0.050000	-0.290000	1.302487358242023107735008
-0.030000	-0.290000	1.298724177802693668937195
-0.010000	-0.290000	1.296620385028435240570843
0.010000	-0.290000	1.296620385028435462615448
0.030000	-0.290000	1.298724177802693668937195
0.050000	-0.290000	1.302487358242022885690403
0.070000	-0.290000	1.307720840608836976315388
0.090000	-0.290000	1.314147343705702963845283
0.110000	-0.290000	1.321437795100322887265065
0.130000	-0.290000	1.329258553797759923043031
0.150000	-0.290000	1.337308512229809842608574
0.170000	-0.290000	1.345335553953238116875468
0.190000	-0.290000	1.353133747084994453757645
0.210000	-0.290000	1.360528554632840725346909
0.230000	-0.290000	1.367359491107796864994839
0.250000	-0.290000	1.373469542568862999942780
0.270000	-0.290000	1.378706307088240823333081
0.290000	-0.290000	1.382932192377660962634423
0.310000	-0.290000	1.386034850707507537492802
0.330000	-0.290000	1.387929604087992263572460
0.350000	-0.290000	1.388553290177733323673692
0.370000	-0.290000	1.387858751526818812394026
0.390000	-0.290000	1.385820892125161352126383
0.410000	-0.290000	1.382460127001969629745304
0.430000	-0.290000	1.377880584643825123691840
0.450000	-0.290000	1.372307987322819444742095
0.470000	-0.290000	1.366101752236815070062903
0.490000	-0.290000	1.359717408843994945755185
0.510000	-0.290000	1.353617297723110679541492
0.530000	-0.290000	1.348155132457557359160205
0.550000	-0.290000	1.343471046444248528928256
0.570000	-0.290000	1.339429747815098048491222
0.590000	-0.290000	1.335630596902140920789748
0.610000	-0.290000	1.331507749417064401242783
0.630000	-0.290000	1.326501108485393709557343
0.650000	-0.290000	1.320229501261342308637836
0.670000	-0.290000	1.312586709269790263832078
0.690000	-0.290000	1.303718875451546743704512
0.710000	-0.290000	1.293904720467420110807666
0.730000	-0.290000	1.283428662931451080808642
0.750000	-0.290000	1.272539988148481571172965
0.770000	-0.290000	1.261510744210212919824698
0.790000	-0.290000	1.250728810921828637603426
0.810000	-0.290000	1.240676917921431421376610
0.830000	-0.290000	1.231554870070878493493183
0.850000	-0.290000	1.223280234892909268396011
0.870000	-0.290000	1.217748625495196357348959
0.890000	-0.290000	1.217283414412891451306109
0.910000	-0.290000	1.194392466627091531350402
0.930000	-0.290000	1.072857588497395209259366
0.950000	-0.290000	0.919320189364781215068945
0.970000	-0.290000	0.860872464248007229770110
0.990000	-0.290000	0.850884835110447435013725

-0.990000	-0.270000	0.851084950324518474396029
-0.970000	-0.270000	0.869279494880463188266617
-0.950000	-0.270000	0.957679973692031727416918
-0.930000	-0.270000	1.120495421005947012105253
-0.910000	-0.270000	1.206130303780773127542147
-0.890000	-0.270000	1.215268303250090831113539
-0.870000	-0.270000	1.216876498163869779745028
-0.850000	-0.270000	1.223714656945339651628046
-0.830000	-0.270000	1.232293505888670592796075
-0.810000	-0.270000	1.241571709762228747919721
-0.790000	-0.270000	1.251698154392520967448377
-0.770000	-0.270000	1.262411984032356881968440
-0.750000	-0.270000	1.273291811153166808168180
-0.730000	-0.270000	1.284004335227517001882802
-0.710000	-0.270000	1.294295674153505215642213
-0.690000	-0.270000	1.303928920756235898537057
-0.670000	-0.270000	1.312639789578771365441412
-0.650000	-0.270000	1.320170563876086777810315
-0.630000	-0.270000	1.326404923170318106429022
-0.610000	-0.270000	1.331505555273086116585546
-0.590000	-0.270000	1.335927595813168444749408
-0.570000	-0.270000	1.340266098020041152238946
-0.550000	-0.270000	1.345027053302301878190406
-0.530000	-0.270000	1.350462783492497154114176
-0.510000	-0.270000	1.356536910347437840940188
-0.490000	-0.270000	1.362984597502528760770701
-0.470000	-0.270000	1.369406552872344029481155
-0.450000	-0.270000	1.375362229139254210963372
-0.430000	-0.270000	1.380450492028171716185625
-0.410000	-0.270000	1.384367079362540220444089
-0.390000	-0.270000	1.386927385470547280377218
-0.370000	-0.270000	1.388054445144907056430839
-0.350000	-0.270000	1.387746999158672833729611
-0.330000	-0.270000	1.386045776853469302380972
-0.310000	-0.270000	1.383009699097728750771807
-0.290000	-0.270000	1.378706307088240823333081
-0.270000	-0.270000	1.373214922779615765335848
-0.250000	-0.270000	1.366633898719967099566475
-0.230000	-0.270000	1.359084960384169482594530
-0.210000	-0.270000	1.350712509993373888761425
-0.190000	-0.270000	1.341681141733726878584321
-0.170000	-0.270000	1.332176457000315616951980
-0.150000	-0.270000	1.322411976701289404445561
-0.130000	-0.270000	1.312640519373002190306465
-0.110000	-0.270000	1.303164163534725306092810
-0.090000	-0.270000	1.294334982294506941613577
-0.070000	-0.270000	1.286540167681723856318854
-0.050000	-0.270000	1.280169810734430813070617
-0.030000	-0.270000	1.275571707911155705517103
-0.010000	-0.270000	1.273004660767440343605017
0.010000	-0.270000	1.273004660767440343605017
0.030000	-0.270000	1.275571707911155483472498
0.050000	-0.270000	1.280169810734430591026012
0.070000	-0.270000	1.286540167681723634274249
0.090000	-0.270000	1.294334982294506941613577
0.110000	-0.270000	1.303164163534725084048205
0.130000	-0.270000	1.312640519373001968261860
0.150000	-0.270000	1.322411976701289182400956
0.170000	-0.270000	1.332176457000315394907375
0.190000	-0.270000	1.341681141733727100628926
0.210000	-0.270000	1.350712509993373888761425
0.230000	-0.270000	1.359084960384169482594530
0.250000	-0.270000	1.366633898719966877521870
0.270000	-0.270000	1.373214922779615765335848
0.290000	-0.270000	1.378706307088240601288476
0.310000	-0.270000	1.383009699097728750771807
0.330000	-0.270000	1.386045776853469524425577
0.350000	-0.270000	1.387746999158672833729611
0.370000	-0.270000	1.388054445144907056430839
0.390000	-0.270000	1.386927385470547280377218
0.410000	-0.270000	1.384367079362540220444089
0.430000	-0.270000	1.380450492028171716185625
0.450000	-0.270000	1.375362229139254433007977
0.470000	-0.270000	1.369406552872344029481155
0.490000	-0.270000	1.362984597502528316681492
0.510000	-0.270000	1.356536910347437396850978
0.530000	-0.270000	1.350462783492496710024966
0.550000	-0.270000	1.345027053302301878190406
0.570000	-0.270000	1.340266098020040930194341
0.590000	-0.270000	1.335927595813168444749408
0.610000	-0.270000	1.331505555273086116585546
0.630000	-0.270000	1.326404923170318106429022
0.650000	-0.270000	1.320170563876086999854920
0.670000	-0.270000	1.312639789578771587486017
0.690000	-0.270000	1.303928920756235898537057
0.710000	-0.270000	1.294295674153505437686817
0.730000	-0.270000	1.284004335227517001882802
0.750000	-0.270000	1.273291811153166808168180
0.770000	-0.270000	1.262411984032356659923835
0.790000	-0.270000	1.251698154392520967448377
0.810000	-0.270000	1.241571709762228747919721
0.830000	-0.270000	1.232293505888670370751470
0.850000	-0.270000	1.223714656945339207538836
0.870000	-0.270000	1.216876498163869557700423
0.890000	-0.270000	1.215268303250090831113539
0.910000	-0.270000	1.206130303780773127542147
0.930000	-0.270000	1.120495421005947012105253
0.950000	-0.270000	0.957679973692031949461523
0.970000	-0.270000	0.869279494880463188266617
0.990000	-0.270000	0.851084950324518474396029

-0.990000	-0.250000	0.852545650741643901149303
-0.970000	-0.250000	0.883310692442035416682700
-0.950000	-0.250000	1.001522159952364265933511
-0.930000	-0.250000	1.155304196691536056107452
-0.910000	-0.250000	1.210387948110793976397304
-0.890000	-0.250000	1.213352788603113907583975
-0.870000	-0.250000	1.216662984621306398125284
-0.850000	-0.250000	1.224296706943192258876252
-0.830000	-0.250000	1.232940325913768564447537
-0.810000	-0.250000	1.242186270004738357641827
-0.790000	-0.250000	1.252208526222019058238288
-0.770000	-0.250000	1.262773099164186785259290
-0.750000	-0.250000	1.273544623468898517870684
-0.730000	-0.250000	1.284216015570869284800892
-0.710000	-0.250000	1.294504433087724892814663
-0.690000	-0.250000	1.304141192329799636695498
-0.670000	-0.250000	1.312854016444532589957817
-0.650000	-0.250000	1.320401570758801046423514
-0.630000	-0.250000	1.326709134239709042546451
-0.610000	-0.250000	1.332005290726738344631030
-0.590000	-0.250000	1.336807274674964629568308
-0.570000	-0.250000	1.341715572903986908315233
-0.550000	-0.250000	1.347154332898504947024776
-0.530000	-0.250000	1.353230569743611999555810
-0.510000	-0.250000	1.359758054108863634112936
-0.490000	-0.250000	1.366371219211692578099360
-0.470000	-0.250000	1.372641997120921386610348
-0.450000	-0.250000	1.378162603344636805147161
-0.430000	-0.250000	1.382595968698834720811419
-0.410000	-0.250000	1.385702309069527071727634
-0.390000	-0.250000	1.387344233219281575131276
-0.370000	-0.250000	1.387472061818252999643164
-0.350000	-0.250000	1.386097624916751147594596
-0.330000	-0.250000	1.383266370823742708040527
-0.310000	-0.250000	1.379036381456416160418144
-0.290000	-0.250000	1.373469542568862999942780
-0.270000	-0.250000	1.366633898719967099566475
-0.250000	-0.250000	1.358611632544412417544777
-0.230000	-0.250000	1.349507735521482620910660
-0.210000	-0.250000	1.339456764359002960418366
-0.190000	-0.250000	1.328628173497914621847826
-0.170000	-0.250000	1.317232106191297047459443
-0.150000	-0.250000	1.305526569221393096142947
-0.130000	-0.250000	1.293824534447790775004705
-0.110000	-0.250000	1.282496827675702055771012
-0.090000	-0.250000	1.271965373865140858100631
-0.070000	-0.250000	1.262683229817446850518081
-0.050000	-0.250000	1.255101825781947066928979
-0.030000	-0.250000	1.249628103275173263142506
-0.010000	-0.250000	1.246576059890945220587355
0.010000	-0.250000	1.246576059890944998542750
0.030000	-0.250000	1.249628103275173263142506
0.050000	-0.250000	1.255101825781947066928979
0.070000	-0.250000	1.262683229817446850518081
0.090000	-0.250000	1.271965373865140636056026
0.110000	-0.250000	1.282496827675701833726407
0.130000	-0.250000	1.293824534447790552960100
0.150000	-0.250000	1.305526569221393096142947
0.170000	-0.250000	1.317232106191297047459443
0.190000	-0.250000	1.328628173497914399803221
0.210000	-0.250000	1.339456764359002960418366
0.230000	-0.250000	1.349507735521482620910660
0.250000	-0.250000	1.358611632544412417544777
0.270000	-0.250000	1.366633898719966877521870
0.290000	-0.250000	1.373469542568862999942780
0.310000	-0.250000	1.379036381456415938373539
0.330000	-0.250000	1.383266370823742708040527
0.350000	-0.250000	1.386097624916750925549991
0.370000	-0.250000	1.387472061818252999643164
0.390000	-0.250000	1.387344233219281353086672
0.410000	-0.250000	1.385702309069527071727634
0.430000	-0.250000	1.382595968698834942856024
0.450000	-0.250000	1.378162603344636805147161
0.470000	-0.250000	1.372641997120921386610348
0.490000	-0.250000	1.366371219211692356054755
0.510000	-0.250000	1.359758054108863412068331
0.530000	-0.250000	1.353230569743611999555810
0.550000	-0.250000	1.347154332898504947024776
0.570000	-0.250000	1.341715572903987130359837
0.590000	-0.250000	1.336807274674964851612913
0.610000	-0.250000	1.332005290726738566675635
0.630000	-0.250000	1.326709134239709264591056
0.650000	-0.250000	1.320401570758801046423514
0.670000	-0.250000	1.312854016444532589957817
0.690000	-0.250000	1.304141192329799636695498
0.710000	-0.250000	1.294504433087724670770058
0.730000	-0.250000	1.284216015570869062756287
0.750000	-0.250000	1.273544623468898295826079
0.770000	-0.250000	1.262773099164186563214685
0.790000	-0.250000	1.252208526222018836193683
0.810000	-0.250000	1.242186270004738357641827
0.830000	-0.250000	1.232940325913768342402932
0.850000	-0.250000	1.224296706943192258876252
0.870000	-0.250000	1.216662984621306398125284
0.890000	-0.250000	1.213352788603113685539370
0.910000	-0.250000	1.210387948110794198441909
0.930000	-0.250000	1.155304196691536278152057
0.950000	-0.250000	1.001522159952364487978116
0.970000	-0.250000	0.883310692442035527705002
0.990000	-0.250000	0.852545650741643901149303

-0.990000	-0.230000	0.855813511413625938040184
-0.970000	-0.230000	0.903473010159194234169888
-0.950000	-0.230000	1.045241048097212299694547
-0.930000	-0.230000	1.178017753964047731329856
-0.910000	-0.230000	1.210978008264627758805432
-0.890000	-0.230000	1.211957820780427352858055
-0.870000	-0.230000	1.216784166514940146441859
-0.850000	-0.230000	1.224782317878178927728072
-0.830000	-0.230000	1.233324699926855227971600
-0.810000	-0.230000	1.242456313965065506366159
-0.790000	-0.230000	1.252376301522749146855062
-0.770000	-0.230000	1.262898031124734643526608
-0.750000	-0.230000	1.273728302724126404399385
-0.730000	-0.230000	1.284529855392557706750267
-0.710000	-0.230000	1.294953965416795860221555
-0.690000	-0.230000	1.304686254734617190109702
-0.670000	-0.230000	1.313450841958380133078776
-0.650000	-0.230000	1.321042815799757130790226
-0.630000	-0.230000	1.327452972998768743195797
-0.610000	-0.230000	1.332982243067221794774468
-0.590000	-0.230000	1.338187368147482514402213
-0.570000	-0.230000	1.343640214977401603491103
-0.550000	-0.230000	1.349668273655590500226253
-0.530000	-0.230000	1.356248699574999827532906
-0.510000	-0.230000	1.363076326396772230964416
-0.490000	-0.230000	1.369710373779840839603139
-0.470000	-0.230000	1.375704423275553978101016
-0.450000	-0.230000	1.380681977319376363411152
-0.430000	-0.230000	1.384364948733931122148988
-0.410000	-0.230000	1.386575000432693771657000
-0.390000	-0.230000	1.387221465033771750086089
-0.370000	-0.230000	1.386281872810223747549685
-0.350000	-0.230000	1.383778840658337339064587
-0.330000	-0.230000	1.379757262982877152879269
-0.310000	-0.230000	1.374267586052705381050032
-0.290000	-0.230000	1.367359491107796864994839
-0.270000	-0.230000	1.359084960384169482594530
-0.250000	-0.230000	1.349507735521482620910660
-0.230000	-0.230000	1.338715962923893831870714
-0.210000	-0.230000	1.326835685309850187962866
-0.190000	-0.230000	1.314044240963615495232375
-0.170000	-0.230000	1.300582830218930174837055
-0.150000	-0.230000	1.286766103510116110442141
-0.130000	-0.230000	1.272984958573750491339638
-0.110000	-0.230000	1.259698322957545357780873
-0.090000	-0.230000	1.247411674177865581469860
-0.070000	-0.230000	1.236644582296105188135016
-0.050000	-0.230000	1.227893484846683147537760
-0.030000	-0.230000	1.221594469115540926296148
-0.010000	-0.230000	1.218085418518947804500385
0.010000	-0.230000	1.218085418518947804500385
0.030000	-0.230000	1.221594469115540926296148
0.050000	-0.230000	1.227893484846683369582365
0.070000	-0.230000	1.236644582296104966090411
0.090000	-0.230000	1.247411674177865359425255
0.110000	-0.230000	1.259698322957544913691663
0.130000	-0.230000	1.272984958573750491339638
0.150000	-0.230000	1.286766103510116110442141
0.170000	-0.230000	1.300582830218930174837055
0.190000	-0.230000	1.314044240963615717276980
0.210000	-0.230000	1.326835685309850187962866
0.230000	-0.230000	1.338715962923893831870714
0.250000	-0.230000	1.349507735521482620910660
0.270000	-0.230000	1.359084960384169482594530
0.290000	-0.230000	1.367359491107796864994839
0.310000	-0.230000	1.374267586052705159005427
0.330000	-0.230000	1.379757262982877152879269
0.350000	-0.230000	1.383778840658337117019983
0.370000	-0.230000	1.386281872810223747549685
0.390000	-0.230000	1.387221465033771750086089
0.410000	-0.230000	1.386575000432693771657000
0.430000	-0.230000	1.384364948733931344193593
0.450000	-0.230000	1.380681977319376585455757
0.470000	-0.230000	1.375704423275554200145621
0.490000	-0.230000	1.369710373779840617558534
0.510000	-0.230000	1.363076326396772230964416
0.530000	-0.230000	1.356248699574999605488301
0.550000	-0.230000	1.349668273655590278181649
0.570000	-0.230000	1.343640214977401603491103
0.590000	-0.230000	1.338187368147482514402213
0.610000	-0.230000	1.332982243067222238863678
0.630000	-0.230000	1.327452972998769187285006
0.650000	-0.230000	1.321042815799757130790226
0.670000	-0.230000	1.313450841958380355123381
0.690000	-0.230000	1.304686254734616968065097
0.710000	-0.230000	1.294953965416795416132345
0.730000	-0.230000	1.284529855392557484705662
0.750000	-0.230000	1.273728302724125960310175
0.770000	-0.230000	1.262898031124734421482003
0.790000	-0.230000	1.252376301522749146855062
0.810000	-0.230000	1.242456313965065284321554
0.830000	-0.230000	1.233324699926855450016205
0.850000	-0.230000	1.224782317878179371817282
0.870000	-0.230000	1.216784166514940368486464
0.890000	-0.230000	1.211957820780427352858055
0.910000	-0.230000	1.210978008264627980850037
0.930000	-0.230000	1.178017753964047731329856
0.950000	-0.230000	1.045241048097212521739152
0.970000	-0.230000	0.903473010159194234169888
0.990000	-0.230000	0.855813511413626160084789

-0.990000	-0.210000	0.861458175931309799722158
-0.970000	-0.210000	0.928943616639624436537304
-0.950000	-0.210000	1.084084104647327073678298
-0.930000	-0.210000	1.191484919751246707164682
-0.910000	-0.210000	1.210053641533680446329413
-0.890000	-0.210000	1.211032529480351005446437
-0.870000	-0.210000	1.216967095391483955069134
-0.850000	-0.210000	1.225058580180441225593313
-0.830000	-0.210000	1.233478398606862036501752
-0.810000	-0.210000	1.242568871540616015636260
-0.790000	-0.210000	1.252521926395652185348695
-0.770000	-0.210000	1.263152473637712436271840
-0.750000	-0.210000	1.274148157579139795103629
-0.730000	-0.210000	1.285116544692533668836631
-0.710000	-0.210000	1.295657334095383861338746
-0.690000	-0.210000	1.305438993224437016493766
-0.670000	-0.210000	1.314207765968306462767146
-0.650000	-0.210000	1.321816409199294772847111
-0.630000	-0.210000	1.328332650102733936137156
-0.610000	-0.210000	1.334118097055602358835813
-0.590000	-0.210000	1.339734026417579659806734
-0.570000	-0.210000	1.345689324174834000658052
-0.550000	-0.210000	1.352207204781330274201423
-0.530000	-0.210000	1.359157630755528867183557
-0.510000	-0.210000	1.366152052421331308806884
-0.490000	-0.210000	1.372702389392029598269573
-0.470000	-0.210000	1.378353822353776347853227
-0.450000	-0.210000	1.382754973931175968004936
-0.430000	-0.210000	1.385672979303764540404131
-0.410000	-0.210000	1.386977777793265254047128
-0.390000	-0.210000	1.386616719180337131689384
-0.370000	-0.210000	1.384589836557981845643894
-0.350000	-0.210000	1.380927360751312615860797
-0.330000	-0.210000	1.375670540660195229065721
-0.310000	-0.210000	1.368859324308738356634763
-0.290000	-0.210000	1.360528554632840725346909
-0.270000	-0.210000	1.350712509993373888761425
-0.250000	-0.210000	1.339456764359002960418366
-0.230000	-0.210000	1.326835685309850187962866
-0.210000	-0.210000	1.312973598807403163846175
-0.190000	-0.210000	1.298067457394656454283677
-0.170000	-0.210000	1.282407147219867704635021
-0.150000	-0.210000	1.266386646459963571942353
-0.130000	-0.210000	1.250498039347999856829574
-0.110000	-0.210000	1.235304016489844558535083
-0.090000	-0.210000	1.221392906793390631392526
-0.070000	-0.210000	1.209329018426171575839589
-0.050000	-0.210000	1.199613114953844261734162
-0.030000	-0.210000	1.192659966244434599502711
-0.010000	-0.210000	1.188785952536398626833147
0.010000	-0.210000	1.188785952536398626833147
0.030000	-0.210000	1.192659966244434155413501
0.050000	-0.210000	1.199613114953843817644952
0.070000	-0.210000	1.209329018426171353794984
0.090000	-0.210000	1.221392906793390409347921
0.110000	-0.210000	1.235304016489844336490478
0.130000	-0.210000	1.250498039347999856829574
0.150000	-0.210000	1.266386646459963571942353
0.170000	-0.210000	1.282407147219867926679626
0.190000	-0.210000	1.298067457394656676328282
0.210000	-0.210000	1.312973598807403163846175
0.230000	-0.210000	1.326835685309850187962866
0.250000	-0.210000	1.339456764359002960418366
0.270000	-0.210000	1.350712509993373888761425
0.290000	-0.210000	1.360528554632840725346909
0.310000	-0.210000	1.368859324308738356634763
0.330000	-0.210000	1.375670540660195229065721
0.350000	-0.210000	1.380927360751312615860797
0.370000	-0.210000	1.384589836557981845643894
0.390000	-0.210000	1.386616719180337131689384
0.410000	-0.210000	1.386977777793265254047128
0.430000	-0.210000	1.385672979303764540404131
0.450000	-0.210000	1.382754973931175968004936
0.470000	-0.210000	1.378353822353776569897832
0.490000	-0.210000	1.372702389392029820314178
0.510000	-0.210000	1.366152052421331530851489
0.530000	-0.210000	1.359157630755529089228162
0.550000	-0.210000	1.352207204781330496246028
0.570000	-0.210000	1.345689324174834000658052
0.590000	-0.210000	1.339734026417579659806734
0.610000	-0.210000	1.334118097055602358835813
0.630000	-0.210000	1.328332650102733936137156
0.650000	-0.210000	1.321816409199294772847111
0.670000	-0.210000	1.314207765968306240722541
0.690000	-0.210000	1.305438993224436794449161
0.710000	-0.210000	1.295657334095383417249536
0.730000	-0.210000	1.285116544692533446792027
0.750000	-0.210000	1.274148157579139573059024
0.770000	-0.210000	1.263152473637712436271840
0.790000	-0.210000	1.252521926395651963304090
0.810000	-0.210000	1.242568871540615571547050
0.830000	-0.210000	1.233478398606861814457147
0.850000	-0.210000	1.225058580180441003548708
0.870000	-0.210000	1.216967095391484177113739
0.890000	-0.210000	1.211032529480351005446437
0.910000	-0.210000	1.210053641533680224284808
0.930000	-0.210000	1.191484919751246707164682
0.950000	-0.210000	1.084084104647327073678298
0.970000	-0.210000	0.928943616639624325515001
0.990000	-0.210000	0.861458175931309910744460

-0.990000	-0.190000	0.869880402050062118135543
-0.970000	-0.190000	0.957708899913476741083684
-0.950000	-0.190000	1.115652260448369403889046
-0.930000	-0.190000	1.198740360248908842777382
-0.910000	-0.190000	1.208651803724805073869675
-0.890000	-0.190000	1.210403721708308566462620
-0.870000	-0.190000	1.217078978613267858932545
-0.850000	-0.190000	1.225175870249547882551155
-0.830000	-0.190000	1.233577506633366738242330
-0.810000	-0.190000	1.242768673835949133632539
-0.790000	-0.190000	1.252871492553679244608134
-0.770000	-0.190000	1.263652406195141741918064
-0.750000	-0.190000	1.274764457497533642893472
-0.730000	-0.190000	1.285793942609699591628214
-0.710000	-0.190000	1.296342403879170213087946
-0.690000	-0.190000	1.306097823672695001917532
-0.670000	-0.190000	1.314839791233727295249878
-0.650000	-0.190000	1.322475387417476611062739
-0.630000	-0.190000	1.329136077789482506261720
-0.610000	-0.190000	1.335217038994910287996731
-0.590000	-0.190000	1.341248849509789620171318
-0.570000	-0.190000	1.347653427316811702851851
-0.550000	-0.190000	1.354551870161711635276447
-0.530000	-0.190000	1.361733259847525800978474
-0.510000	-0.190000	1.368761821774578280042078
-0.490000	-0.190000	1.375132051147547551650518
-0.470000	-0.190000	1.380394250411852707927096
-0.450000	-0.190000	1.384218388825866119518082
-0.430000	-0.190000	1.386402008432974453100428
-0.410000	-0.190000	1.386845814026373968630423
-0.390000	-0.190000	1.385520599620832404852422
-0.370000	-0.190000	1.382438318386173259355587
-0.350000	-0.190000	1.377629202005116848539501
-0.330000	-0.190000	1.371125825275359977339917
-0.310000	-0.190000	1.362954465369268675090098
-0.290000	-0.190000	1.353133747084994231713040
-0.270000	-0.190000	1.341681141733726656539716
-0.250000	-0.190000	1.328628173497914399803221
-0.230000	-0.190000	1.314044240963615495232375
-0.210000	-0.190000	1.298067457394656676328282
-0.190000	-0.190000	1.280938215789507506059408
-0.170000	-0.190000	1.263026367523707449436188
-0.150000	-0.190000	1.244838154728995505138300
-0.130000	-0.190000	1.226990411028634042622798
-0.110000	-0.190000	1.210151530794039365090953
-0.090000	-0.190000	1.194966557209459434574228
-0.070000	-0.190000	1.181994236108705687016140
-0.050000	-0.190000	1.171677346814909093097867
-0.030000	-0.190000	1.164348892987509209717700
-0.010000	-0.190000	1.160256837956696429614567
0.010000	-0.190000	1.160256837956696429614567
0.030000	-0.190000	1.164348892987508987673095
0.050000	-0.190000	1.171677346814908871053262
0.070000	-0.190000	1.181994236108705687016140
0.090000	-0.190000	1.194966557209459212529623
0.110000	-0.190000	1.210151530794039143046348
0.130000	-0.190000	1.226990411028634042622798
0.150000	-0.190000	1.244838154728995505138300
0.170000	-0.190000	1.263026367523707671480793
0.190000	-0.190000	1.280938215789507506059408
0.210000	-0.190000	1.298067457394656676328282
0.230000	-0.190000	1.314044240963615495232375
0.250000	-0.190000	1.328628173497914399803221
0.270000	-0.190000	1.341681141733726878584321
0.290000	-0.190000	1.353133747084994453757645
0.310000	-0.190000	1.362954465369268675090098
0.330000	-0.190000	1.371125825275359977339917
0.350000	-0.190000	1.377629202005116626494896
0.370000	-0.190000	1.382438318386173259355587
0.390000	-0.190000	1.385520599620832404852422
0.410000	-0.190000	1.386845814026374190675028
0.430000	-0.190000	1.386402008432974675145033
0.450000	-0.190000	1.384218388825866119518082
0.470000	-0.190000	1.380394250411852485882491
0.490000	-0.190000	1.375132051147547551650518
0.510000	-0.190000	1.368761821774578057997473
0.530000	-0.190000	1.361733259847525800978474
0.550000	-0.190000	1.354551870161711635276447
0.570000	-0.190000	1.347653427316811702851851
0.590000	-0.190000	1.341248849509789620171318
0.610000	-0.190000	1.335217038994910287996731
0.630000	-0.190000	1.329136077789482728306325
0.650000	-0.190000	1.322475387417476611062739
0.670000	-0.190000	1.314839791233726851160668
0.690000	-0.190000	1.306097823672694557828322
0.710000	-0.190000	1.296342403879170213087946
0.730000	-0.190000	1.285793942609699369583609
0.750000	-0.190000	1.274764457497533420848868
0.770000	-0.190000	1.263652406195141741918064
0.790000	-0.190000	1.252871492553679244608134
0.810000	-0.190000	1.242768673835948689543329
0.830000	-0.190000	1.233577506633366516197725
0.850000	-0.190000	1.225175870249547882551155
0.870000	-0.190000	1.217078978613268080977150
0.890000	-0.190000	1.210403721708308566462620
0.910000	-0.190000	1.208651803724804851825070
0.930000	-0.190000	1.198740360248908398688172
0.950000	-0.190000	1.115652260448368959799836
0.970000	-0.190000	0.957708899913476741083684
0.990000	-0.190000	0.869880402050062007113240

-0.990000	-0.170000	0.881114352877707451838774
-0.970000	-0.170000	0.987273615070289434214601
-0.950000	-0.170000	1.139644993743574197253565
-0.930000	-0.170000	1.202174813848160717100200
-0.910000	-0.170000	1.207218874320511003972456
-0.890000	-0.170000	1.209938914517641794788005
-0.870000	-0.170000	1.217114849745892568577688
-0.850000	-0.170000	1.225255385208185998635599
-0.830000	-0.170000	1.233773996867309818981084
-0.810000	-0.170000	1.243159919618522124551419
-0.790000	-0.170000	1.253423559760844741006736
-0.770000	-0.170000	1.264283348539360529727560
-0.750000	-0.170000	1.275395075496220442801132
-0.730000	-0.170000	1.286377421857207936639611
-0.710000	-0.170000	1.296871779217666942329856
-0.690000	-0.170000	1.306592349822488952071353
-0.670000	-0.170000	1.315337825381187153439555
-0.650000	-0.170000	1.323049848304756803685223
-0.630000	-0.170000	1.329902313233789712398902
-0.610000	-0.170000	1.336299716309881757680955
-0.590000	-0.170000	1.342721004981613397433193
-0.570000	-0.170000	1.349494161965104854772335
-0.550000	-0.170000	1.356649142036975064229409
-0.530000	-0.170000	1.363918578289173844098059
-0.510000	-0.170000	1.370848925333659318326340
-0.490000	-0.170000	1.376942433062133819277051
-0.470000	-0.170000	1.381768042678372276910181
-0.450000	-0.170000	1.385016592470777574419571
-0.430000	-0.170000	1.386504967373971330957261
-0.410000	-0.170000	1.386149302301012298244132
-0.390000	-0.170000	1.383928864035511852037530
-0.370000	-0.170000	1.379854792396966400858105
-0.350000	-0.170000	1.373947037301879170456687
-0.330000	-0.170000	1.366221414107606335619494
-0.310000	-0.170000	1.356684499498161278197017
-0.290000	-0.170000	1.345335553953238116875468
-0.270000	-0.170000	1.332176457000315394907375
-0.250000	-0.170000	1.317232106191297047459443
-0.230000	-0.170000	1.300582830218930174837055
-0.210000	-0.170000	1.282407147219867704635021
-0.190000	-0.170000	1.263026367523707449436188
-0.170000	-0.170000	1.242933196901976344861396
-0.150000	-0.170000	1.222781383852943104528777
-0.130000	-0.170000	1.203323148727659885892649
-0.110000	-0.170000	1.185307595858669627020276
-0.090000	-0.170000	1.169379545241787887732698
-0.070000	-0.170000	1.156020597817999151502022
-0.050000	-0.170000	1.145549328460036209165196
-0.030000	-0.170000	1.138167663884587454958819
-0.010000	-0.170000	1.134023949965357047631187
0.010000	-0.170000	1.134023949965357047631187
0.030000	-0.170000	1.138167663884587454958819
0.050000	-0.170000	1.145549328460035987120591
0.070000	-0.170000	1.156020597817998929457417
0.090000	-0.170000	1.169379545241787665688094
0.110000	-0.170000	1.185307595858669627020276
0.130000	-0.170000	1.203323148727659663848044
0.150000	-0.170000	1.222781383852943104528777
0.170000	-0.170000	1.242933196901976566906001
0.190000	-0.170000	1.263026367523707449436188
0.210000	-0.170000	1.282407147219867926679626
0.230000	-0.170000	1.300582830218930174837055
0.250000	-0.170000	1.317232106191297269504048
0.270000	-0.170000	1.332176457000315616951980
0.290000	-0.170000	1.345335553953238116875468
0.310000	-0.170000	1.356684499498161056152412
0.330000	-0.170000	1.366221414107605891530284
0.350000	-0.170000	1.373947037301878948412082
0.370000	-0.170000	1.379854792396966400858105
0.390000	-0.170000	1.383928864035511852037530
0.410000	-0.170000	1.386149302301012298244132
0.430000	-0.170000	1.386504967373971553001866
0.450000	-0.170000	1.385016592470777796464176
0.470000	-0.170000	1.381768042678372054865577
0.490000	-0.170000	1.376942433062133597232446
0.510000	-0.170000	1.370848925333659318326340
0.530000	-0.170000	1.363918578289173622053454
0.550000	-0.170000	1.356649142036975064229409
0.570000	-0.170000	1.349494161965104854772335
0.590000	-0.170000	1.342721004981613397433193
0.610000	-0.170000	1.336299716309881757680955
0.630000	-0.170000	1.329902313233789712398902
0.650000	-0.170000	1.323049848304756803685223
0.670000	-0.170000	1.315337825381187153439555
0.690000	-0.170000	1.306592349822488730026748
0.710000	-0.170000	1.296871779217666720285251
0.730000	-0.170000	1.286377421857207714595006
0.750000	-0.170000	1.275395075496220442801132
0.770000	-0.170000	1.264283348539360529727560
0.790000	-0.170000	1.253423559760844741006736
0.810000	-0.170000	1.243159919618521680462209
0.830000	-0.170000	1.233773996867309818981084
0.850000	-0.170000	1.225255385208186220680204
0.870000	-0.170000	1.217114849745892568577688
0.890000	-0.170000	1.209938914517641350698796
0.910000	-0.170000	1.207218874320510559883246
0.930000	-0.170000	1.202174813848160495055595
0.950000	-0.170000	1.139644993743574197253565
0.970000	-0.170000	0.987273615070289434214601
0.990000	-0.170000	0.881114352877707451838774

-0.990000	-0.150000	0.894795122929547770418424
-0.970000	-0.150000	1.015396301155645719660470
-0.950000	-0.150000	1.156980724970401608331372
-0.930000	-0.150000	1.203415780104436061392903
-0.910000	-0.150000	1.205922278137619541027448
-0.890000	-0.150000	1.209567884966251449796459
-0.870000	-0.150000	1.217120801954698627866946
-0.850000	-0.150000	1.225385329188540595168888
-0.830000	-0.150000	1.234111965725518400560645
-0.810000	-0.150000	1.243710067075133540726029
-0.790000	-0.150000	1.254088700539119249910414
-0.770000	-0.150000	1.264956663164404249144468
-0.750000	-0.150000	1.276007374391932680524064
-0.730000	-0.150000	1.286907957127509050110348
-0.710000	-0.150000	1.297337005182042757311933
-0.690000	-0.150000	1.307024535393890740664347
-0.670000	-0.150000	1.315780702322826734018690
-0.650000	-0.150000	1.323575742481998718247382
-0.630000	-0.150000	1.330615443928777175131017
-0.610000	-0.150000	1.337299615007611075512273
-0.590000	-0.150000	1.344047342808352141219075
-0.570000	-0.150000	1.351096320075761081369592
-0.550000	-0.150000	1.358398516463943606069620
-0.530000	-0.150000	1.365647156483730695342160
-0.510000	-0.150000	1.372387501787488250926117
-0.490000	-0.150000	1.378142607448089362875976
-0.470000	-0.150000	1.382507107811063562508025
-0.450000	-0.150000	1.385192517636181008811036
-0.430000	-0.150000	1.386028722003469937362752
-0.410000	-0.150000	1.384937216314299224251272
-0.390000	-0.150000	1.381895254986110543882205
-0.370000	-0.150000	1.376903438282846003914983
-0.350000	-0.150000	1.369962920562589170359047
-0.330000	-0.150000	1.361064715210946962642424
-0.310000	-0.150000	1.350188304031604946686684
-0.290000	-0.150000	1.337308512229809842608574
-0.270000	-0.150000	1.322411976701288960356351
-0.250000	-0.150000	1.305526569221392874098342
-0.230000	-0.150000	1.286766103510116110442141
-0.210000	-0.150000	1.266386646459963571942353
-0.190000	-0.150000	1.244838154728995505138300
-0.170000	-0.150000	1.222781383852942882484172
-0.150000	-0.150000	1.201039796597905384700766
-0.130000	-0.150000	1.180483164223463665720715
-0.110000	-0.150000	1.161883425956394377820402
-0.090000	-0.150000	1.145807304298400941533487
-0.070000	-0.150000	1.132588756710057431575933
-0.050000	-0.150000	1.122376748009155322804986
-0.030000	-0.150000	1.115222413203985629692738
-0.010000	-0.150000	1.111169052171539828322011
0.010000	-0.150000	1.111169052171540050366616
0.030000	-0.150000	1.115222413203985629692738
0.050000	-0.150000	1.122376748009154878715776
0.070000	-0.150000	1.132588756710057431575933
0.090000	-0.150000	1.145807304298400941533487
0.110000	-0.150000	1.161883425956394377820402
0.130000	-0.150000	1.180483164223463443676110
0.150000	-0.150000	1.201039796597905384700766
0.170000	-0.150000	1.222781383852943104528777
0.190000	-0.150000	1.244838154728995727182905
0.210000	-0.150000	1.266386646459963571942353
0.230000	-0.150000	1.286766103510116110442141
0.250000	-0.150000	1.305526569221393096142947
0.270000	-0.150000	1.322411976701289182400956
0.290000	-0.150000	1.337308512229809842608574
0.310000	-0.150000	1.350188304031604724642079
0.330000	-0.150000	1.361064715210946962642424
0.350000	-0.150000	1.369962920562589170359047
0.370000	-0.150000	1.376903438282846003914983
0.390000	-0.150000	1.381895254986110543882205
0.410000	-0.150000	1.384937216314299224251272
0.430000	-0.150000	1.386028722003470159407357
0.450000	-0.150000	1.385192517636181008811036
0.470000	-0.150000	1.382507107811063340463420
0.490000	-0.150000	1.378142607448089362875976
0.510000	-0.150000	1.372387501787488250926117
0.530000	-0.150000	1.365647156483730473297555
0.550000	-0.150000	1.358398516463943606069620
0.570000	-0.150000	1.351096320075761081369592
0.590000	-0.150000	1.344047342808351919174470
0.610000	-0.150000	1.337299615007611297556878
0.630000	-0.150000	1.330615443928777619220227
0.650000	-0.150000	1.323575742481998718247382
0.670000	-0.150000	1.315780702322827178107900
0.690000	-0.150000	1.307024535393890962708952
0.710000	-0.150000	1.297337005182042979356538
0.730000	-0.150000	1.286907957127509494199558
0.750000	-0.150000	1.276007374391932680524064
0.770000	-0.150000	1.264956663164404027099863
0.790000	-0.150000	1.254088700539119471955019
0.810000	-0.150000	1.243710067075133984815238
0.830000	-0.150000	1.234111965725518622605250
0.850000	-0.150000	1.225385329188540595168888
0.870000	-0.150000	1.217120801954698849911551
0.890000	-0.150000	1.209567884966251449796459
0.910000	-0.150000	1.205922278137619096938238
0.930000	-0.150000	1.203415780104435617303693
0.950000	-0.150000	1.156980724970401386286767
0.970000	-0.150000	1.015396301155645719660470
0.990000	-0.150000	0.894795122929547659396121

-0.990000	-0.130000	0.910143092570704470567478
-0.970000	-0.130000	1.040499702978981533263436
-0.950000	-0.130000	1.169041473915762407997931
-0.930000	-0.130000	1.203483781448132505786930
-0.910000	-0.130000	1.204807265493547774326544
-0.890000	-0.130000	1.209263675206917021398567
-0.870000	-0.130000	1.217140027551609104961017
-0.850000	-0.130000	1.225597635319995548641714
-0.830000	-0.130000	1.234574180934276510512859
-0.810000	-0.130000	1.244374651385417918092458
-0.790000	-0.130000	1.254842719569008169244739
-0.770000	-0.130000	1.265701995424916903587587
-0.750000	-0.130000	1.276676666854872355116868
-0.730000	-0.130000	1.287461161057855907330350
-0.710000	-0.130000	1.297761373932500239547494
-0.690000	-0.130000	1.307334845238827369939827
-0.670000	-0.130000	1.316026244745659656842918
-0.650000	-0.130000	1.323847936202771524705213
-0.630000	-0.130000	1.331031929881267172888215
-0.610000	-0.130000	1.337958500461186028829275
-0.590000	-0.130000	1.344979047803268601413151
-0.570000	-0.130000	1.352245585239408853794885
-0.550000	-0.130000	1.359642682641249766817282
-0.530000	-0.130000	1.366832756525593772778393
-0.510000	-0.130000	1.373363665589510507203386
-0.490000	-0.130000	1.378780000303965191932321
-0.470000	-0.130000	1.382702128440736588643745
-0.450000	-0.130000	1.384861775542866935140296
-0.430000	-0.130000	1.385099499913301057674175
-0.410000	-0.130000	1.383337707060820154225667
-0.390000	-0.130000	1.379546596229605626149350
-0.370000	-0.130000	1.373711148245495783370984
-0.350000	-0.130000	1.365809157076878888048554
-0.330000	-0.130000	1.355801927838460763098283
-0.310000	-0.130000	1.343636388322130059691517
-0.290000	-0.130000	1.329258553797759923043031
-0.270000	-0.130000	1.312640519373001968261860
-0.250000	-0.130000	1.293824534447790552960100
-0.230000	-0.130000	1.272984958573750713384243
-0.210000	-0.130000	1.250498039348000078874179
-0.190000	-0.130000	1.226990411028634042622798
-0.170000	-0.130000	1.203323148727659885892649
-0.150000	-0.130000	1.180483164223463443676110
-0.130000	-0.130000	1.159405920284821700505518
-0.110000	-0.130000	1.140806992159529853481104
-0.090000	-0.130000	1.125101062813586683120093
-0.070000	-0.130000	1.112430537420611598165010
-0.050000	-0.130000	1.102765306250921506503460
-0.030000	-0.130000	1.096018390154692045967977
-0.010000	-0.130000	1.092144766194872440578933
0.010000	-0.130000	1.092144766194872662623538
0.030000	-0.130000	1.096018390154691823923372
0.050000	-0.130000	1.102765306250921284458855
0.070000	-0.130000	1.112430537420611154075800
0.090000	-0.130000	1.125101062813586905164698
0.110000	-0.130000	1.140806992159529853481104
0.130000	-0.130000	1.159405920284821478460913
0.150000	-0.130000	1.180483164223463665720715
0.170000	-0.130000	1.203323148727659885892649
0.190000	-0.130000	1.226990411028634264667403
0.210000	-0.130000	1.250498039348000078874179
0.230000	-0.130000	1.272984958573750713384243
0.250000	-0.130000	1.293824534447790775004705
0.270000	-0.130000	1.312640519373001968261860
0.290000	-0.130000	1.329258553797759923043031
0.310000	-0.130000	1.343636388322130059691517
0.330000	-0.130000	1.355801927838460985142888
0.350000	-0.130000	1.365809157076878888048554
0.370000	-0.130000	1.373711148245495561326379
0.390000	-0.130000	1.379546596229605404104746
0.410000	-0.130000	1.383337707060820154225667
0.430000	-0.130000	1.385099499913300835629570
0.450000	-0.130000	1.384861775542866713095691
0.470000	-0.130000	1.382702128440736588643745
0.490000	-0.130000	1.378780000303965413976925
0.510000	-0.130000	1.373363665589510507203386
0.530000	-0.130000	1.366832756525593772778393
0.550000	-0.130000	1.359642682641249766817282
0.570000	-0.130000	1.352245585239408853794885
0.590000	-0.130000	1.344979047803268601413151
0.610000	-0.130000	1.337958500461185806784670
0.630000	-0.130000	1.331031929881267394932820
0.650000	-0.130000	1.323847936202771746749818
0.670000	-0.130000	1.316026244745659878887523
0.690000	-0.130000	1.307334845238827591984432
0.710000	-0.130000	1.297761373932500461592099
0.730000	-0.130000	1.287461161057855907330350
0.750000	-0.130000	1.276676666854872355116868
0.770000	-0.130000	1.265701995424917125632192
0.790000	-0.130000	1.254842719569008613333949
0.810000	-0.130000	1.244374651385418140137062
0.830000	-0.130000	1.234574180934276732557464
0.850000	-0.130000	1.225597635319995770686319
0.870000	-0.130000	1.217140027551609327005622
0.890000	-0.130000	1.209263675206917021398567
0.910000	-0.130000	1.204807265493547552281939
0.930000	-0.130000	1.203483781448132283742325
0.950000	-0.130000	1.169041473915762407997931
0.970000	-0.130000	1.040499702978981533263436
0.990000	-0.130000	0.910143092570704137500570

-0.990000	-0.110000	0.926074008598181008800054
-0.970000	-0.110000	1.061736234978171600218388
-0.950000	-0.110000	1.177184113436376300398933
-0.930000	-0.110000	1.202986151157097394204243
-0.910000	-0.110000	1.203875929862039173556809
-0.890000	-0.110000	1.209021016754455724040440
-0.870000	-0.110000	1.217198630142362070216677
-0.850000	-0.110000	1.225896306857132245227149
-0.830000	-0.110000	1.235142617525877284379021
-0.810000	-0.110000	1.245141288633238030314487
-0.790000	-0.110000	1.255693319669473728694697
-0.770000	-0.110000	1.266530188884967378371016
-0.750000	-0.110000	1.277380742352031806063906
-0.730000	-0.110000	1.287952391207454638788477
-0.710000	-0.110000	1.297991946976283950121456
-0.690000	-0.110000	1.307319654472243852794122
-0.670000	-0.110000	1.315849734847760021949625
-0.650000	-0.110000	1.323649505660243530513753
-0.630000	-0.110000	1.330964499353262553427157
-0.610000	-0.110000	1.338133788291418602156568
-0.590000	-0.110000	1.345428438180630958953543
-0.570000	-0.110000	1.352915074927865335396859
-0.550000	-0.110000	1.360416909318419964591840
-0.530000	-0.110000	1.367569034708244757325701
-0.510000	-0.110000	1.373920653859388663065033
-0.490000	-0.110000	1.379034918120447095191139
-0.470000	-0.110000	1.382556551378449238853818
-0.450000	-0.110000	1.384238057213596828631808
-0.430000	-0.110000	1.383931149707464447473626
-0.410000	-0.110000	1.381559259066015288297535
-0.390000	-0.110000	1.377084064110070338315950
-0.370000	-0.110000	1.370473284263772129065728
-0.350000	-0.110000	1.361679909403124000277785
-0.330000	-0.110000	1.350633988684612818431674
-0.310000	-0.110000	1.337247955022991430240609
-0.290000	-0.110000	1.321437795100322443175855
-0.270000	-0.110000	1.303164163534725084048205
-0.250000	-0.110000	1.282496827675702055771012
-0.230000	-0.110000	1.259698322957545357780873
-0.210000	-0.110000	1.235304016489844558535083
-0.190000	-0.110000	1.210151530794039143046348
-0.170000	-0.110000	1.185307595858669627020276
-0.150000	-0.110000	1.161883425956394377820402
-0.130000	-0.110000	1.140806992159529853481104
-0.110000	-0.110000	1.122663020797200150724393
-0.090000	-0.110000	1.107669406232844044879471
-0.070000	-0.110000	1.095771591657941801400966
-0.050000	-0.110000	1.086783351447177636828201
-0.030000	-0.110000	1.080512396879304226615659
-0.010000	-0.110000	1.076852045514688605010178
0.010000	-0.110000	1.076852045514688605010178
0.030000	-0.110000	1.080512396879304448660264
0.050000	-0.110000	1.086783351447177636828201
0.070000	-0.110000	1.095771591657941579356361
0.090000	-0.110000	1.107669406232844044879471
0.110000	-0.110000	1.122663020797200372768998
0.130000	-0.110000	1.140806992159529853481104
0.150000	-0.110000	1.161883425956394377820402
0.170000	-0.110000	1.185307595858669627020276
0.190000	-0.110000	1.210151530794039143046348
0.210000	-0.110000	1.235304016489844558535083
0.230000	-0.110000	1.259698322957545135736268
0.250000	-0.110000	1.282496827675702055771012
0.270000	-0.110000	1.303164163534725084048205
0.290000	-0.110000	1.321437795100322887265065
0.310000	-0.110000	1.337247955022991652285214
0.330000	-0.110000	1.350633988684612818431674
0.350000	-0.110000	1.361679909403124000277785
0.370000	-0.110000	1.370473284263772129065728
0.390000	-0.110000	1.377084064110070560360555
0.410000	-0.110000	1.381559259066015066252930
0.430000	-0.110000	1.383931149707464225429021
0.450000	-0.110000	1.384238057213596384542598
0.470000	-0.110000	1.382556551378449016809213
0.490000	-0.110000	1.379034918120446651101929
0.510000	-0.110000	1.373920653859388663065033
0.530000	-0.110000	1.367569034708244757325701
0.550000	-0.110000	1.360416909318419964591840
0.570000	-0.110000	1.352915074927865557441464
0.590000	-0.110000	1.345428438180630958953543
0.610000	-0.110000	1.338133788291418824201173
0.630000	-0.110000	1.330964499353262775471762
0.650000	-0.110000	1.323649505660243752558358
0.670000	-0.110000	1.315849734847760243994230
0.690000	-0.110000	1.307319654472243852794122
0.710000	-0.110000	1.297991946976283728076851
0.730000	-0.110000	1.287952391207454416743872
0.750000	-0.110000	1.277380742352032028108511
0.770000	-0.110000	1.266530188884967600415621
0.790000	-0.110000	1.255693319669473950739302
0.810000	-0.110000	1.245141288633238252359092
0.830000	-0.110000	1.235142617525877506423626
0.850000	-0.110000	1.225896306857132467271754
0.870000	-0.110000	1.217198630142362292261282
0.890000	-0.110000	1.209021016754455724040440
0.910000	-0.110000	1.203875929862038951512204
0.930000	-0.110000	1.202986151157097172159638
0.950000	-0.110000	1.177184113436376522443538
0.970000	-0.110000	1.061736234978171822262993
0.990000	-0.110000	0.926074008598180897777752

-0.990000	-0.090000	0.941410576155177425405896
-0.970000	-0.090000	1.078868203837247685683565
-0.950000	-0.090000	1.182538155727840267772422
-0.930000	-0.090000	1.202271987188525681489182
-0.910000	-0.090000	1.203115897017336788366038
-0.890000	-0.090000	1.208834397796822779369563
-0.870000	-0.090000	1.217300969995454673622248
-0.850000	-0.090000	1.226269142685731949882211
-0.830000	-0.090000	1.235794690827842323699315
-0.810000	-0.090000	1.245982201871422834216219
-0.790000	-0.090000	1.256592539302295641334695
-0.770000	-0.090000	1.267352469889344135367537
-0.750000	-0.090000	1.277989375324773302367021
-0.730000	-0.090000	1.288236347542025095336271
-0.710000	-0.090000	1.297905507393295909679409
-0.690000	-0.090000	1.306905403396260600956680
-0.670000	-0.090000	1.315236711281734693912426
-0.650000	-0.090000	1.323021556190803860175720
-0.630000	-0.090000	1.330503484804408609321058
-0.610000	-0.090000	1.337961686705275710096430
-0.590000	-0.090000	1.345575909393891267384902
-0.570000	-0.090000	1.353325360212301431417359
-0.550000	-0.090000	1.360973370791535463908417
-0.530000	-0.090000	1.368128960591239895450144
-0.510000	-0.090000	1.374342838102161401536705
-0.490000	-0.090000	1.379196634992587489065841
-0.470000	-0.090000	1.382359645534229519725500
-0.450000	-0.090000	1.383605858987582593044863
-0.430000	-0.090000	1.382799656297911683466850
-0.410000	-0.090000	1.379867302602843626146978
-0.390000	-0.090000	1.374762891895397132202561
-0.370000	-0.090000	1.367437722981344583317309
-0.350000	-0.090000	1.357820889983073042728279
-0.330000	-0.090000	1.345812361687781288921428
-0.310000	-0.090000	1.331291624628865966073477
-0.290000	-0.090000	1.314147343705702963845283
-0.270000	-0.090000	1.294334982294507163658182
-0.250000	-0.090000	1.271965373865140858100631
-0.230000	-0.090000	1.247411674177865581469860
-0.210000	-0.090000	1.221392906793390631392526
-0.190000	-0.090000	1.194966557209459434574228
-0.170000	-0.090000	1.169379545241787887732698
-0.150000	-0.090000	1.145807304298400719488882
-0.130000	-0.090000	1.125101062813586683120093
-0.110000	-0.090000	1.107669406232843822834866
-0.090000	-0.090000	1.093527855036127149901404
-0.070000	-0.090000	1.082451191887359387422407
-0.050000	-0.090000	1.074136512342263705122036
-0.030000	-0.090000	1.068322949308289304681807
-0.010000	-0.090000	1.064867409982160451065170
0.010000	-0.090000	1.064867409982160451065170
0.030000	-0.090000	1.068322949308289082637202
0.050000	-0.090000	1.074136512342263483077431
0.070000	-0.090000	1.082451191887359387422407
0.090000	-0.090000	1.093527855036127371946009
0.110000	-0.090000	1.107669406232844044879471
0.130000	-0.090000	1.125101062813586683120093
0.150000	-0.090000	1.145807304298400719488882
0.170000	-0.090000	1.169379545241787887732698
0.190000	-0.090000	1.194966557209459434574228
0.210000	-0.090000	1.221392906793390631392526
0.230000	-0.090000	1.247411674177865581469860
0.250000	-0.090000	1.271965373865140858100631
0.270000	-0.090000	1.294334982294506941613577
0.290000	-0.090000	1.314147343705703185889888
0.310000	-0.090000	1.331291624628866188118081
0.330000	-0.090000	1.345812361687781510966033
0.350000	-0.090000	1.357820889983073264772884
0.370000	-0.090000	1.367437722981344805361914
0.390000	-0.090000	1.374762891895397354247166
0.410000	-0.090000	1.379867302602843404102373
0.430000	-0.090000	1.382799656297911461422245
0.450000	-0.090000	1.383605858987582371000258
0.470000	-0.090000	1.382359645534229075636290
0.490000	-0.090000	1.379196634992587489065841
0.510000	-0.090000	1.374342838102161179492100
0.530000	-0.090000	1.368128960591239673405539
0.550000	-0.090000	1.360973370791535463908417
0.570000	-0.090000	1.353325360212301431417359
0.590000	-0.090000	1.345575909393891267384902
0.610000	-0.090000	1.337961686705275710096430
0.630000	-0.090000	1.330503484804408609321058
0.650000	-0.090000	1.323021556190804082220325
0.670000	-0.090000	1.315236711281734915957031
0.690000	-0.090000	1.306905403396260600956680
0.710000	-0.090000	1.297905507393295909679409
0.730000	-0.090000	1.288236347542025095336271
0.750000	-0.090000	1.277989375324773080322416
0.770000	-0.090000	1.267352469889344357412142
0.790000	-0.090000	1.256592539302295863379300
0.810000	-0.090000	1.245982201871423056260824
0.830000	-0.090000	1.235794690827842545743920
0.850000	-0.090000	1.226269142685731949882211
0.870000	-0.090000	1.217300969995454673622248
0.890000	-0.090000	1.208834397796822779369563
0.910000	-0.090000	1.203115897017336566321433
0.930000	-0.090000	1.202271987188525459444577
0.950000	-0.090000	1.182538155727840267772422
0.970000	-0.090000	1.078868203837247907728170
0.990000	-0.090000	0.941410576155177092338988

-0.990000	-0.070000	0.955059803929815265277625
-0.970000	-0.070000	1.092032192696511749829824
-0.950000	-0.070000	1.185961762276499742441160
-0.930000	-0.070000	1.201539777377654605317048
-0.910000	-0.070000	1.202510568845705840601568
-0.890000	-0.070000	1.208693660298639116490449
-0.870000	-0.070000	1.217435243066169237025065
-0.850000	-0.070000	1.226685198369064977441667
-0.830000	-0.070000	1.236479613858630033362829
-0.810000	-0.070000	1.246823172482013131201484
-0.790000	-0.070000	1.257436477841548994049958
-0.770000	-0.070000	1.268044609531854272077567
-0.750000	-0.070000	1.278393823146380281485790
-0.730000	-0.070000	1.288266973696922557124367
-0.710000	-0.070000	1.297550207643876074570244
-0.690000	-0.070000	1.306234590803732720232233
-0.670000	-0.070000	1.314397080164020348291842
-0.650000	-0.070000	1.322204889883670020367390
-0.630000	-0.070000	1.329891679396399961632369
-0.610000	-0.070000	1.337672716248663906668526
-0.590000	-0.070000	1.345636687941119236100462
-0.570000	-0.070000	1.353678266653906225869264
-0.550000	-0.070000	1.361504060784642256010102
-0.530000	-0.070000	1.368699194676199937248384
-0.510000	-0.070000	1.374817095084259088721979
-0.490000	-0.070000	1.379457698593489434202297
-0.470000	-0.070000	1.382313198310100244015075
-0.450000	-0.070000	1.383177214328369597495794
-0.430000	-0.070000	1.381926539344280335797066
-0.410000	-0.070000	1.378491019955871976776507
-0.390000	-0.070000	1.372818921198397434935146
-0.370000	-0.070000	1.364847672104353648592223
-0.350000	-0.070000	1.354485658500970135520447
-0.330000	-0.070000	1.341606769084594086294260
-0.310000	-0.070000	1.326062585719433917219590
-0.290000	-0.070000	1.307720840608836754270783
-0.270000	-0.070000	1.286540167681723412229644
-0.250000	-0.070000	1.262683229817447072562686
-0.230000	-0.070000	1.236644582296105632224226
-0.210000	-0.070000	1.209329018426171575839589
-0.190000	-0.070000	1.181994236108705909060745
-0.170000	-0.070000	1.156020597817998707412812
-0.150000	-0.070000	1.132588756710057209531328
-0.130000	-0.070000	1.112430537420611154075800
-0.110000	-0.070000	1.095771591657941579356361
-0.090000	-0.070000	1.082451191887359387422407
-0.070000	-0.070000	1.072114914892100312471257
-0.050000	-0.070000	1.064383075817795232254070
-0.030000	-0.070000	1.058956105731428731786536
-0.010000	-0.070000	1.055672742948798870088467
0.010000	-0.070000	1.055672742948798870088467
0.030000	-0.070000	1.058956105731428287697327
0.050000	-0.070000	1.064383075817795010209466
0.070000	-0.070000	1.072114914892100534515862
0.090000	-0.070000	1.082451191887359387422407
0.110000	-0.070000	1.095771591657941579356361
0.130000	-0.070000	1.112430537420611154075800
0.150000	-0.070000	1.132588756710057209531328
0.170000	-0.070000	1.156020597817998929457417
0.190000	-0.070000	1.181994236108705909060745
0.210000	-0.070000	1.209329018426171797884194
0.230000	-0.070000	1.236644582296105188135016
0.250000	-0.070000	1.262683229817446850518081
0.270000	-0.070000	1.286540167681723412229644
0.290000	-0.070000	1.307720840608836976315388
0.310000	-0.070000	1.326062585719433917219590
0.330000	-0.070000	1.341606769084594086294260
0.350000	-0.070000	1.354485658500970135520447
0.370000	-0.070000	1.364847672104353648592223
0.390000	-0.070000	1.372818921198397656979751
0.410000	-0.070000	1.378491019955871976776507
0.430000	-0.070000	1.381926539344280113752461
0.450000	-0.070000	1.383177214328369375451189
0.470000	-0.070000	1.382313198310100021970470
0.490000	-0.070000	1.379457698593489212157692
0.510000	-0.070000	1.374817095084258866677374
0.530000	-0.070000	1.368699194676199937248384
0.550000	-0.070000	1.361504060784642256010102
0.570000	-0.070000	1.353678266653906447913869
0.590000	-0.070000	1.345636687941119236100462
0.610000	-0.070000	1.337672716248663684623921
0.630000	-0.070000	1.329891679396400183676974
0.650000	-0.070000	1.322204889883669798322785
0.670000	-0.070000	1.314397080164020126247237
0.690000	-0.070000	1.306234590803732276143023
0.710000	-0.070000	1.297550207643876074570244
0.730000	-0.070000	1.288266973696922335079762
0.750000	-0.070000	1.278393823146379837396580
0.770000	-0.070000	1.268044609531854272077567
0.790000	-0.070000	1.257436477841549216094563
0.810000	-0.070000	1.246823172482013353246089
0.830000	-0.070000	1.236479613858630255407434
0.850000	-0.070000	1.226685198369064977441667
0.870000	-0.070000	1.217435243066169237025065
0.890000	-0.070000	1.208693660298638894445844
0.910000	-0.070000	1.202510568845706062646173
0.930000	-0.070000	1.201539777377654827361653
0.950000	-0.070000	1.185961762276499964485765
0.970000	-0.070000	1.092032192696511971874429
0.990000	-0.070000	0.955059803929815376299928

-0.990000	-0.050000	0.966104896855849104575498
-0.970000	-0.050000	1.101521655877276240076412
-0.950000	-0.050000	1.188066296422859213777201
-0.930000	-0.050000	1.200908239128791077376945
-0.910000	-0.050000	1.202053284689891476944013
-0.890000	-0.050000	1.208594857623779939004294
-0.870000	-0.050000	1.217579942283587568496728
-0.850000	-0.050000	1.227088958588395728455112
-0.830000	-0.050000	1.237110769884137928542600
-0.810000	-0.050000	1.247556725631647767116306
-0.790000	-0.050000	1.258112777541694482508206
-0.770000	-0.050000	1.268518286658299132341199
-0.750000	-0.050000	1.278567836189041795336152
-0.730000	-0.050000	1.288110115146374745620506
-0.710000	-0.050000	1.297090512327983891083250
-0.690000	-0.050000	1.305548403630787390738988
-0.670000	-0.050000	1.313605441045605948247044
-0.650000	-0.050000	1.321458655872398635366949
-0.630000	-0.050000	1.329335198965311937158162
-0.610000	-0.050000	1.337402649739598325950851
-0.590000	-0.050000	1.345678477179617082981622
-0.570000	-0.050000	1.353988225032264791636294
-0.550000	-0.050000	1.361990146676693491656351
-0.530000	-0.050000	1.369247213622131642551949
-0.510000	-0.050000	1.375312915958611270639267
-0.490000	-0.050000	1.379800604948269171501352
-0.470000	-0.050000	1.382420220943236799371334
-0.450000	-0.050000	1.382980927465324860747842
-0.430000	-0.050000	1.381369728457245482644566
-0.410000	-0.050000	1.377519387662354599655146
-0.390000	-0.050000	1.371373416662575950297764
-0.370000	-0.050000	1.362857952172106701382859
-0.350000	-0.050000	1.351864696477124150320037
-0.330000	-0.050000	1.338247136830816641506203
-0.310000	-0.050000	1.321836298891301053615166
-0.290000	-0.050000	1.302487358242023107735008
-0.270000	-0.050000	1.280169810734430813070617
-0.250000	-0.050000	1.255101825781947288973583
-0.230000	-0.050000	1.227893484846683591626970
-0.210000	-0.050000	1.199613114953844261734162
-0.190000	-0.050000	1.171677346814909093097867
-0.170000	-0.050000	1.145549328460035987120591
-0.150000	-0.050000	1.122376748009155100760381
-0.130000	-0.050000	1.102765306250921284458855
-0.110000	-0.050000	1.086783351447177414783596
-0.090000	-0.050000	1.074136512342263705122036
-0.070000	-0.050000	1.064383075817795010209466
-0.050000	-0.050000	1.057097987042726394690817
-0.030000	-0.050000	1.051962621072396020238671
-0.010000	-0.050000	1.048808238511997004138721
0.010000	-0.050000	1.048808238511996560049511
0.030000	-0.050000	1.051962621072396020238671
0.050000	-0.050000	1.057097987042726394690817
0.070000	-0.050000	1.064383075817795232254070
0.090000	-0.050000	1.074136512342263483077431
0.110000	-0.050000	1.086783351447177636828201
0.130000	-0.050000	1.102765306250921062414250
0.150000	-0.050000	1.122376748009155100760381
0.170000	-0.050000	1.145549328460035765075986
0.190000	-0.050000	1.171677346814909093097867
0.210000	-0.050000	1.199613114953844039689557
0.230000	-0.050000	1.227893484846683147537760
0.250000	-0.050000	1.255101825781947066928979
0.270000	-0.050000	1.280169810734430813070617
0.290000	-0.050000	1.302487358242022885690403
0.310000	-0.050000	1.321836298891300831570561
0.330000	-0.050000	1.338247136830816863550808
0.350000	-0.050000	1.351864696477124372364642
0.370000	-0.050000	1.362857952172106479338254
0.390000	-0.050000	1.371373416662576172342369
0.410000	-0.050000	1.377519387662354599655146
0.430000	-0.050000	1.381369728457245482644566
0.450000	-0.050000	1.382980927465324860747842
0.470000	-0.050000	1.382420220943236577326729
0.490000	-0.050000	1.379800604948268727412142
0.510000	-0.050000	1.375312915958611270639267
0.530000	-0.050000	1.369247213622131642551949
0.550000	-0.050000	1.361990146676693491656351
0.570000	-0.050000	1.353988225032264569591689
0.590000	-0.050000	1.345678477179616860937017
0.610000	-0.050000	1.337402649739598103906246
0.630000	-0.050000	1.329335198965312159202767
0.650000	-0.050000	1.321458655872398635366949
0.670000	-0.050000	1.313605441045605726202439
0.690000	-0.050000	1.305548403630786946649778
0.710000	-0.050000	1.297090512327983446994040
0.730000	-0.050000	1.288110115146374301531296
0.750000	-0.050000	1.278567836189041573291547
0.770000	-0.050000	1.268518286658299132341199
0.790000	-0.050000	1.258112777541694260463601
0.810000	-0.050000	1.247556725631647545071701
0.830000	-0.050000	1.237110769884137928542600
0.850000	-0.050000	1.227088958588395506410507
0.870000	-0.050000	1.217579942283587568496728
0.890000	-0.050000	1.208594857623780161048899
0.910000	-0.050000	1.202053284689891476944013
0.930000	-0.050000	1.200908239128791077376945
0.950000	-0.050000	1.188066296422859213777201
0.970000	-0.050000	1.101521655877276462121017
0.990000	-0.050000	0.966104896855849548664708

-0.990000	-0.030000	0.973858207083969640294185
-0.970000	-0.030000	1.107650015754934713640978
-0.950000	-0.030000	1.189265099448835183437723
-0.930000	-0.030000	1.200454372394046620442509
-0.910000	-0.030000	1.201750633833265080596675
-0.890000	-0.030000	1.208537895732558986594540
-0.870000	-0.030000	1.217704763694505309956639
-0.850000	-0.030000	1.227407989754961015194112
-0.830000	-0.030000	1.237587088364026532971707
-0.810000	-0.030000	1.248080559573349512803020
-0.790000	-0.030000	1.258552045110723049958779
-0.770000	-0.030000	1.268768430849958939177213
-0.750000	-0.030000	1.278585181262517522782218
-0.730000	-0.030000	1.287909979925092374131168
-0.710000	-0.030000	1.296715977902343386318762
-0.690000	-0.030000	1.305049456305160227032047
-0.670000	-0.030000	1.313044763304314965779440
-0.650000	-0.030000	1.320919161414223053085948
-0.630000	-0.030000	1.328907481382986865980911
-0.610000	-0.030000	1.337158293488923899161591
-0.590000	-0.030000	1.345647990020684359180336
-0.570000	-0.030000	1.354155028610006361589058
-0.550000	-0.030000	1.362299762550170045827258
-0.530000	-0.030000	1.369623945993666991327586
-0.510000	-0.030000	1.375676064963083922165765
-0.490000	-0.030000	1.380075664507280697179681
-0.470000	-0.030000	1.382543753002693609488460
-0.450000	-0.030000	1.382900215491232209785721
-0.430000	-0.030000	1.381039230864325562109229
-0.410000	-0.030000	1.376895743070107869243657
-0.390000	-0.030000	1.370409512697577492090772
-0.370000	-0.030000	1.361497891784167357798196
-0.350000	-0.030000	1.350039973352676225815117
-0.330000	-0.030000	1.335874629394401047477459
-0.310000	-0.030000	1.318819516879346842586074
-0.290000	-0.030000	1.298724177802693668937195
-0.270000	-0.030000	1.275571707911155705517103
-0.250000	-0.030000	1.249628103275173263142506
-0.230000	-0.030000	1.221594469115540926296148
-0.210000	-0.030000	1.192659966244434599502711
-0.190000	-0.030000	1.164348892987509209717700
-0.170000	-0.030000	1.138167663884587454958819
-0.150000	-0.030000	1.115222413203985185603528
-0.130000	-0.030000	1.096018390154691823923372
-0.110000	-0.030000	1.080512396879304448660264
-0.090000	-0.030000	1.068322949308289304681807
-0.070000	-0.030000	1.058956105731428509741932
-0.050000	-0.030000	1.051962621072396020238671
-0.030000	-0.030000	1.047015606411363153327443
-0.010000	-0.030000	1.043943857550742482231954
0.010000	-0.030000	1.043943857550742482231954
0.030000	-0.030000	1.047015606411363153327443
0.050000	-0.030000	1.051962621072395798194066
0.070000	-0.030000	1.058956105731428287697327
0.090000	-0.030000	1.068322949308289304681807
0.110000	-0.030000	1.080512396879304448660264
0.130000	-0.030000	1.096018390154692045967977
0.150000	-0.030000	1.115222413203985407648133
0.170000	-0.030000	1.138167663884587454958819
0.190000	-0.030000	1.164348892987509209717700
0.210000	-0.030000	1.192659966244434377458106
0.230000	-0.030000	1.221594469115540704251544
0.250000	-0.030000	1.249628103275173041097901
0.270000	-0.030000	1.275571707911155483472498
0.290000	-0.030000	1.298724177802693668937195
0.310000	-0.030000	1.318819516879347064630679
0.330000	-0.030000	1.335874629394401047477459
0.350000	-0.030000	1.350039973352676225815117
0.370000	-0.030000	1.361497891784167357798196
0.390000	-0.030000	1.370409512697577492090772
0.410000	-0.030000	1.376895743070108091288262
0.430000	-0.030000	1.381039230864325562109229
0.450000	-0.030000	1.382900215491232209785721
0.470000	-0.030000	1.382543753002693387443855
0.490000	-0.030000	1.380075664507280475135076
0.510000	-0.030000	1.375676064963083478076555
0.530000	-0.030000	1.369623945993666769282981
0.550000	-0.030000	1.362299762550169823782653
0.570000	-0.030000	1.354155028610006139544453
0.590000	-0.030000	1.345647990020684359180336
0.610000	-0.030000	1.337158293488923677116986
0.630000	-0.030000	1.328907481382987088025516
0.650000	-0.030000	1.320919161414222831041343
0.670000	-0.030000	1.313044763304315187824045
0.690000	-0.030000	1.305049456305160227032047
0.710000	-0.030000	1.296715977902343164274157
0.730000	-0.030000	1.287909979925092374131168
0.750000	-0.030000	1.278585181262517300737613
0.770000	-0.030000	1.268768430849959161221818
0.790000	-0.030000	1.258552045110723272003383
0.810000	-0.030000	1.248080559573349512803020
0.830000	-0.030000	1.237587088364026088882497
0.850000	-0.030000	1.227407989754961015194112
0.870000	-0.030000	1.217704763694505087912034
0.890000	-0.030000	1.208537895732558764549935
0.910000	-0.030000	1.201750633833264858552070
0.930000	-0.030000	1.200454372394046620442509
0.950000	-0.030000	1.189265099448835183437723
0.970000	-0.030000	1.107650015754935157730188
0.990000	-0.030000	0.973858207083969640294185

-0.990000	-0.010000	0.977860184390036302204408
-0.970000	-0.010000	1.110654725980876333935043
-0.950000	-0.010000	1.189807569478229964943239
-0.930000	-0.010000	1.200219694626974087370286
-0.910000	-0.010000	1.201601046523227855900018
-0.890000	-0.010000	1.208511686140577578996158
-0.870000	-0.010000	1.217773230007620721693229
-0.850000	-0.010000	1.227576970714233217663036
-0.830000	-0.010000	1.237831696719856378052782
-0.810000	-0.010000	1.248336692680443116287847
-0.790000	-0.010000	1.258745850110992048342951
-0.770000	-0.010000	1.268848831367459073504733
-0.750000	-0.010000	1.278543535561857735771696
-0.730000	-0.010000	1.287770699481371128314322
-0.710000	-0.010000	1.296507603675586706160061
-0.690000	-0.010000	1.304788954982998516740622
-0.670000	-0.010000	1.312746944430488671429202
-0.650000	-0.010000	1.320611645502359543513649
-0.630000	-0.010000	1.328631414268479193907524
-0.610000	-0.010000	1.336954859003918416604506
-0.590000	-0.010000	1.345542795739264052556905
-0.570000	-0.010000	1.354150046134374063555583
-0.550000	-0.010000	1.362374573089626395017149
-0.530000	-0.010000	1.369743063089214230032553
-0.510000	-0.010000	1.375797756392465043262519
-0.490000	-0.010000	1.380159108219132013672947
-0.470000	-0.010000	1.382553047536858148447436
-0.450000	-0.010000	1.382805149228771179892306
-0.430000	-0.010000	1.380813736089903320802819
-0.410000	-0.010000	1.376515069507028954376437
-0.390000	-0.010000	1.369846731195140332459914
-0.370000	-0.010000	1.360720860004262622311444
-0.350000	-0.010000	1.349009123351341266072723
-0.330000	-0.010000	1.334542042266265715610984
-0.310000	-0.010000	1.317130071489948317520202
-0.290000	-0.010000	1.296620385028435240570843
-0.270000	-0.010000	1.273004660767440343605017
-0.250000	-0.010000	1.246576059890944998542750
-0.230000	-0.010000	1.218085418518947804500385
-0.210000	-0.010000	1.188785952536398848877752
-0.190000	-0.010000	1.160256837956696429614567
-0.170000	-0.010000	1.134023949965357047631187
-0.150000	-0.010000	1.111169052171539828322011
-0.130000	-0.010000	1.092144766194872440578933
-0.110000	-0.010000	1.076852045514688382965574
-0.090000	-0.010000	1.064867409982160229020565
-0.070000	-0.010000	1.055672742948798648043862
-0.050000	-0.010000	1.048808238511996782094116
-0.030000	-0.010000	1.043943857550742482231954
-0.010000	-0.010000	1.040907663421141604587206
0.010000	-0.010000	1.040907663421141382542601
0.030000	-0.010000	1.043943857550742482231954
0.050000	-0.010000	1.048808238511996782094116
0.070000	-0.010000	1.055672742948798870088467
0.090000	-0.010000	1.064867409982160451065170
0.110000	-0.010000	1.076852045514688605010178
0.130000	-0.010000	1.092144766194872662623538
0.150000	-0.010000	1.111169052171540050366616
0.170000	-0.010000	1.134023949965357047631187
0.190000	-0.010000	1.160256837956696651659172
0.210000	-0.010000	1.188785952536399070922357
0.230000	-0.010000	1.218085418518947804500385
0.250000	-0.010000	1.246576059890944776498145
0.270000	-0.010000	1.273004660767440121560412
0.290000	-0.010000	1.296620385028435018526238
0.310000	-0.010000	1.317130071489948095475597
0.330000	-0.010000	1.334542042266265715610984
0.350000	-0.010000	1.349009123351341044028118
0.370000	-0.010000	1.360720860004262844356049
0.390000	-0.010000	1.369846731195140332459914
0.410000	-0.010000	1.376515069507028954376437
0.430000	-0.010000	1.380813736089903098758214
0.450000	-0.010000	1.382805149228771401936910
0.470000	-0.010000	1.382553047536858148447436
0.490000	-0.010000	1.380159108219132013672947
0.510000	-0.010000	1.375797756392464821217914
0.530000	-0.010000	1.369743063089214007987948
0.550000	-0.010000	1.362374573089626395017149
0.570000	-0.010000	1.354150046134374063555583
0.590000	-0.010000	1.345542795739263830512300
0.610000	-0.010000	1.336954859003917972515296
0.630000	-0.010000	1.328631414268479193907524
0.650000	-0.010000	1.320611645502359321469044
0.670000	-0.010000	1.312746944430488449384598
0.690000	-0.010000	1.304788954982998072651412
0.710000	-0.010000	1.296507603675586262070851
0.730000	-0.010000	1.287770699481370906269717
0.750000	-0.010000	1.278543535561857513727091
0.770000	-0.010000	1.268848831367459295549338
0.790000	-0.010000	1.258745850110992048342951
0.810000	-0.010000	1.248336692680442894243242
0.830000	-0.010000	1.237831696719856156008177
0.850000	-0.010000	1.227576970714232773573826
0.870000	-0.010000	1.217773230007620721693229
0.890000	-0.010000	1.208511686140577578996158
0.910000	-0.010000	1.201601046523227855900018
0.930000	-0.010000	1.200219694626974087370286
0.950000	-0.010000	1.189807569478230186987844
0.970000	-0.010000	1.110654725980876555979648
0.990000	-0.010000	0.977860184390036413226710

-0.990000	0.010000	0.977860184390036524249012
-0.970000	0.010000	1.110654725980876555979648
-0.950000	0.010000	1.189807569478230186987844
-0.930000	0.010000	1.200219694626973865325681
-0.910000	0.010000	1.201601046523228077944623
-0.890000	0.010000	1.208511686140577801040763
-0.870000	0.010000	1.217773230007620721693229
-0.850000	0.010000	1.227576970714232995618431
-0.830000	0.010000	1.237831696719856156008177
-0.810000	0.010000	1.248336692680442672198637
-0.790000	0.010000	1.258745850110992048342951
-0.770000	0.010000	1.268848831367459517593943
-0.750000	0.010000	1.278543535561857957816301
-0.730000	0.010000	1.287770699481371128314322
-0.710000	0.010000	1.296507603675586484115456
-0.690000	0.010000	1.304788954982998516740622
-0.670000	0.010000	1.312746944430488449384598
-0.650000	0.010000	1.320611645502359321469044
-0.630000	0.010000	1.328631414268479193907524
-0.610000	0.010000	1.336954859003918194559901
-0.590000	0.010000	1.345542795739263830512300
-0.570000	0.010000	1.354150046134374063555583
-0.550000	0.010000	1.362374573089626172972544
-0.530000	0.010000	1.369743063089214230032553
-0.510000	0.010000	1.375797756392465043262519
-0.490000	0.010000	1.380159108219132013672947
-0.470000	0.010000	1.382553047536858148447436
-0.450000	0.010000	1.382805149228771401936910
-0.430000	0.010000	1.380813736089903320802819
-0.410000	0.010000	1.376515069507028732331833
-0.390000	0.010000	1.369846731195140332459914
-0.370000	0.010000	1.360720860004262844356049
-0.350000	0.010000	1.349009123351341266072723
-0.330000	0.010000	1.334542042266265937655589
-0.310000	0.010000	1.317130071489948317520202
-0.290000	0.010000	1.296620385028435462615448
-0.270000	0.010000	1.273004660767440565649622
-0.250000	0.010000	1.246576059890944998542750
-0.230000	0.010000	1.218085418518947804500385
-0.210000	0.010000	1.188785952536398848877752
-0.190000	0.010000	1.160256837956696429614567
-0.170000	0.010000	1.134023949965357047631187
-0.150000	0.010000	1.111169052171539606277406
-0.130000	0.010000	1.092144766194872662623538
-0.110000	0.010000	1.076852045514688605010178
-0.090000	0.010000	1.064867409982160451065170
-0.070000	0.010000	1.055672742948798648043862
-0.050000	0.010000	1.048808238511996782094116
-0.030000	0.010000	1.043943857550742260187349
-0.010000	0.010000	1.040907663421141382542601
0.010000	0.010000	1.040907663421141604587206
0.030000	0.010000	1.043943857550742704276558
0.050000	0.010000	1.048808238511996782094116
0.070000	0.010000	1.055672742948798870088467
0.090000	0.010000	1.064867409982160451065170
0.110000	0.010000	1.076852045514688605010178
0.130000	0.010000	1.092144766194872662623538
0.150000	0.010000	1.111169052171539828322011
0.170000	0.010000	1.134023949965357047631187
0.190000	0.010000	1.160256837956696429614567
0.210000	0.010000	1.188785952536398848877752
0.230000	0.010000	1.218085418518947582455780
0.250000	0.010000	1.246576059890944998542750
0.270000	0.010000	1.273004660767440121560412
0.290000	0.010000	1.296620385028435240570843
0.310000	0.010000	1.317130071489948317520202
0.330000	0.010000	1.334542042266265937655589
0.350000	0.010000	1.349009123351341266072723
0.370000	0.010000	1.360720860004263066400654
0.390000	0.010000	1.369846731195140332459914
0.410000	0.010000	1.376515069507028732331833
0.430000	0.010000	1.380813736089903098758214
0.450000	0.010000	1.382805149228771179892306
0.470000	0.010000	1.382553047536857926402831
0.490000	0.010000	1.380159108219131791628342
0.510000	0.010000	1.375797756392464821217914
0.530000	0.010000	1.369743063089214007987948
0.550000	0.010000	1.362374573089626395017149
0.570000	0.010000	1.354150046134374285600188
0.590000	0.010000	1.345542795739263830512300
0.610000	0.010000	1.336954859003917972515296
0.630000	0.010000	1.328631414268479193907524
0.650000	0.010000	1.320611645502359321469044
0.670000	0.010000	1.312746944430488449384598
0.690000	0.010000	1.304788954982998516740622
0.710000	0.010000	1.296507603675586706160061
0.730000	0.010000	1.287770699481370906269717
0.750000	0.010000	1.278543535561857513727091
0.770000	0.010000	1.268848831367459073504733
0.790000	0.010000	1.258745850110992048342951
0.810000	0.010000	1.248336692680442894243242
0.830000	0.010000	1.237831696719856378052782
0.850000	0.010000	1.227576970714233217663036
0.870000	0.010000	1.217773230007620943737834
0.890000	0.010000	1.208511686140577801040763
0.910000	0.010000	1.201601046523227855900018
0.930000	0.010000	1.200219694626973865325681
0.950000	0.010000	1.189807569478229964943239
0.970000	0.010000	1.110654725980876778024253
0.990000	0.010000	0.977860184390036635271315

-0.990000	0.030000	0.973858207083969640294185
-0.970000	0.030000	1.107650015754935157730188
-0.950000	0.030000	1.189265099448835405482328
-0.930000	0.030000	1.200454372394046620442509
-0.910000	0.030000	1.201750633833264858552070
-0.890000	0.030000	1.208537895732558986594540
-0.870000	0.030000	1.217704763694505309956639
-0.850000	0.030000	1.227407989754961015194112
-0.830000	0.030000	1.237587088364026310927102
-0.810000	0.030000	1.248080559573349512803020
-0.790000	0.030000	1.258552045110723272003383
-0.770000	0.030000	1.268768430849959161221818
-0.750000	0.030000	1.278585181262517300737613
-0.730000	0.030000	1.287909979925092596175773
-0.710000	0.030000	1.296715977902343164274157
-0.690000	0.030000	1.305049456305160449076652
-0.670000	0.030000	1.313044763304315187824045
-0.650000	0.030000	1.320919161414222831041343
-0.630000	0.030000	1.328907481382987088025516
-0.610000	0.030000	1.337158293488923899161591
-0.590000	0.030000	1.345647990020684581224941
-0.570000	0.030000	1.354155028610006361589058
-0.550000	0.030000	1.362299762550170045827258
-0.530000	0.030000	1.369623945993666991327586
-0.510000	0.030000	1.375676064963083922165765
-0.490000	0.030000	1.380075664507280919224286
-0.470000	0.030000	1.382543753002693609488460
-0.450000	0.030000	1.382900215491232209785721
-0.430000	0.030000	1.381039230864325562109229
-0.410000	0.030000	1.376895743070107869243657
-0.390000	0.030000	1.370409512697577270046168
-0.370000	0.030000	1.361497891784166913708987
-0.350000	0.030000	1.350039973352676003770512
-0.330000	0.030000	1.335874629394400825432854
-0.310000	0.030000	1.318819516879346842586074
-0.290000	0.030000	1.298724177802693890981800
-0.270000	0.030000	1.275571707911155705517103
-0.250000	0.030000	1.249628103275173263142506
-0.230000	0.030000	1.221594469115540926296148
-0.210000	0.030000	1.192659966244434599502711
-0.190000	0.030000	1.164348892987509209717700
-0.170000	0.030000	1.138167663884587454958819
-0.150000	0.030000	1.115222413203985407648133
-0.130000	0.030000	1.096018390154691823923372
-0.110000	0.030000	1.080512396879304670704869
-0.090000	0.030000	1.068322949308289526726412
-0.070000	0.030000	1.058956105731428509741932
-0.050000	0.030000	1.051962621072396020238671
-0.030000	0.030000	1.047015606411363375372048
-0.010000	0.030000	1.043943857550742482231954
0.010000	0.030000	1.043943857550742704276558
0.030000	0.030000	1.047015606411363375372048
0.050000	0.030000	1.051962621072395798194066
0.070000	0.030000	1.058956105731428509741932
0.090000	0.030000	1.068322949308289526726412
0.110000	0.030000	1.080512396879304448660264
0.130000	0.030000	1.096018390154692268012582
0.150000	0.030000	1.115222413203985629692738
0.170000	0.030000	1.138167663884587454958819
0.190000	0.030000	1.164348892987509209717700
0.210000	0.030000	1.192659966244434377458106
0.230000	0.030000	1.221594469115540926296148
0.250000	0.030000	1.249628103275173263142506
0.270000	0.030000	1.275571707911155705517103
0.290000	0.030000	1.298724177802693890981800
0.310000	0.030000	1.318819516879347064630679
0.330000	0.030000	1.335874629394401047477459
0.350000	0.030000	1.350039973352676225815117
0.370000	0.030000	1.361497891784167357798196
0.390000	0.030000	1.370409512697577270046168
0.410000	0.030000	1.376895743070107869243657
0.430000	0.030000	1.381039230864325340064624
0.450000	0.030000	1.382900215491231987741116
0.470000	0.030000	1.382543753002693165399251
0.490000	0.030000	1.380075664507280475135076
0.510000	0.030000	1.375676064963083478076555
0.530000	0.030000	1.369623945993666991327586
0.550000	0.030000	1.362299762550170045827258
0.570000	0.030000	1.354155028610006361589058
0.590000	0.030000	1.345647990020684581224941
0.610000	0.030000	1.337158293488924121206196
0.630000	0.030000	1.328907481382987310070121
0.650000	0.030000	1.320919161414223053085948
0.670000	0.030000	1.313044763304315409868650
0.690000	0.030000	1.305049456305160449076652
0.710000	0.030000	1.296715977902343386318762
0.730000	0.030000	1.287909979925092374131168
0.750000	0.030000	1.278585181262516856648404
0.770000	0.030000	1.268768430849958717132608
0.790000	0.030000	1.258552045110723049958779
0.810000	0.030000	1.248080559573349290758415
0.830000	0.030000	1.237587088364026310927102
0.850000	0.030000	1.227407989754960793149507
0.870000	0.030000	1.217704763694505309956639
0.890000	0.030000	1.208537895732558764549935
0.910000	0.030000	1.201750633833264858552070
0.930000	0.030000	1.200454372394046398397904
0.950000	0.030000	1.189265099448834961393118
0.970000	0.030000	1.107650015754934935685583
0.990000	0.030000	0.973858207083969751316488

-0.990000	0.050000	0.966104896855849215597800
-0.970000	0.050000	1.101521655877276462121017
-0.950000	0.050000	1.188066296422859213777201
-0.930000	0.050000	1.200908239128791077376945
-0.910000	0.050000	1.202053284689891476944013
-0.890000	0.050000	1.208594857623780383093504
-0.870000	0.050000	1.217579942283587790541333
-0.850000	0.050000	1.227088958588395728455112
-0.830000	0.050000	1.237110769884137928542600
-0.810000	0.050000	1.247556725631647767116306
-0.790000	0.050000	1.258112777541694482508206
-0.770000	0.050000	1.268518286658298910296594
-0.750000	0.050000	1.278567836189041795336152
-0.730000	0.050000	1.288110115146374523575901
-0.710000	0.050000	1.297090512327983669038645
-0.690000	0.050000	1.305548403630787390738988
-0.670000	0.050000	1.313605441045605948247044
-0.650000	0.050000	1.321458655872398635366949
-0.630000	0.050000	1.329335198965311937158162
-0.610000	0.050000	1.337402649739598325950851
-0.590000	0.050000	1.345678477179616860937017
-0.570000	0.050000	1.353988225032264791636294
-0.550000	0.050000	1.361990146676693713700956
-0.530000	0.050000	1.369247213622131642551949
-0.510000	0.050000	1.375312915958611270639267
-0.490000	0.050000	1.379800604948269171501352
-0.470000	0.050000	1.382420220943236799371334
-0.450000	0.050000	1.382980927465324638703237
-0.430000	0.050000	1.381369728457245482644566
-0.410000	0.050000	1.377519387662354377610541
-0.390000	0.050000	1.371373416662575728253159
-0.370000	0.050000	1.362857952172106257293649
-0.350000	0.050000	1.351864696477124150320037
-0.330000	0.050000	1.338247136830816641506203
-0.310000	0.050000	1.321836298891301053615166
-0.290000	0.050000	1.302487358242023107735008
-0.270000	0.050000	1.280169810734431035115222
-0.250000	0.050000	1.255101825781947288973583
-0.230000	0.050000	1.227893484846683147537760
-0.210000	0.050000	1.199613114953844039689557
-0.190000	0.050000	1.171677346814909093097867
-0.170000	0.050000	1.145549328460035987120591
-0.150000	0.050000	1.122376748009155322804986
-0.130000	0.050000	1.102765306250921284458855
-0.110000	0.050000	1.086783351447177636828201
-0.090000	0.050000	1.074136512342263483077431
-0.070000	0.050000	1.064383075817795010209466
-0.050000	0.050000	1.057097987042726172646212
-0.030000	0.050000	1.051962621072395798194066
-0.010000	0.050000	1.048808238511996782094116
0.010000	0.050000	1.048808238511996782094116
0.030000	0.050000	1.051962621072396020238671
0.050000	0.050000	1.057097987042726172646212
0.070000	0.050000	1.064383075817795010209466
0.090000	0.050000	1.074136512342263483077431
0.110000	0.050000	1.086783351447177636828201
0.130000	0.050000	1.102765306250921284458855
0.150000	0.050000	1.122376748009155100760381
0.170000	0.050000	1.145549328460035987120591
0.190000	0.050000	1.171677346814909315142472
0.210000	0.050000	1.199613114953844261734162
0.230000	0.050000	1.227893484846683147537760
0.250000	0.050000	1.255101825781947066928979
0.270000	0.050000	1.280169810734430591026012
0.290000	0.050000	1.302487358242022885690403
0.310000	0.050000	1.321836298891300831570561
0.330000	0.050000	1.338247136830816863550808
0.350000	0.050000	1.351864696477124150320037
0.370000	0.050000	1.362857952172106479338254
0.390000	0.050000	1.371373416662575728253159
0.410000	0.050000	1.377519387662354155565936
0.430000	0.050000	1.381369728457245260599962
0.450000	0.050000	1.382980927465324638703237
0.470000	0.050000	1.382420220943236577326729
0.490000	0.050000	1.379800604948268949456747
0.510000	0.050000	1.375312915958611048594662
0.530000	0.050000	1.369247213622131642551949
0.550000	0.050000	1.361990146676693491656351
0.570000	0.050000	1.353988225032264791636294
0.590000	0.050000	1.345678477179616860937017
0.610000	0.050000	1.337402649739598547995456
0.630000	0.050000	1.329335198965312381247372
0.650000	0.050000	1.321458655872398857411554
0.670000	0.050000	1.313605441045605948247044
0.690000	0.050000	1.305548403630787390738988
0.710000	0.050000	1.297090512327983669038645
0.730000	0.050000	1.288110115146374523575901
0.750000	0.050000	1.278567836189041573291547
0.770000	0.050000	1.268518286658298910296594
0.790000	0.050000	1.258112777541694482508206
0.810000	0.050000	1.247556725631647545071701
0.830000	0.050000	1.237110769884137928542600
0.850000	0.050000	1.227088958588395506410507
0.870000	0.050000	1.217579942283587568496728
0.890000	0.050000	1.208594857623779939004294
0.910000	0.050000	1.202053284689891032854803
0.930000	0.050000	1.200908239128790855332340
0.950000	0.050000	1.188066296422858769687991
0.970000	0.050000	1.101521655877276240076412
0.990000	0.050000	0.966104896855849659687010

-0.990000	0.070000	0.955059803929815043233020
-0.970000	0.070000	1.092032192696511749829824
-0.950000	0.070000	1.185961762276499520396555
-0.930000	0.070000	1.201539777377654827361653
-0.910000	0.070000	1.202510568845705840601568
-0.890000	0.070000	1.208693660298639116490449
-0.870000	0.070000	1.217435243066169459069670
-0.850000	0.070000	1.226685198369065199486272
-0.830000	0.070000	1.236479613858630255407434
-0.810000	0.070000	1.246823172482013131201484
-0.790000	0.070000	1.257436477841549216094563
-0.770000	0.070000	1.268044609531854272077567
-0.750000	0.070000	1.278393823146379837396580
-0.730000	0.070000	1.288266973696922335079762
-0.710000	0.070000	1.297550207643875852525639
-0.690000	0.070000	1.306234590803732498187628
-0.670000	0.070000	1.314397080164020126247237
-0.650000	0.070000	1.322204889883670020367390
-0.630000	0.070000	1.329891679396400405721579
-0.610000	0.070000	1.337672716248663906668526
-0.590000	0.070000	1.345636687941119236100462
-0.570000	0.070000	1.353678266653906669958474
-0.550000	0.070000	1.361504060784642478054707
-0.530000	0.070000	1.368699194676199937248384
-0.510000	0.070000	1.374817095084259088721979
-0.490000	0.070000	1.379457698593489434202297
-0.470000	0.070000	1.382313198310100021970470
-0.450000	0.070000	1.383177214328369375451189
-0.430000	0.070000	1.381926539344280113752461
-0.410000	0.070000	1.378491019955871754731902
-0.390000	0.070000	1.372818921198397434935146
-0.370000	0.070000	1.364847672104353426547618
-0.350000	0.070000	1.354485658500969691431237
-0.330000	0.070000	1.341606769084593864249655
-0.310000	0.070000	1.326062585719433917219590
-0.290000	0.070000	1.307720840608836976315388
-0.270000	0.070000	1.286540167681723412229644
-0.250000	0.070000	1.262683229817446850518081
-0.230000	0.070000	1.236644582296105188135016
-0.210000	0.070000	1.209329018426171575839589
-0.190000	0.070000	1.181994236108705909060745
-0.170000	0.070000	1.156020597817999151502022
-0.150000	0.070000	1.132588756710057431575933
-0.130000	0.070000	1.112430537420611154075800
-0.110000	0.070000	1.095771591657941579356361
-0.090000	0.070000	1.082451191887359387422407
-0.070000	0.070000	1.072114914892100534515862
-0.050000	0.070000	1.064383075817795010209466
-0.030000	0.070000	1.058956105731428509741932
-0.010000	0.070000	1.055672742948798870088467
0.010000	0.070000	1.055672742948798870088467
0.030000	0.070000	1.058956105731428287697327
0.050000	0.070000	1.064383075817795010209466
0.070000	0.070000	1.072114914892100090426652
0.090000	0.070000	1.082451191887359165377802
0.110000	0.070000	1.095771591657941579356361
0.130000	0.070000	1.112430537420611154075800
0.150000	0.070000	1.132588756710057431575933
0.170000	0.070000	1.156020597817999151502022
0.190000	0.070000	1.181994236108706131105350
0.210000	0.070000	1.209329018426171797884194
0.230000	0.070000	1.236644582296105188135016
0.250000	0.070000	1.262683229817446850518081
0.270000	0.070000	1.286540167681723634274249
0.290000	0.070000	1.307720840608836976315388
0.310000	0.070000	1.326062585719433917219590
0.330000	0.070000	1.341606769084593864249655
0.350000	0.070000	1.354485658500969913475842
0.370000	0.070000	1.364847672104353648592223
0.390000	0.070000	1.372818921198397212890541
0.410000	0.070000	1.378491019955871754731902
0.430000	0.070000	1.381926539344280113752461
0.450000	0.070000	1.383177214328369375451189
0.470000	0.070000	1.382313198310100021970470
0.490000	0.070000	1.379457698593489434202297
0.510000	0.070000	1.374817095084258866677374
0.530000	0.070000	1.368699194676199937248384
0.550000	0.070000	1.361504060784642256010102
0.570000	0.070000	1.353678266653906225869264
0.590000	0.070000	1.345636687941119014055857
0.610000	0.070000	1.337672716248663906668526
0.630000	0.070000	1.329891679396400405721579
0.650000	0.070000	1.322204889883670020367390
0.670000	0.070000	1.314397080164020126247237
0.690000	0.070000	1.306234590803732498187628
0.710000	0.070000	1.297550207643876074570244
0.730000	0.070000	1.288266973696922557124367
0.750000	0.070000	1.278393823146379837396580
0.770000	0.070000	1.268044609531854050032962
0.790000	0.070000	1.257436477841549216094563
0.810000	0.070000	1.246823172482013353246089
0.830000	0.070000	1.236479613858630255407434
0.850000	0.070000	1.226685198369064977441667
0.870000	0.070000	1.217435243066169237025065
0.890000	0.070000	1.208693660298639116490449
0.910000	0.070000	1.202510568845705840601568
0.930000	0.070000	1.201539777377654605317048
0.950000	0.070000	1.185961762276499520396555
0.970000	0.070000	1.092032192696511971874429
0.990000	0.070000	0.955059803929815598344533

-0.990000	0.090000	0.941410576155177314383593
-0.970000	0.090000	1.078868203837247463638960
-0.950000	0.090000	1.182538155727839823683212
-0.930000	0.090000	1.202271987188525459444577
-0.910000	0.090000	1.203115897017337010410643
-0.890000	0.090000	1.208834397796823001414168
-0.870000	0.090000	1.217300969995454895666853
-0.850000	0.090000	1.226269142685731949882211
-0.830000	0.090000	1.235794690827842545743920
-0.810000	0.090000	1.245982201871422834216219
-0.790000	0.090000	1.256592539302295641334695
-0.770000	0.090000	1.267352469889344135367537
-0.750000	0.090000	1.277989375324773302367021
-0.730000	0.090000	1.288236347542024651247061
-0.710000	0.090000	1.297905507393295909679409
-0.690000	0.090000	1.306905403396260600956680
-0.670000	0.090000	1.315236711281734693912426
-0.650000	0.090000	1.323021556190803860175720
-0.630000	0.090000	1.330503484804408609321058
-0.610000	0.090000	1.337961686705275710096430
-0.590000	0.090000	1.345575909393891267384902
-0.570000	0.090000	1.353325360212301653461964
-0.550000	0.090000	1.360973370791535685953022
-0.530000	0.090000	1.368128960591239895450144
-0.510000	0.090000	1.374342838102161401536705
-0.490000	0.090000	1.379196634992587267021236
-0.470000	0.090000	1.382359645534229075636290
-0.450000	0.090000	1.383605858987582593044863
-0.430000	0.090000	1.382799656297911461422245
-0.410000	0.090000	1.379867302602843626146978
-0.390000	0.090000	1.374762891895397132202561
-0.370000	0.090000	1.367437722981344583317309
-0.350000	0.090000	1.357820889983073264772884
-0.330000	0.090000	1.345812361687781510966033
-0.310000	0.090000	1.331291624628865966073477
-0.290000	0.090000	1.314147343705702741800678
-0.270000	0.090000	1.294334982294506941613577
-0.250000	0.090000	1.271965373865140636056026
-0.230000	0.090000	1.247411674177865359425255
-0.210000	0.090000	1.221392906793390631392526
-0.190000	0.090000	1.194966557209459434574228
-0.170000	0.090000	1.169379545241787887732698
-0.150000	0.090000	1.145807304298400941533487
-0.130000	0.090000	1.125101062813586683120093
-0.110000	0.090000	1.107669406232844044879471
-0.090000	0.090000	1.093527855036127371946009
-0.070000	0.090000	1.082451191887359165377802
-0.050000	0.090000	1.074136512342263705122036
-0.030000	0.090000	1.068322949308289304681807
-0.010000	0.090000	1.064867409982160451065170
0.010000	0.090000	1.064867409982160451065170
0.030000	0.090000	1.068322949308289304681807
0.050000	0.090000	1.074136512342263483077431
0.070000	0.090000	1.082451191887359387422407
0.090000	0.090000	1.093527855036127149901404
0.110000	0.090000	1.107669406232844044879471
0.130000	0.090000	1.125101062813586683120093
0.150000	0.090000	1.145807304298400941533487
0.170000	0.090000	1.169379545241788109777303
0.190000	0.090000	1.194966557209459656618833
0.210000	0.090000	1.221392906793390853437131
0.230000	0.090000	1.247411674177865581469860
0.250000	0.090000	1.271965373865140636056026
0.270000	0.090000	1.294334982294506941613577
0.290000	0.090000	1.314147343705702963845283
0.310000	0.090000	1.331291624628865966073477
0.330000	0.090000	1.345812361687781288921428
0.350000	0.090000	1.357820889983073042728279
0.370000	0.090000	1.367437722981344361272704
0.390000	0.090000	1.374762891895396688113351
0.410000	0.090000	1.379867302602843404102373
0.430000	0.090000	1.382799656297911239377640
0.450000	0.090000	1.383605858987582371000258
0.470000	0.090000	1.382359645534229075636290
0.490000	0.090000	1.379196634992587267021236
0.510000	0.090000	1.374342838102161179492100
0.530000	0.090000	1.368128960591239451360934
0.550000	0.090000	1.360973370791535241863812
0.570000	0.090000	1.353325360212301431417359
0.590000	0.090000	1.345575909393891045340297
0.610000	0.090000	1.337961686705275710096430
0.630000	0.090000	1.330503484804408609321058
0.650000	0.090000	1.323021556190803860175720
0.670000	0.090000	1.315236711281734693912426
0.690000	0.090000	1.306905403396260823001285
0.710000	0.090000	1.297905507393295909679409
0.730000	0.090000	1.288236347542025095336271
0.750000	0.090000	1.277989375324773080322416
0.770000	0.090000	1.267352469889344135367537
0.790000	0.090000	1.256592539302295641334695
0.810000	0.090000	1.245982201871422834216219
0.830000	0.090000	1.235794690827842545743920
0.850000	0.090000	1.226269142685731949882211
0.870000	0.090000	1.217300969995454673622248
0.890000	0.090000	1.208834397796823001414168
0.910000	0.090000	1.203115897017336788366038
0.930000	0.090000	1.202271987188525459444577
0.950000	0.090000	1.182538155727840267772422
0.970000	0.090000	1.078868203837247907728170
0.990000	0.090000	0.941410576155177647450500

-0.990000	0.110000	0.926074008598180564710844
-0.970000	0.110000	1.061736234978171822262993
-0.950000	0.110000	1.177184113436376300398933
-0.930000	0.110000	1.202986151157097172159638
-0.910000	0.110000	1.203875929862039173556809
-0.890000	0.110000	1.209021016754455724040440
-0.870000	0.110000	1.217198630142362292261282
-0.850000	0.110000	1.225896306857132245227149
-0.830000	0.110000	1.235142617525877284379021
-0.810000	0.110000	1.245141288633238030314487
-0.790000	0.110000	1.255693319669473728694697
-0.770000	0.110000	1.266530188884967600415621
-0.750000	0.110000	1.277380742352032028108511
-0.730000	0.110000	1.287952391207454416743872
-0.710000	0.110000	1.297991946976283728076851
-0.690000	0.110000	1.307319654472243852794122
-0.670000	0.110000	1.315849734847760021949625
-0.650000	0.110000	1.323649505660243530513753
-0.630000	0.110000	1.330964499353262553427157
-0.610000	0.110000	1.338133788291418602156568
-0.590000	0.110000	1.345428438180631180998148
-0.570000	0.110000	1.352915074927865779486069
-0.550000	0.110000	1.360416909318419964591840
-0.530000	0.110000	1.367569034708244757325701
-0.510000	0.110000	1.373920653859388885109638
-0.490000	0.110000	1.379034918120446873146534
-0.470000	0.110000	1.382556551378449238853818
-0.450000	0.110000	1.384238057213596606587203
-0.430000	0.110000	1.383931149707464225429021
-0.410000	0.110000	1.381559259066015066252930
-0.390000	0.110000	1.377084064110070116271345
-0.370000	0.110000	1.370473284263771907021123
-0.350000	0.110000	1.361679909403124000277785
-0.330000	0.110000	1.350633988684612818431674
-0.310000	0.110000	1.337247955022991430240609
-0.290000	0.110000	1.321437795100322665220460
-0.270000	0.110000	1.303164163534725084048205
-0.250000	0.110000	1.282496827675701833726407
-0.230000	0.110000	1.259698322957544913691663
-0.210000	0.110000	1.235304016489844558535083
-0.190000	0.110000	1.210151530794039365090953
-0.170000	0.110000	1.185307595858669849064881
-0.150000	0.110000	1.161883425956394377820402
-0.130000	0.110000	1.140806992159529853481104
-0.110000	0.110000	1.122663020797200372768998
-0.090000	0.110000	1.107669406232844044879471
-0.070000	0.110000	1.095771591657941579356361
-0.050000	0.110000	1.086783351447177636828201
-0.030000	0.110000	1.080512396879304670704869
-0.010000	0.110000	1.076852045514688605010178
0.010000	0.110000	1.076852045514688605010178
0.030000	0.110000	1.080512396879304448660264
0.050000	0.110000	1.086783351447177636828201
0.070000	0.110000	1.095771591657941579356361
0.090000	0.110000	1.107669406232844044879471
0.110000	0.110000	1.122663020797200372768998
0.130000	0.110000	1.140806992159529853481104
0.150000	0.110000	1.161883425956394599865007
0.170000	0.110000	1.185307595858669627020276
0.190000	0.110000	1.210151530794039365090953
0.210000	0.110000	1.235304016489844780579688
0.230000	0.110000	1.259698322957545357780873
0.250000	0.110000	1.282496827675701833726407
0.270000	0.110000	1.303164163534725084048205
0.290000	0.110000	1.321437795100322665220460
0.310000	0.110000	1.337247955022991430240609
0.330000	0.110000	1.350633988684612818431674
0.350000	0.110000	1.361679909403123778233180
0.370000	0.110000	1.370473284263772129065728
0.390000	0.110000	1.377084064110070338315950
0.410000	0.110000	1.381559259066015066252930
0.430000	0.110000	1.383931149707464003384416
0.450000	0.110000	1.384238057213596384542598
0.470000	0.110000	1.382556551378449238853818
0.490000	0.110000	1.379034918120446873146534
0.510000	0.110000	1.373920653859388663065033
0.530000	0.110000	1.367569034708244757325701
0.550000	0.110000	1.360416909318419964591840
0.570000	0.110000	1.352915074927865557441464
0.590000	0.110000	1.345428438180630958953543
0.610000	0.110000	1.338133788291418602156568
0.630000	0.110000	1.330964499353262553427157
0.650000	0.110000	1.323649505660243530513753
0.670000	0.110000	1.315849734847759799905020
0.690000	0.110000	1.307319654472243852794122
0.710000	0.110000	1.297991946976283950121456
0.730000	0.110000	1.287952391207454638788477
0.750000	0.110000	1.277380742352031806063906
0.770000	0.110000	1.266530188884967378371016
0.790000	0.110000	1.255693319669473728694697
0.810000	0.110000	1.245141288633238030314487
0.830000	0.110000	1.235142617525877284379021
0.850000	0.110000	1.225896306857132467271754
0.870000	0.110000	1.217198630142362292261282
0.890000	0.110000	1.209021016754455724040440
0.910000	0.110000	1.203875929862038729467599
0.930000	0.110000	1.202986151157097394204243
0.950000	0.110000	1.177184113436376522443538
0.970000	0.110000	1.061736234978172044307598
0.990000	0.110000	0.926074008598180897777752

-0.990000	0.130000	0.910143092570704137500570
-0.970000	0.130000	1.040499702978981311218831
-0.950000	0.130000	1.169041473915762407997931
-0.930000	0.130000	1.203483781448132505786930
-0.910000	0.130000	1.204807265493547996371149
-0.890000	0.130000	1.209263675206917243443172
-0.870000	0.130000	1.217140027551609104961017
-0.850000	0.130000	1.225597635319995548641714
-0.830000	0.130000	1.234574180934276510512859
-0.810000	0.130000	1.244374651385417918092458
-0.790000	0.130000	1.254842719569008169244739
-0.770000	0.130000	1.265701995424917125632192
-0.750000	0.130000	1.276676666854872355116868
-0.730000	0.130000	1.287461161057855685285745
-0.710000	0.130000	1.297761373932500239547494
-0.690000	0.130000	1.307334845238827369939827
-0.670000	0.130000	1.316026244745659656842918
-0.650000	0.130000	1.323847936202771524705213
-0.630000	0.130000	1.331031929881267172888215
-0.610000	0.130000	1.337958500461185806784670
-0.590000	0.130000	1.344979047803268823457756
-0.570000	0.130000	1.352245585239409297884094
-0.550000	0.130000	1.359642682641249988861887
-0.530000	0.130000	1.366832756525594216867603
-0.510000	0.130000	1.373363665589510729247991
-0.490000	0.130000	1.378780000303965413976925
-0.470000	0.130000	1.382702128440736810688350
-0.450000	0.130000	1.384861775542866935140296
-0.430000	0.130000	1.385099499913300835629570
-0.410000	0.130000	1.383337707060819932181062
-0.390000	0.130000	1.379546596229605182060141
-0.370000	0.130000	1.373711148245495339281774
-0.350000	0.130000	1.365809157076878888048554
-0.330000	0.130000	1.355801927838460763098283
-0.310000	0.130000	1.343636388322129837646912
-0.290000	0.130000	1.329258553797759700998427
-0.270000	0.130000	1.312640519373001968261860
-0.250000	0.130000	1.293824534447790552960100
-0.230000	0.130000	1.272984958573750491339638
-0.210000	0.130000	1.250498039348000078874179
-0.190000	0.130000	1.226990411028634264667403
-0.170000	0.130000	1.203323148727659885892649
-0.150000	0.130000	1.180483164223463665720715
-0.130000	0.130000	1.159405920284821700505518
-0.110000	0.130000	1.140806992159529853481104
-0.090000	0.130000	1.125101062813586683120093
-0.070000	0.130000	1.112430537420611376120405
-0.050000	0.130000	1.102765306250921506503460
-0.030000	0.130000	1.096018390154692045967977
-0.010000	0.130000	1.092144766194872662623538
0.010000	0.130000	1.092144766194872662623538
0.030000	0.130000	1.096018390154692045967977
0.050000	0.130000	1.102765306250921284458855
0.070000	0.130000	1.112430537420611376120405
0.090000	0.130000	1.125101062813586683120093
0.110000	0.130000	1.140806992159529853481104
0.130000	0.130000	1.159405920284821922550123
0.150000	0.130000	1.180483164223463887765320
0.170000	0.130000	1.203323148727659885892649
0.190000	0.130000	1.226990411028634264667403
0.210000	0.130000	1.250498039348000078874179
0.230000	0.130000	1.272984958573750491339638
0.250000	0.130000	1.293824534447790330915495
0.270000	0.130000	1.312640519373001968261860
0.290000	0.130000	1.329258553797759700998427
0.310000	0.130000	1.343636388322130059691517
0.330000	0.130000	1.355801927838460985142888
0.350000	0.130000	1.365809157076878888048554
0.370000	0.130000	1.373711148245495783370984
0.390000	0.130000	1.379546596229605404104746
0.410000	0.130000	1.383337707060819932181062
0.430000	0.130000	1.385099499913301057674175
0.450000	0.130000	1.384861775542866935140296
0.470000	0.130000	1.382702128440737032732955
0.490000	0.130000	1.378780000303965636021530
0.510000	0.130000	1.373363665589510729247991
0.530000	0.130000	1.366832756525593994822998
0.550000	0.130000	1.359642682641249766817282
0.570000	0.130000	1.352245585239408853794885
0.590000	0.130000	1.344979047803268601413151
0.610000	0.130000	1.337958500461185806784670
0.630000	0.130000	1.331031929881267172888215
0.650000	0.130000	1.323847936202771524705213
0.670000	0.130000	1.316026244745659656842918
0.690000	0.130000	1.307334845238827369939827
0.710000	0.130000	1.297761373932500239547494
0.730000	0.130000	1.287461161057855907330350
0.750000	0.130000	1.276676666854872133072263
0.770000	0.130000	1.265701995424916903587587
0.790000	0.130000	1.254842719569008391289344
0.810000	0.130000	1.244374651385417918092458
0.830000	0.130000	1.234574180934276510512859
0.850000	0.130000	1.225597635319995548641714
0.870000	0.130000	1.217140027551609104961017
0.890000	0.130000	1.209263675206917021398567
0.910000	0.130000	1.204807265493547552281939
0.930000	0.130000	1.203483781448132283742325
0.950000	0.130000	1.169041473915762185953326
0.970000	0.130000	1.040499702978981755308041
0.990000	0.130000	0.910143092570704026478268

-0.990000	0.150000	0.894795122929547437351516
-0.970000	0.150000	1.015396301155645497615865
-0.950000	0.150000	1.156980724970401608331372
-0.930000	0.150000	1.203415780104435839348298
-0.910000	0.150000	1.205922278137619318982843
-0.890000	0.150000	1.209567884966251671841064
-0.870000	0.150000	1.217120801954698627866946
-0.850000	0.150000	1.225385329188540373124283
-0.830000	0.150000	1.234111965725518622605250
-0.810000	0.150000	1.243710067075133984815238
-0.790000	0.150000	1.254088700539119471955019
-0.770000	0.150000	1.264956663164404027099863
-0.750000	0.150000	1.276007374391932458479459
-0.730000	0.150000	1.286907957127509050110348
-0.710000	0.150000	1.297337005182042757311933
-0.690000	0.150000	1.307024535393890740664347
-0.670000	0.150000	1.315780702322827178107900
-0.650000	0.150000	1.323575742481998940291987
-0.630000	0.150000	1.330615443928777619220227
-0.610000	0.150000	1.337299615007611519601483
-0.590000	0.150000	1.344047342808352141219075
-0.570000	0.150000	1.351096320075761303414197
-0.550000	0.150000	1.358398516463943828114225
-0.530000	0.150000	1.365647156483730695342160
-0.510000	0.150000	1.372387501787488472970722
-0.490000	0.150000	1.378142607448089362875976
-0.470000	0.150000	1.382507107811063340463420
-0.450000	0.150000	1.385192517636181008811036
-0.430000	0.150000	1.386028722003470159407357
-0.410000	0.150000	1.384937216314299224251272
-0.390000	0.150000	1.381895254986110321837600
-0.370000	0.150000	1.376903438282845781870378
-0.350000	0.150000	1.369962920562588948314442
-0.330000	0.150000	1.361064715210946740597819
-0.310000	0.150000	1.350188304031604502597474
-0.290000	0.150000	1.337308512229809620563969
-0.270000	0.150000	1.322411976701288960356351
-0.250000	0.150000	1.305526569221392874098342
-0.230000	0.150000	1.286766103510115888397536
-0.210000	0.150000	1.266386646459963571942353
-0.190000	0.150000	1.244838154728995505138300
-0.170000	0.150000	1.222781383852943104528777
-0.150000	0.150000	1.201039796597905384700766
-0.130000	0.150000	1.180483164223463443676110
-0.110000	0.150000	1.161883425956394377820402
-0.090000	0.150000	1.145807304298401163578092
-0.070000	0.150000	1.132588756710057431575933
-0.050000	0.150000	1.122376748009155322804986
-0.030000	0.150000	1.115222413203985407648133
-0.010000	0.150000	1.111169052171539828322011
0.010000	0.150000	1.111169052171540050366616
0.030000	0.150000	1.115222413203985629692738
0.050000	0.150000	1.122376748009155322804986
0.070000	0.150000	1.132588756710057431575933
0.090000	0.150000	1.145807304298400941533487
0.110000	0.150000	1.161883425956394377820402
0.130000	0.150000	1.180483164223463665720715
0.150000	0.150000	1.201039796597905384700766
0.170000	0.150000	1.222781383852943326573381
0.190000	0.150000	1.244838154728995727182905
0.210000	0.150000	1.266386646459963571942353
0.230000	0.150000	1.286766103510116110442141
0.250000	0.150000	1.305526569221393096142947
0.270000	0.150000	1.322411976701289182400956
0.290000	0.150000	1.337308512229809842608574
0.310000	0.150000	1.350188304031604724642079
0.330000	0.150000	1.361064715210946962642424
0.350000	0.150000	1.369962920562589170359047
0.370000	0.150000	1.376903438282846003914983
0.390000	0.150000	1.381895254986110321837600
0.410000	0.150000	1.384937216314299224251272
0.430000	0.150000	1.386028722003470159407357
0.450000	0.150000	1.385192517636181008811036
0.470000	0.150000	1.382507107811063118418815
0.490000	0.150000	1.378142607448089140831371
0.510000	0.150000	1.372387501787488250926117
0.530000	0.150000	1.365647156483730695342160
0.550000	0.150000	1.358398516463943384025015
0.570000	0.150000	1.351096320075760859324987
0.590000	0.150000	1.344047342808351919174470
0.610000	0.150000	1.337299615007611075512273
0.630000	0.150000	1.330615443928777397175622
0.650000	0.150000	1.323575742481998718247382
0.670000	0.150000	1.315780702322826956063295
0.690000	0.150000	1.307024535393890740664347
0.710000	0.150000	1.297337005182042757311933
0.730000	0.150000	1.286907957127509272154953
0.750000	0.150000	1.276007374391932458479459
0.770000	0.150000	1.264956663164404027099863
0.790000	0.150000	1.254088700539119471955019
0.810000	0.150000	1.243710067075133762770633
0.830000	0.150000	1.234111965725518178516040
0.850000	0.150000	1.225385329188540373124283
0.870000	0.150000	1.217120801954698405822342
0.890000	0.150000	1.209567884966251449796459
0.910000	0.150000	1.205922278137619318982843
0.930000	0.150000	1.203415780104435839348298
0.950000	0.150000	1.156980724970401386286767
0.970000	0.150000	1.015396301155645719660470
0.990000	0.150000	0.894795122929547437351516

-0.990000	0.170000	0.881114352877707340816471
-0.970000	0.170000	0.987273615070289434214601
-0.950000	0.170000	1.139644993743574197253565
-0.930000	0.170000	1.202174813848160495055595
-0.910000	0.170000	1.207218874320510781927851
-0.890000	0.170000	1.209938914517641794788005
-0.870000	0.170000	1.217114849745892568577688
-0.850000	0.170000	1.225255385208185998635599
-0.830000	0.170000	1.233773996867309818981084
-0.810000	0.170000	1.243159919618522124551419
-0.790000	0.170000	1.253423559760844963051341
-0.770000	0.170000	1.264283348539360529727560
-0.750000	0.170000	1.275395075496220664845737
-0.730000	0.170000	1.286377421857207936639611
-0.710000	0.170000	1.296871779217666942329856
-0.690000	0.170000	1.306592349822488952071353
-0.670000	0.170000	1.315337825381187153439555
-0.650000	0.170000	1.323049848304757025729828
-0.630000	0.170000	1.329902313233789712398902
-0.610000	0.170000	1.336299716309881757680955
-0.590000	0.170000	1.342721004981613619477798
-0.570000	0.170000	1.349494161965105076816940
-0.550000	0.170000	1.356649142036975064229409
-0.530000	0.170000	1.363918578289173844098059
-0.510000	0.170000	1.370848925333659096281735
-0.490000	0.170000	1.376942433062133597232446
-0.470000	0.170000	1.381768042678372054865577
-0.450000	0.170000	1.385016592470777574419571
-0.430000	0.170000	1.386504967373971330957261
-0.410000	0.170000	1.386149302301012076199527
-0.390000	0.170000	1.383928864035511629992925
-0.370000	0.170000	1.379854792396966178813500
-0.350000	0.170000	1.373947037301878504322872
-0.330000	0.170000	1.366221414107605669485679
-0.310000	0.170000	1.356684499498161056152412
-0.290000	0.170000	1.345335553953237894830863
-0.270000	0.170000	1.332176457000315394907375
-0.250000	0.170000	1.317232106191297047459443
-0.230000	0.170000	1.300582830218930174837055
-0.210000	0.170000	1.282407147219867926679626
-0.190000	0.170000	1.263026367523707449436188
-0.170000	0.170000	1.242933196901976344861396
-0.150000	0.170000	1.222781383852942882484172
-0.130000	0.170000	1.203323148727659663848044
-0.110000	0.170000	1.185307595858669627020276
-0.090000	0.170000	1.169379545241788109777303
-0.070000	0.170000	1.156020597817999151502022
-0.050000	0.170000	1.145549328460036209165196
-0.030000	0.170000	1.138167663884587454958819
-0.010000	0.170000	1.134023949965357047631187
0.010000	0.170000	1.134023949965357047631187
0.030000	0.170000	1.138167663884587454958819
0.050000	0.170000	1.145549328460035987120591
0.070000	0.170000	1.156020597817999151502022
0.090000	0.170000	1.169379545241788109777303
0.110000	0.170000	1.185307595858669849064881
0.130000	0.170000	1.203323148727659885892649
0.150000	0.170000	1.222781383852943104528777
0.170000	0.170000	1.242933196901976566906001
0.190000	0.170000	1.263026367523707449436188
0.210000	0.170000	1.282407147219867704635021
0.230000	0.170000	1.300582830218930174837055
0.250000	0.170000	1.317232106191297047459443
0.270000	0.170000	1.332176457000315394907375
0.290000	0.170000	1.345335553953238116875468
0.310000	0.170000	1.356684499498161278197017
0.330000	0.170000	1.366221414107605891530284
0.350000	0.170000	1.373947037301878948412082
0.370000	0.170000	1.379854792396966400858105
0.390000	0.170000	1.383928864035511629992925
0.410000	0.170000	1.386149302301012298244132
0.430000	0.170000	1.386504967373971330957261
0.450000	0.170000	1.385016592470777352374967
0.470000	0.170000	1.381768042678371832820972
0.490000	0.170000	1.376942433062133597232446
0.510000	0.170000	1.370848925333659318326340
0.530000	0.170000	1.363918578289173400008849
0.550000	0.170000	1.356649142036974842184804
0.570000	0.170000	1.349494161965104632727730
0.590000	0.170000	1.342721004981613175388588
0.610000	0.170000	1.336299716309881535636350
0.630000	0.170000	1.329902313233789712398902
0.650000	0.170000	1.323049848304756803685223
0.670000	0.170000	1.315337825381186931394950
0.690000	0.170000	1.306592349822488730026748
0.710000	0.170000	1.296871779217666942329856
0.730000	0.170000	1.286377421857207714595006
0.750000	0.170000	1.275395075496220220756527
0.770000	0.170000	1.264283348539360307682955
0.790000	0.170000	1.253423559760844518962131
0.810000	0.170000	1.243159919618521902506814
0.830000	0.170000	1.233773996867309596936479
0.850000	0.170000	1.225255385208185998635599
0.870000	0.170000	1.217114849745892790622293
0.890000	0.170000	1.209938914517641572743401
0.910000	0.170000	1.207218874320510559883246
0.930000	0.170000	1.202174813848160273010990
0.950000	0.170000	1.139644993743574197253565
0.970000	0.170000	0.987273615070289545236903
0.990000	0.170000	0.881114352877707229794169

-0.990000	0.190000	0.869880402050062118135543
-0.970000	0.190000	0.957708899913476519039079
-0.950000	0.190000	1.115652260448369181844441
-0.930000	0.190000	1.198740360248908398688172
-0.910000	0.190000	1.208651803724804851825070
-0.890000	0.190000	1.210403721708308566462620
-0.870000	0.190000	1.217078978613267858932545
-0.850000	0.190000	1.225175870249547438461946
-0.830000	0.190000	1.233577506633366516197725
-0.810000	0.190000	1.242768673835948467498724
-0.790000	0.190000	1.252871492553679022563529
-0.770000	0.190000	1.263652406195141519873459
-0.750000	0.190000	1.274764457497533420848868
-0.730000	0.190000	1.285793942609699369583609
-0.710000	0.190000	1.296342403879170213087946
-0.690000	0.190000	1.306097823672694779872927
-0.670000	0.190000	1.314839791233727073205273
-0.650000	0.190000	1.322475387417476611062739
-0.630000	0.190000	1.329136077789482506261720
-0.610000	0.190000	1.335217038994910065952126
-0.590000	0.190000	1.341248849509789620171318
-0.570000	0.190000	1.347653427316811702851851
-0.550000	0.190000	1.354551870161711413231842
-0.530000	0.190000	1.361733259847525578933869
-0.510000	0.190000	1.368761821774578057997473
-0.490000	0.190000	1.375132051147547329605914
-0.470000	0.190000	1.380394250411852485882491
-0.450000	0.190000	1.384218388825866119518082
-0.430000	0.190000	1.386402008432974453100428
-0.410000	0.190000	1.386845814026373968630423
-0.390000	0.190000	1.385520599620832182807817
-0.370000	0.190000	1.382438318386173037310982
-0.350000	0.190000	1.377629202005116404450291
-0.330000	0.190000	1.371125825275359533250707
-0.310000	0.190000	1.362954465369268453045493
-0.290000	0.190000	1.353133747084994231713040
-0.270000	0.190000	1.341681141733726656539716
-0.250000	0.190000	1.328628173497914399803221
-0.230000	0.190000	1.314044240963615717276980
-0.210000	0.190000	1.298067457394656676328282
-0.190000	0.190000	1.280938215789507506059408
-0.170000	0.190000	1.263026367523707449436188
-0.150000	0.190000	1.244838154728995505138300
-0.130000	0.190000	1.226990411028634042622798
-0.110000	0.190000	1.210151530794039365090953
-0.090000	0.190000	1.194966557209459434574228
-0.070000	0.190000	1.181994236108706131105350
-0.050000	0.190000	1.171677346814909093097867
-0.030000	0.190000	1.164348892987509209717700
-0.010000	0.190000	1.160256837956696429614567
0.010000	0.190000	1.160256837956696429614567
0.030000	0.190000	1.164348892987508987673095
0.050000	0.190000	1.171677346814908871053262
0.070000	0.190000	1.181994236108706131105350
0.090000	0.190000	1.194966557209459434574228
0.110000	0.190000	1.210151530794039365090953
0.130000	0.190000	1.226990411028634042622798
0.150000	0.190000	1.244838154728995505138300
0.170000	0.190000	1.263026367523707449436188
0.190000	0.190000	1.280938215789507506059408
0.210000	0.190000	1.298067457394656676328282
0.230000	0.190000	1.314044240963615495232375
0.250000	0.190000	1.328628173497914399803221
0.270000	0.190000	1.341681141733727100628926
0.290000	0.190000	1.353133747084994453757645
0.310000	0.190000	1.362954465369268675090098
0.330000	0.190000	1.371125825275359977339917
0.350000	0.190000	1.377629202005116626494896
0.370000	0.190000	1.382438318386173259355587
0.390000	0.190000	1.385520599620832404852422
0.410000	0.190000	1.386845814026373968630423
0.430000	0.190000	1.386402008432974453100428
0.450000	0.190000	1.384218388825865897473477
0.470000	0.190000	1.380394250411852263837886
0.490000	0.190000	1.375132051147547329605914
0.510000	0.190000	1.368761821774578057997473
0.530000	0.190000	1.361733259847525578933869
0.550000	0.190000	1.354551870161711413231842
0.570000	0.190000	1.347653427316811480807246
0.590000	0.190000	1.341248849509789398126713
0.610000	0.190000	1.335217038994910065952126
0.630000	0.190000	1.329136077789482284217115
0.650000	0.190000	1.322475387417476389018134
0.670000	0.190000	1.314839791233726851160668
0.690000	0.190000	1.306097823672694557828322
0.710000	0.190000	1.296342403879169991043341
0.730000	0.190000	1.285793942609699147539004
0.750000	0.190000	1.274764457497533420848868
0.770000	0.190000	1.263652406195141741918064
0.790000	0.190000	1.252871492553679022563529
0.810000	0.190000	1.242768673835948467498724
0.830000	0.190000	1.233577506633366516197725
0.850000	0.190000	1.225175870249547660506551
0.870000	0.190000	1.217078978613267858932545
0.890000	0.190000	1.210403721708308566462620
0.910000	0.190000	1.208651803724805073869675
0.930000	0.190000	1.198740360248908176643567
0.950000	0.190000	1.115652260448369181844441
0.970000	0.190000	0.957708899913476852105987
0.990000	0.190000	0.869880402050061896090938

-0.990000	0.210000	0.861458175931310021766762
-0.970000	0.210000	0.928943616639624214492699
-0.950000	0.210000	1.084084104647327073678298
-0.930000	0.210000	1.191484919751246929209287
-0.910000	0.210000	1.210053641533680446329413
-0.890000	0.210000	1.211032529480351227491042
-0.870000	0.210000	1.216967095391484177113739
-0.850000	0.210000	1.225058580180441225593313
-0.830000	0.210000	1.233478398606861814457147
-0.810000	0.210000	1.242568871540615571547050
-0.790000	0.210000	1.252521926395651963304090
-0.770000	0.210000	1.263152473637712214227236
-0.750000	0.210000	1.274148157579139573059024
-0.730000	0.210000	1.285116544692533668836631
-0.710000	0.210000	1.295657334095383639294141
-0.690000	0.210000	1.305438993224436794449161
-0.670000	0.210000	1.314207765968306462767146
-0.650000	0.210000	1.321816409199294772847111
-0.630000	0.210000	1.328332650102733714092551
-0.610000	0.210000	1.334118097055602136791208
-0.590000	0.210000	1.339734026417579659806734
-0.570000	0.210000	1.345689324174834222702657
-0.550000	0.210000	1.352207204781330274201423
-0.530000	0.210000	1.359157630755528867183557
-0.510000	0.210000	1.366152052421331308806884
-0.490000	0.210000	1.372702389392029598269573
-0.470000	0.210000	1.378353822353776347853227
-0.450000	0.210000	1.382754973931175745960331
-0.430000	0.210000	1.385672979303764096314922
-0.410000	0.210000	1.386977777793265032002523
-0.390000	0.210000	1.386616719180337131689384
-0.370000	0.210000	1.384589836557981845643894
-0.350000	0.210000	1.380927360751312393816193
-0.330000	0.210000	1.375670540660195007021116
-0.310000	0.210000	1.368859324308737912545553
-0.290000	0.210000	1.360528554632840503302305
-0.270000	0.210000	1.350712509993373888761425
-0.250000	0.210000	1.339456764359002738373761
-0.230000	0.210000	1.326835685309849965918261
-0.210000	0.210000	1.312973598807403163846175
-0.190000	0.210000	1.298067457394656454283677
-0.170000	0.210000	1.282407147219867704635021
-0.150000	0.210000	1.266386646459963349897748
-0.130000	0.210000	1.250498039348000078874179
-0.110000	0.210000	1.235304016489844558535083
-0.090000	0.210000	1.221392906793390631392526
-0.070000	0.210000	1.209329018426171797884194
-0.050000	0.210000	1.199613114953844261734162
-0.030000	0.210000	1.192659966244434377458106
-0.010000	0.210000	1.188785952536398848877752
0.010000	0.210000	1.188785952536398848877752
0.030000	0.210000	1.192659966244434155413501
0.050000	0.210000	1.199613114953843817644952
0.070000	0.210000	1.209329018426171797884194
0.090000	0.210000	1.221392906793390631392526
0.110000	0.210000	1.235304016489844336490478
0.130000	0.210000	1.250498039347999856829574
0.150000	0.210000	1.266386646459963349897748
0.170000	0.210000	1.282407147219867704635021
0.190000	0.210000	1.298067457394656454283677
0.210000	0.210000	1.312973598807402941801570
0.230000	0.210000	1.326835685309849965918261
0.250000	0.210000	1.339456764359002960418366
0.270000	0.210000	1.350712509993373888761425
0.290000	0.210000	1.360528554632840725346909
0.310000	0.210000	1.368859324308738134590158
0.330000	0.210000	1.375670540660195007021116
0.350000	0.210000	1.380927360751312615860797
0.370000	0.210000	1.384589836557981845643894
0.390000	0.210000	1.386616719180337353733989
0.410000	0.210000	1.386977777793265254047128
0.430000	0.210000	1.385672979303764096314922
0.450000	0.210000	1.382754973931175745960331
0.470000	0.210000	1.378353822353776347853227
0.490000	0.210000	1.372702389392029598269573
0.510000	0.210000	1.366152052421331308806884
0.530000	0.210000	1.359157630755528867183557
0.550000	0.210000	1.352207204781330274201423
0.570000	0.210000	1.345689324174833778613447
0.590000	0.210000	1.339734026417579437762129
0.610000	0.210000	1.334118097055601914746603
0.630000	0.210000	1.328332650102733492047946
0.650000	0.210000	1.321816409199294550802506
0.670000	0.210000	1.314207765968306240722541
0.690000	0.210000	1.305438993224436794449161
0.710000	0.210000	1.295657334095383639294141
0.730000	0.210000	1.285116544692533668836631
0.750000	0.210000	1.274148157579139573059024
0.770000	0.210000	1.263152473637712214227236
0.790000	0.210000	1.252521926395651741259485
0.810000	0.210000	1.242568871540615349502445
0.830000	0.210000	1.233478398606861814457147
0.850000	0.210000	1.225058580180441225593313
0.870000	0.210000	1.216967095391484177113739
0.890000	0.210000	1.211032529480351227491042
0.910000	0.210000	1.210053641533680446329413
0.930000	0.210000	1.191484919751246707164682
0.950000	0.210000	1.084084104647327295722903
0.970000	0.210000	0.928943616639624325515001
0.990000	0.210000	0.861458175931309799722158

-0.990000	0.230000	0.855813511413625938040184
-0.970000	0.230000	0.903473010159194123147586
-0.950000	0.230000	1.045241048097212743783757
-0.930000	0.230000	1.178017753964048175419066
-0.910000	0.230000	1.210978008264628202894642
-0.890000	0.230000	1.211957820780427574902660
-0.870000	0.230000	1.216784166514940368486464
-0.850000	0.230000	1.224782317878179149772677
-0.830000	0.230000	1.233324699926855227971600
-0.810000	0.230000	1.242456313965065284321554
-0.790000	0.230000	1.252376301522749146855062
-0.770000	0.230000	1.262898031124734421482003
-0.750000	0.230000	1.273728302724125960310175
-0.730000	0.230000	1.284529855392557706750267
-0.710000	0.230000	1.294953965416795638176950
-0.690000	0.230000	1.304686254734616968065097
-0.670000	0.230000	1.313450841958380355123381
-0.650000	0.230000	1.321042815799757352834831
-0.630000	0.230000	1.327452972998769187285006
-0.610000	0.230000	1.332982243067222016819073
-0.590000	0.230000	1.338187368147482736446818
-0.570000	0.230000	1.343640214977401825535708
-0.550000	0.230000	1.349668273655590278181649
-0.530000	0.230000	1.356248699574999605488301
-0.510000	0.230000	1.363076326396772230964416
-0.490000	0.230000	1.369710373779840839603139
-0.470000	0.230000	1.375704423275554200145621
-0.450000	0.230000	1.380681977319376363411152
-0.430000	0.230000	1.384364948733931122148988
-0.410000	0.230000	1.386575000432693771657000
-0.390000	0.230000	1.387221465033771528041484
-0.370000	0.230000	1.386281872810223525505080
-0.350000	0.230000	1.383778840658336894975378
-0.330000	0.230000	1.379757262982877152879269
-0.310000	0.230000	1.374267586052704936960822
-0.290000	0.230000	1.367359491107796642950234
-0.270000	0.230000	1.359084960384169482594530
-0.250000	0.230000	1.349507735521482398866056
-0.230000	0.230000	1.338715962923893831870714
-0.210000	0.230000	1.326835685309849965918261
-0.190000	0.230000	1.314044240963615495232375
-0.170000	0.230000	1.300582830218929952792450
-0.150000	0.230000	1.286766103510115888397536
-0.130000	0.230000	1.272984958573750713384243
-0.110000	0.230000	1.259698322957545135736268
-0.090000	0.230000	1.247411674177865581469860
-0.070000	0.230000	1.236644582296105410179621
-0.050000	0.230000	1.227893484846683147537760
-0.030000	0.230000	1.221594469115540704251544
-0.010000	0.230000	1.218085418518947582455780
0.010000	0.230000	1.218085418518947582455780
0.030000	0.230000	1.221594469115540704251544
0.050000	0.230000	1.227893484846683147537760
0.070000	0.230000	1.236644582296104966090411
0.090000	0.230000	1.247411674177865359425255
0.110000	0.230000	1.259698322957544913691663
0.130000	0.230000	1.272984958573750491339638
0.150000	0.230000	1.286766103510115666352931
0.170000	0.230000	1.300582830218929952792450
0.190000	0.230000	1.314044240963615273187770
0.210000	0.230000	1.326835685309849743873656
0.230000	0.230000	1.338715962923893609826109
0.250000	0.230000	1.349507735521482398866056
0.270000	0.230000	1.359084960384169482594530
0.290000	0.230000	1.367359491107796642950234
0.310000	0.230000	1.374267586052705159005427
0.330000	0.230000	1.379757262982876930834664
0.350000	0.230000	1.383778840658337117019983
0.370000	0.230000	1.386281872810223969594290
0.390000	0.230000	1.387221465033771528041484
0.410000	0.230000	1.386575000432693771657000
0.430000	0.230000	1.384364948733931122148988
0.450000	0.230000	1.380681977319376141366547
0.470000	0.230000	1.375704423275553978101016
0.490000	0.230000	1.369710373779840839603139
0.510000	0.230000	1.363076326396772230964416
0.530000	0.230000	1.356248699574999827532906
0.550000	0.230000	1.349668273655590278181649
0.570000	0.230000	1.343640214977401603491103
0.590000	0.230000	1.338187368147482514402213
0.610000	0.230000	1.332982243067221794774468
0.630000	0.230000	1.327452972998768965240401
0.650000	0.230000	1.321042815799756908745621
0.670000	0.230000	1.313450841958379911034172
0.690000	0.230000	1.304686254734616523975888
0.710000	0.230000	1.294953965416795416132345
0.730000	0.230000	1.284529855392557484705662
0.750000	0.230000	1.273728302724125960310175
0.770000	0.230000	1.262898031124734199437398
0.790000	0.230000	1.252376301522749146855062
0.810000	0.230000	1.242456313965065284321554
0.830000	0.230000	1.233324699926855227971600
0.850000	0.230000	1.224782317878178927728072
0.870000	0.230000	1.216784166514940146441859
0.890000	0.230000	1.211957820780427574902660
0.910000	0.230000	1.210978008264627980850037
0.930000	0.230000	1.178017753964048175419066
0.950000	0.230000	1.045241048097212743783757
0.970000	0.230000	0.903473010159194345192191
0.990000	0.230000	0.855813511413625938040184

-0.990000	0.250000	0.852545650741644123193907
-0.970000	0.250000	0.883310692442035527705002
-0.950000	0.250000	1.001522159952364265933511
-0.930000	0.250000	1.155304196691536056107452
-0.910000	0.250000	1.210387948110793976397304
-0.890000	0.250000	1.213352788603113685539370
-0.870000	0.250000	1.216662984621306398125284
-0.850000	0.250000	1.224296706943192258876252
-0.830000	0.250000	1.232940325913768342402932
-0.810000	0.250000	1.242186270004737913552617
-0.790000	0.250000	1.252208526222018614149079
-0.770000	0.250000	1.262773099164186563214685
-0.750000	0.250000	1.273544623468898073781475
-0.730000	0.250000	1.284216015570869284800892
-0.710000	0.250000	1.294504433087724892814663
-0.690000	0.250000	1.304141192329799636695498
-0.670000	0.250000	1.312854016444532589957817
-0.650000	0.250000	1.320401570758801046423514
-0.630000	0.250000	1.326709134239709264591056
-0.610000	0.250000	1.332005290726738566675635
-0.590000	0.250000	1.336807274674964629568308
-0.570000	0.250000	1.341715572903987130359837
-0.550000	0.250000	1.347154332898504947024776
-0.530000	0.250000	1.353230569743611777511205
-0.510000	0.250000	1.359758054108863412068331
-0.490000	0.250000	1.366371219211692356054755
-0.470000	0.250000	1.372641997120921386610348
-0.450000	0.250000	1.378162603344636805147161
-0.430000	0.250000	1.382595968698834720811419
-0.410000	0.250000	1.385702309069527071727634
-0.390000	0.250000	1.387344233219281353086672
-0.370000	0.250000	1.387472061818252777598559
-0.350000	0.250000	1.386097624916750703505386
-0.330000	0.250000	1.383266370823742485995922
-0.310000	0.250000	1.379036381456415716328934
-0.290000	0.250000	1.373469542568862999942780
-0.270000	0.250000	1.366633898719967099566475
-0.250000	0.250000	1.358611632544412195500172
-0.230000	0.250000	1.349507735521482398866056
-0.210000	0.250000	1.339456764359002960418366
-0.190000	0.250000	1.328628173497914399803221
-0.170000	0.250000	1.317232106191297047459443
-0.150000	0.250000	1.305526569221392874098342
-0.130000	0.250000	1.293824534447790775004705
-0.110000	0.250000	1.282496827675701833726407
-0.090000	0.250000	1.271965373865140858100631
-0.070000	0.250000	1.262683229817446850518081
-0.050000	0.250000	1.255101825781947066928979
-0.030000	0.250000	1.249628103275173041097901
-0.010000	0.250000	1.246576059890944776498145
0.010000	0.250000	1.246576059890944998542750
0.030000	0.250000	1.249628103275173041097901
0.050000	0.250000	1.255101825781947066928979
0.070000	0.250000	1.262683229817446628473476
0.090000	0.250000	1.271965373865140636056026
0.110000	0.250000	1.282496827675701833726407
0.130000	0.250000	1.293824534447790775004705
0.150000	0.250000	1.305526569221393096142947
0.170000	0.250000	1.317232106191296825414838
0.190000	0.250000	1.328628173497914177758616
0.210000	0.250000	1.339456764359002738373761
0.230000	0.250000	1.349507735521482398866056
0.250000	0.250000	1.358611632544412195500172
0.270000	0.250000	1.366633898719966877521870
0.290000	0.250000	1.373469542568862999942780
0.310000	0.250000	1.379036381456415938373539
0.330000	0.250000	1.383266370823742263951317
0.350000	0.250000	1.386097624916750925549991
0.370000	0.250000	1.387472061818253221687769
0.390000	0.250000	1.387344233219281353086672
0.410000	0.250000	1.385702309069526849683029
0.430000	0.250000	1.382595968698834276722209
0.450000	0.250000	1.378162603344636361057951
0.470000	0.250000	1.372641997120921386610348
0.490000	0.250000	1.366371219211692578099360
0.510000	0.250000	1.359758054108863634112936
0.530000	0.250000	1.353230569743611999555810
0.550000	0.250000	1.347154332898505169069381
0.570000	0.250000	1.341715572903987130359837
0.590000	0.250000	1.336807274674964851612913
0.610000	0.250000	1.332005290726738566675635
0.630000	0.250000	1.326709134239709042546451
0.650000	0.250000	1.320401570758801046423514
0.670000	0.250000	1.312854016444532367913212
0.690000	0.250000	1.304141192329799414650893
0.710000	0.250000	1.294504433087724448725453
0.730000	0.250000	1.284216015570869062756287
0.750000	0.250000	1.273544623468898073781475
0.770000	0.250000	1.262773099164186341170080
0.790000	0.250000	1.252208526222018836193683
0.810000	0.250000	1.242186270004738135597222
0.830000	0.250000	1.232940325913768564447537
0.850000	0.250000	1.224296706943192480920857
0.870000	0.250000	1.216662984621306398125284
0.890000	0.250000	1.213352788603113907583975
0.910000	0.250000	1.210387948110793976397304
0.930000	0.250000	1.155304196691536278152057
0.950000	0.250000	1.001522159952364487978116
0.970000	0.250000	0.883310692442035527705002
0.990000	0.250000	0.852545650741644012171605

-0.990000	0.270000	0.851084950324518807462937
-0.970000	0.270000	0.869279494880463299288920
-0.950000	0.270000	0.957679973692031616394615
-0.930000	0.270000	1.120495421005946790060648
-0.910000	0.270000	1.206130303780773127542147
-0.890000	0.270000	1.215268303250090831113539
-0.870000	0.270000	1.216876498163869557700423
-0.850000	0.270000	1.223714656945339429583441
-0.830000	0.270000	1.232293505888670592796075
-0.810000	0.270000	1.241571709762228747919721
-0.790000	0.270000	1.251698154392520967448377
-0.770000	0.270000	1.262411984032356659923835
-0.750000	0.270000	1.273291811153166586123575
-0.730000	0.270000	1.284004335227516779838197
-0.710000	0.270000	1.294295674153504993597608
-0.690000	0.270000	1.303928920756235898537057
-0.670000	0.270000	1.312639789578771365441412
-0.650000	0.270000	1.320170563876086777810315
-0.630000	0.270000	1.326404923170318106429022
-0.610000	0.270000	1.331505555273085894540941
-0.590000	0.270000	1.335927595813168222704803
-0.570000	0.270000	1.340266098020040930194341
-0.550000	0.270000	1.345027053302301878190406
-0.530000	0.270000	1.350462783492496932069571
-0.510000	0.270000	1.356536910347437618895583
-0.490000	0.270000	1.362984597502528316681492
-0.470000	0.270000	1.369406552872344029481155
-0.450000	0.270000	1.375362229139254210963372
-0.430000	0.270000	1.380450492028171494141020
-0.410000	0.270000	1.384367079362540220444089
-0.390000	0.270000	1.386927385470547280377218
-0.370000	0.270000	1.388054445144907056430839
-0.350000	0.270000	1.387746999158672833729611
-0.330000	0.270000	1.386045776853469302380972
-0.310000	0.270000	1.383009699097728528727203
-0.290000	0.270000	1.378706307088240823333081
-0.270000	0.270000	1.373214922779615765335848
-0.250000	0.270000	1.366633898719966877521870
-0.230000	0.270000	1.359084960384169482594530
-0.210000	0.270000	1.350712509993373888761425
-0.190000	0.270000	1.341681141733726656539716
-0.170000	0.270000	1.332176457000315394907375
-0.150000	0.270000	1.322411976701289182400956
-0.130000	0.270000	1.312640519373002190306465
-0.110000	0.270000	1.303164163534725084048205
-0.090000	0.270000	1.294334982294506941613577
-0.070000	0.270000	1.286540167681723190185039
-0.050000	0.270000	1.280169810734430591026012
-0.030000	0.270000	1.275571707911155705517103
-0.010000	0.270000	1.273004660767440343605017
0.010000	0.270000	1.273004660767440121560412
0.030000	0.270000	1.275571707911155483472498
0.050000	0.270000	1.280169810734430813070617
0.070000	0.270000	1.286540167681723412229644
0.090000	0.270000	1.294334982294506941613577
0.110000	0.270000	1.303164163534725084048205
0.130000	0.270000	1.312640519373001968261860
0.150000	0.270000	1.322411976701288960356351
0.170000	0.270000	1.332176457000315172862770
0.190000	0.270000	1.341681141733726656539716
0.210000	0.270000	1.350712509993373444672216
0.230000	0.270000	1.359084960384169260549925
0.250000	0.270000	1.366633898719966877521870
0.270000	0.270000	1.373214922779615765335848
0.290000	0.270000	1.378706307088240823333081
0.310000	0.270000	1.383009699097728528727203
0.330000	0.270000	1.386045776853469080336367
0.350000	0.270000	1.387746999158672833729611
0.370000	0.270000	1.388054445144907278475443
0.390000	0.270000	1.386927385470547280377218
0.410000	0.270000	1.384367079362539998399484
0.430000	0.270000	1.380450492028171050051810
0.450000	0.270000	1.375362229139253988918767
0.470000	0.270000	1.369406552872344029481155
0.490000	0.270000	1.362984597502528760770701
0.510000	0.270000	1.356536910347437840940188
0.530000	0.270000	1.350462783492496932069571
0.550000	0.270000	1.345027053302301878190406
0.570000	0.270000	1.340266098020041152238946
0.590000	0.270000	1.335927595813168444749408
0.610000	0.270000	1.331505555273086116585546
0.630000	0.270000	1.326404923170318106429022
0.650000	0.270000	1.320170563876086777810315
0.670000	0.270000	1.312639789578771365441412
0.690000	0.270000	1.303928920756235676492452
0.710000	0.270000	1.294295674153504993597608
0.730000	0.270000	1.284004335227516779838197
0.750000	0.270000	1.273291811153166586123575
0.770000	0.270000	1.262411984032356437879230
0.790000	0.270000	1.251698154392520745403772
0.810000	0.270000	1.241571709762228747919721
0.830000	0.270000	1.232293505888670592796075
0.850000	0.270000	1.223714656945339429583441
0.870000	0.270000	1.216876498163869779745028
0.890000	0.270000	1.215268303250091053158144
0.910000	0.270000	1.206130303780773349586752
0.930000	0.270000	1.120495421005947012105253
0.950000	0.270000	0.957679973692031838439220
0.970000	0.270000	0.869279494880463299288920
0.990000	0.270000	0.851084950324518585418332

-0.990000	0.290000	0.850884835110447323991423
-0.970000	0.290000	0.860872464248007229770110
-0.950000	0.290000	0.919320189364780993024340
-0.930000	0.290000	1.072857588497394765170156
-0.910000	0.290000	1.194392466627091753395007
-0.890000	0.290000	1.217283414412891451306109
-0.870000	0.290000	1.217748625495196579393564
-0.850000	0.290000	1.223280234892909490440616
-0.830000	0.290000	1.231554870070878715537788
-0.810000	0.290000	1.240676917921431421376610
-0.790000	0.290000	1.250728810921828637603426
-0.770000	0.290000	1.261510744210213141869303
-0.750000	0.290000	1.272539988148481793217570
-0.730000	0.290000	1.283428662931451080808642
-0.710000	0.290000	1.293904720467420332852271
-0.690000	0.290000	1.303718875451546965749117
-0.670000	0.290000	1.312586709269790263832078
-0.650000	0.290000	1.320229501261342308637836
-0.630000	0.290000	1.326501108485393709557343
-0.610000	0.290000	1.331507749417064401242783
-0.590000	0.290000	1.335630596902141142834353
-0.570000	0.290000	1.339429747815098048491222
-0.550000	0.290000	1.343471046444248084839046
-0.530000	0.290000	1.348155132457557137115600
-0.510000	0.290000	1.353617297723110679541492
-0.490000	0.290000	1.359717408843994723710580
-0.470000	0.290000	1.366101752236815070062903
-0.450000	0.290000	1.372307987322819222697490
-0.430000	0.290000	1.377880584643825123691840
-0.410000	0.290000	1.382460127001969629745304
-0.390000	0.290000	1.385820892125161352126383
-0.370000	0.290000	1.387858751526819034438631
-0.350000	0.290000	1.388553290177733323673692
-0.330000	0.290000	1.387929604087992263572460
-0.310000	0.290000	1.386034850707507315448197
-0.290000	0.290000	1.382932192377660962634423
-0.270000	0.290000	1.378706307088240823333081
-0.250000	0.290000	1.373469542568862999942780
-0.230000	0.290000	1.367359491107796864994839
-0.210000	0.290000	1.360528554632840725346909
-0.190000	0.290000	1.353133747084994453757645
-0.170000	0.290000	1.345335553953238116875468
-0.150000	0.290000	1.337308512229809842608574
-0.130000	0.290000	1.329258553797759923043031
-0.110000	0.290000	1.321437795100322887265065
-0.090000	0.290000	1.314147343705702963845283
-0.070000	0.290000	1.307720840608836976315388
-0.050000	0.290000	1.302487358242022885690403
-0.030000	0.290000	1.298724177802693668937195
-0.010000	0.290000	1.296620385028435240570843
0.010000	0.290000	1.296620385028435018526238
0.030000	0.290000	1.298724177802693668937195
0.050000	0.290000	1.302487358242022885690403
0.070000	0.290000	1.307720840608836976315388
0.090000	0.290000	1.314147343705702741800678
0.110000	0.290000	1.321437795100322887265065
0.130000	0.290000	1.329258553797759923043031
0.150000	0.290000	1.337308512229809842608574
0.170000	0.290000	1.345335553953237894830863
0.190000	0.290000	1.353133747084994231713040
0.210000	0.290000	1.360528554632840503302305
0.230000	0.290000	1.367359491107796420905629
0.250000	0.290000	1.373469542568862777898175
0.270000	0.290000	1.378706307088240823333081
0.290000	0.290000	1.382932192377660962634423
0.310000	0.290000	1.386034850707507315448197
0.330000	0.290000	1.387929604087992263572460
0.350000	0.290000	1.388553290177733323673692
0.370000	0.290000	1.387858751526819034438631
0.390000	0.290000	1.385820892125161352126383
0.410000	0.290000	1.382460127001969407700699
0.430000	0.290000	1.377880584643824679602631
0.450000	0.290000	1.372307987322819222697490
0.470000	0.290000	1.366101752236814848018298
0.490000	0.290000	1.359717408843994945755185
0.510000	0.290000	1.353617297723110679541492
0.530000	0.290000	1.348155132457557359160205
0.550000	0.290000	1.343471046444248306883651
0.570000	0.290000	1.339429747815098270535827
0.590000	0.290000	1.335630596902141142834353
0.610000	0.290000	1.331507749417064179198178
0.630000	0.290000	1.326501108485393709557343
0.650000	0.290000	1.320229501261342308637836
0.670000	0.290000	1.312586709269790263832078
0.690000	0.290000	1.303718875451546521659907
0.710000	0.290000	1.293904720467420110807666
0.730000	0.290000	1.283428662931451080808642
0.750000	0.290000	1.272539988148481793217570
0.770000	0.290000	1.261510744210213141869303
0.790000	0.290000	1.250728810921828637603426
0.810000	0.290000	1.240676917921431865465820
0.830000	0.290000	1.231554870070878937582393
0.850000	0.290000	1.223280234892909712485221
0.870000	0.290000	1.217748625495196801438169
0.890000	0.290000	1.217283414412891673350714
0.910000	0.290000	1.194392466627091753395007
0.930000	0.290000	1.072857588497394765170156
0.950000	0.290000	0.919320189364781437113550
0.970000	0.290000	0.860872464248007562837017
0.990000	0.290000	0.850884835110447323991423

-0.990000	0.310000	0.851514717292073952670250
-0.970000	0.310000	0.856755566619956110407941
-0.950000	0.310000	0.890796806803106466787767
-0.930000	0.310000	1.016315287299991432234947
-0.910000	0.310000	1.169685038283645894807705
-0.890000	0.310000	1.217900957330043221205074
-0.870000	0.310000	1.219507580260579038267110
-0.850000	0.310000	1.223251411437840330265203
-0.830000	0.310000	1.230971136775819152475719
-0.810000	0.310000	1.239785067836683074560256
-0.790000	0.310000	1.249521115505178858740010
-0.770000	0.310000	1.260126192100861075573448
-0.750000	0.310000	1.271142295217266404705470
-0.730000	0.310000	1.282155484095279129874712
-0.710000	0.310000	1.292864239340911103326448
-0.690000	0.310000	1.302974200715199648570319
-0.670000	0.310000	1.312145495558670660329881
-0.650000	0.310000	1.320055313204053337727828
-0.630000	0.310000	1.326519526370591339770044
-0.610000	0.310000	1.331587428804380746072411
-0.590000	0.310000	1.335557580762048557332378
-0.570000	0.310000	1.338929120481864742941980
-0.550000	0.310000	1.342296281536415891721958
-0.530000	0.310000	1.346191218486443519353202
-0.510000	0.310000	1.350925540831582116751974
-0.490000	0.310000	1.356502586390238018765331
-0.470000	0.310000	1.362638485490767159546976
-0.450000	0.310000	1.368875161854169464348274
-0.430000	0.310000	1.374728093151960761630903
-0.410000	0.310000	1.379802621893738923120054
-0.390000	0.310000	1.383841211797493864210651
-0.370000	0.310000	1.386709755380435060700961
-0.350000	0.310000	1.388356746458093482488039
-0.330000	0.310000	1.388775499419663717048934
-0.310000	0.310000	1.387985525595242020102660
-0.290000	0.310000	1.386034850707507537492802
-0.270000	0.310000	1.383009699097728528727203
-0.250000	0.310000	1.379036381456415938373539
-0.230000	0.310000	1.374267586052704936960822
-0.210000	0.310000	1.368859324308738134590158
-0.190000	0.310000	1.362954465369268675090098
-0.170000	0.310000	1.356684499498161278197017
-0.150000	0.310000	1.350188304031604946686684
-0.130000	0.310000	1.343636388322130059691517
-0.110000	0.310000	1.337247955022991430240609
-0.090000	0.310000	1.331291624628865966073477
-0.070000	0.310000	1.326062585719433917219590
-0.050000	0.310000	1.321836298891301053615166
-0.030000	0.310000	1.318819516879346842586074
-0.010000	0.310000	1.317130071489948317520202
0.010000	0.310000	1.317130071489948317520202
0.030000	0.310000	1.318819516879347064630679
0.050000	0.310000	1.321836298891300831570561
0.070000	0.310000	1.326062585719433917219590
0.090000	0.310000	1.331291624628866188118081
0.110000	0.310000	1.337247955022991430240609
0.130000	0.310000	1.343636388322130059691517
0.150000	0.310000	1.350188304031604724642079
0.170000	0.310000	1.356684499498161056152412
0.190000	0.310000	1.362954465369268453045493
0.210000	0.310000	1.368859324308738134590158
0.230000	0.310000	1.374267586052704936960822
0.250000	0.310000	1.379036381456415716328934
0.270000	0.310000	1.383009699097728528727203
0.290000	0.310000	1.386034850707507315448197
0.310000	0.310000	1.387985525595242020102660
0.330000	0.310000	1.388775499419663939093539
0.350000	0.310000	1.388356746458093482488039
0.370000	0.310000	1.386709755380435060700961
0.390000	0.310000	1.383841211797493864210651
0.410000	0.310000	1.379802621893738479030844
0.430000	0.310000	1.374728093151960539586298
0.450000	0.310000	1.368875161854169464348274
0.470000	0.310000	1.362638485490767159546976
0.490000	0.310000	1.356502586390238240809936
0.510000	0.310000	1.350925540831582338796579
0.530000	0.310000	1.346191218486443741397807
0.550000	0.310000	1.342296281536415891721958
0.570000	0.310000	1.338929120481864742941980
0.590000	0.310000	1.335557580762048779376983
0.610000	0.310000	1.331587428804380746072411
0.630000	0.310000	1.326519526370591339770044
0.650000	0.310000	1.320055313204053337727828
0.670000	0.310000	1.312145495558670438285276
0.690000	0.310000	1.302974200715199204481110
0.710000	0.310000	1.292864239340910659237238
0.730000	0.310000	1.282155484095278907830107
0.750000	0.310000	1.271142295217266182660865
0.770000	0.310000	1.260126192100860853528843
0.790000	0.310000	1.249521115505178858740010
0.810000	0.310000	1.239785067836683074560256
0.830000	0.310000	1.230971136775819152475719
0.850000	0.310000	1.223251411437840774354413
0.870000	0.310000	1.219507580260579260311715
0.890000	0.310000	1.217900957330043221205074
0.910000	0.310000	1.169685038283645894807705
0.930000	0.310000	1.016315287299991876324157
0.950000	0.310000	0.890796806803107021899280
0.970000	0.310000	0.856755566619956665519453
0.990000	0.310000	0.851514717292073952670250

-0.990000	0.330000	0.852692611308947134851621
-0.970000	0.330000	0.855410405701162224190170
-0.950000	0.330000	0.873181264561023628978376
-0.930000	0.330000	0.960338801791401408536331
-0.910000	0.330000	1.126760757191820783162939
-0.890000	0.330000	1.213577554711190664704645
-0.870000	0.330000	1.222071705623385629024824
-0.850000	0.330000	1.223836816567928531540588
-0.830000	0.330000	1.230693223979621331309886
-0.810000	0.330000	1.239166793279223410806367
-0.790000	0.330000	1.248453594962469548335093
-0.770000	0.330000	1.258637513268112240183427
-0.750000	0.330000	1.269380594868108502737414
-0.730000	0.330000	1.280302515021592535404693
-0.710000	0.330000	1.291100576216137385543448
-0.690000	0.330000	1.301441114991126912769914
-0.670000	0.330000	1.310920305713728861718437
-0.650000	0.330000	1.319156918879332396343784
-0.630000	0.330000	1.325915959136507282778439
-0.610000	0.330000	1.331182160635071554111164
-0.590000	0.330000	1.335164113045520295486313
-0.570000	0.330000	1.338278669850338609137452
-0.550000	0.330000	1.341109240010537106968513
-0.530000	0.330000	1.344278799639543997557212
-0.510000	0.330000	1.348253469351593292202551
-0.490000	0.330000	1.353184721765656961522950
-0.470000	0.330000	1.358884851168425056400224
-0.450000	0.330000	1.364938077687169792895361
-0.430000	0.330000	1.370869042940897175597570
-0.410000	0.330000	1.376275246929944406915070
-0.390000	0.330000	1.380877895070066196936409
-0.370000	0.330000	1.384507490861739631426985
-0.350000	0.330000	1.387065821124061626434809
-0.330000	0.330000	1.388496001025872228495928
-0.310000	0.330000	1.388775499419663717048934
-0.290000	0.330000	1.387929604087992263572460
-0.270000	0.330000	1.386045776853469302380972
-0.250000	0.330000	1.383266370823742485995922
-0.230000	0.330000	1.379757262982876930834664
-0.210000	0.330000	1.375670540660195229065721
-0.190000	0.330000	1.371125825275359977339917
-0.170000	0.330000	1.366221414107606113574889
-0.150000	0.330000	1.361064715210946962642424
-0.130000	0.330000	1.355801927838460763098283
-0.110000	0.330000	1.350633988684612818431674
-0.090000	0.330000	1.345812361687781288921428
-0.070000	0.330000	1.341606769084593864249655
-0.050000	0.330000	1.338247136830816641506203
-0.030000	0.330000	1.335874629394401269522064
-0.010000	0.330000	1.334542042266266159700194
0.010000	0.330000	1.334542042266265937655589
0.030000	0.330000	1.335874629394401047477459
0.050000	0.330000	1.338247136830816641506203
0.070000	0.330000	1.341606769084593864249655
0.090000	0.330000	1.345812361687781288921428
0.110000	0.330000	1.350633988684612818431674
0.130000	0.330000	1.355801927838460985142888
0.150000	0.330000	1.361064715210946962642424
0.170000	0.330000	1.366221414107606113574889
0.190000	0.330000	1.371125825275359977339917
0.210000	0.330000	1.375670540660195007021116
0.230000	0.330000	1.379757262982876930834664
0.250000	0.330000	1.383266370823742485995922
0.270000	0.330000	1.386045776853469080336367
0.290000	0.330000	1.387929604087992041527855
0.310000	0.330000	1.388775499419663495004329
0.330000	0.330000	1.388496001025872006451323
0.350000	0.330000	1.387065821124061626434809
0.370000	0.330000	1.384507490861739631426985
0.390000	0.330000	1.380877895070065974891804
0.410000	0.330000	1.376275246929944184870465
0.430000	0.330000	1.370869042940897175597570
0.450000	0.330000	1.364938077687169792895361
0.470000	0.330000	1.358884851168424834355619
0.490000	0.330000	1.353184721765656961522950
0.510000	0.330000	1.348253469351593292202551
0.530000	0.330000	1.344278799639543997557212
0.550000	0.330000	1.341109240010537106968513
0.570000	0.330000	1.338278669850338609137452
0.590000	0.330000	1.335164113045520295486313
0.610000	0.330000	1.331182160635071776155769
0.630000	0.330000	1.325915959136507282778439
0.650000	0.330000	1.319156918879332396343784
0.670000	0.330000	1.310920305713728417629227
0.690000	0.330000	1.301441114991126690725309
0.710000	0.330000	1.291100576216137163498843
0.730000	0.330000	1.280302515021592091315483
0.750000	0.330000	1.269380594868108280692809
0.770000	0.330000	1.258637513268112240183427
0.790000	0.330000	1.248453594962469548335093
0.810000	0.330000	1.239166793279223632850972
0.830000	0.330000	1.230693223979621331309886
0.850000	0.330000	1.223836816567928531540588
0.870000	0.330000	1.222071705623385406980219
0.890000	0.330000	1.213577554711190664704645
0.910000	0.330000	1.126760757191820783162939
0.930000	0.330000	0.960338801791401852625540
0.950000	0.330000	0.873181264561023740000678
0.970000	0.330000	0.855410405701162557257078
0.990000	0.330000	0.852692611308947356896226

-0.990000	0.350000	0.854236238074898457384165
-0.970000	0.350000	0.855671730045028833266940
-0.950000	0.350000	0.864368340715976013477473
-0.930000	0.350000	0.915232312275799153589162
-0.910000	0.350000	1.065419669006621328222195
-0.890000	0.350000	1.197662744611484697543347
-0.870000	0.350000	1.224549571249245349946477
-0.850000	0.350000	1.225225502314794212566085
-0.830000	0.350000	1.230736434936307688303714
-0.810000	0.350000	1.238886097252896112408393
-0.790000	0.350000	1.247769659474122994069489
-0.770000	0.350000	1.257433514426092191484940
-0.750000	0.350000	1.267718511761200206322542
-0.730000	0.350000	1.278325837342270121510523
-0.710000	0.350000	1.288985880596352329163778
-0.690000	0.350000	1.299356063850380493818193
-0.670000	0.350000	1.308993911502999152318694
-0.650000	0.350000	1.317472798444897952307997
-0.630000	0.350000	1.324509959849777596119225
-0.610000	0.350000	1.330024490228052247431378
-0.590000	0.350000	1.334134708516782286125135
-0.570000	0.350000	1.337164465581412331474098
-0.550000	0.350000	1.339648896264179489534740
-0.530000	0.350000	1.342243396258968823886448
-0.510000	0.350000	1.345517319368430220194455
-0.490000	0.350000	1.349751309079023409154274
-0.470000	0.350000	1.354872029305891123485139
-0.450000	0.350000	1.360548224192982269542540
-0.430000	0.350000	1.366359760567059655755884
-0.410000	0.350000	1.371929426505823279569540
-0.390000	0.350000	1.376970380165910334824275
-0.370000	0.350000	1.381273540222714535374848
-0.350000	0.350000	1.384679713654089594498942
-0.330000	0.350000	1.387065821124061626434809
-0.310000	0.350000	1.388356746458093482488039
-0.290000	0.350000	1.388553290177733323673692
-0.270000	0.350000	1.387746999158672833729611
-0.250000	0.350000	1.386097624916750925549991
-0.230000	0.350000	1.383778840658337117019983
-0.210000	0.350000	1.380927360751312615860797
-0.190000	0.350000	1.377629202005116626494896
-0.170000	0.350000	1.373947037301878948412082
-0.150000	0.350000	1.369962920562589170359047
-0.130000	0.350000	1.365809157076878888048554
-0.110000	0.350000	1.361679909403124000277785
-0.090000	0.350000	1.357820889983073042728279
-0.070000	0.350000	1.354485658500969913475842
-0.050000	0.350000	1.351864696477124372364642
-0.030000	0.350000	1.350039973352676447859722
-0.010000	0.350000	1.349009123351341266072723
0.010000	0.350000	1.349009123351341266072723
0.030000	0.350000	1.350039973352676225815117
0.050000	0.350000	1.351864696477123928275432
0.070000	0.350000	1.354485658500969691431237
0.090000	0.350000	1.357820889983073264772884
0.110000	0.350000	1.361679909403123778233180
0.130000	0.350000	1.365809157076878888048554
0.150000	0.350000	1.369962920562589170359047
0.170000	0.350000	1.373947037301878726367477
0.190000	0.350000	1.377629202005116626494896
0.210000	0.350000	1.380927360751312615860797
0.230000	0.350000	1.383778840658337117019983
0.250000	0.350000	1.386097624916750925549991
0.270000	0.350000	1.387746999158672833729611
0.290000	0.350000	1.388553290177733323673692
0.310000	0.350000	1.388356746458093260443434
0.330000	0.350000	1.387065821124061626434809
0.350000	0.350000	1.384679713654089594498942
0.370000	0.350000	1.381273540222714535374848
0.390000	0.350000	1.376970380165909890735065
0.410000	0.350000	1.371929426505823057524935
0.430000	0.350000	1.366359760567059655755884
0.450000	0.350000	1.360548224192982713631750
0.470000	0.350000	1.354872029305891123485139
0.490000	0.350000	1.349751309079023631198879
0.510000	0.350000	1.345517319368430220194455
0.530000	0.350000	1.342243396258968601841843
0.550000	0.350000	1.339648896264179489534740
0.570000	0.350000	1.337164465581412331474098
0.590000	0.350000	1.334134708516782286125135
0.610000	0.350000	1.330024490228052247431378
0.630000	0.350000	1.324509959849777818163830
0.650000	0.350000	1.317472798444898174352602
0.670000	0.350000	1.308993911502998930274089
0.690000	0.350000	1.299356063850380271773588
0.710000	0.350000	1.288985880596352107119174
0.730000	0.350000	1.278325837342269899465919
0.750000	0.350000	1.267718511761200428367147
0.770000	0.350000	1.257433514426092191484940
0.790000	0.350000	1.247769659474123216114094
0.810000	0.350000	1.238886097252896334452998
0.830000	0.350000	1.230736434936307910348319
0.850000	0.350000	1.225225502314794434610690
0.870000	0.350000	1.224549571249245349946477
0.890000	0.350000	1.197662744611484697543347
0.910000	0.350000	1.065419669006621772311405
0.930000	0.350000	0.915232312275799597678372
0.950000	0.350000	0.864368340715976013477473
0.970000	0.350000	0.855671730045028722244638
0.990000	0.350000	0.854236238074898457384165

-0.990000	0.370000	0.856046076027222935245220
-0.970000	0.370000	0.856854457436775684975316
-0.950000	0.370000	0.861078643431490764470482
-0.930000	0.370000	0.886496319528904508366907
-0.910000	0.370000	0.995878696857440348644275
-0.890000	0.370000	1.161047908049276156106089
-0.870000	0.370000	1.223989008843344272747800
-0.850000	0.370000	1.227558739296253698114469
-0.830000	0.370000	1.231114892361580004376265
-0.810000	0.370000	1.238804111568700294654377
-0.790000	0.370000	1.247440837709598682181422
-0.770000	0.370000	1.256650552286724176198618
-0.750000	0.370000	1.266448247774686119981880
-0.730000	0.370000	1.276638460939617303324667
-0.710000	0.370000	1.286996368144311508885380
-0.690000	0.370000	1.297195126309429680233620
-0.670000	0.370000	1.306791564632711954985211
-0.650000	0.370000	1.315346478508531591344877
-0.630000	0.370000	1.322551663687107970091006
-0.610000	0.370000	1.328273935228238444850035
-0.590000	0.370000	1.332553009751912265201668
-0.570000	0.370000	1.335624606660316349149298
-0.550000	0.370000	1.337952789606752457274297
-0.530000	0.370000	1.340166426572955371554485
-0.510000	0.370000	1.342866813272580950311408
-0.490000	0.370000	1.346417856789678291207224
-0.470000	0.370000	1.350859852847005715403839
-0.450000	0.370000	1.355981760405114089351741
-0.430000	0.370000	1.361466392337563391379263
-0.410000	0.370000	1.366999866643949124167534
-0.390000	0.370000	1.372306566457876630948931
-0.370000	0.370000	1.377140323801670174219680
-0.350000	0.370000	1.381273540222714535374848
-0.330000	0.370000	1.384507490861739631426985
-0.310000	0.370000	1.386709755380435060700961
-0.290000	0.370000	1.387858751526819256483236
-0.270000	0.370000	1.388054445144907056430839
-0.250000	0.370000	1.387472061818252999643164
-0.230000	0.370000	1.386281872810223747549685
-0.210000	0.370000	1.384589836557981845643894
-0.190000	0.370000	1.382438318386173259355587
-0.170000	0.370000	1.379854792396966400858105
-0.150000	0.370000	1.376903438282846003914983
-0.130000	0.370000	1.373711148245495783370984
-0.110000	0.370000	1.370473284263771907021123
-0.090000	0.370000	1.367437722981344583317309
-0.070000	0.370000	1.364847672104353426547618
-0.050000	0.370000	1.362857952172106701382859
-0.030000	0.370000	1.361497891784167357798196
-0.010000	0.370000	1.360720860004263066400654
0.010000	0.370000	1.360720860004263066400654
0.030000	0.370000	1.361497891784167135753592
0.050000	0.370000	1.362857952172106479338254
0.070000	0.370000	1.364847672104353648592223
0.090000	0.370000	1.367437722981344583317309
0.110000	0.370000	1.370473284263771684976518
0.130000	0.370000	1.373711148245495561326379
0.150000	0.370000	1.376903438282845781870378
0.170000	0.370000	1.379854792396966178813500
0.190000	0.370000	1.382438318386173037310982
0.210000	0.370000	1.384589836557981623599289
0.230000	0.370000	1.386281872810223969594290
0.250000	0.370000	1.387472061818253221687769
0.270000	0.370000	1.388054445144907278475443
0.290000	0.370000	1.387858751526819034438631
0.310000	0.370000	1.386709755380435282745566
0.330000	0.370000	1.384507490861739631426985
0.350000	0.370000	1.381273540222714535374848
0.370000	0.370000	1.377140323801670174219680
0.390000	0.370000	1.372306566457876630948931
0.410000	0.370000	1.366999866643949124167534
0.430000	0.370000	1.361466392337563613423868
0.450000	0.370000	1.355981760405114311396346
0.470000	0.370000	1.350859852847006159493048
0.490000	0.370000	1.346417856789678513251829
0.510000	0.370000	1.342866813272580950311408
0.530000	0.370000	1.340166426572954927465275
0.550000	0.370000	1.337952789606752235229692
0.570000	0.370000	1.335624606660316349149298
0.590000	0.370000	1.332553009751912265201668
0.610000	0.370000	1.328273935228238444850035
0.630000	0.370000	1.322551663687108192135611
0.650000	0.370000	1.315346478508531369300272
0.670000	0.370000	1.306791564632711954985211
0.690000	0.370000	1.297195126309429458189015
0.710000	0.370000	1.286996368144311286840775
0.730000	0.370000	1.276638460939617303324667
0.750000	0.370000	1.266448247774686342026484
0.770000	0.370000	1.256650552286724176198618
0.790000	0.370000	1.247440837709598682181422
0.810000	0.370000	1.238804111568700516698982
0.830000	0.370000	1.231114892361580004376265
0.850000	0.370000	1.227558739296253476069865
0.870000	0.370000	1.223989008843344494792404
0.890000	0.370000	1.161047908049276378150694
0.910000	0.370000	0.995878696857440792733485
0.930000	0.370000	0.886496319528904619389209
0.950000	0.370000	0.861078643431490986515087
0.970000	0.370000	0.856854457436775573953014
0.990000	0.370000	0.856046076027222824222918

-0.990000	0.390000	0.858066508483502299320378
-0.970000	0.390000	0.858579407189696164337533
-0.950000	0.390000	0.860716048858877202931694
-0.930000	0.390000	0.872326226608620580726949
-0.910000	0.390000	0.935892935634672573641524
-0.890000	0.390000	1.098213134403577262432350
-0.870000	0.390000	1.213265583164551131289954
-0.850000	0.390000	1.230455923603116064057872
-0.830000	0.390000	1.232041080488087914091011
-0.810000	0.390000	1.238756960544071805685462
-0.790000	0.390000	1.247249172338503742096805
-0.770000	0.390000	1.256156407845782307930449
-0.750000	0.390000	1.265555537465531399377028
-0.730000	0.390000	1.275358821600706793475410
-0.710000	0.390000	1.285371616510558201440517
-0.690000	0.390000	1.295287684666710292802350
-0.670000	0.390000	1.304693495045721407521455
-0.650000	0.390000	1.313172753760760924635065
-0.630000	0.390000	1.320420610030279773283723
-0.610000	0.390000	1.326273621406720115700750
-0.590000	0.390000	1.330712567009518343397190
-0.570000	0.390000	1.333901870583331206177036
-0.550000	0.390000	1.336231770753171232968270
-0.530000	0.390000	1.338263473804938596956049
-0.510000	0.390000	1.340558869434137490017633
-0.490000	0.390000	1.343499802621093586196821
-0.470000	0.390000	1.347214054705248909016291
-0.450000	0.390000	1.351628150692708585367541
-0.430000	0.390000	1.356568490672232174532041
-0.410000	0.390000	1.361824900935075577379507
-0.390000	0.390000	1.367160726678026572145086
-0.370000	0.390000	1.372306566457876630948931
-0.350000	0.390000	1.376970380165910112779670
-0.330000	0.390000	1.380877895070065974891804
-0.310000	0.390000	1.383841211797494086255256
-0.290000	0.390000	1.385820892125161574170988
-0.270000	0.390000	1.386927385470547280377218
-0.250000	0.390000	1.387344233219281353086672
-0.230000	0.390000	1.387221465033771750086089
-0.210000	0.390000	1.386616719180337353733989
-0.190000	0.390000	1.385520599620832404852422
-0.170000	0.390000	1.383928864035511852037530
-0.150000	0.390000	1.381895254986110321837600
-0.130000	0.390000	1.379546596229605404104746
-0.110000	0.390000	1.377084064110070116271345
-0.090000	0.390000	1.374762891895396910157956
-0.070000	0.390000	1.372818921198397434935146
-0.050000	0.390000	1.371373416662575950297764
-0.030000	0.390000	1.370409512697577492090772
-0.010000	0.390000	1.369846731195140554504519
0.010000	0.390000	1.369846731195140332459914
0.030000	0.390000	1.370409512697577714135377
0.050000	0.390000	1.371373416662575950297764
0.070000	0.390000	1.372818921198397434935146
0.090000	0.390000	1.374762891895396910157956
0.110000	0.390000	1.377084064110070116271345
0.130000	0.390000	1.379546596229605404104746
0.150000	0.390000	1.381895254986110099792995
0.170000	0.390000	1.383928864035511407948320
0.190000	0.390000	1.385520599620832182807817
0.210000	0.390000	1.386616719180337131689384
0.230000	0.390000	1.387221465033771750086089
0.250000	0.390000	1.387344233219281575131276
0.270000	0.390000	1.386927385470547502421823
0.290000	0.390000	1.385820892125161574170988
0.310000	0.390000	1.383841211797493864210651
0.330000	0.390000	1.380877895070066196936409
0.350000	0.390000	1.376970380165910112779670
0.370000	0.390000	1.372306566457876630948931
0.390000	0.390000	1.367160726678026794189691
0.410000	0.390000	1.361824900935075577379507
0.430000	0.390000	1.356568490672232396576646
0.450000	0.390000	1.351628150692709029456751
0.470000	0.390000	1.347214054705249131060896
0.490000	0.390000	1.343499802621093364152216
0.510000	0.390000	1.340558869434137267973028
0.530000	0.390000	1.338263473804938152866839
0.550000	0.390000	1.336231770753171232968270
0.570000	0.390000	1.333901870583331428221641
0.590000	0.390000	1.330712567009518343397190
0.610000	0.390000	1.326273621406720115700750
0.630000	0.390000	1.320420610030279995328328
0.650000	0.390000	1.313172753760760924635065
0.670000	0.390000	1.304693495045721185476850
0.690000	0.390000	1.295287684666710292802350
0.710000	0.390000	1.285371616510558201440517
0.730000	0.390000	1.275358821600706793475410
0.750000	0.390000	1.265555537465531399377028
0.770000	0.390000	1.256156407845782529975054
0.790000	0.390000	1.247249172338503742096805
0.810000	0.390000	1.238756960544072027730067
0.830000	0.390000	1.232041080488087914091011
0.850000	0.390000	1.230455923603116286102477
0.870000	0.390000	1.213265583164551353334559
0.890000	0.390000	1.098213134403577706521560
0.910000	0.390000	0.935892935634672573641524
0.930000	0.390000	0.872326226608620580726949
0.950000	0.390000	0.860716048858877424976299
0.970000	0.390000	0.858579407189696275359836
0.990000	0.390000	0.858066508483502410342680

-0.990000	0.410000	0.860267170095994959666541
-0.970000	0.410000	0.860643422221678555672497
-0.950000	0.410000	0.861843634201038488740210
-0.930000	0.410000	0.867119663854802547042766
-0.910000	0.410000	0.897292225311128177622777
-0.890000	0.410000	1.018369600979702527254744
-0.870000	0.410000	1.180002258193651565321147
-0.850000	0.410000	1.231418756214884835387124
-0.830000	0.410000	1.233948363205589204838475
-0.810000	0.410000	1.238791779675903592661257
-0.790000	0.410000	1.246978974841428611242122
-0.770000	0.410000	1.255712792574003922041470
-0.750000	0.410000	1.264826126296067609899865
-0.730000	0.410000	1.274332086610941328075342
-0.710000	0.410000	1.284041151345173270570399
-0.690000	0.410000	1.293653913778334496598177
-0.670000	0.410000	1.302799802773492165997027
-0.650000	0.410000	1.311113476620448414777798
-0.630000	0.410000	1.318317684614565443723677
-0.610000	0.410000	1.324239948273210343288042
-0.590000	0.410000	1.328821752614342210918608
-0.570000	0.410000	1.332175635870521901438224
-0.550000	0.410000	1.334629215811246716327787
-0.530000	0.410000	1.336660418223093671485913
-0.510000	0.410000	1.338740486908314597513936
-0.490000	0.410000	1.341201617163885417838287
-0.470000	0.410000	1.344209889512347766427069
-0.450000	0.410000	1.347818740379344681912244
-0.430000	0.410000	1.352020031474576944319210
-0.410000	0.410000	1.356743065071963405543443
-0.390000	0.410000	1.361824900935075355334902
-0.370000	0.410000	1.366999866643949124167534
-0.350000	0.410000	1.371929426505823279569540
-0.330000	0.410000	1.376275246929944406915070
-0.310000	0.410000	1.379802621893738923120054
-0.290000	0.410000	1.382460127001969629745304
-0.270000	0.410000	1.384367079362540220444089
-0.250000	0.410000	1.385702309069527071727634
-0.230000	0.410000	1.386575000432693771657000
-0.210000	0.410000	1.386977777793265254047128
-0.190000	0.410000	1.386845814026373968630423
-0.170000	0.410000	1.386149302301012076199527
-0.150000	0.410000	1.384937216314299224251272
-0.130000	0.410000	1.383337707060820154225667
-0.110000	0.410000	1.381559259066015066252930
-0.090000	0.410000	1.379867302602843404102373
-0.070000	0.410000	1.378491019955871754731902
-0.050000	0.410000	1.377519387662354599655146
-0.030000	0.410000	1.376895743070107869243657
-0.010000	0.410000	1.376515069507028732331833
0.010000	0.410000	1.376515069507028954376437
0.030000	0.410000	1.376895743070108091288262
0.050000	0.410000	1.377519387662354377610541
0.070000	0.410000	1.378491019955871754731902
0.090000	0.410000	1.379867302602843404102373
0.110000	0.410000	1.381559259066015066252930
0.130000	0.410000	1.383337707060820154225667
0.150000	0.410000	1.384937216314299002206667
0.170000	0.410000	1.386149302301011854154922
0.190000	0.410000	1.386845814026373746585818
0.210000	0.410000	1.386977777793265254047128
0.230000	0.410000	1.386575000432693771657000
0.250000	0.410000	1.385702309069527293772239
0.270000	0.410000	1.384367079362540220444089
0.290000	0.410000	1.382460127001969629745304
0.310000	0.410000	1.379802621893738701075449
0.330000	0.410000	1.376275246929944406915070
0.350000	0.410000	1.371929426505823279569540
0.370000	0.410000	1.366999866643949124167534
0.390000	0.410000	1.361824900935075577379507
0.410000	0.410000	1.356743065071963627588048
0.430000	0.410000	1.352020031474577166363815
0.450000	0.410000	1.347818740379344681912244
0.470000	0.410000	1.344209889512347766427069
0.490000	0.410000	1.341201617163885195793682
0.510000	0.410000	1.338740486908314375469331
0.530000	0.410000	1.336660418223093449441308
0.550000	0.410000	1.334629215811246716327787
0.570000	0.410000	1.332175635870521901438224
0.590000	0.410000	1.328821752614342210918608
0.610000	0.410000	1.324239948273210565332647
0.630000	0.410000	1.318317684614565443723677
0.650000	0.410000	1.311113476620448414777798
0.670000	0.410000	1.302799802773492165997027
0.690000	0.410000	1.293653913778334496598177
0.710000	0.410000	1.284041151345173270570399
0.730000	0.410000	1.274332086610941328075342
0.750000	0.410000	1.264826126296067609899865
0.770000	0.410000	1.255712792574003922041470
0.790000	0.410000	1.246978974841428833286727
0.810000	0.410000	1.238791779675903592661257
0.830000	0.410000	1.233948363205589204838475
0.850000	0.410000	1.231418756214885057431729
0.870000	0.410000	1.180002258193652009410357
0.890000	0.410000	1.018369600979702971343954
0.910000	0.410000	0.897292225311128399667382
0.930000	0.410000	0.867119663854802547042766
0.950000	0.410000	0.861843634201038488740210
0.970000	0.410000	0.860643422221678666694800
0.990000	0.410000	0.860267170095994959666541

-0.990000	0.430000	0.862635380320543432297598
-0.970000	0.430000	0.862948828583351201793050
-0.950000	0.430000	0.863737630282155666172628
-0.930000	0.430000	0.866301267952032660879524
-0.910000	0.430000	0.879180730603520865784617
-0.890000	0.430000	0.946996956879274986995654
-0.870000	0.430000	1.113552199019779864741508
-0.850000	0.430000	1.222403120123120912055015
-0.830000	0.430000	1.236866102674158751639766
-0.810000	0.430000	1.239339312476627874559654
-0.790000	0.430000	1.246599406549992350434763
-0.770000	0.430000	1.255163796231880679599158
-0.750000	0.430000	1.264047015500315174207913
-0.730000	0.430000	1.273306257341918712455708
-0.710000	0.430000	1.282752123877722416622760
-0.690000	0.430000	1.292075103789502632523067
-0.670000	0.430000	1.300943181306801532670647
-0.650000	0.430000	1.309055734561696660023244
-0.630000	0.430000	1.316177550420274622311467
-0.610000	0.430000	1.322141171224822553398326
-0.590000	0.430000	1.326863169122093344398650
-0.570000	0.430000	1.330419189481495623184060
-0.550000	0.430000	1.333088917045846422126942
-0.530000	0.430000	1.335271723051944414706327
-0.510000	0.430000	1.337327057239017458201147
-0.490000	0.430000	1.339487517237253566548816
-0.470000	0.430000	1.341898947330300684299687
-0.450000	0.430000	1.344701985489262563433499
-0.430000	0.430000	1.348046219216769037174686
-0.410000	0.430000	1.352020031474577166363815
-0.390000	0.430000	1.356568490672231952487437
-0.370000	0.430000	1.361466392337563613423868
-0.350000	0.430000	1.366359760567059877800489
-0.330000	0.430000	1.370869042940897175597570
-0.310000	0.430000	1.374728093151960983675508
-0.290000	0.430000	1.377880584643824901647235
-0.270000	0.430000	1.380450492028171494141020
-0.250000	0.430000	1.382595968698834720811419
-0.230000	0.430000	1.384364948733931344193593
-0.210000	0.430000	1.385672979303764318359526
-0.190000	0.430000	1.386402008432974453100428
-0.170000	0.430000	1.386504967373971330957261
-0.150000	0.430000	1.386028722003470159407357
-0.130000	0.430000	1.385099499913301057674175
-0.110000	0.430000	1.383931149707464447473626
-0.090000	0.430000	1.382799656297911461422245
-0.070000	0.430000	1.381926539344280335797066
-0.050000	0.430000	1.381369728457245482644566
-0.030000	0.430000	1.381039230864325340064624
-0.010000	0.430000	1.380813736089903098758214
0.010000	0.430000	1.380813736089903098758214
0.030000	0.430000	1.381039230864325562109229
0.050000	0.430000	1.381369728457245482644566
0.070000	0.430000	1.381926539344280113752461
0.090000	0.430000	1.382799656297911461422245
0.110000	0.430000	1.383931149707464225429021
0.130000	0.430000	1.385099499913301057674175
0.150000	0.430000	1.386028722003469937362752
0.170000	0.430000	1.386504967373971108912656
0.190000	0.430000	1.386402008432974453100428
0.210000	0.430000	1.385672979303764318359526
0.230000	0.430000	1.384364948733931344193593
0.250000	0.430000	1.382595968698834720811419
0.270000	0.430000	1.380450492028171716185625
0.290000	0.430000	1.377880584643825123691840
0.310000	0.430000	1.374728093151960983675508
0.330000	0.430000	1.370869042940897397642175
0.350000	0.430000	1.366359760567059877800489
0.370000	0.430000	1.361466392337563391379263
0.390000	0.430000	1.356568490672232174532041
0.410000	0.430000	1.352020031474577166363815
0.430000	0.430000	1.348046219216769259219291
0.450000	0.430000	1.344701985489262563433499
0.470000	0.430000	1.341898947330300684299687
0.490000	0.430000	1.339487517237253566548816
0.510000	0.430000	1.337327057239017236156542
0.530000	0.430000	1.335271723051944192661722
0.550000	0.430000	1.333088917045846200082337
0.570000	0.430000	1.330419189481495401139455
0.590000	0.430000	1.326863169122093344398650
0.610000	0.430000	1.322141171224822775442931
0.630000	0.430000	1.316177550420274622311467
0.650000	0.430000	1.309055734561696660023244
0.670000	0.430000	1.300943181306801310626042
0.690000	0.430000	1.292075103789502410478462
0.710000	0.430000	1.282752123877721972533550
0.730000	0.430000	1.273306257341918490411103
0.750000	0.430000	1.264047015500314952163308
0.770000	0.430000	1.255163796231880457554553
0.790000	0.430000	1.246599406549992128390159
0.810000	0.430000	1.239339312476627652515049
0.830000	0.430000	1.236866102674158529595161
0.850000	0.430000	1.222403120123120912055015
0.870000	0.430000	1.113552199019780308830718
0.890000	0.430000	0.946996956879275209040259
0.910000	0.430000	0.879180730603520865784617
0.930000	0.430000	0.866301267952032660879524
0.950000	0.430000	0.863737630282155888217233
0.970000	0.430000	0.862948828583351201793050
0.990000	0.430000	0.862635380320543654342202

-0.990000	0.450000	0.865163038923214888775703
-0.970000	0.450000	0.865446459853907668069439
-0.950000	0.450000	0.866057565801622630807799
-0.930000	0.450000	0.867509096545907576469858
-0.910000	0.450000	0.873033933120222260804155
-0.890000	0.450000	0.902927748596507928624533
-0.870000	0.450000	1.023820440032695122667405
-0.850000	0.450000	1.187030692895920669371890
-0.830000	0.450000	1.238112426881795125055419
-0.810000	0.450000	1.241118302269062834142233
-0.790000	0.450000	1.246385362762925330670782
-0.770000	0.450000	1.254546219520375371914156
-0.750000	0.450000	1.263182041309238945459015
-0.730000	0.450000	1.272145136111878960250010
-0.710000	0.450000	1.281280073603114022517957
-0.690000	0.450000	1.290276937510675292486440
-0.670000	0.450000	1.298836820809935455045547
-0.650000	0.450000	1.306722654110182846309840
-0.630000	0.450000	1.313744376449619943869607
-0.610000	0.450000	1.319742658906496668436148
-0.590000	0.450000	1.324614920874256585037188
-0.570000	0.450000	1.328407433627883049709340
-0.550000	0.450000	1.331362719452215293003405
-0.530000	0.450000	1.333815200900140940376559
-0.510000	0.450000	1.336017376916061261127311
-0.490000	0.450000	1.338081971664525360310449
-0.470000	0.450000	1.340087072583274752091143
-0.450000	0.450000	1.342204440509895402300344
-0.430000	0.450000	1.344701985489262563433499
-0.410000	0.450000	1.347818740379344681912244
-0.390000	0.450000	1.351628150692708585367541
-0.370000	0.450000	1.355981760405114311396346
-0.350000	0.450000	1.360548224192982491587145
-0.330000	0.450000	1.364938077687169792895361
-0.310000	0.450000	1.368875161854169464348274
-0.290000	0.450000	1.372307987322819222697490
-0.270000	0.450000	1.375362229139254210963372
-0.250000	0.450000	1.378162603344636805147161
-0.230000	0.450000	1.380681977319376363411152
-0.210000	0.450000	1.382754973931175745960331
-0.190000	0.450000	1.384218388825865897473477
-0.170000	0.450000	1.385016592470777574419571
-0.150000	0.450000	1.385192517636181230855641
-0.130000	0.450000	1.384861775542867157184901
-0.110000	0.450000	1.384238057213596606587203
-0.090000	0.450000	1.383605858987582593044863
-0.070000	0.450000	1.383177214328369375451189
-0.050000	0.450000	1.382980927465324638703237
-0.030000	0.450000	1.382900215491231765696512
-0.010000	0.450000	1.382805149228771179892306
0.010000	0.450000	1.382805149228771401936910
0.030000	0.450000	1.382900215491232431830326
0.050000	0.450000	1.382980927465324638703237
0.070000	0.450000	1.383177214328369375451189
0.090000	0.450000	1.383605858987582371000258
0.110000	0.450000	1.384238057213596384542598
0.130000	0.450000	1.384861775542866713095691
0.150000	0.450000	1.385192517636180786766431
0.170000	0.450000	1.385016592470777574419571
0.190000	0.450000	1.384218388825865897473477
0.210000	0.450000	1.382754973931175745960331
0.230000	0.450000	1.380681977319376363411152
0.250000	0.450000	1.378162603344636805147161
0.270000	0.450000	1.375362229139254210963372
0.290000	0.450000	1.372307987322819444742095
0.310000	0.450000	1.368875161854169686392879
0.330000	0.450000	1.364938077687170014939966
0.350000	0.450000	1.360548224192982713631750
0.370000	0.450000	1.355981760405114311396346
0.390000	0.450000	1.351628150692708807412146
0.410000	0.450000	1.347818740379344681912244
0.430000	0.450000	1.344701985489262563433499
0.450000	0.450000	1.342204440509895624344949
0.470000	0.450000	1.340087072583274974135747
0.490000	0.450000	1.338081971664525360310449
0.510000	0.450000	1.336017376916061483171916
0.530000	0.450000	1.333815200900140718331954
0.550000	0.450000	1.331362719452215515048010
0.570000	0.450000	1.328407433627883049709340
0.590000	0.450000	1.324614920874256362992583
0.610000	0.450000	1.319742658906496668436148
0.630000	0.450000	1.313744376449619499780397
0.650000	0.450000	1.306722654110182624265235
0.670000	0.450000	1.298836820809935677090152
0.690000	0.450000	1.290276937510675070441835
0.710000	0.450000	1.281280073603113578428747
0.730000	0.450000	1.272145136111878516160800
0.750000	0.450000	1.263182041309238723414410
0.770000	0.450000	1.254546219520375371914156
0.790000	0.450000	1.246385362762925108626177
0.810000	0.450000	1.241118302269062834142233
0.830000	0.450000	1.238112426881795347100024
0.850000	0.450000	1.187030692895920669371890
0.870000	0.450000	1.023820440032695344712010
0.890000	0.450000	0.902927748596507928624533
0.910000	0.450000	0.873033933120222371826458
0.930000	0.450000	0.867509096545907798514463
0.950000	0.450000	0.866057565801622630807799
0.970000	0.450000	0.865446459853907668069439
0.990000	0.450000	0.865163038923214888775703

-0.990000	0.470000	0.867851993822854828053437
-0.970000	0.470000	0.868117657023594002652089
-0.950000	0.470000	0.868652051029428218242856
-0.930000	0.470000	0.869655034856422815003896
-0.910000	0.470000	0.872285050194618882812847
-0.890000	0.470000	0.884238981413174696122326
-0.870000	0.470000	0.946175247681599440596756
-0.850000	0.470000	1.110690053331671256486857
-0.830000	0.470000	1.227050848797938575884814
-0.810000	0.470000	1.244184676717778215149224
-0.790000	0.470000	1.246966036644275188649544
-0.770000	0.470000	1.254074637549666082492195
-0.750000	0.470000	1.262399427519328432012458
-0.730000	0.470000	1.270960787042013429015697
-0.710000	0.470000	1.279633384741981627641394
-0.690000	0.470000	1.288162350799531008505028
-0.670000	0.470000	1.296303455568171170142477
-0.650000	0.470000	1.303883292369167890001336
-0.630000	0.470000	1.310755426141993362776361
-0.610000	0.470000	1.316764306950414686880890
-0.590000	0.470000	1.321784844031794747820641
-0.570000	0.470000	1.325833287174037034006346
-0.550000	0.470000	1.329119139326859988514684
-0.530000	0.470000	1.331924732093616947636860
-0.510000	0.470000	1.334413328919476837697289
-0.490000	0.470000	1.336583975614906272255666
-0.470000	0.470000	1.338424587791436026762426
-0.450000	0.470000	1.340087072583274752091143
-0.430000	0.470000	1.341898947330300684299687
-0.410000	0.470000	1.344209889512347766427069
-0.390000	0.470000	1.347214054705249131060896
-0.370000	0.470000	1.350859852847005937448444
-0.350000	0.470000	1.354872029305891123485139
-0.330000	0.470000	1.358884851168424834355619
-0.310000	0.470000	1.362638485490767381591581
-0.290000	0.470000	1.366101752236815070062903
-0.270000	0.470000	1.369406552872344029481155
-0.250000	0.470000	1.372641997120921386610348
-0.230000	0.470000	1.375704423275553978101016
-0.210000	0.470000	1.378353822353776347853227
-0.190000	0.470000	1.380394250411852263837886
-0.170000	0.470000	1.381768042678372054865577
-0.150000	0.470000	1.382507107811063340463420
-0.130000	0.470000	1.382702128440737032732955
-0.110000	0.470000	1.382556551378449238853818
-0.090000	0.470000	1.382359645534229297680895
-0.070000	0.470000	1.382313198310100244015075
-0.050000	0.470000	1.382420220943236577326729
-0.030000	0.470000	1.382543753002693165399251
-0.010000	0.470000	1.382553047536857926402831
0.010000	0.470000	1.382553047536858148447436
0.030000	0.470000	1.382543753002693387443855
0.050000	0.470000	1.382420220943236577326729
0.070000	0.470000	1.382313198310099799925865
0.090000	0.470000	1.382359645534229075636290
0.110000	0.470000	1.382556551378449016809213
0.130000	0.470000	1.382702128440736588643745
0.150000	0.470000	1.382507107811063118418815
0.170000	0.470000	1.381768042678372054865577
0.190000	0.470000	1.380394250411852485882491
0.210000	0.470000	1.378353822353776347853227
0.230000	0.470000	1.375704423275554200145621
0.250000	0.470000	1.372641997120921386610348
0.270000	0.470000	1.369406552872344029481155
0.290000	0.470000	1.366101752236815292107508
0.310000	0.470000	1.362638485490767381591581
0.330000	0.470000	1.358884851168425056400224
0.350000	0.470000	1.354872029305891123485139
0.370000	0.470000	1.350859852847005937448444
0.390000	0.470000	1.347214054705248686971686
0.410000	0.470000	1.344209889512347544382465
0.430000	0.470000	1.341898947330300684299687
0.450000	0.470000	1.340087072583274530046538
0.470000	0.470000	1.338424587791436026762426
0.490000	0.470000	1.336583975614906494300271
0.510000	0.470000	1.334413328919476837697289
0.530000	0.470000	1.331924732093616947636860
0.550000	0.470000	1.329119139326859988514684
0.570000	0.470000	1.325833287174037256050951
0.590000	0.470000	1.321784844031794747820641
0.610000	0.470000	1.316764306950414464836285
0.630000	0.470000	1.310755426141992918687151
0.650000	0.470000	1.303883292369167667956731
0.670000	0.470000	1.296303455568170948097872
0.690000	0.470000	1.288162350799530786460423
0.710000	0.470000	1.279633384741981405596789
0.730000	0.470000	1.270960787042013206971092
0.750000	0.470000	1.262399427519328432012458
0.770000	0.470000	1.254074637549665860447590
0.790000	0.470000	1.246966036644274966604939
0.810000	0.470000	1.244184676717778215149224
0.830000	0.470000	1.227050848797938797929419
0.850000	0.470000	1.110690053331671256486857
0.870000	0.470000	0.946175247681599329574453
0.890000	0.470000	0.884238981413174696122326
0.910000	0.470000	0.872285050194618771790545
0.930000	0.470000	0.869655034856422926026198
0.950000	0.470000	0.868652051029428218242856
0.970000	0.470000	0.868117657023594002652089
0.990000	0.470000	0.867851993822854717031134

-0.990000	0.490000	0.870699647812080312903049
-0.970000	0.490000	0.870954508558443252219661
-0.950000	0.490000	0.871455503216264415478065
-0.930000	0.490000	0.872272584352266733276338
-0.910000	0.490000	0.873810693741605470918898
-0.890000	0.490000	0.878778628539650608075817
-0.870000	0.490000	0.903510840637970380484489
-0.850000	0.490000	1.010802184426100813752214
-0.830000	0.490000	1.181231284741294240703269
-0.810000	0.490000	1.244304643239581675828731
-0.790000	0.490000	1.249117089962298976502098
-0.770000	0.490000	1.254101720361068705855701
-0.750000	0.490000	1.261907090882628645900354
-0.730000	0.490000	1.270019338240529593875294
-0.710000	0.490000	1.278072086733647250156309
-0.690000	0.490000	1.285932123105125945983218
-0.670000	0.490000	1.293465956694752838629370
-0.650000	0.490000	1.300582596725394779468843
-0.630000	0.490000	1.307184581151985991454012
-0.610000	0.490000	1.313120392973583294704554
-0.590000	0.490000	1.318238276562715416417859
-0.570000	0.490000	1.322520117161198882627104
-0.550000	0.490000	1.326141699062965750854914
-0.530000	0.490000	1.329342123544892340092360
-0.510000	0.490000	1.332214286082255672027941
-0.490000	0.490000	1.334662105535527443223032
-0.470000	0.490000	1.336583975614906494300271
-0.450000	0.490000	1.338081971664525360310449
-0.430000	0.490000	1.339487517237253566548816
-0.410000	0.490000	1.341201617163885417838287
-0.390000	0.490000	1.343499802621093586196821
-0.370000	0.490000	1.346417856789678513251829
-0.350000	0.490000	1.349751309079023631198879
-0.330000	0.490000	1.353184721765656739478345
-0.310000	0.490000	1.356502586390238240809936
-0.290000	0.490000	1.359717408843994945755185
-0.270000	0.490000	1.362984597502528316681492
-0.250000	0.490000	1.366371219211692356054755
-0.230000	0.490000	1.369710373779840839603139
-0.210000	0.490000	1.372702389392029820314178
-0.190000	0.490000	1.375132051147547551650518
-0.170000	0.490000	1.376942433062133597232446
-0.150000	0.490000	1.378142607448089362875976
-0.130000	0.490000	1.378780000303965413976925
-0.110000	0.490000	1.379034918120446873146534
-0.090000	0.490000	1.379196634992587489065841
-0.070000	0.490000	1.379457698593489434202297
-0.050000	0.490000	1.379800604948269171501352
-0.030000	0.490000	1.380075664507280475135076
-0.010000	0.490000	1.380159108219131569583737
0.010000	0.490000	1.380159108219131791628342
0.030000	0.490000	1.380075664507280697179681
0.050000	0.490000	1.379800604948268949456747
0.070000	0.490000	1.379457698593489212157692
0.090000	0.490000	1.379196634992587267021236
0.110000	0.490000	1.379034918120446651101929
0.130000	0.490000	1.378780000303965191932321
0.150000	0.490000	1.378142607448089140831371
0.170000	0.490000	1.376942433062133819277051
0.190000	0.490000	1.375132051147547551650518
0.210000	0.490000	1.372702389392029820314178
0.230000	0.490000	1.369710373779840617558534
0.250000	0.490000	1.366371219211692356054755
0.270000	0.490000	1.362984597502528538726096
0.290000	0.490000	1.359717408843994723710580
0.310000	0.490000	1.356502586390238240809936
0.330000	0.490000	1.353184721765656961522950
0.350000	0.490000	1.349751309079023631198879
0.370000	0.490000	1.346417856789678513251829
0.390000	0.490000	1.343499802621093364152216
0.410000	0.490000	1.341201617163885195793682
0.430000	0.490000	1.339487517237253344504211
0.450000	0.490000	1.338081971664525360310449
0.470000	0.490000	1.336583975614906272255666
0.490000	0.490000	1.334662105535527665267637
0.510000	0.490000	1.332214286082255894072546
0.530000	0.490000	1.329342123544892562136965
0.550000	0.490000	1.326141699062965750854914
0.570000	0.490000	1.322520117161198660582500
0.590000	0.490000	1.318238276562715416417859
0.610000	0.490000	1.313120392973583072659949
0.630000	0.490000	1.307184581151985769409407
0.650000	0.490000	1.300582596725394557424238
0.670000	0.490000	1.293465956694752838629370
0.690000	0.490000	1.285932123105125723938613
0.710000	0.490000	1.278072086733647028111704
0.730000	0.490000	1.270019338240529149786084
0.750000	0.490000	1.261907090882628645900354
0.770000	0.490000	1.254101720361068705855701
0.790000	0.490000	1.249117089962299198546702
0.810000	0.490000	1.244304643239581675828731
0.830000	0.490000	1.181231284741294684792479
0.850000	0.490000	1.010802184426101035796819
0.870000	0.490000	0.903510840637970491506792
0.890000	0.490000	0.878778628539650608075817
0.910000	0.490000	0.873810693741605581941201
0.930000	0.490000	0.872272584352266844298640
0.950000	0.490000	0.871455503216264415478065
0.970000	0.490000	0.870954508558443141197358
0.990000	0.490000	0.870699647812080423925352

-0.990000	0.510000	0.873708953182006364812651
-0.970000	0.510000	0.873954624139579694386271
-0.950000	0.510000	0.874437341392343414625543
-0.930000	0.510000	0.875170238143753387305424
-0.910000	0.510000	0.876307653288128873825258
-0.890000	0.510000	0.878751160450483514985365
-0.870000	0.510000	0.888107794538035455467195
-0.850000	0.510000	0.935528349917096657684112
-0.830000	0.510000	1.086767830048675165244276
-0.810000	0.510000	1.224728695339311945744498
-0.790000	0.510000	1.252149489154452677297513
-0.770000	0.510000	1.255233855190730496431684
-0.750000	0.510000	1.261821056025559828484006
-0.730000	0.510000	1.269479759823947562225044
-0.710000	0.510000	1.276867478398706623465841
-0.690000	0.510000	1.283920443936978017518413
-0.670000	0.510000	1.290675715198173589826069
-0.650000	0.510000	1.297157987195642903088810
-0.630000	0.510000	1.303331030947072921577501
-0.610000	0.510000	1.309056818362367868857632
-0.590000	0.510000	1.314162586156343515142453
-0.570000	0.510000	1.318596654573775728280793
-0.550000	0.510000	1.322501894480750062044194
-0.530000	0.510000	1.326082179993967269382438
-0.510000	0.510000	1.329377021534102532029920
-0.490000	0.510000	1.332214286082255894072546
-0.470000	0.510000	1.334413328919476837697289
-0.450000	0.510000	1.336017376916061261127311
-0.430000	0.510000	1.337327057239017236156542
-0.410000	0.510000	1.338740486908314375469331
-0.390000	0.510000	1.340558869434137267973028
-0.370000	0.510000	1.342866813272580728266803
-0.350000	0.510000	1.345517319368429998149850
-0.330000	0.510000	1.348253469351593070157946
-0.310000	0.510000	1.350925540831582116751974
-0.290000	0.510000	1.353617297723110679541492
-0.270000	0.510000	1.356536910347437618895583
-0.250000	0.510000	1.359758054108863412068331
-0.230000	0.510000	1.363076326396772230964416
-0.210000	0.510000	1.366152052421331308806884
-0.190000	0.510000	1.368761821774578057997473
-0.170000	0.510000	1.370848925333659096281735
-0.150000	0.510000	1.372387501787488472970722
-0.130000	0.510000	1.373363665589510507203386
-0.110000	0.510000	1.373920653859388663065033
-0.090000	0.510000	1.374342838102161179492100
-0.070000	0.510000	1.374817095084258866677374
-0.050000	0.510000	1.375312915958611048594662
-0.030000	0.510000	1.375676064963083478076555
-0.010000	0.510000	1.375797756392464821217914
0.010000	0.510000	1.375797756392464821217914
0.030000	0.510000	1.375676064963083478076555
0.050000	0.510000	1.375312915958611048594662
0.070000	0.510000	1.374817095084259088721979
0.090000	0.510000	1.374342838102161179492100
0.110000	0.510000	1.373920653859388663065033
0.130000	0.510000	1.373363665589510729247991
0.150000	0.510000	1.372387501787488695015327
0.170000	0.510000	1.370848925333659318326340
0.190000	0.510000	1.368761821774578057997473
0.210000	0.510000	1.366152052421331530851489
0.230000	0.510000	1.363076326396772453009021
0.250000	0.510000	1.359758054108863634112936
0.270000	0.510000	1.356536910347437840940188
0.290000	0.510000	1.353617297723110679541492
0.310000	0.510000	1.350925540831582338796579
0.330000	0.510000	1.348253469351593292202551
0.350000	0.510000	1.345517319368430220194455
0.370000	0.510000	1.342866813272580950311408
0.390000	0.510000	1.340558869434137490017633
0.410000	0.510000	1.338740486908314375469331
0.430000	0.510000	1.337327057239017236156542
0.450000	0.510000	1.336017376916061261127311
0.470000	0.510000	1.334413328919476837697289
0.490000	0.510000	1.332214286082255894072546
0.510000	0.510000	1.329377021534102754074524
0.530000	0.510000	1.326082179993967269382438
0.550000	0.510000	1.322501894480750062044194
0.570000	0.510000	1.318596654573775728280793
0.590000	0.510000	1.314162586156343515142453
0.610000	0.510000	1.309056818362367646813027
0.630000	0.510000	1.303331030947072699532896
0.650000	0.510000	1.297157987195642903088810
0.670000	0.510000	1.290675715198173589826069
0.690000	0.510000	1.283920443936977795473808
0.710000	0.510000	1.276867478398706623465841
0.730000	0.510000	1.269479759823947562225044
0.750000	0.510000	1.261821056025559828484006
0.770000	0.510000	1.255233855190730496431684
0.790000	0.510000	1.252149489154452677297513
0.810000	0.510000	1.224728695339312167789103
0.830000	0.510000	1.086767830048675831378091
0.850000	0.510000	0.935528349917096768706415
0.870000	0.510000	0.888107794538035344444893
0.890000	0.510000	0.878751160450483626007667
0.910000	0.510000	0.876307653288128651780653
0.930000	0.510000	0.875170238143753498327726
0.950000	0.510000	0.874437341392343414625543
0.970000	0.510000	0.873954624139579916430876
0.990000	0.510000	0.873708953182006364812651

-0.990000	0.530000	0.876872164590934866090777
-0.970000	0.530000	0.877113209892318890226193
-0.950000	0.530000	0.877581255355994960254407
-0.930000	0.530000	0.878271646614112388995466
-0.910000	0.530000	0.879259656881490547775115
-0.890000	0.530000	0.880811692522076472577908
-0.870000	0.530000	0.884731876088614144215683
-0.850000	0.530000	0.901976585249903983765307
-0.830000	0.530000	0.982270788916955628344851
-0.810000	0.530000	1.155485436759192907629767
-0.790000	0.530000	1.247299527433896937367308
-0.770000	0.530000	1.258047958170315672177253
-0.750000	0.530000	1.262382126214008026821034
-0.730000	0.530000	1.269271456091729088910824
-0.710000	0.530000	1.276047912606538048407856
-0.690000	0.530000	1.282288170061879117866965
-0.670000	0.530000	1.288201889242545972180665
-0.650000	0.530000	1.293957339487470159511417
-0.630000	0.530000	1.299589092359089370631864
-0.610000	0.530000	1.304980917099601622766158
-0.590000	0.530000	1.309950761163540811082839
-0.570000	0.530000	1.314421375836488214972064
-0.550000	0.530000	1.318509107462817242506503
-0.530000	0.530000	1.322394420290131433759484
-0.510000	0.530000	1.326082179993967047337833
-0.490000	0.530000	1.329342123544892340092360
-0.470000	0.530000	1.331924732093616947636860
-0.450000	0.530000	1.333815200900140718331954
-0.430000	0.530000	1.335271723051944414706327
-0.410000	0.530000	1.336660418223093449441308
-0.390000	0.530000	1.338263473804938374911444
-0.370000	0.530000	1.340166426572954927465275
-0.350000	0.530000	1.342243396258968601841843
-0.330000	0.530000	1.344278799639543775512607
-0.310000	0.530000	1.346191218486443741397807
-0.290000	0.530000	1.348155132457557359160205
-0.270000	0.530000	1.350462783492496932069571
-0.250000	0.530000	1.353230569743611999555810
-0.230000	0.530000	1.356248699574999605488301
-0.210000	0.530000	1.359157630755528867183557
-0.190000	0.530000	1.361733259847525578933869
-0.170000	0.530000	1.363918578289173622053454
-0.150000	0.530000	1.365647156483730695342160
-0.130000	0.530000	1.366832756525593772778393
-0.110000	0.530000	1.367569034708244757325701
-0.090000	0.530000	1.368128960591239673405539
-0.070000	0.530000	1.368699194676199715203779
-0.050000	0.530000	1.369247213622131420507344
-0.030000	0.530000	1.369623945993666547238377
-0.010000	0.530000	1.369743063089214007987948
0.010000	0.530000	1.369743063089214007987948
0.030000	0.530000	1.369623945993666547238377
0.050000	0.530000	1.369247213622131420507344
0.070000	0.530000	1.368699194676199937248384
0.090000	0.530000	1.368128960591239451360934
0.110000	0.530000	1.367569034708244979370306
0.130000	0.530000	1.366832756525594216867603
0.150000	0.530000	1.365647156483730917386765
0.170000	0.530000	1.363918578289173844098059
0.190000	0.530000	1.361733259847525800978474
0.210000	0.530000	1.359157630755529089228162
0.230000	0.530000	1.356248699574999827532906
0.250000	0.530000	1.353230569743612221600415
0.270000	0.530000	1.350462783492497154114176
0.290000	0.530000	1.348155132457557359160205
0.310000	0.530000	1.346191218486443741397807
0.330000	0.530000	1.344278799639543997557212
0.350000	0.530000	1.342243396258968823886448
0.370000	0.530000	1.340166426572955149509880
0.390000	0.530000	1.338263473804938596956049
0.410000	0.530000	1.336660418223093671485913
0.430000	0.530000	1.335271723051944414706327
0.450000	0.530000	1.333815200900140718331954
0.470000	0.530000	1.331924732093616947636860
0.490000	0.530000	1.329342123544892340092360
0.510000	0.530000	1.326082179993967269382438
0.530000	0.530000	1.322394420290131433759484
0.550000	0.530000	1.318509107462817020461898
0.570000	0.530000	1.314421375836487992927459
0.590000	0.530000	1.309950761163540811082839
0.610000	0.530000	1.304980917099601400721554
0.630000	0.530000	1.299589092359089148587259
0.650000	0.530000	1.293957339487469937466813
0.670000	0.530000	1.288201889242545972180665
0.690000	0.530000	1.282288170061879339911570
0.710000	0.530000	1.276047912606538270452461
0.730000	0.530000	1.269271456091729310955429
0.750000	0.530000	1.262382126214008026821034
0.770000	0.530000	1.258047958170315672177253
0.790000	0.530000	1.247299527433896937367308
0.810000	0.530000	1.155485436759193129674372
0.830000	0.530000	0.982270788916955739367154
0.850000	0.530000	0.901976585249903983765307
0.870000	0.530000	0.884731876088614144215683
0.890000	0.530000	0.880811692522076250533303
0.910000	0.530000	0.879259656881490658797418
0.930000	0.530000	0.878271646614112500017768
0.950000	0.530000	0.877581255355994738209802
0.970000	0.530000	0.877113209892318779203890
0.990000	0.530000	0.876872164590934866090777

-0.990000	0.550000	0.880192309628425983980549
-0.970000	0.550000	0.880429503914944566744794
-0.950000	0.550000	0.880880359998808093457967
-0.930000	0.550000	0.881549248576893762496809
-0.910000	0.550000	0.882471476144702560162614
-0.890000	0.550000	0.883704286376637893063446
-0.870000	0.550000	0.885828484457105269633814
-0.850000	0.550000	0.892269098785083092373327
-0.830000	0.550000	0.922087539107045106590022
-0.810000	0.550000	1.040098877300814850244137
-0.790000	0.550000	1.205768106875178213854838
-0.770000	0.550000	1.259250890484992169149336
-0.750000	0.550000	1.264291964280015445609706
-0.730000	0.550000	1.269347385790518423220874
-0.710000	0.550000	1.275405777928985129321404
-0.690000	0.550000	1.280914463468657338296453
-0.670000	0.550000	1.286025718075145762853140
-0.650000	0.550000	1.291057949555834083454897
-0.630000	0.550000	1.296121701479617138730305
-0.610000	0.550000	1.301122036463709275011524
-0.590000	0.550000	1.305872076221534339168784
-0.570000	0.550000	1.310276101590491570902941
-0.550000	0.550000	1.314431370480410476986322
-0.530000	0.550000	1.318509107462817242506503
-0.510000	0.550000	1.322501894480750062044194
-0.490000	0.550000	1.326141699062965750854914
-0.470000	0.550000	1.329119139326859988514684
-0.450000	0.550000	1.331362719452215293003405
-0.430000	0.550000	1.333088917045846422126942
-0.410000	0.550000	1.334629215811246716327787
-0.390000	0.550000	1.336231770753171232968270
-0.370000	0.550000	1.337952789606752235229692
-0.350000	0.550000	1.339648896264179489534740
-0.330000	0.550000	1.341109240010537106968513
-0.310000	0.550000	1.342296281536415891721958
-0.290000	0.550000	1.343471046444248528928256
-0.270000	0.550000	1.345027053302301656145801
-0.250000	0.550000	1.347154332898504947024776
-0.230000	0.550000	1.349668273655590056137044
-0.210000	0.550000	1.352207204781330274201423
-0.190000	0.550000	1.354551870161711413231842
-0.170000	0.550000	1.356649142036975064229409
-0.150000	0.550000	1.358398516463943606069620
-0.130000	0.550000	1.359642682641249988861887
-0.110000	0.550000	1.360416909318419964591840
-0.090000	0.550000	1.360973370791535463908417
-0.070000	0.550000	1.361504060784642256010102
-0.050000	0.550000	1.361990146676693491656351
-0.030000	0.550000	1.362299762550169601738048
-0.010000	0.550000	1.362374573089626172972544
0.010000	0.550000	1.362374573089626172972544
0.030000	0.550000	1.362299762550169823782653
0.050000	0.550000	1.361990146676693491656351
0.070000	0.550000	1.361504060784642256010102
0.090000	0.550000	1.360973370791535463908417
0.110000	0.550000	1.360416909318420186636445
0.130000	0.550000	1.359642682641250210906492
0.150000	0.550000	1.358398516463943828114225
0.170000	0.550000	1.356649142036975064229409
0.190000	0.550000	1.354551870161711635276447
0.210000	0.550000	1.352207204781330496246028
0.230000	0.550000	1.349668273655590500226253
0.250000	0.550000	1.347154332898505169069381
0.270000	0.550000	1.345027053302301878190406
0.290000	0.550000	1.343471046444248528928256
0.310000	0.550000	1.342296281536415891721958
0.330000	0.550000	1.341109240010537106968513
0.350000	0.550000	1.339648896264179489534740
0.370000	0.550000	1.337952789606752235229692
0.390000	0.550000	1.336231770753171455012875
0.410000	0.550000	1.334629215811247160416997
0.430000	0.550000	1.333088917045846422126942
0.450000	0.550000	1.331362719452215293003405
0.470000	0.550000	1.329119139326859766470079
0.490000	0.550000	1.326141699062965528810309
0.510000	0.550000	1.322501894480750062044194
0.530000	0.550000	1.318509107462817020461898
0.550000	0.550000	1.314431370480410476986322
0.570000	0.550000	1.310276101590491348858336
0.590000	0.550000	1.305872076221534117124179
0.610000	0.550000	1.301122036463709052966919
0.630000	0.550000	1.296121701479617138730305
0.650000	0.550000	1.291057949555834305499502
0.670000	0.550000	1.286025718075145762853140
0.690000	0.550000	1.280914463468657560341057
0.710000	0.550000	1.275405777928984907276799
0.730000	0.550000	1.269347385790518201176269
0.750000	0.550000	1.264291964280015445609706
0.770000	0.550000	1.259250890484992169149336
0.790000	0.550000	1.205768106875178435899443
0.810000	0.550000	1.040098877300815072288742
0.830000	0.550000	0.922087539107045217612324
0.850000	0.550000	0.892269098785083092373327
0.870000	0.550000	0.885828484457105047589209
0.890000	0.550000	0.883704286376637782041144
0.910000	0.550000	0.882471476144702449140311
0.930000	0.550000	0.881549248576893762496809
0.950000	0.550000	0.880880359998807982435665
0.970000	0.550000	0.880429503914944677767096
0.990000	0.550000	0.880192309628426095002851

-0.990000	0.570000	0.883670571145039329685744
-0.970000	0.570000	0.883904877820891998752018
-0.950000	0.570000	0.884340587700595093245681
-0.930000	0.570000	0.884998339279149059954932
-0.910000	0.570000	0.885877727505839929200704
-0.890000	0.570000	0.886990067296862583212658
-0.870000	0.570000	0.888541802208496878101585
-0.850000	0.570000	0.891516515444715884619598
-0.830000	0.570000	0.901755170031607544700591
-0.810000	0.570000	0.949539145065682155255615
-0.790000	0.570000	1.099834533698332839080081
-0.770000	0.570000	1.238051667948868672652907
-0.750000	0.570000	1.267002180073174333330144
-0.730000	0.570000	1.270247494312564784380015
-0.710000	0.570000	1.274807752653140502374640
-0.690000	0.570000	1.279571696200969777024170
-0.670000	0.570000	1.283954435506495350693967
-0.650000	0.570000	1.288302194384050025632860
-0.630000	0.570000	1.292810631029787549195476
-0.610000	0.570000	1.297407053626367323673207
-0.590000	0.570000	1.301894943087872569265073
-0.570000	0.570000	1.306158013241084603350828
-0.550000	0.570000	1.310276101590491570902941
-0.530000	0.570000	1.314421375836487992927459
-0.510000	0.570000	1.318596654573775728280793
-0.490000	0.570000	1.322520117161198882627104
-0.470000	0.570000	1.325833287174037256050951
-0.450000	0.570000	1.328407433627883049709340
-0.430000	0.570000	1.330419189481495845228665
-0.410000	0.570000	1.332175635870522345527434
-0.390000	0.570000	1.333901870583331650266246
-0.370000	0.570000	1.335624606660316571193903
-0.350000	0.570000	1.337164465581412331474098
-0.330000	0.570000	1.338278669850338609137452
-0.310000	0.570000	1.338929120481864742941980
-0.290000	0.570000	1.339429747815098048491222
-0.270000	0.570000	1.340266098020040930194341
-0.250000	0.570000	1.341715572903986908315233
-0.230000	0.570000	1.343640214977401381446498
-0.210000	0.570000	1.345689324174833778613447
-0.190000	0.570000	1.347653427316811480807246
-0.170000	0.570000	1.349494161965104854772335
-0.150000	0.570000	1.351096320075761081369592
-0.130000	0.570000	1.352245585239409075839490
-0.110000	0.570000	1.352915074927865557441464
-0.090000	0.570000	1.353325360212301431417359
-0.070000	0.570000	1.353678266653906225869264
-0.050000	0.570000	1.353988225032264569591689
-0.030000	0.570000	1.354155028610006361589058
-0.010000	0.570000	1.354150046134374063555583
0.010000	0.570000	1.354150046134374063555583
0.030000	0.570000	1.354155028610006139544453
0.050000	0.570000	1.353988225032264347547084
0.070000	0.570000	1.353678266653906225869264
0.090000	0.570000	1.353325360212301431417359
0.110000	0.570000	1.352915074927865779486069
0.130000	0.570000	1.352245585239409297884094
0.150000	0.570000	1.351096320075761303414197
0.170000	0.570000	1.349494161965105076816940
0.190000	0.570000	1.347653427316811702851851
0.210000	0.570000	1.345689324174834000658052
0.230000	0.570000	1.343640214977401825535708
0.250000	0.570000	1.341715572903987352404442
0.270000	0.570000	1.340266098020041152238946
0.290000	0.570000	1.339429747815098270535827
0.310000	0.570000	1.338929120481864742941980
0.330000	0.570000	1.338278669850338387092847
0.350000	0.570000	1.337164465581412331474098
0.370000	0.570000	1.335624606660316349149298
0.390000	0.570000	1.333901870583331428221641
0.410000	0.570000	1.332175635870522345527434
0.430000	0.570000	1.330419189481495845228665
0.450000	0.570000	1.328407433627883271753944
0.470000	0.570000	1.325833287174037034006346
0.490000	0.570000	1.322520117161198660582500
0.510000	0.570000	1.318596654573775728280793
0.530000	0.570000	1.314421375836488214972064
0.550000	0.570000	1.310276101590491348858336
0.570000	0.570000	1.306158013241084381306223
0.590000	0.570000	1.301894943087872569265073
0.610000	0.570000	1.297407053626367323673207
0.630000	0.570000	1.292810631029787327150871
0.650000	0.570000	1.288302194384050025632860
0.670000	0.570000	1.283954435506495572738572
0.690000	0.570000	1.279571696200969999068775
0.710000	0.570000	1.274807752653140724419245
0.730000	0.570000	1.270247494312565006424620
0.750000	0.570000	1.267002180073174111285539
0.770000	0.570000	1.238051667948869116742117
0.790000	0.570000	1.099834533698332617035476
0.810000	0.570000	0.949539145065681933211010
0.830000	0.570000	0.901755170031607322655987
0.850000	0.570000	0.891516515444715884619598
0.870000	0.570000	0.888541802208496656056980
0.890000	0.570000	0.886990067296862250145750
0.910000	0.570000	0.885877727505839818178401
0.930000	0.570000	0.884998339279149281999537
0.950000	0.570000	0.884340587700595093245681
0.970000	0.570000	0.883904877820891998752018
0.990000	0.570000	0.883670571145039329685744

-0.990000	0.590000	0.887310718586874269675491
-0.970000	0.590000	0.887538080814626817449664
-0.950000	0.590000	0.887963739614150204815246
-0.930000	0.590000	0.888609960217012884164944
-0.910000	0.590000	0.889453201449359576180598
-0.890000	0.590000	0.890518027371246190249110
-0.870000	0.590000	0.891882610287541899296571
-0.850000	0.590000	0.893773725027499299500278
-0.830000	0.590000	0.897833529775484584511958
-0.810000	0.590000	0.913600573450649156015402
-0.790000	0.590000	0.983559264894551810165524
-0.770000	0.590000	1.151886482914515230646657
-0.750000	0.590000	1.257440190896765397354784
-0.730000	0.590000	1.272553231692608033398528
-0.710000	0.590000	1.274700176882739732775462
-0.690000	0.590000	1.278205849004164784687987
-0.670000	0.590000	1.281869527659698526633747
-0.650000	0.590000	1.285556787991879446053645
-0.630000	0.590000	1.289499525748815322856444
-0.610000	0.590000	1.293663340790947247072040
-0.590000	0.590000	1.297843678785966847755162
-0.570000	0.590000	1.301894943087872791309678
-0.550000	0.590000	1.305872076221534339168784
-0.530000	0.590000	1.309950761163540811082839
-0.510000	0.590000	1.314162586156343293097848
-0.490000	0.590000	1.318238276562715416417859
-0.470000	0.590000	1.321784844031794747820641
-0.450000	0.590000	1.324614920874256362992583
-0.430000	0.590000	1.326863169122093566443255
-0.410000	0.590000	1.328821752614342432963213
-0.390000	0.590000	1.330712567009518343397190
-0.370000	0.590000	1.332553009751912265201668
-0.350000	0.590000	1.334134708516782064080530
-0.330000	0.590000	1.335164113045520295486313
-0.310000	0.590000	1.335557580762048557332378
-0.290000	0.590000	1.335630596902140920789748
-0.270000	0.590000	1.335927595813168222704803
-0.250000	0.590000	1.336807274674964407523703
-0.230000	0.590000	1.338187368147482514402213
-0.210000	0.590000	1.339734026417579437762129
-0.190000	0.590000	1.341248849509789620171318
-0.170000	0.590000	1.342721004981613175388588
-0.150000	0.590000	1.344047342808351697129865
-0.130000	0.590000	1.344979047803268379368546
-0.110000	0.590000	1.345428438180630958953543
-0.090000	0.590000	1.345575909393891267384902
-0.070000	0.590000	1.345636687941119014055857
-0.050000	0.590000	1.345678477179616638892412
-0.030000	0.590000	1.345647990020684359180336
-0.010000	0.590000	1.345542795739263830512300
0.010000	0.590000	1.345542795739263830512300
0.030000	0.590000	1.345647990020684137135731
0.050000	0.590000	1.345678477179616638892412
0.070000	0.590000	1.345636687941119014055857
0.090000	0.590000	1.345575909393891267384902
0.110000	0.590000	1.345428438180631180998148
0.130000	0.590000	1.344979047803268823457756
0.150000	0.590000	1.344047342808352141219075
0.170000	0.590000	1.342721004981613619477798
0.190000	0.590000	1.341248849509789842215923
0.210000	0.590000	1.339734026417579659806734
0.230000	0.590000	1.338187368147482736446818
0.250000	0.590000	1.336807274674964851612913
0.270000	0.590000	1.335927595813168444749408
0.290000	0.590000	1.335630596902141142834353
0.310000	0.590000	1.335557580762048557332378
0.330000	0.590000	1.335164113045520073441708
0.350000	0.590000	1.334134708516782286125135
0.370000	0.590000	1.332553009751912265201668
0.390000	0.590000	1.330712567009518343397190
0.410000	0.590000	1.328821752614342432963213
0.430000	0.590000	1.326863169122093566443255
0.450000	0.590000	1.324614920874256807081792
0.470000	0.590000	1.321784844031794747820641
0.490000	0.590000	1.318238276562715194373254
0.510000	0.590000	1.314162586156343293097848
0.530000	0.590000	1.309950761163540811082839
0.550000	0.590000	1.305872076221534339168784
0.570000	0.590000	1.301894943087872569265073
0.590000	0.590000	1.297843678785966847755162
0.610000	0.590000	1.293663340790947469116645
0.630000	0.590000	1.289499525748815322856444
0.650000	0.590000	1.285556787991879668098250
0.670000	0.590000	1.281869527659698526633747
0.690000	0.590000	1.278205849004164784687987
0.710000	0.590000	1.274700176882739732775462
0.730000	0.590000	1.272553231692608255443133
0.750000	0.590000	1.257440190896765397354784
0.770000	0.590000	1.151886482914515230646657
0.790000	0.590000	0.983559264894551810165524
0.810000	0.590000	0.913600573450649156015402
0.830000	0.590000	0.897833529775484251445050
0.850000	0.590000	0.893773725027499410522580
0.870000	0.590000	0.891882610287541788274268
0.890000	0.590000	0.890518027371245968204505
0.910000	0.590000	0.889453201449359465158295
0.930000	0.590000	0.888609960217012884164944
0.950000	0.590000	0.887963739614150204815246
0.970000	0.590000	0.887538080814626706427362
0.990000	0.590000	0.887310718586874269675491

-0.990000	0.610000	0.891108377209428481613429
-0.970000	0.610000	0.891327953131766603789288
-0.950000	0.610000	0.891750729573499101299205
-0.930000	0.610000	0.892378375273113699783778
-0.910000	0.610000	0.893193668340387270099257
-0.890000	0.610000	0.894238115530930577357083
-0.870000	0.610000	0.895521232682236489885952
-0.850000	0.610000	0.897053041594632172284207
-0.830000	0.610000	0.899316438337867674057691
-0.810000	0.610000	0.905021773716204069870628
-0.790000	0.610000	0.927987207472558806031770
-0.770000	0.610000	1.020740477239765686690021
-0.750000	0.610000	1.191125129605758559137030
-0.730000	0.610000	1.268451359063864858356396
-0.710000	0.610000	1.276074898984349115238501
-0.690000	0.610000	1.277261983937908240704928
-0.670000	0.610000	1.279857535414431701781268
-0.650000	0.610000	1.282876888045447749675532
-0.630000	0.610000	1.286215702967568486059236
-0.610000	0.610000	1.289874261323644022425583
-0.590000	0.610000	1.293663340790947247072040
-0.570000	0.610000	1.297407053626367323673207
-0.550000	0.610000	1.301122036463709275011524
-0.530000	0.610000	1.304980917099601844810763
-0.510000	0.610000	1.309056818362367646813027
-0.490000	0.610000	1.313120392973583072659949
-0.470000	0.610000	1.316764306950414686880890
-0.450000	0.610000	1.319742658906496890480753
-0.430000	0.610000	1.322141171224822775442931
-0.410000	0.610000	1.324239948273210565332647
-0.390000	0.610000	1.326273621406720337745355
-0.370000	0.610000	1.328273935228238222805430
-0.350000	0.610000	1.330024490228052025386773
-0.330000	0.610000	1.331182160635071776155769
-0.310000	0.610000	1.331587428804380524027806
-0.290000	0.610000	1.331507749417064179198178
-0.270000	0.610000	1.331505555273086116585546
-0.250000	0.610000	1.332005290726738344631030
-0.230000	0.610000	1.332982243067221794774468
-0.210000	0.610000	1.334118097055602136791208
-0.190000	0.610000	1.335217038994910065952126
-0.170000	0.610000	1.336299716309881535636350
-0.150000	0.610000	1.337299615007610853467668
-0.130000	0.610000	1.337958500461185584740065
-0.110000	0.610000	1.338133788291418380111963
-0.090000	0.610000	1.337961686705275488051825
-0.070000	0.610000	1.337672716248663684623921
-0.050000	0.610000	1.337402649739598103906246
-0.030000	0.610000	1.337158293488923899161591
-0.010000	0.610000	1.336954859003917972515296
0.010000	0.610000	1.336954859003918194559901
0.030000	0.610000	1.337158293488923455072381
0.050000	0.610000	1.337402649739598103906246
0.070000	0.610000	1.337672716248663684623921
0.090000	0.610000	1.337961686705275710096430
0.110000	0.610000	1.338133788291418602156568
0.130000	0.610000	1.337958500461185806784670
0.150000	0.610000	1.337299615007611297556878
0.170000	0.610000	1.336299716309881757680955
0.190000	0.610000	1.335217038994910287996731
0.210000	0.610000	1.334118097055602136791208
0.230000	0.610000	1.332982243067222016819073
0.250000	0.610000	1.332005290726738566675635
0.270000	0.610000	1.331505555273086116585546
0.290000	0.610000	1.331507749417064179198178
0.310000	0.610000	1.331587428804380746072411
0.330000	0.610000	1.331182160635071554111164
0.350000	0.610000	1.330024490228052247431378
0.370000	0.610000	1.328273935228238444850035
0.390000	0.610000	1.326273621406720115700750
0.410000	0.610000	1.324239948273210565332647
0.430000	0.610000	1.322141171224822775442931
0.450000	0.610000	1.319742658906496890480753
0.470000	0.610000	1.316764306950414686880890
0.490000	0.610000	1.313120392973583072659949
0.510000	0.610000	1.309056818362367646813027
0.530000	0.610000	1.304980917099601622766158
0.550000	0.610000	1.301122036463709052966919
0.570000	0.610000	1.297407053626367323673207
0.590000	0.610000	1.293663340790947469116645
0.610000	0.610000	1.289874261323644466514793
0.630000	0.610000	1.286215702967568486059236
0.650000	0.610000	1.282876888045447749675532
0.670000	0.610000	1.279857535414431923825873
0.690000	0.610000	1.277261983937908240704928
0.710000	0.610000	1.276074898984349115238501
0.730000	0.610000	1.268451359063864858356396
0.750000	0.610000	1.191125129605759003226240
0.770000	0.610000	1.020740477239765908734626
0.790000	0.610000	0.927987207472558695009468
0.810000	0.610000	0.905021773716204069870628
0.830000	0.610000	0.899316438337867452013086
0.850000	0.610000	0.897053041594632394328812
0.870000	0.610000	0.895521232682236378863649
0.890000	0.610000	0.894238115530930466334780
0.910000	0.610000	0.893193668340387159076954
0.930000	0.610000	0.892378375273113366716871
0.950000	0.610000	0.891750729573499101299205
0.970000	0.610000	0.891327953131766492766985
0.990000	0.610000	0.891108377209428481613429

-0.990000	0.630000	0.895062358129310897680853
-0.970000	0.630000	0.895275557281493106209780
-0.950000	0.630000	0.895695314938140252358778
-0.930000	0.630000	0.896299520299527641142845
-0.910000	0.630000	0.897098887591779137196113
-0.890000	0.630000	0.898128091393150085330888
-0.870000	0.630000	0.899348501756731200096340
-0.850000	0.630000	0.900743900762642657475965
-0.830000	0.630000	0.902526651442489780130529
-0.810000	0.630000	0.905448389744309078963624
-0.790000	0.630000	0.913073848345785865632251
-0.770000	0.630000	0.943579441112964545368413
-0.750000	0.630000	1.055226534849780462010926
-0.730000	0.630000	1.216964916566912080497787
-0.710000	0.630000	1.274137172884225233104871
-0.690000	0.630000	1.277832953896486767320084
-0.670000	0.630000	1.278364766992883927443359
-0.650000	0.630000	1.280445961158438894500478
-0.630000	0.630000	1.283143645534463583857132
-0.610000	0.630000	1.286215702967568486059236
-0.590000	0.630000	1.289499525748815322856444
-0.570000	0.630000	1.292810631029787549195476
-0.550000	0.630000	1.296121701479616916685700
-0.530000	0.630000	1.299589092359089370631864
-0.510000	0.630000	1.303331030947072699532896
-0.490000	0.630000	1.307184581151985769409407
-0.470000	0.630000	1.310755426141992918687151
-0.450000	0.630000	1.313744376449619721825002
-0.430000	0.630000	1.316177550420274400266862
-0.410000	0.630000	1.318317684614565443723677
-0.390000	0.630000	1.320420610030279773283723
-0.370000	0.630000	1.322551663687107970091006
-0.350000	0.630000	1.324509959849777596119225
-0.330000	0.630000	1.325915959136507282778439
-0.310000	0.630000	1.326519526370591339770044
-0.290000	0.630000	1.326501108485393487512738
-0.270000	0.630000	1.326404923170318106429022
-0.250000	0.630000	1.326709134239709042546451
-0.230000	0.630000	1.327452972998768965240401
-0.210000	0.630000	1.328332650102733492047946
-0.190000	0.630000	1.329136077789482284217115
-0.170000	0.630000	1.329902313233789490354297
-0.150000	0.630000	1.330615443928777175131017
-0.130000	0.630000	1.331031929881267172888215
-0.110000	0.630000	1.330964499353262775471762
-0.090000	0.630000	1.330503484804408387276453
-0.070000	0.630000	1.329891679396399961632369
-0.050000	0.630000	1.329335198965311937158162
-0.030000	0.630000	1.328907481382986865980911
-0.010000	0.630000	1.328631414268478971862919
0.010000	0.630000	1.328631414268478971862919
0.030000	0.630000	1.328907481382986643936306
0.050000	0.630000	1.329335198965312159202767
0.070000	0.630000	1.329891679396400183676974
0.090000	0.630000	1.330503484804408609321058
0.110000	0.630000	1.330964499353262553427157
0.130000	0.630000	1.331031929881267172888215
0.150000	0.630000	1.330615443928777619220227
0.170000	0.630000	1.329902313233789712398902
0.190000	0.630000	1.329136077789482506261720
0.210000	0.630000	1.328332650102733714092551
0.230000	0.630000	1.327452972998769187285006
0.250000	0.630000	1.326709134239709264591056
0.270000	0.630000	1.326404923170318106429022
0.290000	0.630000	1.326501108485393709557343
0.310000	0.630000	1.326519526370591561814649
0.330000	0.630000	1.325915959136507282778439
0.350000	0.630000	1.324509959849777818163830
0.370000	0.630000	1.322551663687107970091006
0.390000	0.630000	1.320420610030279551239119
0.410000	0.630000	1.318317684614565221679072
0.430000	0.630000	1.316177550420274400266862
0.450000	0.630000	1.313744376449619499780397
0.470000	0.630000	1.310755426141992918687151
0.490000	0.630000	1.307184581151985769409407
0.510000	0.630000	1.303331030947072699532896
0.530000	0.630000	1.299589092359089370631864
0.550000	0.630000	1.296121701479616916685700
0.570000	0.630000	1.292810631029787549195476
0.590000	0.630000	1.289499525748815544901049
0.610000	0.630000	1.286215702967568708103840
0.630000	0.630000	1.283143645534463805901737
0.650000	0.630000	1.280445961158438894500478
0.670000	0.630000	1.278364766992883927443359
0.690000	0.630000	1.277832953896486989364689
0.710000	0.630000	1.274137172884225455149476
0.730000	0.630000	1.216964916566912524586996
0.750000	0.630000	1.055226534849780906100136
0.770000	0.630000	0.943579441112964434346111
0.790000	0.630000	0.913073848345785643587647
0.810000	0.630000	0.905448389744309189985927
0.830000	0.630000	0.902526651442489669108227
0.850000	0.630000	0.900743900762642768498267
0.870000	0.630000	0.899348501756731200096340
0.890000	0.630000	0.898128091393150196353190
0.910000	0.630000	0.897098887591778915151508
0.930000	0.630000	0.896299520299527641142845
0.950000	0.630000	0.895695314938140363381081
0.970000	0.630000	0.895275557281493106209780
0.990000	0.630000	0.895062358129310897680853

-0.990000	0.650000	0.899171361755709552809890
-0.970000	0.650000	0.899383912252800343800629
-0.950000	0.650000	0.899793363295860681994043
-0.930000	0.650000	0.900377472833510328342754
-0.910000	0.650000	0.901170145694015323201143
-0.890000	0.650000	0.902173938683400122862110
-0.870000	0.650000	0.903332858969210561461693
-0.850000	0.650000	0.904680271109276401553245
-0.830000	0.650000	0.906364737031981171355710
-0.810000	0.650000	0.908545784651106136387000
-0.790000	0.650000	0.911881843565138683338489
-0.770000	0.650000	0.920825051505573810572969
-0.750000	0.650000	0.957745827631085955289336
-0.730000	0.650000	1.081863164245499664417594
-0.710000	0.650000	1.231682056439920236456942
-0.690000	0.650000	1.276597914809814104941665
-0.670000	0.650000	1.278461526520826119224239
-0.650000	0.650000	1.278643113335643066719172
-0.630000	0.650000	1.280445961158438672455873
-0.610000	0.650000	1.282876888045447527630927
-0.590000	0.650000	1.285556787991879446053645
-0.570000	0.650000	1.288302194384050025632860
-0.550000	0.650000	1.291057949555834083454897
-0.530000	0.650000	1.293957339487470159511417
-0.510000	0.650000	1.297157987195642903088810
-0.490000	0.650000	1.300582596725394779468843
-0.470000	0.650000	1.303883292369168112045941
-0.450000	0.650000	1.306722654110182846309840
-0.430000	0.650000	1.309055734561696437978640
-0.410000	0.650000	1.311113476620448192733193
-0.390000	0.650000	1.313172753760760702590460
-0.370000	0.650000	1.315346478508531369300272
-0.350000	0.650000	1.317472798444898174352602
-0.330000	0.650000	1.319156918879332396343784
-0.310000	0.650000	1.320055313204053115683223
-0.290000	0.650000	1.320229501261342308637836
-0.270000	0.650000	1.320170563876086777810315
-0.250000	0.650000	1.320401570758801268468119
-0.230000	0.650000	1.321042815799757130790226
-0.210000	0.650000	1.321816409199294328757901
-0.190000	0.650000	1.322475387417476166973529
-0.170000	0.650000	1.323049848304756581640618
-0.150000	0.650000	1.323575742481998496202777
-0.130000	0.650000	1.323847936202771302660608
-0.110000	0.650000	1.323649505660243530513753
-0.090000	0.650000	1.323021556190803638131115
-0.070000	0.650000	1.322204889883670020367390
-0.050000	0.650000	1.321458655872398635366949
-0.030000	0.650000	1.320919161414223053085948
-0.010000	0.650000	1.320611645502359321469044
0.010000	0.650000	1.320611645502359321469044
0.030000	0.650000	1.320919161414222831041343
0.050000	0.650000	1.321458655872398635366949
0.070000	0.650000	1.322204889883670020367390
0.090000	0.650000	1.323021556190803860175720
0.110000	0.650000	1.323649505660243530513753
0.130000	0.650000	1.323847936202771524705213
0.150000	0.650000	1.323575742481998718247382
0.170000	0.650000	1.323049848304756803685223
0.190000	0.650000	1.322475387417476389018134
0.210000	0.650000	1.321816409199294550802506
0.230000	0.650000	1.321042815799757130790226
0.250000	0.650000	1.320401570758801268468119
0.270000	0.650000	1.320170563876086999854920
0.290000	0.650000	1.320229501261342530682441
0.310000	0.650000	1.320055313204053559772433
0.330000	0.650000	1.319156918879332618388389
0.350000	0.650000	1.317472798444898174352602
0.370000	0.650000	1.315346478508531591344877
0.390000	0.650000	1.313172753760760924635065
0.410000	0.650000	1.311113476620448414777798
0.430000	0.650000	1.309055734561696660023244
0.450000	0.650000	1.306722654110182846309840
0.470000	0.650000	1.303883292369167890001336
0.490000	0.650000	1.300582596725394779468843
0.510000	0.650000	1.297157987195642903088810
0.530000	0.650000	1.293957339487470159511417
0.550000	0.650000	1.291057949555834083454897
0.570000	0.650000	1.288302194384050025632860
0.590000	0.650000	1.285556787991879446053645
0.610000	0.650000	1.282876888045447749675532
0.630000	0.650000	1.280445961158438672455873
0.650000	0.650000	1.278643113335643066719172
0.670000	0.650000	1.278461526520826341268844
0.690000	0.650000	1.276597914809814326986270
0.710000	0.650000	1.231682056439920680546152
0.730000	0.650000	1.081863164245499886462198
0.750000	0.650000	0.957745827631086066311639
0.770000	0.650000	0.920825051505573699550666
0.790000	0.650000	0.911881843565138572316187
0.810000	0.650000	0.908545784651106247409302
0.830000	0.650000	0.906364737031981282378013
0.850000	0.650000	0.904680271109276512575548
0.870000	0.650000	0.903332858969210561461693
0.890000	0.650000	0.902173938683400344906715
0.910000	0.650000	0.901170145694015101156538
0.930000	0.650000	0.900377472833510439365057
0.950000	0.650000	0.899793363295860681994043
0.970000	0.650000	0.899383912252800454822932
0.990000	0.650000	0.899171361755709552809890

-0.990000	0.670000	0.903434791395576475281359
-0.970000	0.670000	0.903648888203646638572764
-0.950000	0.670000	0.904041675021726720551385
-0.930000	0.670000	0.904617171015819399038094
-0.910000	0.670000	0.905403062947827463879946
-0.890000	0.670000	0.906365215392138323657889
-0.870000	0.670000	0.907476710317264179117558
-0.850000	0.670000	0.908829698666934193695965
-0.830000	0.670000	0.910511496354398208730174
-0.810000	0.670000	0.912430957804707842839775
-0.790000	0.670000	0.914461669659370590679259
-0.770000	0.670000	0.917375015937617610539689
-0.750000	0.670000	0.926768513773526425580940
-0.730000	0.670000	0.968123221552811719092801
-0.710000	0.670000	1.098126137746149089124970
-0.690000	0.670000	1.238129085060702072595973
-0.670000	0.670000	1.277262309501449699666864
-0.650000	0.670000	1.278461526520826119224239
-0.630000	0.670000	1.278364766992883705398754
-0.610000	0.670000	1.279857535414431479736663
-0.590000	0.670000	1.281869527659698526633747
-0.570000	0.670000	1.283954435506495572738572
-0.550000	0.670000	1.286025718075145762853140
-0.530000	0.670000	1.288201889242545972180665
-0.510000	0.670000	1.290675715198173589826069
-0.490000	0.670000	1.293465956694753060673975
-0.470000	0.670000	1.296303455568171170142477
-0.450000	0.670000	1.298836820809935677090152
-0.430000	0.670000	1.300943181306801310626042
-0.410000	0.670000	1.302799802773492165997027
-0.390000	0.670000	1.304693495045721185476850
-0.370000	0.670000	1.306791564632711732940606
-0.350000	0.670000	1.308993911502998930274089
-0.330000	0.670000	1.310920305713728639673832
-0.310000	0.670000	1.312145495558670438285276
-0.290000	0.670000	1.312586709269790263832078
-0.270000	0.670000	1.312639789578771365441412
-0.250000	0.670000	1.312854016444532589957817
-0.230000	0.670000	1.313450841958380133078776
-0.210000	0.670000	1.314207765968306018677936
-0.190000	0.670000	1.314839791233726851160668
-0.170000	0.670000	1.315337825381186931394950
-0.150000	0.670000	1.315780702322826956063295
-0.130000	0.670000	1.316026244745659656842918
-0.110000	0.670000	1.315849734847759799905020
-0.090000	0.670000	1.315236711281734693912426
-0.070000	0.670000	1.314397080164020126247237
-0.050000	0.670000	1.313605441045605948247044
-0.030000	0.670000	1.313044763304315187824045
-0.010000	0.670000	1.312746944430488449384598
0.010000	0.670000	1.312746944430488449384598
0.030000	0.670000	1.313044763304314965779440
0.050000	0.670000	1.313605441045605948247044
0.070000	0.670000	1.314397080164020348291842
0.090000	0.670000	1.315236711281734693912426
0.110000	0.670000	1.315849734847760021949625
0.130000	0.670000	1.316026244745659656842918
0.150000	0.670000	1.315780702322826956063295
0.170000	0.670000	1.315337825381187153439555
0.190000	0.670000	1.314839791233727073205273
0.210000	0.670000	1.314207765968306240722541
0.230000	0.670000	1.313450841958380133078776
0.250000	0.670000	1.312854016444532812002421
0.270000	0.670000	1.312639789578771587486017
0.290000	0.670000	1.312586709269790485876683
0.310000	0.670000	1.312145495558670660329881
0.330000	0.670000	1.310920305713728861718437
0.350000	0.670000	1.308993911502999152318694
0.370000	0.670000	1.306791564632711954985211
0.390000	0.670000	1.304693495045721407521455
0.410000	0.670000	1.302799802773492165997027
0.430000	0.670000	1.300943181306801532670647
0.450000	0.670000	1.298836820809935677090152
0.470000	0.670000	1.296303455568171170142477
0.490000	0.670000	1.293465956694753060673975
0.510000	0.670000	1.290675715198173589826069
0.530000	0.670000	1.288201889242545972180665
0.550000	0.670000	1.286025718075145762853140
0.570000	0.670000	1.283954435506495572738572
0.590000	0.670000	1.281869527659698526633747
0.610000	0.670000	1.279857535414431701781268
0.630000	0.670000	1.278364766992883927443359
0.650000	0.670000	1.278461526520826341268844
0.670000	0.670000	1.277262309501449477622259
0.690000	0.670000	1.238129085060702294640578
0.710000	0.670000	1.098126137746149533214179
0.730000	0.670000	0.968123221552811719092801
0.750000	0.670000	0.926768513773526647625545
0.770000	0.670000	0.917375015937617721561992
0.790000	0.670000	0.914461669659370479656957
0.810000	0.670000	0.912430957804707842839775
0.830000	0.670000	0.910511496354398208730174
0.850000	0.670000	0.908829698666934193695965
0.870000	0.670000	0.907476710317264290139860
0.890000	0.670000	0.906365215392138434680191
0.910000	0.670000	0.905403062947827574902249
0.930000	0.670000	0.904617171015819288015791
0.950000	0.670000	0.904041675021726498506780
0.970000	0.670000	0.903648888203646749595066
0.990000	0.670000	0.903434791395576586303662

-0.990000	0.690000	0.907855785093122702456014
-0.970000	0.690000	0.908065591702278740449117
-0.950000	0.690000	0.908444399142665726110124
-0.930000	0.690000	0.909019245600667824547259
-0.910000	0.690000	0.909786126441896936256626
-0.890000	0.690000	0.910698634327083422768112
-0.870000	0.690000	0.911795383788181812434459
-0.850000	0.690000	0.913185280065205384758542
-0.830000	0.690000	0.914849832457531597640354
-0.810000	0.690000	0.916541286240177277555574
-0.790000	0.690000	0.917933761423094130016409
-0.770000	0.690000	0.918989586322761953240956
-0.750000	0.690000	0.920923621436234740578186
-0.730000	0.690000	0.930223107673331495170999
-0.710000	0.690000	0.973491434651383547027592
-0.690000	0.690000	1.103523847663876233937685
-0.670000	0.690000	1.238129085060702072595973
-0.650000	0.690000	1.276597914809814326986270
-0.630000	0.690000	1.277832953896486545275479
-0.610000	0.690000	1.277261983937908018660323
-0.590000	0.690000	1.278205849004164784687987
-0.570000	0.690000	1.279571696200969999068775
-0.550000	0.690000	1.280914463468657560341057
-0.530000	0.690000	1.282288170061879117866965
-0.510000	0.690000	1.283920443936977795473808
-0.490000	0.690000	1.285932123105125723938613
-0.470000	0.690000	1.288162350799531008505028
-0.450000	0.690000	1.290276937510675292486440
-0.430000	0.690000	1.292075103789502632523067
-0.410000	0.690000	1.293653913778334274553572
-0.390000	0.690000	1.295287684666710292802350
-0.370000	0.690000	1.297195126309429458189015
-0.350000	0.690000	1.299356063850380049728983
-0.330000	0.690000	1.301441114991126690725309
-0.310000	0.690000	1.302974200715199204481110
-0.290000	0.690000	1.303718875451546743704512
-0.270000	0.690000	1.303928920756235898537057
-0.250000	0.690000	1.304141192329799636695498
-0.230000	0.690000	1.304686254734616746020492
-0.210000	0.690000	1.305438993224436572404557
-0.190000	0.690000	1.306097823672694557828322
-0.170000	0.690000	1.306592349822488730026748
-0.150000	0.690000	1.307024535393890740664347
-0.130000	0.690000	1.307334845238827369939827
-0.110000	0.690000	1.307319654472243630749517
-0.090000	0.690000	1.306905403396260600956680
-0.070000	0.690000	1.306234590803732498187628
-0.050000	0.690000	1.305548403630787390738988
-0.030000	0.690000	1.305049456305160227032047
-0.010000	0.690000	1.304788954982998294696017
0.010000	0.690000	1.304788954982998072651412
0.030000	0.690000	1.305049456305160227032047
0.050000	0.690000	1.305548403630787168694383
0.070000	0.690000	1.306234590803732498187628
0.090000	0.690000	1.306905403396260600956680
0.110000	0.690000	1.307319654472243630749517
0.130000	0.690000	1.307334845238827369939827
0.150000	0.690000	1.307024535393890740664347
0.170000	0.690000	1.306592349822488730026748
0.190000	0.690000	1.306097823672694779872927
0.210000	0.690000	1.305438993224436794449161
0.230000	0.690000	1.304686254734616746020492
0.250000	0.690000	1.304141192329799636695498
0.270000	0.690000	1.303928920756235898537057
0.290000	0.690000	1.303718875451546965749117
0.310000	0.690000	1.302974200715199426525714
0.330000	0.690000	1.301441114991127134814519
0.350000	0.690000	1.299356063850380271773588
0.370000	0.690000	1.297195126309429458189015
0.390000	0.690000	1.295287684666710514846955
0.410000	0.690000	1.293653913778334496598177
0.430000	0.690000	1.292075103789502632523067
0.450000	0.690000	1.290276937510675514531044
0.470000	0.690000	1.288162350799531008505028
0.490000	0.690000	1.285932123105125945983218
0.510000	0.690000	1.283920443936978017518413
0.530000	0.690000	1.282288170061879117866965
0.550000	0.690000	1.280914463468657560341057
0.570000	0.690000	1.279571696200969999068775
0.590000	0.690000	1.278205849004164784687987
0.610000	0.690000	1.277261983937908240704928
0.630000	0.690000	1.277832953896486989364689
0.650000	0.690000	1.276597914809814549030875
0.670000	0.690000	1.238129085060702294640578
0.690000	0.690000	1.103523847663876678026895
0.710000	0.690000	0.973491434651383658049895
0.730000	0.690000	0.930223107673331495170999
0.750000	0.690000	0.920923621436234740578186
0.770000	0.690000	0.918989586322761953240956
0.790000	0.690000	0.917933761423094241038712
0.810000	0.690000	0.916541286240177388577877
0.830000	0.690000	0.914849832457531486618052
0.850000	0.690000	0.913185280065205384758542
0.870000	0.690000	0.911795383788181701412157
0.890000	0.690000	0.910698634327083200723507
0.910000	0.690000	0.909786126441896825234323
0.930000	0.690000	0.909019245600667824547259
0.950000	0.690000	0.908444399142665504065519
0.970000	0.690000	0.908065591702278518404512
0.990000	0.690000	0.907855785093122591433712

-0.990000	0.710000	0.912430883720781960022350
-0.970000	0.710000	0.912630575911917873987989
-0.950000	0.710000	0.913009003156013743129904
-0.930000	0.710000	0.913580132175786152615160
-0.910000	0.710000	0.914309845861172032499553
-0.890000	0.710000	0.915187032070120976001704
-0.870000	0.710000	0.916308629633824200944048
-0.850000	0.710000	0.917731227284913519959275
-0.830000	0.710000	0.919299282466486622489299
-0.810000	0.710000	0.920669666424943522464730
-0.790000	0.710000	0.921507018256017551571802
-0.770000	0.710000	0.921685139907062467301557
-0.750000	0.710000	0.921504963598777204758505
-0.730000	0.710000	0.922501490434707083210242
-0.710000	0.710000	0.931316733153828457680845
-0.690000	0.710000	0.973491434651383658049895
-0.670000	0.710000	1.098126137746149311169575
-0.650000	0.710000	1.231682056439920236456942
-0.630000	0.710000	1.274137172884225233104871
-0.610000	0.710000	1.276074898984348893193896
-0.590000	0.710000	1.274700176882739732775462
-0.570000	0.710000	1.274807752653140724419245
-0.550000	0.710000	1.275405777928984907276799
-0.530000	0.710000	1.276047912606538048407856
-0.510000	0.710000	1.276867478398706623465841
-0.490000	0.710000	1.278072086733647250156309
-0.470000	0.710000	1.279633384741981627641394
-0.450000	0.710000	1.281280073603114022517957
-0.430000	0.710000	1.282752123877722416622760
-0.410000	0.710000	1.284041151345173048525794
-0.390000	0.710000	1.285371616510557979395912
-0.370000	0.710000	1.286996368144311064796170
-0.350000	0.710000	1.288985880596351885074569
-0.330000	0.710000	1.291100576216137163498843
-0.310000	0.710000	1.292864239340910881281843
-0.290000	0.710000	1.293904720467420332852271
-0.270000	0.710000	1.294295674153505215642213
-0.250000	0.710000	1.294504433087725114859268
-0.230000	0.710000	1.294953965416795638176950
-0.210000	0.710000	1.295657334095383417249536
-0.190000	0.710000	1.296342403879170213087946
-0.170000	0.710000	1.296871779217666720285251
-0.150000	0.710000	1.297337005182042757311933
-0.130000	0.710000	1.297761373932500239547494
-0.110000	0.710000	1.297991946976283728076851
-0.090000	0.710000	1.297905507393295909679409
-0.070000	0.710000	1.297550207643876074570244
-0.050000	0.710000	1.297090512327983891083250
-0.030000	0.710000	1.296715977902343386318762
-0.010000	0.710000	1.296507603675586484115456
0.010000	0.710000	1.296507603675586262070851
0.030000	0.710000	1.296715977902343164274157
0.050000	0.710000	1.297090512327983669038645
0.070000	0.710000	1.297550207643875852525639
0.090000	0.710000	1.297905507393295909679409
0.110000	0.710000	1.297991946976283728076851
0.130000	0.710000	1.297761373932500017502889
0.150000	0.710000	1.297337005182042535267328
0.170000	0.710000	1.296871779217666720285251
0.190000	0.710000	1.296342403879170213087946
0.210000	0.710000	1.295657334095383861338746
0.230000	0.710000	1.294953965416795638176950
0.250000	0.710000	1.294504433087724670770058
0.270000	0.710000	1.294295674153505437686817
0.290000	0.710000	1.293904720467420110807666
0.310000	0.710000	1.292864239340910881281843
0.330000	0.710000	1.291100576216137385543448
0.350000	0.710000	1.288985880596352107119174
0.370000	0.710000	1.286996368144311064796170
0.390000	0.710000	1.285371616510558201440517
0.410000	0.710000	1.284041151345173048525794
0.430000	0.710000	1.282752123877722416622760
0.450000	0.710000	1.281280073603114022517957
0.470000	0.710000	1.279633384741981627641394
0.490000	0.710000	1.278072086733647472200914
0.510000	0.710000	1.276867478398706623465841
0.530000	0.710000	1.276047912606538048407856
0.550000	0.710000	1.275405777928985129321404
0.570000	0.710000	1.274807752653140502374640
0.590000	0.710000	1.274700176882739732775462
0.610000	0.710000	1.276074898984349115238501
0.630000	0.710000	1.274137172884225455149476
0.650000	0.710000	1.231682056439920458501547
0.670000	0.710000	1.098126137746149533214179
0.690000	0.710000	0.973491434651383658049895
0.710000	0.710000	0.931316733153828346658543
0.730000	0.710000	0.922501490434707194232544
0.750000	0.710000	0.921504963598777093736203
0.770000	0.710000	0.921685139907062467301557
0.790000	0.710000	0.921507018256017440549499
0.810000	0.710000	0.920669666424943522464730
0.830000	0.710000	0.919299282466486622489299
0.850000	0.710000	0.917731227284913519959275
0.870000	0.710000	0.916308629633823978899443
0.890000	0.710000	0.915187032070120864979401
0.910000	0.710000	0.914309845861171921477251
0.930000	0.710000	0.913580132175786152615160
0.950000	0.710000	0.913009003156013854152206
0.970000	0.710000	0.912630575911917762965686
0.990000	0.710000	0.912430883720782293089258

-0.990000	0.730000	0.917157587609605862155604
-0.970000	0.730000	0.917349020486481814273816
-0.950000	0.730000	0.917732382719217087974073
-0.930000	0.730000	0.918284523581250455848135
-0.910000	0.730000	0.918972337420490781312310
-0.890000	0.730000	0.919851646602141803654717
-0.870000	0.730000	0.921020577172507848295879
-0.850000	0.730000	0.922420779352545960882992
-0.830000	0.730000	0.923768282378309768532176
-0.810000	0.730000	0.924694954266099822248748
-0.790000	0.730000	0.924940072082288122778948
-0.770000	0.730000	0.924455305898043810941545
-0.750000	0.730000	0.923407058361976673666049
-0.730000	0.730000	0.922256724395914884162551
-0.710000	0.730000	0.922501490434707083210242
-0.690000	0.730000	0.930223107673331384148696
-0.670000	0.730000	0.968123221552811608070499
-0.650000	0.730000	1.081863164245499442372989
-0.630000	0.730000	1.216964916566912302542391
-0.610000	0.730000	1.268451359063864858356396
-0.590000	0.730000	1.272553231692608255443133
-0.570000	0.730000	1.270247494312565006424620
-0.550000	0.730000	1.269347385790518201176269
-0.530000	0.730000	1.269271456091729088910824
-0.510000	0.730000	1.269479759823947562225044
-0.490000	0.730000	1.270019338240529371830689
-0.470000	0.730000	1.270960787042013206971092
-0.450000	0.730000	1.272145136111878960250010
-0.430000	0.730000	1.273306257341918712455708
-0.410000	0.730000	1.274332086610940883986132
-0.390000	0.730000	1.275358821600706793475410
-0.370000	0.730000	1.276638460939617081280062
-0.350000	0.730000	1.278325837342269455376709
-0.330000	0.730000	1.280302515021592091315483
-0.310000	0.730000	1.282155484095278907830107
-0.290000	0.730000	1.283428662931451302853247
-0.270000	0.730000	1.284004335227517223927407
-0.250000	0.730000	1.284216015570869284800892
-0.230000	0.730000	1.284529855392557484705662
-0.210000	0.730000	1.285116544692533446792027
-0.190000	0.730000	1.285793942609699147539004
-0.170000	0.730000	1.286377421857207714595006
-0.150000	0.730000	1.286907957127509272154953
-0.130000	0.730000	1.287461161057855685285745
-0.110000	0.730000	1.287952391207454416743872
-0.090000	0.730000	1.288236347542024873291666
-0.070000	0.730000	1.288266973696922335079762
-0.050000	0.730000	1.288110115146374523575901
-0.030000	0.730000	1.287909979925092152086563
-0.010000	0.730000	1.287770699481370906269717
0.010000	0.730000	1.287770699481370462180507
0.030000	0.730000	1.287909979925092374131168
0.050000	0.730000	1.288110115146374523575901
0.070000	0.730000	1.288266973696922335079762
0.090000	0.730000	1.288236347542024873291666
0.110000	0.730000	1.287952391207454194699267
0.130000	0.730000	1.287461161057855463241140
0.150000	0.730000	1.286907957127509050110348
0.170000	0.730000	1.286377421857207492550401
0.190000	0.730000	1.285793942609699369583609
0.210000	0.730000	1.285116544692533668836631
0.230000	0.730000	1.284529855392557706750267
0.250000	0.730000	1.284216015570869062756287
0.270000	0.730000	1.284004335227517223927407
0.290000	0.730000	1.283428662931451524897852
0.310000	0.730000	1.282155484095278907830107
0.330000	0.730000	1.280302515021592313360088
0.350000	0.730000	1.278325837342269677421314
0.370000	0.730000	1.276638460939617081280062
0.390000	0.730000	1.275358821600706793475410
0.410000	0.730000	1.274332086610941106030737
0.430000	0.730000	1.273306257341918712455708
0.450000	0.730000	1.272145136111878738205405
0.470000	0.730000	1.270960787042013206971092
0.490000	0.730000	1.270019338240529593875294
0.510000	0.730000	1.269479759823947784269649
0.530000	0.730000	1.269271456091729310955429
0.550000	0.730000	1.269347385790518201176269
0.570000	0.730000	1.270247494312565006424620
0.590000	0.730000	1.272553231692608255443133
0.610000	0.730000	1.268451359063864858356396
0.630000	0.730000	1.216964916566912524586996
0.650000	0.730000	1.081863164245499664417594
0.670000	0.730000	0.968123221552811719092801
0.690000	0.730000	0.930223107673331495170999
0.710000	0.730000	0.922501490434707305254847
0.730000	0.730000	0.922256724395914995184853
0.750000	0.730000	0.923407058361976784688352
0.770000	0.730000	0.924455305898043810941545
0.790000	0.730000	0.924940072082288122778948
0.810000	0.730000	0.924694954266099933271050
0.830000	0.730000	0.923768282378309879554479
0.850000	0.730000	0.922420779352545849860689
0.870000	0.730000	0.921020577172508070340484
0.890000	0.730000	0.919851646602141803654717
0.910000	0.730000	0.918972337420491003356915
0.930000	0.730000	0.918284523581250677892740
0.950000	0.730000	0.917732382719217087974073
0.970000	0.730000	0.917349020486481703251513
0.990000	0.730000	0.917157587609605862155604

-0.990000	0.750000	0.922032882509442930363264
-0.970000	0.750000	0.922229079930579120905065
-0.950000	0.750000	0.922606519821255521840442
-0.930000	0.750000	0.923123005676455776757905
-0.910000	0.750000	0.923790507960528861630678
-0.890000	0.750000	0.924710662360061830256086
-0.870000	0.750000	0.925904966789749983568925
-0.850000	0.750000	0.927171349743979966717689
-0.830000	0.750000	0.928150058743907324654288
-0.810000	0.750000	0.928516899069195100757668
-0.790000	0.750000	0.928125179421078527752798
-0.770000	0.750000	0.927021956566440930025408
-0.750000	0.750000	0.925374151891298568628486
-0.730000	0.750000	0.923407058361976673666049
-0.710000	0.750000	0.921504963598777204758505
-0.690000	0.750000	0.920923621436234851600489
-0.670000	0.750000	0.926768513773526647625545
-0.650000	0.750000	0.957745827631085955289336
-0.630000	0.750000	1.055226534849780684055531
-0.610000	0.750000	1.191125129605758781181635
-0.590000	0.750000	1.257440190896765397354784
-0.570000	0.750000	1.267002180073173889240934
-0.550000	0.750000	1.264291964280015445609706
-0.530000	0.750000	1.262382126214008026821034
-0.510000	0.750000	1.261821056025559828484006
-0.490000	0.750000	1.261907090882628645900354
-0.470000	0.750000	1.262399427519328654057063
-0.450000	0.750000	1.263182041309238945459015
-0.430000	0.750000	1.264047015500315174207913
-0.410000	0.750000	1.264826126296067609899865
-0.390000	0.750000	1.265555537465531399377028
-0.370000	0.750000	1.266448247774686119981880
-0.350000	0.750000	1.267718511761199984277937
-0.330000	0.750000	1.269380594868108502737414
-0.310000	0.750000	1.271142295217266182660865
-0.290000	0.750000	1.272539988148481793217570
-0.270000	0.750000	1.273291811153166586123575
-0.250000	0.750000	1.273544623468898295826079
-0.230000	0.750000	1.273728302724126182354780
-0.210000	0.750000	1.274148157579139573059024
-0.190000	0.750000	1.274764457497533420848868
-0.170000	0.750000	1.275395075496220220756527
-0.150000	0.750000	1.276007374391932680524064
-0.130000	0.750000	1.276676666854872133072263
-0.110000	0.750000	1.277380742352031806063906
-0.090000	0.750000	1.277989375324773080322416
-0.070000	0.750000	1.278393823146379615351975
-0.050000	0.750000	1.278567836189041351246942
-0.030000	0.750000	1.278585181262516856648404
-0.010000	0.750000	1.278543535561857291682486
0.010000	0.750000	1.278543535561857291682486
0.030000	0.750000	1.278585181262517522782218
0.050000	0.750000	1.278567836189041795336152
0.070000	0.750000	1.278393823146379837396580
0.090000	0.750000	1.277989375324773080322416
0.110000	0.750000	1.277380742352031584019301
0.130000	0.750000	1.276676666854872133072263
0.150000	0.750000	1.276007374391932458479459
0.170000	0.750000	1.275395075496220220756527
0.190000	0.750000	1.274764457497533420848868
0.210000	0.750000	1.274148157579139573059024
0.230000	0.750000	1.273728302724126182354780
0.250000	0.750000	1.273544623468898295826079
0.270000	0.750000	1.273291811153166586123575
0.290000	0.750000	1.272539988148481793217570
0.310000	0.750000	1.271142295217266182660865
0.330000	0.750000	1.269380594868108280692809
0.350000	0.750000	1.267718511761200206322542
0.370000	0.750000	1.266448247774686119981880
0.390000	0.750000	1.265555537465531399377028
0.410000	0.750000	1.264826126296067609899865
0.430000	0.750000	1.264047015500315174207913
0.450000	0.750000	1.263182041309238723414410
0.470000	0.750000	1.262399427519328432012458
0.490000	0.750000	1.261907090882628645900354
0.510000	0.750000	1.261821056025560050528611
0.530000	0.750000	1.262382126214008248865639
0.550000	0.750000	1.264291964280015445609706
0.570000	0.750000	1.267002180073174111285539
0.590000	0.750000	1.257440190896765397354784
0.610000	0.750000	1.191125129605759003226240
0.630000	0.750000	1.055226534849780906100136
0.650000	0.750000	0.957745827631085955289336
0.670000	0.750000	0.926768513773526647625545
0.690000	0.750000	0.920923621436234962622791
0.710000	0.750000	0.921504963598777204758505
0.730000	0.750000	0.923407058361976673666049
0.750000	0.750000	0.925374151891298568628486
0.770000	0.750000	0.927021956566440930025408
0.790000	0.750000	0.928125179421078527752798
0.810000	0.750000	0.928516899069194878713063
0.830000	0.750000	0.928150058743907102609683
0.850000	0.750000	0.927171349743979744673084
0.870000	0.750000	0.925904966789749872546622
0.890000	0.750000	0.924710662360061830256086
0.910000	0.750000	0.923790507960528750608376
0.930000	0.750000	0.923123005676455665735602
0.950000	0.750000	0.922606519821255743885047
0.970000	0.750000	0.922229079930579231927368
0.990000	0.750000	0.922032882509442708318659

-0.990000	0.770000	0.927058191816322874068135
-0.970000	0.770000	0.927263726200204252414494
-0.950000	0.770000	0.927617743573964426140321
-0.930000	0.770000	0.928103064548787437537669
-0.910000	0.770000	0.928793421826538900809567
-0.890000	0.770000	0.929760865581516049438449
-0.870000	0.770000	0.930893436880702918045927
-0.850000	0.770000	0.931869486935968827090448
-0.830000	0.770000	0.932326113811405954301392
-0.810000	0.770000	0.932036968602235837977332
-0.790000	0.770000	0.930971395111012012257845
-0.770000	0.770000	0.929244536968688139566552
-0.750000	0.770000	0.927021956566440930025408
-0.730000	0.770000	0.924455305898043699919242
-0.710000	0.770000	0.921685139907062467301557
-0.690000	0.770000	0.918989586322762175285561
-0.670000	0.770000	0.917375015937617721561992
-0.650000	0.770000	0.920825051505573699550666
-0.630000	0.770000	0.943579441112964656390716
-0.610000	0.770000	1.020740477239766130779230
-0.590000	0.770000	1.151886482914515230646657
-0.570000	0.770000	1.238051667948869116742117
-0.550000	0.770000	1.259250890484992391193941
-0.530000	0.770000	1.258047958170315894221858
-0.510000	0.770000	1.255233855190730718476289
-0.490000	0.770000	1.254101720361068705855701
-0.470000	0.770000	1.254074637549665860447590
-0.450000	0.770000	1.254546219520375371914156
-0.430000	0.770000	1.255163796231880457554553
-0.410000	0.770000	1.255712792574003922041470
-0.390000	0.770000	1.256156407845782529975054
-0.370000	0.770000	1.256650552286724176198618
-0.350000	0.770000	1.257433514426091969440336
-0.330000	0.770000	1.258637513268112240183427
-0.310000	0.770000	1.260126192100860853528843
-0.290000	0.770000	1.261510744210213141869303
-0.270000	0.770000	1.262411984032356437879230
-0.250000	0.770000	1.262773099164186341170080
-0.230000	0.770000	1.262898031124734421482003
-0.210000	0.770000	1.263152473637712436271840
-0.190000	0.770000	1.263652406195141963962669
-0.170000	0.770000	1.264283348539360529727560
-0.150000	0.770000	1.264956663164404249144468
-0.130000	0.770000	1.265701995424916903587587
-0.110000	0.770000	1.266530188884967600415621
-0.090000	0.770000	1.267352469889344135367537
-0.070000	0.770000	1.268044609531854272077567
-0.050000	0.770000	1.268518286658298910296594
-0.030000	0.770000	1.268768430849958939177213
-0.010000	0.770000	1.268848831367458851460128
0.010000	0.770000	1.268848831367459073504733
0.030000	0.770000	1.268768430849959161221818
0.050000	0.770000	1.268518286658298910296594
0.070000	0.770000	1.268044609531854050032962
0.090000	0.770000	1.267352469889344357412142
0.110000	0.770000	1.266530188884967378371016
0.130000	0.770000	1.265701995424916903587587
0.150000	0.770000	1.264956663164404249144468
0.170000	0.770000	1.264283348539360529727560
0.190000	0.770000	1.263652406195141741918064
0.210000	0.770000	1.263152473637712436271840
0.230000	0.770000	1.262898031124734421482003
0.250000	0.770000	1.262773099164186785259290
0.270000	0.770000	1.262411984032356659923835
0.290000	0.770000	1.261510744210212919824698
0.310000	0.770000	1.260126192100860853528843
0.330000	0.770000	1.258637513268112018138822
0.350000	0.770000	1.257433514426091969440336
0.370000	0.770000	1.256650552286724176198618
0.390000	0.770000	1.256156407845782529975054
0.410000	0.770000	1.255712792574004144086075
0.430000	0.770000	1.255163796231880679599158
0.450000	0.770000	1.254546219520375371914156
0.470000	0.770000	1.254074637549665860447590
0.490000	0.770000	1.254101720361068705855701
0.510000	0.770000	1.255233855190730718476289
0.530000	0.770000	1.258047958170315672177253
0.550000	0.770000	1.259250890484992391193941
0.570000	0.770000	1.238051667948868894697512
0.590000	0.770000	1.151886482914515230646657
0.610000	0.770000	1.020740477239765908734626
0.630000	0.770000	0.943579441112964434346111
0.650000	0.770000	0.920825051505573477506061
0.670000	0.770000	0.917375015937617610539689
0.690000	0.770000	0.918989586322761953240956
0.710000	0.770000	0.921685139907062467301557
0.730000	0.770000	0.924455305898043699919242
0.750000	0.770000	0.927021956566440930025408
0.770000	0.770000	0.929244536968688028544250
0.790000	0.770000	0.930971395111012012257845
0.810000	0.770000	0.932036968602235726955030
0.830000	0.770000	0.932326113811405843279090
0.850000	0.770000	0.931869486935968716068146
0.870000	0.770000	0.930893436880703140090532
0.890000	0.770000	0.929760865581516271483054
0.910000	0.770000	0.928793421826538900809567
0.930000	0.770000	0.928103064548787437537669
0.950000	0.770000	0.927617743573964315118019
0.970000	0.770000	0.927263726200204141392192
0.990000	0.770000	0.927058191816322763045832

-0.990000	0.790000	0.932241629385256342921195
-0.970000	0.790000	0.932436685725437364169466
-0.950000	0.790000	0.932760619529442114306050
-0.930000	0.790000	0.933246841960307715879708
-0.910000	0.790000	0.933988739930256661736507
-0.890000	0.790000	0.934947934764860932865815
-0.870000	0.790000	0.935865902772425206634921
-0.850000	0.790000	0.936370441994131996743533
-0.830000	0.790000	0.936163969046082122815733
-0.810000	0.790000	0.935139856643203537522879
-0.790000	0.790000	0.933360259889242871444992
-0.770000	0.790000	0.930971395111012123280148
-0.750000	0.790000	0.928125179421078638775100
-0.730000	0.790000	0.924940072082288233801250
-0.710000	0.790000	0.921507018256017440549499
-0.690000	0.790000	0.917933761423094241038712
-0.670000	0.790000	0.914461669659370590679259
-0.650000	0.790000	0.911881843565138683338489
-0.630000	0.790000	0.913073848345785865632251
-0.610000	0.790000	0.927987207472558695009468
-0.590000	0.790000	0.983559264894551921187826
-0.570000	0.790000	1.099834533698332839080081
-0.550000	0.790000	1.205768106875178213854838
-0.530000	0.790000	1.247299527433896937367308
-0.510000	0.790000	1.252149489154452677297513
-0.490000	0.790000	1.249117089962298976502098
-0.470000	0.790000	1.246966036644274966604939
-0.450000	0.790000	1.246385362762925108626177
-0.430000	0.790000	1.246599406549992128390159
-0.410000	0.790000	1.246978974841428611242122
-0.390000	0.790000	1.247249172338503742096805
-0.370000	0.790000	1.247440837709598460136817
-0.350000	0.790000	1.247769659474122994069489
-0.330000	0.790000	1.248453594962469326290488
-0.310000	0.790000	1.249521115505179080784615
-0.290000	0.790000	1.250728810921828859648031
-0.270000	0.790000	1.251698154392520745403772
-0.250000	0.790000	1.252208526222018836193683
-0.230000	0.790000	1.252376301522749368899667
-0.210000	0.790000	1.252521926395652407393300
-0.190000	0.790000	1.252871492553679244608134
-0.170000	0.790000	1.253423559760844741006736
-0.150000	0.790000	1.254088700539119471955019
-0.130000	0.790000	1.254842719569007947200134
-0.110000	0.790000	1.255693319669473728694697
-0.090000	0.790000	1.256592539302295641334695
-0.070000	0.790000	1.257436477841549216094563
-0.050000	0.790000	1.258112777541694038418996
-0.030000	0.790000	1.258552045110723049958779
-0.010000	0.790000	1.258745850110992048342951
0.010000	0.790000	1.258745850110992048342951
0.030000	0.790000	1.258552045110723049958779
0.050000	0.790000	1.258112777541694482508206
0.070000	0.790000	1.257436477841549216094563
0.090000	0.790000	1.256592539302295641334695
0.110000	0.790000	1.255693319669473728694697
0.130000	0.790000	1.254842719569008391289344
0.150000	0.790000	1.254088700539119249910414
0.170000	0.790000	1.253423559760844741006736
0.190000	0.790000	1.252871492553679022563529
0.210000	0.790000	1.252521926395652185348695
0.230000	0.790000	1.252376301522749146855062
0.250000	0.790000	1.252208526222019058238288
0.270000	0.790000	1.251698154392520967448377
0.290000	0.790000	1.250728810921828637603426
0.310000	0.790000	1.249521115505178858740010
0.330000	0.790000	1.248453594962469326290488
0.350000	0.790000	1.247769659474123216114094
0.370000	0.790000	1.247440837709598682181422
0.390000	0.790000	1.247249172338503742096805
0.410000	0.790000	1.246978974841428833286727
0.430000	0.790000	1.246599406549992350434763
0.450000	0.790000	1.246385362762925108626177
0.470000	0.790000	1.246966036644274966604939
0.490000	0.790000	1.249117089962299198546702
0.510000	0.790000	1.252149489154452677297513
0.530000	0.790000	1.247299527433896937367308
0.550000	0.790000	1.205768106875178213854838
0.570000	0.790000	1.099834533698332839080081
0.590000	0.790000	0.983559264894552032210129
0.610000	0.790000	0.927987207472559028076375
0.630000	0.790000	0.913073848345785865632251
0.650000	0.790000	0.911881843565138572316187
0.670000	0.790000	0.914461669659370479656957
0.690000	0.790000	0.917933761423094241038712
0.710000	0.790000	0.921507018256017440549499
0.730000	0.790000	0.924940072082288011756646
0.750000	0.790000	0.928125179421078416730495
0.770000	0.790000	0.930971395111011790213240
0.790000	0.790000	0.933360259889242871444992
0.810000	0.790000	0.935139856643203648545182
0.830000	0.790000	0.936163969046082233838035
0.850000	0.790000	0.936370441994131885721231
0.870000	0.790000	0.935865902772425428679526
0.890000	0.790000	0.934947934764861376955025
0.910000	0.790000	0.933988739930256772758810
0.930000	0.790000	0.933246841960307604857405
0.950000	0.790000	0.932760619529442336350655
0.970000	0.790000	0.932436685725437031102558
0.990000	0.790000	0.932241629385256342921195

-0.990000	0.810000	0.937578501250648232989704
-0.970000	0.810000	0.937739090482399118009482
-0.950000	0.810000	0.938052552481143719909085
-0.930000	0.810000	0.938580919774881006212297
-0.910000	0.810000	0.939342516773894131709710
-0.890000	0.810000	0.940154093618598585280211
-0.870000	0.810000	0.940657222267811898852585
-0.850000	0.810000	0.940505177770574740669929
-0.830000	0.810000	0.939512849541109917872461
-0.810000	0.810000	0.937683598204061441450108
-0.790000	0.810000	0.935139856643203648545182
-0.770000	0.810000	0.932036968602235837977332
-0.750000	0.810000	0.928516899069195100757668
-0.730000	0.810000	0.924694954266099822248748
-0.710000	0.810000	0.920669666424943300420125
-0.690000	0.810000	0.916541286240177277555574
-0.670000	0.810000	0.912430957804707842839775
-0.650000	0.810000	0.908545784651106136387000
-0.630000	0.810000	0.905448389744309078963624
-0.610000	0.810000	0.905021773716203847826023
-0.590000	0.810000	0.913600573450649044993099
-0.570000	0.810000	0.949539145065682044233313
-0.550000	0.810000	1.040098877300814850244137
-0.530000	0.810000	1.155485436759193129674372
-0.510000	0.810000	1.224728695339311945744498
-0.490000	0.810000	1.244304643239581897873336
-0.470000	0.810000	1.244184676717777993104619
-0.450000	0.810000	1.241118302269062612097628
-0.430000	0.810000	1.239339312476627430470444
-0.410000	0.810000	1.238791779675903592661257
-0.390000	0.810000	1.238756960544072027730067
-0.370000	0.810000	1.238804111568700072609772
-0.350000	0.810000	1.238886097252895890363789
-0.330000	0.810000	1.239166793279223410806367
-0.310000	0.810000	1.239785067836683074560256
-0.290000	0.810000	1.240676917921432087510425
-0.270000	0.810000	1.241571709762228747919721
-0.250000	0.810000	1.242186270004738135597222
-0.230000	0.810000	1.242456313965065506366159
-0.210000	0.810000	1.242568871540615793591655
-0.190000	0.810000	1.242768673835948689543329
-0.170000	0.810000	1.243159919618521902506814
-0.150000	0.810000	1.243710067075133762770633
-0.130000	0.810000	1.244374651385417918092458
-0.110000	0.810000	1.245141288633238252359092
-0.090000	0.810000	1.245982201871422834216219
-0.070000	0.810000	1.246823172482013131201484
-0.050000	0.810000	1.247556725631647545071701
-0.030000	0.810000	1.248080559573349512803020
-0.010000	0.810000	1.248336692680442672198637
0.010000	0.810000	1.248336692680442894243242
0.030000	0.810000	1.248080559573349290758415
0.050000	0.810000	1.247556725631647545071701
0.070000	0.810000	1.246823172482013131201484
0.090000	0.810000	1.245982201871423056260824
0.110000	0.810000	1.245141288633238252359092
0.130000	0.810000	1.244374651385417918092458
0.150000	0.810000	1.243710067075133762770633
0.170000	0.810000	1.243159919618521902506814
0.190000	0.810000	1.242768673835948689543329
0.210000	0.810000	1.242568871540615793591655
0.230000	0.810000	1.242456313965065284321554
0.250000	0.810000	1.242186270004738135597222
0.270000	0.810000	1.241571709762228969964326
0.290000	0.810000	1.240676917921431643421215
0.310000	0.810000	1.239785067836683074560256
0.330000	0.810000	1.239166793279223410806367
0.350000	0.810000	1.238886097252895890363789
0.370000	0.810000	1.238804111568700294654377
0.390000	0.810000	1.238756960544072249774672
0.410000	0.810000	1.238791779675903592661257
0.430000	0.810000	1.239339312476627652515049
0.450000	0.810000	1.241118302269062834142233
0.470000	0.810000	1.244184676717777993104619
0.490000	0.810000	1.244304643239581897873336
0.510000	0.810000	1.224728695339311945744498
0.530000	0.810000	1.155485436759193129674372
0.550000	0.810000	1.040098877300815072288742
0.570000	0.810000	0.949539145065682044233313
0.590000	0.810000	0.913600573450649156015402
0.610000	0.810000	0.905021773716204069870628
0.630000	0.810000	0.905448389744309412030532
0.650000	0.810000	0.908545784651106136387000
0.670000	0.810000	0.912430957804707953862078
0.690000	0.810000	0.916541286240177388577877
0.710000	0.810000	0.920669666424943633487032
0.730000	0.810000	0.924694954266100155315655
0.750000	0.810000	0.928516899069194989735365
0.770000	0.810000	0.932036968602235726955030
0.790000	0.810000	0.935139856643203648545182
0.810000	0.810000	0.937683598204061552472410
0.830000	0.810000	0.939512849541110028894764
0.850000	0.810000	0.940505177770574740669929
0.870000	0.810000	0.940657222267811898852585
0.890000	0.810000	0.940154093618598696302513
0.910000	0.810000	0.939342516773894464776617
0.930000	0.810000	0.938580919774881117234600
0.950000	0.810000	0.938052552481143497864480
0.970000	0.810000	0.937739090482398895964877
0.990000	0.810000	0.937578501250648121967401

-0.990000	0.830000	0.943047645972693970861656
-0.970000	0.830000	0.943182017527201654871760
-0.950000	0.830000	0.943517668262612851926008
-0.930000	0.830000	0.944087854297873341202774
-0.910000	0.830000	0.944754131635114569043310
-0.890000	0.830000	0.945203717895642392399225
-0.870000	0.830000	0.945068558749657450235304
-0.850000	0.830000	0.944090643557811914909905
-0.830000	0.830000	0.942207887440835278880513
-0.810000	0.830000	0.939512849541109917872461
-0.790000	0.830000	0.936163969046082122815733
-0.770000	0.830000	0.932326113811405843279090
-0.750000	0.830000	0.928150058743907213631985
-0.730000	0.830000	0.923768282378309657509874
-0.710000	0.830000	0.919299282466486400444694
-0.690000	0.830000	0.914849832457531486618052
-0.670000	0.830000	0.910511496354398208730174
-0.650000	0.830000	0.906364737031981171355710
-0.630000	0.830000	0.902526651442489780130529
-0.610000	0.830000	0.899316438337867563035388
-0.590000	0.830000	0.897833529775484473489655
-0.570000	0.830000	0.901755170031607544700591
-0.550000	0.830000	0.922087539107044995567719
-0.530000	0.830000	0.982270788916955739367154
-0.510000	0.830000	1.086767830048675387288881
-0.490000	0.830000	1.181231284741294462747874
-0.470000	0.830000	1.227050848797938575884814
-0.450000	0.830000	1.238112426881794903010814
-0.430000	0.830000	1.236866102674158307550556
-0.410000	0.830000	1.233948363205589204838475
-0.390000	0.830000	1.232041080488087914091011
-0.370000	0.830000	1.231114892361580004376265
-0.350000	0.830000	1.230736434936307910348319
-0.330000	0.830000	1.230693223979621331309886
-0.310000	0.830000	1.230971136775819152475719
-0.290000	0.830000	1.231554870070878937582393
-0.270000	0.830000	1.232293505888670592796075
-0.250000	0.830000	1.232940325913768342402932
-0.230000	0.830000	1.233324699926855450016205
-0.210000	0.830000	1.233478398606862036501752
-0.190000	0.830000	1.233577506633366738242330
-0.170000	0.830000	1.233773996867309818981084
-0.150000	0.830000	1.234111965725518400560645
-0.130000	0.830000	1.234574180934276510512859
-0.110000	0.830000	1.235142617525877506423626
-0.090000	0.830000	1.235794690827842323699315
-0.070000	0.830000	1.236479613858629811318224
-0.050000	0.830000	1.237110769884137484453390
-0.030000	0.830000	1.237587088364026088882497
-0.010000	0.830000	1.237831696719856156008177
0.010000	0.830000	1.237831696719856378052782
0.030000	0.830000	1.237587088364026088882497
0.050000	0.830000	1.237110769884137706497995
0.070000	0.830000	1.236479613858630033362829
0.090000	0.830000	1.235794690827842545743920
0.110000	0.830000	1.235142617525877506423626
0.130000	0.830000	1.234574180934276732557464
0.150000	0.830000	1.234111965725518622605250
0.170000	0.830000	1.233773996867309818981084
0.190000	0.830000	1.233577506633366516197725
0.210000	0.830000	1.233478398606861814457147
0.230000	0.830000	1.233324699926855450016205
0.250000	0.830000	1.232940325913768564447537
0.270000	0.830000	1.232293505888670814840680
0.290000	0.830000	1.231554870070878937582393
0.310000	0.830000	1.230971136775819152475719
0.330000	0.830000	1.230693223979621331309886
0.350000	0.830000	1.230736434936307910348319
0.370000	0.830000	1.231114892361580004376265
0.390000	0.830000	1.232041080488088136135616
0.410000	0.830000	1.233948363205589204838475
0.430000	0.830000	1.236866102674158751639766
0.450000	0.830000	1.238112426881795125055419
0.470000	0.830000	1.227050848797938575884814
0.490000	0.830000	1.181231284741294462747874
0.510000	0.830000	1.086767830048675387288881
0.530000	0.830000	0.982270788916955739367154
0.550000	0.830000	0.922087539107045328634626
0.570000	0.830000	0.901755170031607433678289
0.590000	0.830000	0.897833529775484362467353
0.610000	0.830000	0.899316438337867563035388
0.630000	0.830000	0.902526651442489780130529
0.650000	0.830000	0.906364737031981393400315
0.670000	0.830000	0.910511496354398319752477
0.690000	0.830000	0.914849832457531597640354
0.710000	0.830000	0.919299282466486622489299
0.730000	0.830000	0.923768282378309768532176
0.750000	0.830000	0.928150058743907213631985
0.770000	0.830000	0.932326113811405621234485
0.790000	0.830000	0.936163969046081900771128
0.810000	0.830000	0.939512849541109917872461
0.830000	0.830000	0.942207887440835389902816
0.850000	0.830000	0.944090643557811914909905
0.870000	0.830000	0.945068558749657561257607
0.890000	0.830000	0.945203717895642725466132
0.910000	0.830000	0.944754131635114791087915
0.930000	0.830000	0.944087854297873341202774
0.950000	0.830000	0.943517668262612629881403
0.970000	0.830000	0.943182017527201210782550
0.990000	0.830000	0.943047645972693970861656

-0.990000	0.850000	0.948633240581413628156326
-0.970000	0.850000	0.948790277407129400977226
-0.950000	0.850000	0.949157483584326722159119
-0.930000	0.850000	0.949667634224913514984223
-0.910000	0.850000	0.950030802901245974290134
-0.890000	0.850000	0.949866257883302811393378
-0.870000	0.850000	0.948876447083981333641134
-0.850000	0.850000	0.946934912385404947698930
-0.830000	0.850000	0.944090643557811803887603
-0.810000	0.850000	0.940505177770574740669929
-0.790000	0.850000	0.936370441994131885721231
-0.770000	0.850000	0.931869486935968827090448
-0.750000	0.850000	0.927171349743980077739991
-0.730000	0.850000	0.922420779352545849860689
-0.710000	0.850000	0.917731227284913297914670
-0.690000	0.850000	0.913185280065205273736240
-0.670000	0.850000	0.908829698666934082673663
-0.650000	0.850000	0.904680271109276512575548
-0.630000	0.850000	0.900743900762642657475965
-0.610000	0.850000	0.897053041594632283306510
-0.590000	0.850000	0.893773725027499299500278
-0.570000	0.850000	0.891516515444715995641900
-0.550000	0.850000	0.892269098785083092373327
-0.530000	0.850000	0.901976585249903872743005
-0.510000	0.850000	0.935528349917096768706415
-0.490000	0.850000	1.010802184426101257841424
-0.470000	0.850000	1.110690053331671478531462
-0.450000	0.850000	1.187030692895920447327285
-0.430000	0.850000	1.222403120123120690010410
-0.410000	0.850000	1.231418756214885057431729
-0.390000	0.850000	1.230455923603116508147082
-0.370000	0.850000	1.227558739296253698114469
-0.350000	0.850000	1.225225502314794212566085
-0.330000	0.850000	1.223836816567928309495983
-0.310000	0.850000	1.223251411437840330265203
-0.290000	0.850000	1.223280234892909490440616
-0.270000	0.850000	1.223714656945339429583441
-0.250000	0.850000	1.224296706943192258876252
-0.230000	0.850000	1.224782317878179149772677
-0.210000	0.850000	1.225058580180441003548708
-0.190000	0.850000	1.225175870249547882551155
-0.170000	0.850000	1.225255385208186220680204
-0.150000	0.850000	1.225385329188540595168888
-0.130000	0.850000	1.225597635319995770686319
-0.110000	0.850000	1.225896306857132467271754
-0.090000	0.850000	1.226269142685731949882211
-0.070000	0.850000	1.226685198369064755397062
-0.050000	0.850000	1.227088958588395284365902
-0.030000	0.850000	1.227407989754961015194112
-0.010000	0.850000	1.227576970714232995618431
0.010000	0.850000	1.227576970714233217663036
0.030000	0.850000	1.227407989754961015194112
0.050000	0.850000	1.227088958588395506410507
0.070000	0.850000	1.226685198369064977441667
0.090000	0.850000	1.226269142685731727837606
0.110000	0.850000	1.225896306857132245227149
0.130000	0.850000	1.225597635319995770686319
0.150000	0.850000	1.225385329188540817213493
0.170000	0.850000	1.225255385208186220680204
0.190000	0.850000	1.225175870249547882551155
0.210000	0.850000	1.225058580180441225593313
0.230000	0.850000	1.224782317878179149772677
0.250000	0.850000	1.224296706943192258876252
0.270000	0.850000	1.223714656945339873672651
0.290000	0.850000	1.223280234892909712485221
0.310000	0.850000	1.223251411437840552309808
0.330000	0.850000	1.223836816567928531540588
0.350000	0.850000	1.225225502314794434610690
0.370000	0.850000	1.227558739296253698114469
0.390000	0.850000	1.230455923603116064057872
0.410000	0.850000	1.231418756214884835387124
0.430000	0.850000	1.222403120123120912055015
0.450000	0.850000	1.187030692895920669371890
0.470000	0.850000	1.110690053331671478531462
0.490000	0.850000	1.010802184426101035796819
0.510000	0.850000	0.935528349917096657684112
0.530000	0.850000	0.901976585249904205809912
0.550000	0.850000	0.892269098785083203395629
0.570000	0.850000	0.891516515444715995641900
0.590000	0.850000	0.893773725027499410522580
0.610000	0.850000	0.897053041594632394328812
0.630000	0.850000	0.900743900762642768498267
0.650000	0.850000	0.904680271109276512575548
0.670000	0.850000	0.908829698666934304718268
0.690000	0.850000	0.913185280065205495780845
0.710000	0.850000	0.917731227284913408936973
0.730000	0.850000	0.922420779352545849860689
0.750000	0.850000	0.927171349743979744673084
0.770000	0.850000	0.931869486935968827090448
0.790000	0.850000	0.936370441994131996743533
0.810000	0.850000	0.940505177770574851692231
0.830000	0.850000	0.944090643557812025932208
0.850000	0.850000	0.946934912385405058721233
0.870000	0.850000	0.948876447083981333641134
0.890000	0.850000	0.949866257883302700371075
0.910000	0.850000	0.950030802901246196334739
0.930000	0.850000	0.949667634224913181917316
0.950000	0.850000	0.949157483584326500114514
0.970000	0.850000	0.948790277407129067910319
0.990000	0.850000	0.948633240581413628156326

-0.990000	0.870000	0.954345648956484438052428
-0.970000	0.870000	0.954560312457760851145849
-0.950000	0.870000	0.954900895060400323188787
-0.930000	0.870000	0.955138916098750789807070
-0.910000	0.870000	0.954912870833565907702223
-0.890000	0.870000	0.953880569239117681590301
-0.870000	0.870000	0.951863932634385068176641
-0.850000	0.870000	0.948876447083981333641134
-0.830000	0.870000	0.945068558749657561257607
-0.810000	0.870000	0.940657222267811787830283
-0.790000	0.870000	0.935865902772425095612618
-0.770000	0.870000	0.930893436880703029068229
-0.750000	0.870000	0.925904966789749761524320
-0.730000	0.870000	0.921020577172507848295879
-0.710000	0.870000	0.916308629633823867877140
-0.690000	0.870000	0.911795383788181701412157
-0.670000	0.870000	0.907476710317264290139860
-0.650000	0.870000	0.903332858969210561461693
-0.630000	0.870000	0.899348501756731200096340
-0.610000	0.870000	0.895521232682236267841347
-0.590000	0.870000	0.891882610287541899296571
-0.570000	0.870000	0.888541802208496767079282
-0.550000	0.870000	0.885828484457105047589209
-0.530000	0.870000	0.884731876088614033193380
-0.510000	0.870000	0.888107794538035455467195
-0.490000	0.870000	0.903510840637970491506792
-0.470000	0.870000	0.946175247681599329574453
-0.450000	0.870000	1.023820440032695344712010
-0.430000	0.870000	1.113552199019779864741508
-0.410000	0.870000	1.180002258193652009410357
-0.390000	0.870000	1.213265583164551353334559
-0.370000	0.870000	1.223989008843344272747800
-0.350000	0.870000	1.224549571249245349946477
-0.330000	0.870000	1.222071705623385406980219
-0.310000	0.870000	1.219507580260579038267110
-0.290000	0.870000	1.217748625495196579393564
-0.270000	0.870000	1.216876498163869557700423
-0.250000	0.870000	1.216662984621306398125284
-0.230000	0.870000	1.216784166514940368486464
-0.210000	0.870000	1.216967095391484177113739
-0.190000	0.870000	1.217078978613267858932545
-0.170000	0.870000	1.217114849745892790622293
-0.150000	0.870000	1.217120801954698849911551
-0.130000	0.870000	1.217140027551609327005622
-0.110000	0.870000	1.217198630142362292261282
-0.090000	0.870000	1.217300969995454673622248
-0.070000	0.870000	1.217435243066169237025065
-0.050000	0.870000	1.217579942283587568496728
-0.030000	0.870000	1.217704763694505087912034
-0.010000	0.870000	1.217773230007620499648624
0.010000	0.870000	1.217773230007620943737834
0.030000	0.870000	1.217704763694505087912034
0.050000	0.870000	1.217579942283587346452123
0.070000	0.870000	1.217435243066169237025065
0.090000	0.870000	1.217300969995454451577643
0.110000	0.870000	1.217198630142362070216677
0.130000	0.870000	1.217140027551609327005622
0.150000	0.870000	1.217120801954698849911551
0.170000	0.870000	1.217114849745893012666897
0.190000	0.870000	1.217078978613268080977150
0.210000	0.870000	1.216967095391484177113739
0.230000	0.870000	1.216784166514940146441859
0.250000	0.870000	1.216662984621306176080680
0.270000	0.870000	1.216876498163870001789633
0.290000	0.870000	1.217748625495196579393564
0.310000	0.870000	1.219507580260578816222505
0.330000	0.870000	1.222071705623385629024824
0.350000	0.870000	1.224549571249245571991082
0.370000	0.870000	1.223989008843344494792404
0.390000	0.870000	1.213265583164551131289954
0.410000	0.870000	1.180002258193652009410357
0.430000	0.870000	1.113552199019780086786113
0.450000	0.870000	1.023820440032695344712010
0.470000	0.870000	0.946175247681599551619058
0.490000	0.870000	0.903510840637970491506792
0.510000	0.870000	0.888107794538035455467195
0.530000	0.870000	0.884731876088614366260288
0.550000	0.870000	0.885828484457105047589209
0.570000	0.870000	0.888541802208496767079282
0.590000	0.870000	0.891882610287541788274268
0.610000	0.870000	0.895521232682236267841347
0.630000	0.870000	0.899348501756731089074037
0.650000	0.870000	0.903332858969210561461693
0.670000	0.870000	0.907476710317264290139860
0.690000	0.870000	0.911795383788181812434459
0.710000	0.870000	0.916308629633824311966350
0.730000	0.870000	0.921020577172508070340484
0.750000	0.870000	0.925904966789749761524320
0.770000	0.870000	0.930893436880703029068229
0.790000	0.870000	0.935865902772425428679526
0.810000	0.870000	0.940657222267812009874888
0.830000	0.870000	0.945068558749657561257607
0.850000	0.870000	0.948876447083981444663436
0.870000	0.870000	0.951863932634385068176641
0.890000	0.870000	0.953880569239117570567998
0.910000	0.870000	0.954912870833565907702223
0.930000	0.870000	0.955138916098750567762465
0.950000	0.870000	0.954900895060400212166485
0.970000	0.870000	0.954560312457760851145849
0.990000	0.870000	0.954345648956484549074730

-0.990000	0.890000	0.960212083064269750209974
-0.970000	0.890000	0.960414114949658781483777
-0.950000	0.890000	0.960550611966149658904612
-0.930000	0.890000	0.960237495564668086522886
-0.910000	0.890000	0.959125537937098426866100
-0.890000	0.890000	0.957012860368284701273467
-0.870000	0.890000	0.953880569239117570567998
-0.850000	0.890000	0.949866257883302700371075
-0.830000	0.890000	0.945203717895642725466132
-0.810000	0.890000	0.940154093618598696302513
-0.790000	0.890000	0.934947934764861043888118
-0.770000	0.890000	0.929760865581516049438449
-0.750000	0.890000	0.924710662360061830256086
-0.730000	0.890000	0.919851646602141692632415
-0.710000	0.890000	0.915187032070120976001704
-0.690000	0.890000	0.910698634327083311745810
-0.670000	0.890000	0.906365215392138323657889
-0.650000	0.890000	0.902173938683400122862110
-0.630000	0.890000	0.898128091393150085330888
-0.610000	0.890000	0.894238115530930577357083
-0.590000	0.890000	0.890518027371246190249110
-0.570000	0.890000	0.886990067296862583212658
-0.550000	0.890000	0.883704286376637782041144
-0.530000	0.890000	0.880811692522076361555605
-0.510000	0.890000	0.878751160450483514985365
-0.490000	0.890000	0.878778628539650497053515
-0.470000	0.890000	0.884238981413174585100023
-0.450000	0.890000	0.902927748596508039646835
-0.430000	0.890000	0.946996956879275098017956
-0.410000	0.890000	1.018369600979702749299349
-0.390000	0.890000	1.098213134403577484476955
-0.370000	0.890000	1.161047908049276378150694
-0.350000	0.890000	1.197662744611484697543347
-0.330000	0.890000	1.213577554711190442660040
-0.310000	0.890000	1.217900957330043221205074
-0.290000	0.890000	1.217283414412891451306109
-0.270000	0.890000	1.215268303250090831113539
-0.250000	0.890000	1.213352788603113685539370
-0.230000	0.890000	1.211957820780427574902660
-0.210000	0.890000	1.211032529480351227491042
-0.190000	0.890000	1.210403721708308566462620
-0.170000	0.890000	1.209938914517641794788005
-0.150000	0.890000	1.209567884966251671841064
-0.130000	0.890000	1.209263675206917243443172
-0.110000	0.890000	1.209021016754455724040440
-0.090000	0.890000	1.208834397796823001414168
-0.070000	0.890000	1.208693660298639116490449
-0.050000	0.890000	1.208594857623779939004294
-0.030000	0.890000	1.208537895732558764549935
-0.010000	0.890000	1.208511686140577356951553
0.010000	0.890000	1.208511686140577578996158
0.030000	0.890000	1.208537895732558986594540
0.050000	0.890000	1.208594857623779939004294
0.070000	0.890000	1.208693660298638894445844
0.090000	0.890000	1.208834397796822779369563
0.110000	0.890000	1.209021016754455724040440
0.130000	0.890000	1.209263675206917243443172
0.150000	0.890000	1.209567884966251671841064
0.170000	0.890000	1.209938914517641794788005
0.190000	0.890000	1.210403721708308788507225
0.210000	0.890000	1.211032529480351005446437
0.230000	0.890000	1.211957820780427352858055
0.250000	0.890000	1.213352788603113685539370
0.270000	0.890000	1.215268303250090609068934
0.290000	0.890000	1.217283414412891673350714
0.310000	0.890000	1.217900957330042999160469
0.330000	0.890000	1.213577554711190664704645
0.350000	0.890000	1.197662744611484697543347
0.370000	0.890000	1.161047908049276378150694
0.390000	0.890000	1.098213134403577484476955
0.410000	0.890000	1.018369600979702749299349
0.430000	0.890000	0.946996956879275320062561
0.450000	0.890000	0.902927748596508150669138
0.470000	0.890000	0.884238981413174696122326
0.490000	0.890000	0.878778628539650497053515
0.510000	0.890000	0.878751160450483514985365
0.530000	0.890000	0.880811692522076583600210
0.550000	0.890000	0.883704286376637893063446
0.570000	0.890000	0.886990067296862361168053
0.590000	0.890000	0.890518027371246079226808
0.610000	0.890000	0.894238115530930466334780
0.630000	0.890000	0.898128091393150085330888
0.650000	0.890000	0.902173938683400233884413
0.670000	0.890000	0.906365215392138212635587
0.690000	0.890000	0.910698634327083311745810
0.710000	0.890000	0.915187032070120976001704
0.730000	0.890000	0.919851646602142025699322
0.750000	0.890000	0.924710662360061941278389
0.770000	0.890000	0.929760865581516160460751
0.790000	0.890000	0.934947934764861043888118
0.810000	0.890000	0.940154093618598807324815
0.830000	0.890000	0.945203717895642725466132
0.850000	0.890000	0.949866257883302811393378
0.870000	0.890000	0.953880569239117681590301
0.890000	0.890000	0.957012860368284701273467
0.910000	0.890000	0.959125537937098537888403
0.930000	0.890000	0.960237495564667753455979
0.950000	0.890000	0.960550611966149769926915
0.970000	0.890000	0.960414114949658892506079
0.990000	0.890000	0.960212083064269750209974

-0.990000	0.910000	0.966204624421401758738170
-0.970000	0.910000	0.966182179635735605138791
-0.950000	0.910000	0.965798950678973255890014
-0.930000	0.910000	0.964635151029192394744882
-0.910000	0.910000	0.962419769332398256089789
-0.890000	0.910000	0.959125537937098426866100
-0.870000	0.910000	0.954912870833566018724525
-0.850000	0.910000	0.950030802901246196334739
-0.830000	0.910000	0.944754131635114791087915
-0.810000	0.910000	0.939342516773894353754315
-0.790000	0.910000	0.933988739930256439691902
-0.770000	0.910000	0.928793421826538678764962
-0.750000	0.910000	0.923790507960528750608376
-0.730000	0.910000	0.918972337420490892334612
-0.710000	0.910000	0.914309845861172032499553
-0.690000	0.910000	0.909786126441896936256626
-0.670000	0.910000	0.905403062947827574902249
-0.650000	0.910000	0.901170145694015323201143
-0.630000	0.910000	0.897098887591779137196113
-0.610000	0.910000	0.893193668340387270099257
-0.590000	0.910000	0.889453201449359687202900
-0.570000	0.910000	0.885877727505840151245309
-0.550000	0.910000	0.882471476144702671184916
-0.530000	0.910000	0.879259656881490658797418
-0.510000	0.910000	0.876307653288128429736048
-0.490000	0.910000	0.873810693741605248874293
-0.470000	0.910000	0.872285050194618882812847
-0.450000	0.910000	0.873033933120222371826458
-0.430000	0.910000	0.879180730603520754762314
-0.410000	0.910000	0.897292225311128288645079
-0.390000	0.910000	0.935892935634672462619221
-0.370000	0.910000	0.995878696857440681711182
-0.350000	0.910000	1.065419669006621550266800
-0.330000	0.910000	1.126760757191820783162939
-0.310000	0.910000	1.169685038283646116852310
-0.290000	0.910000	1.194392466627091531350402
-0.270000	0.910000	1.206130303780773349586752
-0.250000	0.910000	1.210387948110793976397304
-0.230000	0.910000	1.210978008264627980850037
-0.210000	0.910000	1.210053641533680446329413
-0.190000	0.910000	1.208651803724805073869675
-0.170000	0.910000	1.207218874320510781927851
-0.150000	0.910000	1.205922278137619318982843
-0.130000	0.910000	1.204807265493547996371149
-0.110000	0.910000	1.203875929862039173556809
-0.090000	0.910000	1.203115897017337010410643
-0.070000	0.910000	1.202510568845706062646173
-0.050000	0.910000	1.202053284689891476944013
-0.030000	0.910000	1.201750633833264858552070
-0.010000	0.910000	1.201601046523227633855413
0.010000	0.910000	1.201601046523227855900018
0.030000	0.910000	1.201750633833265080596675
0.050000	0.910000	1.202053284689891254899408
0.070000	0.910000	1.202510568845705840601568
0.090000	0.910000	1.203115897017336566321433
0.110000	0.910000	1.203875929862038951512204
0.130000	0.910000	1.204807265493547996371149
0.150000	0.910000	1.205922278137619318982843
0.170000	0.910000	1.207218874320511003972456
0.190000	0.910000	1.208651803724805295914280
0.210000	0.910000	1.210053641533680446329413
0.230000	0.910000	1.210978008264627758805432
0.250000	0.910000	1.210387948110793976397304
0.270000	0.910000	1.206130303780773127542147
0.290000	0.910000	1.194392466627091531350402
0.310000	0.910000	1.169685038283645894807705
0.330000	0.910000	1.126760757191821005207544
0.350000	0.910000	1.065419669006621550266800
0.370000	0.910000	0.995878696857440681711182
0.390000	0.910000	0.935892935634672573641524
0.410000	0.910000	0.897292225311128399667382
0.430000	0.910000	0.879180730603520976806919
0.450000	0.910000	0.873033933120222482848760
0.470000	0.910000	0.872285050194618771790545
0.490000	0.910000	0.873810693741605248874293
0.510000	0.910000	0.876307653288128651780653
0.530000	0.910000	0.879259656881490658797418
0.550000	0.910000	0.882471476144702560162614
0.570000	0.910000	0.885877727505839818178401
0.590000	0.910000	0.889453201449359465158295
0.610000	0.910000	0.893193668340387270099257
0.630000	0.910000	0.897098887591779137196113
0.650000	0.910000	0.901170145694015212178840
0.670000	0.910000	0.905403062947827463879946
0.690000	0.910000	0.909786126441896825234323
0.710000	0.910000	0.914309845861171921477251
0.730000	0.910000	0.918972337420490892334612
0.750000	0.910000	0.923790507960528861630678
0.770000	0.910000	0.928793421826538789787264
0.790000	0.910000	0.933988739930256661736507
0.810000	0.910000	0.939342516773894575798920
0.830000	0.910000	0.944754131635114680065612
0.850000	0.910000	0.950030802901246196334739
0.870000	0.910000	0.954912870833565907702223
0.890000	0.910000	0.959125537937098315843798
0.910000	0.910000	0.962419769332398256089789
0.930000	0.910000	0.964635151029192616789487
0.950000	0.910000	0.965798950678973366912317
0.970000	0.910000	0.966182179635735605138791
0.990000	0.910000	0.966204624421401647715868

-0.990000	0.930000	0.972119582358846434644306
-0.970000	0.930000	0.971596753259339918074033
-0.950000	0.930000	0.970321615766519762757980
-0.930000	0.930000	0.968037533293636176523478
-0.910000	0.930000	0.964635151029192283722580
-0.890000	0.930000	0.960237495564668086522886
-0.870000	0.930000	0.955138916098750678784768
-0.850000	0.930000	0.949667634224913292939618
-0.830000	0.930000	0.944087854297873452225076
-0.810000	0.930000	0.938580919774881117234600
-0.790000	0.930000	0.933246841960307604857405
-0.770000	0.930000	0.928103064548787437537669
-0.750000	0.930000	0.923123005676455998802510
-0.730000	0.930000	0.918284523581250566870438
-0.710000	0.930000	0.913580132175786152615160
-0.690000	0.930000	0.909019245600667824547259
-0.670000	0.930000	0.904617171015819399038094
-0.650000	0.930000	0.900377472833510328342754
-0.630000	0.930000	0.896299520299527752165147
-0.610000	0.930000	0.892378375273113477739173
-0.590000	0.930000	0.888609960217012662120339
-0.570000	0.930000	0.884998339279149170977234
-0.550000	0.930000	0.881549248576893873519111
-0.530000	0.930000	0.878271646614112166950861
-0.510000	0.930000	0.875170238143753387305424
-0.490000	0.930000	0.872272584352266622254035
-0.470000	0.930000	0.869655034856422815003896
-0.450000	0.930000	0.867509096545908020559068
-0.430000	0.930000	0.866301267952032438834920
-0.410000	0.930000	0.867119663854802547042766
-0.390000	0.930000	0.872326226608620469704647
-0.370000	0.930000	0.886496319528904730411512
-0.350000	0.930000	0.915232312275799597678372
-0.330000	0.930000	0.960338801791401852625540
-0.310000	0.930000	1.016315287299991876324157
-0.290000	0.930000	1.072857588497394987214761
-0.270000	0.930000	1.120495421005947012105253
-0.250000	0.930000	1.155304196691536056107452
-0.230000	0.930000	1.178017753964047731329856
-0.210000	0.930000	1.191484919751246929209287
-0.190000	0.930000	1.198740360248908620732777
-0.170000	0.930000	1.202174813848160717100200
-0.150000	0.930000	1.203415780104435839348298
-0.130000	0.930000	1.203483781448132505786930
-0.110000	0.930000	1.202986151157097394204243
-0.090000	0.930000	1.202271987188525681489182
-0.070000	0.930000	1.201539777377654827361653
-0.050000	0.930000	1.200908239128791299421550
-0.030000	0.930000	1.200454372394046842487114
-0.010000	0.930000	1.200219694626974087370286
0.010000	0.930000	1.200219694626974087370286
0.030000	0.930000	1.200454372394046842487114
0.050000	0.930000	1.200908239128790855332340
0.070000	0.930000	1.201539777377654383272443
0.090000	0.930000	1.202271987188525237399972
0.110000	0.930000	1.202986151157097172159638
0.130000	0.930000	1.203483781448132505786930
0.150000	0.930000	1.203415780104436061392903
0.170000	0.930000	1.202174813848160717100200
0.190000	0.930000	1.198740360248908842777382
0.210000	0.930000	1.191484919751246929209287
0.230000	0.930000	1.178017753964047731329856
0.250000	0.930000	1.155304196691536056107452
0.270000	0.930000	1.120495421005946790060648
0.290000	0.930000	1.072857588497394543125552
0.310000	0.930000	1.016315287299991654279552
0.330000	0.930000	0.960338801791401963647843
0.350000	0.930000	0.915232312275799486656069
0.370000	0.930000	0.886496319528904619389209
0.390000	0.930000	0.872326226608620469704647
0.410000	0.930000	0.867119663854802547042766
0.430000	0.930000	0.866301267952032549857222
0.450000	0.930000	0.867509096545907687492161
0.470000	0.930000	0.869655034856422592959291
0.490000	0.930000	0.872272584352266622254035
0.510000	0.930000	0.875170238143753276283121
0.530000	0.930000	0.878271646614112611040071
0.550000	0.930000	0.881549248576893762496809
0.570000	0.930000	0.884998339279149059954932
0.590000	0.930000	0.888609960217012551098037
0.610000	0.930000	0.892378375273113366716871
0.630000	0.930000	0.896299520299527752165147
0.650000	0.930000	0.900377472833510217320452
0.670000	0.930000	0.904617171015819065971186
0.690000	0.930000	0.909019245600667713524956
0.710000	0.930000	0.913580132175786152615160
0.730000	0.930000	0.918284523581250677892740
0.750000	0.930000	0.923123005676456109824812
0.770000	0.930000	0.928103064548787659582274
0.790000	0.930000	0.933246841960307382812800
0.810000	0.930000	0.938580919774881006212297
0.830000	0.930000	0.944087854297873341202774
0.850000	0.930000	0.949667634224913181917316
0.870000	0.930000	0.955138916098750678784768
0.890000	0.930000	0.960237495564667864478281
0.910000	0.930000	0.964635151029192394744882
0.930000	0.930000	0.968037533293636176523478
0.950000	0.930000	0.970321615766519651735678
0.970000	0.930000	0.971596753259339807051731
0.990000	0.930000	0.972119582358846434644306

-0.990000	0.950000	0.977497042527060711059050
-0.970000	0.950000	0.976283563725134362343283
-0.950000	0.950000	0.973867194989441409269659
-0.930000	0.950000	0.970321615766519540713375
-0.910000	0.950000	0.965798950678973144867712
-0.890000	0.950000	0.960550611966149658904612
-0.870000	0.950000	0.954900895060400101144182
-0.850000	0.950000	0.949157483584326611136817
-0.830000	0.950000	0.943517668262612629881403
-0.810000	0.950000	0.938052552481143497864480
-0.790000	0.950000	0.932760619529442225328353
-0.770000	0.950000	0.927617743573964426140321
-0.750000	0.950000	0.922606519821255743885047
-0.730000	0.950000	0.917732382719217198996375
-0.710000	0.950000	0.913009003156013854152206
-0.690000	0.950000	0.908444399142665393043217
-0.670000	0.950000	0.904041675021726609529082
-0.650000	0.950000	0.899793363295860793016345
-0.630000	0.950000	0.895695314938140363381081
-0.610000	0.950000	0.891750729573499101299205
-0.590000	0.950000	0.887963739614150204815246
-0.570000	0.950000	0.884340587700594982223379
-0.550000	0.950000	0.880880359998807871413362
-0.530000	0.950000	0.877581255355994627187499
-0.510000	0.950000	0.874437341392343192580938
-0.490000	0.950000	0.871455503216264193433460
-0.470000	0.950000	0.868652051029428218242856
-0.450000	0.950000	0.866057565801622741830101
-0.430000	0.950000	0.863737630282155777194930
-0.410000	0.950000	0.861843634201038377717907
-0.390000	0.950000	0.860716048858877424976299
-0.370000	0.950000	0.861078643431491097537389
-0.350000	0.950000	0.864368340715976124499775
-0.330000	0.950000	0.873181264561023740000678
-0.310000	0.950000	0.890796806803106688832372
-0.290000	0.950000	0.919320189364781104046642
-0.270000	0.950000	0.957679973692031727416918
-0.250000	0.950000	1.001522159952364265933511
-0.230000	0.950000	1.045241048097212521739152
-0.210000	0.950000	1.084084104647327073678298
-0.190000	0.950000	1.115652260448369403889046
-0.170000	0.950000	1.139644993743574419298170
-0.150000	0.950000	1.156980724970401830375977
-0.130000	0.950000	1.169041473915762630042536
-0.110000	0.950000	1.177184113436376522443538
-0.090000	0.950000	1.182538155727840045727817
-0.070000	0.950000	1.185961762276499742441160
-0.050000	0.950000	1.188066296422859435821806
-0.030000	0.950000	1.189265099448835183437723
-0.010000	0.950000	1.189807569478230186987844
0.010000	0.950000	1.189807569478230186987844
0.030000	0.950000	1.189265099448835183437723
0.050000	0.950000	1.188066296422859213777201
0.070000	0.950000	1.185961762276499520396555
0.090000	0.950000	1.182538155727840267772422
0.110000	0.950000	1.177184113436376522443538
0.130000	0.950000	1.169041473915762630042536
0.150000	0.950000	1.156980724970401830375977
0.170000	0.950000	1.139644993743574419298170
0.190000	0.950000	1.115652260448369403889046
0.210000	0.950000	1.084084104647327073678298
0.230000	0.950000	1.045241048097212743783757
0.250000	0.950000	1.001522159952364487978116
0.270000	0.950000	0.957679973692031616394615
0.290000	0.950000	0.919320189364781104046642
0.310000	0.950000	0.890796806803107021899280
0.330000	0.950000	0.873181264561023962045283
0.350000	0.950000	0.864368340715976124499775
0.370000	0.950000	0.861078643431490986515087
0.390000	0.950000	0.860716048858877424976299
0.410000	0.950000	0.861843634201038377717907
0.430000	0.950000	0.863737630282155888217233
0.450000	0.950000	0.866057565801622741830101
0.470000	0.950000	0.868652051029428329265158
0.490000	0.950000	0.871455503216264526500368
0.510000	0.950000	0.874437341392343303603241
0.530000	0.950000	0.877581255355994960254407
0.550000	0.950000	0.880880359998807871413362
0.570000	0.950000	0.884340587700594982223379
0.590000	0.950000	0.887963739614150204815246
0.610000	0.950000	0.891750729573498990276903
0.630000	0.950000	0.895695314938140030314173
0.650000	0.950000	0.899793363295860459949438
0.670000	0.950000	0.904041675021726498506780
0.690000	0.950000	0.908444399142665615087822
0.710000	0.950000	0.913009003156013632107602
0.730000	0.950000	0.917732382719217087974073
0.750000	0.950000	0.922606519821255632862744
0.770000	0.950000	0.927617743573964315118019
0.790000	0.950000	0.932760619529442114306050
0.810000	0.950000	0.938052552481143386842177
0.830000	0.950000	0.943517668262612629881403
0.850000	0.950000	0.949157483584326389092212
0.870000	0.950000	0.954900895060399990121880
0.890000	0.950000	0.960550611966149547882310
0.910000	0.950000	0.965798950678973144867712
0.930000	0.950000	0.970321615766519651735678
0.950000	0.950000	0.973867194989441409269659
0.970000	0.950000	0.976283563725134362343283
0.990000	0.950000	0.977497042527060822081353

-0.990000	0.970000	0.981672863723264788049505
-0.970000	0.970000	0.979788187746831407132220
-0.950000	0.970000	0.976283563725134362343283
-0.930000	0.970000	0.971596753259339807051731
-0.910000	0.970000	0.966182179635735494116489
-0.890000	0.970000	0.960414114949658892506079
-0.870000	0.970000	0.954560312457760851145849
-0.850000	0.970000	0.948790277407129178932621
-0.830000	0.970000	0.943182017527201321804853
-0.810000	0.970000	0.937739090482399006987180
-0.790000	0.970000	0.932436685725436920080256
-0.770000	0.970000	0.927263726200204030369889
-0.750000	0.970000	0.922229079930579231927368
-0.730000	0.970000	0.917349020486481814273816
-0.710000	0.970000	0.912630575911917762965686
-0.690000	0.970000	0.908065591702278407382209
-0.670000	0.970000	0.903648888203646860617368
-0.650000	0.970000	0.899383912252800232778327
-0.630000	0.970000	0.895275557281493217232082
-0.610000	0.970000	0.891327953131766603789288
-0.590000	0.970000	0.887538080814626928471966
-0.570000	0.970000	0.883904877820891998752018
-0.550000	0.970000	0.880429503914944566744794
-0.530000	0.970000	0.877113209892318779203890
-0.510000	0.970000	0.873954624139579694386271
-0.490000	0.970000	0.870954508558443141197358
-0.470000	0.970000	0.868117657023594113674392
-0.450000	0.970000	0.865446459853907779091742
-0.430000	0.970000	0.862948828583351312815353
-0.410000	0.970000	0.860643422221678555672497
-0.390000	0.970000	0.858579407189696053315231
-0.370000	0.970000	0.856854457436775573953014
-0.350000	0.970000	0.855671730045028722244638
-0.330000	0.970000	0.855410405701162224190170
-0.310000	0.970000	0.856755566619956332452546
-0.290000	0.970000	0.860872464248007340792412
-0.270000	0.970000	0.869279494880463188266617
-0.250000	0.970000	0.883310692442035527705002
-0.230000	0.970000	0.903473010159194345192191
-0.210000	0.970000	0.928943616639624436537304
-0.190000	0.970000	0.957708899913476852105987
-0.170000	0.970000	0.987273615070289656259206
-0.150000	0.970000	1.015396301155645719660470
-0.130000	0.970000	1.040499702978981755308041
-0.110000	0.970000	1.061736234978171822262993
-0.090000	0.970000	1.078868203837247685683565
-0.070000	0.970000	1.092032192696511971874429
-0.050000	0.970000	1.101521655877276462121017
-0.030000	0.970000	1.107650015754935157730188
-0.010000	0.970000	1.110654725980876555979648
0.010000	0.970000	1.110654725980876555979648
0.030000	0.970000	1.107650015754935157730188
0.050000	0.970000	1.101521655877276684165622
0.070000	0.970000	1.092032192696511749829824
0.090000	0.970000	1.078868203837247907728170
0.110000	0.970000	1.061736234978171822262993
0.130000	0.970000	1.040499702978981755308041
0.150000	0.970000	1.015396301155645941705075
0.170000	0.970000	0.987273615070289545236903
0.190000	0.970000	0.957708899913476519039079
0.210000	0.970000	0.928943616639624214492699
0.230000	0.970000	0.903473010159194234169888
0.250000	0.970000	0.883310692442035638727305
0.270000	0.970000	0.869279494880463077244315
0.290000	0.970000	0.860872464248007562837017
0.310000	0.970000	0.856755566619956665519453
0.330000	0.970000	0.855410405701162668279380
0.350000	0.970000	0.855671730045028611222335
0.370000	0.970000	0.856854457436775684975316
0.390000	0.970000	0.858579407189696275359836
0.410000	0.970000	0.860643422221678555672497
0.430000	0.970000	0.862948828583351090770748
0.450000	0.970000	0.865446459853907890114044
0.470000	0.970000	0.868117657023594224696694
0.490000	0.970000	0.870954508558443141197358
0.510000	0.970000	0.873954624139579805408573
0.530000	0.970000	0.877113209892318779203890
0.550000	0.970000	0.880429503914944677767096
0.570000	0.970000	0.883904877820892109774320
0.590000	0.970000	0.887538080814627039494269
0.610000	0.970000	0.891327953131766603789288
0.630000	0.970000	0.895275557281493106209780
0.650000	0.970000	0.899383912252800232778327
0.670000	0.970000	0.903648888203646749595066
0.690000	0.970000	0.908065591702278629426814
0.710000	0.970000	0.912630575911917651943384
0.730000	0.970000	0.917349020486481592229211
0.750000	0.970000	0.922229079930579120905065
0.770000	0.970000	0.927263726200204141392192
0.790000	0.970000	0.932436685725437253147163
0.810000	0.970000	0.937739090482398895964877
0.830000	0.970000	0.943182017527201432827155
0.850000	0.970000	0.948790277407129178932621
0.870000	0.970000	0.954560312457760851145849
0.890000	0.970000	0.960414114949658892506079
0.910000	0.970000	0.966182179635735605138791
0.930000	0.970000	0.971596753259339918074033
0.950000	0.970000	0.976283563725134473365586
0.970000	0.970000	0.979788187746831407132220
0.990000	0.970000	0.981672863723264788049505

-0.990000	0.990000	0.983972191465583345681978
-0.970000	0.990000	0.981672863723264566004900
-0.950000	0.990000	0.977497042527060711059050
-0.930000	0.990000	0.972119582358846434644306
-0.910000	0.990000	0.966204624421401536693566
-0.890000	0.990000	0.960212083064269750209974
-0.870000	0.990000	0.954345648956484438052428
-0.850000	0.990000	0.948633240581413739178629
-0.830000	0.990000	0.943047645972693970861656
-0.810000	0.990000	0.937578501250648232989704
-0.790000	0.990000	0.932241629385256342921195
-0.770000	0.990000	0.927058191816322874068135
-0.750000	0.990000	0.922032882509443152407869
-0.730000	0.990000	0.917157587609605862155604
-0.710000	0.990000	0.912430883720782404111560
-0.690000	0.990000	0.907855785093122924500619
-0.670000	0.990000	0.903434791395576697325964
-0.650000	0.990000	0.899171361755709663832192
-0.630000	0.990000	0.895062358129311008703155
-0.610000	0.990000	0.891108377209428481613429
-0.590000	0.990000	0.887310718586874269675491
-0.570000	0.990000	0.883670571145039218663442
-0.550000	0.990000	0.880192309628426206025154
-0.530000	0.990000	0.876872164590934866090777
-0.510000	0.990000	0.873708953182006253790348
-0.490000	0.990000	0.870699647812080534947654
-0.470000	0.990000	0.867851993822855050098042
-0.450000	0.990000	0.865163038923214999798006
-0.430000	0.990000	0.862635380320543654342202
-0.410000	0.990000	0.860267170095994959666541
-0.390000	0.990000	0.858066508483502299320378
-0.370000	0.990000	0.856046076027222713200615
-0.350000	0.990000	0.854236238074898568406468
-0.330000	0.990000	0.852692611308947467918529
-0.310000	0.990000	0.851514717292074174714855
-0.290000	0.990000	0.850884835110447546036028
-0.270000	0.990000	0.851084950324518585418332
-0.250000	0.990000	0.852545650741644012171605
-0.230000	0.990000	0.855813511413626049062486
-0.210000	0.990000	0.861458175931310021766762
-0.190000	0.990000	0.869880402050062007113240
-0.170000	0.990000	0.881114352877707562861076
-0.150000	0.990000	0.894795122929547548373819
-0.130000	0.990000	0.910143092570704248522873
-0.110000	0.990000	0.926074008598180786755449
-0.090000	0.990000	0.941410576155177425405896
-0.070000	0.990000	0.955059803929815487322230
-0.050000	0.990000	0.966104896855849548664708
-0.030000	0.990000	0.973858207083969862338790
-0.010000	0.990000	0.977860184390036635271315
0.010000	0.990000	0.977860184390036635271315
0.030000	0.990000	0.973858207083969862338790
0.050000	0.990000	0.966104896855849659687010
0.070000	0.990000	0.955059803929815487322230
0.090000	0.990000	0.941410576155177425405896
0.110000	0.990000	0.926074008598180786755449
0.130000	0.990000	0.910143092570704470567478
0.150000	0.990000	0.894795122929547770418424
0.170000	0.990000	0.881114352877707340816471
0.190000	0.990000	0.869880402050062007113240
0.210000	0.990000	0.861458175931309688699855
0.230000	0.990000	0.855813511413626049062486
0.250000	0.990000	0.852545650741644012171605
0.270000	0.990000	0.851084950324518807462937
0.290000	0.990000	0.850884835110447768080633
0.310000	0.990000	0.851514717292074507781763
0.330000	0.990000	0.852692611308947578940831
0.350000	0.990000	0.854236238074898568406468
0.370000	0.990000	0.856046076027222935245220
0.390000	0.990000	0.858066508483502521364983
0.410000	0.990000	0.860267170095995070688843
0.430000	0.990000	0.862635380320543654342202
0.450000	0.990000	0.865163038923214999798006
0.470000	0.990000	0.867851993822854939075739
0.490000	0.990000	0.870699647812080534947654
0.510000	0.990000	0.873708953182006475834953
0.530000	0.990000	0.876872164590934977113079
0.550000	0.990000	0.880192309628426317047456
0.570000	0.990000	0.883670571145039329685744
0.590000	0.990000	0.887310718586874380697793
0.610000	0.990000	0.891108377209428592635732
0.630000	0.990000	0.895062358129310897680853
0.650000	0.990000	0.899171361755709552809890
0.670000	0.990000	0.903434791395576586303662
0.690000	0.990000	0.907855785093122702456014
0.710000	0.990000	0.912430883720782404111560
0.730000	0.990000	0.917157587609605640110999
0.750000	0.990000	0.922032882509442819340961
0.770000	0.990000	0.927058191816322874068135
0.790000	0.990000	0.932241629385256342921195
0.810000	0.990000	0.937578501250648010945099
0.830000	0.990000	0.943047645972693970861656
0.850000	0.990000	0.948633240581413517134024
0.870000	0.990000	0.954345648956484438052428
0.890000	0.990000	0.960212083064269861232276
0.910000	0.990000	0.966204624421401647715868
0.930000	0.990000	0.972119582358846656688911
0.950000	0.990000	0.977497042527060822081353
0.970000	0.990000	0.981672863723264677027203
0.990000	0.990000	0.983972191465583345681978



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/cyl_explo_eps1_T0.3velocity.dat <==
-0.990000	-0.990000	0.003770	0.003770
-0.970000	-0.990000	0.011247	0.003831
-0.950000	-0.990000	0.018536	0.003895
-0.930000	-0.990000	0.025491	0.003898
-0.910000	-0.990000	0.031976	0.003827
-0.890000	-0.990000	0.037936	0.003728
-0.870000	-0.990000	0.043419	0.003661
-0.850000	-0.990000	0.048523	0.003655
-0.830000	-0.990000	0.053333	0.003691
-0.810000	-0.990000	0.057887	0.003736
-0.790000	-0.990000	0.062182	0.003769
-0.770000	-0.990000	0.066203	0.003795
-0.750000	-0.990000	0.069941	0.003825
-0.730000	-0.990000	0.073399	0.003861
-0.710000	-0.990000	0.076573	0.003899
-0.690000	-0.990000	0.079457	0.003934
-0.670000	-0.990000	0.082045	0.003969
-0.650000	-0.990000	0.084331	0.004004
-0.630000	-0.990000	0.086312	0.004042
-0.610000	-0.990000	0.087984	0.004080
-0.590000	-0.990000	0.089342	0.004117
-0.570000	-0.990000	0.090381	0.004153
-0.550000	-0.990000	0.091095	0.004189
-0.530000	-0.990000	0.091484	0.004226
-0.510000	-0.990000	0.091550	0.004263
-0.490000	-0.990000	0.091291	0.004300
-0.470000	-0.990000	0.090703	0.004334
-0.450000	-0.990000	0.089783	0.004365
-0.430000	-0.990000	0.088534	0.004391
-0.410000	-0.990000	0.086959	0.004405
-0.390000	-0.990000	0.085061	0.004394
-0.370000	-0.990000	0.082835	0.004334
-0.350000	-0.990000	0.080273	0.004164
-0.330000	-0.990000	0.077355	0.003788
-0.310000	-0.990000	0.074038	0.003019
-0.290000	-0.990000	0.070304	0.001489
-0.270000	-0.990000	0.066104	-0.001285
-0.250000	-0.990000	0.061270	-0.005934
-0.230000	-0.990000	0.055650	-0.013184
-0.210000	-0.990000	0.049400	-0.023545
-0.190000	-0.990000	0.042768	-0.036548
-0.170000	-0.990000	0.035735	-0.051196
-0.150000	-0.990000	0.028475	-0.066629
-0.130000	-0.990000	0.021546	-0.081745
-0.110000	-0.990000	0.015433	-0.095512
-0.090000	-0.990000	0.010406	-0.107284
-0.070000	-0.990000	0.006553	-0.116738
-0.050000	-0.990000	0.003785	-0.123771
-0.030000	-0.990000	0.001884	-0.128403
-0.010000	-0.990000	0.000559	-0.130696
0.010000	-0.990000	-0.000559	-0.130696
0.030000	-0.990000	-0.001884	-0.128403
0.050000	-0.990000	-0.003785	-0.123771
0.070000	-0.990000	-0.006553	-0.116738
0.090000	-0.990000	-0.010406	-0.107284
0.110000	-0.990000	-0.015433	-0.095512
0.130000	-0.990000	-0.021546	-0.081745
0.150000	-0.990000	-0.028475	-0.066629
0.170000	-0.990000	-0.035735	-0.051196
0.190000	-0.990000	-0.042768	-0.036548
0.210000	-0.990000	-0.049400	-0.023545
0.230000	-0.990000	-0.055650	-0.013184
0.250000	-0.990000	-0.061270	-0.005934
0.270000	-0.990000	-0.066104	-0.001285
0.290000	-0.990000	-0.070304	0.001489
0.310000	-0.990000	-0.074038	0.003019
0.330000	-0.990000	-0.077355	0.003788
0.350000	-0.990000	-0.080273	0.004164
0.370000	-0.990000	-0.082835	0.004334
0.390000	-0.990000	-0.085061	0.004394
0.410000	-0.990000	-0.086959	0.004405
0.430000	-0.990000	-0.088534	0.004391
0.450000	-0.990000	-0.089783	0.004365
0.470000	-0.990000	-0.090703	0.004334
0.490000	-0.990000	-0.091291	0.004300
0.510000	-0.990000	-0.091550	0.004263
0.530000	-0.990000	-0.091484	0.004226
0.550000	-0.990000	-0.091095	0.004189
0.570000	-0.990000	-0.090381	0.004153
0.590000	-0.990000	-0.089342	0.004117
0.610000	-0.990000	-0.087984	0.004080
0.630000	-0.990000	-0.086312	0.004042
0.650000	-0.990000	-0.084331	0.004004
0.670000	-0.990000	-0.082045	0.003969
0.690000	-0.990000	-0.079457	0.003934
0.710000	-0.990000	-0.076573	0.003899
0.730000	-0.990000	-0.073399	0.003861
0.750000	-0.990000	-0.069941	0.003825
0.770000	-0.990000	-0.066203	0.003795
0.790000	-0.990000	-0.062182	0.003769
0.810000	-0.990000	-0.057887	0.003736
0.830000	-0.990000	-0.053333	0.003691
0.850000	-0.990000	-0.048523	0.003655
0.870000	-0.990000	-0.043419	0.003661
0.890000	-0.990000	-0.037936	0.003728
0.910000	-0.990000	-0.031976	0.003827
0.930000	-0.990000	-0.025491	0.003898
0.950000	-0.990000	-0.018536	0.003895
0.970000	-0.990000	-0.011247	0.003831
0.990000	-0.990000	-0.003770	0.003770

-0.990000	-0.970000	0.003831	0.011247
-0.970000	-0.970000	0.011372	0.011372
-0.950000	-0.970000	0.018604	0.011508
-0.930000	-0.970000	0.025424	0.011525
-0.910000	-0.970000	0.031806	0.011393
-0.890000	-0.970000	0.037770	0.011195
-0.870000	-0.970000	0.043346	0.011049
-0.850000	-0.970000	0.048553	0.011013
-0.830000	-0.970000	0.053414	0.011074
-0.810000	-0.970000	0.057965	0.011179
-0.790000	-0.970000	0.062242	0.011288
-0.770000	-0.970000	0.066258	0.011386
-0.750000	-0.970000	0.070007	0.011480
-0.730000	-0.970000	0.073472	0.011580
-0.710000	-0.970000	0.076645	0.011685
-0.690000	-0.970000	0.079526	0.011795
-0.670000	-0.970000	0.082115	0.011904
-0.650000	-0.970000	0.084404	0.012012
-0.630000	-0.970000	0.086387	0.012121
-0.610000	-0.970000	0.088058	0.012231
-0.590000	-0.970000	0.089414	0.012343
-0.570000	-0.970000	0.090452	0.012454
-0.550000	-0.970000	0.091167	0.012564
-0.530000	-0.970000	0.091557	0.012673
-0.510000	-0.970000	0.091622	0.012779
-0.490000	-0.970000	0.091361	0.012883
-0.470000	-0.970000	0.090767	0.012981
-0.450000	-0.970000	0.089839	0.013062
-0.430000	-0.970000	0.088572	0.013106
-0.410000	-0.970000	0.086961	0.013062
-0.390000	-0.970000	0.084988	0.012818
-0.370000	-0.970000	0.082602	0.012166
-0.350000	-0.970000	0.079724	0.010615
-0.330000	-0.970000	0.076206	0.007311
-0.310000	-0.970000	0.071732	0.000748
-0.290000	-0.970000	0.065991	-0.011369
-0.270000	-0.970000	0.058663	-0.030582
-0.250000	-0.970000	0.049389	-0.057156
-0.230000	-0.970000	0.038390	-0.090330
-0.210000	-0.970000	0.026548	-0.127947
-0.190000	-0.970000	0.015036	-0.166852
-0.170000	-0.970000	0.005093	-0.204254
-0.150000	-0.970000	-0.002494	-0.238625
-0.130000	-0.970000	-0.007564	-0.268849
-0.110000	-0.970000	-0.010289	-0.294226
-0.090000	-0.970000	-0.010995	-0.314634
-0.070000	-0.970000	-0.010090	-0.330292
-0.050000	-0.970000	-0.008004	-0.341563
-0.030000	-0.970000	-0.005119	-0.348825
-0.010000	-0.970000	-0.001760	-0.352372
0.010000	-0.970000	0.001760	-0.352372
0.030000	-0.970000	0.005119	-0.348825
0.050000	-0.970000	0.008004	-0.341563
0.070000	-0.970000	0.010090	-0.330292
0.090000	-0.970000	0.010995	-0.314634
0.110000	-0.970000	0.010289	-0.294226
0.130000	-0.970000	0.007564	-0.268849
0.150000	-0.970000	0.002494	-0.238625
0.170000	-0.970000	-0.005093	-0.204254
0.190000	-0.970000	-0.015036	-0.166852
0.210000	-0.970000	-0.026548	-0.127947
0.230000	-0.970000	-0.038390	-0.090330
0.250000	-0.970000	-0.049389	-0.057156
0.270000	-0.970000	-0.058663	-0.030582
0.290000	-0.970000	-0.065991	-0.011369
0.310000	-0.970000	-0.071732	0.000748
0.330000	-0.970000	-0.076206	0.007311
0.350000	-0.970000	-0.079724	0.010615
0.370000	-0.970000	-0.082602	0.012166
0.390000	-0.970000	-0.084988	0.012818
0.410000	-0.970000	-0.086961	0.013062
0.430000	-0.970000	-0.088572	0.013106
0.450000	-0.970000	-0.089839	0.013062
0.470000	-0.970000	-0.090767	0.012981
0.490000	-0.970000	-0.091361	0.012883
0.510000	-0.970000	-0.091622	0.012779
0.530000	-0.970000	-0.091557	0.012673
0.550000	-0.970000	-0.091167	0.012564
0.570000	-0.970000	-0.090452	0.012454
0.590000	-0.970000	-0.089414	0.012343
0.610000	-0.970000	-0.088058	0.012231
0.630000	-0.970000	-0.086387	0.012121
0.650000	-0.970000	-0.084404	0.012012
0.670000	-0.970000	-0.082115	0.011904
0.690000	-0.970000	-0.079526	0.011795
0.710000	-0.970000	-0.076645	0.011685
0.730000	-0.970000	-0.073472	0.011580
0.750000	-0.970000	-0.070007	0.011480
0.770000	-0.970000	-0.066258	0.011386
0.790000	-0.970000	-0.062242	0.011288
0.810000	-0.970000	-0.057965	0.011179
0.830000	-0.970000	-0.053414	0.011074
0.850000	-0.970000	-0.048553	0.011013
0.870000	-0.970000	-0.043346	0.011049
0.890000	-0.970000	-0.037770	0.011195
0.910000	-0.970000	-0.031806	0.011393
0.930000	-0.970000	-0.025424	0.011525
0.950000	-0.970000	-0.018604	0.011508
0.970000	-0.970000	-0.011372	0.011372
0.990000	-0.970000	-0.003831	0.011247

-0.990000	-0.950000	0.003895	0.018536
-0.970000	-0.950000	0.011508	0.018604
-0.950000	-0.950000	0.018690	0.018690
-0.930000	-0.950000	0.025377	0.018730
-0.910000	-0.950000	0.031646	0.018698
-0.890000	-0.950000	0.037592	0.018616
-0.870000	-0.950000	0.043237	0.018527
-0.850000	-0.950000	0.048548	0.018476
-0.830000	-0.950000	0.053498	0.018498
-0.810000	-0.950000	0.058101	0.018604
-0.790000	-0.950000	0.062389	0.018768
-0.770000	-0.950000	0.066394	0.018951
-0.750000	-0.950000	0.070134	0.019127
-0.730000	-0.950000	0.073602	0.019294
-0.710000	-0.950000	0.076786	0.019460
-0.690000	-0.950000	0.079675	0.019635
-0.670000	-0.950000	0.082261	0.019818
-0.650000	-0.950000	0.084546	0.020002
-0.630000	-0.950000	0.086528	0.020186
-0.610000	-0.950000	0.088203	0.020367
-0.590000	-0.950000	0.089562	0.020549
-0.570000	-0.950000	0.090600	0.020731
-0.550000	-0.950000	0.091311	0.020914
-0.530000	-0.950000	0.091695	0.021094
-0.510000	-0.950000	0.091757	0.021266
-0.490000	-0.950000	0.091489	0.021423
-0.470000	-0.950000	0.090879	0.021541
-0.450000	-0.950000	0.089905	0.021560
-0.430000	-0.950000	0.088529	0.021333
-0.410000	-0.950000	0.086666	0.020524
-0.390000	-0.950000	0.084158	0.018338
-0.370000	-0.950000	0.080621	0.013246
-0.350000	-0.950000	0.075409	0.002032
-0.330000	-0.950000	0.067476	-0.018938
-0.310000	-0.950000	0.055557	-0.052027
-0.290000	-0.950000	0.039309	-0.096972
-0.270000	-0.950000	0.020216	-0.149586
-0.250000	-0.950000	0.001177	-0.204474
-0.230000	-0.950000	-0.015002	-0.257460
-0.210000	-0.950000	-0.026760	-0.305208
-0.190000	-0.950000	-0.033866	-0.345752
-0.170000	-0.950000	-0.036892	-0.378569
-0.150000	-0.950000	-0.036756	-0.404290
-0.130000	-0.950000	-0.034418	-0.423926
-0.110000	-0.950000	-0.030633	-0.438548
-0.090000	-0.950000	-0.025910	-0.449173
-0.070000	-0.950000	-0.020588	-0.456675
-0.050000	-0.950000	-0.014907	-0.461738
-0.030000	-0.950000	-0.009021	-0.464850
-0.010000	-0.950000	-0.003021	-0.466327
0.010000	-0.950000	0.003021	-0.466327
0.030000	-0.950000	0.009021	-0.464850
0.050000	-0.950000	0.014907	-0.461738
0.070000	-0.950000	0.020588	-0.456675
0.090000	-0.950000	0.025910	-0.449173
0.110000	-0.950000	0.030633	-0.438548
0.130000	-0.950000	0.034418	-0.423926
0.150000	-0.950000	0.036756	-0.404290
0.170000	-0.950000	0.036892	-0.378569
0.190000	-0.950000	0.033866	-0.345752
0.210000	-0.950000	0.026760	-0.305208
0.230000	-0.950000	0.015002	-0.257460
0.250000	-0.950000	-0.001177	-0.204474
0.270000	-0.950000	-0.020216	-0.149586
0.290000	-0.950000	-0.039309	-0.096972
0.310000	-0.950000	-0.055557	-0.052027
0.330000	-0.950000	-0.067476	-0.018938
0.350000	-0.950000	-0.075409	0.002032
0.370000	-0.950000	-0.080621	0.013246
0.390000	-0.950000	-0.084158	0.018338
0.410000	-0.950000	-0.086666	0.020524
0.430000	-0.950000	-0.088529	0.021333
0.450000	-0.950000	-0.089905	0.021560
0.470000	-0.950000	-0.090879	0.021541
0.490000	-0.950000	-0.091489	0.021423
0.510000	-0.950000	-0.091757	0.021266
0.530000	-0.950000	-0.091695	0.021094
0.550000	-0.950000	-0.091311	0.020914
0.570000	-0.950000	-0.090600	0.020731
0.590000	-0.950000	-0.089562	0.020549
0.610000	-0.950000	-0.088203	0.020367
0.630000	-0.950000	-0.086528	0.020186
0.650000	-0.950000	-0.084546	0.020002
0.670000	-0.950000	-0.082261	0.019818
0.690000	-0.950000	-0.079675	0.019635
0.710000	-0.950000	-0.076786	0.019460
0.730000	-0.950000	-0.073602	0.019294
0.750000	-0.950000	-0.070134	0.019127
0.770000	-0.950000	-0.066394	0.018951
0.790000	-0.950000	-0.062389	0.018768
0.810000	-0.950000	-0.058101	0.018604
0.830000	-0.950000	-0.053498	0.018498
0.850000	-0.950000	-0.048548	0.018476
0.870000	-0.950000	-0.043237	0.018527
0.890000	-0.950000	-0.037592	0.018616
0.910000	-0.950000	-0.031646	0.018698
0.930000	-0.950000	-0.025377	0.018730
0.950000	-0.950000	-0.018690	0.018690
0.970000	-0.950000	-0.011508	0.018604
0.990000	-0.950000	-0.003895	0.018536

-0.990000	-0.930000	0.003898	0.025491
-0.970000	-0.930000	0.011525	0.025424
-0.950000	-0.930000	0.018730	0.025377
-0.930000	-0.930000	0.025432	0.025432
-0.910000	-0.930000	0.031691	0.025592
-0.890000	-0.930000	0.037599	0.025780
-0.870000	-0.930000	0.043206	0.025912
-0.850000	-0.930000	0.048524	0.025972
-0.830000	-0.930000	0.053540	0.026013
-0.810000	-0.930000	0.058233	0.026099
-0.790000	-0.930000	0.062587	0.026257
-0.770000	-0.930000	0.066616	0.026477
-0.750000	-0.930000	0.070348	0.026729
-0.730000	-0.930000	0.073803	0.026982
-0.710000	-0.930000	0.076984	0.027226
-0.690000	-0.930000	0.079881	0.027464
-0.670000	-0.930000	0.082478	0.027705
-0.650000	-0.930000	0.084769	0.027956
-0.630000	-0.930000	0.086749	0.028213
-0.610000	-0.930000	0.088417	0.028472
-0.590000	-0.930000	0.089774	0.028728
-0.570000	-0.930000	0.090813	0.028980
-0.550000	-0.930000	0.091525	0.029227
-0.530000	-0.930000	0.091904	0.029462
-0.510000	-0.930000	0.091947	0.029664
-0.490000	-0.930000	0.091630	0.029777
-0.470000	-0.930000	0.090899	0.029639
-0.450000	-0.930000	0.089624	0.028850
-0.430000	-0.930000	0.087527	0.026398
-0.410000	-0.930000	0.083952	0.019981
-0.390000	-0.930000	0.077705	0.004614
-0.370000	-0.930000	0.066461	-0.025074
-0.350000	-0.930000	0.047758	-0.072503
-0.330000	-0.930000	0.022046	-0.134078
-0.310000	-0.930000	-0.006298	-0.201922
-0.290000	-0.930000	-0.031389	-0.268197
-0.270000	-0.930000	-0.049265	-0.326361
-0.250000	-0.930000	-0.059219	-0.373134
-0.230000	-0.930000	-0.062764	-0.408448
-0.210000	-0.930000	-0.061999	-0.433817
-0.190000	-0.930000	-0.058638	-0.451418
-0.170000	-0.930000	-0.053784	-0.463388
-0.150000	-0.930000	-0.048096	-0.471504
-0.130000	-0.930000	-0.041974	-0.477042
-0.110000	-0.930000	-0.035640	-0.480853
-0.090000	-0.930000	-0.029201	-0.483476
-0.070000	-0.930000	-0.022713	-0.485270
-0.050000	-0.930000	-0.016214	-0.486461
-0.030000	-0.930000	-0.009723	-0.487184
-0.010000	-0.930000	-0.003241	-0.487528
0.010000	-0.930000	0.003241	-0.487528
0.030000	-0.930000	0.009723	-0.487184
0.050000	-0.930000	0.016214	-0.486461
0.070000	-0.930000	0.022713	-0.485270
0.090000	-0.930000	0.029201	-0.483476
0.110000	-0.930000	0.035640	-0.480853
0.130000	-0.930000	0.041974	-0.477042
0.150000	-0.930000	0.048096	-0.471504
0.170000	-0.930000	0.053784	-0.463388
0.190000	-0.930000	0.058638	-0.451418
0.210000	-0.930000	0.061999	-0.433817
0.230000	-0.930000	0.062764	-0.408448
0.250000	-0.930000	0.059219	-0.373134
0.270000	-0.930000	0.049265	-0.326361
0.290000	-0.930000	0.031389	-0.268197
0.310000	-0.930000	0.006298	-0.201922
0.330000	-0.930000	-0.022046	-0.134078
0.350000	-0.930000	-0.047758	-0.072503
0.370000	-0.930000	-0.066461	-0.025074
0.390000	-0.930000	-0.077705	0.004614
0.410000	-0.930000	-0.083952	0.019981
0.430000	-0.930000	-0.087527	0.026398
0.450000	-0.930000	-0.089624	0.028850
0.470000	-0.930000	-0.090899	0.029639
0.490000	-0.930000	-0.091630	0.029777
0.510000	-0.930000	-0.091947	0.029664
0.530000	-0.930000	-0.091904	0.029462
0.550000	-0.930000	-0.091525	0.029227
0.570000	-0.930000	-0.090813	0.028980
0.590000	-0.930000	-0.089774	0.028728
0.610000	-0.930000	-0.088417	0.028472
0.630000	-0.930000	-0.086749	0.028213
0.650000	-0.930000	-0.084769	0.027956
0.670000	-0.930000	-0.082478	0.027705
0.690000	-0.930000	-0.079881	0.027464
0.710000	-0.930000	-0.076984	0.027226
0.730000	-0.930000	-0.073803	0.026982
0.750000	-0.930000	-0.070348	0.026729
0.770000	-0.930000	-0.066616	0.026477
0.790000	-0.930000	-0.062587	0.026257
0.810000	-0.930000	-0.058233	0.026099
0.830000	-0.930000	-0.053540	0.026013
0.850000	-0.930000	-0.048524	0.025972
0.870000	-0.930000	-0.043206	0.025912
0.890000	-0.930000	-0.037599	0.025780
0.910000	-0.930000	-0.031691	0.025592
0.930000	-0.930000	-0.025432	0.025432
0.950000	-0.930000	-0.018730	0.025377
0.970000	-0.930000	-0.011525	0.025424
0.990000	-0.930000	-0.003898	0.025491

-0.990000	-0.910000	0.003827	0.031976
-0.970000	-0.910000	0.011393	0.031806
-0.950000	-0.910000	0.018698	0.031646
-0.930000	-0.910000	0.025592	0.031691
-0.910000	-0.910000	0.031993	0.031993
-0.890000	-0.910000	0.037911	0.032450
-0.870000	-0.910000	0.043428	0.032908
-0.850000	-0.910000	0.048647	0.033264
-0.830000	-0.910000	0.053623	0.033502
-0.810000	-0.910000	0.058343	0.033667
-0.790000	-0.910000	0.062765	0.033824
-0.770000	-0.910000	0.066864	0.034030
-0.750000	-0.910000	0.070636	0.034299
-0.730000	-0.910000	0.074096	0.034612
-0.710000	-0.910000	0.077264	0.034940
-0.690000	-0.910000	0.080150	0.035264
-0.670000	-0.910000	0.082749	0.035579
-0.650000	-0.910000	0.085050	0.035890
-0.630000	-0.910000	0.087040	0.036206
-0.610000	-0.910000	0.088713	0.036529
-0.590000	-0.910000	0.090065	0.036855
-0.570000	-0.910000	0.091093	0.037176
-0.550000	-0.910000	0.091787	0.037472
-0.530000	-0.910000	0.092127	0.037691
-0.510000	-0.910000	0.092066	0.037694
-0.490000	-0.910000	0.091457	0.037113
-0.470000	-0.910000	0.089942	0.034877
-0.450000	-0.910000	0.086649	0.028337
-0.430000	-0.910000	0.079654	0.011212
-0.410000	-0.910000	0.065145	-0.024616
-0.390000	-0.910000	0.039247	-0.083436
-0.370000	-0.910000	0.003500	-0.158096
-0.350000	-0.910000	-0.033562	-0.237162
-0.330000	-0.910000	-0.062437	-0.308693
-0.310000	-0.910000	-0.079147	-0.365333
-0.290000	-0.910000	-0.085460	-0.405628
-0.270000	-0.910000	-0.085143	-0.431914
-0.250000	-0.910000	-0.081325	-0.448207
-0.230000	-0.910000	-0.075903	-0.458301
-0.210000	-0.910000	-0.069833	-0.464864
-0.190000	-0.910000	-0.063501	-0.469480
-0.170000	-0.910000	-0.057022	-0.473000
-0.150000	-0.910000	-0.050435	-0.475857
-0.130000	-0.910000	-0.043772	-0.478259
-0.110000	-0.910000	-0.037061	-0.480289
-0.090000	-0.910000	-0.030318	-0.481968
-0.070000	-0.910000	-0.023560	-0.483308
-0.050000	-0.910000	-0.016806	-0.484315
-0.030000	-0.910000	-0.010071	-0.484982
-0.010000	-0.910000	-0.003355	-0.485321
0.010000	-0.910000	0.003355	-0.485321
0.030000	-0.910000	0.010071	-0.484982
0.050000	-0.910000	0.016806	-0.484315
0.070000	-0.910000	0.023560	-0.483308
0.090000	-0.910000	0.030318	-0.481968
0.110000	-0.910000	0.037061	-0.480289
0.130000	-0.910000	0.043772	-0.478259
0.150000	-0.910000	0.050435	-0.475857
0.170000	-0.910000	0.057022	-0.473000
0.190000	-0.910000	0.063501	-0.469480
0.210000	-0.910000	0.069833	-0.464864
0.230000	-0.910000	0.075903	-0.458301
0.250000	-0.910000	0.081325	-0.448207
0.270000	-0.910000	0.085143	-0.431914
0.290000	-0.910000	0.085460	-0.405628
0.310000	-0.910000	0.079147	-0.365333
0.330000	-0.910000	0.062437	-0.308693
0.350000	-0.910000	0.033562	-0.237162
0.370000	-0.910000	-0.003500	-0.158096
0.390000	-0.910000	-0.039247	-0.083436
0.410000	-0.910000	-0.065145	-0.024616
0.430000	-0.910000	-0.079654	0.011212
0.450000	-0.910000	-0.086649	0.028337
0.470000	-0.910000	-0.089942	0.034877
0.490000	-0.910000	-0.091457	0.037113
0.510000	-0.910000	-0.092066	0.037694
0.530000	-0.910000	-0.092127	0.037691
0.550000	-0.910000	-0.091787	0.037472
0.570000	-0.910000	-0.091093	0.037176
0.590000	-0.910000	-0.090065	0.036855
0.610000	-0.910000	-0.088713	0.036529
0.630000	-0.910000	-0.087040	0.036206
0.650000	-0.910000	-0.085050	0.035890
0.670000	-0.910000	-0.082749	0.035579
0.690000	-0.910000	-0.080150	0.035264
0.710000	-0.910000	-0.077264	0.034940
0.730000	-0.910000	-0.074096	0.034612
0.750000	-0.910000	-0.070636	0.034299
0.770000	-0.910000	-0.066864	0.034030
0.790000	-0.910000	-0.062765	0.033824
0.810000	-0.910000	-0.058343	0.033667
0.830000	-0.910000	-0.053623	0.033502
0.850000	-0.910000	-0.048647	0.033264
0.870000	-0.910000	-0.043428	0.032908
0.890000	-0.910000	-0.037911	0.032450
0.910000	-0.910000	-0.031993	0.031993
0.930000	-0.910000	-0.025592	0.031691
0.950000	-0.910000	-0.018698	0.031646
0.970000	-0.910000	-0.011393	0.031806
0.990000	-0.910000	-0.003827	0.031976

-0.990000	-0.890000	0.003728	0.037936
-0.970000	-0.890000	0.011195	0.037770
-0.950000	-0.890000	0.018616	0.037592
-0.930000	-0.890000	0.025780	0.037599
-0.910000	-0.890000	0.032450	0.037911
-0.890000	-0.890000	0.038512	0.038512
-0.870000	-0.890000	0.044019	0.039275
-0.850000	-0.890000	0.049117	0.040032
-0.830000	-0.890000	0.053942	0.040655
-0.810000	-0.890000	0.058554	0.041100
-0.790000	-0.890000	0.062949	0.041408
-0.770000	-0.890000	0.067088	0.041657
-0.750000	-0.890000	0.070927	0.041918
-0.730000	-0.890000	0.074441	0.042230
-0.710000	-0.890000	0.077633	0.042594
-0.690000	-0.890000	0.080516	0.042990
-0.670000	-0.890000	0.083100	0.043394
-0.650000	-0.890000	0.085391	0.043790
-0.630000	-0.890000	0.087382	0.044175
-0.610000	-0.890000	0.089062	0.044553
-0.590000	-0.890000	0.090417	0.044920
-0.570000	-0.890000	0.091424	0.045252
-0.550000	-0.890000	0.092034	0.045452
-0.530000	-0.890000	0.092120	0.045212
-0.510000	-0.890000	0.091359	0.043609
-0.490000	-0.890000	0.088798	0.038248
-0.470000	-0.890000	0.082106	0.022442
-0.450000	-0.890000	0.066105	-0.014559
-0.430000	-0.890000	0.034667	-0.079586
-0.410000	-0.890000	-0.010426	-0.164024
-0.390000	-0.890000	-0.055870	-0.251580
-0.370000	-0.890000	-0.087933	-0.325912
-0.350000	-0.890000	-0.103275	-0.379487
-0.330000	-0.890000	-0.106600	-0.412873
-0.310000	-0.890000	-0.103626	-0.431682
-0.290000	-0.890000	-0.098112	-0.442100
-0.270000	-0.890000	-0.091893	-0.448524
-0.250000	-0.890000	-0.085633	-0.453392
-0.230000	-0.890000	-0.079427	-0.457805
-0.210000	-0.890000	-0.073177	-0.462094
-0.190000	-0.890000	-0.066773	-0.466247
-0.170000	-0.890000	-0.060158	-0.470164
-0.150000	-0.890000	-0.053345	-0.473763
-0.130000	-0.890000	-0.046381	-0.476996
-0.110000	-0.890000	-0.039311	-0.479822
-0.090000	-0.890000	-0.032176	-0.482209
-0.070000	-0.890000	-0.025012	-0.484146
-0.050000	-0.890000	-0.017845	-0.485622
-0.030000	-0.890000	-0.010693	-0.486612
-0.010000	-0.890000	-0.003562	-0.487120
0.010000	-0.890000	0.003562	-0.487120
0.030000	-0.890000	0.010693	-0.486612
0.050000	-0.890000	0.017845	-0.485622
0.070000	-0.890000	0.025012	-0.484146
0.090000	-0.890000	0.032176	-0.482209
0.110000	-0.890000	0.039311	-0.479822
0.130000	-0.890000	0.046381	-0.476996
0.150000	-0.890000	0.053345	-0.473763
0.170000	-0.890000	0.060158	-0.470164
0.190000	-0.890000	0.066773	-0.466247
0.210000	-0.890000	0.073177	-0.462094
0.230000	-0.890000	0.079427	-0.457805
0.250000	-0.890000	0.085633	-0.453392
0.270000	-0.890000	0.091893	-0.448524
0.290000	-0.890000	0.098112	-0.442100
0.310000	-0.890000	0.103626	-0.431682
0.330000	-0.890000	0.106600	-0.412873
0.350000	-0.890000	0.103275	-0.379487
0.370000	-0.890000	0.087933	-0.325912
0.390000	-0.890000	0.055870	-0.251580
0.410000	-0.890000	0.010426	-0.164024
0.430000	-0.890000	-0.034667	-0.079586
0.450000	-0.890000	-0.066105	-0.014559
0.470000	-0.890000	-0.082106	0.022442
0.490000	-0.890000	-0.088798	0.038248
0.510000	-0.890000	-0.091359	0.043609
0.530000	-0.890000	-0.092120	0.045212
0.550000	-0.890000	-0.092034	0.045452
0.570000	-0.890000	-0.091424	0.045252
0.590000	-0.890000	-0.090417	0.044920
0.610000	-0.890000	-0.089062	0.044553
0.630000	-0.890000	-0.087382	0.044175
0.650000	-0.890000	-0.085391	0.043790
0.670000	-0.890000	-0.083100	0.043394
0.690000	-0.890000	-0.080516	0.042990
0.710000	-0.890000	-0.077633	0.042594
0.730000	-0.890000	-0.074441	0.042230
0.750000	-0.890000	-0.070927	0.041918
0.770000	-0.890000	-0.067088	0.041657
0.790000	-0.890000	-0.062949	0.041408
0.810000	-0.890000	-0.058554	0.041100
0.830000	-0.890000	-0.053942	0.040655
0.850000	-0.890000	-0.049117	0.040032
0.870000	-0.890000	-0.044019	0.039275
0.890000	-0.890000	-0.038512	0.038512
0.910000	-0.890000	-0.032450	0.037911
0.930000	-0.890000	-0.025780	0.037599
0.950000	-0.890000	-0.018616	0.037592
0.970000	-0.890000	-0.011195	0.037770
0.990000	-0.890000	-0.003728	0.037936

-0.990000	-0.870000	0.003661	0.043419
-0.970000	-0.870000	0.011049	0.043346
-0.950000	-0.870000	0.018527	0.043237
-0.930000	-0.870000	0.025912	0.043206
-0.910000	-0.870000	0.032908	0.043428
-0.890000	-0.870000	0.039275	0.044019
-0.870000	-0.870000	0.044948	0.044948
-0.850000	-0.870000	0.050026	0.046053
-0.830000	-0.870000	0.054690	0.047136
-0.810000	-0.870000	0.059094	0.048047
-0.790000	-0.870000	0.063319	0.048731
-0.770000	-0.870000	0.067371	0.049216
-0.750000	-0.870000	0.071206	0.049581
-0.730000	-0.870000	0.074768	0.049911
-0.710000	-0.870000	0.078021	0.050266
-0.690000	-0.870000	0.080946	0.050670
-0.670000	-0.870000	0.083545	0.051119
-0.650000	-0.870000	0.085827	0.051590
-0.630000	-0.870000	0.087799	0.052060
-0.610000	-0.870000	0.089453	0.052498
-0.590000	-0.870000	0.090759	0.052846
-0.570000	-0.870000	0.091619	0.052924
-0.550000	-0.870000	0.091740	0.052148
-0.530000	-0.870000	0.090273	0.048661
-0.510000	-0.870000	0.085080	0.036819
-0.490000	-0.870000	0.070452	0.004717
-0.470000	-0.870000	0.037295	-0.059935
-0.450000	-0.870000	-0.015231	-0.150357
-0.430000	-0.870000	-0.070023	-0.245623
-0.410000	-0.870000	-0.107255	-0.324196
-0.390000	-0.870000	-0.123013	-0.376652
-0.370000	-0.870000	-0.124919	-0.405688
-0.350000	-0.870000	-0.120717	-0.420255
-0.330000	-0.870000	-0.114637	-0.428049
-0.310000	-0.870000	-0.108322	-0.433534
-0.290000	-0.870000	-0.102234	-0.438681
-0.270000	-0.870000	-0.096376	-0.444135
-0.250000	-0.870000	-0.090574	-0.449910
-0.230000	-0.870000	-0.084599	-0.455778
-0.210000	-0.870000	-0.078283	-0.461460
-0.190000	-0.870000	-0.071580	-0.466759
-0.170000	-0.870000	-0.064541	-0.471596
-0.150000	-0.870000	-0.057252	-0.475951
-0.130000	-0.870000	-0.049790	-0.479828
-0.110000	-0.870000	-0.042211	-0.483223
-0.090000	-0.870000	-0.034565	-0.486114
-0.070000	-0.870000	-0.026886	-0.488491
-0.050000	-0.870000	-0.019199	-0.490329
-0.030000	-0.870000	-0.011514	-0.491583
-0.010000	-0.870000	-0.003837	-0.492234
0.010000	-0.870000	0.003837	-0.492234
0.030000	-0.870000	0.011514	-0.491583
0.050000	-0.870000	0.019199	-0.490329
0.070000	-0.870000	0.026886	-0.488491
0.090000	-0.870000	0.034565	-0.486114
0.110000	-0.870000	0.042211	-0.483223
0.130000	-0.870000	0.049790	-0.479828
0.150000	-0.870000	0.057252	-0.475951
0.170000	-0.870000	0.064541	-0.471596
0.190000	-0.870000	0.071580	-0.466759
0.210000	-0.870000	0.078283	-0.461460
0.230000	-0.870000	0.084599	-0.455778
0.250000	-0.870000	0.090574	-0.449910
0.270000	-0.870000	0.096376	-0.444135
0.290000	-0.870000	0.102234	-0.438681
0.310000	-0.870000	0.108322	-0.433534
0.330000	-0.870000	0.114637	-0.428049
0.350000	-0.870000	0.120717	-0.420255
0.370000	-0.870000	0.124919	-0.405688
0.390000	-0.870000	0.123013	-0.376652
0.410000	-0.870000	0.107255	-0.324196
0.430000	-0.870000	0.070023	-0.245623
0.450000	-0.870000	0.015231	-0.150357
0.470000	-0.870000	-0.037295	-0.059935
0.490000	-0.870000	-0.070452	0.004717
0.510000	-0.870000	-0.085080	0.036819
0.530000	-0.870000	-0.090273	0.048661
0.550000	-0.870000	-0.091740	0.052148
0.570000	-0.870000	-0.091619	0.052924
0.590000	-0.870000	-0.090759	0.052846
0.610000	-0.870000	-0.089453	0.052498
0.630000	-0.870000	-0.087799	0.052060
0.650000	-0.870000	-0.085827	0.051590
0.670000	-0.870000	-0.083545	0.051119
0.690000	-0.870000	-0.080946	0.050670
0.710000	-0.870000	-0.078021	0.050266
0.730000	-0.870000	-0.074768	0.049911
0.750000	-0.870000	-0.071206	0.049581
0.770000	-0.870000	-0.067371	0.049216
0.790000	-0.870000	-0.063319	0.048731
0.810000	-0.870000	-0.059094	0.048047
0.830000	-0.870000	-0.054690	0.047136
0.850000	-0.870000	-0.050026	0.046053
0.870000	-0.870000	-0.044948	0.044948
0.890000	-0.870000	-0.039275	0.044019
0.910000	-0.870000	-0.032908	0.043428
0.930000	-0.870000	-0.025912	0.043206
0.950000	-0.870000	-0.018527	0.043237
0.970000	-0.870000	-0.011049	0.043346
0.990000	-0.870000	-0.003661	0.043419

-0.990000	-0.850000	0.003655	0.048523
-0.970000	-0.850000	0.011013	0.048553
-0.950000	-0.850000	0.018476	0.048548
-0.930000	-0.850000	0.025972	0.048524
-0.910000	-0.850000	0.033264	0.048647
-0.890000	-0.850000	0.040032	0.049117
-0.870000	-0.850000	0.046053	0.050026
-0.850000	-0.850000	0.051305	0.051305
-0.830000	-0.850000	0.055935	0.052766
-0.810000	-0.850000	0.060146	0.054187
-0.790000	-0.850000	0.064115	0.055407
-0.770000	-0.850000	0.067936	0.056357
-0.750000	-0.850000	0.071619	0.057053
-0.730000	-0.850000	0.075122	0.057568
-0.710000	-0.850000	0.078388	0.057991
-0.690000	-0.850000	0.081364	0.058397
-0.670000	-0.850000	0.084016	0.058833
-0.650000	-0.850000	0.086327	0.059307
-0.630000	-0.850000	0.088285	0.059788
-0.610000	-0.850000	0.089843	0.060164
-0.590000	-0.850000	0.090836	0.060076
-0.570000	-0.850000	0.090717	0.058364
-0.550000	-0.850000	0.087754	0.051461
-0.530000	-0.850000	0.076975	0.028965
-0.510000	-0.850000	0.047601	-0.026769
-0.490000	-0.850000	-0.007780	-0.117328
-0.470000	-0.850000	-0.073135	-0.220357
-0.450000	-0.850000	-0.120040	-0.306976
-0.430000	-0.850000	-0.139606	-0.362652
-0.410000	-0.850000	-0.141844	-0.390904
-0.390000	-0.850000	-0.137420	-0.403884
-0.370000	-0.850000	-0.131464	-0.411038
-0.350000	-0.850000	-0.125491	-0.416932
-0.330000	-0.850000	-0.119726	-0.423036
-0.310000	-0.850000	-0.114125	-0.429624
-0.290000	-0.850000	-0.108614	-0.436598
-0.270000	-0.850000	-0.103055	-0.443764
-0.250000	-0.850000	-0.097239	-0.450862
-0.230000	-0.850000	-0.090966	-0.457636
-0.210000	-0.850000	-0.084167	-0.463900
-0.190000	-0.850000	-0.076914	-0.469608
-0.170000	-0.850000	-0.069342	-0.474811
-0.150000	-0.850000	-0.061550	-0.479554
-0.130000	-0.850000	-0.053592	-0.483846
-0.110000	-0.850000	-0.045508	-0.487673
-0.090000	-0.850000	-0.037339	-0.490995
-0.070000	-0.850000	-0.029112	-0.493775
-0.050000	-0.850000	-0.020841	-0.495960
-0.030000	-0.850000	-0.012526	-0.497480
-0.010000	-0.850000	-0.004179	-0.498272
0.010000	-0.850000	0.004179	-0.498272
0.030000	-0.850000	0.012526	-0.497480
0.050000	-0.850000	0.020841	-0.495960
0.070000	-0.850000	0.029112	-0.493775
0.090000	-0.850000	0.037339	-0.490995
0.110000	-0.850000	0.045508	-0.487673
0.130000	-0.850000	0.053592	-0.483846
0.150000	-0.850000	0.061550	-0.479554
0.170000	-0.850000	0.069342	-0.474811
0.190000	-0.850000	0.076914	-0.469608
0.210000	-0.850000	0.084167	-0.463900
0.230000	-0.850000	0.090966	-0.457636
0.250000	-0.850000	0.097239	-0.450862
0.270000	-0.850000	0.103055	-0.443764
0.290000	-0.850000	0.108614	-0.436598
0.310000	-0.850000	0.114125	-0.429624
0.330000	-0.850000	0.119726	-0.423036
0.350000	-0.850000	0.125491	-0.416932
0.370000	-0.850000	0.131464	-0.411038
0.390000	-0.850000	0.137420	-0.403884
0.410000	-0.850000	0.141844	-0.390904
0.430000	-0.850000	0.139606	-0.362652
0.450000	-0.850000	0.120040	-0.306976
0.470000	-0.850000	0.073135	-0.220357
0.490000	-0.850000	0.007780	-0.117328
0.510000	-0.850000	-0.047601	-0.026769
0.530000	-0.850000	-0.076975	0.028965
0.550000	-0.850000	-0.087754	0.051461
0.570000	-0.850000	-0.090717	0.058364
0.590000	-0.850000	-0.090836	0.060076
0.610000	-0.850000	-0.089843	0.060164
0.630000	-0.850000	-0.088285	0.059788
0.650000	-0.850000	-0.086327	0.059307
0.670000	-0.850000	-0.084016	0.058833
0.690000	-0.850000	-0.081364	0.058397
0.710000	-0.850000	-0.078388	0.057991
0.730000	-0.850000	-0.075122	0.057568
0.750000	-0.850000	-0.071619	0.057053
0.770000	-0.850000	-0.067936	0.056357
0.790000	-0.850000	-0.064115	0.055407
0.810000	-0.850000	-0.060146	0.054187
0.830000	-0.850000	-0.055935	0.052766
0.850000	-0.850000	-0.051305	0.051305
0.870000	-0.850000	-0.046053	0.050026
0.890000	-0.850000	-0.040032	0.049117
0.910000	-0.850000	-0.033264	0.048647
0.930000	-0.850000	-0.025972	0.048524
0.950000	-0.850000	-0.018476	0.048548
0.970000	-0.850000	-0.011013	0.048553
0.990000	-0.850000	-0.003655	0.048523

-0.990000	-0.830000	0.003691	0.053333
-0.970000	-0.830000	0.011074	0.053414
-0.950000	-0.830000	0.018498	0.053498
-0.930000	-0.830000	0.026013	0.053540
-0.910000	-0.830000	0.033502	0.053623
-0.890000	-0.830000	0.040655	0.053942
-0.870000	-0.830000	0.047136	0.054690
-0.850000	-0.830000	0.052766	0.055935
-0.830000	-0.830000	0.057571	0.057571
-0.810000	-0.830000	0.061735	0.059385
-0.790000	-0.830000	0.065487	0.061147
-0.770000	-0.830000	0.069014	0.062687
-0.750000	-0.830000	0.072414	0.063925
-0.730000	-0.830000	0.075703	0.064866
-0.710000	-0.830000	0.078847	0.065568
-0.690000	-0.830000	0.081784	0.066114
-0.670000	-0.830000	0.084450	0.066581
-0.650000	-0.830000	0.086778	0.066996
-0.630000	-0.830000	0.088650	0.067255
-0.610000	-0.830000	0.089734	0.066822
-0.590000	-0.830000	0.088948	0.063728
-0.570000	-0.830000	0.082980	0.051433
-0.550000	-0.830000	0.062357	0.013190
-0.530000	-0.830000	0.012491	-0.067254
-0.510000	-0.830000	-0.061142	-0.175184
-0.490000	-0.830000	-0.123644	-0.274334
-0.470000	-0.830000	-0.152888	-0.339830
-0.450000	-0.830000	-0.157973	-0.371700
-0.430000	-0.830000	-0.153998	-0.385152
-0.410000	-0.830000	-0.148374	-0.392549
-0.390000	-0.830000	-0.142967	-0.399226
-0.370000	-0.830000	-0.137765	-0.406440
-0.350000	-0.830000	-0.132516	-0.414122
-0.330000	-0.830000	-0.127152	-0.422022
-0.310000	-0.830000	-0.121727	-0.430015
-0.290000	-0.830000	-0.116246	-0.438030
-0.270000	-0.830000	-0.110547	-0.445933
-0.250000	-0.830000	-0.104382	-0.453510
-0.230000	-0.830000	-0.097596	-0.460571
-0.210000	-0.830000	-0.090231	-0.467052
-0.190000	-0.830000	-0.082465	-0.473018
-0.170000	-0.830000	-0.074446	-0.478572
-0.150000	-0.830000	-0.066230	-0.483736
-0.130000	-0.830000	-0.057822	-0.488480
-0.110000	-0.830000	-0.049250	-0.492758
-0.090000	-0.830000	-0.040549	-0.496518
-0.070000	-0.830000	-0.031734	-0.499694
-0.050000	-0.830000	-0.022803	-0.502206
-0.030000	-0.830000	-0.013750	-0.503967
-0.010000	-0.830000	-0.004596	-0.504880
0.010000	-0.830000	0.004596	-0.504880
0.030000	-0.830000	0.013750	-0.503967
0.050000	-0.830000	0.022803	-0.502206
0.070000	-0.830000	0.031734	-0.499694
0.090000	-0.830000	0.040549	-0.496518
0.110000	-0.830000	0.049250	-0.492758
0.130000	-0.830000	0.057822	-0.488480
0.150000	-0.830000	0.066230	-0.483736
0.170000	-0.830000	0.074446	-0.478572
0.190000	-0.830000	0.082465	-0.473018
0.210000	-0.830000	0.090231	-0.467052
0.230000	-0.830000	0.097596	-0.460571
0.250000	-0.830000	0.104382	-0.453510
0.270000	-0.830000	0.110547	-0.445933
0.290000	-0.830000	0.116246	-0.438030
0.310000	-0.830000	0.121727	-0.430015
0.330000	-0.830000	0.127152	-0.422022
0.350000	-0.830000	0.132516	-0.414122
0.370000	-0.830000	0.137765	-0.406440
0.390000	-0.830000	0.142967	-0.399226
0.410000	-0.830000	0.148374	-0.392549
0.430000	-0.830000	0.153998	-0.385152
0.450000	-0.830000	0.157973	-0.371700
0.470000	-0.830000	0.152888	-0.339830
0.490000	-0.830000	0.123644	-0.274334
0.510000	-0.830000	0.061142	-0.175184
0.530000	-0.830000	-0.012491	-0.067254
0.550000	-0.830000	-0.062357	0.013190
0.570000	-0.830000	-0.082980	0.051433
0.590000	-0.830000	-0.088948	0.063728
0.610000	-0.830000	-0.089734	0.066822
0.630000	-0.830000	-0.088650	0.067255
0.650000	-0.830000	-0.086778	0.066996
0.670000	-0.830000	-0.084450	0.066581
0.690000	-0.830000	-0.081784	0.066114
0.710000	-0.830000	-0.078847	0.065568
0.730000	-0.830000	-0.075703	0.064866
0.750000	-0.830000	-0.072414	0.063925
0.770000	-0.830000	-0.069014	0.062687
0.790000	-0.830000	-0.065487	0.061147
0.810000	-0.830000	-0.061735	0.059385
0.830000	-0.830000	-0.057571	0.057571
0.850000	-0.830000	-0.052766	0.055935
0.870000	-0.830000	-0.047136	0.054690
0.890000	-0.830000	-0.040655	0.053942
0.910000	-0.830000	-0.033502	0.053623
0.930000	-0.830000	-0.026013	0.053540
0.950000	-0.830000	-0.018498	0.053498
0.970000	-0.830000	-0.011074	0.053414
0.990000	-0.830000	-0.003691	0.053333

-0.990000	-0.810000	0.003736	0.057887
-0.970000	-0.810000	0.011179	0.057965
-0.950000	-0.810000	0.018604	0.058101
-0.930000	-0.810000	0.026099	0.058233
-0.910000	-0.810000	0.033667	0.058343
-0.890000	-0.810000	0.041100	0.058554
-0.870000	-0.810000	0.048047	0.059094
-0.850000	-0.810000	0.054187	0.060146
-0.830000	-0.810000	0.059385	0.061735
-0.810000	-0.810000	0.063721	0.063721
-0.790000	-0.810000	0.067416	0.065877
-0.770000	-0.810000	0.070712	0.067970
-0.750000	-0.810000	0.073795	0.069831
-0.730000	-0.810000	0.076761	0.071374
-0.710000	-0.810000	0.079633	0.072584
-0.690000	-0.810000	0.082373	0.073493
-0.670000	-0.810000	0.084892	0.074126
-0.650000	-0.810000	0.086996	0.074357
-0.630000	-0.810000	0.088103	0.073437
-0.610000	-0.810000	0.086303	0.068325
-0.590000	-0.810000	0.075532	0.048715
-0.570000	-0.810000	0.040382	-0.008598
-0.550000	-0.810000	-0.030959	-0.110153
-0.530000	-0.810000	-0.111516	-0.222674
-0.510000	-0.810000	-0.159865	-0.306200
-0.490000	-0.810000	-0.172980	-0.348356
-0.470000	-0.810000	-0.170644	-0.364884
-0.450000	-0.810000	-0.165269	-0.372977
-0.430000	-0.810000	-0.160266	-0.380268
-0.410000	-0.810000	-0.155702	-0.388395
-0.390000	-0.810000	-0.151083	-0.397103
-0.370000	-0.810000	-0.146126	-0.405944
-0.350000	-0.810000	-0.140845	-0.414703
-0.330000	-0.810000	-0.135412	-0.423377
-0.310000	-0.810000	-0.129949	-0.432026
-0.290000	-0.810000	-0.124373	-0.440620
-0.270000	-0.810000	-0.118408	-0.448984
-0.250000	-0.810000	-0.111777	-0.456880
-0.230000	-0.810000	-0.104426	-0.464180
-0.210000	-0.810000	-0.096540	-0.470927
-0.190000	-0.810000	-0.088351	-0.477254
-0.170000	-0.810000	-0.079961	-0.483240
-0.150000	-0.810000	-0.071350	-0.488852
-0.130000	-0.810000	-0.062497	-0.494025
-0.110000	-0.810000	-0.053429	-0.498701
-0.090000	-0.810000	-0.044169	-0.502826
-0.070000	-0.810000	-0.034714	-0.506304
-0.050000	-0.810000	-0.025042	-0.509043
-0.030000	-0.810000	-0.015147	-0.510950
-0.010000	-0.810000	-0.005072	-0.511929
0.010000	-0.810000	0.005072	-0.511929
0.030000	-0.810000	0.015147	-0.510950
0.050000	-0.810000	0.025042	-0.509043
0.070000	-0.810000	0.034714	-0.506304
0.090000	-0.810000	0.044169	-0.502826
0.110000	-0.810000	0.053429	-0.498701
0.130000	-0.810000	0.062497	-0.494025
0.150000	-0.810000	0.071350	-0.488852
0.170000	-0.810000	0.079961	-0.483240
0.190000	-0.810000	0.088351	-0.477254
0.210000	-0.810000	0.096540	-0.470927
0.230000	-0.810000	0.104426	-0.464180
0.250000	-0.810000	0.111777	-0.456880
0.270000	-0.810000	0.118408	-0.448984
0.290000	-0.810000	0.124373	-0.440620
0.310000	-0.810000	0.129949	-0.432026
0.330000	-0.810000	0.135412	-0.423377
0.350000	-0.810000	0.140845	-0.414703
0.370000	-0.810000	0.146126	-0.405944
0.390000	-0.810000	0.151083	-0.397103
0.410000	-0.810000	0.155702	-0.388395
0.430000	-0.810000	0.160266	-0.380268
0.450000	-0.810000	0.165269	-0.372977
0.470000	-0.810000	0.170644	-0.364884
0.490000	-0.810000	0.172980	-0.348356
0.510000	-0.810000	0.159865	-0.306200
0.530000	-0.810000	0.111516	-0.222674
0.550000	-0.810000	0.030959	-0.110153
0.570000	-0.810000	-0.040382	-0.008598
0.590000	-0.810000	-0.075532	0.048715
0.610000	-0.810000	-0.086303	0.068325
0.630000	-0.810000	-0.088103	0.073437
0.650000	-0.810000	-0.086996	0.074357
0.670000	-0.810000	-0.084892	0.074126
0.690000	-0.810000	-0.082373	0.073493
0.710000	-0.810000	-0.079633	0.072584
0.730000	-0.810000	-0.076761	0.071374
0.750000	-0.810000	-0.073795	0.069831
0.770000	-0.810000	-0.070712	0.067970
0.790000	-0.810000	-0.067416	0.065877
0.810000	-0.810000	-0.063721	0.063721
0.830000	-0.810000	-0.059385	0.061735
0.850000	-0.810000	-0.054187	0.060146
0.870000	-0.810000	-0.048047	0.059094
0.890000	-0.810000	-0.041100	0.058554
0.910000	-0.810000	-0.033667	0.058343
0.930000	-0.810000	-0.026099	0.058233
0.950000	-0.810000	-0.018604	0.058101
0.970000	-0.810000	-0.011179	0.057965
0.990000	-0.810000	-0.003736	0.057887

-0.990000	-0.790000	0.003769	0.062182
-0.970000	-0.790000	0.011288	0.062242
-0.950000	-0.790000	0.018768	0.062389
-0.930000	-0.790000	0.026257	0.062587
-0.910000	-0.790000	0.033824	0.062765
-0.890000	-0.790000	0.041408	0.062949
-0.870000	-0.790000	0.048731	0.063319
-0.850000	-0.790000	0.055407	0.064115
-0.830000	-0.790000	0.061147	0.065487
-0.810000	-0.790000	0.065877	0.067416
-0.790000	-0.790000	0.069735	0.069735
-0.770000	-0.790000	0.072967	0.072208
-0.750000	-0.790000	0.075815	0.074611
-0.730000	-0.790000	0.078453	0.076779
-0.710000	-0.790000	0.080963	0.078609
-0.690000	-0.790000	0.083323	0.080013
-0.670000	-0.790000	0.085310	0.080735
-0.650000	-0.790000	0.086082	0.079661
-0.630000	-0.790000	0.082601	0.072372
-0.610000	-0.790000	0.064993	0.043880
-0.590000	-0.790000	0.012365	-0.032110
-0.570000	-0.790000	-0.075724	-0.147896
-0.550000	-0.790000	-0.152177	-0.254843
-0.530000	-0.790000	-0.184002	-0.317776
-0.510000	-0.790000	-0.187001	-0.342677
-0.490000	-0.790000	-0.182260	-0.352543
-0.470000	-0.790000	-0.177328	-0.360156
-0.450000	-0.790000	-0.173124	-0.368702
-0.430000	-0.790000	-0.169154	-0.378114
-0.410000	-0.790000	-0.164936	-0.387828
-0.390000	-0.790000	-0.160237	-0.397474
-0.370000	-0.790000	-0.155087	-0.406938
-0.350000	-0.790000	-0.149689	-0.416275
-0.330000	-0.790000	-0.144247	-0.425592
-0.310000	-0.790000	-0.138780	-0.434913
-0.290000	-0.790000	-0.133046	-0.444102
-0.270000	-0.790000	-0.126679	-0.452905
-0.250000	-0.790000	-0.119471	-0.461105
-0.230000	-0.790000	-0.111538	-0.468677
-0.210000	-0.790000	-0.103188	-0.475764
-0.190000	-0.790000	-0.094634	-0.482505
-0.170000	-0.790000	-0.085877	-0.488911
-0.150000	-0.790000	-0.076843	-0.494899
-0.130000	-0.790000	-0.067519	-0.500396
-0.110000	-0.790000	-0.057937	-0.505358
-0.090000	-0.790000	-0.048089	-0.509727
-0.070000	-0.790000	-0.037937	-0.513369
-0.050000	-0.790000	-0.027450	-0.516198
-0.030000	-0.790000	-0.016636	-0.518139
-0.010000	-0.790000	-0.005577	-0.519128
0.010000	-0.790000	0.005577	-0.519128
0.030000	-0.790000	0.016636	-0.518139
0.050000	-0.790000	0.027450	-0.516198
0.070000	-0.790000	0.037937	-0.513369
0.090000	-0.790000	0.048089	-0.509727
0.110000	-0.790000	0.057937	-0.505358
0.130000	-0.790000	0.067519	-0.500396
0.150000	-0.790000	0.076843	-0.494899
0.170000	-0.790000	0.085877	-0.488911
0.190000	-0.790000	0.094634	-0.482505
0.210000	-0.790000	0.103188	-0.475764
0.230000	-0.790000	0.111538	-0.468677
0.250000	-0.790000	0.119471	-0.461105
0.270000	-0.790000	0.126679	-0.452905
0.290000	-0.790000	0.133046	-0.444102
0.310000	-0.790000	0.138780	-0.434913
0.330000	-0.790000	0.144247	-0.425592
0.350000	-0.790000	0.149689	-0.416275
0.370000	-0.790000	0.155087	-0.406938
0.390000	-0.790000	0.160237	-0.397474
0.410000	-0.790000	0.164936	-0.387828
0.430000	-0.790000	0.169154	-0.378114
0.450000	-0.790000	0.173124	-0.368702
0.470000	-0.790000	0.177328	-0.360156
0.490000	-0.790000	0.182260	-0.352543
0.510000	-0.790000	0.187001	-0.342677
0.530000	-0.790000	0.184002	-0.317776
0.550000	-0.790000	0.152177	-0.254843
0.570000	-0.790000	0.075724	-0.147896
0.590000	-0.790000	-0.012365	-0.032110
0.610000	-0.790000	-0.064993	0.043880
0.630000	-0.790000	-0.082601	0.072372
0.650000	-0.790000	-0.086082	0.079661
0.670000	-0.790000	-0.085310	0.080735
0.690000	-0.790000	-0.083323	0.080013
0.710000	-0.790000	-0.080963	0.078609
0.730000	-0.790000	-0.078453	0.076779
0.750000	-0.790000	-0.075815	0.074611
0.770000	-0.790000	-0.072967	0.072208
0.790000	-0.790000	-0.069735	0.069735
0.810000	-0.790000	-0.065877	0.067416
0.830000	-0.790000	-0.061147	0.065487
0.850000	-0.790000	-0.055407	0.064115
0.870000	-0.790000	-0.048731	0.063319
0.890000	-0.790000	-0.041408	0.062949
0.910000	-0.790000	-0.033824	0.062765
0.930000	-0.790000	-0.026257	0.062587
0.950000	-0.790000	-0.018768	0.062389
0.970000	-0.790000	-0.011288	0.062242
0.990000	-0.790000	-0.003769	0.062182

-0.990000	-0.770000	0.003795	0.066203
-0.970000	-0.770000	0.011386	0.066258
-0.950000	-0.770000	0.018951	0.066394
-0.930000	-0.770000	0.026477	0.066616
-0.910000	-0.770000	0.034030	0.066864
-0.890000	-0.770000	0.041657	0.067088
-0.870000	-0.770000	0.049216	0.067371
-0.850000	-0.770000	0.056357	0.067936
-0.830000	-0.770000	0.062687	0.069014
-0.810000	-0.770000	0.067970	0.070712
-0.790000	-0.770000	0.072208	0.072967
-0.770000	-0.770000	0.075588	0.075588
-0.750000	-0.770000	0.078365	0.078339
-0.730000	-0.770000	0.080758	0.081000
-0.710000	-0.770000	0.082864	0.083347
-0.690000	-0.770000	0.084495	0.084952
-0.670000	-0.770000	0.084535	0.084279
-0.650000	-0.770000	0.078619	0.075245
-0.630000	-0.770000	0.052293	0.037891
-0.610000	-0.770000	-0.018200	-0.053933
-0.590000	-0.770000	-0.116164	-0.176085
-0.570000	-0.770000	-0.182547	-0.271113
-0.550000	-0.770000	-0.201163	-0.315488
-0.530000	-0.770000	-0.199294	-0.330713
-0.510000	-0.770000	-0.194402	-0.338991
-0.490000	-0.770000	-0.190195	-0.347604
-0.470000	-0.770000	-0.186514	-0.357249
-0.450000	-0.770000	-0.182913	-0.367462
-0.430000	-0.770000	-0.179065	-0.377856
-0.410000	-0.770000	-0.174740	-0.388196
-0.390000	-0.770000	-0.169881	-0.398384
-0.370000	-0.770000	-0.164639	-0.408454
-0.350000	-0.770000	-0.159253	-0.418498
-0.330000	-0.770000	-0.153859	-0.428572
-0.310000	-0.770000	-0.148325	-0.438593
-0.290000	-0.770000	-0.142275	-0.448326
-0.270000	-0.770000	-0.135347	-0.457501
-0.250000	-0.770000	-0.127491	-0.465994
-0.230000	-0.770000	-0.119003	-0.473892
-0.210000	-0.770000	-0.110237	-0.481382
-0.190000	-0.770000	-0.101312	-0.488548
-0.170000	-0.770000	-0.092127	-0.495318
-0.150000	-0.770000	-0.082604	-0.501581
-0.130000	-0.770000	-0.072773	-0.507294
-0.110000	-0.770000	-0.062653	-0.512430
-0.090000	-0.770000	-0.052172	-0.516927
-0.070000	-0.770000	-0.041261	-0.520592
-0.050000	-0.770000	-0.029900	-0.523397
-0.030000	-0.770000	-0.018132	-0.525303
-0.010000	-0.770000	-0.006079	-0.526279
0.010000	-0.770000	0.006079	-0.526279
0.030000	-0.770000	0.018132	-0.525303
0.050000	-0.770000	0.029900	-0.523397
0.070000	-0.770000	0.041261	-0.520592
0.090000	-0.770000	0.052172	-0.516927
0.110000	-0.770000	0.062653	-0.512430
0.130000	-0.770000	0.072773	-0.507294
0.150000	-0.770000	0.082604	-0.501581
0.170000	-0.770000	0.092127	-0.495318
0.190000	-0.770000	0.101312	-0.488548
0.210000	-0.770000	0.110237	-0.481382
0.230000	-0.770000	0.119003	-0.473892
0.250000	-0.770000	0.127491	-0.465994
0.270000	-0.770000	0.135347	-0.457501
0.290000	-0.770000	0.142275	-0.448326
0.310000	-0.770000	0.148325	-0.438593
0.330000	-0.770000	0.153859	-0.428572
0.350000	-0.770000	0.159253	-0.418498
0.370000	-0.770000	0.164639	-0.408454
0.390000	-0.770000	0.169881	-0.398384
0.410000	-0.770000	0.174740	-0.388196
0.430000	-0.770000	0.179065	-0.377856
0.450000	-0.770000	0.182913	-0.367462
0.470000	-0.770000	0.186514	-0.357249
0.490000	-0.770000	0.190195	-0.347604
0.510000	-0.770000	0.194402	-0.338991
0.530000	-0.770000	0.199294	-0.330713
0.550000	-0.770000	0.201163	-0.315488
0.570000	-0.770000	0.182547	-0.271113
0.590000	-0.770000	0.116164	-0.176085
0.610000	-0.770000	0.018200	-0.053933
0.630000	-0.770000	-0.052293	0.037891
0.650000	-0.770000	-0.078619	0.075245
0.670000	-0.770000	-0.084535	0.084279
0.690000	-0.770000	-0.084495	0.084952
0.710000	-0.770000	-0.082864	0.083347
0.730000	-0.770000	-0.080758	0.081000
0.750000	-0.770000	-0.078365	0.078339
0.770000	-0.770000	-0.075588	0.075588
0.790000	-0.770000	-0.072208	0.072967
0.810000	-0.770000	-0.067970	0.070712
0.830000	-0.770000	-0.062687	0.069014
0.850000	-0.770000	-0.056357	0.067936
0.870000	-0.770000	-0.049216	0.067371
0.890000	-0.770000	-0.041657	0.067088
0.910000	-0.770000	-0.034030	0.066864
0.930000	-0.770000	-0.026477	0.066616
0.950000	-0.770000	-0.018951	0.066394
0.970000	-0.770000	-0.011386	0.066258
0.990000	-0.770000	-0.003795	0.066203

-0.990000	-0.750000	0.003825	0.069941
-0.970000	-0.750000	0.011480	0.070007
-0.950000	-0.750000	0.019127	0.070134
-0.930000	-0.750000	0.026729	0.070348
-0.910000	-0.750000	0.034299	0.070636
-0.890000	-0.750000	0.041918	0.070927
-0.870000	-0.750000	0.049581	0.071206
-0.850000	-0.750000	0.057053	0.071619
-0.830000	-0.750000	0.063925	0.072414
-0.810000	-0.750000	0.069831	0.073795
-0.790000	-0.750000	0.074611	0.075815
-0.770000	-0.750000	0.078339	0.078365
-0.750000	-0.750000	0.081227	0.081227
-0.730000	-0.750000	0.083459	0.084105
-0.710000	-0.750000	0.084913	0.086435
-0.690000	-0.750000	0.084252	0.086329
-0.670000	-0.750000	0.075658	0.076292
-0.650000	-0.750000	0.039824	0.031566
-0.630000	-0.750000	-0.046677	-0.071895
-0.610000	-0.750000	-0.149271	-0.194637
-0.590000	-0.750000	-0.205051	-0.275334
-0.570000	-0.750000	-0.215158	-0.305964
-0.550000	-0.750000	-0.211574	-0.316752
-0.530000	-0.750000	-0.207253	-0.325253
-0.510000	-0.750000	-0.203609	-0.334822
-0.490000	-0.750000	-0.200230	-0.345148
-0.470000	-0.750000	-0.196892	-0.355858
-0.450000	-0.750000	-0.193424	-0.366790
-0.430000	-0.750000	-0.189580	-0.377803
-0.410000	-0.750000	-0.185173	-0.388761
-0.390000	-0.750000	-0.180232	-0.399613
-0.370000	-0.750000	-0.174979	-0.410412
-0.350000	-0.750000	-0.169644	-0.421224
-0.330000	-0.750000	-0.164250	-0.432032
-0.310000	-0.750000	-0.158512	-0.442663
-0.290000	-0.750000	-0.151982	-0.452843
-0.270000	-0.750000	-0.144392	-0.462350
-0.250000	-0.750000	-0.135889	-0.471177
-0.230000	-0.750000	-0.126897	-0.479487
-0.210000	-0.750000	-0.117726	-0.487441
-0.190000	-0.750000	-0.108360	-0.495026
-0.170000	-0.750000	-0.098642	-0.502105
-0.150000	-0.750000	-0.088553	-0.508565
-0.130000	-0.750000	-0.078172	-0.514406
-0.110000	-0.750000	-0.067467	-0.519618
-0.090000	-0.750000	-0.056283	-0.524150
-0.070000	-0.750000	-0.044541	-0.527717
-0.050000	-0.750000	-0.032273	-0.530437
-0.030000	-0.750000	-0.019562	-0.532304
-0.010000	-0.750000	-0.006556	-0.533293
0.010000	-0.750000	0.006556	-0.533293
0.030000	-0.750000	0.019562	-0.532304
0.050000	-0.750000	0.032273	-0.530437
0.070000	-0.750000	0.044541	-0.527717
0.090000	-0.750000	0.056283	-0.524150
0.110000	-0.750000	0.067467	-0.519618
0.130000	-0.750000	0.078172	-0.514406
0.150000	-0.750000	0.088553	-0.508565
0.170000	-0.750000	0.098642	-0.502105
0.190000	-0.750000	0.108360	-0.495026
0.210000	-0.750000	0.117726	-0.487441
0.230000	-0.750000	0.126897	-0.479487
0.250000	-0.750000	0.135889	-0.471177
0.270000	-0.750000	0.144392	-0.462350
0.290000	-0.750000	0.151982	-0.452843
0.310000	-0.750000	0.158512	-0.442663
0.330000	-0.750000	0.164250	-0.432032
0.350000	-0.750000	0.169644	-0.421224
0.370000	-0.750000	0.174979	-0.410412
0.390000	-0.750000	0.180232	-0.399613
0.410000	-0.750000	0.185173	-0.388761
0.430000	-0.750000	0.189580	-0.377803
0.450000	-0.750000	0.193424	-0.366790
0.470000	-0.750000	0.196892	-0.355858
0.490000	-0.750000	0.200230	-0.345148
0.510000	-0.750000	0.203609	-0.334822
0.530000	-0.750000	0.207253	-0.325253
0.550000	-0.750000	0.211574	-0.316752
0.570000	-0.750000	0.215158	-0.305964
0.590000	-0.750000	0.205051	-0.275334
0.610000	-0.750000	0.149271	-0.194637
0.630000	-0.750000	0.046677	-0.071895
0.650000	-0.750000	-0.039824	0.031566
0.670000	-0.750000	-0.075658	0.076292
0.690000	-0.750000	-0.084252	0.086329
0.710000	-0.750000	-0.084913	0.086435
0.730000	-0.750000	-0.083459	0.084105
0.750000	-0.750000	-0.081227	0.081227
0.770000	-0.750000	-0.078339	0.078365
0.790000	-0.750000	-0.074611	0.075815
0.810000	-0.750000	-0.069831	0.073795
0.830000	-0.750000	-0.063925	0.072414
0.850000	-0.750000	-0.057053	0.071619
0.870000	-0.750000	-0.049581	0.071206
0.890000	-0.750000	-0.041918	0.070927
0.910000	-0.750000	-0.034299	0.070636
0.930000	-0.750000	-0.026729	0.070348
0.950000	-0.750000	-0.019127	0.070134
0.970000	-0.750000	-0.011480	0.070007
0.990000	-0.750000	-0.003825	0.069941

-0.990000	-0.730000	0.003861	0.073399
-0.970000	-0.730000	0.011580	0.073472
-0.950000	-0.730000	0.019294	0.073602
-0.930000	-0.730000	0.026982	0.073803
-0.910000	-0.730000	0.034612	0.074096
-0.890000	-0.730000	0.042230	0.074441
-0.870000	-0.730000	0.049911	0.074768
-0.850000	-0.730000	0.057568	0.075122
-0.830000	-0.730000	0.064866	0.075703
-0.810000	-0.730000	0.071374	0.076761
-0.790000	-0.730000	0.076779	0.078453
-0.770000	-0.730000	0.081000	0.080758
-0.750000	-0.730000	0.084105	0.083459
-0.730000	-0.730000	0.085966	0.085966
-0.710000	-0.730000	0.085087	0.086192
-0.690000	-0.730000	0.074379	0.075676
-0.670000	-0.730000	0.030062	0.026203
-0.650000	-0.730000	-0.069364	-0.084844
-0.630000	-0.730000	-0.174198	-0.205237
-0.610000	-0.730000	-0.221978	-0.272861
-0.590000	-0.730000	-0.227525	-0.294367
-0.570000	-0.730000	-0.223804	-0.303127
-0.550000	-0.730000	-0.220280	-0.311915
-0.530000	-0.730000	-0.217192	-0.321879
-0.510000	-0.730000	-0.214117	-0.332440
-0.490000	-0.730000	-0.211038	-0.343379
-0.470000	-0.730000	-0.207951	-0.354678
-0.450000	-0.730000	-0.204643	-0.366245
-0.430000	-0.730000	-0.200817	-0.377906
-0.410000	-0.730000	-0.196341	-0.389525
-0.390000	-0.730000	-0.191352	-0.401074
-0.370000	-0.730000	-0.186114	-0.412602
-0.350000	-0.730000	-0.180801	-0.424132
-0.330000	-0.730000	-0.175302	-0.435573
-0.310000	-0.730000	-0.169213	-0.446700
-0.290000	-0.730000	-0.162087	-0.457246
-0.270000	-0.730000	-0.153809	-0.467084
-0.250000	-0.730000	-0.144709	-0.476307
-0.230000	-0.730000	-0.135258	-0.485100
-0.210000	-0.730000	-0.125649	-0.493549
-0.190000	-0.730000	-0.115738	-0.501548
-0.170000	-0.730000	-0.105381	-0.508912
-0.150000	-0.730000	-0.094658	-0.515518
-0.130000	-0.730000	-0.083669	-0.521423
-0.110000	-0.730000	-0.072302	-0.526641
-0.090000	-0.730000	-0.060305	-0.531181
-0.070000	-0.730000	-0.047650	-0.534560
-0.050000	-0.730000	-0.034467	-0.537183
-0.030000	-0.730000	-0.020861	-0.539047
-0.010000	-0.730000	-0.006986	-0.540090
0.010000	-0.730000	0.006986	-0.540090
0.030000	-0.730000	0.020861	-0.539047
0.050000	-0.730000	0.034467	-0.537183
0.070000	-0.730000	0.047650	-0.534560
0.090000	-0.730000	0.060305	-0.531181
0.110000	-0.730000	0.072302	-0.526641
0.130000	-0.730000	0.083669	-0.521423
0.150000	-0.730000	0.094658	-0.515518
0.170000	-0.730000	0.105381	-0.508912
0.190000	-0.730000	0.115738	-0.501548
0.210000	-0.730000	0.125649	-0.493549
0.230000	-0.730000	0.135258	-0.485100
0.250000	-0.730000	0.144709	-0.476307
0.270000	-0.730000	0.153809	-0.467084
0.290000	-0.730000	0.162087	-0.457246
0.310000	-0.730000	0.169213	-0.446700
0.330000	-0.730000	0.175302	-0.435573
0.350000	-0.730000	0.180801	-0.424132
0.370000	-0.730000	0.186114	-0.412602
0.390000	-0.730000	0.191352	-0.401074
0.410000	-0.730000	0.196341	-0.389525
0.430000	-0.730000	0.200817	-0.377906
0.450000	-0.730000	0.204643	-0.366245
0.470000	-0.730000	0.207951	-0.354678
0.490000	-0.730000	0.211038	-0.343379
0.510000	-0.730000	0.214117	-0.332440
0.530000	-0.730000	0.217192	-0.321879
0.550000	-0.730000	0.220280	-0.311915
0.570000	-0.730000	0.223804	-0.303127
0.590000	-0.730000	0.227525	-0.294367
0.610000	-0.730000	0.221978	-0.272861
0.630000	-0.730000	0.174198	-0.205237
0.650000	-0.730000	0.069364	-0.084844
0.670000	-0.730000	-0.030062	0.026203
0.690000	-0.730000	-0.074379	0.075676
0.710000	-0.730000	-0.085087	0.086192
0.730000	-0.730000	-0.085966	0.085966
0.750000	-0.730000	-0.084105	0.083459
0.770000	-0.730000	-0.081000	0.080758
0.790000	-0.730000	-0.076779	0.078453
0.810000	-0.730000	-0.071374	0.076761
0.830000	-0.730000	-0.064866	0.075703
0.850000	-0.730000	-0.057568	0.075122
0.870000	-0.730000	-0.049911	0.074768
0.890000	-0.730000	-0.042230	0.074441
0.910000	-0.730000	-0.034612	0.074096
0.930000	-0.730000	-0.026982	0.073803
0.950000	-0.730000	-0.019294	0.073602
0.970000	-0.730000	-0.011580	0.073472
0.990000	-0.730000	-0.003861	0.073399

-0.990000	-0.710000	0.003899	0.076573
-0.970000	-0.710000	0.011685	0.076645
-0.950000	-0.710000	0.019460	0.076786
-0.930000	-0.710000	0.027226	0.076984
-0.910000	-0.710000	0.034940	0.077264
-0.890000	-0.710000	0.042594	0.077633
-0.870000	-0.710000	0.050266	0.078021
-0.850000	-0.710000	0.057991	0.078388
-0.830000	-0.710000	0.065568	0.078847
-0.810000	-0.710000	0.072584	0.079633
-0.790000	-0.710000	0.078609	0.080963
-0.770000	-0.710000	0.083347	0.082864
-0.750000	-0.710000	0.086435	0.084913
-0.730000	-0.710000	0.086192	0.085087
-0.710000	-0.710000	0.074630	0.074630
-0.690000	-0.710000	0.024419	0.023327
-0.670000	-0.710000	-0.084579	-0.091794
-0.650000	-0.710000	-0.191640	-0.209598
-0.630000	-0.710000	-0.234928	-0.267528
-0.610000	-0.710000	-0.238470	-0.283490
-0.590000	-0.710000	-0.235280	-0.291115
-0.570000	-0.710000	-0.232658	-0.299784
-0.550000	-0.710000	-0.230287	-0.309602
-0.530000	-0.710000	-0.227734	-0.320006
-0.510000	-0.710000	-0.225056	-0.330871
-0.490000	-0.710000	-0.222389	-0.342236
-0.470000	-0.710000	-0.219648	-0.354067
-0.450000	-0.710000	-0.216520	-0.366194
-0.430000	-0.710000	-0.212711	-0.378416
-0.410000	-0.710000	-0.208190	-0.390616
-0.390000	-0.710000	-0.203180	-0.402783
-0.370000	-0.710000	-0.197956	-0.414943
-0.350000	-0.710000	-0.192602	-0.427061
-0.330000	-0.710000	-0.186882	-0.438984
-0.310000	-0.710000	-0.180319	-0.450467
-0.290000	-0.710000	-0.172538	-0.461304
-0.270000	-0.710000	-0.163601	-0.471469
-0.250000	-0.710000	-0.153968	-0.481119
-0.230000	-0.710000	-0.144075	-0.490416
-0.210000	-0.710000	-0.133967	-0.499362
-0.190000	-0.710000	-0.123416	-0.507774
-0.170000	-0.710000	-0.112340	-0.515421
-0.150000	-0.710000	-0.100928	-0.522133
-0.130000	-0.710000	-0.089273	-0.528059
-0.110000	-0.710000	-0.077139	-0.533289
-0.090000	-0.710000	-0.064188	-0.537925
-0.070000	-0.710000	-0.050516	-0.541062
-0.050000	-0.710000	-0.036408	-0.543594
-0.030000	-0.710000	-0.021976	-0.545477
-0.010000	-0.710000	-0.007349	-0.546582
0.010000	-0.710000	0.007349	-0.546582
0.030000	-0.710000	0.021976	-0.545477
0.050000	-0.710000	0.036408	-0.543594
0.070000	-0.710000	0.050516	-0.541062
0.090000	-0.710000	0.064188	-0.537925
0.110000	-0.710000	0.077139	-0.533289
0.130000	-0.710000	0.089273	-0.528059
0.150000	-0.710000	0.100928	-0.522133
0.170000	-0.710000	0.112340	-0.515421
0.190000	-0.710000	0.123416	-0.507774
0.210000	-0.710000	0.133967	-0.499362
0.230000	-0.710000	0.144075	-0.490416
0.250000	-0.710000	0.153968	-0.481119
0.270000	-0.710000	0.163601	-0.471469
0.290000	-0.710000	0.172538	-0.461304
0.310000	-0.710000	0.180319	-0.450467
0.330000	-0.710000	0.186882	-0.438984
0.350000	-0.710000	0.192602	-0.427061
0.370000	-0.710000	0.197956	-0.414943
0.390000	-0.710000	0.203180	-0.402783
0.410000	-0.710000	0.208190	-0.390616
0.430000	-0.710000	0.212711	-0.378416
0.450000	-0.710000	0.216520	-0.366194
0.470000	-0.710000	0.219648	-0.354067
0.490000	-0.710000	0.222389	-0.342236
0.510000	-0.710000	0.225056	-0.330871
0.530000	-0.710000	0.227734	-0.320006
0.550000	-0.710000	0.230287	-0.309602
0.570000	-0.710000	0.232658	-0.299784
0.590000	-0.710000	0.235280	-0.291115
0.610000	-0.710000	0.238470	-0.283490
0.630000	-0.710000	0.234928	-0.267528
0.650000	-0.710000	0.191640	-0.209598
0.670000	-0.710000	0.084579	-0.091794
0.690000	-0.710000	-0.024419	0.023327
0.710000	-0.710000	-0.074630	0.074630
0.730000	-0.710000	-0.086192	0.085087
0.750000	-0.710000	-0.086435	0.084913
0.770000	-0.710000	-0.083347	0.082864
0.790000	-0.710000	-0.078609	0.080963
0.810000	-0.710000	-0.072584	0.079633
0.830000	-0.710000	-0.065568	0.078847
0.850000	-0.710000	-0.057991	0.078388
0.870000	-0.710000	-0.050266	0.078021
0.890000	-0.710000	-0.042594	0.077633
0.910000	-0.710000	-0.034940	0.077264
0.930000	-0.710000	-0.027226	0.076984
0.950000	-0.710000	-0.019460	0.076786
0.970000	-0.710000	-0.011685	0.076645
0.990000	-0.710000	-0.003899	0.076573

-0.990000	-0.690000	0.003934	0.079457
-0.970000	-0.690000	0.011795	0.079526
-0.950000	-0.690000	0.019635	0.079675
-0.930000	-0.690000	0.027464	0.079881
-0.910000	-0.690000	0.035264	0.080150
-0.890000	-0.690000	0.042990	0.080516
-0.870000	-0.690000	0.050670	0.080946
-0.850000	-0.690000	0.058397	0.081364
-0.830000	-0.690000	0.066114	0.081784
-0.810000	-0.690000	0.073493	0.082373
-0.790000	-0.690000	0.080013	0.083323
-0.770000	-0.690000	0.084952	0.084495
-0.750000	-0.690000	0.086329	0.084252
-0.730000	-0.690000	0.075676	0.074379
-0.710000	-0.690000	0.023327	0.024419
-0.690000	-0.690000	-0.091949	-0.091949
-0.670000	-0.690000	-0.202825	-0.208683
-0.650000	-0.690000	-0.245181	-0.261031
-0.630000	-0.690000	-0.248141	-0.273963
-0.610000	-0.690000	-0.245598	-0.280925
-0.590000	-0.690000	-0.243850	-0.289252
-0.570000	-0.690000	-0.242327	-0.298690
-0.550000	-0.690000	-0.240545	-0.308752
-0.530000	-0.690000	-0.238495	-0.319341
-0.510000	-0.690000	-0.236358	-0.330507
-0.490000	-0.690000	-0.234209	-0.342272
-0.470000	-0.690000	-0.231847	-0.354531
-0.450000	-0.690000	-0.228898	-0.367072
-0.430000	-0.690000	-0.225122	-0.379707
-0.410000	-0.690000	-0.220593	-0.392346
-0.390000	-0.690000	-0.215594	-0.404981
-0.370000	-0.690000	-0.210366	-0.417595
-0.350000	-0.690000	-0.204899	-0.430100
-0.330000	-0.690000	-0.198854	-0.442307
-0.310000	-0.690000	-0.191739	-0.453993
-0.290000	-0.690000	-0.183296	-0.465035
-0.270000	-0.690000	-0.173751	-0.475496
-0.250000	-0.690000	-0.163632	-0.485553
-0.230000	-0.690000	-0.153283	-0.495323
-0.210000	-0.690000	-0.142611	-0.504735
-0.190000	-0.690000	-0.131353	-0.513551
-0.170000	-0.690000	-0.119519	-0.521468
-0.150000	-0.690000	-0.107394	-0.528207
-0.130000	-0.690000	-0.095024	-0.534130
-0.110000	-0.690000	-0.082018	-0.539488
-0.090000	-0.690000	-0.067954	-0.544450
-0.070000	-0.690000	-0.053139	-0.547305
-0.050000	-0.690000	-0.038086	-0.549724
-0.030000	-0.690000	-0.022893	-0.551575
-0.010000	-0.690000	-0.007637	-0.552675
0.010000	-0.690000	0.007637	-0.552675
0.030000	-0.690000	0.022893	-0.551575
0.050000	-0.690000	0.038086	-0.549724
0.070000	-0.690000	0.053139	-0.547305
0.090000	-0.690000	0.067954	-0.544450
0.110000	-0.690000	0.082018	-0.539488
0.130000	-0.690000	0.095024	-0.534130
0.150000	-0.690000	0.107394	-0.528207
0.170000	-0.690000	0.119519	-0.521468
0.190000	-0.690000	0.131353	-0.513551
0.210000	-0.690000	0.142611	-0.504735
0.230000	-0.690000	0.153283	-0.495323
0.250000	-0.690000	0.163632	-0.485553
0.270000	-0.690000	0.173751	-0.475496
0.290000	-0.690000	0.183296	-0.465035
0.310000	-0.690000	0.191739	-0.453993
0.330000	-0.690000	0.198854	-0.442307
0.350000	-0.690000	0.204899	-0.430100
0.370000	-0.690000	0.210366	-0.417595
0.390000	-0.690000	0.215594	-0.404981
0.410000	-0.690000	0.220593	-0.392346
0.430000	-0.690000	0.225122	-0.379707
0.450000	-0.690000	0.228898	-0.367072
0.470000	-0.690000	0.231847	-0.354531
0.490000	-0.690000	0.234209	-0.342272
0.510000	-0.690000	0.236358	-0.330507
0.530000	-0.690000	0.238495	-0.319341
0.550000	-0.690000	0.240545	-0.308752
0.570000	-0.690000	0.242327	-0.298690
0.590000	-0.690000	0.243850	-0.289252
0.610000	-0.690000	0.245598	-0.280925
0.630000	-0.690000	0.248141	-0.273963
0.650000	-0.690000	0.245181	-0.261031
0.670000	-0.690000	0.202825	-0.208683
0.690000	-0.690000	0.091949	-0.091949
0.710000	-0.690000	-0.023327	0.024419
0.730000	-0.690000	-0.075676	0.074379
0.750000	-0.690000	-0.086329	0.084252
0.770000	-0.690000	-0.084952	0.084495
0.790000	-0.690000	-0.080013	0.083323
0.810000	-0.690000	-0.073493	0.082373
0.830000	-0.690000	-0.066114	0.081784
0.850000	-0.690000	-0.058397	0.081364
0.870000	-0.690000	-0.050670	0.080946
0.890000	-0.690000	-0.042990	0.080516
0.910000	-0.690000	-0.035264	0.080150
0.930000	-0.690000	-0.027464	0.079881
0.950000	-0.690000	-0.019635	0.079675
0.970000	-0.690000	-0.011795	0.079526
0.990000	-0.690000	-0.003934	0.079457

-0.990000	-0.670000	0.003969	0.082045
-0.970000	-0.670000	0.011904	0.082115
-0.950000	-0.670000	0.019818	0.082261
-0.930000	-0.670000	0.027705	0.082478
-0.910000	-0.670000	0.035579	0.082749
-0.890000	-0.670000	0.043394	0.083100
-0.870000	-0.670000	0.051119	0.083545
-0.850000	-0.670000	0.058833	0.084016
-0.830000	-0.670000	0.066581	0.084450
-0.810000	-0.670000	0.074126	0.084892
-0.790000	-0.670000	0.080735	0.085310
-0.770000	-0.670000	0.084279	0.084535
-0.750000	-0.670000	0.076292	0.075658
-0.730000	-0.670000	0.026203	0.030062
-0.710000	-0.670000	-0.091794	-0.084579
-0.690000	-0.670000	-0.208683	-0.202825
-0.670000	-0.670000	-0.253670	-0.253670
-0.650000	-0.670000	-0.256921	-0.265337
-0.630000	-0.670000	-0.254864	-0.271965
-0.610000	-0.670000	-0.253814	-0.280028
-0.590000	-0.670000	-0.253118	-0.289130
-0.570000	-0.670000	-0.252235	-0.298892
-0.550000	-0.670000	-0.251017	-0.309218
-0.530000	-0.670000	-0.249558	-0.320122
-0.510000	-0.670000	-0.248025	-0.331648
-0.490000	-0.670000	-0.246408	-0.343776
-0.470000	-0.670000	-0.244405	-0.356363
-0.450000	-0.670000	-0.241622	-0.369191
-0.430000	-0.670000	-0.237897	-0.382104
-0.410000	-0.670000	-0.233395	-0.395031
-0.390000	-0.670000	-0.228419	-0.407952
-0.370000	-0.670000	-0.223160	-0.420812
-0.350000	-0.670000	-0.217514	-0.433486
-0.330000	-0.670000	-0.211077	-0.445783
-0.310000	-0.670000	-0.203388	-0.457533
-0.290000	-0.670000	-0.194318	-0.468701
-0.270000	-0.670000	-0.184220	-0.479410
-0.250000	-0.670000	-0.173634	-0.489819
-0.230000	-0.670000	-0.162795	-0.499990
-0.210000	-0.670000	-0.151500	-0.509811
-0.190000	-0.670000	-0.139495	-0.518988
-0.170000	-0.670000	-0.126893	-0.527094
-0.150000	-0.670000	-0.114053	-0.533703
-0.130000	-0.670000	-0.100937	-0.539604
-0.110000	-0.670000	-0.086966	-0.545301
-0.090000	-0.670000	-0.071660	-0.550915
-0.070000	-0.670000	-0.055609	-0.553431
-0.050000	-0.670000	-0.039589	-0.555648
-0.030000	-0.670000	-0.023679	-0.557332
-0.010000	-0.670000	-0.007879	-0.558302
0.010000	-0.670000	0.007879	-0.558302
0.030000	-0.670000	0.023679	-0.557332
0.050000	-0.670000	0.039589	-0.555648
0.070000	-0.670000	0.055609	-0.553431
0.090000	-0.670000	0.071660	-0.550915
0.110000	-0.670000	0.086966	-0.545301
0.130000	-0.670000	0.100937	-0.539604
0.150000	-0.670000	0.114053	-0.533703
0.170000	-0.670000	0.126893	-0.527094
0.190000	-0.670000	0.139495	-0.518988
0.210000	-0.670000	0.151500	-0.509811
0.230000	-0.670000	0.162795	-0.499990
0.250000	-0.670000	0.173634	-0.489819
0.270000	-0.670000	0.184220	-0.479410
0.290000	-0.670000	0.194318	-0.468701
0.310000	-0.670000	0.203388	-0.457533
0.330000	-0.670000	0.211077	-0.445783
0.350000	-0.670000	0.217514	-0.433486
0.370000	-0.670000	0.223160	-0.420812
0.390000	-0.670000	0.228419	-0.407952
0.410000	-0.670000	0.233395	-0.395031
0.430000	-0.670000	0.237897	-0.382104
0.450000	-0.670000	0.241622	-0.369191
0.470000	-0.670000	0.244405	-0.356363
0.490000	-0.670000	0.246408	-0.343776
0.510000	-0.670000	0.248025	-0.331648
0.530000	-0.670000	0.249558	-0.320122
0.550000	-0.670000	0.251017	-0.309218
0.570000	-0.670000	0.252235	-0.298892
0.590000	-0.670000	0.253118	-0.289130
0.610000	-0.670000	0.253814	-0.280028
0.630000	-0.670000	0.254864	-0.271965
0.650000	-0.670000	0.256921	-0.265337
0.670000	-0.670000	0.253670	-0.253670
0.690000	-0.670000	0.208683	-0.202825
0.710000	-0.670000	0.091794	-0.084579
0.730000	-0.670000	-0.026203	0.030062
0.750000	-0.670000	-0.076292	0.075658
0.770000	-0.670000	-0.084279	0.084535
0.790000	-0.670000	-0.080735	0.085310
0.810000	-0.670000	-0.074126	0.084892
0.830000	-0.670000	-0.066581	0.084450
0.850000	-0.670000	-0.058833	0.084016
0.870000	-0.670000	-0.051119	0.083545
0.890000	-0.670000	-0.043394	0.083100
0.910000	-0.670000	-0.035579	0.082749
0.930000	-0.670000	-0.027705	0.082478
0.950000	-0.670000	-0.019818	0.082261
0.970000	-0.670000	-0.011904	0.082115
0.990000	-0.670000	-0.003969	0.082045

-0.990000	-0.650000	0.004004	0.084331
-0.970000	-0.650000	0.012012	0.084404
-0.950000	-0.650000	0.020002	0.084546
-0.930000	-0.650000	0.027956	0.084769
-0.910000	-0.650000	0.035890	0.085050
-0.890000	-0.650000	0.043790	0.085391
-0.870000	-0.650000	0.051590	0.085827
-0.850000	-0.650000	0.059307	0.086327
-0.830000	-0.650000	0.066996	0.086778
-0.810000	-0.650000	0.074357	0.086996
-0.790000	-0.650000	0.079661	0.086082
-0.770000	-0.650000	0.075245	0.078619
-0.750000	-0.650000	0.031566	0.039824
-0.730000	-0.650000	-0.084844	-0.069364
-0.710000	-0.650000	-0.209598	-0.191640
-0.690000	-0.650000	-0.261031	-0.245181
-0.670000	-0.650000	-0.265337	-0.256921
-0.650000	-0.650000	-0.263486	-0.263486
-0.630000	-0.650000	-0.262863	-0.271439
-0.610000	-0.650000	-0.262818	-0.280372
-0.590000	-0.650000	-0.262793	-0.289975
-0.570000	-0.650000	-0.262506	-0.300173
-0.550000	-0.650000	-0.261871	-0.310930
-0.530000	-0.650000	-0.261005	-0.322259
-0.510000	-0.650000	-0.260052	-0.334186
-0.490000	-0.650000	-0.258913	-0.346659
-0.470000	-0.650000	-0.257210	-0.359516
-0.450000	-0.650000	-0.254564	-0.372558
-0.430000	-0.650000	-0.250894	-0.385657
-0.410000	-0.650000	-0.246430	-0.398756
-0.390000	-0.650000	-0.241472	-0.411816
-0.370000	-0.650000	-0.236149	-0.424756
-0.350000	-0.650000	-0.230283	-0.437436
-0.330000	-0.650000	-0.223437	-0.449691
-0.310000	-0.650000	-0.215204	-0.461422
-0.290000	-0.650000	-0.205571	-0.472676
-0.270000	-0.650000	-0.194971	-0.483593
-0.250000	-0.650000	-0.183916	-0.494284
-0.230000	-0.650000	-0.172539	-0.504770
-0.210000	-0.650000	-0.160565	-0.514916
-0.190000	-0.650000	-0.147790	-0.524349
-0.170000	-0.650000	-0.134416	-0.532475
-0.150000	-0.650000	-0.120846	-0.538715
-0.130000	-0.650000	-0.106928	-0.544568
-0.110000	-0.650000	-0.091913	-0.550850
-0.090000	-0.650000	-0.075341	-0.557407
-0.070000	-0.650000	-0.058082	-0.559501
-0.050000	-0.650000	-0.041123	-0.561386
-0.030000	-0.650000	-0.024504	-0.562747
-0.010000	-0.650000	-0.008138	-0.563462
0.010000	-0.650000	0.008138	-0.563462
0.030000	-0.650000	0.024504	-0.562747
0.050000	-0.650000	0.041123	-0.561386
0.070000	-0.650000	0.058082	-0.559501
0.090000	-0.650000	0.075341	-0.557407
0.110000	-0.650000	0.091913	-0.550850
0.130000	-0.650000	0.106928	-0.544568
0.150000	-0.650000	0.120846	-0.538715
0.170000	-0.650000	0.134416	-0.532475
0.190000	-0.650000	0.147790	-0.524349
0.210000	-0.650000	0.160565	-0.514916
0.230000	-0.650000	0.172539	-0.504770
0.250000	-0.650000	0.183916	-0.494284
0.270000	-0.650000	0.194971	-0.483593
0.290000	-0.650000	0.205571	-0.472676
0.310000	-0.650000	0.215204	-0.461422
0.330000	-0.650000	0.223437	-0.449691
0.350000	-0.650000	0.230283	-0.437436
0.370000	-0.650000	0.236149	-0.424756
0.390000	-0.650000	0.241472	-0.411816
0.410000	-0.650000	0.246430	-0.398756
0.430000	-0.650000	0.250894	-0.385657
0.450000	-0.650000	0.254564	-0.372558
0.470000	-0.650000	0.257210	-0.359516
0.490000	-0.650000	0.258913	-0.346659
0.510000	-0.650000	0.260052	-0.334186
0.530000	-0.650000	0.261005	-0.322259
0.550000	-0.650000	0.261871	-0.310930
0.570000	-0.650000	0.262506	-0.300173
0.590000	-0.650000	0.262793	-0.289975
0.610000	-0.650000	0.262818	-0.280372
0.630000	-0.650000	0.262863	-0.271439
0.650000	-0.650000	0.263486	-0.263486
0.670000	-0.650000	0.265337	-0.256921
0.690000	-0.650000	0.261031	-0.245181
0.710000	-0.650000	0.209598	-0.191640
0.730000	-0.650000	0.084844	-0.069364
0.750000	-0.650000	-0.031566	0.039824
0.770000	-0.650000	-0.075245	0.078619
0.790000	-0.650000	-0.079661	0.086082
0.810000	-0.650000	-0.074357	0.086996
0.830000	-0.650000	-0.066996	0.086778
0.850000	-0.650000	-0.059307	0.086327
0.870000	-0.650000	-0.051590	0.085827
0.890000	-0.650000	-0.043790	0.085391
0.910000	-0.650000	-0.035890	0.085050
0.930000	-0.650000	-0.027956	0.084769
0.950000	-0.650000	-0.020002	0.084546
0.970000	-0.650000	-0.012012	0.084404
0.990000	-0.650000	-0.004004	0.084331

-0.990000	-0.630000	0.004042	0.086312
-0.970000	-0.630000	0.012121	0.086387
-0.950000	-0.630000	0.020186	0.086528
-0.930000	-0.630000	0.028213	0.086749
-0.910000	-0.630000	0.036206	0.087040
-0.890000	-0.630000	0.044175	0.087382
-0.870000	-0.630000	0.052060	0.087799
-0.850000	-0.630000	0.059788	0.088285
-0.830000	-0.630000	0.067255	0.088650
-0.810000	-0.630000	0.073437	0.088103
-0.790000	-0.630000	0.072372	0.082601
-0.770000	-0.630000	0.037891	0.052293
-0.750000	-0.630000	-0.071895	-0.046677
-0.730000	-0.630000	-0.205237	-0.174198
-0.710000	-0.630000	-0.267528	-0.234928
-0.690000	-0.630000	-0.273963	-0.248141
-0.670000	-0.630000	-0.271965	-0.254864
-0.650000	-0.630000	-0.271439	-0.262863
-0.630000	-0.630000	-0.271770	-0.271770
-0.610000	-0.630000	-0.272399	-0.281331
-0.590000	-0.630000	-0.272990	-0.291508
-0.570000	-0.630000	-0.273275	-0.302250
-0.550000	-0.630000	-0.273190	-0.313520
-0.530000	-0.630000	-0.272874	-0.325327
-0.510000	-0.630000	-0.272433	-0.337675
-0.490000	-0.630000	-0.271683	-0.350485
-0.470000	-0.630000	-0.270200	-0.363591
-0.450000	-0.630000	-0.267644	-0.376822
-0.430000	-0.630000	-0.264012	-0.390073
-0.410000	-0.630000	-0.259571	-0.403292
-0.390000	-0.630000	-0.254605	-0.416423
-0.370000	-0.630000	-0.249187	-0.429367
-0.350000	-0.630000	-0.243085	-0.441987
-0.330000	-0.630000	-0.235852	-0.454163
-0.310000	-0.630000	-0.227142	-0.465878
-0.290000	-0.630000	-0.217022	-0.477235
-0.270000	-0.630000	-0.205960	-0.488346
-0.250000	-0.630000	-0.194423	-0.499251
-0.230000	-0.630000	-0.182463	-0.509953
-0.210000	-0.630000	-0.169774	-0.520309
-0.190000	-0.630000	-0.156214	-0.529827
-0.170000	-0.630000	-0.142056	-0.537741
-0.150000	-0.630000	-0.127678	-0.543372
-0.130000	-0.630000	-0.112823	-0.549162
-0.110000	-0.630000	-0.096691	-0.556198
-0.090000	-0.630000	-0.078988	-0.563784
-0.070000	-0.630000	-0.060736	-0.565408
-0.050000	-0.630000	-0.042927	-0.566873
-0.030000	-0.630000	-0.025566	-0.567842
-0.010000	-0.630000	-0.008491	-0.568264
0.010000	-0.630000	0.008491	-0.568264
0.030000	-0.630000	0.025566	-0.567842
0.050000	-0.630000	0.042927	-0.566873
0.070000	-0.630000	0.060736	-0.565408
0.090000	-0.630000	0.078988	-0.563784
0.110000	-0.630000	0.096691	-0.556198
0.130000	-0.630000	0.112823	-0.549162
0.150000	-0.630000	0.127678	-0.543372
0.170000	-0.630000	0.142056	-0.537741
0.190000	-0.630000	0.156214	-0.529827
0.210000	-0.630000	0.169774	-0.520309
0.230000	-0.630000	0.182463	-0.509953
0.250000	-0.630000	0.194423	-0.499251
0.270000	-0.630000	0.205960	-0.488346
0.290000	-0.630000	0.217022	-0.477235
0.310000	-0.630000	0.227142	-0.465878
0.330000	-0.630000	0.235852	-0.454163
0.350000	-0.630000	0.243085	-0.441987
0.370000	-0.630000	0.249187	-0.429367
0.390000	-0.630000	0.254605	-0.416423
0.410000	-0.630000	0.259571	-0.403292
0.430000	-0.630000	0.264012	-0.390073
0.450000	-0.630000	0.267644	-0.376822
0.470000	-0.630000	0.270200	-0.363591
0.490000	-0.630000	0.271683	-0.350485
0.510000	-0.630000	0.272433	-0.337675
0.530000	-0.630000	0.272874	-0.325327
0.550000	-0.630000	0.273190	-0.313520
0.570000	-0.630000	0.273275	-0.302250
0.590000	-0.630000	0.272990	-0.291508
0.610000	-0.630000	0.272399	-0.281331
0.630000	-0.630000	0.271770	-0.271770
0.650000	-0.630000	0.271439	-0.262863
0.670000	-0.630000	0.271965	-0.254864
0.690000	-0.630000	0.273963	-0.248141
0.710000	-0.630000	0.267528	-0.234928
0.730000	-0.630000	0.205237	-0.174198
0.750000	-0.630000	0.071895	-0.046677
0.770000	-0.630000	-0.037891	0.052293
0.790000	-0.630000	-0.072372	0.082601
0.810000	-0.630000	-0.073437	0.088103
0.830000	-0.630000	-0.067255	0.088650
0.850000	-0.630000	-0.059788	0.088285
0.870000	-0.630000	-0.052060	0.087799
0.890000	-0.630000	-0.044175	0.087382
0.910000	-0.630000	-0.036206	0.087040
0.930000	-0.630000	-0.028213	0.086749
0.950000	-0.630000	-0.020186	0.086528
0.970000	-0.630000	-0.012121	0.086387
0.990000	-0.630000	-0.004042	0.086312

-0.990000	-0.610000	0.004080	0.087984
-0.970000	-0.610000	0.012231	0.088058
-0.950000	-0.610000	0.020367	0.088203
-0.930000	-0.610000	0.028472	0.088417
-0.910000	-0.610000	0.036529	0.088713
-0.890000	-0.610000	0.044553	0.089062
-0.870000	-0.610000	0.052498	0.089453
-0.850000	-0.610000	0.060164	0.089843
-0.830000	-0.610000	0.066822	0.089734
-0.810000	-0.610000	0.068325	0.086303
-0.790000	-0.610000	0.043880	0.064993
-0.770000	-0.610000	-0.053933	-0.018200
-0.750000	-0.610000	-0.194637	-0.149271
-0.730000	-0.610000	-0.272861	-0.221978
-0.710000	-0.610000	-0.283490	-0.238470
-0.690000	-0.610000	-0.280925	-0.245598
-0.670000	-0.610000	-0.280028	-0.253814
-0.650000	-0.610000	-0.280372	-0.262818
-0.630000	-0.610000	-0.281331	-0.272399
-0.610000	-0.610000	-0.282585	-0.282585
-0.590000	-0.610000	-0.283762	-0.293355
-0.570000	-0.610000	-0.284578	-0.304651
-0.550000	-0.610000	-0.284996	-0.316439
-0.530000	-0.610000	-0.285166	-0.328723
-0.510000	-0.610000	-0.285146	-0.341480
-0.490000	-0.610000	-0.284685	-0.354612
-0.470000	-0.610000	-0.283342	-0.367964
-0.450000	-0.610000	-0.280827	-0.381392
-0.430000	-0.610000	-0.277201	-0.394811
-0.410000	-0.610000	-0.272753	-0.408165
-0.390000	-0.610000	-0.267744	-0.421380
-0.370000	-0.610000	-0.262203	-0.434345
-0.350000	-0.610000	-0.255861	-0.446937
-0.330000	-0.610000	-0.248280	-0.459090
-0.310000	-0.610000	-0.239156	-0.470862
-0.290000	-0.610000	-0.228603	-0.482382
-0.270000	-0.610000	-0.217094	-0.493685
-0.250000	-0.610000	-0.205059	-0.504725
-0.230000	-0.610000	-0.192494	-0.515530
-0.210000	-0.610000	-0.179095	-0.525954
-0.190000	-0.610000	-0.164781	-0.535354
-0.170000	-0.610000	-0.149826	-0.542860
-0.150000	-0.610000	-0.134494	-0.547787
-0.130000	-0.610000	-0.118472	-0.553533
-0.110000	-0.610000	-0.101153	-0.561290
-0.090000	-0.610000	-0.082587	-0.569654
-0.070000	-0.610000	-0.063681	-0.570903
-0.050000	-0.610000	-0.045141	-0.572011
-0.030000	-0.610000	-0.026961	-0.572677
-0.010000	-0.610000	-0.008971	-0.572893
0.010000	-0.610000	0.008971	-0.572893
0.030000	-0.610000	0.026961	-0.572677
0.050000	-0.610000	0.045141	-0.572011
0.070000	-0.610000	0.063681	-0.570903
0.090000	-0.610000	0.082587	-0.569654
0.110000	-0.610000	0.101153	-0.561290
0.130000	-0.610000	0.118472	-0.553533
0.150000	-0.610000	0.134494	-0.547787
0.170000	-0.610000	0.149826	-0.542860
0.190000	-0.610000	0.164781	-0.535354
0.210000	-0.610000	0.179095	-0.525954
0.230000	-0.610000	0.192494	-0.515530
0.250000	-0.610000	0.205059	-0.504725
0.270000	-0.610000	0.217094	-0.493685
0.290000	-0.610000	0.228603	-0.482382
0.310000	-0.610000	0.239156	-0.470862
0.330000	-0.610000	0.248280	-0.459090
0.350000	-0.610000	0.255861	-0.446937
0.370000	-0.610000	0.262203	-0.434345
0.390000	-0.610000	0.267744	-0.421380
0.410000	-0.610000	0.272753	-0.408165
0.430000	-0.610000	0.277201	-0.394811
0.450000	-0.610000	0.280827	-0.381392
0.470000	-0.610000	0.283342	-0.367964
0.490000	-0.610000	0.284685	-0.354612
0.510000	-0.610000	0.285146	-0.341480
0.530000	-0.610000	0.285166	-0.328723
0.550000	-0.610000	0.284996	-0.316439
0.570000	-0.610000	0.284578	-0.304651
0.590000	-0.610000	0.283762	-0.293355
0.610000	-0.610000	0.282585	-0.282585
0.630000	-0.610000	0.281331	-0.272399
0.650000	-0.610000	0.280372	-0.262818
0.670000	-0.610000	0.280028	-0.253814
0.690000	-0.610000	0.280925	-0.245598
0.710000	-0.610000	0.283490	-0.238470
0.730000	-0.610000	0.272861	-0.221978
0.750000	-0.610000	0.194637	-0.149271
0.770000	-0.610000	0.053933	-0.018200
0.790000	-0.610000	-0.043880	0.064993
0.810000	-0.610000	-0.068325	0.086303
0.830000	-0.610000	-0.066822	0.089734
0.850000	-0.610000	-0.060164	0.089843
0.870000	-0.610000	-0.052498	0.089453
0.890000	-0.610000	-0.044553	0.089062
0.910000	-0.610000	-0.036529	0.088713
0.930000	-0.610000	-0.028472	0.088417
0.950000	-0.610000	-0.020367	0.088203
0.970000	-0.610000	-0.012231	0.088058
0.990000	-0.610000	-0.004080	0.087984

-0.990000	-0.590000	0.004117	0.089342
-0.970000	-0.590000	0.012343	0.089414
-0.950000	-0.590000	0.020549	0.089562
-0.930000	-0.590000	0.028728	0.089774
-0.910000	-0.590000	0.036855	0.090065
-0.890000	-0.590000	0.044920	0.090417
-0.870000	-0.590000	0.052846	0.090759
-0.850000	-0.590000	0.060076	0.090836
-0.830000	-0.590000	0.063728	0.088948
-0.810000	-0.590000	0.048715	0.075532
-0.790000	-0.590000	-0.032110	0.012365
-0.770000	-0.590000	-0.176085	-0.116164
-0.750000	-0.590000	-0.275334	-0.205051
-0.730000	-0.590000	-0.294367	-0.227525
-0.710000	-0.590000	-0.291115	-0.235280
-0.690000	-0.590000	-0.289252	-0.243850
-0.670000	-0.590000	-0.289130	-0.253118
-0.650000	-0.590000	-0.289975	-0.262793
-0.630000	-0.590000	-0.291508	-0.272990
-0.610000	-0.590000	-0.293355	-0.283762
-0.590000	-0.590000	-0.295078	-0.295078
-0.570000	-0.590000	-0.296386	-0.306885
-0.550000	-0.590000	-0.297261	-0.319153
-0.530000	-0.590000	-0.297848	-0.331871
-0.510000	-0.590000	-0.298158	-0.344995
-0.490000	-0.590000	-0.297896	-0.358422
-0.470000	-0.590000	-0.296628	-0.372016
-0.450000	-0.590000	-0.294114	-0.385663
-0.430000	-0.590000	-0.290464	-0.399288
-0.410000	-0.590000	-0.285978	-0.412826
-0.390000	-0.590000	-0.280893	-0.426185
-0.370000	-0.590000	-0.275200	-0.439242
-0.350000	-0.590000	-0.268611	-0.451888
-0.330000	-0.590000	-0.260696	-0.464111
-0.310000	-0.590000	-0.251180	-0.476037
-0.290000	-0.590000	-0.240196	-0.487784
-0.270000	-0.590000	-0.228218	-0.499262
-0.250000	-0.590000	-0.215660	-0.510342
-0.230000	-0.590000	-0.202505	-0.521132
-0.210000	-0.590000	-0.188465	-0.531481
-0.190000	-0.590000	-0.173486	-0.540601
-0.170000	-0.590000	-0.157753	-0.547656
-0.150000	-0.590000	-0.141310	-0.552055
-0.130000	-0.590000	-0.123887	-0.557813
-0.110000	-0.590000	-0.105342	-0.565986
-0.090000	-0.590000	-0.086172	-0.574564
-0.070000	-0.590000	-0.066887	-0.575728
-0.050000	-0.590000	-0.047678	-0.576717
-0.030000	-0.590000	-0.028595	-0.577309
-0.010000	-0.590000	-0.009536	-0.577487
0.010000	-0.590000	0.009536	-0.577487
0.030000	-0.590000	0.028595	-0.577309
0.050000	-0.590000	0.047678	-0.576717
0.070000	-0.590000	0.066887	-0.575728
0.090000	-0.590000	0.086172	-0.574564
0.110000	-0.590000	0.105342	-0.565986
0.130000	-0.590000	0.123887	-0.557813
0.150000	-0.590000	0.141310	-0.552055
0.170000	-0.590000	0.157753	-0.547656
0.190000	-0.590000	0.173486	-0.540601
0.210000	-0.590000	0.188465	-0.531481
0.230000	-0.590000	0.202505	-0.521132
0.250000	-0.590000	0.215660	-0.510342
0.270000	-0.590000	0.228218	-0.499262
0.290000	-0.590000	0.240196	-0.487784
0.310000	-0.590000	0.251180	-0.476037
0.330000	-0.590000	0.260696	-0.464111
0.350000	-0.590000	0.268611	-0.451888
0.370000	-0.590000	0.275200	-0.439242
0.390000	-0.590000	0.280893	-0.426185
0.410000	-0.590000	0.285978	-0.412826
0.430000	-0.590000	0.290464	-0.399288
0.450000	-0.590000	0.294114	-0.385663
0.470000	-0.590000	0.296628	-0.372016
0.490000	-0.590000	0.297896	-0.358422
0.510000	-0.590000	0.298158	-0.344995
0.530000	-0.590000	0.297848	-0.331871
0.550000	-0.590000	0.297261	-0.319153
0.570000	-0.590000	0.296386	-0.306885
0.590000	-0.590000	0.295078	-0.295078
0.610000	-0.590000	0.293355	-0.283762
0.630000	-0.590000	0.291508	-0.272990
0.650000	-0.590000	0.289975	-0.262793
0.670000	-0.590000	0.289130	-0.253118
0.690000	-0.590000	0.289252	-0.243850
0.710000	-0.590000	0.291115	-0.235280
0.730000	-0.590000	0.294367	-0.227525
0.750000	-0.590000	0.275334	-0.205051
0.770000	-0.590000	0.176085	-0.116164
0.790000	-0.590000	0.032110	0.012365
0.810000	-0.590000	-0.048715	0.075532
0.830000	-0.590000	-0.063728	0.088948
0.850000	-0.590000	-0.060076	0.090836
0.870000	-0.590000	-0.052846	0.090759
0.890000	-0.590000	-0.044920	0.090417
0.910000	-0.590000	-0.036855	0.090065
0.930000	-0.590000	-0.028728	0.089774
0.950000	-0.590000	-0.020549	0.089562
0.970000	-0.590000	-0.012343	0.089414
0.990000	-0.590000	-0.004117	0.089342

-0.990000	-0.570000	0.004153	0.090381
-0.970000	-0.570000	0.012454	0.090452
-0.950000	-0.570000	0.020731	0.090600
-0.930000	-0.570000	0.028980	0.090813
-0.910000	-0.570000	0.037176	0.091093
-0.890000	-0.570000	0.045252	0.091424
-0.870000	-0.570000	0.052924	0.091619
-0.850000	-0.570000	0.058364	0.090717
-0.830000	-0.570000	0.051433	0.082980
-0.810000	-0.570000	-0.008598	0.040382
-0.790000	-0.570000	-0.147896	-0.075724
-0.770000	-0.570000	-0.271113	-0.182547
-0.750000	-0.570000	-0.305964	-0.215158
-0.730000	-0.570000	-0.303127	-0.223804
-0.710000	-0.570000	-0.299784	-0.232658
-0.690000	-0.570000	-0.298690	-0.242327
-0.670000	-0.570000	-0.298892	-0.252235
-0.650000	-0.570000	-0.300173	-0.262506
-0.630000	-0.570000	-0.302250	-0.273275
-0.610000	-0.570000	-0.304651	-0.284578
-0.590000	-0.570000	-0.306885	-0.296386
-0.570000	-0.570000	-0.308653	-0.308653
-0.550000	-0.570000	-0.309940	-0.321344
-0.530000	-0.570000	-0.310876	-0.334434
-0.510000	-0.570000	-0.311436	-0.347865
-0.490000	-0.570000	-0.311303	-0.361546
-0.470000	-0.570000	-0.310065	-0.375368
-0.450000	-0.570000	-0.307532	-0.389243
-0.430000	-0.570000	-0.303844	-0.403103
-0.410000	-0.570000	-0.299300	-0.416865
-0.390000	-0.570000	-0.294107	-0.430416
-0.370000	-0.570000	-0.288229	-0.443617
-0.350000	-0.570000	-0.281361	-0.456369
-0.330000	-0.570000	-0.273081	-0.468719
-0.310000	-0.570000	-0.263137	-0.480858
-0.290000	-0.570000	-0.251673	-0.492860
-0.270000	-0.570000	-0.239172	-0.504475
-0.250000	-0.570000	-0.226065	-0.515506
-0.230000	-0.570000	-0.212350	-0.526185
-0.210000	-0.570000	-0.197768	-0.536357
-0.190000	-0.570000	-0.182238	-0.545146
-0.170000	-0.570000	-0.165774	-0.551908
-0.150000	-0.570000	-0.148161	-0.556209
-0.130000	-0.570000	-0.129263	-0.562043
-0.110000	-0.570000	-0.109529	-0.570133
-0.090000	-0.570000	-0.089834	-0.578252
-0.070000	-0.570000	-0.070189	-0.579736
-0.050000	-0.570000	-0.050277	-0.580927
-0.030000	-0.570000	-0.030246	-0.581695
-0.010000	-0.570000	-0.010101	-0.581999
0.010000	-0.570000	0.010101	-0.581999
0.030000	-0.570000	0.030246	-0.581695
0.050000	-0.570000	0.050277	-0.580927
0.070000	-0.570000	0.070189	-0.579736
0.090000	-0.570000	0.089834	-0.578252
0.110000	-0.570000	0.109529	-0.570133
0.130000	-0.570000	0.129263	-0.562043
0.150000	-0.570000	0.148161	-0.556209
0.170000	-0.570000	0.165774	-0.551908
0.190000	-0.570000	0.182238	-0.545146
0.210000	-0.570000	0.197768	-0.536357
0.230000	-0.570000	0.212350	-0.526185
0.250000	-0.570000	0.226065	-0.515506
0.270000	-0.570000	0.239172	-0.504475
0.290000	-0.570000	0.251673	-0.492860
0.310000	-0.570000	0.263137	-0.480858
0.330000	-0.570000	0.273081	-0.468719
0.350000	-0.570000	0.281361	-0.456369
0.370000	-0.570000	0.288229	-0.443617
0.390000	-0.570000	0.294107	-0.430416
0.410000	-0.570000	0.299300	-0.416865
0.430000	-0.570000	0.303844	-0.403103
0.450000	-0.570000	0.307532	-0.389243
0.470000	-0.570000	0.310065	-0.375368
0.490000	-0.570000	0.311303	-0.361546
0.510000	-0.570000	0.311436	-0.347865
0.530000	-0.570000	0.310876	-0.334434
0.550000	-0.570000	0.309940	-0.321344
0.570000	-0.570000	0.308653	-0.308653
0.590000	-0.570000	0.306885	-0.296386
0.610000	-0.570000	0.304651	-0.284578
0.630000	-0.570000	0.302250	-0.273275
0.650000	-0.570000	0.300173	-0.262506
0.670000	-0.570000	0.298892	-0.252235
0.690000	-0.570000	0.298690	-0.242327
0.710000	-0.570000	0.299784	-0.232658
0.730000	-0.570000	0.303127	-0.223804
0.750000	-0.570000	0.305964	-0.215158
0.770000	-0.570000	0.271113	-0.182547
0.790000	-0.570000	0.147896	-0.075724
0.810000	-0.570000	0.008598	0.040382
0.830000	-0.570000	-0.051433	0.082980
0.850000	-0.570000	-0.058364	0.090717
0.870000	-0.570000	-0.052924	0.091619
0.890000	-0.570000	-0.045252	0.091424
0.910000	-0.570000	-0.037176	0.091093
0.930000	-0.570000	-0.028980	0.090813
0.950000	-0.570000	-0.020731	0.090600
0.970000	-0.570000	-0.012454	0.090452
0.990000	-0.570000	-0.004153	0.090381

-0.990000	-0.550000	0.004189	0.091095
-0.970000	-0.550000	0.012564	0.091167
-0.950000	-0.550000	0.020914	0.091311
-0.930000	-0.550000	0.029227	0.091525
-0.910000	-0.550000	0.037472	0.091787
-0.890000	-0.550000	0.045452	0.092034
-0.870000	-0.550000	0.052148	0.091740
-0.850000	-0.550000	0.051461	0.087754
-0.830000	-0.550000	0.013190	0.062357
-0.810000	-0.550000	-0.110153	-0.030959
-0.790000	-0.550000	-0.254843	-0.152177
-0.770000	-0.550000	-0.315488	-0.201163
-0.750000	-0.550000	-0.316752	-0.211574
-0.730000	-0.550000	-0.311915	-0.220280
-0.710000	-0.550000	-0.309602	-0.230287
-0.690000	-0.550000	-0.308752	-0.240545
-0.670000	-0.550000	-0.309218	-0.251017
-0.650000	-0.550000	-0.310930	-0.261871
-0.630000	-0.550000	-0.313520	-0.273190
-0.610000	-0.550000	-0.316439	-0.284996
-0.590000	-0.550000	-0.319153	-0.297261
-0.570000	-0.550000	-0.321344	-0.309940
-0.550000	-0.550000	-0.322992	-0.322992
-0.530000	-0.550000	-0.324209	-0.336380
-0.510000	-0.550000	-0.324951	-0.350051
-0.490000	-0.550000	-0.324901	-0.363933
-0.470000	-0.550000	-0.323676	-0.377955
-0.450000	-0.550000	-0.321126	-0.392048
-0.430000	-0.550000	-0.317404	-0.406137
-0.410000	-0.550000	-0.312789	-0.420118
-0.390000	-0.550000	-0.307456	-0.433846
-0.370000	-0.550000	-0.301339	-0.447161
-0.350000	-0.550000	-0.294126	-0.459979
-0.330000	-0.550000	-0.285413	-0.472424
-0.310000	-0.550000	-0.274974	-0.484757
-0.290000	-0.550000	-0.262973	-0.496994
-0.270000	-0.550000	-0.249910	-0.508706
-0.250000	-0.550000	-0.236230	-0.519640
-0.230000	-0.550000	-0.221967	-0.530164
-0.210000	-0.550000	-0.206893	-0.540123
-0.190000	-0.550000	-0.190861	-0.548654
-0.170000	-0.550000	-0.173702	-0.555407
-0.150000	-0.550000	-0.155018	-0.560109
-0.130000	-0.550000	-0.134836	-0.566062
-0.110000	-0.550000	-0.114047	-0.573607
-0.090000	-0.550000	-0.093686	-0.580791
-0.070000	-0.550000	-0.073431	-0.582913
-0.050000	-0.550000	-0.052706	-0.584545
-0.030000	-0.550000	-0.031734	-0.585643
-0.010000	-0.550000	-0.010600	-0.586156
0.010000	-0.550000	0.010600	-0.586156
0.030000	-0.550000	0.031734	-0.585643
0.050000	-0.550000	0.052706	-0.584545
0.070000	-0.550000	0.073431	-0.582913
0.090000	-0.550000	0.093686	-0.580791
0.110000	-0.550000	0.114047	-0.573607
0.130000	-0.550000	0.134836	-0.566062
0.150000	-0.550000	0.155018	-0.560109
0.170000	-0.550000	0.173702	-0.555407
0.190000	-0.550000	0.190861	-0.548654
0.210000	-0.550000	0.206893	-0.540123
0.230000	-0.550000	0.221967	-0.530164
0.250000	-0.550000	0.236230	-0.519640
0.270000	-0.550000	0.249910	-0.508706
0.290000	-0.550000	0.262973	-0.496994
0.310000	-0.550000	0.274974	-0.484757
0.330000	-0.550000	0.285413	-0.472424
0.350000	-0.550000	0.294126	-0.459979
0.370000	-0.550000	0.301339	-0.447161
0.390000	-0.550000	0.307456	-0.433846
0.410000	-0.550000	0.312789	-0.420118
0.430000	-0.550000	0.317404	-0.406137
0.450000	-0.550000	0.321126	-0.392048
0.470000	-0.550000	0.323676	-0.377955
0.490000	-0.550000	0.324901	-0.363933
0.510000	-0.550000	0.324951	-0.350051
0.530000	-0.550000	0.324209	-0.336380
0.550000	-0.550000	0.322992	-0.322992
0.570000	-0.550000	0.321344	-0.309940
0.590000	-0.550000	0.319153	-0.297261
0.610000	-0.550000	0.316439	-0.284996
0.630000	-0.550000	0.313520	-0.273190
0.650000	-0.550000	0.310930	-0.261871
0.670000	-0.550000	0.309218	-0.251017
0.690000	-0.550000	0.308752	-0.240545
0.710000	-0.550000	0.309602	-0.230287
0.730000	-0.550000	0.311915	-0.220280
0.750000	-0.550000	0.316752	-0.211574
0.770000	-0.550000	0.315488	-0.201163
0.790000	-0.550000	0.254843	-0.152177
0.810000	-0.550000	0.110153	-0.030959
0.830000	-0.550000	-0.013190	0.062357
0.850000	-0.550000	-0.051461	0.087754
0.870000	-0.550000	-0.052148	0.091740
0.890000	-0.550000	-0.045452	0.092034
0.910000	-0.550000	-0.037472	0.091787
0.930000	-0.550000	-0.029227	0.091525
0.950000	-0.550000	-0.020914	0.091311
0.970000	-0.550000	-0.012564	0.091167
0.990000	-0.550000	-0.004189	0.091095

-0.990000	-0.530000	0.004226	0.091484
-0.970000	-0.530000	0.012673	0.091557
-0.950000	-0.530000	0.021094	0.091695
-0.930000	-0.530000	0.029462	0.091904
-0.910000	-0.530000	0.037691	0.092127
-0.890000	-0.530000	0.045212	0.092120
-0.870000	-0.530000	0.048661	0.090273
-0.850000	-0.530000	0.028965	0.076975
-0.830000	-0.530000	-0.067254	0.012491
-0.810000	-0.530000	-0.222674	-0.111516
-0.790000	-0.530000	-0.317776	-0.184002
-0.770000	-0.530000	-0.330713	-0.199294
-0.750000	-0.530000	-0.325253	-0.207253
-0.730000	-0.530000	-0.321879	-0.217192
-0.710000	-0.530000	-0.320006	-0.227734
-0.690000	-0.530000	-0.319341	-0.238495
-0.670000	-0.530000	-0.320122	-0.249558
-0.650000	-0.530000	-0.322259	-0.261005
-0.630000	-0.530000	-0.325327	-0.272874
-0.610000	-0.530000	-0.328723	-0.285166
-0.590000	-0.530000	-0.331871	-0.297848
-0.570000	-0.530000	-0.334434	-0.310876
-0.550000	-0.530000	-0.336380	-0.324209
-0.530000	-0.530000	-0.337813	-0.337813
-0.510000	-0.530000	-0.338684	-0.351651
-0.490000	-0.530000	-0.338694	-0.365684
-0.470000	-0.530000	-0.337493	-0.379871
-0.450000	-0.530000	-0.334950	-0.394154
-0.430000	-0.530000	-0.331208	-0.408436
-0.410000	-0.530000	-0.326509	-0.422574
-0.390000	-0.530000	-0.320989	-0.436385
-0.370000	-0.530000	-0.314557	-0.449697
-0.350000	-0.530000	-0.306913	-0.462461
-0.330000	-0.530000	-0.297690	-0.474895
-0.310000	-0.530000	-0.286706	-0.487342
-0.290000	-0.530000	-0.274157	-0.499754
-0.270000	-0.530000	-0.260537	-0.511533
-0.250000	-0.530000	-0.246276	-0.522382
-0.230000	-0.530000	-0.231434	-0.532769
-0.210000	-0.530000	-0.215818	-0.542544
-0.190000	-0.530000	-0.199211	-0.550971
-0.170000	-0.530000	-0.181341	-0.557971
-0.150000	-0.530000	-0.161787	-0.563399
-0.130000	-0.530000	-0.140689	-0.569483
-0.110000	-0.530000	-0.119042	-0.576285
-0.090000	-0.530000	-0.097789	-0.582452
-0.070000	-0.530000	-0.076597	-0.585287
-0.050000	-0.530000	-0.054947	-0.587414
-0.030000	-0.530000	-0.033059	-0.588856
-0.010000	-0.530000	-0.011036	-0.589572
0.010000	-0.530000	0.011036	-0.589572
0.030000	-0.530000	0.033059	-0.588856
0.050000	-0.530000	0.054947	-0.587414
0.070000	-0.530000	0.076597	-0.585287
0.090000	-0.530000	0.097789	-0.582452
0.110000	-0.530000	0.119042	-0.576285
0.130000	-0.530000	0.140689	-0.569483
0.150000	-0.530000	0.161787	-0.563399
0.170000	-0.530000	0.181341	-0.557971
0.190000	-0.530000	0.199211	-0.550971
0.210000	-0.530000	0.215818	-0.542544
0.230000	-0.530000	0.231434	-0.532769
0.250000	-0.530000	0.246276	-0.522382
0.270000	-0.530000	0.260537	-0.511533
0.290000	-0.530000	0.274157	-0.499754
0.310000	-0.530000	0.286706	-0.487342
0.330000	-0.530000	0.297690	-0.474895
0.350000	-0.530000	0.306913	-0.462461
0.370000	-0.530000	0.314557	-0.449697
0.390000	-0.530000	0.320989	-0.436385
0.410000	-0.530000	0.326509	-0.422574
0.430000	-0.530000	0.331208	-0.408436
0.450000	-0.530000	0.334950	-0.394154
0.470000	-0.530000	0.337493	-0.379871
0.490000	-0.530000	0.338694	-0.365684
0.510000	-0.530000	0.338684	-0.351651
0.530000	-0.530000	0.337813	-0.337813
0.550000	-0.530000	0.336380	-0.324209
0.570000	-0.530000	0.334434	-0.310876
0.590000	-0.530000	0.331871	-0.297848
0.610000	-0.530000	0.328723	-0.285166
0.630000	-0.530000	0.325327	-0.272874
0.650000	-0.530000	0.322259	-0.261005
0.670000	-0.530000	0.320122	-0.249558
0.690000	-0.530000	0.319341	-0.238495
0.710000	-0.530000	0.320006	-0.227734
0.730000	-0.530000	0.321879	-0.217192
0.750000	-0.530000	0.325253	-0.207253
0.770000	-0.530000	0.330713	-0.199294
0.790000	-0.530000	0.317776	-0.184002
0.810000	-0.530000	0.222674	-0.111516
0.830000	-0.530000	0.067254	0.012491
0.850000	-0.530000	-0.028965	0.076975
0.870000	-0.530000	-0.048661	0.090273
0.890000	-0.530000	-0.045212	0.092120
0.910000	-0.530000	-0.037691	0.092127
0.930000	-0.530000	-0.029462	0.091904
0.950000	-0.530000	-0.021094	0.091695
0.970000	-0.530000	-0.012673	0.091557
0.990000	-0.530000	-0.004226	0.091484

-0.990000	-0.510000	0.004263	0.091550
-0.970000	-0.510000	0.012779	0.091622
-0.950000	-0.510000	0.021266	0.091757
-0.930000	-0.510000	0.029664	0.091947
-0.910000	-0.510000	0.037694	0.092066
-0.890000	-0.510000	0.043609	0.091359
-0.870000	-0.510000	0.036819	0.085080
-0.850000	-0.510000	-0.026769	0.047601
-0.830000	-0.510000	-0.175184	-0.061142
-0.810000	-0.510000	-0.306200	-0.159865
-0.790000	-0.510000	-0.342677	-0.187001
-0.770000	-0.510000	-0.338991	-0.194402
-0.750000	-0.510000	-0.334822	-0.203609
-0.730000	-0.510000	-0.332440	-0.214117
-0.710000	-0.510000	-0.330871	-0.225056
-0.690000	-0.510000	-0.330507	-0.236358
-0.670000	-0.510000	-0.331648	-0.248025
-0.650000	-0.510000	-0.334186	-0.260052
-0.630000	-0.510000	-0.337675	-0.272433
-0.610000	-0.510000	-0.341480	-0.285146
-0.590000	-0.510000	-0.344995	-0.298158
-0.570000	-0.510000	-0.347865	-0.311436
-0.550000	-0.510000	-0.350051	-0.324951
-0.530000	-0.510000	-0.351651	-0.338684
-0.510000	-0.510000	-0.352626	-0.352626
-0.490000	-0.510000	-0.352705	-0.366773
-0.470000	-0.510000	-0.351562	-0.381106
-0.450000	-0.510000	-0.349062	-0.395551
-0.430000	-0.510000	-0.345310	-0.409969
-0.410000	-0.510000	-0.340500	-0.424165
-0.390000	-0.510000	-0.334732	-0.437933
-0.370000	-0.510000	-0.327907	-0.451105
-0.350000	-0.510000	-0.319753	-0.463690
-0.330000	-0.510000	-0.309965	-0.476006
-0.310000	-0.510000	-0.298427	-0.488463
-0.290000	-0.510000	-0.285366	-0.500965
-0.270000	-0.510000	-0.271238	-0.512793
-0.250000	-0.510000	-0.256406	-0.523620
-0.230000	-0.510000	-0.240932	-0.533928
-0.210000	-0.510000	-0.224656	-0.543594
-0.190000	-0.510000	-0.207332	-0.552070
-0.170000	-0.510000	-0.188690	-0.559437
-0.150000	-0.510000	-0.168432	-0.565625
-0.130000	-0.510000	-0.146727	-0.571834
-0.110000	-0.510000	-0.124381	-0.578015
-0.090000	-0.510000	-0.102113	-0.583425
-0.070000	-0.510000	-0.079796	-0.586815
-0.050000	-0.510000	-0.057158	-0.589340
-0.030000	-0.510000	-0.034351	-0.591045
-0.010000	-0.510000	-0.011460	-0.591906
0.010000	-0.510000	0.011460	-0.591906
0.030000	-0.510000	0.034351	-0.591045
0.050000	-0.510000	0.057158	-0.589340
0.070000	-0.510000	0.079796	-0.586815
0.090000	-0.510000	0.102113	-0.583425
0.110000	-0.510000	0.124381	-0.578015
0.130000	-0.510000	0.146727	-0.571834
0.150000	-0.510000	0.168432	-0.565625
0.170000	-0.510000	0.188690	-0.559437
0.190000	-0.510000	0.207332	-0.552070
0.210000	-0.510000	0.224656	-0.543594
0.230000	-0.510000	0.240932	-0.533928
0.250000	-0.510000	0.256406	-0.523620
0.270000	-0.510000	0.271238	-0.512793
0.290000	-0.510000	0.285366	-0.500965
0.310000	-0.510000	0.298427	-0.488463
0.330000	-0.510000	0.309965	-0.476006
0.350000	-0.510000	0.319753	-0.463690
0.370000	-0.510000	0.327907	-0.451105
0.390000	-0.510000	0.334732	-0.437933
0.410000	-0.510000	0.340500	-0.424165
0.430000	-0.510000	0.345310	-0.409969
0.450000	-0.510000	0.349062	-0.395551
0.470000	-0.510000	0.351562	-0.381106
0.490000	-0.510000	0.352705	-0.366773
0.510000	-0.510000	0.352626	-0.352626
0.530000	-0.510000	0.351651	-0.338684
0.550000	-0.510000	0.350051	-0.324951
0.570000	-0.510000	0.347865	-0.311436
0.590000	-0.510000	0.344995	-0.298158
0.610000	-0.510000	0.341480	-0.285146
0.630000	-0.510000	0.337675	-0.272433
0.650000	-0.510000	0.334186	-0.260052
0.670000	-0.510000	0.331648	-0.248025
0.690000	-0.510000	0.330507	-0.236358
0.710000	-0.510000	0.330871	-0.225056
0.730000	-0.510000	0.332440	-0.214117
0.750000	-0.510000	0.334822	-0.203609
0.770000	-0.510000	0.338991	-0.194402
0.790000	-0.510000	0.342677	-0.187001
0.810000	-0.510000	0.306200	-0.159865
0.830000	-0.510000	0.175184	-0.061142
0.850000	-0.510000	0.026769	0.047601
0.870000	-0.510000	-0.036819	0.085080
0.890000	-0.510000	-0.043609	0.091359
0.910000	-0.510000	-0.037694	0.092066
0.930000	-0.510000	-0.029664	0.091947
0.950000	-0.510000	-0.021266	0.091757
0.970000	-0.510000	-0.012779	0.091622
0.990000	-0.510000	-0.004263	0.091550

-0.990000	-0.490000	0.004300	0.091291
-0.970000	-0.490000	0.012883	0.091361
-0.950000	-0.490000	0.021423	0.091489
-0.930000	-0.490000	0.029777	0.091630
-0.910000	-0.490000	0.037113	0.091457
-0.890000	-0.490000	0.038248	0.088798
-0.870000	-0.490000	0.004717	0.070452
-0.850000	-0.490000	-0.117328	-0.007780
-0.830000	-0.490000	-0.274334	-0.123644
-0.810000	-0.490000	-0.348356	-0.172980
-0.790000	-0.490000	-0.352543	-0.182260
-0.770000	-0.490000	-0.347604	-0.190195
-0.750000	-0.490000	-0.345148	-0.200230
-0.730000	-0.490000	-0.343379	-0.211038
-0.710000	-0.490000	-0.342236	-0.222389
-0.690000	-0.490000	-0.342272	-0.234209
-0.670000	-0.490000	-0.343776	-0.246408
-0.650000	-0.490000	-0.346659	-0.258913
-0.630000	-0.490000	-0.350485	-0.271683
-0.610000	-0.490000	-0.354612	-0.284685
-0.590000	-0.490000	-0.358422	-0.297896
-0.570000	-0.490000	-0.361546	-0.311303
-0.550000	-0.490000	-0.363933	-0.324901
-0.530000	-0.490000	-0.365684	-0.338694
-0.510000	-0.490000	-0.366773	-0.352705
-0.490000	-0.490000	-0.366956	-0.366956
-0.470000	-0.490000	-0.365915	-0.381427
-0.450000	-0.490000	-0.363485	-0.396007
-0.430000	-0.490000	-0.359715	-0.410492
-0.410000	-0.490000	-0.354756	-0.424651
-0.390000	-0.490000	-0.348684	-0.438277
-0.370000	-0.490000	-0.341414	-0.451241
-0.350000	-0.490000	-0.332712	-0.463612
-0.330000	-0.490000	-0.322342	-0.475769
-0.310000	-0.490000	-0.310265	-0.488158
-0.290000	-0.490000	-0.296735	-0.500650
-0.270000	-0.490000	-0.282147	-0.512506
-0.250000	-0.490000	-0.266763	-0.523383
-0.230000	-0.490000	-0.250621	-0.533686
-0.210000	-0.490000	-0.233591	-0.543324
-0.190000	-0.490000	-0.215444	-0.551949
-0.170000	-0.490000	-0.195978	-0.559664
-0.150000	-0.490000	-0.175056	-0.566439
-0.130000	-0.490000	-0.152828	-0.572775
-0.110000	-0.490000	-0.129827	-0.578619
-0.090000	-0.490000	-0.106558	-0.583643
-0.070000	-0.490000	-0.083125	-0.587365
-0.050000	-0.490000	-0.059483	-0.590144
-0.030000	-0.490000	-0.035728	-0.592014
-0.010000	-0.490000	-0.011916	-0.592959
0.010000	-0.490000	0.011916	-0.592959
0.030000	-0.490000	0.035728	-0.592014
0.050000	-0.490000	0.059483	-0.590144
0.070000	-0.490000	0.083125	-0.587365
0.090000	-0.490000	0.106558	-0.583643
0.110000	-0.490000	0.129827	-0.578619
0.130000	-0.490000	0.152828	-0.572775
0.150000	-0.490000	0.175056	-0.566439
0.170000	-0.490000	0.195978	-0.559664
0.190000	-0.490000	0.215444	-0.551949
0.210000	-0.490000	0.233591	-0.543324
0.230000	-0.490000	0.250621	-0.533686
0.250000	-0.490000	0.266763	-0.523383
0.270000	-0.490000	0.282147	-0.512506
0.290000	-0.490000	0.296735	-0.500650
0.310000	-0.490000	0.310265	-0.488158
0.330000	-0.490000	0.322342	-0.475769
0.350000	-0.490000	0.332712	-0.463612
0.370000	-0.490000	0.341414	-0.451241
0.390000	-0.490000	0.348684	-0.438277
0.410000	-0.490000	0.354756	-0.424651
0.430000	-0.490000	0.359715	-0.410492
0.450000	-0.490000	0.363485	-0.396007
0.470000	-0.490000	0.365915	-0.381427
0.490000	-0.490000	0.366956	-0.366956
0.510000	-0.490000	0.366773	-0.352705
0.530000	-0.490000	0.365684	-0.338694
0.550000	-0.490000	0.363933	-0.324901
0.570000	-0.490000	0.361546	-0.311303
0.590000	-0.490000	0.358422	-0.297896
0.610000	-0.490000	0.354612	-0.284685
0.630000	-0.490000	0.350485	-0.271683
0.650000	-0.490000	0.346659	-0.258913
0.670000	-0.490000	0.343776	-0.246408
0.690000	-0.490000	0.342272	-0.234209
0.710000	-0.490000	0.342236	-0.222389
0.730000	-0.490000	0.343379	-0.211038
0.750000	-0.490000	0.345148	-0.200230
0.770000	-0.490000	0.347604	-0.190195
0.790000	-0.490000	0.352543	-0.182260
0.810000	-0.490000	0.348356	-0.172980
0.830000	-0.490000	0.274334	-0.123644
0.850000	-0.490000	0.117328	-0.007780
0.870000	-0.490000	-0.004717	0.070452
0.890000	-0.490000	-0.038248	0.088798
0.910000	-0.490000	-0.037113	0.091457
0.930000	-0.490000	-0.029777	0.091630
0.950000	-0.490000	-0.021423	0.091489
0.970000	-0.490000	-0.012883	0.091361
0.990000	-0.490000	-0.004300	0.091291

-0.990000	-0.470000	0.004334	0.090703
-0.970000	-0.470000	0.012981	0.090767
-0.950000	-0.470000	0.021541	0.090879
-0.930000	-0.470000	0.029639	0.090899
-0.910000	-0.470000	0.034877	0.089942
-0.890000	-0.470000	0.022442	0.082106
-0.870000	-0.470000	-0.059935	0.037295
-0.850000	-0.470000	-0.220357	-0.073135
-0.830000	-0.470000	-0.339830	-0.152888
-0.810000	-0.470000	-0.364884	-0.170644
-0.790000	-0.470000	-0.360156	-0.177328
-0.770000	-0.470000	-0.357249	-0.186514
-0.750000	-0.470000	-0.355858	-0.196892
-0.730000	-0.470000	-0.354678	-0.207951
-0.710000	-0.470000	-0.354067	-0.219648
-0.690000	-0.470000	-0.354531	-0.231847
-0.670000	-0.470000	-0.356363	-0.244405
-0.650000	-0.470000	-0.359516	-0.257210
-0.630000	-0.470000	-0.363591	-0.270200
-0.610000	-0.470000	-0.367964	-0.283342
-0.590000	-0.470000	-0.372016	-0.296628
-0.570000	-0.470000	-0.375368	-0.310065
-0.550000	-0.470000	-0.377955	-0.323676
-0.530000	-0.470000	-0.379871	-0.337493
-0.510000	-0.470000	-0.381106	-0.351562
-0.490000	-0.470000	-0.381427	-0.365915
-0.470000	-0.470000	-0.380508	-0.380508
-0.450000	-0.470000	-0.378136	-0.395171
-0.430000	-0.470000	-0.374311	-0.409647
-0.410000	-0.470000	-0.369156	-0.423690
-0.390000	-0.470000	-0.362752	-0.437140
-0.370000	-0.470000	-0.355035	-0.449933
-0.350000	-0.470000	-0.345807	-0.462170
-0.330000	-0.470000	-0.334890	-0.474225
-0.310000	-0.470000	-0.322308	-0.486511
-0.290000	-0.470000	-0.308331	-0.498907
-0.270000	-0.470000	-0.293293	-0.510753
-0.250000	-0.470000	-0.277364	-0.521725
-0.230000	-0.470000	-0.260551	-0.532079
-0.210000	-0.470000	-0.242746	-0.541752
-0.190000	-0.470000	-0.223757	-0.550557
-0.170000	-0.470000	-0.203455	-0.558546
-0.150000	-0.470000	-0.181815	-0.565702
-0.130000	-0.470000	-0.158970	-0.572177
-0.110000	-0.470000	-0.135255	-0.577944
-0.090000	-0.470000	-0.111052	-0.582871
-0.070000	-0.470000	-0.086587	-0.586773
-0.050000	-0.470000	-0.061949	-0.589705
-0.030000	-0.470000	-0.037211	-0.591672
-0.010000	-0.470000	-0.012412	-0.592661
0.010000	-0.470000	0.012412	-0.592661
0.030000	-0.470000	0.037211	-0.591672
0.050000	-0.470000	0.061949	-0.589705
0.070000	-0.470000	0.086587	-0.586773
0.090000	-0.470000	0.111052	-0.582871
0.110000	-0.470000	0.135255	-0.577944
0.130000	-0.470000	0.158970	-0.572177
0.150000	-0.470000	0.181815	-0.565702
0.170000	-0.470000	0.203455	-0.558546
0.190000	-0.470000	0.223757	-0.550557
0.210000	-0.470000	0.242746	-0.541752
0.230000	-0.470000	0.260551	-0.532079
0.250000	-0.470000	0.277364	-0.521725
0.270000	-0.470000	0.293293	-0.510753
0.290000	-0.470000	0.308331	-0.498907
0.310000	-0.470000	0.322308	-0.486511
0.330000	-0.470000	0.334890	-0.474225
0.350000	-0.470000	0.345807	-0.462170
0.370000	-0.470000	0.355035	-0.449933
0.390000	-0.470000	0.362752	-0.437140
0.410000	-0.470000	0.369156	-0.423690
0.430000	-0.470000	0.374311	-0.409647
0.450000	-0.470000	0.378136	-0.395171
0.470000	-0.470000	0.380508	-0.380508
0.490000	-0.470000	0.381427	-0.365915
0.510000	-0.470000	0.381106	-0.351562
0.530000	-0.470000	0.379871	-0.337493
0.550000	-0.470000	0.377955	-0.323676
0.570000	-0.470000	0.375368	-0.310065
0.590000	-0.470000	0.372016	-0.296628
0.610000	-0.470000	0.367964	-0.283342
0.630000	-0.470000	0.363591	-0.270200
0.650000	-0.470000	0.359516	-0.257210
0.670000	-0.470000	0.356363	-0.244405
0.690000	-0.470000	0.354531	-0.231847
0.710000	-0.470000	0.354067	-0.219648
0.730000	-0.470000	0.354678	-0.207951
0.750000	-0.470000	0.355858	-0.196892
0.770000	-0.470000	0.357249	-0.186514
0.790000	-0.470000	0.360156	-0.177328
0.810000	-0.470000	0.364884	-0.170644
0.830000	-0.470000	0.339830	-0.152888
0.850000	-0.470000	0.220357	-0.073135
0.870000	-0.470000	0.059935	0.037295
0.890000	-0.470000	-0.022442	0.082106
0.910000	-0.470000	-0.034877	0.089942
0.930000	-0.470000	-0.029639	0.090899
0.950000	-0.470000	-0.021541	0.090879
0.970000	-0.470000	-0.012981	0.090767
0.990000	-0.470000	-0.004334	0.090703

-0.990000	-0.450000	0.004365	0.089783
-0.970000	-0.450000	0.013062	0.089839
-0.950000	-0.450000	0.021560	0.089905
-0.930000	-0.450000	0.028850	0.089624
-0.910000	-0.450000	0.028337	0.086649
-0.890000	-0.450000	-0.014559	0.066105
-0.870000	-0.450000	-0.150357	-0.015231
-0.850000	-0.450000	-0.306976	-0.120040
-0.830000	-0.450000	-0.371700	-0.157973
-0.810000	-0.450000	-0.372977	-0.165269
-0.790000	-0.450000	-0.368702	-0.173124
-0.770000	-0.450000	-0.367462	-0.182913
-0.750000	-0.450000	-0.366790	-0.193424
-0.730000	-0.450000	-0.366245	-0.204643
-0.710000	-0.450000	-0.366194	-0.216520
-0.690000	-0.450000	-0.367072	-0.228898
-0.670000	-0.450000	-0.369191	-0.241622
-0.650000	-0.450000	-0.372558	-0.254564
-0.630000	-0.450000	-0.376822	-0.267644
-0.610000	-0.450000	-0.381392	-0.280827
-0.590000	-0.450000	-0.385663	-0.294114
-0.570000	-0.450000	-0.389243	-0.307532
-0.550000	-0.450000	-0.392048	-0.321126
-0.530000	-0.450000	-0.394154	-0.334950
-0.510000	-0.450000	-0.395551	-0.349062
-0.490000	-0.450000	-0.396007	-0.363485
-0.470000	-0.450000	-0.395171	-0.378136
-0.450000	-0.450000	-0.392794	-0.392794
-0.430000	-0.450000	-0.388844	-0.407166
-0.410000	-0.450000	-0.383445	-0.421035
-0.390000	-0.450000	-0.376705	-0.434323
-0.370000	-0.450000	-0.368584	-0.447040
-0.350000	-0.450000	-0.358914	-0.459283
-0.330000	-0.450000	-0.347548	-0.471343
-0.310000	-0.450000	-0.334534	-0.483545
-0.290000	-0.450000	-0.320135	-0.495794
-0.270000	-0.450000	-0.304631	-0.507592
-0.250000	-0.450000	-0.288146	-0.518657
-0.230000	-0.450000	-0.270674	-0.529089
-0.210000	-0.450000	-0.252117	-0.538837
-0.190000	-0.450000	-0.232322	-0.547810
-0.170000	-0.450000	-0.211206	-0.556014
-0.150000	-0.450000	-0.188793	-0.563425
-0.130000	-0.450000	-0.165208	-0.570063
-0.110000	-0.450000	-0.140701	-0.575910
-0.090000	-0.450000	-0.115593	-0.580899
-0.070000	-0.450000	-0.090150	-0.584931
-0.050000	-0.450000	-0.064515	-0.587975
-0.030000	-0.450000	-0.038764	-0.590012
-0.010000	-0.450000	-0.012933	-0.591030
0.010000	-0.450000	0.012933	-0.591030
0.030000	-0.450000	0.038764	-0.590012
0.050000	-0.450000	0.064515	-0.587975
0.070000	-0.450000	0.090150	-0.584931
0.090000	-0.450000	0.115593	-0.580899
0.110000	-0.450000	0.140701	-0.575910
0.130000	-0.450000	0.165208	-0.570063
0.150000	-0.450000	0.188793	-0.563425
0.170000	-0.450000	0.211206	-0.556014
0.190000	-0.450000	0.232322	-0.547810
0.210000	-0.450000	0.252117	-0.538837
0.230000	-0.450000	0.270674	-0.529089
0.250000	-0.450000	0.288146	-0.518657
0.270000	-0.450000	0.304631	-0.507592
0.290000	-0.450000	0.320135	-0.495794
0.310000	-0.450000	0.334534	-0.483545
0.330000	-0.450000	0.347548	-0.471343
0.350000	-0.450000	0.358914	-0.459283
0.370000	-0.450000	0.368584	-0.447040
0.390000	-0.450000	0.376705	-0.434323
0.410000	-0.450000	0.383445	-0.421035
0.430000	-0.450000	0.388844	-0.407166
0.450000	-0.450000	0.392794	-0.392794
0.470000	-0.450000	0.395171	-0.378136
0.490000	-0.450000	0.396007	-0.363485
0.510000	-0.450000	0.395551	-0.349062
0.530000	-0.450000	0.394154	-0.334950
0.550000	-0.450000	0.392048	-0.321126
0.570000	-0.450000	0.389243	-0.307532
0.590000	-0.450000	0.385663	-0.294114
0.610000	-0.450000	0.381392	-0.280827
0.630000	-0.450000	0.376822	-0.267644
0.650000	-0.450000	0.372558	-0.254564
0.670000	-0.450000	0.369191	-0.241622
0.690000	-0.450000	0.367072	-0.228898
0.710000	-0.450000	0.366194	-0.216520
0.730000	-0.450000	0.366245	-0.204643
0.750000	-0.450000	0.366790	-0.193424
0.770000	-0.450000	0.367462	-0.182913
0.790000	-0.450000	0.368702	-0.173124
0.810000	-0.450000	0.372977	-0.165269
0.830000	-0.450000	0.371700	-0.157973
0.850000	-0.450000	0.306976	-0.120040
0.870000	-0.450000	0.150357	-0.015231
0.890000	-0.450000	0.014559	0.066105
0.910000	-0.450000	-0.028337	0.086649
0.930000	-0.450000	-0.028850	0.089624
0.950000	-0.450000	-0.021560	0.089905
0.970000	-0.450000	-0.013062	0.089839
0.990000	-0.450000	-0.004365	0.089783

-0.990000	-0.430000	0.004391	0.088534
-0.970000	-0.430000	0.013106	0.088572
-0.950000	-0.430000	0.021333	0.088529
-0.930000	-0.430000	0.026398	0.087527
-0.910000	-0.430000	0.011212	0.079654
-0.890000	-0.430000	-0.079586	0.034667
-0.870000	-0.430000	-0.245623	-0.070023
-0.850000	-0.430000	-0.362652	-0.139606
-0.830000	-0.430000	-0.385152	-0.153998
-0.810000	-0.430000	-0.380268	-0.160266
-0.790000	-0.430000	-0.378114	-0.169154
-0.770000	-0.430000	-0.377856	-0.179065
-0.750000	-0.430000	-0.377803	-0.189580
-0.730000	-0.430000	-0.377906	-0.200817
-0.710000	-0.430000	-0.378416	-0.212711
-0.690000	-0.430000	-0.379707	-0.225122
-0.670000	-0.430000	-0.382104	-0.237897
-0.650000	-0.430000	-0.385657	-0.250894
-0.630000	-0.430000	-0.390073	-0.264012
-0.610000	-0.430000	-0.394811	-0.277201
-0.590000	-0.430000	-0.399288	-0.290464
-0.570000	-0.430000	-0.403103	-0.303844
-0.550000	-0.430000	-0.406137	-0.317404
-0.530000	-0.430000	-0.408436	-0.331208
-0.510000	-0.430000	-0.409969	-0.345310
-0.490000	-0.430000	-0.410492	-0.359715
-0.470000	-0.430000	-0.409647	-0.374311
-0.450000	-0.430000	-0.407166	-0.388844
-0.430000	-0.430000	-0.403016	-0.403016
-0.410000	-0.430000	-0.397338	-0.416660
-0.390000	-0.430000	-0.390272	-0.429799
-0.370000	-0.430000	-0.381810	-0.442511
-0.350000	-0.430000	-0.371809	-0.454862
-0.330000	-0.430000	-0.360134	-0.467013
-0.310000	-0.430000	-0.346812	-0.479174
-0.290000	-0.430000	-0.332050	-0.491281
-0.270000	-0.430000	-0.316084	-0.503013
-0.250000	-0.430000	-0.299036	-0.514149
-0.230000	-0.430000	-0.280916	-0.524668
-0.210000	-0.430000	-0.261641	-0.534516
-0.190000	-0.430000	-0.241087	-0.543647
-0.170000	-0.430000	-0.219191	-0.552042
-0.150000	-0.430000	-0.195990	-0.559668
-0.130000	-0.430000	-0.171607	-0.566502
-0.110000	-0.430000	-0.146259	-0.572514
-0.090000	-0.430000	-0.120239	-0.577648
-0.070000	-0.430000	-0.093816	-0.581821
-0.050000	-0.430000	-0.067163	-0.584978
-0.030000	-0.430000	-0.040368	-0.587087
-0.010000	-0.430000	-0.013471	-0.588137
0.010000	-0.430000	0.013471	-0.588137
0.030000	-0.430000	0.040368	-0.587087
0.050000	-0.430000	0.067163	-0.584978
0.070000	-0.430000	0.093816	-0.581821
0.090000	-0.430000	0.120239	-0.577648
0.110000	-0.430000	0.146259	-0.572514
0.130000	-0.430000	0.171607	-0.566502
0.150000	-0.430000	0.195990	-0.559668
0.170000	-0.430000	0.219191	-0.552042
0.190000	-0.430000	0.241087	-0.543647
0.210000	-0.430000	0.261641	-0.534516
0.230000	-0.430000	0.280916	-0.524668
0.250000	-0.430000	0.299036	-0.514149
0.270000	-0.430000	0.316084	-0.503013
0.290000	-0.430000	0.332050	-0.491281
0.310000	-0.430000	0.346812	-0.479174
0.330000	-0.430000	0.360134	-0.467013
0.350000	-0.430000	0.371809	-0.454862
0.370000	-0.430000	0.381810	-0.442511
0.390000	-0.430000	0.390272	-0.429799
0.410000	-0.430000	0.397338	-0.416660
0.430000	-0.430000	0.403016	-0.403016
0.450000	-0.430000	0.407166	-0.388844
0.470000	-0.430000	0.409647	-0.374311
0.490000	-0.430000	0.410492	-0.359715
0.510000	-0.430000	0.409969	-0.345310
0.530000	-0.430000	0.408436	-0.331208
0.550000	-0.430000	0.406137	-0.317404
0.570000	-0.430000	0.403103	-0.303844
0.590000	-0.430000	0.399288	-0.290464
0.610000	-0.430000	0.394811	-0.277201
0.630000	-0.430000	0.390073	-0.264012
0.650000	-0.430000	0.385657	-0.250894
0.670000	-0.430000	0.382104	-0.237897
0.690000	-0.430000	0.379707	-0.225122
0.710000	-0.430000	0.378416	-0.212711
0.730000	-0.430000	0.377906	-0.200817
0.750000	-0.430000	0.377803	-0.189580
0.770000	-0.430000	0.377856	-0.179065
0.790000	-0.430000	0.378114	-0.169154
0.810000	-0.430000	0.380268	-0.160266
0.830000	-0.430000	0.385152	-0.153998
0.850000	-0.430000	0.362652	-0.139606
0.870000	-0.430000	0.245623	-0.070023
0.890000	-0.430000	0.079586	0.034667
0.910000	-0.430000	-0.011212	0.079654
0.930000	-0.430000	-0.026398	0.087527
0.950000	-0.430000	-0.021333	0.088529
0.970000	-0.430000	-0.013106	0.088572
0.990000	-0.430000	-0.004391	0.088534

-0.990000	-0.410000	0.004405	0.086959
-0.970000	-0.410000	0.013062	0.086961
-0.950000	-0.410000	0.020524	0.086666
-0.930000	-0.410000	0.019981	0.083952
-0.910000	-0.410000	-0.024616	0.065145
-0.890000	-0.410000	-0.164024	-0.010426
-0.870000	-0.410000	-0.324196	-0.107255
-0.850000	-0.410000	-0.390904	-0.141844
-0.830000	-0.410000	-0.392549	-0.148374
-0.810000	-0.410000	-0.388395	-0.155702
-0.790000	-0.410000	-0.387828	-0.164936
-0.770000	-0.410000	-0.388196	-0.174740
-0.750000	-0.410000	-0.388761	-0.185173
-0.730000	-0.410000	-0.389525	-0.196341
-0.710000	-0.410000	-0.390616	-0.208190
-0.690000	-0.410000	-0.392346	-0.220593
-0.670000	-0.410000	-0.395031	-0.233395
-0.650000	-0.410000	-0.398756	-0.246430
-0.630000	-0.410000	-0.403292	-0.259571
-0.610000	-0.410000	-0.408165	-0.272753
-0.590000	-0.410000	-0.412826	-0.285978
-0.570000	-0.410000	-0.416865	-0.299300
-0.550000	-0.410000	-0.420118	-0.312789
-0.530000	-0.410000	-0.422574	-0.326509
-0.510000	-0.410000	-0.424165	-0.340500
-0.490000	-0.410000	-0.424651	-0.354756
-0.470000	-0.410000	-0.423690	-0.369156
-0.450000	-0.410000	-0.421035	-0.383445
-0.430000	-0.410000	-0.416660	-0.397338
-0.410000	-0.410000	-0.410717	-0.410717
-0.390000	-0.410000	-0.403363	-0.423689
-0.370000	-0.410000	-0.394624	-0.436392
-0.350000	-0.410000	-0.384387	-0.448851
-0.330000	-0.410000	-0.372519	-0.461106
-0.310000	-0.410000	-0.359000	-0.473259
-0.290000	-0.410000	-0.343957	-0.485270
-0.270000	-0.410000	-0.327574	-0.496955
-0.250000	-0.410000	-0.309988	-0.508147
-0.230000	-0.410000	-0.291245	-0.518765
-0.210000	-0.410000	-0.271290	-0.528744
-0.190000	-0.410000	-0.250022	-0.538045
-0.170000	-0.410000	-0.227384	-0.546643
-0.150000	-0.410000	-0.203410	-0.554499
-0.130000	-0.410000	-0.178216	-0.561572
-0.110000	-0.410000	-0.152005	-0.567811
-0.090000	-0.410000	-0.125050	-0.573150
-0.070000	-0.410000	-0.097621	-0.577503
-0.050000	-0.410000	-0.069910	-0.580799
-0.030000	-0.410000	-0.042028	-0.583001
-0.010000	-0.410000	-0.014027	-0.584093
0.010000	-0.410000	0.014027	-0.584093
0.030000	-0.410000	0.042028	-0.583001
0.050000	-0.410000	0.069910	-0.580799
0.070000	-0.410000	0.097621	-0.577503
0.090000	-0.410000	0.125050	-0.573150
0.110000	-0.410000	0.152005	-0.567811
0.130000	-0.410000	0.178216	-0.561572
0.150000	-0.410000	0.203410	-0.554499
0.170000	-0.410000	0.227384	-0.546643
0.190000	-0.410000	0.250022	-0.538045
0.210000	-0.410000	0.271290	-0.528744
0.230000	-0.410000	0.291245	-0.518765
0.250000	-0.410000	0.309988	-0.508147
0.270000	-0.410000	0.327574	-0.496955
0.290000	-0.410000	0.343957	-0.485270
0.310000	-0.410000	0.359000	-0.473259
0.330000	-0.410000	0.372519	-0.461106
0.350000	-0.410000	0.384387	-0.448851
0.370000	-0.410000	0.394624	-0.436392
0.390000	-0.410000	0.403363	-0.423689
0.410000	-0.410000	0.410717	-0.410717
0.430000	-0.410000	0.416660	-0.397338
0.450000	-0.410000	0.421035	-0.383445
0.470000	-0.410000	0.423690	-0.369156
0.490000	-0.410000	0.424651	-0.354756
0.510000	-0.410000	0.424165	-0.340500
0.530000	-0.410000	0.422574	-0.326509
0.550000	-0.410000	0.420118	-0.312789
0.570000	-0.410000	0.416865	-0.299300
0.590000	-0.410000	0.412826	-0.285978
0.610000	-0.410000	0.408165	-0.272753
0.630000	-0.410000	0.403292	-0.259571
0.650000	-0.410000	0.398756	-0.246430
0.670000	-0.410000	0.395031	-0.233395
0.690000	-0.410000	0.392346	-0.220593
0.710000	-0.410000	0.390616	-0.208190
0.730000	-0.410000	0.389525	-0.196341
0.750000	-0.410000	0.388761	-0.185173
0.770000	-0.410000	0.388196	-0.174740
0.790000	-0.410000	0.387828	-0.164936
0.810000	-0.410000	0.388395	-0.155702
0.830000	-0.410000	0.392549	-0.148374
0.850000	-0.410000	0.390904	-0.141844
0.870000	-0.410000	0.324196	-0.107255
0.890000	-0.410000	0.164024	-0.010426
0.910000	-0.410000	0.024616	0.065145
0.930000	-0.410000	-0.019981	0.083952
0.950000	-0.410000	-0.020524	0.086666
0.970000	-0.410000	-0.013062	0.086961
0.990000	-0.410000	-0.004405	0.086959

-0.990000	-0.390000	0.004394	0.085061
-0.970000	-0.390000	0.012818	0.084988
-0.950000	-0.390000	0.018338	0.084158
-0.930000	-0.390000	0.004614	0.077705
-0.910000	-0.390000	-0.083436	0.039247
-0.890000	-0.390000	-0.251580	-0.055870
-0.870000	-0.390000	-0.376652	-0.123013
-0.850000	-0.390000	-0.403884	-0.137420
-0.830000	-0.390000	-0.399226	-0.142967
-0.810000	-0.390000	-0.397103	-0.151083
-0.790000	-0.390000	-0.397474	-0.160237
-0.770000	-0.390000	-0.398384	-0.169881
-0.750000	-0.390000	-0.399613	-0.180232
-0.730000	-0.390000	-0.401074	-0.191352
-0.710000	-0.390000	-0.402783	-0.203180
-0.690000	-0.390000	-0.404981	-0.215594
-0.670000	-0.390000	-0.407952	-0.228419
-0.650000	-0.390000	-0.411816	-0.241472
-0.630000	-0.390000	-0.416423	-0.254605
-0.610000	-0.390000	-0.421380	-0.267744
-0.590000	-0.390000	-0.426185	-0.280893
-0.570000	-0.390000	-0.430416	-0.294107
-0.550000	-0.390000	-0.433846	-0.307456
-0.530000	-0.390000	-0.436385	-0.320989
-0.510000	-0.390000	-0.437933	-0.334732
-0.490000	-0.390000	-0.438277	-0.348684
-0.470000	-0.390000	-0.437140	-0.362752
-0.450000	-0.390000	-0.434323	-0.376705
-0.430000	-0.390000	-0.429799	-0.390272
-0.410000	-0.390000	-0.423689	-0.403363
-0.390000	-0.390000	-0.416136	-0.416136
-0.370000	-0.390000	-0.407185	-0.428767
-0.350000	-0.390000	-0.396761	-0.441254
-0.330000	-0.390000	-0.384745	-0.453556
-0.310000	-0.390000	-0.371074	-0.465702
-0.290000	-0.390000	-0.355802	-0.477665
-0.270000	-0.390000	-0.339063	-0.489339
-0.250000	-0.390000	-0.320997	-0.500599
-0.230000	-0.390000	-0.301679	-0.511344
-0.210000	-0.390000	-0.281089	-0.521496
-0.190000	-0.390000	-0.259151	-0.531012
-0.170000	-0.390000	-0.235810	-0.539858
-0.150000	-0.390000	-0.211087	-0.547992
-0.130000	-0.390000	-0.185088	-0.555358
-0.110000	-0.390000	-0.158002	-0.561887
-0.090000	-0.390000	-0.130086	-0.567495
-0.070000	-0.390000	-0.101611	-0.572081
-0.050000	-0.390000	-0.072791	-0.575562
-0.030000	-0.390000	-0.043767	-0.577887
-0.010000	-0.390000	-0.014609	-0.579038
0.010000	-0.390000	0.014609	-0.579038
0.030000	-0.390000	0.043767	-0.577887
0.050000	-0.390000	0.072791	-0.575562
0.070000	-0.390000	0.101611	-0.572081
0.090000	-0.390000	0.130086	-0.567495
0.110000	-0.390000	0.158002	-0.561887
0.130000	-0.390000	0.185088	-0.555358
0.150000	-0.390000	0.211087	-0.547992
0.170000	-0.390000	0.235810	-0.539858
0.190000	-0.390000	0.259151	-0.531012
0.210000	-0.390000	0.281089	-0.521496
0.230000	-0.390000	0.301679	-0.511344
0.250000	-0.390000	0.320997	-0.500599
0.270000	-0.390000	0.339063	-0.489339
0.290000	-0.390000	0.355802	-0.477665
0.310000	-0.390000	0.371074	-0.465702
0.330000	-0.390000	0.384745	-0.453556
0.350000	-0.390000	0.396761	-0.441254
0.370000	-0.390000	0.407185	-0.428767
0.390000	-0.390000	0.416136	-0.416136
0.410000	-0.390000	0.423689	-0.403363
0.430000	-0.390000	0.429799	-0.390272
0.450000	-0.390000	0.434323	-0.376705
0.470000	-0.390000	0.437140	-0.362752
0.490000	-0.390000	0.438277	-0.348684
0.510000	-0.390000	0.437933	-0.334732
0.530000	-0.390000	0.436385	-0.320989
0.550000	-0.390000	0.433846	-0.307456
0.570000	-0.390000	0.430416	-0.294107
0.590000	-0.390000	0.426185	-0.280893
0.610000	-0.390000	0.421380	-0.267744
0.630000	-0.390000	0.416423	-0.254605
0.650000	-0.390000	0.411816	-0.241472
0.670000	-0.390000	0.407952	-0.228419
0.690000	-0.390000	0.404981	-0.215594
0.710000	-0.390000	0.402783	-0.203180
0.730000	-0.390000	0.401074	-0.191352
0.750000	-0.390000	0.399613	-0.180232
0.770000	-0.390000	0.398384	-0.169881
0.790000	-0.390000	0.397474	-0.160237
0.810000	-0.390000	0.397103	-0.151083
0.830000	-0.390000	0.399226	-0.142967
0.850000	-0.390000	0.403884	-0.137420
0.870000	-0.390000	0.376652	-0.123013
0.890000	-0.390000	0.251580	-0.055870
0.910000	-0.390000	0.083436	0.039247
0.930000	-0.390000	-0.004614	0.077705
0.950000	-0.390000	-0.018338	0.084158
0.970000	-0.390000	-0.012818	0.084988
0.990000	-0.390000	-0.004394	0.085061

-0.990000	-0.370000	0.004334	0.082835
-0.970000	-0.370000	0.012166	0.082602
-0.950000	-0.370000	0.013246	0.080621
-0.930000	-0.370000	-0.025074	0.066461
-0.910000	-0.370000	-0.158096	0.003500
-0.890000	-0.370000	-0.325912	-0.087933
-0.870000	-0.370000	-0.405688	-0.124919
-0.850000	-0.370000	-0.411038	-0.131464
-0.830000	-0.370000	-0.406440	-0.137765
-0.810000	-0.370000	-0.405944	-0.146126
-0.790000	-0.370000	-0.406938	-0.155087
-0.770000	-0.370000	-0.408454	-0.164639
-0.750000	-0.370000	-0.410412	-0.174979
-0.730000	-0.370000	-0.412602	-0.186114
-0.710000	-0.370000	-0.414943	-0.197956
-0.690000	-0.370000	-0.417595	-0.210366
-0.670000	-0.370000	-0.420812	-0.223160
-0.650000	-0.370000	-0.424756	-0.236149
-0.630000	-0.370000	-0.429367	-0.249187
-0.610000	-0.370000	-0.434345	-0.262203
-0.590000	-0.370000	-0.439242	-0.275200
-0.570000	-0.370000	-0.443617	-0.288229
-0.550000	-0.370000	-0.447161	-0.301339
-0.530000	-0.370000	-0.449697	-0.314557
-0.510000	-0.370000	-0.451105	-0.327907
-0.490000	-0.370000	-0.451241	-0.341414
-0.470000	-0.370000	-0.449933	-0.355035
-0.450000	-0.370000	-0.447040	-0.368584
-0.430000	-0.370000	-0.442511	-0.381810
-0.410000	-0.370000	-0.436392	-0.394624
-0.390000	-0.370000	-0.428767	-0.407185
-0.370000	-0.370000	-0.419679	-0.419679
-0.350000	-0.370000	-0.409095	-0.432101
-0.330000	-0.370000	-0.396923	-0.444372
-0.310000	-0.370000	-0.383093	-0.456487
-0.290000	-0.370000	-0.367613	-0.468424
-0.270000	-0.370000	-0.350573	-0.480117
-0.250000	-0.370000	-0.332096	-0.491471
-0.230000	-0.370000	-0.312269	-0.502385
-0.210000	-0.370000	-0.291099	-0.512770
-0.190000	-0.370000	-0.268535	-0.522569
-0.170000	-0.370000	-0.244526	-0.531736
-0.150000	-0.370000	-0.219080	-0.540219
-0.130000	-0.370000	-0.192286	-0.547951
-0.110000	-0.370000	-0.164315	-0.554844
-0.090000	-0.370000	-0.135410	-0.560793
-0.070000	-0.370000	-0.105843	-0.565680
-0.050000	-0.370000	-0.075853	-0.569403
-0.030000	-0.370000	-0.045616	-0.571894
-0.010000	-0.370000	-0.015226	-0.573127
0.010000	-0.370000	0.015226	-0.573127
0.030000	-0.370000	0.045616	-0.571894
0.050000	-0.370000	0.075853	-0.569403
0.070000	-0.370000	0.105843	-0.565680
0.090000	-0.370000	0.135410	-0.560793
0.110000	-0.370000	0.164315	-0.554844
0.130000	-0.370000	0.192286	-0.547951
0.150000	-0.370000	0.219080	-0.540219
0.170000	-0.370000	0.244526	-0.531736
0.190000	-0.370000	0.268535	-0.522569
0.210000	-0.370000	0.291099	-0.512770
0.230000	-0.370000	0.312269	-0.502385
0.250000	-0.370000	0.332096	-0.491471
0.270000	-0.370000	0.350573	-0.480117
0.290000	-0.370000	0.367613	-0.468424
0.310000	-0.370000	0.383093	-0.456487
0.330000	-0.370000	0.396923	-0.444372
0.350000	-0.370000	0.409095	-0.432101
0.370000	-0.370000	0.419679	-0.419679
0.390000	-0.370000	0.428767	-0.407185
0.410000	-0.370000	0.436392	-0.394624
0.430000	-0.370000	0.442511	-0.381810
0.450000	-0.370000	0.447040	-0.368584
0.470000	-0.370000	0.449933	-0.355035
0.490000	-0.370000	0.451241	-0.341414
0.510000	-0.370000	0.451105	-0.327907
0.530000	-0.370000	0.449697	-0.314557
0.550000	-0.370000	0.447161	-0.301339
0.570000	-0.370000	0.443617	-0.288229
0.590000	-0.370000	0.439242	-0.275200
0.610000	-0.370000	0.434345	-0.262203
0.630000	-0.370000	0.429367	-0.249187
0.650000	-0.370000	0.424756	-0.236149
0.670000	-0.370000	0.420812	-0.223160
0.690000	-0.370000	0.417595	-0.210366
0.710000	-0.370000	0.414943	-0.197956
0.730000	-0.370000	0.412602	-0.186114
0.750000	-0.370000	0.410412	-0.174979
0.770000	-0.370000	0.408454	-0.164639
0.790000	-0.370000	0.406938	-0.155087
0.810000	-0.370000	0.405944	-0.146126
0.830000	-0.370000	0.406440	-0.137765
0.850000	-0.370000	0.411038	-0.131464
0.870000	-0.370000	0.405688	-0.124919
0.890000	-0.370000	0.325912	-0.087933
0.910000	-0.370000	0.158096	0.003500
0.930000	-0.370000	0.025074	0.066461
0.950000	-0.370000	-0.013246	0.080621
0.970000	-0.370000	-0.012166	0.082602
0.990000	-0.370000	-0.004334	0.082835

-0.990000	-0.350000	0.004164	0.080273
-0.970000	-0.350000	0.010615	0.079724
-0.950000	-0.350000	0.002032	0.075409
-0.930000	-0.350000	-0.072503	0.047758
-0.910000	-0.350000	-0.237162	-0.033562
-0.890000	-0.350000	-0.379487	-0.103275
-0.870000	-0.350000	-0.420255	-0.120717
-0.850000	-0.350000	-0.416932	-0.125491
-0.830000	-0.350000	-0.414122	-0.132516
-0.810000	-0.350000	-0.414703	-0.140845
-0.790000	-0.350000	-0.416275	-0.149689
-0.770000	-0.350000	-0.418498	-0.159253
-0.750000	-0.350000	-0.421224	-0.169644
-0.730000	-0.350000	-0.424132	-0.180801
-0.710000	-0.350000	-0.427061	-0.192602
-0.690000	-0.350000	-0.430100	-0.204899
-0.670000	-0.350000	-0.433486	-0.217514
-0.650000	-0.350000	-0.437436	-0.230283
-0.630000	-0.350000	-0.441987	-0.243085
-0.610000	-0.350000	-0.446937	-0.255861
-0.590000	-0.350000	-0.451888	-0.268611
-0.570000	-0.350000	-0.456369	-0.281361
-0.550000	-0.350000	-0.459979	-0.294126
-0.530000	-0.350000	-0.462461	-0.306913
-0.510000	-0.350000	-0.463690	-0.319753
-0.490000	-0.350000	-0.463612	-0.332712
-0.470000	-0.350000	-0.462170	-0.345807
-0.450000	-0.350000	-0.459283	-0.358914
-0.430000	-0.350000	-0.454862	-0.371809
-0.410000	-0.350000	-0.448851	-0.384387
-0.390000	-0.350000	-0.441254	-0.396761
-0.370000	-0.350000	-0.432101	-0.409095
-0.350000	-0.350000	-0.421390	-0.421390
-0.330000	-0.350000	-0.409072	-0.433574
-0.310000	-0.350000	-0.395087	-0.445632
-0.290000	-0.350000	-0.379427	-0.457547
-0.270000	-0.350000	-0.362145	-0.469281
-0.250000	-0.350000	-0.343335	-0.480759
-0.230000	-0.350000	-0.323076	-0.491888
-0.210000	-0.350000	-0.301394	-0.502573
-0.190000	-0.350000	-0.278255	-0.512736
-0.170000	-0.350000	-0.253615	-0.522314
-0.150000	-0.350000	-0.227471	-0.531239
-0.130000	-0.350000	-0.199890	-0.539428
-0.110000	-0.350000	-0.171024	-0.546776
-0.090000	-0.350000	-0.141100	-0.553156
-0.070000	-0.350000	-0.110387	-0.558427
-0.050000	-0.350000	-0.079153	-0.562464
-0.030000	-0.350000	-0.047611	-0.565177
-0.010000	-0.350000	-0.015893	-0.566522
0.010000	-0.350000	0.015893	-0.566522
0.030000	-0.350000	0.047611	-0.565177
0.050000	-0.350000	0.079153	-0.562464
0.070000	-0.350000	0.110387	-0.558427
0.090000	-0.350000	0.141100	-0.553156
0.110000	-0.350000	0.171024	-0.546776
0.130000	-0.350000	0.199890	-0.539428
0.150000	-0.350000	0.227471	-0.531239
0.170000	-0.350000	0.253615	-0.522314
0.190000	-0.350000	0.278255	-0.512736
0.210000	-0.350000	0.301394	-0.502573
0.230000	-0.350000	0.323076	-0.491888
0.250000	-0.350000	0.343335	-0.480759
0.270000	-0.350000	0.362145	-0.469281
0.290000	-0.350000	0.379427	-0.457547
0.310000	-0.350000	0.395087	-0.445632
0.330000	-0.350000	0.409072	-0.433574
0.350000	-0.350000	0.421390	-0.421390
0.370000	-0.350000	0.432101	-0.409095
0.390000	-0.350000	0.441254	-0.396761
0.410000	-0.350000	0.448851	-0.384387
0.430000	-0.350000	0.454862	-0.371809
0.450000	-0.350000	0.459283	-0.358914
0.470000	-0.350000	0.462170	-0.345807
0.490000	-0.350000	0.463612	-0.332712
0.510000	-0.350000	0.463690	-0.319753
0.530000	-0.350000	0.462461	-0.306913
0.550000	-0.350000	0.459979	-0.294126
0.570000	-0.350000	0.456369	-0.281361
0.590000	-0.350000	0.451888	-0.268611
0.610000	-0.350000	0.446937	-0.255861
0.630000	-0.350000	0.441987	-0.243085
0.650000	-0.350000	0.437436	-0.230283
0.670000	-0.350000	0.433486	-0.217514
0.690000	-0.350000	0.430100	-0.204899
0.710000	-0.350000	0.427061	-0.192602
0.730000	-0.350000	0.424132	-0.180801
0.750000	-0.350000	0.421224	-0.169644
0.770000	-0.350000	0.418498	-0.159253
0.790000	-0.350000	0.416275	-0.149689
0.810000	-0.350000	0.414703	-0.140845
0.830000	-0.350000	0.414122	-0.132516
0.850000	-0.350000	0.416932	-0.125491
0.870000	-0.350000	0.420255	-0.120717
0.890000	-0.350000	0.379487	-0.103275
0.910000	-0.350000	0.237162	-0.033562
0.930000	-0.350000	0.072503	0.047758
0.950000	-0.350000	-0.002032	0.075409
0.970000	-0.350000	-0.010615	0.079724
0.990000	-0.350000	-0.004164	0.080273

-0.990000	-0.330000	0.003788	0.077355
-0.970000	-0.330000	0.007311	0.076206
-0.950000	-0.330000	-0.018938	0.067476
-0.930000	-0.330000	-0.134078	0.022046
-0.910000	-0.330000	-0.308693	-0.062437
-0.890000	-0.330000	-0.412873	-0.106600
-0.870000	-0.330000	-0.428049	-0.114637
-0.850000	-0.330000	-0.423036	-0.119726
-0.830000	-0.330000	-0.422022	-0.127152
-0.810000	-0.330000	-0.423377	-0.135412
-0.790000	-0.330000	-0.425592	-0.144247
-0.770000	-0.330000	-0.428572	-0.153859
-0.750000	-0.330000	-0.432032	-0.164250
-0.730000	-0.330000	-0.435573	-0.175302
-0.710000	-0.330000	-0.438984	-0.186882
-0.690000	-0.330000	-0.442307	-0.198854
-0.670000	-0.330000	-0.445783	-0.211077
-0.650000	-0.330000	-0.449691	-0.223437
-0.630000	-0.330000	-0.454163	-0.235852
-0.610000	-0.330000	-0.459090	-0.248280
-0.590000	-0.330000	-0.464111	-0.260696
-0.570000	-0.330000	-0.468719	-0.273081
-0.550000	-0.330000	-0.472424	-0.285413
-0.530000	-0.330000	-0.474895	-0.297690
-0.510000	-0.330000	-0.476006	-0.309965
-0.490000	-0.330000	-0.475769	-0.322342
-0.470000	-0.330000	-0.474225	-0.334890
-0.450000	-0.330000	-0.471343	-0.347548
-0.430000	-0.330000	-0.467013	-0.360134
-0.410000	-0.330000	-0.461106	-0.372519
-0.390000	-0.330000	-0.453556	-0.384745
-0.370000	-0.330000	-0.444372	-0.396923
-0.350000	-0.330000	-0.433574	-0.409072
-0.330000	-0.330000	-0.421145	-0.421145
-0.310000	-0.330000	-0.407046	-0.433135
-0.290000	-0.330000	-0.391260	-0.445037
-0.270000	-0.330000	-0.373811	-0.456832
-0.250000	-0.330000	-0.354760	-0.468467
-0.230000	-0.330000	-0.334165	-0.479858
-0.210000	-0.330000	-0.312053	-0.490908
-0.190000	-0.330000	-0.288404	-0.501520
-0.170000	-0.330000	-0.263178	-0.511607
-0.150000	-0.330000	-0.236362	-0.521083
-0.130000	-0.330000	-0.208003	-0.529843
-0.110000	-0.330000	-0.178229	-0.537760
-0.090000	-0.330000	-0.147248	-0.544682
-0.070000	-0.330000	-0.115329	-0.550443
-0.050000	-0.330000	-0.082760	-0.554886
-0.030000	-0.330000	-0.049801	-0.557890
-0.010000	-0.330000	-0.016626	-0.559385
0.010000	-0.330000	0.016626	-0.559385
0.030000	-0.330000	0.049801	-0.557890
0.050000	-0.330000	0.082760	-0.554886
0.070000	-0.330000	0.115329	-0.550443
0.090000	-0.330000	0.147248	-0.544682
0.110000	-0.330000	0.178229	-0.537760
0.130000	-0.330000	0.208003	-0.529843
0.150000	-0.330000	0.236362	-0.521083
0.170000	-0.330000	0.263178	-0.511607
0.190000	-0.330000	0.288404	-0.501520
0.210000	-0.330000	0.312053	-0.490908
0.230000	-0.330000	0.334165	-0.479858
0.250000	-0.330000	0.354760	-0.468467
0.270000	-0.330000	0.373811	-0.456832
0.290000	-0.330000	0.391260	-0.445037
0.310000	-0.330000	0.407046	-0.433135
0.330000	-0.330000	0.421145	-0.421145
0.350000	-0.330000	0.433574	-0.409072
0.370000	-0.330000	0.444372	-0.396923
0.390000	-0.330000	0.453556	-0.384745
0.410000	-0.330000	0.461106	-0.372519
0.430000	-0.330000	0.467013	-0.360134
0.450000	-0.330000	0.471343	-0.347548
0.470000	-0.330000	0.474225	-0.334890
0.490000	-0.330000	0.475769	-0.322342
0.510000	-0.330000	0.476006	-0.309965
0.530000	-0.330000	0.474895	-0.297690
0.550000	-0.330000	0.472424	-0.285413
0.570000	-0.330000	0.468719	-0.273081
0.590000	-0.330000	0.464111	-0.260696
0.610000	-0.330000	0.459090	-0.248280
0.630000	-0.330000	0.454163	-0.235852
0.650000	-0.330000	0.449691	-0.223437
0.670000	-0.330000	0.445783	-0.211077
0.690000	-0.330000	0.442307	-0.198854
0.710000	-0.330000	0.438984	-0.186882
0.730000	-0.330000	0.435573	-0.175302
0.750000	-0.330000	0.432032	-0.164250
0.770000	-0.330000	0.428572	-0.153859
0.790000	-0.330000	0.425592	-0.144247
0.810000	-0.330000	0.423377	-0.135412
0.830000	-0.330000	0.422022	-0.127152
0.850000	-0.330000	0.423036	-0.119726
0.870000	-0.330000	0.428049	-0.114637
0.890000	-0.330000	0.412873	-0.106600
0.910000	-0.330000	0.308693	-0.062437
0.930000	-0.330000	0.134078	0.022046
0.950000	-0.330000	0.018938	0.067476
0.970000	-0.330000	-0.007311	0.076206
0.990000	-0.330000	-0.003788	0.077355

-0.990000	-0.310000	0.003019	0.074038
-0.970000	-0.310000	0.000748	0.071732
-0.950000	-0.310000	-0.052027	0.055557
-0.930000	-0.310000	-0.201922	-0.006298
-0.910000	-0.310000	-0.365333	-0.079147
-0.890000	-0.310000	-0.431682	-0.103626
-0.870000	-0.310000	-0.433534	-0.108322
-0.850000	-0.310000	-0.429624	-0.114125
-0.830000	-0.310000	-0.430015	-0.121727
-0.810000	-0.310000	-0.432026	-0.129949
-0.790000	-0.310000	-0.434913	-0.138780
-0.770000	-0.310000	-0.438593	-0.148325
-0.750000	-0.310000	-0.442663	-0.158512
-0.730000	-0.310000	-0.446700	-0.169213
-0.710000	-0.310000	-0.450467	-0.180319
-0.690000	-0.310000	-0.453993	-0.191739
-0.670000	-0.310000	-0.457533	-0.203388
-0.650000	-0.310000	-0.461422	-0.215204
-0.630000	-0.310000	-0.465878	-0.227142
-0.610000	-0.310000	-0.470862	-0.239156
-0.590000	-0.310000	-0.476037	-0.251180
-0.570000	-0.310000	-0.480858	-0.263137
-0.550000	-0.310000	-0.484757	-0.274974
-0.530000	-0.310000	-0.487342	-0.286706
-0.510000	-0.310000	-0.488463	-0.298427
-0.490000	-0.310000	-0.488158	-0.310265
-0.470000	-0.310000	-0.486511	-0.322308
-0.450000	-0.310000	-0.483545	-0.334534
-0.430000	-0.310000	-0.479174	-0.346812
-0.410000	-0.310000	-0.473259	-0.359000
-0.390000	-0.310000	-0.465702	-0.371074
-0.370000	-0.310000	-0.456487	-0.383093
-0.350000	-0.310000	-0.445632	-0.395087
-0.330000	-0.310000	-0.433135	-0.407046
-0.310000	-0.310000	-0.418974	-0.418974
-0.290000	-0.310000	-0.403129	-0.430881
-0.270000	-0.310000	-0.385600	-0.442764
-0.250000	-0.310000	-0.366411	-0.454588
-0.230000	-0.310000	-0.345591	-0.466285
-0.210000	-0.310000	-0.323153	-0.477758
-0.190000	-0.310000	-0.299077	-0.488900
-0.170000	-0.310000	-0.273325	-0.499602
-0.150000	-0.310000	-0.245874	-0.509751
-0.130000	-0.310000	-0.216750	-0.519216
-0.110000	-0.310000	-0.186055	-0.527842
-0.090000	-0.310000	-0.153977	-0.535447
-0.070000	-0.310000	-0.120778	-0.541831
-0.050000	-0.310000	-0.086766	-0.546795
-0.030000	-0.310000	-0.052245	-0.550175
-0.010000	-0.310000	-0.017447	-0.551869
0.010000	-0.310000	0.017447	-0.551869
0.030000	-0.310000	0.052245	-0.550175
0.050000	-0.310000	0.086766	-0.546795
0.070000	-0.310000	0.120778	-0.541831
0.090000	-0.310000	0.153977	-0.535447
0.110000	-0.310000	0.186055	-0.527842
0.130000	-0.310000	0.216750	-0.519216
0.150000	-0.310000	0.245874	-0.509751
0.170000	-0.310000	0.273325	-0.499602
0.190000	-0.310000	0.299077	-0.488900
0.210000	-0.310000	0.323153	-0.477758
0.230000	-0.310000	0.345591	-0.466285
0.250000	-0.310000	0.366411	-0.454588
0.270000	-0.310000	0.385600	-0.442764
0.290000	-0.310000	0.403129	-0.430881
0.310000	-0.310000	0.418974	-0.418974
0.330000	-0.310000	0.433135	-0.407046
0.350000	-0.310000	0.445632	-0.395087
0.370000	-0.310000	0.456487	-0.383093
0.390000	-0.310000	0.465702	-0.371074
0.410000	-0.310000	0.473259	-0.359000
0.430000	-0.310000	0.479174	-0.346812
0.450000	-0.310000	0.483545	-0.334534
0.470000	-0.310000	0.486511	-0.322308
0.490000	-0.310000	0.488158	-0.310265
0.510000	-0.310000	0.488463	-0.298427
0.530000	-0.310000	0.487342	-0.286706
0.550000	-0.310000	0.484757	-0.274974
0.570000	-0.310000	0.480858	-0.263137
0.590000	-0.310000	0.476037	-0.251180
0.610000	-0.310000	0.470862	-0.239156
0.630000	-0.310000	0.465878	-0.227142
0.650000	-0.310000	0.461422	-0.215204
0.670000	-0.310000	0.457533	-0.203388
0.690000	-0.310000	0.453993	-0.191739
0.710000	-0.310000	0.450467	-0.180319
0.730000	-0.310000	0.446700	-0.169213
0.750000	-0.310000	0.442663	-0.158512
0.770000	-0.310000	0.438593	-0.148325
0.790000	-0.310000	0.434913	-0.138780
0.810000	-0.310000	0.432026	-0.129949
0.830000	-0.310000	0.430015	-0.121727
0.850000	-0.310000	0.429624	-0.114125
0.870000	-0.310000	0.433534	-0.108322
0.890000	-0.310000	0.431682	-0.103626
0.910000	-0.310000	0.365333	-0.079147
0.930000	-0.310000	0.201922	-0.006298
0.950000	-0.310000	0.052027	0.055557
0.970000	-0.310000	-0.000748	0.071732
0.990000	-0.310000	-0.003019	0.074038

-0.990000	-0.290000	0.001489	0.070304
-0.970000	-0.290000	-0.011369	0.065991
-0.950000	-0.290000	-0.096972	0.039309
-0.930000	-0.290000	-0.268197	-0.031389
-0.910000	-0.290000	-0.405628	-0.085460
-0.890000	-0.290000	-0.442100	-0.098112
-0.870000	-0.290000	-0.438681	-0.102234
-0.850000	-0.290000	-0.436598	-0.108614
-0.830000	-0.290000	-0.438030	-0.116246
-0.810000	-0.290000	-0.440620	-0.124373
-0.790000	-0.290000	-0.444102	-0.133046
-0.770000	-0.290000	-0.448326	-0.142275
-0.750000	-0.290000	-0.452843	-0.151982
-0.730000	-0.290000	-0.457246	-0.162087
-0.710000	-0.290000	-0.461304	-0.172538
-0.690000	-0.290000	-0.465035	-0.183296
-0.670000	-0.290000	-0.468701	-0.194318
-0.650000	-0.290000	-0.472676	-0.205571
-0.630000	-0.290000	-0.477235	-0.217022
-0.610000	-0.290000	-0.482382	-0.228603
-0.590000	-0.290000	-0.487784	-0.240196
-0.570000	-0.290000	-0.492860	-0.251673
-0.550000	-0.290000	-0.496994	-0.262973
-0.530000	-0.290000	-0.499754	-0.274157
-0.510000	-0.290000	-0.500965	-0.285366
-0.490000	-0.290000	-0.500650	-0.296735
-0.470000	-0.290000	-0.498907	-0.308331
-0.450000	-0.290000	-0.495794	-0.320135
-0.430000	-0.290000	-0.491281	-0.332050
-0.410000	-0.290000	-0.485270	-0.343957
-0.390000	-0.290000	-0.477665	-0.355802
-0.370000	-0.290000	-0.468424	-0.367613
-0.350000	-0.290000	-0.457547	-0.379427
-0.330000	-0.290000	-0.445037	-0.391260
-0.310000	-0.290000	-0.430881	-0.403129
-0.290000	-0.290000	-0.415056	-0.415056
-0.270000	-0.290000	-0.397540	-0.427049
-0.250000	-0.290000	-0.378324	-0.439092
-0.230000	-0.290000	-0.357402	-0.451131
-0.210000	-0.290000	-0.334760	-0.463080
-0.190000	-0.290000	-0.310366	-0.474828
-0.170000	-0.290000	-0.284172	-0.486248
-0.150000	-0.290000	-0.256142	-0.497200
-0.130000	-0.290000	-0.226279	-0.507523
-0.110000	-0.290000	-0.194658	-0.517025
-0.090000	-0.290000	-0.161438	-0.525481
-0.070000	-0.290000	-0.126871	-0.532646
-0.050000	-0.290000	-0.091280	-0.538267
-0.030000	-0.290000	-0.055016	-0.542125
-0.010000	-0.290000	-0.018380	-0.544071
0.010000	-0.290000	0.018380	-0.544071
0.030000	-0.290000	0.055016	-0.542125
0.050000	-0.290000	0.091280	-0.538267
0.070000	-0.290000	0.126871	-0.532646
0.090000	-0.290000	0.161438	-0.525481
0.110000	-0.290000	0.194658	-0.517025
0.130000	-0.290000	0.226279	-0.507523
0.150000	-0.290000	0.256142	-0.497200
0.170000	-0.290000	0.284172	-0.486248
0.190000	-0.290000	0.310366	-0.474828
0.210000	-0.290000	0.334760	-0.463080
0.230000	-0.290000	0.357402	-0.451131
0.250000	-0.290000	0.378324	-0.439092
0.270000	-0.290000	0.397540	-0.427049
0.290000	-0.290000	0.415056	-0.415056
0.310000	-0.290000	0.430881	-0.403129
0.330000	-0.290000	0.445037	-0.391260
0.350000	-0.290000	0.457547	-0.379427
0.370000	-0.290000	0.468424	-0.367613
0.390000	-0.290000	0.477665	-0.355802
0.410000	-0.290000	0.485270	-0.343957
0.430000	-0.290000	0.491281	-0.332050
0.450000	-0.290000	0.495794	-0.320135
0.470000	-0.290000	0.498907	-0.308331
0.490000	-0.290000	0.500650	-0.296735
0.510000	-0.290000	0.500965	-0.285366
0.530000	-0.290000	0.499754	-0.274157
0.550000	-0.290000	0.496994	-0.262973
0.570000	-0.290000	0.492860	-0.251673
0.590000	-0.290000	0.487784	-0.240196
0.610000	-0.290000	0.482382	-0.228603
0.630000	-0.290000	0.477235	-0.217022
0.650000	-0.290000	0.472676	-0.205571
0.670000	-0.290000	0.468701	-0.194318
0.690000	-0.290000	0.465035	-0.183296
0.710000	-0.290000	0.461304	-0.172538
0.730000	-0.290000	0.457246	-0.162087
0.750000	-0.290000	0.452843	-0.151982
0.770000	-0.290000	0.448326	-0.142275
0.790000	-0.290000	0.444102	-0.133046
0.810000	-0.290000	0.440620	-0.124373
0.830000	-0.290000	0.438030	-0.116246
0.850000	-0.290000	0.436598	-0.108614
0.870000	-0.290000	0.438681	-0.102234
0.890000	-0.290000	0.442100	-0.098112
0.910000	-0.290000	0.405628	-0.085460
0.930000	-0.290000	0.268197	-0.031389
0.950000	-0.290000	0.096972	0.039309
0.970000	-0.290000	0.011369	0.065991
0.990000	-0.290000	-0.001489	0.070304

-0.990000	-0.270000	-0.001285	0.066104
-0.970000	-0.270000	-0.030582	0.058663
-0.950000	-0.270000	-0.149586	0.020216
-0.930000	-0.270000	-0.326361	-0.049265
-0.910000	-0.270000	-0.431914	-0.085143
-0.890000	-0.270000	-0.448524	-0.091893
-0.870000	-0.270000	-0.444135	-0.096376
-0.850000	-0.270000	-0.443764	-0.103055
-0.830000	-0.270000	-0.445933	-0.110547
-0.810000	-0.270000	-0.448984	-0.118408
-0.790000	-0.270000	-0.452905	-0.126679
-0.770000	-0.270000	-0.457501	-0.135347
-0.750000	-0.270000	-0.462350	-0.144392
-0.730000	-0.270000	-0.467084	-0.153809
-0.710000	-0.270000	-0.471469	-0.163601
-0.690000	-0.270000	-0.475496	-0.173751
-0.670000	-0.270000	-0.479410	-0.184220
-0.650000	-0.270000	-0.483593	-0.194971
-0.630000	-0.270000	-0.488346	-0.205960
-0.610000	-0.270000	-0.493685	-0.217094
-0.590000	-0.270000	-0.499262	-0.228218
-0.570000	-0.270000	-0.504475	-0.239172
-0.550000	-0.270000	-0.508706	-0.249910
-0.530000	-0.270000	-0.511533	-0.260537
-0.510000	-0.270000	-0.512793	-0.271238
-0.490000	-0.270000	-0.512506	-0.282147
-0.470000	-0.270000	-0.510753	-0.293293
-0.450000	-0.270000	-0.507592	-0.304631
-0.430000	-0.270000	-0.503013	-0.316084
-0.410000	-0.270000	-0.496955	-0.327574
-0.390000	-0.270000	-0.489339	-0.339063
-0.370000	-0.270000	-0.480117	-0.350573
-0.350000	-0.270000	-0.469281	-0.362145
-0.330000	-0.270000	-0.456832	-0.373811
-0.310000	-0.270000	-0.442764	-0.385600
-0.290000	-0.270000	-0.427049	-0.397540
-0.270000	-0.270000	-0.409651	-0.409651
-0.250000	-0.270000	-0.390527	-0.421928
-0.230000	-0.270000	-0.369637	-0.434336
-0.210000	-0.270000	-0.346932	-0.446802
-0.190000	-0.270000	-0.322354	-0.459220
-0.170000	-0.270000	-0.295835	-0.471453
-0.150000	-0.270000	-0.267312	-0.483339
-0.130000	-0.270000	-0.236760	-0.494679
-0.110000	-0.270000	-0.204216	-0.505234
-0.090000	-0.270000	-0.169807	-0.514724
-0.070000	-0.270000	-0.133766	-0.522836
-0.050000	-0.270000	-0.096429	-0.529254
-0.030000	-0.270000	-0.058196	-0.533690
-0.010000	-0.270000	-0.019455	-0.535940
0.010000	-0.270000	0.019455	-0.535940
0.030000	-0.270000	0.058196	-0.533690
0.050000	-0.270000	0.096429	-0.529254
0.070000	-0.270000	0.133766	-0.522836
0.090000	-0.270000	0.169807	-0.514724
0.110000	-0.270000	0.204216	-0.505234
0.130000	-0.270000	0.236760	-0.494679
0.150000	-0.270000	0.267312	-0.483339
0.170000	-0.270000	0.295835	-0.471453
0.190000	-0.270000	0.322354	-0.459220
0.210000	-0.270000	0.346932	-0.446802
0.230000	-0.270000	0.369637	-0.434336
0.250000	-0.270000	0.390527	-0.421928
0.270000	-0.270000	0.409651	-0.409651
0.290000	-0.270000	0.427049	-0.397540
0.310000	-0.270000	0.442764	-0.385600
0.330000	-0.270000	0.456832	-0.373811
0.350000	-0.270000	0.469281	-0.362145
0.370000	-0.270000	0.480117	-0.350573
0.390000	-0.270000	0.489339	-0.339063
0.410000	-0.270000	0.496955	-0.327574
0.430000	-0.270000	0.503013	-0.316084
0.450000	-0.270000	0.507592	-0.304631
0.470000	-0.270000	0.510753	-0.293293
0.490000	-0.270000	0.512506	-0.282147
0.510000	-0.270000	0.512793	-0.271238
0.530000	-0.270000	0.511533	-0.260537
0.550000	-0.270000	0.508706	-0.249910
0.570000	-0.270000	0.504475	-0.239172
0.590000	-0.270000	0.499262	-0.228218
0.610000	-0.270000	0.493685	-0.217094
0.630000	-0.270000	0.488346	-0.205960
0.650000	-0.270000	0.483593	-0.194971
0.670000	-0.270000	0.479410	-0.184220
0.690000	-0.270000	0.475496	-0.173751
0.710000	-0.270000	0.471469	-0.163601
0.730000	-0.270000	0.467084	-0.153809
0.750000	-0.270000	0.462350	-0.144392
0.770000	-0.270000	0.457501	-0.135347
0.790000	-0.270000	0.452905	-0.126679
0.810000	-0.270000	0.448984	-0.118408
0.830000	-0.270000	0.445933	-0.110547
0.850000	-0.270000	0.443764	-0.103055
0.870000	-0.270000	0.444135	-0.096376
0.890000	-0.270000	0.448524	-0.091893
0.910000	-0.270000	0.431914	-0.085143
0.930000	-0.270000	0.326361	-0.049265
0.950000	-0.270000	0.149586	0.020216
0.970000	-0.270000	0.030582	0.058663
0.990000	-0.270000	0.001285	0.066104

-0.990000	-0.250000	-0.005934	0.061270
-0.970000	-0.250000	-0.057156	0.049389
-0.950000	-0.250000	-0.204474	0.001177
-0.930000	-0.250000	-0.373134	-0.059219
-0.910000	-0.250000	-0.448207	-0.081325
-0.890000	-0.250000	-0.453392	-0.085633
-0.870000	-0.250000	-0.449910	-0.090574
-0.850000	-0.250000	-0.450862	-0.097239
-0.830000	-0.250000	-0.453510	-0.104382
-0.810000	-0.250000	-0.456880	-0.111777
-0.790000	-0.250000	-0.461105	-0.119471
-0.770000	-0.250000	-0.465994	-0.127491
-0.750000	-0.250000	-0.471177	-0.135889
-0.730000	-0.250000	-0.476307	-0.144709
-0.710000	-0.250000	-0.481119	-0.153968
-0.690000	-0.250000	-0.485553	-0.163632
-0.670000	-0.250000	-0.489819	-0.173634
-0.650000	-0.250000	-0.494284	-0.183916
-0.630000	-0.250000	-0.499251	-0.194423
-0.610000	-0.250000	-0.504725	-0.205059
-0.590000	-0.250000	-0.510342	-0.215660
-0.570000	-0.250000	-0.515506	-0.226065
-0.550000	-0.250000	-0.519640	-0.236230
-0.530000	-0.250000	-0.522382	-0.246276
-0.510000	-0.250000	-0.523620	-0.256406
-0.490000	-0.250000	-0.523383	-0.266763
-0.470000	-0.250000	-0.521725	-0.277364
-0.450000	-0.250000	-0.518657	-0.288146
-0.430000	-0.250000	-0.514149	-0.299036
-0.410000	-0.250000	-0.508147	-0.309988
-0.390000	-0.250000	-0.500599	-0.320997
-0.370000	-0.250000	-0.491471	-0.332096
-0.350000	-0.250000	-0.480759	-0.343335
-0.330000	-0.250000	-0.468467	-0.354760
-0.310000	-0.250000	-0.454588	-0.366411
-0.290000	-0.250000	-0.439092	-0.378324
-0.270000	-0.250000	-0.421928	-0.390527
-0.250000	-0.250000	-0.403029	-0.403029
-0.230000	-0.250000	-0.382319	-0.415810
-0.210000	-0.250000	-0.359714	-0.428817
-0.190000	-0.250000	-0.335116	-0.441953
-0.170000	-0.250000	-0.308421	-0.455081
-0.150000	-0.250000	-0.279527	-0.468013
-0.130000	-0.250000	-0.248360	-0.480511
-0.110000	-0.250000	-0.214908	-0.492273
-0.090000	-0.250000	-0.179256	-0.502946
-0.070000	-0.250000	-0.141612	-0.512137
-0.050000	-0.250000	-0.102325	-0.519450
-0.030000	-0.250000	-0.061856	-0.524529
-0.010000	-0.250000	-0.020695	-0.527118
0.010000	-0.250000	0.020695	-0.527118
0.030000	-0.250000	0.061856	-0.524529
0.050000	-0.250000	0.102325	-0.519450
0.070000	-0.250000	0.141612	-0.512137
0.090000	-0.250000	0.179256	-0.502946
0.110000	-0.250000	0.214908	-0.492273
0.130000	-0.250000	0.248360	-0.480511
0.150000	-0.250000	0.279527	-0.468013
0.170000	-0.250000	0.308421	-0.455081
0.190000	-0.250000	0.335116	-0.441953
0.210000	-0.250000	0.359714	-0.428817
0.230000	-0.250000	0.382319	-0.415810
0.250000	-0.250000	0.403029	-0.403029
0.270000	-0.250000	0.421928	-0.390527
0.290000	-0.250000	0.439092	-0.378324
0.310000	-0.250000	0.454588	-0.366411
0.330000	-0.250000	0.468467	-0.354760
0.350000	-0.250000	0.480759	-0.343335
0.370000	-0.250000	0.491471	-0.332096
0.390000	-0.250000	0.500599	-0.320997
0.410000	-0.250000	0.508147	-0.309988
0.430000	-0.250000	0.514149	-0.299036
0.450000	-0.250000	0.518657	-0.288146
0.470000	-0.250000	0.521725	-0.277364
0.490000	-0.250000	0.523383	-0.266763
0.510000	-0.250000	0.523620	-0.256406
0.530000	-0.250000	0.522382	-0.246276
0.550000	-0.250000	0.519640	-0.236230
0.570000	-0.250000	0.515506	-0.226065
0.590000	-0.250000	0.510342	-0.215660
0.610000	-0.250000	0.504725	-0.205059
0.630000	-0.250000	0.499251	-0.194423
0.650000	-0.250000	0.494284	-0.183916
0.670000	-0.250000	0.489819	-0.173634
0.690000	-0.250000	0.485553	-0.163632
0.710000	-0.250000	0.481119	-0.153968
0.730000	-0.250000	0.476307	-0.144709
0.750000	-0.250000	0.471177	-0.135889
0.770000	-0.250000	0.465994	-0.127491
0.790000	-0.250000	0.461105	-0.119471
0.810000	-0.250000	0.456880	-0.111777
0.830000	-0.250000	0.453510	-0.104382
0.850000	-0.250000	0.450862	-0.097239
0.870000	-0.250000	0.449910	-0.090574
0.890000	-0.250000	0.453392	-0.085633
0.910000	-0.250000	0.448207	-0.081325
0.930000	-0.250000	0.373134	-0.059219
0.950000	-0.250000	0.204474	0.001177
0.970000	-0.250000	0.057156	0.049389
0.990000	-0.250000	0.005934	0.061270

-0.990000	-0.230000	-0.013184	0.055650
-0.970000	-0.230000	-0.090330	0.038390
-0.950000	-0.230000	-0.257460	-0.015002
-0.930000	-0.230000	-0.408448	-0.062764
-0.910000	-0.230000	-0.458301	-0.075903
-0.890000	-0.230000	-0.457805	-0.079427
-0.870000	-0.230000	-0.455778	-0.084599
-0.850000	-0.230000	-0.457636	-0.090966
-0.830000	-0.230000	-0.460571	-0.097596
-0.810000	-0.230000	-0.464180	-0.104426
-0.790000	-0.230000	-0.468677	-0.111538
-0.770000	-0.230000	-0.473892	-0.119003
-0.750000	-0.230000	-0.479487	-0.126897
-0.730000	-0.230000	-0.485100	-0.135258
-0.710000	-0.230000	-0.490416	-0.144075
-0.690000	-0.230000	-0.495323	-0.153283
-0.670000	-0.230000	-0.499990	-0.162795
-0.650000	-0.230000	-0.504770	-0.172539
-0.630000	-0.230000	-0.509953	-0.182463
-0.610000	-0.230000	-0.515530	-0.192494
-0.590000	-0.230000	-0.521132	-0.202505
-0.570000	-0.230000	-0.526185	-0.212350
-0.550000	-0.230000	-0.530164	-0.221967
-0.530000	-0.230000	-0.532769	-0.231434
-0.510000	-0.230000	-0.533928	-0.240932
-0.490000	-0.230000	-0.533686	-0.250621
-0.470000	-0.230000	-0.532079	-0.260551
-0.450000	-0.230000	-0.529089	-0.270674
-0.430000	-0.230000	-0.524668	-0.280916
-0.410000	-0.230000	-0.518765	-0.291245
-0.390000	-0.230000	-0.511344	-0.301679
-0.370000	-0.230000	-0.502385	-0.312269
-0.350000	-0.230000	-0.491888	-0.323076
-0.330000	-0.230000	-0.479858	-0.334165
-0.310000	-0.230000	-0.466285	-0.345591
-0.290000	-0.230000	-0.451131	-0.357402
-0.270000	-0.230000	-0.434336	-0.369637
-0.250000	-0.230000	-0.415810	-0.382319
-0.230000	-0.230000	-0.395449	-0.395449
-0.210000	-0.230000	-0.373127	-0.408992
-0.190000	-0.230000	-0.348701	-0.422865
-0.170000	-0.230000	-0.322012	-0.436930
-0.150000	-0.230000	-0.292893	-0.450975
-0.130000	-0.230000	-0.261202	-0.464706
-0.110000	-0.230000	-0.226858	-0.477747
-0.090000	-0.230000	-0.189891	-0.489654
-0.070000	-0.230000	-0.150488	-0.499945
-0.050000	-0.230000	-0.109018	-0.508148
-0.030000	-0.230000	-0.066019	-0.513854
-0.010000	-0.230000	-0.022108	-0.516767
0.010000	-0.230000	0.022108	-0.516767
0.030000	-0.230000	0.066019	-0.513854
0.050000	-0.230000	0.109018	-0.508148
0.070000	-0.230000	0.150488	-0.499945
0.090000	-0.230000	0.189891	-0.489654
0.110000	-0.230000	0.226858	-0.477747
0.130000	-0.230000	0.261202	-0.464706
0.150000	-0.230000	0.292893	-0.450975
0.170000	-0.230000	0.322012	-0.436930
0.190000	-0.230000	0.348701	-0.422865
0.210000	-0.230000	0.373127	-0.408992
0.230000	-0.230000	0.395449	-0.395449
0.250000	-0.230000	0.415810	-0.382319
0.270000	-0.230000	0.434336	-0.369637
0.290000	-0.230000	0.451131	-0.357402
0.310000	-0.230000	0.466285	-0.345591
0.330000	-0.230000	0.479858	-0.334165
0.350000	-0.230000	0.491888	-0.323076
0.370000	-0.230000	0.502385	-0.312269
0.390000	-0.230000	0.511344	-0.301679
0.410000	-0.230000	0.518765	-0.291245
0.430000	-0.230000	0.524668	-0.280916
0.450000	-0.230000	0.529089	-0.270674
0.470000	-0.230000	0.532079	-0.260551
0.490000	-0.230000	0.533686	-0.250621
0.510000	-0.230000	0.533928	-0.240932
0.530000	-0.230000	0.532769	-0.231434
0.550000	-0.230000	0.530164	-0.221967
0.570000	-0.230000	0.526185	-0.212350
0.590000	-0.230000	0.521132	-0.202505
0.610000	-0.230000	0.515530	-0.192494
0.630000	-0.230000	0.509953	-0.182463
0.650000	-0.230000	0.504770	-0.172539
0.670000	-0.230000	0.499990	-0.162795
0.690000	-0.230000	0.495323	-0.153283
0.710000	-0.230000	0.490416	-0.144075
0.730000	-0.230000	0.485100	-0.135258
0.750000	-0.230000	0.479487	-0.126897
0.770000	-0.230000	0.473892	-0.119003
0.790000	-0.230000	0.468677	-0.111538
0.810000	-0.230000	0.464180	-0.104426
0.830000	-0.230000	0.460571	-0.097596
0.850000	-0.230000	0.457636	-0.090966
0.870000	-0.230000	0.455778	-0.084599
0.890000	-0.230000	0.457805	-0.079427
0.910000	-0.230000	0.458301	-0.075903
0.930000	-0.230000	0.408448	-0.062764
0.950000	-0.230000	0.257460	-0.015002
0.970000	-0.230000	0.090330	0.038390
0.990000	-0.230000	0.013184	0.055650

-0.990000	-0.210000	-0.023545	0.049400
-0.970000	-0.210000	-0.127947	0.026548
-0.950000	-0.210000	-0.305208	-0.026760
-0.930000	-0.210000	-0.433817	-0.061999
-0.910000	-0.210000	-0.464864	-0.069833
-0.890000	-0.210000	-0.462094	-0.073177
-0.870000	-0.210000	-0.461460	-0.078283
-0.850000	-0.210000	-0.463900	-0.084167
-0.830000	-0.210000	-0.467052	-0.090231
-0.810000	-0.210000	-0.470927	-0.096540
-0.790000	-0.210000	-0.475764	-0.103188
-0.770000	-0.210000	-0.481382	-0.110237
-0.750000	-0.210000	-0.487441	-0.117726
-0.730000	-0.210000	-0.493549	-0.125649
-0.710000	-0.210000	-0.499362	-0.133967
-0.690000	-0.210000	-0.504735	-0.142611
-0.670000	-0.210000	-0.509811	-0.151500
-0.650000	-0.210000	-0.514916	-0.160565
-0.630000	-0.210000	-0.520309	-0.169774
-0.610000	-0.210000	-0.525954	-0.179095
-0.590000	-0.210000	-0.531481	-0.188465
-0.570000	-0.210000	-0.536357	-0.197768
-0.550000	-0.210000	-0.540123	-0.206893
-0.530000	-0.210000	-0.542544	-0.215818
-0.510000	-0.210000	-0.543594	-0.224656
-0.490000	-0.210000	-0.543324	-0.233591
-0.470000	-0.210000	-0.541752	-0.242746
-0.450000	-0.210000	-0.538837	-0.252117
-0.430000	-0.210000	-0.534516	-0.261641
-0.410000	-0.210000	-0.528744	-0.271290
-0.390000	-0.210000	-0.521496	-0.281089
-0.370000	-0.210000	-0.512770	-0.291099
-0.350000	-0.210000	-0.502573	-0.301394
-0.330000	-0.210000	-0.490908	-0.312053
-0.310000	-0.210000	-0.477758	-0.323153
-0.290000	-0.210000	-0.463080	-0.334760
-0.270000	-0.210000	-0.446802	-0.346932
-0.250000	-0.210000	-0.428817	-0.359714
-0.230000	-0.210000	-0.408992	-0.373127
-0.210000	-0.210000	-0.387159	-0.387159
-0.190000	-0.210000	-0.363117	-0.401739
-0.170000	-0.210000	-0.336629	-0.416719
-0.150000	-0.210000	-0.307439	-0.431850
-0.130000	-0.210000	-0.275305	-0.446767
-0.110000	-0.210000	-0.240057	-0.461001
-0.090000	-0.210000	-0.201670	-0.474012
-0.070000	-0.210000	-0.160324	-0.485239
-0.050000	-0.210000	-0.116431	-0.494163
-0.030000	-0.210000	-0.070628	-0.500353
-0.010000	-0.210000	-0.023671	-0.503512
0.010000	-0.210000	0.023671	-0.503512
0.030000	-0.210000	0.070628	-0.500353
0.050000	-0.210000	0.116431	-0.494163
0.070000	-0.210000	0.160324	-0.485239
0.090000	-0.210000	0.201670	-0.474012
0.110000	-0.210000	0.240057	-0.461001
0.130000	-0.210000	0.275305	-0.446767
0.150000	-0.210000	0.307439	-0.431850
0.170000	-0.210000	0.336629	-0.416719
0.190000	-0.210000	0.363117	-0.401739
0.210000	-0.210000	0.387159	-0.387159
0.230000	-0.210000	0.408992	-0.373127
0.250000	-0.210000	0.428817	-0.359714
0.270000	-0.210000	0.446802	-0.346932
0.290000	-0.210000	0.463080	-0.334760
0.310000	-0.210000	0.477758	-0.323153
0.330000	-0.210000	0.490908	-0.312053
0.350000	-0.210000	0.502573	-0.301394
0.370000	-0.210000	0.512770	-0.291099
0.390000	-0.210000	0.521496	-0.281089
0.410000	-0.210000	0.528744	-0.271290
0.430000	-0.210000	0.534516	-0.261641
0.450000	-0.210000	0.538837	-0.252117
0.470000	-0.210000	0.541752	-0.242746
0.490000	-0.210000	0.543324	-0.233591
0.510000	-0.210000	0.543594	-0.224656
0.530000	-0.210000	0.542544	-0.215818
0.550000	-0.210000	0.540123	-0.206893
0.570000	-0.210000	0.536357	-0.197768
0.590000	-0.210000	0.531481	-0.188465
0.610000	-0.210000	0.525954	-0.179095
0.630000	-0.210000	0.520309	-0.169774
0.650000	-0.210000	0.514916	-0.160565
0.670000	-0.210000	0.509811	-0.151500
0.690000	-0.210000	0.504735	-0.142611
0.710000	-0.210000	0.499362	-0.133967
0.730000	-0.210000	0.493549	-0.125649
0.750000	-0.210000	0.487441	-0.117726
0.770000	-0.210000	0.481382	-0.110237
0.790000	-0.210000	0.475764	-0.103188
0.810000	-0.210000	0.470927	-0.096540
0.830000	-0.210000	0.467052	-0.090231
0.850000	-0.210000	0.463900	-0.084167
0.870000	-0.210000	0.461460	-0.078283
0.890000	-0.210000	0.462094	-0.073177
0.910000	-0.210000	0.464864	-0.069833
0.930000	-0.210000	0.433817	-0.061999
0.950000	-0.210000	0.305208	-0.026760
0.970000	-0.210000	0.127947	0.026548
0.990000	-0.210000	0.023545	0.049400

-0.990000	-0.190000	-0.036548	0.042768
-0.970000	-0.190000	-0.166852	0.015036
-0.950000	-0.190000	-0.345752	-0.033866
-0.930000	-0.190000	-0.451418	-0.058638
-0.910000	-0.190000	-0.469480	-0.063501
-0.890000	-0.190000	-0.466247	-0.066773
-0.870000	-0.190000	-0.466759	-0.071580
-0.850000	-0.190000	-0.469608	-0.076914
-0.830000	-0.190000	-0.473018	-0.082465
-0.810000	-0.190000	-0.477254	-0.088351
-0.790000	-0.190000	-0.482505	-0.094634
-0.770000	-0.190000	-0.488548	-0.101312
-0.750000	-0.190000	-0.495026	-0.108360
-0.730000	-0.190000	-0.501548	-0.115738
-0.710000	-0.190000	-0.507774	-0.123416
-0.690000	-0.190000	-0.513551	-0.131353
-0.670000	-0.190000	-0.518988	-0.139495
-0.650000	-0.190000	-0.524349	-0.147790
-0.630000	-0.190000	-0.529827	-0.156214
-0.610000	-0.190000	-0.535354	-0.164781
-0.590000	-0.190000	-0.540601	-0.173486
-0.570000	-0.190000	-0.545146	-0.182238
-0.550000	-0.190000	-0.548654	-0.190861
-0.530000	-0.190000	-0.550971	-0.199211
-0.510000	-0.190000	-0.552070	-0.207332
-0.490000	-0.190000	-0.551949	-0.215444
-0.470000	-0.190000	-0.550557	-0.223757
-0.450000	-0.190000	-0.547810	-0.232322
-0.430000	-0.190000	-0.543647	-0.241087
-0.410000	-0.190000	-0.538045	-0.250022
-0.390000	-0.190000	-0.531012	-0.259151
-0.370000	-0.190000	-0.522569	-0.268535
-0.350000	-0.190000	-0.512736	-0.278255
-0.330000	-0.190000	-0.501520	-0.288404
-0.310000	-0.190000	-0.488900	-0.299077
-0.290000	-0.190000	-0.474828	-0.310366
-0.270000	-0.190000	-0.459220	-0.322354
-0.250000	-0.190000	-0.441953	-0.335116
-0.230000	-0.190000	-0.422865	-0.348701
-0.210000	-0.190000	-0.401739	-0.363117
-0.190000	-0.190000	-0.378296	-0.378296
-0.170000	-0.190000	-0.352196	-0.394066
-0.150000	-0.190000	-0.323055	-0.410114
-0.130000	-0.190000	-0.290507	-0.425985
-0.110000	-0.190000	-0.254288	-0.441110
-0.090000	-0.190000	-0.214334	-0.454865
-0.070000	-0.190000	-0.170847	-0.466649
-0.050000	-0.190000	-0.124322	-0.475944
-0.030000	-0.190000	-0.075516	-0.482351
-0.010000	-0.190000	-0.025327	-0.485612
0.010000	-0.190000	0.025327	-0.485612
0.030000	-0.190000	0.075516	-0.482351
0.050000	-0.190000	0.124322	-0.475944
0.070000	-0.190000	0.170847	-0.466649
0.090000	-0.190000	0.214334	-0.454865
0.110000	-0.190000	0.254288	-0.441110
0.130000	-0.190000	0.290507	-0.425985
0.150000	-0.190000	0.323055	-0.410114
0.170000	-0.190000	0.352196	-0.394066
0.190000	-0.190000	0.378296	-0.378296
0.210000	-0.190000	0.401739	-0.363117
0.230000	-0.190000	0.422865	-0.348701
0.250000	-0.190000	0.441953	-0.335116
0.270000	-0.190000	0.459220	-0.322354
0.290000	-0.190000	0.474828	-0.310366
0.310000	-0.190000	0.488900	-0.299077
0.330000	-0.190000	0.501520	-0.288404
0.350000	-0.190000	0.512736	-0.278255
0.370000	-0.190000	0.522569	-0.268535
0.390000	-0.190000	0.531012	-0.259151
0.410000	-0.190000	0.538045	-0.250022
0.430000	-0.190000	0.543647	-0.241087
0.450000	-0.190000	0.547810	-0.232322
0.470000	-0.190000	0.550557	-0.223757
0.490000	-0.190000	0.551949	-0.215444
0.510000	-0.190000	0.552070	-0.207332
0.530000	-0.190000	0.550971	-0.199211
0.550000	-0.190000	0.548654	-0.190861
0.570000	-0.190000	0.545146	-0.182238
0.590000	-0.190000	0.540601	-0.173486
0.610000	-0.190000	0.535354	-0.164781
0.630000	-0.190000	0.529827	-0.156214
0.650000	-0.190000	0.524349	-0.147790
0.670000	-0.190000	0.518988	-0.139495
0.690000	-0.190000	0.513551	-0.131353
0.710000	-0.190000	0.507774	-0.123416
0.730000	-0.190000	0.501548	-0.115738
0.750000	-0.190000	0.495026	-0.108360
0.770000	-0.190000	0.488548	-0.101312
0.790000	-0.190000	0.482505	-0.094634
0.810000	-0.190000	0.477254	-0.088351
0.830000	-0.190000	0.473018	-0.082465
0.850000	-0.190000	0.469608	-0.076914
0.870000	-0.190000	0.466759	-0.071580
0.890000	-0.190000	0.466247	-0.066773
0.910000	-0.190000	0.469480	-0.063501
0.930000	-0.190000	0.451418	-0.058638
0.950000	-0.190000	0.345752	-0.033866
0.970000	-0.190000	0.166852	0.015036
0.990000	-0.190000	0.036548	0.042768

-0.990000	-0.170000	-0.051196	0.035735
-0.970000	-0.170000	-0.204254	0.005093
-0.950000	-0.170000	-0.378569	-0.036892
-0.930000	-0.170000	-0.463388	-0.053784
-0.910000	-0.170000	-0.473000	-0.057022
-0.890000	-0.170000	-0.470164	-0.060158
-0.870000	-0.170000	-0.471596	-0.064541
-0.850000	-0.170000	-0.474811	-0.069342
-0.830000	-0.170000	-0.478572	-0.074446
-0.810000	-0.170000	-0.483240	-0.079961
-0.790000	-0.170000	-0.488911	-0.085877
-0.770000	-0.170000	-0.495318	-0.092127
-0.750000	-0.170000	-0.502105	-0.098642
-0.730000	-0.170000	-0.508912	-0.105381
-0.710000	-0.170000	-0.515421	-0.112340
-0.690000	-0.170000	-0.521468	-0.119519
-0.670000	-0.170000	-0.527094	-0.126893
-0.650000	-0.170000	-0.532475	-0.134416
-0.630000	-0.170000	-0.537741	-0.142056
-0.610000	-0.170000	-0.542860	-0.149826
-0.590000	-0.170000	-0.547656	-0.157753
-0.570000	-0.170000	-0.551908	-0.165774
-0.550000	-0.170000	-0.555407	-0.173702
-0.530000	-0.170000	-0.557971	-0.181341
-0.510000	-0.170000	-0.559437	-0.188690
-0.490000	-0.170000	-0.559664	-0.195978
-0.470000	-0.170000	-0.558546	-0.203455
-0.450000	-0.170000	-0.556014	-0.211206
-0.430000	-0.170000	-0.552042	-0.219191
-0.410000	-0.170000	-0.546643	-0.227384
-0.390000	-0.170000	-0.539858	-0.235810
-0.370000	-0.170000	-0.531736	-0.244526
-0.350000	-0.170000	-0.522314	-0.253615
-0.330000	-0.170000	-0.511607	-0.263178
-0.310000	-0.170000	-0.499602	-0.273325
-0.290000	-0.170000	-0.486248	-0.284172
-0.270000	-0.170000	-0.471453	-0.295835
-0.250000	-0.170000	-0.455081	-0.308421
-0.230000	-0.170000	-0.436930	-0.322012
-0.210000	-0.170000	-0.416719	-0.336629
-0.190000	-0.170000	-0.394066	-0.352196
-0.170000	-0.170000	-0.368487	-0.368487
-0.150000	-0.170000	-0.339441	-0.385103
-0.130000	-0.170000	-0.306425	-0.401487
-0.110000	-0.170000	-0.269097	-0.416978
-0.090000	-0.170000	-0.227393	-0.430914
-0.070000	-0.170000	-0.181592	-0.442709
-0.050000	-0.170000	-0.132309	-0.451907
-0.030000	-0.170000	-0.080434	-0.458194
-0.010000	-0.170000	-0.026987	-0.461380
0.010000	-0.170000	0.026987	-0.461380
0.030000	-0.170000	0.080434	-0.458194
0.050000	-0.170000	0.132309	-0.451907
0.070000	-0.170000	0.181592	-0.442709
0.090000	-0.170000	0.227393	-0.430914
0.110000	-0.170000	0.269097	-0.416978
0.130000	-0.170000	0.306425	-0.401487
0.150000	-0.170000	0.339441	-0.385103
0.170000	-0.170000	0.368487	-0.368487
0.190000	-0.170000	0.394066	-0.352196
0.210000	-0.170000	0.416719	-0.336629
0.230000	-0.170000	0.436930	-0.322012
0.250000	-0.170000	0.455081	-0.308421
0.270000	-0.170000	0.471453	-0.295835
0.290000	-0.170000	0.486248	-0.284172
0.310000	-0.170000	0.499602	-0.273325
0.330000	-0.170000	0.511607	-0.263178
0.350000	-0.170000	0.522314	-0.253615
0.370000	-0.170000	0.531736	-0.244526
0.390000	-0.170000	0.539858	-0.235810
0.410000	-0.170000	0.546643	-0.227384
0.430000	-0.170000	0.552042	-0.219191
0.450000	-0.170000	0.556014	-0.211206
0.470000	-0.170000	0.558546	-0.203455
0.490000	-0.170000	0.559664	-0.195978
0.510000	-0.170000	0.559437	-0.188690
0.530000	-0.170000	0.557971	-0.181341
0.550000	-0.170000	0.555407	-0.173702
0.570000	-0.170000	0.551908	-0.165774
0.590000	-0.170000	0.547656	-0.157753
0.610000	-0.170000	0.542860	-0.149826
0.630000	-0.170000	0.537741	-0.142056
0.650000	-0.170000	0.532475	-0.134416
0.670000	-0.170000	0.527094	-0.126893
0.690000	-0.170000	0.521468	-0.119519
0.710000	-0.170000	0.515421	-0.112340
0.730000	-0.170000	0.508912	-0.105381
0.750000	-0.170000	0.502105	-0.098642
0.770000	-0.170000	0.495318	-0.092127
0.790000	-0.170000	0.488911	-0.085877
0.810000	-0.170000	0.483240	-0.079961
0.830000	-0.170000	0.478572	-0.074446
0.850000	-0.170000	0.474811	-0.069342
0.870000	-0.170000	0.471596	-0.064541
0.890000	-0.170000	0.470164	-0.060158
0.910000	-0.170000	0.473000	-0.057022
0.930000	-0.170000	0.463388	-0.053784
0.950000	-0.170000	0.378569	-0.036892
0.970000	-0.170000	0.204254	0.005093
0.990000	-0.170000	0.051196	0.035735

-0.990000	-0.150000	-0.066629	0.028475
-0.970000	-0.150000	-0.238625	-0.002494
-0.950000	-0.150000	-0.404290	-0.036756
-0.930000	-0.150000	-0.471504	-0.048096
-0.910000	-0.150000	-0.475857	-0.050435
-0.890000	-0.150000	-0.473763	-0.053345
-0.870000	-0.150000	-0.475951	-0.057252
-0.850000	-0.150000	-0.479554	-0.061550
-0.830000	-0.150000	-0.483736	-0.066230
-0.810000	-0.150000	-0.488852	-0.071350
-0.790000	-0.150000	-0.494899	-0.076843
-0.770000	-0.150000	-0.501581	-0.082604
-0.750000	-0.150000	-0.508565	-0.088553
-0.730000	-0.150000	-0.515518	-0.094658
-0.710000	-0.150000	-0.522133	-0.100928
-0.690000	-0.150000	-0.528207	-0.107394
-0.670000	-0.150000	-0.533703	-0.114053
-0.650000	-0.150000	-0.538715	-0.120846
-0.630000	-0.150000	-0.543372	-0.127678
-0.610000	-0.150000	-0.547787	-0.134494
-0.590000	-0.150000	-0.552055	-0.141310
-0.570000	-0.150000	-0.556209	-0.148161
-0.550000	-0.150000	-0.560109	-0.155018
-0.530000	-0.150000	-0.563399	-0.161787
-0.510000	-0.150000	-0.565625	-0.168432
-0.490000	-0.150000	-0.566439	-0.175056
-0.470000	-0.150000	-0.565702	-0.181815
-0.450000	-0.150000	-0.563425	-0.188793
-0.430000	-0.150000	-0.559668	-0.195990
-0.410000	-0.150000	-0.554499	-0.203410
-0.390000	-0.150000	-0.547992	-0.211087
-0.370000	-0.150000	-0.540219	-0.219080
-0.350000	-0.150000	-0.531239	-0.227471
-0.330000	-0.150000	-0.521083	-0.236362
-0.310000	-0.150000	-0.509751	-0.245874
-0.290000	-0.150000	-0.497200	-0.256142
-0.270000	-0.150000	-0.483339	-0.267312
-0.250000	-0.150000	-0.468013	-0.279527
-0.230000	-0.150000	-0.450975	-0.292893
-0.210000	-0.150000	-0.431850	-0.307439
-0.190000	-0.150000	-0.410114	-0.323055
-0.170000	-0.150000	-0.385103	-0.339441
-0.150000	-0.150000	-0.356099	-0.356099
-0.130000	-0.150000	-0.322469	-0.372373
-0.110000	-0.150000	-0.283841	-0.387560
-0.090000	-0.150000	-0.240216	-0.401014
-0.070000	-0.150000	-0.192002	-0.412229
-0.050000	-0.150000	-0.139961	-0.420859
-0.030000	-0.150000	-0.085110	-0.426701
-0.010000	-0.150000	-0.028561	-0.429645
0.010000	-0.150000	0.028561	-0.429645
0.030000	-0.150000	0.085110	-0.426701
0.050000	-0.150000	0.139961	-0.420859
0.070000	-0.150000	0.192002	-0.412229
0.090000	-0.150000	0.240216	-0.401014
0.110000	-0.150000	0.283841	-0.387560
0.130000	-0.150000	0.322469	-0.372373
0.150000	-0.150000	0.356099	-0.356099
0.170000	-0.150000	0.385103	-0.339441
0.190000	-0.150000	0.410114	-0.323055
0.210000	-0.150000	0.431850	-0.307439
0.230000	-0.150000	0.450975	-0.292893
0.250000	-0.150000	0.468013	-0.279527
0.270000	-0.150000	0.483339	-0.267312
0.290000	-0.150000	0.497200	-0.256142
0.310000	-0.150000	0.509751	-0.245874
0.330000	-0.150000	0.521083	-0.236362
0.350000	-0.150000	0.531239	-0.227471
0.370000	-0.150000	0.540219	-0.219080
0.390000	-0.150000	0.547992	-0.211087
0.410000	-0.150000	0.554499	-0.203410
0.430000	-0.150000	0.559668	-0.195990
0.450000	-0.150000	0.563425	-0.188793
0.470000	-0.150000	0.565702	-0.181815
0.490000	-0.150000	0.566439	-0.175056
0.510000	-0.150000	0.565625	-0.168432
0.530000	-0.150000	0.563399	-0.161787
0.550000	-0.150000	0.560109	-0.155018
0.570000	-0.150000	0.556209	-0.148161
0.590000	-0.150000	0.552055	-0.141310
0.610000	-0.150000	0.547787	-0.134494
0.630000	-0.150000	0.543372	-0.127678
0.650000	-0.150000	0.538715	-0.120846
0.670000	-0.150000	0.533703	-0.114053
0.690000	-0.150000	0.528207	-0.107394
0.710000	-0.150000	0.522133	-0.100928
0.730000	-0.150000	0.515518	-0.094658
0.750000	-0.150000	0.508565	-0.088553
0.770000	-0.150000	0.501581	-0.082604
0.790000	-0.150000	0.494899	-0.076843
0.810000	-0.150000	0.488852	-0.071350
0.830000	-0.150000	0.483736	-0.066230
0.850000	-0.150000	0.479554	-0.061550
0.870000	-0.150000	0.475951	-0.057252
0.890000	-0.150000	0.473763	-0.053345
0.910000	-0.150000	0.475857	-0.050435
0.930000	-0.150000	0.471504	-0.048096
0.950000	-0.150000	0.404290	-0.036756
0.970000	-0.150000	0.238625	-0.002494
0.990000	-0.150000	0.066629	0.028475

-0.990000	-0.130000	-0.081745	0.021546
-0.970000	-0.130000	-0.268849	-0.007564
-0.950000	-0.130000	-0.423926	-0.034418
-0.930000	-0.130000	-0.477042	-0.041974
-0.910000	-0.130000	-0.478259	-0.043772
-0.890000	-0.130000	-0.476996	-0.046381
-0.870000	-0.130000	-0.479828	-0.049790
-0.850000	-0.130000	-0.483846	-0.053592
-0.830000	-0.130000	-0.488480	-0.057822
-0.810000	-0.130000	-0.494025	-0.062497
-0.790000	-0.130000	-0.500396	-0.067519
-0.770000	-0.130000	-0.507294	-0.072773
-0.750000	-0.130000	-0.514406	-0.078172
-0.730000	-0.130000	-0.521423	-0.083669
-0.710000	-0.130000	-0.528059	-0.089273
-0.690000	-0.130000	-0.534130	-0.095024
-0.670000	-0.130000	-0.539604	-0.100937
-0.650000	-0.130000	-0.544568	-0.106928
-0.630000	-0.130000	-0.549162	-0.112823
-0.610000	-0.130000	-0.553533	-0.118472
-0.590000	-0.130000	-0.557813	-0.123887
-0.570000	-0.130000	-0.562043	-0.129263
-0.550000	-0.130000	-0.566062	-0.134836
-0.530000	-0.130000	-0.569483	-0.140689
-0.510000	-0.130000	-0.571834	-0.146727
-0.490000	-0.130000	-0.572775	-0.152828
-0.470000	-0.130000	-0.572177	-0.158970
-0.450000	-0.130000	-0.570063	-0.165208
-0.430000	-0.130000	-0.566502	-0.171607
-0.410000	-0.130000	-0.561572	-0.178216
-0.390000	-0.130000	-0.555358	-0.185088
-0.370000	-0.130000	-0.547951	-0.192286
-0.350000	-0.130000	-0.539428	-0.199890
-0.330000	-0.130000	-0.529843	-0.208003
-0.310000	-0.130000	-0.519216	-0.216750
-0.290000	-0.130000	-0.507523	-0.226279
-0.270000	-0.130000	-0.494679	-0.236760
-0.250000	-0.130000	-0.480511	-0.248360
-0.230000	-0.130000	-0.464706	-0.261202
-0.210000	-0.130000	-0.446767	-0.275305
-0.190000	-0.130000	-0.425985	-0.290507
-0.170000	-0.130000	-0.401487	-0.306425
-0.150000	-0.130000	-0.372373	-0.322469
-0.130000	-0.130000	-0.337931	-0.337931
-0.110000	-0.130000	-0.297821	-0.352120
-0.090000	-0.130000	-0.252174	-0.364471
-0.070000	-0.130000	-0.201566	-0.374600
-0.050000	-0.130000	-0.146907	-0.382292
-0.030000	-0.130000	-0.089322	-0.387448
-0.010000	-0.130000	-0.029974	-0.390033
0.010000	-0.130000	0.029974	-0.390033
0.030000	-0.130000	0.089322	-0.387448
0.050000	-0.130000	0.146907	-0.382292
0.070000	-0.130000	0.201566	-0.374600
0.090000	-0.130000	0.252174	-0.364471
0.110000	-0.130000	0.297821	-0.352120
0.130000	-0.130000	0.337931	-0.337931
0.150000	-0.130000	0.372373	-0.322469
0.170000	-0.130000	0.401487	-0.306425
0.190000	-0.130000	0.425985	-0.290507
0.210000	-0.130000	0.446767	-0.275305
0.230000	-0.130000	0.464706	-0.261202
0.250000	-0.130000	0.480511	-0.248360
0.270000	-0.130000	0.494679	-0.236760
0.290000	-0.130000	0.507523	-0.226279
0.310000	-0.130000	0.519216	-0.216750
0.330000	-0.130000	0.529843	-0.208003
0.350000	-0.130000	0.539428	-0.199890
0.370000	-0.130000	0.547951	-0.192286
0.390000	-0.130000	0.555358	-0.185088
0.410000	-0.130000	0.561572	-0.178216
0.430000	-0.130000	0.566502	-0.171607
0.450000	-0.130000	0.570063	-0.165208
0.470000	-0.130000	0.572177	-0.158970
0.490000	-0.130000	0.572775	-0.152828
0.510000	-0.130000	0.571834	-0.146727
0.530000	-0.130000	0.569483	-0.140689
0.550000	-0.130000	0.566062	-0.134836
0.570000	-0.130000	0.562043	-0.129263
0.590000	-0.130000	0.557813	-0.123887
0.610000	-0.130000	0.553533	-0.118472
0.630000	-0.130000	0.549162	-0.112823
0.650000	-0.130000	0.544568	-0.106928
0.670000	-0.130000	0.539604	-0.100937
0.690000	-0.130000	0.534130	-0.095024
0.710000	-0.130000	0.528059	-0.089273
0.730000	-0.130000	0.521423	-0.083669
0.750000	-0.130000	0.514406	-0.078172
0.770000	-0.130000	0.507294	-0.072773
0.790000	-0.130000	0.500396	-0.067519
0.810000	-0.130000	0.494025	-0.062497
0.830000	-0.130000	0.488480	-0.057822
0.850000	-0.130000	0.483846	-0.053592
0.870000	-0.130000	0.479828	-0.049790
0.890000	-0.130000	0.476996	-0.046381
0.910000	-0.130000	0.478259	-0.043772
0.930000	-0.130000	0.477042	-0.041974
0.950000	-0.130000	0.423926	-0.034418
0.970000	-0.130000	0.268849	-0.007564
0.990000	-0.130000	0.081745	0.021546

-0.990000	-0.110000	-0.095512	0.015433
-0.970000	-0.110000	-0.294226	-0.010289
-0.950000	-0.110000	-0.438548	-0.030633
-0.930000	-0.110000	-0.480853	-0.035640
-0.910000	-0.110000	-0.480289	-0.037061
-0.890000	-0.110000	-0.479822	-0.039311
-0.870000	-0.110000	-0.483223	-0.042211
-0.850000	-0.110000	-0.487673	-0.045508
-0.830000	-0.110000	-0.492758	-0.049250
-0.810000	-0.110000	-0.498701	-0.053429
-0.790000	-0.110000	-0.505358	-0.057937
-0.770000	-0.110000	-0.512430	-0.062653
-0.750000	-0.110000	-0.519618	-0.067467
-0.730000	-0.110000	-0.526641	-0.072302
-0.710000	-0.110000	-0.533289	-0.077139
-0.690000	-0.110000	-0.539488	-0.082018
-0.670000	-0.110000	-0.545301	-0.086966
-0.650000	-0.110000	-0.550850	-0.091913
-0.630000	-0.110000	-0.556198	-0.096691
-0.610000	-0.110000	-0.561290	-0.101153
-0.590000	-0.110000	-0.565986	-0.105342
-0.570000	-0.110000	-0.570133	-0.109529
-0.550000	-0.110000	-0.573607	-0.114047
-0.530000	-0.110000	-0.576285	-0.119042
-0.510000	-0.110000	-0.578015	-0.124381
-0.490000	-0.110000	-0.578619	-0.129827
-0.470000	-0.110000	-0.577944	-0.135255
-0.450000	-0.110000	-0.575910	-0.140701
-0.430000	-0.110000	-0.572514	-0.146259
-0.410000	-0.110000	-0.567811	-0.152005
-0.390000	-0.110000	-0.561887	-0.158002
-0.370000	-0.110000	-0.554844	-0.164315
-0.350000	-0.110000	-0.546776	-0.171024
-0.330000	-0.110000	-0.537760	-0.178229
-0.310000	-0.110000	-0.527842	-0.186055
-0.290000	-0.110000	-0.517025	-0.194658
-0.270000	-0.110000	-0.505234	-0.204216
-0.250000	-0.110000	-0.492273	-0.214908
-0.230000	-0.110000	-0.477747	-0.226858
-0.210000	-0.110000	-0.461001	-0.240057
-0.190000	-0.110000	-0.441110	-0.254288
-0.170000	-0.110000	-0.416978	-0.269097
-0.150000	-0.110000	-0.387560	-0.283841
-0.130000	-0.110000	-0.352120	-0.297821
-0.110000	-0.110000	-0.310421	-0.310421
-0.090000	-0.110000	-0.262769	-0.321199
-0.070000	-0.110000	-0.209916	-0.329904
-0.050000	-0.110000	-0.152906	-0.336434
-0.030000	-0.110000	-0.092935	-0.340774
-0.010000	-0.110000	-0.031182	-0.342938
0.010000	-0.110000	0.031182	-0.342938
0.030000	-0.110000	0.092935	-0.340774
0.050000	-0.110000	0.152906	-0.336434
0.070000	-0.110000	0.209916	-0.329904
0.090000	-0.110000	0.262769	-0.321199
0.110000	-0.110000	0.310421	-0.310421
0.130000	-0.110000	0.352120	-0.297821
0.150000	-0.110000	0.387560	-0.283841
0.170000	-0.110000	0.416978	-0.269097
0.190000	-0.110000	0.441110	-0.254288
0.210000	-0.110000	0.461001	-0.240057
0.230000	-0.110000	0.477747	-0.226858
0.250000	-0.110000	0.492273	-0.214908
0.270000	-0.110000	0.505234	-0.204216
0.290000	-0.110000	0.517025	-0.194658
0.310000	-0.110000	0.527842	-0.186055
0.330000	-0.110000	0.537760	-0.178229
0.350000	-0.110000	0.546776	-0.171024
0.370000	-0.110000	0.554844	-0.164315
0.390000	-0.110000	0.561887	-0.158002
0.410000	-0.110000	0.567811	-0.152005
0.430000	-0.110000	0.572514	-0.146259
0.450000	-0.110000	0.575910	-0.140701
0.470000	-0.110000	0.577944	-0.135255
0.490000	-0.110000	0.578619	-0.129827
0.510000	-0.110000	0.578015	-0.124381
0.530000	-0.110000	0.576285	-0.119042
0.550000	-0.110000	0.573607	-0.114047
0.570000	-0.110000	0.570133	-0.109529
0.590000	-0.110000	0.565986	-0.105342
0.610000	-0.110000	0.561290	-0.101153
0.630000	-0.110000	0.556198	-0.096691
0.650000	-0.110000	0.550850	-0.091913
0.670000	-0.110000	0.545301	-0.086966
0.690000	-0.110000	0.539488	-0.082018
0.710000	-0.110000	0.533289	-0.077139
0.730000	-0.110000	0.526641	-0.072302
0.750000	-0.110000	0.519618	-0.067467
0.770000	-0.110000	0.512430	-0.062653
0.790000	-0.110000	0.505358	-0.057937
0.810000	-0.110000	0.498701	-0.053429
0.830000	-0.110000	0.492758	-0.049250
0.850000	-0.110000	0.487673	-0.045508
0.870000	-0.110000	0.483223	-0.042211
0.890000	-0.110000	0.479822	-0.039311
0.910000	-0.110000	0.480289	-0.037061
0.930000	-0.110000	0.480853	-0.035640
0.950000	-0.110000	0.438548	-0.030633
0.970000	-0.110000	0.294226	-0.010289
0.990000	-0.110000	0.095512	0.015433

-0.990000	-0.090000	-0.107284	0.010406
-0.970000	-0.090000	-0.314634	-0.010995
-0.950000	-0.090000	-0.449173	-0.025910
-0.930000	-0.090000	-0.483476	-0.029201
-0.910000	-0.090000	-0.481968	-0.030318
-0.890000	-0.090000	-0.482209	-0.032176
-0.870000	-0.090000	-0.486114	-0.034565
-0.850000	-0.090000	-0.490995	-0.037339
-0.830000	-0.090000	-0.496518	-0.040549
-0.810000	-0.090000	-0.502826	-0.044169
-0.790000	-0.090000	-0.509727	-0.048089
-0.770000	-0.090000	-0.516927	-0.052172
-0.750000	-0.090000	-0.524150	-0.056283
-0.730000	-0.090000	-0.531181	-0.060305
-0.710000	-0.090000	-0.537925	-0.064188
-0.690000	-0.090000	-0.544450	-0.067954
-0.670000	-0.090000	-0.550915	-0.071660
-0.650000	-0.090000	-0.557407	-0.075341
-0.630000	-0.090000	-0.563784	-0.078988
-0.610000	-0.090000	-0.569654	-0.082587
-0.590000	-0.090000	-0.574564	-0.086172
-0.570000	-0.090000	-0.578252	-0.089834
-0.550000	-0.090000	-0.580791	-0.093686
-0.530000	-0.090000	-0.582452	-0.097789
-0.510000	-0.090000	-0.583425	-0.102113
-0.490000	-0.090000	-0.583643	-0.106558
-0.470000	-0.090000	-0.582871	-0.111052
-0.450000	-0.090000	-0.580899	-0.115593
-0.430000	-0.090000	-0.577648	-0.120239
-0.410000	-0.090000	-0.573150	-0.125050
-0.390000	-0.090000	-0.567495	-0.130086
-0.370000	-0.090000	-0.560793	-0.135410
-0.350000	-0.090000	-0.553156	-0.141100
-0.330000	-0.090000	-0.544682	-0.147248
-0.310000	-0.090000	-0.535447	-0.153977
-0.290000	-0.090000	-0.525481	-0.161438
-0.270000	-0.090000	-0.514724	-0.169807
-0.250000	-0.090000	-0.502946	-0.179256
-0.230000	-0.090000	-0.489654	-0.189891
-0.210000	-0.090000	-0.474012	-0.201670
-0.190000	-0.090000	-0.454865	-0.214334
-0.170000	-0.090000	-0.430914	-0.227393
-0.150000	-0.090000	-0.401014	-0.240216
-0.130000	-0.090000	-0.364471	-0.252174
-0.110000	-0.090000	-0.321199	-0.262769
-0.090000	-0.090000	-0.271691	-0.271691
-0.070000	-0.090000	-0.216858	-0.278802
-0.050000	-0.090000	-0.157847	-0.284083
-0.030000	-0.090000	-0.095892	-0.287568
-0.010000	-0.090000	-0.032168	-0.289298
0.010000	-0.090000	0.032168	-0.289298
0.030000	-0.090000	0.095892	-0.287568
0.050000	-0.090000	0.157847	-0.284083
0.070000	-0.090000	0.216858	-0.278802
0.090000	-0.090000	0.271691	-0.271691
0.110000	-0.090000	0.321199	-0.262769
0.130000	-0.090000	0.364471	-0.252174
0.150000	-0.090000	0.401014	-0.240216
0.170000	-0.090000	0.430914	-0.227393
0.190000	-0.090000	0.454865	-0.214334
0.210000	-0.090000	0.474012	-0.201670
0.230000	-0.090000	0.489654	-0.189891
0.250000	-0.090000	0.502946	-0.179256
0.270000	-0.090000	0.514724	-0.169807
0.290000	-0.090000	0.525481	-0.161438
0.310000	-0.090000	0.535447	-0.153977
0.330000	-0.090000	0.544682	-0.147248
0.350000	-0.090000	0.553156	-0.141100
0.370000	-0.090000	0.560793	-0.135410
0.390000	-0.090000	0.567495	-0.130086
0.410000	-0.090000	0.573150	-0.125050
0.430000	-0.090000	0.577648	-0.120239
0.450000	-0.090000	0.580899	-0.115593
0.470000	-0.090000	0.582871	-0.111052
0.490000	-0.090000	0.583643	-0.106558
0.510000	-0.090000	0.583425	-0.102113
0.530000	-0.090000	0.582452	-0.097789
0.550000	-0.090000	0.580791	-0.093686
0.570000	-0.090000	0.578252	-0.089834
0.590000	-0.090000	0.574564	-0.086172
0.610000	-0.090000	0.569654	-0.082587
0.630000	-0.090000	0.563784	-0.078988
0.650000	-0.090000	0.557407	-0.075341
0.670000	-0.090000	0.550915	-0.071660
0.690000	-0.090000	0.544450	-0.067954
0.710000	-0.090000	0.537925	-0.064188
0.730000	-0.090000	0.531181	-0.060305
0.750000	-0.090000	0.524150	-0.056283
0.770000	-0.090000	0.516927	-0.052172
0.790000	-0.090000	0.509727	-0.048089
0.810000	-0.090000	0.502826	-0.044169
0.830000	-0.090000	0.496518	-0.040549
0.850000	-0.090000	0.490995	-0.037339
0.870000	-0.090000	0.486114	-0.034565
0.890000	-0.090000	0.482209	-0.032176
0.910000	-0.090000	0.481968	-0.030318
0.930000	-0.090000	0.483476	-0.029201
0.950000	-0.090000	0.449173	-0.025910
0.970000	-0.090000	0.314634	-0.010995
0.990000	-0.090000	0.107284	0.010406

-0.990000	-0.070000	-0.116738	0.006553
-0.970000	-0.070000	-0.330292	-0.010090
-0.950000	-0.070000	-0.456675	-0.020588
-0.930000	-0.070000	-0.485270	-0.022713
-0.910000	-0.070000	-0.483308	-0.023560
-0.890000	-0.070000	-0.484146	-0.025012
-0.870000	-0.070000	-0.488491	-0.026886
-0.850000	-0.070000	-0.493775	-0.029112
-0.830000	-0.070000	-0.499694	-0.031734
-0.810000	-0.070000	-0.506304	-0.034714
-0.790000	-0.070000	-0.513369	-0.037937
-0.770000	-0.070000	-0.520592	-0.041261
-0.750000	-0.070000	-0.527717	-0.044541
-0.730000	-0.070000	-0.534560	-0.047650
-0.710000	-0.070000	-0.541062	-0.050516
-0.690000	-0.070000	-0.547305	-0.053139
-0.670000	-0.070000	-0.553431	-0.055609
-0.650000	-0.070000	-0.559501	-0.058082
-0.630000	-0.070000	-0.565408	-0.060736
-0.610000	-0.070000	-0.570903	-0.063681
-0.590000	-0.070000	-0.575728	-0.066887
-0.570000	-0.070000	-0.579736	-0.070189
-0.550000	-0.070000	-0.582913	-0.073431
-0.530000	-0.070000	-0.585287	-0.076597
-0.510000	-0.070000	-0.586815	-0.079796
-0.490000	-0.070000	-0.587365	-0.083125
-0.470000	-0.070000	-0.586773	-0.086587
-0.450000	-0.070000	-0.584931	-0.090150
-0.430000	-0.070000	-0.581821	-0.093816
-0.410000	-0.070000	-0.577503	-0.097621
-0.390000	-0.070000	-0.572081	-0.101611
-0.370000	-0.070000	-0.565680	-0.105843
-0.350000	-0.070000	-0.558427	-0.110387
-0.330000	-0.070000	-0.550443	-0.115329
-0.310000	-0.070000	-0.541831	-0.120778
-0.290000	-0.070000	-0.532646	-0.126871
-0.270000	-0.070000	-0.522836	-0.133766
-0.250000	-0.070000	-0.512137	-0.141612
-0.230000	-0.070000	-0.499945	-0.150488
-0.210000	-0.070000	-0.485239	-0.160324
-0.190000	-0.070000	-0.466649	-0.170847
-0.170000	-0.070000	-0.442709	-0.181592
-0.150000	-0.070000	-0.412229	-0.192002
-0.130000	-0.070000	-0.374600	-0.201566
-0.110000	-0.070000	-0.329904	-0.209916
-0.090000	-0.070000	-0.278802	-0.216858
-0.070000	-0.070000	-0.222335	-0.222335
-0.050000	-0.070000	-0.161716	-0.226371
-0.030000	-0.070000	-0.098199	-0.229020
-0.010000	-0.070000	-0.032936	-0.230327
0.010000	-0.070000	0.032936	-0.230327
0.030000	-0.070000	0.098199	-0.229020
0.050000	-0.070000	0.161716	-0.226371
0.070000	-0.070000	0.222335	-0.222335
0.090000	-0.070000	0.278802	-0.216858
0.110000	-0.070000	0.329904	-0.209916
0.130000	-0.070000	0.374600	-0.201566
0.150000	-0.070000	0.412229	-0.192002
0.170000	-0.070000	0.442709	-0.181592
0.190000	-0.070000	0.466649	-0.170847
0.210000	-0.070000	0.485239	-0.160324
0.230000	-0.070000	0.499945	-0.150488
0.250000	-0.070000	0.512137	-0.141612
0.270000	-0.070000	0.522836	-0.133766
0.290000	-0.070000	0.532646	-0.126871
0.310000	-0.070000	0.541831	-0.120778
0.330000	-0.070000	0.550443	-0.115329
0.350000	-0.070000	0.558427	-0.110387
0.370000	-0.070000	0.565680	-0.105843
0.390000	-0.070000	0.572081	-0.101611
0.410000	-0.070000	0.577503	-0.097621
0.430000	-0.070000	0.581821	-0.093816
0.450000	-0.070000	0.584931	-0.090150
0.470000	-0.070000	0.586773	-0.086587
0.490000	-0.070000	0.587365	-0.083125
0.510000	-0.070000	0.586815	-0.079796
0.530000	-0.070000	0.585287	-0.076597
0.550000	-0.070000	0.582913	-0.073431
0.570000	-0.070000	0.579736	-0.070189
0.590000	-0.070000	0.575728	-0.066887
0.610000	-0.070000	0.570903	-0.063681
0.630000	-0.070000	0.565408	-0.060736
0.650000	-0.070000	0.559501	-0.058082
0.670000	-0.070000	0.553431	-0.055609
0.690000	-0.070000	0.547305	-0.053139
0.710000	-0.070000	0.541062	-0.050516
0.730000	-0.070000	0.534560	-0.047650
0.750000	-0.070000	0.527717	-0.044541
0.770000	-0.070000	0.520592	-0.041261
0.790000	-0.070000	0.513369	-0.037937
0.810000	-0.070000	0.506304	-0.034714
0.830000	-0.070000	0.499694	-0.031734
0.850000	-0.070000	0.493775	-0.029112
0.870000	-0.070000	0.488491	-0.026886
0.890000	-0.070000	0.484146	-0.025012
0.910000	-0.070000	0.483308	-0.023560
0.930000	-0.070000	0.485270	-0.022713
0.950000	-0.070000	0.456675	-0.020588
0.970000	-0.070000	0.330292	-0.010090
0.990000	-0.070000	0.116738	0.006553

-0.990000	-0.050000	-0.123771	0.003785
-0.970000	-0.050000	-0.341563	-0.008004
-0.950000	-0.050000	-0.461738	-0.014907
-0.930000	-0.050000	-0.486461	-0.016214
-0.910000	-0.050000	-0.484315	-0.016806
-0.890000	-0.050000	-0.485622	-0.017845
-0.870000	-0.050000	-0.490329	-0.019199
-0.850000	-0.050000	-0.495960	-0.020841
-0.830000	-0.050000	-0.502206	-0.022803
-0.810000	-0.050000	-0.509043	-0.025042
-0.790000	-0.050000	-0.516198	-0.027450
-0.770000	-0.050000	-0.523397	-0.029900
-0.750000	-0.050000	-0.530437	-0.032273
-0.730000	-0.050000	-0.537183	-0.034467
-0.710000	-0.050000	-0.543594	-0.036408
-0.690000	-0.050000	-0.549724	-0.038086
-0.670000	-0.050000	-0.555648	-0.039589
-0.650000	-0.050000	-0.561386	-0.041123
-0.630000	-0.050000	-0.566873	-0.042927
-0.610000	-0.050000	-0.572011	-0.045141
-0.590000	-0.050000	-0.576717	-0.047678
-0.570000	-0.050000	-0.580927	-0.050277
-0.550000	-0.050000	-0.584545	-0.052706
-0.530000	-0.050000	-0.587414	-0.054947
-0.510000	-0.050000	-0.589340	-0.057158
-0.490000	-0.050000	-0.590144	-0.059483
-0.470000	-0.050000	-0.589705	-0.061949
-0.450000	-0.050000	-0.587975	-0.064515
-0.430000	-0.050000	-0.584978	-0.067163
-0.410000	-0.050000	-0.580799	-0.069910
-0.390000	-0.050000	-0.575562	-0.072791
-0.370000	-0.050000	-0.569403	-0.075853
-0.350000	-0.050000	-0.562464	-0.079153
-0.330000	-0.050000	-0.554886	-0.082760
-0.310000	-0.050000	-0.546795	-0.086766
-0.290000	-0.050000	-0.538267	-0.091280
-0.270000	-0.050000	-0.529254	-0.096429
-0.250000	-0.050000	-0.519450	-0.102325
-0.230000	-0.050000	-0.508148	-0.109018
-0.210000	-0.050000	-0.494163	-0.116431
-0.190000	-0.050000	-0.475944	-0.124322
-0.170000	-0.050000	-0.451907	-0.132309
-0.150000	-0.050000	-0.420859	-0.139961
-0.130000	-0.050000	-0.382292	-0.146907
-0.110000	-0.050000	-0.336434	-0.152906
-0.090000	-0.050000	-0.284083	-0.157847
-0.070000	-0.050000	-0.226371	-0.161716
-0.050000	-0.050000	-0.164552	-0.164552
-0.030000	-0.050000	-0.099884	-0.166406
-0.010000	-0.050000	-0.033496	-0.167317
0.010000	-0.050000	0.033496	-0.167317
0.030000	-0.050000	0.099884	-0.166406
0.050000	-0.050000	0.164552	-0.164552
0.070000	-0.050000	0.226371	-0.161716
0.090000	-0.050000	0.284083	-0.157847
0.110000	-0.050000	0.336434	-0.152906
0.130000	-0.050000	0.382292	-0.146907
0.150000	-0.050000	0.420859	-0.139961
0.170000	-0.050000	0.451907	-0.132309
0.190000	-0.050000	0.475944	-0.124322
0.210000	-0.050000	0.494163	-0.116431
0.230000	-0.050000	0.508148	-0.109018
0.250000	-0.050000	0.519450	-0.102325
0.270000	-0.050000	0.529254	-0.096429
0.290000	-0.050000	0.538267	-0.091280
0.310000	-0.050000	0.546795	-0.086766
0.330000	-0.050000	0.554886	-0.082760
0.350000	-0.050000	0.562464	-0.079153
0.370000	-0.050000	0.569403	-0.075853
0.390000	-0.050000	0.575562	-0.072791
0.410000	-0.050000	0.580799	-0.069910
0.430000	-0.050000	0.584978	-0.067163
0.450000	-0.050000	0.587975	-0.064515
0.470000	-0.050000	0.589705	-0.061949
0.490000	-0.050000	0.590144	-0.059483
0.510000	-0.050000	0.589340	-0.057158
0.530000	-0.050000	0.587414	-0.054947
0.550000	-0.050000	0.584545	-0.052706
0.570000	-0.050000	0.580927	-0.050277
0.590000	-0.050000	0.576717	-0.047678
0.610000	-0.050000	0.572011	-0.045141
0.630000	-0.050000	0.566873	-0.042927
0.650000	-0.050000	0.561386	-0.041123
0.670000	-0.050000	0.555648	-0.039589
0.690000	-0.050000	0.549724	-0.038086
0.710000	-0.050000	0.543594	-0.036408
0.730000	-0.050000	0.537183	-0.034467
0.750000	-0.050000	0.530437	-0.032273
0.770000	-0.050000	0.523397	-0.029900
0.790000	-0.050000	0.516198	-0.027450
0.810000	-0.050000	0.509043	-0.025042
0.830000	-0.050000	0.502206	-0.022803
0.850000	-0.050000	0.495960	-0.020841
0.870000	-0.050000	0.490329	-0.019199
0.890000	-0.050000	0.485622	-0.017845
0.910000	-0.050000	0.484315	-0.016806
0.930000	-0.050000	0.486461	-0.016214
0.950000	-0.050000	0.461738	-0.014907
0.970000	-0.050000	0.341563	-0.008004
0.990000	-0.050000	0.123771	0.003785

-0.990000	-0.030000	-0.128403	0.001884
-0.970000	-0.030000	-0.348825	-0.005119
-0.950000	-0.030000	-0.464850	-0.009021
-0.930000	-0.030000	-0.487184	-0.009723
-0.910000	-0.030000	-0.484982	-0.010071
-0.890000	-0.030000	-0.486612	-0.010693
-0.870000	-0.030000	-0.491583	-0.011514
-0.850000	-0.030000	-0.497480	-0.012526
-0.830000	-0.030000	-0.503967	-0.013750
-0.810000	-0.030000	-0.510950	-0.015147
-0.790000	-0.030000	-0.518139	-0.016636
-0.770000	-0.030000	-0.525303	-0.018132
-0.750000	-0.030000	-0.532304	-0.019562
-0.730000	-0.030000	-0.539047	-0.020861
-0.710000	-0.030000	-0.545477	-0.021976
-0.690000	-0.030000	-0.551575	-0.022893
-0.670000	-0.030000	-0.557332	-0.023679
-0.650000	-0.030000	-0.562747	-0.024504
-0.630000	-0.030000	-0.567842	-0.025566
-0.610000	-0.030000	-0.572677	-0.026961
-0.590000	-0.030000	-0.577309	-0.028595
-0.570000	-0.030000	-0.581695	-0.030246
-0.550000	-0.030000	-0.585643	-0.031734
-0.530000	-0.030000	-0.588856	-0.033059
-0.510000	-0.030000	-0.591045	-0.034351
-0.490000	-0.030000	-0.592014	-0.035728
-0.470000	-0.030000	-0.591672	-0.037211
-0.450000	-0.030000	-0.590012	-0.038764
-0.430000	-0.030000	-0.587087	-0.040368
-0.410000	-0.030000	-0.583001	-0.042028
-0.390000	-0.030000	-0.577887	-0.043767
-0.370000	-0.030000	-0.571894	-0.045616
-0.350000	-0.030000	-0.565177	-0.047611
-0.330000	-0.030000	-0.557890	-0.049801
-0.310000	-0.030000	-0.550175	-0.052245
-0.290000	-0.030000	-0.542125	-0.055016
-0.270000	-0.030000	-0.533690	-0.058196
-0.250000	-0.030000	-0.524529	-0.061856
-0.230000	-0.030000	-0.513854	-0.066019
-0.210000	-0.030000	-0.500353	-0.070628
-0.190000	-0.030000	-0.482351	-0.075516
-0.170000	-0.030000	-0.458194	-0.080434
-0.150000	-0.030000	-0.426701	-0.085110
-0.130000	-0.030000	-0.387448	-0.089322
-0.110000	-0.030000	-0.340774	-0.092935
-0.090000	-0.030000	-0.287568	-0.095892
-0.070000	-0.030000	-0.229020	-0.098199
-0.050000	-0.030000	-0.166406	-0.099884
-0.030000	-0.030000	-0.100984	-0.100984
-0.010000	-0.030000	-0.033862	-0.101522
0.010000	-0.030000	0.033862	-0.101522
0.030000	-0.030000	0.100984	-0.100984
0.050000	-0.030000	0.166406	-0.099884
0.070000	-0.030000	0.229020	-0.098199
0.090000	-0.030000	0.287568	-0.095892
0.110000	-0.030000	0.340774	-0.092935
0.130000	-0.030000	0.387448	-0.089322
0.150000	-0.030000	0.426701	-0.085110
0.170000	-0.030000	0.458194	-0.080434
0.190000	-0.030000	0.482351	-0.075516
0.210000	-0.030000	0.500353	-0.070628
0.230000	-0.030000	0.513854	-0.066019
0.250000	-0.030000	0.524529	-0.061856
0.270000	-0.030000	0.533690	-0.058196
0.290000	-0.030000	0.542125	-0.055016
0.310000	-0.030000	0.550175	-0.052245
0.330000	-0.030000	0.557890	-0.049801
0.350000	-0.030000	0.565177	-0.047611
0.370000	-0.030000	0.571894	-0.045616
0.390000	-0.030000	0.577887	-0.043767
0.410000	-0.030000	0.583001	-0.042028
0.430000	-0.030000	0.587087	-0.040368
0.450000	-0.030000	0.590012	-0.038764
0.470000	-0.030000	0.591672	-0.037211
0.490000	-0.030000	0.592014	-0.035728
0.510000	-0.030000	0.591045	-0.034351
0.530000	-0.030000	0.588856	-0.033059
0.550000	-0.030000	0.585643	-0.031734
0.570000	-0.030000	0.581695	-0.030246
0.590000	-0.030000	0.577309	-0.028595
0.610000	-0.030000	0.572677	-0.026961
0.630000	-0.030000	0.567842	-0.025566
0.650000	-0.030000	0.562747	-0.024504
0.670000	-0.030000	0.557332	-0.023679
0.690000	-0.030000	0.551575	-0.022893
0.710000	-0.030000	0.545477	-0.021976
0.730000	-0.030000	0.539047	-0.020861
0.750000	-0.030000	0.532304	-0.019562
0.770000	-0.030000	0.525303	-0.018132
0.790000	-0.030000	0.518139	-0.016636
0.810000	-0.030000	0.510950	-0.015147
0.830000	-0.030000	0.503967	-0.013750
0.850000	-0.030000	0.497480	-0.012526
0.870000	-0.030000	0.491583	-0.011514
0.890000	-0.030000	0.486612	-0.010693
0.910000	-0.030000	0.484982	-0.010071
0.930000	-0.030000	0.487184	-0.009723
0.950000	-0.030000	0.464850	-0.009021
0.970000	-0.030000	0.348825	-0.005119
0.990000	-0.030000	0.128403	0.001884

-0.990000	-0.010000	-0.130696	0.000559
-0.970000	-0.010000	-0.352372	-0.001760
-0.950000	-0.010000	-0.466327	-0.003021
-0.930000	-0.010000	-0.487528	-0.003241
-0.910000	-0.010000	-0.485321	-0.003355
-0.890000	-0.010000	-0.487120	-0.003562
-0.870000	-0.010000	-0.492234	-0.003837
-0.850000	-0.010000	-0.498272	-0.004179
-0.830000	-0.010000	-0.504880	-0.004596
-0.810000	-0.010000	-0.511929	-0.005072
-0.790000	-0.010000	-0.519128	-0.005577
-0.770000	-0.010000	-0.526279	-0.006079
-0.750000	-0.010000	-0.533293	-0.006556
-0.730000	-0.010000	-0.540090	-0.006986
-0.710000	-0.010000	-0.546582	-0.007349
-0.690000	-0.010000	-0.552675	-0.007637
-0.670000	-0.010000	-0.558302	-0.007879
-0.650000	-0.010000	-0.563462	-0.008138
-0.630000	-0.010000	-0.568264	-0.008491
-0.610000	-0.010000	-0.572893	-0.008971
-0.590000	-0.010000	-0.577487	-0.009536
-0.570000	-0.010000	-0.581999	-0.010101
-0.550000	-0.010000	-0.586156	-0.010600
-0.530000	-0.010000	-0.589572	-0.011036
-0.510000	-0.010000	-0.591906	-0.011460
-0.490000	-0.010000	-0.592959	-0.011916
-0.470000	-0.010000	-0.592661	-0.012412
-0.450000	-0.010000	-0.591030	-0.012933
-0.430000	-0.010000	-0.588137	-0.013471
-0.410000	-0.010000	-0.584093	-0.014027
-0.390000	-0.010000	-0.579038	-0.014609
-0.370000	-0.010000	-0.573127	-0.015226
-0.350000	-0.010000	-0.566522	-0.015893
-0.330000	-0.010000	-0.559385	-0.016626
-0.310000	-0.010000	-0.551869	-0.017447
-0.290000	-0.010000	-0.544071	-0.018380
-0.270000	-0.010000	-0.535940	-0.019455
-0.250000	-0.010000	-0.527118	-0.020695
-0.230000	-0.010000	-0.516767	-0.022108
-0.210000	-0.010000	-0.503512	-0.023671
-0.190000	-0.010000	-0.485612	-0.025327
-0.170000	-0.010000	-0.461380	-0.026987
-0.150000	-0.010000	-0.429645	-0.028561
-0.130000	-0.010000	-0.390033	-0.029974
-0.110000	-0.010000	-0.342938	-0.031182
-0.090000	-0.010000	-0.289298	-0.032168
-0.070000	-0.010000	-0.230327	-0.032936
-0.050000	-0.010000	-0.167317	-0.033496
-0.030000	-0.010000	-0.101522	-0.033862
-0.010000	-0.010000	-0.034041	-0.034041
0.010000	-0.010000	0.034041	-0.034041
0.030000	-0.010000	0.101522	-0.033862
0.050000	-0.010000	0.167317	-0.033496
0.070000	-0.010000	0.230327	-0.032936
0.090000	-0.010000	0.289298	-0.032168
0.110000	-0.010000	0.342938	-0.031182
0.130000	-0.010000	0.390033	-0.029974
0.150000	-0.010000	0.429645	-0.028561
0.170000	-0.010000	0.461380	-0.026987
0.190000	-0.010000	0.485612	-0.025327
0.210000	-0.010000	0.503512	-0.023671
0.230000	-0.010000	0.516767	-0.022108
0.250000	-0.010000	0.527118	-0.020695
0.270000	-0.010000	0.535940	-0.019455
0.290000	-0.010000	0.544071	-0.018380
0.310000	-0.010000	0.551869	-0.017447
0.330000	-0.010000	0.559385	-0.016626
0.350000	-0.010000	0.566522	-0.015893
0.370000	-0.010000	0.573127	-0.015226
0.390000	-0.010000	0.579038	-0.014609
0.410000	-0.010000	0.584093	-0.014027
0.430000	-0.010000	0.588137	-0.013471
0.450000	-0.010000	0.591030	-0.012933
0.470000	-0.010000	0.592661	-0.012412
0.490000	-0.010000	0.592959	-0.011916
0.510000	-0.010000	0.591906	-0.011460
0.530000	-0.010000	0.589572	-0.011036
0.550000	-0.010000	0.586156	-0.010600
0.570000	-0.010000	0.581999	-0.010101
0.590000	-0.010000	0.577487	-0.009536
0.610000	-0.010000	0.572893	-0.008971
0.630000	-0.010000	0.568264	-0.008491
0.650000	-0.010000	0.563462	-0.008138
0.670000	-0.010000	0.558302	-0.007879
0.690000	-0.010000	0.552675	-0.007637
0.710000	-0.010000	0.546582	-0.007349
0.730000	-0.010000	0.540090	-0.006986
0.750000	-0.010000	0.533293	-0.006556
0.770000	-0.010000	0.526279	-0.006079
0.790000	-0.010000	0.519128	-0.005577
0.810000	-0.010000	0.511929	-0.005072
0.830000	-0.010000	0.504880	-0.004596
0.850000	-0.010000	0.498272	-0.004179
0.870000	-0.010000	0.492234	-0.003837
0.890000	-0.010000	0.487120	-0.003562
0.910000	-0.010000	0.485321	-0.003355
0.930000	-0.010000	0.487528	-0.003241
0.950000	-0.010000	0.466327	-0.003021
0.970000	-0.010000	0.352372	-0.001760
0.990000	-0.010000	0.130696	0.000559

-0.990000	0.010000	-0.130696	-0.000559
-0.970000	0.010000	-0.352372	0.001760
-0.950000	0.010000	-0.466327	0.003021
-0.930000	0.010000	-0.487528	0.003241
-0.910000	0.010000	-0.485321	0.003355
-0.890000	0.010000	-0.487120	0.003562
-0.870000	0.010000	-0.492234	0.003837
-0.850000	0.010000	-0.498272	0.004179
-0.830000	0.010000	-0.504880	0.004596
-0.810000	0.010000	-0.511929	0.005072
-0.790000	0.010000	-0.519128	0.005577
-0.770000	0.010000	-0.526279	0.006079
-0.750000	0.010000	-0.533293	0.006556
-0.730000	0.010000	-0.540090	0.006986
-0.710000	0.010000	-0.546582	0.007349
-0.690000	0.010000	-0.552675	0.007637
-0.670000	0.010000	-0.558302	0.007879
-0.650000	0.010000	-0.563462	0.008138
-0.630000	0.010000	-0.568264	0.008491
-0.610000	0.010000	-0.572893	0.008971
-0.590000	0.010000	-0.577487	0.009536
-0.570000	0.010000	-0.581999	0.010101
-0.550000	0.010000	-0.586156	0.010600
-0.530000	0.010000	-0.589572	0.011036
-0.510000	0.010000	-0.591906	0.011460
-0.490000	0.010000	-0.592959	0.011916
-0.470000	0.010000	-0.592661	0.012412
-0.450000	0.010000	-0.591030	0.012933
-0.430000	0.010000	-0.588137	0.013471
-0.410000	0.010000	-0.584093	0.014027
-0.390000	0.010000	-0.579038	0.014609
-0.370000	0.010000	-0.573127	0.015226
-0.350000	0.010000	-0.566522	0.015893
-0.330000	0.010000	-0.559385	0.016626
-0.310000	0.010000	-0.551869	0.017447
-0.290000	0.010000	-0.544071	0.018380
-0.270000	0.010000	-0.535940	0.019455
-0.250000	0.010000	-0.527118	0.020695
-0.230000	0.010000	-0.516767	0.022108
-0.210000	0.010000	-0.503512	0.023671
-0.190000	0.010000	-0.485612	0.025327
-0.170000	0.010000	-0.461380	0.026987
-0.150000	0.010000	-0.429645	0.028561
-0.130000	0.010000	-0.390033	0.029974
-0.110000	0.010000	-0.342938	0.031182
-0.090000	0.010000	-0.289298	0.032168
-0.070000	0.010000	-0.230327	0.032936
-0.050000	0.010000	-0.167317	0.033496
-0.030000	0.010000	-0.101522	0.033862
-0.010000	0.010000	-0.034041	0.034041
0.010000	0.010000	0.034041	0.034041
0.030000	0.010000	0.101522	0.033862
0.050000	0.010000	0.167317	0.033496
0.070000	0.010000	0.230327	0.032936
0.090000	0.010000	0.289298	0.032168
0.110000	0.010000	0.342938	0.031182
0.130000	0.010000	0.390033	0.029974
0.150000	0.010000	0.429645	0.028561
0.170000	0.010000	0.461380	0.026987
0.190000	0.010000	0.485612	0.025327
0.210000	0.010000	0.503512	0.023671
0.230000	0.010000	0.516767	0.022108
0.250000	0.010000	0.527118	0.020695
0.270000	0.010000	0.535940	0.019455
0.290000	0.010000	0.544071	0.018380
0.310000	0.010000	0.551869	0.017447
0.330000	0.010000	0.559385	0.016626
0.350000	0.010000	0.566522	0.015893
0.370000	0.010000	0.573127	0.015226
0.390000	0.010000	0.579038	0.014609
0.410000	0.010000	0.584093	0.014027
0.430000	0.010000	0.588137	0.013471
0.450000	0.010000	0.591030	0.012933
0.470000	0.010000	0.592661	0.012412
0.490000	0.010000	0.592959	0.011916
0.510000	0.010000	0.591906	0.011460
0.530000	0.010000	0.589572	0.011036
0.550000	0.010000	0.586156	0.010600
0.570000	0.010000	0.581999	0.010101
0.590000	0.010000	0.577487	0.009536
0.610000	0.010000	0.572893	0.008971
0.630000	0.010000	0.568264	0.008491
0.650000	0.010000	0.563462	0.008138
0.670000	0.010000	0.558302	0.007879
0.690000	0.010000	0.552675	0.007637
0.710000	0.010000	0.546582	0.007349
0.730000	0.010000	0.540090	0.006986
0.750000	0.010000	0.533293	0.006556
0.770000	0.010000	0.526279	0.006079
0.790000	0.010000	0.519128	0.005577
0.810000	0.010000	0.511929	0.005072
0.830000	0.010000	0.504880	0.004596
0.850000	0.010000	0.498272	0.004179
0.870000	0.010000	0.492234	0.003837
0.890000	0.010000	0.487120	0.003562
0.910000	0.010000	0.485321	0.003355
0.930000	0.010000	0.487528	0.003241
0.950000	0.010000	0.466327	0.003021
0.970000	0.010000	0.352372	0.001760
0.990000	0.010000	0.130696	-0.000559

-0.990000	0.030000	-0.128403	-0.001884
-0.970000	0.030000	-0.348825	0.005119
-0.950000	0.030000	-0.464850	0.009021
-0.930000	0.030000	-0.487184	0.009723
-0.910000	0.030000	-0.484982	0.010071
-0.890000	0.030000	-0.486612	0.010693
-0.870000	0.030000	-0.491583	0.011514
-0.850000	0.030000	-0.497480	0.012526
-0.830000	0.030000	-0.503967	0.013750
-0.810000	0.030000	-0.510950	0.015147
-0.790000	0.030000	-0.518139	0.016636
-0.770000	0.030000	-0.525303	0.018132
-0.750000	0.030000	-0.532304	0.019562
-0.730000	0.030000	-0.539047	0.020861
-0.710000	0.030000	-0.545477	0.021976
-0.690000	0.030000	-0.551575	0.022893
-0.670000	0.030000	-0.557332	0.023679
-0.650000	0.030000	-0.562747	0.024504
-0.630000	0.030000	-0.567842	0.025566
-0.610000	0.030000	-0.572677	0.026961
-0.590000	0.030000	-0.577309	0.028595
-0.570000	0.030000	-0.581695	0.030246
-0.550000	0.030000	-0.585643	0.031734
-0.530000	0.030000	-0.588856	0.033059
-0.510000	0.030000	-0.591045	0.034351
-0.490000	0.030000	-0.592014	0.035728
-0.470000	0.030000	-0.591672	0.037211
-0.450000	0.030000	-0.590012	0.038764
-0.430000	0.030000	-0.587087	0.040368
-0.410000	0.030000	-0.583001	0.042028
-0.390000	0.030000	-0.577887	0.043767
-0.370000	0.030000	-0.571894	0.045616
-0.350000	0.030000	-0.565177	0.047611
-0.330000	0.030000	-0.557890	0.049801
-0.310000	0.030000	-0.550175	0.052245
-0.290000	0.030000	-0.542125	0.055016
-0.270000	0.030000	-0.533690	0.058196
-0.250000	0.030000	-0.524529	0.061856
-0.230000	0.030000	-0.513854	0.066019
-0.210000	0.030000	-0.500353	0.070628
-0.190000	0.030000	-0.482351	0.075516
-0.170000	0.030000	-0.458194	0.080434
-0.150000	0.030000	-0.426701	0.085110
-0.130000	0.030000	-0.387448	0.089322
-0.110000	0.030000	-0.340774	0.092935
-0.090000	0.030000	-0.287568	0.095892
-0.070000	0.030000	-0.229020	0.098199
-0.050000	0.030000	-0.166406	0.099884
-0.030000	0.030000	-0.100984	0.100984
-0.010000	0.030000	-0.033862	0.101522
0.010000	0.030000	0.033862	0.101522
0.030000	0.030000	0.100984	0.100984
0.050000	0.030000	0.166406	0.099884
0.070000	0.030000	0.229020	0.098199
0.090000	0.030000	0.287568	0.095892
0.110000	0.030000	0.340774	0.092935
0.130000	0.030000	0.387448	0.089322
0.150000	0.030000	0.426701	0.085110
0.170000	0.030000	0.458194	0.080434
0.190000	0.030000	0.482351	0.075516
0.210000	0.030000	0.500353	0.070628
0.230000	0.030000	0.513854	0.066019
0.250000	0.030000	0.524529	0.061856
0.270000	0.030000	0.533690	0.058196
0.290000	0.030000	0.542125	0.055016
0.310000	0.030000	0.550175	0.052245
0.330000	0.030000	0.557890	0.049801
0.350000	0.030000	0.565177	0.047611
0.370000	0.030000	0.571894	0.045616
0.390000	0.030000	0.577887	0.043767
0.410000	0.030000	0.583001	0.042028
0.430000	0.030000	0.587087	0.040368
0.450000	0.030000	0.590012	0.038764
0.470000	0.030000	0.591672	0.037211
0.490000	0.030000	0.592014	0.035728
0.510000	0.030000	0.591045	0.034351
0.530000	0.030000	0.588856	0.033059
0.550000	0.030000	0.585643	0.031734
0.570000	0.030000	0.581695	0.030246
0.590000	0.030000	0.577309	0.028595
0.610000	0.030000	0.572677	0.026961
0.630000	0.030000	0.567842	0.025566
0.650000	0.030000	0.562747	0.024504
0.670000	0.030000	0.557332	0.023679
0.690000	0.030000	0.551575	0.022893
0.710000	0.030000	0.545477	0.021976
0.730000	0.030000	0.539047	0.020861
0.750000	0.030000	0.532304	0.019562
0.770000	0.030000	0.525303	0.018132
0.790000	0.030000	0.518139	0.016636
0.810000	0.030000	0.510950	0.015147
0.830000	0.030000	0.503967	0.013750
0.850000	0.030000	0.497480	0.012526
0.870000	0.030000	0.491583	0.011514
0.890000	0.030000	0.486612	0.010693
0.910000	0.030000	0.484982	0.010071
0.930000	0.030000	0.487184	0.009723
0.950000	0.030000	0.464850	0.009021
0.970000	0.030000	0.348825	0.005119
0.990000	0.030000	0.128403	-0.001884

-0.990000	0.050000	-0.123771	-0.003785
-0.970000	0.050000	-0.341563	0.008004
-0.950000	0.050000	-0.461738	0.014907
-0.930000	0.050000	-0.486461	0.016214
-0.910000	0.050000	-0.484315	0.016806
-0.890000	0.050000	-0.485622	0.017845
-0.870000	0.050000	-0.490329	0.019199
-0.850000	0.050000	-0.495960	0.020841
-0.830000	0.050000	-0.502206	0.022803
-0.810000	0.050000	-0.509043	0.025042
-0.790000	0.050000	-0.516198	0.027450
-0.770000	0.050000	-0.523397	0.029900
-0.750000	0.050000	-0.530437	0.032273
-0.730000	0.050000	-0.537183	0.034467
-0.710000	0.050000	-0.543594	0.036408
-0.690000	0.050000	-0.549724	0.038086
-0.670000	0.050000	-0.555648	0.039589
-0.650000	0.050000	-0.561386	0.041123
-0.630000	0.050000	-0.566873	0.042927
-0.610000	0.050000	-0.572011	0.045141
-0.590000	0.050000	-0.576717	0.047678
-0.570000	0.050000	-0.580927	0.050277
-0.550000	0.050000	-0.584545	0.052706
-0.530000	0.050000	-0.587414	0.054947
-0.510000	0.050000	-0.589340	0.057158
-0.490000	0.050000	-0.590144	0.059483
-0.470000	0.050000	-0.589705	0.061949
-0.450000	0.050000	-0.587975	0.064515
-0.430000	0.050000	-0.584978	0.067163
-0.410000	0.050000	-0.580799	0.069910
-0.390000	0.050000	-0.575562	0.072791
-0.370000	0.050000	-0.569403	0.075853
-0.350000	0.050000	-0.562464	0.079153
-0.330000	0.050000	-0.554886	0.082760
-0.310000	0.050000	-0.546795	0.086766
-0.290000	0.050000	-0.538267	0.091280
-0.270000	0.050000	-0.529254	0.096429
-0.250000	0.050000	-0.519450	0.102325
-0.230000	0.050000	-0.508148	0.109018
-0.210000	0.050000	-0.494163	0.116431
-0.190000	0.050000	-0.475944	0.124322
-0.170000	0.050000	-0.451907	0.132309
-0.150000	0.050000	-0.420859	0.139961
-0.130000	0.050000	-0.382292	0.146907
-0.110000	0.050000	-0.336434	0.152906
-0.090000	0.050000	-0.284083	0.157847
-0.070000	0.050000	-0.226371	0.161716
-0.050000	0.050000	-0.164552	0.164552
-0.030000	0.050000	-0.099884	0.166406
-0.010000	0.050000	-0.033496	0.167317
0.010000	0.050000	0.033496	0.167317
0.030000	0.050000	0.099884	0.166406
0.050000	0.050000	0.164552	0.164552
0.070000	0.050000	0.226371	0.161716
0.090000	0.050000	0.284083	0.157847
0.110000	0.050000	0.336434	0.152906
0.130000	0.050000	0.382292	0.146907
0.150000	0.050000	0.420859	0.139961
0.170000	0.050000	0.451907	0.132309
0.190000	0.050000	0.475944	0.124322
0.210000	0.050000	0.494163	0.116431
0.230000	0.050000	0.508148	0.109018
0.250000	0.050000	0.519450	0.102325
0.270000	0.050000	0.529254	0.096429
0.290000	0.050000	0.538267	0.091280
0.310000	0.050000	0.546795	0.086766
0.330000	0.050000	0.554886	0.082760
0.350000	0.050000	0.562464	0.079153
0.370000	0.050000	0.569403	0.075853
0.390000	0.050000	0.575562	0.072791
0.410000	0.050000	0.580799	0.069910
0.430000	0.050000	0.584978	0.067163
0.450000	0.050000	0.587975	0.064515
0.470000	0.050000	0.589705	0.061949
0.490000	0.050000	0.590144	0.059483
0.510000	0.050000	0.589340	0.057158
0.530000	0.050000	0.587414	0.054947
0.550000	0.050000	0.584545	0.052706
0.570000	0.050000	0.580927	0.050277
0.590000	0.050000	0.576717	0.047678
0.610000	0.050000	0.572011	0.045141
0.630000	0.050000	0.566873	0.042927
0.650000	0.050000	0.561386	0.041123
0.670000	0.050000	0.555648	0.039589
0.690000	0.050000	0.549724	0.038086
0.710000	0.050000	0.543594	0.036408
0.730000	0.050000	0.537183	0.034467
0.750000	0.050000	0.530437	0.032273
0.770000	0.050000	0.523397	0.029900
0.790000	0.050000	0.516198	0.027450
0.810000	0.050000	0.509043	0.025042
0.830000	0.050000	0.502206	0.022803
0.850000	0.050000	0.495960	0.020841
0.870000	0.050000	0.490329	0.019199
0.890000	0.050000	0.485622	0.017845
0.910000	0.050000	0.484315	0.016806
0.930000	0.050000	0.486461	0.016214
0.950000	0.050000	0.461738	0.014907
0.970000	0.050000	0.341563	0.008004
0.990000	0.050000	0.123771	-0.003785

-0.990000	0.070000	-0.116738	-0.006553
-0.970000	0.070000	-0.330292	0.010090
-0.950000	0.070000	-0.456675	0.020588
-0.930000	0.070000	-0.485270	0.022713
-0.910000	0.070000	-0.483308	0.023560
-0.890000	0.070000	-0.484146	0.025012
-0.870000	0.070000	-0.488491	0.026886
-0.850000	0.070000	-0.493775	0.029112
-0.830000	0.070000	-0.499694	0.031734
-0.810000	0.070000	-0.506304	0.034714
-0.790000	0.070000	-0.513369	0.037937
-0.770000	0.070000	-0.520592	0.041261
-0.750000	0.070000	-0.527717	0.044541
-0.730000	0.070000	-0.534560	0.047650
-0.710000	0.070000	-0.541062	0.050516
-0.690000	0.070000	-0.547305	0.053139
-0.670000	0.070000	-0.553431	0.055609
-0.650000	0.070000	-0.559501	0.058082
-0.630000	0.070000	-0.565408	0.060736
-0.610000	0.070000	-0.570903	0.063681
-0.590000	0.070000	-0.575728	0.066887
-0.570000	0.070000	-0.579736	0.070189
-0.550000	0.070000	-0.582913	0.073431
-0.530000	0.070000	-0.585287	0.076597
-0.510000	0.070000	-0.586815	0.079796
-0.490000	0.070000	-0.587365	0.083125
-0.470000	0.070000	-0.586773	0.086587
-0.450000	0.070000	-0.584931	0.090150
-0.430000	0.070000	-0.581821	0.093816
-0.410000	0.070000	-0.577503	0.097621
-0.390000	0.070000	-0.572081	0.101611
-0.370000	0.070000	-0.565680	0.105843
-0.350000	0.070000	-0.558427	0.110387
-0.330000	0.070000	-0.550443	0.115329
-0.310000	0.070000	-0.541831	0.120778
-0.290000	0.070000	-0.532646	0.126871
-0.270000	0.070000	-0.522836	0.133766
-0.250000	0.070000	-0.512137	0.141612
-0.230000	0.070000	-0.499945	0.150488
-0.210000	0.070000	-0.485239	0.160324
-0.190000	0.070000	-0.466649	0.170847
-0.170000	0.070000	-0.442709	0.181592
-0.150000	0.070000	-0.412229	0.192002
-0.130000	0.070000	-0.374600	0.201566
-0.110000	0.070000	-0.329904	0.209916
-0.090000	0.070000	-0.278802	0.216858
-0.070000	0.070000	-0.222335	0.222335
-0.050000	0.070000	-0.161716	0.226371
-0.030000	0.070000	-0.098199	0.229020
-0.010000	0.070000	-0.032936	0.230327
0.010000	0.070000	0.032936	0.230327
0.030000	0.070000	0.098199	0.229020
0.050000	0.070000	0.161716	0.226371
0.070000	0.070000	0.222335	0.222335
0.090000	0.070000	0.278802	0.216858
0.110000	0.070000	0.329904	0.209916
0.130000	0.070000	0.374600	0.201566
0.150000	0.070000	0.412229	0.192002
0.170000	0.070000	0.442709	0.181592
0.190000	0.070000	0.466649	0.170847
0.210000	0.070000	0.485239	0.160324
0.230000	0.070000	0.499945	0.150488
0.250000	0.070000	0.512137	0.141612
0.270000	0.070000	0.522836	0.133766
0.290000	0.070000	0.532646	0.126871
0.310000	0.070000	0.541831	0.120778
0.330000	0.070000	0.550443	0.115329
0.350000	0.070000	0.558427	0.110387
0.370000	0.070000	0.565680	0.105843
0.390000	0.070000	0.572081	0.101611
0.410000	0.070000	0.577503	0.097621
0.430000	0.070000	0.581821	0.093816
0.450000	0.070000	0.584931	0.090150
0.470000	0.070000	0.586773	0.086587
0.490000	0.070000	0.587365	0.083125
0.510000	0.070000	0.586815	0.079796
0.530000	0.070000	0.585287	0.076597
0.550000	0.070000	0.582913	0.073431
0.570000	0.070000	0.579736	0.070189
0.590000	0.070000	0.575728	0.066887
0.610000	0.070000	0.570903	0.063681
0.630000	0.070000	0.565408	0.060736
0.650000	0.070000	0.559501	0.058082
0.670000	0.070000	0.553431	0.055609
0.690000	0.070000	0.547305	0.053139
0.710000	0.070000	0.541062	0.050516
0.730000	0.070000	0.534560	0.047650
0.750000	0.070000	0.527717	0.044541
0.770000	0.070000	0.520592	0.041261
0.790000	0.070000	0.513369	0.037937
0.810000	0.070000	0.506304	0.034714
0.830000	0.070000	0.499694	0.031734
0.850000	0.070000	0.493775	0.029112
0.870000	0.070000	0.488491	0.026886
0.890000	0.070000	0.484146	0.025012
0.910000	0.070000	0.483308	0.023560
0.930000	0.070000	0.485270	0.022713
0.950000	0.070000	0.456675	0.020588
0.970000	0.070000	0.330292	0.010090
0.990000	0.070000	0.116738	-0.006553

-0.990000	0.090000	-0.107284	-0.010406
-0.970000	0.090000	-0.314634	0.010995
-0.950000	0.090000	-0.449173	0.025910
-0.930000	0.090000	-0.483476	0.029201
-0.910000	0.090000	-0.481968	0.030318
-0.890000	0.090000	-0.482209	0.032176
-0.870000	0.090000	-0.486114	0.034565
-0.850000	0.090000	-0.490995	0.037339
-0.830000	0.090000	-0.496518	0.040549
-0.810000	0.090000	-0.502826	0.044169
-0.790000	0.090000	-0.509727	0.048089
-0.770000	0.090000	-0.516927	0.052172
-0.750000	0.090000	-0.524150	0.056283
-0.730000	0.090000	-0.531181	0.060305
-0.710000	0.090000	-0.537925	0.064188
-0.690000	0.090000	-0.544450	0.067954
-0.670000	0.090000	-0.550915	0.071660
-0.650000	0.090000	-0.557407	0.075341
-0.630000	0.090000	-0.563784	0.078988
-0.610000	0.090000	-0.569654	0.082587
-0.590000	0.090000	-0.574564	0.086172
-0.570000	0.090000	-0.578252	0.089834
-0.550000	0.090000	-0.580791	0.093686
-0.530000	0.090000	-0.582452	0.097789
-0.510000	0.090000	-0.583425	0.102113
-0.490000	0.090000	-0.583643	0.106558
-0.470000	0.090000	-0.582871	0.111052
-0.450000	0.090000	-0.580899	0.115593
-0.430000	0.090000	-0.577648	0.120239
-0.410000	0.090000	-0.573150	0.125050
-0.390000	0.090000	-0.567495	0.130086
-0.370000	0.090000	-0.560793	0.135410
-0.350000	0.090000	-0.553156	0.141100
-0.330000	0.090000	-0.544682	0.147248
-0.310000	0.090000	-0.535447	0.153977
-0.290000	0.090000	-0.525481	0.161438
-0.270000	0.090000	-0.514724	0.169807
-0.250000	0.090000	-0.502946	0.179256
-0.230000	0.090000	-0.489654	0.189891
-0.210000	0.090000	-0.474012	0.201670
-0.190000	0.090000	-0.454865	0.214334
-0.170000	0.090000	-0.430914	0.227393
-0.150000	0.090000	-0.401014	0.240216
-0.130000	0.090000	-0.364471	0.252174
-0.110000	0.090000	-0.321199	0.262769
-0.090000	0.090000	-0.271691	0.271691
-0.070000	0.090000	-0.216858	0.278802
-0.050000	0.090000	-0.157847	0.284083
-0.030000	0.090000	-0.095892	0.287568
-0.010000	0.090000	-0.032168	0.289298
0.010000	0.090000	0.032168	0.289298
0.030000	0.090000	0.095892	0.287568
0.050000	0.090000	0.157847	0.284083
0.070000	0.090000	0.216858	0.278802
0.090000	0.090000	0.271691	0.271691
0.110000	0.090000	0.321199	0.262769
0.130000	0.090000	0.364471	0.252174
0.150000	0.090000	0.401014	0.240216
0.170000	0.090000	0.430914	0.227393
0.190000	0.090000	0.454865	0.214334
0.210000	0.090000	0.474012	0.201670
0.230000	0.090000	0.489654	0.189891
0.250000	0.090000	0.502946	0.179256
0.270000	0.090000	0.514724	0.169807
0.290000	0.090000	0.525481	0.161438
0.310000	0.090000	0.535447	0.153977
0.330000	0.090000	0.544682	0.147248
0.350000	0.090000	0.553156	0.141100
0.370000	0.090000	0.560793	0.135410
0.390000	0.090000	0.567495	0.130086
0.410000	0.090000	0.573150	0.125050
0.430000	0.090000	0.577648	0.120239
0.450000	0.090000	0.580899	0.115593
0.470000	0.090000	0.582871	0.111052
0.490000	0.090000	0.583643	0.106558
0.510000	0.090000	0.583425	0.102113
0.530000	0.090000	0.582452	0.097789
0.550000	0.090000	0.580791	0.093686
0.570000	0.090000	0.578252	0.089834
0.590000	0.090000	0.574564	0.086172
0.610000	0.090000	0.569654	0.082587
0.630000	0.090000	0.563784	0.078988
0.650000	0.090000	0.557407	0.075341
0.670000	0.090000	0.550915	0.071660
0.690000	0.090000	0.544450	0.067954
0.710000	0.090000	0.537925	0.064188
0.730000	0.090000	0.531181	0.060305
0.750000	0.090000	0.524150	0.056283
0.770000	0.090000	0.516927	0.052172
0.790000	0.090000	0.509727	0.048089
0.810000	0.090000	0.502826	0.044169
0.830000	0.090000	0.496518	0.040549
0.850000	0.090000	0.490995	0.037339
0.870000	0.090000	0.486114	0.034565
0.890000	0.090000	0.482209	0.032176
0.910000	0.090000	0.481968	0.030318
0.930000	0.090000	0.483476	0.029201
0.950000	0.090000	0.449173	0.025910
0.970000	0.090000	0.314634	0.010995
0.990000	0.090000	0.107284	-0.010406

-0.990000	0.110000	-0.095512	-0.015433
-0.970000	0.110000	-0.294226	0.010289
-0.950000	0.110000	-0.438548	0.030633
-0.930000	0.110000	-0.480853	0.035640
-0.910000	0.110000	-0.480289	0.037061
-0.890000	0.110000	-0.479822	0.039311
-0.870000	0.110000	-0.483223	0.042211
-0.850000	0.110000	-0.487673	0.045508
-0.830000	0.110000	-0.492758	0.049250
-0.810000	0.110000	-0.498701	0.053429
-0.790000	0.110000	-0.505358	0.057937
-0.770000	0.110000	-0.512430	0.062653
-0.750000	0.110000	-0.519618	0.067467
-0.730000	0.110000	-0.526641	0.072302
-0.710000	0.110000	-0.533289	0.077139
-0.690000	0.110000	-0.539488	0.082018
-0.670000	0.110000	-0.545301	0.086966
-0.650000	0.110000	-0.550850	0.091913
-0.630000	0.110000	-0.556198	0.096691
-0.610000	0.110000	-0.561290	0.101153
-0.590000	0.110000	-0.565986	0.105342
-0.570000	0.110000	-0.570133	0.109529
-0.550000	0.110000	-0.573607	0.114047
-0.530000	0.110000	-0.576285	0.119042
-0.510000	0.110000	-0.578015	0.124381
-0.490000	0.110000	-0.578619	0.129827
-0.470000	0.110000	-0.577944	0.135255
-0.450000	0.110000	-0.575910	0.140701
-0.430000	0.110000	-0.572514	0.146259
-0.410000	0.110000	-0.567811	0.152005
-0.390000	0.110000	-0.561887	0.158002
-0.370000	0.110000	-0.554844	0.164315
-0.350000	0.110000	-0.546776	0.171024
-0.330000	0.110000	-0.537760	0.178229
-0.310000	0.110000	-0.527842	0.186055
-0.290000	0.110000	-0.517025	0.194658
-0.270000	0.110000	-0.505234	0.204216
-0.250000	0.110000	-0.492273	0.214908
-0.230000	0.110000	-0.477747	0.226858
-0.210000	0.110000	-0.461001	0.240057
-0.190000	0.110000	-0.441110	0.254288
-0.170000	0.110000	-0.416978	0.269097
-0.150000	0.110000	-0.387560	0.283841
-0.130000	0.110000	-0.352120	0.297821
-0.110000	0.110000	-0.310421	0.310421
-0.090000	0.110000	-0.262769	0.321199
-0.070000	0.110000	-0.209916	0.329904
-0.050000	0.110000	-0.152906	0.336434
-0.030000	0.110000	-0.092935	0.340774
-0.010000	0.110000	-0.031182	0.342938
0.010000	0.110000	0.031182	0.342938
0.030000	0.110000	0.092935	0.340774
0.050000	0.110000	0.152906	0.336434
0.070000	0.110000	0.209916	0.329904
0.090000	0.110000	0.262769	0.321199
0.110000	0.110000	0.310421	0.310421
0.130000	0.110000	0.352120	0.297821
0.150000	0.110000	0.387560	0.283841
0.170000	0.110000	0.416978	0.269097
0.190000	0.110000	0.441110	0.254288
0.210000	0.110000	0.461001	0.240057
0.230000	0.110000	0.477747	0.226858
0.250000	0.110000	0.492273	0.214908
0.270000	0.110000	0.505234	0.204216
0.290000	0.110000	0.517025	0.194658
0.310000	0.110000	0.527842	0.186055
0.330000	0.110000	0.537760	0.178229
0.350000	0.110000	0.546776	0.171024
0.370000	0.110000	0.554844	0.164315
0.390000	0.110000	0.561887	0.158002
0.410000	0.110000	0.567811	0.152005
0.430000	0.110000	0.572514	0.146259
0.450000	0.110000	0.575910	0.140701
0.470000	0.110000	0.577944	0.135255
0.490000	0.110000	0.578619	0.129827
0.510000	0.110000	0.578015	0.124381
0.530000	0.110000	0.576285	0.119042
0.550000	0.110000	0.573607	0.114047
0.570000	0.110000	0.570133	0.109529
0.590000	0.110000	0.565986	0.105342
0.610000	0.110000	0.561290	0.101153
0.630000	0.110000	0.556198	0.096691
0.650000	0.110000	0.550850	0.091913
0.670000	0.110000	0.545301	0.086966
0.690000	0.110000	0.539488	0.082018
0.710000	0.110000	0.533289	0.077139
0.730000	0.110000	0.526641	0.072302
0.750000	0.110000	0.519618	0.067467
0.770000	0.110000	0.512430	0.062653
0.790000	0.110000	0.505358	0.057937
0.810000	0.110000	0.498701	0.053429
0.830000	0.110000	0.492758	0.049250
0.850000	0.110000	0.487673	0.045508
0.870000	0.110000	0.483223	0.042211
0.890000	0.110000	0.479822	0.039311
0.910000	0.110000	0.480289	0.037061
0.930000	0.110000	0.480853	0.035640
0.950000	0.110000	0.438548	0.030633
0.970000	0.110000	0.294226	0.010289
0.990000	0.110000	0.095512	-0.015433

-0.990000	0.130000	-0.081745	-0.021546
-0.970000	0.130000	-0.268849	0.007564
-0.950000	0.130000	-0.423926	0.034418
-0.930000	0.130000	-0.477042	0.041974
-0.910000	0.130000	-0.478259	0.043772
-0.890000	0.130000	-0.476996	0.046381
-0.870000	0.130000	-0.479828	0.049790
-0.850000	0.130000	-0.483846	0.053592
-0.830000	0.130000	-0.488480	0.057822
-0.810000	0.130000	-0.494025	0.062497
-0.790000	0.130000	-0.500396	0.067519
-0.770000	0.130000	-0.507294	0.072773
-0.750000	0.130000	-0.514406	0.078172
-0.730000	0.130000	-0.521423	0.083669
-0.710000	0.130000	-0.528059	0.089273
-0.690000	0.130000	-0.534130	0.095024
-0.670000	0.130000	-0.539604	0.100937
-0.650000	0.130000	-0.544568	0.106928
-0.630000	0.130000	-0.549162	0.112823
-0.610000	0.130000	-0.553533	0.118472
-0.590000	0.130000	-0.557813	0.123887
-0.570000	0.130000	-0.562043	0.129263
-0.550000	0.130000	-0.566062	0.134836
-0.530000	0.130000	-0.569483	0.140689
-0.510000	0.130000	-0.571834	0.146727
-0.490000	0.130000	-0.572775	0.152828
-0.470000	0.130000	-0.572177	0.158970
-0.450000	0.130000	-0.570063	0.165208
-0.430000	0.130000	-0.566502	0.171607
-0.410000	0.130000	-0.561572	0.178216
-0.390000	0.130000	-0.555358	0.185088
-0.370000	0.130000	-0.547951	0.192286
-0.350000	0.130000	-0.539428	0.199890
-0.330000	0.130000	-0.529843	0.208003
-0.310000	0.130000	-0.519216	0.216750
-0.290000	0.130000	-0.507523	0.226279
-0.270000	0.130000	-0.494679	0.236760
-0.250000	0.130000	-0.480511	0.248360
-0.230000	0.130000	-0.464706	0.261202
-0.210000	0.130000	-0.446767	0.275305
-0.190000	0.130000	-0.425985	0.290507
-0.170000	0.130000	-0.401487	0.306425
-0.150000	0.130000	-0.372373	0.322469
-0.130000	0.130000	-0.337931	0.337931
-0.110000	0.130000	-0.297821	0.352120
-0.090000	0.130000	-0.252174	0.364471
-0.070000	0.130000	-0.201566	0.374600
-0.050000	0.130000	-0.146907	0.382292
-0.030000	0.130000	-0.089322	0.387448
-0.010000	0.130000	-0.029974	0.390033
0.010000	0.130000	0.029974	0.390033
0.030000	0.130000	0.089322	0.387448
0.050000	0.130000	0.146907	0.382292
0.070000	0.130000	0.201566	0.374600
0.090000	0.130000	0.252174	0.364471
0.110000	0.130000	0.297821	0.352120
0.130000	0.130000	0.337931	0.337931
0.150000	0.130000	0.372373	0.322469
0.170000	0.130000	0.401487	0.306425
0.190000	0.130000	0.425985	0.290507
0.210000	0.130000	0.446767	0.275305
0.230000	0.130000	0.464706	0.261202
0.250000	0.130000	0.480511	0.248360
0.270000	0.130000	0.494679	0.236760
0.290000	0.130000	0.507523	0.226279
0.310000	0.130000	0.519216	0.216750
0.330000	0.130000	0.529843	0.208003
0.350000	0.130000	0.539428	0.199890
0.370000	0.130000	0.547951	0.192286
0.390000	0.130000	0.555358	0.185088
0.410000	0.130000	0.561572	0.178216
0.430000	0.130000	0.566502	0.171607
0.450000	0.130000	0.570063	0.165208
0.470000	0.130000	0.572177	0.158970
0.490000	0.130000	0.572775	0.152828
0.510000	0.130000	0.571834	0.146727
0.530000	0.130000	0.569483	0.140689
0.550000	0.130000	0.566062	0.134836
0.570000	0.130000	0.562043	0.129263
0.590000	0.130000	0.557813	0.123887
0.610000	0.130000	0.553533	0.118472
0.630000	0.130000	0.549162	0.112823
0.650000	0.130000	0.544568	0.106928
0.670000	0.130000	0.539604	0.100937
0.690000	0.130000	0.534130	0.095024
0.710000	0.130000	0.528059	0.089273
0.730000	0.130000	0.521423	0.083669
0.750000	0.130000	0.514406	0.078172
0.770000	0.130000	0.507294	0.072773
0.790000	0.130000	0.500396	0.067519
0.810000	0.130000	0.494025	0.062497
0.830000	0.130000	0.488480	0.057822
0.850000	0.130000	0.483846	0.053592
0.870000	0.130000	0.479828	0.049790
0.890000	0.130000	0.476996	0.046381
0.910000	0.130000	0.478259	0.043772
0.930000	0.130000	0.477042	0.041974
0.950000	0.130000	0.423926	0.034418
0.970000	0.130000	0.268849	0.007564
0.990000	0.130000	0.081745	-0.021546

-0.990000	0.150000	-0.066629	-0.028475
-0.970000	0.150000	-0.238625	0.002494
-0.950000	0.150000	-0.404290	0.036756
-0.930000	0.150000	-0.471504	0.048096
-0.910000	0.150000	-0.475857	0.050435
-0.890000	0.150000	-0.473763	0.053345
-0.870000	0.150000	-0.475951	0.057252
-0.850000	0.150000	-0.479554	0.061550
-0.830000	0.150000	-0.483736	0.066230
-0.810000	0.150000	-0.488852	0.071350
-0.790000	0.150000	-0.494899	0.076843
-0.770000	0.150000	-0.501581	0.082604
-0.750000	0.150000	-0.508565	0.088553
-0.730000	0.150000	-0.515518	0.094658
-0.710000	0.150000	-0.522133	0.100928
-0.690000	0.150000	-0.528207	0.107394
-0.670000	0.150000	-0.533703	0.114053
-0.650000	0.150000	-0.538715	0.120846
-0.630000	0.150000	-0.543372	0.127678
-0.610000	0.150000	-0.547787	0.134494
-0.590000	0.150000	-0.552055	0.141310
-0.570000	0.150000	-0.556209	0.148161
-0.550000	0.150000	-0.560109	0.155018
-0.530000	0.150000	-0.563399	0.161787
-0.510000	0.150000	-0.565625	0.168432
-0.490000	0.150000	-0.566439	0.175056
-0.470000	0.150000	-0.565702	0.181815
-0.450000	0.150000	-0.563425	0.188793
-0.430000	0.150000	-0.559668	0.195990
-0.410000	0.150000	-0.554499	0.203410
-0.390000	0.150000	-0.547992	0.211087
-0.370000	0.150000	-0.540219	0.219080
-0.350000	0.150000	-0.531239	0.227471
-0.330000	0.150000	-0.521083	0.236362
-0.310000	0.150000	-0.509751	0.245874
-0.290000	0.150000	-0.497200	0.256142
-0.270000	0.150000	-0.483339	0.267312
-0.250000	0.150000	-0.468013	0.279527
-0.230000	0.150000	-0.450975	0.292893
-0.210000	0.150000	-0.431850	0.307439
-0.190000	0.150000	-0.410114	0.323055
-0.170000	0.150000	-0.385103	0.339441
-0.150000	0.150000	-0.356099	0.356099
-0.130000	0.150000	-0.322469	0.372373
-0.110000	0.150000	-0.283841	0.387560
-0.090000	0.150000	-0.240216	0.401014
-0.070000	0.150000	-0.192002	0.412229
-0.050000	0.150000	-0.139961	0.420859
-0.030000	0.150000	-0.085110	0.426701
-0.010000	0.150000	-0.028561	0.429645
0.010000	0.150000	0.028561	0.429645
0.030000	0.150000	0.085110	0.426701
0.050000	0.150000	0.139961	0.420859
0.070000	0.150000	0.192002	0.412229
0.090000	0.150000	0.240216	0.401014
0.110000	0.150000	0.283841	0.387560
0.130000	0.150000	0.322469	0.372373
0.150000	0.150000	0.356099	0.356099
0.170000	0.150000	0.385103	0.339441
0.190000	0.150000	0.410114	0.323055
0.210000	0.150000	0.431850	0.307439
0.230000	0.150000	0.450975	0.292893
0.250000	0.150000	0.468013	0.279527
0.270000	0.150000	0.483339	0.267312
0.290000	0.150000	0.497200	0.256142
0.310000	0.150000	0.509751	0.245874
0.330000	0.150000	0.521083	0.236362
0.350000	0.150000	0.531239	0.227471
0.370000	0.150000	0.540219	0.219080
0.390000	0.150000	0.547992	0.211087
0.410000	0.150000	0.554499	0.203410
0.430000	0.150000	0.559668	0.195990
0.450000	0.150000	0.563425	0.188793
0.470000	0.150000	0.565702	0.181815
0.490000	0.150000	0.566439	0.175056
0.510000	0.150000	0.565625	0.168432
0.530000	0.150000	0.563399	0.161787
0.550000	0.150000	0.560109	0.155018
0.570000	0.150000	0.556209	0.148161
0.590000	0.150000	0.552055	0.141310
0.610000	0.150000	0.547787	0.134494
0.630000	0.150000	0.543372	0.127678
0.650000	0.150000	0.538715	0.120846
0.670000	0.150000	0.533703	0.114053
0.690000	0.150000	0.528207	0.107394
0.710000	0.150000	0.522133	0.100928
0.730000	0.150000	0.515518	0.094658
0.750000	0.150000	0.508565	0.088553
0.770000	0.150000	0.501581	0.082604
0.790000	0.150000	0.494899	0.076843
0.810000	0.150000	0.488852	0.071350
0.830000	0.150000	0.483736	0.066230
0.850000	0.150000	0.479554	0.061550
0.870000	0.150000	0.475951	0.057252
0.890000	0.150000	0.473763	0.053345
0.910000	0.150000	0.475857	0.050435
0.930000	0.150000	0.471504	0.048096
0.950000	0.150000	0.404290	0.036756
0.970000	0.150000	0.238625	0.002494
0.990000	0.150000	0.066629	-0.028475

-0.990000	0.170000	-0.051196	-0.035735
-0.970000	0.170000	-0.204254	-0.005093
-0.950000	0.170000	-0.378569	0.036892
-0.930000	0.170000	-0.463388	0.053784
-0.910000	0.170000	-0.473000	0.057022
-0.890000	0.170000	-0.470164	0.060158
-0.870000	0.170000	-0.471596	0.064541
-0.850000	0.170000	-0.474811	0.069342
-0.830000	0.170000	-0.478572	0.074446
-0.810000	0.170000	-0.483240	0.079961
-0.790000	0.170000	-0.488911	0.085877
-0.770000	0.170000	-0.495318	0.092127
-0.750000	0.170000	-0.502105	0.098642
-0.730000	0.170000	-0.508912	0.105381
-0.710000	0.170000	-0.515421	0.112340
-0.690000	0.170000	-0.521468	0.119519
-0.670000	0.170000	-0.527094	0.126893
-0.650000	0.170000	-0.532475	0.134416
-0.630000	0.170000	-0.537741	0.142056
-0.610000	0.170000	-0.542860	0.149826
-0.590000	0.170000	-0.547656	0.157753
-0.570000	0.170000	-0.551908	0.165774
-0.550000	0.170000	-0.555407	0.173702
-0.530000	0.170000	-0.557971	0.181341
-0.510000	0.170000	-0.559437	0.188690
-0.490000	0.170000	-0.559664	0.195978
-0.470000	0.170000	-0.558546	0.203455
-0.450000	0.170000	-0.556014	0.211206
-0.430000	0.170000	-0.552042	0.219191
-0.410000	0.170000	-0.546643	0.227384
-0.390000	0.170000	-0.539858	0.235810
-0.370000	0.170000	-0.531736	0.244526
-0.350000	0.170000	-0.522314	0.253615
-0.330000	0.170000	-0.511607	0.263178
-0.310000	0.170000	-0.499602	0.273325
-0.290000	0.170000	-0.486248	0.284172
-0.270000	0.170000	-0.471453	0.295835
-0.250000	0.170000	-0.455081	0.308421
-0.230000	0.170000	-0.436930	0.322012
-0.210000	0.170000	-0.416719	0.336629
-0.190000	0.170000	-0.394066	0.352196
-0.170000	0.170000	-0.368487	0.368487
-0.150000	0.170000	-0.339441	0.385103
-0.130000	0.170000	-0.306425	0.401487
-0.110000	0.170000	-0.269097	0.416978
-0.090000	0.170000	-0.227393	0.430914
-0.070000	0.170000	-0.181592	0.442709
-0.050000	0.170000	-0.132309	0.451907
-0.030000	0.170000	-0.080434	0.458194
-0.010000	0.170000	-0.026987	0.461380
0.010000	0.170000	0.026987	0.461380
0.030000	0.170000	0.080434	0.458194
0.050000	0.170000	0.132309	0.451907
0.070000	0.170000	0.181592	0.442709
0.090000	0.170000	0.227393	0.430914
0.110000	0.170000	0.269097	0.416978
0.130000	0.170000	0.306425	0.401487
0.150000	0.170000	0.339441	0.385103
0.170000	0.170000	0.368487	0.368487
0.190000	0.170000	0.394066	0.352196
0.210000	0.170000	0.416719	0.336629
0.230000	0.170000	0.436930	0.322012
0.250000	0.170000	0.455081	0.308421
0.270000	0.170000	0.471453	0.295835
0.290000	0.170000	0.486248	0.284172
0.310000	0.170000	0.499602	0.273325
0.330000	0.170000	0.511607	0.263178
0.350000	0.170000	0.522314	0.253615
0.370000	0.170000	0.531736	0.244526
0.390000	0.170000	0.539858	0.235810
0.410000	0.170000	0.546643	0.227384
0.430000	0.170000	0.552042	0.219191
0.450000	0.170000	0.556014	0.211206
0.470000	0.170000	0.558546	0.203455
0.490000	0.170000	0.559664	0.195978
0.510000	0.170000	0.559437	0.188690
0.530000	0.170000	0.557971	0.181341
0.550000	0.170000	0.555407	0.173702
0.570000	0.170000	0.551908	0.165774
0.590000	0.170000	0.547656	0.157753
0.610000	0.170000	0.542860	0.149826
0.630000	0.170000	0.537741	0.142056
0.650000	0.170000	0.532475	0.134416
0.670000	0.170000	0.527094	0.126893
0.690000	0.170000	0.521468	0.119519
0.710000	0.170000	0.515421	0.112340
0.730000	0.170000	0.508912	0.105381
0.750000	0.170000	0.502105	0.098642
0.770000	0.170000	0.495318	0.092127
0.790000	0.170000	0.488911	0.085877
0.810000	0.170000	0.483240	0.079961
0.830000	0.170000	0.478572	0.074446
0.850000	0.170000	0.474811	0.069342
0.870000	0.170000	0.471596	0.064541
0.890000	0.170000	0.470164	0.060158
0.910000	0.170000	0.473000	0.057022
0.930000	0.170000	0.463388	0.053784
0.950000	0.170000	0.378569	0.036892
0.970000	0.170000	0.204254	-0.005093
0.990000	0.170000	0.051196	-0.035735

-0.990000	0.190000	-0.036548	-0.042768
-0.970000	0.190000	-0.166852	-0.015036
-0.950000	0.190000	-0.345752	0.033866
-0.930000	0.190000	-0.451418	0.058638
-0.910000	0.190000	-0.469480	0.063501
-0.890000	0.190000	-0.466247	0.066773
-0.870000	0.190000	-0.466759	0.071580
-0.850000	0.190000	-0.469608	0.076914
-0.830000	0.190000	-0.473018	0.082465
-0.810000	0.190000	-0.477254	0.088351
-0.790000	0.190000	-0.482505	0.094634
-0.770000	0.190000	-0.488548	0.101312
-0.750000	0.190000	-0.495026	0.108360
-0.730000	0.190000	-0.501548	0.115738
-0.710000	0.190000	-0.507774	0.123416
-0.690000	0.190000	-0.513551	0.131353
-0.670000	0.190000	-0.518988	0.139495
-0.650000	0.190000	-0.524349	0.147790
-0.630000	0.190000	-0.529827	0.156214
-0.610000	0.190000	-0.535354	0.164781
-0.590000	0.190000	-0.540601	0.173486
-0.570000	0.190000	-0.545146	0.182238
-0.550000	0.190000	-0.548654	0.190861
-0.530000	0.190000	-0.550971	0.199211
-0.510000	0.190000	-0.552070	0.207332
-0.490000	0.190000	-0.551949	0.215444
-0.470000	0.190000	-0.550557	0.223757
-0.450000	0.190000	-0.547810	0.232322
-0.430000	0.190000	-0.543647	0.241087
-0.410000	0.190000	-0.538045	0.250022
-0.390000	0.190000	-0.531012	0.259151
-0.370000	0.190000	-0.522569	0.268535
-0.350000	0.190000	-0.512736	0.278255
-0.330000	0.190000	-0.501520	0.288404
-0.310000	0.190000	-0.488900	0.299077
-0.290000	0.190000	-0.474828	0.310366
-0.270000	0.190000	-0.459220	0.322354
-0.250000	0.190000	-0.441953	0.335116
-0.230000	0.190000	-0.422865	0.348701
-0.210000	0.190000	-0.401739	0.363117
-0.190000	0.190000	-0.378296	0.378296
-0.170000	0.190000	-0.352196	0.394066
-0.150000	0.190000	-0.323055	0.410114
-0.130000	0.190000	-0.290507	0.425985
-0.110000	0.190000	-0.254288	0.441110
-0.090000	0.190000	-0.214334	0.454865
-0.070000	0.190000	-0.170847	0.466649
-0.050000	0.190000	-0.124322	0.475944
-0.030000	0.190000	-0.075516	0.482351
-0.010000	0.190000	-0.025327	0.485612
0.010000	0.190000	0.025327	0.485612
0.030000	0.190000	0.075516	0.482351
0.050000	0.190000	0.124322	0.475944
0.070000	0.190000	0.170847	0.466649
0.090000	0.190000	0.214334	0.454865
0.110000	0.190000	0.254288	0.441110
0.130000	0.190000	0.290507	0.425985
0.150000	0.190000	0.323055	0.410114
0.170000	0.190000	0.352196	0.394066
0.190000	0.190000	0.378296	0.378296
0.210000	0.190000	0.401739	0.363117
0.230000	0.190000	0.422865	0.348701
0.250000	0.190000	0.441953	0.335116
0.270000	0.190000	0.459220	0.322354
0.290000	0.190000	0.474828	0.310366
0.310000	0.190000	0.488900	0.299077
0.330000	0.190000	0.501520	0.288404
0.350000	0.190000	0.512736	0.278255
0.370000	0.190000	0.522569	0.268535
0.390000	0.190000	0.531012	0.259151
0.410000	0.190000	0.538045	0.250022
0.430000	0.190000	0.543647	0.241087
0.450000	0.190000	0.547810	0.232322
0.470000	0.190000	0.550557	0.223757
0.490000	0.190000	0.551949	0.215444
0.510000	0.190000	0.552070	0.207332
0.530000	0.190000	0.550971	0.199211
0.550000	0.190000	0.548654	0.190861
0.570000	0.190000	0.545146	0.182238
0.590000	0.190000	0.540601	0.173486
0.610000	0.190000	0.535354	0.164781
0.630000	0.190000	0.529827	0.156214
0.650000	0.190000	0.524349	0.147790
0.670000	0.190000	0.518988	0.139495
0.690000	0.190000	0.513551	0.131353
0.710000	0.190000	0.507774	0.123416
0.730000	0.190000	0.501548	0.115738
0.750000	0.190000	0.495026	0.108360
0.770000	0.190000	0.488548	0.101312
0.790000	0.190000	0.482505	0.094634
0.810000	0.190000	0.477254	0.088351
0.830000	0.190000	0.473018	0.082465
0.850000	0.190000	0.469608	0.076914
0.870000	0.190000	0.466759	0.071580
0.890000	0.190000	0.466247	0.066773
0.910000	0.190000	0.469480	0.063501
0.930000	0.190000	0.451418	0.058638
0.950000	0.190000	0.345752	0.033866
0.970000	0.190000	0.166852	-0.015036
0.990000	0.190000	0.036548	-0.042768

-0.990000	0.210000	-0.023545	-0.049400
-0.970000	0.210000	-0.127947	-0.026548
-0.950000	0.210000	-0.305208	0.026760
-0.930000	0.210000	-0.433817	0.061999
-0.910000	0.210000	-0.464864	0.069833
-0.890000	0.210000	-0.462094	0.073177
-0.870000	0.210000	-0.461460	0.078283
-0.850000	0.210000	-0.463900	0.084167
-0.830000	0.210000	-0.467052	0.090231
-0.810000	0.210000	-0.470927	0.096540
-0.790000	0.210000	-0.475764	0.103188
-0.770000	0.210000	-0.481382	0.110237
-0.750000	0.210000	-0.487441	0.117726
-0.730000	0.210000	-0.493549	0.125649
-0.710000	0.210000	-0.499362	0.133967
-0.690000	0.210000	-0.504735	0.142611
-0.670000	0.210000	-0.509811	0.151500
-0.650000	0.210000	-0.514916	0.160565
-0.630000	0.210000	-0.520309	0.169774
-0.610000	0.210000	-0.525954	0.179095
-0.590000	0.210000	-0.531481	0.188465
-0.570000	0.210000	-0.536357	0.197768
-0.550000	0.210000	-0.540123	0.206893
-0.530000	0.210000	-0.542544	0.215818
-0.510000	0.210000	-0.543594	0.224656
-0.490000	0.210000	-0.543324	0.233591
-0.470000	0.210000	-0.541752	0.242746
-0.450000	0.210000	-0.538837	0.252117
-0.430000	0.210000	-0.534516	0.261641
-0.410000	0.210000	-0.528744	0.271290
-0.390000	0.210000	-0.521496	0.281089
-0.370000	0.210000	-0.512770	0.291099
-0.350000	0.210000	-0.502573	0.301394
-0.330000	0.210000	-0.490908	0.312053
-0.310000	0.210000	-0.477758	0.323153
-0.290000	0.210000	-0.463080	0.334760
-0.270000	0.210000	-0.446802	0.346932
-0.250000	0.210000	-0.428817	0.359714
-0.230000	0.210000	-0.408992	0.373127
-0.210000	0.210000	-0.387159	0.387159
-0.190000	0.210000	-0.363117	0.401739
-0.170000	0.210000	-0.336629	0.416719
-0.150000	0.210000	-0.307439	0.431850
-0.130000	0.210000	-0.275305	0.446767
-0.110000	0.210000	-0.240057	0.461001
-0.090000	0.210000	-0.201670	0.474012
-0.070000	0.210000	-0.160324	0.485239
-0.050000	0.210000	-0.116431	0.494163
-0.030000	0.210000	-0.070628	0.500353
-0.010000	0.210000	-0.023671	0.503512
0.010000	0.210000	0.023671	0.503512
0.030000	0.210000	0.070628	0.500353
0.050000	0.210000	0.116431	0.494163
0.070000	0.210000	0.160324	0.485239
0.090000	0.210000	0.201670	0.474012
0.110000	0.210000	0.240057	0.461001
0.130000	0.210000	0.275305	0.446767
0.150000	0.210000	0.307439	0.431850
0.170000	0.210000	0.336629	0.416719
0.190000	0.210000	0.363117	0.401739
0.210000	0.210000	0.387159	0.387159
0.230000	0.210000	0.408992	0.373127
0.250000	0.210000	0.428817	0.359714
0.270000	0.210000	0.446802	0.346932
0.290000	0.210000	0.463080	0.334760
0.310000	0.210000	0.477758	0.323153
0.330000	0.210000	0.490908	0.312053
0.350000	0.210000	0.502573	0.301394
0.370000	0.210000	0.512770	0.291099
0.390000	0.210000	0.521496	0.281089
0.410000	0.210000	0.528744	0.271290
0.430000	0.210000	0.534516	0.261641
0.450000	0.210000	0.538837	0.252117
0.470000	0.210000	0.541752	0.242746
0.490000	0.210000	0.543324	0.233591
0.510000	0.210000	0.543594	0.224656
0.530000	0.210000	0.542544	0.215818
0.550000	0.210000	0.540123	0.206893
0.570000	0.210000	0.536357	0.197768
0.590000	0.210000	0.531481	0.188465
0.610000	0.210000	0.525954	0.179095
0.630000	0.210000	0.520309	0.169774
0.650000	0.210000	0.514916	0.160565
0.670000	0.210000	0.509811	0.151500
0.690000	0.210000	0.504735	0.142611
0.710000	0.210000	0.499362	0.133967
0.730000	0.210000	0.493549	0.125649
0.750000	0.210000	0.487441	0.117726
0.770000	0.210000	0.481382	0.110237
0.790000	0.210000	0.475764	0.103188
0.810000	0.210000	0.470927	0.096540
0.830000	0.210000	0.467052	0.090231
0.850000	0.210000	0.463900	0.084167
0.870000	0.210000	0.461460	0.078283
0.890000	0.210000	0.462094	0.073177
0.910000	0.210000	0.464864	0.069833
0.930000	0.210000	0.433817	0.061999
0.950000	0.210000	0.305208	0.026760
0.970000	0.210000	0.127947	-0.026548
0.990000	0.210000	0.023545	-0.049400

-0.990000	0.230000	-0.013184	-0.055650
-0.970000	0.230000	-0.090330	-0.038390
-0.950000	0.230000	-0.257460	0.015002
-0.930000	0.230000	-0.408448	0.062764
-0.910000	0.230000	-0.458301	0.075903
-0.890000	0.230000	-0.457805	0.079427
-0.870000	0.230000	-0.455778	0.084599
-0.850000	0.230000	-0.457636	0.090966
-0.830000	0.230000	-0.460571	0.097596
-0.810000	0.230000	-0.464180	0.104426
-0.790000	0.230000	-0.468677	0.111538
-0.770000	0.230000	-0.473892	0.119003
-0.750000	0.230000	-0.479487	0.126897
-0.730000	0.230000	-0.485100	0.135258
-0.710000	0.230000	-0.490416	0.144075
-0.690000	0.230000	-0.495323	0.153283
-0.670000	0.230000	-0.499990	0.162795
-0.650000	0.230000	-0.504770	0.172539
-0.630000	0.230000	-0.509953	0.182463
-0.610000	0.230000	-0.515530	0.192494
-0.590000	0.230000	-0.521132	0.202505
-0.570000	0.230000	-0.526185	0.212350
-0.550000	0.230000	-0.530164	0.221967
-0.530000	0.230000	-0.532769	0.231434
-0.510000	0.230000	-0.533928	0.240932
-0.490000	0.230000	-0.533686	0.250621
-0.470000	0.230000	-0.532079	0.260551
-0.450000	0.230000	-0.529089	0.270674
-0.430000	0.230000	-0.524668	0.280916
-0.410000	0.230000	-0.518765	0.291245
-0.390000	0.230000	-0.511344	0.301679
-0.370000	0.230000	-0.502385	0.312269
-0.350000	0.230000	-0.491888	0.323076
-0.330000	0.230000	-0.479858	0.334165
-0.310000	0.230000	-0.466285	0.345591
-0.290000	0.230000	-0.451131	0.357402
-0.270000	0.230000	-0.434336	0.369637
-0.250000	0.230000	-0.415810	0.382319
-0.230000	0.230000	-0.395449	0.395449
-0.210000	0.230000	-0.373127	0.408992
-0.190000	0.230000	-0.348701	0.422865
-0.170000	0.230000	-0.322012	0.436930
-0.150000	0.230000	-0.292893	0.450975
-0.130000	0.230000	-0.261202	0.464706
-0.110000	0.230000	-0.226858	0.477747
-0.090000	0.230000	-0.189891	0.489654
-0.070000	0.230000	-0.150488	0.499945
-0.050000	0.230000	-0.109018	0.508148
-0.030000	0.230000	-0.066019	0.513854
-0.010000	0.230000	-0.022108	0.516767
0.010000	0.230000	0.022108	0.516767
0.030000	0.230000	0.066019	0.513854
0.050000	0.230000	0.109018	0.508148
0.070000	0.230000	0.150488	0.499945
0.090000	0.230000	0.189891	0.489654
0.110000	0.230000	0.226858	0.477747
0.130000	0.230000	0.261202	0.464706
0.150000	0.230000	0.292893	0.450975
0.170000	0.230000	0.322012	0.436930
0.190000	0.230000	0.348701	0.422865
0.210000	0.230000	0.373127	0.408992
0.230000	0.230000	0.395449	0.395449
0.250000	0.230000	0.415810	0.382319
0.270000	0.230000	0.434336	0.369637
0.290000	0.230000	0.451131	0.357402
0.310000	0.230000	0.466285	0.345591
0.330000	0.230000	0.479858	0.334165
0.350000	0.230000	0.491888	0.323076
0.370000	0.230000	0.502385	0.312269
0.390000	0.230000	0.511344	0.301679
0.410000	0.230000	0.518765	0.291245
0.430000	0.230000	0.524668	0.280916
0.450000	0.230000	0.529089	0.270674
0.470000	0.230000	0.532079	0.260551
0.490000	0.230000	0.533686	0.250621
0.510000	0.230000	0.533928	0.240932
0.530000	0.230000	0.532769	0.231434
0.550000	0.230000	0.530164	0.221967
0.570000	0.230000	0.526185	0.212350
0.590000	0.230000	0.521132	0.202505
0.610000	0.230000	0.515530	0.192494
0.630000	0.230000	0.509953	0.182463
0.650000	0.230000	0.504770	0.172539
0.670000	0.230000	0.499990	0.162795
0.690000	0.230000	0.495323	0.153283
0.710000	0.230000	0.490416	0.144075
0.730000	0.230000	0.485100	0.135258
0.750000	0.230000	0.479487	0.126897
0.770000	0.230000	0.473892	0.119003
0.790000	0.230000	0.468677	0.111538
0.810000	0.230000	0.464180	0.104426
0.830000	0.230000	0.460571	0.097596
0.850000	0.230000	0.457636	0.090966
0.870000	0.230000	0.455778	0.084599
0.890000	0.230000	0.457805	0.079427
0.910000	0.230000	0.458301	0.075903
0.930000	0.230000	0.408448	0.062764
0.950000	0.230000	0.257460	0.015002
0.970000	0.230000	0.090330	-0.038390
0.990000	0.230000	0.013184	-0.055650

-0.990000	0.250000	-0.005934	-0.061270
-0.970000	0.250000	-0.057156	-0.049389
-0.950000	0.250000	-0.204474	-0.001177
-0.930000	0.250000	-0.373134	0.059219
-0.910000	0.250000	-0.448207	0.081325
-0.890000	0.250000	-0.453392	0.085633
-0.870000	0.250000	-0.449910	0.090574
-0.850000	0.250000	-0.450862	0.097239
-0.830000	0.250000	-0.453510	0.104382
-0.810000	0.250000	-0.456880	0.111777
-0.790000	0.250000	-0.461105	0.119471
-0.770000	0.250000	-0.465994	0.127491
-0.750000	0.250000	-0.471177	0.135889
-0.730000	0.250000	-0.476307	0.144709
-0.710000	0.250000	-0.481119	0.153968
-0.690000	0.250000	-0.485553	0.163632
-0.670000	0.250000	-0.489819	0.173634
-0.650000	0.250000	-0.494284	0.183916
-0.630000	0.250000	-0.499251	0.194423
-0.610000	0.250000	-0.504725	0.205059
-0.590000	0.250000	-0.510342	0.215660
-0.570000	0.250000	-0.515506	0.226065
-0.550000	0.250000	-0.519640	0.236230
-0.530000	0.250000	-0.522382	0.246276
-0.510000	0.250000	-0.523620	0.256406
-0.490000	0.250000	-0.523383	0.266763
-0.470000	0.250000	-0.521725	0.277364
-0.450000	0.250000	-0.518657	0.288146
-0.430000	0.250000	-0.514149	0.299036
-0.410000	0.250000	-0.508147	0.309988
-0.390000	0.250000	-0.500599	0.320997
-0.370000	0.250000	-0.491471	0.332096
-0.350000	0.250000	-0.480759	0.343335
-0.330000	0.250000	-0.468467	0.354760
-0.310000	0.250000	-0.454588	0.366411
-0.290000	0.250000	-0.439092	0.378324
-0.270000	0.250000	-0.421928	0.390527
-0.250000	0.250000	-0.403029	0.403029
-0.230000	0.250000	-0.382319	0.415810
-0.210000	0.250000	-0.359714	0.428817
-0.190000	0.250000	-0.335116	0.441953
-0.170000	0.250000	-0.308421	0.455081
-0.150000	0.250000	-0.279527	0.468013
-0.130000	0.250000	-0.248360	0.480511
-0.110000	0.250000	-0.214908	0.492273
-0.090000	0.250000	-0.179256	0.502946
-0.070000	0.250000	-0.141612	0.512137
-0.050000	0.250000	-0.102325	0.519450
-0.030000	0.250000	-0.061856	0.524529
-0.010000	0.250000	-0.020695	0.527118
0.010000	0.250000	0.020695	0.527118
0.030000	0.250000	0.061856	0.524529
0.050000	0.250000	0.102325	0.519450
0.070000	0.250000	0.141612	0.512137
0.090000	0.250000	0.179256	0.502946
0.110000	0.250000	0.214908	0.492273
0.130000	0.250000	0.248360	0.480511
0.150000	0.250000	0.279527	0.468013
0.170000	0.250000	0.308421	0.455081
0.190000	0.250000	0.335116	0.441953
0.210000	0.250000	0.359714	0.428817
0.230000	0.250000	0.382319	0.415810
0.250000	0.250000	0.403029	0.403029
0.270000	0.250000	0.421928	0.390527
0.290000	0.250000	0.439092	0.378324
0.310000	0.250000	0.454588	0.366411
0.330000	0.250000	0.468467	0.354760
0.350000	0.250000	0.480759	0.343335
0.370000	0.250000	0.491471	0.332096
0.390000	0.250000	0.500599	0.320997
0.410000	0.250000	0.508147	0.309988
0.430000	0.250000	0.514149	0.299036
0.450000	0.250000	0.518657	0.288146
0.470000	0.250000	0.521725	0.277364
0.490000	0.250000	0.523383	0.266763
0.510000	0.250000	0.523620	0.256406
0.530000	0.250000	0.522382	0.246276
0.550000	0.250000	0.519640	0.236230
0.570000	0.250000	0.515506	0.226065
0.590000	0.250000	0.510342	0.215660
0.610000	0.250000	0.504725	0.205059
0.630000	0.250000	0.499251	0.194423
0.650000	0.250000	0.494284	0.183916
0.670000	0.250000	0.489819	0.173634
0.690000	0.250000	0.485553	0.163632
0.710000	0.250000	0.481119	0.153968
0.730000	0.250000	0.476307	0.144709
0.750000	0.250000	0.471177	0.135889
0.770000	0.250000	0.465994	0.127491
0.790000	0.250000	0.461105	0.119471
0.810000	0.250000	0.456880	0.111777
0.830000	0.250000	0.453510	0.104382
0.850000	0.250000	0.450862	0.097239
0.870000	0.250000	0.449910	0.090574
0.890000	0.250000	0.453392	0.085633
0.910000	0.250000	0.448207	0.081325
0.930000	0.250000	0.373134	0.059219
0.950000	0.250000	0.204474	-0.001177
0.970000	0.250000	0.057156	-0.049389
0.990000	0.250000	0.005934	-0.061270

-0.990000	0.270000	-0.001285	-0.066104
-0.970000	0.270000	-0.030582	-0.058663
-0.950000	0.270000	-0.149586	-0.020216
-0.930000	0.270000	-0.326361	0.049265
-0.910000	0.270000	-0.431914	0.085143
-0.890000	0.270000	-0.448524	0.091893
-0.870000	0.270000	-0.444135	0.096376
-0.850000	0.270000	-0.443764	0.103055
-0.830000	0.270000	-0.445933	0.110547
-0.810000	0.270000	-0.448984	0.118408
-0.790000	0.270000	-0.452905	0.126679
-0.770000	0.270000	-0.457501	0.135347
-0.750000	0.270000	-0.462350	0.144392
-0.730000	0.270000	-0.467084	0.153809
-0.710000	0.270000	-0.471469	0.163601
-0.690000	0.270000	-0.475496	0.173751
-0.670000	0.270000	-0.479410	0.184220
-0.650000	0.270000	-0.483593	0.194971
-0.630000	0.270000	-0.488346	0.205960
-0.610000	0.270000	-0.493685	0.217094
-0.590000	0.270000	-0.499262	0.228218
-0.570000	0.270000	-0.504475	0.239172
-0.550000	0.270000	-0.508706	0.249910
-0.530000	0.270000	-0.511533	0.260537
-0.510000	0.270000	-0.512793	0.271238
-0.490000	0.270000	-0.512506	0.282147
-0.470000	0.270000	-0.510753	0.293293
-0.450000	0.270000	-0.507592	0.304631
-0.430000	0.270000	-0.503013	0.316084
-0.410000	0.270000	-0.496955	0.327574
-0.390000	0.270000	-0.489339	0.339063
-0.370000	0.270000	-0.480117	0.350573
-0.350000	0.270000	-0.469281	0.362145
-0.330000	0.270000	-0.456832	0.373811
-0.310000	0.270000	-0.442764	0.385600
-0.290000	0.270000	-0.427049	0.397540
-0.270000	0.270000	-0.409651	0.409651
-0.250000	0.270000	-0.390527	0.421928
-0.230000	0.270000	-0.369637	0.434336
-0.210000	0.270000	-0.346932	0.446802
-0.190000	0.270000	-0.322354	0.459220
-0.170000	0.270000	-0.295835	0.471453
-0.150000	0.270000	-0.267312	0.483339
-0.130000	0.270000	-0.236760	0.494679
-0.110000	0.270000	-0.204216	0.505234
-0.090000	0.270000	-0.169807	0.514724
-0.070000	0.270000	-0.133766	0.522836
-0.050000	0.270000	-0.096429	0.529254
-0.030000	0.270000	-0.058196	0.533690
-0.010000	0.270000	-0.019455	0.535940
0.010000	0.270000	0.019455	0.535940
0.030000	0.270000	0.058196	0.533690
0.050000	0.270000	0.096429	0.529254
0.070000	0.270000	0.133766	0.522836
0.090000	0.270000	0.169807	0.514724
0.110000	0.270000	0.204216	0.505234
0.130000	0.270000	0.236760	0.494679
0.150000	0.270000	0.267312	0.483339
0.170000	0.270000	0.295835	0.471453
0.190000	0.270000	0.322354	0.459220
0.210000	0.270000	0.346932	0.446802
0.230000	0.270000	0.369637	0.434336
0.250000	0.270000	0.390527	0.421928
0.270000	0.270000	0.409651	0.409651
0.290000	0.270000	0.427049	0.397540
0.310000	0.270000	0.442764	0.385600
0.330000	0.270000	0.456832	0.373811
0.350000	0.270000	0.469281	0.362145
0.370000	0.270000	0.480117	0.350573
0.390000	0.270000	0.489339	0.339063
0.410000	0.270000	0.496955	0.327574
0.430000	0.270000	0.503013	0.316084
0.450000	0.270000	0.507592	0.304631
0.470000	0.270000	0.510753	0.293293
0.490000	0.270000	0.512506	0.282147
0.510000	0.270000	0.512793	0.271238
0.530000	0.270000	0.511533	0.260537
0.550000	0.270000	0.508706	0.249910
0.570000	0.270000	0.504475	0.239172
0.590000	0.270000	0.499262	0.228218
0.610000	0.270000	0.493685	0.217094
0.630000	0.270000	0.488346	0.205960
0.650000	0.270000	0.483593	0.194971
0.670000	0.270000	0.479410	0.184220
0.690000	0.270000	0.475496	0.173751
0.710000	0.270000	0.471469	0.163601
0.730000	0.270000	0.467084	0.153809
0.750000	0.270000	0.462350	0.144392
0.770000	0.270000	0.457501	0.135347
0.790000	0.270000	0.452905	0.126679
0.810000	0.270000	0.448984	0.118408
0.830000	0.270000	0.445933	0.110547
0.850000	0.270000	0.443764	0.103055
0.870000	0.270000	0.444135	0.096376
0.890000	0.270000	0.448524	0.091893
0.910000	0.270000	0.431914	0.085143
0.930000	0.270000	0.326361	0.049265
0.950000	0.270000	0.149586	-0.020216
0.970000	0.270000	0.030582	-0.058663
0.990000	0.270000	0.001285	-0.066104

-0.990000	0.290000	0.001489	-0.070304
-0.970000	0.290000	-0.011369	-0.065991
-0.950000	0.290000	-0.096972	-0.039309
-0.930000	0.290000	-0.268197	0.031389
-0.910000	0.290000	-0.405628	0.085460
-0.890000	0.290000	-0.442100	0.098112
-0.870000	0.290000	-0.438681	0.102234
-0.850000	0.290000	-0.436598	0.108614
-0.830000	0.290000	-0.438030	0.116246
-0.810000	0.290000	-0.440620	0.124373
-0.790000	0.290000	-0.444102	0.133046
-0.770000	0.290000	-0.448326	0.142275
-0.750000	0.290000	-0.452843	0.151982
-0.730000	0.290000	-0.457246	0.162087
-0.710000	0.290000	-0.461304	0.172538
-0.690000	0.290000	-0.465035	0.183296
-0.670000	0.290000	-0.468701	0.194318
-0.650000	0.290000	-0.472676	0.205571
-0.630000	0.290000	-0.477235	0.217022
-0.610000	0.290000	-0.482382	0.228603
-0.590000	0.290000	-0.487784	0.240196
-0.570000	0.290000	-0.492860	0.251673
-0.550000	0.290000	-0.496994	0.262973
-0.530000	0.290000	-0.499754	0.274157
-0.510000	0.290000	-0.500965	0.285366
-0.490000	0.290000	-0.500650	0.296735
-0.470000	0.290000	-0.498907	0.308331
-0.450000	0.290000	-0.495794	0.320135
-0.430000	0.290000	-0.491281	0.332050
-0.410000	0.290000	-0.485270	0.343957
-0.390000	0.290000	-0.477665	0.355802
-0.370000	0.290000	-0.468424	0.367613
-0.350000	0.290000	-0.457547	0.379427
-0.330000	0.290000	-0.445037	0.391260
-0.310000	0.290000	-0.430881	0.403129
-0.290000	0.290000	-0.415056	0.415056
-0.270000	0.290000	-0.397540	0.427049
-0.250000	0.290000	-0.378324	0.439092
-0.230000	0.290000	-0.357402	0.451131
-0.210000	0.290000	-0.334760	0.463080
-0.190000	0.290000	-0.310366	0.474828
-0.170000	0.290000	-0.284172	0.486248
-0.150000	0.290000	-0.256142	0.497200
-0.130000	0.290000	-0.226279	0.507523
-0.110000	0.290000	-0.194658	0.517025
-0.090000	0.290000	-0.161438	0.525481
-0.070000	0.290000	-0.126871	0.532646
-0.050000	0.290000	-0.091280	0.538267
-0.030000	0.290000	-0.055016	0.542125
-0.010000	0.290000	-0.018380	0.544071
0.010000	0.290000	0.018380	0.544071
0.030000	0.290000	0.055016	0.542125
0.050000	0.290000	0.091280	0.538267
0.070000	0.290000	0.126871	0.532646
0.090000	0.290000	0.161438	0.525481
0.110000	0.290000	0.194658	0.517025
0.130000	0.290000	0.226279	0.507523
0.150000	0.290000	0.256142	0.497200
0.170000	0.290000	0.284172	0.486248
0.190000	0.290000	0.310366	0.474828
0.210000	0.290000	0.334760	0.463080
0.230000	0.290000	0.357402	0.451131
0.250000	0.290000	0.378324	0.439092
0.270000	0.290000	0.397540	0.427049
0.290000	0.290000	0.415056	0.415056
0.310000	0.290000	0.430881	0.403129
0.330000	0.290000	0.445037	0.391260
0.350000	0.290000	0.457547	0.379427
0.370000	0.290000	0.468424	0.367613
0.390000	0.290000	0.477665	0.355802
0.410000	0.290000	0.485270	0.343957
0.430000	0.290000	0.491281	0.332050
0.450000	0.290000	0.495794	0.320135
0.470000	0.290000	0.498907	0.308331
0.490000	0.290000	0.500650	0.296735
0.510000	0.290000	0.500965	0.285366
0.530000	0.290000	0.499754	0.274157
0.550000	0.290000	0.496994	0.262973
0.570000	0.290000	0.492860	0.251673
0.590000	0.290000	0.487784	0.240196
0.610000	0.290000	0.482382	0.228603
0.630000	0.290000	0.477235	0.217022
0.650000	0.290000	0.472676	0.205571
0.670000	0.290000	0.468701	0.194318
0.690000	0.290000	0.465035	0.183296
0.710000	0.290000	0.461304	0.172538
0.730000	0.290000	0.457246	0.162087
0.750000	0.290000	0.452843	0.151982
0.770000	0.290000	0.448326	0.142275
0.790000	0.290000	0.444102	0.133046
0.810000	0.290000	0.440620	0.124373
0.830000	0.290000	0.438030	0.116246
0.850000	0.290000	0.436598	0.108614
0.870000	0.290000	0.438681	0.102234
0.890000	0.290000	0.442100	0.098112
0.910000	0.290000	0.405628	0.085460
0.930000	0.290000	0.268197	0.031389
0.950000	0.290000	0.096972	-0.039309
0.970000	0.290000	0.011369	-0.065991
0.990000	0.290000	-0.001489	-0.070304

-0.990000	0.310000	0.003019	-0.074038
-0.970000	0.310000	0.000748	-0.071732
-0.950000	0.310000	-0.052027	-0.055557
-0.930000	0.310000	-0.201922	0.006298
-0.910000	0.310000	-0.365333	0.079147
-0.890000	0.310000	-0.431682	0.103626
-0.870000	0.310000	-0.433534	0.108322
-0.850000	0.310000	-0.429624	0.114125
-0.830000	0.310000	-0.430015	0.121727
-0.810000	0.310000	-0.432026	0.129949
-0.790000	0.310000	-0.434913	0.138780
-0.770000	0.310000	-0.438593	0.148325
-0.750000	0.310000	-0.442663	0.158512
-0.730000	0.310000	-0.446700	0.169213
-0.710000	0.310000	-0.450467	0.180319
-0.690000	0.310000	-0.453993	0.191739
-0.670000	0.310000	-0.457533	0.203388
-0.650000	0.310000	-0.461422	0.215204
-0.630000	0.310000	-0.465878	0.227142
-0.610000	0.310000	-0.470862	0.239156
-0.590000	0.310000	-0.476037	0.251180
-0.570000	0.310000	-0.480858	0.263137
-0.550000	0.310000	-0.484757	0.274974
-0.530000	0.310000	-0.487342	0.286706
-0.510000	0.310000	-0.488463	0.298427
-0.490000	0.310000	-0.488158	0.310265
-0.470000	0.310000	-0.486511	0.322308
-0.450000	0.310000	-0.483545	0.334534
-0.430000	0.310000	-0.479174	0.346812
-0.410000	0.310000	-0.473259	0.359000
-0.390000	0.310000	-0.465702	0.371074
-0.370000	0.310000	-0.456487	0.383093
-0.350000	0.310000	-0.445632	0.395087
-0.330000	0.310000	-0.433135	0.407046
-0.310000	0.310000	-0.418974	0.418974
-0.290000	0.310000	-0.403129	0.430881
-0.270000	0.310000	-0.385600	0.442764
-0.250000	0.310000	-0.366411	0.454588
-0.230000	0.310000	-0.345591	0.466285
-0.210000	0.310000	-0.323153	0.477758
-0.190000	0.310000	-0.299077	0.488900
-0.170000	0.310000	-0.273325	0.499602
-0.150000	0.310000	-0.245874	0.509751
-0.130000	0.310000	-0.216750	0.519216
-0.110000	0.310000	-0.186055	0.527842
-0.090000	0.310000	-0.153977	0.535447
-0.070000	0.310000	-0.120778	0.541831
-0.050000	0.310000	-0.086766	0.546795
-0.030000	0.310000	-0.052245	0.550175
-0.010000	0.310000	-0.017447	0.551869
0.010000	0.310000	0.017447	0.551869
0.030000	0.310000	0.052245	0.550175
0.050000	0.310000	0.086766	0.546795
0.070000	0.310000	0.120778	0.541831
0.090000	0.310000	0.153977	0.535447
0.110000	0.310000	0.186055	0.527842
0.130000	0.310000	0.216750	0.519216
0.150000	0.310000	0.245874	0.509751
0.170000	0.310000	0.273325	0.499602
0.190000	0.310000	0.299077	0.488900
0.210000	0.310000	0.323153	0.477758
0.230000	0.310000	0.345591	0.466285
0.250000	0.310000	0.366411	0.454588
0.270000	0.310000	0.385600	0.442764
0.290000	0.310000	0.403129	0.430881
0.310000	0.310000	0.418974	0.418974
0.330000	0.310000	0.433135	0.407046
0.350000	0.310000	0.445632	0.395087
0.370000	0.310000	0.456487	0.383093
0.390000	0.310000	0.465702	0.371074
0.410000	0.310000	0.473259	0.359000
0.430000	0.310000	0.479174	0.346812
0.450000	0.310000	0.483545	0.334534
0.470000	0.310000	0.486511	0.322308
0.490000	0.310000	0.488158	0.310265
0.510000	0.310000	0.488463	0.298427
0.530000	0.310000	0.487342	0.286706
0.550000	0.310000	0.484757	0.274974
0.570000	0.310000	0.480858	0.263137
0.590000	0.310000	0.476037	0.251180
0.610000	0.310000	0.470862	0.239156
0.630000	0.310000	0.465878	0.227142
0.650000	0.310000	0.461422	0.215204
0.670000	0.310000	0.457533	0.203388
0.690000	0.310000	0.453993	0.191739
0.710000	0.310000	0.450467	0.180319
0.730000	0.310000	0.446700	0.169213
0.750000	0.310000	0.442663	0.158512
0.770000	0.310000	0.438593	0.148325
0.790000	0.310000	0.434913	0.138780
0.810000	0.310000	0.432026	0.129949
0.830000	0.310000	0.430015	0.121727
0.850000	0.310000	0.429624	0.114125
0.870000	0.310000	0.433534	0.108322
0.890000	0.310000	0.431682	0.103626
0.910000	0.310000	0.365333	0.079147
0.930000	0.310000	0.201922	0.006298
0.950000	0.310000	0.052027	-0.055557
0.970000	0.310000	-0.000748	-0.071732
0.990000	0.310000	-0.003019	-0.074038

-0.990000	0.330000	0.003788	-0.077355
-0.970000	0.330000	0.007311	-0.076206
-0.950000	0.330000	-0.018938	-0.067476
-0.930000	0.330000	-0.134078	-0.022046
-0.910000	0.330000	-0.308693	0.062437
-0.890000	0.330000	-0.412873	0.106600
-0.870000	0.330000	-0.428049	0.114637
-0.850000	0.330000	-0.423036	0.119726
-0.830000	0.330000	-0.422022	0.127152
-0.810000	0.330000	-0.423377	0.135412
-0.790000	0.330000	-0.425592	0.144247
-0.770000	0.330000	-0.428572	0.153859
-0.750000	0.330000	-0.432032	0.164250
-0.730000	0.330000	-0.435573	0.175302
-0.710000	0.330000	-0.438984	0.186882
-0.690000	0.330000	-0.442307	0.198854
-0.670000	0.330000	-0.445783	0.211077
-0.650000	0.330000	-0.449691	0.223437
-0.630000	0.330000	-0.454163	0.235852
-0.610000	0.330000	-0.459090	0.248280
-0.590000	0.330000	-0.464111	0.260696
-0.570000	0.330000	-0.468719	0.273081
-0.550000	0.330000	-0.472424	0.285413
-0.530000	0.330000	-0.474895	0.297690
-0.510000	0.330000	-0.476006	0.309965
-0.490000	0.330000	-0.475769	0.322342
-0.470000	0.330000	-0.474225	0.334890
-0.450000	0.330000	-0.471343	0.347548
-0.430000	0.330000	-0.467013	0.360134
-0.410000	0.330000	-0.461106	0.372519
-0.390000	0.330000	-0.453556	0.384745
-0.370000	0.330000	-0.444372	0.396923
-0.350000	0.330000	-0.433574	0.409072
-0.330000	0.330000	-0.421145	0.421145
-0.310000	0.330000	-0.407046	0.433135
-0.290000	0.330000	-0.391260	0.445037
-0.270000	0.330000	-0.373811	0.456832
-0.250000	0.330000	-0.354760	0.468467
-0.230000	0.330000	-0.334165	0.479858
-0.210000	0.330000	-0.312053	0.490908
-0.190000	0.330000	-0.288404	0.501520
-0.170000	0.330000	-0.263178	0.511607
-0.150000	0.330000	-0.236362	0.521083
-0.130000	0.330000	-0.208003	0.529843
-0.110000	0.330000	-0.178229	0.537760
-0.090000	0.330000	-0.147248	0.544682
-0.070000	0.330000	-0.115329	0.550443
-0.050000	0.330000	-0.082760	0.554886
-0.030000	0.330000	-0.049801	0.557890
-0.010000	0.330000	-0.016626	0.559385
0.010000	0.330000	0.016626	0.559385
0.030000	0.330000	0.049801	0.557890
0.050000	0.330000	0.082760	0.554886
0.070000	0.330000	0.115329	0.550443
0.090000	0.330000	0.147248	0.544682
0.110000	0.330000	0.178229	0.537760
0.130000	0.330000	0.208003	0.529843
0.150000	0.330000	0.236362	0.521083
0.170000	0.330000	0.263178	0.511607
0.190000	0.330000	0.288404	0.501520
0.210000	0.330000	0.312053	0.490908
0.230000	0.330000	0.334165	0.479858
0.250000	0.330000	0.354760	0.468467
0.270000	0.330000	0.373811	0.456832
0.290000	0.330000	0.391260	0.445037
0.310000	0.330000	0.407046	0.433135
0.330000	0.330000	0.421145	0.421145
0.350000	0.330000	0.433574	0.409072
0.370000	0.330000	0.444372	0.396923
0.390000	0.330000	0.453556	0.384745
0.410000	0.330000	0.461106	0.372519
0.430000	0.330000	0.467013	0.360134
0.450000	0.330000	0.471343	0.347548
0.470000	0.330000	0.474225	0.334890
0.490000	0.330000	0.475769	0.322342
0.510000	0.330000	0.476006	0.309965
0.530000	0.330000	0.474895	0.297690
0.550000	0.330000	0.472424	0.285413
0.570000	0.330000	0.468719	0.273081
0.590000	0.330000	0.464111	0.260696
0.610000	0.330000	0.459090	0.248280
0.630000	0.330000	0.454163	0.235852
0.650000	0.330000	0.449691	0.223437
0.670000	0.330000	0.445783	0.211077
0.690000	0.330000	0.442307	0.198854
0.710000	0.330000	0.438984	0.186882
0.730000	0.330000	0.435573	0.175302
0.750000	0.330000	0.432032	0.164250
0.770000	0.330000	0.428572	0.153859
0.790000	0.330000	0.425592	0.144247
0.810000	0.330000	0.423377	0.135412
0.830000	0.330000	0.422022	0.127152
0.850000	0.330000	0.423036	0.119726
0.870000	0.330000	0.428049	0.114637
0.890000	0.330000	0.412873	0.106600
0.910000	0.330000	0.308693	0.062437
0.930000	0.330000	0.134078	-0.022046
0.950000	0.330000	0.018938	-0.067476
0.970000	0.330000	-0.007311	-0.076206
0.990000	0.330000	-0.003788	-0.077355

-0.990000	0.350000	0.004164	-0.080273
-0.970000	0.350000	0.010615	-0.079724
-0.950000	0.350000	0.002032	-0.075409
-0.930000	0.350000	-0.072503	-0.047758
-0.910000	0.350000	-0.237162	0.033562
-0.890000	0.350000	-0.379487	0.103275
-0.870000	0.350000	-0.420255	0.120717
-0.850000	0.350000	-0.416932	0.125491
-0.830000	0.350000	-0.414122	0.132516
-0.810000	0.350000	-0.414703	0.140845
-0.790000	0.350000	-0.416275	0.149689
-0.770000	0.350000	-0.418498	0.159253
-0.750000	0.350000	-0.421224	0.169644
-0.730000	0.350000	-0.424132	0.180801
-0.710000	0.350000	-0.427061	0.192602
-0.690000	0.350000	-0.430100	0.204899
-0.670000	0.350000	-0.433486	0.217514
-0.650000	0.350000	-0.437436	0.230283
-0.630000	0.350000	-0.441987	0.243085
-0.610000	0.350000	-0.446937	0.255861
-0.590000	0.350000	-0.451888	0.268611
-0.570000	0.350000	-0.456369	0.281361
-0.550000	0.350000	-0.459979	0.294126
-0.530000	0.350000	-0.462461	0.306913
-0.510000	0.350000	-0.463690	0.319753
-0.490000	0.350000	-0.463612	0.332712
-0.470000	0.350000	-0.462170	0.345807
-0.450000	0.350000	-0.459283	0.358914
-0.430000	0.350000	-0.454862	0.371809
-0.410000	0.350000	-0.448851	0.384387
-0.390000	0.350000	-0.441254	0.396761
-0.370000	0.350000	-0.432101	0.409095
-0.350000	0.350000	-0.421390	0.421390
-0.330000	0.350000	-0.409072	0.433574
-0.310000	0.350000	-0.395087	0.445632
-0.290000	0.350000	-0.379427	0.457547
-0.270000	0.350000	-0.362145	0.469281
-0.250000	0.350000	-0.343335	0.480759
-0.230000	0.350000	-0.323076	0.491888
-0.210000	0.350000	-0.301394	0.502573
-0.190000	0.350000	-0.278255	0.512736
-0.170000	0.350000	-0.253615	0.522314
-0.150000	0.350000	-0.227471	0.531239
-0.130000	0.350000	-0.199890	0.539428
-0.110000	0.350000	-0.171024	0.546776
-0.090000	0.350000	-0.141100	0.553156
-0.070000	0.350000	-0.110387	0.558427
-0.050000	0.350000	-0.079153	0.562464
-0.030000	0.350000	-0.047611	0.565177
-0.010000	0.350000	-0.015893	0.566522
0.010000	0.350000	0.015893	0.566522
0.030000	0.350000	0.047611	0.565177
0.050000	0.350000	0.079153	0.562464
0.070000	0.350000	0.110387	0.558427
0.090000	0.350000	0.141100	0.553156
0.110000	0.350000	0.171024	0.546776
0.130000	0.350000	0.199890	0.539428
0.150000	0.350000	0.227471	0.531239
0.170000	0.350000	0.253615	0.522314
0.190000	0.350000	0.278255	0.512736
0.210000	0.350000	0.301394	0.502573
0.230000	0.350000	0.323076	0.491888
0.250000	0.350000	0.343335	0.480759
0.270000	0.350000	0.362145	0.469281
0.290000	0.350000	0.379427	0.457547
0.310000	0.350000	0.395087	0.445632
0.330000	0.350000	0.409072	0.433574
0.350000	0.350000	0.421390	0.421390
0.370000	0.350000	0.432101	0.409095
0.390000	0.350000	0.441254	0.396761
0.410000	0.350000	0.448851	0.384387
0.430000	0.350000	0.454862	0.371809
0.450000	0.350000	0.459283	0.358914
0.470000	0.350000	0.462170	0.345807
0.490000	0.350000	0.463612	0.332712
0.510000	0.350000	0.463690	0.319753
0.530000	0.350000	0.462461	0.306913
0.550000	0.350000	0.459979	0.294126
0.570000	0.350000	0.456369	0.281361
0.590000	0.350000	0.451888	0.268611
0.610000	0.350000	0.446937	0.255861
0.630000	0.350000	0.441987	0.243085
0.650000	0.350000	0.437436	0.230283
0.670000	0.350000	0.433486	0.217514
0.690000	0.350000	0.430100	0.204899
0.710000	0.350000	0.427061	0.192602
0.730000	0.350000	0.424132	0.180801
0.750000	0.350000	0.421224	0.169644
0.770000	0.350000	0.418498	0.159253
0.790000	0.350000	0.416275	0.149689
0.810000	0.350000	0.414703	0.140845
0.830000	0.350000	0.414122	0.132516
0.850000	0.350000	0.416932	0.125491
0.870000	0.350000	0.420255	0.120717
0.890000	0.350000	0.379487	0.103275
0.910000	0.350000	0.237162	0.033562
0.930000	0.350000	0.072503	-0.047758
0.950000	0.350000	-0.002032	-0.075409
0.970000	0.350000	-0.010615	-0.079724
0.990000	0.350000	-0.004164	-0.080273

-0.990000	0.370000	0.004334	-0.082835
-0.970000	0.370000	0.012166	-0.082602
-0.950000	0.370000	0.013246	-0.080621
-0.930000	0.370000	-0.025074	-0.066461
-0.910000	0.370000	-0.158096	-0.003500
-0.890000	0.370000	-0.325912	0.087933
-0.870000	0.370000	-0.405688	0.124919
-0.850000	0.370000	-0.411038	0.131464
-0.830000	0.370000	-0.406440	0.137765
-0.810000	0.370000	-0.405944	0.146126
-0.790000	0.370000	-0.406938	0.155087
-0.770000	0.370000	-0.408454	0.164639
-0.750000	0.370000	-0.410412	0.174979
-0.730000	0.370000	-0.412602	0.186114
-0.710000	0.370000	-0.414943	0.197956
-0.690000	0.370000	-0.417595	0.210366
-0.670000	0.370000	-0.420812	0.223160
-0.650000	0.370000	-0.424756	0.236149
-0.630000	0.370000	-0.429367	0.249187
-0.610000	0.370000	-0.434345	0.262203
-0.590000	0.370000	-0.439242	0.275200
-0.570000	0.370000	-0.443617	0.288229
-0.550000	0.370000	-0.447161	0.301339
-0.530000	0.370000	-0.449697	0.314557
-0.510000	0.370000	-0.451105	0.327907
-0.490000	0.370000	-0.451241	0.341414
-0.470000	0.370000	-0.449933	0.355035
-0.450000	0.370000	-0.447040	0.368584
-0.430000	0.370000	-0.442511	0.381810
-0.410000	0.370000	-0.436392	0.394624
-0.390000	0.370000	-0.428767	0.407185
-0.370000	0.370000	-0.419679	0.419679
-0.350000	0.370000	-0.409095	0.432101
-0.330000	0.370000	-0.396923	0.444372
-0.310000	0.370000	-0.383093	0.456487
-0.290000	0.370000	-0.367613	0.468424
-0.270000	0.370000	-0.350573	0.480117
-0.250000	0.370000	-0.332096	0.491471
-0.230000	0.370000	-0.312269	0.502385
-0.210000	0.370000	-0.291099	0.512770
-0.190000	0.370000	-0.268535	0.522569
-0.170000	0.370000	-0.244526	0.531736
-0.150000	0.370000	-0.219080	0.540219
-0.130000	0.370000	-0.192286	0.547951
-0.110000	0.370000	-0.164315	0.554844
-0.090000	0.370000	-0.135410	0.560793
-0.070000	0.370000	-0.105843	0.565680
-0.050000	0.370000	-0.075853	0.569403
-0.030000	0.370000	-0.045616	0.571894
-0.010000	0.370000	-0.015226	0.573127
0.010000	0.370000	0.015226	0.573127
0.030000	0.370000	0.045616	0.571894
0.050000	0.370000	0.075853	0.569403
0.070000	0.370000	0.105843	0.565680
0.090000	0.370000	0.135410	0.560793
0.110000	0.370000	0.164315	0.554844
0.130000	0.370000	0.192286	0.547951
0.150000	0.370000	0.219080	0.540219
0.170000	0.370000	0.244526	0.531736
0.190000	0.370000	0.268535	0.522569
0.210000	0.370000	0.291099	0.512770
0.230000	0.370000	0.312269	0.502385
0.250000	0.370000	0.332096	0.491471
0.270000	0.370000	0.350573	0.480117
0.290000	0.370000	0.367613	0.468424
0.310000	0.370000	0.383093	0.456487
0.330000	0.370000	0.396923	0.444372
0.350000	0.370000	0.409095	0.432101
0.370000	0.370000	0.419679	0.419679
0.390000	0.370000	0.428767	0.407185
0.410000	0.370000	0.436392	0.394624
0.430000	0.370000	0.442511	0.381810
0.450000	0.370000	0.447040	0.368584
0.470000	0.370000	0.449933	0.355035
0.490000	0.370000	0.451241	0.341414
0.510000	0.370000	0.451105	0.327907
0.530000	0.370000	0.449697	0.314557
0.550000	0.370000	0.447161	0.301339
0.570000	0.370000	0.443617	0.288229
0.590000	0.370000	0.439242	0.275200
0.610000	0.370000	0.434345	0.262203
0.630000	0.370000	0.429367	0.249187
0.650000	0.370000	0.424756	0.236149
0.670000	0.370000	0.420812	0.223160
0.690000	0.370000	0.417595	0.210366
0.710000	0.370000	0.414943	0.197956
0.730000	0.370000	0.412602	0.186114
0.750000	0.370000	0.410412	0.174979
0.770000	0.370000	0.408454	0.164639
0.790000	0.370000	0.406938	0.155087
0.810000	0.370000	0.405944	0.146126
0.830000	0.370000	0.406440	0.137765
0.850000	0.370000	0.411038	0.131464
0.870000	0.370000	0.405688	0.124919
0.890000	0.370000	0.325912	0.087933
0.910000	0.370000	0.158096	-0.003500
0.930000	0.370000	0.025074	-0.066461
0.950000	0.370000	-0.013246	-0.080621
0.970000	0.370000	-0.012166	-0.082602
0.990000	0.370000	-0.004334	-0.082835

-0.990000	0.390000	0.004394	-0.085061
-0.970000	0.390000	0.012818	-0.084988
-0.950000	0.390000	0.018338	-0.084158
-0.930000	0.390000	0.004614	-0.077705
-0.910000	0.390000	-0.083436	-0.039247
-0.890000	0.390000	-0.251580	0.055870
-0.870000	0.390000	-0.376652	0.123013
-0.850000	0.390000	-0.403884	0.137420
-0.830000	0.390000	-0.399226	0.142967
-0.810000	0.390000	-0.397103	0.151083
-0.790000	0.390000	-0.397474	0.160237
-0.770000	0.390000	-0.398384	0.169881
-0.750000	0.390000	-0.399613	0.180232
-0.730000	0.390000	-0.401074	0.191352
-0.710000	0.390000	-0.402783	0.203180
-0.690000	0.390000	-0.404981	0.215594
-0.670000	0.390000	-0.407952	0.228419
-0.650000	0.390000	-0.411816	0.241472
-0.630000	0.390000	-0.416423	0.254605
-0.610000	0.390000	-0.421380	0.267744
-0.590000	0.390000	-0.426185	0.280893
-0.570000	0.390000	-0.430416	0.294107
-0.550000	0.390000	-0.433846	0.307456
-0.530000	0.390000	-0.436385	0.320989
-0.510000	0.390000	-0.437933	0.334732
-0.490000	0.390000	-0.438277	0.348684
-0.470000	0.390000	-0.437140	0.362752
-0.450000	0.390000	-0.434323	0.376705
-0.430000	0.390000	-0.429799	0.390272
-0.410000	0.390000	-0.423689	0.403363
-0.390000	0.390000	-0.416136	0.416136
-0.370000	0.390000	-0.407185	0.428767
-0.350000	0.390000	-0.396761	0.441254
-0.330000	0.390000	-0.384745	0.453556
-0.310000	0.390000	-0.371074	0.465702
-0.290000	0.390000	-0.355802	0.477665
-0.270000	0.390000	-0.339063	0.489339
-0.250000	0.390000	-0.320997	0.500599
-0.230000	0.390000	-0.301679	0.511344
-0.210000	0.390000	-0.281089	0.521496
-0.190000	0.390000	-0.259151	0.531012
-0.170000	0.390000	-0.235810	0.539858
-0.150000	0.390000	-0.211087	0.547992
-0.130000	0.390000	-0.185088	0.555358
-0.110000	0.390000	-0.158002	0.561887
-0.090000	0.390000	-0.130086	0.567495
-0.070000	0.390000	-0.101611	0.572081
-0.050000	0.390000	-0.072791	0.575562
-0.030000	0.390000	-0.043767	0.577887
-0.010000	0.390000	-0.014609	0.579038
0.010000	0.390000	0.014609	0.579038
0.030000	0.390000	0.043767	0.577887
0.050000	0.390000	0.072791	0.575562
0.070000	0.390000	0.101611	0.572081
0.090000	0.390000	0.130086	0.567495
0.110000	0.390000	0.158002	0.561887
0.130000	0.390000	0.185088	0.555358
0.150000	0.390000	0.211087	0.547992
0.170000	0.390000	0.235810	0.539858
0.190000	0.390000	0.259151	0.531012
0.210000	0.390000	0.281089	0.521496
0.230000	0.390000	0.301679	0.511344
0.250000	0.390000	0.320997	0.500599
0.270000	0.390000	0.339063	0.489339
0.290000	0.390000	0.355802	0.477665
0.310000	0.390000	0.371074	0.465702
0.330000	0.390000	0.384745	0.453556
0.350000	0.390000	0.396761	0.441254
0.370000	0.390000	0.407185	0.428767
0.390000	0.390000	0.416136	0.416136
0.410000	0.390000	0.423689	0.403363
0.430000	0.390000	0.429799	0.390272
0.450000	0.390000	0.434323	0.376705
0.470000	0.390000	0.437140	0.362752
0.490000	0.390000	0.438277	0.348684
0.510000	0.390000	0.437933	0.334732
0.530000	0.390000	0.436385	0.320989
0.550000	0.390000	0.433846	0.307456
0.570000	0.390000	0.430416	0.294107
0.590000	0.390000	0.426185	0.280893
0.610000	0.390000	0.421380	0.267744
0.630000	0.390000	0.416423	0.254605
0.650000	0.390000	0.411816	0.241472
0.670000	0.390000	0.407952	0.228419
0.690000	0.390000	0.404981	0.215594
0.710000	0.390000	0.402783	0.203180
0.730000	0.390000	0.401074	0.191352
0.750000	0.390000	0.399613	0.180232
0.770000	0.390000	0.398384	0.169881
0.790000	0.390000	0.397474	0.160237
0.810000	0.390000	0.397103	0.151083
0.830000	0.390000	0.399226	0.142967
0.850000	0.390000	0.403884	0.137420
0.870000	0.390000	0.376652	0.123013
0.890000	0.390000	0.251580	0.055870
0.910000	0.390000	0.083436	-0.039247
0.930000	0.390000	-0.004614	-0.077705
0.950000	0.390000	-0.018338	-0.084158
0.970000	0.390000	-0.012818	-0.084988
0.990000	0.390000	-0.004394	-0.085061

-0.990000	0.410000	0.004405	-0.086959
-0.970000	0.410000	0.013062	-0.086961
-0.950000	0.410000	0.020524	-0.086666
-0.930000	0.410000	0.019981	-0.083952
-0.910000	0.410000	-0.024616	-0.065145
-0.890000	0.410000	-0.164024	0.010426
-0.870000	0.410000	-0.324196	0.107255
-0.850000	0.410000	-0.390904	0.141844
-0.830000	0.410000	-0.392549	0.148374
-0.810000	0.410000	-0.388395	0.155702
-0.790000	0.410000	-0.387828	0.164936
-0.770000	0.410000	-0.388196	0.174740
-0.750000	0.410000	-0.388761	0.185173
-0.730000	0.410000	-0.389525	0.196341
-0.710000	0.410000	-0.390616	0.208190
-0.690000	0.410000	-0.392346	0.220593
-0.670000	0.410000	-0.395031	0.233395
-0.650000	0.410000	-0.398756	0.246430
-0.630000	0.410000	-0.403292	0.259571
-0.610000	0.410000	-0.408165	0.272753
-0.590000	0.410000	-0.412826	0.285978
-0.570000	0.410000	-0.416865	0.299300
-0.550000	0.410000	-0.420118	0.312789
-0.530000	0.410000	-0.422574	0.326509
-0.510000	0.410000	-0.424165	0.340500
-0.490000	0.410000	-0.424651	0.354756
-0.470000	0.410000	-0.423690	0.369156
-0.450000	0.410000	-0.421035	0.383445
-0.430000	0.410000	-0.416660	0.397338
-0.410000	0.410000	-0.410717	0.410717
-0.390000	0.410000	-0.403363	0.423689
-0.370000	0.410000	-0.394624	0.436392
-0.350000	0.410000	-0.384387	0.448851
-0.330000	0.410000	-0.372519	0.461106
-0.310000	0.410000	-0.359000	0.473259
-0.290000	0.410000	-0.343957	0.485270
-0.270000	0.410000	-0.327574	0.496955
-0.250000	0.410000	-0.309988	0.508147
-0.230000	0.410000	-0.291245	0.518765
-0.210000	0.410000	-0.271290	0.528744
-0.190000	0.410000	-0.250022	0.538045
-0.170000	0.410000	-0.227384	0.546643
-0.150000	0.410000	-0.203410	0.554499
-0.130000	0.410000	-0.178216	0.561572
-0.110000	0.410000	-0.152005	0.567811
-0.090000	0.410000	-0.125050	0.573150
-0.070000	0.410000	-0.097621	0.577503
-0.050000	0.410000	-0.069910	0.580799
-0.030000	0.410000	-0.042028	0.583001
-0.010000	0.410000	-0.014027	0.584093
0.010000	0.410000	0.014027	0.584093
0.030000	0.410000	0.042028	0.583001
0.050000	0.410000	0.069910	0.580799
0.070000	0.410000	0.097621	0.577503
0.090000	0.410000	0.125050	0.573150
0.110000	0.410000	0.152005	0.567811
0.130000	0.410000	0.178216	0.561572
0.150000	0.410000	0.203410	0.554499
0.170000	0.410000	0.227384	0.546643
0.190000	0.410000	0.250022	0.538045
0.210000	0.410000	0.271290	0.528744
0.230000	0.410000	0.291245	0.518765
0.250000	0.410000	0.309988	0.508147
0.270000	0.410000	0.327574	0.496955
0.290000	0.410000	0.343957	0.485270
0.310000	0.410000	0.359000	0.473259
0.330000	0.410000	0.372519	0.461106
0.350000	0.410000	0.384387	0.448851
0.370000	0.410000	0.394624	0.436392
0.390000	0.410000	0.403363	0.423689
0.410000	0.410000	0.410717	0.410717
0.430000	0.410000	0.416660	0.397338
0.450000	0.410000	0.421035	0.383445
0.470000	0.410000	0.423690	0.369156
0.490000	0.410000	0.424651	0.354756
0.510000	0.410000	0.424165	0.340500
0.530000	0.410000	0.422574	0.326509
0.550000	0.410000	0.420118	0.312789
0.570000	0.410000	0.416865	0.299300
0.590000	0.410000	0.412826	0.285978
0.610000	0.410000	0.408165	0.272753
0.630000	0.410000	0.403292	0.259571
0.650000	0.410000	0.398756	0.246430
0.670000	0.410000	0.395031	0.233395
0.690000	0.410000	0.392346	0.220593
0.710000	0.410000	0.390616	0.208190
0.730000	0.410000	0.389525	0.196341
0.750000	0.410000	0.388761	0.185173
0.770000	0.410000	0.388196	0.174740
0.790000	0.410000	0.387828	0.164936
0.810000	0.410000	0.388395	0.155702
0.830000	0.410000	0.392549	0.148374
0.850000	0.410000	0.390904	0.141844
0.870000	0.410000	0.324196	0.107255
0.890000	0.410000	0.164024	0.010426
0.910000	0.410000	0.024616	-0.065145
0.930000	0.410000	-0.019981	-0.083952
0.950000	0.410000	-0.020524	-0.086666
0.970000	0.410000	-0.013062	-0.086961
0.990000	0.410000	-0.004405	-0.086959

-0.990000	0.430000	0.004391	-0.088534
-0.970000	0.430000	0.013106	-0.088572
-0.950000	0.430000	0.021333	-0.088529
-0.930000	0.430000	0.026398	-0.087527
-0.910000	0.430000	0.011212	-0.079654
-0.890000	0.430000	-0.079586	-0.034667
-0.870000	0.430000	-0.245623	0.070023
-0.850000	0.430000	-0.362652	0.139606
-0.830000	0.430000	-0.385152	0.153998
-0.810000	0.430000	-0.380268	0.160266
-0.790000	0.430000	-0.378114	0.169154
-0.770000	0.430000	-0.377856	0.179065
-0.750000	0.430000	-0.377803	0.189580
-0.730000	0.430000	-0.377906	0.200817
-0.710000	0.430000	-0.378416	0.212711
-0.690000	0.430000	-0.379707	0.225122
-0.670000	0.430000	-0.382104	0.237897
-0.650000	0.430000	-0.385657	0.250894
-0.630000	0.430000	-0.390073	0.264012
-0.610000	0.430000	-0.394811	0.277201
-0.590000	0.430000	-0.399288	0.290464
-0.570000	0.430000	-0.403103	0.303844
-0.550000	0.430000	-0.406137	0.317404
-0.530000	0.430000	-0.408436	0.331208
-0.510000	0.430000	-0.409969	0.345310
-0.490000	0.430000	-0.410492	0.359715
-0.470000	0.430000	-0.409647	0.374311
-0.450000	0.430000	-0.407166	0.388844
-0.430000	0.430000	-0.403016	0.403016
-0.410000	0.430000	-0.397338	0.416660
-0.390000	0.430000	-0.390272	0.429799
-0.370000	0.430000	-0.381810	0.442511
-0.350000	0.430000	-0.371809	0.454862
-0.330000	0.430000	-0.360134	0.467013
-0.310000	0.430000	-0.346812	0.479174
-0.290000	0.430000	-0.332050	0.491281
-0.270000	0.430000	-0.316084	0.503013
-0.250000	0.430000	-0.299036	0.514149
-0.230000	0.430000	-0.280916	0.524668
-0.210000	0.430000	-0.261641	0.534516
-0.190000	0.430000	-0.241087	0.543647
-0.170000	0.430000	-0.219191	0.552042
-0.150000	0.430000	-0.195990	0.559668
-0.130000	0.430000	-0.171607	0.566502
-0.110000	0.430000	-0.146259	0.572514
-0.090000	0.430000	-0.120239	0.577648
-0.070000	0.430000	-0.093816	0.581821
-0.050000	0.430000	-0.067163	0.584978
-0.030000	0.430000	-0.040368	0.587087
-0.010000	0.430000	-0.013471	0.588137
0.010000	0.430000	0.013471	0.588137
0.030000	0.430000	0.040368	0.587087
0.050000	0.430000	0.067163	0.584978
0.070000	0.430000	0.093816	0.581821
0.090000	0.430000	0.120239	0.577648
0.110000	0.430000	0.146259	0.572514
0.130000	0.430000	0.171607	0.566502
0.150000	0.430000	0.195990	0.559668
0.170000	0.430000	0.219191	0.552042
0.190000	0.430000	0.241087	0.543647
0.210000	0.430000	0.261641	0.534516
0.230000	0.430000	0.280916	0.524668
0.250000	0.430000	0.299036	0.514149
0.270000	0.430000	0.316084	0.503013
0.290000	0.430000	0.332050	0.491281
0.310000	0.430000	0.346812	0.479174
0.330000	0.430000	0.360134	0.467013
0.350000	0.430000	0.371809	0.454862
0.370000	0.430000	0.381810	0.442511
0.390000	0.430000	0.390272	0.429799
0.410000	0.430000	0.397338	0.416660
0.430000	0.430000	0.403016	0.403016
0.450000	0.430000	0.407166	0.388844
0.470000	0.430000	0.409647	0.374311
0.490000	0.430000	0.410492	0.359715
0.510000	0.430000	0.409969	0.345310
0.530000	0.430000	0.408436	0.331208
0.550000	0.430000	0.406137	0.317404
0.570000	0.430000	0.403103	0.303844
0.590000	0.430000	0.399288	0.290464
0.610000	0.430000	0.394811	0.277201
0.630000	0.430000	0.390073	0.264012
0.650000	0.430000	0.385657	0.250894
0.670000	0.430000	0.382104	0.237897
0.690000	0.430000	0.379707	0.225122
0.710000	0.430000	0.378416	0.212711
0.730000	0.430000	0.377906	0.200817
0.750000	0.430000	0.377803	0.189580
0.770000	0.430000	0.377856	0.179065
0.790000	0.430000	0.378114	0.169154
0.810000	0.430000	0.380268	0.160266
0.830000	0.430000	0.385152	0.153998
0.850000	0.430000	0.362652	0.139606
0.870000	0.430000	0.245623	0.070023
0.890000	0.430000	0.079586	-0.034667
0.910000	0.430000	-0.011212	-0.079654
0.930000	0.430000	-0.026398	-0.087527
0.950000	0.430000	-0.021333	-0.088529
0.970000	0.430000	-0.013106	-0.088572
0.990000	0.430000	-0.004391	-0.088534

-0.990000	0.450000	0.004365	-0.089783
-0.970000	0.450000	0.013062	-0.089839
-0.950000	0.450000	0.021560	-0.089905
-0.930000	0.450000	0.028850	-0.089624
-0.910000	0.450000	0.028337	-0.086649
-0.890000	0.450000	-0.014559	-0.066105
-0.870000	0.450000	-0.150357	0.015231
-0.850000	0.450000	-0.306976	0.120040
-0.830000	0.450000	-0.371700	0.157973
-0.810000	0.450000	-0.372977	0.165269
-0.790000	0.450000	-0.368702	0.173124
-0.770000	0.450000	-0.367462	0.182913
-0.750000	0.450000	-0.366790	0.193424
-0.730000	0.450000	-0.366245	0.204643
-0.710000	0.450000	-0.366194	0.216520
-0.690000	0.450000	-0.367072	0.228898
-0.670000	0.450000	-0.369191	0.241622
-0.650000	0.450000	-0.372558	0.254564
-0.630000	0.450000	-0.376822	0.267644
-0.610000	0.450000	-0.381392	0.280827
-0.590000	0.450000	-0.385663	0.294114
-0.570000	0.450000	-0.389243	0.307532
-0.550000	0.450000	-0.392048	0.321126
-0.530000	0.450000	-0.394154	0.334950
-0.510000	0.450000	-0.395551	0.349062
-0.490000	0.450000	-0.396007	0.363485
-0.470000	0.450000	-0.395171	0.378136
-0.450000	0.450000	-0.392794	0.392794
-0.430000	0.450000	-0.388844	0.407166
-0.410000	0.450000	-0.383445	0.421035
-0.390000	0.450000	-0.376705	0.434323
-0.370000	0.450000	-0.368584	0.447040
-0.350000	0.450000	-0.358914	0.459283
-0.330000	0.450000	-0.347548	0.471343
-0.310000	0.450000	-0.334534	0.483545
-0.290000	0.450000	-0.320135	0.495794
-0.270000	0.450000	-0.304631	0.507592
-0.250000	0.450000	-0.288146	0.518657
-0.230000	0.450000	-0.270674	0.529089
-0.210000	0.450000	-0.252117	0.538837
-0.190000	0.450000	-0.232322	0.547810
-0.170000	0.450000	-0.211206	0.556014
-0.150000	0.450000	-0.188793	0.563425
-0.130000	0.450000	-0.165208	0.570063
-0.110000	0.450000	-0.140701	0.575910
-0.090000	0.450000	-0.115593	0.580899
-0.070000	0.450000	-0.090150	0.584931
-0.050000	0.450000	-0.064515	0.587975
-0.030000	0.450000	-0.038764	0.590012
-0.010000	0.450000	-0.012933	0.591030
0.010000	0.450000	0.012933	0.591030
0.030000	0.450000	0.038764	0.590012
0.050000	0.450000	0.064515	0.587975
0.070000	0.450000	0.090150	0.584931
0.090000	0.450000	0.115593	0.580899
0.110000	0.450000	0.140701	0.575910
0.130000	0.450000	0.165208	0.570063
0.150000	0.450000	0.188793	0.563425
0.170000	0.450000	0.211206	0.556014
0.190000	0.450000	0.232322	0.547810
0.210000	0.450000	0.252117	0.538837
0.230000	0.450000	0.270674	0.529089
0.250000	0.450000	0.288146	0.518657
0.270000	0.450000	0.304631	0.507592
0.290000	0.450000	0.320135	0.495794
0.310000	0.450000	0.334534	0.483545
0.330000	0.450000	0.347548	0.471343
0.350000	0.450000	0.358914	0.459283
0.370000	0.450000	0.368584	0.447040
0.390000	0.450000	0.376705	0.434323
0.410000	0.450000	0.383445	0.421035
0.430000	0.450000	0.388844	0.407166
0.450000	0.450000	0.392794	0.392794
0.470000	0.450000	0.395171	0.378136
0.490000	0.450000	0.396007	0.363485
0.510000	0.450000	0.395551	0.349062
0.530000	0.450000	0.394154	0.334950
0.550000	0.450000	0.392048	0.321126
0.570000	0.450000	0.389243	0.307532
0.590000	0.450000	0.385663	0.294114
0.610000	0.450000	0.381392	0.280827
0.630000	0.450000	0.376822	0.267644
0.650000	0.450000	0.372558	0.254564
0.670000	0.450000	0.369191	0.241622
0.690000	0.450000	0.367072	0.228898
0.710000	0.450000	0.366194	0.216520
0.730000	0.450000	0.366245	0.204643
0.750000	0.450000	0.366790	0.193424
0.770000	0.450000	0.367462	0.182913
0.790000	0.450000	0.368702	0.173124
0.810000	0.450000	0.372977	0.165269
0.830000	0.450000	0.371700	0.157973
0.850000	0.450000	0.306976	0.120040
0.870000	0.450000	0.150357	0.015231
0.890000	0.450000	0.014559	-0.066105
0.910000	0.450000	-0.028337	-0.086649
0.930000	0.450000	-0.028850	-0.089624
0.950000	0.450000	-0.021560	-0.089905
0.970000	0.450000	-0.013062	-0.089839
0.990000	0.450000	-0.004365	-0.089783

-0.990000	0.470000	0.004334	-0.090703
-0.970000	0.470000	0.012981	-0.090767
-0.950000	0.470000	0.021541	-0.090879
-0.930000	0.470000	0.029639	-0.090899
-0.910000	0.470000	0.034877	-0.089942
-0.890000	0.470000	0.022442	-0.082106
-0.870000	0.470000	-0.059935	-0.037295
-0.850000	0.470000	-0.220357	0.073135
-0.830000	0.470000	-0.339830	0.152888
-0.810000	0.470000	-0.364884	0.170644
-0.790000	0.470000	-0.360156	0.177328
-0.770000	0.470000	-0.357249	0.186514
-0.750000	0.470000	-0.355858	0.196892
-0.730000	0.470000	-0.354678	0.207951
-0.710000	0.470000	-0.354067	0.219648
-0.690000	0.470000	-0.354531	0.231847
-0.670000	0.470000	-0.356363	0.244405
-0.650000	0.470000	-0.359516	0.257210
-0.630000	0.470000	-0.363591	0.270200
-0.610000	0.470000	-0.367964	0.283342
-0.590000	0.470000	-0.372016	0.296628
-0.570000	0.470000	-0.375368	0.310065
-0.550000	0.470000	-0.377955	0.323676
-0.530000	0.470000	-0.379871	0.337493
-0.510000	0.470000	-0.381106	0.351562
-0.490000	0.470000	-0.381427	0.365915
-0.470000	0.470000	-0.380508	0.380508
-0.450000	0.470000	-0.378136	0.395171
-0.430000	0.470000	-0.374311	0.409647
-0.410000	0.470000	-0.369156	0.423690
-0.390000	0.470000	-0.362752	0.437140
-0.370000	0.470000	-0.355035	0.449933
-0.350000	0.470000	-0.345807	0.462170
-0.330000	0.470000	-0.334890	0.474225
-0.310000	0.470000	-0.322308	0.486511
-0.290000	0.470000	-0.308331	0.498907
-0.270000	0.470000	-0.293293	0.510753
-0.250000	0.470000	-0.277364	0.521725
-0.230000	0.470000	-0.260551	0.532079
-0.210000	0.470000	-0.242746	0.541752
-0.190000	0.470000	-0.223757	0.550557
-0.170000	0.470000	-0.203455	0.558546
-0.150000	0.470000	-0.181815	0.565702
-0.130000	0.470000	-0.158970	0.572177
-0.110000	0.470000	-0.135255	0.577944
-0.090000	0.470000	-0.111052	0.582871
-0.070000	0.470000	-0.086587	0.586773
-0.050000	0.470000	-0.061949	0.589705
-0.030000	0.470000	-0.037211	0.591672
-0.010000	0.470000	-0.012412	0.592661
0.010000	0.470000	0.012412	0.592661
0.030000	0.470000	0.037211	0.591672
0.050000	0.470000	0.061949	0.589705
0.070000	0.470000	0.086587	0.586773
0.090000	0.470000	0.111052	0.582871
0.110000	0.470000	0.135255	0.577944
0.130000	0.470000	0.158970	0.572177
0.150000	0.470000	0.181815	0.565702
0.170000	0.470000	0.203455	0.558546
0.190000	0.470000	0.223757	0.550557
0.210000	0.470000	0.242746	0.541752
0.230000	0.470000	0.260551	0.532079
0.250000	0.470000	0.277364	0.521725
0.270000	0.470000	0.293293	0.510753
0.290000	0.470000	0.308331	0.498907
0.310000	0.470000	0.322308	0.486511
0.330000	0.470000	0.334890	0.474225
0.350000	0.470000	0.345807	0.462170
0.370000	0.470000	0.355035	0.449933
0.390000	0.470000	0.362752	0.437140
0.410000	0.470000	0.369156	0.423690
0.430000	0.470000	0.374311	0.409647
0.450000	0.470000	0.378136	0.395171
0.470000	0.470000	0.380508	0.380508
0.490000	0.470000	0.381427	0.365915
0.510000	0.470000	0.381106	0.351562
0.530000	0.470000	0.379871	0.337493
0.550000	0.470000	0.377955	0.323676
0.570000	0.470000	0.375368	0.310065
0.590000	0.470000	0.372016	0.296628
0.610000	0.470000	0.367964	0.283342
0.630000	0.470000	0.363591	0.270200
0.650000	0.470000	0.359516	0.257210
0.670000	0.470000	0.356363	0.244405
0.690000	0.470000	0.354531	0.231847
0.710000	0.470000	0.354067	0.219648
0.730000	0.470000	0.354678	0.207951
0.750000	0.470000	0.355858	0.196892
0.770000	0.470000	0.357249	0.186514
0.790000	0.470000	0.360156	0.177328
0.810000	0.470000	0.364884	0.170644
0.830000	0.470000	0.339830	0.152888
0.850000	0.470000	0.220357	0.073135
0.870000	0.470000	0.059935	-0.037295
0.890000	0.470000	-0.022442	-0.082106
0.910000	0.470000	-0.034877	-0.089942
0.930000	0.470000	-0.029639	-0.090899
0.950000	0.470000	-0.021541	-0.090879
0.970000	0.470000	-0.012981	-0.090767
0.990000	0.470000	-0.004334	-0.090703

-0.990000	0.490000	0.004300	-0.091291
-0.970000	0.490000	0.012883	-0.091361
-0.950000	0.490000	0.021423	-0.091489
-0.930000	0.490000	0.029777	-0.091630
-0.910000	0.490000	0.037113	-0.091457
-0.890000	0.490000	0.038248	-0.088798
-0.870000	0.490000	0.004717	-0.070452
-0.850000	0.490000	-0.117328	0.007780
-0.830000	0.490000	-0.274334	0.123644
-0.810000	0.490000	-0.348356	0.172980
-0.790000	0.490000	-0.352543	0.182260
-0.770000	0.490000	-0.347604	0.190195
-0.750000	0.490000	-0.345148	0.200230
-0.730000	0.490000	-0.343379	0.211038
-0.710000	0.490000	-0.342236	0.222389
-0.690000	0.490000	-0.342272	0.234209
-0.670000	0.490000	-0.343776	0.246408
-0.650000	0.490000	-0.346659	0.258913
-0.630000	0.490000	-0.350485	0.271683
-0.610000	0.490000	-0.354612	0.284685
-0.590000	0.490000	-0.358422	0.297896
-0.570000	0.490000	-0.361546	0.311303
-0.550000	0.490000	-0.363933	0.324901
-0.530000	0.490000	-0.365684	0.338694
-0.510000	0.490000	-0.366773	0.352705
-0.490000	0.490000	-0.366956	0.366956
-0.470000	0.490000	-0.365915	0.381427
-0.450000	0.490000	-0.363485	0.396007
-0.430000	0.490000	-0.359715	0.410492
-0.410000	0.490000	-0.354756	0.424651
-0.390000	0.490000	-0.348684	0.438277
-0.370000	0.490000	-0.341414	0.451241
-0.350000	0.490000	-0.332712	0.463612
-0.330000	0.490000	-0.322342	0.475769
-0.310000	0.490000	-0.310265	0.488158
-0.290000	0.490000	-0.296735	0.500650
-0.270000	0.490000	-0.282147	0.512506
-0.250000	0.490000	-0.266763	0.523383
-0.230000	0.490000	-0.250621	0.533686
-0.210000	0.490000	-0.233591	0.543324
-0.190000	0.490000	-0.215444	0.551949
-0.170000	0.490000	-0.195978	0.559664
-0.150000	0.490000	-0.175056	0.566439
-0.130000	0.490000	-0.152828	0.572775
-0.110000	0.490000	-0.129827	0.578619
-0.090000	0.490000	-0.106558	0.583643
-0.070000	0.490000	-0.083125	0.587365
-0.050000	0.490000	-0.059483	0.590144
-0.030000	0.490000	-0.035728	0.592014
-0.010000	0.490000	-0.011916	0.592959
0.010000	0.490000	0.011916	0.592959
0.030000	0.490000	0.035728	0.592014
0.050000	0.490000	0.059483	0.590144
0.070000	0.490000	0.083125	0.587365
0.090000	0.490000	0.106558	0.583643
0.110000	0.490000	0.129827	0.578619
0.130000	0.490000	0.152828	0.572775
0.150000	0.490000	0.175056	0.566439
0.170000	0.490000	0.195978	0.559664
0.190000	0.490000	0.215444	0.551949
0.210000	0.490000	0.233591	0.543324
0.230000	0.490000	0.250621	0.533686
0.250000	0.490000	0.266763	0.523383
0.270000	0.490000	0.282147	0.512506
0.290000	0.490000	0.296735	0.500650
0.310000	0.490000	0.310265	0.488158
0.330000	0.490000	0.322342	0.475769
0.350000	0.490000	0.332712	0.463612
0.370000	0.490000	0.341414	0.451241
0.390000	0.490000	0.348684	0.438277
0.410000	0.490000	0.354756	0.424651
0.430000	0.490000	0.359715	0.410492
0.450000	0.490000	0.363485	0.396007
0.470000	0.490000	0.365915	0.381427
0.490000	0.490000	0.366956	0.366956
0.510000	0.490000	0.366773	0.352705
0.530000	0.490000	0.365684	0.338694
0.550000	0.490000	0.363933	0.324901
0.570000	0.490000	0.361546	0.311303
0.590000	0.490000	0.358422	0.297896
0.610000	0.490000	0.354612	0.284685
0.630000	0.490000	0.350485	0.271683
0.650000	0.490000	0.346659	0.258913
0.670000	0.490000	0.343776	0.246408
0.690000	0.490000	0.342272	0.234209
0.710000	0.490000	0.342236	0.222389
0.730000	0.490000	0.343379	0.211038
0.750000	0.490000	0.345148	0.200230
0.770000	0.490000	0.347604	0.190195
0.790000	0.490000	0.352543	0.182260
0.810000	0.490000	0.348356	0.172980
0.830000	0.490000	0.274334	0.123644
0.850000	0.490000	0.117328	0.007780
0.870000	0.490000	-0.004717	-0.070452
0.890000	0.490000	-0.038248	-0.088798
0.910000	0.490000	-0.037113	-0.091457
0.930000	0.490000	-0.029777	-0.091630
0.950000	0.490000	-0.021423	-0.091489
0.970000	0.490000	-0.012883	-0.091361
0.990000	0.490000	-0.004300	-0.091291

-0.990000	0.510000	0.004263	-0.091550
-0.970000	0.510000	0.012779	-0.091622
-0.950000	0.510000	0.021266	-0.091757
-0.930000	0.510000	0.029664	-0.091947
-0.910000	0.510000	0.037694	-0.092066
-0.890000	0.510000	0.043609	-0.091359
-0.870000	0.510000	0.036819	-0.085080
-0.850000	0.510000	-0.026769	-0.047601
-0.830000	0.510000	-0.175184	0.061142
-0.810000	0.510000	-0.306200	0.159865
-0.790000	0.510000	-0.342677	0.187001
-0.770000	0.510000	-0.338991	0.194402
-0.750000	0.510000	-0.334822	0.203609
-0.730000	0.510000	-0.332440	0.214117
-0.710000	0.510000	-0.330871	0.225056
-0.690000	0.510000	-0.330507	0.236358
-0.670000	0.510000	-0.331648	0.248025
-0.650000	0.510000	-0.334186	0.260052
-0.630000	0.510000	-0.337675	0.272433
-0.610000	0.510000	-0.341480	0.285146
-0.590000	0.510000	-0.344995	0.298158
-0.570000	0.510000	-0.347865	0.311436
-0.550000	0.510000	-0.350051	0.324951
-0.530000	0.510000	-0.351651	0.338684
-0.510000	0.510000	-0.352626	0.352626
-0.490000	0.510000	-0.352705	0.366773
-0.470000	0.510000	-0.351562	0.381106
-0.450000	0.510000	-0.349062	0.395551
-0.430000	0.510000	-0.345310	0.409969
-0.410000	0.510000	-0.340500	0.424165
-0.390000	0.510000	-0.334732	0.437933
-0.370000	0.510000	-0.327907	0.451105
-0.350000	0.510000	-0.319753	0.463690
-0.330000	0.510000	-0.309965	0.476006
-0.310000	0.510000	-0.298427	0.488463
-0.290000	0.510000	-0.285366	0.500965
-0.270000	0.510000	-0.271238	0.512793
-0.250000	0.510000	-0.256406	0.523620
-0.230000	0.510000	-0.240932	0.533928
-0.210000	0.510000	-0.224656	0.543594
-0.190000	0.510000	-0.207332	0.552070
-0.170000	0.510000	-0.188690	0.559437
-0.150000	0.510000	-0.168432	0.565625
-0.130000	0.510000	-0.146727	0.571834
-0.110000	0.510000	-0.124381	0.578015
-0.090000	0.510000	-0.102113	0.583425
-0.070000	0.510000	-0.079796	0.586815
-0.050000	0.510000	-0.057158	0.589340
-0.030000	0.510000	-0.034351	0.591045
-0.010000	0.510000	-0.011460	0.591906
0.010000	0.510000	0.011460	0.591906
0.030000	0.510000	0.034351	0.591045
0.050000	0.510000	0.057158	0.589340
0.070000	0.510000	0.079796	0.586815
0.090000	0.510000	0.102113	0.583425
0.110000	0.510000	0.124381	0.578015
0.130000	0.510000	0.146727	0.571834
0.150000	0.510000	0.168432	0.565625
0.170000	0.510000	0.188690	0.559437
0.190000	0.510000	0.207332	0.552070
0.210000	0.510000	0.224656	0.543594
0.230000	0.510000	0.240932	0.533928
0.250000	0.510000	0.256406	0.523620
0.270000	0.510000	0.271238	0.512793
0.290000	0.510000	0.285366	0.500965
0.310000	0.510000	0.298427	0.488463
0.330000	0.510000	0.309965	0.476006
0.350000	0.510000	0.319753	0.463690
0.370000	0.510000	0.327907	0.451105
0.390000	0.510000	0.334732	0.437933
0.410000	0.510000	0.340500	0.424165
0.430000	0.510000	0.345310	0.409969
0.450000	0.510000	0.349062	0.395551
0.470000	0.510000	0.351562	0.381106
0.490000	0.510000	0.352705	0.366773
0.510000	0.510000	0.352626	0.352626
0.530000	0.510000	0.351651	0.338684
0.550000	0.510000	0.350051	0.324951
0.570000	0.510000	0.347865	0.311436
0.590000	0.510000	0.344995	0.298158
0.610000	0.510000	0.341480	0.285146
0.630000	0.510000	0.337675	0.272433
0.650000	0.510000	0.334186	0.260052
0.670000	0.510000	0.331648	0.248025
0.690000	0.510000	0.330507	0.236358
0.710000	0.510000	0.330871	0.225056
0.730000	0.510000	0.332440	0.214117
0.750000	0.510000	0.334822	0.203609
0.770000	0.510000	0.338991	0.194402
0.790000	0.510000	0.342677	0.187001
0.810000	0.510000	0.306200	0.159865
0.830000	0.510000	0.175184	0.061142
0.850000	0.510000	0.026769	-0.047601
0.870000	0.510000	-0.036819	-0.085080
0.890000	0.510000	-0.043609	-0.091359
0.910000	0.510000	-0.037694	-0.092066
0.930000	0.510000	-0.029664	-0.091947
0.950000	0.510000	-0.021266	-0.091757
0.970000	0.510000	-0.012779	-0.091622
0.990000	0.510000	-0.004263	-0.091550

-0.990000	0.530000	0.004226	-0.091484
-0.970000	0.530000	0.012673	-0.091557
-0.950000	0.530000	0.021094	-0.091695
-0.930000	0.530000	0.029462	-0.091904
-0.910000	0.530000	0.037691	-0.092127
-0.890000	0.530000	0.045212	-0.092120
-0.870000	0.530000	0.048661	-0.090273
-0.850000	0.530000	0.028965	-0.076975
-0.830000	0.530000	-0.067254	-0.012491
-0.810000	0.530000	-0.222674	0.111516
-0.790000	0.530000	-0.317776	0.184002
-0.770000	0.530000	-0.330713	0.199294
-0.750000	0.530000	-0.325253	0.207253
-0.730000	0.530000	-0.321879	0.217192
-0.710000	0.530000	-0.320006	0.227734
-0.690000	0.530000	-0.319341	0.238495
-0.670000	0.530000	-0.320122	0.249558
-0.650000	0.530000	-0.322259	0.261005
-0.630000	0.530000	-0.325327	0.272874
-0.610000	0.530000	-0.328723	0.285166
-0.590000	0.530000	-0.331871	0.297848
-0.570000	0.530000	-0.334434	0.310876
-0.550000	0.530000	-0.336380	0.324209
-0.530000	0.530000	-0.337813	0.337813
-0.510000	0.530000	-0.338684	0.351651
-0.490000	0.530000	-0.338694	0.365684
-0.470000	0.530000	-0.337493	0.379871
-0.450000	0.530000	-0.334950	0.394154
-0.430000	0.530000	-0.331208	0.408436
-0.410000	0.530000	-0.326509	0.422574
-0.390000	0.530000	-0.320989	0.436385
-0.370000	0.530000	-0.314557	0.449697
-0.350000	0.530000	-0.306913	0.462461
-0.330000	0.530000	-0.297690	0.474895
-0.310000	0.530000	-0.286706	0.487342
-0.290000	0.530000	-0.274157	0.499754
-0.270000	0.530000	-0.260537	0.511533
-0.250000	0.530000	-0.246276	0.522382
-0.230000	0.530000	-0.231434	0.532769
-0.210000	0.530000	-0.215818	0.542544
-0.190000	0.530000	-0.199211	0.550971
-0.170000	0.530000	-0.181341	0.557971
-0.150000	0.530000	-0.161787	0.563399
-0.130000	0.530000	-0.140689	0.569483
-0.110000	0.530000	-0.119042	0.576285
-0.090000	0.530000	-0.097789	0.582452
-0.070000	0.530000	-0.076597	0.585287
-0.050000	0.530000	-0.054947	0.587414
-0.030000	0.530000	-0.033059	0.588856
-0.010000	0.530000	-0.011036	0.589572
0.010000	0.530000	0.011036	0.589572
0.030000	0.530000	0.033059	0.588856
0.050000	0.530000	0.054947	0.587414
0.070000	0.530000	0.076597	0.585287
0.090000	0.530000	0.097789	0.582452
0.110000	0.530000	0.119042	0.576285
0.130000	0.530000	0.140689	0.569483
0.150000	0.530000	0.161787	0.563399
0.170000	0.530000	0.181341	0.557971
0.190000	0.530000	0.199211	0.550971
0.210000	0.530000	0.215818	0.542544
0.230000	0.530000	0.231434	0.532769
0.250000	0.530000	0.246276	0.522382
0.270000	0.530000	0.260537	0.511533
0.290000	0.530000	0.274157	0.499754
0.310000	0.530000	0.286706	0.487342
0.330000	0.530000	0.297690	0.474895
0.350000	0.530000	0.306913	0.462461
0.370000	0.530000	0.314557	0.449697
0.390000	0.530000	0.320989	0.436385
0.410000	0.530000	0.326509	0.422574
0.430000	0.530000	0.331208	0.408436
0.450000	0.530000	0.334950	0.394154
0.470000	0.530000	0.337493	0.379871
0.490000	0.530000	0.338694	0.365684
0.510000	0.530000	0.338684	0.351651
0.530000	0.530000	0.337813	0.337813
0.550000	0.530000	0.336380	0.324209
0.570000	0.530000	0.334434	0.310876
0.590000	0.530000	0.331871	0.297848
0.610000	0.530000	0.328723	0.285166
0.630000	0.530000	0.325327	0.272874
0.650000	0.530000	0.322259	0.261005
0.670000	0.530000	0.320122	0.249558
0.690000	0.530000	0.319341	0.238495
0.710000	0.530000	0.320006	0.227734
0.730000	0.530000	0.321879	0.217192
0.750000	0.530000	0.325253	0.207253
0.770000	0.530000	0.330713	0.199294
0.790000	0.530000	0.317776	0.184002
0.810000	0.530000	0.222674	0.111516
0.830000	0.530000	0.067254	-0.012491
0.850000	0.530000	-0.028965	-0.076975
0.870000	0.530000	-0.048661	-0.090273
0.890000	0.530000	-0.045212	-0.092120
0.910000	0.530000	-0.037691	-0.092127
0.930000	0.530000	-0.029462	-0.091904
0.950000	0.530000	-0.021094	-0.091695
0.970000	0.530000	-0.012673	-0.091557
0.990000	0.530000	-0.004226	-0.091484

-0.990000	0.550000	0.004189	-0.091095
-0.970000	0.550000	0.012564	-0.091167
-0.950000	0.550000	0.020914	-0.091311
-0.930000	0.550000	0.029227	-0.091525
-0.910000	0.550000	0.037472	-0.091787
-0.890000	0.550000	0.045452	-0.092034
-0.870000	0.550000	0.052148	-0.091740
-0.850000	0.550000	0.051461	-0.087754
-0.830000	0.550000	0.013190	-0.062357
-0.810000	0.550000	-0.110153	0.030959
-0.790000	0.550000	-0.254843	0.152177
-0.770000	0.550000	-0.315488	0.201163
-0.750000	0.550000	-0.316752	0.211574
-0.730000	0.550000	-0.311915	0.220280
-0.710000	0.550000	-0.309602	0.230287
-0.690000	0.550000	-0.308752	0.240545
-0.670000	0.550000	-0.309218	0.251017
-0.650000	0.550000	-0.310930	0.261871
-0.630000	0.550000	-0.313520	0.273190
-0.610000	0.550000	-0.316439	0.284996
-0.590000	0.550000	-0.319153	0.297261
-0.570000	0.550000	-0.321344	0.309940
-0.550000	0.550000	-0.322992	0.322992
-0.530000	0.550000	-0.324209	0.336380
-0.510000	0.550000	-0.324951	0.350051
-0.490000	0.550000	-0.324901	0.363933
-0.470000	0.550000	-0.323676	0.377955
-0.450000	0.550000	-0.321126	0.392048
-0.430000	0.550000	-0.317404	0.406137
-0.410000	0.550000	-0.312789	0.420118
-0.390000	0.550000	-0.307456	0.433846
-0.370000	0.550000	-0.301339	0.447161
-0.350000	0.550000	-0.294126	0.459979
-0.330000	0.550000	-0.285413	0.472424
-0.310000	0.550000	-0.274974	0.484757
-0.290000	0.550000	-0.262973	0.496994
-0.270000	0.550000	-0.249910	0.508706
-0.250000	0.550000	-0.236230	0.519640
-0.230000	0.550000	-0.221967	0.530164
-0.210000	0.550000	-0.206893	0.540123
-0.190000	0.550000	-0.190861	0.548654
-0.170000	0.550000	-0.173702	0.555407
-0.150000	0.550000	-0.155018	0.560109
-0.130000	0.550000	-0.134836	0.566062
-0.110000	0.550000	-0.114047	0.573607
-0.090000	0.550000	-0.093686	0.580791
-0.070000	0.550000	-0.073431	0.582913
-0.050000	0.550000	-0.052706	0.584545
-0.030000	0.550000	-0.031734	0.585643
-0.010000	0.550000	-0.010600	0.586156
0.010000	0.550000	0.010600	0.586156
0.030000	0.550000	0.031734	0.585643
0.050000	0.550000	0.052706	0.584545
0.070000	0.550000	0.073431	0.582913
0.090000	0.550000	0.093686	0.580791
0.110000	0.550000	0.114047	0.573607
0.130000	0.550000	0.134836	0.566062
0.150000	0.550000	0.155018	0.560109
0.170000	0.550000	0.173702	0.555407
0.190000	0.550000	0.190861	0.548654
0.210000	0.550000	0.206893	0.540123
0.230000	0.550000	0.221967	0.530164
0.250000	0.550000	0.236230	0.519640
0.270000	0.550000	0.249910	0.508706
0.290000	0.550000	0.262973	0.496994
0.310000	0.550000	0.274974	0.484757
0.330000	0.550000	0.285413	0.472424
0.350000	0.550000	0.294126	0.459979
0.370000	0.550000	0.301339	0.447161
0.390000	0.550000	0.307456	0.433846
0.410000	0.550000	0.312789	0.420118
0.430000	0.550000	0.317404	0.406137
0.450000	0.550000	0.321126	0.392048
0.470000	0.550000	0.323676	0.377955
0.490000	0.550000	0.324901	0.363933
0.510000	0.550000	0.324951	0.350051
0.530000	0.550000	0.324209	0.336380
0.550000	0.550000	0.322992	0.322992
0.570000	0.550000	0.321344	0.309940
0.590000	0.550000	0.319153	0.297261
0.610000	0.550000	0.316439	0.284996
0.630000	0.550000	0.313520	0.273190
0.650000	0.550000	0.310930	0.261871
0.670000	0.550000	0.309218	0.251017
0.690000	0.550000	0.308752	0.240545
0.710000	0.550000	0.309602	0.230287
0.730000	0.550000	0.311915	0.220280
0.750000	0.550000	0.316752	0.211574
0.770000	0.550000	0.315488	0.201163
0.790000	0.550000	0.254843	0.152177
0.810000	0.550000	0.110153	0.030959
0.830000	0.550000	-0.013190	-0.062357
0.850000	0.550000	-0.051461	-0.087754
0.870000	0.550000	-0.052148	-0.091740
0.890000	0.550000	-0.045452	-0.092034
0.910000	0.550000	-0.037472	-0.091787
0.930000	0.550000	-0.029227	-0.091525
0.950000	0.550000	-0.020914	-0.091311
0.970000	0.550000	-0.012564	-0.091167
0.990000	0.550000	-0.004189	-0.091095

-0.990000	0.570000	0.004153	-0.090381
-0.970000	0.570000	0.012454	-0.090452
-0.950000	0.570000	0.020731	-0.090600
-0.930000	0.570000	0.028980	-0.090813
-0.910000	0.570000	0.037176	-0.091093
-0.890000	0.570000	0.045252	-0.091424
-0.870000	0.570000	0.052924	-0.091619
-0.850000	0.570000	0.058364	-0.090717
-0.830000	0.570000	0.051433	-0.082980
-0.810000	0.570000	-0.008598	-0.040382
-0.790000	0.570000	-0.147896	0.075724
-0.770000	0.570000	-0.271113	0.182547
-0.750000	0.570000	-0.305964	0.215158
-0.730000	0.570000	-0.303127	0.223804
-0.710000	0.570000	-0.299784	0.232658
-0.690000	0.570000	-0.298690	0.242327
-0.670000	0.570000	-0.298892	0.252235
-0.650000	0.570000	-0.300173	0.262506
-0.630000	0.570000	-0.302250	0.273275
-0.610000	0.570000	-0.304651	0.284578
-0.590000	0.570000	-0.306885	0.296386
-0.570000	0.570000	-0.308653	0.308653
-0.550000	0.570000	-0.309940	0.321344
-0.530000	0.570000	-0.310876	0.334434
-0.510000	0.570000	-0.311436	0.347865
-0.490000	0.570000	-0.311303	0.361546
-0.470000	0.570000	-0.310065	0.375368
-0.450000	0.570000	-0.307532	0.389243
-0.430000	0.570000	-0.303844	0.403103
-0.410000	0.570000	-0.299300	0.416865
-0.390000	0.570000	-0.294107	0.430416
-0.370000	0.570000	-0.288229	0.443617
-0.350000	0.570000	-0.281361	0.456369
-0.330000	0.570000	-0.273081	0.468719
-0.310000	0.570000	-0.263137	0.480858
-0.290000	0.570000	-0.251673	0.492860
-0.270000	0.570000	-0.239172	0.504475
-0.250000	0.570000	-0.226065	0.515506
-0.230000	0.570000	-0.212350	0.526185
-0.210000	0.570000	-0.197768	0.536357
-0.190000	0.570000	-0.182238	0.545146
-0.170000	0.570000	-0.165774	0.551908
-0.150000	0.570000	-0.148161	0.556209
-0.130000	0.570000	-0.129263	0.562043
-0.110000	0.570000	-0.109529	0.570133
-0.090000	0.570000	-0.089834	0.578252
-0.070000	0.570000	-0.070189	0.579736
-0.050000	0.570000	-0.050277	0.580927
-0.030000	0.570000	-0.030246	0.581695
-0.010000	0.570000	-0.010101	0.581999
0.010000	0.570000	0.010101	0.581999
0.030000	0.570000	0.030246	0.581695
0.050000	0.570000	0.050277	0.580927
0.070000	0.570000	0.070189	0.579736
0.090000	0.570000	0.089834	0.578252
0.110000	0.570000	0.109529	0.570133
0.130000	0.570000	0.129263	0.562043
0.150000	0.570000	0.148161	0.556209
0.170000	0.570000	0.165774	0.551908
0.190000	0.570000	0.182238	0.545146
0.210000	0.570000	0.197768	0.536357
0.230000	0.570000	0.212350	0.526185
0.250000	0.570000	0.226065	0.515506
0.270000	0.570000	0.239172	0.504475
0.290000	0.570000	0.251673	0.492860
0.310000	0.570000	0.263137	0.480858
0.330000	0.570000	0.273081	0.468719
0.350000	0.570000	0.281361	0.456369
0.370000	0.570000	0.288229	0.443617
0.390000	0.570000	0.294107	0.430416
0.410000	0.570000	0.299300	0.416865
0.430000	0.570000	0.303844	0.403103
0.450000	0.570000	0.307532	0.389243
0.470000	0.570000	0.310065	0.375368
0.490000	0.570000	0.311303	0.361546
0.510000	0.570000	0.311436	0.347865
0.530000	0.570000	0.310876	0.334434
0.550000	0.570000	0.309940	0.321344
0.570000	0.570000	0.308653	0.308653
0.590000	0.570000	0.306885	0.296386
0.610000	0.570000	0.304651	0.284578
0.630000	0.570000	0.302250	0.273275
0.650000	0.570000	0.300173	0.262506
0.670000	0.570000	0.298892	0.252235
0.690000	0.570000	0.298690	0.242327
0.710000	0.570000	0.299784	0.232658
0.730000	0.570000	0.303127	0.223804
0.750000	0.570000	0.305964	0.215158
0.770000	0.570000	0.271113	0.182547
0.790000	0.570000	0.147896	0.075724
0.810000	0.570000	0.008598	-0.040382
0.830000	0.570000	-0.051433	-0.082980
0.850000	0.570000	-0.058364	-0.090717
0.870000	0.570000	-0.052924	-0.091619
0.890000	0.570000	-0.045252	-0.091424
0.910000	0.570000	-0.037176	-0.091093
0.930000	0.570000	-0.028980	-0.090813
0.950000	0.570000	-0.020731	-0.090600
0.970000	0.570000	-0.012454	-0.090452
0.990000	0.570000	-0.004153	-0.090381

-0.990000	0.590000	0.004117	-0.089342
-0.970000	0.590000	0.012343	-0.089414
-0.950000	0.590000	0.020549	-0.089562
-0.930000	0.590000	0.028728	-0.089774
-0.910000	0.590000	0.036855	-0.090065
-0.890000	0.590000	0.044920	-0.090417
-0.870000	0.590000	0.052846	-0.090759
-0.850000	0.590000	0.060076	-0.090836
-0.830000	0.590000	0.063728	-0.088948
-0.810000	0.590000	0.048715	-0.075532
-0.790000	0.590000	-0.032110	-0.012365
-0.770000	0.590000	-0.176085	0.116164
-0.750000	0.590000	-0.275334	0.205051
-0.730000	0.590000	-0.294367	0.227525
-0.710000	0.590000	-0.291115	0.235280
-0.690000	0.590000	-0.289252	0.243850
-0.670000	0.590000	-0.289130	0.253118
-0.650000	0.590000	-0.289975	0.262793
-0.630000	0.590000	-0.291508	0.272990
-0.610000	0.590000	-0.293355	0.283762
-0.590000	0.590000	-0.295078	0.295078
-0.570000	0.590000	-0.296386	0.306885
-0.550000	0.590000	-0.297261	0.319153
-0.530000	0.590000	-0.297848	0.331871
-0.510000	0.590000	-0.298158	0.344995
-0.490000	0.590000	-0.297896	0.358422
-0.470000	0.590000	-0.296628	0.372016
-0.450000	0.590000	-0.294114	0.385663
-0.430000	0.590000	-0.290464	0.399288
-0.410000	0.590000	-0.285978	0.412826
-0.390000	0.590000	-0.280893	0.426185
-0.370000	0.590000	-0.275200	0.439242
-0.350000	0.590000	-0.268611	0.451888
-0.330000	0.590000	-0.260696	0.464111
-0.310000	0.590000	-0.251180	0.476037
-0.290000	0.590000	-0.240196	0.487784
-0.270000	0.590000	-0.228218	0.499262
-0.250000	0.590000	-0.215660	0.510342
-0.230000	0.590000	-0.202505	0.521132
-0.210000	0.590000	-0.188465	0.531481
-0.190000	0.590000	-0.173486	0.540601
-0.170000	0.590000	-0.157753	0.547656
-0.150000	0.590000	-0.141310	0.552055
-0.130000	0.590000	-0.123887	0.557813
-0.110000	0.590000	-0.105342	0.565986
-0.090000	0.590000	-0.086172	0.574564
-0.070000	0.590000	-0.066887	0.575728
-0.050000	0.590000	-0.047678	0.576717
-0.030000	0.590000	-0.028595	0.577309
-0.010000	0.590000	-0.009536	0.577487
0.010000	0.590000	0.009536	0.577487
0.030000	0.590000	0.028595	0.577309
0.050000	0.590000	0.047678	0.576717
0.070000	0.590000	0.066887	0.575728
0.090000	0.590000	0.086172	0.574564
0.110000	0.590000	0.105342	0.565986
0.130000	0.590000	0.123887	0.557813
0.150000	0.590000	0.141310	0.552055
0.170000	0.590000	0.157753	0.547656
0.190000	0.590000	0.173486	0.540601
0.210000	0.590000	0.188465	0.531481
0.230000	0.590000	0.202505	0.521132
0.250000	0.590000	0.215660	0.510342
0.270000	0.590000	0.228218	0.499262
0.290000	0.590000	0.240196	0.487784
0.310000	0.590000	0.251180	0.476037
0.330000	0.590000	0.260696	0.464111
0.350000	0.590000	0.268611	0.451888
0.370000	0.590000	0.275200	0.439242
0.390000	0.590000	0.280893	0.426185
0.410000	0.590000	0.285978	0.412826
0.430000	0.590000	0.290464	0.399288
0.450000	0.590000	0.294114	0.385663
0.470000	0.590000	0.296628	0.372016
0.490000	0.590000	0.297896	0.358422
0.510000	0.590000	0.298158	0.344995
0.530000	0.590000	0.297848	0.331871
0.550000	0.590000	0.297261	0.319153
0.570000	0.590000	0.296386	0.306885
0.590000	0.590000	0.295078	0.295078
0.610000	0.590000	0.293355	0.283762
0.630000	0.590000	0.291508	0.272990
0.650000	0.590000	0.289975	0.262793
0.670000	0.590000	0.289130	0.253118
0.690000	0.590000	0.289252	0.243850
0.710000	0.590000	0.291115	0.235280
0.730000	0.590000	0.294367	0.227525
0.750000	0.590000	0.275334	0.205051
0.770000	0.590000	0.176085	0.116164
0.790000	0.590000	0.032110	-0.012365
0.810000	0.590000	-0.048715	-0.075532
0.830000	0.590000	-0.063728	-0.088948
0.850000	0.590000	-0.060076	-0.090836
0.870000	0.590000	-0.052846	-0.090759
0.890000	0.590000	-0.044920	-0.090417
0.910000	0.590000	-0.036855	-0.090065
0.930000	0.590000	-0.028728	-0.089774
0.950000	0.590000	-0.020549	-0.089562
0.970000	0.590000	-0.012343	-0.089414
0.990000	0.590000	-0.004117	-0.089342

-0.990000	0.610000	0.004080	-0.087984
-0.970000	0.610000	0.012231	-0.088058
-0.950000	0.610000	0.020367	-0.088203
-0.930000	0.610000	0.028472	-0.088417
-0.910000	0.610000	0.036529	-0.088713
-0.890000	0.610000	0.044553	-0.089062
-0.870000	0.610000	0.052498	-0.089453
-0.850000	0.610000	0.060164	-0.089843
-0.830000	0.610000	0.066822	-0.089734
-0.810000	0.610000	0.068325	-0.086303
-0.790000	0.610000	0.043880	-0.064993
-0.770000	0.610000	-0.053933	0.018200
-0.750000	0.610000	-0.194637	0.149271
-0.730000	0.610000	-0.272861	0.221978
-0.710000	0.610000	-0.283490	0.238470
-0.690000	0.610000	-0.280925	0.245598
-0.670000	0.610000	-0.280028	0.253814
-0.650000	0.610000	-0.280372	0.262818
-0.630000	0.610000	-0.281331	0.272399
-0.610000	0.610000	-0.282585	0.282585
-0.590000	0.610000	-0.283762	0.293355
-0.570000	0.610000	-0.284578	0.304651
-0.550000	0.610000	-0.284996	0.316439
-0.530000	0.610000	-0.285166	0.328723
-0.510000	0.610000	-0.285146	0.341480
-0.490000	0.610000	-0.284685	0.354612
-0.470000	0.610000	-0.283342	0.367964
-0.450000	0.610000	-0.280827	0.381392
-0.430000	0.610000	-0.277201	0.394811
-0.410000	0.610000	-0.272753	0.408165
-0.390000	0.610000	-0.267744	0.421380
-0.370000	0.610000	-0.262203	0.434345
-0.350000	0.610000	-0.255861	0.446937
-0.330000	0.610000	-0.248280	0.459090
-0.310000	0.610000	-0.239156	0.470862
-0.290000	0.610000	-0.228603	0.482382
-0.270000	0.610000	-0.217094	0.493685
-0.250000	0.610000	-0.205059	0.504725
-0.230000	0.610000	-0.192494	0.515530
-0.210000	0.610000	-0.179095	0.525954
-0.190000	0.610000	-0.164781	0.535354
-0.170000	0.610000	-0.149826	0.542860
-0.150000	0.610000	-0.134494	0.547787
-0.130000	0.610000	-0.118472	0.553533
-0.110000	0.610000	-0.101153	0.561290
-0.090000	0.610000	-0.082587	0.569654
-0.070000	0.610000	-0.063681	0.570903
-0.050000	0.610000	-0.045141	0.572011
-0.030000	0.610000	-0.026961	0.572677
-0.010000	0.610000	-0.008971	0.572893
0.010000	0.610000	0.008971	0.572893
0.030000	0.610000	0.026961	0.572677
0.050000	0.610000	0.045141	0.572011
0.070000	0.610000	0.063681	0.570903
0.090000	0.610000	0.082587	0.569654
0.110000	0.610000	0.101153	0.561290
0.130000	0.610000	0.118472	0.553533
0.150000	0.610000	0.134494	0.547787
0.170000	0.610000	0.149826	0.542860
0.190000	0.610000	0.164781	0.535354
0.210000	0.610000	0.179095	0.525954
0.230000	0.610000	0.192494	0.515530
0.250000	0.610000	0.205059	0.504725
0.270000	0.610000	0.217094	0.493685
0.290000	0.610000	0.228603	0.482382
0.310000	0.610000	0.239156	0.470862
0.330000	0.610000	0.248280	0.459090
0.350000	0.610000	0.255861	0.446937
0.370000	0.610000	0.262203	0.434345
0.390000	0.610000	0.267744	0.421380
0.410000	0.610000	0.272753	0.408165
0.430000	0.610000	0.277201	0.394811
0.450000	0.610000	0.280827	0.381392
0.470000	0.610000	0.283342	0.367964
0.490000	0.610000	0.284685	0.354612
0.510000	0.610000	0.285146	0.341480
0.530000	0.610000	0.285166	0.328723
0.550000	0.610000	0.284996	0.316439
0.570000	0.610000	0.284578	0.304651
0.590000	0.610000	0.283762	0.293355
0.610000	0.610000	0.282585	0.282585
0.630000	0.610000	0.281331	0.272399
0.650000	0.610000	0.280372	0.262818
0.670000	0.610000	0.280028	0.253814
0.690000	0.610000	0.280925	0.245598
0.710000	0.610000	0.283490	0.238470
0.730000	0.610000	0.272861	0.221978
0.750000	0.610000	0.194637	0.149271
0.770000	0.610000	0.053933	0.018200
0.790000	0.610000	-0.043880	-0.064993
0.810000	0.610000	-0.068325	-0.086303
0.830000	0.610000	-0.066822	-0.089734
0.850000	0.610000	-0.060164	-0.089843
0.870000	0.610000	-0.052498	-0.089453
0.890000	0.610000	-0.044553	-0.089062
0.910000	0.610000	-0.036529	-0.088713
0.930000	0.610000	-0.028472	-0.088417
0.950000	0.610000	-0.020367	-0.088203
0.970000	0.610000	-0.012231	-0.088058
0.990000	0.610000	-0.004080	-0.087984

-0.990000	0.630000	0.004042	-0.086312
-0.970000	0.630000	0.012121	-0.086387
-0.950000	0.630000	0.020186	-0.086528
-0.930000	0.630000	0.028213	-0.086749
-0.910000	0.630000	0.036206	-0.087040
-0.890000	0.630000	0.044175	-0.087382
-0.870000	0.630000	0.052060	-0.087799
-0.850000	0.630000	0.059788	-0.088285
-0.830000	0.630000	0.067255	-0.088650
-0.810000	0.630000	0.073437	-0.088103
-0.790000	0.630000	0.072372	-0.082601
-0.770000	0.630000	0.037891	-0.052293
-0.750000	0.630000	-0.071895	0.046677
-0.730000	0.630000	-0.205237	0.174198
-0.710000	0.630000	-0.267528	0.234928
-0.690000	0.630000	-0.273963	0.248141
-0.670000	0.630000	-0.271965	0.254864
-0.650000	0.630000	-0.271439	0.262863
-0.630000	0.630000	-0.271770	0.271770
-0.610000	0.630000	-0.272399	0.281331
-0.590000	0.630000	-0.272990	0.291508
-0.570000	0.630000	-0.273275	0.302250
-0.550000	0.630000	-0.273190	0.313520
-0.530000	0.630000	-0.272874	0.325327
-0.510000	0.630000	-0.272433	0.337675
-0.490000	0.630000	-0.271683	0.350485
-0.470000	0.630000	-0.270200	0.363591
-0.450000	0.630000	-0.267644	0.376822
-0.430000	0.630000	-0.264012	0.390073
-0.410000	0.630000	-0.259571	0.403292
-0.390000	0.630000	-0.254605	0.416423
-0.370000	0.630000	-0.249187	0.429367
-0.350000	0.630000	-0.243085	0.441987
-0.330000	0.630000	-0.235852	0.454163
-0.310000	0.630000	-0.227142	0.465878
-0.290000	0.630000	-0.217022	0.477235
-0.270000	0.630000	-0.205960	0.488346
-0.250000	0.630000	-0.194423	0.499251
-0.230000	0.630000	-0.182463	0.509953
-0.210000	0.630000	-0.169774	0.520309
-0.190000	0.630000	-0.156214	0.529827
-0.170000	0.630000	-0.142056	0.537741
-0.150000	0.630000	-0.127678	0.543372
-0.130000	0.630000	-0.112823	0.549162
-0.110000	0.630000	-0.096691	0.556198
-0.090000	0.630000	-0.078988	0.563784
-0.070000	0.630000	-0.060736	0.565408
-0.050000	0.630000	-0.042927	0.566873
-0.030000	0.630000	-0.025566	0.567842
-0.010000	0.630000	-0.008491	0.568264
0.010000	0.630000	0.008491	0.568264
0.030000	0.630000	0.025566	0.567842
0.050000	0.630000	0.042927	0.566873
0.070000	0.630000	0.060736	0.565408
0.090000	0.630000	0.078988	0.563784
0.110000	0.630000	0.096691	0.556198
0.130000	0.630000	0.112823	0.549162
0.150000	0.630000	0.127678	0.543372
0.170000	0.630000	0.142056	0.537741
0.190000	0.630000	0.156214	0.529827
0.210000	0.630000	0.169774	0.520309
0.230000	0.630000	0.182463	0.509953
0.250000	0.630000	0.194423	0.499251
0.270000	0.630000	0.205960	0.488346
0.290000	0.630000	0.217022	0.477235
0.310000	0.630000	0.227142	0.465878
0.330000	0.630000	0.235852	0.454163
0.350000	0.630000	0.243085	0.441987
0.370000	0.630000	0.249187	0.429367
0.390000	0.630000	0.254605	0.416423
0.410000	0.630000	0.259571	0.403292
0.430000	0.630000	0.264012	0.390073
0.450000	0.630000	0.267644	0.376822
0.470000	0.630000	0.270200	0.363591
0.490000	0.630000	0.271683	0.350485
0.510000	0.630000	0.272433	0.337675
0.530000	0.630000	0.272874	0.325327
0.550000	0.630000	0.273190	0.313520
0.570000	0.630000	0.273275	0.302250
0.590000	0.630000	0.272990	0.291508
0.610000	0.630000	0.272399	0.281331
0.630000	0.630000	0.271770	0.271770
0.650000	0.630000	0.271439	0.262863
0.670000	0.630000	0.271965	0.254864
0.690000	0.630000	0.273963	0.248141
0.710000	0.630000	0.267528	0.234928
0.730000	0.630000	0.205237	0.174198
0.750000	0.630000	0.071895	0.046677
0.770000	0.630000	-0.037891	-0.052293
0.790000	0.630000	-0.072372	-0.082601
0.810000	0.630000	-0.073437	-0.088103
0.830000	0.630000	-0.067255	-0.088650
0.850000	0.630000	-0.059788	-0.088285
0.870000	0.630000	-0.052060	-0.087799
0.890000	0.630000	-0.044175	-0.087382
0.910000	0.630000	-0.036206	-0.087040
0.930000	0.630000	-0.028213	-0.086749
0.950000	0.630000	-0.020186	-0.086528
0.970000	0.630000	-0.012121	-0.086387
0.990000	0.630000	-0.004042	-0.086312

-0.990000	0.650000	0.004004	-0.084331
-0.970000	0.650000	0.012012	-0.084404
-0.950000	0.650000	0.020002	-0.084546
-0.930000	0.650000	0.027956	-0.084769
-0.910000	0.650000	0.035890	-0.085050
-0.890000	0.650000	0.043790	-0.085391
-0.870000	0.650000	0.051590	-0.085827
-0.850000	0.650000	0.059307	-0.086327
-0.830000	0.650000	0.066996	-0.086778
-0.810000	0.650000	0.074357	-0.086996
-0.790000	0.650000	0.079661	-0.086082
-0.770000	0.650000	0.075245	-0.078619
-0.750000	0.650000	0.031566	-0.039824
-0.730000	0.650000	-0.084844	0.069364
-0.710000	0.650000	-0.209598	0.191640
-0.690000	0.650000	-0.261031	0.245181
-0.670000	0.650000	-0.265337	0.256921
-0.650000	0.650000	-0.263486	0.263486
-0.630000	0.650000	-0.262863	0.271439
-0.610000	0.650000	-0.262818	0.280372
-0.590000	0.650000	-0.262793	0.289975
-0.570000	0.650000	-0.262506	0.300173
-0.550000	0.650000	-0.261871	0.310930
-0.530000	0.650000	-0.261005	0.322259
-0.510000	0.650000	-0.260052	0.334186
-0.490000	0.650000	-0.258913	0.346659
-0.470000	0.650000	-0.257210	0.359516
-0.450000	0.650000	-0.254564	0.372558
-0.430000	0.650000	-0.250894	0.385657
-0.410000	0.650000	-0.246430	0.398756
-0.390000	0.650000	-0.241472	0.411816
-0.370000	0.650000	-0.236149	0.424756
-0.350000	0.650000	-0.230283	0.437436
-0.330000	0.650000	-0.223437	0.449691
-0.310000	0.650000	-0.215204	0.461422
-0.290000	0.650000	-0.205571	0.472676
-0.270000	0.650000	-0.194971	0.483593
-0.250000	0.650000	-0.183916	0.494284
-0.230000	0.650000	-0.172539	0.504770
-0.210000	0.650000	-0.160565	0.514916
-0.190000	0.650000	-0.147790	0.524349
-0.170000	0.650000	-0.134416	0.532475
-0.150000	0.650000	-0.120846	0.538715
-0.130000	0.650000	-0.106928	0.544568
-0.110000	0.650000	-0.091913	0.550850
-0.090000	0.650000	-0.075341	0.557407
-0.070000	0.650000	-0.058082	0.559501
-0.050000	0.650000	-0.041123	0.561386
-0.030000	0.650000	-0.024504	0.562747
-0.010000	0.650000	-0.008138	0.563462
0.010000	0.650000	0.008138	0.563462
0.030000	0.650000	0.024504	0.562747
0.050000	0.650000	0.041123	0.561386
0.070000	0.650000	0.058082	0.559501
0.090000	0.650000	0.075341	0.557407
0.110000	0.650000	0.091913	0.550850
0.130000	0.650000	0.106928	0.544568
0.150000	0.650000	0.120846	0.538715
0.170000	0.650000	0.134416	0.532475
0.190000	0.650000	0.147790	0.524349
0.210000	0.650000	0.160565	0.514916
0.230000	0.650000	0.172539	0.504770
0.250000	0.650000	0.183916	0.494284
0.270000	0.650000	0.194971	0.483593
0.290000	0.650000	0.205571	0.472676
0.310000	0.650000	0.215204	0.461422
0.330000	0.650000	0.223437	0.449691
0.350000	0.650000	0.230283	0.437436
0.370000	0.650000	0.236149	0.424756
0.390000	0.650000	0.241472	0.411816
0.410000	0.650000	0.246430	0.398756
0.430000	0.650000	0.250894	0.385657
0.450000	0.650000	0.254564	0.372558
0.470000	0.650000	0.257210	0.359516
0.490000	0.650000	0.258913	0.346659
0.510000	0.650000	0.260052	0.334186
0.530000	0.650000	0.261005	0.322259
0.550000	0.650000	0.261871	0.310930
0.570000	0.650000	0.262506	0.300173
0.590000	0.650000	0.262793	0.289975
0.610000	0.650000	0.262818	0.280372
0.630000	0.650000	0.262863	0.271439
0.650000	0.650000	0.263486	0.263486
0.670000	0.650000	0.265337	0.256921
0.690000	0.650000	0.261031	0.245181
0.710000	0.650000	0.209598	0.191640
0.730000	0.650000	0.084844	0.069364
0.750000	0.650000	-0.031566	-0.039824
0.770000	0.650000	-0.075245	-0.078619
0.790000	0.650000	-0.079661	-0.086082
0.810000	0.650000	-0.074357	-0.086996
0.830000	0.650000	-0.066996	-0.086778
0.850000	0.650000	-0.059307	-0.086327
0.870000	0.650000	-0.051590	-0.085827
0.890000	0.650000	-0.043790	-0.085391
0.910000	0.650000	-0.035890	-0.085050
0.930000	0.650000	-0.027956	-0.084769
0.950000	0.650000	-0.020002	-0.084546
0.970000	0.650000	-0.012012	-0.084404
0.990000	0.650000	-0.004004	-0.084331

-0.990000	0.670000	0.003969	-0.082045
-0.970000	0.670000	0.011904	-0.082115
-0.950000	0.670000	0.019818	-0.082261
-0.930000	0.670000	0.027705	-0.082478
-0.910000	0.670000	0.035579	-0.082749
-0.890000	0.670000	0.043394	-0.083100
-0.870000	0.670000	0.051119	-0.083545
-0.850000	0.670000	0.058833	-0.084016
-0.830000	0.670000	0.066581	-0.084450
-0.810000	0.670000	0.074126	-0.084892
-0.790000	0.670000	0.080735	-0.085310
-0.770000	0.670000	0.084279	-0.084535
-0.750000	0.670000	0.076292	-0.075658
-0.730000	0.670000	0.026203	-0.030062
-0.710000	0.670000	-0.091794	0.084579
-0.690000	0.670000	-0.208683	0.202825
-0.670000	0.670000	-0.253670	0.253670
-0.650000	0.670000	-0.256921	0.265337
-0.630000	0.670000	-0.254864	0.271965
-0.610000	0.670000	-0.253814	0.280028
-0.590000	0.670000	-0.253118	0.289130
-0.570000	0.670000	-0.252235	0.298892
-0.550000	0.670000	-0.251017	0.309218
-0.530000	0.670000	-0.249558	0.320122
-0.510000	0.670000	-0.248025	0.331648
-0.490000	0.670000	-0.246408	0.343776
-0.470000	0.670000	-0.244405	0.356363
-0.450000	0.670000	-0.241622	0.369191
-0.430000	0.670000	-0.237897	0.382104
-0.410000	0.670000	-0.233395	0.395031
-0.390000	0.670000	-0.228419	0.407952
-0.370000	0.670000	-0.223160	0.420812
-0.350000	0.670000	-0.217514	0.433486
-0.330000	0.670000	-0.211077	0.445783
-0.310000	0.670000	-0.203388	0.457533
-0.290000	0.670000	-0.194318	0.468701
-0.270000	0.670000	-0.184220	0.479410
-0.250000	0.670000	-0.173634	0.489819
-0.230000	0.670000	-0.162795	0.499990
-0.210000	0.670000	-0.151500	0.509811
-0.190000	0.670000	-0.139495	0.518988
-0.170000	0.670000	-0.126893	0.527094
-0.150000	0.670000	-0.114053	0.533703
-0.130000	0.670000	-0.100937	0.539604
-0.110000	0.670000	-0.086966	0.545301
-0.090000	0.670000	-0.071660	0.550915
-0.070000	0.670000	-0.055609	0.553431
-0.050000	0.670000	-0.039589	0.555648
-0.030000	0.670000	-0.023679	0.557332
-0.010000	0.670000	-0.007879	0.558302
0.010000	0.670000	0.007879	0.558302
0.030000	0.670000	0.023679	0.557332
0.050000	0.670000	0.039589	0.555648
0.070000	0.670000	0.055609	0.553431
0.090000	0.670000	0.071660	0.550915
0.110000	0.670000	0.086966	0.545301
0.130000	0.670000	0.100937	0.539604
0.150000	0.670000	0.114053	0.533703
0.170000	0.670000	0.126893	0.527094
0.190000	0.670000	0.139495	0.518988
0.210000	0.670000	0.151500	0.509811
0.230000	0.670000	0.162795	0.499990
0.250000	0.670000	0.173634	0.489819
0.270000	0.670000	0.184220	0.479410
0.290000	0.670000	0.194318	0.468701
0.310000	0.670000	0.203388	0.457533
0.330000	0.670000	0.211077	0.445783
0.350000	0.670000	0.217514	0.433486
0.370000	0.670000	0.223160	0.420812
0.390000	0.670000	0.228419	0.407952
0.410000	0.670000	0.233395	0.395031
0.430000	0.670000	0.237897	0.382104
0.450000	0.670000	0.241622	0.369191
0.470000	0.670000	0.244405	0.356363
0.490000	0.670000	0.246408	0.343776
0.510000	0.670000	0.248025	0.331648
0.530000	0.670000	0.249558	0.320122
0.550000	0.670000	0.251017	0.309218
0.570000	0.670000	0.252235	0.298892
0.590000	0.670000	0.253118	0.289130
0.610000	0.670000	0.253814	0.280028
0.630000	0.670000	0.254864	0.271965
0.650000	0.670000	0.256921	0.265337
0.670000	0.670000	0.253670	0.253670
0.690000	0.670000	0.208683	0.202825
0.710000	0.670000	0.091794	0.084579
0.730000	0.670000	-0.026203	-0.030062
0.750000	0.670000	-0.076292	-0.075658
0.770000	0.670000	-0.084279	-0.084535
0.790000	0.670000	-0.080735	-0.085310
0.810000	0.670000	-0.074126	-0.084892
0.830000	0.670000	-0.066581	-0.084450
0.850000	0.670000	-0.058833	-0.084016
0.870000	0.670000	-0.051119	-0.083545
0.890000	0.670000	-0.043394	-0.083100
0.910000	0.670000	-0.035579	-0.082749
0.930000	0.670000	-0.027705	-0.082478
0.950000	0.670000	-0.019818	-0.082261
0.970000	0.670000	-0.011904	-0.082115
0.990000	0.670000	-0.003969	-0.082045

-0.990000	0.690000	0.003934	-0.079457
-0.970000	0.690000	0.011795	-0.079526
-0.950000	0.690000	0.019635	-0.079675
-0.930000	0.690000	0.027464	-0.079881
-0.910000	0.690000	0.035264	-0.080150
-0.890000	0.690000	0.042990	-0.080516
-0.870000	0.690000	0.050670	-0.080946
-0.850000	0.690000	0.058397	-0.081364
-0.830000	0.690000	0.066114	-0.081784
-0.810000	0.690000	0.073493	-0.082373
-0.790000	0.690000	0.080013	-0.083323
-0.770000	0.690000	0.084952	-0.084495
-0.750000	0.690000	0.086329	-0.084252
-0.730000	0.690000	0.075676	-0.074379
-0.710000	0.690000	0.023327	-0.024419
-0.690000	0.690000	-0.091949	0.091949
-0.670000	0.690000	-0.202825	0.208683
-0.650000	0.690000	-0.245181	0.261031
-0.630000	0.690000	-0.248141	0.273963
-0.610000	0.690000	-0.245598	0.280925
-0.590000	0.690000	-0.243850	0.289252
-0.570000	0.690000	-0.242327	0.298690
-0.550000	0.690000	-0.240545	0.308752
-0.530000	0.690000	-0.238495	0.319341
-0.510000	0.690000	-0.236358	0.330507
-0.490000	0.690000	-0.234209	0.342272
-0.470000	0.690000	-0.231847	0.354531
-0.450000	0.690000	-0.228898	0.367072
-0.430000	0.690000	-0.225122	0.379707
-0.410000	0.690000	-0.220593	0.392346
-0.390000	0.690000	-0.215594	0.404981
-0.370000	0.690000	-0.210366	0.417595
-0.350000	0.690000	-0.204899	0.430100
-0.330000	0.690000	-0.198854	0.442307
-0.310000	0.690000	-0.191739	0.453993
-0.290000	0.690000	-0.183296	0.465035
-0.270000	0.690000	-0.173751	0.475496
-0.250000	0.690000	-0.163632	0.485553
-0.230000	0.690000	-0.153283	0.495323
-0.210000	0.690000	-0.142611	0.504735
-0.190000	0.690000	-0.131353	0.513551
-0.170000	0.690000	-0.119519	0.521468
-0.150000	0.690000	-0.107394	0.528207
-0.130000	0.690000	-0.095024	0.534130
-0.110000	0.690000	-0.082018	0.539488
-0.090000	0.690000	-0.067954	0.544450
-0.070000	0.690000	-0.053139	0.547305
-0.050000	0.690000	-0.038086	0.549724
-0.030000	0.690000	-0.022893	0.551575
-0.010000	0.690000	-0.007637	0.552675
0.010000	0.690000	0.007637	0.552675
0.030000	0.690000	0.022893	0.551575
0.050000	0.690000	0.038086	0.549724
0.070000	0.690000	0.053139	0.547305
0.090000	0.690000	0.067954	0.544450
0.110000	0.690000	0.082018	0.539488
0.130000	0.690000	0.095024	0.534130
0.150000	0.690000	0.107394	0.528207
0.170000	0.690000	0.119519	0.521468
0.190000	0.690000	0.131353	0.513551
0.210000	0.690000	0.142611	0.504735
0.230000	0.690000	0.153283	0.495323
0.250000	0.690000	0.163632	0.485553
0.270000	0.690000	0.173751	0.475496
0.290000	0.690000	0.183296	0.465035
0.310000	0.690000	0.191739	0.453993
0.330000	0.690000	0.198854	0.442307
0.350000	0.690000	0.204899	0.430100
0.370000	0.690000	0.210366	0.417595
0.390000	0.690000	0.215594	0.404981
0.410000	0.690000	0.220593	0.392346
0.430000	0.690000	0.225122	0.379707
0.450000	0.690000	0.228898	0.367072
0.470000	0.690000	0.231847	0.354531
0.490000	0.690000	0.234209	0.342272
0.510000	0.690000	0.236358	0.330507
0.530000	0.690000	0.238495	0.319341
0.550000	0.690000	0.240545	0.308752
0.570000	0.690000	0.242327	0.298690
0.590000	0.690000	0.243850	0.289252
0.610000	0.690000	0.245598	0.280925
0.630000	0.690000	0.248141	0.273963
0.650000	0.690000	0.245181	0.261031
0.670000	0.690000	0.202825	0.208683
0.690000	0.690000	0.091949	0.091949
0.710000	0.690000	-0.023327	-0.024419
0.730000	0.690000	-0.075676	-0.074379
0.750000	0.690000	-0.086329	-0.084252
0.770000	0.690000	-0.084952	-0.084495
0.790000	0.690000	-0.080013	-0.083323
0.810000	0.690000	-0.073493	-0.082373
0.830000	0.690000	-0.066114	-0.081784
0.850000	0.690000	-0.058397	-0.081364
0.870000	0.690000	-0.050670	-0.080946
0.890000	0.690000	-0.042990	-0.080516
0.910000	0.690000	-0.035264	-0.080150
0.930000	0.690000	-0.027464	-0.079881
0.950000	0.690000	-0.019635	-0.079675
0.970000	0.690000	-0.011795	-0.079526
0.990000	0.690000	-0.003934	-0.079457

-0.990000	0.710000	0.003899	-0.076573
-0.970000	0.710000	0.011685	-0.076645
-0.950000	0.710000	0.019460	-0.076786
-0.930000	0.710000	0.027226	-0.076984
-0.910000	0.710000	0.034940	-0.077264
-0.890000	0.710000	0.042594	-0.077633
-0.870000	0.710000	0.050266	-0.078021
-0.850000	0.710000	0.057991	-0.078388
-0.830000	0.710000	0.065568	-0.078847
-0.810000	0.710000	0.072584	-0.079633
-0.790000	0.710000	0.078609	-0.080963
-0.770000	0.710000	0.083347	-0.082864
-0.750000	0.710000	0.086435	-0.084913
-0.730000	0.710000	0.086192	-0.085087
-0.710000	0.710000	0.074630	-0.074630
-0.690000	0.710000	0.024419	-0.023327
-0.670000	0.710000	-0.084579	0.091794
-0.650000	0.710000	-0.191640	0.209598
-0.630000	0.710000	-0.234928	0.267528
-0.610000	0.710000	-0.238470	0.283490
-0.590000	0.710000	-0.235280	0.291115
-0.570000	0.710000	-0.232658	0.299784
-0.550000	0.710000	-0.230287	0.309602
-0.530000	0.710000	-0.227734	0.320006
-0.510000	0.710000	-0.225056	0.330871
-0.490000	0.710000	-0.222389	0.342236
-0.470000	0.710000	-0.219648	0.354067
-0.450000	0.710000	-0.216520	0.366194
-0.430000	0.710000	-0.212711	0.378416
-0.410000	0.710000	-0.208190	0.390616
-0.390000	0.710000	-0.203180	0.402783
-0.370000	0.710000	-0.197956	0.414943
-0.350000	0.710000	-0.192602	0.427061
-0.330000	0.710000	-0.186882	0.438984
-0.310000	0.710000	-0.180319	0.450467
-0.290000	0.710000	-0.172538	0.461304
-0.270000	0.710000	-0.163601	0.471469
-0.250000	0.710000	-0.153968	0.481119
-0.230000	0.710000	-0.144075	0.490416
-0.210000	0.710000	-0.133967	0.499362
-0.190000	0.710000	-0.123416	0.507774
-0.170000	0.710000	-0.112340	0.515421
-0.150000	0.710000	-0.100928	0.522133
-0.130000	0.710000	-0.089273	0.528059
-0.110000	0.710000	-0.077139	0.533289
-0.090000	0.710000	-0.064188	0.537925
-0.070000	0.710000	-0.050516	0.541062
-0.050000	0.710000	-0.036408	0.543594
-0.030000	0.710000	-0.021976	0.545477
-0.010000	0.710000	-0.007349	0.546582
0.010000	0.710000	0.007349	0.546582
0.030000	0.710000	0.021976	0.545477
0.050000	0.710000	0.036408	0.543594
0.070000	0.710000	0.050516	0.541062
0.090000	0.710000	0.064188	0.537925
0.110000	0.710000	0.077139	0.533289
0.130000	0.710000	0.089273	0.528059
0.150000	0.710000	0.100928	0.522133
0.170000	0.710000	0.112340	0.515421
0.190000	0.710000	0.123416	0.507774
0.210000	0.710000	0.133967	0.499362
0.230000	0.710000	0.144075	0.490416
0.250000	0.710000	0.153968	0.481119
0.270000	0.710000	0.163601	0.471469
0.290000	0.710000	0.172538	0.461304
0.310000	0.710000	0.180319	0.450467
0.330000	0.710000	0.186882	0.438984
0.350000	0.710000	0.192602	0.427061
0.370000	0.710000	0.197956	0.414943
0.390000	0.710000	0.203180	0.402783
0.410000	0.710000	0.208190	0.390616
0.430000	0.710000	0.212711	0.378416
0.450000	0.710000	0.216520	0.366194
0.470000	0.710000	0.219648	0.354067
0.490000	0.710000	0.222389	0.342236
0.510000	0.710000	0.225056	0.330871
0.530000	0.710000	0.227734	0.320006
0.550000	0.710000	0.230287	0.309602
0.570000	0.710000	0.232658	0.299784
0.590000	0.710000	0.235280	0.291115
0.610000	0.710000	0.238470	0.283490
0.630000	0.710000	0.234928	0.267528
0.650000	0.710000	0.191640	0.209598
0.670000	0.710000	0.084579	0.091794
0.690000	0.710000	-0.024419	-0.023327
0.710000	0.710000	-0.074630	-0.074630
0.730000	0.710000	-0.086192	-0.085087
0.750000	0.710000	-0.086435	-0.084913
0.770000	0.710000	-0.083347	-0.082864
0.790000	0.710000	-0.078609	-0.080963
0.810000	0.710000	-0.072584	-0.079633
0.830000	0.710000	-0.065568	-0.078847
0.850000	0.710000	-0.057991	-0.078388
0.870000	0.710000	-0.050266	-0.078021
0.890000	0.710000	-0.042594	-0.077633
0.910000	0.710000	-0.034940	-0.077264
0.930000	0.710000	-0.027226	-0.076984
0.950000	0.710000	-0.019460	-0.076786
0.970000	0.710000	-0.011685	-0.076645
0.990000	0.710000	-0.003899	-0.076573

-0.990000	0.730000	0.003861	-0.073399
-0.970000	0.730000	0.011580	-0.073472
-0.950000	0.730000	0.019294	-0.073602
-0.930000	0.730000	0.026982	-0.073803
-0.910000	0.730000	0.034612	-0.074096
-0.890000	0.730000	0.042230	-0.074441
-0.870000	0.730000	0.049911	-0.074768
-0.850000	0.730000	0.057568	-0.075122
-0.830000	0.730000	0.064866	-0.075703
-0.810000	0.730000	0.071374	-0.076761
-0.790000	0.730000	0.076779	-0.078453
-0.770000	0.730000	0.081000	-0.080758
-0.750000	0.730000	0.084105	-0.083459
-0.730000	0.730000	0.085966	-0.085966
-0.710000	0.730000	0.085087	-0.086192
-0.690000	0.730000	0.074379	-0.075676
-0.670000	0.730000	0.030062	-0.026203
-0.650000	0.730000	-0.069364	0.084844
-0.630000	0.730000	-0.174198	0.205237
-0.610000	0.730000	-0.221978	0.272861
-0.590000	0.730000	-0.227525	0.294367
-0.570000	0.730000	-0.223804	0.303127
-0.550000	0.730000	-0.220280	0.311915
-0.530000	0.730000	-0.217192	0.321879
-0.510000	0.730000	-0.214117	0.332440
-0.490000	0.730000	-0.211038	0.343379
-0.470000	0.730000	-0.207951	0.354678
-0.450000	0.730000	-0.204643	0.366245
-0.430000	0.730000	-0.200817	0.377906
-0.410000	0.730000	-0.196341	0.389525
-0.390000	0.730000	-0.191352	0.401074
-0.370000	0.730000	-0.186114	0.412602
-0.350000	0.730000	-0.180801	0.424132
-0.330000	0.730000	-0.175302	0.435573
-0.310000	0.730000	-0.169213	0.446700
-0.290000	0.730000	-0.162087	0.457246
-0.270000	0.730000	-0.153809	0.467084
-0.250000	0.730000	-0.144709	0.476307
-0.230000	0.730000	-0.135258	0.485100
-0.210000	0.730000	-0.125649	0.493549
-0.190000	0.730000	-0.115738	0.501548
-0.170000	0.730000	-0.105381	0.508912
-0.150000	0.730000	-0.094658	0.515518
-0.130000	0.730000	-0.083669	0.521423
-0.110000	0.730000	-0.072302	0.526641
-0.090000	0.730000	-0.060305	0.531181
-0.070000	0.730000	-0.047650	0.534560
-0.050000	0.730000	-0.034467	0.537183
-0.030000	0.730000	-0.020861	0.539047
-0.010000	0.730000	-0.006986	0.540090
0.010000	0.730000	0.006986	0.540090
0.030000	0.730000	0.020861	0.539047
0.050000	0.730000	0.034467	0.537183
0.070000	0.730000	0.047650	0.534560
0.090000	0.730000	0.060305	0.531181
0.110000	0.730000	0.072302	0.526641
0.130000	0.730000	0.083669	0.521423
0.150000	0.730000	0.094658	0.515518
0.170000	0.730000	0.105381	0.508912
0.190000	0.730000	0.115738	0.501548
0.210000	0.730000	0.125649	0.493549
0.230000	0.730000	0.135258	0.485100
0.250000	0.730000	0.144709	0.476307
0.270000	0.730000	0.153809	0.467084
0.290000	0.730000	0.162087	0.457246
0.310000	0.730000	0.169213	0.446700
0.330000	0.730000	0.175302	0.435573
0.350000	0.730000	0.180801	0.424132
0.370000	0.730000	0.186114	0.412602
0.390000	0.730000	0.191352	0.401074
0.410000	0.730000	0.196341	0.389525
0.430000	0.730000	0.200817	0.377906
0.450000	0.730000	0.204643	0.366245
0.470000	0.730000	0.207951	0.354678
0.490000	0.730000	0.211038	0.343379
0.510000	0.730000	0.214117	0.332440
0.530000	0.730000	0.217192	0.321879
0.550000	0.730000	0.220280	0.311915
0.570000	0.730000	0.223804	0.303127
0.590000	0.730000	0.227525	0.294367
0.610000	0.730000	0.221978	0.272861
0.630000	0.730000	0.174198	0.205237
0.650000	0.730000	0.069364	0.084844
0.670000	0.730000	-0.030062	-0.026203
0.690000	0.730000	-0.074379	-0.075676
0.710000	0.730000	-0.085087	-0.086192
0.730000	0.730000	-0.085966	-0.085966
0.750000	0.730000	-0.084105	-0.083459
0.770000	0.730000	-0.081000	-0.080758
0.790000	0.730000	-0.076779	-0.078453
0.810000	0.730000	-0.071374	-0.076761
0.830000	0.730000	-0.064866	-0.075703
0.850000	0.730000	-0.057568	-0.075122
0.870000	0.730000	-0.049911	-0.074768
0.890000	0.730000	-0.042230	-0.074441
0.910000	0.730000	-0.034612	-0.074096
0.930000	0.730000	-0.026982	-0.073803
0.950000	0.730000	-0.019294	-0.073602
0.970000	0.730000	-0.011580	-0.073472
0.990000	0.730000	-0.003861	-0.073399

-0.990000	0.750000	0.003825	-0.069941
-0.970000	0.750000	0.011480	-0.070007
-0.950000	0.750000	0.019127	-0.070134
-0.930000	0.750000	0.026729	-0.070348
-0.910000	0.750000	0.034299	-0.070636
-0.890000	0.750000	0.041918	-0.070927
-0.870000	0.750000	0.049581	-0.071206
-0.850000	0.750000	0.057053	-0.071619
-0.830000	0.750000	0.063925	-0.072414
-0.810000	0.750000	0.069831	-0.073795
-0.790000	0.750000	0.074611	-0.075815
-0.770000	0.750000	0.078339	-0.078365
-0.750000	0.750000	0.081227	-0.081227
-0.730000	0.750000	0.083459	-0.084105
-0.710000	0.750000	0.084913	-0.086435
-0.690000	0.750000	0.084252	-0.086329
-0.670000	0.750000	0.075658	-0.076292
-0.650000	0.750000	0.039824	-0.031566
-0.630000	0.750000	-0.046677	0.071895
-0.610000	0.750000	-0.149271	0.194637
-0.590000	0.750000	-0.205051	0.275334
-0.570000	0.750000	-0.215158	0.305964
-0.550000	0.750000	-0.211574	0.316752
-0.530000	0.750000	-0.207253	0.325253
-0.510000	0.750000	-0.203609	0.334822
-0.490000	0.750000	-0.200230	0.345148
-0.470000	0.750000	-0.196892	0.355858
-0.450000	0.750000	-0.193424	0.366790
-0.430000	0.750000	-0.189580	0.377803
-0.410000	0.750000	-0.185173	0.388761
-0.390000	0.750000	-0.180232	0.399613
-0.370000	0.750000	-0.174979	0.410412
-0.350000	0.750000	-0.169644	0.421224
-0.330000	0.750000	-0.164250	0.432032
-0.310000	0.750000	-0.158512	0.442663
-0.290000	0.750000	-0.151982	0.452843
-0.270000	0.750000	-0.144392	0.462350
-0.250000	0.750000	-0.135889	0.471177
-0.230000	0.750000	-0.126897	0.479487
-0.210000	0.750000	-0.117726	0.487441
-0.190000	0.750000	-0.108360	0.495026
-0.170000	0.750000	-0.098642	0.502105
-0.150000	0.750000	-0.088553	0.508565
-0.130000	0.750000	-0.078172	0.514406
-0.110000	0.750000	-0.067467	0.519618
-0.090000	0.750000	-0.056283	0.524150
-0.070000	0.750000	-0.044541	0.527717
-0.050000	0.750000	-0.032273	0.530437
-0.030000	0.750000	-0.019562	0.532304
-0.010000	0.750000	-0.006556	0.533293
0.010000	0.750000	0.006556	0.533293
0.030000	0.750000	0.019562	0.532304
0.050000	0.750000	0.032273	0.530437
0.070000	0.750000	0.044541	0.527717
0.090000	0.750000	0.056283	0.524150
0.110000	0.750000	0.067467	0.519618
0.130000	0.750000	0.078172	0.514406
0.150000	0.750000	0.088553	0.508565
0.170000	0.750000	0.098642	0.502105
0.190000	0.750000	0.108360	0.495026
0.210000	0.750000	0.117726	0.487441
0.230000	0.750000	0.126897	0.479487
0.250000	0.750000	0.135889	0.471177
0.270000	0.750000	0.144392	0.462350
0.290000	0.750000	0.151982	0.452843
0.310000	0.750000	0.158512	0.442663
0.330000	0.750000	0.164250	0.432032
0.350000	0.750000	0.169644	0.421224
0.370000	0.750000	0.174979	0.410412
0.390000	0.750000	0.180232	0.399613
0.410000	0.750000	0.185173	0.388761
0.430000	0.750000	0.189580	0.377803
0.450000	0.750000	0.193424	0.366790
0.470000	0.750000	0.196892	0.355858
0.490000	0.750000	0.200230	0.345148
0.510000	0.750000	0.203609	0.334822
0.530000	0.750000	0.207253	0.325253
0.550000	0.750000	0.211574	0.316752
0.570000	0.750000	0.215158	0.305964
0.590000	0.750000	0.205051	0.275334
0.610000	0.750000	0.149271	0.194637
0.630000	0.750000	0.046677	0.071895
0.650000	0.750000	-0.039824	-0.031566
0.670000	0.750000	-0.075658	-0.076292
0.690000	0.750000	-0.084252	-0.086329
0.710000	0.750000	-0.084913	-0.086435
0.730000	0.750000	-0.083459	-0.084105
0.750000	0.750000	-0.081227	-0.081227
0.770000	0.750000	-0.078339	-0.078365
0.790000	0.750000	-0.074611	-0.075815
0.810000	0.750000	-0.069831	-0.073795
0.830000	0.750000	-0.063925	-0.072414
0.850000	0.750000	-0.057053	-0.071619
0.870000	0.750000	-0.049581	-0.071206
0.890000	0.750000	-0.041918	-0.070927
0.910000	0.750000	-0.034299	-0.070636
0.930000	0.750000	-0.026729	-0.070348
0.950000	0.750000	-0.019127	-0.070134
0.970000	0.750000	-0.011480	-0.070007
0.990000	0.750000	-0.003825	-0.069941

-0.990000	0.770000	0.003795	-0.066203
-0.970000	0.770000	0.011386	-0.066258
-0.950000	0.770000	0.018951	-0.066394
-0.930000	0.770000	0.026477	-0.066616
-0.910000	0.770000	0.034030	-0.066864
-0.890000	0.770000	0.041657	-0.067088
-0.870000	0.770000	0.049216	-0.067371
-0.850000	0.770000	0.056357	-0.067936
-0.830000	0.770000	0.062687	-0.069014
-0.810000	0.770000	0.067970	-0.070712
-0.790000	0.770000	0.072208	-0.072967
-0.770000	0.770000	0.075588	-0.075588
-0.750000	0.770000	0.078365	-0.078339
-0.730000	0.770000	0.080758	-0.081000
-0.710000	0.770000	0.082864	-0.083347
-0.690000	0.770000	0.084495	-0.084952
-0.670000	0.770000	0.084535	-0.084279
-0.650000	0.770000	0.078619	-0.075245
-0.630000	0.770000	0.052293	-0.037891
-0.610000	0.770000	-0.018200	0.053933
-0.590000	0.770000	-0.116164	0.176085
-0.570000	0.770000	-0.182547	0.271113
-0.550000	0.770000	-0.201163	0.315488
-0.530000	0.770000	-0.199294	0.330713
-0.510000	0.770000	-0.194402	0.338991
-0.490000	0.770000	-0.190195	0.347604
-0.470000	0.770000	-0.186514	0.357249
-0.450000	0.770000	-0.182913	0.367462
-0.430000	0.770000	-0.179065	0.377856
-0.410000	0.770000	-0.174740	0.388196
-0.390000	0.770000	-0.169881	0.398384
-0.370000	0.770000	-0.164639	0.408454
-0.350000	0.770000	-0.159253	0.418498
-0.330000	0.770000	-0.153859	0.428572
-0.310000	0.770000	-0.148325	0.438593
-0.290000	0.770000	-0.142275	0.448326
-0.270000	0.770000	-0.135347	0.457501
-0.250000	0.770000	-0.127491	0.465994
-0.230000	0.770000	-0.119003	0.473892
-0.210000	0.770000	-0.110237	0.481382
-0.190000	0.770000	-0.101312	0.488548
-0.170000	0.770000	-0.092127	0.495318
-0.150000	0.770000	-0.082604	0.501581
-0.130000	0.770000	-0.072773	0.507294
-0.110000	0.770000	-0.062653	0.512430
-0.090000	0.770000	-0.052172	0.516927
-0.070000	0.770000	-0.041261	0.520592
-0.050000	0.770000	-0.029900	0.523397
-0.030000	0.770000	-0.018132	0.525303
-0.010000	0.770000	-0.006079	0.526279
0.010000	0.770000	0.006079	0.526279
0.030000	0.770000	0.018132	0.525303
0.050000	0.770000	0.029900	0.523397
0.070000	0.770000	0.041261	0.520592
0.090000	0.770000	0.052172	0.516927
0.110000	0.770000	0.062653	0.512430
0.130000	0.770000	0.072773	0.507294
0.150000	0.770000	0.082604	0.501581
0.170000	0.770000	0.092127	0.495318
0.190000	0.770000	0.101312	0.488548
0.210000	0.770000	0.110237	0.481382
0.230000	0.770000	0.119003	0.473892
0.250000	0.770000	0.127491	0.465994
0.270000	0.770000	0.135347	0.457501
0.290000	0.770000	0.142275	0.448326
0.310000	0.770000	0.148325	0.438593
0.330000	0.770000	0.153859	0.428572
0.350000	0.770000	0.159253	0.418498
0.370000	0.770000	0.164639	0.408454
0.390000	0.770000	0.169881	0.398384
0.410000	0.770000	0.174740	0.388196
0.430000	0.770000	0.179065	0.377856
0.450000	0.770000	0.182913	0.367462
0.470000	0.770000	0.186514	0.357249
0.490000	0.770000	0.190195	0.347604
0.510000	0.770000	0.194402	0.338991
0.530000	0.770000	0.199294	0.330713
0.550000	0.770000	0.201163	0.315488
0.570000	0.770000	0.182547	0.271113
0.590000	0.770000	0.116164	0.176085
0.610000	0.770000	0.018200	0.053933
0.630000	0.770000	-0.052293	-0.037891
0.650000	0.770000	-0.078619	-0.075245
0.670000	0.770000	-0.084535	-0.084279
0.690000	0.770000	-0.084495	-0.084952
0.710000	0.770000	-0.082864	-0.083347
0.730000	0.770000	-0.080758	-0.081000
0.750000	0.770000	-0.078365	-0.078339
0.770000	0.770000	-0.075588	-0.075588
0.790000	0.770000	-0.072208	-0.072967
0.810000	0.770000	-0.067970	-0.070712
0.830000	0.770000	-0.062687	-0.069014
0.850000	0.770000	-0.056357	-0.067936
0.870000	0.770000	-0.049216	-0.067371
0.890000	0.770000	-0.041657	-0.067088
0.910000	0.770000	-0.034030	-0.066864
0.930000	0.770000	-0.026477	-0.066616
0.950000	0.770000	-0.018951	-0.066394
0.970000	0.770000	-0.011386	-0.066258
0.990000	0.770000	-0.003795	-0.066203

-0.990000	0.790000	0.003769	-0.062182
-0.970000	0.790000	0.011288	-0.062242
-0.950000	0.790000	0.018768	-0.062389
-0.930000	0.790000	0.026257	-0.062587
-0.910000	0.790000	0.033824	-0.062765
-0.890000	0.790000	0.041408	-0.062949
-0.870000	0.790000	0.048731	-0.063319
-0.850000	0.790000	0.055407	-0.064115
-0.830000	0.790000	0.061147	-0.065487
-0.810000	0.790000	0.065877	-0.067416
-0.790000	0.790000	0.069735	-0.069735
-0.770000	0.790000	0.072967	-0.072208
-0.750000	0.790000	0.075815	-0.074611
-0.730000	0.790000	0.078453	-0.076779
-0.710000	0.790000	0.080963	-0.078609
-0.690000	0.790000	0.083323	-0.080013
-0.670000	0.790000	0.085310	-0.080735
-0.650000	0.790000	0.086082	-0.079661
-0.630000	0.790000	0.082601	-0.072372
-0.610000	0.790000	0.064993	-0.043880
-0.590000	0.790000	0.012365	0.032110
-0.570000	0.790000	-0.075724	0.147896
-0.550000	0.790000	-0.152177	0.254843
-0.530000	0.790000	-0.184002	0.317776
-0.510000	0.790000	-0.187001	0.342677
-0.490000	0.790000	-0.182260	0.352543
-0.470000	0.790000	-0.177328	0.360156
-0.450000	0.790000	-0.173124	0.368702
-0.430000	0.790000	-0.169154	0.378114
-0.410000	0.790000	-0.164936	0.387828
-0.390000	0.790000	-0.160237	0.397474
-0.370000	0.790000	-0.155087	0.406938
-0.350000	0.790000	-0.149689	0.416275
-0.330000	0.790000	-0.144247	0.425592
-0.310000	0.790000	-0.138780	0.434913
-0.290000	0.790000	-0.133046	0.444102
-0.270000	0.790000	-0.126679	0.452905
-0.250000	0.790000	-0.119471	0.461105
-0.230000	0.790000	-0.111538	0.468677
-0.210000	0.790000	-0.103188	0.475764
-0.190000	0.790000	-0.094634	0.482505
-0.170000	0.790000	-0.085877	0.488911
-0.150000	0.790000	-0.076843	0.494899
-0.130000	0.790000	-0.067519	0.500396
-0.110000	0.790000	-0.057937	0.505358
-0.090000	0.790000	-0.048089	0.509727
-0.070000	0.790000	-0.037937	0.513369
-0.050000	0.790000	-0.027450	0.516198
-0.030000	0.790000	-0.016636	0.518139
-0.010000	0.790000	-0.005577	0.519128
0.010000	0.790000	0.005577	0.519128
0.030000	0.790000	0.016636	0.518139
0.050000	0.790000	0.027450	0.516198
0.070000	0.790000	0.037937	0.513369
0.090000	0.790000	0.048089	0.509727
0.110000	0.790000	0.057937	0.505358
0.130000	0.790000	0.067519	0.500396
0.150000	0.790000	0.076843	0.494899
0.170000	0.790000	0.085877	0.488911
0.190000	0.790000	0.094634	0.482505
0.210000	0.790000	0.103188	0.475764
0.230000	0.790000	0.111538	0.468677
0.250000	0.790000	0.119471	0.461105
0.270000	0.790000	0.126679	0.452905
0.290000	0.790000	0.133046	0.444102
0.310000	0.790000	0.138780	0.434913
0.330000	0.790000	0.144247	0.425592
0.350000	0.790000	0.149689	0.416275
0.370000	0.790000	0.155087	0.406938
0.390000	0.790000	0.160237	0.397474
0.410000	0.790000	0.164936	0.387828
0.430000	0.790000	0.169154	0.378114
0.450000	0.790000	0.173124	0.368702
0.470000	0.790000	0.177328	0.360156
0.490000	0.790000	0.182260	0.352543
0.510000	0.790000	0.187001	0.342677
0.530000	0.790000	0.184002	0.317776
0.550000	0.790000	0.152177	0.254843
0.570000	0.790000	0.075724	0.147896
0.590000	0.790000	-0.012365	0.032110
0.610000	0.790000	-0.064993	-0.043880
0.630000	0.790000	-0.082601	-0.072372
0.650000	0.790000	-0.086082	-0.079661
0.670000	0.790000	-0.085310	-0.080735
0.690000	0.790000	-0.083323	-0.080013
0.710000	0.790000	-0.080963	-0.078609
0.730000	0.790000	-0.078453	-0.076779
0.750000	0.790000	-0.075815	-0.074611
0.770000	0.790000	-0.072967	-0.072208
0.790000	0.790000	-0.069735	-0.069735
0.810000	0.790000	-0.065877	-0.067416
0.830000	0.790000	-0.061147	-0.065487
0.850000	0.790000	-0.055407	-0.064115
0.870000	0.790000	-0.048731	-0.063319
0.890000	0.790000	-0.041408	-0.062949
0.910000	0.790000	-0.033824	-0.062765
0.930000	0.790000	-0.026257	-0.062587
0.950000	0.790000	-0.018768	-0.062389
0.970000	0.790000	-0.011288	-0.062242
0.990000	0.790000	-0.003769	-0.062182

-0.990000	0.810000	0.003736	-0.057887
-0.970000	0.810000	0.011179	-0.057965
-0.950000	0.810000	0.018604	-0.058101
-0.930000	0.810000	0.026099	-0.058233
-0.910000	0.810000	0.033667	-0.058343
-0.890000	0.810000	0.041100	-0.058554
-0.870000	0.810000	0.048047	-0.059094
-0.850000	0.810000	0.054187	-0.060146
-0.830000	0.810000	0.059385	-0.061735
-0.810000	0.810000	0.063721	-0.063721
-0.790000	0.810000	0.067416	-0.065877
-0.770000	0.810000	0.070712	-0.067970
-0.750000	0.810000	0.073795	-0.069831
-0.730000	0.810000	0.076761	-0.071374
-0.710000	0.810000	0.079633	-0.072584
-0.690000	0.810000	0.082373	-0.073493
-0.670000	0.810000	0.084892	-0.074126
-0.650000	0.810000	0.086996	-0.074357
-0.630000	0.810000	0.088103	-0.073437
-0.610000	0.810000	0.086303	-0.068325
-0.590000	0.810000	0.075532	-0.048715
-0.570000	0.810000	0.040382	0.008598
-0.550000	0.810000	-0.030959	0.110153
-0.530000	0.810000	-0.111516	0.222674
-0.510000	0.810000	-0.159865	0.306200
-0.490000	0.810000	-0.172980	0.348356
-0.470000	0.810000	-0.170644	0.364884
-0.450000	0.810000	-0.165269	0.372977
-0.430000	0.810000	-0.160266	0.380268
-0.410000	0.810000	-0.155702	0.388395
-0.390000	0.810000	-0.151083	0.397103
-0.370000	0.810000	-0.146126	0.405944
-0.350000	0.810000	-0.140845	0.414703
-0.330000	0.810000	-0.135412	0.423377
-0.310000	0.810000	-0.129949	0.432026
-0.290000	0.810000	-0.124373	0.440620
-0.270000	0.810000	-0.118408	0.448984
-0.250000	0.810000	-0.111777	0.456880
-0.230000	0.810000	-0.104426	0.464180
-0.210000	0.810000	-0.096540	0.470927
-0.190000	0.810000	-0.088351	0.477254
-0.170000	0.810000	-0.079961	0.483240
-0.150000	0.810000	-0.071350	0.488852
-0.130000	0.810000	-0.062497	0.494025
-0.110000	0.810000	-0.053429	0.498701
-0.090000	0.810000	-0.044169	0.502826
-0.070000	0.810000	-0.034714	0.506304
-0.050000	0.810000	-0.025042	0.509043
-0.030000	0.810000	-0.015147	0.510950
-0.010000	0.810000	-0.005072	0.511929
0.010000	0.810000	0.005072	0.511929
0.030000	0.810000	0.015147	0.510950
0.050000	0.810000	0.025042	0.509043
0.070000	0.810000	0.034714	0.506304
0.090000	0.810000	0.044169	0.502826
0.110000	0.810000	0.053429	0.498701
0.130000	0.810000	0.062497	0.494025
0.150000	0.810000	0.071350	0.488852
0.170000	0.810000	0.079961	0.483240
0.190000	0.810000	0.088351	0.477254
0.210000	0.810000	0.096540	0.470927
0.230000	0.810000	0.104426	0.464180
0.250000	0.810000	0.111777	0.456880
0.270000	0.810000	0.118408	0.448984
0.290000	0.810000	0.124373	0.440620
0.310000	0.810000	0.129949	0.432026
0.330000	0.810000	0.135412	0.423377
0.350000	0.810000	0.140845	0.414703
0.370000	0.810000	0.146126	0.405944
0.390000	0.810000	0.151083	0.397103
0.410000	0.810000	0.155702	0.388395
0.430000	0.810000	0.160266	0.380268
0.450000	0.810000	0.165269	0.372977
0.470000	0.810000	0.170644	0.364884
0.490000	0.810000	0.172980	0.348356
0.510000	0.810000	0.159865	0.306200
0.530000	0.810000	0.111516	0.222674
0.550000	0.810000	0.030959	0.110153
0.570000	0.810000	-0.040382	0.008598
0.590000	0.810000	-0.075532	-0.048715
0.610000	0.810000	-0.086303	-0.068325
0.630000	0.810000	-0.088103	-0.073437
0.650000	0.810000	-0.086996	-0.074357
0.670000	0.810000	-0.084892	-0.074126
0.690000	0.810000	-0.082373	-0.073493
0.710000	0.810000	-0.079633	-0.072584
0.730000	0.810000	-0.076761	-0.071374
0.750000	0.810000	-0.073795	-0.069831
0.770000	0.810000	-0.070712	-0.067970
0.790000	0.810000	-0.067416	-0.065877
0.810000	0.810000	-0.063721	-0.063721
0.830000	0.810000	-0.059385	-0.061735
0.850000	0.810000	-0.054187	-0.060146
0.870000	0.810000	-0.048047	-0.059094
0.890000	0.810000	-0.041100	-0.058554
0.910000	0.810000	-0.033667	-0.058343
0.930000	0.810000	-0.026099	-0.058233
0.950000	0.810000	-0.018604	-0.058101
0.970000	0.810000	-0.011179	-0.057965
0.990000	0.810000	-0.003736	-0.057887

-0.990000	0.830000	0.003691	-0.053333
-0.970000	0.830000	0.011074	-0.053414
-0.950000	0.830000	0.018498	-0.053498
-0.930000	0.830000	0.026013	-0.053540
-0.910000	0.830000	0.033502	-0.053623
-0.890000	0.830000	0.040655	-0.053942
-0.870000	0.830000	0.047136	-0.054690
-0.850000	0.830000	0.052766	-0.055935
-0.830000	0.830000	0.057571	-0.057571
-0.810000	0.830000	0.061735	-0.059385
-0.790000	0.830000	0.065487	-0.061147
-0.770000	0.830000	0.069014	-0.062687
-0.750000	0.830000	0.072414	-0.063925
-0.730000	0.830000	0.075703	-0.064866
-0.710000	0.830000	0.078847	-0.065568
-0.690000	0.830000	0.081784	-0.066114
-0.670000	0.830000	0.084450	-0.066581
-0.650000	0.830000	0.086778	-0.066996
-0.630000	0.830000	0.088650	-0.067255
-0.610000	0.830000	0.089734	-0.066822
-0.590000	0.830000	0.088948	-0.063728
-0.570000	0.830000	0.082980	-0.051433
-0.550000	0.830000	0.062357	-0.013190
-0.530000	0.830000	0.012491	0.067254
-0.510000	0.830000	-0.061142	0.175184
-0.490000	0.830000	-0.123644	0.274334
-0.470000	0.830000	-0.152888	0.339830
-0.450000	0.830000	-0.157973	0.371700
-0.430000	0.830000	-0.153998	0.385152
-0.410000	0.830000	-0.148374	0.392549
-0.390000	0.830000	-0.142967	0.399226
-0.370000	0.830000	-0.137765	0.406440
-0.350000	0.830000	-0.132516	0.414122
-0.330000	0.830000	-0.127152	0.422022
-0.310000	0.830000	-0.121727	0.430015
-0.290000	0.830000	-0.116246	0.438030
-0.270000	0.830000	-0.110547	0.445933
-0.250000	0.830000	-0.104382	0.453510
-0.230000	0.830000	-0.097596	0.460571
-0.210000	0.830000	-0.090231	0.467052
-0.190000	0.830000	-0.082465	0.473018
-0.170000	0.830000	-0.074446	0.478572
-0.150000	0.830000	-0.066230	0.483736
-0.130000	0.830000	-0.057822	0.488480
-0.110000	0.830000	-0.049250	0.492758
-0.090000	0.830000	-0.040549	0.496518
-0.070000	0.830000	-0.031734	0.499694
-0.050000	0.830000	-0.022803	0.502206
-0.030000	0.830000	-0.013750	0.503967
-0.010000	0.830000	-0.004596	0.504880
0.010000	0.830000	0.004596	0.504880
0.030000	0.830000	0.013750	0.503967
0.050000	0.830000	0.022803	0.502206
0.070000	0.830000	0.031734	0.499694
0.090000	0.830000	0.040549	0.496518
0.110000	0.830000	0.049250	0.492758
0.130000	0.830000	0.057822	0.488480
0.150000	0.830000	0.066230	0.483736
0.170000	0.830000	0.074446	0.478572
0.190000	0.830000	0.082465	0.473018
0.210000	0.830000	0.090231	0.467052
0.230000	0.830000	0.097596	0.460571
0.250000	0.830000	0.104382	0.453510
0.270000	0.830000	0.110547	0.445933
0.290000	0.830000	0.116246	0.438030
0.310000	0.830000	0.121727	0.430015
0.330000	0.830000	0.127152	0.422022
0.350000	0.830000	0.132516	0.414122
0.370000	0.830000	0.137765	0.406440
0.390000	0.830000	0.142967	0.399226
0.410000	0.830000	0.148374	0.392549
0.430000	0.830000	0.153998	0.385152
0.450000	0.830000	0.157973	0.371700
0.470000	0.830000	0.152888	0.339830
0.490000	0.830000	0.123644	0.274334
0.510000	0.830000	0.061142	0.175184
0.530000	0.830000	-0.012491	0.067254
0.550000	0.830000	-0.062357	-0.013190
0.570000	0.830000	-0.082980	-0.051433
0.590000	0.830000	-0.088948	-0.063728
0.610000	0.830000	-0.089734	-0.066822
0.630000	0.830000	-0.088650	-0.067255
0.650000	0.830000	-0.086778	-0.066996
0.670000	0.830000	-0.084450	-0.066581
0.690000	0.830000	-0.081784	-0.066114
0.710000	0.830000	-0.078847	-0.065568
0.730000	0.830000	-0.075703	-0.064866
0.750000	0.830000	-0.072414	-0.063925
0.770000	0.830000	-0.069014	-0.062687
0.790000	0.830000	-0.065487	-0.061147
0.810000	0.830000	-0.061735	-0.059385
0.830000	0.830000	-0.057571	-0.057571
0.850000	0.830000	-0.052766	-0.055935
0.870000	0.830000	-0.047136	-0.054690
0.890000	0.830000	-0.040655	-0.053942
0.910000	0.830000	-0.033502	-0.053623
0.930000	0.830000	-0.026013	-0.053540
0.950000	0.830000	-0.018498	-0.053498
0.970000	0.830000	-0.011074	-0.053414
0.990000	0.830000	-0.003691	-0.053333

-0.990000	0.850000	0.003655	-0.048523
-0.970000	0.850000	0.011013	-0.048553
-0.950000	0.850000	0.018476	-0.048548
-0.930000	0.850000	0.025972	-0.048524
-0.910000	0.850000	0.033264	-0.048647
-0.890000	0.850000	0.040032	-0.049117
-0.870000	0.850000	0.046053	-0.050026
-0.850000	0.850000	0.051305	-0.051305
-0.830000	0.850000	0.055935	-0.052766
-0.810000	0.850000	0.060146	-0.054187
-0.790000	0.850000	0.064115	-0.055407
-0.770000	0.850000	0.067936	-0.056357
-0.750000	0.850000	0.071619	-0.057053
-0.730000	0.850000	0.075122	-0.057568
-0.710000	0.850000	0.078388	-0.057991
-0.690000	0.850000	0.081364	-0.058397
-0.670000	0.850000	0.084016	-0.058833
-0.650000	0.850000	0.086327	-0.059307
-0.630000	0.850000	0.088285	-0.059788
-0.610000	0.850000	0.089843	-0.060164
-0.590000	0.850000	0.090836	-0.060076
-0.570000	0.850000	0.090717	-0.058364
-0.550000	0.850000	0.087754	-0.051461
-0.530000	0.850000	0.076975	-0.028965
-0.510000	0.850000	0.047601	0.026769
-0.490000	0.850000	-0.007780	0.117328
-0.470000	0.850000	-0.073135	0.220357
-0.450000	0.850000	-0.120040	0.306976
-0.430000	0.850000	-0.139606	0.362652
-0.410000	0.850000	-0.141844	0.390904
-0.390000	0.850000	-0.137420	0.403884
-0.370000	0.850000	-0.131464	0.411038
-0.350000	0.850000	-0.125491	0.416932
-0.330000	0.850000	-0.119726	0.423036
-0.310000	0.850000	-0.114125	0.429624
-0.290000	0.850000	-0.108614	0.436598
-0.270000	0.850000	-0.103055	0.443764
-0.250000	0.850000	-0.097239	0.450862
-0.230000	0.850000	-0.090966	0.457636
-0.210000	0.850000	-0.084167	0.463900
-0.190000	0.850000	-0.076914	0.469608
-0.170000	0.850000	-0.069342	0.474811
-0.150000	0.850000	-0.061550	0.479554
-0.130000	0.850000	-0.053592	0.483846
-0.110000	0.850000	-0.045508	0.487673
-0.090000	0.850000	-0.037339	0.490995
-0.070000	0.850000	-0.029112	0.493775
-0.050000	0.850000	-0.020841	0.495960
-0.030000	0.850000	-0.012526	0.497480
-0.010000	0.850000	-0.004179	0.498272
0.010000	0.850000	0.004179	0.498272
0.030000	0.850000	0.012526	0.497480
0.050000	0.850000	0.020841	0.495960
0.070000	0.850000	0.029112	0.493775
0.090000	0.850000	0.037339	0.490995
0.110000	0.850000	0.045508	0.487673
0.130000	0.850000	0.053592	0.483846
0.150000	0.850000	0.061550	0.479554
0.170000	0.850000	0.069342	0.474811
0.190000	0.850000	0.076914	0.469608
0.210000	0.850000	0.084167	0.463900
0.230000	0.850000	0.090966	0.457636
0.250000	0.850000	0.097239	0.450862
0.270000	0.850000	0.103055	0.443764
0.290000	0.850000	0.108614	0.436598
0.310000	0.850000	0.114125	0.429624
0.330000	0.850000	0.119726	0.423036
0.350000	0.850000	0.125491	0.416932
0.370000	0.850000	0.131464	0.411038
0.390000	0.850000	0.137420	0.403884
0.410000	0.850000	0.141844	0.390904
0.430000	0.850000	0.139606	0.362652
0.450000	0.850000	0.120040	0.306976
0.470000	0.850000	0.073135	0.220357
0.490000	0.850000	0.007780	0.117328
0.510000	0.850000	-0.047601	0.026769
0.530000	0.850000	-0.076975	-0.028965
0.550000	0.850000	-0.087754	-0.051461
0.570000	0.850000	-0.090717	-0.058364
0.590000	0.850000	-0.090836	-0.060076
0.610000	0.850000	-0.089843	-0.060164
0.630000	0.850000	-0.088285	-0.059788
0.650000	0.850000	-0.086327	-0.059307
0.670000	0.850000	-0.084016	-0.058833
0.690000	0.850000	-0.081364	-0.058397
0.710000	0.850000	-0.078388	-0.057991
0.730000	0.850000	-0.075122	-0.057568
0.750000	0.850000	-0.071619	-0.057053
0.770000	0.850000	-0.067936	-0.056357
0.790000	0.850000	-0.064115	-0.055407
0.810000	0.850000	-0.060146	-0.054187
0.830000	0.850000	-0.055935	-0.052766
0.850000	0.850000	-0.051305	-0.051305
0.870000	0.850000	-0.046053	-0.050026
0.890000	0.850000	-0.040032	-0.049117
0.910000	0.850000	-0.033264	-0.048647
0.930000	0.850000	-0.025972	-0.048524
0.950000	0.850000	-0.018476	-0.048548
0.970000	0.850000	-0.011013	-0.048553
0.990000	0.850000	-0.003655	-0.048523

-0.990000	0.870000	0.003661	-0.043419
-0.970000	0.870000	0.011049	-0.043346
-0.950000	0.870000	0.018527	-0.043237
-0.930000	0.870000	0.025912	-0.043206
-0.910000	0.870000	0.032908	-0.043428
-0.890000	0.870000	0.039275	-0.044019
-0.870000	0.870000	0.044948	-0.044948
-0.850000	0.870000	0.050026	-0.046053
-0.830000	0.870000	0.054690	-0.047136
-0.810000	0.870000	0.059094	-0.048047
-0.790000	0.870000	0.063319	-0.048731
-0.770000	0.870000	0.067371	-0.049216
-0.750000	0.870000	0.071206	-0.049581
-0.730000	0.870000	0.074768	-0.049911
-0.710000	0.870000	0.078021	-0.050266
-0.690000	0.870000	0.080946	-0.050670
-0.670000	0.870000	0.083545	-0.051119
-0.650000	0.870000	0.085827	-0.051590
-0.630000	0.870000	0.087799	-0.052060
-0.610000	0.870000	0.089453	-0.052498
-0.590000	0.870000	0.090759	-0.052846
-0.570000	0.870000	0.091619	-0.052924
-0.550000	0.870000	0.091740	-0.052148
-0.530000	0.870000	0.090273	-0.048661
-0.510000	0.870000	0.085080	-0.036819
-0.490000	0.870000	0.070452	-0.004717
-0.470000	0.870000	0.037295	0.059935
-0.450000	0.870000	-0.015231	0.150357
-0.430000	0.870000	-0.070023	0.245623
-0.410000	0.870000	-0.107255	0.324196
-0.390000	0.870000	-0.123013	0.376652
-0.370000	0.870000	-0.124919	0.405688
-0.350000	0.870000	-0.120717	0.420255
-0.330000	0.870000	-0.114637	0.428049
-0.310000	0.870000	-0.108322	0.433534
-0.290000	0.870000	-0.102234	0.438681
-0.270000	0.870000	-0.096376	0.444135
-0.250000	0.870000	-0.090574	0.449910
-0.230000	0.870000	-0.084599	0.455778
-0.210000	0.870000	-0.078283	0.461460
-0.190000	0.870000	-0.071580	0.466759
-0.170000	0.870000	-0.064541	0.471596
-0.150000	0.870000	-0.057252	0.475951
-0.130000	0.870000	-0.049790	0.479828
-0.110000	0.870000	-0.042211	0.483223
-0.090000	0.870000	-0.034565	0.486114
-0.070000	0.870000	-0.026886	0.488491
-0.050000	0.870000	-0.019199	0.490329
-0.030000	0.870000	-0.011514	0.491583
-0.010000	0.870000	-0.003837	0.492234
0.010000	0.870000	0.003837	0.492234
0.030000	0.870000	0.011514	0.491583
0.050000	0.870000	0.019199	0.490329
0.070000	0.870000	0.026886	0.488491
0.090000	0.870000	0.034565	0.486114
0.110000	0.870000	0.042211	0.483223
0.130000	0.870000	0.049790	0.479828
0.150000	0.870000	0.057252	0.475951
0.170000	0.870000	0.064541	0.471596
0.190000	0.870000	0.071580	0.466759
0.210000	0.870000	0.078283	0.461460
0.230000	0.870000	0.084599	0.455778
0.250000	0.870000	0.090574	0.449910
0.270000	0.870000	0.096376	0.444135
0.290000	0.870000	0.102234	0.438681
0.310000	0.870000	0.108322	0.433534
0.330000	0.870000	0.114637	0.428049
0.350000	0.870000	0.120717	0.420255
0.370000	0.870000	0.124919	0.405688
0.390000	0.870000	0.123013	0.376652
0.410000	0.870000	0.107255	0.324196
0.430000	0.870000	0.070023	0.245623
0.450000	0.870000	0.015231	0.150357
0.470000	0.870000	-0.037295	0.059935
0.490000	0.870000	-0.070452	-0.004717
0.510000	0.870000	-0.085080	-0.036819
0.530000	0.870000	-0.090273	-0.048661
0.550000	0.870000	-0.091740	-0.052148
0.570000	0.870000	-0.091619	-0.052924
0.590000	0.870000	-0.090759	-0.052846
0.610000	0.870000	-0.089453	-0.052498
0.630000	0.870000	-0.087799	-0.052060
0.650000	0.870000	-0.085827	-0.051590
0.670000	0.870000	-0.083545	-0.051119
0.690000	0.870000	-0.080946	-0.050670
0.710000	0.870000	-0.078021	-0.050266
0.730000	0.870000	-0.074768	-0.049911
0.750000	0.870000	-0.071206	-0.049581
0.770000	0.870000	-0.067371	-0.049216
0.790000	0.870000	-0.063319	-0.048731
0.810000	0.870000	-0.059094	-0.048047
0.830000	0.870000	-0.054690	-0.047136
0.850000	0.870000	-0.050026	-0.046053
0.870000	0.870000	-0.044948	-0.044948
0.890000	0.870000	-0.039275	-0.044019
0.910000	0.870000	-0.032908	-0.043428
0.930000	0.870000	-0.025912	-0.043206
0.950000	0.870000	-0.018527	-0.043237
0.970000	0.870000	-0.011049	-0.043346
0.990000	0.870000	-0.003661	-0.043419

-0.990000	0.890000	0.003728	-0.037936
-0.970000	0.890000	0.011195	-0.037770
-0.950000	0.890000	0.018616	-0.037592
-0.930000	0.890000	0.025780	-0.037599
-0.910000	0.890000	0.032450	-0.037911
-0.890000	0.890000	0.038512	-0.038512
-0.870000	0.890000	0.044019	-0.039275
-0.850000	0.890000	0.049117	-0.040032
-0.830000	0.890000	0.053942	-0.040655
-0.810000	0.890000	0.058554	-0.041100
-0.790000	0.890000	0.062949	-0.041408
-0.770000	0.890000	0.067088	-0.041657
-0.750000	0.890000	0.070927	-0.041918
-0.730000	0.890000	0.074441	-0.042230
-0.710000	0.890000	0.077633	-0.042594
-0.690000	0.890000	0.080516	-0.042990
-0.670000	0.890000	0.083100	-0.043394
-0.650000	0.890000	0.085391	-0.043790
-0.630000	0.890000	0.087382	-0.044175
-0.610000	0.890000	0.089062	-0.044553
-0.590000	0.890000	0.090417	-0.044920
-0.570000	0.890000	0.091424	-0.045252
-0.550000	0.890000	0.092034	-0.045452
-0.530000	0.890000	0.092120	-0.045212
-0.510000	0.890000	0.091359	-0.043609
-0.490000	0.890000	0.088798	-0.038248
-0.470000	0.890000	0.082106	-0.022442
-0.450000	0.890000	0.066105	0.014559
-0.430000	0.890000	0.034667	0.079586
-0.410000	0.890000	-0.010426	0.164024
-0.390000	0.890000	-0.055870	0.251580
-0.370000	0.890000	-0.087933	0.325912
-0.350000	0.890000	-0.103275	0.379487
-0.330000	0.890000	-0.106600	0.412873
-0.310000	0.890000	-0.103626	0.431682
-0.290000	0.890000	-0.098112	0.442100
-0.270000	0.890000	-0.091893	0.448524
-0.250000	0.890000	-0.085633	0.453392
-0.230000	0.890000	-0.079427	0.457805
-0.210000	0.890000	-0.073177	0.462094
-0.190000	0.890000	-0.066773	0.466247
-0.170000	0.890000	-0.060158	0.470164
-0.150000	0.890000	-0.053345	0.473763
-0.130000	0.890000	-0.046381	0.476996
-0.110000	0.890000	-0.039311	0.479822
-0.090000	0.890000	-0.032176	0.482209
-0.070000	0.890000	-0.025012	0.484146
-0.050000	0.890000	-0.017845	0.485622
-0.030000	0.890000	-0.010693	0.486612
-0.010000	0.890000	-0.003562	0.487120
0.010000	0.890000	0.003562	0.487120
0.030000	0.890000	0.010693	0.486612
0.050000	0.890000	0.017845	0.485622
0.070000	0.890000	0.025012	0.484146
0.090000	0.890000	0.032176	0.482209
0.110000	0.890000	0.039311	0.479822
0.130000	0.890000	0.046381	0.476996
0.150000	0.890000	0.053345	0.473763
0.170000	0.890000	0.060158	0.470164
0.190000	0.890000	0.066773	0.466247
0.210000	0.890000	0.073177	0.462094
0.230000	0.890000	0.079427	0.457805
0.250000	0.890000	0.085633	0.453392
0.270000	0.890000	0.091893	0.448524
0.290000	0.890000	0.098112	0.442100
0.310000	0.890000	0.103626	0.431682
0.330000	0.890000	0.106600	0.412873
0.350000	0.890000	0.103275	0.379487
0.370000	0.890000	0.087933	0.325912
0.390000	0.890000	0.055870	0.251580
0.410000	0.890000	0.010426	0.164024
0.430000	0.890000	-0.034667	0.079586
0.450000	0.890000	-0.066105	0.014559
0.470000	0.890000	-0.082106	-0.022442
0.490000	0.890000	-0.088798	-0.038248
0.510000	0.890000	-0.091359	-0.043609
0.530000	0.890000	-0.092120	-0.045212
0.550000	0.890000	-0.092034	-0.045452
0.570000	0.890000	-0.091424	-0.045252
0.590000	0.890000	-0.090417	-0.044920
0.610000	0.890000	-0.089062	-0.044553
0.630000	0.890000	-0.087382	-0.044175
0.650000	0.890000	-0.085391	-0.043790
0.670000	0.890000	-0.083100	-0.043394
0.690000	0.890000	-0.080516	-0.042990
0.710000	0.890000	-0.077633	-0.042594
0.730000	0.890000	-0.074441	-0.042230
0.750000	0.890000	-0.070927	-0.041918
0.770000	0.890000	-0.067088	-0.041657
0.790000	0.890000	-0.062949	-0.041408
0.810000	0.890000	-0.058554	-0.041100
0.830000	0.890000	-0.053942	-0.040655
0.850000	0.890000	-0.049117	-0.040032
0.870000	0.890000	-0.044019	-0.039275
0.890000	0.890000	-0.038512	-0.038512
0.910000	0.890000	-0.032450	-0.037911
0.930000	0.890000	-0.025780	-0.037599
0.950000	0.890000	-0.018616	-0.037592
0.970000	0.890000	-0.011195	-0.037770
0.990000	0.890000	-0.003728	-0.037936

-0.990000	0.910000	0.003827	-0.031976
-0.970000	0.910000	0.011393	-0.031806
-0.950000	0.910000	0.018698	-0.031646
-0.930000	0.910000	0.025592	-0.031691
-0.910000	0.910000	0.031993	-0.031993
-0.890000	0.910000	0.037911	-0.032450
-0.870000	0.910000	0.043428	-0.032908
-0.850000	0.910000	0.048647	-0.033264
-0.830000	0.910000	0.053623	-0.033502
-0.810000	0.910000	0.058343	-0.033667
-0.790000	0.910000	0.062765	-0.033824
-0.770000	0.910000	0.066864	-0.034030
-0.750000	0.910000	0.070636	-0.034299
-0.730000	0.910000	0.074096	-0.034612
-0.710000	0.910000	0.077264	-0.034940
-0.690000	0.910000	0.080150	-0.035264
-0.670000	0.910000	0.082749	-0.035579
-0.650000	0.910000	0.085050	-0.035890
-0.630000	0.910000	0.087040	-0.036206
-0.610000	0.910000	0.088713	-0.036529
-0.590000	0.910000	0.090065	-0.036855
-0.570000	0.910000	0.091093	-0.037176
-0.550000	0.910000	0.091787	-0.037472
-0.530000	0.910000	0.092127	-0.037691
-0.510000	0.910000	0.092066	-0.037694
-0.490000	0.910000	0.091457	-0.037113
-0.470000	0.910000	0.089942	-0.034877
-0.450000	0.910000	0.086649	-0.028337
-0.430000	0.910000	0.079654	-0.011212
-0.410000	0.910000	0.065145	0.024616
-0.390000	0.910000	0.039247	0.083436
-0.370000	0.910000	0.003500	0.158096
-0.350000	0.910000	-0.033562	0.237162
-0.330000	0.910000	-0.062437	0.308693
-0.310000	0.910000	-0.079147	0.365333
-0.290000	0.910000	-0.085460	0.405628
-0.270000	0.910000	-0.085143	0.431914
-0.250000	0.910000	-0.081325	0.448207
-0.230000	0.910000	-0.075903	0.458301
-0.210000	0.910000	-0.069833	0.464864
-0.190000	0.910000	-0.063501	0.469480
-0.170000	0.910000	-0.057022	0.473000
-0.150000	0.910000	-0.050435	0.475857
-0.130000	0.910000	-0.043772	0.478259
-0.110000	0.910000	-0.037061	0.480289
-0.090000	0.910000	-0.030318	0.481968
-0.070000	0.910000	-0.023560	0.483308
-0.050000	0.910000	-0.016806	0.484315
-0.030000	0.910000	-0.010071	0.484982
-0.010000	0.910000	-0.003355	0.485321
0.010000	0.910000	0.003355	0.485321
0.030000	0.910000	0.010071	0.484982
0.050000	0.910000	0.016806	0.484315
0.070000	0.910000	0.023560	0.483308
0.090000	0.910000	0.030318	0.481968
0.110000	0.910000	0.037061	0.480289
0.130000	0.910000	0.043772	0.478259
0.150000	0.910000	0.050435	0.475857
0.170000	0.910000	0.057022	0.473000
0.190000	0.910000	0.063501	0.469480
0.210000	0.910000	0.069833	0.464864
0.230000	0.910000	0.075903	0.458301
0.250000	0.910000	0.081325	0.448207
0.270000	0.910000	0.085143	0.431914
0.290000	0.910000	0.085460	0.405628
0.310000	0.910000	0.079147	0.365333
0.330000	0.910000	0.062437	0.308693
0.350000	0.910000	0.033562	0.237162
0.370000	0.910000	-0.003500	0.158096
0.390000	0.910000	-0.039247	0.083436
0.410000	0.910000	-0.065145	0.024616
0.430000	0.910000	-0.079654	-0.011212
0.450000	0.910000	-0.086649	-0.028337
0.470000	0.910000	-0.089942	-0.034877
0.490000	0.910000	-0.091457	-0.037113
0.510000	0.910000	-0.092066	-0.037694
0.530000	0.910000	-0.092127	-0.037691
0.550000	0.910000	-0.091787	-0.037472
0.570000	0.910000	-0.091093	-0.037176
0.590000	0.910000	-0.090065	-0.036855
0.610000	0.910000	-0.088713	-0.036529
0.630000	0.910000	-0.087040	-0.036206
0.650000	0.910000	-0.085050	-0.035890
0.670000	0.910000	-0.082749	-0.035579
0.690000	0.910000	-0.080150	-0.035264
0.710000	0.910000	-0.077264	-0.034940
0.730000	0.910000	-0.074096	-0.034612
0.750000	0.910000	-0.070636	-0.034299
0.770000	0.910000	-0.066864	-0.034030
0.790000	0.910000	-0.062765	-0.033824
0.810000	0.910000	-0.058343	-0.033667
0.830000	0.910000	-0.053623	-0.033502
0.850000	0.910000	-0.048647	-0.033264
0.870000	0.910000	-0.043428	-0.032908
0.890000	0.910000	-0.037911	-0.032450
0.910000	0.910000	-0.031993	-0.031993
0.930000	0.910000	-0.025592	-0.031691
0.950000	0.910000	-0.018698	-0.031646
0.970000	0.910000	-0.011393	-0.031806
0.990000	0.910000	-0.003827	-0.031976

-0.990000	0.930000	0.003898	-0.025491
-0.970000	0.930000	0.011525	-0.025424
-0.950000	0.930000	0.018730	-0.025377
-0.930000	0.930000	0.025432	-0.025432
-0.910000	0.930000	0.031691	-0.025592
-0.890000	0.930000	0.037599	-0.025780
-0.870000	0.930000	0.043206	-0.025912
-0.850000	0.930000	0.048524	-0.025972
-0.830000	0.930000	0.053540	-0.026013
-0.810000	0.930000	0.058233	-0.026099
-0.790000	0.930000	0.062587	-0.026257
-0.770000	0.930000	0.066616	-0.026477
-0.750000	0.930000	0.070348	-0.026729
-0.730000	0.930000	0.073803	-0.026982
-0.710000	0.930000	0.076984	-0.027226
-0.690000	0.930000	0.079881	-0.027464
-0.670000	0.930000	0.082478	-0.027705
-0.650000	0.930000	0.084769	-0.027956
-0.630000	0.930000	0.086749	-0.028213
-0.610000	0.930000	0.088417	-0.028472
-0.590000	0.930000	0.089774	-0.028728
-0.570000	0.930000	0.090813	-0.028980
-0.550000	0.930000	0.091525	-0.029227
-0.530000	0.930000	0.091904	-0.029462
-0.510000	0.930000	0.091947	-0.029664
-0.490000	0.930000	0.091630	-0.029777
-0.470000	0.930000	0.090899	-0.029639
-0.450000	0.930000	0.089624	-0.028850
-0.430000	0.930000	0.087527	-0.026398
-0.410000	0.930000	0.083952	-0.019981
-0.390000	0.930000	0.077705	-0.004614
-0.370000	0.930000	0.066461	0.025074
-0.350000	0.930000	0.047758	0.072503
-0.330000	0.930000	0.022046	0.134078
-0.310000	0.930000	-0.006298	0.201922
-0.290000	0.930000	-0.031389	0.268197
-0.270000	0.930000	-0.049265	0.326361
-0.250000	0.930000	-0.059219	0.373134
-0.230000	0.930000	-0.062764	0.408448
-0.210000	0.930000	-0.061999	0.433817
-0.190000	0.930000	-0.058638	0.451418
-0.170000	0.930000	-0.053784	0.463388
-0.150000	0.930000	-0.048096	0.471504
-0.130000	0.930000	-0.041974	0.477042
-0.110000	0.930000	-0.035640	0.480853
-0.090000	0.930000	-0.029201	0.483476
-0.070000	0.930000	-0.022713	0.485270
-0.050000	0.930000	-0.016214	0.486461
-0.030000	0.930000	-0.009723	0.487184
-0.010000	0.930000	-0.003241	0.487528
0.010000	0.930000	0.003241	0.487528
0.030000	0.930000	0.009723	0.487184
0.050000	0.930000	0.016214	0.486461
0.070000	0.930000	0.022713	0.485270
0.090000	0.930000	0.029201	0.483476
0.110000	0.930000	0.035640	0.480853
0.130000	0.930000	0.041974	0.477042
0.150000	0.930000	0.048096	0.471504
0.170000	0.930000	0.053784	0.463388
0.190000	0.930000	0.058638	0.451418
0.210000	0.930000	0.061999	0.433817
0.230000	0.930000	0.062764	0.408448
0.250000	0.930000	0.059219	0.373134
0.270000	0.930000	0.049265	0.326361
0.290000	0.930000	0.031389	0.268197
0.310000	0.930000	0.006298	0.201922
0.330000	0.930000	-0.022046	0.134078
0.350000	0.930000	-0.047758	0.072503
0.370000	0.930000	-0.066461	0.025074
0.390000	0.930000	-0.077705	-0.004614
0.410000	0.930000	-0.083952	-0.019981
0.430000	0.930000	-0.087527	-0.026398
0.450000	0.930000	-0.089624	-0.028850
0.470000	0.930000	-0.090899	-0.029639
0.490000	0.930000	-0.091630	-0.029777
0.510000	0.930000	-0.091947	-0.029664
0.530000	0.930000	-0.091904	-0.029462
0.550000	0.930000	-0.091525	-0.029227
0.570000	0.930000	-0.090813	-0.028980
0.590000	0.930000	-0.089774	-0.028728
0.610000	0.930000	-0.088417	-0.028472
0.630000	0.930000	-0.086749	-0.028213
0.650000	0.930000	-0.084769	-0.027956
0.670000	0.930000	-0.082478	-0.027705
0.690000	0.930000	-0.079881	-0.027464
0.710000	0.930000	-0.076984	-0.027226
0.730000	0.930000	-0.073803	-0.026982
0.750000	0.930000	-0.070348	-0.026729
0.770000	0.930000	-0.066616	-0.026477
0.790000	0.930000	-0.062587	-0.026257
0.810000	0.930000	-0.058233	-0.026099
0.830000	0.930000	-0.053540	-0.026013
0.850000	0.930000	-0.048524	-0.025972
0.870000	0.930000	-0.043206	-0.025912
0.890000	0.930000	-0.037599	-0.025780
0.910000	0.930000	-0.031691	-0.025592
0.930000	0.930000	-0.025432	-0.025432
0.950000	0.930000	-0.018730	-0.025377
0.970000	0.930000	-0.011525	-0.025424
0.990000	0.930000	-0.003898	-0.025491

-0.990000	0.950000	0.003895	-0.018536
-0.970000	0.950000	0.011508	-0.018604
-0.950000	0.950000	0.018690	-0.018690
-0.930000	0.950000	0.025377	-0.018730
-0.910000	0.950000	0.031646	-0.018698
-0.890000	0.950000	0.037592	-0.018616
-0.870000	0.950000	0.043237	-0.018527
-0.850000	0.950000	0.048548	-0.018476
-0.830000	0.950000	0.053498	-0.018498
-0.810000	0.950000	0.058101	-0.018604
-0.790000	0.950000	0.062389	-0.018768
-0.770000	0.950000	0.066394	-0.018951
-0.750000	0.950000	0.070134	-0.019127
-0.730000	0.950000	0.073602	-0.019294
-0.710000	0.950000	0.076786	-0.019460
-0.690000	0.950000	0.079675	-0.019635
-0.670000	0.950000	0.082261	-0.019818
-0.650000	0.950000	0.084546	-0.020002
-0.630000	0.950000	0.086528	-0.020186
-0.610000	0.950000	0.088203	-0.020367
-0.590000	0.950000	0.089562	-0.020549
-0.570000	0.950000	0.090600	-0.020731
-0.550000	0.950000	0.091311	-0.020914
-0.530000	0.950000	0.091695	-0.021094
-0.510000	0.950000	0.091757	-0.021266
-0.490000	0.950000	0.091489	-0.021423
-0.470000	0.950000	0.090879	-0.021541
-0.450000	0.950000	0.089905	-0.021560
-0.430000	0.950000	0.088529	-0.021333
-0.410000	0.950000	0.086666	-0.020524
-0.390000	0.950000	0.084158	-0.018338
-0.370000	0.950000	0.080621	-0.013246
-0.350000	0.950000	0.075409	-0.002032
-0.330000	0.950000	0.067476	0.018938
-0.310000	0.950000	0.055557	0.052027
-0.290000	0.950000	0.039309	0.096972
-0.270000	0.950000	0.020216	0.149586
-0.250000	0.950000	0.001177	0.204474
-0.230000	0.950000	-0.015002	0.257460
-0.210000	0.950000	-0.026760	0.305208
-0.190000	0.950000	-0.033866	0.345752
-0.170000	0.950000	-0.036892	0.378569
-0.150000	0.950000	-0.036756	0.404290
-0.130000	0.950000	-0.034418	0.423926
-0.110000	0.950000	-0.030633	0.438548
-0.090000	0.950000	-0.025910	0.449173
-0.070000	0.950000	-0.020588	0.456675
-0.050000	0.950000	-0.014907	0.461738
-0.030000	0.950000	-0.009021	0.464850
-0.010000	0.950000	-0.003021	0.466327
0.010000	0.950000	0.003021	0.466327
0.030000	0.950000	0.009021	0.464850
0.050000	0.950000	0.014907	0.461738
0.070000	0.950000	0.020588	0.456675
0.090000	0.950000	0.025910	0.449173
0.110000	0.950000	0.030633	0.438548
0.130000	0.950000	0.034418	0.423926
0.150000	0.950000	0.036756	0.404290
0.170000	0.950000	0.036892	0.378569
0.190000	0.950000	0.033866	0.345752
0.210000	0.950000	0.026760	0.305208
0.230000	0.950000	0.015002	0.257460
0.250000	0.950000	-0.001177	0.204474
0.270000	0.950000	-0.020216	0.149586
0.290000	0.950000	-0.039309	0.096972
0.310000	0.950000	-0.055557	0.052027
0.330000	0.950000	-0.067476	0.018938
0.350000	0.950000	-0.075409	-0.002032
0.370000	0.950000	-0.080621	-0.013246
0.390000	0.950000	-0.084158	-0.018338
0.410000	0.950000	-0.086666	-0.020524
0.430000	0.950000	-0.088529	-0.021333
0.450000	0.950000	-0.089905	-0.021560
0.470000	0.950000	-0.090879	-0.021541
0.490000	0.950000	-0.091489	-0.021423
0.510000	0.950000	-0.091757	-0.021266
0.530000	0.950000	-0.091695	-0.021094
0.550000	0.950000	-0.091311	-0.020914
0.570000	0.950000	-0.090600	-0.020731
0.590000	0.950000	-0.089562	-0.020549
0.610000	0.950000	-0.088203	-0.020367
0.630000	0.950000	-0.086528	-0.020186
0.650000	0.950000	-0.084546	-0.020002
0.670000	0.950000	-0.082261	-0.019818
0.690000	0.950000	-0.079675	-0.019635
0.710000	0.950000	-0.076786	-0.019460
0.730000	0.950000	-0.073602	-0.019294
0.750000	0.950000	-0.070134	-0.019127
0.770000	0.950000	-0.066394	-0.018951
0.790000	0.950000	-0.062389	-0.018768
0.810000	0.950000	-0.058101	-0.018604
0.830000	0.950000	-0.053498	-0.018498
0.850000	0.950000	-0.048548	-0.018476
0.870000	0.950000	-0.043237	-0.018527
0.890000	0.950000	-0.037592	-0.018616
0.910000	0.950000	-0.031646	-0.018698
0.930000	0.950000	-0.025377	-0.018730
0.950000	0.950000	-0.018690	-0.018690
0.970000	0.950000	-0.011508	-0.018604
0.990000	0.950000	-0.003895	-0.018536

-0.990000	0.970000	0.003831	-0.011247
-0.970000	0.970000	0.011372	-0.011372
-0.950000	0.970000	0.018604	-0.011508
-0.930000	0.970000	0.025424	-0.011525
-0.910000	0.970000	0.031806	-0.011393
-0.890000	0.970000	0.037770	-0.011195
-0.870000	0.970000	0.043346	-0.011049
-0.850000	0.970000	0.048553	-0.011013
-0.830000	0.970000	0.053414	-0.011074
-0.810000	0.970000	0.057965	-0.011179
-0.790000	0.970000	0.062242	-0.011288
-0.770000	0.970000	0.066258	-0.011386
-0.750000	0.970000	0.070007	-0.011480
-0.730000	0.970000	0.073472	-0.011580
-0.710000	0.970000	0.076645	-0.011685
-0.690000	0.970000	0.079526	-0.011795
-0.670000	0.970000	0.082115	-0.011904
-0.650000	0.970000	0.084404	-0.012012
-0.630000	0.970000	0.086387	-0.012121
-0.610000	0.970000	0.088058	-0.012231
-0.590000	0.970000	0.089414	-0.012343
-0.570000	0.970000	0.090452	-0.012454
-0.550000	0.970000	0.091167	-0.012564
-0.530000	0.970000	0.091557	-0.012673
-0.510000	0.970000	0.091622	-0.012779
-0.490000	0.970000	0.091361	-0.012883
-0.470000	0.970000	0.090767	-0.012981
-0.450000	0.970000	0.089839	-0.013062
-0.430000	0.970000	0.088572	-0.013106
-0.410000	0.970000	0.086961	-0.013062
-0.390000	0.970000	0.084988	-0.012818
-0.370000	0.970000	0.082602	-0.012166
-0.350000	0.970000	0.079724	-0.010615
-0.330000	0.970000	0.076206	-0.007311
-0.310000	0.970000	0.071732	-0.000748
-0.290000	0.970000	0.065991	0.011369
-0.270000	0.970000	0.058663	0.030582
-0.250000	0.970000	0.049389	0.057156
-0.230000	0.970000	0.038390	0.090330
-0.210000	0.970000	0.026548	0.127947
-0.190000	0.970000	0.015036	0.166852
-0.170000	0.970000	0.005093	0.204254
-0.150000	0.970000	-0.002494	0.238625
-0.130000	0.970000	-0.007564	0.268849
-0.110000	0.970000	-0.010289	0.294226
-0.090000	0.970000	-0.010995	0.314634
-0.070000	0.970000	-0.010090	0.330292
-0.050000	0.970000	-0.008004	0.341563
-0.030000	0.970000	-0.005119	0.348825
-0.010000	0.970000	-0.001760	0.352372
0.010000	0.970000	0.001760	0.352372
0.030000	0.970000	0.005119	0.348825
0.050000	0.970000	0.008004	0.341563
0.070000	0.970000	0.010090	0.330292
0.090000	0.970000	0.010995	0.314634
0.110000	0.970000	0.010289	0.294226
0.130000	0.970000	0.007564	0.268849
0.150000	0.970000	0.002494	0.238625
0.170000	0.970000	-0.005093	0.204254
0.190000	0.970000	-0.015036	0.166852
0.210000	0.970000	-0.026548	0.127947
0.230000	0.970000	-0.038390	0.090330
0.250000	0.970000	-0.049389	0.057156
0.270000	0.970000	-0.058663	0.030582
0.290000	0.970000	-0.065991	0.011369
0.310000	0.970000	-0.071732	-0.000748
0.330000	0.970000	-0.076206	-0.007311
0.350000	0.970000	-0.079724	-0.010615
0.370000	0.970000	-0.082602	-0.012166
0.390000	0.970000	-0.084988	-0.012818
0.410000	0.970000	-0.086961	-0.013062
0.430000	0.970000	-0.088572	-0.013106
0.450000	0.970000	-0.089839	-0.013062
0.470000	0.970000	-0.090767	-0.012981
0.490000	0.970000	-0.091361	-0.012883
0.510000	0.970000	-0.091622	-0.012779
0.530000	0.970000	-0.091557	-0.012673
0.550000	0.970000	-0.091167	-0.012564
0.570000	0.970000	-0.090452	-0.012454
0.590000	0.970000	-0.089414	-0.012343
0.610000	0.970000	-0.088058	-0.012231
0.630000	0.970000	-0.086387	-0.012121
0.650000	0.970000	-0.084404	-0.012012
0.670000	0.970000	-0.082115	-0.011904
0.690000	0.970000	-0.079526	-0.011795
0.710000	0.970000	-0.076645	-0.011685
0.730000	0.970000	-0.073472	-0.011580
0.750000	0.970000	-0.070007	-0.011480
0.770000	0.970000	-0.066258	-0.011386
0.790000	0.970000	-0.062242	-0.011288
0.810000	0.970000	-0.057965	-0.011179
0.830000	0.970000	-0.053414	-0.011074
0.850000	0.970000	-0.048553	-0.011013
0.870000	0.970000	-0.043346	-0.011049
0.890000	0.970000	-0.037770	-0.011195
0.910000	0.970000	-0.031806	-0.011393
0.930000	0.970000	-0.025424	-0.011525
0.950000	0.970000	-0.018604	-0.011508
0.970000	0.970000	-0.011372	-0.011372
0.990000	0.970000	-0.003831	-0.011247

-0.990000	0.990000	0.003770	-0.003770
-0.970000	0.990000	0.011247	-0.003831
-0.950000	0.990000	0.018536	-0.003895
-0.930000	0.990000	0.025491	-0.003898
-0.910000	0.990000	0.031976	-0.003827
-0.890000	0.990000	0.037936	-0.003728
-0.870000	0.990000	0.043419	-0.003661
-0.850000	0.990000	0.048523	-0.003655
-0.830000	0.990000	0.053333	-0.003691
-0.810000	0.990000	0.057887	-0.003736
-0.790000	0.990000	0.062182	-0.003769
-0.770000	0.990000	0.066203	-0.003795
-0.750000	0.990000	0.069941	-0.003825
-0.730000	0.990000	0.073399	-0.003861
-0.710000	0.990000	0.076573	-0.003899
-0.690000	0.990000	0.079457	-0.003934
-0.670000	0.990000	0.082045	-0.003969
-0.650000	0.990000	0.084331	-0.004004
-0.630000	0.990000	0.086312	-0.004042
-0.610000	0.990000	0.087984	-0.004080
-0.590000	0.990000	0.089342	-0.004117
-0.570000	0.990000	0.090381	-0.004153
-0.550000	0.990000	0.091095	-0.004189
-0.530000	0.990000	0.091484	-0.004226
-0.510000	0.990000	0.091550	-0.004263
-0.490000	0.990000	0.091291	-0.004300
-0.470000	0.990000	0.090703	-0.004334
-0.450000	0.990000	0.089783	-0.004365
-0.430000	0.990000	0.088534	-0.004391
-0.410000	0.990000	0.086959	-0.004405
-0.390000	0.990000	0.085061	-0.004394
-0.370000	0.990000	0.082835	-0.004334
-0.350000	0.990000	0.080273	-0.004164
-0.330000	0.990000	0.077355	-0.003788
-0.310000	0.990000	0.074038	-0.003019
-0.290000	0.990000	0.070304	-0.001489
-0.270000	0.990000	0.066104	0.001285
-0.250000	0.990000	0.061270	0.005934
-0.230000	0.990000	0.055650	0.013184
-0.210000	0.990000	0.049400	0.023545
-0.190000	0.990000	0.042768	0.036548
-0.170000	0.990000	0.035735	0.051196
-0.150000	0.990000	0.028475	0.066629
-0.130000	0.990000	0.021546	0.081745
-0.110000	0.990000	0.015433	0.095512
-0.090000	0.990000	0.010406	0.107284
-0.070000	0.990000	0.006553	0.116738
-0.050000	0.990000	0.003785	0.123771
-0.030000	0.990000	0.001884	0.128403
-0.010000	0.990000	0.000559	0.130696
0.010000	0.990000	-0.000559	0.130696
0.030000	0.990000	-0.001884	0.128403
0.050000	0.990000	-0.003785	0.123771
0.070000	0.990000	-0.006553	0.116738
0.090000	0.990000	-0.010406	0.107284
0.110000	0.990000	-0.015433	0.095512
0.130000	0.990000	-0.021546	0.081745
0.150000	0.990000	-0.028475	0.066629
0.170000	0.990000	-0.035735	0.051196
0.190000	0.990000	-0.042768	0.036548
0.210000	0.990000	-0.049400	0.023545
0.230000	0.990000	-0.055650	0.013184
0.250000	0.990000	-0.061270	0.005934
0.270000	0.990000	-0.066104	0.001285
0.290000	0.990000	-0.070304	-0.001489
0.310000	0.990000	-0.074038	-0.003019
0.330000	0.990000	-0.077355	-0.003788
0.350000	0.990000	-0.080273	-0.004164
0.370000	0.990000	-0.082835	-0.004334
0.390000	0.990000	-0.085061	-0.004394
0.410000	0.990000	-0.086959	-0.004405
0.430000	0.990000	-0.088534	-0.004391
0.450000	0.990000	-0.089783	-0.004365
0.470000	0.990000	-0.090703	-0.004334
0.490000	0.990000	-0.091291	-0.004300
0.510000	0.990000	-0.091550	-0.004263
0.530000	0.990000	-0.091484	-0.004226
0.550000	0.990000	-0.091095	-0.004189
0.570000	0.990000	-0.090381	-0.004153
0.590000	0.990000	-0.089342	-0.004117
0.610000	0.990000	-0.087984	-0.004080
0.630000	0.990000	-0.086312	-0.004042
0.650000	0.990000	-0.084331	-0.004004
0.670000	0.990000	-0.082045	-0.003969
0.690000	0.990000	-0.079457	-0.003934
0.710000	0.990000	-0.076573	-0.003899
0.730000	0.990000	-0.073399	-0.003861
0.750000	0.990000	-0.069941	-0.003825
0.770000	0.990000	-0.066203	-0.003795
0.790000	0.990000	-0.062182	-0.003769
0.810000	0.990000	-0.057887	-0.003736
0.830000	0.990000	-0.053333	-0.003691
0.850000	0.990000	-0.048523	-0.003655
0.870000	0.990000	-0.043419	-0.003661
0.890000	0.990000	-0.037936	-0.003728
0.910000	0.990000	-0.031976	-0.003827
0.930000	0.990000	-0.025491	-0.003898
0.950000	0.990000	-0.018536	-0.003895
0.970000	0.990000	-0.011247	-0.003831
0.990000	0.990000	-0.003770	-0.003770



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/rho_cross_section_plots/tf0p1/ExpRus_tf0p1.dat <==
-0.998000	-0.006000	0.918695510705186957345347
-0.994000	-0.006000	0.918703789523409253270358
-0.990000	-0.006000	0.918719736590152935562514
-0.986000	-0.006000	0.918743355395989391709577
-0.982000	-0.006000	0.918774651058683833326768
-0.978000	-0.006000	0.918813630316072105230774
-0.974000	-0.006000	0.918860301517964384032666
-0.970000	-0.006000	0.918914674618593885213613
-0.966000	-0.006000	0.918976761171174438835862
-0.962000	-0.006000	0.919046574325927290161076
-0.958000	-0.006000	0.919124128832608189298981
-0.954000	-0.006000	0.919209441048814857033733
-0.950000	-0.006000	0.919302528958381715007420
-0.946000	-0.006000	0.919403412215081150549167
-0.942000	-0.006000	0.919512112254823099632972
-0.938000	-0.006000	0.919628652577928695777132
-0.934000	-0.006000	0.919753059406014927823492
-0.930000	-0.006000	0.919885363073193018657037
-0.926000	-0.006000	0.920025600707781610054781
-0.922000	-0.006000	0.920173820957165156109170
-0.918000	-0.006000	0.920330091626688995276595
-0.914000	-0.006000	0.920494511036937801407021
-0.910000	-0.006000	0.920667223544463841911067
-0.906000	-0.006000	0.920848438953857262312397
-0.902000	-0.006000	0.921038454500025749460690
-0.898000	-0.006000	0.921237676848845721266912
-0.894000	-0.006000	0.921446640423469021108360
-0.890000	-0.006000	0.921666017655235036976080
-0.886000	-0.006000	0.921896616805216728707251
-0.882000	-0.006000	0.922139364000133521237501
-0.878000	-0.006000	0.922395268054187034145741
-0.874000	-0.006000	0.922665369236961296905974
-0.870000	-0.006000	0.922950675919209762021467
-0.866000	-0.006000	0.923252095406405404176553
-0.862000	-0.006000	0.923570366725141811414801
-0.858000	-0.006000	0.923906003317916391104347
-0.854000	-0.006000	0.924259252462142577577708
-0.850000	-0.006000	0.924630075983311927600994
-0.846000	-0.006000	0.925018153929021091919083
-0.842000	-0.006000	0.925422909866001397460877
-0.838000	-0.006000	0.925843553885396630676041
-0.834000	-0.006000	0.926279137642268546315449
-0.830000	-0.006000	0.926728615000549593716528
-0.826000	-0.006000	0.927190902080684553610013
-0.822000	-0.006000	0.927664931520492452854398
-0.818000	-0.006000	0.928149697266488882263502
-0.814000	-0.006000	0.928644287895157072298957
-0.810000	-0.006000	0.929147908043208570205707
-0.806000	-0.006000	0.929659888804982070809046
-0.802000	-0.006000	0.930179688831145656813248
-0.798000	-0.006000	0.930706888321142344899783
-0.794000	-0.006000	0.931241178194038732307547
-0.790000	-0.006000	0.931782346539421046927032
-0.786000	-0.006000	0.932330264095650562694573
-0.782000	-0.006000	0.932884870074215166724230
-0.778000	-0.006000	0.933446159224291527323203
-0.774000	-0.006000	0.934014170666365162176703
-0.770000	-0.006000	0.934588978752933119409363
-0.766000	-0.006000	0.935170686060509792625339
-0.762000	-0.006000	0.935759418602441717105478
-0.758000	-0.006000	0.936355323514509896298819
-0.754000	-0.006000	0.936958569882998304478861
-0.750000	-0.006000	0.937569354212130168235717
-0.746000	-0.006000	0.938187913554031971408165
-0.742000	-0.006000	0.938814552072060659604347
-0.738000	-0.006000	0.939449691696607303015298
-0.734000	-0.006000	0.940093966151361315475299
-0.730000	-0.006000	0.940748392695116231188024
-0.726000	-0.006000	0.941414682041362915754235
-0.722000	-0.006000	0.942095791817694983016906
-0.718000	-0.006000	0.942796905509176275117511
-0.714000	-0.006000	0.943527148444697205675880
-0.710000	-0.006000	0.944302569993195728415003
-0.706000	-0.006000	0.945151282996086528065405
-0.702000	-0.006000	0.946122245278632645337780
-0.698000	-0.006000	0.947300122179086878659859
-0.694000	-0.006000	0.948830145619913301047177
-0.690000	-0.006000	0.950959008911904990490882
-0.686000	-0.006000	0.954100421070016468938491
-0.682000	-0.006000	0.958935779816557865018467
-0.678000	-0.006000	0.966554388191900648585886
-0.674000	-0.006000	0.978607851414768803444133
-0.670000	-0.006000	0.997415995252318610120312
-0.666000	-0.006000	1.025806713640502243478636
-0.662000	-0.006000	1.066378016442282472553416
-0.658000	-0.006000	1.119978238826857763754674
-0.654000	-0.006000	1.183865718850414472385069
-0.650000	-0.006000	1.251003575651639332377840
-0.646000	-0.006000	1.312009952190415607020668
-0.642000	-0.006000	1.359315290489149230523935
-0.638000	-0.006000	1.390532058872832710250123
-0.634000	-0.006000	1.408330435572007433009389
-0.630000	-0.006000	1.417519920298142999115498
-0.626000	-0.006000	1.422269775447019268810323
-0.622000	-0.006000	1.425114314349421151817410
-0.618000	-0.006000	1.427263883154701984423696
-0.614000	-0.006000	1.429198140831575702947021
-0.610000	-0.006000	1.431080035006250694706864
-0.606000	-0.006000	1.432957218069925930947761
-0.602000	-0.006000	1.434841173633754518590422
-0.598000	-0.006000	1.436733972301403206017767
-0.594000	-0.006000	1.438636080768915137539921
-0.590000	-0.006000	1.440548180133627953480868
-0.586000	-0.006000	1.442471381244885719752347
-0.582000	-0.006000	1.444407133351526706377399
-0.578000	-0.006000	1.446357128066898978246968
-0.574000	-0.006000	1.448323230371175052155763
-0.570000	-0.006000	1.450307421196084023407025
-0.566000	-0.006000	1.452311742285686824160962
-0.562000	-0.006000	1.454338243409688313789729
-0.558000	-0.006000	1.456388935362315839583403
-0.554000	-0.006000	1.458465751485872985426795
-0.550000	-0.006000	1.460570518658144578694191
-0.546000	-0.006000	1.462704937254409864877402
-0.542000	-0.006000	1.464870568827750352269845
-0.538000	-0.006000	1.467068829969003340707445
-0.534000	-0.006000	1.469300990795094685736899
-0.530000	-0.006000	1.471568176637609859369604
-0.526000	-0.006000	1.473871371692113685369918
-0.522000	-0.006000	1.476211423601454963971946
-0.518000	-0.006000	1.478589048154736795837039
-0.514000	-0.006000	1.481004833469195425266207
-0.510000	-0.006000	1.483459243175701880446127
-0.506000	-0.006000	1.485952618248289391900130
-0.502000	-0.006000	1.488485177206299248098276
-0.498000	-0.006000	1.491057014477523479101251
-0.494000	-0.006000	1.493668096743361983769205
-0.490000	-0.006000	1.496318257091858283658325
-0.486000	-0.006000	1.499007186780505040957223
-0.482000	-0.006000	1.501734424358319719416954
-0.478000	-0.006000	1.504499341817790547537470
-0.474000	-0.006000	1.507301127344928826090609
-0.470000	-0.006000	1.510138764128349908588689
-0.466000	-0.006000	1.513011004676404036572990
-0.462000	-0.006000	1.515916353538154570657071
-0.458000	-0.006000	1.518852951262908757001924
-0.454000	-0.006000	1.521818698844809913950371
-0.450000	-0.006000	1.524811150951405513964687
-0.446000	-0.006000	1.527827565332297465872102
-0.442000	-0.006000	1.530865125908954738065404
-0.438000	-0.006000	1.533921415047366121342520
-0.434000	-0.006000	1.536995383289680772165298
-0.430000	-0.006000	1.540089072032066574990949
-0.426000	-0.006000	1.543210364659655109420555
-0.422000	-0.006000	1.546376938627014085980704
-0.418000	-0.006000	1.549621333626232111413401
-0.414000	-0.006000	1.552996620090347112963514
-0.410000	-0.006000	1.556581624136524011348115
-0.406000	-0.006000	1.560484144411233176086284
-0.402000	-0.006000	1.564839860748549416058495
-0.398000	-0.006000	1.569808232351041388241697
-0.394000	-0.006000	1.575561419991688749675518
-0.390000	-0.006000	1.582270447167254845410866
-0.386000	-0.006000	1.590089829568500867651437
-0.382000	-0.006000	1.599143822475874054944711
-0.378000	-0.006000	1.609516769402163705038333
-0.374000	-0.006000	1.621248870334369041046330
-0.370000	-0.006000	1.634337284579302052023309
-0.366000	-0.006000	1.648741376236356970252928
-0.362000	-0.006000	1.664390383058073075162042
-0.358000	-0.006000	1.681191829047164132404646
-0.354000	-0.006000	1.699039403159189776104654
-0.350000	-0.006000	1.717819548362616188796892
-0.346000	-0.006000	1.737416470529308920589528
-0.342000	-0.006000	1.757715603938130310979204
-0.338000	-0.006000	1.778605752737675738117673
-0.334000	-0.006000	1.799980197266664472266484
-0.330000	-0.006000	1.821737052058788330910488
-0.326000	-0.006000	1.843779123976595268885603
-0.322000	-0.006000	1.866013468390175011890619
-0.318000	-0.006000	1.888350792436840341892434
-0.314000	-0.006000	1.910704813469080942667233
-0.310000	-0.006000	1.932991649540998890799415
-0.306000	-0.006000	1.955129296524473092588892
-0.302000	-0.006000	1.977037231494872981940603
-0.298000	-0.006000	1.998636172423402523889990
-0.294000	-0.006000	2.019848018074217765871481
-0.290000	-0.006000	2.040595987633199381861004
-0.286000	-0.006000	2.060804975494815227676781
-0.282000	-0.006000	2.080402131492744999263778
-0.278000	-0.006000	2.099317669566095112543280
-0.274000	-0.006000	2.117485897484989720851445
-0.270000	-0.006000	2.134846440072590834091670
-0.266000	-0.006000	2.151345648821279432638676
-0.262000	-0.006000	2.166938088544323903761324
-0.258000	-0.006000	2.181588044858134178838327
-0.254000	-0.006000	2.195270959748572892067386
-0.250000	-0.006000	2.207974671389365539653227
-0.246000	-0.006000	2.219700336295305387324106
-0.242000	-0.006000	2.230462916899618175392561
-0.238000	-0.006000	2.240291138365886336458743
-0.234000	-0.006000	2.249226854633109340397823
-0.230000	-0.006000	2.257323812907011006956282
-0.226000	-0.006000	2.264645862582147728403470
-0.222000	-0.006000	2.271264710994595148463304
-0.218000	-0.006000	2.277257375535610250949503
-0.214000	-0.006000	2.282703511515471017645496
-0.210000	-0.006000	2.287682802647397650730454
-0.206000	-0.006000	2.292272585205240797989745
-0.202000	-0.006000	2.296545841287351841231157
-0.198000	-0.006000	2.300569648152988921907536
-0.194000	-0.006000	2.304404117927479234140264
-0.190000	-0.006000	2.308101813377727129505956
-0.186000	-0.006000	2.311707587178393197291371
-0.182000	-0.006000	2.315258767410021345511950
-0.178000	-0.006000	2.318785601258395612234153
-0.174000	-0.006000	2.322311869993731292538541
-0.170000	-0.006000	2.325855597946821617938440
-0.166000	-0.006000	2.329429792690198119942124
-0.162000	-0.006000	2.333043169698797658639933
-0.158000	-0.006000	2.336700829897904174714540
-0.154000	-0.006000	2.340404871211767101613077
-0.150000	-0.006000	2.344154925629318597657402
-0.146000	-0.006000	2.347948626029030094741756
-0.142000	-0.006000	2.351781992156507516966713
-0.138000	-0.006000	2.355649684757031181447928
-0.134000	-0.006000	2.359545431061254916471626
-0.130000	-0.006000	2.363462110092986900866663
-0.126000	-0.006000	2.367391959496734976653443
-0.122000	-0.006000	2.371326714968163607011320
-0.118000	-0.006000	2.375257721655969600504932
-0.114000	-0.006000	2.379176024543118828091792
-0.110000	-0.006000	2.383072443053607880614209
-0.106000	-0.006000	2.386937634182570988627958
-0.102000	-0.006000	2.390762147526714009870830
-0.098000	-0.006000	2.394536474744453524721166
-0.094000	-0.006000	2.398251095244604780276632
-0.090000	-0.006000	2.401896519306694788298273
-0.086000	-0.006000	2.405463329373872305438908
-0.082000	-0.006000	2.408942219918452476434823
-0.078000	-0.006000	2.412324036041685548781288
-0.074000	-0.006000	2.415599810813142234167117
-0.070000	-0.006000	2.418760801261785609028721
-0.066000	-0.006000	2.421798522883306770125955
-0.062000	-0.006000	2.424704782512980827391402
-0.058000	-0.006000	2.427471709419118273132199
-0.054000	-0.006000	2.430091784491332340678582
-0.050000	-0.006000	2.432557867424491426788791
-0.046000	-0.006000	2.434863221829255408579229
-0.042000	-0.006000	2.437001538230847863530926
-0.038000	-0.006000	2.438966954947129561759311
-0.034000	-0.006000	2.440754076863778099237834
-0.030000	-0.006000	2.442357992147563994222992
-0.026000	-0.006000	2.443774286957634434003239
-0.022000	-0.006000	2.444999058229020416632693
-0.018000	-0.006000	2.446028924612097199542404
-0.014000	-0.006000	2.446861035656424210316118
-0.010000	-0.006000	2.447493079327424769786603
-0.006000	-0.006000	2.447923287940086289893316
-0.002000	-0.006000	2.448150442585585118138169
0.002000	-0.006000	2.448173876115135261244404
0.006000	-0.006000	2.447993474730871366062956
0.010000	-0.006000	2.447609678217054884896697
0.014000	-0.006000	2.447023478826923614803945
0.018000	-0.006000	2.446236418821924996080952
0.022000	-0.006000	2.445250586641671386445296
0.026000	-0.006000	2.444068611665414003653041
0.030000	-0.006000	2.442693657510075944117034
0.034000	-0.006000	2.441129413796400360325833
0.038000	-0.006000	2.439380086304514083650474
0.042000	-0.006000	2.437450385433468369456023
0.046000	-0.006000	2.435345512876877727137526
0.050000	-0.006000	2.433071146428839703901303
0.054000	-0.006000	2.430633422841233848288311
0.058000	-0.006000	2.428038918665400114349495
0.062000	-0.006000	2.425294629027971993195933
0.066000	-0.006000	2.422407944312146899079607
0.070000	-0.006000	2.419386624741374447467024
0.074000	-0.006000	2.416238772891707409229411
0.078000	-0.006000	2.412972804190713915772903
0.082000	-0.006000	2.409597415493365701877337
0.086000	-0.006000	2.406121551856268858671228
0.090000	-0.006000	2.402554371657371845572015
0.094000	-0.006000	2.398905210223485795495435
0.098000	-0.006000	2.395183542124659670236042
0.102000	-0.006000	2.391398942261488080873733
0.106000	-0.006000	2.387561045793931580050184
0.110000	-0.006000	2.383679506819545323992315
0.114000	-0.006000	2.379763955484384574390333
0.118000	-0.006000	2.375823952879815958993959
0.122000	-0.006000	2.371868942626099485693203
0.126000	-0.006000	2.367908197459111185878555
0.130000	-0.006000	2.363950758422330267194411
0.134000	-0.006000	2.360005363436765257745265
0.138000	-0.006000	2.356080361100593822953897
0.142000	-0.006000	2.352183604582208875655169
0.146000	-0.006000	2.348322319428078674974358
0.150000	-0.006000	2.344502938001336911355565
0.154000	-0.006000	2.340730892065454593620188
0.158000	-0.006000	2.337010353691076236515300
0.162000	-0.006000	2.333343913192744256690503
0.166000	-0.006000	2.329732181311170879922656
0.170000	-0.006000	2.326173301677589400071611
0.174000	-0.006000	2.322662359384217722890753
0.178000	-0.006000	2.319190673290742132905962
0.182000	-0.006000	2.315744964960240181994777
0.186000	-0.006000	2.312306407514701955818737
0.190000	-0.006000	2.308849574794519021736505
0.194000	-0.006000	2.305341335888129172815297
0.198000	-0.006000	2.301739771842665760459568
0.202000	-0.006000	2.297993227453017262007506
0.206000	-0.006000	2.294039645964263129940264
0.210000	-0.006000	2.289806360027959897252003
0.214000	-0.006000	2.285210518137640978153513
0.218000	-0.006000	2.280160301969313962899832
0.222000	-0.006000	2.274557029916753236875593
0.226000	-0.006000	2.268298147679337795068477
0.230000	-0.006000	2.261280962474473632539684
0.234000	-0.006000	2.253407678084820009445366
0.238000	-0.006000	2.244589549032759645541546
0.242000	-0.006000	2.234751137727691183698653
0.246000	-0.006000	2.223834246005814474500539
0.250000	-0.006000	2.211800653890535262036110
0.254000	-0.006000	2.198633635544859021848652
0.258000	-0.006000	2.184338190497533638279037
0.262000	-0.006000	2.168940082926998691448262
0.266000	-0.006000	2.152483905869968960899996
0.270000	-0.006000	2.135030460195560308989116
0.274000	-0.006000	2.116653758148187680632191
0.278000	-0.006000	2.097437956613828813345890
0.282000	-0.006000	2.077474418315973014870224
0.286000	-0.006000	2.056859095687380012407175
0.290000	-0.006000	2.035690355963831521535212
0.294000	-0.006000	2.014067269967356299531502
0.298000	-0.006000	1.992088363463867306535349
0.302000	-0.006000	1.969850791508197973556094
0.306000	-0.006000	1.947449875955139964034402
0.310000	-0.006000	1.924978936631855930272650
0.314000	-0.006000	1.902529344177680048488810
0.318000	-0.006000	1.880190724070224694841613
0.322000	-0.006000	1.858051244305596760852950
0.326000	-0.006000	1.836197921784398445765873
0.330000	-0.006000	1.814716883639726718868701
0.334000	-0.006000	1.793693519219481169457708
0.338000	-0.006000	1.773212456600889330715631
0.342000	-0.006000	1.753357295504403889907508
0.346000	-0.006000	1.734210028217857413324055
0.350000	-0.006000	1.715850084407743114667255
0.354000	-0.006000	1.698352948014069108140234
0.358000	-0.006000	1.681788318813211668967256
0.362000	-0.006000	1.666217832154312628034631
0.366000	-0.006000	1.651692415462477248055961
0.370000	-0.006000	1.638249302114671568375570
0.374000	-0.006000	1.625911398463283141779812
0.378000	-0.006000	1.614681655880727539909003
0.382000	-0.006000	1.604541733452091056832955
0.386000	-0.006000	1.595451970931760721228443
0.390000	-0.006000	1.587352060030673639445808
0.394000	-0.006000	1.580163268674580567818566
0.398000	-0.006000	1.573792150874385287195878
0.402000	-0.006000	1.568135448645196827754944
0.406000	-0.006000	1.563085682498321249411788
0.410000	-0.006000	1.558536800213335293818773
0.414000	-0.006000	1.554389244908223055574581
0.418000	-0.006000	1.550553918949028719964645
0.422000	-0.006000	1.546954729902213943049105
0.426000	-0.006000	1.543529653068576035224169
0.430000	-0.006000	1.540230471124661271176137
0.434000	-0.006000	1.537021508317607310090125
0.438000	-0.006000	1.533877744092910333506552
0.442000	-0.006000	1.530782675560645955670225
0.446000	-0.006000	1.527726224964992551846876
0.450000	-0.006000	1.524702888907308651056383
0.454000	-0.006000	1.521710228102715278808432
0.458000	-0.006000	1.518747717795526419592989
0.462000	-0.006000	1.515815926827124071607500
0.466000	-0.006000	1.512915966643671783486980
0.470000	-0.006000	1.510049144453920577646500
0.474000	-0.006000	1.507216760091082186079348
0.478000	-0.006000	1.504419997478243731237058
0.482000	-0.006000	1.501659874329677624160695
0.486000	-0.006000	1.498937225151665719735661
0.490000	-0.006000	1.496252701593753897668648
0.494000	-0.006000	1.493606780610551743038172
0.498000	-0.006000	1.490999775110895209095929
0.502000	-0.006000	1.488431844353441446671127
0.506000	-0.006000	1.485903002826871821540067
0.510000	-0.006000	1.483413127148448529268876
0.514000	-0.006000	1.480961960920403663877210
0.518000	-0.006000	1.478549117686932090620644
0.522000	-0.006000	1.476174082245926832968053
0.526000	-0.006000	1.473836210649480227274921
0.530000	-0.006000	1.471534729305728150805521
0.534000	-0.006000	1.469268733684110150861102
0.538000	-0.006000	1.467037187227576700010445
0.542000	-0.006000	1.464838921181198294618753
0.546000	-0.006000	1.462672636140633919410448
0.550000	-0.006000	1.460536906177553495567167
0.554000	-0.006000	1.458430186364352953987122
0.558000	-0.006000	1.456350824312127256732197
0.562000	-0.006000	1.454297075793453242198439
0.566000	-0.006000	1.452267123328538911408714
0.570000	-0.006000	1.450259094135643911371858
0.574000	-0.006000	1.448271068831127550424753
0.578000	-0.006000	1.446301062307681073448862
0.582000	-0.006000	1.444346938891073905963935
0.586000	-0.006000	1.442406187343009849044506
0.590000	-0.006000	1.440475414237455842325630
0.594000	-0.006000	1.438549294904653441662390
0.598000	-0.006000	1.436618514951563119197431
0.602000	-0.006000	1.434665889082553213995652
0.606000	-0.006000	1.432659278235224764586064
0.610000	-0.006000	1.430539029211504775673802
0.614000	-0.006000	1.428196294800561760851565
0.618000	-0.006000	1.425436646572286747414182
0.622000	-0.006000	1.421920991231052644465649
0.626000	-0.006000	1.417073917928589166237430
0.630000	-0.006000	1.409951601843985713458096
0.634000	-0.006000	1.399076123730656817656381
0.638000	-0.006000	1.382288687929849935187576
0.642000	-0.006000	1.356774518588970357413359
0.646000	-0.006000	1.319560033628495832047633
0.650000	-0.006000	1.268839126992406640681565
0.654000	-0.006000	1.206082142855206651432809
0.658000	-0.006000	1.137696139231047842699240
0.662000	-0.006000	1.073847215483968664528902
0.666000	-0.006000	1.023554903461651122142939
0.670000	-0.006000	0.989879347576351098503267
0.674000	-0.006000	0.970053395033494192389867
0.678000	-0.006000	0.959264515045937238291174
0.682000	-0.006000	0.953536904707176335982410
0.686000	-0.006000	0.950405111635935218039606
0.690000	-0.006000	0.948543594723294303250327
0.694000	-0.006000	0.947288900936861244517218
0.698000	-0.006000	0.946322273326548835115091
0.702000	-0.006000	0.945493853833229924710224
0.706000	-0.006000	0.944733941285774259100094
0.710000	-0.006000	0.944010364732907336637879
0.714000	-0.006000	0.943308332257052017943977
0.718000	-0.006000	0.942621027379363929377121
0.722000	-0.006000	0.941945264671760873476103
0.726000	-0.006000	0.941279500516253864184080
0.730000	-0.006000	0.940622929986798306245532
0.734000	-0.006000	0.939975080257490769319872
0.738000	-0.006000	0.939335629062229338082091
0.742000	-0.006000	0.938704324294225567193450
0.746000	-0.006000	0.938080948688281512914955
0.750000	-0.006000	0.937465304466661542015515
0.754000	-0.006000	0.936857206819959653643082
0.758000	-0.006000	0.936256481375644433740035
0.762000	-0.006000	0.935662963615783271897897
0.766000	-0.006000	0.935076499467530797282677
0.770000	-0.006000	0.934496946871630873587833
0.774000	-0.006000	0.933924178419021866481842
0.778000	-0.006000	0.933358085297603001784239
0.782000	-0.006000	0.932798582873149539906876
0.786000	-0.006000	0.932245618254820773707081
0.790000	-0.006000	0.931699180157075090846774
0.794000	-0.006000	0.931159311244789789085985
0.798000	-0.006000	0.930626122912755704419396
0.802000	-0.006000	0.930099812086652044662571
0.806000	-0.006000	0.929580679139029641966374
0.810000	-0.006000	0.929069145417790620555820
0.814000	-0.006000	0.928565768250844358888685
0.818000	-0.006000	0.928071250725716279106337
0.822000	-0.006000	0.927586443190354104082473
0.826000	-0.006000	0.927112333443020908418930
0.830000	-0.006000	0.926650023122854715751373
0.834000	-0.006000	0.926200688968471741446820
0.838000	-0.006000	0.925765529365927153371274
0.842000	-0.006000	0.925345698804991179109436
0.846000	-0.006000	0.924942235198622730862894
0.850000	-0.006000	0.924555987066416062880592
0.854000	-0.006000	0.924187548859858765126774
0.858000	-0.006000	0.923837212794942463922609
0.862000	-0.006000	0.923504944216640200060908
0.866000	-0.006000	0.923190384793841412047755
0.870000	-0.006000	0.922892884103237221005145
0.874000	-0.006000	0.922611556061699755737493
0.878000	-0.006000	0.922345353016712166116520
0.882000	-0.006000	0.922093147867993456756608
0.886000	-0.006000	0.921853813887332229626281
0.890000	-0.006000	0.921626293047967282134891
0.894000	-0.006000	0.921409646353740008350997
0.898000	-0.006000	0.921203083208117612379340
0.902000	-0.006000	0.921005970462886347505105
0.906000	-0.006000	0.920817824685882135860027
0.910000	-0.006000	0.920638292899610077846262
0.914000	-0.006000	0.920467127438984622500584
0.918000	-0.006000	0.920304159863011062014948
0.922000	-0.006000	0.920149277455864278429942
0.926000	-0.006000	0.920002404249382843559601
0.930000	-0.006000	0.919863487089162101817408
0.934000	-0.006000	0.919732486280909533604699
0.938000	-0.006000	0.919609369845318269653944
0.942000	-0.006000	0.919494110297888078697781
0.946000	-0.006000	0.919386683010544603078529
0.950000	-0.006000	0.919287065459949315204824
0.954000	-0.006000	0.919195236917295210865575
0.958000	-0.006000	0.919111178330650702150706
0.962000	-0.006000	0.919034872279613113121854
0.966000	-0.006000	0.918966302953578284551384
0.970000	-0.006000	0.918905456138239262742218
0.974000	-0.006000	0.918852319207247192345278
0.978000	-0.006000	0.918806881118936380481443
0.982000	-0.006000	0.918769132417913914068208
0.986000	-0.006000	0.918739065240663177469571
0.990000	-0.006000	0.918716673323885180124648
0.994000	-0.006000	0.918701952014093325971089
0.998000	-0.006000	0.918694898276979921014629



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/rho_cross_section_plots/tf0p1/Velstab_tf0p1.dat <==
-0.990000	-0.030000	0.918333926624036345209845
-0.970000	-0.030000	0.918608388669511000124146
-0.950000	-0.030000	0.919038285988347469768200
-0.930000	-0.030000	0.919730461738118787451413
-0.910000	-0.030000	0.920586570129974690601671
-0.890000	-0.030000	0.921555840342859644565010
-0.870000	-0.030000	0.922865572146657875407527
-0.850000	-0.030000	0.924642716410602472087987
-0.830000	-0.030000	0.926812506234878319411052
-0.810000	-0.030000	0.929253783528232402133540
-0.790000	-0.030000	0.931893045365518757350287
-0.770000	-0.030000	0.934707532187186718175553
-0.750000	-0.030000	0.937712172345790739846905
-0.730000	-0.030000	0.941023072171044194789147
-0.710000	-0.030000	0.945473279148452472320230
-0.690000	-0.030000	0.956994118140776062197972
-0.670000	-0.030000	1.011917395084241277913861
-0.650000	-0.030000	1.228073405873969514701116
-0.630000	-0.030000	1.457798554025125259414608
-0.610000	-0.030000	1.437733780410382466996566
-0.590000	-0.030000	1.430538519069693981222713
-0.570000	-0.030000	1.452834429262558790796334
-0.550000	-0.030000	1.452221432091107544692932
-0.530000	-0.030000	1.462986553030841463396428
-0.510000	-0.030000	1.475845816727880732699418
-0.490000	-0.030000	1.486822012428093087166303
-0.470000	-0.030000	1.502836289516786383302360
-0.450000	-0.030000	1.517477118044546768871328
-0.430000	-0.030000	1.536608134480833554036394
-0.410000	-0.030000	1.555738796895214326454493
-0.390000	-0.030000	1.576080258622880370111830
-0.370000	-0.030000	1.625709232451363783766851
-0.350000	-0.030000	1.713918079355188694989920
-0.330000	-0.030000	1.828260842348763848264070
-0.310000	-0.030000	1.948285451404116130902366
-0.290000	-0.030000	2.055382522262164002313511
-0.270000	-0.030000	2.139392980593125770383267
-0.250000	-0.030000	2.201717592947046497897645
-0.230000	-0.030000	2.246454291310000517256640
-0.210000	-0.030000	2.278056487739865687558449
-0.190000	-0.030000	2.301498751026618272419455
-0.170000	-0.030000	2.321166084269445484267180
-0.150000	-0.030000	2.339960565490192934134939
-0.130000	-0.030000	2.359043427267811576797385
-0.110000	-0.030000	2.378200145479048899233021
-0.090000	-0.030000	2.396529846360831328411223
-0.070000	-0.030000	2.412945503628731724887757
-0.050000	-0.030000	2.426363971125919061222476
-0.030000	-0.030000	2.435868702967397769754143
-0.010000	-0.030000	2.440823195518500909884096
0.010000	-0.030000	2.440823195518500909884096
0.030000	-0.030000	2.435868702967398213843353
0.050000	-0.030000	2.426363971125918617133266
0.070000	-0.030000	2.412945503628731724887757
0.090000	-0.030000	2.396529846360831328411223
0.110000	-0.030000	2.378200145479048899233021
0.130000	-0.030000	2.359043427267812464975805
0.150000	-0.030000	2.339960565490192934134939
0.170000	-0.030000	2.321166084269445928356390
0.190000	-0.030000	2.301498751026618716508665
0.210000	-0.030000	2.278056487739866575736869
0.230000	-0.030000	2.246454291310000517256640
0.250000	-0.030000	2.201717592947046941986855
0.270000	-0.030000	2.139392980593126658561687
0.290000	-0.030000	2.055382522262164446402721
0.310000	-0.030000	1.948285451404115686813157
0.330000	-0.030000	1.828260842348763182130256
0.350000	-0.030000	1.713918079355188250900710
0.370000	-0.030000	1.625709232451363561722246
0.390000	-0.030000	1.576080258622880370111830
0.410000	-0.030000	1.555738796895213882365283
0.430000	-0.030000	1.536608134480833554036394
0.450000	-0.030000	1.517477118044546768871328
0.470000	-0.030000	1.502836289516786383302360
0.490000	-0.030000	1.486822012428092865121698
0.510000	-0.030000	1.475845816727880288610208
0.530000	-0.030000	1.462986553030841685441032
0.550000	-0.030000	1.452221432091107322648327
0.570000	-0.030000	1.452834429262558568751729
0.590000	-0.030000	1.430538519069693759178108
0.610000	-0.030000	1.437733780410382466996566
0.630000	-0.030000	1.457798554025125481459213
0.650000	-0.030000	1.228073405873969292656511
0.670000	-0.030000	1.011917395084241055869256
0.690000	-0.030000	0.956994118140775840153367
0.710000	-0.030000	0.945473279148452583342532
0.730000	-0.030000	0.941023072171044194789147
0.750000	-0.030000	0.937712172345790739846905
0.770000	-0.030000	0.934707532187186829197856
0.790000	-0.030000	0.931893045365518868372590
0.810000	-0.030000	0.929253783528232291111237
0.830000	-0.030000	0.926812506234878430433355
0.850000	-0.030000	0.924642716410602472087987
0.870000	-0.030000	0.922865572146657986429830
0.890000	-0.030000	0.921555840342859755587313
0.910000	-0.030000	0.920586570129974912646276
0.930000	-0.030000	0.919730461738118676429110
0.950000	-0.030000	0.919038285988347358745898
0.970000	-0.030000	0.918608388669511000124146
0.990000	-0.030000	0.918333926624036789299055



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/rho_cross_section_plots/tf0p24/ExpRus_tf0p24.dat <==
-0.998000	-0.006000	0.853908215629826328196827
-0.994000	-0.006000	0.853922457755798669509772
-0.990000	-0.006000	0.853948397600307385069129
-0.986000	-0.006000	0.853986077699252610351266
-0.982000	-0.006000	0.854035566789664524200987
-0.978000	-0.006000	0.854096973895889344241539
-0.974000	-0.006000	0.854170471874931669375997
-0.970000	-0.006000	0.854256336577901898010623
-0.966000	-0.006000	0.854355011865999269815575
-0.962000	-0.006000	0.854467217474509599384191
-0.958000	-0.006000	0.854594127921712298778800
-0.954000	-0.006000	0.854737669258449295206503
-0.950000	-0.006000	0.854901011342296679451636
-0.946000	-0.006000	0.855089384607706892715839
-0.942000	-0.006000	0.855311435368660388789408
-0.938000	-0.006000	0.855581474410836761990140
-0.934000	-0.006000	0.855923205215275539892161
-0.930000	-0.006000	0.856375895627829675227360
-0.926000	-0.006000	0.857004561403962861199091
-0.922000	-0.006000	0.857916668036128648999750
-0.918000	-0.006000	0.859289225915586429849213
-0.914000	-0.006000	0.861411902893601699737758
-0.910000	-0.006000	0.864753382894993483098744
-0.906000	-0.006000	0.870054316255035042892985
-0.902000	-0.006000	0.878442129923947545577789
-0.898000	-0.006000	0.891532309264932654180313
-0.894000	-0.006000	0.911401266733725901048047
-0.890000	-0.006000	0.940224910777564426567210
-0.886000	-0.006000	0.979355290037167813821384
-0.882000	-0.006000	1.027905093667813352098506
-0.878000	-0.006000	1.081622735291403625268458
-0.874000	-0.006000	1.133391796370474713384624
-0.870000	-0.006000	1.175946771790683742509032
-0.866000	-0.006000	1.205300510706532213234254
-0.862000	-0.006000	1.222158067400655578893520
-0.858000	-0.006000	1.230314095515700589800190
-0.854000	-0.006000	1.233880558142760097695145
-0.850000	-0.006000	1.235627322582572906739529
-0.846000	-0.006000	1.236879239352834947140991
-0.842000	-0.006000	1.238092134948725719922891
-0.838000	-0.006000	1.239364186686912727708432
-0.834000	-0.006000	1.240694860575752178633024
-0.830000	-0.006000	1.242072280199920220056242
-0.826000	-0.006000	1.243490202684414791534095
-0.822000	-0.006000	1.244946649789343551262277
-0.818000	-0.006000	1.246441160662054459251635
-0.814000	-0.006000	1.247973543900122939120934
-0.810000	-0.006000	1.249543580731773850800437
-0.806000	-0.006000	1.251151034535199046970888
-0.802000	-0.006000	1.252795698447790151419667
-0.798000	-0.006000	1.254477422628401228621442
-0.794000	-0.006000	1.256196124572867667268383
-0.790000	-0.006000	1.257951791500976135296241
-0.786000	-0.006000	1.259744479090917357311241
-0.782000	-0.006000	1.261574307854092191760742
-0.778000	-0.006000	1.263441457602691997408328
-0.774000	-0.006000	1.265346160431643163235549
-0.770000	-0.006000	1.267288692716840081686769
-0.766000	-0.006000	1.269269366657991948699191
-0.762000	-0.006000	1.271288521875470145516829
-0.758000	-0.006000	1.273346517524538423771219
-0.754000	-0.006000	1.275443725316053322771381
-0.750000	-0.006000	1.277580523720300398338168
-0.746000	-0.006000	1.279757293472885582019671
-0.742000	-0.006000	1.281974414299047237975060
-0.738000	-0.006000	1.284232262535131674496824
-0.734000	-0.006000	1.286531209072396375603375
-0.730000	-0.006000	1.288871616805779440895208
-0.726000	-0.006000	1.291253836571436108826560
-0.722000	-0.006000	1.293678200435803615775399
-0.718000	-0.006000	1.296145011186904616451443
-0.714000	-0.006000	1.298654526998275660076843
-0.710000	-0.006000	1.301206940497351416397009
-0.706000	-0.006000	1.303802351866724551499033
-0.702000	-0.006000	1.306440736114213851948307
-0.698000	-0.006000	1.309121905224776449827573
-0.694000	-0.006000	1.311845466499625745271373
-0.690000	-0.006000	1.314610778933809509538833
-0.686000	-0.006000	1.317416909921727219412446
-0.682000	-0.006000	1.320262594857772642242821
-0.678000	-0.006000	1.323146202279380734267988
-0.674000	-0.006000	1.326065707065902321559747
-0.670000	-0.006000	1.329018673865932198552287
-0.666000	-0.006000	1.332002252407156417390865
-0.662000	-0.006000	1.335013185694055248831091
-0.658000	-0.006000	1.338047831379372887283807
-0.654000	-0.006000	1.341102195869195989885725
-0.650000	-0.006000	1.344171980049611470064974
-0.646000	-0.006000	1.347252634956540573440975
-0.642000	-0.006000	1.350339425286441796814074
-0.638000	-0.006000	1.353427498384563110178647
-0.634000	-0.006000	1.356511956252855810589608
-0.630000	-0.006000	1.359587928180255200771853
-0.626000	-0.006000	1.362650641790557948240803
-0.622000	-0.006000	1.365695490596594119381280
-0.618000	-0.006000	1.368718096508925397003509
-0.614000	-0.006000	1.371714366137791740740681
-0.610000	-0.006000	1.374680540116557825314203
-0.606000	-0.006000	1.377613235036466488026008
-0.602000	-0.006000	1.380509477895793146728920
-0.598000	-0.006000	1.383366733218213351364057
-0.594000	-0.006000	1.386182923178988612988860
-0.590000	-0.006000	1.388956441193227142605338
-0.586000	-0.006000	1.391686159472892647670506
-0.582000	-0.006000	1.394371431057148225107767
-0.578000	-0.006000	1.397012086775240469194159
-0.574000	-0.006000	1.399608427525118825585082
-0.570000	-0.006000	1.402161212157220671059576
-0.566000	-0.006000	1.404671641153736327822799
-0.562000	-0.006000	1.407141336200190995242565
-0.558000	-0.006000	1.409572315667636077662905
-0.554000	-0.006000	1.411966965967228038181247
-0.550000	-0.006000	1.414328008709418771360333
-0.546000	-0.006000	1.416658463600279471705790
-0.542000	-0.006000	1.418961607038540906344792
-0.538000	-0.006000	1.421240926438050111713096
-0.534000	-0.006000	1.423500070389228211453769
-0.530000	-0.006000	1.425742794886359687822619
-0.526000	-0.006000	1.427972905980415596616240
-0.522000	-0.006000	1.430194199364123397444359
-0.518000	-0.006000	1.432410397550553993184508
-0.514000	-0.006000	1.434625085461353588556221
-0.510000	-0.006000	1.436841645387553878521203
-0.506000	-0.006000	1.439063192416653258476344
-0.502000	-0.006000	1.441292511531176989691971
-0.498000	-0.006000	1.443531997674864619796153
-0.494000	-0.006000	1.445783600083479170095302
-0.490000	-0.006000	1.448048774943491157074504
-0.486000	-0.006000	1.450328417122144442075182
-0.482000	-0.006000	1.452622858151910723023548
-0.478000	-0.006000	1.454931864595254475958086
-0.474000	-0.006000	1.457254552450021334308872
-0.470000	-0.006000	1.459589418117033021715656
-0.466000	-0.006000	1.461934341100291856463400
-0.462000	-0.006000	1.464286593335277775196346
-0.458000	-0.006000	1.466642865569492304445021
-0.454000	-0.006000	1.468999300642446437237254
-0.450000	-0.006000	1.471351535172186419941909
-0.446000	-0.006000	1.473694748870027382281478
-0.442000	-0.006000	1.476023719662448163703061
-0.438000	-0.006000	1.478332883394033014923252
-0.434000	-0.006000	1.480616396564160552884459
-0.430000	-0.006000	1.482868200552185156126939
-0.426000	-0.006000	1.485082085870610413280701
-0.422000	-0.006000	1.487251755084246784832658
-0.418000	-0.006000	1.489370883194218286860178
-0.414000	-0.006000	1.491433174454666943375969
-0.410000	-0.006000	1.493432414764451765520903
-0.406000	-0.006000	1.495362518948509800154056
-0.402000	-0.006000	1.497217572411125408038401
-0.398000	-0.006000	1.498991866804648021016533
-0.394000	-0.006000	1.500679929509298071721446
-0.390000	-0.006000	1.502276546859609318573803
-0.386000	-0.006000	1.503776781177865062844035
-0.382000	-0.006000	1.505175981782664207386802
-0.378000	-0.006000	1.506469790230509531170355
-0.374000	-0.006000	1.507654140119720986845664
-0.370000	-0.006000	1.508725251839431180655993
-0.366000	-0.006000	1.509679622682793764809617
-0.362000	-0.006000	1.510514012764506919239693
-0.358000	-0.006000	1.511225427191206671651003
-0.354000	-0.006000	1.511811094934296884062519
-0.350000	-0.006000	1.512268444856977867019054
-0.346000	-0.006000	1.512595079364659200749088
-0.342000	-0.006000	1.512788746203307832516316
-0.338000	-0.006000	1.512847309058148237426167
-0.334000	-0.006000	1.512768717856424416368100
-0.330000	-0.006000	1.512550980123356758610953
-0.326000	-0.006000	1.512192135472145926300414
-0.322000	-0.006000	1.511690236436816769938218
-0.318000	-0.006000	1.511043340496134756989477
-0.314000	-0.006000	1.510249520382173304966500
-0.310000	-0.006000	1.509306902647267190076263
-0.306000	-0.006000	1.508213747876389065893932
-0.302000	-0.006000	1.506968589562805993509187
-0.298000	-0.006000	1.505570451893011973965031
-0.294000	-0.006000	1.504019168514480586651416
-0.290000	-0.006000	1.502315823394221094844170
-0.286000	-0.006000	1.500463329424803760048235
-0.282000	-0.006000	1.498467148771506440851908
-0.278000	-0.006000	1.496336139805205522890219
-0.274000	-0.006000	1.494083488707304674392162
-0.270000	-0.006000	1.491727651303590196363302
-0.266000	-0.006000	1.489293196859382772956337
-0.262000	-0.006000	1.486811417716478622708109
-0.258000	-0.006000	1.484320556028808635318228
-0.254000	-0.006000	1.481865510661100282518987
-0.250000	-0.006000	1.479496929557381657005521
-0.246000	-0.006000	1.477269664925769943053524
-0.242000	-0.006000	1.475240661049027623974439
-0.238000	-0.006000	1.473466440386212994440029
-0.234000	-0.006000	1.472000431929914254780556
-0.230000	-0.006000	1.470890423826680226682129
-0.226000	-0.006000	1.470176383140682663253074
-0.222000	-0.006000	1.469888651013362412811603
-0.218000	-0.006000	1.470047010186911862206216
-0.214000	-0.006000	1.470661128532106953770153
-0.210000	-0.006000	1.471731043961680640563827
-0.206000	-0.006000	1.473248195803433135964156
-0.202000	-0.006000	1.475196739367165443823637
-0.198000	-0.006000	1.477554983504382635217667
-0.194000	-0.006000	1.480296811166152970429266
-0.190000	-0.006000	1.483392983582932922459463
-0.186000	-0.006000	1.486812268972688144685890
-0.182000	-0.006000	1.490522371057551032080823
-0.178000	-0.006000	1.494490658423846207725205
-0.174000	-0.006000	1.498684712615101277677354
-0.170000	-0.006000	1.503072722025783791721665
-0.166000	-0.006000	1.507623752002993589016455
-0.162000	-0.006000	1.512307920929451876546068
-0.158000	-0.006000	1.517096509034660867243360
-0.154000	-0.006000	1.521962022450614071544805
-0.150000	-0.006000	1.526878230406204739466602
-0.146000	-0.006000	1.531820188947875083229633
-0.142000	-0.006000	1.536764260470373066880256
-0.138000	-0.006000	1.541688134783729235977034
-0.134000	-0.006000	1.546570854486263746352392
-0.130000	-0.006000	1.551392845065081349531511
-0.126000	-0.006000	1.556135948385036105179324
-0.122000	-0.006000	1.560783457019077724581280
-0.118000	-0.006000	1.565320146170696258280941
-0.114000	-0.006000	1.569732299686017462647669
-0.110000	-0.006000	1.574007726782371108242842
-0.106000	-0.006000	1.578135766556087782319651
-0.102000	-0.006000	1.582107277992976568370409
-0.098000	-0.006000	1.585914614006059597528520
-0.094000	-0.006000	1.589551578885144866859491
-0.090000	-0.006000	1.593013369387900501905619
-0.086000	-0.006000	1.596296500470756996037380
-0.082000	-0.006000	1.599398717303996519945031
-0.078000	-0.006000	1.602318895709554658068896
-0.074000	-0.006000	1.605056933489486636901233
-0.070000	-0.006000	1.607613635279853792070526
-0.066000	-0.006000	1.609990593582836915231837
-0.062000	-0.006000	1.612190068521681229896103
-0.058000	-0.006000	1.614214868655982515477376
-0.054000	-0.006000	1.616068234917882984191806
-0.050000	-0.006000	1.617753729411140373173339
-0.046000	-0.006000	1.619275130479842728092876
-0.042000	-0.006000	1.620636335122827453858463
-0.038000	-0.006000	1.621841269519922690278690
-0.034000	-0.006000	1.622893808158466288915633
-0.030000	-0.006000	1.623797701810402616118267
-0.026000	-0.006000	1.624556514414999375262028
-0.022000	-0.006000	1.625173568770260645877102
-0.018000	-0.006000	1.625651900825455298260636
-0.014000	-0.006000	1.625994222294365076919576
-0.010000	-0.006000	1.626202891269208139490843
-0.006000	-0.006000	1.626279890503579128591127
-0.002000	-0.006000	1.626226813043768926192456
0.002000	-0.006000	1.626044854916116610965560
0.006000	-0.006000	1.625734814618392087837151
0.010000	-0.006000	1.625297099210659901302733
0.014000	-0.006000	1.624731736850975938324382
0.018000	-0.006000	1.624038395669254564168682
0.022000	-0.006000	1.623216408914575970001692
0.026000	-0.006000	1.622264806343291843049315
0.030000	-0.006000	1.621182351833983625866153
0.034000	-0.006000	1.619967587217356008721936
0.038000	-0.006000	1.618618882291701588371780
0.042000	-0.006000	1.617134490955278725010658
0.046000	-0.006000	1.615512613324071145015637
0.050000	-0.006000	1.613751463616045489501971
0.054000	-0.006000	1.611849343471347895118129
0.058000	-0.006000	1.609804720243189324335731
0.062000	-0.006000	1.607616309639397611519485
0.066000	-0.006000	1.605283161924142776300073
0.070000	-0.006000	1.602804750709418968313003
0.074000	-0.006000	1.600181063184436203172822
0.078000	-0.006000	1.597412690457588935188937
0.082000	-0.006000	1.594500916530915413105163
0.086000	-0.006000	1.591447804302306368029463
0.090000	-0.006000	1.588256276907589414904010
0.094000	-0.006000	1.584930192683397631725484
0.098000	-0.006000	1.581474412060721812522956
0.102000	-0.006000	1.577894854793598256037512
0.106000	-0.006000	1.574198546088365180395385
0.110000	-0.006000	1.570393650422417186618418
0.114000	-0.006000	1.566489492117723036912480
0.118000	-0.006000	1.562496562048248716081389
0.122000	-0.006000	1.558426510191420311102206
0.126000	-0.006000	1.554292124057185420227256
0.130000	-0.006000	1.550107293317040113578287
0.134000	-0.006000	1.545886961182037611095552
0.138000	-0.006000	1.541647063217921775901686
0.142000	-0.006000	1.537404454316377400147076
0.146000	-0.006000	1.533176824450500630447891
0.150000	-0.006000	1.528982603625938629932079
0.154000	-0.006000	1.524840856104084929611986
0.158000	-0.006000	1.520771163540255876966967
0.162000	-0.006000	1.516793496181191525096210
0.166000	-0.006000	1.512928070749358200330903
0.170000	-0.006000	1.509195193165763004827795
0.174000	-0.006000	1.505615083899221939844892
0.178000	-0.006000	1.502207683557841511046149
0.182000	-0.006000	1.498992436442449838196467
0.186000	-0.006000	1.495988050245624645384623
0.190000	-0.006000	1.493212230978788079838182
0.194000	-0.006000	1.490681393599147419593010
0.198000	-0.006000	1.488410350711437013515592
0.202000	-0.006000	1.486411984113068518453815
0.206000	-0.006000	1.484696906750714529010793
0.210000	-0.006000	1.483273125702613715048983
0.214000	-0.006000	1.482145719852171694697063
0.218000	-0.006000	1.481316548648777153829315
0.222000	-0.006000	1.480784010363612290817059
0.226000	-0.006000	1.480542869109113146564027
0.230000	-0.006000	1.480584169201673461202518
0.234000	-0.006000	1.480895252927584282431894
0.238000	-0.006000	1.481459893305621999815003
0.242000	-0.006000	1.482258547015409488878390
0.246000	-0.006000	1.483268727084395610660295
0.250000	-0.006000	1.484465473487650788442238
0.254000	-0.006000	1.485821884520023949960432
0.258000	-0.006000	1.487309865609560688426427
0.262000	-0.006000	1.488900711465015458401240
0.266000	-0.006000	1.490565768662720058657101
0.270000	-0.006000	1.492277058591508831497663
0.274000	-0.006000	1.494007835680038809300640
0.278000	-0.006000	1.495733057487239614502528
0.282000	-0.006000	1.497429750365521394783741
0.286000	-0.006000	1.499077262878769190024286
0.290000	-0.006000	1.500657407494071726716811
0.294000	-0.006000	1.502154498385654957104407
0.298000	-0.006000	1.503555298886973812244605
0.302000	-0.006000	1.504848895875866343629923
0.306000	-0.006000	1.506026520131849233408161
0.310000	-0.006000	1.507081331654915645756887
0.314000	-0.006000	1.508008187437408276210249
0.318000	-0.006000	1.508803406673383085134788
0.322000	-0.006000	1.509464545320448269905000
0.326000	-0.006000	1.509990188696075374963357
0.330000	-0.006000	1.510379767709256970675824
0.334000	-0.006000	1.510633401616947146806069
0.338000	-0.006000	1.510751767975936799004444
0.342000	-0.006000	1.510735998776506994190072
0.346000	-0.006000	1.510587600574518463147911
0.350000	-0.006000	1.510308395722951058104400
0.354000	-0.006000	1.509900481459719667753916
0.358000	-0.006000	1.509366203546624873865767
0.362000	-0.006000	1.508708141289708093424338
0.366000	-0.006000	1.507929101030296203944658
0.370000	-0.006000	1.507032115519490567123739
0.374000	-0.006000	1.506020446932782030913245
0.378000	-0.006000	1.504897591616136898196032
0.382000	-0.006000	1.503667284962552530558355
0.386000	-0.006000	1.502333505090530652026359
0.390000	-0.006000	1.500900474231968706462226
0.394000	-0.006000	1.499372656939943704301754
0.398000	-0.006000	1.497754754403009647134581
0.402000	-0.006000	1.496051694309140200900288
0.406000	-0.006000	1.494268615846785497325300
0.410000	-0.006000	1.492410849569327124797269
0.414000	-0.006000	1.490483891987879783158633
0.418000	-0.006000	1.488493374899763077578996
0.422000	-0.006000	1.486445029607952328376541
0.426000	-0.006000	1.484344646340604922940543
0.430000	-0.006000	1.482198029337479017186752
0.434000	-0.006000	1.480010948228182465769009
0.438000	-0.006000	1.477789086480576941085019
0.442000	-0.006000	1.475537987839955711422135
0.446000	-0.006000	1.473263001803684302259967
0.450000	-0.006000	1.470969229274504908033805
0.454000	-0.006000	1.468661469601683311481111
0.458000	-0.006000	1.466344170246747458108416
0.462000	-0.006000	1.464021380295458030218470
0.466000	-0.006000	1.461696708977783476512968
0.470000	-0.006000	1.459373290253493715695754
0.474000	-0.006000	1.457053754375568832557519
0.478000	-0.006000	1.454740207162625864611982
0.482000	-0.006000	1.452434217502859725712483
0.486000	-0.006000	1.450136813385101808293598
0.490000	-0.006000	1.447848486518168664716200
0.494000	-0.006000	1.445569205368431919822569
0.498000	-0.006000	1.443298436227925529706795
0.502000	-0.006000	1.441035171730363106945561
0.506000	-0.006000	1.438777966067643632186446
0.510000	-0.006000	1.436524976029996958359902
0.514000	-0.006000	1.434274006901973930183658
0.518000	-0.006000	1.432022562194666948087729
0.522000	-0.006000	1.429767896180571318254238
0.526000	-0.006000	1.427507068218155872330044
0.530000	-0.006000	1.425236997903990054936685
0.534000	-0.006000	1.422954520165539360476714
0.538000	-0.006000	1.420656439501314816098443
0.542000	-0.006000	1.418339582680605337472457
0.546000	-0.006000	1.416000849326119137572277
0.550000	-0.006000	1.413637259913660848553718
0.554000	-0.006000	1.411246000828002333804534
0.558000	-0.006000	1.408824466208691728041913
0.562000	-0.006000	1.406370296399842789725199
0.566000	-0.006000	1.403881412880850776403463
0.570000	-0.006000	1.401356049598644792908431
0.574000	-0.006000	1.398792780645376598869234
0.578000	-0.006000	1.396190544228656404968092
0.582000	-0.006000	1.393548662865851550662910
0.586000	-0.006000	1.390866859702188262915001
0.590000	-0.006000	1.388145270808366138481915
0.594000	-0.006000	1.385384453262191950528859
0.598000	-0.006000	1.382585388766689238337904
0.602000	-0.006000	1.379749482511510638715890
0.606000	-0.006000	1.376878556953069265844647
0.610000	-0.006000	1.373974840179789103089547
0.614000	-0.006000	1.371040948549806515188720
0.618000	-0.006000	1.368079863346062463591579
0.622000	-0.006000	1.365094901292736251363635
0.626000	-0.006000	1.362089678919686352998042
0.630000	-0.006000	1.359068070946907402785087
0.634000	-0.006000	1.356034163084148591593703
0.638000	-0.006000	1.352992199892754987544663
0.642000	-0.006000	1.349946528624250463579415
0.646000	-0.006000	1.346901540216275838801607
0.650000	-0.006000	1.343861608871311119628444
0.654000	-0.006000	1.340831031845624687903751
0.658000	-0.006000	1.337813971213802632931333
0.662000	-0.006000	1.334814399428654096979585
0.666000	-0.006000	1.331836050452517739017821
0.670000	-0.006000	1.328882378085504578635323
0.674000	-0.006000	1.325956522858847463908205
0.678000	-0.006000	1.323061288506401922404621
0.682000	-0.006000	1.320199128593231296946442
0.686000	-0.006000	1.317372143394516248449122
0.690000	-0.006000	1.314582086615046607747104
0.694000	-0.006000	1.311830381057341066153299
0.698000	-0.006000	1.309118141923128808556953
0.702000	-0.006000	1.306446206102723328612569
0.706000	-0.006000	1.303815165596081460108735
0.710000	-0.006000	1.301225403133546842937562
0.714000	-0.006000	1.298677128125975688277549
0.718000	-0.006000	1.296170411262645316696762
0.722000	-0.006000	1.293705216368431942797201
0.726000	-0.006000	1.291281428497507599573169
0.730000	-0.006000	1.288898877641980522668064
0.734000	-0.006000	1.286557357832073922310201
0.738000	-0.006000	1.284256641764218276335896
0.742000	-0.006000	1.281996491385730241319152
0.746000	-0.006000	1.279776665069123353646319
0.750000	-0.006000	1.277596922114249355928450
0.754000	-0.006000	1.275457025319029158438866
0.758000	-0.006000	1.273356742261217977585375
0.762000	-0.006000	1.271295845736335694553532
0.766000	-0.006000	1.269274113495858946620842
0.770000	-0.006000	1.267291327004370415920675
0.774000	-0.006000	1.265347268335189179211397
0.778000	-0.006000	1.263441713454674264482946
0.782000	-0.006000	1.261574418835722966036883
0.786000	-0.006000	1.259745096306805089980685
0.790000	-0.006000	1.257953367825407564595253
0.794000	-0.006000	1.256198686738362324533114
0.798000	-0.006000	1.254480203925824710609049
0.802000	-0.006000	1.252796544280108337332535
0.806000	-0.006000	1.251145438594830405776293
0.810000	-0.006000	1.249523124146439512216489
0.814000	-0.006000	1.247923378128302784872972
0.818000	-0.006000	1.246335973061132973427334
0.822000	-0.006000	1.244744230261774831092225
0.826000	-0.006000	1.243121180249862733901978
0.830000	-0.006000	1.241423598120671156763706
0.834000	-0.006000	1.239582849243691109464294
0.838000	-0.006000	1.237491054125005929265058
0.842000	-0.006000	1.234980613759527612316447
0.846000	-0.006000	1.231794826474470028188080
0.850000	-0.006000	1.227547707150341782522673
0.854000	-0.006000	1.221673400772873785413708
0.858000	-0.006000	1.213372117808216632539597
0.862000	-0.006000	1.201573946526673264401097
0.866000	-0.006000	1.184967376540404959683883
0.870000	-0.006000	1.162171515647945074789504
0.874000	-0.006000	1.132142669538832135955886
0.878000	-0.006000	1.094833786263348152090202
0.882000	-0.006000	1.051900989409395359430732
0.886000	-0.006000	1.006938055742048199192595
0.890000	-0.006000	0.964676261820859415330176
0.894000	-0.006000	0.929249081027826107082035
0.898000	-0.006000	0.902635218345020473584839
0.902000	-0.006000	0.884429724966780517192433
0.906000	-0.006000	0.872825669180235075295116
0.910000	-0.006000	0.865764488337955051555639
0.914000	-0.006000	0.861571677023752702240245
0.918000	-0.006000	0.859095656243263561258061
0.922000	-0.006000	0.857615451972562170546155
0.926000	-0.006000	0.856703480296324704212907
0.930000	-0.006000	0.856113679727332099744785
0.934000	-0.006000	0.855707526756200764772586
0.938000	-0.006000	0.855407854292165259479930
0.942000	-0.006000	0.855171957333154431069033
0.946000	-0.006000	0.854976315282464205402846
0.950000	-0.006000	0.854808017951041443360793
0.954000	-0.006000	0.854659995297974539596453
0.958000	-0.006000	0.854528379631854351217157
0.962000	-0.006000	0.854411053883029736333299
0.966000	-0.006000	0.854306855805806342196718
0.970000	-0.006000	0.854215143293401868440640
0.974000	-0.006000	0.854135557735638428766833
0.978000	-0.006000	0.854067895616911099132551
0.982000	-0.006000	0.854012039093659636179723
0.986000	-0.006000	0.853967918633871780897948
0.990000	-0.006000	0.853935493076184104488391
0.994000	-0.006000	0.853914739198175287704373
0.998000	-0.006000	0.853905646582737598571100



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/rho_cross_section_plots/tf0p24/Velstab_tf0p24.dat <==
-0.990000	-0.030000	0.853398497668213740219301
-0.970000	-0.030000	0.853765756698616873343610
-0.950000	-0.030000	0.854648734900359974275830
-0.930000	-0.030000	0.857420530154803794964380
-0.910000	-0.030000	0.872515480963537148895171
-0.890000	-0.030000	0.958380471096984876133718
-0.870000	-0.030000	1.150180625006358869910628
-0.850000	-0.030000	1.251427907413607876208061
-0.830000	-0.030000	1.249431499323248484500937
-0.810000	-0.030000	1.246986714227153791867408
-0.790000	-0.030000	1.256537761364557859167235
-0.770000	-0.030000	1.267006597597076122951876
-0.750000	-0.030000	1.277478312277236849325845
-0.730000	-0.030000	1.289518092006582961062122
-0.710000	-0.030000	1.302680504689477380964036
-0.690000	-0.030000	1.316602583854559194165290
-0.670000	-0.030000	1.331198172600743134807999
-0.650000	-0.030000	1.346068864190162139848894
-0.630000	-0.030000	1.360823823649493169440916
-0.610000	-0.030000	1.375140806549292715743604
-0.590000	-0.030000	1.388729686272487828802014
-0.570000	-0.030000	1.401462475380161221139019
-0.550000	-0.030000	1.413373121547758959337671
-0.530000	-0.030000	1.424633198583757476285427
-0.510000	-0.030000	1.435496411678662820321506
-0.490000	-0.030000	1.446204460377592759812160
-0.470000	-0.030000	1.456895256831979068579130
-0.450000	-0.030000	1.467510193053893186032610
-0.430000	-0.030000	1.477757526966319012728945
-0.410000	-0.030000	1.487136274318033413166518
-0.390000	-0.030000	1.495027546707628607336460
-0.370000	-0.030000	1.500806299643333341364837
-0.350000	-0.030000	1.503943377212753729210704
-0.330000	-0.030000	1.504092986346136306963217
-0.310000	-0.030000	1.501230106188257362731520
-0.290000	-0.030000	1.495887762878970406177359
-0.270000	-0.030000	1.489425149266281334092810
-0.250000	-0.030000	1.484064106330443832959531
-0.230000	-0.030000	1.482405237923034801994504
-0.210000	-0.030000	1.486519026378235297514152
-0.190000	-0.030000	1.497198757081604991725499
-0.170000	-0.030000	1.513862920145404578065040
-0.150000	-0.030000	1.534973117733243741511728
-0.130000	-0.030000	1.558559602327720172709746
-0.110000	-0.030000	1.582600612237393455927759
-0.090000	-0.030000	1.605229339575177993637567
-0.070000	-0.030000	1.624834448494945293717251
-0.050000	-0.030000	1.640114062218745560883804
-0.030000	-0.030000	1.650116565815394897853707
-0.010000	-0.030000	1.654288845356391091101500
0.010000	-0.030000	1.654288845356391535190710
0.030000	-0.030000	1.650116565815395119898312
0.050000	-0.030000	1.640114062218745560883804
0.070000	-0.030000	1.624834448494945515761856
0.090000	-0.030000	1.605229339575178215682172
0.110000	-0.030000	1.582600612237393455927759
0.130000	-0.030000	1.558559602327720172709746
0.150000	-0.030000	1.534973117733243741511728
0.170000	-0.030000	1.513862920145404356020435
0.190000	-0.030000	1.497198757081604991725499
0.210000	-0.030000	1.486519026378235075469547
0.230000	-0.030000	1.482405237923035024039109
0.250000	-0.030000	1.484064106330443832959531
0.270000	-0.030000	1.489425149266281334092810
0.290000	-0.030000	1.495887762878970184132754
0.310000	-0.030000	1.501230106188257140686915
0.330000	-0.030000	1.504092986346135862874007
0.350000	-0.030000	1.503943377212753507166099
0.370000	-0.030000	1.500806299643333119320232
0.390000	-0.030000	1.495027546707628607336460
0.410000	-0.030000	1.487136274318033635211123
0.430000	-0.030000	1.477757526966318790684340
0.450000	-0.030000	1.467510193053892963988005
0.470000	-0.030000	1.456895256831978846534525
0.490000	-0.030000	1.446204460377592315722950
0.510000	-0.030000	1.435496411678662376232296
0.530000	-0.030000	1.424633198583757032196218
0.550000	-0.030000	1.413373121547758737293066
0.570000	-0.030000	1.401462475380160999094414
0.590000	-0.030000	1.388729686272487828802014
0.610000	-0.030000	1.375140806549292715743604
0.630000	-0.030000	1.360823823649493169440916
0.650000	-0.030000	1.346068864190162361893499
0.670000	-0.030000	1.331198172600742912763394
0.690000	-0.030000	1.316602583854558972120685
0.710000	-0.030000	1.302680504689477380964036
0.730000	-0.030000	1.289518092006582739017517
0.750000	-0.030000	1.277478312277237071370450
0.770000	-0.030000	1.267006597597075900907271
0.790000	-0.030000	1.256537761364557637122630
0.810000	-0.030000	1.246986714227153569822804
0.830000	-0.030000	1.249431499323248262456332
0.850000	-0.030000	1.251427907413607876208061
0.870000	-0.030000	1.150180625006359091955233
0.890000	-0.030000	0.958380471096985098178322
0.910000	-0.030000	0.872515480963537259917473
0.930000	-0.030000	0.857420530154803794964380
0.950000	-0.030000	0.854648734900359974275830
0.970000	-0.030000	0.853765756698616873343610
0.990000	-0.030000	0.853398497668213740219301



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/rho_cross_section_plots/tf0p3/ExpRus_tf0p3.dat <==
-0.998000	-0.006000	0.902295415639241316085872
-0.994000	-0.006000	0.908520977612989111271702
-0.990000	-0.006000	0.927413469852656380254530
-0.986000	-0.006000	0.958863177817179779260925
-0.982000	-0.006000	1.001091914836620633266762
-0.978000	-0.006000	1.049540853548795560357121
-0.974000	-0.006000	1.097128726858243474850951
-0.970000	-0.006000	1.136615015115383320321030
-0.966000	-0.006000	1.163825263462296533134577
-0.962000	-0.006000	1.179152348601411270934136
-0.958000	-0.006000	1.186154701494373853165598
-0.954000	-0.006000	1.188846605645434095777091
-0.950000	-0.006000	1.189959264259446536371456
-0.946000	-0.006000	1.190765038352396443244174
-0.942000	-0.006000	1.191650763903371323948477
-0.938000	-0.006000	1.192654349499811639034874
-0.934000	-0.006000	1.193737425184391520716076
-0.930000	-0.006000	1.194870578971376495758250
-0.926000	-0.006000	1.196042022907990443059134
-0.922000	-0.006000	1.197249246140539957750093
-0.918000	-0.006000	1.198492605293835611135478
-0.914000	-0.006000	1.199772802995312970253394
-0.910000	-0.006000	1.201090380710664318186787
-0.906000	-0.006000	1.202445792329185358937593
-0.902000	-0.006000	1.203839507021278842913148
-0.898000	-0.006000	1.205272042452257608147193
-0.894000	-0.006000	1.206743955224148567850762
-0.890000	-0.006000	1.208255818049713603556938
-0.886000	-0.006000	1.209808195835391231298672
-0.882000	-0.006000	1.211401623030909480149830
-0.878000	-0.006000	1.213036581882567910284365
-0.874000	-0.006000	1.214713481210529133491605
-0.870000	-0.006000	1.216432635698494024723004
-0.866000	-0.006000	1.218194245856421442653073
-0.862000	-0.006000	1.219998378836929964208480
-0.858000	-0.006000	1.221844950271802510144425
-0.854000	-0.006000	1.223733707317981256323947
-0.850000	-0.006000	1.225664213204359365150253
-0.846000	-0.006000	1.227635834235357714661063
-0.842000	-0.006000	1.229647706587857936000319
-0.838000	-0.006000	1.231698736853755749010020
-0.834000	-0.006000	1.233787599095003795213188
-0.830000	-0.006000	1.235912721290631788306769
-0.826000	-0.006000	1.238072278830890660117348
-0.822000	-0.006000	1.240264190854936776631234
-0.818000	-0.006000	1.242486119310462377995918
-0.814000	-0.006000	1.244735471082475619652996
-0.810000	-0.006000	1.247009403667477922539319
-0.806000	-0.006000	1.249304834890688775672629
-0.802000	-0.006000	1.251618457069799683623046
-0.798000	-0.006000	1.253946755840521731784065
-0.794000	-0.006000	1.256286033633457588365445
-0.790000	-0.006000	1.258632437587042796067749
-0.786000	-0.006000	1.260981991527214907122811
-0.782000	-0.006000	1.263330631535165338164006
-0.778000	-0.006000	1.265674244535915926590519
-0.774000	-0.006000	1.268008709254541122035675
-0.770000	-0.006000	1.270329938804654279493889
-0.766000	-0.006000	1.272633924110122549677726
-0.762000	-0.006000	1.274916777330951767055467
-0.758000	-0.006000	1.277174774473852192357981
-0.754000	-0.006000	1.279404396413853506331293
-0.750000	-0.006000	1.281602367627962424379007
-0.746000	-0.006000	1.283765692038179917489060
-0.742000	-0.006000	1.285891685472838164017162
-0.738000	-0.006000	1.287978004376500340555367
-0.734000	-0.006000	1.290022670523180314816614
-0.730000	-0.006000	1.292024091609255131984924
-0.726000	-0.006000	1.293981077715167238295635
-0.722000	-0.006000	1.295892853723433768564632
-0.718000	-0.006000	1.297759067859624027008181
-0.714000	-0.006000	1.299579796578790302774564
-0.710000	-0.006000	1.301355546049731248814396
-0.706000	-0.006000	1.303087250492252824329853
-0.702000	-0.006000	1.304776267597998140601590
-0.698000	-0.006000	1.306424371212870916281190
-0.694000	-0.006000	1.308033741377495617896898
-0.690000	-0.006000	1.309606951711224542833634
-0.686000	-0.006000	1.311146953987602614688512
-0.682000	-0.006000	1.312657059593405728392668
-0.678000	-0.006000	1.314140917404421182723695
-0.674000	-0.006000	1.315602487471392523232794
-0.670000	-0.006000	1.317046009814719864650101
-0.666000	-0.006000	1.318475967594952225070415
-0.662000	-0.006000	1.319897043956689275390204
-0.658000	-0.006000	1.321314071924913458033757
-0.654000	-0.006000	1.322731976880932025508741
-0.650000	-0.006000	1.324155711425768933153790
-0.646000	-0.006000	1.325590182931513316688665
-0.642000	-0.006000	1.327040174582286624627159
-0.638000	-0.006000	1.328510260832568068423143
-0.634000	-0.006000	1.330004718468761781835497
-0.630000	-0.006000	1.331527435503138789840705
-0.626000	-0.006000	1.333081821124959320812309
-0.622000	-0.006000	1.334670719936390748117105
-0.618000	-0.006000	1.336296333252115609013799
-0.614000	-0.006000	1.337960150116107582718428
-0.610000	-0.006000	1.339662890714688803228682
-0.606000	-0.006000	1.341404464692511622203597
-0.602000	-0.006000	1.343183946392074057385457
-0.598000	-0.006000	1.344999568315955906783188
-0.594000	-0.006000	1.346848733356805771776976
-0.590000	-0.006000	1.348728045590173785228671
-0.586000	-0.006000	1.350633358681567974812765
-0.582000	-0.006000	1.352559840420629599933022
-0.578000	-0.006000	1.354502046962550609876530
-0.574000	-0.006000	1.356454021376660490361132
-0.570000	-0.006000	1.358409384742971459658634
-0.566000	-0.006000	1.360361438993128890828643
-0.562000	-0.006000	1.362303272014335098205606
-0.558000	-0.006000	1.364227860880705467394591
-0.554000	-0.006000	1.366128171145192249369416
-0.550000	-0.006000	1.367997249811058191326651
-0.546000	-0.006000	1.369828310015363426188628
-0.542000	-0.006000	1.371614805923040414370462
-0.538000	-0.006000	1.373350496808181997465681
-0.534000	-0.006000	1.375029499760822115916881
-0.530000	-0.006000	1.376646330880226143378309
-0.526000	-0.006000	1.378195935187097154184244
-0.522000	-0.006000	1.379673705805138261837328
-0.518000	-0.006000	1.381075493227162498399707
-0.514000	-0.006000	1.382397605697265552393560
-0.510000	-0.006000	1.383636801856673592681091
-0.506000	-0.006000	1.384790276771327155458380
-0.502000	-0.006000	1.385855642422301414740105
-0.498000	-0.006000	1.386830903818562665819059
-0.494000	-0.006000	1.387714431951422300315357
-0.490000	-0.006000	1.388504934687011971305992
-0.486000	-0.006000	1.389201426452275844880546
-0.482000	-0.006000	1.389803197369082088385994
-0.478000	-0.006000	1.390309782385077852495670
-0.474000	-0.006000	1.390720930899393303903366
-0.470000	-0.006000	1.391036577320450273731467
-0.466000	-0.006000	1.391256812892468275322244
-0.462000	-0.006000	1.391381859020301092755290
-0.458000	-0.006000	1.391412042229075884947065
-0.454000	-0.006000	1.391347770820262841340309
-0.450000	-0.006000	1.391189513231815499949562
-0.446000	-0.006000	1.390937778067401486836729
-0.442000	-0.006000	1.390593095727332029198919
-0.438000	-0.006000	1.390156001548455755312261
-0.434000	-0.006000	1.389627020341394070257479
-0.430000	-0.006000	1.389006652200043046008204
-0.426000	-0.006000	1.388295359449386534578252
-0.422000	-0.006000	1.387493554592613254072830
-0.418000	-0.006000	1.386601589116489119390963
-0.414000	-0.006000	1.385619743014539606562607
-0.410000	-0.006000	1.384548214890404249644007
-0.406000	-0.006000	1.383387112508653871145725
-0.402000	-0.006000	1.382136443667288494552281
-0.398000	-0.006000	1.380796107275149342541454
-0.394000	-0.006000	1.379365884528627628213826
-0.390000	-0.006000	1.377845430095569589923343
-0.386000	-0.006000	1.376234263230450283188588
-0.382000	-0.006000	1.374531758764105937586919
-0.378000	-0.006000	1.372737137934338269573686
-0.374000	-0.006000	1.370849459051004304299681
-0.370000	-0.006000	1.368867608021594906020368
-0.366000	-0.006000	1.366790288800912467337412
-0.362000	-0.006000	1.364616013869619948195577
-0.358000	-0.006000	1.362343094866554471522591
-0.354000	-0.006000	1.359969633761951346428987
-0.350000	-0.006000	1.357493515864597766196198
-0.346000	-0.006000	1.354912409146653784475234
-0.342000	-0.006000	1.352223731346390067642460
-0.338000	-0.006000	1.349424670858045294252747
-0.334000	-0.006000	1.346512177660273534840485
-0.330000	-0.006000	1.343482962658963497659670
-0.326000	-0.006000	1.340333500493504637063324
-0.322000	-0.006000	1.337060035737456686888436
-0.318000	-0.006000	1.333658592745247339905745
-0.314000	-0.006000	1.330124989369031895947160
-0.310000	-0.006000	1.326454854652898251998749
-0.306000	-0.006000	1.322643650462932640721192
-0.302000	-0.006000	1.318686696844140859852246
-0.298000	-0.006000	1.314579200723264840178217
-0.294000	-0.006000	1.310316287420304703914553
-0.290000	-0.006000	1.305893034319356438288651
-0.286000	-0.006000	1.301304506018162276959060
-0.282000	-0.006000	1.296545790372939821466503
-0.278000	-0.006000	1.291612035137917224858484
-0.274000	-0.006000	1.286498485434094396495652
-0.270000	-0.006000	1.281200523140103131325418
-0.266000	-0.006000	1.275713710547363932690246
-0.262000	-0.006000	1.270033842310678062759166
-0.258000	-0.006000	1.264157011860503887490381
-0.254000	-0.006000	1.258079700955128110706482
-0.250000	-0.006000	1.251798903751459191013851
-0.246000	-0.006000	1.245312299306311265567615
-0.242000	-0.006000	1.238618488216951751823558
-0.238000	-0.006000	1.231717309363503876085133
-0.234000	-0.006000	1.224610250404222000497612
-0.230000	-0.006000	1.217300959662337200839488
-0.226000	-0.006000	1.209795856300273975136861
-0.222000	-0.006000	1.202104819633394550137950
-0.218000	-0.006000	1.194241917458069179858171
-0.214000	-0.006000	1.186226109181732546460353
-0.210000	-0.006000	1.178081836004171378817773
-0.206000	-0.006000	1.169839392880015038755914
-0.202000	-0.006000	1.161534972105298102462712
-0.198000	-0.006000	1.153210282317334689494714
-0.194000	-0.006000	1.144911682811299069584265
-0.190000	-0.006000	1.136688829824096025333802
-0.186000	-0.006000	1.128592902788721596962773
-0.182000	-0.006000	1.120674551922630435285555
-0.178000	-0.006000	1.112981757286550132945990
-0.174000	-0.006000	1.105557807909027578929795
-0.170000	-0.006000	1.098439702817107122001516
-0.166000	-0.006000	1.091658013980382202490205
-0.162000	-0.006000	1.085233991061720582038674
-0.158000	-0.006000	1.079180022776488057090205
-0.154000	-0.006000	1.073501040639236014939684
-0.150000	-0.006000	1.068195141578951679051102
-0.146000	-0.006000	1.063254696582549563288467
-0.142000	-0.006000	1.058667550007593716188126
-0.138000	-0.006000	1.054418200337664091037482
-0.134000	-0.006000	1.050488884245438292452945
-0.130000	-0.006000	1.046860515865214003028427
-0.126000	-0.006000	1.043513460414633886585989
-0.122000	-0.006000	1.040428141547631968322207
-0.118000	-0.006000	1.037585495161843063272045
-0.114000	-0.006000	1.034967289772375842460406
-0.110000	-0.006000	1.032556336423457343798304
-0.106000	-0.006000	1.030336610895395521581008
-0.102000	-0.006000	1.028293308919968396253353
-0.098000	-0.006000	1.026412852182842394554996
-0.094000	-0.006000	1.024682859707706006346939
-0.090000	-0.006000	1.023092096174503140559864
-0.086000	-0.006000	1.021630406029812254686817
-0.082000	-0.006000	1.020288639981962175440344
-0.078000	-0.006000	1.019058578641393708608121
-0.074000	-0.006000	1.017932856630534343977956
-0.070000	-0.006000	1.016904889390995769815618
-0.066000	-0.006000	1.015968804098750899456149
-0.062000	-0.006000	1.015119375503046761366477
-0.058000	-0.006000	1.014351967082258942909334
-0.054000	-0.006000	1.013662477618213708652206
-0.050000	-0.006000	1.013047293096163148362621
-0.046000	-0.006000	1.012503243714486522719653
-0.042000	-0.006000	1.012027565716224541958468
-0.038000	-0.006000	1.011617867718504371055133
-0.034000	-0.006000	1.011272101204628182102851
-0.030000	-0.006000	1.010988534848790587616918
-0.026000	-0.006000	1.010765732359122370809246
-0.022000	-0.006000	1.010602533546806736097778
-0.018000	-0.006000	1.010498038354384675585607
-0.014000	-0.006000	1.010451593603013620281672
-0.010000	-0.006000	1.010462782244949231369446
-0.006000	-0.006000	1.010531414932956284502552
-0.002000	-0.006000	1.010657523742067853689264
0.002000	-0.006000	1.010841357900710058004279
0.006000	-0.006000	1.011083381407362757897772
0.010000	-0.006000	1.011384272425426278374516
0.014000	-0.006000	1.011744924362597997102853
0.018000	-0.006000	1.012166448551552910828377
0.022000	-0.006000	1.012650178455881011529982
0.026000	-0.006000	1.013197675328595837029866
0.030000	-0.006000	1.013810735249789818368527
0.034000	-0.006000	1.014491397464456046151327
0.038000	-0.006000	1.015241953930638763026195
0.042000	-0.006000	1.016064959970905068331604
0.046000	-0.006000	1.016963245895830647569369
0.050000	-0.006000	1.017939929435562884663113
0.054000	-0.006000	1.018998428773314257611560
0.058000	-0.006000	1.020142475921422819951090
0.062000	-0.006000	1.021376130114958202810271
0.066000	-0.006000	1.022703790818143776419902
0.070000	-0.006000	1.024130209843679084613655
0.074000	-0.006000	1.025660501973156835120449
0.078000	-0.006000	1.027300153337289634336571
0.082000	-0.006000	1.029055026667489158853641
0.086000	-0.006000	1.030931362366381831563444
0.090000	-0.006000	1.032935774166563236420302
0.094000	-0.006000	1.035075237958810179250690
0.098000	-0.006000	1.037357072180355999080348
0.102000	-0.006000	1.039788907971529008378297
0.106000	-0.006000	1.042378647149966974794211
0.110000	-0.006000	1.045134405935724597469516
0.114000	-0.006000	1.048064442313167532461193
0.118000	-0.006000	1.051177064967256491456737
0.122000	-0.006000	1.054480521918266022751709
0.126000	-0.006000	1.057982867338921328936863
0.130000	-0.006000	1.061691805610637029388954
0.134000	-0.006000	1.065614512496287247245164
0.138000	-0.006000	1.069757434400989692946382
0.142000	-0.006000	1.074126068067219330615103
0.146000	-0.006000	1.078724724687078362350690
0.150000	-0.006000	1.083556284258065494086054
0.154000	-0.006000	1.088621947961254665671049
0.158000	-0.006000	1.093920998257442711576459
0.162000	-0.006000	1.099450578087283858508272
0.166000	-0.006000	1.105205501800812228907489
0.170000	-0.006000	1.111178110990711065397818
0.174000	-0.006000	1.117358188038773292305450
0.178000	-0.006000	1.123732938736270003943218
0.182000	-0.006000	1.130287052730098995567687
0.186000	-0.006000	1.137002846829771707248824
0.190000	-0.006000	1.143860491586947025766108
0.194000	-0.006000	1.150838316378872239198472
0.198000	-0.006000	1.157913182959299680518939
0.202000	-0.006000	1.165060912620350830337657
0.206000	-0.006000	1.172256748263475367721753
0.210000	-0.006000	1.179475830245833023468549
0.214000	-0.006000	1.186693664129680580998638
0.218000	-0.006000	1.193886559490694443397274
0.222000	-0.006000	1.201032021593437582041020
0.226000	-0.006000	1.208109081683889751701599
0.230000	-0.006000	1.215098556411023933421234
0.234000	-0.006000	1.221983231944045122929765
0.238000	-0.006000	1.228747973191004039250629
0.242000	-0.006000	1.235379762725904440046065
0.246000	-0.006000	1.241867677303109429587380
0.250000	-0.006000	1.248202812034800324170192
0.254000	-0.006000	1.254378163423929493092146
0.258000	-0.006000	1.260388482588957526076001
0.262000	-0.006000	1.266230109371607293056172
0.266000	-0.006000	1.271900796806412659023522
0.270000	-0.006000	1.277399533876308446167513
0.274000	-0.006000	1.282726372784714907737680
0.278000	-0.006000	1.287882265306208529054288
0.282000	-0.006000	1.292868911254165809054939
0.286000	-0.006000	1.297688620799177572351368
0.290000	-0.006000	1.302344191321436639441345
0.294000	-0.006000	1.306838798687206981696818
0.298000	-0.006000	1.311175902284999139624233
0.302000	-0.006000	1.315359162808441118031055
0.306000	-0.006000	1.319392371590580204099297
0.310000	-0.006000	1.323279390237993125012395
0.314000	-0.006000	1.327024099344901841845967
0.318000	-0.006000	1.330630355155027810809543
0.322000	-0.006000	1.334101953155963249386673
0.326000	-0.006000	1.337442597717849901428622
0.330000	-0.006000	1.340655877011548646748906
0.334000	-0.006000	1.343745242553096463922202
0.338000	-0.006000	1.346713992817030414173018
0.342000	-0.006000	1.349565260440185321400008
0.346000	-0.006000	1.352302002601064812026266
0.350000	-0.006000	1.354926994209968871274441
0.354000	-0.006000	1.357442823584465552144707
0.358000	-0.006000	1.359851890316005729175686
0.362000	-0.006000	1.362156405058714714328971
0.366000	-0.006000	1.364358390992532754637523
0.370000	-0.006000	1.366459686731492206845928
0.374000	-0.006000	1.368461950465394094678118
0.378000	-0.006000	1.370366665140676065703929
0.382000	-0.006000	1.372175144504892418950703
0.386000	-0.006000	1.373888539859573265644599
0.390000	-0.006000	1.375507847388595550341961
0.394000	-0.006000	1.377033915953299159085077
0.398000	-0.006000	1.378467455270862673799570
0.402000	-0.006000	1.379809044417902308410362
0.406000	-0.006000	1.381059140625958248094207
0.410000	-0.006000	1.382218088358512675384304
0.414000	-0.006000	1.383286128679800608409778
0.418000	-0.006000	1.384263408943491535652015
0.422000	-0.006000	1.385149992844260102842213
0.426000	-0.006000	1.385945870887308029040241
0.430000	-0.006000	1.386650971340266824682885
0.434000	-0.006000	1.387265171738647273613765
0.438000	-0.006000	1.387788311020241804882858
0.442000	-0.006000	1.388220202365487487838891
0.446000	-0.006000	1.388560646819607669044672
0.450000	-0.006000	1.388809447768009297519143
0.454000	-0.006000	1.388966426328497538733586
0.458000	-0.006000	1.389031437711856220573736
0.462000	-0.006000	1.389004388584686111585142
0.466000	-0.006000	1.388885255450792222120526
0.470000	-0.006000	1.388674104073031934092342
0.474000	-0.006000	1.388371109843421269403052
0.478000	-0.006000	1.387976586280738722223305
0.482000	-0.006000	1.387490995573145369235135
0.486000	-0.006000	1.386914973698889941289281
0.490000	-0.006000	1.386249354676720946244473
0.494000	-0.006000	1.385495192775656692063535
0.498000	-0.006000	1.384653785000709680375053
0.502000	-0.006000	1.383726692721591433610229
0.506000	-0.006000	1.382715761924096620205660
0.510000	-0.006000	1.381623141526751252783356
0.514000	-0.006000	1.380451299143835575122807
0.518000	-0.006000	1.379203033626659191668296
0.522000	-0.006000	1.377881483683345509305695
0.526000	-0.006000	1.376490131867597277448567
0.530000	-0.006000	1.375032803242959067446805
0.534000	-0.006000	1.373513658074676069276165
0.538000	-0.006000	1.371937177979437150199260
0.542000	-0.006000	1.370308145075922467981400
0.546000	-0.006000	1.368631613826632564823171
0.550000	-0.006000	1.366912875442484409660437
0.554000	-0.006000	1.365157414932639978744078
0.558000	-0.006000	1.363370861117255250505309
0.562000	-0.006000	1.361558930172416470583130
0.566000	-0.006000	1.359727363534476207718171
0.570000	-0.006000	1.357881861243861676413758
0.574000	-0.006000	1.356028012043486219440069
0.578000	-0.006000	1.354171221751156117818482
0.582000	-0.006000	1.352316641586186030110639
0.586000	-0.006000	1.350469098236462883733111
0.590000	-0.006000	1.348633027494180458560891
0.594000	-0.006000	1.346812413260041418894275
0.598000	-0.006000	1.345010733614104836419756
0.602000	-0.006000	1.343230915477741538310852
0.606000	-0.006000	1.341475299150683753168778
0.610000	-0.006000	1.339745613709230287469154
0.614000	-0.006000	1.338042963909268356914595
0.618000	-0.006000	1.336367828866910745233554
0.622000	-0.006000	1.334720072408136060104766
0.626000	-0.006000	1.333098964605879954703482
0.630000	-0.006000	1.331503213677081465249330
0.634000	-0.006000	1.329931007110335627885433
0.638000	-0.006000	1.328380060651312977171301
0.642000	-0.006000	1.326847673598526844429557
0.646000	-0.006000	1.325330788762498546162760
0.650000	-0.006000	1.323826055418132474628123
0.654000	-0.006000	1.322329893629672126209584
0.658000	-0.006000	1.320838558442052113051091
0.662000	-0.006000	1.319348202600167052622737
0.666000	-0.006000	1.317854936664414333691298
0.670000	-0.006000	1.316354885621172199350326
0.674000	-0.006000	1.314844241324875540044559
0.678000	-0.006000	1.313319310339308376711642
0.682000	-0.006000	1.311776556956870454229147
0.686000	-0.006000	1.310212641356069074305424
0.690000	-0.006000	1.308624453002531717871193
0.694000	-0.006000	1.307009139504327066561018
0.698000	-0.006000	1.305364131198135435596441
0.702000	-0.006000	1.303687161771731828352472
0.706000	-0.006000	1.301976285225343366036554
0.710000	-0.006000	1.300229889446310460598966
0.714000	-0.006000	1.298446706625633773057871
0.718000	-0.006000	1.296625820689007113628577
0.722000	-0.006000	1.294766671856130146878172
0.726000	-0.006000	1.292869058386803660098963
0.730000	-0.006000	1.290933135525852426539473
0.734000	-0.006000	1.288959411625120621280871
0.738000	-0.006000	1.286948741402228701957711
0.742000	-0.006000	1.284902316293610846642537
0.746000	-0.006000	1.282821651873504054108821
0.750000	-0.006000	1.280708572339930961803134
0.754000	-0.006000	1.278565192111291271004347
0.758000	-0.006000	1.276393894630271974577340
0.762000	-0.006000	1.274197308532206029951794
0.766000	-0.006000	1.271978281399308130517056
0.770000	-0.006000	1.269739851386775253416772
0.774000	-0.006000	1.267485217067993108486235
0.778000	-0.006000	1.265217705900763656146069
0.782000	-0.006000	1.262940741761529039877132
0.786000	-0.006000	1.260657812027643487340356
0.790000	-0.006000	1.258372434706970466322673
0.794000	-0.006000	1.256088126118414027843073
0.798000	-0.006000	1.253808369616091100695598
0.802000	-0.006000	1.251536585824230440877614
0.806000	-0.006000	1.249276104810765675168227
0.810000	-0.006000	1.247030140576819823294841
0.814000	-0.006000	1.244801768179316647788824
0.818000	-0.006000	1.242593903737431615397213
0.822000	-0.006000	1.240409287503420499021445
0.826000	-0.006000	1.238250470107193690338931
0.830000	-0.006000	1.236119802014203905571321
0.834000	-0.006000	1.234019426169455702080313
0.838000	-0.006000	1.231951273737519114703787
0.842000	-0.006000	1.229917062788749460011672
0.846000	-0.006000	1.227918299723132378176160
0.850000	-0.006000	1.225956283160437809698351
0.854000	-0.006000	1.224032109950050850599723
0.858000	-0.006000	1.222146682851937615765792
0.862000	-0.006000	1.220300719289304725023726
0.866000	-0.006000	1.218494760338299398583217
0.870000	-0.006000	1.216729178745548978213264
0.874000	-0.006000	1.215004184164591771732944
0.878000	-0.006000	1.213319822844651341142708
0.882000	-0.006000	1.211675967485317917393672
0.886000	-0.006000	1.210072290576066134093480
0.890000	-0.006000	1.208508210795364634648763
0.894000	-0.006000	1.206982796235342991764128
0.898000	-0.006000	1.205494599275989342501703
0.902000	-0.006000	1.204041384277386272927401
0.906000	-0.006000	1.202619688578744794327235
0.910000	-0.006000	1.201224126260621805073470
0.914000	-0.006000	1.199846298044777714864040
0.918000	-0.006000	1.198473103149191087979375
0.922000	-0.006000	1.197084151537296081713180
0.926000	-0.006000	1.195647837977759309069370
0.930000	-0.006000	1.194115453578741048445977
0.934000	-0.006000	1.192412474162347191253275
0.938000	-0.006000	1.190425899702554524139941
0.942000	-0.006000	1.187986306844297512697040
0.946000	-0.006000	1.184843334378794077466068
0.950000	-0.006000	1.180634140531468867507670
0.954000	-0.006000	1.174846926977507477474205
0.958000	-0.006000	1.166787571000593271008938
0.962000	-0.006000	1.155568838294863454052575
0.966000	-0.006000	1.140159340951430566590830
0.970000	-0.006000	1.119547758387532621071614
0.974000	-0.006000	1.093076286067955926739614
0.978000	-0.006000	1.060936687290575441977580
0.982000	-0.006000	1.024671771614591442300934
0.986000	-0.006000	0.987342456989960481905655
0.990000	-0.006000	0.953023858535044232631606
0.994000	-0.006000	0.925706672672546027058615
0.998000	-0.006000	0.908277414035072228060130



==> Data_files___plots/Cylindrical_explosion/Manuscript_plots/rho_cross_section_plots/tf0p3/Velstab_tf0p3.dat <==
-0.990000	-0.030000	0.971080900953223635774236
-0.970000	-0.030000	1.115142647768548656017629
-0.950000	-0.030000	1.196758031749767470230950
-0.930000	-0.030000	1.201229186267750881356164
-0.910000	-0.030000	1.200353482879800814941973
-0.890000	-0.030000	1.207951876792174417118986
-0.870000	-0.030000	1.217679298966746204158085
-0.850000	-0.030000	1.227453424416010463460225
-0.830000	-0.030000	1.237745261345684522069632
-0.810000	-0.030000	1.248378836477466835575001
-0.790000	-0.030000	1.258904871623734988972387
-0.770000	-0.030000	1.269117061508819865878195
-0.750000	-0.030000	1.278893859923925235833053
-0.730000	-0.030000	1.288143047974093402530116
-0.710000	-0.030000	1.296848677209095024309704
-0.690000	-0.030000	1.305065265370168869907275
-0.670000	-0.030000	1.312938661259162698158320
-0.650000	-0.030000	1.320714510610597303141844
-0.630000	-0.030000	1.328667273107622559535912
-0.610000	-0.030000	1.336979201519840954048846
-0.590000	-0.030000	1.345635222308863454543371
-0.570000	-0.030000	1.354389553894385755938856
-0.550000	-0.030000	1.362813831144902732006585
-0.530000	-0.030000	1.370393881087711651645122
-0.510000	-0.030000	1.376633677346657425033527
-0.490000	-0.030000	1.381131480792587851169628
-0.470000	-0.030000	1.383611644054857592323060
-0.450000	-0.030000	1.383914990560657143348067
-0.430000	-0.030000	1.381964059040737602401805
-0.410000	-0.030000	1.377720903908547622762626
-0.390000	-0.030000	1.371145677879543001154161
-0.370000	-0.030000	1.362166108071771519760773
-0.350000	-0.030000	1.350658344400626376113905
-0.330000	-0.030000	1.336439928073858807167085
-0.310000	-0.030000	1.319280439463099696695281
-0.290000	-0.030000	1.298943764038519077530509
-0.270000	-0.030000	1.275283398771062559617917
-0.250000	-0.030000	1.248406435241909084865597
-0.230000	-0.030000	1.218879899116221299237850
-0.210000	-0.030000	1.187870234360036691967366
-0.190000	-0.030000	1.157051962040865022984804
-0.170000	-0.030000	1.128220615093444623155960
-0.150000	-0.030000	1.102786836905609302306175
-0.130000	-0.030000	1.081458063489527221534559
-0.110000	-0.030000	1.064257648919893828320937
-0.090000	-0.030000	1.050776118632644529071740
-0.070000	-0.030000	1.040455543998196397126321
-0.050000	-0.030000	1.032784455918568600196750
-0.030000	-0.030000	1.027389259597495607678752
-0.010000	-0.030000	1.024070129805211726292669
0.010000	-0.030000	1.024070129805211726292669
0.030000	-0.030000	1.027389259597495607678752
0.050000	-0.030000	1.032784455918568378152145
0.070000	-0.030000	1.040455543998196175081716
0.090000	-0.030000	1.050776118632644529071740
0.110000	-0.030000	1.064257648919893828320937
0.130000	-0.030000	1.081458063489527221534559
0.150000	-0.030000	1.102786836905609080261570
0.170000	-0.030000	1.128220615093444401111356
0.190000	-0.030000	1.157051962040865022984804
0.210000	-0.030000	1.187870234360036691967366
0.230000	-0.030000	1.218879899116221077193245
0.250000	-0.030000	1.248406435241908640776387
0.270000	-0.030000	1.275283398771062337573312
0.290000	-0.030000	1.298943764038518855485904
0.310000	-0.030000	1.319280439463099474650676
0.330000	-0.030000	1.336439928073858585122480
0.350000	-0.030000	1.350658344400626598158510
0.370000	-0.030000	1.362166108071771519760773
0.390000	-0.030000	1.371145677879543001154161
0.410000	-0.030000	1.377720903908547844807231
0.430000	-0.030000	1.381964059040737380357200
0.450000	-0.030000	1.383914990560657143348067
0.470000	-0.030000	1.383611644054857370278455
0.490000	-0.030000	1.381131480792587851169628
0.510000	-0.030000	1.376633677346657425033527
0.530000	-0.030000	1.370393881087711651645122
0.550000	-0.030000	1.362813831144902954051190
0.570000	-0.030000	1.354389553894385755938856
0.590000	-0.030000	1.345635222308863232498766
0.610000	-0.030000	1.336979201519840954048846
0.630000	-0.030000	1.328667273107622337491307
0.650000	-0.030000	1.320714510610596859052634
0.670000	-0.030000	1.312938661259162476113715
0.690000	-0.030000	1.305065265370168425818065
0.710000	-0.030000	1.296848677209095024309704
0.730000	-0.030000	1.288143047974093180485511
0.750000	-0.030000	1.278893859923924791743843
0.770000	-0.030000	1.269117061508819643833590
0.790000	-0.030000	1.258904871623734988972387
0.810000	-0.030000	1.248378836477467057619606
0.830000	-0.030000	1.237745261345684522069632
0.850000	-0.030000	1.227453424416010463460225
0.870000	-0.030000	1.217679298966746204158085
0.890000	-0.030000	1.207951876792174417118986
0.910000	-0.030000	1.200353482879801036986578
0.930000	-0.030000	1.201229186267750881356164
0.950000	-0.030000	1.196758031749767692275555
0.970000	-0.030000	1.115142647768549100106839
0.990000	-0.030000	0.971080900953223968841144



==> Data_files___plots/Cylindrical_explosion/divergence.dat <==
-0.990000	-0.990000	-0.000003854555948015969310
-0.970000	-0.990000	-0.000010891797903069843126
-0.950000	-0.990000	-0.000005084538466730648682
-0.930000	-0.990000	-0.000005652969759204478003
-0.910000	-0.990000	-0.000006866158886294201380
-0.890000	-0.990000	-0.000007426270465722510910
-0.870000	-0.990000	-0.000007107378721814343530
-0.850000	-0.990000	-0.000006314879886168476945
-0.830000	-0.990000	-0.000007917410734905938130
-0.810000	-0.990000	-0.000006243123833668104804
-0.790000	-0.990000	-0.000007593454585392674436
-0.770000	-0.990000	-0.000008281194130104692531
-0.750000	-0.990000	-0.000006443059926009351126
-0.730000	-0.990000	-0.000006367590714988014607
-0.710000	-0.990000	-0.000006010521033377059098
-0.690000	-0.990000	-0.000007433057267810957948
-0.670000	-0.990000	-0.000005002215974494856839
-0.650000	-0.990000	-0.000008912078226152862531
-0.630000	-0.990000	-0.000004288802192880465159
-0.610000	-0.990000	-0.000007183469986592330237
-0.590000	-0.990000	-0.000009109578735378397185
-0.570000	-0.990000	-0.000003825316312430348132
-0.550000	-0.990000	-0.000009514642116178985073
-0.530000	-0.990000	-0.000007515765991003751597
-0.510000	-0.990000	-0.000003633265935653500530
-0.490000	-0.990000	-0.000008785578557073592167
-0.470000	-0.990000	-0.000004017400904695792420
-0.450000	-0.990000	-0.000007432146530397983064
-0.430000	-0.990000	-0.000008785890905827468565
-0.410000	-0.990000	-0.000004611666784929618695
-0.390000	-0.990000	-0.000008193069707947321515
-0.370000	-0.990000	-0.000003296808361083464591
-0.350000	-0.990000	-0.000009460862839360921484
-0.330000	-0.990000	-0.000007362489310458160754
-0.310000	-0.990000	-0.000006245446882501264757
-0.290000	-0.990000	-0.000011273290178992825816
-0.270000	-0.990000	-0.000012917708208488691557
-0.250000	-0.990000	-0.000013169482908467061710
-0.230000	-0.990000	-0.000001409772845966869581
-0.210000	-0.990000	-0.000003444329816975830183
-0.190000	-0.990000	-0.000002913687277728005398
-0.170000	-0.990000	0.000043675658511789332283
-0.150000	-0.990000	0.000058887524388023110289
-0.130000	-0.990000	0.000081016593475327202539
-0.110000	-0.990000	0.000100988947000103107543
-0.090000	-0.990000	0.000112706254877139428437
-0.070000	-0.990000	0.000128660991596825109023
-0.050000	-0.990000	0.000134465148574472312870
-0.030000	-0.990000	0.000141900494175032526080
-0.010000	-0.990000	0.000142393340669065484195
0.010000	-0.990000	0.000142393340669063478421
0.030000	-0.990000	0.000141900494174982381729
0.050000	-0.990000	0.000134465148574477733881
0.070000	-0.990000	0.000128660991596835951045
0.090000	-0.990000	0.000112706254877144849448
0.110000	-0.990000	0.000100988947000114816926
0.130000	-0.990000	0.000081016593476113465955
0.150000	-0.990000	0.000058887524381708716836
0.170000	-0.990000	0.000043675658511793669092
0.190000	-0.990000	-0.000002913687277728005398
0.210000	-0.990000	-0.000003444329816975830183
0.230000	-0.990000	-0.000001409772845966869581
0.250000	-0.990000	-0.000013169482908467061710
0.270000	-0.990000	-0.000012917708208488691557
0.290000	-0.990000	-0.000011273290178992825816
0.310000	-0.990000	-0.000006245446882501264757
0.330000	-0.990000	-0.000007362489310458160754
0.350000	-0.990000	-0.000009460862839360921484
0.370000	-0.990000	-0.000003296808361083464591
0.390000	-0.990000	-0.000008193069707947321515
0.410000	-0.990000	-0.000004611666784929618695
0.430000	-0.990000	-0.000008785890905827468565
0.450000	-0.990000	-0.000007432146530397983064
0.470000	-0.990000	-0.000004017400904695792420
0.490000	-0.990000	-0.000008785578557073592167
0.510000	-0.990000	-0.000003633265935653500530
0.530000	-0.990000	-0.000007515765991003751597
0.550000	-0.990000	-0.000009514642116178985073
0.570000	-0.990000	-0.000003825316312430348132
0.590000	-0.990000	-0.000009109578735378397185
0.610000	-0.990000	-0.000007183469986592330237
0.630000	-0.990000	-0.000004288802192880465159
0.650000	-0.990000	-0.000008912078226152862531
0.670000	-0.990000	-0.000005002215974494856839
0.690000	-0.990000	-0.000007433057267810957948
0.710000	-0.990000	-0.000006010521033377059098
0.730000	-0.990000	-0.000006367590714988014607
0.750000	-0.990000	-0.000006443059926009351126
0.770000	-0.990000	-0.000008281194130104692531
0.790000	-0.990000	-0.000007593454585392674436
0.810000	-0.990000	-0.000006243123833668104804
0.830000	-0.990000	-0.000007917410734905938130
0.850000	-0.990000	-0.000006314879886168476945
0.870000	-0.990000	-0.000007107378721814343530
0.890000	-0.990000	-0.000007426270465722510910
0.910000	-0.990000	-0.000006866158886294201380
0.930000	-0.990000	-0.000005652969759204478003
0.950000	-0.990000	-0.000005084538466730648682
0.970000	-0.990000	-0.000010891797903069843126
0.990000	-0.990000	-0.000003854555948015969310

-0.990000	-0.970000	-0.000010891797903069843126
-0.970000	-0.970000	-0.000003095812158731614886
-0.950000	-0.970000	-0.000005567039750227336661
-0.930000	-0.970000	-0.000007084474317504078206
-0.910000	-0.970000	-0.000006374635677097255959
-0.890000	-0.970000	-0.000008729710859561521158
-0.870000	-0.970000	-0.000005743825444076506067
-0.850000	-0.970000	-0.000005449221619059417697
-0.830000	-0.970000	-0.000006674091686374911914
-0.810000	-0.970000	-0.000005040148522123689544
-0.790000	-0.970000	-0.000004793333185119108835
-0.770000	-0.970000	-0.000004055093318317592511
-0.750000	-0.970000	-0.000006933314682756072482
-0.730000	-0.970000	-0.000008027815081725796697
-0.710000	-0.970000	-0.000004200960609970698736
-0.690000	-0.970000	-0.000005274083155766015965
-0.670000	-0.970000	-0.000008374075702963671244
-0.650000	-0.970000	-0.000008415674194769381987
-0.630000	-0.970000	-0.000003795580792149427112
-0.610000	-0.970000	-0.000003394660271793987789
-0.590000	-0.970000	-0.000007533019874367068939
-0.570000	-0.970000	-0.000006756761509054125692
-0.550000	-0.970000	-0.000003354828555320065776
-0.530000	-0.970000	-0.000007993282543292408557
-0.510000	-0.970000	-0.000006403182339391415138
-0.490000	-0.970000	-0.000008497519571460491485
-0.470000	-0.970000	-0.000005842676476773350173
-0.450000	-0.970000	-0.000005494490448523466943
-0.430000	-0.970000	-0.000003989159721076458026
-0.410000	-0.970000	-0.000005170057854872347862
-0.390000	-0.970000	-0.000007541080921944724041
-0.370000	-0.970000	-0.000008418081457539335413
-0.350000	-0.970000	-0.000009586318607401108499
-0.330000	-0.970000	-0.000010972223592671996749
-0.310000	-0.970000	-0.000003027955976824675544
-0.290000	-0.970000	0.000000909537782778704895
-0.270000	-0.970000	0.000015647184810726327830
-0.250000	-0.970000	0.000057084048266669955296
-0.230000	-0.970000	0.000105754979269721306745
-0.210000	-0.970000	0.000128963005249383561024
-0.190000	-0.970000	0.000139363909577390823746
-0.170000	-0.970000	0.000154165419847015171262
-0.150000	-0.970000	0.000140624588266461368613
-0.130000	-0.970000	0.000140500088322449614292
-0.110000	-0.970000	0.000141517305548400810578
-0.090000	-0.970000	0.000140222751824363792150
-0.070000	-0.970000	0.000141791700776194558396
-0.050000	-0.970000	0.000139927929684421166381
-0.030000	-0.970000	0.000142900928829785766553
-0.010000	-0.970000	0.000144588185311876458615
0.010000	-0.970000	0.000144588185311865860538
0.030000	-0.970000	0.000142900928829628530133
0.050000	-0.970000	0.000139927929684421166381
0.070000	-0.970000	0.000141791700776227084461
0.090000	-0.970000	0.000140222751824363792150
0.110000	-0.970000	0.000141517305548422494621
0.130000	-0.970000	0.000140500088323252791261
0.150000	-0.970000	0.000140624588271115631699
0.170000	-0.970000	0.000154165419847175633183
0.190000	-0.970000	0.000139363909577390823746
0.210000	-0.970000	0.000128963005249383561024
0.230000	-0.970000	0.000105754979269721306745
0.250000	-0.970000	0.000057084048266669955296
0.270000	-0.970000	0.000015647184810726327830
0.290000	-0.970000	0.000000909537782778704895
0.310000	-0.970000	-0.000003027955976824675544
0.330000	-0.970000	-0.000010972223592671996749
0.350000	-0.970000	-0.000009586318607401108499
0.370000	-0.970000	-0.000008418081457539335413
0.390000	-0.970000	-0.000007541080921944724041
0.410000	-0.970000	-0.000005170057854872347862
0.430000	-0.970000	-0.000003989159721076458026
0.450000	-0.970000	-0.000005494490448523466943
0.470000	-0.970000	-0.000005842676476773350173
0.490000	-0.970000	-0.000008497519571460491485
0.510000	-0.970000	-0.000006403182339391415138
0.530000	-0.970000	-0.000007993282543292408557
0.550000	-0.970000	-0.000003354828555320065776
0.570000	-0.970000	-0.000006756761509054125692
0.590000	-0.970000	-0.000007533019874367068939
0.610000	-0.970000	-0.000003394660271793987789
0.630000	-0.970000	-0.000003795580792149427112
0.650000	-0.970000	-0.000008415674194769381987
0.670000	-0.970000	-0.000008374075702963671244
0.690000	-0.970000	-0.000005274083155766015965
0.710000	-0.970000	-0.000004200960609970698736
0.730000	-0.970000	-0.000008027815081725796697
0.750000	-0.970000	-0.000006933314682756072482
0.770000	-0.970000	-0.000004055093318317592511
0.790000	-0.970000	-0.000004793333185119108835
0.810000	-0.970000	-0.000005040148522123689544
0.830000	-0.970000	-0.000006674091686374911914
0.850000	-0.970000	-0.000005449221619059417697
0.870000	-0.970000	-0.000005743825444076506067
0.890000	-0.970000	-0.000008729710859561521158
0.910000	-0.970000	-0.000006374635677097255959
0.930000	-0.970000	-0.000007084474317504078206
0.950000	-0.970000	-0.000005567039750227336661
0.970000	-0.970000	-0.000003095812158731614886
0.990000	-0.970000	-0.000010891797903069843126

-0.990000	-0.950000	-0.000005084538466730648682
-0.970000	-0.950000	-0.000005567039750227336661
-0.950000	-0.950000	-0.000007564518452576287097
-0.930000	-0.950000	-0.000006336288367919114235
-0.910000	-0.950000	-0.000007057363057727784795
-0.890000	-0.950000	-0.000007041564395104367342
-0.870000	-0.950000	-0.000003937842019856212959
-0.850000	-0.950000	-0.000007030972871138212541
-0.830000	-0.950000	-0.000008785133814405143499
-0.810000	-0.950000	-0.000003638531416051450911
-0.790000	-0.950000	-0.000010535403357671497402
-0.770000	-0.950000	-0.000006021858017172653649
-0.750000	-0.950000	-0.000009918603007904682644
-0.730000	-0.950000	-0.000003829728283440220963
-0.710000	-0.950000	-0.000010087634755236864041
-0.690000	-0.950000	-0.000007063286188664878588
-0.670000	-0.950000	-0.000005941929168179818904
-0.650000	-0.950000	-0.000004997061761667184634
-0.630000	-0.950000	-0.000010791866642005296367
-0.610000	-0.950000	-0.000009241908228577362400
-0.590000	-0.950000	-0.000007057304846817531816
-0.570000	-0.950000	-0.000005299118120093463617
-0.550000	-0.950000	-0.000007134550170341226938
-0.530000	-0.950000	-0.000003948429079704503025
-0.510000	-0.950000	-0.000008666683285311159034
-0.490000	-0.950000	-0.000006570871308074653834
-0.470000	-0.950000	-0.000004409802076399890205
-0.450000	-0.950000	-0.000008954861360408058156
-0.430000	-0.950000	-0.000009909331936637250787
-0.410000	-0.950000	-0.000009486240870240809919
-0.390000	-0.950000	-0.000033024439870289919174
-0.370000	-0.950000	-0.000007602684533458345384
-0.350000	-0.950000	-0.000001632747223570887862
-0.330000	-0.950000	0.000018277974203879596149
-0.310000	-0.950000	0.000087231764096080358778
-0.290000	-0.950000	0.000123941521162450676852
-0.270000	-0.950000	0.000147310813641934532092
-0.250000	-0.950000	0.000145291636703849882939
-0.230000	-0.950000	0.000140405071189680583088
-0.210000	-0.950000	0.000140876930461277753009
-0.190000	-0.950000	0.000138228593153901652135
-0.170000	-0.950000	0.000137735980026180266332
-0.150000	-0.950000	0.000139758087673669999587
-0.130000	-0.950000	0.000138202345820703374930
-0.110000	-0.950000	0.000141188071626647989850
-0.090000	-0.950000	0.000139332182987634715715
-0.070000	-0.950000	0.000139391151874381229343
-0.050000	-0.950000	0.000141163523302502273184
-0.030000	-0.950000	0.000137143895693306631326
-0.010000	-0.950000	0.000136212801883288370502
0.010000	-0.950000	0.000136212801883275224550
0.030000	-0.950000	0.000137143895693035743413
0.050000	-0.950000	0.000141163523302523442231
0.070000	-0.950000	0.000139391151874337888361
0.090000	-0.950000	0.000139332182987678056697
0.110000	-0.950000	0.000141188071626691357937
0.130000	-0.950000	0.000138202345820660332104
0.150000	-0.950000	0.000139758087674449757790
0.170000	-0.950000	0.000137735980025618107506
0.190000	-0.950000	0.000138228593153901652135
0.210000	-0.950000	0.000140876930461277753009
0.230000	-0.950000	0.000140405071189680583088
0.250000	-0.950000	0.000145291636703849882939
0.270000	-0.950000	0.000147310813641934532092
0.290000	-0.950000	0.000123941521162429860170
0.310000	-0.950000	0.000087231764096102042821
0.330000	-0.950000	0.000018277974203879596149
0.350000	-0.950000	-0.000001632747223570887862
0.370000	-0.950000	-0.000007602684533458345384
0.390000	-0.950000	-0.000033024439870289919174
0.410000	-0.950000	-0.000009486240870240809919
0.430000	-0.950000	-0.000009909331936637250787
0.450000	-0.950000	-0.000008954861360408058156
0.470000	-0.950000	-0.000004409802076399890205
0.490000	-0.950000	-0.000006570871308074653834
0.510000	-0.950000	-0.000008666683285311159034
0.530000	-0.950000	-0.000003948429079704503025
0.550000	-0.950000	-0.000007134550170341226938
0.570000	-0.950000	-0.000005299118120093463617
0.590000	-0.950000	-0.000007057304846817531816
0.610000	-0.950000	-0.000009241908228577362400
0.630000	-0.950000	-0.000010791866642005296367
0.650000	-0.950000	-0.000004997061761667184634
0.670000	-0.950000	-0.000005941929168179818904
0.690000	-0.950000	-0.000007063286188664878588
0.710000	-0.950000	-0.000010087634755236864041
0.730000	-0.950000	-0.000003829728283440220963
0.750000	-0.950000	-0.000009918603007904682644
0.770000	-0.950000	-0.000006021858017172653649
0.790000	-0.950000	-0.000010535403357671497402
0.810000	-0.950000	-0.000003638531416051450911
0.830000	-0.950000	-0.000008785133814405143499
0.850000	-0.950000	-0.000007030972871138212541
0.870000	-0.950000	-0.000003937842019856212959
0.890000	-0.950000	-0.000007041564395104367342
0.910000	-0.950000	-0.000007057363057727784795
0.930000	-0.950000	-0.000006336288367919114235
0.950000	-0.950000	-0.000007564518452576287097
0.970000	-0.950000	-0.000005567039750227336661
0.990000	-0.950000	-0.000005084538466730648682

-0.990000	-0.930000	-0.000005652969759204478003
-0.970000	-0.930000	-0.000007084474317504078206
-0.950000	-0.930000	-0.000006336288367919114235
-0.930000	-0.930000	-0.000006361253678370787273
-0.910000	-0.930000	-0.000005039253988257934804
-0.890000	-0.930000	-0.000004096116628847870045
-0.870000	-0.930000	-0.000007603495164320752695
-0.850000	-0.930000	-0.000007778514237068450446
-0.830000	-0.930000	-0.000004004391500561137537
-0.810000	-0.930000	-0.000007379744430133617185
-0.790000	-0.930000	-0.000003299483894181950028
-0.770000	-0.930000	-0.000006589340617042652360
-0.750000	-0.930000	-0.000004962464869398442460
-0.730000	-0.930000	-0.000006159754464876793315
-0.710000	-0.930000	-0.000003730965721459350202
-0.690000	-0.930000	-0.000005854376871991054669
-0.670000	-0.930000	-0.000009993231429430019853
-0.650000	-0.930000	-0.000004075475750173893010
-0.630000	-0.930000	-0.000005259417586788754585
-0.610000	-0.930000	-0.000004154335297095645063
-0.590000	-0.930000	-0.000006837608328984099088
-0.570000	-0.930000	-0.000005279476218590428488
-0.550000	-0.930000	-0.000006265675444833265556
-0.530000	-0.930000	-0.000009350479406573084418
-0.510000	-0.930000	-0.000005095763332156182665
-0.490000	-0.930000	-0.000007329500592108574705
-0.470000	-0.930000	-0.000004758320270685674740
-0.450000	-0.930000	-0.000009588140597137275595
-0.430000	-0.930000	-0.000011878536559307940543
-0.410000	-0.930000	0.000007433203150128062098
-0.390000	-0.930000	0.000017031583249081660991
-0.370000	-0.930000	0.000082253466260397492538
-0.350000	-0.930000	0.000123617838714304081882
-0.330000	-0.930000	0.000145020066041346047669
-0.310000	-0.930000	0.000144123226831459338992
-0.290000	-0.930000	0.000135308481795085380761
-0.270000	-0.930000	0.000136736888274069465915
-0.250000	-0.930000	0.000138203956502857324556
-0.230000	-0.930000	0.000139838314062035911148
-0.210000	-0.930000	0.000135149060482249081493
-0.190000	-0.930000	0.000139755606023140611927
-0.170000	-0.930000	0.000138027021481299308741
-0.150000	-0.930000	0.000136633554516470221568
-0.130000	-0.930000	0.000136870014460553830228
-0.110000	-0.930000	0.000137654879728202523843
-0.090000	-0.930000	0.000137426879582461860261
-0.070000	-0.930000	0.000133053852352389082991
-0.050000	-0.930000	0.000132472300201814350033
-0.030000	-0.930000	0.000133114359094710333568
-0.010000	-0.930000	0.000134575635022139613586
0.010000	-0.930000	0.000134575635022128500514
0.030000	-0.930000	0.000133114359094265675152
0.050000	-0.930000	0.000132472300195570375511
0.070000	-0.930000	0.000133053852352519024621
0.090000	-0.930000	0.000137426879582418627699
0.110000	-0.930000	0.000137654879728245891930
0.130000	-0.930000	0.000136870014460554047069
0.150000	-0.930000	0.000136633554510746935140
0.170000	-0.930000	0.000138027021481038422593
0.190000	-0.930000	0.000139755606023140611927
0.210000	-0.930000	0.000135149060482249081493
0.230000	-0.930000	0.000139838314062035911148
0.250000	-0.930000	0.000138203956502857324556
0.270000	-0.930000	0.000136736888274069465915
0.290000	-0.930000	0.000135308481794954842820
0.310000	-0.930000	0.000144123226827904890590
0.330000	-0.930000	0.000145020066039593976959
0.350000	-0.930000	0.000123617838714343980522
0.370000	-0.930000	0.000082253466260421778666
0.390000	-0.930000	0.000017031583249081660991
0.410000	-0.930000	0.000007433203150128062098
0.430000	-0.930000	-0.000011878536559307940543
0.450000	-0.930000	-0.000009588140597137275595
0.470000	-0.930000	-0.000004758320270685674740
0.490000	-0.930000	-0.000007329500592108574705
0.510000	-0.930000	-0.000005095763332156182665
0.530000	-0.930000	-0.000009350479406573084418
0.550000	-0.930000	-0.000006265675444833265556
0.570000	-0.930000	-0.000005279476218590428488
0.590000	-0.930000	-0.000006837608328984099088
0.610000	-0.930000	-0.000004154335297095645063
0.630000	-0.930000	-0.000005259417586788754585
0.650000	-0.930000	-0.000004075475750173893010
0.670000	-0.930000	-0.000009993231429430019853
0.690000	-0.930000	-0.000005854376871991054669
0.710000	-0.930000	-0.000003730965721459350202
0.730000	-0.930000	-0.000006159754464876793315
0.750000	-0.930000	-0.000004962464869398442460
0.770000	-0.930000	-0.000006589340617042652360
0.790000	-0.930000	-0.000003299483894181950028
0.810000	-0.930000	-0.000007379744430133617185
0.830000	-0.930000	-0.000004004391500561137537
0.850000	-0.930000	-0.000007778514237068450446
0.870000	-0.930000	-0.000007603495164320752695
0.890000	-0.930000	-0.000004096116628847870045
0.910000	-0.930000	-0.000005039253988257934804
0.930000	-0.930000	-0.000006361253678370787273
0.950000	-0.930000	-0.000006336288367919114235
0.970000	-0.930000	-0.000007084474317504078206
0.990000	-0.930000	-0.000005652969759204478003

-0.990000	-0.910000	-0.000006866158886294201380
-0.970000	-0.910000	-0.000006374635677097255959
-0.950000	-0.910000	-0.000007057363057727784795
-0.930000	-0.910000	-0.000005039253988257934804
-0.910000	-0.910000	-0.000008866809172701938096
-0.890000	-0.910000	-0.000008368234842177563258
-0.870000	-0.910000	-0.000006466195399630043393
-0.850000	-0.910000	-0.000005995182423466131636
-0.830000	-0.910000	-0.000009869155865018631953
-0.810000	-0.910000	-0.000006653282423196502093
-0.790000	-0.910000	-0.000009074491731065064700
-0.770000	-0.910000	-0.000004256959430464764087
-0.750000	-0.910000	-0.000009499085833225060882
-0.730000	-0.910000	-0.000004917087989732067975
-0.710000	-0.910000	-0.000007294878173626179001
-0.690000	-0.910000	-0.000008463271294068373541
-0.670000	-0.910000	-0.000007363947351928488982
-0.650000	-0.910000	-0.000005795244436990892867
-0.630000	-0.910000	-0.000005973811343364175512
-0.610000	-0.910000	-0.000006098101312230260612
-0.590000	-0.910000	-0.000008304993799582713939
-0.570000	-0.910000	-0.000005466466307817152964
-0.550000	-0.910000	-0.000009650270619856592558
-0.530000	-0.910000	-0.000005164160849064041835
-0.510000	-0.910000	-0.000005347107846589678817
-0.490000	-0.910000	-0.000008514961685380465634
-0.470000	-0.910000	-0.000011354808778564831617
-0.450000	-0.910000	-0.000004474301895028044707
-0.430000	-0.910000	0.000013348727129675747038
-0.410000	-0.910000	0.000097247668750533207416
-0.390000	-0.910000	0.000140106820754173910792
-0.370000	-0.910000	0.000150465779903786317506
-0.350000	-0.910000	0.000129319100956641077314
-0.330000	-0.910000	0.000143386685251187511597
-0.310000	-0.910000	0.000136141960114525206391
-0.290000	-0.910000	0.000140489851654793335232
-0.270000	-0.910000	0.000138445294497312990263
-0.250000	-0.910000	0.000140036641716084308933
-0.230000	-0.910000	0.000133160042886448738361
-0.210000	-0.910000	0.000134119081672629008499
-0.190000	-0.910000	0.000136654973004840052733
-0.170000	-0.910000	0.000130735589828561522482
-0.150000	-0.910000	0.000133155192975821610058
-0.130000	-0.910000	0.000134592476325057984173
-0.110000	-0.910000	0.000127300122197732568530
-0.090000	-0.910000	0.000133082695887232248591
-0.070000	-0.910000	0.000128768492614902345210
-0.050000	-0.910000	0.000136579248696461652991
-0.030000	-0.910000	0.000131628786437065271354
-0.010000	-0.910000	0.000132103409348444578077
0.010000	-0.910000	0.000132103409348445472544
0.030000	-0.910000	0.000131628786436544908522
0.050000	-0.910000	0.000136579248696461137995
0.070000	-0.910000	0.000128768492614902236790
0.090000	-0.910000	0.000133082695887318930555
0.110000	-0.910000	0.000127300122197732568530
0.130000	-0.910000	0.000134592476325837552640
0.150000	-0.910000	0.000133155192975561726797
0.170000	-0.910000	0.000130735589828388375395
0.190000	-0.910000	0.000136654973004840052733
0.210000	-0.910000	0.000134119081672629008499
0.230000	-0.910000	0.000133160042886448738361
0.250000	-0.910000	0.000140036641716084308933
0.270000	-0.910000	0.000138445294497312990263
0.290000	-0.910000	0.000140489851654533560391
0.310000	-0.910000	0.000136141960114523688508
0.330000	-0.910000	0.000143386685253313632057
0.350000	-0.910000	0.000129319100949052637889
0.370000	-0.910000	0.000150465779906044927472
0.390000	-0.910000	0.000140106820752085303727
0.410000	-0.910000	0.000097247668750549687289
0.430000	-0.910000	0.000013348727129675747038
0.450000	-0.910000	-0.000004474301895028044707
0.470000	-0.910000	-0.000011354808778564831617
0.490000	-0.910000	-0.000008514961685380465634
0.510000	-0.910000	-0.000005347107846589678817
0.530000	-0.910000	-0.000005164160849064041835
0.550000	-0.910000	-0.000009650270619856592558
0.570000	-0.910000	-0.000005466466307817152964
0.590000	-0.910000	-0.000008304993799582713939
0.610000	-0.910000	-0.000006098101312230260612
0.630000	-0.910000	-0.000005973811343364175512
0.650000	-0.910000	-0.000005795244436990892867
0.670000	-0.910000	-0.000007363947351928488982
0.690000	-0.910000	-0.000008463271294068373541
0.710000	-0.910000	-0.000007294878173626179001
0.730000	-0.910000	-0.000004917087989732067975
0.750000	-0.910000	-0.000009499085833225060882
0.770000	-0.910000	-0.000004256959430464764087
0.790000	-0.910000	-0.000009074491731065064700
0.810000	-0.910000	-0.000006653282423196502093
0.830000	-0.910000	-0.000009869155865018631953
0.850000	-0.910000	-0.000005995182423466131636
0.870000	-0.910000	-0.000006466195399630043393
0.890000	-0.910000	-0.000008368234842177563258
0.910000	-0.910000	-0.000008866809172701938096
0.930000	-0.910000	-0.000005039253988257934804
0.950000	-0.910000	-0.000007057363057727784795
0.970000	-0.910000	-0.000006374635677097255959
0.990000	-0.910000	-0.000006866158886294201380

-0.990000	-0.890000	-0.000007426270465722510910
-0.970000	-0.890000	-0.000008729710859561521158
-0.950000	-0.890000	-0.000007041564395104367342
-0.930000	-0.890000	-0.000004096116628847870045
-0.910000	-0.890000	-0.000008368234842177563258
-0.890000	-0.890000	-0.000002977870904887877955
-0.870000	-0.890000	-0.000007995694198712657814
-0.850000	-0.890000	-0.000005951246455764390843
-0.830000	-0.890000	-0.000004307050731185883838
-0.810000	-0.890000	-0.000005668847902583965857
-0.790000	-0.890000	-0.000008037468947722214838
-0.770000	-0.890000	-0.000007796304158097198142
-0.750000	-0.890000	-0.000006053458337830799243
-0.730000	-0.890000	-0.000005293629919776272899
-0.710000	-0.890000	-0.000007586458124076163770
-0.690000	-0.890000	-0.000005790323080791100966
-0.670000	-0.890000	-0.000003440778993680746487
-0.650000	-0.890000	-0.000005829805905457346332
-0.630000	-0.890000	-0.000007078450000006430640
-0.610000	-0.890000	-0.000006608328157777442705
-0.590000	-0.890000	-0.000008170417612725756982
-0.570000	-0.890000	-0.000004953619480210961850
-0.550000	-0.890000	-0.000005319664566574237169
-0.530000	-0.890000	-0.000009687588103772255127
-0.510000	-0.890000	-0.000029852587778167634369
-0.490000	-0.890000	-0.000009597709236740595284
-0.470000	-0.890000	0.000010269077698989853564
-0.450000	-0.890000	0.000101726581425925588584
-0.430000	-0.890000	0.000141615898288063174482
-0.410000	-0.890000	0.000145185501986207741998
-0.390000	-0.890000	0.000132955814854209854181
-0.370000	-0.890000	0.000132688569906920213540
-0.350000	-0.890000	0.000144299782270418359498
-0.330000	-0.890000	0.000135577398070457083318
-0.310000	-0.890000	0.000135954275609600876151
-0.290000	-0.890000	0.000136852826398961845448
-0.270000	-0.890000	0.000130919314236810114009
-0.250000	-0.890000	0.000134520334636932862010
-0.230000	-0.890000	0.000133549236745903702073
-0.210000	-0.890000	0.000132915932429561781634
-0.190000	-0.890000	0.000130808729677607478480
-0.170000	-0.890000	0.000130771563866829813611
-0.150000	-0.890000	0.000130127162060759244636
-0.130000	-0.890000	0.000129035004183297209463
-0.110000	-0.890000	0.000131736802850454439578
-0.090000	-0.890000	0.000128481112899609479974
-0.070000	-0.890000	0.000127296339226689729810
-0.050000	-0.890000	0.000124033057048693985203
-0.030000	-0.890000	0.000131080224352497732784
-0.010000	-0.890000	0.000124378657645946266415
0.010000	-0.890000	0.000124378657645904118056
0.030000	-0.890000	0.000131080224351869220785
0.050000	-0.890000	0.000124033057048650806851
0.070000	-0.890000	0.000127296339226862849792
0.090000	-0.890000	0.000128481112899522743800
0.110000	-0.890000	0.000131736802850367703405
0.130000	-0.890000	0.000129035004183384270898
0.150000	-0.890000	0.000130127162066481799228
0.170000	-0.890000	0.000130771563867870322436
0.190000	-0.890000	0.000130808729677607668215
0.210000	-0.890000	0.000132915932429561781634
0.230000	-0.890000	0.000133549236745903702073
0.250000	-0.890000	0.000134520334636932862010
0.270000	-0.890000	0.000130919314236810114009
0.290000	-0.890000	0.000136852826398614982068
0.310000	-0.890000	0.000135954275609429301157
0.330000	-0.890000	0.000135577398070618358392
0.350000	-0.890000	0.000144299782271024997719
0.370000	-0.890000	0.000132688569909251248211
0.390000	-0.890000	0.000132955814849190431803
0.410000	-0.890000	0.000145185501984303015621
0.430000	-0.890000	0.000141615898288059705035
0.450000	-0.890000	0.000101726581425925588584
0.470000	-0.890000	0.000010269077698989853564
0.490000	-0.890000	-0.000009597709236740595284
0.510000	-0.890000	-0.000029852587778167634369
0.530000	-0.890000	-0.000009687588103772255127
0.550000	-0.890000	-0.000005319664566574237169
0.570000	-0.890000	-0.000004953619480210961850
0.590000	-0.890000	-0.000008170417612725756982
0.610000	-0.890000	-0.000006608328157777442705
0.630000	-0.890000	-0.000007078450000006430640
0.650000	-0.890000	-0.000005829805905457346332
0.670000	-0.890000	-0.000003440778993680746487
0.690000	-0.890000	-0.000005790323080791100966
0.710000	-0.890000	-0.000007586458124076163770
0.730000	-0.890000	-0.000005293629919776272899
0.750000	-0.890000	-0.000006053458337830799243
0.770000	-0.890000	-0.000007796304158097198142
0.790000	-0.890000	-0.000008037468947722214838
0.810000	-0.890000	-0.000005668847902583965857
0.830000	-0.890000	-0.000004307050731185883838
0.850000	-0.890000	-0.000005951246455764390843
0.870000	-0.890000	-0.000007995694198712657814
0.890000	-0.890000	-0.000002977870904887877955
0.910000	-0.890000	-0.000008368234842177563258
0.930000	-0.890000	-0.000004096116628847870045
0.950000	-0.890000	-0.000007041564395104367342
0.970000	-0.890000	-0.000008729710859561521158
0.990000	-0.890000	-0.000007426270465722510910

-0.990000	-0.870000	-0.000007107378721814343530
-0.970000	-0.870000	-0.000005743825444076506067
-0.950000	-0.870000	-0.000003937842019856212959
-0.930000	-0.870000	-0.000007603495164320752695
-0.910000	-0.870000	-0.000006466195399630043393
-0.890000	-0.870000	-0.000007995694198712657814
-0.870000	-0.870000	-0.000009529237912366014430
-0.850000	-0.870000	-0.000003286177421832541190
-0.830000	-0.870000	-0.000007794925305518181195
-0.810000	-0.870000	-0.000006373654950094784592
-0.790000	-0.870000	-0.000005583231856251871716
-0.770000	-0.870000	-0.000007511944672541473724
-0.750000	-0.870000	-0.000007462108552772155859
-0.730000	-0.870000	-0.000005437973692372609934
-0.710000	-0.870000	-0.000008153117748684275066
-0.690000	-0.870000	-0.000004892320421230293020
-0.670000	-0.870000	-0.000009307954693899887322
-0.650000	-0.870000	-0.000009397286773474370627
-0.630000	-0.870000	-0.000006905008935680079230
-0.610000	-0.870000	-0.000006524491566285608567
-0.590000	-0.870000	-0.000004826655764836865941
-0.570000	-0.870000	-0.000007910969375001138115
-0.550000	-0.870000	-0.000012067597975915465847
-0.530000	-0.870000	0.000013536439552819246046
-0.510000	-0.870000	0.000007741621803072917807
-0.490000	-0.870000	0.000110293770560014256499
-0.470000	-0.870000	0.000142655522807205725755
-0.450000	-0.870000	0.000145472660764174935299
-0.430000	-0.870000	0.000134917786920849252369
-0.410000	-0.870000	0.000138955912482100038714
-0.390000	-0.870000	0.000134420828124546046234
-0.370000	-0.870000	0.000140962890962568760788
-0.350000	-0.870000	0.000132999411313543139477
-0.330000	-0.870000	0.000136463388310743068566
-0.310000	-0.870000	0.000133589362630608359927
-0.290000	-0.870000	0.000131308062762046818140
-0.270000	-0.870000	0.000132683034066881480649
-0.250000	-0.870000	0.000131964812520233914454
-0.230000	-0.870000	0.000128233451810274987548
-0.210000	-0.870000	0.000129702326259793798181
-0.190000	-0.870000	0.000130759261961792603137
-0.170000	-0.870000	0.000122477696633142623880
-0.150000	-0.870000	0.000127953544224527950707
-0.130000	-0.870000	0.000126901129012910228542
-0.110000	-0.870000	0.000125948454615346555662
-0.090000	-0.870000	0.000124917211948029111164
-0.070000	-0.870000	0.000125993080429696402509
-0.050000	-0.870000	0.000128039079015902529813
-0.030000	-0.870000	0.000122135698645308050925
-0.010000	-0.870000	0.000126695833485250102792
0.010000	-0.870000	0.000126695833485228879535
0.030000	-0.870000	0.000122135698644462047970
0.050000	-0.870000	0.000128039079015252984291
0.070000	-0.870000	0.000125993080429783518154
0.090000	-0.870000	0.000124917211948029111164
0.110000	-0.870000	0.000125948454615259900803
0.130000	-0.870000	0.000126901129013777102389
0.150000	-0.870000	0.000127953544224183770727
0.170000	-0.870000	0.000122477696633317614111
0.190000	-0.870000	0.000130759261961792603137
0.210000	-0.870000	0.000129702326259793798181
0.230000	-0.870000	0.000128233451810274987548
0.250000	-0.870000	0.000131964812520233914454
0.270000	-0.870000	0.000132683034066881480649
0.290000	-0.870000	0.000131308062761526292677
0.310000	-0.870000	0.000133589362638409438503
0.330000	-0.870000	0.000136463388303126466989
0.350000	-0.870000	0.000132999411313022885064
0.370000	-0.870000	0.000140962890962221924513
0.390000	-0.870000	0.000134420828124211027763
0.410000	-0.870000	0.000138955912487301281796
0.430000	-0.870000	0.000134917786920849252369
0.450000	-0.870000	0.000145472660764174935299
0.470000	-0.870000	0.000142655522807205725755
0.490000	-0.870000	0.000110293770560014256499
0.510000	-0.870000	0.000007741621803072917807
0.530000	-0.870000	0.000013536439552819246046
0.550000	-0.870000	-0.000012067597975915465847
0.570000	-0.870000	-0.000007910969375001138115
0.590000	-0.870000	-0.000004826655764836865941
0.610000	-0.870000	-0.000006524491566285608567
0.630000	-0.870000	-0.000006905008935680079230
0.650000	-0.870000	-0.000009397286773474370627
0.670000	-0.870000	-0.000009307954693899887322
0.690000	-0.870000	-0.000004892320421230293020
0.710000	-0.870000	-0.000008153117748684275066
0.730000	-0.870000	-0.000005437973692372609934
0.750000	-0.870000	-0.000007462108552772155859
0.770000	-0.870000	-0.000007511944672541473724
0.790000	-0.870000	-0.000005583231856251871716
0.810000	-0.870000	-0.000006373654950094784592
0.830000	-0.870000	-0.000007794925305518181195
0.850000	-0.870000	-0.000003286177421832541190
0.870000	-0.870000	-0.000009529237912366014430
0.890000	-0.870000	-0.000007995694198712657814
0.910000	-0.870000	-0.000006466195399630043393
0.930000	-0.870000	-0.000007603495164320752695
0.950000	-0.870000	-0.000003937842019856212959
0.970000	-0.870000	-0.000005743825444076506067
0.990000	-0.870000	-0.000007107378721814343530

-0.990000	-0.850000	-0.000006314879886168476945
-0.970000	-0.850000	-0.000005449221619059417697
-0.950000	-0.850000	-0.000007030972871138212541
-0.930000	-0.850000	-0.000007778514237068450446
-0.910000	-0.850000	-0.000005995182423466131636
-0.890000	-0.850000	-0.000005951246455764390843
-0.870000	-0.850000	-0.000003286177421832541190
-0.850000	-0.850000	-0.000010736969651946349244
-0.830000	-0.850000	-0.000003478148856773079327
-0.810000	-0.850000	-0.000008578196766375089700
-0.790000	-0.850000	-0.000008736120672066710317
-0.770000	-0.850000	-0.000004208812896201965295
-0.750000	-0.850000	-0.000003429561985457966800
-0.730000	-0.850000	-0.000007960407932355485777
-0.710000	-0.850000	-0.000009751166975814707706
-0.690000	-0.850000	-0.000003045242164211950657
-0.670000	-0.850000	-0.000006694339087891053698
-0.650000	-0.850000	-0.000002750857228761918478
-0.630000	-0.850000	-0.000007565147311921083945
-0.610000	-0.850000	-0.000006850351727996422876
-0.590000	-0.850000	-0.000009764130561345368831
-0.570000	-0.850000	-0.000011940480464585866149
-0.550000	-0.850000	-0.000010131020699371932892
-0.530000	-0.850000	0.000054916300284535424225
-0.510000	-0.850000	0.000138495392292787428135
-0.490000	-0.850000	0.000151908489817262348787
-0.470000	-0.850000	0.000133515966786742741948
-0.450000	-0.850000	0.000136300614851973594596
-0.430000	-0.850000	0.000140636409256582968399
-0.410000	-0.850000	0.000136272724394381284166
-0.390000	-0.850000	0.000137019975605038430398
-0.370000	-0.850000	0.000136218940676591460321
-0.350000	-0.850000	0.000133137487439854073842
-0.330000	-0.850000	0.000131063170086690420789
-0.310000	-0.850000	0.000128111664996522617559
-0.290000	-0.850000	0.000132546698371916192626
-0.270000	-0.850000	0.000126368101829366628365
-0.250000	-0.850000	0.000125136589457350635990
-0.230000	-0.850000	0.000128168312140258474924
-0.210000	-0.850000	0.000125152619227906835653
-0.190000	-0.850000	0.000123779634231666231265
-0.170000	-0.850000	0.000126013462872147716373
-0.150000	-0.850000	0.000124094872086582603448
-0.130000	-0.850000	0.000118071084217030662623
-0.110000	-0.850000	0.000121595002776596380185
-0.090000	-0.850000	0.000121204562627985976001
-0.070000	-0.850000	0.000121456042818002762050
-0.050000	-0.850000	0.000118256753475752996070
-0.030000	-0.850000	0.000117286245587304590286
-0.010000	-0.850000	0.000122401802000324206677
0.010000	-0.850000	0.000122401802000301086065
0.030000	-0.850000	0.000117286245586307300470
0.050000	-0.850000	0.000118256753482765669932
0.070000	-0.850000	0.000121456042818002789155
0.090000	-0.850000	0.000121204562628072034548
0.110000	-0.850000	0.000121595002776596976496
0.130000	-0.850000	0.000118071084217898024360
0.150000	-0.850000	0.000124094872085887087754
0.170000	-0.850000	0.000126013462872665748171
0.190000	-0.850000	0.000123779634231666231265
0.210000	-0.850000	0.000125152619227906835653
0.230000	-0.850000	0.000128168312140258474924
0.250000	-0.850000	0.000125136589457350635990
0.270000	-0.850000	0.000126368101829366628365
0.290000	-0.850000	0.000132546698371200781822
0.310000	-0.850000	0.000128111664993062494746
0.330000	-0.850000	0.000131063170086693727605
0.350000	-0.850000	0.000133137487445914818197
0.370000	-0.850000	0.000136218940674691802589
0.390000	-0.850000	0.000137019975612831675614
0.410000	-0.850000	0.000136272724387098318703
0.430000	-0.850000	0.000140636409256582697348
0.450000	-0.850000	0.000136300614851973594596
0.470000	-0.850000	0.000133515966786742741948
0.490000	-0.850000	0.000151908489817262348787
0.510000	-0.850000	0.000138495392292787428135
0.530000	-0.850000	0.000054916300284535424225
0.550000	-0.850000	-0.000010131020699371932892
0.570000	-0.850000	-0.000011940480464585866149
0.590000	-0.850000	-0.000009764130561345368831
0.610000	-0.850000	-0.000006850351727996422876
0.630000	-0.850000	-0.000007565147311921083945
0.650000	-0.850000	-0.000002750857228761918478
0.670000	-0.850000	-0.000006694339087891053698
0.690000	-0.850000	-0.000003045242164211950657
0.710000	-0.850000	-0.000009751166975814707706
0.730000	-0.850000	-0.000007960407932355485777
0.750000	-0.850000	-0.000003429561985457966800
0.770000	-0.850000	-0.000004208812896201965295
0.790000	-0.850000	-0.000008736120672066710317
0.810000	-0.850000	-0.000008578196766375089700
0.830000	-0.850000	-0.000003478148856773079327
0.850000	-0.850000	-0.000010736969651946349244
0.870000	-0.850000	-0.000003286177421832541190
0.890000	-0.850000	-0.000005951246455764390843
0.910000	-0.850000	-0.000005995182423466131636
0.930000	-0.850000	-0.000007778514237068450446
0.950000	-0.850000	-0.000007030972871138212541
0.970000	-0.850000	-0.000005449221619059417697
0.990000	-0.850000	-0.000006314879886168476945

-0.990000	-0.830000	-0.000007917410734905938130
-0.970000	-0.830000	-0.000006674091686374911914
-0.950000	-0.830000	-0.000008785133814405143499
-0.930000	-0.830000	-0.000004004391500561137537
-0.910000	-0.830000	-0.000009869155865018631953
-0.890000	-0.830000	-0.000004307050731185883838
-0.870000	-0.830000	-0.000007794925305518181195
-0.850000	-0.830000	-0.000003478148856773079327
-0.830000	-0.830000	-0.000004059030468379367000
-0.810000	-0.830000	-0.000007742173807123886749
-0.790000	-0.830000	-0.000008007040954155585411
-0.770000	-0.830000	-0.000002735772224711828873
-0.750000	-0.830000	-0.000012232764800976327665
-0.730000	-0.830000	-0.000003718837844124212651
-0.710000	-0.830000	-0.000002677031546985772530
-0.690000	-0.830000	-0.000010244352435857697996
-0.670000	-0.830000	-0.000007231730190602602294
-0.650000	-0.830000	-0.000010898859041622629279
-0.630000	-0.830000	-0.000003517098335707476815
-0.610000	-0.830000	-0.000007575764215685207997
-0.590000	-0.830000	0.000001493381671029830882
-0.570000	-0.830000	0.000008501632812431964004
-0.550000	-0.830000	0.000120205273988973834753
-0.530000	-0.830000	0.000142402825248891598542
-0.510000	-0.830000	0.000133936733817383024636
-0.490000	-0.830000	0.000134704453401151289307
-0.470000	-0.830000	0.000136516957844299012840
-0.450000	-0.830000	0.000139507668576688401065
-0.430000	-0.830000	0.000134972504132982668371
-0.410000	-0.830000	0.000134685481770312610698
-0.390000	-0.830000	0.000135308237726742153911
-0.370000	-0.830000	0.000127616002285678203833
-0.350000	-0.830000	0.000130345433114768252322
-0.330000	-0.830000	0.000125123815696389625645
-0.310000	-0.830000	0.000129039420774383417146
-0.290000	-0.830000	0.000125901941446541695835
-0.270000	-0.830000	0.000124717932410492232317
-0.250000	-0.830000	0.000126955173199022825284
-0.230000	-0.830000	0.000119309301893879069053
-0.210000	-0.830000	0.000121490356222500408049
-0.190000	-0.830000	0.000121968142225695259559
-0.170000	-0.830000	0.000114989325373916726771
-0.150000	-0.830000	0.000120472575195889854615
-0.130000	-0.830000	0.000118792636351355151850
-0.110000	-0.830000	0.000118269147843700662970
-0.090000	-0.830000	0.000119390656295869816228
-0.070000	-0.830000	0.000119862652047410706306
-0.050000	-0.830000	0.000113479222002077774728
-0.030000	-0.830000	0.000120340783998031808236
-0.010000	-0.830000	0.000113650184731790585501
0.010000	-0.830000	0.000113650184731742989025
0.030000	-0.830000	0.000120340783996947551853
0.050000	-0.830000	0.000113479222002003046093
0.070000	-0.830000	0.000119862652047583744972
0.090000	-0.830000	0.000119390656295869762018
0.110000	-0.830000	0.000118269147843701042441
0.130000	-0.830000	0.000118792636352221673331
0.150000	-0.830000	0.000120472575188176338917
0.170000	-0.830000	0.000114989325374783492198
0.190000	-0.830000	0.000121968142225695435742
0.210000	-0.830000	0.000121490356222500408049
0.230000	-0.830000	0.000119309301893879069053
0.250000	-0.830000	0.000126955173199022825284
0.270000	-0.830000	0.000124717932410492232317
0.290000	-0.830000	0.000125901941445870195219
0.310000	-0.830000	0.000129039420775764500978
0.330000	-0.830000	0.000125123815700197126835
0.350000	-0.830000	0.000130345433108179772561
0.370000	-0.830000	0.000127616002288450373263
0.390000	-0.830000	0.000135308237726744349421
0.410000	-0.830000	0.000134685481773780593977
0.430000	-0.830000	0.000134972504132981990744
0.450000	-0.830000	0.000139507668576688401065
0.470000	-0.830000	0.000136516957844299012840
0.490000	-0.830000	0.000134704453401151289307
0.510000	-0.830000	0.000133936733817383024636
0.530000	-0.830000	0.000142402825248891598542
0.550000	-0.830000	0.000120205273988973834753
0.570000	-0.830000	0.000008501632812431964004
0.590000	-0.830000	0.000001493381671029830882
0.610000	-0.830000	-0.000007575764215685207997
0.630000	-0.830000	-0.000003517098335707476815
0.650000	-0.830000	-0.000010898859041622629279
0.670000	-0.830000	-0.000007231730190602602294
0.690000	-0.830000	-0.000010244352435857697996
0.710000	-0.830000	-0.000002677031546985772530
0.730000	-0.830000	-0.000003718837844124212651
0.750000	-0.830000	-0.000012232764800976327665
0.770000	-0.830000	-0.000002735772224711828873
0.790000	-0.830000	-0.000008007040954155585411
0.810000	-0.830000	-0.000007742173807123886749
0.830000	-0.830000	-0.000004059030468379367000
0.850000	-0.830000	-0.000003478148856773079327
0.870000	-0.830000	-0.000007794925305518181195
0.890000	-0.830000	-0.000004307050731185883838
0.910000	-0.830000	-0.000009869155865018631953
0.930000	-0.830000	-0.000004004391500561137537
0.950000	-0.830000	-0.000008785133814405143499
0.970000	-0.830000	-0.000006674091686374911914
0.990000	-0.830000	-0.000007917410734905938130

-0.990000	-0.810000	-0.000006243123833668104804
-0.970000	-0.810000	-0.000005040148522123689544
-0.950000	-0.810000	-0.000003638531416051450911
-0.930000	-0.810000	-0.000007379744430133617185
-0.910000	-0.810000	-0.000006653282423196502093
-0.890000	-0.810000	-0.000005668847902583965857
-0.870000	-0.810000	-0.000006373654950094784592
-0.850000	-0.810000	-0.000008578196766375089700
-0.830000	-0.810000	-0.000007742173807123886749
-0.810000	-0.810000	-0.000007722022720944295382
-0.790000	-0.810000	-0.000005004323450316040521
-0.770000	-0.810000	-0.000010215456056770631961
-0.750000	-0.810000	-0.000004824724227019548304
-0.730000	-0.810000	-0.000005662186317170528056
-0.710000	-0.810000	-0.000008041656460815719458
-0.690000	-0.810000	-0.000007988632280057662025
-0.670000	-0.810000	-0.000003757464154889827816
-0.650000	-0.810000	-0.000004286496563322625408
-0.630000	-0.810000	-0.000009115453918653827411
-0.610000	-0.810000	-0.000009430088818640535234
-0.590000	-0.810000	0.000047781359576666397604
-0.570000	-0.810000	0.000146696717838606244255
-0.550000	-0.810000	0.000136735000462191291087
-0.530000	-0.810000	0.000141887249115757365509
-0.510000	-0.810000	0.000136837199933622505332
-0.490000	-0.810000	0.000141311607755748101355
-0.470000	-0.810000	0.000134412475486589161767
-0.450000	-0.810000	0.000135714215235906133193
-0.430000	-0.810000	0.000130590580709353523345
-0.410000	-0.810000	0.000132989946466517677945
-0.390000	-0.810000	0.000125214075000118431509
-0.370000	-0.810000	0.000130108482257327640660
-0.350000	-0.810000	0.000125733114245577594923
-0.330000	-0.810000	0.000128048483893546750966
-0.310000	-0.810000	0.000124424858757882580854
-0.290000	-0.810000	0.000122347911548139324676
-0.270000	-0.810000	0.000118726503489600544836
-0.250000	-0.810000	0.000120087716922915229974
-0.230000	-0.810000	0.000117651685256261892771
-0.210000	-0.810000	0.000119637609987490944820
-0.190000	-0.810000	0.000113488072587032896204
-0.170000	-0.810000	0.000121071099308750181403
-0.150000	-0.810000	0.000111432381029221642520
-0.130000	-0.810000	0.000116018381086787871663
-0.110000	-0.810000	0.000115067437008227295425
-0.090000	-0.810000	0.000109519801674245250301
-0.070000	-0.810000	0.000109756420669987204541
-0.050000	-0.810000	0.000113599044247687932596
-0.030000	-0.810000	0.000110617987720607453784
-0.010000	-0.810000	0.000113427773264952405250
0.010000	-0.810000	0.000113427773264922372850
0.030000	-0.810000	0.000110617987719308105243
0.050000	-0.810000	0.000113599044247687932596
0.070000	-0.810000	0.000109756420670247711218
0.090000	-0.810000	0.000109519801674071859269
0.110000	-0.810000	0.000115067437008400686458
0.130000	-0.810000	0.000116018381087655355374
0.150000	-0.810000	0.000111432381035022042828
0.170000	-0.810000	0.000121071099309792370741
0.190000	-0.810000	0.000113488072587032896204
0.210000	-0.810000	0.000119637609987490944820
0.230000	-0.810000	0.000117651685256261892771
0.250000	-0.810000	0.000120087716922915229974
0.270000	-0.810000	0.000118726503489600544836
0.290000	-0.810000	0.000122347911547446112912
0.310000	-0.810000	0.000124424858765845720550
0.330000	-0.810000	0.000128048483894243188231
0.350000	-0.810000	0.000125733114246275224811
0.370000	-0.810000	0.000130108482257415325510
0.390000	-0.810000	0.000125214074997516563136
0.410000	-0.810000	0.000132989946461662837457
0.430000	-0.810000	0.000130590580709353360715
0.450000	-0.810000	0.000135714215235906133193
0.470000	-0.810000	0.000134412475486589161767
0.490000	-0.810000	0.000141311607755748101355
0.510000	-0.810000	0.000136837199933622505332
0.530000	-0.810000	0.000141887249115757365509
0.550000	-0.810000	0.000136735000462191291087
0.570000	-0.810000	0.000146696717838585427574
0.590000	-0.810000	0.000047781359576688081647
0.610000	-0.810000	-0.000009430088818641239965
0.630000	-0.810000	-0.000009115453918653827411
0.650000	-0.810000	-0.000004286496563322625408
0.670000	-0.810000	-0.000003757464154889827816
0.690000	-0.810000	-0.000007988632280057662025
0.710000	-0.810000	-0.000008041656460815719458
0.730000	-0.810000	-0.000005662186317170528056
0.750000	-0.810000	-0.000004824724227019548304
0.770000	-0.810000	-0.000010215456056770631961
0.790000	-0.810000	-0.000005004323450316040521
0.810000	-0.810000	-0.000007722022720944295382
0.830000	-0.810000	-0.000007742173807123886749
0.850000	-0.810000	-0.000008578196766375089700
0.870000	-0.810000	-0.000006373654950094784592
0.890000	-0.810000	-0.000005668847902583965857
0.910000	-0.810000	-0.000006653282423196502093
0.930000	-0.810000	-0.000007379744430133617185
0.950000	-0.810000	-0.000003638531416051450911
0.970000	-0.810000	-0.000005040148522123689544
0.990000	-0.810000	-0.000006243123833668104804

-0.990000	-0.790000	-0.000007593454585392674436
-0.970000	-0.790000	-0.000004793333185119108835
-0.950000	-0.790000	-0.000010535403357671497402
-0.930000	-0.790000	-0.000003299483894181950028
-0.910000	-0.790000	-0.000009074491731065064700
-0.890000	-0.790000	-0.000008037468947722214838
-0.870000	-0.790000	-0.000005583231856251871716
-0.850000	-0.790000	-0.000008736120672066710317
-0.830000	-0.790000	-0.000008007040954155585411
-0.810000	-0.790000	-0.000005004323450316040521
-0.790000	-0.790000	-0.000007300541943010156797
-0.770000	-0.790000	-0.000005170382127247927966
-0.750000	-0.790000	-0.000004171514608375468790
-0.730000	-0.790000	-0.000007034767209953662458
-0.710000	-0.790000	-0.000005545388821368306322
-0.690000	-0.790000	-0.000010471357027228001251
-0.670000	-0.790000	-0.000006182417165386195138
-0.650000	-0.790000	-0.000012614116880241797725
-0.630000	-0.790000	-0.000004162994207545546443
-0.610000	-0.790000	0.000088846604326694653131
-0.590000	-0.790000	0.000144964240280135716558
-0.570000	-0.790000	0.000137620434648828837698
-0.550000	-0.790000	0.000143924208375808605244
-0.530000	-0.790000	0.000138468434916790179845
-0.510000	-0.790000	0.000134533154228665314828
-0.490000	-0.790000	0.000135022493544865996012
-0.470000	-0.790000	0.000129718445452532574278
-0.450000	-0.790000	0.000130369733158713614965
-0.430000	-0.790000	0.000129749318501167003282
-0.410000	-0.790000	0.000124833207036108230405
-0.390000	-0.790000	0.000128399234526730624938
-0.370000	-0.790000	0.000122917198405454475849
-0.350000	-0.790000	0.000124150032442603869580
-0.330000	-0.790000	0.000119829798740643891659
-0.310000	-0.790000	0.000116388027344928009568
-0.290000	-0.790000	0.000119205017872769231373
-0.270000	-0.790000	0.000117917492643052006338
-0.250000	-0.790000	0.000114155733982524356805
-0.230000	-0.790000	0.000114399813107807620189
-0.210000	-0.790000	0.000114223880116816212268
-0.190000	-0.790000	0.000115856408405754009194
-0.170000	-0.790000	0.000107556527148954626382
-0.150000	-0.790000	0.000110485349497454885719
-0.130000	-0.790000	0.000108961963841045810148
-0.110000	-0.790000	0.000106958145614123448838
-0.090000	-0.790000	0.000110663140926539746087
-0.070000	-0.790000	0.000110499962506902752596
-0.050000	-0.790000	0.000108918021921505114467
-0.030000	-0.790000	0.000108451883707452614945
-0.010000	-0.790000	0.000106324708572408139096
0.010000	-0.790000	0.000106324708572437602290
0.030000	-0.790000	0.000108451883705889737513
0.050000	-0.790000	0.000108918021921498283993
0.070000	-0.790000	0.000110499962507163001775
0.090000	-0.790000	0.000110663140926712798306
0.110000	-0.790000	0.000106958145613798283054
0.130000	-0.790000	0.000108961963841890471403
0.150000	-0.790000	0.000110485349486717137138
0.170000	-0.790000	0.000107556527151729845130
0.190000	-0.790000	0.000115856408405754090509
0.210000	-0.790000	0.000114223880116816212268
0.230000	-0.790000	0.000114399813107807620189
0.250000	-0.790000	0.000114155733982524356805
0.270000	-0.790000	0.000117917492643052006338
0.290000	-0.790000	0.000119205017872075341983
0.310000	-0.790000	0.000116388027341847343963
0.330000	-0.790000	0.000119829798740554282349
0.350000	-0.790000	0.000124150032440259851588
0.370000	-0.790000	0.000122917198408314140394
0.390000	-0.790000	0.000128399234524043484064
0.410000	-0.790000	0.000124833207042259722482
0.430000	-0.790000	0.000129749318501169198792
0.450000	-0.790000	0.000130369733158713614965
0.470000	-0.790000	0.000129718445452532574278
0.490000	-0.790000	0.000135022493544865996012
0.510000	-0.790000	0.000134533154228665314828
0.530000	-0.790000	0.000138468434916790179845
0.550000	-0.790000	0.000143924208375808605244
0.570000	-0.790000	0.000137620434648655365351
0.590000	-0.790000	0.000144964240280265061877
0.610000	-0.790000	0.000088846604322317078439
0.630000	-0.790000	-0.000004162994207546413805
0.650000	-0.790000	-0.000012614116880241797725
0.670000	-0.790000	-0.000006182417165386195138
0.690000	-0.790000	-0.000010471357027228001251
0.710000	-0.790000	-0.000005545388821368306322
0.730000	-0.790000	-0.000007034767209953662458
0.750000	-0.790000	-0.000004171514608375468790
0.770000	-0.790000	-0.000005170382127247927966
0.790000	-0.790000	-0.000007300541943010156797
0.810000	-0.790000	-0.000005004323450316040521
0.830000	-0.790000	-0.000008007040954155585411
0.850000	-0.790000	-0.000008736120672066710317
0.870000	-0.790000	-0.000005583231856251871716
0.890000	-0.790000	-0.000008037468947722214838
0.910000	-0.790000	-0.000009074491731065064700
0.930000	-0.790000	-0.000003299483894181950028
0.950000	-0.790000	-0.000010535403357671497402
0.970000	-0.790000	-0.000004793333185119108835
0.990000	-0.790000	-0.000007593454585392674436

-0.990000	-0.770000	-0.000008281194130104692531
-0.970000	-0.770000	-0.000004055093318317592511
-0.950000	-0.770000	-0.000006021858017172653649
-0.930000	-0.770000	-0.000006589340617042652360
-0.910000	-0.770000	-0.000004256959430464764087
-0.890000	-0.770000	-0.000007796304158097198142
-0.870000	-0.770000	-0.000007511944672541473724
-0.850000	-0.770000	-0.000004208812896201965295
-0.830000	-0.770000	-0.000002735772224711828873
-0.810000	-0.770000	-0.000010215456056770631961
-0.790000	-0.770000	-0.000005170382127247927966
-0.770000	-0.770000	-0.000007334686090662928212
-0.750000	-0.770000	-0.000008219317418250087848
-0.730000	-0.770000	-0.000007704145167316352096
-0.710000	-0.770000	-0.000005793506998304697939
-0.690000	-0.770000	-0.000003570116407877309966
-0.670000	-0.770000	-0.000004097840388057102240
-0.650000	-0.770000	-0.000000853524960080925821
-0.630000	-0.770000	0.000125576408139474113290
-0.610000	-0.770000	0.000146163169510954253638
-0.590000	-0.770000	0.000138717962247528301019
-0.570000	-0.770000	0.000137836244185188141857
-0.550000	-0.770000	0.000135915817848380831266
-0.530000	-0.770000	0.000133582642976365139698
-0.510000	-0.770000	0.000136317240745268992031
-0.490000	-0.770000	0.000130556794297505469361
-0.470000	-0.770000	0.000133119785747480546233
-0.450000	-0.770000	0.000130954819596988469377
-0.430000	-0.770000	0.000122831871451415292106
-0.410000	-0.770000	0.000127726927503918439178
-0.390000	-0.770000	0.000124570883518548451230
-0.370000	-0.770000	0.000118035216016814181544
-0.350000	-0.770000	0.000119888951549687814151
-0.330000	-0.770000	0.000116536360491317932380
-0.310000	-0.770000	0.000120064795324766244479
-0.290000	-0.770000	0.000117098861847420953990
-0.270000	-0.770000	0.000110282887352503703219
-0.250000	-0.770000	0.000114731480843623364686
-0.230000	-0.770000	0.000110500148527931316687
-0.210000	-0.770000	0.000108576653193047500804
-0.190000	-0.770000	0.000108198509817653543944
-0.170000	-0.770000	0.000110703277768823567630
-0.150000	-0.770000	0.000107439924440022523426
-0.130000	-0.770000	0.000105123591945613351789
-0.110000	-0.770000	0.000104511982024380978371
-0.090000	-0.770000	0.000105999362757614839755
-0.070000	-0.770000	0.000102388993594440470998
-0.050000	-0.770000	0.000105177075996466633245
-0.030000	-0.770000	0.000100320525083076318414
-0.010000	-0.770000	0.000105961237363811112424
0.010000	-0.770000	0.000105961237363768760776
0.030000	-0.770000	0.000100320525081385654204
0.050000	-0.770000	0.000105177075989451804532
0.070000	-0.770000	0.000102388993594786060441
0.090000	-0.770000	0.000105999362757615476723
0.110000	-0.770000	0.000104511982024207262078
0.130000	-0.770000	0.000105123591945613934547
0.150000	-0.770000	0.000107439924446892977068
0.170000	-0.770000	0.000110703277771596848367
0.190000	-0.770000	0.000108198509817653543944
0.210000	-0.770000	0.000108576653193047500804
0.230000	-0.770000	0.000110500148527931316687
0.250000	-0.770000	0.000114731480843623364686
0.270000	-0.770000	0.000110282887352503703219
0.290000	-0.770000	0.000117098861846725031720
0.310000	-0.770000	0.000120064795326820983779
0.330000	-0.770000	0.000116536360486455976815
0.350000	-0.770000	0.000119888951552470134423
0.370000	-0.770000	0.000118035216019584304542
0.390000	-0.770000	0.000124570883513349539183
0.410000	-0.770000	0.000127726927502178972318
0.430000	-0.770000	0.000122831871451413286332
0.450000	-0.770000	0.000130954819596988469377
0.470000	-0.770000	0.000133119785747480546233
0.490000	-0.770000	0.000130556794297505469361
0.510000	-0.770000	0.000136317240745268992031
0.530000	-0.770000	0.000133582642976365139698
0.550000	-0.770000	0.000135915817848380831266
0.570000	-0.770000	0.000137836244185101405683
0.590000	-0.770000	0.000138717962246488442715
0.610000	-0.770000	0.000146163169511952586999
0.630000	-0.770000	0.000125576408135187611581
0.650000	-0.770000	-0.000000853524960084395268
0.670000	-0.770000	-0.000004097840388059704325
0.690000	-0.770000	-0.000003570116407877309966
0.710000	-0.770000	-0.000005793506998304697939
0.730000	-0.770000	-0.000007704145167316352096
0.750000	-0.770000	-0.000008219317418250087848
0.770000	-0.770000	-0.000007334686090662928212
0.790000	-0.770000	-0.000005170382127247927966
0.810000	-0.770000	-0.000010215456056770631961
0.830000	-0.770000	-0.000002735772224711828873
0.850000	-0.770000	-0.000004208812896201965295
0.870000	-0.770000	-0.000007511944672541473724
0.890000	-0.770000	-0.000007796304158097198142
0.910000	-0.770000	-0.000004256959430464764087
0.930000	-0.770000	-0.000006589340617042652360
0.950000	-0.770000	-0.000006021858017172653649
0.970000	-0.770000	-0.000004055093318317592511
0.990000	-0.770000	-0.000008281194130104692531

-0.990000	-0.750000	-0.000006443059926009351126
-0.970000	-0.750000	-0.000006933314682756072482
-0.950000	-0.750000	-0.000009918603007904682644
-0.930000	-0.750000	-0.000004962464869398442460
-0.910000	-0.750000	-0.000009499085833225060882
-0.890000	-0.750000	-0.000006053458337830799243
-0.870000	-0.750000	-0.000007462108552772155859
-0.850000	-0.750000	-0.000003429561985457966800
-0.830000	-0.750000	-0.000012232764800976327665
-0.810000	-0.750000	-0.000004824724227019548304
-0.790000	-0.750000	-0.000004171514608375468790
-0.770000	-0.750000	-0.000008219317418250087848
-0.750000	-0.750000	-0.000007574478777142076705
-0.730000	-0.750000	-0.000002863948288841958005
-0.710000	-0.750000	-0.000010083257052689712820
-0.690000	-0.750000	-0.000004669495256136562550
-0.670000	-0.750000	0.000008316895207515287436
-0.650000	-0.750000	0.000141787390166415658288
-0.630000	-0.750000	0.000145650093374068666241
-0.610000	-0.750000	0.000139956527002793942871
-0.590000	-0.750000	0.000137819557100855210122
-0.570000	-0.750000	0.000137113279277457672956
-0.550000	-0.750000	0.000135890186669650794285
-0.530000	-0.750000	0.000131035446366572523721
-0.510000	-0.750000	0.000128618371419260196439
-0.490000	-0.750000	0.000130333316079174715667
-0.470000	-0.750000	0.000124560197742719510564
-0.450000	-0.750000	0.000123470092195357558293
-0.430000	-0.750000	0.000125592184401882408151
-0.410000	-0.750000	0.000119869635355584049172
-0.390000	-0.750000	0.000121201844471961956481
-0.370000	-0.750000	0.000116072675058488095057
-0.350000	-0.750000	0.000117536176036513241344
-0.330000	-0.750000	0.000113626734880243408831
-0.310000	-0.750000	0.000108894387737817660740
-0.290000	-0.750000	0.000110742851113267514840
-0.270000	-0.750000	0.000106061466670949198295
-0.250000	-0.750000	0.000111717880153714858643
-0.230000	-0.750000	0.000105146140027206246503
-0.210000	-0.750000	0.000103646171000942806427
-0.190000	-0.750000	0.000103406782864534868647
-0.170000	-0.750000	0.000101662700406675559489
-0.150000	-0.750000	0.000099349220839597951731
-0.130000	-0.750000	0.000103349710700738564736
-0.110000	-0.750000	0.000103181391065036419407
-0.090000	-0.750000	0.000096744728728925504370
-0.070000	-0.750000	0.000099864683191617419295
-0.050000	-0.750000	0.000098070028428180925999
-0.030000	-0.750000	0.000098715127690983647314
-0.010000	-0.750000	0.000095750609406236028088
0.010000	-0.750000	0.000095750609406158236582
0.030000	-0.750000	0.000098715127689210190715
0.050000	-0.750000	0.000098070028426965386286
0.070000	-0.750000	0.000099864683191965719243
0.090000	-0.750000	0.000096744728728925761868
0.110000	-0.750000	0.000103181391065036161909
0.130000	-0.750000	0.000103349710701774059125
0.150000	-0.750000	0.000099349220829965411740
0.170000	-0.750000	0.000101662700408412912155
0.190000	-0.750000	0.000103406782864534949962
0.210000	-0.750000	0.000103646171000942806427
0.230000	-0.750000	0.000105146140027206246503
0.250000	-0.750000	0.000111717880153714858643
0.270000	-0.750000	0.000106061466670949374478
0.290000	-0.750000	0.000110742851114657326500
0.310000	-0.750000	0.000108894387743361159343
0.330000	-0.750000	0.000113626734878943043850
0.350000	-0.750000	0.000117536176033741261650
0.370000	-0.750000	0.000116072675056408473318
0.390000	-0.750000	0.000121201844471270601413
0.410000	-0.750000	0.000119869635346584168254
0.430000	-0.750000	0.000125592184401882055785
0.450000	-0.750000	0.000123470092195357558293
0.470000	-0.750000	0.000124560197742719510564
0.490000	-0.750000	0.000130333316079174715667
0.510000	-0.750000	0.000128618371419260196439
0.530000	-0.750000	0.000131035446366572523721
0.550000	-0.750000	0.000135890186669650794285
0.570000	-0.750000	0.000137113279277457401906
0.590000	-0.750000	0.000137819557100334142558
0.610000	-0.750000	0.000139956527002793075509
0.630000	-0.750000	0.000145650093385772845533
0.650000	-0.750000	0.000141787390158689199926
0.670000	-0.750000	0.000008316895203855020902
0.690000	-0.750000	-0.000004669495256137429912
0.710000	-0.750000	-0.000010083257052689712820
0.730000	-0.750000	-0.000002863948288841958005
0.750000	-0.750000	-0.000007574478777142076705
0.770000	-0.750000	-0.000008219317418250087848
0.790000	-0.750000	-0.000004171514608375468790
0.810000	-0.750000	-0.000004824724227019548304
0.830000	-0.750000	-0.000012232764800976327665
0.850000	-0.750000	-0.000003429561985457966800
0.870000	-0.750000	-0.000007462108552772155859
0.890000	-0.750000	-0.000006053458337830799243
0.910000	-0.750000	-0.000009499085833225060882
0.930000	-0.750000	-0.000004962464869398442460
0.950000	-0.750000	-0.000009918603007904682644
0.970000	-0.750000	-0.000006933314682756072482
0.990000	-0.750000	-0.000006443059926009351126

-0.990000	-0.730000	-0.000006367590714988014607
-0.970000	-0.730000	-0.000008027815081725796697
-0.950000	-0.730000	-0.000003829728283440220963
-0.930000	-0.730000	-0.000006159754464876793315
-0.910000	-0.730000	-0.000004917087989732067975
-0.890000	-0.730000	-0.000005293629919776272899
-0.870000	-0.730000	-0.000005437973692372609934
-0.850000	-0.730000	-0.000007960407932355485777
-0.830000	-0.730000	-0.000003718837844124212651
-0.810000	-0.730000	-0.000005662186317170528056
-0.790000	-0.730000	-0.000007034767209953662458
-0.770000	-0.730000	-0.000007704145167316352096
-0.750000	-0.730000	-0.000002863948288841958005
-0.730000	-0.730000	-0.000006470838283254075167
-0.710000	-0.730000	-0.000009039699537534418017
-0.690000	-0.730000	0.000019148199136883280180
-0.670000	-0.730000	0.000147076214345963178498
-0.650000	-0.730000	0.000139442118563904392248
-0.630000	-0.730000	0.000138244720543891520120
-0.610000	-0.730000	0.000137967709734954633617
-0.590000	-0.730000	0.000137536335770777561581
-0.570000	-0.730000	0.000130903231362838287947
-0.550000	-0.730000	0.000136522883943733725539
-0.530000	-0.730000	0.000130126026620559157986
-0.510000	-0.730000	0.000129780734391916712216
-0.490000	-0.730000	0.000125174976971778926073
-0.470000	-0.730000	0.000125945385446965226525
-0.450000	-0.730000	0.000120721265020330833714
-0.430000	-0.730000	0.000118794774304299647770
-0.410000	-0.730000	0.000116952262162633508413
-0.390000	-0.730000	0.000114283794386780223045
-0.370000	-0.730000	0.000114789629926203120072
-0.350000	-0.730000	0.000112775901133564757789
-0.330000	-0.730000	0.000112671554889068754315
-0.310000	-0.730000	0.000110538798835977514603
-0.290000	-0.730000	0.000105379527445523192737
-0.270000	-0.730000	0.000107874571901766020299
-0.250000	-0.730000	0.000102283442253456481738
-0.230000	-0.730000	0.000104057064099672615001
-0.210000	-0.730000	0.000100962379011466186823
-0.190000	-0.730000	0.000097725411992623817544
-0.170000	-0.730000	0.000098175362784247549564
-0.150000	-0.730000	0.000098633805616430854347
-0.130000	-0.730000	0.000092871480968247636543
-0.110000	-0.730000	0.000094911537210121805185
-0.090000	-0.730000	0.000093446916940419453017
-0.070000	-0.730000	0.000092251354052585570484
-0.050000	-0.730000	0.000096561574222944637855
-0.030000	-0.730000	0.000093651469011604227335
-0.010000	-0.730000	0.000094524402716177508563
0.010000	-0.730000	0.000094524402716073506470
0.030000	-0.730000	0.000093651469009568027893
0.050000	-0.730000	0.000096561574230831612349
0.070000	-0.730000	0.000092251354052932311891
0.090000	-0.730000	0.000093446916940592925365
0.110000	-0.730000	0.000094911537210121046243
0.130000	-0.730000	0.000092871480969278902545
0.150000	-0.730000	0.000098633805616067131623
0.170000	-0.730000	0.000098175362787716142707
0.190000	-0.730000	0.000097725411992623993727
0.210000	-0.730000	0.000100962379011466186823
0.230000	-0.730000	0.000104057064099672615001
0.250000	-0.730000	0.000102283442253456481738
0.270000	-0.730000	0.000107874571901766196482
0.290000	-0.730000	0.000105379527446171708267
0.310000	-0.730000	0.000110538798826971507942
0.330000	-0.730000	0.000112671554899376630287
0.350000	-0.730000	0.000112775901130099878039
0.370000	-0.730000	0.000114789629931741021481
0.390000	-0.730000	0.000114283794394323546108
0.410000	-0.730000	0.000116952262168867670905
0.430000	-0.730000	0.000118794774304299159879
0.450000	-0.730000	0.000120721265020330833714
0.470000	-0.730000	0.000125945385446965226525
0.490000	-0.730000	0.000125174976971778926073
0.510000	-0.730000	0.000129780734391916712216
0.530000	-0.730000	0.000130126026620559157986
0.550000	-0.730000	0.000136522883943733725539
0.570000	-0.730000	0.000130903231362492156404
0.590000	-0.730000	0.000137536335774245273809
0.610000	-0.730000	0.000137967709731660502157
0.630000	-0.730000	0.000138244720546666644001
0.650000	-0.730000	0.000139442118560469639765
0.670000	-0.730000	0.000147076214342324596007
0.690000	-0.730000	0.000019148199136878509691
0.710000	-0.730000	-0.000009039699537534418017
0.730000	-0.730000	-0.000006470838283254075167
0.750000	-0.730000	-0.000002863948288841958005
0.770000	-0.730000	-0.000007704145167316352096
0.790000	-0.730000	-0.000007034767209953662458
0.810000	-0.730000	-0.000005662186317170528056
0.830000	-0.730000	-0.000003718837844124212651
0.850000	-0.730000	-0.000007960407932355485777
0.870000	-0.730000	-0.000005437973692372609934
0.890000	-0.730000	-0.000005293629919776272899
0.910000	-0.730000	-0.000004917087989732067975
0.930000	-0.730000	-0.000006159754464876793315
0.950000	-0.730000	-0.000003829728283440220963
0.970000	-0.730000	-0.000008027815081725796697
0.990000	-0.730000	-0.000006367590714988014607

-0.990000	-0.710000	-0.000006010521033377059098
-0.970000	-0.710000	-0.000004200960609970698736
-0.950000	-0.710000	-0.000010087634755236864041
-0.930000	-0.710000	-0.000003730965721459350202
-0.910000	-0.710000	-0.000007294878173626179001
-0.890000	-0.710000	-0.000007586458124076163770
-0.870000	-0.710000	-0.000008153117748684275066
-0.850000	-0.710000	-0.000009751166975814707706
-0.830000	-0.710000	-0.000002677031546985772530
-0.810000	-0.710000	-0.000008041656460815719458
-0.790000	-0.710000	-0.000005545388821368306322
-0.770000	-0.710000	-0.000005793506998304697939
-0.750000	-0.710000	-0.000010083257052689712820
-0.730000	-0.710000	-0.000009039699537534418017
-0.710000	-0.710000	0.000028615914680398815088
-0.690000	-0.710000	0.000146799838266505012704
-0.670000	-0.710000	0.000138652600070381147937
-0.650000	-0.710000	0.000141119839565294769718
-0.630000	-0.710000	0.000134661630532098759196
-0.610000	-0.710000	0.000137241563753735313540
-0.590000	-0.710000	0.000136208206323639536900
-0.570000	-0.710000	0.000130189283622599537293
-0.550000	-0.710000	0.000126145060427527300065
-0.530000	-0.710000	0.000127850106396845914023
-0.510000	-0.710000	0.000126364177153914162936
-0.490000	-0.710000	0.000119626793920377203634
-0.470000	-0.710000	0.000122034046619722951746
-0.450000	-0.710000	0.000115323173723321962614
-0.430000	-0.710000	0.000118835827349300665210
-0.410000	-0.710000	0.000114461479161549265480
-0.390000	-0.710000	0.000114298113350842434001
-0.370000	-0.710000	0.000106082109548394815405
-0.350000	-0.710000	0.000109078067604438840033
-0.330000	-0.710000	0.000103166343777952524211
-0.310000	-0.710000	0.000104767814626485295188
-0.290000	-0.710000	0.000099341943098386206669
-0.270000	-0.710000	0.000103063950572392608448
-0.250000	-0.710000	0.000096670181485693736415
-0.230000	-0.710000	0.000095517532040188070147
-0.210000	-0.710000	0.000095758949254706469457
-0.190000	-0.710000	0.000096231730297388664284
-0.170000	-0.710000	0.000094064442617319829541
-0.150000	-0.710000	0.000092730888778725774975
-0.130000	-0.710000	0.000093537222999900726831
-0.110000	-0.710000	0.000091114394064651239684
-0.090000	-0.710000	0.000090402556304903109721
-0.070000	-0.710000	0.000091402281696221609596
-0.050000	-0.710000	0.000084506488019862443443
-0.030000	-0.710000	0.000087497075577355943763
-0.010000	-0.710000	0.000088924612215272120976
0.010000	-0.710000	0.000088924612215264585771
0.030000	-0.710000	0.000087497075575098499315
0.050000	-0.710000	0.000084506488019692955539
0.070000	-0.710000	0.000091402281696741809799
0.090000	-0.710000	0.000090402556305071079742
0.110000	-0.710000	0.000091114394056043352061
0.130000	-0.710000	0.000093537222991250406246
0.150000	-0.710000	0.000092730888780852342669
0.170000	-0.710000	0.000094064442621437249921
0.190000	-0.710000	0.000096231730297388826914
0.210000	-0.710000	0.000095758949254706469457
0.230000	-0.710000	0.000095517532040188070147
0.250000	-0.710000	0.000096670181485693736415
0.270000	-0.710000	0.000103063950572393286075
0.290000	-0.710000	0.000099341943099124128220
0.310000	-0.710000	0.000104767814625787312934
0.330000	-0.710000	0.000103166343775534075740
0.350000	-0.710000	0.000109078067601316148040
0.370000	-0.710000	0.000106082109542857578070
0.390000	-0.710000	0.000114298113355083345009
0.410000	-0.710000	0.000114461479153235630326
0.430000	-0.710000	0.000118835827349300312845
0.450000	-0.710000	0.000115323173723321962614
0.470000	-0.710000	0.000122034046619722951746
0.490000	-0.710000	0.000119626793920377203634
0.510000	-0.710000	0.000126364177153914162936
0.530000	-0.710000	0.000127850106396845914023
0.550000	-0.710000	0.000126145060427516458043
0.570000	-0.710000	0.000130189283622263759881
0.590000	-0.710000	0.000136208206327430910582
0.610000	-0.710000	0.000137241563745783232706
0.630000	-0.710000	0.000134661630540415945111
0.650000	-0.710000	0.000141119839569456588177
0.670000	-0.710000	0.000138652600062922053831
0.690000	-0.710000	0.000146799838266505337965
0.710000	-0.710000	0.000028615914680398815088
0.730000	-0.710000	-0.000009039699537534418017
0.750000	-0.710000	-0.000010083257052689712820
0.770000	-0.710000	-0.000005793506998304697939
0.790000	-0.710000	-0.000005545388821368306322
0.810000	-0.710000	-0.000008041656460815719458
0.830000	-0.710000	-0.000002677031546985772530
0.850000	-0.710000	-0.000009751166975814707706
0.870000	-0.710000	-0.000008153117748684275066
0.890000	-0.710000	-0.000007586458124076163770
0.910000	-0.710000	-0.000007294878173626179001
0.930000	-0.710000	-0.000003730965721459350202
0.950000	-0.710000	-0.000010087634755236864041
0.970000	-0.710000	-0.000004200960609970698736
0.990000	-0.710000	-0.000006010521033377059098

-0.990000	-0.690000	-0.000007433057267810957948
-0.970000	-0.690000	-0.000005274083155766015965
-0.950000	-0.690000	-0.000007063286188664878588
-0.930000	-0.690000	-0.000005854376871991054669
-0.910000	-0.690000	-0.000008463271294068373541
-0.890000	-0.690000	-0.000005790323080791100966
-0.870000	-0.690000	-0.000004892320421230293020
-0.850000	-0.690000	-0.000003045242164211950657
-0.830000	-0.690000	-0.000010244352435857697996
-0.810000	-0.690000	-0.000007988632280057662025
-0.790000	-0.690000	-0.000010471357027228001251
-0.770000	-0.690000	-0.000003570116407877309966
-0.750000	-0.690000	-0.000004669495256136562550
-0.730000	-0.690000	0.000019148199136883280180
-0.710000	-0.690000	0.000146799838266505012704
-0.690000	-0.690000	0.000139234759619589196829
-0.670000	-0.690000	0.000142074275281657449836
-0.650000	-0.690000	0.000138534144199269223206
-0.630000	-0.690000	0.000137411043125484889048
-0.610000	-0.690000	0.000134200125356499766743
-0.590000	-0.690000	0.000129121910763388452392
-0.570000	-0.690000	0.000127656733602276553814
-0.550000	-0.690000	0.000126196531967988833864
-0.530000	-0.690000	0.000120767099361629402245
-0.510000	-0.690000	0.000121648729680405587057
-0.490000	-0.690000	0.000116086380321104022900
-0.470000	-0.690000	0.000119808215427708118078
-0.450000	-0.690000	0.000117156430860667932093
-0.430000	-0.690000	0.000112956464008501307104
-0.410000	-0.690000	0.000108786063090792855775
-0.390000	-0.690000	0.000107044556246608141585
-0.370000	-0.690000	0.000107571796534688824266
-0.350000	-0.690000	0.000106712652240956059864
-0.330000	-0.690000	0.000102899955415109675997
-0.310000	-0.690000	0.000098595569578024299306
-0.290000	-0.690000	0.000098471557908895500453
-0.270000	-0.690000	0.000096159202083579130857
-0.250000	-0.690000	0.000093473675020449602181
-0.230000	-0.690000	0.000092954543129075112404
-0.210000	-0.690000	0.000093461099089666327703
-0.190000	-0.690000	0.000087763561698840820849
-0.170000	-0.690000	0.000089925675366614633453
-0.150000	-0.690000	0.000084231491592188519708
-0.130000	-0.690000	0.000083696620565832708814
-0.110000	-0.690000	0.000083875333533347309076
-0.090000	-0.690000	0.000082084836518530872210
-0.070000	-0.690000	0.000084679300704549497402
-0.050000	-0.690000	0.000083146608693148571631
-0.030000	-0.690000	0.000080177626890103279055
-0.010000	-0.690000	0.000081569500235290857406
0.010000	-0.690000	0.000081569500235161430772
0.030000	-0.690000	0.000080177626887588607642
0.050000	-0.690000	0.000083146608693322043978
0.070000	-0.690000	0.000084679300704896265915
0.090000	-0.690000	0.000082084836518883237916
0.110000	-0.690000	0.000083875333540553282633
0.130000	-0.690000	0.000083696620574489819216
0.150000	-0.690000	0.000084231491590804467872
0.170000	-0.690000	0.000089925675370775760733
0.190000	-0.690000	0.000087763561698840983480
0.210000	-0.690000	0.000093461099089666327703
0.230000	-0.690000	0.000092954543129075112404
0.250000	-0.690000	0.000093473675020449602181
0.270000	-0.690000	0.000096159202083579130857
0.290000	-0.690000	0.000098471557908202966315
0.310000	-0.690000	0.000098595569582206446556
0.330000	-0.690000	0.000102899955424786180387
0.350000	-0.690000	0.000106712652232645975473
0.370000	-0.690000	0.000107571796536765071427
0.390000	-0.690000	0.000107044556241757854746
0.410000	-0.690000	0.000108786063096981278488
0.430000	-0.690000	0.000112956464008501645917
0.450000	-0.690000	0.000117156430860667932093
0.470000	-0.690000	0.000119808215427708118078
0.490000	-0.690000	0.000116086380321104022900
0.510000	-0.690000	0.000121648729680405587057
0.530000	-0.690000	0.000120767099361629402245
0.550000	-0.690000	0.000126196531967988671234
0.570000	-0.690000	0.000127656733601585049669
0.590000	-0.690000	0.000129121910772403593456
0.610000	-0.690000	0.000134200125356154692296
0.630000	-0.690000	0.000137411043124450397545
0.650000	-0.690000	0.000138534144199618011045
0.670000	-0.690000	0.000142074275273853416809
0.690000	-0.690000	0.000139234759619589196829
0.710000	-0.690000	0.000146799838266505012704
0.730000	-0.690000	0.000019148199136883280180
0.750000	-0.690000	-0.000004669495256136562550
0.770000	-0.690000	-0.000003570116407877309966
0.790000	-0.690000	-0.000010471357027228001251
0.810000	-0.690000	-0.000007988632280057662025
0.830000	-0.690000	-0.000010244352435857697996
0.850000	-0.690000	-0.000003045242164211950657
0.870000	-0.690000	-0.000004892320421230293020
0.890000	-0.690000	-0.000005790323080791100966
0.910000	-0.690000	-0.000008463271294068373541
0.930000	-0.690000	-0.000005854376871991054669
0.950000	-0.690000	-0.000007063286188664878588
0.970000	-0.690000	-0.000005274083155766015965
0.990000	-0.690000	-0.000007433057267810957948

-0.990000	-0.670000	-0.000005002215974494856839
-0.970000	-0.670000	-0.000008374075702963671244
-0.950000	-0.670000	-0.000005941929168179818904
-0.930000	-0.670000	-0.000009993231429430019853
-0.910000	-0.670000	-0.000007363947351928488982
-0.890000	-0.670000	-0.000003440778993680746487
-0.870000	-0.670000	-0.000009307954693899887322
-0.850000	-0.670000	-0.000006694339087891053698
-0.830000	-0.670000	-0.000007231730190602602294
-0.810000	-0.670000	-0.000003757464154889827816
-0.790000	-0.670000	-0.000006182417165386195138
-0.770000	-0.670000	-0.000004097840388057102240
-0.750000	-0.670000	0.000008316895207515287436
-0.730000	-0.670000	0.000147076214345963178498
-0.710000	-0.670000	0.000138652600070381147937
-0.690000	-0.670000	0.000142074275281657449836
-0.670000	-0.670000	0.000138601140493833062395
-0.650000	-0.670000	0.000135752784919472324924
-0.630000	-0.670000	0.000129986930411176934176
-0.610000	-0.670000	0.000130870662284288119537
-0.590000	-0.670000	0.000127473161421128272208
-0.570000	-0.670000	0.000127880703765847331382
-0.550000	-0.670000	0.000124681896145888989431
-0.530000	-0.670000	0.000124095013216769269309
-0.510000	-0.670000	0.000119824838710113319522
-0.490000	-0.670000	0.000120247636508551855009
-0.470000	-0.670000	0.000109004136221504428902
-0.450000	-0.670000	0.000114080045190381905375
-0.430000	-0.670000	0.000105035741848395864045
-0.410000	-0.670000	0.000108918294095283922705
-0.390000	-0.670000	0.000104479914443542494734
-0.370000	-0.670000	0.000103711061284613218197
-0.350000	-0.670000	0.000096411140518066823155
-0.330000	-0.670000	0.000096031804335697373560
-0.310000	-0.670000	0.000097830319007465534379
-0.290000	-0.670000	0.000092502484246046124067
-0.270000	-0.670000	0.000093102710746613518171
-0.250000	-0.670000	0.000090014371909586239585
-0.230000	-0.670000	0.000088444400271135188577
-0.210000	-0.670000	0.000082184394732163809747
-0.190000	-0.670000	0.000086067486490013720693
-0.170000	-0.670000	0.000084054265707956713838
-0.150000	-0.670000	0.000078483106233537497463
-0.130000	-0.670000	0.000079780640425610192595
-0.110000	-0.670000	0.000081391423181593968122
-0.090000	-0.670000	0.000076803218442684083214
-0.070000	-0.670000	0.000078823453247665460869
-0.050000	-0.670000	0.000075144923194150816271
-0.030000	-0.670000	0.000078836489265055202983
-0.010000	-0.670000	0.000074947104088069339649
0.010000	-0.670000	0.000074947104087988932505
0.030000	-0.670000	0.000078836489262301559858
0.050000	-0.670000	0.000075144923194324288619
0.070000	-0.670000	0.000078823453247838851901
0.090000	-0.670000	0.000076803218442338398904
0.110000	-0.670000	0.000081391423182290568018
0.130000	-0.670000	0.000079780640425272734669
0.150000	-0.670000	0.000078483106232844448329
0.170000	-0.670000	0.000084054265711425483164
0.190000	-0.670000	0.000086067486490014398319
0.210000	-0.670000	0.000082184394732163809747
0.230000	-0.670000	0.000088444400271135188577
0.250000	-0.670000	0.000090014371909586239585
0.270000	-0.670000	0.000093102710746619779438
0.290000	-0.670000	0.000092502484248119145726
0.310000	-0.670000	0.000097830319002700804644
0.330000	-0.670000	0.000096031804330761204357
0.350000	-0.670000	0.000096411140521524750458
0.370000	-0.670000	0.000103711061284606780746
0.390000	-0.670000	0.000104479914442889940552
0.410000	-0.670000	0.000108918294096023551875
0.430000	-0.670000	0.000105035741848395864045
0.450000	-0.670000	0.000114080045190381905375
0.470000	-0.670000	0.000109004136221504428902
0.490000	-0.670000	0.000120247636508551855009
0.510000	-0.670000	0.000119824838710113319522
0.530000	-0.670000	0.000124095013216769269309
0.550000	-0.670000	0.000124681896145890507314
0.570000	-0.670000	0.000127880703768959316877
0.590000	-0.670000	0.000127473161412466147371
0.610000	-0.670000	0.000130870662289146429472
0.630000	-0.670000	0.000129986930415684071027
0.650000	-0.670000	0.000135752784919472324924
0.670000	-0.670000	0.000138601140490711156449
0.690000	-0.670000	0.000142074275281656690895
0.710000	-0.670000	0.000138652600070381147937
0.730000	-0.670000	0.000147076214345963178498
0.750000	-0.670000	0.000008316895207515287436
0.770000	-0.670000	-0.000004097840388057102240
0.790000	-0.670000	-0.000006182417165386195138
0.810000	-0.670000	-0.000003757464154889827816
0.830000	-0.670000	-0.000007231730190602602294
0.850000	-0.670000	-0.000006694339087891053698
0.870000	-0.670000	-0.000009307954693899887322
0.890000	-0.670000	-0.000003440778993680746487
0.910000	-0.670000	-0.000007363947351928488982
0.930000	-0.670000	-0.000009993231429430019853
0.950000	-0.670000	-0.000005941929168179818904
0.970000	-0.670000	-0.000008374075702963671244
0.990000	-0.670000	-0.000005002215974494856839

-0.990000	-0.650000	-0.000008912078226152862531
-0.970000	-0.650000	-0.000008415674194769381987
-0.950000	-0.650000	-0.000004997061761667184634
-0.930000	-0.650000	-0.000004075475750173893010
-0.910000	-0.650000	-0.000005795244436990892867
-0.890000	-0.650000	-0.000005829805905457346332
-0.870000	-0.650000	-0.000009397286773474370627
-0.850000	-0.650000	-0.000002750857228761918478
-0.830000	-0.650000	-0.000010898859041622629279
-0.810000	-0.650000	-0.000004286496563322625408
-0.790000	-0.650000	-0.000012614116880241797725
-0.770000	-0.650000	-0.000000853524960080925821
-0.750000	-0.650000	0.000141787390166415658288
-0.730000	-0.650000	0.000139442118563904392248
-0.710000	-0.650000	0.000141119839565294769718
-0.690000	-0.650000	0.000138534144199269223206
-0.670000	-0.650000	0.000135752784919472324924
-0.650000	-0.650000	0.000133905758127349472060
-0.630000	-0.650000	0.000129797958159103617604
-0.610000	-0.650000	0.000125861800080596020115
-0.590000	-0.650000	0.000128187297139348131301
-0.570000	-0.650000	0.000124890770125100469389
-0.550000	-0.650000	0.000118964512928951260656
-0.530000	-0.650000	0.000117125674770987878940
-0.510000	-0.650000	0.000112988650961454780309
-0.490000	-0.650000	0.000110193894168320746471
-0.470000	-0.650000	0.000112407321863016704038
-0.450000	-0.650000	0.000107612360964320810490
-0.430000	-0.650000	0.000108032656844986711697
-0.410000	-0.650000	0.000102130789569063532007
-0.390000	-0.650000	0.000098556202643499592349
-0.370000	-0.650000	0.000097598902588309359744
-0.350000	-0.650000	0.000095441134335942472144
-0.330000	-0.650000	0.000090417975286249464058
-0.310000	-0.650000	0.000092417746195545450545
-0.290000	-0.650000	0.000085145994829033508529
-0.270000	-0.650000	0.000083873196125356313342
-0.250000	-0.650000	0.000086647765306111938820
-0.230000	-0.650000	0.000081106279227778559451
-0.210000	-0.650000	0.000078678275477811888787
-0.190000	-0.650000	0.000077182263056832116138
-0.170000	-0.650000	0.000073987125603461464333
-0.150000	-0.650000	0.000077219596148374487765
-0.130000	-0.650000	0.000075390110853409400202
-0.110000	-0.650000	0.000070124095211222906574
-0.090000	-0.650000	0.000072250363013999307311
-0.070000	-0.650000	0.000066602541698627384589
-0.050000	-0.650000	0.000071385090666359519865
-0.030000	-0.650000	0.000070817612815074249032
-0.010000	-0.650000	0.000066760627267471164478
0.010000	-0.650000	0.000066760627267351983554
0.030000	-0.650000	0.000070817612812106299795
0.050000	-0.650000	0.000071385090666532748267
0.070000	-0.650000	0.000066602541698627642087
0.090000	-0.650000	0.000072250363013999388626
0.110000	-0.650000	0.000070124095211912459156
0.130000	-0.650000	0.000075390110852373146870
0.150000	-0.650000	0.000077219596147679920748
0.170000	-0.650000	0.000073987125606931250098
0.190000	-0.650000	0.000077182263056832116138
0.210000	-0.650000	0.000078678275477811888787
0.230000	-0.650000	0.000081106279227778559451
0.250000	-0.650000	0.000086647765306111938820
0.270000	-0.650000	0.000083873196125356313342
0.290000	-0.650000	0.000085145994829727072659
0.310000	-0.650000	0.000092417746196236629430
0.330000	-0.650000	0.000090417975282090193474
0.350000	-0.650000	0.000095441134344252542983
0.370000	-0.650000	0.000097598902580011147366
0.390000	-0.650000	0.000098556202642073527679
0.410000	-0.650000	0.000102130789573205184306
0.430000	-0.650000	0.000108032656844987389323
0.450000	-0.650000	0.000107612360964320810490
0.470000	-0.650000	0.000112407321863016704038
0.490000	-0.650000	0.000110193894168320746471
0.510000	-0.650000	0.000112988650961454780309
0.530000	-0.650000	0.000117125674770987878940
0.550000	-0.650000	0.000118964512928951260656
0.570000	-0.650000	0.000124890770124411296278
0.590000	-0.650000	0.000128187297144201128645
0.610000	-0.650000	0.000125861800081286331638
0.630000	-0.650000	0.000129797958162570191420
0.650000	-0.650000	0.000133905758127700672249
0.670000	-0.650000	0.000135752784916350581609
0.690000	-0.650000	0.000138534144199269223206
0.710000	-0.650000	0.000141119839565294769718
0.730000	-0.650000	0.000139442118563904392248
0.750000	-0.650000	0.000141787390166415658288
0.770000	-0.650000	-0.000000853524960080925821
0.790000	-0.650000	-0.000012614116880241797725
0.810000	-0.650000	-0.000004286496563322625408
0.830000	-0.650000	-0.000010898859041622629279
0.850000	-0.650000	-0.000002750857228761918478
0.870000	-0.650000	-0.000009397286773474370627
0.890000	-0.650000	-0.000005829805905457346332
0.910000	-0.650000	-0.000005795244436990892867
0.930000	-0.650000	-0.000004075475750173893010
0.950000	-0.650000	-0.000004997061761667184634
0.970000	-0.650000	-0.000008415674194769381987
0.990000	-0.650000	-0.000008912078226152862531

-0.990000	-0.630000	-0.000004288802192880465159
-0.970000	-0.630000	-0.000003795580792149427112
-0.950000	-0.630000	-0.000010791866642005296367
-0.930000	-0.630000	-0.000005259417586788754585
-0.910000	-0.630000	-0.000005973811343364175512
-0.890000	-0.630000	-0.000007078450000006430640
-0.870000	-0.630000	-0.000006905008935680079230
-0.850000	-0.630000	-0.000007565147311921083945
-0.830000	-0.630000	-0.000003517098335707476815
-0.810000	-0.630000	-0.000009115453918653827411
-0.790000	-0.630000	-0.000004162994207545546443
-0.770000	-0.630000	0.000125576408139474113290
-0.750000	-0.630000	0.000145650093374068666241
-0.730000	-0.630000	0.000138244720543891520120
-0.710000	-0.630000	0.000134661630532098759196
-0.690000	-0.630000	0.000137411043125484889048
-0.670000	-0.630000	0.000129986930411176934176
-0.650000	-0.630000	0.000129797958159103617604
-0.630000	-0.630000	0.000127157015564146653628
-0.610000	-0.630000	0.000124818650937062969276
-0.590000	-0.630000	0.000125039485575236994884
-0.570000	-0.630000	0.000117160082376892467348
-0.550000	-0.630000	0.000114593567411261292401
-0.530000	-0.630000	0.000114684926578105083738
-0.510000	-0.630000	0.000114352913390914571589
-0.490000	-0.630000	0.000111958673782516245467
-0.470000	-0.630000	0.000106945700750931253797
-0.450000	-0.630000	0.000100873547899914424702
-0.430000	-0.630000	0.000100568119083283425818
-0.410000	-0.630000	0.000098035380638330891926
-0.390000	-0.630000	0.000094863070047726546856
-0.370000	-0.630000	0.000094465917104043895620
-0.350000	-0.630000	0.000092556443586123846251
-0.330000	-0.630000	0.000089053454278201850435
-0.310000	-0.630000	0.000086610988997213361122
-0.290000	-0.630000	0.000085156572530704075560
-0.270000	-0.630000	0.000079551552951966005576
-0.250000	-0.630000	0.000077230292965509210424
-0.230000	-0.630000	0.000077110961805720190003
-0.210000	-0.630000	0.000073727985808468812952
-0.190000	-0.630000	0.000071358855468174384033
-0.170000	-0.630000	0.000074432391022528655031
-0.150000	-0.630000	0.000065113149941108165947
-0.130000	-0.630000	0.000065042920331134291591
-0.110000	-0.630000	0.000066750486120585567724
-0.090000	-0.630000	0.000061340029888139020677
-0.070000	-0.630000	0.000065895075307245497926
-0.050000	-0.630000	0.000058206651128891748821
-0.030000	-0.630000	0.000063897223431420786853
-0.010000	-0.630000	0.000060840558370182264820
0.010000	-0.630000	0.000060840558370016896883
0.030000	-0.630000	0.000063897223428298393017
0.050000	-0.630000	0.000058206651128891748821
0.070000	-0.630000	0.000065895075307245579242
0.090000	-0.630000	0.000061340029888484366174
0.110000	-0.630000	0.000066750486120240655908
0.130000	-0.630000	0.000065042920331133451334
0.150000	-0.630000	0.000065113149937994310203
0.170000	-0.630000	0.000074432391028416211641
0.190000	-0.630000	0.000071358855468176593095
0.210000	-0.630000	0.000073727985808468812952
0.230000	-0.630000	0.000077110961805720190003
0.250000	-0.630000	0.000077230292965509210424
0.270000	-0.630000	0.000079551552951943969166
0.290000	-0.630000	0.000085156572527956625939
0.310000	-0.630000	0.000086610989001196110040
0.330000	-0.630000	0.000089053454279586918710
0.350000	-0.630000	0.000092556443587521789428
0.370000	-0.630000	0.000094465917108882825441
0.390000	-0.630000	0.000094863070055169255957
0.410000	-0.630000	0.000098035380629172446439
0.430000	-0.630000	0.000100568119083283425818
0.450000	-0.630000	0.000100873547899914424702
0.470000	-0.630000	0.000106945700750931253797
0.490000	-0.630000	0.000111958673782516245467
0.510000	-0.630000	0.000114352913390914571589
0.530000	-0.630000	0.000114684926578105083738
0.550000	-0.630000	0.000114593567411261292401
0.570000	-0.630000	0.000117160082376193671943
0.590000	-0.630000	0.000125039485577317958324
0.610000	-0.630000	0.000124818650929095790927
0.630000	-0.630000	0.000127157015566919527789
0.650000	-0.630000	0.000129797958155286223070
0.670000	-0.630000	0.000129986930407707297489
0.690000	-0.630000	0.000137411043125484780628
0.710000	-0.630000	0.000134661630532098759196
0.730000	-0.630000	0.000138244720543891520120
0.750000	-0.630000	0.000145650093374068666241
0.770000	-0.630000	0.000125576408139474113290
0.790000	-0.630000	-0.000004162994207545546443
0.810000	-0.630000	-0.000009115453918653827411
0.830000	-0.630000	-0.000003517098335707476815
0.850000	-0.630000	-0.000007565147311921083945
0.870000	-0.630000	-0.000006905008935680079230
0.890000	-0.630000	-0.000007078450000006430640
0.910000	-0.630000	-0.000005973811343364175512
0.930000	-0.630000	-0.000005259417586788754585
0.950000	-0.630000	-0.000010791866642005296367
0.970000	-0.630000	-0.000003795580792149427112
0.990000	-0.630000	-0.000004288802192880465159

-0.990000	-0.610000	-0.000007183469986592330237
-0.970000	-0.610000	-0.000003394660271793987789
-0.950000	-0.610000	-0.000009241908228577362400
-0.930000	-0.610000	-0.000004154335297095645063
-0.910000	-0.610000	-0.000006098101312230260612
-0.890000	-0.610000	-0.000006608328157777442705
-0.870000	-0.610000	-0.000006524491566285608567
-0.850000	-0.610000	-0.000006850351727996422876
-0.830000	-0.610000	-0.000007575764215685207997
-0.810000	-0.610000	-0.000009430088818640535234
-0.790000	-0.610000	0.000088846604326694653131
-0.770000	-0.610000	0.000146163169510954253638
-0.750000	-0.610000	0.000139956527002793942871
-0.730000	-0.610000	0.000137967709734954633617
-0.710000	-0.610000	0.000137241563753735313540
-0.690000	-0.610000	0.000134200125356499766743
-0.670000	-0.610000	0.000130870662284288119537
-0.650000	-0.610000	0.000125861800080596020115
-0.630000	-0.610000	0.000124818650937062969276
-0.610000	-0.610000	0.000121030459553681213032
-0.590000	-0.610000	0.000120938758485031577338
-0.570000	-0.610000	0.000119706697473140680210
-0.550000	-0.610000	0.000116018436081120459376
-0.530000	-0.610000	0.000114900682342966106871
-0.510000	-0.610000	0.000107813648430034824365
-0.490000	-0.610000	0.000103060851961633422286
-0.470000	-0.610000	0.000103798189990137661003
-0.450000	-0.610000	0.000102316297579806581713
-0.430000	-0.610000	0.000099625560140955343258
-0.410000	-0.610000	0.000096254705615527396496
-0.390000	-0.610000	0.000088282392775268736474
-0.370000	-0.610000	0.000093221779183080803071
-0.350000	-0.610000	0.000082108059417533861600
-0.330000	-0.610000	0.000081686775258290916964
-0.310000	-0.610000	0.000082835888447398091220
-0.290000	-0.610000	0.000076539917509884752541
-0.270000	-0.610000	0.000074268738453036594943
-0.250000	-0.610000	0.000072179504059202622421
-0.230000	-0.610000	0.000069345601178771946451
-0.210000	-0.610000	0.000068656564574342057857
-0.190000	-0.610000	0.000063584224177136509622
-0.170000	-0.610000	0.000060410280599667463212
-0.150000	-0.610000	0.000059425986756646574692
-0.130000	-0.610000	0.000062058339941739655457
-0.110000	-0.610000	0.000059323503501739448251
-0.090000	-0.610000	0.000053600356498341469153
-0.070000	-0.610000	0.000056490824630299845657
-0.050000	-0.610000	0.000055605499361853388579
-0.030000	-0.610000	0.000052004621777862187863
-0.010000	-0.610000	0.000054078293443771512637
0.010000	-0.610000	0.000054078293443651586324
0.030000	-0.610000	0.000052004621774482309563
0.050000	-0.610000	0.000055605499361680729383
0.070000	-0.610000	0.000056490824630643320906
0.090000	-0.610000	0.000053600356498341469153
0.110000	-0.610000	0.000059323503501739448251
0.130000	-0.610000	0.000062058339941045766066
0.150000	-0.610000	0.000059425986753874066450
0.170000	-0.610000	0.000060410280605909249000
0.190000	-0.610000	0.000063584224177136672252
0.210000	-0.610000	0.000068656564574342057857
0.230000	-0.610000	0.000069345601178771946451
0.250000	-0.610000	0.000072179504059202622421
0.270000	-0.610000	0.000074268738453036256130
0.290000	-0.610000	0.000076539917507806472501
0.310000	-0.610000	0.000082835888452410493389
0.330000	-0.610000	0.000081686775258301758985
0.350000	-0.610000	0.000082108059416144727567
0.370000	-0.610000	0.000093221779185868896720
0.390000	-0.610000	0.000088282392779427668245
0.410000	-0.610000	0.000096254705617939068703
0.430000	-0.610000	0.000099625560140956698511
0.450000	-0.610000	0.000102316297579806581713
0.470000	-0.610000	0.000103798189990137661003
0.490000	-0.610000	0.000103060851961633422286
0.510000	-0.610000	0.000107813648430034824365
0.530000	-0.610000	0.000114900682342966106871
0.550000	-0.610000	0.000116018436081121814629
0.570000	-0.610000	0.000119706697477300113425
0.590000	-0.610000	0.000120938758479488580179
0.610000	-0.610000	0.000121030459564062448834
0.630000	-0.610000	0.000124818650933257934647
0.650000	-0.610000	0.000125861800085445114331
0.670000	-0.610000	0.000130870662276662763027
0.690000	-0.610000	0.000134200125356499604112
0.710000	-0.610000	0.000137241563753735313540
0.730000	-0.610000	0.000137967709734954633617
0.750000	-0.610000	0.000139956527002793942871
0.770000	-0.610000	0.000146163169510954253638
0.790000	-0.610000	0.000088846604326694653131
0.810000	-0.610000	-0.000009430088818640535234
0.830000	-0.610000	-0.000007575764215685207997
0.850000	-0.610000	-0.000006850351727996422876
0.870000	-0.610000	-0.000006524491566285608567
0.890000	-0.610000	-0.000006608328157777442705
0.910000	-0.610000	-0.000006098101312230260612
0.930000	-0.610000	-0.000004154335297095645063
0.950000	-0.610000	-0.000009241908228577362400
0.970000	-0.610000	-0.000003394660271793987789
0.990000	-0.610000	-0.000007183469986592330237

-0.990000	-0.590000	-0.000009109578735378397185
-0.970000	-0.590000	-0.000007533019874367068939
-0.950000	-0.590000	-0.000007057304846817531816
-0.930000	-0.590000	-0.000006837608328984099088
-0.910000	-0.590000	-0.000008304993799582713939
-0.890000	-0.590000	-0.000008170417612725756982
-0.870000	-0.590000	-0.000004826655764836865941
-0.850000	-0.590000	-0.000009764130561345368831
-0.830000	-0.590000	0.000001493381671029830882
-0.810000	-0.590000	0.000047781359576666397604
-0.790000	-0.590000	0.000144964240280135716558
-0.770000	-0.590000	0.000138717962247528301019
-0.750000	-0.590000	0.000137819557100855210122
-0.730000	-0.590000	0.000137536335770777561581
-0.710000	-0.590000	0.000136208206323639536900
-0.690000	-0.590000	0.000129121910763388452392
-0.670000	-0.590000	0.000127473161421128272208
-0.650000	-0.590000	0.000128187297139348131301
-0.630000	-0.590000	0.000125039485575236994884
-0.610000	-0.590000	0.000120938758485031577338
-0.590000	-0.590000	0.000115816779973134260364
-0.570000	-0.590000	0.000112526701562018602472
-0.550000	-0.590000	0.000109892355731758446531
-0.530000	-0.590000	0.000104007048215793671290
-0.510000	-0.590000	0.000108962498989899711109
-0.490000	-0.590000	0.000104857293628353892860
-0.470000	-0.590000	0.000098095051219886949092
-0.450000	-0.590000	0.000093428100634326732344
-0.430000	-0.590000	0.000092567118775620899854
-0.410000	-0.590000	0.000091800667797453587939
-0.390000	-0.590000	0.000085169804024133605050
-0.370000	-0.590000	0.000082398558791759791194
-0.350000	-0.590000	0.000082635450208973519528
-0.330000	-0.590000	0.000076750381533781519426
-0.310000	-0.590000	0.000073867809479266497352
-0.290000	-0.590000	0.000069438321292082154043
-0.270000	-0.590000	0.000068769173753008690187
-0.250000	-0.590000	0.000066997808750157320868
-0.230000	-0.590000	0.000063132415277616390050
-0.210000	-0.590000	0.000057484123995175435582
-0.190000	-0.590000	0.000058645097028817087912
-0.170000	-0.590000	0.000058269484630151107698
-0.150000	-0.590000	0.000051405910684594981804
-0.130000	-0.590000	0.000051369866642486563656
-0.110000	-0.590000	0.000047390972777868489740
-0.090000	-0.590000	0.000046565550384158942111
-0.070000	-0.590000	0.000048547857798983165794
-0.050000	-0.590000	0.000044851287972931980523
-0.030000	-0.590000	0.000042374356147151684784
-0.010000	-0.590000	0.000045113113649438194670
0.010000	-0.590000	0.000045113113649270902275
0.030000	-0.590000	0.000042374356143590636301
0.050000	-0.590000	0.000044851287972936466409
0.070000	-0.590000	0.000048547857799333674804
0.090000	-0.590000	0.000046565550384158779481
0.110000	-0.590000	0.000047390972777868150927
0.130000	-0.590000	0.000051369866641794029519
0.150000	-0.590000	0.000051405910683207040393
0.170000	-0.590000	0.000058269484635004606485
0.190000	-0.590000	0.000058645097028817087912
0.210000	-0.590000	0.000057484123995175435582
0.230000	-0.590000	0.000063132415277616390050
0.250000	-0.590000	0.000066997808750157320868
0.270000	-0.590000	0.000068769173753008364927
0.290000	-0.590000	0.000069438321289319132569
0.310000	-0.590000	0.000073867809479260398715
0.330000	-0.590000	0.000076750381528413702233
0.350000	-0.590000	0.000082635450202053951528
0.370000	-0.590000	0.000082398558797302449540
0.390000	-0.590000	0.000085169804025520380944
0.410000	-0.590000	0.000091800667789139790156
0.430000	-0.590000	0.000092567118775619219341
0.450000	-0.590000	0.000093428100634326732344
0.470000	-0.590000	0.000098095051219886949092
0.490000	-0.590000	0.000104857293628353892860
0.510000	-0.590000	0.000108962498989899711109
0.530000	-0.590000	0.000104007048215793671290
0.550000	-0.590000	0.000109892355731939020402
0.570000	-0.590000	0.000112526701570159605535
0.590000	-0.590000	0.000115816779963428956855
0.610000	-0.590000	0.000120938758481568730467
0.630000	-0.590000	0.000125039485581477066278
0.650000	-0.590000	0.000128187297143162327439
0.670000	-0.590000	0.000127473161413497494687
0.690000	-0.590000	0.000129121910763388262657
0.710000	-0.590000	0.000136208206323639536900
0.730000	-0.590000	0.000137536335770777561581
0.750000	-0.590000	0.000137819557100855210122
0.770000	-0.590000	0.000138717962247528301019
0.790000	-0.590000	0.000144964240280135716558
0.810000	-0.590000	0.000047781359576666397604
0.830000	-0.590000	0.000001493381671029830882
0.850000	-0.590000	-0.000009764130561345368831
0.870000	-0.590000	-0.000004826655764836865941
0.890000	-0.590000	-0.000008170417612725756982
0.910000	-0.590000	-0.000008304993799582713939
0.930000	-0.590000	-0.000006837608328984099088
0.950000	-0.590000	-0.000007057304846817531816
0.970000	-0.590000	-0.000007533019874367068939
0.990000	-0.590000	-0.000009109578735378397185

-0.990000	-0.570000	-0.000003825316312430348132
-0.970000	-0.570000	-0.000006756761509054125692
-0.950000	-0.570000	-0.000005299118120093463617
-0.930000	-0.570000	-0.000005279476218590428488
-0.910000	-0.570000	-0.000005466466307817152964
-0.890000	-0.570000	-0.000004953619480210961850
-0.870000	-0.570000	-0.000007910969375001138115
-0.850000	-0.570000	-0.000011940480464585866149
-0.830000	-0.570000	0.000008501632812431964004
-0.810000	-0.570000	0.000146696717838606244255
-0.790000	-0.570000	0.000137620434648828837698
-0.770000	-0.570000	0.000137836244185188141857
-0.750000	-0.570000	0.000137113279277457672956
-0.730000	-0.570000	0.000130903231362838287947
-0.710000	-0.570000	0.000130189283622599537293
-0.690000	-0.570000	0.000127656733602276553814
-0.670000	-0.570000	0.000127880703765847331382
-0.650000	-0.570000	0.000124890770125100469389
-0.630000	-0.570000	0.000117160082376892467348
-0.610000	-0.570000	0.000119706697473140680210
-0.590000	-0.570000	0.000112526701562018602472
-0.570000	-0.570000	0.000112082509538206565231
-0.550000	-0.570000	0.000108667887493808432414
-0.530000	-0.570000	0.000107175102543403418355
-0.510000	-0.570000	0.000099059596862940569998
-0.490000	-0.570000	0.000099447771896736699131
-0.470000	-0.570000	0.000094269837951007777509
-0.450000	-0.570000	0.000093542668345720963508
-0.430000	-0.570000	0.000086320449096959490616
-0.410000	-0.570000	0.000087310510104243204050
-0.390000	-0.570000	0.000083483696149924950958
-0.370000	-0.570000	0.000078460127438490388156
-0.350000	-0.570000	0.000073362025742733838387
-0.330000	-0.570000	0.000074151655427967855835
-0.310000	-0.570000	0.000069119058810065243329
-0.290000	-0.570000	0.000066582109231190072509
-0.270000	-0.570000	0.000059653867920103685694
-0.250000	-0.570000	0.000062616148513539910845
-0.230000	-0.570000	0.000051519862949821097298
-0.210000	-0.570000	0.000052873577871221462323
-0.190000	-0.570000	0.000048643786617105926637
-0.170000	-0.570000	0.000046983782122983315456
-0.150000	-0.570000	0.000042489673729723085606
-0.130000	-0.570000	0.000041523821945130205799
-0.110000	-0.570000	0.000036425824181487751027
-0.090000	-0.570000	0.000039443541298233038132
-0.070000	-0.570000	0.000035446706674300578182
-0.050000	-0.570000	0.000037561831653903297564
-0.030000	-0.570000	0.000032670244954557150748
-0.010000	-0.570000	0.000033315138005892916146
0.010000	-0.570000	0.000033315138005674964404
0.030000	-0.570000	0.000032670244950481065575
0.050000	-0.570000	0.000037561831653730421527
0.070000	-0.570000	0.000035446706674647604192
0.090000	-0.570000	0.000039443541298232699319
0.110000	-0.570000	0.000036425824182181979231
0.130000	-0.570000	0.000041523821946511723312
0.150000	-0.570000	0.000042489673726956161005
0.170000	-0.570000	0.000046983782127146651799
0.190000	-0.570000	0.000048643786617106265450
0.210000	-0.570000	0.000052873577871221462323
0.230000	-0.570000	0.000051519862949821097298
0.250000	-0.570000	0.000062616148513539910845
0.270000	-0.570000	0.000059653867920103685694
0.290000	-0.570000	0.000066582109231189733696
0.310000	-0.570000	0.000069119058811447953465
0.330000	-0.570000	0.000074151655431940440358
0.350000	-0.570000	0.000073362025749652403500
0.370000	-0.570000	0.000078460127434496797216
0.390000	-0.570000	0.000083483696148530043548
0.410000	-0.570000	0.000087310510102855086456
0.430000	-0.570000	0.000086320449096958135364
0.450000	-0.570000	0.000093542668345720963508
0.470000	-0.570000	0.000094269837951007777509
0.490000	-0.570000	0.000099447771896736699131
0.510000	-0.570000	0.000099059596862940569998
0.530000	-0.570000	0.000107175102543403418355
0.550000	-0.570000	0.000108667887493809787666
0.570000	-0.570000	0.000112082509542371256826
0.590000	-0.570000	0.000112526701562706393225
0.610000	-0.570000	0.000119706697468297345818
0.630000	-0.570000	0.000117160082380359203795
0.650000	-0.570000	0.000124890770126141791366
0.670000	-0.570000	0.000127880703757523531833
0.690000	-0.570000	0.000127656733602275713558
0.710000	-0.570000	0.000130189283622599537293
0.730000	-0.570000	0.000130903231362838287947
0.750000	-0.570000	0.000137113279277457672956
0.770000	-0.570000	0.000137836244185188141857
0.790000	-0.570000	0.000137620434648828837698
0.810000	-0.570000	0.000146696717843165097550
0.830000	-0.570000	0.000008501632807876580156
0.850000	-0.570000	-0.000011940480464591937682
0.870000	-0.570000	-0.000007910969375001138115
0.890000	-0.570000	-0.000004953619480210961850
0.910000	-0.570000	-0.000005466466307817152964
0.930000	-0.570000	-0.000005279476218590428488
0.950000	-0.570000	-0.000005299118120093463617
0.970000	-0.570000	-0.000006756761509054125692
0.990000	-0.570000	-0.000003825316312430348132

-0.990000	-0.550000	-0.000009514642116178985073
-0.970000	-0.550000	-0.000003354828555320065776
-0.950000	-0.550000	-0.000007134550170341226938
-0.930000	-0.550000	-0.000006265675444833265556
-0.910000	-0.550000	-0.000009650270619856592558
-0.890000	-0.550000	-0.000005319664566574237169
-0.870000	-0.550000	-0.000012067597975915465847
-0.850000	-0.550000	-0.000010131020699371932892
-0.830000	-0.550000	0.000120205273988973834753
-0.810000	-0.550000	0.000136735000462191291087
-0.790000	-0.550000	0.000143924208375808605244
-0.770000	-0.550000	0.000135915817848380831266
-0.750000	-0.550000	0.000135890186669650794285
-0.730000	-0.550000	0.000136522883943733725539
-0.710000	-0.550000	0.000126145060427527300065
-0.690000	-0.550000	0.000126196531967988833864
-0.670000	-0.550000	0.000124681896145888989431
-0.650000	-0.550000	0.000118964512928951260656
-0.630000	-0.550000	0.000114593567411261292401
-0.610000	-0.550000	0.000116018436081120459376
-0.590000	-0.550000	0.000109892355731758446531
-0.570000	-0.550000	0.000108667887493808432414
-0.550000	-0.550000	0.000103087694603387175192
-0.530000	-0.550000	0.000102580572389276096891
-0.510000	-0.550000	0.000098372506258321274603
-0.490000	-0.550000	0.000091241013457155545124
-0.470000	-0.550000	0.000094499804312915224838
-0.450000	-0.550000	0.000089741214974968090993
-0.430000	-0.550000	0.000086145222060721762499
-0.410000	-0.550000	0.000080924813362725058277
-0.390000	-0.550000	0.000077125618074236042612
-0.370000	-0.550000	0.000073534047195492581385
-0.350000	-0.550000	0.000068341746555931727285
-0.330000	-0.550000	0.000063570480059638758948
-0.310000	-0.550000	0.000061990082111519658587
-0.290000	-0.550000	0.000060585907956334456113
-0.270000	-0.550000	0.000056463753849409726248
-0.250000	-0.550000	0.000046063751512469437981
-0.230000	-0.550000	0.000049639300285894969237
-0.210000	-0.550000	0.000045147409499655383040
-0.190000	-0.550000	0.000038505342361832648065
-0.170000	-0.550000	0.000039119597852268819522
-0.150000	-0.550000	0.000031706275565129252332
-0.130000	-0.550000	0.000031197788544174448618
-0.110000	-0.550000	0.000031654204067098064106
-0.090000	-0.550000	0.000025787508948420478872
-0.070000	-0.550000	0.000025398710958615618215
-0.050000	-0.550000	0.000021141145153194795250
-0.030000	-0.550000	0.000024645837429597866912
-0.010000	-0.550000	0.000022390631518249919357
0.010000	-0.550000	0.000022390631518064222629
0.030000	-0.550000	0.000024645837424913164850
0.050000	-0.550000	0.000021141145153885133878
0.070000	-0.550000	0.000025398710959310293652
0.090000	-0.550000	0.000025787508948421156499
0.110000	-0.550000	0.000031654204066404852342
0.130000	-0.550000	0.000031197788543485478795
0.150000	-0.550000	0.000031706275561666581644
0.170000	-0.550000	0.000039119597859877208268
0.190000	-0.550000	0.000038505342361832986878
0.210000	-0.550000	0.000045147409499655383040
0.230000	-0.550000	0.000049639300285894969237
0.250000	-0.550000	0.000046063751512469437981
0.270000	-0.550000	0.000056463753849409726248
0.290000	-0.550000	0.000060585907956333778486
0.310000	-0.550000	0.000061990082105997342584
0.330000	-0.550000	0.000063570480056192012479
0.350000	-0.550000	0.000068341746550392809437
0.370000	-0.550000	0.000073534047191177117925
0.390000	-0.550000	0.000077125618071494027555
0.410000	-0.550000	0.000080924813364097590465
0.430000	-0.550000	0.000086145222060722101312
0.450000	-0.550000	0.000089741214974968090993
0.470000	-0.550000	0.000094499804312915224838
0.490000	-0.550000	0.000091241013457155545124
0.510000	-0.550000	0.000098372506258321274603
0.530000	-0.550000	0.000102580572389276096891
0.550000	-0.550000	0.000103087694603387514006
0.570000	-0.550000	0.000108667887496584667601
0.590000	-0.550000	0.000109892355731868547261
0.610000	-0.550000	0.000116018436087937380535
0.630000	-0.550000	0.000114593567414037527589
0.650000	-0.550000	0.000118964512927569241699
0.670000	-0.550000	0.000124681896143112916873
0.690000	-0.550000	0.000126196531967988833864
0.710000	-0.550000	0.000126145060427527300065
0.730000	-0.550000	0.000136522883943733725539
0.750000	-0.550000	0.000135890186669650794285
0.770000	-0.550000	0.000135915817848380831266
0.790000	-0.550000	0.000143924208375809201555
0.810000	-0.550000	0.000136735000466873743430
0.830000	-0.550000	0.000120205273981259519456
0.850000	-0.550000	-0.000010131020699373667615
0.870000	-0.550000	-0.000012067597975915465847
0.890000	-0.550000	-0.000005319664566574237169
0.910000	-0.550000	-0.000009650270619856592558
0.930000	-0.550000	-0.000006265675444833265556
0.950000	-0.550000	-0.000007134550170341226938
0.970000	-0.550000	-0.000003354828555320065776
0.990000	-0.550000	-0.000009514642116178985073

-0.990000	-0.530000	-0.000007515765991003751597
-0.970000	-0.530000	-0.000007993282543292408557
-0.950000	-0.530000	-0.000003948429079704503025
-0.930000	-0.530000	-0.000009350479406573084418
-0.910000	-0.530000	-0.000005164160849064041835
-0.890000	-0.530000	-0.000009687588103772255127
-0.870000	-0.530000	0.000013536439552819246046
-0.850000	-0.530000	0.000054916300284535424225
-0.830000	-0.530000	0.000142402825248891598542
-0.810000	-0.530000	0.000141887249115757365509
-0.790000	-0.530000	0.000138468434916790179845
-0.770000	-0.530000	0.000133582642976365139698
-0.750000	-0.530000	0.000131035446366572523721
-0.730000	-0.530000	0.000130126026620559157986
-0.710000	-0.530000	0.000127850106396845914023
-0.690000	-0.530000	0.000120767099361629402245
-0.670000	-0.530000	0.000124095013216769269309
-0.650000	-0.530000	0.000117125674770987878940
-0.630000	-0.530000	0.000114684926578105083738
-0.610000	-0.530000	0.000114900682342966106871
-0.590000	-0.530000	0.000104007048215793671290
-0.570000	-0.530000	0.000107175102543403418355
-0.550000	-0.530000	0.000102580572389276096891
-0.530000	-0.530000	0.000100710181792325933342
-0.510000	-0.530000	0.000091559434356969115923
-0.490000	-0.530000	0.000094376749309305323771
-0.470000	-0.530000	0.000087272918262231458119
-0.450000	-0.530000	0.000080611967790103120600
-0.430000	-0.530000	0.000079988886149070132251
-0.410000	-0.530000	0.000074316464711843819614
-0.390000	-0.530000	0.000068028094510513530536
-0.370000	-0.530000	0.000068260324840144868540
-0.350000	-0.530000	0.000064738149668104640337
-0.330000	-0.530000	0.000059157252864432087122
-0.310000	-0.530000	0.000056800837654375385980
-0.290000	-0.530000	0.000045982311868311389258
-0.270000	-0.530000	0.000047990952703826195267
-0.250000	-0.530000	0.000042431554885596022529
-0.230000	-0.530000	0.000035648471303192024806
-0.210000	-0.530000	0.000034379097720739748003
-0.190000	-0.530000	0.000029409009110244448831
-0.170000	-0.530000	0.000027131470311361166972
-0.150000	-0.530000	0.000021887034494247209764
-0.130000	-0.530000	0.000019010254696649834258
-0.110000	-0.530000	0.000018509083343927132392
-0.090000	-0.530000	0.000012603043120554789647
-0.070000	-0.530000	0.000010939373073502386968
-0.050000	-0.530000	0.000009759532524086946383
-0.030000	-0.530000	0.000008531348523532859005
-0.010000	-0.530000	0.000010155545814266532436
0.010000	-0.530000	0.000010155545814194134836
0.030000	-0.530000	0.000008531348518422065489
0.050000	-0.530000	0.000009759532524434758440
0.070000	-0.530000	0.000010939373073589800768
0.090000	-0.530000	0.000012603043121161265237
0.110000	-0.530000	0.000018509083343927132392
0.130000	-0.530000	0.000019010254696620343959
0.150000	-0.530000	0.000021887034492216363569
0.170000	-0.530000	0.000027131470316922107677
0.190000	-0.530000	0.000029409009110245126458
0.210000	-0.530000	0.000034379097720739748003
0.230000	-0.530000	0.000035648471303192024806
0.250000	-0.530000	0.000042431554885596022529
0.270000	-0.530000	0.000047990952703827889332
0.290000	-0.530000	0.000045982311869650378941
0.310000	-0.530000	0.000056800837649535100907
0.330000	-0.530000	0.000059157252857511150317
0.350000	-0.530000	0.000064738149676345593288
0.370000	-0.530000	0.000068260324844470496395
0.390000	-0.530000	0.000068028094510512175284
0.410000	-0.530000	0.000074316464713230243142
0.430000	-0.530000	0.000079988886149070132251
0.450000	-0.530000	0.000080611967790103120600
0.470000	-0.530000	0.000087272918262231458119
0.490000	-0.530000	0.000094376749309305323771
0.510000	-0.530000	0.000091559434356969115923
0.530000	-0.530000	0.000100710181792325933342
0.550000	-0.530000	0.000102580572389287616539
0.570000	-0.530000	0.000107175102547552524544
0.590000	-0.530000	0.000104007048219958715251
0.610000	-0.530000	0.000114900682347819266846
0.630000	-0.530000	0.000114684926578797102880
0.650000	-0.530000	0.000117125674767671250284
0.670000	-0.530000	0.000124095013208468183796
0.690000	-0.530000	0.000120767099361628385806
0.710000	-0.530000	0.000127850106396845914023
0.730000	-0.530000	0.000130126026620559157986
0.750000	-0.530000	0.000131035446366572523721
0.770000	-0.530000	0.000133582642976365139698
0.790000	-0.530000	0.000138468434916790667736
0.810000	-0.530000	0.000141887249120268080227
0.830000	-0.530000	0.000142402825252132061995
0.850000	-0.530000	0.000054916300276913049272
0.870000	-0.530000	0.000013536439552819246046
0.890000	-0.530000	-0.000009687588103772255127
0.910000	-0.530000	-0.000005164160849064041835
0.930000	-0.530000	-0.000009350479406573084418
0.950000	-0.530000	-0.000003948429079704503025
0.970000	-0.530000	-0.000007993282543292408557
0.990000	-0.530000	-0.000007515765991003751597

-0.990000	-0.510000	-0.000003633265935653500530
-0.970000	-0.510000	-0.000006403182339391415138
-0.950000	-0.510000	-0.000008666683285311159034
-0.930000	-0.510000	-0.000005095763332156182665
-0.910000	-0.510000	-0.000005347107846589678817
-0.890000	-0.510000	-0.000029852587778167634369
-0.870000	-0.510000	0.000007741621803072917807
-0.850000	-0.510000	0.000138495392292787428135
-0.830000	-0.510000	0.000133936733817383024636
-0.810000	-0.510000	0.000136837199933622505332
-0.790000	-0.510000	0.000134533154228665314828
-0.770000	-0.510000	0.000136317240745268992031
-0.750000	-0.510000	0.000128618371419260196439
-0.730000	-0.510000	0.000129780734391916712216
-0.710000	-0.510000	0.000126364177153914162936
-0.690000	-0.510000	0.000121648729680405587057
-0.670000	-0.510000	0.000119824838710113319522
-0.650000	-0.510000	0.000112988650961454780309
-0.630000	-0.510000	0.000114352913390914571589
-0.610000	-0.510000	0.000107813648430034824365
-0.590000	-0.510000	0.000108962498989899711109
-0.570000	-0.510000	0.000099059596862940569998
-0.550000	-0.510000	0.000098372506258321274603
-0.530000	-0.510000	0.000091559434356969115923
-0.510000	-0.510000	0.000088653728562626603294
-0.490000	-0.510000	0.000088080246185148625550
-0.470000	-0.510000	0.000083305452416402995305
-0.450000	-0.510000	0.000078140492444727947048
-0.430000	-0.510000	0.000072044911701788435523
-0.410000	-0.510000	0.000072317336460857417732
-0.390000	-0.510000	0.000069834558339931210487
-0.370000	-0.510000	0.000062098020654305659109
-0.350000	-0.510000	0.000057259539417700897447
-0.330000	-0.510000	0.000052171870151175315502
-0.310000	-0.510000	0.000045479166507281096809
-0.290000	-0.510000	0.000046034905652351859259
-0.270000	-0.510000	0.000037620096222621093765
-0.250000	-0.510000	0.000034107166940125437202
-0.230000	-0.510000	0.000031199784079970788067
-0.210000	-0.510000	0.000019735663402808341122
-0.190000	-0.510000	0.000020012502899423599339
-0.170000	-0.510000	0.000011830609954051161817
-0.150000	-0.510000	0.000010510340641639969307
-0.130000	-0.510000	0.000004743241543029533703
-0.110000	-0.510000	-0.000000477482561445639105
-0.090000	-0.510000	0.000001696402930500547990
-0.070000	-0.510000	-0.000005590485312264800461
-0.050000	-0.510000	-0.000003793818086663606863
-0.030000	-0.510000	-0.000007597975315491213317
-0.010000	-0.510000	-0.000009914998117764952691
0.010000	-0.510000	-0.000009914998117892942758
0.030000	-0.510000	-0.000007597975317663005794
0.050000	-0.510000	-0.000003793818087009196306
0.070000	-0.510000	-0.000005590485311934118798
0.090000	-0.510000	0.000001696402930501388247
0.110000	-0.510000	-0.000000477482560753592859
0.130000	-0.510000	0.000004743241540956674674
0.150000	-0.510000	0.000010510340641613880692
0.170000	-0.510000	0.000011830609959582286963
0.190000	-0.510000	0.000020012502899423938152
0.210000	-0.510000	0.000019735663402808341122
0.230000	-0.510000	0.000031199784079970788067
0.250000	-0.510000	0.000034107166940125437202
0.270000	-0.510000	0.000037620096222620416138
0.290000	-0.510000	0.000046034905649713182222
0.310000	-0.510000	0.000045479166512690249210
0.330000	-0.510000	0.000052171870147017738984
0.350000	-0.510000	0.000057259539420517112590
0.370000	-0.510000	0.000062098020661046686116
0.390000	-0.510000	0.000069834558326138803600
0.410000	-0.510000	0.000072317336470382811444
0.430000	-0.510000	0.000072044911702001210199
0.450000	-0.510000	0.000078140492444727947048
0.470000	-0.510000	0.000083305452416402995305
0.490000	-0.510000	0.000088080246185148625550
0.510000	-0.510000	0.000088653728562626603294
0.530000	-0.510000	0.000091559434356969115923
0.550000	-0.510000	0.000098372506258320935790
0.570000	-0.510000	0.000099059596861561939173
0.590000	-0.510000	0.000108962498995443047081
0.610000	-0.510000	0.000107813648424504715658
0.630000	-0.510000	0.000114352913399214816846
0.650000	-0.510000	0.000112988650959909629583
0.670000	-0.510000	0.000119824838707320997485
0.690000	-0.510000	0.000121648729680405587057
0.710000	-0.510000	0.000126364177153914162936
0.730000	-0.510000	0.000129780734391916712216
0.750000	-0.510000	0.000128618371419260196439
0.770000	-0.510000	0.000136317240745268992031
0.790000	-0.510000	0.000134533154228665369039
0.810000	-0.510000	0.000136837199938477779501
0.830000	-0.510000	0.000133936733814356799532
0.850000	-0.510000	0.000138495392292863755968
0.870000	-0.510000	0.000007741621798312836589
0.890000	-0.510000	-0.000029852587778177175348
0.910000	-0.510000	-0.000005347107846589678817
0.930000	-0.510000	-0.000005095763332156182665
0.950000	-0.510000	-0.000008666683285311159034
0.970000	-0.510000	-0.000006403182339391415138
0.990000	-0.510000	-0.000003633265935653500530

-0.990000	-0.490000	-0.000008785578557073592167
-0.970000	-0.490000	-0.000008497519571460491485
-0.950000	-0.490000	-0.000006570871308074653834
-0.930000	-0.490000	-0.000007329500592108574705
-0.910000	-0.490000	-0.000008514961685380465634
-0.890000	-0.490000	-0.000009597709236740595284
-0.870000	-0.490000	0.000110293770560014256499
-0.850000	-0.490000	0.000151908489817262348787
-0.830000	-0.490000	0.000134704453401151289307
-0.810000	-0.490000	0.000141311607755748101355
-0.790000	-0.490000	0.000135022493544865996012
-0.770000	-0.490000	0.000130556794297505469361
-0.750000	-0.490000	0.000130333316079174715667
-0.730000	-0.490000	0.000125174976971778926073
-0.710000	-0.490000	0.000119626793920377203634
-0.690000	-0.490000	0.000116086380321104022900
-0.670000	-0.490000	0.000120247636508551855009
-0.650000	-0.490000	0.000110193894168320746471
-0.630000	-0.490000	0.000111958673782516245467
-0.610000	-0.490000	0.000103060851961633422286
-0.590000	-0.490000	0.000104857293628353892860
-0.570000	-0.490000	0.000099447771896736699131
-0.550000	-0.490000	0.000091241013457155545124
-0.530000	-0.490000	0.000094376749309305323771
-0.510000	-0.490000	0.000088080246185148625550
-0.490000	-0.490000	0.000086528859500978008061
-0.470000	-0.490000	0.000074245073721520863318
-0.450000	-0.490000	0.000077669425282016042408
-0.430000	-0.490000	0.000070376036795950690987
-0.410000	-0.490000	0.000066368210880163536420
-0.390000	-0.490000	0.000056996758652023195866
-0.370000	-0.490000	0.000054824748468313628841
-0.350000	-0.490000	0.000046628868563314995093
-0.330000	-0.490000	0.000048497480122695229340
-0.310000	-0.490000	0.000038768278634184442791
-0.290000	-0.490000	0.000029847954102500185748
-0.270000	-0.490000	0.000030733869875473090647
-0.250000	-0.490000	0.000019358380326670859427
-0.230000	-0.490000	0.000013325351238531612142
-0.210000	-0.490000	0.000013329463029382922906
-0.190000	-0.490000	0.000002513904083267418750
-0.170000	-0.490000	0.000000799816291068204221
-0.150000	-0.490000	-0.000002988981697852883916
-0.130000	-0.490000	-0.000009202586501034598588
-0.110000	-0.490000	-0.000012438608759529580158
-0.090000	-0.490000	-0.000019917240609482851025
-0.070000	-0.490000	-0.000017681579051869302042
-0.050000	-0.490000	-0.000021901088190107756122
-0.030000	-0.490000	-0.000023663729993323757983
-0.010000	-0.490000	-0.000025478071338726974559
0.010000	-0.490000	-0.000025478071338917956772
0.030000	-0.490000	-0.000023663730001630969239
0.050000	-0.490000	-0.000021901088190151232630
0.070000	-0.490000	-0.000017681579059463948525
0.090000	-0.490000	-0.000019917240612256890703
0.110000	-0.490000	-0.000012438608759539392188
0.130000	-0.490000	-0.000009202586502432216504
0.150000	-0.490000	-0.000002988981699239632705
0.170000	-0.490000	0.000000799816298020989466
0.190000	-0.490000	0.000002513904083270468068
0.210000	-0.490000	0.000013329463029382922906
0.230000	-0.490000	0.000013325351238531612142
0.250000	-0.490000	0.000019358380326670859427
0.270000	-0.490000	0.000030733869875473090647
0.290000	-0.490000	0.000029847954103883898771
0.310000	-0.490000	0.000038768278638341002870
0.330000	-0.490000	0.000048497480118527149613
0.350000	-0.490000	0.000046628868555190932689
0.370000	-0.490000	0.000054824748469547586439
0.390000	-0.490000	0.000056996758667172888347
0.410000	-0.490000	0.000066368210869280857113
0.430000	-0.490000	0.000070376036795731817673
0.450000	-0.490000	0.000077669425282016042408
0.470000	-0.490000	0.000074245073721520863318
0.490000	-0.490000	0.000086528859500978008061
0.510000	-0.490000	0.000088080246185148625550
0.530000	-0.490000	0.000094376749309305323771
0.550000	-0.490000	0.000091241013457153851058
0.570000	-0.490000	0.000099447771893963852075
0.590000	-0.490000	0.000104857293629739964022
0.610000	-0.490000	0.000103060851961720836086
0.630000	-0.490000	0.000111958673792805324084
0.650000	-0.490000	0.000110193894164871289496
0.670000	-0.490000	0.000120247636500235007906
0.690000	-0.490000	0.000116086380321103684087
0.710000	-0.490000	0.000119626793920377203634
0.730000	-0.490000	0.000125174976971778926073
0.750000	-0.490000	0.000130333316079174715667
0.770000	-0.490000	0.000130556794297505469361
0.790000	-0.490000	0.000135022493544866592323
0.810000	-0.490000	0.000141311607760604812092
0.830000	-0.490000	0.000134704453403925328986
0.850000	-0.490000	0.000151908489817388983600
0.870000	-0.490000	0.000110293770552559282361
0.890000	-0.490000	-0.000009597709236737125837
0.910000	-0.490000	-0.000008514961685380465634
0.930000	-0.490000	-0.000007329500592108574705
0.950000	-0.490000	-0.000006570871308074653834
0.970000	-0.490000	-0.000008497519571460491485
0.990000	-0.490000	-0.000008785578557073592167

-0.990000	-0.470000	-0.000004017400904695792420
-0.970000	-0.470000	-0.000005842676476773350173
-0.950000	-0.470000	-0.000004409802076399890205
-0.930000	-0.470000	-0.000004758320270685674740
-0.910000	-0.470000	-0.000011354808778564831617
-0.890000	-0.470000	0.000010269077698989853564
-0.870000	-0.470000	0.000142655522807205725755
-0.850000	-0.470000	0.000133515966786742741948
-0.830000	-0.470000	0.000136516957844299012840
-0.810000	-0.470000	0.000134412475486589161767
-0.790000	-0.470000	0.000129718445452532574278
-0.770000	-0.470000	0.000133119785747480546233
-0.750000	-0.470000	0.000124560197742719510564
-0.730000	-0.470000	0.000125945385446965226525
-0.710000	-0.470000	0.000122034046619722951746
-0.690000	-0.470000	0.000119808215427708118078
-0.670000	-0.470000	0.000109004136221504428902
-0.650000	-0.470000	0.000112407321863016704038
-0.630000	-0.470000	0.000106945700750931253797
-0.610000	-0.470000	0.000103798189990137661003
-0.590000	-0.470000	0.000098095051219886949092
-0.570000	-0.470000	0.000094269837951007777509
-0.550000	-0.470000	0.000094499804312915224838
-0.530000	-0.470000	0.000087272918262231458119
-0.510000	-0.470000	0.000083305452416402995305
-0.490000	-0.470000	0.000074245073721520863318
-0.470000	-0.470000	0.000077883695814341420000
-0.450000	-0.470000	0.000065063333681246042538
-0.430000	-0.470000	0.000064946559209175992885
-0.410000	-0.470000	0.000057174448925209552202
-0.390000	-0.470000	0.000058181846826444935661
-0.370000	-0.470000	0.000045795195421904832055
-0.350000	-0.470000	0.000044840140258756348390
-0.330000	-0.470000	0.000032720781026736528788
-0.310000	-0.470000	0.000029438780304184342974
-0.290000	-0.470000	0.000026686956006446730587
-0.270000	-0.470000	0.000016161107370507880529
-0.250000	-0.470000	0.000008139394222516594334
-0.230000	-0.470000	0.000007571010950857393995
-0.210000	-0.470000	-0.000004966876620318808099
-0.190000	-0.470000	-0.000007975088163360825487
-0.170000	-0.470000	-0.000015745730828002179724
-0.150000	-0.470000	-0.000025363684294022508978
-0.130000	-0.470000	-0.000027270399867572079570
-0.110000	-0.470000	-0.000034788831794532889229
-0.090000	-0.470000	-0.000036433155720872416718
-0.070000	-0.470000	-0.000039317623027111160434
-0.050000	-0.470000	-0.000047337638945499046269
-0.030000	-0.470000	-0.000045294371894043911324
-0.010000	-0.470000	-0.000046055416599402956585
0.010000	-0.470000	-0.000046055416599671133993
0.030000	-0.470000	-0.000045294371899770558779
0.050000	-0.470000	-0.000047337638945283506877
0.070000	-0.470000	-0.000039317623018121606541
0.090000	-0.470000	-0.000036433155724339505530
0.110000	-0.470000	-0.000034788831803009832334
0.130000	-0.470000	-0.000027270399879076819873
0.150000	-0.470000	-0.000025363684298868215063
0.170000	-0.470000	-0.000015745730817619249856
0.190000	-0.470000	-0.000007975088163359131421
0.210000	-0.470000	-0.000004966876620318808099
0.230000	-0.470000	0.000007571010950857393995
0.250000	-0.470000	0.000008139394222516594334
0.270000	-0.470000	0.000016161107370501104265
0.290000	-0.470000	0.000026686956002300334903
0.310000	-0.470000	0.000029438780311101552835
0.330000	-0.470000	0.000032720781023581500466
0.350000	-0.470000	0.000044840140260526986063
0.370000	-0.470000	0.000045795195419153669042
0.390000	-0.470000	0.000058181846820927024229
0.410000	-0.470000	0.000057174448929345783490
0.430000	-0.470000	0.000064946559209176670511
0.450000	-0.470000	0.000065063333681246042538
0.470000	-0.470000	0.000077883695814341420000
0.490000	-0.470000	0.000074245073721520863318
0.510000	-0.470000	0.000083305452416402995305
0.530000	-0.470000	0.000087272918262231458119
0.550000	-0.470000	0.000094499804312916241278
0.570000	-0.470000	0.000094269837954799774607
0.590000	-0.470000	0.000098095051209854690864
0.610000	-0.470000	0.000103798189991482410510
0.630000	-0.470000	0.000106945700758608421618
0.650000	-0.470000	0.000112407321862329265651
0.670000	-0.470000	0.000109004136213184193668
0.690000	-0.470000	0.000119808215427707101639
0.710000	-0.470000	0.000122034046619722951746
0.730000	-0.470000	0.000125945385446965226525
0.750000	-0.470000	0.000124560197742719510564
0.770000	-0.470000	0.000133119785747480546233
0.790000	-0.470000	0.000129718445452533251904
0.810000	-0.470000	0.000134412475491438906505
0.830000	-0.470000	0.000136516957841528876290
0.850000	-0.470000	0.000133515966786743826150
0.870000	-0.470000	0.000142655522807320217504
0.890000	-0.470000	0.000010269077694101402809
0.910000	-0.470000	-0.000011354808778569168426
0.930000	-0.470000	-0.000004758320270685674740
0.950000	-0.470000	-0.000004409802076399890205
0.970000	-0.470000	-0.000005842676476773350173
0.990000	-0.470000	-0.000004017400904695792420

-0.990000	-0.450000	-0.000007432146530397983064
-0.970000	-0.450000	-0.000005494490448523466943
-0.950000	-0.450000	-0.000008954861360408058156
-0.930000	-0.450000	-0.000009588140597137275595
-0.910000	-0.450000	-0.000004474301895028044707
-0.890000	-0.450000	0.000101726581425925588584
-0.870000	-0.450000	0.000145472660764174935299
-0.850000	-0.450000	0.000136300614851973594596
-0.830000	-0.450000	0.000139507668576688401065
-0.810000	-0.450000	0.000135714215235906133193
-0.790000	-0.450000	0.000130369733158713614965
-0.770000	-0.450000	0.000130954819596988469377
-0.750000	-0.450000	0.000123470092195357558293
-0.730000	-0.450000	0.000120721265020330833714
-0.710000	-0.450000	0.000115323173723321962614
-0.690000	-0.450000	0.000117156430860667932093
-0.670000	-0.450000	0.000114080045190381905375
-0.650000	-0.450000	0.000107612360964320810490
-0.630000	-0.450000	0.000100873547899914424702
-0.610000	-0.450000	0.000102316297579806581713
-0.590000	-0.450000	0.000093428100634326732344
-0.570000	-0.450000	0.000093542668345720963508
-0.550000	-0.450000	0.000089741214974968090993
-0.530000	-0.450000	0.000080611967790103120600
-0.510000	-0.450000	0.000078140492444727947048
-0.490000	-0.450000	0.000077669425282016042408
-0.470000	-0.450000	0.000065063333681246042538
-0.450000	-0.450000	0.000066288385668289906069
-0.430000	-0.450000	0.000058631815428424329212
-0.410000	-0.450000	0.000051774436648157839643
-0.390000	-0.450000	0.000045291210521476320174
-0.370000	-0.450000	0.000040913326570077396499
-0.350000	-0.450000	0.000032156620112014412953
-0.330000	-0.450000	0.000029320075555595631264
-0.310000	-0.450000	0.000022849587256731373227
-0.290000	-0.450000	0.000009223588015187922221
-0.270000	-0.450000	0.000005289327320957416920
-0.250000	-0.450000	-0.000001413518133466275251
-0.230000	-0.450000	-0.000013829205738086444732
-0.210000	-0.450000	-0.000017723880146416326454
-0.190000	-0.450000	-0.000024476221695635347548
-0.170000	-0.450000	-0.000037599077237624299748
-0.150000	-0.450000	-0.000035892080491354847794
-0.130000	-0.450000	-0.000049467192934962960892
-0.110000	-0.450000	-0.000054242924632766321633
-0.090000	-0.450000	-0.000061212023578490908126
-0.070000	-0.450000	-0.000062341340758291014694
-0.050000	-0.450000	-0.000064774905875655331474
-0.030000	-0.450000	-0.000067320533403091226739
-0.010000	-0.450000	-0.000073240215040527726145
0.010000	-0.450000	-0.000073240215040681032332
0.030000	-0.450000	-0.000067320533409076239572
0.050000	-0.450000	-0.000064774905876000649866
0.070000	-0.450000	-0.000062341340756205606026
0.090000	-0.450000	-0.000061212023579873645366
0.110000	-0.450000	-0.000054242924621004435680
0.130000	-0.450000	-0.000049467192928174147674
0.150000	-0.450000	-0.000035892080512123743295
0.170000	-0.450000	-0.000037599077227937630964
0.190000	-0.450000	-0.000024476221695635008734
0.210000	-0.450000	-0.000017723880146416326454
0.230000	-0.450000	-0.000013829205738086444732
0.250000	-0.450000	-0.000001413518133466275251
0.270000	-0.450000	0.000005289327320954706414
0.290000	-0.450000	0.000009223588009641550483
0.310000	-0.450000	0.000022849587256656156702
0.330000	-0.450000	0.000029320075558406425396
0.350000	-0.450000	0.000032156620123393114753
0.370000	-0.450000	0.000040913326578040861456
0.390000	-0.450000	0.000045291210518754972721
0.410000	-0.450000	0.000051774436656462828285
0.430000	-0.450000	0.000058631815428426362091
0.450000	-0.450000	0.000066288385668289906069
0.470000	-0.450000	0.000065063333681246042538
0.490000	-0.450000	0.000077669425282016042408
0.510000	-0.450000	0.000078140492444727947048
0.530000	-0.450000	0.000080611967790103120600
0.550000	-0.450000	0.000089741214976354175708
0.570000	-0.450000	0.000093542668348504313773
0.590000	-0.450000	0.000093428100628818307682
0.610000	-0.450000	0.000102316297590848503214
0.630000	-0.450000	0.000100873547900624577125
0.650000	-0.450000	0.000107612360969854984954
0.670000	-0.450000	0.000114080045180673728730
0.690000	-0.450000	0.000117156430860667593280
0.710000	-0.450000	0.000115323173723321962614
0.730000	-0.450000	0.000120721265020330833714
0.750000	-0.450000	0.000123470092195357558293
0.770000	-0.450000	0.000130954819596988469377
0.790000	-0.450000	0.000130369733158715132848
0.810000	-0.450000	0.000135714215245884099997
0.830000	-0.450000	0.000139507668571479731198
0.850000	-0.450000	0.000136300614852320430871
0.870000	-0.450000	0.000145472660764082127594
0.890000	-0.450000	0.000101726581418521842999
0.910000	-0.450000	-0.000004474301895028912068
0.930000	-0.450000	-0.000009588140597137275595
0.950000	-0.450000	-0.000008954861360408058156
0.970000	-0.450000	-0.000005494490448523466943
0.990000	-0.450000	-0.000007432146530397983064

-0.990000	-0.430000	-0.000008785890905827468565
-0.970000	-0.430000	-0.000003989159721076458026
-0.950000	-0.430000	-0.000009909331936637250787
-0.930000	-0.430000	-0.000011878536559307940543
-0.910000	-0.430000	0.000013348727129675747038
-0.890000	-0.430000	0.000141615898288063174482
-0.870000	-0.430000	0.000134917786920849252369
-0.850000	-0.430000	0.000140636409256582968399
-0.830000	-0.430000	0.000134972504132982668371
-0.810000	-0.430000	0.000130590580709353523345
-0.790000	-0.430000	0.000129749318501167003282
-0.770000	-0.430000	0.000122831871451415292106
-0.750000	-0.430000	0.000125592184401882408151
-0.730000	-0.430000	0.000118794774304299647770
-0.710000	-0.430000	0.000118835827349300665210
-0.690000	-0.430000	0.000112956464008501307104
-0.670000	-0.430000	0.000105035741848395864045
-0.650000	-0.430000	0.000108032656844986711697
-0.630000	-0.430000	0.000100568119083283425818
-0.610000	-0.430000	0.000099625560140955343258
-0.590000	-0.430000	0.000092567118775620899854
-0.570000	-0.430000	0.000086320449096959490616
-0.550000	-0.430000	0.000086145222060721762499
-0.530000	-0.430000	0.000079988886149070132251
-0.510000	-0.430000	0.000072044911701788435523
-0.490000	-0.430000	0.000070376036795950690987
-0.470000	-0.430000	0.000064946559209175992885
-0.450000	-0.430000	0.000058631815428424329212
-0.430000	-0.430000	0.000052306656258211466515
-0.410000	-0.430000	0.000048462124470004559339
-0.390000	-0.430000	0.000037625861664657573582
-0.370000	-0.430000	0.000030088919766170683858
-0.350000	-0.430000	0.000027094808843382335605
-0.330000	-0.430000	0.000016192706039059272380
-0.310000	-0.430000	0.000006536843844595131327
-0.290000	-0.430000	0.000000145487020093557811
-0.270000	-0.430000	-0.000010818282803171211425
-0.250000	-0.430000	-0.000015661937704297739177
-0.230000	-0.430000	-0.000028885731658710443498
-0.210000	-0.430000	-0.000036801692412233833981
-0.190000	-0.430000	-0.000047124593401019637955
-0.170000	-0.430000	-0.000053867013221360656307
-0.150000	-0.430000	-0.000067698901361538753709
-0.130000	-0.430000	-0.000070590747146168786189
-0.110000	-0.430000	-0.000078141229556293647631
-0.090000	-0.430000	-0.000083208847060933446719
-0.070000	-0.430000	-0.000092737424139535982537
-0.050000	-0.430000	-0.000096675508545419213974
-0.030000	-0.430000	-0.000097253979551036799471
-0.010000	-0.430000	-0.000099814147121443923694
0.010000	-0.430000	-0.000099814147121668245124
0.030000	-0.430000	-0.000097253979557888144050
0.050000	-0.430000	-0.000096675508545075142415
0.070000	-0.430000	-0.000092737424138831251125
0.090000	-0.430000	-0.000083208847054723461935
0.110000	-0.430000	-0.000078141229567292878671
0.130000	-0.430000	-0.000070590747147539299050
0.150000	-0.430000	-0.000067698901356010000255
0.170000	-0.430000	-0.000053867013210245889973
0.190000	-0.430000	-0.000047124593401019299142
0.210000	-0.430000	-0.000036801692412233833981
0.230000	-0.430000	-0.000028885731658710443498
0.250000	-0.430000	-0.000015661937704297739177
0.270000	-0.430000	-0.000010818282803173921930
0.290000	-0.430000	0.000000145487017320033128
0.310000	-0.430000	0.000006536843847101671224
0.330000	-0.430000	0.000016192706032664512441
0.350000	-0.430000	0.000027094808850313097993
0.370000	-0.430000	0.000030088919759266348898
0.390000	-0.430000	0.000037625861652156044907
0.410000	-0.430000	0.000048462124464478516391
0.430000	-0.430000	0.000052306656258210788889
0.450000	-0.430000	0.000058631815428424329212
0.470000	-0.430000	0.000064946559209175992885
0.490000	-0.430000	0.000070376036795950690987
0.510000	-0.430000	0.000072044911701788435523
0.530000	-0.430000	0.000079988886149070132251
0.550000	-0.430000	0.000086145222060726167070
0.570000	-0.430000	0.000086320449101121796967
0.590000	-0.430000	0.000092567118779777459933
0.610000	-0.430000	0.000099625560141052243827
0.630000	-0.430000	0.000100568119086649534750
0.650000	-0.430000	0.000108032656840828118739
0.670000	-0.430000	0.000105035741841455452258
0.690000	-0.430000	0.000112956464008500968290
0.710000	-0.430000	0.000118835827349300665210
0.730000	-0.430000	0.000118794774304299647770
0.750000	-0.430000	0.000125592184401882408151
0.770000	-0.430000	0.000122831871451415292106
0.790000	-0.430000	0.000129749318501168006169
0.810000	-0.430000	0.000130590580714296563680
0.830000	-0.430000	0.000134972504135757141730
0.850000	-0.430000	0.000140636409256583510500
0.870000	-0.430000	0.000134917786921111629295
0.890000	-0.430000	0.000141615898288073582822
0.910000	-0.430000	0.000013348727124672804534
0.930000	-0.430000	-0.000011878536559312927873
0.950000	-0.430000	-0.000009909331936637250787
0.970000	-0.430000	-0.000003989159721076458026
0.990000	-0.430000	-0.000008785890905827468565

-0.990000	-0.410000	-0.000004611666784929618695
-0.970000	-0.410000	-0.000005170057854872347862
-0.950000	-0.410000	-0.000009486240870240809919
-0.930000	-0.410000	0.000007433203150128062098
-0.910000	-0.410000	0.000097247668750533207416
-0.890000	-0.410000	0.000145185501986207741998
-0.870000	-0.410000	0.000138955912482100038714
-0.850000	-0.410000	0.000136272724394381284166
-0.830000	-0.410000	0.000134685481770312610698
-0.810000	-0.410000	0.000132989946466517677945
-0.790000	-0.410000	0.000124833207036108230405
-0.770000	-0.410000	0.000127726927503918439178
-0.750000	-0.410000	0.000119869635355584049172
-0.730000	-0.410000	0.000116952262162633508413
-0.710000	-0.410000	0.000114461479161549265480
-0.690000	-0.410000	0.000108786063090792855775
-0.670000	-0.410000	0.000108918294095283922705
-0.650000	-0.410000	0.000102130789569063532007
-0.630000	-0.410000	0.000098035380638330891926
-0.610000	-0.410000	0.000096254705615527396496
-0.590000	-0.410000	0.000091800667797453587939
-0.570000	-0.410000	0.000087310510104243204050
-0.550000	-0.410000	0.000080924813362725058277
-0.530000	-0.410000	0.000074316464711843819614
-0.510000	-0.410000	0.000072317336460857417732
-0.490000	-0.410000	0.000066368210880163536420
-0.470000	-0.410000	0.000057174448925209552202
-0.450000	-0.410000	0.000051774436648157839643
-0.430000	-0.410000	0.000048462124470004559339
-0.410000	-0.410000	0.000041656299019166085750
-0.390000	-0.410000	0.000029719065497440009345
-0.370000	-0.410000	0.000024336861878007621466
-0.350000	-0.410000	0.000017117415898358631708
-0.330000	-0.410000	0.000005016296742216459249
-0.310000	-0.410000	-0.000004532817896367335900
-0.290000	-0.410000	-0.000011177509356712127470
-0.270000	-0.410000	-0.000024246250134717597003
-0.250000	-0.410000	-0.000034740058040366820222
-0.230000	-0.410000	-0.000046112048110125917599
-0.210000	-0.410000	-0.000058243962666360720760
-0.190000	-0.410000	-0.000071175312868070015628
-0.170000	-0.410000	-0.000075626664006057044858
-0.150000	-0.410000	-0.000089633618474706277298
-0.130000	-0.410000	-0.000098964635131266180017
-0.110000	-0.410000	-0.000106981027564939505138
-0.090000	-0.410000	-0.000117914395838497365913
-0.070000	-0.410000	-0.000118763890846838979145
-0.050000	-0.410000	-0.000126513546596117624175
-0.030000	-0.410000	-0.000130243745727198843420
-0.010000	-0.410000	-0.000130172040286320950600
0.010000	-0.410000	-0.000130172040286468889986
0.030000	-0.410000	-0.000130243745734461046411
0.050000	-0.410000	-0.000126513546596808640430
0.070000	-0.410000	-0.000118763890844071932570
0.090000	-0.410000	-0.000117914395850931809579
0.110000	-0.410000	-0.000106981027553246737074
0.130000	-0.410000	-0.000098964635136124408637
0.150000	-0.410000	-0.000089633618483004489676
0.170000	-0.410000	-0.000075626663993575506161
0.190000	-0.410000	-0.000071175312868067982749
0.210000	-0.410000	-0.000058243962666360720760
0.230000	-0.410000	-0.000046112048110125917599
0.250000	-0.410000	-0.000034740058040366820222
0.270000	-0.410000	-0.000024246250134717597003
0.290000	-0.410000	-0.000011177509356738554898
0.310000	-0.410000	-0.000004532817896347007109
0.330000	-0.410000	0.000005016296753091684666
0.350000	-0.410000	0.000017117415898372184235
0.370000	-0.410000	0.000024336861886280084042
0.390000	-0.410000	0.000029719065494701043606
0.410000	-0.410000	0.000041656299021917926389
0.430000	-0.410000	0.000048462124470184807950
0.450000	-0.410000	0.000051774436648157839643
0.470000	-0.410000	0.000057174448925209552202
0.490000	-0.410000	0.000066368210880163536420
0.510000	-0.410000	0.000072317336460857417732
0.530000	-0.410000	0.000074316464711843819614
0.550000	-0.410000	0.000080924813362735900299
0.570000	-0.410000	0.000087310510113916320308
0.590000	-0.410000	0.000091800667780854791492
0.610000	-0.410000	0.000096254705618288046278
0.630000	-0.410000	0.000098035380640417981108
0.650000	-0.410000	0.000102130789571252265143
0.670000	-0.410000	0.000108918294085613354323
0.690000	-0.410000	0.000108786063090790822896
0.710000	-0.410000	0.000114461479161549265480
0.730000	-0.410000	0.000116952262162633508413
0.750000	-0.410000	0.000119869635355584049172
0.770000	-0.410000	0.000127726927503918439178
0.790000	-0.410000	0.000124833207036110615650
0.810000	-0.410000	0.000132989946471370431343
0.830000	-0.410000	0.000134685481767886762548
0.850000	-0.410000	0.000136272724394034583416
0.870000	-0.410000	0.000138955912482186883308
0.890000	-0.410000	0.000145185501984295209366
0.910000	-0.410000	0.000097247668743189255580
0.930000	-0.410000	0.000007433203150128062098
0.950000	-0.410000	-0.000009486240870240809919
0.970000	-0.410000	-0.000005170057854872347862
0.990000	-0.410000	-0.000004611666784929618695

-0.990000	-0.390000	-0.000008193069707947321515
-0.970000	-0.390000	-0.000007541080921944724041
-0.950000	-0.390000	-0.000033024439870289919174
-0.930000	-0.390000	0.000017031583249081660991
-0.910000	-0.390000	0.000140106820754173910792
-0.890000	-0.390000	0.000132955814854209854181
-0.870000	-0.390000	0.000134420828124546046234
-0.850000	-0.390000	0.000137019975605038430398
-0.830000	-0.390000	0.000135308237726742153911
-0.810000	-0.390000	0.000125214075000118431509
-0.790000	-0.390000	0.000128399234526730624938
-0.770000	-0.390000	0.000124570883518548451230
-0.750000	-0.390000	0.000121201844471961956481
-0.730000	-0.390000	0.000114283794386780223045
-0.710000	-0.390000	0.000114298113350842434001
-0.690000	-0.390000	0.000107044556246608141585
-0.670000	-0.390000	0.000104479914443542494734
-0.650000	-0.390000	0.000098556202643499592349
-0.630000	-0.390000	0.000094863070047726546856
-0.610000	-0.390000	0.000088282392775268736474
-0.590000	-0.390000	0.000085169804024133605050
-0.570000	-0.390000	0.000083483696149924950958
-0.550000	-0.390000	0.000077125618074236042612
-0.530000	-0.390000	0.000068028094510513530536
-0.510000	-0.390000	0.000069834558339931210487
-0.490000	-0.390000	0.000056996758652023195866
-0.470000	-0.390000	0.000058181846826444935661
-0.450000	-0.390000	0.000045291210521476320174
-0.430000	-0.390000	0.000037625861664657573582
-0.410000	-0.390000	0.000029719065497440009345
-0.390000	-0.390000	0.000022250349846363764224
-0.370000	-0.390000	0.000014137994390146563142
-0.350000	-0.390000	0.000003040856557899381950
-0.330000	-0.390000	-0.000006481439794811131921
-0.310000	-0.390000	-0.000018858378710345907714
-0.290000	-0.390000	-0.000031439677473238392125
-0.270000	-0.390000	-0.000037841190858420206255
-0.250000	-0.390000	-0.000055875410641936581612
-0.230000	-0.390000	-0.000066790218954295425173
-0.210000	-0.390000	-0.000082234392075829673935
-0.190000	-0.390000	-0.000089606961628957990454
-0.170000	-0.390000	-0.000106668466424066296920
-0.150000	-0.390000	-0.000119694832097131076106
-0.130000	-0.390000	-0.000125310874105355891375
-0.110000	-0.390000	-0.000141958004746345486328
-0.090000	-0.390000	-0.000149047350384121589893
-0.070000	-0.390000	-0.000156002803634813536375
-0.050000	-0.390000	-0.000160895140329514810262
-0.030000	-0.390000	-0.000165648295960865309280
-0.010000	-0.390000	-0.000168184683001177249888
0.010000	-0.390000	-0.000168184683001378857282
0.030000	-0.390000	-0.000165648295968497225213
0.050000	-0.390000	-0.000160895140329859749184
0.070000	-0.390000	-0.000156002803634111515468
0.090000	-0.390000	-0.000149047350383322316052
0.110000	-0.390000	-0.000141958004750481067095
0.130000	-0.390000	-0.000125310874106748061175
0.150000	-0.390000	-0.000119694832104064874259
0.170000	-0.390000	-0.000106668466411595600244
0.190000	-0.390000	-0.000089606961628955957575
0.210000	-0.390000	-0.000082234392075829673935
0.230000	-0.390000	-0.000066790218954295425173
0.250000	-0.390000	-0.000055875410641936581612
0.270000	-0.390000	-0.000037841190858420883881
0.290000	-0.390000	-0.000031439677476021403576
0.310000	-0.390000	-0.000018858378715861786267
0.330000	-0.390000	-0.000006481439797584656604
0.350000	-0.390000	0.000003040856538521300996
0.370000	-0.390000	0.000014137994387415728920
0.390000	-0.390000	0.000022250349860134487068
0.410000	-0.390000	0.000029719065493292936035
0.430000	-0.390000	0.000037625861664482068356
0.450000	-0.390000	0.000045291210521476320174
0.470000	-0.390000	0.000058181846826444935661
0.490000	-0.390000	0.000056996758652023195866
0.510000	-0.390000	0.000069834558339931210487
0.530000	-0.390000	0.000068028094510513530536
0.550000	-0.390000	0.000077125618074259081908
0.570000	-0.390000	0.000083483696154049987859
0.590000	-0.390000	0.000085169804015825580643
0.610000	-0.390000	0.000088282392784959132204
0.630000	-0.390000	0.000094863070053968502051
0.650000	-0.390000	0.000098556202643975286052
0.670000	-0.390000	0.000104479914433899871663
0.690000	-0.390000	0.000107044556246605078714
0.710000	-0.390000	0.000114298113350842434001
0.730000	-0.390000	0.000114283794386780223045
0.750000	-0.390000	0.000121201844471961956481
0.770000	-0.390000	0.000124570883518548451230
0.790000	-0.390000	0.000128399234526731817561
0.810000	-0.390000	0.000125214075004962673921
0.830000	-0.390000	0.000135308237726744105475
0.850000	-0.390000	0.000137019975605038267768
0.870000	-0.390000	0.000134420828124893641450
0.890000	-0.390000	0.000132955814856378258526
0.910000	-0.390000	0.000140106820759405836796
0.930000	-0.390000	0.000017031583238909242528
0.950000	-0.390000	-0.000033024439870313337941
0.970000	-0.390000	-0.000007541080921944724041
0.990000	-0.390000	-0.000008193069707947321515

-0.990000	-0.370000	-0.000003296808361083464591
-0.970000	-0.370000	-0.000008418081457539335413
-0.950000	-0.370000	-0.000007602684533458345384
-0.930000	-0.370000	0.000082253466260397492538
-0.910000	-0.370000	0.000150465779903786317506
-0.890000	-0.370000	0.000132688569906920213540
-0.870000	-0.370000	0.000140962890962568760788
-0.850000	-0.370000	0.000136218940676591460321
-0.830000	-0.370000	0.000127616002285678203833
-0.810000	-0.370000	0.000130108482257327640660
-0.790000	-0.370000	0.000122917198405454475849
-0.770000	-0.370000	0.000118035216016814181544
-0.750000	-0.370000	0.000116072675058488095057
-0.730000	-0.370000	0.000114789629926203120072
-0.710000	-0.370000	0.000106082109548394815405
-0.690000	-0.370000	0.000107571796534688824266
-0.670000	-0.370000	0.000103711061284613218197
-0.650000	-0.370000	0.000097598902588309359744
-0.630000	-0.370000	0.000094465917104043895620
-0.610000	-0.370000	0.000093221779183080803071
-0.590000	-0.370000	0.000082398558791759791194
-0.570000	-0.370000	0.000078460127438490388156
-0.550000	-0.370000	0.000073534047195492581385
-0.530000	-0.370000	0.000068260324840144868540
-0.510000	-0.370000	0.000062098020654305659109
-0.490000	-0.370000	0.000054824748468313628841
-0.470000	-0.370000	0.000045795195421904832055
-0.450000	-0.370000	0.000040913326570077396499
-0.430000	-0.370000	0.000030088919766170683858
-0.410000	-0.370000	0.000024336861878007621466
-0.390000	-0.370000	0.000014137994390146563142
-0.370000	-0.370000	0.000004953910010961799781
-0.350000	-0.370000	-0.000006927139468729408603
-0.330000	-0.370000	-0.000022749831971889325618
-0.310000	-0.370000	-0.000027877742022273030160
-0.290000	-0.370000	-0.000046634380144953738157
-0.270000	-0.370000	-0.000059915984345842464623
-0.250000	-0.370000	-0.000076140153939928349584
-0.230000	-0.370000	-0.000091595670245036493501
-0.210000	-0.370000	-0.000106378855424823536078
-0.190000	-0.370000	-0.000119959410954071792098
-0.170000	-0.370000	-0.000135083771721037422964
-0.150000	-0.370000	-0.000152405160249033784720
-0.130000	-0.370000	-0.000162475789611938475389
-0.110000	-0.370000	-0.000176034988316072307530
-0.090000	-0.370000	-0.000183837792977853853749
-0.070000	-0.370000	-0.000196237923802659300007
-0.050000	-0.370000	-0.000200522589412834744468
-0.030000	-0.370000	-0.000208307244971307206020
-0.010000	-0.370000	-0.000208210067551200541346
0.010000	-0.370000	-0.000208210067551475495017
0.030000	-0.370000	-0.000208307244979619241975
0.050000	-0.370000	-0.000200522589412494413406
0.070000	-0.370000	-0.000196237923807492293821
0.090000	-0.370000	-0.000183837792966218304454
0.110000	-0.370000	-0.000176034988314678131956
0.130000	-0.370000	-0.000162475789613335415678
0.150000	-0.370000	-0.000152405160264238364936
0.170000	-0.370000	-0.000135083771705843684770
0.190000	-0.370000	-0.000119959410954069759219
0.210000	-0.370000	-0.000106378855424823536078
0.230000	-0.370000	-0.000091595670245036493501
0.250000	-0.370000	-0.000076140153939928349584
0.270000	-0.370000	-0.000059915984345843142250
0.290000	-0.370000	-0.000046634380147727940466
0.310000	-0.370000	-0.000027877742022235760711
0.330000	-0.370000	-0.000022749831963645323349
0.350000	-0.370000	-0.000006927139468714500824
0.370000	-0.370000	0.000004953910019267466049
0.390000	-0.370000	0.000014137994387378459470
0.410000	-0.370000	0.000024336861871078214331
0.430000	-0.370000	0.000030088919766165262847
0.450000	-0.370000	0.000040913326570077396499
0.470000	-0.370000	0.000045795195421904832055
0.490000	-0.370000	0.000054824748468313628841
0.510000	-0.370000	0.000062098020654305659109
0.530000	-0.370000	0.000068260324840144868540
0.550000	-0.370000	0.000073534047195491226132
0.570000	-0.370000	0.000078460127435735498198
0.590000	-0.370000	0.000082398558805586079399
0.610000	-0.370000	0.000093221779174803597111
0.630000	-0.370000	0.000094465917112358696291
0.650000	-0.370000	0.000097598902589522649738
0.670000	-0.370000	0.000103711061275078012455
0.690000	-0.370000	0.000107571796534688499006
0.710000	-0.370000	0.000106082109548394815405
0.730000	-0.370000	0.000114789629926203120072
0.750000	-0.370000	0.000116072675058488095057
0.770000	-0.370000	0.000118035216016814181544
0.790000	-0.370000	0.000122917198405542377540
0.810000	-0.370000	0.000130108482262628982707
0.830000	-0.370000	0.000127616002287757649390
0.850000	-0.370000	0.000136218940675037988343
0.870000	-0.370000	0.000140962890962569438414
0.890000	-0.370000	0.000132688569907011937044
0.910000	-0.370000	0.000150465779908967936529
0.930000	-0.370000	0.000082253466250091500367
0.950000	-0.370000	-0.000007602684533454875937
0.970000	-0.370000	-0.000008418081457539335413
0.990000	-0.370000	-0.000003296808361083464591

-0.990000	-0.350000	-0.000009460862839360921484
-0.970000	-0.350000	-0.000009586318607401108499
-0.950000	-0.350000	-0.000001632747223570887862
-0.930000	-0.350000	0.000123617838714304081882
-0.910000	-0.350000	0.000129319100956641077314
-0.890000	-0.350000	0.000144299782270418359498
-0.870000	-0.350000	0.000132999411313543139477
-0.850000	-0.350000	0.000133137487439854073842
-0.830000	-0.350000	0.000130345433114768252322
-0.810000	-0.350000	0.000125733114245577594923
-0.790000	-0.350000	0.000124150032442603869580
-0.770000	-0.350000	0.000119888951549687814151
-0.750000	-0.350000	0.000117536176036513241344
-0.730000	-0.350000	0.000112775901133564757789
-0.710000	-0.350000	0.000109078067604438840033
-0.690000	-0.350000	0.000106712652240956059864
-0.670000	-0.350000	0.000096411140518066823155
-0.650000	-0.350000	0.000095441134335942472144
-0.630000	-0.350000	0.000092556443586123846251
-0.610000	-0.350000	0.000082108059417533861600
-0.590000	-0.350000	0.000082635450208973519528
-0.570000	-0.350000	0.000073362025742733838387
-0.550000	-0.350000	0.000068341746555931727285
-0.530000	-0.350000	0.000064738149668104640337
-0.510000	-0.350000	0.000057259539417700897447
-0.490000	-0.350000	0.000046628868563314995093
-0.470000	-0.350000	0.000044840140258756348390
-0.450000	-0.350000	0.000032156620112014412953
-0.430000	-0.350000	0.000027094808843382335605
-0.410000	-0.350000	0.000017117415898358631708
-0.390000	-0.350000	0.000003040856557899381950
-0.370000	-0.350000	-0.000006927139468729408603
-0.350000	-0.350000	-0.000021775503929713144451
-0.330000	-0.350000	-0.000032482946893051779184
-0.310000	-0.350000	-0.000050738329380903575264
-0.290000	-0.350000	-0.000065077354507182737990
-0.270000	-0.350000	-0.000083191542316604150716
-0.250000	-0.350000	-0.000097470864986813052005
-0.230000	-0.350000	-0.000117114127804271388037
-0.210000	-0.350000	-0.000130735521906203653068
-0.190000	-0.350000	-0.000154687180564408265212
-0.170000	-0.350000	-0.000167661246868687702823
-0.150000	-0.350000	-0.000186320870415166664914
-0.130000	-0.350000	-0.000203290358939414798336
-0.110000	-0.350000	-0.000215575157963967205645
-0.090000	-0.350000	-0.000225461672238868210709
-0.070000	-0.350000	-0.000235392598195039413640
-0.050000	-0.350000	-0.000246832189593310829308
-0.030000	-0.350000	-0.000248258566595469063343
-0.010000	-0.350000	-0.000255895990780888879859
0.010000	-0.350000	-0.000255895990781235174033
0.030000	-0.350000	-0.000248258566604019081676
0.050000	-0.350000	-0.000246832189593308281433
0.070000	-0.350000	-0.000235392598194365365149
0.090000	-0.350000	-0.000225461672237471975151
0.110000	-0.350000	-0.000215575157958431323562
0.130000	-0.350000	-0.000203290358935311418374
0.150000	-0.350000	-0.000186320870422049993456
0.170000	-0.350000	-0.000167661246854825473317
0.190000	-0.350000	-0.000154687180564406232333
0.210000	-0.350000	-0.000130735521906203653068
0.230000	-0.350000	-0.000117114127804271388037
0.250000	-0.350000	-0.000097470864986813052005
0.270000	-0.350000	-0.000083191542316611604606
0.290000	-0.350000	-0.000065077354509929157618
0.310000	-0.350000	-0.000050738329370122539912
0.330000	-0.350000	-0.000032482946902337970791
0.350000	-0.350000	-0.000021775503914503820850
0.370000	-0.350000	-0.000006927139469406357335
0.390000	-0.350000	0.000003040856541298213810
0.410000	-0.350000	0.000017117415903888062788
0.430000	-0.350000	0.000027094808843383013232
0.450000	-0.350000	0.000032156620112014412953
0.470000	-0.350000	0.000044840140258756348390
0.490000	-0.350000	0.000046628868563314995093
0.510000	-0.350000	0.000057259539417700897447
0.530000	-0.350000	0.000064738149668104640337
0.550000	-0.350000	0.000068341746555933082538
0.570000	-0.350000	0.000073362025748254135063
0.590000	-0.350000	0.000082635450198008847432
0.610000	-0.350000	0.000082108059418903669730
0.630000	-0.350000	0.000092556443601372472181
0.650000	-0.350000	0.000095441134333887231401
0.670000	-0.350000	0.000096411140509743186236
0.690000	-0.350000	0.000106712652240955382238
0.710000	-0.350000	0.000109078067604438840033
0.730000	-0.350000	0.000112775901133564757789
0.750000	-0.350000	0.000117536176036513241344
0.770000	-0.350000	0.000119888951549687814151
0.790000	-0.350000	0.000124150032442605224832
0.810000	-0.350000	0.000125733114250603983299
0.830000	-0.350000	0.000130345433114767737326
0.850000	-0.350000	0.000133137487442274636508
0.870000	-0.350000	0.000132999411313716774455
0.890000	-0.350000	0.000144299782270852257208
0.910000	-0.350000	0.000129319100961749079010
0.930000	-0.350000	0.000123617838703991150817
0.950000	-0.350000	-0.000001632747223579561480
0.970000	-0.350000	-0.000009586318607401108499
0.990000	-0.350000	-0.000009460862839360921484

-0.990000	-0.330000	-0.000007362489310458160754
-0.970000	-0.330000	-0.000010972223592671996749
-0.950000	-0.330000	0.000018277974203879596149
-0.930000	-0.330000	0.000145020066041346047669
-0.910000	-0.330000	0.000143386685251187511597
-0.890000	-0.330000	0.000135577398070457083318
-0.870000	-0.330000	0.000136463388310743068566
-0.850000	-0.330000	0.000131063170086690420789
-0.830000	-0.330000	0.000125123815696389625645
-0.810000	-0.330000	0.000128048483893546750966
-0.790000	-0.330000	0.000119829798740643891659
-0.770000	-0.330000	0.000116536360491317932380
-0.750000	-0.330000	0.000113626734880243408831
-0.730000	-0.330000	0.000112671554889068754315
-0.710000	-0.330000	0.000103166343777952524211
-0.690000	-0.330000	0.000102899955415109675997
-0.670000	-0.330000	0.000096031804335697373560
-0.650000	-0.330000	0.000090417975286249464058
-0.630000	-0.330000	0.000089053454278201850435
-0.610000	-0.330000	0.000081686775258290916964
-0.590000	-0.330000	0.000076750381533781519426
-0.570000	-0.330000	0.000074151655427967855835
-0.550000	-0.330000	0.000063570480059638758948
-0.530000	-0.330000	0.000059157252864432087122
-0.510000	-0.330000	0.000052171870151175315502
-0.490000	-0.330000	0.000048497480122695229340
-0.470000	-0.330000	0.000032720781026736528788
-0.450000	-0.330000	0.000029320075555595631264
-0.430000	-0.330000	0.000016192706039059272380
-0.410000	-0.330000	0.000005016296742216459249
-0.390000	-0.330000	-0.000006481439794811131921
-0.370000	-0.330000	-0.000022749831971889325618
-0.350000	-0.330000	-0.000032482946893051779184
-0.330000	-0.330000	-0.000050831411216062816899
-0.310000	-0.330000	-0.000065868522495597569481
-0.290000	-0.330000	-0.000085884527314622705280
-0.270000	-0.330000	-0.000101855647104766682529
-0.250000	-0.330000	-0.000126707198563675069560
-0.230000	-0.330000	-0.000145178109079907905442
-0.210000	-0.330000	-0.000165656246796771550915
-0.190000	-0.330000	-0.000184736702215372155253
-0.170000	-0.330000	-0.000206397152848040332145
-0.150000	-0.330000	-0.000222109965890218160169
-0.130000	-0.330000	-0.000244267736982964507597
-0.110000	-0.330000	-0.000258628683919655179974
-0.090000	-0.330000	-0.000273686838280765313766
-0.070000	-0.330000	-0.000286018132077004686060
-0.050000	-0.330000	-0.000291247263247879507441
-0.030000	-0.330000	-0.000299928277820231913280
-0.010000	-0.330000	-0.000304416335540277482180
0.010000	-0.330000	-0.000304416335540692840032
0.030000	-0.330000	-0.000299928277828341040799
0.050000	-0.330000	-0.000291247263248564723214
0.070000	-0.330000	-0.000286018132075615552027
0.090000	-0.330000	-0.000273686838282134769530
0.110000	-0.330000	-0.000258628683918269461177
0.130000	-0.330000	-0.000244267736989825122104
0.150000	-0.330000	-0.000222109965883133576598
0.170000	-0.330000	-0.000206397152835839669573
0.190000	-0.330000	-0.000184736702215349793584
0.210000	-0.330000	-0.000165656246796771550915
0.230000	-0.330000	-0.000145178109079907905442
0.250000	-0.330000	-0.000126707198563674391933
0.270000	-0.330000	-0.000101855647103378226122
0.290000	-0.330000	-0.000085884527313274906454
0.310000	-0.330000	-0.000065868522506479571161
0.330000	-0.330000	-0.000050831411211156802069
0.350000	-0.330000	-0.000032482946900954257768
0.370000	-0.330000	-0.000022749831962948723453
0.390000	-0.330000	-0.000006481439802422908798
0.410000	-0.330000	0.000005016296753269222771
0.430000	-0.330000	0.000016192706039407572327
0.450000	-0.330000	0.000029320075555595631264
0.470000	-0.330000	0.000032720781026736528788
0.490000	-0.330000	0.000048497480122695229340
0.510000	-0.330000	0.000052171870151175315502
0.530000	-0.330000	0.000059157252864432087122
0.550000	-0.330000	0.000063570480059647568091
0.570000	-0.330000	0.000074151655430571973928
0.590000	-0.330000	0.000076750381529705935697
0.610000	-0.330000	0.000081686775262464742962
0.630000	-0.330000	0.000089053454282364156785
0.650000	-0.330000	0.000090417975284146111844
0.670000	-0.330000	0.000096031804328673098735
0.690000	-0.330000	0.000102899955415109675997
0.710000	-0.330000	0.000103166343777952524211
0.730000	-0.330000	0.000112671554889068754315
0.750000	-0.330000	0.000113626734880243408831
0.770000	-0.330000	0.000116536360491317932380
0.790000	-0.330000	0.000119829798740647632156
0.810000	-0.330000	0.000128048483898401347508
0.830000	-0.330000	0.000125123815694656420052
0.850000	-0.330000	0.000131063170087036633647
0.870000	-0.330000	0.000136463388310570517790
0.890000	-0.330000	0.000135577398070805139321
0.910000	-0.330000	0.000143386685256653842110
0.930000	-0.330000	0.000145020066030942043622
0.950000	-0.330000	0.000018277974203877861425
0.970000	-0.330000	-0.000010972223592671996749
0.990000	-0.330000	-0.000007362489310458160754

-0.990000	-0.310000	-0.000006245446882501264757
-0.970000	-0.310000	-0.000003027955976824675544
-0.950000	-0.310000	0.000087231764096080358778
-0.930000	-0.310000	0.000144123226831459338992
-0.910000	-0.310000	0.000136141960114525206391
-0.890000	-0.310000	0.000135954275609600876151
-0.870000	-0.310000	0.000133589362630608359927
-0.850000	-0.310000	0.000128111664996522617559
-0.830000	-0.310000	0.000129039420774383417146
-0.810000	-0.310000	0.000124424858757882580854
-0.790000	-0.310000	0.000116388027344928009568
-0.770000	-0.310000	0.000120064795324766244479
-0.750000	-0.310000	0.000108894387737817660740
-0.730000	-0.310000	0.000110538798835977514603
-0.710000	-0.310000	0.000104767814626485295188
-0.690000	-0.310000	0.000098595569578024299306
-0.670000	-0.310000	0.000097830319007465534379
-0.650000	-0.310000	0.000092417746195545450545
-0.630000	-0.310000	0.000086610988997213361122
-0.610000	-0.310000	0.000082835888447398091220
-0.590000	-0.310000	0.000073867809479266497352
-0.570000	-0.310000	0.000069119058810065243329
-0.550000	-0.310000	0.000061990082111519658587
-0.530000	-0.310000	0.000056800837654375385980
-0.510000	-0.310000	0.000045479166507281096809
-0.490000	-0.310000	0.000038768278634184442791
-0.470000	-0.310000	0.000029438780304184342974
-0.450000	-0.310000	0.000022849587256731373227
-0.430000	-0.310000	0.000006536843844595131327
-0.410000	-0.310000	-0.000004532817896367335900
-0.390000	-0.310000	-0.000018858378710345907714
-0.370000	-0.310000	-0.000027877742022273030160
-0.350000	-0.310000	-0.000050738329380903575264
-0.330000	-0.310000	-0.000065868522495597569481
-0.310000	-0.310000	-0.000086746599946880030086
-0.290000	-0.310000	-0.000109372536360997468481
-0.270000	-0.310000	-0.000125360088000529476798
-0.250000	-0.310000	-0.000151413526135350871675
-0.230000	-0.310000	-0.000175651720009275917611
-0.210000	-0.310000	-0.000197143710952926514389
-0.190000	-0.310000	-0.000222025276677480178002
-0.170000	-0.310000	-0.000246760070604006747155
-0.150000	-0.310000	-0.000267195636917852787952
-0.130000	-0.310000	-0.000287260608368499468536
-0.110000	-0.310000	-0.000302364488962844830174
-0.090000	-0.310000	-0.000317467808941342610404
-0.070000	-0.310000	-0.000336997451133568231944
-0.050000	-0.310000	-0.000339312373442710382698
-0.030000	-0.310000	-0.000352160561559031496867
-0.010000	-0.310000	-0.000351800751320754620001
0.010000	-0.310000	-0.000351800751320887543187
0.030000	-0.310000	-0.000352160561568753429328
0.050000	-0.310000	-0.000339312373442712442682
0.070000	-0.310000	-0.000336997451128370024628
0.090000	-0.310000	-0.000317467808939959602113
0.110000	-0.310000	-0.000302364488962837728650
0.130000	-0.310000	-0.000287260608361617169985
0.150000	-0.310000	-0.000267195636934382100593
0.170000	-0.310000	-0.000246760070592874701349
0.190000	-0.310000	-0.000222025276677433448889
0.210000	-0.310000	-0.000197143710952926514389
0.230000	-0.310000	-0.000175651720009275917611
0.250000	-0.310000	-0.000151413526135350871675
0.270000	-0.310000	-0.000125360088000540318819
0.290000	-0.310000	-0.000109372536369276029695
0.310000	-0.310000	-0.000086746599927577843284
0.330000	-0.310000	-0.000065868522503557646306
0.350000	-0.310000	-0.000050738329370035126112
0.370000	-0.310000	-0.000027877742022322496884
0.390000	-0.310000	-0.000018858378708273726312
0.410000	-0.310000	-0.000004532817896340230845
0.430000	-0.310000	0.000006536843844248864258
0.450000	-0.310000	0.000022849587256732050854
0.470000	-0.310000	0.000029438780304184342974
0.490000	-0.310000	0.000038768278634184442791
0.510000	-0.310000	0.000045479166507281096809
0.530000	-0.310000	0.000056800837654375385980
0.550000	-0.310000	0.000061990082111528806543
0.570000	-0.310000	0.000069119058814903847890
0.590000	-0.310000	0.000073867809475123842166
0.610000	-0.310000	0.000082835888452213642932
0.630000	-0.310000	0.000086610989001373986959
0.650000	-0.310000	0.000092417746196390125352
0.670000	-0.310000	0.000097830318999242199714
0.690000	-0.310000	0.000098595569578022266427
0.710000	-0.310000	0.000104767814626485295188
0.730000	-0.310000	0.000110538798835977514603
0.750000	-0.310000	0.000108894387737817660740
0.770000	-0.310000	0.000120064795324766244479
0.790000	-0.310000	0.000116388027344940206843
0.810000	-0.310000	0.000124424858763421254757
0.830000	-0.310000	0.000129039420774729494479
0.850000	-0.310000	0.000128111664997564644267
0.870000	-0.310000	0.000133589362630609281499
0.890000	-0.310000	0.000135954275615496767565
0.910000	-0.310000	0.000136141960113999151497
0.930000	-0.310000	0.000144123226821057937030
0.950000	-0.310000	0.000087231764096081659821
0.970000	-0.310000	-0.000003027955976824675544
0.990000	-0.310000	-0.000006245446882501264757

-0.990000	-0.290000	-0.000011273290178992825816
-0.970000	-0.290000	0.000000909537782778704895
-0.950000	-0.290000	0.000123941521162450676852
-0.930000	-0.290000	0.000135308481795085380761
-0.910000	-0.290000	0.000140489851654793335232
-0.890000	-0.290000	0.000136852826398961845448
-0.870000	-0.290000	0.000131308062762046818140
-0.850000	-0.290000	0.000132546698371916192626
-0.830000	-0.290000	0.000125901941446541695835
-0.810000	-0.290000	0.000122347911548139324676
-0.790000	-0.290000	0.000119205017872769231373
-0.770000	-0.290000	0.000117098861847420953990
-0.750000	-0.290000	0.000110742851113267514840
-0.730000	-0.290000	0.000105379527445523192737
-0.710000	-0.290000	0.000099341943098386206669
-0.690000	-0.290000	0.000098471557908895500453
-0.670000	-0.290000	0.000092502484246046124067
-0.650000	-0.290000	0.000085145994829033508529
-0.630000	-0.290000	0.000085156572530704075560
-0.610000	-0.290000	0.000076539917509884752541
-0.590000	-0.290000	0.000069438321292082154043
-0.570000	-0.290000	0.000066582109231190072509
-0.550000	-0.290000	0.000060585907956334456113
-0.530000	-0.290000	0.000045982311868311389258
-0.510000	-0.290000	0.000046034905652351859259
-0.490000	-0.290000	0.000029847954102500185748
-0.470000	-0.290000	0.000026686956006446730587
-0.450000	-0.290000	0.000009223588015187922221
-0.430000	-0.290000	0.000000145487020093557811
-0.410000	-0.290000	-0.000011177509356712127470
-0.390000	-0.290000	-0.000031439677473238392125
-0.370000	-0.290000	-0.000046634380144953738157
-0.350000	-0.290000	-0.000065077354507182737990
-0.330000	-0.290000	-0.000085884527314622705280
-0.310000	-0.290000	-0.000109372536360997468481
-0.290000	-0.290000	-0.000128083787721915934744
-0.270000	-0.290000	-0.000159423017614052965358
-0.250000	-0.290000	-0.000179775751712726915375
-0.230000	-0.290000	-0.000210404967032591915530
-0.210000	-0.290000	-0.000231510636447228426498
-0.190000	-0.290000	-0.000263161568633227889620
-0.170000	-0.290000	-0.000287799887382021149420
-0.150000	-0.290000	-0.000309041677161500454810
-0.130000	-0.290000	-0.000329436473864645718804
-0.110000	-0.290000	-0.000355396963716944690008
-0.090000	-0.290000	-0.000371877898390885884995
-0.070000	-0.290000	-0.000379569464641632092587
-0.050000	-0.290000	-0.000396125521192473828945
-0.030000	-0.290000	-0.000401518404521820351447
-0.010000	-0.290000	-0.000407540727407628778148
0.010000	-0.290000	-0.000407540727407818621948
0.030000	-0.290000	-0.000401518404532917594363
0.050000	-0.290000	-0.000396125521198003476865
0.070000	-0.290000	-0.000379569464639204455503
0.090000	-0.290000	-0.000371877898390883879221
0.110000	-0.290000	-0.000355396963715561356456
0.130000	-0.290000	-0.000329436473866015879300
0.150000	-0.290000	-0.000309041677155977149473
0.170000	-0.290000	-0.000287799887368202342210
0.190000	-0.290000	-0.000263161568631839460318
0.210000	-0.290000	-0.000231510636447228426498
0.230000	-0.290000	-0.000210404967032591915530
0.250000	-0.290000	-0.000179775751712726915375
0.270000	-0.290000	-0.000159423017614052965358
0.290000	-0.290000	-0.000128083787721951848941
0.310000	-0.290000	-0.000109372536371845588844
0.330000	-0.290000	-0.000085884527306264184156
0.350000	-0.290000	-0.000065077354504485785086
0.370000	-0.290000	-0.000046634380157244525035
0.390000	-0.290000	-0.000031439677467718447814
0.410000	-0.290000	-0.000011177509365019148990
0.430000	-0.290000	0.000000145487020093557811
0.450000	-0.290000	0.000009223588015187922221
0.470000	-0.290000	0.000026686956006446730587
0.490000	-0.290000	0.000029847954102500185748
0.510000	-0.290000	0.000046034905652351859259
0.530000	-0.290000	0.000045982311868311389258
0.550000	-0.290000	0.000060585907956336488992
0.570000	-0.290000	0.000066582109233961564313
0.590000	-0.290000	0.000069438321294847208396
0.610000	-0.290000	0.000076539917502366813361
0.630000	-0.290000	0.000085156572541640612609
0.650000	-0.290000	0.000085145994835737618452
0.670000	-0.290000	0.000092502484230841882664
0.690000	-0.290000	0.000098471557908894145200
0.710000	-0.290000	0.000099341943098386206669
0.730000	-0.290000	0.000105379527445523192737
0.750000	-0.290000	0.000110742851113267514840
0.770000	-0.290000	0.000117098861847420953990
0.790000	-0.290000	0.000119205017872792270670
0.810000	-0.290000	0.000122347911552972670856
0.830000	-0.290000	0.000125901941445155462042
0.850000	-0.290000	0.000132546698371222547181
0.870000	-0.290000	0.000131308062763085863292
0.890000	-0.290000	0.000136852826398617014947
0.910000	-0.290000	0.000140489851660168592763
0.930000	-0.290000	0.000135308481784764643441
0.950000	-0.290000	0.000123941521162362205954
0.970000	-0.290000	0.000000909537782778704895
0.990000	-0.290000	-0.000011273290178992825816

-0.990000	-0.270000	-0.000012917708208488691557
-0.970000	-0.270000	0.000015647184810726327830
-0.950000	-0.270000	0.000147310813641934532092
-0.930000	-0.270000	0.000136736888274069465915
-0.910000	-0.270000	0.000138445294497312990263
-0.890000	-0.270000	0.000130919314236810114009
-0.870000	-0.270000	0.000132683034066881480649
-0.850000	-0.270000	0.000126368101829366628365
-0.830000	-0.270000	0.000124717932410492232317
-0.810000	-0.270000	0.000118726503489600544836
-0.790000	-0.270000	0.000117917492643052006338
-0.770000	-0.270000	0.000110282887352503703219
-0.750000	-0.270000	0.000106061466670949198295
-0.730000	-0.270000	0.000107874571901766020299
-0.710000	-0.270000	0.000103063950572392608448
-0.690000	-0.270000	0.000096159202083579130857
-0.670000	-0.270000	0.000093102710746613518171
-0.650000	-0.270000	0.000083873196125356313342
-0.630000	-0.270000	0.000079551552951966005576
-0.610000	-0.270000	0.000074268738453036594943
-0.590000	-0.270000	0.000068769173753008690187
-0.570000	-0.270000	0.000059653867920103685694
-0.550000	-0.270000	0.000056463753849409726248
-0.530000	-0.270000	0.000047990952703826195267
-0.510000	-0.270000	0.000037620096222621093765
-0.490000	-0.270000	0.000030733869875473090647
-0.470000	-0.270000	0.000016161107370507880529
-0.450000	-0.270000	0.000005289327320957416920
-0.430000	-0.270000	-0.000010818282803171211425
-0.410000	-0.270000	-0.000024246250134717597003
-0.390000	-0.270000	-0.000037841190858420206255
-0.370000	-0.270000	-0.000059915984345842464623
-0.350000	-0.270000	-0.000083191542316604150716
-0.330000	-0.270000	-0.000101855647104766682529
-0.310000	-0.270000	-0.000125360088000529476798
-0.290000	-0.270000	-0.000159423017614052965358
-0.270000	-0.270000	-0.000182470727834568770959
-0.250000	-0.270000	-0.000212084684239857018673
-0.230000	-0.270000	-0.000243279989528624458316
-0.210000	-0.270000	-0.000270350511736974286666
-0.190000	-0.270000	-0.000303029805133256304600
-0.170000	-0.270000	-0.000326881773792216286101
-0.150000	-0.270000	-0.000354932956312360974732
-0.130000	-0.270000	-0.000381255049152605103406
-0.110000	-0.270000	-0.000403199904032388255735
-0.090000	-0.270000	-0.000414530791972809141421
-0.070000	-0.270000	-0.000439881282613298037545
-0.050000	-0.270000	-0.000446292975963082636827
-0.030000	-0.270000	-0.000451589408012144540028
-0.010000	-0.270000	-0.000458385313381515029606
0.010000	-0.270000	-0.000458385313381746398349
0.030000	-0.270000	-0.000451589408021766183787
0.050000	-0.270000	-0.000446292975958237228898
0.070000	-0.270000	-0.000439881282615372983663
0.090000	-0.270000	-0.000414530791974888749608
0.110000	-0.270000	-0.000403199904035852661147
0.130000	-0.270000	-0.000381255049162299226081
0.150000	-0.270000	-0.000354932956321952152411
0.170000	-0.270000	-0.000326881773775596767839
0.190000	-0.270000	-0.000303029805133251534111
0.210000	-0.270000	-0.000270350511736974286666
0.230000	-0.270000	-0.000243279989528624458316
0.250000	-0.270000	-0.000212084684239857018673
0.270000	-0.270000	-0.000182470727834552507926
0.290000	-0.270000	-0.000159423017608503205488
0.310000	-0.270000	-0.000125360088000738185716
0.330000	-0.270000	-0.000101855647104812083495
0.350000	-0.270000	-0.000083191542313865862604
0.370000	-0.270000	-0.000059915984344528547116
0.390000	-0.270000	-0.000037841190863923887533
0.410000	-0.270000	-0.000024246250129358927765
0.430000	-0.270000	-0.000010818282801785465523
0.450000	-0.270000	0.000005289327320958094546
0.470000	-0.270000	0.000016161107370507880529
0.490000	-0.270000	0.000030733869875473090647
0.510000	-0.270000	0.000037620096222621093765
0.530000	-0.270000	0.000047990952703826195267
0.550000	-0.270000	0.000056463753849411420314
0.570000	-0.270000	0.000059653867920827051831
0.590000	-0.270000	0.000068769173759920831403
0.610000	-0.270000	0.000074268738455747439187
0.630000	-0.270000	0.000079551552956855757373
0.650000	-0.270000	0.000083873196120524159784
0.670000	-0.270000	0.000093102710738290572431
0.690000	-0.270000	0.000096159202083577097978
0.710000	-0.270000	0.000103063950572392608448
0.730000	-0.270000	0.000107874571901766020299
0.750000	-0.270000	0.000106061466670949198295
0.770000	-0.270000	0.000110282887352503703219
0.790000	-0.270000	0.000117917492643057088535
0.810000	-0.270000	0.000118726503495146753944
0.830000	-0.270000	0.000124717932412578833608
0.850000	-0.270000	0.000126368101829019575250
0.870000	-0.270000	0.000132683034065147326380
0.890000	-0.270000	0.000130919314237853875440
0.910000	-0.270000	0.000138445294502252073260
0.930000	-0.270000	0.000136736888263665461868
0.950000	-0.270000	0.000147310813641934532092
0.970000	-0.270000	0.000015647184810726327830
0.990000	-0.270000	-0.000012917708208488691557

-0.990000	-0.250000	-0.000013169482908467061710
-0.970000	-0.250000	0.000057084048266669955296
-0.950000	-0.250000	0.000145291636703849882939
-0.930000	-0.250000	0.000138203956502857324556
-0.910000	-0.250000	0.000140036641716084308933
-0.890000	-0.250000	0.000134520334636932862010
-0.870000	-0.250000	0.000131964812520233914454
-0.850000	-0.250000	0.000125136589457350635990
-0.830000	-0.250000	0.000126955173199022825284
-0.810000	-0.250000	0.000120087716922915229974
-0.790000	-0.250000	0.000114155733982524356805
-0.770000	-0.250000	0.000114731480843623364686
-0.750000	-0.250000	0.000111717880153714858643
-0.730000	-0.250000	0.000102283442253456481738
-0.710000	-0.250000	0.000096670181485693736415
-0.690000	-0.250000	0.000093473675020449602181
-0.670000	-0.250000	0.000090014371909586239585
-0.650000	-0.250000	0.000086647765306111938820
-0.630000	-0.250000	0.000077230292965509210424
-0.610000	-0.250000	0.000072179504059202622421
-0.590000	-0.250000	0.000066997808750157320868
-0.570000	-0.250000	0.000062616148513539910845
-0.550000	-0.250000	0.000046063751512469437981
-0.530000	-0.250000	0.000042431554885596022529
-0.510000	-0.250000	0.000034107166940125437202
-0.490000	-0.250000	0.000019358380326670859427
-0.470000	-0.250000	0.000008139394222516594334
-0.450000	-0.250000	-0.000001413518133466275251
-0.430000	-0.250000	-0.000015661937704297739177
-0.410000	-0.250000	-0.000034740058040366820222
-0.390000	-0.250000	-0.000055875410641936581612
-0.370000	-0.250000	-0.000076140153939928349584
-0.350000	-0.250000	-0.000097470864986813052005
-0.330000	-0.250000	-0.000126707198563675069560
-0.310000	-0.250000	-0.000151413526135350871675
-0.290000	-0.250000	-0.000179775751712726915375
-0.270000	-0.250000	-0.000212084684239857018673
-0.250000	-0.250000	-0.000242832771324450553876
-0.230000	-0.250000	-0.000279193353366797149089
-0.210000	-0.250000	-0.000312893088691340148094
-0.190000	-0.250000	-0.000338885288797722205797
-0.170000	-0.250000	-0.000374860101967798109261
-0.150000	-0.250000	-0.000403175908657506362667
-0.130000	-0.250000	-0.000428014586541451745681
-0.110000	-0.250000	-0.000450400685297433001682
-0.090000	-0.250000	-0.000470939224266510064916
-0.070000	-0.250000	-0.000480012341060084509782
-0.050000	-0.250000	-0.000492904095589287742293
-0.030000	-0.250000	-0.000506813919614120369020
-0.010000	-0.250000	-0.000505375353473026312813
0.010000	-0.250000	-0.000505375353473290749723
0.030000	-0.250000	-0.000506813919625318009057
0.050000	-0.250000	-0.000492904095587909396071
0.070000	-0.250000	-0.000480012341060086569766
0.090000	-0.250000	-0.000470939224258207786780
0.110000	-0.250000	-0.000450400685287757852546
0.130000	-0.250000	-0.000428014586551151939887
0.150000	-0.250000	-0.000403175908660357109649
0.170000	-0.250000	-0.000374860101953935879755
0.190000	-0.250000	-0.000338885288797720796335
0.210000	-0.250000	-0.000312893088691340148094
0.230000	-0.250000	-0.000279193353366797149089
0.250000	-0.250000	-0.000242832771324450553876
0.270000	-0.250000	-0.000212084684239857018673
0.290000	-0.250000	-0.000179775751712730981133
0.310000	-0.250000	-0.000151413526143645695921
0.330000	-0.250000	-0.000126707198558155125249
0.350000	-0.250000	-0.000097470864989590642446
0.370000	-0.250000	-0.000076140153950935034514
0.390000	-0.250000	-0.000055875410641900667415
0.410000	-0.250000	-0.000034740058037561447101
0.430000	-0.250000	-0.000015661937705680096947
0.450000	-0.250000	-0.000001413518133466952877
0.470000	-0.250000	0.000008139394222516594334
0.490000	-0.250000	0.000019358380326670859427
0.510000	-0.250000	0.000034107166940125437202
0.530000	-0.250000	0.000042431554885596022529
0.550000	-0.250000	0.000046063751512470793234
0.570000	-0.250000	0.000062616148517601603234
0.590000	-0.250000	0.000066997808744810171278
0.610000	-0.250000	0.000072179504062076788170
0.630000	-0.250000	0.000077230292977286004157
0.650000	-0.250000	0.000086647765307488197953
0.670000	-0.250000	0.000090014371894337451025
0.690000	-0.250000	0.000093473675020446891676
0.710000	-0.250000	0.000096670181485693736415
0.730000	-0.250000	0.000102283442253456481738
0.750000	-0.250000	0.000111717880153714858643
0.770000	-0.250000	0.000114731480843623364686
0.790000	-0.250000	0.000114155733982527744937
0.810000	-0.250000	0.000120087716927074676741
0.830000	-0.250000	0.000126955173203878099453
0.850000	-0.250000	0.000125136589451105956737
0.870000	-0.250000	0.000131964812521963325339
0.890000	-0.250000	0.000134520334636153429068
0.910000	-0.250000	0.000140036641721282407828
0.930000	-0.250000	0.000138203956492107676857
0.950000	-0.250000	0.000145291636703849882939
0.970000	-0.250000	0.000057084048266669955296
0.990000	-0.250000	-0.000013169482908467061710

-0.990000	-0.230000	-0.000001409772845966869581
-0.970000	-0.230000	0.000105754979269721306745
-0.950000	-0.230000	0.000140405071189680583088
-0.930000	-0.230000	0.000139838314062035911148
-0.910000	-0.230000	0.000133160042886448738361
-0.890000	-0.230000	0.000133549236745903702073
-0.870000	-0.230000	0.000128233451810274987548
-0.850000	-0.230000	0.000128168312140258474924
-0.830000	-0.230000	0.000119309301893879069053
-0.810000	-0.230000	0.000117651685256261892771
-0.790000	-0.230000	0.000114399813107807620189
-0.770000	-0.230000	0.000110500148527931316687
-0.750000	-0.230000	0.000105146140027206246503
-0.730000	-0.230000	0.000104057064099672615001
-0.710000	-0.230000	0.000095517532040188070147
-0.690000	-0.230000	0.000092954543129075112404
-0.670000	-0.230000	0.000088444400271135188577
-0.650000	-0.230000	0.000081106279227778559451
-0.630000	-0.230000	0.000077110961805720190003
-0.610000	-0.230000	0.000069345601178771946451
-0.590000	-0.230000	0.000063132415277616390050
-0.570000	-0.230000	0.000051519862949821097298
-0.550000	-0.230000	0.000049639300285894969237
-0.530000	-0.230000	0.000035648471303192024806
-0.510000	-0.230000	0.000031199784079970788067
-0.490000	-0.230000	0.000013325351238531612142
-0.470000	-0.230000	0.000007571010950857393995
-0.450000	-0.230000	-0.000013829205738086444732
-0.430000	-0.230000	-0.000028885731658710443498
-0.410000	-0.230000	-0.000046112048110125917599
-0.390000	-0.230000	-0.000066790218954295425173
-0.370000	-0.230000	-0.000091595670245036493501
-0.350000	-0.230000	-0.000117114127804271388037
-0.330000	-0.230000	-0.000145178109079907905442
-0.310000	-0.230000	-0.000175651720009275917611
-0.290000	-0.230000	-0.000210404967032591915530
-0.270000	-0.230000	-0.000243279989528624458316
-0.250000	-0.230000	-0.000279193353366797149089
-0.230000	-0.230000	-0.000310273534725881807491
-0.210000	-0.230000	-0.000349132917792953768703
-0.190000	-0.230000	-0.000385973972199929677221
-0.170000	-0.230000	-0.000415541683383432211129
-0.150000	-0.230000	-0.000443883914363907890882
-0.130000	-0.230000	-0.000472216460311981314681
-0.110000	-0.230000	-0.000496320984043553637896
-0.090000	-0.230000	-0.000511169727843484929426
-0.070000	-0.230000	-0.000531588279388801637944
-0.050000	-0.230000	-0.000540208453673122644331
-0.030000	-0.230000	-0.000548069836958379541861
-0.010000	-0.230000	-0.000555366682299766336282
0.010000	-0.230000	-0.000555366682300041398374
0.030000	-0.230000	-0.000548069836968800459462
0.050000	-0.230000	-0.000540208453673098358203
0.070000	-0.230000	-0.000531588279388098315995
0.090000	-0.230000	-0.000511169727844871732425
0.110000	-0.230000	-0.000496320984046348494256
0.130000	-0.230000	-0.000472216460313263437960
0.150000	-0.230000	-0.000443883914365950907246
0.170000	-0.230000	-0.000415541683370974673957
0.190000	-0.230000	-0.000385973972199928267758
0.210000	-0.230000	-0.000349132917792953768703
0.230000	-0.230000	-0.000310273534725881807491
0.250000	-0.230000	-0.000279193353366797149089
0.270000	-0.230000	-0.000243279989528624458316
0.290000	-0.230000	-0.000210404967032593270783
0.310000	-0.230000	-0.000175651720006984862895
0.330000	-0.230000	-0.000145178109098842141132
0.350000	-0.230000	-0.000117114127804095882811
0.370000	-0.230000	-0.000091595670234010157407
0.390000	-0.230000	-0.000066790218957021516011
0.410000	-0.230000	-0.000046112048108725263917
0.430000	-0.230000	-0.000028885731658709088245
0.450000	-0.230000	-0.000013829205738086444732
0.470000	-0.230000	0.000007571010950857393995
0.490000	-0.230000	0.000013325351238531612142
0.510000	-0.230000	0.000031199784079970788067
0.530000	-0.230000	0.000035648471303192024806
0.550000	-0.230000	0.000049639300285891919918
0.570000	-0.230000	0.000051519862949121109270
0.590000	-0.230000	0.000063132415276133418318
0.610000	-0.230000	0.000069345601179543424060
0.630000	-0.230000	0.000077110961823670851035
0.650000	-0.230000	0.000081106279225669786225
0.670000	-0.230000	0.000088444400255907243804
0.690000	-0.230000	0.000092954543127685978370
0.710000	-0.230000	0.000095517532040188070147
0.730000	-0.230000	0.000104057064099672615001
0.750000	-0.230000	0.000105146140027206246503
0.770000	-0.230000	0.000110500148527931316687
0.790000	-0.230000	0.000114399813107809991881
0.810000	-0.230000	0.000117651685261806909256
0.830000	-0.230000	0.000119309301894227612947
0.850000	-0.230000	0.000128168312140258285189
0.870000	-0.230000	0.000128233451810448785156
0.890000	-0.230000	0.000133549236746684490268
0.910000	-0.230000	0.000133160042892517560022
0.930000	-0.230000	0.000139838314051283227682
0.950000	-0.230000	0.000140405071189680583088
0.970000	-0.230000	0.000105754979269721306745
0.990000	-0.230000	-0.000001409772845966869581

-0.990000	-0.210000	-0.000003444329816975830183
-0.970000	-0.210000	0.000128963005249383561024
-0.950000	-0.210000	0.000140876930461277753009
-0.930000	-0.210000	0.000135149060482249081493
-0.910000	-0.210000	0.000134119081672629008499
-0.890000	-0.210000	0.000132915932429561781634
-0.870000	-0.210000	0.000129702326259793798181
-0.850000	-0.210000	0.000125152619227906835653
-0.830000	-0.210000	0.000121490356222500408049
-0.810000	-0.210000	0.000119637609987490944820
-0.790000	-0.210000	0.000114223880116816212268
-0.770000	-0.210000	0.000108576653193047500804
-0.750000	-0.210000	0.000103646171000942806427
-0.730000	-0.210000	0.000100962379011466186823
-0.710000	-0.210000	0.000095758949254706469457
-0.690000	-0.210000	0.000093461099089666327703
-0.670000	-0.210000	0.000082184394732163809747
-0.650000	-0.210000	0.000078678275477811888787
-0.630000	-0.210000	0.000073727985808468812952
-0.610000	-0.210000	0.000068656564574342057857
-0.590000	-0.210000	0.000057484123995175435582
-0.570000	-0.210000	0.000052873577871221462323
-0.550000	-0.210000	0.000045147409499655383040
-0.530000	-0.210000	0.000034379097720739748003
-0.510000	-0.210000	0.000019735663402808341122
-0.490000	-0.210000	0.000013329463029382922906
-0.470000	-0.210000	-0.000004966876620318808099
-0.450000	-0.210000	-0.000017723880146416326454
-0.430000	-0.210000	-0.000036801692412233833981
-0.410000	-0.210000	-0.000058243962666360720760
-0.390000	-0.210000	-0.000082234392075829673935
-0.370000	-0.210000	-0.000106378855424823536078
-0.350000	-0.210000	-0.000130735521906203653068
-0.330000	-0.210000	-0.000165656246796771550915
-0.310000	-0.210000	-0.000197143710952926514389
-0.290000	-0.210000	-0.000231510636447228426498
-0.270000	-0.210000	-0.000270350511736974286666
-0.250000	-0.210000	-0.000312893088691340148094
-0.230000	-0.210000	-0.000349132917792953768703
-0.210000	-0.210000	-0.000389060227404600892515
-0.190000	-0.210000	-0.000419866085157014328616
-0.170000	-0.210000	-0.000456340537653037608447
-0.150000	-0.210000	-0.000486299465073315566061
-0.130000	-0.210000	-0.000512011790624112769765
-0.110000	-0.210000	-0.000539135044111065542954
-0.090000	-0.210000	-0.000555567447580481224567
-0.070000	-0.210000	-0.000571745058977937681798
-0.050000	-0.210000	-0.000575543249841779726468
-0.030000	-0.210000	-0.000587047114592889694024
-0.010000	-0.210000	-0.000589380119289706176644
0.010000	-0.210000	-0.000589380119289980479794
0.030000	-0.210000	-0.000587047114603972408631
0.050000	-0.210000	-0.000575543249842472423236
0.070000	-0.210000	-0.000571745058971708940317
0.090000	-0.210000	-0.000555567447576323959757
0.110000	-0.210000	-0.000539135044108314379942
0.130000	-0.210000	-0.000512011790629696410954
0.150000	-0.210000	-0.000486299465075404010496
0.170000	-0.210000	-0.000456340537636399225067
0.190000	-0.210000	-0.000419866085157004137116
0.210000	-0.210000	-0.000389060227404600892515
0.230000	-0.210000	-0.000349132917792953768703
0.250000	-0.210000	-0.000312893088691340148094
0.270000	-0.210000	-0.000270350511736978352424
0.290000	-0.210000	-0.000231510636449985688148
0.310000	-0.210000	-0.000197143710944628302011
0.330000	-0.210000	-0.000165656246802221022085
0.350000	-0.210000	-0.000130735521887898254638
0.370000	-0.210000	-0.000106378855425374446307
0.390000	-0.210000	-0.000082234392066281240927
0.410000	-0.210000	-0.000058243962670500340180
0.430000	-0.210000	-0.000036801692412235866860
0.450000	-0.210000	-0.000017723880146416326454
0.470000	-0.210000	-0.000004966876620318808099
0.490000	-0.210000	0.000013329463029382922906
0.510000	-0.210000	0.000019735663402808341122
0.530000	-0.210000	0.000034379097720739748003
0.550000	-0.210000	0.000045147409499656399479
0.570000	-0.210000	0.000052873577874696669099
0.590000	-0.210000	0.000057484123992410381229
0.610000	-0.210000	0.000068656564583358554174
0.630000	-0.210000	0.000073727985822955109229
0.650000	-0.210000	0.000078678275472164550721
0.670000	-0.210000	0.000082184394721240296676
0.690000	-0.210000	0.000093461099089665650077
0.710000	-0.210000	0.000095758949254706469457
0.730000	-0.210000	0.000100962379011466186823
0.750000	-0.210000	0.000103646171000942806427
0.770000	-0.210000	0.000108576653193047500804
0.790000	-0.210000	0.000114223880116818583960
0.810000	-0.210000	0.000119637609993041043504
0.830000	-0.210000	0.000121490356221114919645
0.850000	-0.210000	0.000125152619229640881503
0.870000	-0.210000	0.000129702326259967270529
0.890000	-0.210000	0.000132915932429735362402
0.910000	-0.210000	0.000134119081677918559848
0.930000	-0.210000	0.000135149060471495422245
0.950000	-0.210000	0.000140876930461277319329
0.970000	-0.210000	0.000128963005249383561024
0.990000	-0.210000	-0.000003444329816975830183

-0.990000	-0.190000	-0.000002913687277728005398
-0.970000	-0.190000	0.000139363909577390823746
-0.950000	-0.190000	0.000138228593153901652135
-0.930000	-0.190000	0.000139755606023140611927
-0.910000	-0.190000	0.000136654973004840052733
-0.890000	-0.190000	0.000130808729677607478480
-0.870000	-0.190000	0.000130759261961792603137
-0.850000	-0.190000	0.000123779634231666231265
-0.830000	-0.190000	0.000121968142225695259559
-0.810000	-0.190000	0.000113488072587032896204
-0.790000	-0.190000	0.000115856408405754009194
-0.770000	-0.190000	0.000108198509817653543944
-0.750000	-0.190000	0.000103406782864534868647
-0.730000	-0.190000	0.000097725411992623817544
-0.710000	-0.190000	0.000096231730297388664284
-0.690000	-0.190000	0.000087763561698840820849
-0.670000	-0.190000	0.000086067486490013720693
-0.650000	-0.190000	0.000077182263056832116138
-0.630000	-0.190000	0.000071358855468174384033
-0.610000	-0.190000	0.000063584224177136509622
-0.590000	-0.190000	0.000058645097028817087912
-0.570000	-0.190000	0.000048643786617105926637
-0.550000	-0.190000	0.000038505342361832648065
-0.530000	-0.190000	0.000029409009110244448831
-0.510000	-0.190000	0.000020012502899423599339
-0.490000	-0.190000	0.000002513904083267418750
-0.470000	-0.190000	-0.000007975088163360825487
-0.450000	-0.190000	-0.000024476221695635347548
-0.430000	-0.190000	-0.000047124593401019637955
-0.410000	-0.190000	-0.000071175312868070015628
-0.390000	-0.190000	-0.000089606961628957990454
-0.370000	-0.190000	-0.000119959410954071792098
-0.350000	-0.190000	-0.000154687180564408265212
-0.330000	-0.190000	-0.000184736702215372155253
-0.310000	-0.190000	-0.000222025276677480178002
-0.290000	-0.190000	-0.000263161568633227889620
-0.270000	-0.190000	-0.000303029805133256304600
-0.250000	-0.190000	-0.000338885288797722205797
-0.230000	-0.190000	-0.000385973972199929677221
-0.210000	-0.190000	-0.000419866085157014328616
-0.190000	-0.190000	-0.000462575376880062540119
-0.170000	-0.190000	-0.000497315567412103432150
-0.150000	-0.190000	-0.000527394544920283415285
-0.130000	-0.190000	-0.000551879128717007233149
-0.110000	-0.190000	-0.000569570157046513417774
-0.090000	-0.190000	-0.000590416352112610627600
-0.070000	-0.190000	-0.000598921172495354568917
-0.050000	-0.190000	-0.000607091931916770456007
-0.030000	-0.190000	-0.000615114910896543895524
-0.010000	-0.190000	-0.000615169025357621972357
0.010000	-0.190000	-0.000615169025358228908733
0.030000	-0.190000	-0.000615114910906588161291
0.050000	-0.190000	-0.000607091931918156716905
0.070000	-0.190000	-0.000598921172496032520535
0.090000	-0.190000	-0.000590416352112612362324
0.110000	-0.190000	-0.000569570157047893932400
0.130000	-0.190000	-0.000551879128721220659631
0.150000	-0.190000	-0.000527394544931130858020
0.170000	-0.190000	-0.000497315567390136086673
0.190000	-0.190000	-0.000462575376880051698097
0.210000	-0.190000	-0.000419866085157014328616
0.230000	-0.190000	-0.000385973972199929677221
0.250000	-0.190000	-0.000338885288797722205797
0.270000	-0.190000	-0.000303029805133257659853
0.290000	-0.190000	-0.000263161568636004802434
0.310000	-0.190000	-0.000222025276680240177263
0.330000	-0.190000	-0.000184736702212957772540
0.350000	-0.190000	-0.000154687180566650530830
0.370000	-0.190000	-0.000119959410962370004476
0.390000	-0.190000	-0.000089606961623408230583
0.410000	-0.190000	-0.000071175312862524321516
0.430000	-0.190000	-0.000047124593401019299142
0.450000	-0.190000	-0.000024476221695635347548
0.470000	-0.190000	-0.000007975088163360825487
0.490000	-0.190000	0.000002513904083267418750
0.510000	-0.190000	0.000020012502899423599339
0.530000	-0.190000	0.000029409009110244448831
0.550000	-0.190000	0.000038505342361831970438
0.570000	-0.190000	0.000048643786614332063141
0.590000	-0.190000	0.000058645097028819798417
0.610000	-0.190000	0.000063584224180615280713
0.630000	-0.190000	0.000071358855473028723077
0.650000	-0.190000	0.000077182263056780264169
0.670000	-0.190000	0.000086067486478966893177
0.690000	-0.190000	0.000087763561698838787970
0.710000	-0.190000	0.000096231730297388664284
0.730000	-0.190000	0.000097725411992623817544
0.750000	-0.190000	0.000103406782864534868647
0.770000	-0.190000	0.000108198509817653543944
0.790000	-0.190000	0.000115856408405756042073
0.810000	-0.190000	0.000113488072592580623195
0.830000	-0.190000	0.000121968142226043559507
0.850000	-0.190000	0.000123779634232360120655
0.870000	-0.190000	0.000130759261962659449879
0.890000	-0.190000	0.000130808729677003279714
0.910000	-0.190000	0.000136654973009867172946
0.930000	-0.190000	0.000139755606012389012663
0.950000	-0.190000	0.000138228593153899050050
0.970000	-0.190000	0.000139363909577390823746
0.990000	-0.190000	-0.000002913687277728005398

-0.990000	-0.170000	0.000043675658511789332283
-0.970000	-0.170000	0.000154165419847015171262
-0.950000	-0.170000	0.000137735980026180266332
-0.930000	-0.170000	0.000138027021481299308741
-0.910000	-0.170000	0.000130735589828561522482
-0.890000	-0.170000	0.000130771563866829813611
-0.870000	-0.170000	0.000122477696633142623880
-0.850000	-0.170000	0.000126013462872147716373
-0.830000	-0.170000	0.000114989325373916726771
-0.810000	-0.170000	0.000121071099308750181403
-0.790000	-0.170000	0.000107556527148954626382
-0.770000	-0.170000	0.000110703277768823567630
-0.750000	-0.170000	0.000101662700406675559489
-0.730000	-0.170000	0.000098175362784247549564
-0.710000	-0.170000	0.000094064442617319829541
-0.690000	-0.170000	0.000089925675366614633453
-0.670000	-0.170000	0.000084054265707956713838
-0.650000	-0.170000	0.000073987125603461464333
-0.630000	-0.170000	0.000074432391022528655031
-0.610000	-0.170000	0.000060410280599667463212
-0.590000	-0.170000	0.000058269484630151107698
-0.570000	-0.170000	0.000046983782122983315456
-0.550000	-0.170000	0.000039119597852268819522
-0.530000	-0.170000	0.000027131470311361166972
-0.510000	-0.170000	0.000011830609954051161817
-0.490000	-0.170000	0.000000799816291068204221
-0.470000	-0.170000	-0.000015745730828002179724
-0.450000	-0.170000	-0.000037599077237624299748
-0.430000	-0.170000	-0.000053867013221360656307
-0.410000	-0.170000	-0.000075626664006057044858
-0.390000	-0.170000	-0.000106668466424066296920
-0.370000	-0.170000	-0.000135083771721037422964
-0.350000	-0.170000	-0.000167661246868687702823
-0.330000	-0.170000	-0.000206397152848040332145
-0.310000	-0.170000	-0.000246760070604006747155
-0.290000	-0.170000	-0.000287799887382021149420
-0.270000	-0.170000	-0.000326881773792216286101
-0.250000	-0.170000	-0.000374860101967798109261
-0.230000	-0.170000	-0.000415541683383432211129
-0.210000	-0.170000	-0.000456340537653037608447
-0.190000	-0.170000	-0.000497315567412103432150
-0.170000	-0.170000	-0.000524586100758274074228
-0.150000	-0.170000	-0.000561641799614707440055
-0.130000	-0.170000	-0.000579892438173611906617
-0.110000	-0.170000	-0.000597965698433932540436
-0.090000	-0.170000	-0.000614806088118277508162
-0.070000	-0.170000	-0.000618469357576969841657
-0.050000	-0.170000	-0.000626074194718536443556
-0.030000	-0.170000	-0.000625199677322974510518
-0.010000	-0.170000	-0.000629430599576989778347
0.010000	-0.170000	-0.000629430599577176152701
0.030000	-0.170000	-0.000625199677333730229750
0.050000	-0.170000	-0.000626074194718192643047
0.070000	-0.170000	-0.000618469357570750641155
0.090000	-0.170000	-0.000614806088123833610615
0.110000	-0.170000	-0.000597965698431147441895
0.130000	-0.170000	-0.000579892438168123024698
0.150000	-0.170000	-0.000561641799627162104092
0.170000	-0.170000	-0.000524586100737459452500
0.190000	-0.170000	-0.000497315567412098011139
0.210000	-0.170000	-0.000456340537653037608447
0.230000	-0.170000	-0.000415541683383432211129
0.250000	-0.170000	-0.000374860101967798109261
0.270000	-0.170000	-0.000326881773792217587143
0.290000	-0.170000	-0.000287799887384836009310
0.310000	-0.170000	-0.000246760070601250163132
0.330000	-0.170000	-0.000206397152843910877120
0.350000	-0.170000	-0.000167661246872815802595
0.370000	-0.170000	-0.000135083771714162930670
0.390000	-0.170000	-0.000106668466421643443878
0.410000	-0.170000	-0.000075626664015388976245
0.430000	-0.170000	-0.000053867013221373192394
0.450000	-0.170000	-0.000037599077237624299748
0.470000	-0.170000	-0.000015745730828002179724
0.490000	-0.170000	0.000000799816291068204221
0.510000	-0.170000	0.000011830609954051161817
0.530000	-0.170000	0.000027131470311361166972
0.550000	-0.170000	0.000039119597852269497149
0.570000	-0.170000	0.000046983782125755146073
0.590000	-0.170000	0.000058269484633637671491
0.610000	-0.170000	0.000060410280601752519515
0.630000	-0.170000	0.000074432391027722146068
0.650000	-0.170000	0.000073987125606894834457
0.670000	-0.170000	0.000084054265696892268038
0.690000	-0.170000	0.000089925675366613955827
0.710000	-0.170000	0.000094064442617319829541
0.730000	-0.170000	0.000098175362784247549564
0.750000	-0.170000	0.000101662700406675559489
0.770000	-0.170000	0.000110703277768823567630
0.790000	-0.170000	0.000107556527149044750687
0.810000	-0.170000	0.000121071099321133721777
0.830000	-0.170000	0.000114989325371151238737
0.850000	-0.170000	0.000126013462866774464616
0.870000	-0.170000	0.000122477696633145361491
0.890000	-0.170000	0.000130771563874372337075
0.910000	-0.170000	0.000130735589827259449883
0.930000	-0.170000	0.000138027021470894112071
0.950000	-0.170000	0.000137735980026179995282
0.970000	-0.170000	0.000154165419847015171262
0.990000	-0.170000	0.000043675658511789332283

-0.990000	-0.150000	0.000058887524388023110289
-0.970000	-0.150000	0.000140624588266461368613
-0.950000	-0.150000	0.000139758087673669999587
-0.930000	-0.150000	0.000136633554516470221568
-0.910000	-0.150000	0.000133155192975821610058
-0.890000	-0.150000	0.000130127162060759244636
-0.870000	-0.150000	0.000127953544224527950707
-0.850000	-0.150000	0.000124094872086582603448
-0.830000	-0.150000	0.000120472575195889854615
-0.810000	-0.150000	0.000111432381029221642520
-0.790000	-0.150000	0.000110485349497454885719
-0.770000	-0.150000	0.000107439924440022523426
-0.750000	-0.150000	0.000099349220839597951731
-0.730000	-0.150000	0.000098633805616430854347
-0.710000	-0.150000	0.000092730888778725774975
-0.690000	-0.150000	0.000084231491592188519708
-0.670000	-0.150000	0.000078483106233537497463
-0.650000	-0.150000	0.000077219596148374487765
-0.630000	-0.150000	0.000065113149941108165947
-0.610000	-0.150000	0.000059425986756646574692
-0.590000	-0.150000	0.000051405910684594981804
-0.570000	-0.150000	0.000042489673729723085606
-0.550000	-0.150000	0.000031706275565129252332
-0.530000	-0.150000	0.000021887034494247209764
-0.510000	-0.150000	0.000010510340641639969307
-0.490000	-0.150000	-0.000002988981697852883916
-0.470000	-0.150000	-0.000025363684294022508978
-0.450000	-0.150000	-0.000035892080491354847794
-0.430000	-0.150000	-0.000067698901361538753709
-0.410000	-0.150000	-0.000089633618474706277298
-0.390000	-0.150000	-0.000119694832097131076106
-0.370000	-0.150000	-0.000152405160249033784720
-0.350000	-0.150000	-0.000186320870415166664914
-0.330000	-0.150000	-0.000222109965890218160169
-0.310000	-0.150000	-0.000267195636917852787952
-0.290000	-0.150000	-0.000309041677161500454810
-0.270000	-0.150000	-0.000354932956312360974732
-0.250000	-0.150000	-0.000403175908657506362667
-0.230000	-0.150000	-0.000443883914363907890882
-0.210000	-0.150000	-0.000486299465073315566061
-0.190000	-0.150000	-0.000527394544920283415285
-0.170000	-0.150000	-0.000561641799614707440055
-0.150000	-0.150000	-0.000581881359544599084492
-0.130000	-0.150000	-0.000608240272444105054168
-0.110000	-0.150000	-0.000616669492895055093920
-0.090000	-0.150000	-0.000627946982736465549903
-0.070000	-0.150000	-0.000626499324135820702571
-0.050000	-0.150000	-0.000629085465205761755654
-0.030000	-0.150000	-0.000622335465094415139775
-0.010000	-0.150000	-0.000623791081583999380833
0.010000	-0.150000	-0.000623791081584451276298
0.030000	-0.150000	-0.000622335465104474801212
0.050000	-0.150000	-0.000629085465205757202005
0.070000	-0.150000	-0.000626499324133716374574
0.090000	-0.150000	-0.000627946982735082541612
0.110000	-0.150000	-0.000616669492894063265773
0.130000	-0.150000	-0.000608240272449569433118
0.150000	-0.150000	-0.000581881359552849971445
0.170000	-0.150000	-0.000561641799594654361934
0.190000	-0.150000	-0.000527394544920278644795
0.210000	-0.150000	-0.000486299465073315566061
0.230000	-0.150000	-0.000443883914363907890882
0.250000	-0.150000	-0.000403175908657506362667
0.270000	-0.150000	-0.000354932956312360974732
0.290000	-0.150000	-0.000309041677161524144628
0.310000	-0.150000	-0.000267195636926079171936
0.330000	-0.150000	-0.000222109965875011547073
0.350000	-0.150000	-0.000186320870418932261689
0.370000	-0.150000	-0.000152405160250430047383
0.390000	-0.150000	-0.000119694832102677095479
0.410000	-0.150000	-0.000089633618478890294797
0.430000	-0.150000	-0.000067698901361530622192
0.450000	-0.150000	-0.000035892080491354847794
0.470000	-0.150000	-0.000025363684294022508978
0.490000	-0.150000	-0.000002988981697852883916
0.510000	-0.150000	0.000010510340641639969307
0.530000	-0.150000	0.000021887034494247209764
0.550000	-0.150000	0.000031706275565131285211
0.570000	-0.150000	0.000042489673735235237214
0.590000	-0.150000	0.000051405910672841213815
0.610000	-0.150000	0.000059425986761824656506
0.630000	-0.150000	0.000065113149958087110781
0.650000	-0.150000	0.000077219596142819306884
0.670000	-0.150000	0.000078483106222447627121
0.690000	-0.150000	0.000084231491592187164455
0.710000	-0.150000	0.000092730888778725774975
0.730000	-0.150000	0.000098633805616430854347
0.750000	-0.150000	0.000099349220839597951731
0.770000	-0.150000	0.000107439924440022523426
0.790000	-0.150000	0.000110485349497458612664
0.810000	-0.150000	0.000111432381034770724764
0.830000	-0.150000	0.000120472575196063489593
0.850000	-0.150000	0.000124094872086747591913
0.870000	-0.150000	0.000127953544224708009583
0.890000	-0.150000	0.000130127162060760789624
0.910000	-0.150000	0.000133155192980761831467
0.930000	-0.150000	0.000136633554506064049117
0.950000	-0.150000	0.000139758087673669999587
0.970000	-0.150000	0.000140624588266461368613
0.990000	-0.150000	0.000058887524388023110289

-0.990000	-0.130000	0.000081016593475327202539
-0.970000	-0.130000	0.000140500088322449614292
-0.950000	-0.130000	0.000138202345820703374930
-0.930000	-0.130000	0.000136870014460553830228
-0.910000	-0.130000	0.000134592476325057984173
-0.890000	-0.130000	0.000129035004183297209463
-0.870000	-0.130000	0.000126901129012910228542
-0.850000	-0.130000	0.000118071084217030662623
-0.830000	-0.130000	0.000118792636351355151850
-0.810000	-0.130000	0.000116018381086787871663
-0.790000	-0.130000	0.000108961963841045810148
-0.770000	-0.130000	0.000105123591945613351789
-0.750000	-0.130000	0.000103349710700738564736
-0.730000	-0.130000	0.000092871480968247636543
-0.710000	-0.130000	0.000093537222999900726831
-0.690000	-0.130000	0.000083696620565832708814
-0.670000	-0.130000	0.000079780640425610192595
-0.650000	-0.130000	0.000075390110853409400202
-0.630000	-0.130000	0.000065042920331134291591
-0.610000	-0.130000	0.000062058339941739655457
-0.590000	-0.130000	0.000051369866642486563656
-0.570000	-0.130000	0.000041523821945130205799
-0.550000	-0.130000	0.000031197788544174448618
-0.530000	-0.130000	0.000019010254696649834258
-0.510000	-0.130000	0.000004743241543029533703
-0.490000	-0.130000	-0.000009202586501034598588
-0.470000	-0.130000	-0.000027270399867572079570
-0.450000	-0.130000	-0.000049467192934962960892
-0.430000	-0.130000	-0.000070590747146168786189
-0.410000	-0.130000	-0.000098964635131266180017
-0.390000	-0.130000	-0.000125310874105355891375
-0.370000	-0.130000	-0.000162475789611938475389
-0.350000	-0.130000	-0.000203290358939414798336
-0.330000	-0.130000	-0.000244267736982964507597
-0.310000	-0.130000	-0.000287260608368499468536
-0.290000	-0.130000	-0.000329436473864645718804
-0.270000	-0.130000	-0.000381255049152605103406
-0.250000	-0.130000	-0.000428014586541451745681
-0.230000	-0.130000	-0.000472216460311981314681
-0.210000	-0.130000	-0.000512011790624112769765
-0.190000	-0.130000	-0.000551879128717007233149
-0.170000	-0.130000	-0.000579892438173611906617
-0.150000	-0.130000	-0.000608240272444105054168
-0.130000	-0.130000	-0.000617316867529025094588
-0.110000	-0.130000	-0.000630729735522719565238
-0.090000	-0.130000	-0.000624591898404076796732
-0.070000	-0.130000	-0.000625257245809328018361
-0.050000	-0.130000	-0.000611778823122867496803
-0.030000	-0.130000	-0.000610398659425469150910
-0.010000	-0.130000	-0.000602287069279060422768
0.010000	-0.130000	-0.000602287069279398043324
0.030000	-0.130000	-0.000610398659433446385235
0.050000	-0.130000	-0.000611778823124945695527
0.070000	-0.130000	-0.000625257245804526412200
0.090000	-0.130000	-0.000624591898408232001558
0.110000	-0.130000	-0.000630729735524150386845
0.130000	-0.130000	-0.000617316867533102995799
0.150000	-0.130000	-0.000608240272445768653982
0.170000	-0.130000	-0.000579892438152873721142
0.190000	-0.130000	-0.000551879128717001812138
0.210000	-0.130000	-0.000512011790624112769765
0.230000	-0.130000	-0.000472216460311981314681
0.250000	-0.130000	-0.000428014586541451745681
0.270000	-0.130000	-0.000381255049152605103406
0.290000	-0.130000	-0.000329436473864638942541
0.310000	-0.130000	-0.000287260608365732421961
0.330000	-0.130000	-0.000244267736981567567308
0.350000	-0.130000	-0.000203290358942515616550
0.370000	-0.130000	-0.000162475789605024328400
0.390000	-0.130000	-0.000125310874110884644828
0.410000	-0.130000	-0.000098964635130578714525
0.430000	-0.130000	-0.000070590747146168786189
0.450000	-0.130000	-0.000049467192934962960892
0.470000	-0.130000	-0.000027270399867572079570
0.490000	-0.130000	-0.000009202586501034598588
0.510000	-0.130000	0.000004743241543029533703
0.530000	-0.130000	0.000019010254696649834258
0.550000	-0.130000	0.000031197788544179192003
0.570000	-0.130000	0.000041523821950676577538
0.590000	-0.130000	0.000051369866645250262757
0.610000	-0.130000	0.000062058339942123530789
0.630000	-0.130000	0.000065042920346333288166
0.650000	-0.130000	0.000075390110843727637432
0.670000	-0.130000	0.000079780640414562172457
0.690000	-0.130000	0.000083696620565831353561
0.710000	-0.130000	0.000093537222999900726831
0.730000	-0.130000	0.000092871480968247636543
0.750000	-0.130000	0.000103349710700738564736
0.770000	-0.130000	0.000105123591945613351789
0.790000	-0.130000	0.000108961963841050553533
0.810000	-0.130000	0.000116018381092331194083
0.830000	-0.130000	0.000118792636351531253388
0.850000	-0.130000	0.000118071084215557258975
0.870000	-0.130000	0.000126901129013777156599
0.890000	-0.130000	0.000129035004183688037241
0.910000	-0.130000	0.000134592476330648455835
0.930000	-0.130000	0.000136870014449454961009
0.950000	-0.130000	0.000138202345820703374930
0.970000	-0.130000	0.000140500088322449614292
0.990000	-0.130000	0.000081016593475327202539

-0.990000	-0.110000	0.000100988947000103107543
-0.970000	-0.110000	0.000141517305548400810578
-0.950000	-0.110000	0.000141188071626647989850
-0.930000	-0.110000	0.000137654879728202523843
-0.910000	-0.110000	0.000127300122197732568530
-0.890000	-0.110000	0.000131736802850454439578
-0.870000	-0.110000	0.000125948454615346555662
-0.850000	-0.110000	0.000121595002776596380185
-0.830000	-0.110000	0.000118269147843700662970
-0.810000	-0.110000	0.000115067437008227295425
-0.790000	-0.110000	0.000106958145614123448838
-0.770000	-0.110000	0.000104511982024380978371
-0.750000	-0.110000	0.000103181391065036419407
-0.730000	-0.110000	0.000094911537210121805185
-0.710000	-0.110000	0.000091114394064651239684
-0.690000	-0.110000	0.000083875333533347309076
-0.670000	-0.110000	0.000081391423181593968122
-0.650000	-0.110000	0.000070124095211222906574
-0.630000	-0.110000	0.000066750486120585567724
-0.610000	-0.110000	0.000059323503501739448251
-0.590000	-0.110000	0.000047390972777868489740
-0.570000	-0.110000	0.000036425824181487751027
-0.550000	-0.110000	0.000031654204067098064106
-0.530000	-0.110000	0.000018509083343927132392
-0.510000	-0.110000	-0.000000477482561445639105
-0.490000	-0.110000	-0.000012438608759529580158
-0.470000	-0.110000	-0.000034788831794532889229
-0.450000	-0.110000	-0.000054242924632766321633
-0.430000	-0.110000	-0.000078141229556293647631
-0.410000	-0.110000	-0.000106981027564939505138
-0.390000	-0.110000	-0.000141958004746345486328
-0.370000	-0.110000	-0.000176034988316072307530
-0.350000	-0.110000	-0.000215575157963967205645
-0.330000	-0.110000	-0.000258628683919655179974
-0.310000	-0.110000	-0.000302364488962844830174
-0.290000	-0.110000	-0.000355396963716944690008
-0.270000	-0.110000	-0.000403199904032388255735
-0.250000	-0.110000	-0.000450400685297433001682
-0.230000	-0.110000	-0.000496320984043553637896
-0.210000	-0.110000	-0.000539135044111065542954
-0.190000	-0.110000	-0.000569570157046513417774
-0.170000	-0.110000	-0.000597965698433932540436
-0.150000	-0.110000	-0.000616669492895055093920
-0.130000	-0.110000	-0.000630729735522719565238
-0.110000	-0.110000	-0.000622262701513166512426
-0.090000	-0.110000	-0.000619892624826674917479
-0.070000	-0.110000	-0.000598986019582689989751
-0.050000	-0.110000	-0.000587986141879915671059
-0.030000	-0.110000	-0.000564929788749980732465
-0.010000	-0.110000	-0.000562207657603615773220
0.010000	-0.110000	-0.000562207657603991232433
0.030000	-0.110000	-0.000564929788760211914686
0.050000	-0.110000	-0.000587986141879569918986
0.070000	-0.110000	-0.000598986019584740324480
0.090000	-0.110000	-0.000619892624826696926783
0.110000	-0.110000	-0.000622262701505200662225
0.130000	-0.110000	-0.000630729735525207158703
0.150000	-0.110000	-0.000616669492915808349805
0.170000	-0.110000	-0.000597965698406221742370
0.190000	-0.110000	-0.000569570157046501816811
0.210000	-0.110000	-0.000539135044111065542954
0.230000	-0.110000	-0.000496320984043553637896
0.250000	-0.110000	-0.000450400685297433001682
0.270000	-0.110000	-0.000403199904032404518768
0.290000	-0.110000	-0.000355396963722479921569
0.310000	-0.110000	-0.000302364488966969839970
0.330000	-0.110000	-0.000258628683898902899871
0.350000	-0.110000	-0.000215575157963961432268
0.370000	-0.110000	-0.000176034988320208918289
0.390000	-0.110000	-0.000141958004743590257557
0.410000	-0.110000	-0.000106981027564234096100
0.430000	-0.110000	-0.000078141229556293972892
0.450000	-0.110000	-0.000054242924632766321633
0.470000	-0.110000	-0.000034788831794532889229
0.490000	-0.110000	-0.000012438608759529580158
0.510000	-0.110000	-0.000000477482561445639105
0.530000	-0.110000	0.000018509083343927132392
0.550000	-0.110000	0.000031654204067102807490
0.570000	-0.110000	0.000036425824187051578421
0.590000	-0.110000	0.000047390972775777334800
0.610000	-0.110000	0.000059323503492063120045
0.630000	-0.110000	0.000066750486134434895225
0.650000	-0.110000	0.000070124095209794294029
0.670000	-0.110000	0.000081391423173274573145
0.690000	-0.110000	0.000083875333533343920944
0.710000	-0.110000	0.000091114394064651239684
0.730000	-0.110000	0.000094911537210121805185
0.750000	-0.110000	0.000103181391065036419407
0.770000	-0.110000	0.000104511982024380978371
0.790000	-0.110000	0.000106958145614218668893
0.810000	-0.110000	0.000115067437019218394949
0.830000	-0.110000	0.000118269147838515167924
0.850000	-0.110000	0.000121595002777721497437
0.870000	-0.110000	0.000125948454615520515900
0.890000	-0.110000	0.000131736802850457150084
0.910000	-0.110000	0.000127300122203451247099
0.930000	-0.110000	0.000137654879717103844359
0.950000	-0.110000	0.000141188071626647637484
0.970000	-0.110000	0.000141517305548400810578
0.990000	-0.110000	0.000100988947000103107543

-0.990000	-0.090000	0.000112706254877139428437
-0.970000	-0.090000	0.000140222751824363792150
-0.950000	-0.090000	0.000139332182987634715715
-0.930000	-0.090000	0.000137426879582461860261
-0.910000	-0.090000	0.000133082695887232248591
-0.890000	-0.090000	0.000128481112899609479974
-0.870000	-0.090000	0.000124917211948029111164
-0.850000	-0.090000	0.000121204562627985976001
-0.830000	-0.090000	0.000119390656295869816228
-0.810000	-0.090000	0.000109519801674245250301
-0.790000	-0.090000	0.000110663140926539746087
-0.770000	-0.090000	0.000105999362757614839755
-0.750000	-0.090000	0.000096744728728925504370
-0.730000	-0.090000	0.000093446916940419453017
-0.710000	-0.090000	0.000090402556304903109721
-0.690000	-0.090000	0.000082084836518530872210
-0.670000	-0.090000	0.000076803218442684083214
-0.650000	-0.090000	0.000072250363013999307311
-0.630000	-0.090000	0.000061340029888139020677
-0.610000	-0.090000	0.000053600356498341469153
-0.590000	-0.090000	0.000046565550384158942111
-0.570000	-0.090000	0.000039443541298233038132
-0.550000	-0.090000	0.000025787508948420478872
-0.530000	-0.090000	0.000012603043120554789647
-0.510000	-0.090000	0.000001696402930500547990
-0.490000	-0.090000	-0.000019917240609482851025
-0.470000	-0.090000	-0.000036433155720872416718
-0.450000	-0.090000	-0.000061212023578490908126
-0.430000	-0.090000	-0.000083208847060933446719
-0.410000	-0.090000	-0.000117914395838497365913
-0.390000	-0.090000	-0.000149047350384121589893
-0.370000	-0.090000	-0.000183837792977853853749
-0.350000	-0.090000	-0.000225461672238868210709
-0.330000	-0.090000	-0.000273686838280765313766
-0.310000	-0.090000	-0.000317467808941342610404
-0.290000	-0.090000	-0.000371877898390885884995
-0.270000	-0.090000	-0.000414530791972809141421
-0.250000	-0.090000	-0.000470939224266510064916
-0.230000	-0.090000	-0.000511169727843484929426
-0.210000	-0.090000	-0.000555567447580481224567
-0.190000	-0.090000	-0.000590416352112610627600
-0.170000	-0.090000	-0.000614806088118277508162
-0.150000	-0.090000	-0.000627946982736465549903
-0.130000	-0.090000	-0.000624591898404076796732
-0.110000	-0.090000	-0.000619892624826674917479
-0.090000	-0.090000	-0.000598685319805662479950
-0.070000	-0.090000	-0.000568118543900324353413
-0.050000	-0.090000	-0.000537714936224873134990
-0.030000	-0.090000	-0.000509917765730423869219
-0.010000	-0.090000	-0.000500004228546357910520
0.010000	-0.090000	-0.000500004228546907058921
0.030000	-0.090000	-0.000509917765738229149079
0.050000	-0.090000	-0.000537714936223832300904
0.070000	-0.090000	-0.000568118543895472115010
0.090000	-0.090000	-0.000598685319813895260727
0.110000	-0.090000	-0.000619892624825330832046
0.130000	-0.090000	-0.000624591898413788212431
0.150000	-0.090000	-0.000627946982747551517116
0.170000	-0.090000	-0.000614806088092628320527
0.190000	-0.090000	-0.000590416352112605206590
0.210000	-0.090000	-0.000555567447580481224567
0.230000	-0.090000	-0.000511169727843484929426
0.250000	-0.090000	-0.000470939224266510064916
0.270000	-0.090000	-0.000414530791972825404454
0.290000	-0.090000	-0.000371877898396405504045
0.310000	-0.090000	-0.000317467808938600663110
0.330000	-0.090000	-0.000273686838287645660753
0.350000	-0.090000	-0.000225461672232640499220
0.370000	-0.090000	-0.000183837792968992181503
0.390000	-0.090000	-0.000149047350388329649575
0.410000	-0.090000	-0.000117914395844040674781
0.430000	-0.090000	-0.000083208847060934585131
0.450000	-0.090000	-0.000061212023578490908126
0.470000	-0.090000	-0.000036433155720872416718
0.490000	-0.090000	-0.000019917240609482851025
0.510000	-0.090000	0.000001696402930500547990
0.530000	-0.090000	0.000012603043120554789647
0.550000	-0.090000	0.000025787508948420478872
0.570000	-0.090000	0.000039443541298237781516
0.590000	-0.090000	0.000046565550390397509174
0.610000	-0.090000	0.000053600356499381205484
0.630000	-0.090000	0.000061340029892650751835
0.650000	-0.090000	0.000072250363014848454453
0.670000	-0.090000	0.000076803218431601327949
0.690000	-0.090000	0.000082084836518526806451
0.710000	-0.090000	0.000090402556304903109721
0.730000	-0.090000	0.000093446916940419453017
0.750000	-0.090000	0.000096744728728925504370
0.770000	-0.090000	0.000105999362757614839755
0.790000	-0.090000	0.000110663140926540762526
0.810000	-0.090000	0.000109519801679751764057
0.830000	-0.090000	0.000119390656296090261635
0.850000	-0.090000	0.000121204562633617728661
0.870000	-0.090000	0.000124917211942571752424
0.890000	-0.090000	0.000128481112905939187782
0.910000	-0.090000	0.000133082695886709121043
0.930000	-0.090000	0.000137426879571374185428
0.950000	-0.090000	0.000139332182987623358697
0.970000	-0.090000	0.000140222751824363792150
0.990000	-0.090000	0.000112706254877139428437

-0.990000	-0.070000	0.000128660991596825109023
-0.970000	-0.070000	0.000141791700776194558396
-0.950000	-0.070000	0.000139391151874381229343
-0.930000	-0.070000	0.000133053852352389082991
-0.910000	-0.070000	0.000128768492614902345210
-0.890000	-0.070000	0.000127296339226689729810
-0.870000	-0.070000	0.000125993080429696402509
-0.850000	-0.070000	0.000121456042818002762050
-0.830000	-0.070000	0.000119862652047410706306
-0.810000	-0.070000	0.000109756420669987204541
-0.790000	-0.070000	0.000110499962506902752596
-0.770000	-0.070000	0.000102388993594440470998
-0.750000	-0.070000	0.000099864683191617419295
-0.730000	-0.070000	0.000092251354052585570484
-0.710000	-0.070000	0.000091402281696221609596
-0.690000	-0.070000	0.000084679300704549497402
-0.670000	-0.070000	0.000078823453247665460869
-0.650000	-0.070000	0.000066602541698627384589
-0.630000	-0.070000	0.000065895075307245497926
-0.610000	-0.070000	0.000056490824630299845657
-0.590000	-0.070000	0.000048547857798983165794
-0.570000	-0.070000	0.000035446706674300578182
-0.550000	-0.070000	0.000025398710958615618215
-0.530000	-0.070000	0.000010939373073502386968
-0.510000	-0.070000	-0.000005590485312264800461
-0.490000	-0.070000	-0.000017681579051869302042
-0.470000	-0.070000	-0.000039317623027111160434
-0.450000	-0.070000	-0.000062341340758291014694
-0.430000	-0.070000	-0.000092737424139535982537
-0.410000	-0.070000	-0.000118763890846838979145
-0.390000	-0.070000	-0.000156002803634813536375
-0.370000	-0.070000	-0.000196237923802659300007
-0.350000	-0.070000	-0.000235392598195039413640
-0.330000	-0.070000	-0.000286018132077004686060
-0.310000	-0.070000	-0.000336997451133568231944
-0.290000	-0.070000	-0.000379569464641632092587
-0.270000	-0.070000	-0.000439881282613298037545
-0.250000	-0.070000	-0.000480012341060084509782
-0.230000	-0.070000	-0.000531588279388801637944
-0.210000	-0.070000	-0.000571745058977937681798
-0.190000	-0.070000	-0.000598921172495354568917
-0.170000	-0.070000	-0.000618469357576969841657
-0.150000	-0.070000	-0.000626499324135820702571
-0.130000	-0.070000	-0.000625257245809328018361
-0.110000	-0.070000	-0.000598986019582689989751
-0.090000	-0.070000	-0.000568118543900324353413
-0.070000	-0.070000	-0.000522038504618150384605
-0.050000	-0.070000	-0.000482601932068424865560
-0.030000	-0.070000	-0.000439648587470699856242
-0.010000	-0.070000	-0.000411802235570008770202
0.010000	-0.070000	-0.000411802235570412906562
0.030000	-0.070000	-0.000439648587477414645557
0.050000	-0.070000	-0.000482601932072584515615
0.070000	-0.070000	-0.000522038504620923448502
0.090000	-0.070000	-0.000568118543897551940038
0.110000	-0.070000	-0.000598986019584077660112
0.130000	-0.070000	-0.000625257245811433538980
0.150000	-0.070000	-0.000626499324150320605585
0.170000	-0.070000	-0.000618469357548760635852
0.190000	-0.070000	-0.000598921172495343726895
0.210000	-0.070000	-0.000571745058977937681798
0.230000	-0.070000	-0.000531588279388801637944
0.250000	-0.070000	-0.000480012341060084509782
0.270000	-0.070000	-0.000439881282613304868019
0.290000	-0.070000	-0.000379569464647173341471
0.310000	-0.070000	-0.000336997451130780531318
0.330000	-0.070000	-0.000286018132069396297315
0.350000	-0.070000	-0.000235392598196420578787
0.370000	-0.070000	-0.000196237923801961507489
0.390000	-0.070000	-0.000156002803631876866370
0.410000	-0.070000	-0.000118763890852371825461
0.430000	-0.070000	-0.000092737424139538693043
0.450000	-0.070000	-0.000062341340758291014694
0.470000	-0.070000	-0.000039317623027111160434
0.490000	-0.070000	-0.000017681579051869302042
0.510000	-0.070000	-0.000005590485312264800461
0.530000	-0.070000	0.000010939373073502386968
0.550000	-0.070000	0.000025398710958621039226
0.570000	-0.070000	0.000035446706679831879510
0.590000	-0.070000	0.000048547857799344178013
0.610000	-0.070000	0.000056490824629962550362
0.630000	-0.070000	0.000065895075312761457794
0.650000	-0.070000	0.000066602541698814165519
0.670000	-0.070000	0.000078823453236574574088
0.690000	-0.070000	0.000084679300704548142150
0.710000	-0.070000	0.000091402281696221609596
0.730000	-0.070000	0.000092251354052585570484
0.750000	-0.070000	0.000099864683191617419295
0.770000	-0.070000	0.000102388993594440470998
0.790000	-0.070000	0.000110499962506910206486
0.810000	-0.070000	0.000109756420675529212366
0.830000	-0.070000	0.000119862652047929469940
0.850000	-0.070000	0.000121456042818090989002
0.870000	-0.070000	0.000125993080436024836380
0.890000	-0.070000	0.000127296339221358816149
0.910000	-0.070000	0.000128768492619884389718
0.930000	-0.070000	0.000133053852341291433499
0.950000	-0.070000	0.000139391151874380551717
0.970000	-0.070000	0.000141791700776194558396
0.990000	-0.070000	0.000128660991596825109023

-0.990000	-0.050000	0.000134465148574472312870
-0.970000	-0.050000	0.000139927929684421166381
-0.950000	-0.050000	0.000141163523302502273184
-0.930000	-0.050000	0.000132472300201814350033
-0.910000	-0.050000	0.000136579248696461652991
-0.890000	-0.050000	0.000124033057048693985203
-0.870000	-0.050000	0.000128039079015902529813
-0.850000	-0.050000	0.000118256753475752996070
-0.830000	-0.050000	0.000113479222002077774728
-0.810000	-0.050000	0.000113599044247687932596
-0.790000	-0.050000	0.000108918021921505114467
-0.770000	-0.050000	0.000105177075996466633245
-0.750000	-0.050000	0.000098070028428180925999
-0.730000	-0.050000	0.000096561574222944637855
-0.710000	-0.050000	0.000084506488019862443443
-0.690000	-0.050000	0.000083146608693148571631
-0.670000	-0.050000	0.000075144923194150816271
-0.650000	-0.050000	0.000071385090666359519865
-0.630000	-0.050000	0.000058206651128891748821
-0.610000	-0.050000	0.000055605499361853388579
-0.590000	-0.050000	0.000044851287972931980523
-0.570000	-0.050000	0.000037561831653903297564
-0.550000	-0.050000	0.000021141145153194795250
-0.530000	-0.050000	0.000009759532524086946383
-0.510000	-0.050000	-0.000003793818086663606863
-0.490000	-0.050000	-0.000021901088190107756122
-0.470000	-0.050000	-0.000047337638945499046269
-0.450000	-0.050000	-0.000064774905875655331474
-0.430000	-0.050000	-0.000096675508545419213974
-0.410000	-0.050000	-0.000126513546596117624175
-0.390000	-0.050000	-0.000160895140329514810262
-0.370000	-0.050000	-0.000200522589412834744468
-0.350000	-0.050000	-0.000246832189593310829308
-0.330000	-0.050000	-0.000291247263247879507441
-0.310000	-0.050000	-0.000339312373442710382698
-0.290000	-0.050000	-0.000396125521192473828945
-0.270000	-0.050000	-0.000446292975963082636827
-0.250000	-0.050000	-0.000492904095589287742293
-0.230000	-0.050000	-0.000540208453673122644331
-0.210000	-0.050000	-0.000575543249841779726468
-0.190000	-0.050000	-0.000607091931916770456007
-0.170000	-0.050000	-0.000626074194718536443556
-0.150000	-0.050000	-0.000629085465205761755654
-0.130000	-0.050000	-0.000611778823122867496803
-0.110000	-0.050000	-0.000587986141879915671059
-0.090000	-0.050000	-0.000537714936224873134990
-0.070000	-0.050000	-0.000482601932068424865560
-0.050000	-0.050000	-0.000415724994013598502570
-0.030000	-0.050000	-0.000348637568551866342675
-0.010000	-0.050000	-0.000311677245741419513790
0.010000	-0.050000	-0.000311677245741546365444
0.030000	-0.050000	-0.000348637568557590713306
0.050000	-0.050000	-0.000415724994012213813765
0.070000	-0.050000	-0.000482601932070503931646
0.090000	-0.050000	-0.000537714936223485898310
0.110000	-0.050000	-0.000587986141876468450251
0.130000	-0.050000	-0.000611778823132573057811
0.150000	-0.050000	-0.000629085465219535568474
0.170000	-0.050000	-0.000626074194691056038452
0.190000	-0.050000	-0.000607091931916939157865
0.210000	-0.050000	-0.000575543249841779726468
0.230000	-0.050000	-0.000540208453673122644331
0.250000	-0.050000	-0.000492904095589287742293
0.270000	-0.050000	-0.000446292975963082636827
0.290000	-0.050000	-0.000396125521192474913147
0.310000	-0.050000	-0.000339312373442035846317
0.330000	-0.050000	-0.000291247263252704857630
0.350000	-0.050000	-0.000246832189588805969282
0.370000	-0.050000	-0.000200522589410386995433
0.390000	-0.050000	-0.000160895140317800710520
0.410000	-0.050000	-0.000126513546607752468739
0.430000	-0.050000	-0.000096675508545512401151
0.450000	-0.050000	-0.000064774905875655331474
0.470000	-0.050000	-0.000047337638945499046269
0.490000	-0.050000	-0.000021901088190107756122
0.510000	-0.050000	-0.000003793818086663606863
0.530000	-0.050000	0.000009759532524086946383
0.550000	-0.050000	0.000021141145153169045448
0.570000	-0.050000	0.000037561831651154411376
0.590000	-0.050000	0.000044851287973291461306
0.610000	-0.050000	0.000055605499370172864872
0.630000	-0.050000	0.000058206651135130017729
0.650000	-0.050000	0.000071385090667113718001
0.670000	-0.050000	0.000075144923183087305595
0.690000	-0.050000	0.000083146608693144505873
0.710000	-0.050000	0.000084506488019862443443
0.730000	-0.050000	0.000096561574222944637855
0.750000	-0.050000	0.000098070028428180925999
0.770000	-0.050000	0.000105177075996466633245
0.790000	-0.050000	0.000108918021921507486159
0.810000	-0.050000	0.000113599044253234602491
0.830000	-0.050000	0.000113479222001730924900
0.850000	-0.050000	0.000118256753475972384380
0.870000	-0.050000	0.000128039079016119180512
0.890000	-0.050000	0.000124033057048552876290
0.910000	-0.050000	0.000136579248708091076543
0.930000	-0.050000	0.000132472300184472509179
0.950000	-0.050000	0.000141163523302501243192
0.970000	-0.050000	0.000139927929684421166381
0.990000	-0.050000	0.000134465148574472312870

-0.990000	-0.030000	0.000141900494175032526080
-0.970000	-0.030000	0.000142900928829785766553
-0.950000	-0.030000	0.000137143895693306631326
-0.930000	-0.030000	0.000133114359094710333568
-0.910000	-0.030000	0.000131628786437065271354
-0.890000	-0.030000	0.000131080224352497732784
-0.870000	-0.030000	0.000122135698645308050925
-0.850000	-0.030000	0.000117286245587304590286
-0.830000	-0.030000	0.000120340783998031808236
-0.810000	-0.030000	0.000110617987720607453784
-0.790000	-0.030000	0.000108451883707452614945
-0.770000	-0.030000	0.000100320525083076318414
-0.750000	-0.030000	0.000098715127690983647314
-0.730000	-0.030000	0.000093651469011604227335
-0.710000	-0.030000	0.000087497075577355943763
-0.690000	-0.030000	0.000080177626890103279055
-0.670000	-0.030000	0.000078836489265055202983
-0.650000	-0.030000	0.000070817612815074249032
-0.630000	-0.030000	0.000063897223431420786853
-0.610000	-0.030000	0.000052004621777862187863
-0.590000	-0.030000	0.000042374356147151684784
-0.570000	-0.030000	0.000032670244954557150748
-0.550000	-0.030000	0.000024645837429597866912
-0.530000	-0.030000	0.000008531348523532859005
-0.510000	-0.030000	-0.000007597975315491213317
-0.490000	-0.030000	-0.000023663729993323757983
-0.470000	-0.030000	-0.000045294371894043911324
-0.450000	-0.030000	-0.000067320533403091226739
-0.430000	-0.030000	-0.000097253979551036799471
-0.410000	-0.030000	-0.000130243745727198843420
-0.390000	-0.030000	-0.000165648295960865309280
-0.370000	-0.030000	-0.000208307244971307206020
-0.350000	-0.030000	-0.000248258566595469063343
-0.330000	-0.030000	-0.000299928277820231913280
-0.310000	-0.030000	-0.000352160561559031496867
-0.290000	-0.030000	-0.000401518404521820351447
-0.270000	-0.030000	-0.000451589408012144540028
-0.250000	-0.030000	-0.000506813919614120369020
-0.230000	-0.030000	-0.000548069836958379541861
-0.210000	-0.030000	-0.000587047114592889694024
-0.190000	-0.030000	-0.000615114910896543895524
-0.170000	-0.030000	-0.000625199677322974510518
-0.150000	-0.030000	-0.000622335465094415139775
-0.130000	-0.030000	-0.000610398659425469150910
-0.110000	-0.030000	-0.000564929788749980732465
-0.090000	-0.030000	-0.000509917765730423869219
-0.070000	-0.030000	-0.000439648587470699856242
-0.050000	-0.030000	-0.000348637568551866342675
-0.030000	-0.030000	-0.000260956172667764214716
-0.010000	-0.030000	-0.000198290071344247188084
0.010000	-0.030000	-0.000198290071344214445179
0.030000	-0.030000	-0.000260956172673576080462
0.050000	-0.030000	-0.000348637568557762450930
0.070000	-0.030000	-0.000439648587465503275229
0.090000	-0.030000	-0.000509917765734930463969
0.110000	-0.030000	-0.000564929788752234788782
0.130000	-0.030000	-0.000610398659431372848580
0.150000	-0.030000	-0.000622335465111366749162
0.170000	-0.030000	-0.000625199677290914435437
0.190000	-0.030000	-0.000615114910896359581155
0.210000	-0.030000	-0.000587047114592890344545
0.230000	-0.030000	-0.000548069836958379541861
0.250000	-0.030000	-0.000506813919614120369020
0.270000	-0.030000	-0.000451589408012156791512
0.290000	-0.030000	-0.000401518404532756698760
0.310000	-0.030000	-0.000352160561552598274856
0.330000	-0.030000	-0.000299928277819191783926
0.350000	-0.030000	-0.000248258566591996689046
0.370000	-0.030000	-0.000208307244968192510019
0.390000	-0.030000	-0.000165648295965025013545
0.410000	-0.030000	-0.000130243745722005189753
0.430000	-0.030000	-0.000097253979551035444218
0.450000	-0.030000	-0.000067320533403091226739
0.470000	-0.030000	-0.000045294371894043911324
0.490000	-0.030000	-0.000023663729993323757983
0.510000	-0.030000	-0.000007597975315491213317
0.530000	-0.030000	0.000008531348523532859005
0.550000	-0.030000	0.000024645837429623616713
0.570000	-0.030000	0.000032670244960078667152
0.590000	-0.030000	0.000042374356147497111596
0.610000	-0.030000	0.000052004621778213889496
0.630000	-0.030000	0.000063897223437050438871
0.650000	-0.030000	0.000070817612815476040805
0.670000	-0.030000	0.000078836489253990377712
0.690000	-0.030000	0.000080177626890099213297
0.710000	-0.030000	0.000087497075577355943763
0.730000	-0.030000	0.000093651469011604227335
0.750000	-0.030000	0.000098715127690983647314
0.770000	-0.030000	0.000100320525083076318414
0.790000	-0.030000	0.000108451883707453292571
0.810000	-0.030000	0.000110617987726157308522
0.830000	-0.030000	0.000120340783998554258158
0.850000	-0.030000	0.000117286245594030411358
0.870000	-0.030000	0.000122135698638536991517
0.890000	-0.030000	0.000131080224352932470750
0.910000	-0.030000	0.000131628786442628421122
0.930000	-0.030000	0.000133114359083964128210
0.950000	-0.030000	0.000137143895693306116330
0.970000	-0.030000	0.000142900928829785766553
0.990000	-0.030000	0.000141900494175032526080

-0.990000	-0.010000	0.000142393340669065484195
-0.970000	-0.010000	0.000144588185311876458615
-0.950000	-0.010000	0.000136212801883288370502
-0.930000	-0.010000	0.000134575635022139613586
-0.910000	-0.010000	0.000132103409348444578077
-0.890000	-0.010000	0.000124378657645946266415
-0.870000	-0.010000	0.000126695833485250102792
-0.850000	-0.010000	0.000122401802000324206677
-0.830000	-0.010000	0.000113650184731790585501
-0.810000	-0.010000	0.000113427773264952405250
-0.790000	-0.010000	0.000106324708572408139096
-0.770000	-0.010000	0.000105961237363811112424
-0.750000	-0.010000	0.000095750609406236028088
-0.730000	-0.010000	0.000094524402716177508563
-0.710000	-0.010000	0.000088924612215272120976
-0.690000	-0.010000	0.000081569500235290857406
-0.670000	-0.010000	0.000074947104088069339649
-0.650000	-0.010000	0.000066760627267471164478
-0.630000	-0.010000	0.000060840558370182264820
-0.610000	-0.010000	0.000054078293443771512637
-0.590000	-0.010000	0.000045113113649438194670
-0.570000	-0.010000	0.000033315138005892916146
-0.550000	-0.010000	0.000022390631518249919357
-0.530000	-0.010000	0.000010155545814266532436
-0.510000	-0.010000	-0.000009914998117764952691
-0.490000	-0.010000	-0.000025478071338726974559
-0.470000	-0.010000	-0.000046055416599402956585
-0.450000	-0.010000	-0.000073240215040527726145
-0.430000	-0.010000	-0.000099814147121443923694
-0.410000	-0.010000	-0.000130172040286320950600
-0.390000	-0.010000	-0.000168184683001177249888
-0.370000	-0.010000	-0.000208210067551200541346
-0.350000	-0.010000	-0.000255895990780888879859
-0.330000	-0.010000	-0.000304416335540277482180
-0.310000	-0.010000	-0.000351800751320754620001
-0.290000	-0.010000	-0.000407540727407628778148
-0.270000	-0.010000	-0.000458385313381515029606
-0.250000	-0.010000	-0.000505375353473026312813
-0.230000	-0.010000	-0.000555366682299766336282
-0.210000	-0.010000	-0.000589380119289706176644
-0.190000	-0.010000	-0.000615169025357621972357
-0.170000	-0.010000	-0.000629430599576989778347
-0.150000	-0.010000	-0.000623791081583999380833
-0.130000	-0.010000	-0.000602287069279060422768
-0.110000	-0.010000	-0.000562207657603615773220
-0.090000	-0.010000	-0.000500004228546357910520
-0.070000	-0.010000	-0.000411802235570008770202
-0.050000	-0.010000	-0.000311677245741419513790
-0.030000	-0.010000	-0.000198290071344247188084
-0.010000	-0.010000	-0.000079960673352101846283
0.010000	-0.010000	-0.000079960673352239865219
0.030000	-0.010000	-0.000198290071349452442714
0.050000	-0.010000	-0.000311677245748195343687
0.070000	-0.010000	-0.000411802235572423938961
0.090000	-0.010000	-0.000500004228547399503547
0.110000	-0.010000	-0.000562207657604157115365
0.130000	-0.010000	-0.000602287069284958374166
0.150000	-0.010000	-0.000623791081598184106276
0.170000	-0.010000	-0.000629430599550475072118
0.190000	-0.010000	-0.000615169025357620562894
0.210000	-0.010000	-0.000589380119289706176644
0.230000	-0.010000	-0.000555366682299766336282
0.250000	-0.010000	-0.000505375353473029023318
0.270000	-0.010000	-0.000458385313381535358396
0.290000	-0.010000	-0.000407540727418675930924
0.310000	-0.010000	-0.000351800751304479227509
0.330000	-0.010000	-0.000304416335539941379507
0.350000	-0.010000	-0.000255895990785732553065
0.370000	-0.010000	-0.000208210067556052617118
0.390000	-0.010000	-0.000168184683000833124118
0.410000	-0.010000	-0.000130172040283887892505
0.430000	-0.010000	-0.000099814147118676660279
0.450000	-0.010000	-0.000073240215040523660387
0.470000	-0.010000	-0.000046055416599402956585
0.490000	-0.010000	-0.000025478071338726974559
0.510000	-0.010000	-0.000009914998117764952691
0.530000	-0.010000	0.000010155545814266532436
0.550000	-0.010000	0.000022390631518287866433
0.570000	-0.010000	0.000033315138011402885797
0.590000	-0.010000	0.000045113113649788351314
0.610000	-0.010000	0.000054078293444121845464
0.630000	-0.010000	0.000060840558373393265079
0.650000	-0.010000	0.000066760627276123490838
0.670000	-0.010000	0.000074947104071437800296
0.690000	-0.010000	0.000081569500235286114022
0.710000	-0.010000	0.000088924612215272120976
0.730000	-0.010000	0.000094524402716177508563
0.750000	-0.010000	0.000095750609406236028088
0.770000	-0.010000	0.000105961237363811112424
0.790000	-0.010000	0.000106324708572408816723
0.810000	-0.010000	0.000113427773269115443437
0.830000	-0.010000	0.000113650184733351538474
0.850000	-0.010000	0.000122401802000475642615
0.870000	-0.010000	0.000126695833485401918202
0.890000	-0.010000	0.000124378657646077075407
0.910000	-0.010000	0.000132103409354144066268
0.930000	-0.010000	0.000134575635011389071419
0.950000	-0.010000	0.000136212801882939745293
0.970000	-0.010000	0.000144588185311876458615
0.990000	-0.010000	0.000142393340669065484195

-0.990000	0.010000	0.000142393340669063478421
-0.970000	0.010000	0.000144588185311865860538
-0.950000	0.010000	0.000136212801883275224550
-0.930000	0.010000	0.000134575635022128500514
-0.910000	0.010000	0.000132103409348445472544
-0.890000	0.010000	0.000124378657645904118056
-0.870000	0.010000	0.000126695833485228879535
-0.850000	0.010000	0.000122401802000301086065
-0.830000	0.010000	0.000113650184731742989025
-0.810000	0.010000	0.000113427773264922372850
-0.790000	0.010000	0.000106324708572437602290
-0.770000	0.010000	0.000105961237363768760776
-0.750000	0.010000	0.000095750609406158236582
-0.730000	0.010000	0.000094524402716073506470
-0.710000	0.010000	0.000088924612215264585771
-0.690000	0.010000	0.000081569500235161430772
-0.670000	0.010000	0.000074947104087988932505
-0.650000	0.010000	0.000066760627267351983554
-0.630000	0.010000	0.000060840558370016896883
-0.610000	0.010000	0.000054078293443651586324
-0.590000	0.010000	0.000045113113649270902275
-0.570000	0.010000	0.000033315138005674964404
-0.550000	0.010000	0.000022390631518064222629
-0.530000	0.010000	0.000010155545814194134836
-0.510000	0.010000	-0.000009914998117892942758
-0.490000	0.010000	-0.000025478071338917956772
-0.470000	0.010000	-0.000046055416599671133993
-0.450000	0.010000	-0.000073240215040681032332
-0.430000	0.010000	-0.000099814147121668245124
-0.410000	0.010000	-0.000130172040286468889986
-0.390000	0.010000	-0.000168184683001378857282
-0.370000	0.010000	-0.000208210067551475495017
-0.350000	0.010000	-0.000255895990781235174033
-0.330000	0.010000	-0.000304416335540692840032
-0.310000	0.010000	-0.000351800751320887543187
-0.290000	0.010000	-0.000407540727407818621948
-0.270000	0.010000	-0.000458385313381746398349
-0.250000	0.010000	-0.000505375353473290749723
-0.230000	0.010000	-0.000555366682300041398374
-0.210000	0.010000	-0.000589380119289980479794
-0.190000	0.010000	-0.000615169025358228908733
-0.170000	0.010000	-0.000629430599577176152701
-0.150000	0.010000	-0.000623791081584451276298
-0.130000	0.010000	-0.000602287069279398043324
-0.110000	0.010000	-0.000562207657603991232433
-0.090000	0.010000	-0.000500004228546907058921
-0.070000	0.010000	-0.000411802235570412906562
-0.050000	0.010000	-0.000311677245741546365444
-0.030000	0.010000	-0.000198290071344214445179
-0.010000	0.010000	-0.000079960673352239865219
0.010000	0.010000	-0.000079960673352377884156
0.030000	0.010000	-0.000198290071349419916649
0.050000	0.010000	-0.000311677245748495017168
0.070000	0.010000	-0.000411802235571444362298
0.090000	0.010000	-0.000500004228547774312238
0.110000	0.010000	-0.000562207657604181076233
0.130000	0.010000	-0.000602287069284950134229
0.150000	0.010000	-0.000623791081598292418073
0.170000	0.010000	-0.000629430599550832641995
0.190000	0.010000	-0.000615169025358227499270
0.210000	0.010000	-0.000589380119289980479794
0.230000	0.010000	-0.000555366682300041398374
0.250000	0.010000	-0.000505375353473290749723
0.270000	0.010000	-0.000458385313381769437645
0.290000	0.010000	-0.000407540727418865232623
0.310000	0.010000	-0.000351800751304273337516
0.330000	0.010000	-0.000304416335540357984191
0.350000	0.010000	-0.000255895990786077708826
0.370000	0.010000	-0.000208210067556327028688
0.390000	0.010000	-0.000168184683001207444918
0.410000	0.010000	-0.000130172040284013876797
0.430000	0.010000	-0.000099814147118902824853
0.450000	0.010000	-0.000073240215040676966574
0.470000	0.010000	-0.000046055416599671133993
0.490000	0.010000	-0.000025478071338917956772
0.510000	0.010000	-0.000009914998117892942758
0.530000	0.010000	0.000010155545814194134836
0.550000	0.010000	0.000022390631518102169705
0.570000	0.010000	0.000033315138011185367736
0.590000	0.010000	0.000045113113649618009600
0.610000	0.010000	0.000054078293444001905598
0.630000	0.010000	0.000060840558373317709740
0.650000	0.010000	0.000066760627276002792031
0.670000	0.010000	0.000074947104071357311837
0.690000	0.010000	0.000081569500235156687388
0.710000	0.010000	0.000088924612215264585771
0.730000	0.010000	0.000094524402716073506470
0.750000	0.010000	0.000095750609406158236582
0.770000	0.010000	0.000105961237363768760776
0.790000	0.010000	0.000106324708572438279917
0.810000	0.010000	0.000113427773269085383932
0.830000	0.010000	0.000113650184733303928446
0.850000	0.010000	0.000122401802000452603319
0.870000	0.010000	0.000126695833485380640734
0.890000	0.010000	0.000124378657646056556881
0.910000	0.010000	0.000132103409354123303796
0.930000	0.010000	0.000134575635011377985452
0.950000	0.010000	0.000136212801882926599342
0.970000	0.010000	0.000144588185311865860538
0.990000	0.010000	0.000142393340669063478421

-0.990000	0.030000	0.000141900494174982381729
-0.970000	0.030000	0.000142900928829628530133
-0.950000	0.030000	0.000137143895693035743413
-0.930000	0.030000	0.000133114359094265675152
-0.910000	0.030000	0.000131628786436544908522
-0.890000	0.030000	0.000131080224351869220785
-0.870000	0.030000	0.000122135698644462047970
-0.850000	0.030000	0.000117286245586307300470
-0.830000	0.030000	0.000120340783996947551853
-0.810000	0.030000	0.000110617987719308105243
-0.790000	0.030000	0.000108451883705889737513
-0.770000	0.030000	0.000100320525081385654204
-0.750000	0.030000	0.000098715127689210190715
-0.730000	0.030000	0.000093651469009568027893
-0.710000	0.030000	0.000087497075575098499315
-0.690000	0.030000	0.000080177626887588607642
-0.670000	0.030000	0.000078836489262301559858
-0.650000	0.030000	0.000070817612812106299795
-0.630000	0.030000	0.000063897223428298393017
-0.610000	0.030000	0.000052004621774482309563
-0.590000	0.030000	0.000042374356143590636301
-0.570000	0.030000	0.000032670244950481065575
-0.550000	0.030000	0.000024645837424913164850
-0.530000	0.030000	0.000008531348518422065489
-0.510000	0.030000	-0.000007597975317663005794
-0.490000	0.030000	-0.000023663730001630969239
-0.470000	0.030000	-0.000045294371899770558779
-0.450000	0.030000	-0.000067320533409076239572
-0.430000	0.030000	-0.000097253979557888144050
-0.410000	0.030000	-0.000130243745734461046411
-0.390000	0.030000	-0.000165648295968497225213
-0.370000	0.030000	-0.000208307244979619241975
-0.350000	0.030000	-0.000248258566604019081676
-0.330000	0.030000	-0.000299928277828341040799
-0.310000	0.030000	-0.000352160561568753429328
-0.290000	0.030000	-0.000401518404532917594363
-0.270000	0.030000	-0.000451589408021766183787
-0.250000	0.030000	-0.000506813919625318009057
-0.230000	0.030000	-0.000548069836968800459462
-0.210000	0.030000	-0.000587047114603972408631
-0.190000	0.030000	-0.000615114910906588161291
-0.170000	0.030000	-0.000625199677333730229750
-0.150000	0.030000	-0.000622335465104474801212
-0.130000	0.030000	-0.000610398659433446385235
-0.110000	0.030000	-0.000564929788760211914686
-0.090000	0.030000	-0.000509917765738229149079
-0.070000	0.030000	-0.000439648587477414645557
-0.050000	0.030000	-0.000348637568557590713306
-0.030000	0.030000	-0.000260956172673576080462
-0.010000	0.030000	-0.000198290071349452442714
0.010000	0.030000	-0.000198290071349419916649
0.030000	0.030000	-0.000260956172679387566737
0.050000	0.030000	-0.000348637568563314216574
0.070000	0.030000	-0.000439648587473254670241
0.090000	0.030000	-0.000509917765742217928872
0.110000	0.030000	-0.000564929788763509407173
0.130000	0.030000	-0.000610398659440062945833
0.150000	0.030000	-0.000622335465120367687178
0.170000	0.030000	-0.000625199677301839832309
0.190000	0.030000	-0.000615114910906583390801
0.210000	0.030000	-0.000587047114603972408631
0.230000	0.030000	-0.000548069836968800459462
0.250000	0.030000	-0.000506813919625318009057
0.270000	0.030000	-0.000451589408021787867831
0.290000	0.030000	-0.000401518404543205480357
0.310000	0.030000	-0.000352160561563301085022
0.330000	0.030000	-0.000299928277827982657771
0.350000	0.030000	-0.000248258566603315000785
0.370000	0.030000	-0.000208307244974103526053
0.390000	0.030000	-0.000165648295972824059243
0.410000	0.030000	-0.000130243745732401062284
0.430000	0.030000	-0.000097253979555115296993
0.450000	0.030000	-0.000067320533409076239572
0.470000	0.030000	-0.000045294371899770558779
0.490000	0.030000	-0.000023663730001630969239
0.510000	0.030000	-0.000007597975317663005794
0.530000	0.030000	0.000008531348518422065489
0.550000	0.030000	0.000024645837424917230608
0.570000	0.030000	0.000032670244956027139158
0.590000	0.030000	0.000042374356143940372817
0.610000	0.030000	0.000052004621774833997643
0.630000	0.030000	0.000063897223433842162670
0.650000	0.030000	0.000070817612812527878257
0.670000	0.030000	0.000078836489251212421353
0.690000	0.030000	0.000080177626887587252389
0.710000	0.030000	0.000087497075575098499315
0.730000	0.030000	0.000093651469009568027893
0.750000	0.030000	0.000098715127689210190715
0.770000	0.030000	0.000100320525081385654204
0.790000	0.030000	0.000108451883705892095653
0.810000	0.030000	0.000110617987724855927102
0.830000	0.030000	0.000120340783997470367694
0.850000	0.030000	0.000117286245593032633651
0.870000	0.030000	0.000122135698637691666188
0.890000	0.030000	0.000131080224352281786817
0.910000	0.030000	0.000131628786442129850753
0.930000	0.030000	0.000133114359083519605319
0.950000	0.030000	0.000137143895693035065787
0.970000	0.030000	0.000142900928829628530133
0.990000	0.030000	0.000141900494174982381729

-0.990000	0.050000	0.000134465148574477733881
-0.970000	0.050000	0.000139927929684421166381
-0.950000	0.050000	0.000141163523302523442231
-0.930000	0.050000	0.000132472300195570375511
-0.910000	0.050000	0.000136579248696461137995
-0.890000	0.050000	0.000124033057048650806851
-0.870000	0.050000	0.000128039079015252984291
-0.850000	0.050000	0.000118256753482765669932
-0.830000	0.050000	0.000113479222002003046093
-0.810000	0.050000	0.000113599044247687932596
-0.790000	0.050000	0.000108918021921498283993
-0.770000	0.050000	0.000105177075989451804532
-0.750000	0.050000	0.000098070028426965386286
-0.730000	0.050000	0.000096561574230831612349
-0.710000	0.050000	0.000084506488019692955539
-0.690000	0.050000	0.000083146608693322043978
-0.670000	0.050000	0.000075144923194324288619
-0.650000	0.050000	0.000071385090666532748267
-0.630000	0.050000	0.000058206651128891748821
-0.610000	0.050000	0.000055605499361680729383
-0.590000	0.050000	0.000044851287972936466409
-0.570000	0.050000	0.000037561831653730421527
-0.550000	0.050000	0.000021141145153885133878
-0.530000	0.050000	0.000009759532524434758440
-0.510000	0.050000	-0.000003793818087009196306
-0.490000	0.050000	-0.000021901088190151232630
-0.470000	0.050000	-0.000047337638945283506877
-0.450000	0.050000	-0.000064774905876000649866
-0.430000	0.050000	-0.000096675508545075142415
-0.410000	0.050000	-0.000126513546596808640430
-0.390000	0.050000	-0.000160895140329859749184
-0.370000	0.050000	-0.000200522589412494413406
-0.350000	0.050000	-0.000246832189593308281433
-0.330000	0.050000	-0.000291247263248564723214
-0.310000	0.050000	-0.000339312373442712442682
-0.290000	0.050000	-0.000396125521198003476865
-0.270000	0.050000	-0.000446292975958237228898
-0.250000	0.050000	-0.000492904095587909396071
-0.230000	0.050000	-0.000540208453673098358203
-0.210000	0.050000	-0.000575543249842472423236
-0.190000	0.050000	-0.000607091931918156716905
-0.170000	0.050000	-0.000626074194718192643047
-0.150000	0.050000	-0.000629085465205757202005
-0.130000	0.050000	-0.000611778823124945695527
-0.110000	0.050000	-0.000587986141879569918986
-0.090000	0.050000	-0.000537714936223832300904
-0.070000	0.050000	-0.000482601932072584515615
-0.050000	0.050000	-0.000415724994012213813765
-0.030000	0.050000	-0.000348637568557762450930
-0.010000	0.050000	-0.000311677245748195343687
0.010000	0.050000	-0.000311677245748495017168
0.030000	0.050000	-0.000348637568563314216574
0.050000	0.050000	-0.000415724994016379481142
0.070000	0.050000	-0.000482601932073626379693
0.090000	0.050000	-0.000537714936225218995483
0.110000	0.050000	-0.000587986141878539493241
0.130000	0.050000	-0.000611778823133283860755
0.150000	0.050000	-0.000629085465222991462898
0.170000	0.050000	-0.000626074194684823285423
0.190000	0.050000	-0.000607091931918151946415
0.210000	0.050000	-0.000575543249842472423236
0.230000	0.050000	-0.000540208453673098358203
0.250000	0.050000	-0.000492904095587909396071
0.270000	0.050000	-0.000446292975958237228898
0.290000	0.050000	-0.000396125521198005970530
0.310000	0.050000	-0.000339312373444791725609
0.330000	0.050000	-0.000291247263245102431996
0.350000	0.050000	-0.000246832189593299499396
0.370000	0.050000	-0.000200522589410739198509
0.390000	0.050000	-0.000160895140317796265291
0.410000	0.050000	-0.000126513546608100389216
0.430000	0.050000	-0.000096675508545166486448
0.450000	0.050000	-0.000064774905876000649866
0.470000	0.050000	-0.000047337638945283506877
0.490000	0.050000	-0.000021901088190151232630
0.510000	0.050000	-0.000003793818087009196306
0.530000	0.050000	0.000009759532524434758440
0.550000	0.050000	0.000021141145153881068120
0.570000	0.050000	0.000037561831650960203662
0.590000	0.050000	0.000044851287972944936739
0.610000	0.050000	0.000055605499370345537621
0.630000	0.050000	0.000058206651135130058386
0.650000	0.050000	0.000071385090666940326969
0.670000	0.050000	0.000075144923183260683075
0.690000	0.050000	0.000083146608693317978220
0.710000	0.050000	0.000084506488019692955539
0.730000	0.050000	0.000096561574230831612349
0.750000	0.050000	0.000098070028426965386286
0.770000	0.050000	0.000105177075989451804532
0.790000	0.050000	0.000108918021921500669238
0.810000	0.050000	0.000113599044253234602491
0.830000	0.050000	0.000113479222001658798351
0.850000	0.050000	0.000118256753482982374841
0.870000	0.050000	0.000128039079015383007237
0.890000	0.050000	0.000124033057048589386798
0.910000	0.050000	0.000136579248701809697047
0.930000	0.050000	0.000132472300184472346549
0.950000	0.050000	0.000141163523302522927235
0.970000	0.050000	0.000139927929684421166381
0.990000	0.050000	0.000134465148574477733881

-0.990000	0.070000	0.000128660991596835951045
-0.970000	0.070000	0.000141791700776227084461
-0.950000	0.070000	0.000139391151874337888361
-0.930000	0.070000	0.000133053852352519024621
-0.910000	0.070000	0.000128768492614902236790
-0.890000	0.070000	0.000127296339226862849792
-0.870000	0.070000	0.000125993080429783518154
-0.850000	0.070000	0.000121456042818002789155
-0.830000	0.070000	0.000119862652047583744972
-0.810000	0.070000	0.000109756420670247711218
-0.790000	0.070000	0.000110499962507163001775
-0.770000	0.070000	0.000102388993594786060441
-0.750000	0.070000	0.000099864683191965719243
-0.730000	0.070000	0.000092251354052932311891
-0.710000	0.070000	0.000091402281696741809799
-0.690000	0.070000	0.000084679300704896265915
-0.670000	0.070000	0.000078823453247838851901
-0.650000	0.070000	0.000066602541698627642087
-0.630000	0.070000	0.000065895075307245579242
-0.610000	0.070000	0.000056490824630643320906
-0.590000	0.070000	0.000048547857799333674804
-0.570000	0.070000	0.000035446706674647604192
-0.550000	0.070000	0.000025398710959310293652
-0.530000	0.070000	0.000010939373073589800768
-0.510000	0.070000	-0.000005590485311934118798
-0.490000	0.070000	-0.000017681579059463948525
-0.470000	0.070000	-0.000039317623018121606541
-0.450000	0.070000	-0.000062341340756205606026
-0.430000	0.070000	-0.000092737424138831251125
-0.410000	0.070000	-0.000118763890844071932570
-0.390000	0.070000	-0.000156002803634111515468
-0.370000	0.070000	-0.000196237923807492293821
-0.350000	0.070000	-0.000235392598194365365149
-0.330000	0.070000	-0.000286018132075615552027
-0.310000	0.070000	-0.000336997451128370024628
-0.290000	0.070000	-0.000379569464639204455503
-0.270000	0.070000	-0.000439881282615372983663
-0.250000	0.070000	-0.000480012341060086569766
-0.230000	0.070000	-0.000531588279388098315995
-0.210000	0.070000	-0.000571745058971708940317
-0.190000	0.070000	-0.000598921172496032520535
-0.170000	0.070000	-0.000618469357570750641155
-0.150000	0.070000	-0.000626499324133716374574
-0.130000	0.070000	-0.000625257245804526412200
-0.110000	0.070000	-0.000598986019584740324480
-0.090000	0.070000	-0.000568118543895472115010
-0.070000	0.070000	-0.000522038504620923448502
-0.050000	0.070000	-0.000482601932070503931646
-0.030000	0.070000	-0.000439648587465503275229
-0.010000	0.070000	-0.000411802235572423938961
0.010000	0.070000	-0.000411802235571444362298
0.030000	0.070000	-0.000439648587473254670241
0.050000	0.070000	-0.000482601932073626379693
0.070000	0.070000	-0.000522038504622309709399
0.090000	0.070000	-0.000568118543897549229532
0.110000	0.070000	-0.000598986019578543566963
0.130000	0.070000	-0.000625257245817657401551
0.150000	0.070000	-0.000626499324147542662779
0.170000	0.070000	-0.000618469357542522028132
0.190000	0.070000	-0.000598921172496021678514
0.210000	0.070000	-0.000571745058971708940317
0.230000	0.070000	-0.000531588279388098315995
0.250000	0.070000	-0.000480012341060086569766
0.270000	0.070000	-0.000439881282615372983663
0.290000	0.070000	-0.000379569464639612766041
0.310000	0.070000	-0.000336997451136259980678
0.330000	0.070000	-0.000286018132065909611549
0.350000	0.070000	-0.000235392598192958775460
0.370000	0.070000	-0.000196237923805408240405
0.390000	0.070000	-0.000156002803625139905121
0.410000	0.070000	-0.000118763890857219727056
0.430000	0.070000	-0.000092737424138843448400
0.450000	0.070000	-0.000062341340756205606026
0.470000	0.070000	-0.000039317623018121606541
0.490000	0.070000	-0.000017681579059463948525
0.510000	0.070000	-0.000005590485311934118798
0.530000	0.070000	0.000010939373073589800768
0.550000	0.070000	0.000025398710959315714663
0.570000	0.070000	0.000035446706680180342089
0.590000	0.070000	0.000048547857800036617283
0.610000	0.070000	0.000056490824629966873618
0.630000	0.070000	0.000065895075313129083646
0.650000	0.070000	0.000066602541699312817203
0.670000	0.070000	0.000078823453236748141303
0.690000	0.070000	0.000084679300704894910662
0.710000	0.070000	0.000091402281696741809799
0.730000	0.070000	0.000092251354052932311891
0.750000	0.070000	0.000099864683191965719243
0.770000	0.070000	0.000102388993594786060441
0.790000	0.070000	0.000110499962507170455665
0.810000	0.070000	0.000109756420675789420887
0.830000	0.070000	0.000119862652048276360425
0.850000	0.070000	0.000121456042818091043212
0.870000	0.070000	0.000125993080436198254517
0.890000	0.070000	0.000127296339221358870359
0.910000	0.070000	0.000128768492619971098787
0.930000	0.070000	0.000133053852341421510654
0.950000	0.070000	0.000139391151874337210735
0.970000	0.070000	0.000141791700776227084461
0.990000	0.070000	0.000128660991596835951045

-0.990000	0.090000	0.000112706254877144849448
-0.970000	0.090000	0.000140222751824363792150
-0.950000	0.090000	0.000139332182987678056697
-0.930000	0.090000	0.000137426879582418627699
-0.910000	0.090000	0.000133082695887318930555
-0.890000	0.090000	0.000128481112899522743800
-0.870000	0.090000	0.000124917211948029111164
-0.850000	0.090000	0.000121204562628072034548
-0.830000	0.090000	0.000119390656295869762018
-0.810000	0.090000	0.000109519801674071859269
-0.790000	0.090000	0.000110663140926712798306
-0.770000	0.090000	0.000105999362757615476723
-0.750000	0.090000	0.000096744728728925761868
-0.730000	0.090000	0.000093446916940592925365
-0.710000	0.090000	0.000090402556305071079742
-0.690000	0.090000	0.000082084836518883237916
-0.670000	0.090000	0.000076803218442338398904
-0.650000	0.090000	0.000072250363013999388626
-0.630000	0.090000	0.000061340029888484366174
-0.610000	0.090000	0.000053600356498341469153
-0.590000	0.090000	0.000046565550384158779481
-0.570000	0.090000	0.000039443541298232699319
-0.550000	0.090000	0.000025787508948421156499
-0.530000	0.090000	0.000012603043121161265237
-0.510000	0.090000	0.000001696402930501388247
-0.490000	0.090000	-0.000019917240612256890703
-0.470000	0.090000	-0.000036433155724339505530
-0.450000	0.090000	-0.000061212023579873645366
-0.430000	0.090000	-0.000083208847054723461935
-0.410000	0.090000	-0.000117914395850931809579
-0.390000	0.090000	-0.000149047350383322316052
-0.370000	0.090000	-0.000183837792966218304454
-0.350000	0.090000	-0.000225461672237471975151
-0.330000	0.090000	-0.000273686838282134769530
-0.310000	0.090000	-0.000317467808939959602113
-0.290000	0.090000	-0.000371877898390883879221
-0.270000	0.090000	-0.000414530791974888749608
-0.250000	0.090000	-0.000470939224258207786780
-0.230000	0.090000	-0.000511169727844871732425
-0.210000	0.090000	-0.000555567447576323959757
-0.190000	0.090000	-0.000590416352112612362324
-0.170000	0.090000	-0.000614806088123833610615
-0.150000	0.090000	-0.000627946982735082541612
-0.130000	0.090000	-0.000624591898408232001558
-0.110000	0.090000	-0.000619892624826696926783
-0.090000	0.090000	-0.000598685319813895260727
-0.070000	0.090000	-0.000568118543897551940038
-0.050000	0.090000	-0.000537714936223485898310
-0.030000	0.090000	-0.000509917765734930463969
-0.010000	0.090000	-0.000500004228547399503547
0.010000	0.090000	-0.000500004228547774312238
0.030000	0.090000	-0.000509917765742217928872
0.050000	0.090000	-0.000537714936225218995483
0.070000	0.090000	-0.000568118543897549229532
0.090000	0.090000	-0.000598685319807049608209
0.110000	0.090000	-0.000619892624828063672042
0.130000	0.090000	-0.000624591898412399783129
0.150000	0.090000	-0.000627946982742012870318
0.170000	0.090000	-0.000614806088098167292585
0.190000	0.090000	-0.000590416352112606941313
0.210000	0.090000	-0.000555567447576323959757
0.230000	0.090000	-0.000511169727844871732425
0.250000	0.090000	-0.000470939224258207786780
0.270000	0.090000	-0.000414530791974894170619
0.290000	0.090000	-0.000371877898396414665553
0.310000	0.090000	-0.000317467808937214510633
0.330000	0.090000	-0.000273686838284896449304
0.350000	0.090000	-0.000225461672231945579837
0.370000	0.090000	-0.000183837792968296611599
0.390000	0.090000	-0.000149047350388844645607
0.410000	0.090000	-0.000117914395843154014244
0.430000	0.090000	-0.000083208847054721293531
0.450000	0.090000	-0.000061212023579873645366
0.470000	0.090000	-0.000036433155724339505530
0.490000	0.090000	-0.000019917240612256890703
0.510000	0.090000	0.000001696402930501388247
0.530000	0.090000	0.000012603043121161265237
0.550000	0.090000	0.000025787508948421156499
0.570000	0.090000	0.000039443541298237781516
0.590000	0.090000	0.000046565550389704812406
0.610000	0.090000	0.000053600356499377898667
0.630000	0.090000	0.000061340029892650914465
0.650000	0.090000	0.000072250363014674982105
0.670000	0.090000	0.000076803218431254898250
0.690000	0.090000	0.000082084836518879172157
0.710000	0.090000	0.000090402556305071079742
0.730000	0.090000	0.000093446916940592925365
0.750000	0.090000	0.000096744728728925761868
0.770000	0.090000	0.000105999362757615476723
0.790000	0.090000	0.000110663140926713814746
0.810000	0.090000	0.000109519801679578671180
0.830000	0.090000	0.000119390656296090288740
0.850000	0.090000	0.000121204562633705142461
0.870000	0.090000	0.000124917211942657810971
0.890000	0.090000	0.000128481112905939187782
0.910000	0.090000	0.000133082695886665752956
0.930000	0.090000	0.000137426879571330871552
0.950000	0.090000	0.000139332182987666726784
0.970000	0.090000	0.000140222751824363792150
0.990000	0.090000	0.000112706254877144849448

-0.990000	0.110000	0.000100988947000114816926
-0.970000	0.110000	0.000141517305548422494621
-0.950000	0.110000	0.000141188071626691357937
-0.930000	0.110000	0.000137654879728245891930
-0.910000	0.110000	0.000127300122197732568530
-0.890000	0.110000	0.000131736802850367703405
-0.870000	0.110000	0.000125948454615259900803
-0.850000	0.110000	0.000121595002776596976496
-0.830000	0.110000	0.000118269147843701042441
-0.810000	0.110000	0.000115067437008400686458
-0.790000	0.110000	0.000106958145613798283054
-0.770000	0.110000	0.000104511982024207262078
-0.750000	0.110000	0.000103181391065036161909
-0.730000	0.110000	0.000094911537210121046243
-0.710000	0.110000	0.000091114394056043352061
-0.690000	0.110000	0.000083875333540553282633
-0.670000	0.110000	0.000081391423182290568018
-0.650000	0.110000	0.000070124095211912459156
-0.630000	0.110000	0.000066750486120240655908
-0.610000	0.110000	0.000059323503501739448251
-0.590000	0.110000	0.000047390972777868150927
-0.570000	0.110000	0.000036425824182181979231
-0.550000	0.110000	0.000031654204066404852342
-0.530000	0.110000	0.000018509083343927132392
-0.510000	0.110000	-0.000000477482560753592859
-0.490000	0.110000	-0.000012438608759539392188
-0.470000	0.110000	-0.000034788831803009832334
-0.450000	0.110000	-0.000054242924621004435680
-0.430000	0.110000	-0.000078141229567292878671
-0.410000	0.110000	-0.000106981027553246737074
-0.390000	0.110000	-0.000141958004750481067095
-0.370000	0.110000	-0.000176034988314678131956
-0.350000	0.110000	-0.000215575157958431323562
-0.330000	0.110000	-0.000258628683918269461177
-0.310000	0.110000	-0.000302364488962837728650
-0.290000	0.110000	-0.000355396963715561356456
-0.270000	0.110000	-0.000403199904035852661147
-0.250000	0.110000	-0.000450400685287757852546
-0.230000	0.110000	-0.000496320984046348494256
-0.210000	0.110000	-0.000539135044108314379942
-0.190000	0.110000	-0.000569570157047893932400
-0.170000	0.110000	-0.000597965698431147441895
-0.150000	0.110000	-0.000616669492894063265773
-0.130000	0.110000	-0.000630729735524150386845
-0.110000	0.110000	-0.000622262701505200662225
-0.090000	0.110000	-0.000619892624825330832046
-0.070000	0.110000	-0.000598986019584077660112
-0.050000	0.110000	-0.000587986141876468450251
-0.030000	0.110000	-0.000564929788752234788782
-0.010000	0.110000	-0.000562207657604157115365
0.010000	0.110000	-0.000562207657604181076233
0.030000	0.110000	-0.000564929788763509407173
0.050000	0.110000	-0.000587986141878539493241
0.070000	0.110000	-0.000598986019578543566963
0.090000	0.110000	-0.000619892624828063672042
0.110000	0.110000	-0.000622262701511090915787
0.130000	0.110000	-0.000630729735523772976069
0.150000	0.110000	-0.000616669492912042481979
0.170000	0.110000	-0.000597965698408994914687
0.190000	0.110000	-0.000569570157047883849320
0.210000	0.110000	-0.000539135044108314379942
0.230000	0.110000	-0.000496320984046348494256
0.250000	0.110000	-0.000450400685287757852546
0.270000	0.110000	-0.000403199904035868924180
0.290000	0.110000	-0.000355396963721095558025
0.310000	0.110000	-0.000302364488966956666913
0.330000	0.110000	-0.000258628683900293714418
0.350000	0.110000	-0.000215575157959805902182
0.370000	0.110000	-0.000176034988318826181048
0.390000	0.110000	-0.000141958004746344131075
0.410000	0.110000	-0.000106981027553385975738
0.430000	0.110000	-0.000078141229567286427668
0.450000	0.110000	-0.000054242924621004435680
0.470000	0.110000	-0.000034788831803009832334
0.490000	0.110000	-0.000012438608759539392188
0.510000	0.110000	-0.000000477482560753592859
0.530000	0.110000	0.000018509083343927132392
0.550000	0.110000	0.000031654204066409595726
0.570000	0.110000	0.000036425824187744275189
0.590000	0.110000	0.000047390972776470045120
0.610000	0.110000	0.000059323503492064475298
0.630000	0.110000	0.000066750486134781501107
0.650000	0.110000	0.000070124095210488183419
0.670000	0.110000	0.000081391423173975076168
0.690000	0.110000	0.000083875333540546506369
0.710000	0.110000	0.000091114394056043352061
0.730000	0.110000	0.000094911537210121046243
0.750000	0.110000	0.000103181391065036161909
0.770000	0.110000	0.000104511982024207262078
0.790000	0.110000	0.000106958145613893489557
0.810000	0.110000	0.000115067437019391433616
0.830000	0.110000	0.000118269147838168277439
0.850000	0.110000	0.000121595002777548106404
0.870000	0.110000	0.000125948454615520515900
0.890000	0.110000	0.000131736802850630622432
0.910000	0.110000	0.000127300122203537983273
0.930000	0.110000	0.000137654879717147212445
0.950000	0.110000	0.000141188071626691005571
0.970000	0.110000	0.000141517305548422494621
0.990000	0.110000	0.000100988947000114816926

-0.990000	0.130000	0.000081016593476113465955
-0.970000	0.130000	0.000140500088323252791261
-0.950000	0.130000	0.000138202345820660332104
-0.930000	0.130000	0.000136870014460554047069
-0.910000	0.130000	0.000134592476325837552640
-0.890000	0.130000	0.000129035004183384270898
-0.870000	0.130000	0.000126901129013777102389
-0.850000	0.130000	0.000118071084217898024360
-0.830000	0.130000	0.000118792636352221673331
-0.810000	0.130000	0.000116018381087655355374
-0.790000	0.130000	0.000108961963841890471403
-0.770000	0.130000	0.000105123591945613934547
-0.750000	0.130000	0.000103349710701774059125
-0.730000	0.130000	0.000092871480969278902545
-0.710000	0.130000	0.000093537222991250406246
-0.690000	0.130000	0.000083696620574489819216
-0.670000	0.130000	0.000079780640425272734669
-0.650000	0.130000	0.000075390110852373146870
-0.630000	0.130000	0.000065042920331133451334
-0.610000	0.130000	0.000062058339941045766066
-0.590000	0.130000	0.000051369866641794029519
-0.570000	0.130000	0.000041523821946511723312
-0.550000	0.130000	0.000031197788543485478795
-0.530000	0.130000	0.000019010254696620343959
-0.510000	0.130000	0.000004743241540956674674
-0.490000	0.130000	-0.000009202586502432216504
-0.470000	0.130000	-0.000027270399879076819873
-0.450000	0.130000	-0.000049467192928174147674
-0.430000	0.130000	-0.000070590747147539299050
-0.410000	0.130000	-0.000098964635136124408637
-0.390000	0.130000	-0.000125310874106748061175
-0.370000	0.130000	-0.000162475789613335415678
-0.350000	0.130000	-0.000203290358935311418374
-0.330000	0.130000	-0.000244267736989825122104
-0.310000	0.130000	-0.000287260608361617169985
-0.290000	0.130000	-0.000329436473866015879300
-0.270000	0.130000	-0.000381255049162299226081
-0.250000	0.130000	-0.000428014586551151939887
-0.230000	0.130000	-0.000472216460313263437960
-0.210000	0.130000	-0.000512011790629696410954
-0.190000	0.130000	-0.000551879128721220659631
-0.170000	0.130000	-0.000579892438168123024698
-0.150000	0.130000	-0.000608240272449569433118
-0.130000	0.130000	-0.000617316867533102995799
-0.110000	0.130000	-0.000630729735525207158703
-0.090000	0.130000	-0.000624591898413788212431
-0.070000	0.130000	-0.000625257245811433538980
-0.050000	0.130000	-0.000611778823132573057811
-0.030000	0.130000	-0.000610398659431372848580
-0.010000	0.130000	-0.000602287069284958374166
0.010000	0.130000	-0.000602287069284950134229
0.030000	0.130000	-0.000610398659440062945833
0.050000	0.130000	-0.000611778823133283860755
0.070000	0.130000	-0.000625257245817657401551
0.090000	0.130000	-0.000624591898412399783129
0.110000	0.130000	-0.000630729735523772976069
0.130000	0.130000	-0.000617316867526361968792
0.150000	0.130000	-0.000608240272457797118144
0.170000	0.130000	-0.000579892438147357842590
0.190000	0.130000	-0.000551879128721209817610
0.210000	0.130000	-0.000512011790629696410954
0.230000	0.130000	-0.000472216460313263437960
0.250000	0.130000	-0.000428014586551151939887
0.270000	0.130000	-0.000381255049162299226081
0.290000	0.130000	-0.000329436473866020270319
0.310000	0.130000	-0.000287260608358841612424
0.330000	0.130000	-0.000244267736985738330435
0.350000	0.130000	-0.000203290358942500356404
0.370000	0.130000	-0.000162475789602269777255
0.390000	0.130000	-0.000125310874115387119610
0.410000	0.130000	-0.000098964635138918939736
0.430000	0.130000	-0.000070590747147542687182
0.450000	0.130000	-0.000049467192928174147674
0.470000	0.130000	-0.000027270399879076819873
0.490000	0.130000	-0.000009202586502432216504
0.510000	0.130000	0.000004743241540956674674
0.530000	0.130000	0.000019010254696620343959
0.550000	0.130000	0.000031197788543490222180
0.570000	0.130000	0.000041523821952037088634
0.590000	0.130000	0.000051369866643871631932
0.610000	0.130000	0.000062058339943155054288
0.630000	0.130000	0.000065042920344947881077
0.650000	0.130000	0.000075390110842676476320
0.670000	0.130000	0.000079780640415611815686
0.690000	0.130000	0.000083696620573101362809
0.710000	0.130000	0.000093537222991250406246
0.730000	0.130000	0.000092871480969278902545
0.750000	0.130000	0.000103349710701774059125
0.770000	0.130000	0.000105123591945613934547
0.790000	0.130000	0.000108961963841895553601
0.810000	0.130000	0.000116018381093200290545
0.830000	0.130000	0.000118792636351355111192
0.850000	0.130000	0.000118071084217291643638
0.870000	0.130000	0.000126901129013777156599
0.890000	0.130000	0.000129035004184728437646
0.910000	0.130000	0.000134592476330994587378
0.930000	0.130000	0.000136870014449455394689
0.950000	0.130000	0.000138202345820660332104
0.970000	0.130000	0.000140500088323252791261
0.990000	0.130000	0.000081016593476113465955

-0.990000	0.150000	0.000058887524381708716836
-0.970000	0.150000	0.000140624588271115631699
-0.950000	0.150000	0.000139758087674449757790
-0.930000	0.150000	0.000136633554510746935140
-0.910000	0.150000	0.000133155192975561726797
-0.890000	0.150000	0.000130127162066481799228
-0.870000	0.150000	0.000127953544224183770727
-0.850000	0.150000	0.000124094872085887087754
-0.830000	0.150000	0.000120472575188176338917
-0.810000	0.150000	0.000111432381035022042828
-0.790000	0.150000	0.000110485349486717137138
-0.770000	0.150000	0.000107439924446892977068
-0.750000	0.150000	0.000099349220829965411740
-0.730000	0.150000	0.000098633805616067131623
-0.710000	0.150000	0.000092730888780852342669
-0.690000	0.150000	0.000084231491590804467872
-0.670000	0.150000	0.000078483106232844448329
-0.650000	0.150000	0.000077219596147679920748
-0.630000	0.150000	0.000065113149937994310203
-0.610000	0.150000	0.000059425986753874066450
-0.590000	0.150000	0.000051405910683207040393
-0.570000	0.150000	0.000042489673726956161005
-0.550000	0.150000	0.000031706275561666581644
-0.530000	0.150000	0.000021887034492216363569
-0.510000	0.150000	0.000010510340641613880692
-0.490000	0.150000	-0.000002988981699239632705
-0.470000	0.150000	-0.000025363684298868215063
-0.450000	0.150000	-0.000035892080512123743295
-0.430000	0.150000	-0.000067698901356010000255
-0.410000	0.150000	-0.000089633618483004489676
-0.390000	0.150000	-0.000119694832104064874259
-0.370000	0.150000	-0.000152405160264238364936
-0.350000	0.150000	-0.000186320870422049993456
-0.330000	0.150000	-0.000222109965883133576598
-0.310000	0.150000	-0.000267195636934382100593
-0.290000	0.150000	-0.000309041677155977149473
-0.270000	0.150000	-0.000354932956321952152411
-0.250000	0.150000	-0.000403175908660357109649
-0.230000	0.150000	-0.000443883914365950907246
-0.210000	0.150000	-0.000486299465075404010496
-0.190000	0.150000	-0.000527394544931130858020
-0.170000	0.150000	-0.000561641799627162104092
-0.150000	0.150000	-0.000581881359552849971445
-0.130000	0.150000	-0.000608240272445768653982
-0.110000	0.150000	-0.000616669492915808349805
-0.090000	0.150000	-0.000627946982747551517116
-0.070000	0.150000	-0.000626499324150320605585
-0.050000	0.150000	-0.000629085465219535568474
-0.030000	0.150000	-0.000622335465111366749162
-0.010000	0.150000	-0.000623791081598184106276
0.010000	0.150000	-0.000623791081598292418073
0.030000	0.150000	-0.000622335465120367687178
0.050000	0.150000	-0.000629085465222991462898
0.070000	0.150000	-0.000626499324147542662779
0.090000	0.150000	-0.000627946982742012870318
0.110000	0.150000	-0.000616669492912042481979
0.130000	0.150000	-0.000608240272457797118144
0.150000	0.150000	-0.000581881359556358666515
0.170000	0.150000	-0.000561641799607060995814
0.190000	0.150000	-0.000527394544931125437010
0.210000	0.150000	-0.000486299465075404010496
0.230000	0.150000	-0.000443883914365950907246
0.250000	0.150000	-0.000403175908660357109649
0.270000	0.150000	-0.000354932956321958874464
0.290000	0.150000	-0.000309041677164237360564
0.310000	0.150000	-0.000267195636926193013164
0.330000	0.150000	-0.000222109965899667659728
0.350000	0.150000	-0.000186320870414789579398
0.370000	0.150000	-0.000152405160249029393701
0.390000	0.150000	-0.000119694832105087412433
0.410000	0.150000	-0.000089633618487181730911
0.430000	0.150000	-0.000067698901356008292637
0.450000	0.150000	-0.000035892080512123743295
0.470000	0.150000	-0.000025363684298868215063
0.490000	0.150000	-0.000002988981699239632705
0.510000	0.150000	0.000010510340641613880692
0.530000	0.150000	0.000021887034492216363569
0.550000	0.150000	0.000031706275561671325028
0.570000	0.150000	0.000042489673732480686070
0.590000	0.150000	0.000051405910672162909831
0.610000	0.150000	0.000059425986760098240729
0.630000	0.150000	0.000065113149957392543765
0.650000	0.150000	0.000077219596142136584776
0.670000	0.150000	0.000078483106221755607980
0.690000	0.150000	0.000084231491590803112619
0.710000	0.150000	0.000092730888780852342669
0.730000	0.150000	0.000098633805616067131623
0.750000	0.150000	0.000099349220829965411740
0.770000	0.150000	0.000107439924446892977068
0.790000	0.150000	0.000110485349487065098273
0.810000	0.150000	0.000111432381040224519190
0.830000	0.150000	0.000120472575188176840360
0.850000	0.150000	0.000124094872086062755611
0.870000	0.150000	0.000127953544229727946956
0.890000	0.150000	0.000130127162059374935302
0.910000	0.150000	0.000133155192981193831823
0.930000	0.150000	0.000136633554500299237745
0.950000	0.150000	0.000139758087674449107268
0.970000	0.150000	0.000140624588271115631699
0.990000	0.150000	0.000058887524381708716836

-0.990000	0.170000	0.000043675658511793669092
-0.970000	0.170000	0.000154165419847175633183
-0.950000	0.170000	0.000137735980025618107506
-0.930000	0.170000	0.000138027021481038422593
-0.910000	0.170000	0.000130735589828388375395
-0.890000	0.170000	0.000130771563867870322436
-0.870000	0.170000	0.000122477696633317614111
-0.850000	0.170000	0.000126013462872665748171
-0.830000	0.170000	0.000114989325374783492198
-0.810000	0.170000	0.000121071099309792370741
-0.790000	0.170000	0.000107556527151729845130
-0.770000	0.170000	0.000110703277771596848367
-0.750000	0.170000	0.000101662700408412912155
-0.730000	0.170000	0.000098175362787716142707
-0.710000	0.170000	0.000094064442621437249921
-0.690000	0.170000	0.000089925675370775760733
-0.670000	0.170000	0.000084054265711425483164
-0.650000	0.170000	0.000073987125606931250098
-0.630000	0.170000	0.000074432391028416211641
-0.610000	0.170000	0.000060410280605909249000
-0.590000	0.170000	0.000058269484635004606485
-0.570000	0.170000	0.000046983782127146651799
-0.550000	0.170000	0.000039119597859877208268
-0.530000	0.170000	0.000027131470316922107677
-0.510000	0.170000	0.000011830609959582286963
-0.490000	0.170000	0.000000799816298020989466
-0.470000	0.170000	-0.000015745730817619249856
-0.450000	0.170000	-0.000037599077227937630964
-0.430000	0.170000	-0.000053867013210245889973
-0.410000	0.170000	-0.000075626663993575506161
-0.390000	0.170000	-0.000106668466411595600244
-0.370000	0.170000	-0.000135083771705843684770
-0.350000	0.170000	-0.000167661246854825473317
-0.330000	0.170000	-0.000206397152835839669573
-0.310000	0.170000	-0.000246760070592874701349
-0.290000	0.170000	-0.000287799887368202342210
-0.270000	0.170000	-0.000326881773775596767839
-0.250000	0.170000	-0.000374860101953935879755
-0.230000	0.170000	-0.000415541683370974673957
-0.210000	0.170000	-0.000456340537636399225067
-0.190000	0.170000	-0.000497315567390136086673
-0.170000	0.170000	-0.000524586100737459452500
-0.150000	0.170000	-0.000561641799594654361934
-0.130000	0.170000	-0.000579892438152873721142
-0.110000	0.170000	-0.000597965698406221742370
-0.090000	0.170000	-0.000614806088092628320527
-0.070000	0.170000	-0.000618469357548760635852
-0.050000	0.170000	-0.000626074194691056038452
-0.030000	0.170000	-0.000625199677290914435437
-0.010000	0.170000	-0.000629430599550475072118
0.010000	0.170000	-0.000629430599550832641995
0.030000	0.170000	-0.000625199677301839832309
0.050000	0.170000	-0.000626074194684823285423
0.070000	0.170000	-0.000618469357542522028132
0.090000	0.170000	-0.000614806088098167292585
0.110000	0.170000	-0.000597965698408994914687
0.130000	0.170000	-0.000579892438147357842590
0.150000	0.170000	-0.000561641799607060995814
0.170000	0.170000	-0.000524586100716640710805
0.190000	0.170000	-0.000497315567390130665662
0.210000	0.170000	-0.000456340537636399225067
0.230000	0.170000	-0.000415541683370974673957
0.250000	0.170000	-0.000374860101953935879755
0.270000	0.170000	-0.000326881773775600887808
0.290000	0.170000	-0.000287799887373699897746
0.310000	0.170000	-0.000246760070584556160181
0.330000	0.170000	-0.000206397152830309560867
0.350000	0.170000	-0.000167661246864413886280
0.370000	0.170000	-0.000135083771703154212861
0.390000	0.170000	-0.000106668466406080738131
0.410000	0.170000	-0.000075626664004636740012
0.430000	0.170000	-0.000053867013210258764874
0.450000	0.170000	-0.000037599077227937630964
0.470000	0.170000	-0.000015745730817619249856
0.490000	0.170000	0.000000799816298020989466
0.510000	0.170000	0.000011830609959582286963
0.530000	0.170000	0.000027131470316922107677
0.550000	0.170000	0.000039119597859899569938
0.570000	0.170000	0.000046983782129899847690
0.590000	0.170000	0.000058269484638471519115
0.610000	0.170000	0.000060410280605223321720
0.630000	0.170000	0.000074432391031882270461
0.650000	0.170000	0.000073987125610366138106
0.670000	0.170000	0.000084054265700357310418
0.690000	0.170000	0.000089925675370775083107
0.710000	0.170000	0.000094064442621437249921
0.730000	0.170000	0.000098175362787716142707
0.750000	0.170000	0.000101662700408412912155
0.770000	0.170000	0.000110703277771596848367
0.790000	0.170000	0.000107556527151822341128
0.810000	0.170000	0.000121071099322176670057
0.830000	0.170000	0.000114989325373404021116
0.850000	0.170000	0.000126013462867295234025
0.870000	0.170000	0.000122477696633492550132
0.890000	0.170000	0.000130771563875412656164
0.910000	0.170000	0.000130735589827173228706
0.930000	0.170000	0.000138027021470676566905
0.950000	0.170000	0.000137735980025617511194
0.970000	0.170000	0.000154165419847175633183
0.990000	0.170000	0.000043675658511793669092

-0.990000	0.190000	-0.000002913687277728005398
-0.970000	0.190000	0.000139363909577390823746
-0.950000	0.190000	0.000138228593153901652135
-0.930000	0.190000	0.000139755606023140611927
-0.910000	0.190000	0.000136654973004840052733
-0.890000	0.190000	0.000130808729677607668215
-0.870000	0.190000	0.000130759261961792603137
-0.850000	0.190000	0.000123779634231666231265
-0.830000	0.190000	0.000121968142225695435742
-0.810000	0.190000	0.000113488072587032896204
-0.790000	0.190000	0.000115856408405754090509
-0.770000	0.190000	0.000108198509817653543944
-0.750000	0.190000	0.000103406782864534949962
-0.730000	0.190000	0.000097725411992623993727
-0.710000	0.190000	0.000096231730297388826914
-0.690000	0.190000	0.000087763561698840983480
-0.670000	0.190000	0.000086067486490014398319
-0.650000	0.190000	0.000077182263056832116138
-0.630000	0.190000	0.000071358855468176593095
-0.610000	0.190000	0.000063584224177136672252
-0.590000	0.190000	0.000058645097028817087912
-0.570000	0.190000	0.000048643786617106265450
-0.550000	0.190000	0.000038505342361832986878
-0.530000	0.190000	0.000029409009110245126458
-0.510000	0.190000	0.000020012502899423938152
-0.490000	0.190000	0.000002513904083270468068
-0.470000	0.190000	-0.000007975088163359131421
-0.450000	0.190000	-0.000024476221695635008734
-0.430000	0.190000	-0.000047124593401019299142
-0.410000	0.190000	-0.000071175312868067982749
-0.390000	0.190000	-0.000089606961628955957575
-0.370000	0.190000	-0.000119959410954069759219
-0.350000	0.190000	-0.000154687180564406232333
-0.330000	0.190000	-0.000184736702215349793584
-0.310000	0.190000	-0.000222025276677433448889
-0.290000	0.190000	-0.000263161568631839460318
-0.270000	0.190000	-0.000303029805133251534111
-0.250000	0.190000	-0.000338885288797720796335
-0.230000	0.190000	-0.000385973972199928267758
-0.210000	0.190000	-0.000419866085157004137116
-0.190000	0.190000	-0.000462575376880051698097
-0.170000	0.190000	-0.000497315567412098011139
-0.150000	0.190000	-0.000527394544920278644795
-0.130000	0.190000	-0.000551879128717001812138
-0.110000	0.190000	-0.000569570157046501816811
-0.090000	0.190000	-0.000590416352112605206590
-0.070000	0.190000	-0.000598921172495343726895
-0.050000	0.190000	-0.000607091931916939157865
-0.030000	0.190000	-0.000615114910896359581155
-0.010000	0.190000	-0.000615169025357620562894
0.010000	0.190000	-0.000615169025358227499270
0.030000	0.190000	-0.000615114910906583390801
0.050000	0.190000	-0.000607091931918151946415
0.070000	0.190000	-0.000598921172496021678514
0.090000	0.190000	-0.000590416352112606941313
0.110000	0.190000	-0.000569570157047883849320
0.130000	0.190000	-0.000551879128721209817610
0.150000	0.190000	-0.000527394544931125437010
0.170000	0.190000	-0.000497315567390130665662
0.190000	0.190000	-0.000462575376880040856076
0.210000	0.190000	-0.000419866085157004137116
0.230000	0.190000	-0.000385973972199928267758
0.250000	0.190000	-0.000338885288797720796335
0.270000	0.190000	-0.000303029805133252889363
0.290000	0.190000	-0.000263161568634617023654
0.310000	0.190000	-0.000222025276680238117279
0.330000	0.190000	-0.000184736702212957094914
0.350000	0.190000	-0.000154687180566648497951
0.370000	0.190000	-0.000119959410962363905839
0.390000	0.190000	-0.000089606961623400776694
0.410000	0.190000	-0.000071175312862523643889
0.430000	0.190000	-0.000047124593401018960328
0.450000	0.190000	-0.000024476221695635008734
0.470000	0.190000	-0.000007975088163359131421
0.490000	0.190000	0.000002513904083270468068
0.510000	0.190000	0.000020012502899423938152
0.530000	0.190000	0.000029409009110245126458
0.550000	0.190000	0.000038505342361832309251
0.570000	0.190000	0.000048643786614332063141
0.590000	0.190000	0.000058645097028819798417
0.610000	0.190000	0.000063584224180616120969
0.630000	0.190000	0.000071358855473028723077
0.650000	0.190000	0.000077182263056780264169
0.670000	0.190000	0.000086067486478967055808
0.690000	0.190000	0.000087763561698838950600
0.710000	0.190000	0.000096231730297388826914
0.730000	0.190000	0.000097725411992623993727
0.750000	0.190000	0.000103406782864534949962
0.770000	0.190000	0.000108198509817653543944
0.790000	0.190000	0.000115856408405756123388
0.810000	0.190000	0.000113488072592580623195
0.830000	0.190000	0.000121968142226043559507
0.850000	0.190000	0.000123779634232360120655
0.870000	0.190000	0.000130759261962659449879
0.890000	0.190000	0.000130808729677003469450
0.910000	0.190000	0.000136654973009867172946
0.930000	0.190000	0.000139755606012389012663
0.950000	0.190000	0.000138228593153899050050
0.970000	0.190000	0.000139363909577390823746
0.990000	0.190000	-0.000002913687277728005398

-0.990000	0.210000	-0.000003444329816975830183
-0.970000	0.210000	0.000128963005249383561024
-0.950000	0.210000	0.000140876930461277753009
-0.930000	0.210000	0.000135149060482249081493
-0.910000	0.210000	0.000134119081672629008499
-0.890000	0.210000	0.000132915932429561781634
-0.870000	0.210000	0.000129702326259793798181
-0.850000	0.210000	0.000125152619227906835653
-0.830000	0.210000	0.000121490356222500408049
-0.810000	0.210000	0.000119637609987490944820
-0.790000	0.210000	0.000114223880116816212268
-0.770000	0.210000	0.000108576653193047500804
-0.750000	0.210000	0.000103646171000942806427
-0.730000	0.210000	0.000100962379011466186823
-0.710000	0.210000	0.000095758949254706469457
-0.690000	0.210000	0.000093461099089666327703
-0.670000	0.210000	0.000082184394732163809747
-0.650000	0.210000	0.000078678275477811888787
-0.630000	0.210000	0.000073727985808468812952
-0.610000	0.210000	0.000068656564574342057857
-0.590000	0.210000	0.000057484123995175435582
-0.570000	0.210000	0.000052873577871221462323
-0.550000	0.210000	0.000045147409499655383040
-0.530000	0.210000	0.000034379097720739748003
-0.510000	0.210000	0.000019735663402808341122
-0.490000	0.210000	0.000013329463029382922906
-0.470000	0.210000	-0.000004966876620318808099
-0.450000	0.210000	-0.000017723880146416326454
-0.430000	0.210000	-0.000036801692412233833981
-0.410000	0.210000	-0.000058243962666360720760
-0.390000	0.210000	-0.000082234392075829673935
-0.370000	0.210000	-0.000106378855424823536078
-0.350000	0.210000	-0.000130735521906203653068
-0.330000	0.210000	-0.000165656246796771550915
-0.310000	0.210000	-0.000197143710952926514389
-0.290000	0.210000	-0.000231510636447228426498
-0.270000	0.210000	-0.000270350511736974286666
-0.250000	0.210000	-0.000312893088691340148094
-0.230000	0.210000	-0.000349132917792953768703
-0.210000	0.210000	-0.000389060227404600892515
-0.190000	0.210000	-0.000419866085157014328616
-0.170000	0.210000	-0.000456340537653037608447
-0.150000	0.210000	-0.000486299465073315566061
-0.130000	0.210000	-0.000512011790624112769765
-0.110000	0.210000	-0.000539135044111065542954
-0.090000	0.210000	-0.000555567447580481224567
-0.070000	0.210000	-0.000571745058977937681798
-0.050000	0.210000	-0.000575543249841779726468
-0.030000	0.210000	-0.000587047114592890344545
-0.010000	0.210000	-0.000589380119289706176644
0.010000	0.210000	-0.000589380119289980479794
0.030000	0.210000	-0.000587047114603972408631
0.050000	0.210000	-0.000575543249842472423236
0.070000	0.210000	-0.000571745058971708940317
0.090000	0.210000	-0.000555567447576323959757
0.110000	0.210000	-0.000539135044108314379942
0.130000	0.210000	-0.000512011790629696410954
0.150000	0.210000	-0.000486299465075404010496
0.170000	0.210000	-0.000456340537636399225067
0.190000	0.210000	-0.000419866085157004137116
0.210000	0.210000	-0.000389060227404600892515
0.230000	0.210000	-0.000349132917792953768703
0.250000	0.210000	-0.000312893088691340148094
0.270000	0.210000	-0.000270350511736978352424
0.290000	0.210000	-0.000231510636449985688148
0.310000	0.210000	-0.000197143710944628302011
0.330000	0.210000	-0.000165656246802221022085
0.350000	0.210000	-0.000130735521887898254638
0.370000	0.210000	-0.000106378855425374446307
0.390000	0.210000	-0.000082234392066281240927
0.410000	0.210000	-0.000058243962670500340180
0.430000	0.210000	-0.000036801692412235866860
0.450000	0.210000	-0.000017723880146416326454
0.470000	0.210000	-0.000004966876620318808099
0.490000	0.210000	0.000013329463029382922906
0.510000	0.210000	0.000019735663402808341122
0.530000	0.210000	0.000034379097720739748003
0.550000	0.210000	0.000045147409499656399479
0.570000	0.210000	0.000052873577874696669099
0.590000	0.210000	0.000057484123992410381229
0.610000	0.210000	0.000068656564583358554174
0.630000	0.210000	0.000073727985822955109229
0.650000	0.210000	0.000078678275472164550721
0.670000	0.210000	0.000082184394721240296676
0.690000	0.210000	0.000093461099089665650077
0.710000	0.210000	0.000095758949254706469457
0.730000	0.210000	0.000100962379011466186823
0.750000	0.210000	0.000103646171000942806427
0.770000	0.210000	0.000108576653193047500804
0.790000	0.210000	0.000114223880116818583960
0.810000	0.210000	0.000119637609993041043504
0.830000	0.210000	0.000121490356221114919645
0.850000	0.210000	0.000125152619229640881503
0.870000	0.210000	0.000129702326259967270529
0.890000	0.210000	0.000132915932429735362402
0.910000	0.210000	0.000134119081677918559848
0.930000	0.210000	0.000135149060471495422245
0.950000	0.210000	0.000140876930461277319329
0.970000	0.210000	0.000128963005249383561024
0.990000	0.210000	-0.000003444329816975830183

-0.990000	0.230000	-0.000001409772845966869581
-0.970000	0.230000	0.000105754979269721306745
-0.950000	0.230000	0.000140405071189680583088
-0.930000	0.230000	0.000139838314062035911148
-0.910000	0.230000	0.000133160042886448738361
-0.890000	0.230000	0.000133549236745903702073
-0.870000	0.230000	0.000128233451810274987548
-0.850000	0.230000	0.000128168312140258474924
-0.830000	0.230000	0.000119309301893879069053
-0.810000	0.230000	0.000117651685256261892771
-0.790000	0.230000	0.000114399813107807620189
-0.770000	0.230000	0.000110500148527931316687
-0.750000	0.230000	0.000105146140027206246503
-0.730000	0.230000	0.000104057064099672615001
-0.710000	0.230000	0.000095517532040188070147
-0.690000	0.230000	0.000092954543129075112404
-0.670000	0.230000	0.000088444400271135188577
-0.650000	0.230000	0.000081106279227778559451
-0.630000	0.230000	0.000077110961805720190003
-0.610000	0.230000	0.000069345601178771946451
-0.590000	0.230000	0.000063132415277616390050
-0.570000	0.230000	0.000051519862949821097298
-0.550000	0.230000	0.000049639300285894969237
-0.530000	0.230000	0.000035648471303192024806
-0.510000	0.230000	0.000031199784079970788067
-0.490000	0.230000	0.000013325351238531612142
-0.470000	0.230000	0.000007571010950857393995
-0.450000	0.230000	-0.000013829205738086444732
-0.430000	0.230000	-0.000028885731658710443498
-0.410000	0.230000	-0.000046112048110125917599
-0.390000	0.230000	-0.000066790218954295425173
-0.370000	0.230000	-0.000091595670245036493501
-0.350000	0.230000	-0.000117114127804271388037
-0.330000	0.230000	-0.000145178109079907905442
-0.310000	0.230000	-0.000175651720009275917611
-0.290000	0.230000	-0.000210404967032591915530
-0.270000	0.230000	-0.000243279989528624458316
-0.250000	0.230000	-0.000279193353366797149089
-0.230000	0.230000	-0.000310273534725881807491
-0.210000	0.230000	-0.000349132917792953768703
-0.190000	0.230000	-0.000385973972199929677221
-0.170000	0.230000	-0.000415541683383432211129
-0.150000	0.230000	-0.000443883914363907890882
-0.130000	0.230000	-0.000472216460311981314681
-0.110000	0.230000	-0.000496320984043553637896
-0.090000	0.230000	-0.000511169727843484929426
-0.070000	0.230000	-0.000531588279388801637944
-0.050000	0.230000	-0.000540208453673122644331
-0.030000	0.230000	-0.000548069836958379541861
-0.010000	0.230000	-0.000555366682299766336282
0.010000	0.230000	-0.000555366682300041398374
0.030000	0.230000	-0.000548069836968800459462
0.050000	0.230000	-0.000540208453673098358203
0.070000	0.230000	-0.000531588279388098315995
0.090000	0.230000	-0.000511169727844871732425
0.110000	0.230000	-0.000496320984046348494256
0.130000	0.230000	-0.000472216460313263437960
0.150000	0.230000	-0.000443883914365950907246
0.170000	0.230000	-0.000415541683370974673957
0.190000	0.230000	-0.000385973972199928267758
0.210000	0.230000	-0.000349132917792953768703
0.230000	0.230000	-0.000310273534725881807491
0.250000	0.230000	-0.000279193353366797149089
0.270000	0.230000	-0.000243279989528624458316
0.290000	0.230000	-0.000210404967032593270783
0.310000	0.230000	-0.000175651720006984862895
0.330000	0.230000	-0.000145178109098842141132
0.350000	0.230000	-0.000117114127804095882811
0.370000	0.230000	-0.000091595670234010157407
0.390000	0.230000	-0.000066790218957021516011
0.410000	0.230000	-0.000046112048108725263917
0.430000	0.230000	-0.000028885731658709088245
0.450000	0.230000	-0.000013829205738086444732
0.470000	0.230000	0.000007571010950857393995
0.490000	0.230000	0.000013325351238531612142
0.510000	0.230000	0.000031199784079970788067
0.530000	0.230000	0.000035648471303192024806
0.550000	0.230000	0.000049639300285891919918
0.570000	0.230000	0.000051519862949121109270
0.590000	0.230000	0.000063132415276133418318
0.610000	0.230000	0.000069345601179543424060
0.630000	0.230000	0.000077110961823670851035
0.650000	0.230000	0.000081106279225669786225
0.670000	0.230000	0.000088444400255907243804
0.690000	0.230000	0.000092954543127685978370
0.710000	0.230000	0.000095517532040188070147
0.730000	0.230000	0.000104057064099672615001
0.750000	0.230000	0.000105146140027206246503
0.770000	0.230000	0.000110500148527931316687
0.790000	0.230000	0.000114399813107809991881
0.810000	0.230000	0.000117651685261806909256
0.830000	0.230000	0.000119309301894227612947
0.850000	0.230000	0.000128168312140258285189
0.870000	0.230000	0.000128233451810448785156
0.890000	0.230000	0.000133549236746684490268
0.910000	0.230000	0.000133160042892517560022
0.930000	0.230000	0.000139838314051283227682
0.950000	0.230000	0.000140405071189680583088
0.970000	0.230000	0.000105754979269721306745
0.990000	0.230000	-0.000001409772845966869581

-0.990000	0.250000	-0.000013169482908467061710
-0.970000	0.250000	0.000057084048266669955296
-0.950000	0.250000	0.000145291636703849882939
-0.930000	0.250000	0.000138203956502857324556
-0.910000	0.250000	0.000140036641716084308933
-0.890000	0.250000	0.000134520334636932862010
-0.870000	0.250000	0.000131964812520233914454
-0.850000	0.250000	0.000125136589457350635990
-0.830000	0.250000	0.000126955173199022825284
-0.810000	0.250000	0.000120087716922915229974
-0.790000	0.250000	0.000114155733982524356805
-0.770000	0.250000	0.000114731480843623364686
-0.750000	0.250000	0.000111717880153714858643
-0.730000	0.250000	0.000102283442253456481738
-0.710000	0.250000	0.000096670181485693736415
-0.690000	0.250000	0.000093473675020449602181
-0.670000	0.250000	0.000090014371909586239585
-0.650000	0.250000	0.000086647765306111938820
-0.630000	0.250000	0.000077230292965509210424
-0.610000	0.250000	0.000072179504059202622421
-0.590000	0.250000	0.000066997808750157320868
-0.570000	0.250000	0.000062616148513539910845
-0.550000	0.250000	0.000046063751512469437981
-0.530000	0.250000	0.000042431554885596022529
-0.510000	0.250000	0.000034107166940125437202
-0.490000	0.250000	0.000019358380326670859427
-0.470000	0.250000	0.000008139394222516594334
-0.450000	0.250000	-0.000001413518133466275251
-0.430000	0.250000	-0.000015661937704297739177
-0.410000	0.250000	-0.000034740058040366820222
-0.390000	0.250000	-0.000055875410641936581612
-0.370000	0.250000	-0.000076140153939928349584
-0.350000	0.250000	-0.000097470864986813052005
-0.330000	0.250000	-0.000126707198563674391933
-0.310000	0.250000	-0.000151413526135350871675
-0.290000	0.250000	-0.000179775751712726915375
-0.270000	0.250000	-0.000212084684239857018673
-0.250000	0.250000	-0.000242832771324450553876
-0.230000	0.250000	-0.000279193353366797149089
-0.210000	0.250000	-0.000312893088691340148094
-0.190000	0.250000	-0.000338885288797722205797
-0.170000	0.250000	-0.000374860101967798109261
-0.150000	0.250000	-0.000403175908657506362667
-0.130000	0.250000	-0.000428014586541451745681
-0.110000	0.250000	-0.000450400685297433001682
-0.090000	0.250000	-0.000470939224266510064916
-0.070000	0.250000	-0.000480012341060084509782
-0.050000	0.250000	-0.000492904095589287742293
-0.030000	0.250000	-0.000506813919614120369020
-0.010000	0.250000	-0.000505375353473029023318
0.010000	0.250000	-0.000505375353473290749723
0.030000	0.250000	-0.000506813919625318009057
0.050000	0.250000	-0.000492904095587909396071
0.070000	0.250000	-0.000480012341060086569766
0.090000	0.250000	-0.000470939224258207786780
0.110000	0.250000	-0.000450400685287757852546
0.130000	0.250000	-0.000428014586551151939887
0.150000	0.250000	-0.000403175908660357109649
0.170000	0.250000	-0.000374860101953935879755
0.190000	0.250000	-0.000338885288797720796335
0.210000	0.250000	-0.000312893088691340148094
0.230000	0.250000	-0.000279193353366797149089
0.250000	0.250000	-0.000242832771324450553876
0.270000	0.250000	-0.000212084684239857018673
0.290000	0.250000	-0.000179775751712730981133
0.310000	0.250000	-0.000151413526143645695921
0.330000	0.250000	-0.000126707198558155125249
0.350000	0.250000	-0.000097470864989590642446
0.370000	0.250000	-0.000076140153950935034514
0.390000	0.250000	-0.000055875410641900667415
0.410000	0.250000	-0.000034740058037561447101
0.430000	0.250000	-0.000015661937705680096947
0.450000	0.250000	-0.000001413518133466952877
0.470000	0.250000	0.000008139394222516594334
0.490000	0.250000	0.000019358380326670859427
0.510000	0.250000	0.000034107166940125437202
0.530000	0.250000	0.000042431554885596022529
0.550000	0.250000	0.000046063751512470793234
0.570000	0.250000	0.000062616148517601603234
0.590000	0.250000	0.000066997808744810171278
0.610000	0.250000	0.000072179504062076788170
0.630000	0.250000	0.000077230292977286004157
0.650000	0.250000	0.000086647765307488197953
0.670000	0.250000	0.000090014371894337451025
0.690000	0.250000	0.000093473675020446891676
0.710000	0.250000	0.000096670181485693736415
0.730000	0.250000	0.000102283442253456481738
0.750000	0.250000	0.000111717880153714858643
0.770000	0.250000	0.000114731480843623364686
0.790000	0.250000	0.000114155733982527744937
0.810000	0.250000	0.000120087716927074676741
0.830000	0.250000	0.000126955173203878099453
0.850000	0.250000	0.000125136589451105956737
0.870000	0.250000	0.000131964812521963325339
0.890000	0.250000	0.000134520334636153429068
0.910000	0.250000	0.000140036641721282407828
0.930000	0.250000	0.000138203956492107676857
0.950000	0.250000	0.000145291636703849882939
0.970000	0.250000	0.000057084048266669955296
0.990000	0.250000	-0.000013169482908467061710

-0.990000	0.270000	-0.000012917708208488691557
-0.970000	0.270000	0.000015647184810726327830
-0.950000	0.270000	0.000147310813641934532092
-0.930000	0.270000	0.000136736888274069465915
-0.910000	0.270000	0.000138445294497312990263
-0.890000	0.270000	0.000130919314236810114009
-0.870000	0.270000	0.000132683034066881480649
-0.850000	0.270000	0.000126368101829366628365
-0.830000	0.270000	0.000124717932410492232317
-0.810000	0.270000	0.000118726503489600544836
-0.790000	0.270000	0.000117917492643052006338
-0.770000	0.270000	0.000110282887352503703219
-0.750000	0.270000	0.000106061466670949374478
-0.730000	0.270000	0.000107874571901766196482
-0.710000	0.270000	0.000103063950572393286075
-0.690000	0.270000	0.000096159202083579130857
-0.670000	0.270000	0.000093102710746619779438
-0.650000	0.270000	0.000083873196125356313342
-0.630000	0.270000	0.000079551552951943969166
-0.610000	0.270000	0.000074268738453036256130
-0.590000	0.270000	0.000068769173753008364927
-0.570000	0.270000	0.000059653867920103685694
-0.550000	0.270000	0.000056463753849409726248
-0.530000	0.270000	0.000047990952703827889332
-0.510000	0.270000	0.000037620096222620416138
-0.490000	0.270000	0.000030733869875473090647
-0.470000	0.270000	0.000016161107370501104265
-0.450000	0.270000	0.000005289327320954706414
-0.430000	0.270000	-0.000010818282803173921930
-0.410000	0.270000	-0.000024246250134717597003
-0.390000	0.270000	-0.000037841190858420883881
-0.370000	0.270000	-0.000059915984345843142250
-0.350000	0.270000	-0.000083191542316611604606
-0.330000	0.270000	-0.000101855647103378226122
-0.310000	0.270000	-0.000125360088000540318819
-0.290000	0.270000	-0.000159423017614052965358
-0.270000	0.270000	-0.000182470727834552507926
-0.250000	0.270000	-0.000212084684239857018673
-0.230000	0.270000	-0.000243279989528624458316
-0.210000	0.270000	-0.000270350511736978352424
-0.190000	0.270000	-0.000303029805133257659853
-0.170000	0.270000	-0.000326881773792217587143
-0.150000	0.270000	-0.000354932956312360974732
-0.130000	0.270000	-0.000381255049152605103406
-0.110000	0.270000	-0.000403199904032404518768
-0.090000	0.270000	-0.000414530791972825404454
-0.070000	0.270000	-0.000439881282613304868019
-0.050000	0.270000	-0.000446292975963082636827
-0.030000	0.270000	-0.000451589408012156791512
-0.010000	0.270000	-0.000458385313381535358396
0.010000	0.270000	-0.000458385313381769437645
0.030000	0.270000	-0.000451589408021787867831
0.050000	0.270000	-0.000446292975958237228898
0.070000	0.270000	-0.000439881282615372983663
0.090000	0.270000	-0.000414530791974894170619
0.110000	0.270000	-0.000403199904035868924180
0.130000	0.270000	-0.000381255049162299226081
0.150000	0.270000	-0.000354932956321958874464
0.170000	0.270000	-0.000326881773775600887808
0.190000	0.270000	-0.000303029805133252889363
0.210000	0.270000	-0.000270350511736978352424
0.230000	0.270000	-0.000243279989528624458316
0.250000	0.270000	-0.000212084684239857018673
0.270000	0.270000	-0.000182470727834536244893
0.290000	0.270000	-0.000159423017608503205488
0.310000	0.270000	-0.000125360088000739540968
0.330000	0.270000	-0.000101855647104813438748
0.350000	0.270000	-0.000083191542313864507352
0.370000	0.270000	-0.000059915984344519060347
0.390000	0.270000	-0.000037841190863922532280
0.410000	0.270000	-0.000024246250129336566095
0.430000	0.270000	-0.000010818282801787498402
0.450000	0.270000	0.000005289327320955384041
0.470000	0.270000	0.000016161107370501104265
0.490000	0.270000	0.000030733869875473090647
0.510000	0.270000	0.000037620096222620416138
0.530000	0.270000	0.000047990952703827889332
0.550000	0.270000	0.000056463753849411420314
0.570000	0.270000	0.000059653867920827051831
0.590000	0.270000	0.000068769173759920479037
0.610000	0.270000	0.000074268738455750149693
0.630000	0.270000	0.000079551552956855757373
0.650000	0.270000	0.000083873196120523807419
0.670000	0.270000	0.000093102710738290748614
0.690000	0.270000	0.000096159202083577097978
0.710000	0.270000	0.000103063950572393286075
0.730000	0.270000	0.000107874571901766196482
0.750000	0.270000	0.000106061466670949374478
0.770000	0.270000	0.000110282887352503703219
0.790000	0.270000	0.000117917492643057088535
0.810000	0.270000	0.000118726503495146753944
0.830000	0.270000	0.000124717932412578833608
0.850000	0.270000	0.000126368101828976207163
0.870000	0.270000	0.000132683034065147326380
0.890000	0.270000	0.000130919314237853875440
0.910000	0.270000	0.000138445294502252073260
0.930000	0.270000	0.000136736888263665461868
0.950000	0.270000	0.000147310813641934532092
0.970000	0.270000	0.000015647184810726327830
0.990000	0.270000	-0.000012917708208488691557

-0.990000	0.290000	-0.000011273290178992825816
-0.970000	0.290000	0.000000909537782778704895
-0.950000	0.290000	0.000123941521162429860170
-0.930000	0.290000	0.000135308481794954842820
-0.910000	0.290000	0.000140489851654533560391
-0.890000	0.290000	0.000136852826398614982068
-0.870000	0.290000	0.000131308062761526292677
-0.850000	0.290000	0.000132546698371200781822
-0.830000	0.290000	0.000125901941445870195219
-0.810000	0.290000	0.000122347911547446112912
-0.790000	0.290000	0.000119205017872075341983
-0.770000	0.290000	0.000117098861846725031720
-0.750000	0.290000	0.000110742851114657326500
-0.730000	0.290000	0.000105379527446171708267
-0.710000	0.290000	0.000099341943099124128220
-0.690000	0.290000	0.000098471557908202966315
-0.670000	0.290000	0.000092502484248119145726
-0.650000	0.290000	0.000085145994829727072659
-0.630000	0.290000	0.000085156572527956625939
-0.610000	0.290000	0.000076539917507806472501
-0.590000	0.290000	0.000069438321289319132569
-0.570000	0.290000	0.000066582109231189733696
-0.550000	0.290000	0.000060585907956333778486
-0.530000	0.290000	0.000045982311869650378941
-0.510000	0.290000	0.000046034905649713182222
-0.490000	0.290000	0.000029847954103883898771
-0.470000	0.290000	0.000026686956002300334903
-0.450000	0.290000	0.000009223588009641550483
-0.430000	0.290000	0.000000145487017320033128
-0.410000	0.290000	-0.000011177509356738554898
-0.390000	0.290000	-0.000031439677476021403576
-0.370000	0.290000	-0.000046634380147727940466
-0.350000	0.290000	-0.000065077354509929157618
-0.330000	0.290000	-0.000085884527313274906454
-0.310000	0.290000	-0.000109372536369276029695
-0.290000	0.290000	-0.000128083787721951848941
-0.270000	0.290000	-0.000159423017608503205488
-0.250000	0.290000	-0.000179775751712730981133
-0.230000	0.290000	-0.000210404967032593270783
-0.210000	0.290000	-0.000231510636449985688148
-0.190000	0.290000	-0.000263161568636004802434
-0.170000	0.290000	-0.000287799887384836009310
-0.150000	0.290000	-0.000309041677161524144628
-0.130000	0.290000	-0.000329436473864638942541
-0.110000	0.290000	-0.000355396963722479921569
-0.090000	0.290000	-0.000371877898396405504045
-0.070000	0.290000	-0.000379569464647173341471
-0.050000	0.290000	-0.000396125521192474913147
-0.030000	0.290000	-0.000401518404532756698760
-0.010000	0.290000	-0.000407540727418675930924
0.010000	0.290000	-0.000407540727418865232623
0.030000	0.290000	-0.000401518404543205480357
0.050000	0.290000	-0.000396125521198005970530
0.070000	0.290000	-0.000379569464639612766041
0.090000	0.290000	-0.000371877898396414665553
0.110000	0.290000	-0.000355396963721095558025
0.130000	0.290000	-0.000329436473866020270319
0.150000	0.290000	-0.000309041677164237360564
0.170000	0.290000	-0.000287799887373699897746
0.190000	0.290000	-0.000263161568634617023654
0.210000	0.290000	-0.000231510636449985688148
0.230000	0.290000	-0.000210404967032593270783
0.250000	0.290000	-0.000179775751712730981133
0.270000	0.290000	-0.000159423017608503205488
0.290000	0.290000	-0.000128083787721978276369
0.310000	0.290000	-0.000109372536374620468779
0.330000	0.290000	-0.000085884527308985531609
0.350000	0.290000	-0.000065077354501641787262
0.370000	0.290000	-0.000046634380154569933801
0.390000	0.290000	-0.000031439677464973383439
0.410000	0.290000	-0.000011177509362272051736
0.430000	0.290000	0.000000145487017319355502
0.450000	0.290000	0.000009223588009641550483
0.470000	0.290000	0.000026686956002300334903
0.490000	0.290000	0.000029847954103883898771
0.510000	0.290000	0.000046034905649713182222
0.530000	0.290000	0.000045982311869650378941
0.550000	0.290000	0.000060585907956335472552
0.570000	0.290000	0.000066582109233957837368
0.590000	0.290000	0.000069438321292078427098
0.610000	0.290000	0.000076539917503028176687
0.630000	0.290000	0.000085156572540261642971
0.650000	0.290000	0.000085145994833135180873
0.670000	0.290000	0.000092502484232226774756
0.690000	0.290000	0.000098471557908200757253
0.710000	0.290000	0.000099341943099124128220
0.730000	0.290000	0.000105379527446171708267
0.750000	0.290000	0.000110742851114657326500
0.770000	0.290000	0.000117098861846725031720
0.790000	0.290000	0.000119205017872098381279
0.810000	0.290000	0.000122347911552279296462
0.830000	0.290000	0.000125901941446541885570
0.850000	0.290000	0.000132546698370572188508
0.870000	0.290000	0.000131308062762566882817
0.890000	0.290000	0.000136852826398270151567
0.910000	0.290000	0.000140489851659822135958
0.930000	0.290000	0.000135308481784634539180
0.950000	0.290000	0.000123941521162341389273
0.970000	0.290000	0.000000909537782778704895
0.990000	0.290000	-0.000011273290178992825816

-0.990000	0.310000	-0.000006245446882501264757
-0.970000	0.310000	-0.000003027955976824675544
-0.950000	0.310000	0.000087231764096102042821
-0.930000	0.310000	0.000144123226827904890590
-0.910000	0.310000	0.000136141960114523688508
-0.890000	0.310000	0.000135954275609429301157
-0.870000	0.310000	0.000133589362638409438503
-0.850000	0.310000	0.000128111664993062494746
-0.830000	0.310000	0.000129039420775764500978
-0.810000	0.310000	0.000124424858765845720550
-0.790000	0.310000	0.000116388027341847343963
-0.770000	0.310000	0.000120064795326820983779
-0.750000	0.310000	0.000108894387743361159343
-0.730000	0.310000	0.000110538798826971507942
-0.710000	0.310000	0.000104767814625787312934
-0.690000	0.310000	0.000098595569582206446556
-0.670000	0.310000	0.000097830319002700804644
-0.650000	0.310000	0.000092417746196236629430
-0.630000	0.310000	0.000086610989001196110040
-0.610000	0.310000	0.000082835888452410493389
-0.590000	0.310000	0.000073867809479260398715
-0.570000	0.310000	0.000069119058811447953465
-0.550000	0.310000	0.000061990082105997342584
-0.530000	0.310000	0.000056800837649535100907
-0.510000	0.310000	0.000045479166512690249210
-0.490000	0.310000	0.000038768278638341002870
-0.470000	0.310000	0.000029438780311101552835
-0.450000	0.310000	0.000022849587256656156702
-0.430000	0.310000	0.000006536843847101671224
-0.410000	0.310000	-0.000004532817896347007109
-0.390000	0.310000	-0.000018858378715861786267
-0.370000	0.310000	-0.000027877742022235760711
-0.350000	0.310000	-0.000050738329370122539912
-0.330000	0.310000	-0.000065868522506479571161
-0.310000	0.310000	-0.000086746599927577843284
-0.290000	0.310000	-0.000109372536371845588844
-0.270000	0.310000	-0.000125360088000738185716
-0.250000	0.310000	-0.000151413526143645695921
-0.230000	0.310000	-0.000175651720006984862895
-0.210000	0.310000	-0.000197143710944628302011
-0.190000	0.310000	-0.000222025276680240177263
-0.170000	0.310000	-0.000246760070601250163132
-0.150000	0.310000	-0.000267195636926079171936
-0.130000	0.310000	-0.000287260608365732421961
-0.110000	0.310000	-0.000302364488966969839970
-0.090000	0.310000	-0.000317467808938600663110
-0.070000	0.310000	-0.000336997451130780531318
-0.050000	0.310000	-0.000339312373442035846317
-0.030000	0.310000	-0.000352160561552598274856
-0.010000	0.310000	-0.000351800751304479227509
0.010000	0.310000	-0.000351800751304273337516
0.030000	0.310000	-0.000352160561563301085022
0.050000	0.310000	-0.000339312373444791725609
0.070000	0.310000	-0.000336997451136259980678
0.090000	0.310000	-0.000317467808937214510633
0.110000	0.310000	-0.000302364488966956666913
0.130000	0.310000	-0.000287260608358841612424
0.150000	0.310000	-0.000267195636926193013164
0.170000	0.310000	-0.000246760070584556160181
0.190000	0.310000	-0.000222025276680238117279
0.210000	0.310000	-0.000197143710944628302011
0.230000	0.310000	-0.000175651720006984862895
0.250000	0.310000	-0.000151413526143645695921
0.270000	0.310000	-0.000125360088000739540968
0.290000	0.310000	-0.000109372536374620468779
0.310000	0.310000	-0.000086746599930289026341
0.330000	0.310000	-0.000065868522492800327876
0.350000	0.310000	-0.000050738329369856232753
0.370000	0.310000	-0.000027877742027816013767
0.390000	0.310000	-0.000018858378713814677040
0.410000	0.310000	-0.000004532817899104946385
0.430000	0.310000	0.000006536843847100315972
0.450000	0.310000	0.000022849587256656156702
0.470000	0.310000	0.000029438780311101552835
0.490000	0.310000	0.000038768278638341002870
0.510000	0.310000	0.000045479166512690249210
0.530000	0.310000	0.000056800837649535100907
0.550000	0.310000	0.000061990082106220959282
0.570000	0.310000	0.000069119058816082240126
0.590000	0.310000	0.000073867809479266849718
0.610000	0.310000	0.000082835888449009147886
0.630000	0.310000	0.000086610989012061848687
0.650000	0.310000	0.000092417746188606909007
0.670000	0.310000	0.000097830318995071070668
0.690000	0.310000	0.000098595569582206609187
0.710000	0.310000	0.000104767814625787312934
0.730000	0.310000	0.000110538798826971507942
0.750000	0.310000	0.000108894387743361159343
0.770000	0.310000	0.000120064795326820983779
0.790000	0.310000	0.000116388027341848699216
0.810000	0.310000	0.000124424858770698040268
0.830000	0.310000	0.000129039420773687386456
0.850000	0.310000	0.000128111664993408843130
0.870000	0.310000	0.000133589362638409682449
0.890000	0.310000	0.000135954275610124003699
0.910000	0.310000	0.000136141960119718101116
0.930000	0.310000	0.000144123226817328281557
0.950000	0.310000	0.000087231764096103343864
0.970000	0.310000	-0.000003027955976824675544
0.990000	0.310000	-0.000006245446882501264757

-0.990000	0.330000	-0.000007362489310458160754
-0.970000	0.330000	-0.000010972223592671996749
-0.950000	0.330000	0.000018277974203879596149
-0.930000	0.330000	0.000145020066039593976959
-0.910000	0.330000	0.000143386685253313632057
-0.890000	0.330000	0.000135577398070618358392
-0.870000	0.330000	0.000136463388303126466989
-0.850000	0.330000	0.000131063170086693727605
-0.830000	0.330000	0.000125123815700197126835
-0.810000	0.330000	0.000128048483894243188231
-0.790000	0.330000	0.000119829798740554282349
-0.770000	0.330000	0.000116536360486455976815
-0.750000	0.330000	0.000113626734878943043850
-0.730000	0.330000	0.000112671554899376630287
-0.710000	0.330000	0.000103166343775534075740
-0.690000	0.330000	0.000102899955424786180387
-0.670000	0.330000	0.000096031804330761204357
-0.650000	0.330000	0.000090417975282090193474
-0.630000	0.330000	0.000089053454279586918710
-0.610000	0.330000	0.000081686775258301758985
-0.590000	0.330000	0.000076750381528413702233
-0.570000	0.330000	0.000074151655431940440358
-0.550000	0.330000	0.000063570480056192012479
-0.530000	0.330000	0.000059157252857511150317
-0.510000	0.330000	0.000052171870147017738984
-0.490000	0.330000	0.000048497480118527149613
-0.470000	0.330000	0.000032720781023581500466
-0.450000	0.330000	0.000029320075558406425396
-0.430000	0.330000	0.000016192706032664512441
-0.410000	0.330000	0.000005016296753091684666
-0.390000	0.330000	-0.000006481439797584656604
-0.370000	0.330000	-0.000022749831963645323349
-0.350000	0.330000	-0.000032482946902337970791
-0.330000	0.330000	-0.000050831411211156802069
-0.310000	0.330000	-0.000065868522503557646306
-0.290000	0.330000	-0.000085884527306264184156
-0.270000	0.330000	-0.000101855647104812083495
-0.250000	0.330000	-0.000126707198558155125249
-0.230000	0.330000	-0.000145178109098842141132
-0.210000	0.330000	-0.000165656246802221022085
-0.190000	0.330000	-0.000184736702212957772540
-0.170000	0.330000	-0.000206397152843910877120
-0.150000	0.330000	-0.000222109965875011547073
-0.130000	0.330000	-0.000244267736981567567308
-0.110000	0.330000	-0.000258628683898902899871
-0.090000	0.330000	-0.000273686838287645660753
-0.070000	0.330000	-0.000286018132069396297315
-0.050000	0.330000	-0.000291247263252704857630
-0.030000	0.330000	-0.000299928277819191783926
-0.010000	0.330000	-0.000304416335539941379507
0.010000	0.330000	-0.000304416335540357984191
0.030000	0.330000	-0.000299928277827982657771
0.050000	0.330000	-0.000291247263245102431996
0.070000	0.330000	-0.000286018132065909611549
0.090000	0.330000	-0.000273686838284896449304
0.110000	0.330000	-0.000258628683900293714418
0.130000	0.330000	-0.000244267736985738330435
0.150000	0.330000	-0.000222109965899667659728
0.170000	0.330000	-0.000206397152830309560867
0.190000	0.330000	-0.000184736702212957094914
0.210000	0.330000	-0.000165656246802221022085
0.230000	0.330000	-0.000145178109098842141132
0.250000	0.330000	-0.000126707198558155125249
0.270000	0.330000	-0.000101855647104813438748
0.290000	0.330000	-0.000085884527308985531609
0.310000	0.330000	-0.000065868522492800327876
0.330000	0.330000	-0.000050831411221607155759
0.350000	0.330000	-0.000032482946898563591978
0.370000	0.330000	-0.000022749831969159169023
0.390000	0.330000	-0.000006481439807928622955
0.410000	0.330000	0.000005016296758586556801
0.430000	0.330000	0.000016192706031288930935
0.450000	0.330000	0.000029320075558406425396
0.470000	0.330000	0.000032720781023581500466
0.490000	0.330000	0.000048497480118527149613
0.510000	0.330000	0.000052171870147017738984
0.530000	0.330000	0.000059157252857514538449
0.550000	0.330000	0.000063570480057577758381
0.570000	0.330000	0.000074151655436111569403
0.590000	0.330000	0.000076750381525647631440
0.610000	0.330000	0.000081686775265214903088
0.630000	0.330000	0.000089053454272842503571
0.650000	0.330000	0.000090417975285549150770
0.670000	0.330000	0.000096031804327985985609
0.690000	0.330000	0.000102899955424786180387
0.710000	0.330000	0.000103166343775534075740
0.730000	0.330000	0.000112671554899376630287
0.750000	0.330000	0.000113626734878943043850
0.770000	0.330000	0.000116536360486455976815
0.790000	0.330000	0.000119829798740557670481
0.810000	0.330000	0.000128048483899094315327
0.830000	0.330000	0.000125123815702281071830
0.850000	0.330000	0.000131063170087387698311
0.870000	0.330000	0.000136463388302779522294
0.890000	0.330000	0.000135577398070792156000
0.910000	0.330000	0.000143386685258519970890
0.930000	0.330000	0.000145020066029187370826
0.950000	0.330000	0.000018277974203877861425
0.970000	0.330000	-0.000010972223592671996749
0.990000	0.330000	-0.000007362489310458160754

-0.990000	0.350000	-0.000009460862839360921484
-0.970000	0.350000	-0.000009586318607401108499
-0.950000	0.350000	-0.000001632747223570887862
-0.930000	0.350000	0.000123617838714343980522
-0.910000	0.350000	0.000129319100949052637889
-0.890000	0.350000	0.000144299782271024997719
-0.870000	0.350000	0.000132999411313022885064
-0.850000	0.350000	0.000133137487445914818197
-0.830000	0.350000	0.000130345433108179772561
-0.810000	0.350000	0.000125733114246275224811
-0.790000	0.350000	0.000124150032440259851588
-0.770000	0.350000	0.000119888951552470134423
-0.750000	0.350000	0.000117536176033741261650
-0.730000	0.350000	0.000112775901130099878039
-0.710000	0.350000	0.000109078067601316148040
-0.690000	0.350000	0.000106712652232645975473
-0.670000	0.350000	0.000096411140521524750458
-0.650000	0.350000	0.000095441134344252542983
-0.630000	0.350000	0.000092556443587521789428
-0.610000	0.350000	0.000082108059416144727567
-0.590000	0.350000	0.000082635450202053951528
-0.570000	0.350000	0.000073362025749652403500
-0.550000	0.350000	0.000068341746550392809437
-0.530000	0.350000	0.000064738149676345593288
-0.510000	0.350000	0.000057259539420517112590
-0.490000	0.350000	0.000046628868555190932689
-0.470000	0.350000	0.000044840140260526986063
-0.450000	0.350000	0.000032156620123393114753
-0.430000	0.350000	0.000027094808850313097993
-0.410000	0.350000	0.000017117415898372184235
-0.390000	0.350000	0.000003040856538521300996
-0.370000	0.350000	-0.000006927139468714500824
-0.350000	0.350000	-0.000021775503914503820850
-0.330000	0.350000	-0.000032482946900954257768
-0.310000	0.350000	-0.000050738329370035126112
-0.290000	0.350000	-0.000065077354504485785086
-0.270000	0.350000	-0.000083191542313865862604
-0.250000	0.350000	-0.000097470864989590642446
-0.230000	0.350000	-0.000117114127804095882811
-0.210000	0.350000	-0.000130735521887898254638
-0.190000	0.350000	-0.000154687180566650530830
-0.170000	0.350000	-0.000167661246872815802595
-0.150000	0.350000	-0.000186320870418932261689
-0.130000	0.350000	-0.000203290358942515616550
-0.110000	0.350000	-0.000215575157963961432268
-0.090000	0.350000	-0.000225461672232640499220
-0.070000	0.350000	-0.000235392598196420578787
-0.050000	0.350000	-0.000246832189588805969282
-0.030000	0.350000	-0.000248258566591996689046
-0.010000	0.350000	-0.000255895990785732553065
0.010000	0.350000	-0.000255895990786077708826
0.030000	0.350000	-0.000248258566603315000785
0.050000	0.350000	-0.000246832189593299499396
0.070000	0.350000	-0.000235392598192958775460
0.090000	0.350000	-0.000225461672231945579837
0.110000	0.350000	-0.000215575157959805902182
0.130000	0.350000	-0.000203290358942500356404
0.150000	0.350000	-0.000186320870414789579398
0.170000	0.350000	-0.000167661246864413886280
0.190000	0.350000	-0.000154687180566648497951
0.210000	0.350000	-0.000130735521887898254638
0.230000	0.350000	-0.000117114127804095882811
0.250000	0.350000	-0.000097470864989590642446
0.270000	0.350000	-0.000083191542313864507352
0.290000	0.350000	-0.000065077354501641787262
0.310000	0.350000	-0.000050738329369856232753
0.330000	0.350000	-0.000032482946898563591978
0.350000	0.350000	-0.000021775503913108588180
0.370000	0.350000	-0.000006927139468726698098
0.390000	0.350000	0.000003040856546832388274
0.410000	0.350000	0.000017117415895614922585
0.430000	0.350000	0.000027094808851697488642
0.450000	0.350000	0.000032156620123393114753
0.470000	0.350000	0.000044840140260526986063
0.490000	0.350000	0.000046628868555190932689
0.510000	0.350000	0.000057259539420517112590
0.530000	0.350000	0.000064738149676345593288
0.550000	0.350000	0.000068341746550398230447
0.570000	0.350000	0.000073362025749650045360
0.590000	0.350000	0.000082635450208978262912
0.610000	0.350000	0.000082108059418931127150
0.630000	0.350000	0.000092556443598553546533
0.650000	0.350000	0.000095441134338043791480
0.670000	0.350000	0.000096411140513202143532
0.690000	0.350000	0.000106712652232644267854
0.710000	0.350000	0.000109078067601316148040
0.730000	0.350000	0.000112775901130099878039
0.750000	0.350000	0.000117536176033741261650
0.770000	0.350000	0.000119888951552470134423
0.790000	0.350000	0.000124150032440265977330
0.810000	0.350000	0.000125733114251126948217
0.830000	0.350000	0.000130345433114074037671
0.850000	0.350000	0.000133137487440367443571
0.870000	0.350000	0.000132999411313543139477
0.890000	0.350000	0.000144299782271112113363
0.910000	0.350000	0.000129319100954420848106
0.930000	0.350000	0.000123617838704034518904
0.950000	0.350000	-0.000001632747223579561480
0.970000	0.350000	-0.000009586318607401108499
0.990000	0.350000	-0.000009460862839360921484

-0.990000	0.370000	-0.000003296808361083464591
-0.970000	0.370000	-0.000008418081457539335413
-0.950000	0.370000	-0.000007602684533458345384
-0.930000	0.370000	0.000082253466260421778666
-0.910000	0.370000	0.000150465779906044927472
-0.890000	0.370000	0.000132688569909251248211
-0.870000	0.370000	0.000140962890962221924513
-0.850000	0.370000	0.000136218940674691802589
-0.830000	0.370000	0.000127616002288450373263
-0.810000	0.370000	0.000130108482257415325510
-0.790000	0.370000	0.000122917198408314140394
-0.770000	0.370000	0.000118035216019584304542
-0.750000	0.370000	0.000116072675056408473318
-0.730000	0.370000	0.000114789629931741021481
-0.710000	0.370000	0.000106082109542857578070
-0.690000	0.370000	0.000107571796536765071427
-0.670000	0.370000	0.000103711061284606780746
-0.650000	0.370000	0.000097598902580011147366
-0.630000	0.370000	0.000094465917108882825441
-0.610000	0.370000	0.000093221779185868896720
-0.590000	0.370000	0.000082398558797302449540
-0.570000	0.370000	0.000078460127434496797216
-0.550000	0.370000	0.000073534047191177117925
-0.530000	0.370000	0.000068260324844470496395
-0.510000	0.370000	0.000062098020661046686116
-0.490000	0.370000	0.000054824748469547586439
-0.470000	0.370000	0.000045795195419153669042
-0.450000	0.370000	0.000040913326578040861456
-0.430000	0.370000	0.000030088919759266348898
-0.410000	0.370000	0.000024336861886280084042
-0.390000	0.370000	0.000014137994387415728920
-0.370000	0.370000	0.000004953910019267466049
-0.350000	0.370000	-0.000006927139469406357335
-0.330000	0.370000	-0.000022749831962948723453
-0.310000	0.370000	-0.000027877742022322496884
-0.290000	0.370000	-0.000046634380157244525035
-0.270000	0.370000	-0.000059915984344528547116
-0.250000	0.370000	-0.000076140153950935034514
-0.230000	0.370000	-0.000091595670234010157407
-0.210000	0.370000	-0.000106378855425374446307
-0.190000	0.370000	-0.000119959410962370004476
-0.170000	0.370000	-0.000135083771714162930670
-0.150000	0.370000	-0.000152405160250430047383
-0.130000	0.370000	-0.000162475789605024328400
-0.110000	0.370000	-0.000176034988320208918289
-0.090000	0.370000	-0.000183837792968992181503
-0.070000	0.370000	-0.000196237923801961507489
-0.050000	0.370000	-0.000200522589410386995433
-0.030000	0.370000	-0.000208307244968192510019
-0.010000	0.370000	-0.000208210067556052617118
0.010000	0.370000	-0.000208210067556327028688
0.030000	0.370000	-0.000208307244974103526053
0.050000	0.370000	-0.000200522589410739198509
0.070000	0.370000	-0.000196237923805408240405
0.090000	0.370000	-0.000183837792968296611599
0.110000	0.370000	-0.000176034988318826181048
0.130000	0.370000	-0.000162475789602269777255
0.150000	0.370000	-0.000152405160249029393701
0.170000	0.370000	-0.000135083771703154212861
0.190000	0.370000	-0.000119959410962363905839
0.210000	0.370000	-0.000106378855425374446307
0.230000	0.370000	-0.000091595670234010157407
0.250000	0.370000	-0.000076140153950935034514
0.270000	0.370000	-0.000059915984344519060347
0.290000	0.370000	-0.000046634380154569933801
0.310000	0.370000	-0.000027877742027816013767
0.330000	0.370000	-0.000022749831969159169023
0.350000	0.370000	-0.000006927139468726698098
0.370000	0.370000	0.000004953910016481744092
0.390000	0.370000	0.000014137994384716065510
0.410000	0.370000	0.000024336861887567574122
0.430000	0.370000	0.000030088919759266348898
0.450000	0.370000	0.000040913326578040861456
0.470000	0.370000	0.000045795195419153669042
0.490000	0.370000	0.000054824748469547586439
0.510000	0.370000	0.000062098020661046686116
0.530000	0.370000	0.000068260324844470496395
0.550000	0.370000	0.000073534047191179828431
0.570000	0.370000	0.000078460127440039780823
0.590000	0.370000	0.000082398558791763179326
0.610000	0.370000	0.000093221779183081141884
0.630000	0.370000	0.000094465917106833005709
0.650000	0.370000	0.000097598902584693545499
0.670000	0.370000	0.000103711061275094261936
0.690000	0.370000	0.000107571796536747127881
0.710000	0.370000	0.000106082109542857578070
0.730000	0.370000	0.000114789629931741021481
0.750000	0.370000	0.000116072675056408473318
0.770000	0.370000	0.000118035216019584304542
0.790000	0.370000	0.000122917198408321079288
0.810000	0.370000	0.000130108482263143463743
0.830000	0.370000	0.000127616002287757649390
0.850000	0.370000	0.000136218940674691368908
0.870000	0.370000	0.000140962890962569194469
0.890000	0.370000	0.000132688569909342754874
0.910000	0.370000	0.000150465779911112054745
0.930000	0.370000	0.000082253466250118388581
0.950000	0.370000	-0.000007602684533454875937
0.970000	0.370000	-0.000008418081457539335413
0.990000	0.370000	-0.000003296808361083464591

-0.990000	0.390000	-0.000008193069707947321515
-0.970000	0.390000	-0.000007541080921944724041
-0.950000	0.390000	-0.000033024439870289919174
-0.930000	0.390000	0.000017031583249081660991
-0.910000	0.390000	0.000140106820752085303727
-0.890000	0.390000	0.000132955814849190431803
-0.870000	0.390000	0.000134420828124211027763
-0.850000	0.390000	0.000137019975612831675614
-0.830000	0.390000	0.000135308237726744349421
-0.810000	0.390000	0.000125214074997516563136
-0.790000	0.390000	0.000128399234524043484064
-0.770000	0.390000	0.000124570883513349539183
-0.750000	0.390000	0.000121201844471270601413
-0.730000	0.390000	0.000114283794394323546108
-0.710000	0.390000	0.000114298113355083345009
-0.690000	0.390000	0.000107044556241757854746
-0.670000	0.390000	0.000104479914442889940552
-0.650000	0.390000	0.000098556202642073527679
-0.630000	0.390000	0.000094863070055169255957
-0.610000	0.390000	0.000088282392779427668245
-0.590000	0.390000	0.000085169804025520380944
-0.570000	0.390000	0.000083483696148530043548
-0.550000	0.390000	0.000077125618071494027555
-0.530000	0.390000	0.000068028094510512175284
-0.510000	0.390000	0.000069834558326138803600
-0.490000	0.390000	0.000056996758667172888347
-0.470000	0.390000	0.000058181846820927024229
-0.450000	0.390000	0.000045291210518754972721
-0.430000	0.390000	0.000037625861652156044907
-0.410000	0.390000	0.000029719065494701043606
-0.390000	0.390000	0.000022250349860134487068
-0.370000	0.390000	0.000014137994387378459470
-0.350000	0.390000	0.000003040856541298213810
-0.330000	0.390000	-0.000006481439802422908798
-0.310000	0.390000	-0.000018858378708273726312
-0.290000	0.390000	-0.000031439677467718447814
-0.270000	0.390000	-0.000037841190863923887533
-0.250000	0.390000	-0.000055875410641900667415
-0.230000	0.390000	-0.000066790218957021516011
-0.210000	0.390000	-0.000082234392066281240927
-0.190000	0.390000	-0.000089606961623408230583
-0.170000	0.390000	-0.000106668466421643443878
-0.150000	0.390000	-0.000119694832102677095479
-0.130000	0.390000	-0.000125310874110884644828
-0.110000	0.390000	-0.000141958004743590257557
-0.090000	0.390000	-0.000149047350388329649575
-0.070000	0.390000	-0.000156002803631876866370
-0.050000	0.390000	-0.000160895140317800710520
-0.030000	0.390000	-0.000165648295965025013545
-0.010000	0.390000	-0.000168184683000833124118
0.010000	0.390000	-0.000168184683001207444918
0.030000	0.390000	-0.000165648295972824059243
0.050000	0.390000	-0.000160895140317796265291
0.070000	0.390000	-0.000156002803625139905121
0.090000	0.390000	-0.000149047350388844645607
0.110000	0.390000	-0.000141958004746344131075
0.130000	0.390000	-0.000125310874115387119610
0.150000	0.390000	-0.000119694832105087412433
0.170000	0.390000	-0.000106668466406080738131
0.190000	0.390000	-0.000089606961623400776694
0.210000	0.390000	-0.000082234392066281240927
0.230000	0.390000	-0.000066790218957021516011
0.250000	0.390000	-0.000055875410641900667415
0.270000	0.390000	-0.000037841190863922532280
0.290000	0.390000	-0.000031439677464973383439
0.310000	0.390000	-0.000018858378713814677040
0.330000	0.390000	-0.000006481439807928622955
0.350000	0.390000	0.000003040856546832388274
0.370000	0.390000	0.000014137994384716065510
0.390000	0.390000	0.000022250349857337245463
0.410000	0.390000	0.000029719065490548549286
0.430000	0.390000	0.000037625861652156044907
0.450000	0.390000	0.000045291210518754972721
0.470000	0.390000	0.000058181846820927024229
0.490000	0.390000	0.000056996758667172888347
0.510000	0.390000	0.000069834558326138803600
0.530000	0.390000	0.000068028094510512175284
0.550000	0.390000	0.000077125618071502159072
0.570000	0.390000	0.000083483696152683567861
0.590000	0.390000	0.000085169804026904419227
0.610000	0.390000	0.000088282392776662952706
0.630000	0.390000	0.000094863070062282977462
0.650000	0.390000	0.000098556202642594961162
0.670000	0.390000	0.000104479914434589695295
0.690000	0.390000	0.000107044556241756147127
0.710000	0.390000	0.000114298113355083345009
0.730000	0.390000	0.000114283794394323546108
0.750000	0.390000	0.000121201844471270601413
0.770000	0.390000	0.000124570883513349539183
0.790000	0.390000	0.000128399234524047549822
0.810000	0.390000	0.000125214075007733406783
0.830000	0.390000	0.000135308237727092649369
0.850000	0.390000	0.000137019975607802224366
0.870000	0.390000	0.000134420828124384066429
0.890000	0.390000	0.000132955814849108032438
0.910000	0.390000	0.000140106820757324168625
0.930000	0.390000	0.000017031583238902303634
0.950000	0.390000	-0.000033024439870313337941
0.970000	0.390000	-0.000007541080921944724041
0.990000	0.390000	-0.000008193069707947321515

-0.990000	0.410000	-0.000004611666784929618695
-0.970000	0.410000	-0.000005170057854872347862
-0.950000	0.410000	-0.000009486240870240809919
-0.930000	0.410000	0.000007433203150128062098
-0.910000	0.410000	0.000097247668750549687289
-0.890000	0.410000	0.000145185501984303015621
-0.870000	0.410000	0.000138955912487301281796
-0.850000	0.410000	0.000136272724387098318703
-0.830000	0.410000	0.000134685481773780593977
-0.810000	0.410000	0.000132989946461662837457
-0.790000	0.410000	0.000124833207042259722482
-0.770000	0.410000	0.000127726927502178972318
-0.750000	0.410000	0.000119869635346584168254
-0.730000	0.410000	0.000116952262168867670905
-0.710000	0.410000	0.000114461479153235630326
-0.690000	0.410000	0.000108786063096981278488
-0.670000	0.410000	0.000108918294096023551875
-0.650000	0.410000	0.000102130789573205184306
-0.630000	0.410000	0.000098035380629172446439
-0.610000	0.410000	0.000096254705617939068703
-0.590000	0.410000	0.000091800667789139790156
-0.570000	0.410000	0.000087310510102855086456
-0.550000	0.410000	0.000080924813364097590465
-0.530000	0.410000	0.000074316464713230243142
-0.510000	0.410000	0.000072317336470382811444
-0.490000	0.410000	0.000066368210869280857113
-0.470000	0.410000	0.000057174448929345783490
-0.450000	0.410000	0.000051774436656462828285
-0.430000	0.410000	0.000048462124464478516391
-0.410000	0.410000	0.000041656299021917926389
-0.390000	0.410000	0.000029719065493292936035
-0.370000	0.410000	0.000024336861871078214331
-0.350000	0.410000	0.000017117415903888062788
-0.330000	0.410000	0.000005016296753269222771
-0.310000	0.410000	-0.000004532817896340230845
-0.290000	0.410000	-0.000011177509365019148990
-0.270000	0.410000	-0.000024246250129358927765
-0.250000	0.410000	-0.000034740058037561447101
-0.230000	0.410000	-0.000046112048108725263917
-0.210000	0.410000	-0.000058243962670500340180
-0.190000	0.410000	-0.000071175312862524321516
-0.170000	0.410000	-0.000075626664015388976245
-0.150000	0.410000	-0.000089633618478890294797
-0.130000	0.410000	-0.000098964635130578714525
-0.110000	0.410000	-0.000106981027564234096100
-0.090000	0.410000	-0.000117914395844040674781
-0.070000	0.410000	-0.000118763890852371825461
-0.050000	0.410000	-0.000126513546607752468739
-0.030000	0.410000	-0.000130243745722005189753
-0.010000	0.410000	-0.000130172040283887892505
0.010000	0.410000	-0.000130172040284013876797
0.030000	0.410000	-0.000130243745732401062284
0.050000	0.410000	-0.000126513546608100389216
0.070000	0.410000	-0.000118763890857219727056
0.090000	0.410000	-0.000117914395843154014244
0.110000	0.410000	-0.000106981027553385975738
0.130000	0.410000	-0.000098964635138918939736
0.150000	0.410000	-0.000089633618487181730911
0.170000	0.410000	-0.000075626664004636740012
0.190000	0.410000	-0.000071175312862523643889
0.210000	0.410000	-0.000058243962670500340180
0.230000	0.410000	-0.000046112048108725263917
0.250000	0.410000	-0.000034740058037561447101
0.270000	0.410000	-0.000024246250129336566095
0.290000	0.410000	-0.000011177509362272051736
0.310000	0.410000	-0.000004532817899104946385
0.330000	0.410000	0.000005016296758586556801
0.350000	0.410000	0.000017117415895614922585
0.370000	0.410000	0.000024336861887567574122
0.390000	0.410000	0.000029719065490548549286
0.410000	0.410000	0.000041656299030227658415
0.430000	0.410000	0.000048462124464475128259
0.450000	0.410000	0.000051774436656462828285
0.470000	0.410000	0.000057174448929345783490
0.490000	0.410000	0.000066368210869280857113
0.510000	0.410000	0.000072317336470382811444
0.530000	0.410000	0.000074316464713230243142
0.550000	0.410000	0.000080924813364098268091
0.570000	0.410000	0.000087310510105628611139
0.590000	0.410000	0.000091800667789133691518
0.610000	0.410000	0.000096254705609995254911
0.630000	0.410000	0.000098035380641771553310
0.650000	0.410000	0.000102130789572691204714
0.670000	0.410000	0.000108918294086297079318
0.690000	0.410000	0.000108786063096980939674
0.710000	0.410000	0.000114461479153235630326
0.730000	0.410000	0.000116952262168867670905
0.750000	0.410000	0.000119869635346584168254
0.770000	0.410000	0.000127726927502178972318
0.790000	0.410000	0.000124833207042260752474
0.810000	0.410000	0.000132989946466518355571
0.830000	0.410000	0.000134685481771352658737
0.850000	0.410000	0.000136272724386751265587
0.870000	0.410000	0.000138955912487562357679
0.890000	0.410000	0.000145185501984468681713
0.910000	0.410000	0.000097247668743208337538
0.930000	0.410000	0.000007433203150128062098
0.950000	0.410000	-0.000009486240870240809919
0.970000	0.410000	-0.000005170057854872347862
0.990000	0.410000	-0.000004611666784929618695

-0.990000	0.430000	-0.000008785890905827468565
-0.970000	0.430000	-0.000003989159721076458026
-0.950000	0.430000	-0.000009909331936637250787
-0.930000	0.430000	-0.000011878536559307940543
-0.910000	0.430000	0.000013348727129675747038
-0.890000	0.430000	0.000141615898288059705035
-0.870000	0.430000	0.000134917786920849252369
-0.850000	0.430000	0.000140636409256582697348
-0.830000	0.430000	0.000134972504132981990744
-0.810000	0.430000	0.000130590580709353360715
-0.790000	0.430000	0.000129749318501169198792
-0.770000	0.430000	0.000122831871451413286332
-0.750000	0.430000	0.000125592184401882055785
-0.730000	0.430000	0.000118794774304299159879
-0.710000	0.430000	0.000118835827349300312845
-0.690000	0.430000	0.000112956464008501645917
-0.670000	0.430000	0.000105035741848395864045
-0.650000	0.430000	0.000108032656844987389323
-0.630000	0.430000	0.000100568119083283425818
-0.610000	0.430000	0.000099625560140956698511
-0.590000	0.430000	0.000092567118775619219341
-0.570000	0.430000	0.000086320449096958135364
-0.550000	0.430000	0.000086145222060722101312
-0.530000	0.430000	0.000079988886149070132251
-0.510000	0.430000	0.000072044911702001210199
-0.490000	0.430000	0.000070376036795731817673
-0.470000	0.430000	0.000064946559209176670511
-0.450000	0.430000	0.000058631815428426362091
-0.430000	0.430000	0.000052306656258210788889
-0.410000	0.430000	0.000048462124470184807950
-0.390000	0.430000	0.000037625861664482068356
-0.370000	0.430000	0.000030088919766165262847
-0.350000	0.430000	0.000027094808843383013232
-0.330000	0.430000	0.000016192706039407572327
-0.310000	0.430000	0.000006536843844248864258
-0.290000	0.430000	0.000000145487020093557811
-0.270000	0.430000	-0.000010818282801785465523
-0.250000	0.430000	-0.000015661937705680096947
-0.230000	0.430000	-0.000028885731658709088245
-0.210000	0.430000	-0.000036801692412235866860
-0.190000	0.430000	-0.000047124593401019299142
-0.170000	0.430000	-0.000053867013221373192394
-0.150000	0.430000	-0.000067698901361530622192
-0.130000	0.430000	-0.000070590747146168786189
-0.110000	0.430000	-0.000078141229556293972892
-0.090000	0.430000	-0.000083208847060934585131
-0.070000	0.430000	-0.000092737424139538693043
-0.050000	0.430000	-0.000096675508545512401151
-0.030000	0.430000	-0.000097253979551035444218
-0.010000	0.430000	-0.000099814147118676660279
0.010000	0.430000	-0.000099814147118902824853
0.030000	0.430000	-0.000097253979555115296993
0.050000	0.430000	-0.000096675508545166486448
0.070000	0.430000	-0.000092737424138843448400
0.090000	0.430000	-0.000083208847054721293531
0.110000	0.430000	-0.000078141229567286427668
0.130000	0.430000	-0.000070590747147542687182
0.150000	0.430000	-0.000067698901356008292637
0.170000	0.430000	-0.000053867013210258764874
0.190000	0.430000	-0.000047124593401018960328
0.210000	0.430000	-0.000036801692412235866860
0.230000	0.430000	-0.000028885731658709088245
0.250000	0.430000	-0.000015661937705680096947
0.270000	0.430000	-0.000010818282801787498402
0.290000	0.430000	0.000000145487017319355502
0.310000	0.430000	0.000006536843847100315972
0.330000	0.430000	0.000016192706031288930935
0.350000	0.430000	0.000027094808851697488642
0.370000	0.430000	0.000030088919759266348898
0.390000	0.430000	0.000037625861652156044907
0.410000	0.430000	0.000048462124464475128259
0.430000	0.430000	0.000052306656258210111263
0.450000	0.430000	0.000058631815428426362091
0.470000	0.430000	0.000064946559209176670511
0.490000	0.430000	0.000070376036795731817673
0.510000	0.430000	0.000072044911702001210199
0.530000	0.430000	0.000079988886149070132251
0.550000	0.430000	0.000086145222060726505883
0.570000	0.430000	0.000086320449101120116453
0.590000	0.430000	0.000092567118779779167552
0.610000	0.430000	0.000099625560140965168840
0.630000	0.430000	0.000100568119086731866353
0.650000	0.430000	0.000108032656840831168057
0.670000	0.430000	0.000105035741841456807511
0.690000	0.430000	0.000112956464008501307104
0.710000	0.430000	0.000118835827349300312845
0.730000	0.430000	0.000118794774304299159879
0.750000	0.430000	0.000125592184401882055785
0.770000	0.430000	0.000122831871451413286332
0.790000	0.430000	0.000129749318501170201679
0.810000	0.430000	0.000130590580714296563680
0.830000	0.430000	0.000134972504135757141730
0.850000	0.430000	0.000140636409256583239449
0.870000	0.430000	0.000134917786921111629295
0.890000	0.430000	0.000141615898288073582822
0.910000	0.430000	0.000013348727124672804534
0.930000	0.430000	-0.000011878536559312927873
0.950000	0.430000	-0.000009909331936637250787
0.970000	0.430000	-0.000003989159721076458026
0.990000	0.430000	-0.000008785890905827468565

-0.990000	0.450000	-0.000007432146530397983064
-0.970000	0.450000	-0.000005494490448523466943
-0.950000	0.450000	-0.000008954861360408058156
-0.930000	0.450000	-0.000009588140597137275595
-0.910000	0.450000	-0.000004474301895028044707
-0.890000	0.450000	0.000101726581425925588584
-0.870000	0.450000	0.000145472660764174935299
-0.850000	0.450000	0.000136300614851973594596
-0.830000	0.450000	0.000139507668576688401065
-0.810000	0.450000	0.000135714215235906133193
-0.790000	0.450000	0.000130369733158713614965
-0.770000	0.450000	0.000130954819596988469377
-0.750000	0.450000	0.000123470092195357558293
-0.730000	0.450000	0.000120721265020330833714
-0.710000	0.450000	0.000115323173723321962614
-0.690000	0.450000	0.000117156430860667932093
-0.670000	0.450000	0.000114080045190381905375
-0.650000	0.450000	0.000107612360964320810490
-0.630000	0.450000	0.000100873547899914424702
-0.610000	0.450000	0.000102316297579806581713
-0.590000	0.450000	0.000093428100634326732344
-0.570000	0.450000	0.000093542668345720963508
-0.550000	0.450000	0.000089741214974968090993
-0.530000	0.450000	0.000080611967790103120600
-0.510000	0.450000	0.000078140492444727947048
-0.490000	0.450000	0.000077669425282016042408
-0.470000	0.450000	0.000065063333681246042538
-0.450000	0.450000	0.000066288385668289906069
-0.430000	0.450000	0.000058631815428424329212
-0.410000	0.450000	0.000051774436648157839643
-0.390000	0.450000	0.000045291210521476320174
-0.370000	0.450000	0.000040913326570077396499
-0.350000	0.450000	0.000032156620112014412953
-0.330000	0.450000	0.000029320075555595631264
-0.310000	0.450000	0.000022849587256732050854
-0.290000	0.450000	0.000009223588015187922221
-0.270000	0.450000	0.000005289327320958094546
-0.250000	0.450000	-0.000001413518133466952877
-0.230000	0.450000	-0.000013829205738086444732
-0.210000	0.450000	-0.000017723880146416326454
-0.190000	0.450000	-0.000024476221695635347548
-0.170000	0.450000	-0.000037599077237624299748
-0.150000	0.450000	-0.000035892080491354847794
-0.130000	0.450000	-0.000049467192934962960892
-0.110000	0.450000	-0.000054242924632766321633
-0.090000	0.450000	-0.000061212023578490908126
-0.070000	0.450000	-0.000062341340758291014694
-0.050000	0.450000	-0.000064774905875655331474
-0.030000	0.450000	-0.000067320533403091226739
-0.010000	0.450000	-0.000073240215040523660387
0.010000	0.450000	-0.000073240215040676966574
0.030000	0.450000	-0.000067320533409076239572
0.050000	0.450000	-0.000064774905876000649866
0.070000	0.450000	-0.000062341340756205606026
0.090000	0.450000	-0.000061212023579873645366
0.110000	0.450000	-0.000054242924621004435680
0.130000	0.450000	-0.000049467192928174147674
0.150000	0.450000	-0.000035892080512123743295
0.170000	0.450000	-0.000037599077227937630964
0.190000	0.450000	-0.000024476221695635008734
0.210000	0.450000	-0.000017723880146416326454
0.230000	0.450000	-0.000013829205738086444732
0.250000	0.450000	-0.000001413518133466952877
0.270000	0.450000	0.000005289327320955384041
0.290000	0.450000	0.000009223588009641550483
0.310000	0.450000	0.000022849587256656156702
0.330000	0.450000	0.000029320075558406425396
0.350000	0.450000	0.000032156620123393114753
0.370000	0.450000	0.000040913326578040861456
0.390000	0.450000	0.000045291210518754972721
0.410000	0.450000	0.000051774436656462828285
0.430000	0.450000	0.000058631815428426362091
0.450000	0.450000	0.000066288385668289906069
0.470000	0.450000	0.000065063333681246042538
0.490000	0.450000	0.000077669425282016042408
0.510000	0.450000	0.000078140492444727947048
0.530000	0.450000	0.000080611967790103120600
0.550000	0.450000	0.000089741214976354175708
0.570000	0.450000	0.000093542668348504313773
0.590000	0.450000	0.000093428100628818307682
0.610000	0.450000	0.000102316297590848503214
0.630000	0.450000	0.000100873547900624577125
0.650000	0.450000	0.000107612360969854984954
0.670000	0.450000	0.000114080045180673728730
0.690000	0.450000	0.000117156430860667593280
0.710000	0.450000	0.000115323173723321962614
0.730000	0.450000	0.000120721265020330833714
0.750000	0.450000	0.000123470092195357558293
0.770000	0.450000	0.000130954819596988469377
0.790000	0.450000	0.000130369733158715132848
0.810000	0.450000	0.000135714215245884099997
0.830000	0.450000	0.000139507668571479731198
0.850000	0.450000	0.000136300614852320430871
0.870000	0.450000	0.000145472660764082127594
0.890000	0.450000	0.000101726581418521842999
0.910000	0.450000	-0.000004474301895028912068
0.930000	0.450000	-0.000009588140597137275595
0.950000	0.450000	-0.000008954861360408058156
0.970000	0.450000	-0.000005494490448523466943
0.990000	0.450000	-0.000007432146530397983064

-0.990000	0.470000	-0.000004017400904695792420
-0.970000	0.470000	-0.000005842676476773350173
-0.950000	0.470000	-0.000004409802076399890205
-0.930000	0.470000	-0.000004758320270685674740
-0.910000	0.470000	-0.000011354808778564831617
-0.890000	0.470000	0.000010269077698989853564
-0.870000	0.470000	0.000142655522807205725755
-0.850000	0.470000	0.000133515966786742741948
-0.830000	0.470000	0.000136516957844299012840
-0.810000	0.470000	0.000134412475486589161767
-0.790000	0.470000	0.000129718445452532574278
-0.770000	0.470000	0.000133119785747480546233
-0.750000	0.470000	0.000124560197742719510564
-0.730000	0.470000	0.000125945385446965226525
-0.710000	0.470000	0.000122034046619722951746
-0.690000	0.470000	0.000119808215427708118078
-0.670000	0.470000	0.000109004136221504428902
-0.650000	0.470000	0.000112407321863016704038
-0.630000	0.470000	0.000106945700750931253797
-0.610000	0.470000	0.000103798189990137661003
-0.590000	0.470000	0.000098095051219886949092
-0.570000	0.470000	0.000094269837951007777509
-0.550000	0.470000	0.000094499804312915224838
-0.530000	0.470000	0.000087272918262231458119
-0.510000	0.470000	0.000083305452416402995305
-0.490000	0.470000	0.000074245073721520863318
-0.470000	0.470000	0.000077883695814341420000
-0.450000	0.470000	0.000065063333681246042538
-0.430000	0.470000	0.000064946559209175992885
-0.410000	0.470000	0.000057174448925209552202
-0.390000	0.470000	0.000058181846826444935661
-0.370000	0.470000	0.000045795195421904832055
-0.350000	0.470000	0.000044840140258756348390
-0.330000	0.470000	0.000032720781026736528788
-0.310000	0.470000	0.000029438780304184342974
-0.290000	0.470000	0.000026686956006446730587
-0.270000	0.470000	0.000016161107370507880529
-0.250000	0.470000	0.000008139394222516594334
-0.230000	0.470000	0.000007571010950857393995
-0.210000	0.470000	-0.000004966876620318808099
-0.190000	0.470000	-0.000007975088163360825487
-0.170000	0.470000	-0.000015745730828002179724
-0.150000	0.470000	-0.000025363684294022508978
-0.130000	0.470000	-0.000027270399867572079570
-0.110000	0.470000	-0.000034788831794532889229
-0.090000	0.470000	-0.000036433155720872416718
-0.070000	0.470000	-0.000039317623027111160434
-0.050000	0.470000	-0.000047337638945499046269
-0.030000	0.470000	-0.000045294371894043911324
-0.010000	0.470000	-0.000046055416599402956585
0.010000	0.470000	-0.000046055416599671133993
0.030000	0.470000	-0.000045294371899770558779
0.050000	0.470000	-0.000047337638945283506877
0.070000	0.470000	-0.000039317623018121606541
0.090000	0.470000	-0.000036433155724339505530
0.110000	0.470000	-0.000034788831803009832334
0.130000	0.470000	-0.000027270399879076819873
0.150000	0.470000	-0.000025363684298868215063
0.170000	0.470000	-0.000015745730817619249856
0.190000	0.470000	-0.000007975088163359131421
0.210000	0.470000	-0.000004966876620318808099
0.230000	0.470000	0.000007571010950857393995
0.250000	0.470000	0.000008139394222516594334
0.270000	0.470000	0.000016161107370501104265
0.290000	0.470000	0.000026686956002300334903
0.310000	0.470000	0.000029438780311101552835
0.330000	0.470000	0.000032720781023581500466
0.350000	0.470000	0.000044840140260526986063
0.370000	0.470000	0.000045795195419153669042
0.390000	0.470000	0.000058181846820927024229
0.410000	0.470000	0.000057174448929345783490
0.430000	0.470000	0.000064946559209176670511
0.450000	0.470000	0.000065063333681246042538
0.470000	0.470000	0.000077883695814341420000
0.490000	0.470000	0.000074245073721520863318
0.510000	0.470000	0.000083305452416402995305
0.530000	0.470000	0.000087272918262231458119
0.550000	0.470000	0.000094499804312916241278
0.570000	0.470000	0.000094269837954799774607
0.590000	0.470000	0.000098095051209854690864
0.610000	0.470000	0.000103798189991482410510
0.630000	0.470000	0.000106945700758608421618
0.650000	0.470000	0.000112407321862329265651
0.670000	0.470000	0.000109004136213184193668
0.690000	0.470000	0.000119808215427707101639
0.710000	0.470000	0.000122034046619722951746
0.730000	0.470000	0.000125945385446965226525
0.750000	0.470000	0.000124560197742719510564
0.770000	0.470000	0.000133119785747480546233
0.790000	0.470000	0.000129718445452533251904
0.810000	0.470000	0.000134412475491438906505
0.830000	0.470000	0.000136516957841528876290
0.850000	0.470000	0.000133515966786743826150
0.870000	0.470000	0.000142655522807320217504
0.890000	0.470000	0.000010269077694101402809
0.910000	0.470000	-0.000011354808778569168426
0.930000	0.470000	-0.000004758320270685674740
0.950000	0.470000	-0.000004409802076399890205
0.970000	0.470000	-0.000005842676476773350173
0.990000	0.470000	-0.000004017400904695792420

-0.990000	0.490000	-0.000008785578557073592167
-0.970000	0.490000	-0.000008497519571460491485
-0.950000	0.490000	-0.000006570871308074653834
-0.930000	0.490000	-0.000007329500592108574705
-0.910000	0.490000	-0.000008514961685380465634
-0.890000	0.490000	-0.000009597709236740595284
-0.870000	0.490000	0.000110293770560014256499
-0.850000	0.490000	0.000151908489817262348787
-0.830000	0.490000	0.000134704453401151289307
-0.810000	0.490000	0.000141311607755748101355
-0.790000	0.490000	0.000135022493544865996012
-0.770000	0.490000	0.000130556794297505469361
-0.750000	0.490000	0.000130333316079174715667
-0.730000	0.490000	0.000125174976971778926073
-0.710000	0.490000	0.000119626793920377203634
-0.690000	0.490000	0.000116086380321104022900
-0.670000	0.490000	0.000120247636508551855009
-0.650000	0.490000	0.000110193894168320746471
-0.630000	0.490000	0.000111958673782516245467
-0.610000	0.490000	0.000103060851961633422286
-0.590000	0.490000	0.000104857293628353892860
-0.570000	0.490000	0.000099447771896736699131
-0.550000	0.490000	0.000091241013457155545124
-0.530000	0.490000	0.000094376749309305323771
-0.510000	0.490000	0.000088080246185148625550
-0.490000	0.490000	0.000086528859500978008061
-0.470000	0.490000	0.000074245073721520863318
-0.450000	0.490000	0.000077669425282016042408
-0.430000	0.490000	0.000070376036795950690987
-0.410000	0.490000	0.000066368210880163536420
-0.390000	0.490000	0.000056996758652023195866
-0.370000	0.490000	0.000054824748468313628841
-0.350000	0.490000	0.000046628868563314995093
-0.330000	0.490000	0.000048497480122695229340
-0.310000	0.490000	0.000038768278634184442791
-0.290000	0.490000	0.000029847954102500185748
-0.270000	0.490000	0.000030733869875473090647
-0.250000	0.490000	0.000019358380326670859427
-0.230000	0.490000	0.000013325351238531612142
-0.210000	0.490000	0.000013329463029382922906
-0.190000	0.490000	0.000002513904083267418750
-0.170000	0.490000	0.000000799816291068204221
-0.150000	0.490000	-0.000002988981697852883916
-0.130000	0.490000	-0.000009202586501034598588
-0.110000	0.490000	-0.000012438608759529580158
-0.090000	0.490000	-0.000019917240609482851025
-0.070000	0.490000	-0.000017681579051869302042
-0.050000	0.490000	-0.000021901088190107756122
-0.030000	0.490000	-0.000023663729993323757983
-0.010000	0.490000	-0.000025478071338726974559
0.010000	0.490000	-0.000025478071338917956772
0.030000	0.490000	-0.000023663730001630969239
0.050000	0.490000	-0.000021901088190151232630
0.070000	0.490000	-0.000017681579059463948525
0.090000	0.490000	-0.000019917240612256890703
0.110000	0.490000	-0.000012438608759539392188
0.130000	0.490000	-0.000009202586502432216504
0.150000	0.490000	-0.000002988981699239632705
0.170000	0.490000	0.000000799816298020989466
0.190000	0.490000	0.000002513904083270468068
0.210000	0.490000	0.000013329463029382922906
0.230000	0.490000	0.000013325351238531612142
0.250000	0.490000	0.000019358380326670859427
0.270000	0.490000	0.000030733869875473090647
0.290000	0.490000	0.000029847954103883898771
0.310000	0.490000	0.000038768278638341002870
0.330000	0.490000	0.000048497480118527149613
0.350000	0.490000	0.000046628868555190932689
0.370000	0.490000	0.000054824748469547586439
0.390000	0.490000	0.000056996758667172888347
0.410000	0.490000	0.000066368210869280857113
0.430000	0.490000	0.000070376036795731817673
0.450000	0.490000	0.000077669425282016042408
0.470000	0.490000	0.000074245073721520863318
0.490000	0.490000	0.000086528859500978008061
0.510000	0.490000	0.000088080246185148625550
0.530000	0.490000	0.000094376749309305323771
0.550000	0.490000	0.000091241013457153851058
0.570000	0.490000	0.000099447771893963852075
0.590000	0.490000	0.000104857293629739964022
0.610000	0.490000	0.000103060851961720836086
0.630000	0.490000	0.000111958673792805324084
0.650000	0.490000	0.000110193894164871289496
0.670000	0.490000	0.000120247636500235007906
0.690000	0.490000	0.000116086380321103684087
0.710000	0.490000	0.000119626793920377203634
0.730000	0.490000	0.000125174976971778926073
0.750000	0.490000	0.000130333316079174715667
0.770000	0.490000	0.000130556794297505469361
0.790000	0.490000	0.000135022493544866592323
0.810000	0.490000	0.000141311607760604812092
0.830000	0.490000	0.000134704453403925328986
0.850000	0.490000	0.000151908489817388983600
0.870000	0.490000	0.000110293770552559282361
0.890000	0.490000	-0.000009597709236737125837
0.910000	0.490000	-0.000008514961685380465634
0.930000	0.490000	-0.000007329500592108574705
0.950000	0.490000	-0.000006570871308074653834
0.970000	0.490000	-0.000008497519571460491485
0.990000	0.490000	-0.000008785578557073592167

-0.990000	0.510000	-0.000003633265935653500530
-0.970000	0.510000	-0.000006403182339391415138
-0.950000	0.510000	-0.000008666683285311159034
-0.930000	0.510000	-0.000005095763332156182665
-0.910000	0.510000	-0.000005347107846589678817
-0.890000	0.510000	-0.000029852587778167634369
-0.870000	0.510000	0.000007741621803072917807
-0.850000	0.510000	0.000138495392292787428135
-0.830000	0.510000	0.000133936733817383024636
-0.810000	0.510000	0.000136837199933622505332
-0.790000	0.510000	0.000134533154228665314828
-0.770000	0.510000	0.000136317240745268992031
-0.750000	0.510000	0.000128618371419260196439
-0.730000	0.510000	0.000129780734391916712216
-0.710000	0.510000	0.000126364177153914162936
-0.690000	0.510000	0.000121648729680405587057
-0.670000	0.510000	0.000119824838710113319522
-0.650000	0.510000	0.000112988650961454780309
-0.630000	0.510000	0.000114352913390914571589
-0.610000	0.510000	0.000107813648430034824365
-0.590000	0.510000	0.000108962498989899711109
-0.570000	0.510000	0.000099059596862940569998
-0.550000	0.510000	0.000098372506258321274603
-0.530000	0.510000	0.000091559434356969115923
-0.510000	0.510000	0.000088653728562626603294
-0.490000	0.510000	0.000088080246185148625550
-0.470000	0.510000	0.000083305452416402995305
-0.450000	0.510000	0.000078140492444727947048
-0.430000	0.510000	0.000072044911701788435523
-0.410000	0.510000	0.000072317336460857417732
-0.390000	0.510000	0.000069834558339931210487
-0.370000	0.510000	0.000062098020654305659109
-0.350000	0.510000	0.000057259539417700897447
-0.330000	0.510000	0.000052171870151175315502
-0.310000	0.510000	0.000045479166507281096809
-0.290000	0.510000	0.000046034905652351859259
-0.270000	0.510000	0.000037620096222621093765
-0.250000	0.510000	0.000034107166940125437202
-0.230000	0.510000	0.000031199784079970788067
-0.210000	0.510000	0.000019735663402808341122
-0.190000	0.510000	0.000020012502899423599339
-0.170000	0.510000	0.000011830609954051161817
-0.150000	0.510000	0.000010510340641639969307
-0.130000	0.510000	0.000004743241543029533703
-0.110000	0.510000	-0.000000477482561445639105
-0.090000	0.510000	0.000001696402930500547990
-0.070000	0.510000	-0.000005590485312264800461
-0.050000	0.510000	-0.000003793818086663606863
-0.030000	0.510000	-0.000007597975315491213317
-0.010000	0.510000	-0.000009914998117764952691
0.010000	0.510000	-0.000009914998117892942758
0.030000	0.510000	-0.000007597975317663005794
0.050000	0.510000	-0.000003793818087009196306
0.070000	0.510000	-0.000005590485311934118798
0.090000	0.510000	0.000001696402930501388247
0.110000	0.510000	-0.000000477482560753592859
0.130000	0.510000	0.000004743241540956674674
0.150000	0.510000	0.000010510340641613880692
0.170000	0.510000	0.000011830609959582286963
0.190000	0.510000	0.000020012502899423938152
0.210000	0.510000	0.000019735663402808341122
0.230000	0.510000	0.000031199784079970788067
0.250000	0.510000	0.000034107166940125437202
0.270000	0.510000	0.000037620096222620416138
0.290000	0.510000	0.000046034905649713182222
0.310000	0.510000	0.000045479166512690249210
0.330000	0.510000	0.000052171870147017738984
0.350000	0.510000	0.000057259539420517112590
0.370000	0.510000	0.000062098020661046686116
0.390000	0.510000	0.000069834558326138803600
0.410000	0.510000	0.000072317336470382811444
0.430000	0.510000	0.000072044911702001210199
0.450000	0.510000	0.000078140492444727947048
0.470000	0.510000	0.000083305452416402995305
0.490000	0.510000	0.000088080246185148625550
0.510000	0.510000	0.000088653728562626603294
0.530000	0.510000	0.000091559434356969115923
0.550000	0.510000	0.000098372506258320935790
0.570000	0.510000	0.000099059596861561939173
0.590000	0.510000	0.000108962498995443047081
0.610000	0.510000	0.000107813648424504715658
0.630000	0.510000	0.000114352913399214816846
0.650000	0.510000	0.000112988650959909629583
0.670000	0.510000	0.000119824838707320997485
0.690000	0.510000	0.000121648729680405587057
0.710000	0.510000	0.000126364177153914162936
0.730000	0.510000	0.000129780734391916712216
0.750000	0.510000	0.000128618371419260196439
0.770000	0.510000	0.000136317240745268992031
0.790000	0.510000	0.000134533154228665369039
0.810000	0.510000	0.000136837199938477779501
0.830000	0.510000	0.000133936733814356799532
0.850000	0.510000	0.000138495392292863755968
0.870000	0.510000	0.000007741621798312836589
0.890000	0.510000	-0.000029852587778177175348
0.910000	0.510000	-0.000005347107846589678817
0.930000	0.510000	-0.000005095763332156182665
0.950000	0.510000	-0.000008666683285311159034
0.970000	0.510000	-0.000006403182339391415138
0.990000	0.510000	-0.000003633265935653500530

-0.990000	0.530000	-0.000007515765991003751597
-0.970000	0.530000	-0.000007993282543292408557
-0.950000	0.530000	-0.000003948429079704503025
-0.930000	0.530000	-0.000009350479406573084418
-0.910000	0.530000	-0.000005164160849064041835
-0.890000	0.530000	-0.000009687588103772255127
-0.870000	0.530000	0.000013536439552819246046
-0.850000	0.530000	0.000054916300284535424225
-0.830000	0.530000	0.000142402825248891598542
-0.810000	0.530000	0.000141887249115757365509
-0.790000	0.530000	0.000138468434916790179845
-0.770000	0.530000	0.000133582642976365139698
-0.750000	0.530000	0.000131035446366572523721
-0.730000	0.530000	0.000130126026620559157986
-0.710000	0.530000	0.000127850106396845914023
-0.690000	0.530000	0.000120767099361629402245
-0.670000	0.530000	0.000124095013216769269309
-0.650000	0.530000	0.000117125674770987878940
-0.630000	0.530000	0.000114684926578105083738
-0.610000	0.530000	0.000114900682342966106871
-0.590000	0.530000	0.000104007048215793671290
-0.570000	0.530000	0.000107175102543403418355
-0.550000	0.530000	0.000102580572389276096891
-0.530000	0.530000	0.000100710181792325933342
-0.510000	0.530000	0.000091559434356969115923
-0.490000	0.530000	0.000094376749309305323771
-0.470000	0.530000	0.000087272918262231458119
-0.450000	0.530000	0.000080611967790103120600
-0.430000	0.530000	0.000079988886149070132251
-0.410000	0.530000	0.000074316464711843819614
-0.390000	0.530000	0.000068028094510513530536
-0.370000	0.530000	0.000068260324840144868540
-0.350000	0.530000	0.000064738149668104640337
-0.330000	0.530000	0.000059157252864432087122
-0.310000	0.530000	0.000056800837654375385980
-0.290000	0.530000	0.000045982311868311389258
-0.270000	0.530000	0.000047990952703826195267
-0.250000	0.530000	0.000042431554885596022529
-0.230000	0.530000	0.000035648471303192024806
-0.210000	0.530000	0.000034379097720739748003
-0.190000	0.530000	0.000029409009110244448831
-0.170000	0.530000	0.000027131470311361166972
-0.150000	0.530000	0.000021887034494247209764
-0.130000	0.530000	0.000019010254696649834258
-0.110000	0.530000	0.000018509083343927132392
-0.090000	0.530000	0.000012603043120554789647
-0.070000	0.530000	0.000010939373073502386968
-0.050000	0.530000	0.000009759532524086946383
-0.030000	0.530000	0.000008531348523532859005
-0.010000	0.530000	0.000010155545814266532436
0.010000	0.530000	0.000010155545814194134836
0.030000	0.530000	0.000008531348518422065489
0.050000	0.530000	0.000009759532524434758440
0.070000	0.530000	0.000010939373073589800768
0.090000	0.530000	0.000012603043121161265237
0.110000	0.530000	0.000018509083343927132392
0.130000	0.530000	0.000019010254696620343959
0.150000	0.530000	0.000021887034492216363569
0.170000	0.530000	0.000027131470316922107677
0.190000	0.530000	0.000029409009110245126458
0.210000	0.530000	0.000034379097720739748003
0.230000	0.530000	0.000035648471303192024806
0.250000	0.530000	0.000042431554885596022529
0.270000	0.530000	0.000047990952703827889332
0.290000	0.530000	0.000045982311869650378941
0.310000	0.530000	0.000056800837649535100907
0.330000	0.530000	0.000059157252857514538449
0.350000	0.530000	0.000064738149676345593288
0.370000	0.530000	0.000068260324844470496395
0.390000	0.530000	0.000068028094510512175284
0.410000	0.530000	0.000074316464713230243142
0.430000	0.530000	0.000079988886149070132251
0.450000	0.530000	0.000080611967790103120600
0.470000	0.530000	0.000087272918262231458119
0.490000	0.530000	0.000094376749309305323771
0.510000	0.530000	0.000091559434356969115923
0.530000	0.530000	0.000100710181792325933342
0.550000	0.530000	0.000102580572389287616539
0.570000	0.530000	0.000107175102547552524544
0.590000	0.530000	0.000104007048219958715251
0.610000	0.530000	0.000114900682347819266846
0.630000	0.530000	0.000114684926578797102880
0.650000	0.530000	0.000117125674767671250284
0.670000	0.530000	0.000124095013208468183796
0.690000	0.530000	0.000120767099361628385806
0.710000	0.530000	0.000127850106396845914023
0.730000	0.530000	0.000130126026620559157986
0.750000	0.530000	0.000131035446366572523721
0.770000	0.530000	0.000133582642976365139698
0.790000	0.530000	0.000138468434916790667736
0.810000	0.530000	0.000141887249120268080227
0.830000	0.530000	0.000142402825252132061995
0.850000	0.530000	0.000054916300276913049272
0.870000	0.530000	0.000013536439552819246046
0.890000	0.530000	-0.000009687588103772255127
0.910000	0.530000	-0.000005164160849064041835
0.930000	0.530000	-0.000009350479406573084418
0.950000	0.530000	-0.000003948429079704503025
0.970000	0.530000	-0.000007993282543292408557
0.990000	0.530000	-0.000007515765991003751597

-0.990000	0.550000	-0.000009514642116178985073
-0.970000	0.550000	-0.000003354828555320065776
-0.950000	0.550000	-0.000007134550170341226938
-0.930000	0.550000	-0.000006265675444833265556
-0.910000	0.550000	-0.000009650270619856592558
-0.890000	0.550000	-0.000005319664566574237169
-0.870000	0.550000	-0.000012067597975915465847
-0.850000	0.550000	-0.000010131020699371932892
-0.830000	0.550000	0.000120205273988973834753
-0.810000	0.550000	0.000136735000462191291087
-0.790000	0.550000	0.000143924208375808605244
-0.770000	0.550000	0.000135915817848380831266
-0.750000	0.550000	0.000135890186669650794285
-0.730000	0.550000	0.000136522883943733725539
-0.710000	0.550000	0.000126145060427516458043
-0.690000	0.550000	0.000126196531967988671234
-0.670000	0.550000	0.000124681896145890507314
-0.650000	0.550000	0.000118964512928951260656
-0.630000	0.550000	0.000114593567411261292401
-0.610000	0.550000	0.000116018436081121814629
-0.590000	0.550000	0.000109892355731939020402
-0.570000	0.550000	0.000108667887493809787666
-0.550000	0.550000	0.000103087694603387514006
-0.530000	0.550000	0.000102580572389287616539
-0.510000	0.550000	0.000098372506258320935790
-0.490000	0.550000	0.000091241013457153851058
-0.470000	0.550000	0.000094499804312916241278
-0.450000	0.550000	0.000089741214976354175708
-0.430000	0.550000	0.000086145222060726167070
-0.410000	0.550000	0.000080924813362735900299
-0.390000	0.550000	0.000077125618074259081908
-0.370000	0.550000	0.000073534047195491226132
-0.350000	0.550000	0.000068341746555933082538
-0.330000	0.550000	0.000063570480059647568091
-0.310000	0.550000	0.000061990082111528806543
-0.290000	0.550000	0.000060585907956336488992
-0.270000	0.550000	0.000056463753849411420314
-0.250000	0.550000	0.000046063751512470793234
-0.230000	0.550000	0.000049639300285891919918
-0.210000	0.550000	0.000045147409499656399479
-0.190000	0.550000	0.000038505342361831970438
-0.170000	0.550000	0.000039119597852269497149
-0.150000	0.550000	0.000031706275565131285211
-0.130000	0.550000	0.000031197788544179192003
-0.110000	0.550000	0.000031654204067102807490
-0.090000	0.550000	0.000025787508948420478872
-0.070000	0.550000	0.000025398710958621039226
-0.050000	0.550000	0.000021141145153169045448
-0.030000	0.550000	0.000024645837429623616713
-0.010000	0.550000	0.000022390631518287866433
0.010000	0.550000	0.000022390631518102169705
0.030000	0.550000	0.000024645837424917230608
0.050000	0.550000	0.000021141145153881068120
0.070000	0.550000	0.000025398710959315714663
0.090000	0.550000	0.000025787508948421156499
0.110000	0.550000	0.000031654204066409595726
0.130000	0.550000	0.000031197788543490222180
0.150000	0.550000	0.000031706275561671325028
0.170000	0.550000	0.000039119597859899569938
0.190000	0.550000	0.000038505342361832309251
0.210000	0.550000	0.000045147409499656399479
0.230000	0.550000	0.000049639300285891919918
0.250000	0.550000	0.000046063751512470793234
0.270000	0.550000	0.000056463753849411420314
0.290000	0.550000	0.000060585907956335472552
0.310000	0.550000	0.000061990082106220959282
0.330000	0.550000	0.000063570480057577758381
0.350000	0.550000	0.000068341746550398230447
0.370000	0.550000	0.000073534047191179828431
0.390000	0.550000	0.000077125618071502159072
0.410000	0.550000	0.000080924813364098268091
0.430000	0.550000	0.000086145222060726505883
0.450000	0.550000	0.000089741214976354175708
0.470000	0.550000	0.000094499804312916241278
0.490000	0.550000	0.000091241013457153851058
0.510000	0.550000	0.000098372506258320935790
0.530000	0.550000	0.000102580572389287616539
0.550000	0.550000	0.000103087694603387852819
0.570000	0.550000	0.000108667887496584992862
0.590000	0.550000	0.000109892355731868222000
0.610000	0.550000	0.000116018436087937041722
0.630000	0.550000	0.000114593567414038544029
0.650000	0.550000	0.000118964512927569404329
0.670000	0.550000	0.000124681896143114461862
0.690000	0.550000	0.000126196531967988671234
0.710000	0.550000	0.000126145060427516458043
0.730000	0.550000	0.000136522883943733725539
0.750000	0.550000	0.000135890186669650794285
0.770000	0.550000	0.000135915817848380831266
0.790000	0.550000	0.000143924208375809201555
0.810000	0.550000	0.000136735000466873743430
0.830000	0.550000	0.000120205273981259519456
0.850000	0.550000	-0.000010131020699373667615
0.870000	0.550000	-0.000012067597975915465847
0.890000	0.550000	-0.000005319664566574237169
0.910000	0.550000	-0.000009650270619856592558
0.930000	0.550000	-0.000006265675444833265556
0.950000	0.550000	-0.000007134550170341226938
0.970000	0.550000	-0.000003354828555320065776
0.990000	0.550000	-0.000009514642116178985073

-0.990000	0.570000	-0.000003825316312430348132
-0.970000	0.570000	-0.000006756761509054125692
-0.950000	0.570000	-0.000005299118120093463617
-0.930000	0.570000	-0.000005279476218590428488
-0.910000	0.570000	-0.000005466466307817152964
-0.890000	0.570000	-0.000004953619480210961850
-0.870000	0.570000	-0.000007910969375001138115
-0.850000	0.570000	-0.000011940480464585866149
-0.830000	0.570000	0.000008501632812431964004
-0.810000	0.570000	0.000146696717838585427574
-0.790000	0.570000	0.000137620434648655365351
-0.770000	0.570000	0.000137836244185101405683
-0.750000	0.570000	0.000137113279277457401906
-0.730000	0.570000	0.000130903231362492156404
-0.710000	0.570000	0.000130189283622263759881
-0.690000	0.570000	0.000127656733601585049669
-0.670000	0.570000	0.000127880703768959316877
-0.650000	0.570000	0.000124890770124411296278
-0.630000	0.570000	0.000117160082376193671943
-0.610000	0.570000	0.000119706697477300113425
-0.590000	0.570000	0.000112526701570159605535
-0.570000	0.570000	0.000112082509542371256826
-0.550000	0.570000	0.000108667887496584667601
-0.530000	0.570000	0.000107175102547552524544
-0.510000	0.570000	0.000099059596861561939173
-0.490000	0.570000	0.000099447771893963852075
-0.470000	0.570000	0.000094269837954799774607
-0.450000	0.570000	0.000093542668348504313773
-0.430000	0.570000	0.000086320449101121796967
-0.410000	0.570000	0.000087310510113916320308
-0.390000	0.570000	0.000083483696154049987859
-0.370000	0.570000	0.000078460127435735498198
-0.350000	0.570000	0.000073362025748254135063
-0.330000	0.570000	0.000074151655430571973928
-0.310000	0.570000	0.000069119058814903847890
-0.290000	0.570000	0.000066582109233961564313
-0.270000	0.570000	0.000059653867920827051831
-0.250000	0.570000	0.000062616148517601603234
-0.230000	0.570000	0.000051519862949121109270
-0.210000	0.570000	0.000052873577874696669099
-0.190000	0.570000	0.000048643786614332063141
-0.170000	0.570000	0.000046983782125755146073
-0.150000	0.570000	0.000042489673735235237214
-0.130000	0.570000	0.000041523821950676577538
-0.110000	0.570000	0.000036425824187051578421
-0.090000	0.570000	0.000039443541298237781516
-0.070000	0.570000	0.000035446706679831879510
-0.050000	0.570000	0.000037561831651154411376
-0.030000	0.570000	0.000032670244960078667152
-0.010000	0.570000	0.000033315138011402885797
0.010000	0.570000	0.000033315138011185367736
0.030000	0.570000	0.000032670244956027139158
0.050000	0.570000	0.000037561831650960203662
0.070000	0.570000	0.000035446706680180342089
0.090000	0.570000	0.000039443541298237781516
0.110000	0.570000	0.000036425824187744275189
0.130000	0.570000	0.000041523821952037088634
0.150000	0.570000	0.000042489673732480686070
0.170000	0.570000	0.000046983782129899847690
0.190000	0.570000	0.000048643786614332063141
0.210000	0.570000	0.000052873577874696669099
0.230000	0.570000	0.000051519862949121109270
0.250000	0.570000	0.000062616148517601603234
0.270000	0.570000	0.000059653867920827051831
0.290000	0.570000	0.000066582109233957837368
0.310000	0.570000	0.000069119058816082240126
0.330000	0.570000	0.000074151655436111569403
0.350000	0.570000	0.000073362025749650045360
0.370000	0.570000	0.000078460127440039780823
0.390000	0.570000	0.000083483696152683567861
0.410000	0.570000	0.000087310510105628611139
0.430000	0.570000	0.000086320449101120116453
0.450000	0.570000	0.000093542668348504313773
0.470000	0.570000	0.000094269837954799774607
0.490000	0.570000	0.000099447771893963852075
0.510000	0.570000	0.000099059596861561939173
0.530000	0.570000	0.000107175102547552524544
0.550000	0.570000	0.000108667887496584992862
0.570000	0.570000	0.000112082509546527816905
0.590000	0.570000	0.000112526701562016230780
0.610000	0.570000	0.000119706697467605150493
0.630000	0.570000	0.000117160082383825099985
0.650000	0.570000	0.000124890770128917186297
0.670000	0.570000	0.000127880703760637387577
0.690000	0.570000	0.000127656733601584182307
0.710000	0.570000	0.000130189283622263759881
0.730000	0.570000	0.000130903231362492156404
0.750000	0.570000	0.000137113279277457401906
0.770000	0.570000	0.000137836244185101405683
0.790000	0.570000	0.000137620434648655365351
0.810000	0.570000	0.000146696717843144280868
0.830000	0.570000	0.000008501632807876580156
0.850000	0.570000	-0.000011940480464591937682
0.870000	0.570000	-0.000007910969375001138115
0.890000	0.570000	-0.000004953619480210961850
0.910000	0.570000	-0.000005466466307817152964
0.930000	0.570000	-0.000005279476218590428488
0.950000	0.570000	-0.000005299118120093463617
0.970000	0.570000	-0.000006756761509054125692
0.990000	0.570000	-0.000003825316312430348132

-0.990000	0.590000	-0.000009109578735378397185
-0.970000	0.590000	-0.000007533019874367068939
-0.950000	0.590000	-0.000007057304846817531816
-0.930000	0.590000	-0.000006837608328984099088
-0.910000	0.590000	-0.000008304993799582713939
-0.890000	0.590000	-0.000008170417612725756982
-0.870000	0.590000	-0.000004826655764836865941
-0.850000	0.590000	-0.000009764130561345368831
-0.830000	0.590000	0.000001493381671029830882
-0.810000	0.590000	0.000047781359576688081647
-0.790000	0.590000	0.000144964240280265061877
-0.770000	0.590000	0.000138717962246488442715
-0.750000	0.590000	0.000137819557100334142558
-0.730000	0.590000	0.000137536335774245273809
-0.710000	0.590000	0.000136208206327430910582
-0.690000	0.590000	0.000129121910772403593456
-0.670000	0.590000	0.000127473161412466147371
-0.650000	0.590000	0.000128187297144201128645
-0.630000	0.590000	0.000125039485577317958324
-0.610000	0.590000	0.000120938758479488580179
-0.590000	0.590000	0.000115816779963428956855
-0.570000	0.590000	0.000112526701562706393225
-0.550000	0.590000	0.000109892355731868547261
-0.530000	0.590000	0.000104007048219958715251
-0.510000	0.590000	0.000108962498995443047081
-0.490000	0.590000	0.000104857293629739964022
-0.470000	0.590000	0.000098095051209854690864
-0.450000	0.590000	0.000093428100628818307682
-0.430000	0.590000	0.000092567118779777459933
-0.410000	0.590000	0.000091800667780854791492
-0.390000	0.590000	0.000085169804015825580643
-0.370000	0.590000	0.000082398558805586079399
-0.350000	0.590000	0.000082635450198008847432
-0.330000	0.590000	0.000076750381529705935697
-0.310000	0.590000	0.000073867809475123842166
-0.290000	0.590000	0.000069438321294847208396
-0.270000	0.590000	0.000068769173759920831403
-0.250000	0.590000	0.000066997808744810171278
-0.230000	0.590000	0.000063132415276133418318
-0.210000	0.590000	0.000057484123992410381229
-0.190000	0.590000	0.000058645097028819798417
-0.170000	0.590000	0.000058269484633637671491
-0.150000	0.590000	0.000051405910672841213815
-0.130000	0.590000	0.000051369866645250262757
-0.110000	0.590000	0.000047390972775777334800
-0.090000	0.590000	0.000046565550390397509174
-0.070000	0.590000	0.000048547857799344178013
-0.050000	0.590000	0.000044851287973291461306
-0.030000	0.590000	0.000042374356147497111596
-0.010000	0.590000	0.000045113113649788351314
0.010000	0.590000	0.000045113113649618009600
0.030000	0.590000	0.000042374356143940372817
0.050000	0.590000	0.000044851287972944936739
0.070000	0.590000	0.000048547857800036617283
0.090000	0.590000	0.000046565550389704812406
0.110000	0.590000	0.000047390972776470045120
0.130000	0.590000	0.000051369866643871631932
0.150000	0.590000	0.000051405910672162909831
0.170000	0.590000	0.000058269484638471519115
0.190000	0.590000	0.000058645097028819798417
0.210000	0.590000	0.000057484123992410381229
0.230000	0.590000	0.000063132415276133418318
0.250000	0.590000	0.000066997808744810171278
0.270000	0.590000	0.000068769173759920479037
0.290000	0.590000	0.000069438321292078427098
0.310000	0.590000	0.000073867809479266849718
0.330000	0.590000	0.000076750381525647631440
0.350000	0.590000	0.000082635450208978262912
0.370000	0.590000	0.000082398558791763179326
0.390000	0.590000	0.000085169804026904419227
0.410000	0.590000	0.000091800667789133691518
0.430000	0.590000	0.000092567118779779167552
0.450000	0.590000	0.000093428100628818307682
0.470000	0.590000	0.000098095051209854690864
0.490000	0.590000	0.000104857293629739964022
0.510000	0.590000	0.000108962498995443047081
0.530000	0.590000	0.000104007048219958715251
0.550000	0.590000	0.000109892355731868222000
0.570000	0.590000	0.000112526701562016230780
0.590000	0.590000	0.000115816779962038806382
0.610000	0.590000	0.000120938758485724951732
0.630000	0.590000	0.000125039485577319828572
0.650000	0.590000	0.000128187297144200966015
0.670000	0.590000	0.000127473161405183534273
0.690000	0.590000	0.000129121910772403078460
0.710000	0.590000	0.000136208206327430910582
0.730000	0.590000	0.000137536335774245273809
0.750000	0.590000	0.000137819557100334142558
0.770000	0.590000	0.000138717962246488442715
0.790000	0.590000	0.000144964240280265061877
0.810000	0.590000	0.000047781359576688081647
0.830000	0.590000	0.000001493381671029830882
0.850000	0.590000	-0.000009764130561345368831
0.870000	0.590000	-0.000004826655764836865941
0.890000	0.590000	-0.000008170417612725756982
0.910000	0.590000	-0.000008304993799582713939
0.930000	0.590000	-0.000006837608328984099088
0.950000	0.590000	-0.000007057304846817531816
0.970000	0.590000	-0.000007533019874367068939
0.990000	0.590000	-0.000009109578735378397185

-0.990000	0.610000	-0.000007183469986592330237
-0.970000	0.610000	-0.000003394660271793987789
-0.950000	0.610000	-0.000009241908228577362400
-0.930000	0.610000	-0.000004154335297095645063
-0.910000	0.610000	-0.000006098101312230260612
-0.890000	0.610000	-0.000006608328157777442705
-0.870000	0.610000	-0.000006524491566285608567
-0.850000	0.610000	-0.000006850351727996422876
-0.830000	0.610000	-0.000007575764215685207997
-0.810000	0.610000	-0.000009430088818641239965
-0.790000	0.610000	0.000088846604322317078439
-0.770000	0.610000	0.000146163169511952586999
-0.750000	0.610000	0.000139956527002793075509
-0.730000	0.610000	0.000137967709731660502157
-0.710000	0.610000	0.000137241563745783232706
-0.690000	0.610000	0.000134200125356154692296
-0.670000	0.610000	0.000130870662289146429472
-0.650000	0.610000	0.000125861800081286331638
-0.630000	0.610000	0.000124818650929095790927
-0.610000	0.610000	0.000121030459564062448834
-0.590000	0.610000	0.000120938758481568730467
-0.570000	0.610000	0.000119706697468297345818
-0.550000	0.610000	0.000116018436087937380535
-0.530000	0.610000	0.000114900682347819266846
-0.510000	0.610000	0.000107813648424504715658
-0.490000	0.610000	0.000103060851961720836086
-0.470000	0.610000	0.000103798189991482410510
-0.450000	0.610000	0.000102316297590848503214
-0.430000	0.610000	0.000099625560141052243827
-0.410000	0.610000	0.000096254705618288046278
-0.390000	0.610000	0.000088282392784959132204
-0.370000	0.610000	0.000093221779174803597111
-0.350000	0.610000	0.000082108059418903669730
-0.330000	0.610000	0.000081686775262464742962
-0.310000	0.610000	0.000082835888452213642932
-0.290000	0.610000	0.000076539917502366813361
-0.270000	0.610000	0.000074268738455747439187
-0.250000	0.610000	0.000072179504062076788170
-0.230000	0.610000	0.000069345601179543424060
-0.210000	0.610000	0.000068656564583358554174
-0.190000	0.610000	0.000063584224180615280713
-0.170000	0.610000	0.000060410280601752519515
-0.150000	0.610000	0.000059425986761824656506
-0.130000	0.610000	0.000062058339942123530789
-0.110000	0.610000	0.000059323503492063120045
-0.090000	0.610000	0.000053600356499381205484
-0.070000	0.610000	0.000056490824629962550362
-0.050000	0.610000	0.000055605499370172864872
-0.030000	0.610000	0.000052004621778213889496
-0.010000	0.610000	0.000054078293444121845464
0.010000	0.610000	0.000054078293444001905598
0.030000	0.610000	0.000052004621774833997643
0.050000	0.610000	0.000055605499370345537621
0.070000	0.610000	0.000056490824629966873618
0.090000	0.610000	0.000053600356499377898667
0.110000	0.610000	0.000059323503492064475298
0.130000	0.610000	0.000062058339943155054288
0.150000	0.610000	0.000059425986760098240729
0.170000	0.610000	0.000060410280605223321720
0.190000	0.610000	0.000063584224180616120969
0.210000	0.610000	0.000068656564583358554174
0.230000	0.610000	0.000069345601179543424060
0.250000	0.610000	0.000072179504062076788170
0.270000	0.610000	0.000074268738455750149693
0.290000	0.610000	0.000076539917503028176687
0.310000	0.610000	0.000082835888449009147886
0.330000	0.610000	0.000081686775265214903088
0.350000	0.610000	0.000082108059418931127150
0.370000	0.610000	0.000093221779183081141884
0.390000	0.610000	0.000088282392776662952706
0.410000	0.610000	0.000096254705609995254911
0.430000	0.610000	0.000099625560140965168840
0.450000	0.610000	0.000102316297590848503214
0.470000	0.610000	0.000103798189991482410510
0.490000	0.610000	0.000103060851961720836086
0.510000	0.610000	0.000107813648424504715658
0.530000	0.610000	0.000114900682347819266846
0.550000	0.610000	0.000116018436087937041722
0.570000	0.610000	0.000119706697467605150493
0.590000	0.610000	0.000120938758485724951732
0.610000	0.610000	0.000121030459555069669440
0.630000	0.610000	0.000124818650942960514098
0.650000	0.610000	0.000125861800084752390458
0.670000	0.610000	0.000130870662281517467990
0.690000	0.610000	0.000134200125356151792055
0.710000	0.610000	0.000137241563745783232706
0.730000	0.610000	0.000137967709731660502157
0.750000	0.610000	0.000139956527002793075509
0.770000	0.610000	0.000146163169511952586999
0.790000	0.610000	0.000088846604322317078439
0.810000	0.610000	-0.000009430088818641239965
0.830000	0.610000	-0.000007575764215685207997
0.850000	0.610000	-0.000006850351727996422876
0.870000	0.610000	-0.000006524491566285608567
0.890000	0.610000	-0.000006608328157777442705
0.910000	0.610000	-0.000006098101312230260612
0.930000	0.610000	-0.000004154335297095645063
0.950000	0.610000	-0.000009241908228577362400
0.970000	0.610000	-0.000003394660271793987789
0.990000	0.610000	-0.000007183469986592330237

-0.990000	0.630000	-0.000004288802192880465159
-0.970000	0.630000	-0.000003795580792149427112
-0.950000	0.630000	-0.000010791866642005296367
-0.930000	0.630000	-0.000005259417586788754585
-0.910000	0.630000	-0.000005973811343364175512
-0.890000	0.630000	-0.000007078450000006430640
-0.870000	0.630000	-0.000006905008935680079230
-0.850000	0.630000	-0.000007565147311921083945
-0.830000	0.630000	-0.000003517098335707476815
-0.810000	0.630000	-0.000009115453918653827411
-0.790000	0.630000	-0.000004162994207546413805
-0.770000	0.630000	0.000125576408135187611581
-0.750000	0.630000	0.000145650093385772845533
-0.730000	0.630000	0.000138244720546666644001
-0.710000	0.630000	0.000134661630540415945111
-0.690000	0.630000	0.000137411043124450397545
-0.670000	0.630000	0.000129986930415684071027
-0.650000	0.630000	0.000129797958162570191420
-0.630000	0.630000	0.000127157015566919527789
-0.610000	0.630000	0.000124818650933257934647
-0.590000	0.630000	0.000125039485581477066278
-0.570000	0.630000	0.000117160082380359203795
-0.550000	0.630000	0.000114593567414037527589
-0.530000	0.630000	0.000114684926578797102880
-0.510000	0.630000	0.000114352913399214816846
-0.490000	0.630000	0.000111958673792805324084
-0.470000	0.630000	0.000106945700758608421618
-0.450000	0.630000	0.000100873547900624577125
-0.430000	0.630000	0.000100568119086649534750
-0.410000	0.630000	0.000098035380640417981108
-0.390000	0.630000	0.000094863070053968502051
-0.370000	0.630000	0.000094465917112358696291
-0.350000	0.630000	0.000092556443601372472181
-0.330000	0.630000	0.000089053454282364156785
-0.310000	0.630000	0.000086610989001373986959
-0.290000	0.630000	0.000085156572541640612609
-0.270000	0.630000	0.000079551552956855757373
-0.250000	0.630000	0.000077230292977286004157
-0.230000	0.630000	0.000077110961823670851035
-0.210000	0.630000	0.000073727985822955109229
-0.190000	0.630000	0.000071358855473028723077
-0.170000	0.630000	0.000074432391027722146068
-0.150000	0.630000	0.000065113149958087110781
-0.130000	0.630000	0.000065042920346333288166
-0.110000	0.630000	0.000066750486134434895225
-0.090000	0.630000	0.000061340029892650751835
-0.070000	0.630000	0.000065895075312761457794
-0.050000	0.630000	0.000058206651135130017729
-0.030000	0.630000	0.000063897223437050438871
-0.010000	0.630000	0.000060840558373393265079
0.010000	0.630000	0.000060840558373317709740
0.030000	0.630000	0.000063897223433842162670
0.050000	0.630000	0.000058206651135130058386
0.070000	0.630000	0.000065895075313129083646
0.090000	0.630000	0.000061340029892650914465
0.110000	0.630000	0.000066750486134781501107
0.130000	0.630000	0.000065042920344947881077
0.150000	0.630000	0.000065113149957392543765
0.170000	0.630000	0.000074432391031882270461
0.190000	0.630000	0.000071358855473028723077
0.210000	0.630000	0.000073727985822955109229
0.230000	0.630000	0.000077110961823670851035
0.250000	0.630000	0.000077230292977286004157
0.270000	0.630000	0.000079551552956855757373
0.290000	0.630000	0.000085156572540261642971
0.310000	0.630000	0.000086610989012061848687
0.330000	0.630000	0.000089053454272842503571
0.350000	0.630000	0.000092556443598553546533
0.370000	0.630000	0.000094465917106833005709
0.390000	0.630000	0.000094863070062282977462
0.410000	0.630000	0.000098035380641771553310
0.430000	0.630000	0.000100568119086731866353
0.450000	0.630000	0.000100873547900624577125
0.470000	0.630000	0.000106945700758608421618
0.490000	0.630000	0.000111958673792805324084
0.510000	0.630000	0.000114352913399214816846
0.530000	0.630000	0.000114684926578797102880
0.550000	0.630000	0.000114593567414038544029
0.570000	0.630000	0.000117160082383825099985
0.590000	0.630000	0.000125039485577319828572
0.610000	0.630000	0.000124818650942960514098
0.630000	0.630000	0.000127157015570388622376
0.650000	0.630000	0.000129797958158754477400
0.670000	0.630000	0.000129986930408054052449
0.690000	0.630000	0.000137411043124450234915
0.710000	0.630000	0.000134661630540415945111
0.730000	0.630000	0.000138244720546666644001
0.750000	0.630000	0.000145650093385772845533
0.770000	0.630000	0.000125576408135187611581
0.790000	0.630000	-0.000004162994207546413805
0.810000	0.630000	-0.000009115453918653827411
0.830000	0.630000	-0.000003517098335707476815
0.850000	0.630000	-0.000007565147311921083945
0.870000	0.630000	-0.000006905008935680079230
0.890000	0.630000	-0.000007078450000006430640
0.910000	0.630000	-0.000005973811343364175512
0.930000	0.630000	-0.000005259417586788754585
0.950000	0.630000	-0.000010791866642005296367
0.970000	0.630000	-0.000003795580792149427112
0.990000	0.630000	-0.000004288802192880465159

-0.990000	0.650000	-0.000008912078226152862531
-0.970000	0.650000	-0.000008415674194769381987
-0.950000	0.650000	-0.000004997061761667184634
-0.930000	0.650000	-0.000004075475750173893010
-0.910000	0.650000	-0.000005795244436990892867
-0.890000	0.650000	-0.000005829805905457346332
-0.870000	0.650000	-0.000009397286773474370627
-0.850000	0.650000	-0.000002750857228761918478
-0.830000	0.650000	-0.000010898859041622629279
-0.810000	0.650000	-0.000004286496563322625408
-0.790000	0.650000	-0.000012614116880241797725
-0.770000	0.650000	-0.000000853524960084395268
-0.750000	0.650000	0.000141787390158689199926
-0.730000	0.650000	0.000139442118560469639765
-0.710000	0.650000	0.000141119839569456588177
-0.690000	0.650000	0.000138534144199618011045
-0.670000	0.650000	0.000135752784919472324924
-0.650000	0.650000	0.000133905758127700672249
-0.630000	0.650000	0.000129797958155286223070
-0.610000	0.650000	0.000125861800085445114331
-0.590000	0.650000	0.000128187297143162327439
-0.570000	0.650000	0.000124890770126141791366
-0.550000	0.650000	0.000118964512927569241699
-0.530000	0.650000	0.000117125674767671250284
-0.510000	0.650000	0.000112988650959909629583
-0.490000	0.650000	0.000110193894164871289496
-0.470000	0.650000	0.000112407321862329265651
-0.450000	0.650000	0.000107612360969854984954
-0.430000	0.650000	0.000108032656840828118739
-0.410000	0.650000	0.000102130789571252265143
-0.390000	0.650000	0.000098556202643975286052
-0.370000	0.650000	0.000097598902589522649738
-0.350000	0.650000	0.000095441134333887231401
-0.330000	0.650000	0.000090417975284146111844
-0.310000	0.650000	0.000092417746196390125352
-0.290000	0.650000	0.000085145994835737618452
-0.270000	0.650000	0.000083873196120524159784
-0.250000	0.650000	0.000086647765307488197953
-0.230000	0.650000	0.000081106279225669786225
-0.210000	0.650000	0.000078678275472164550721
-0.190000	0.650000	0.000077182263056780264169
-0.170000	0.650000	0.000073987125606894834457
-0.150000	0.650000	0.000077219596142819306884
-0.130000	0.650000	0.000075390110843727637432
-0.110000	0.650000	0.000070124095209794294029
-0.090000	0.650000	0.000072250363014848454453
-0.070000	0.650000	0.000066602541698814165519
-0.050000	0.650000	0.000071385090667113718001
-0.030000	0.650000	0.000070817612815476040805
-0.010000	0.650000	0.000066760627276123490838
0.010000	0.650000	0.000066760627276002792031
0.030000	0.650000	0.000070817612812527878257
0.050000	0.650000	0.000071385090666940326969
0.070000	0.650000	0.000066602541699312817203
0.090000	0.650000	0.000072250363014674982105
0.110000	0.650000	0.000070124095210488183419
0.130000	0.650000	0.000075390110842676476320
0.150000	0.650000	0.000077219596142136584776
0.170000	0.650000	0.000073987125610366138106
0.190000	0.650000	0.000077182263056780264169
0.210000	0.650000	0.000078678275472164550721
0.230000	0.650000	0.000081106279225669786225
0.250000	0.650000	0.000086647765307488197953
0.270000	0.650000	0.000083873196120523807419
0.290000	0.650000	0.000085145994833135180873
0.310000	0.650000	0.000092417746188606909007
0.330000	0.650000	0.000090417975285549150770
0.350000	0.650000	0.000095441134338043791480
0.370000	0.650000	0.000097598902584693545499
0.390000	0.650000	0.000098556202642594961162
0.410000	0.650000	0.000102130789572691204714
0.430000	0.650000	0.000108032656840831168057
0.450000	0.650000	0.000107612360969854984954
0.470000	0.650000	0.000112407321862329265651
0.490000	0.650000	0.000110193894164871289496
0.510000	0.650000	0.000112988650959909629583
0.530000	0.650000	0.000117125674767671250284
0.550000	0.650000	0.000118964512927569404329
0.570000	0.650000	0.000124890770128917186297
0.590000	0.650000	0.000128187297144200966015
0.610000	0.650000	0.000125861800084752390458
0.630000	0.650000	0.000129797958158754477400
0.650000	0.650000	0.000133905758127353375188
0.670000	0.650000	0.000135752784916003311653
0.690000	0.650000	0.000138534144199617902625
0.710000	0.650000	0.000141119839569456588177
0.730000	0.650000	0.000139442118560469639765
0.750000	0.650000	0.000141787390158689199926
0.770000	0.650000	-0.000000853524960084395268
0.790000	0.650000	-0.000012614116880241797725
0.810000	0.650000	-0.000004286496563322625408
0.830000	0.650000	-0.000010898859041622629279
0.850000	0.650000	-0.000002750857228761918478
0.870000	0.650000	-0.000009397286773474370627
0.890000	0.650000	-0.000005829805905457346332
0.910000	0.650000	-0.000005795244436990892867
0.930000	0.650000	-0.000004075475750173893010
0.950000	0.650000	-0.000004997061761667184634
0.970000	0.650000	-0.000008415674194769381987
0.990000	0.650000	-0.000008912078226152862531

-0.990000	0.670000	-0.000005002215974494856839
-0.970000	0.670000	-0.000008374075702963671244
-0.950000	0.670000	-0.000005941929168179818904
-0.930000	0.670000	-0.000009993231429430019853
-0.910000	0.670000	-0.000007363947351928488982
-0.890000	0.670000	-0.000003440778993680746487
-0.870000	0.670000	-0.000009307954693899887322
-0.850000	0.670000	-0.000006694339087891053698
-0.830000	0.670000	-0.000007231730190602602294
-0.810000	0.670000	-0.000003757464154889827816
-0.790000	0.670000	-0.000006182417165386195138
-0.770000	0.670000	-0.000004097840388059704325
-0.750000	0.670000	0.000008316895203855020902
-0.730000	0.670000	0.000147076214342324596007
-0.710000	0.670000	0.000138652600062922053831
-0.690000	0.670000	0.000142074275273853416809
-0.670000	0.670000	0.000138601140490711156449
-0.650000	0.670000	0.000135752784916350581609
-0.630000	0.670000	0.000129986930407707297489
-0.610000	0.670000	0.000130870662276662763027
-0.590000	0.670000	0.000127473161413497494687
-0.570000	0.670000	0.000127880703757523531833
-0.550000	0.670000	0.000124681896143112916873
-0.530000	0.670000	0.000124095013208468183796
-0.510000	0.670000	0.000119824838707320997485
-0.490000	0.670000	0.000120247636500235007906
-0.470000	0.670000	0.000109004136213184193668
-0.450000	0.670000	0.000114080045180673728730
-0.430000	0.670000	0.000105035741841455452258
-0.410000	0.670000	0.000108918294085613354323
-0.390000	0.670000	0.000104479914433899871663
-0.370000	0.670000	0.000103711061275078012455
-0.350000	0.670000	0.000096411140509743186236
-0.330000	0.670000	0.000096031804328673098735
-0.310000	0.670000	0.000097830318999242199714
-0.290000	0.670000	0.000092502484230841882664
-0.270000	0.670000	0.000093102710738290572431
-0.250000	0.670000	0.000090014371894337451025
-0.230000	0.670000	0.000088444400255907243804
-0.210000	0.670000	0.000082184394721240296676
-0.190000	0.670000	0.000086067486478966893177
-0.170000	0.670000	0.000084054265696892268038
-0.150000	0.670000	0.000078483106222447627121
-0.130000	0.670000	0.000079780640414562172457
-0.110000	0.670000	0.000081391423173274573145
-0.090000	0.670000	0.000076803218431601327949
-0.070000	0.670000	0.000078823453236574574088
-0.050000	0.670000	0.000075144923183087305595
-0.030000	0.670000	0.000078836489253990377712
-0.010000	0.670000	0.000074947104071437800296
0.010000	0.670000	0.000074947104071357311837
0.030000	0.670000	0.000078836489251212421353
0.050000	0.670000	0.000075144923183260683075
0.070000	0.670000	0.000078823453236748141303
0.090000	0.670000	0.000076803218431254898250
0.110000	0.670000	0.000081391423173975076168
0.130000	0.670000	0.000079780640415611815686
0.150000	0.670000	0.000078483106221755607980
0.170000	0.670000	0.000084054265700357310418
0.190000	0.670000	0.000086067486478967055808
0.210000	0.670000	0.000082184394721240296676
0.230000	0.670000	0.000088444400255907243804
0.250000	0.670000	0.000090014371894337451025
0.270000	0.670000	0.000093102710738290748614
0.290000	0.670000	0.000092502484232226774756
0.310000	0.670000	0.000097830318995071070668
0.330000	0.670000	0.000096031804327985985609
0.350000	0.670000	0.000096411140513202143532
0.370000	0.670000	0.000103711061275094261936
0.390000	0.670000	0.000104479914434589695295
0.410000	0.670000	0.000108918294086297079318
0.430000	0.670000	0.000105035741841456807511
0.450000	0.670000	0.000114080045180673728730
0.470000	0.670000	0.000109004136213184193668
0.490000	0.670000	0.000120247636500235007906
0.510000	0.670000	0.000119824838707320997485
0.530000	0.670000	0.000124095013208468183796
0.550000	0.670000	0.000124681896143114461862
0.570000	0.670000	0.000127880703760637387577
0.590000	0.670000	0.000127473161405183534273
0.610000	0.670000	0.000130870662281517467990
0.630000	0.670000	0.000129986930408054052449
0.650000	0.670000	0.000135752784916003311653
0.670000	0.670000	0.000138601140487589413134
0.690000	0.670000	0.000142074275273852766287
0.710000	0.670000	0.000138652600062922053831
0.730000	0.670000	0.000147076214342324596007
0.750000	0.670000	0.000008316895203855020902
0.770000	0.670000	-0.000004097840388059704325
0.790000	0.670000	-0.000006182417165386195138
0.810000	0.670000	-0.000003757464154889827816
0.830000	0.670000	-0.000007231730190602602294
0.850000	0.670000	-0.000006694339087891053698
0.870000	0.670000	-0.000009307954693899887322
0.890000	0.670000	-0.000003440778993680746487
0.910000	0.670000	-0.000007363947351928488982
0.930000	0.670000	-0.000009993231429430019853
0.950000	0.670000	-0.000005941929168179818904
0.970000	0.670000	-0.000008374075702963671244
0.990000	0.670000	-0.000005002215974494856839

-0.990000	0.690000	-0.000007433057267810957948
-0.970000	0.690000	-0.000005274083155766015965
-0.950000	0.690000	-0.000007063286188664878588
-0.930000	0.690000	-0.000005854376871991054669
-0.910000	0.690000	-0.000008463271294068373541
-0.890000	0.690000	-0.000005790323080791100966
-0.870000	0.690000	-0.000004892320421230293020
-0.850000	0.690000	-0.000003045242164211950657
-0.830000	0.690000	-0.000010244352435857697996
-0.810000	0.690000	-0.000007988632280057662025
-0.790000	0.690000	-0.000010471357027228001251
-0.770000	0.690000	-0.000003570116407877309966
-0.750000	0.690000	-0.000004669495256137429912
-0.730000	0.690000	0.000019148199136878509691
-0.710000	0.690000	0.000146799838266505337965
-0.690000	0.690000	0.000139234759619589196829
-0.670000	0.690000	0.000142074275281656690895
-0.650000	0.690000	0.000138534144199269223206
-0.630000	0.690000	0.000137411043125484780628
-0.610000	0.690000	0.000134200125356499604112
-0.590000	0.690000	0.000129121910763388262657
-0.570000	0.690000	0.000127656733602275713558
-0.550000	0.690000	0.000126196531967988833864
-0.530000	0.690000	0.000120767099361628385806
-0.510000	0.690000	0.000121648729680405587057
-0.490000	0.690000	0.000116086380321103684087
-0.470000	0.690000	0.000119808215427707101639
-0.450000	0.690000	0.000117156430860667593280
-0.430000	0.690000	0.000112956464008500968290
-0.410000	0.690000	0.000108786063090790822896
-0.390000	0.690000	0.000107044556246605078714
-0.370000	0.690000	0.000107571796534688499006
-0.350000	0.690000	0.000106712652240955382238
-0.330000	0.690000	0.000102899955415109675997
-0.310000	0.690000	0.000098595569578022266427
-0.290000	0.690000	0.000098471557908894145200
-0.270000	0.690000	0.000096159202083577097978
-0.250000	0.690000	0.000093473675020446891676
-0.230000	0.690000	0.000092954543127685978370
-0.210000	0.690000	0.000093461099089665650077
-0.190000	0.690000	0.000087763561698838787970
-0.170000	0.690000	0.000089925675366613955827
-0.150000	0.690000	0.000084231491592187164455
-0.130000	0.690000	0.000083696620565831353561
-0.110000	0.690000	0.000083875333533343920944
-0.090000	0.690000	0.000082084836518526806451
-0.070000	0.690000	0.000084679300704548142150
-0.050000	0.690000	0.000083146608693144505873
-0.030000	0.690000	0.000080177626890099213297
-0.010000	0.690000	0.000081569500235286114022
0.010000	0.690000	0.000081569500235156687388
0.030000	0.690000	0.000080177626887587252389
0.050000	0.690000	0.000083146608693317978220
0.070000	0.690000	0.000084679300704894910662
0.090000	0.690000	0.000082084836518879172157
0.110000	0.690000	0.000083875333540546506369
0.130000	0.690000	0.000083696620573101362809
0.150000	0.690000	0.000084231491590803112619
0.170000	0.690000	0.000089925675370775083107
0.190000	0.690000	0.000087763561698838950600
0.210000	0.690000	0.000093461099089665650077
0.230000	0.690000	0.000092954543127685978370
0.250000	0.690000	0.000093473675020446891676
0.270000	0.690000	0.000096159202083577097978
0.290000	0.690000	0.000098471557908200757253
0.310000	0.690000	0.000098595569582206609187
0.330000	0.690000	0.000102899955424786180387
0.350000	0.690000	0.000106712652232644267854
0.370000	0.690000	0.000107571796536747127881
0.390000	0.690000	0.000107044556241756147127
0.410000	0.690000	0.000108786063096980939674
0.430000	0.690000	0.000112956464008501307104
0.450000	0.690000	0.000117156430860667593280
0.470000	0.690000	0.000119808215427707101639
0.490000	0.690000	0.000116086380321103684087
0.510000	0.690000	0.000121648729680405587057
0.530000	0.690000	0.000120767099361628385806
0.550000	0.690000	0.000126196531967988671234
0.570000	0.690000	0.000127656733601584182307
0.590000	0.690000	0.000129121910772403078460
0.610000	0.690000	0.000134200125356151792055
0.630000	0.690000	0.000137411043124450234915
0.650000	0.690000	0.000138534144199617902625
0.670000	0.690000	0.000142074275273852766287
0.690000	0.690000	0.000139234759619589196829
0.710000	0.690000	0.000146799838266505337965
0.730000	0.690000	0.000019148199136878509691
0.750000	0.690000	-0.000004669495256137429912
0.770000	0.690000	-0.000003570116407877309966
0.790000	0.690000	-0.000010471357027228001251
0.810000	0.690000	-0.000007988632280057662025
0.830000	0.690000	-0.000010244352435857697996
0.850000	0.690000	-0.000003045242164211950657
0.870000	0.690000	-0.000004892320421230293020
0.890000	0.690000	-0.000005790323080791100966
0.910000	0.690000	-0.000008463271294068373541
0.930000	0.690000	-0.000005854376871991054669
0.950000	0.690000	-0.000007063286188664878588
0.970000	0.690000	-0.000005274083155766015965
0.990000	0.690000	-0.000007433057267810957948

-0.990000	0.710000	-0.000006010521033377059098
-0.970000	0.710000	-0.000004200960609970698736
-0.950000	0.710000	-0.000010087634755236864041
-0.930000	0.710000	-0.000003730965721459350202
-0.910000	0.710000	-0.000007294878173626179001
-0.890000	0.710000	-0.000007586458124076163770
-0.870000	0.710000	-0.000008153117748684275066
-0.850000	0.710000	-0.000009751166975814707706
-0.830000	0.710000	-0.000002677031546985772530
-0.810000	0.710000	-0.000008041656460815719458
-0.790000	0.710000	-0.000005545388821368306322
-0.770000	0.710000	-0.000005793506998304697939
-0.750000	0.710000	-0.000010083257052689712820
-0.730000	0.710000	-0.000009039699537534418017
-0.710000	0.710000	0.000028615914680398815088
-0.690000	0.710000	0.000146799838266505012704
-0.670000	0.710000	0.000138652600070381147937
-0.650000	0.710000	0.000141119839565294769718
-0.630000	0.710000	0.000134661630532098759196
-0.610000	0.710000	0.000137241563753735313540
-0.590000	0.710000	0.000136208206323639536900
-0.570000	0.710000	0.000130189283622599537293
-0.550000	0.710000	0.000126145060427527300065
-0.530000	0.710000	0.000127850106396845914023
-0.510000	0.710000	0.000126364177153914162936
-0.490000	0.710000	0.000119626793920377203634
-0.470000	0.710000	0.000122034046619722951746
-0.450000	0.710000	0.000115323173723321962614
-0.430000	0.710000	0.000118835827349300665210
-0.410000	0.710000	0.000114461479161549265480
-0.390000	0.710000	0.000114298113350842434001
-0.370000	0.710000	0.000106082109548394815405
-0.350000	0.710000	0.000109078067604438840033
-0.330000	0.710000	0.000103166343777952524211
-0.310000	0.710000	0.000104767814626485295188
-0.290000	0.710000	0.000099341943098386206669
-0.270000	0.710000	0.000103063950572392608448
-0.250000	0.710000	0.000096670181485693736415
-0.230000	0.710000	0.000095517532040188070147
-0.210000	0.710000	0.000095758949254706469457
-0.190000	0.710000	0.000096231730297388664284
-0.170000	0.710000	0.000094064442617319829541
-0.150000	0.710000	0.000092730888778725774975
-0.130000	0.710000	0.000093537222999900726831
-0.110000	0.710000	0.000091114394064651239684
-0.090000	0.710000	0.000090402556304903109721
-0.070000	0.710000	0.000091402281696221609596
-0.050000	0.710000	0.000084506488019862443443
-0.030000	0.710000	0.000087497075577355943763
-0.010000	0.710000	0.000088924612215272120976
0.010000	0.710000	0.000088924612215264585771
0.030000	0.710000	0.000087497075575098499315
0.050000	0.710000	0.000084506488019692955539
0.070000	0.710000	0.000091402281696741809799
0.090000	0.710000	0.000090402556305071079742
0.110000	0.710000	0.000091114394056043352061
0.130000	0.710000	0.000093537222991250406246
0.150000	0.710000	0.000092730888780852342669
0.170000	0.710000	0.000094064442621437249921
0.190000	0.710000	0.000096231730297388826914
0.210000	0.710000	0.000095758949254706469457
0.230000	0.710000	0.000095517532040188070147
0.250000	0.710000	0.000096670181485693736415
0.270000	0.710000	0.000103063950572393286075
0.290000	0.710000	0.000099341943099124128220
0.310000	0.710000	0.000104767814625787312934
0.330000	0.710000	0.000103166343775534075740
0.350000	0.710000	0.000109078067601316148040
0.370000	0.710000	0.000106082109542857578070
0.390000	0.710000	0.000114298113355083345009
0.410000	0.710000	0.000114461479153235630326
0.430000	0.710000	0.000118835827349300312845
0.450000	0.710000	0.000115323173723321962614
0.470000	0.710000	0.000122034046619722951746
0.490000	0.710000	0.000119626793920377203634
0.510000	0.710000	0.000126364177153914162936
0.530000	0.710000	0.000127850106396845914023
0.550000	0.710000	0.000126145060427516458043
0.570000	0.710000	0.000130189283622263759881
0.590000	0.710000	0.000136208206327430910582
0.610000	0.710000	0.000137241563745783232706
0.630000	0.710000	0.000134661630540415945111
0.650000	0.710000	0.000141119839569456588177
0.670000	0.710000	0.000138652600062922053831
0.690000	0.710000	0.000146799838266505337965
0.710000	0.710000	0.000028615914680398815088
0.730000	0.710000	-0.000009039699537534418017
0.750000	0.710000	-0.000010083257052689712820
0.770000	0.710000	-0.000005793506998304697939
0.790000	0.710000	-0.000005545388821368306322
0.810000	0.710000	-0.000008041656460815719458
0.830000	0.710000	-0.000002677031546985772530
0.850000	0.710000	-0.000009751166975814707706
0.870000	0.710000	-0.000008153117748684275066
0.890000	0.710000	-0.000007586458124076163770
0.910000	0.710000	-0.000007294878173626179001
0.930000	0.710000	-0.000003730965721459350202
0.950000	0.710000	-0.000010087634755236864041
0.970000	0.710000	-0.000004200960609970698736
0.990000	0.710000	-0.000006010521033377059098

-0.990000	0.730000	-0.000006367590714988014607
-0.970000	0.730000	-0.000008027815081725796697
-0.950000	0.730000	-0.000003829728283440220963
-0.930000	0.730000	-0.000006159754464876793315
-0.910000	0.730000	-0.000004917087989732067975
-0.890000	0.730000	-0.000005293629919776272899
-0.870000	0.730000	-0.000005437973692372609934
-0.850000	0.730000	-0.000007960407932355485777
-0.830000	0.730000	-0.000003718837844124212651
-0.810000	0.730000	-0.000005662186317170528056
-0.790000	0.730000	-0.000007034767209953662458
-0.770000	0.730000	-0.000007704145167316352096
-0.750000	0.730000	-0.000002863948288841958005
-0.730000	0.730000	-0.000006470838283254075167
-0.710000	0.730000	-0.000009039699537534418017
-0.690000	0.730000	0.000019148199136883280180
-0.670000	0.730000	0.000147076214345963178498
-0.650000	0.730000	0.000139442118563904392248
-0.630000	0.730000	0.000138244720543891520120
-0.610000	0.730000	0.000137967709734954633617
-0.590000	0.730000	0.000137536335770777561581
-0.570000	0.730000	0.000130903231362838287947
-0.550000	0.730000	0.000136522883943733725539
-0.530000	0.730000	0.000130126026620559157986
-0.510000	0.730000	0.000129780734391916712216
-0.490000	0.730000	0.000125174976971778926073
-0.470000	0.730000	0.000125945385446965226525
-0.450000	0.730000	0.000120721265020330833714
-0.430000	0.730000	0.000118794774304299647770
-0.410000	0.730000	0.000116952262162633508413
-0.390000	0.730000	0.000114283794386780223045
-0.370000	0.730000	0.000114789629926203120072
-0.350000	0.730000	0.000112775901133564757789
-0.330000	0.730000	0.000112671554889068754315
-0.310000	0.730000	0.000110538798835977514603
-0.290000	0.730000	0.000105379527445523192737
-0.270000	0.730000	0.000107874571901766020299
-0.250000	0.730000	0.000102283442253456481738
-0.230000	0.730000	0.000104057064099672615001
-0.210000	0.730000	0.000100962379011466186823
-0.190000	0.730000	0.000097725411992623817544
-0.170000	0.730000	0.000098175362784247549564
-0.150000	0.730000	0.000098633805616430854347
-0.130000	0.730000	0.000092871480968247636543
-0.110000	0.730000	0.000094911537210121805185
-0.090000	0.730000	0.000093446916940419453017
-0.070000	0.730000	0.000092251354052585570484
-0.050000	0.730000	0.000096561574222944637855
-0.030000	0.730000	0.000093651469011604227335
-0.010000	0.730000	0.000094524402716177508563
0.010000	0.730000	0.000094524402716073506470
0.030000	0.730000	0.000093651469009568027893
0.050000	0.730000	0.000096561574230831612349
0.070000	0.730000	0.000092251354052932311891
0.090000	0.730000	0.000093446916940592925365
0.110000	0.730000	0.000094911537210121046243
0.130000	0.730000	0.000092871480969278902545
0.150000	0.730000	0.000098633805616067131623
0.170000	0.730000	0.000098175362787716142707
0.190000	0.730000	0.000097725411992623993727
0.210000	0.730000	0.000100962379011466186823
0.230000	0.730000	0.000104057064099672615001
0.250000	0.730000	0.000102283442253456481738
0.270000	0.730000	0.000107874571901766196482
0.290000	0.730000	0.000105379527446171708267
0.310000	0.730000	0.000110538798826971507942
0.330000	0.730000	0.000112671554899376630287
0.350000	0.730000	0.000112775901130099878039
0.370000	0.730000	0.000114789629931741021481
0.390000	0.730000	0.000114283794394323546108
0.410000	0.730000	0.000116952262168867670905
0.430000	0.730000	0.000118794774304299159879
0.450000	0.730000	0.000120721265020330833714
0.470000	0.730000	0.000125945385446965226525
0.490000	0.730000	0.000125174976971778926073
0.510000	0.730000	0.000129780734391916712216
0.530000	0.730000	0.000130126026620559157986
0.550000	0.730000	0.000136522883943733725539
0.570000	0.730000	0.000130903231362492156404
0.590000	0.730000	0.000137536335774245273809
0.610000	0.730000	0.000137967709731660502157
0.630000	0.730000	0.000138244720546666644001
0.650000	0.730000	0.000139442118560469639765
0.670000	0.730000	0.000147076214342324596007
0.690000	0.730000	0.000019148199136878509691
0.710000	0.730000	-0.000009039699537534418017
0.730000	0.730000	-0.000006470838283254075167
0.750000	0.730000	-0.000002863948288841958005
0.770000	0.730000	-0.000007704145167316352096
0.790000	0.730000	-0.000007034767209953662458
0.810000	0.730000	-0.000005662186317170528056
0.830000	0.730000	-0.000003718837844124212651
0.850000	0.730000	-0.000007960407932355485777
0.870000	0.730000	-0.000005437973692372609934
0.890000	0.730000	-0.000005293629919776272899
0.910000	0.730000	-0.000004917087989732067975
0.930000	0.730000	-0.000006159754464876793315
0.950000	0.730000	-0.000003829728283440220963
0.970000	0.730000	-0.000008027815081725796697
0.990000	0.730000	-0.000006367590714988014607

-0.990000	0.750000	-0.000006443059926009351126
-0.970000	0.750000	-0.000006933314682756072482
-0.950000	0.750000	-0.000009918603007904682644
-0.930000	0.750000	-0.000004962464869398442460
-0.910000	0.750000	-0.000009499085833225060882
-0.890000	0.750000	-0.000006053458337830799243
-0.870000	0.750000	-0.000007462108552772155859
-0.850000	0.750000	-0.000003429561985457966800
-0.830000	0.750000	-0.000012232764800976327665
-0.810000	0.750000	-0.000004824724227019548304
-0.790000	0.750000	-0.000004171514608375468790
-0.770000	0.750000	-0.000008219317418250087848
-0.750000	0.750000	-0.000007574478777142076705
-0.730000	0.750000	-0.000002863948288841958005
-0.710000	0.750000	-0.000010083257052689712820
-0.690000	0.750000	-0.000004669495256136562550
-0.670000	0.750000	0.000008316895207515287436
-0.650000	0.750000	0.000141787390166415658288
-0.630000	0.750000	0.000145650093374068666241
-0.610000	0.750000	0.000139956527002793942871
-0.590000	0.750000	0.000137819557100855210122
-0.570000	0.750000	0.000137113279277457672956
-0.550000	0.750000	0.000135890186669650794285
-0.530000	0.750000	0.000131035446366572523721
-0.510000	0.750000	0.000128618371419260196439
-0.490000	0.750000	0.000130333316079174715667
-0.470000	0.750000	0.000124560197742719510564
-0.450000	0.750000	0.000123470092195357558293
-0.430000	0.750000	0.000125592184401882408151
-0.410000	0.750000	0.000119869635355584049172
-0.390000	0.750000	0.000121201844471961956481
-0.370000	0.750000	0.000116072675058488095057
-0.350000	0.750000	0.000117536176036513241344
-0.330000	0.750000	0.000113626734880243408831
-0.310000	0.750000	0.000108894387737817660740
-0.290000	0.750000	0.000110742851113267514840
-0.270000	0.750000	0.000106061466670949198295
-0.250000	0.750000	0.000111717880153714858643
-0.230000	0.750000	0.000105146140027206246503
-0.210000	0.750000	0.000103646171000942806427
-0.190000	0.750000	0.000103406782864534868647
-0.170000	0.750000	0.000101662700406675559489
-0.150000	0.750000	0.000099349220839597951731
-0.130000	0.750000	0.000103349710700738564736
-0.110000	0.750000	0.000103181391065036419407
-0.090000	0.750000	0.000096744728728925504370
-0.070000	0.750000	0.000099864683191617419295
-0.050000	0.750000	0.000098070028428180925999
-0.030000	0.750000	0.000098715127690983647314
-0.010000	0.750000	0.000095750609406236028088
0.010000	0.750000	0.000095750609406158236582
0.030000	0.750000	0.000098715127689210190715
0.050000	0.750000	0.000098070028426965386286
0.070000	0.750000	0.000099864683191965719243
0.090000	0.750000	0.000096744728728925761868
0.110000	0.750000	0.000103181391065036161909
0.130000	0.750000	0.000103349710701774059125
0.150000	0.750000	0.000099349220829965411740
0.170000	0.750000	0.000101662700408412912155
0.190000	0.750000	0.000103406782864534949962
0.210000	0.750000	0.000103646171000942806427
0.230000	0.750000	0.000105146140027206246503
0.250000	0.750000	0.000111717880153714858643
0.270000	0.750000	0.000106061466670949374478
0.290000	0.750000	0.000110742851114657326500
0.310000	0.750000	0.000108894387743361159343
0.330000	0.750000	0.000113626734878943043850
0.350000	0.750000	0.000117536176033741261650
0.370000	0.750000	0.000116072675056408473318
0.390000	0.750000	0.000121201844471270601413
0.410000	0.750000	0.000119869635346584168254
0.430000	0.750000	0.000125592184401882055785
0.450000	0.750000	0.000123470092195357558293
0.470000	0.750000	0.000124560197742719510564
0.490000	0.750000	0.000130333316079174715667
0.510000	0.750000	0.000128618371419260196439
0.530000	0.750000	0.000131035446366572523721
0.550000	0.750000	0.000135890186669650794285
0.570000	0.750000	0.000137113279277457401906
0.590000	0.750000	0.000137819557100334142558
0.610000	0.750000	0.000139956527002793075509
0.630000	0.750000	0.000145650093385772845533
0.650000	0.750000	0.000141787390158689199926
0.670000	0.750000	0.000008316895203855020902
0.690000	0.750000	-0.000004669495256137429912
0.710000	0.750000	-0.000010083257052689712820
0.730000	0.750000	-0.000002863948288841958005
0.750000	0.750000	-0.000007574478777142076705
0.770000	0.750000	-0.000008219317418250087848
0.790000	0.750000	-0.000004171514608375468790
0.810000	0.750000	-0.000004824724227019548304
0.830000	0.750000	-0.000012232764800976327665
0.850000	0.750000	-0.000003429561985457966800
0.870000	0.750000	-0.000007462108552772155859
0.890000	0.750000	-0.000006053458337830799243
0.910000	0.750000	-0.000009499085833225060882
0.930000	0.750000	-0.000004962464869398442460
0.950000	0.750000	-0.000009918603007904682644
0.970000	0.750000	-0.000006933314682756072482
0.990000	0.750000	-0.000006443059926009351126

-0.990000	0.770000	-0.000008281194130104692531
-0.970000	0.770000	-0.000004055093318317592511
-0.950000	0.770000	-0.000006021858017172653649
-0.930000	0.770000	-0.000006589340617042652360
-0.910000	0.770000	-0.000004256959430464764087
-0.890000	0.770000	-0.000007796304158097198142
-0.870000	0.770000	-0.000007511944672541473724
-0.850000	0.770000	-0.000004208812896201965295
-0.830000	0.770000	-0.000002735772224711828873
-0.810000	0.770000	-0.000010215456056770631961
-0.790000	0.770000	-0.000005170382127247927966
-0.770000	0.770000	-0.000007334686090662928212
-0.750000	0.770000	-0.000008219317418250087848
-0.730000	0.770000	-0.000007704145167316352096
-0.710000	0.770000	-0.000005793506998304697939
-0.690000	0.770000	-0.000003570116407877309966
-0.670000	0.770000	-0.000004097840388057102240
-0.650000	0.770000	-0.000000853524960080925821
-0.630000	0.770000	0.000125576408139474113290
-0.610000	0.770000	0.000146163169510954253638
-0.590000	0.770000	0.000138717962247528301019
-0.570000	0.770000	0.000137836244185188141857
-0.550000	0.770000	0.000135915817848380831266
-0.530000	0.770000	0.000133582642976365139698
-0.510000	0.770000	0.000136317240745268992031
-0.490000	0.770000	0.000130556794297505469361
-0.470000	0.770000	0.000133119785747480546233
-0.450000	0.770000	0.000130954819596988469377
-0.430000	0.770000	0.000122831871451415292106
-0.410000	0.770000	0.000127726927503918439178
-0.390000	0.770000	0.000124570883518548451230
-0.370000	0.770000	0.000118035216016814181544
-0.350000	0.770000	0.000119888951549687814151
-0.330000	0.770000	0.000116536360491317932380
-0.310000	0.770000	0.000120064795324766244479
-0.290000	0.770000	0.000117098861847420953990
-0.270000	0.770000	0.000110282887352503703219
-0.250000	0.770000	0.000114731480843623364686
-0.230000	0.770000	0.000110500148527931316687
-0.210000	0.770000	0.000108576653193047500804
-0.190000	0.770000	0.000108198509817653543944
-0.170000	0.770000	0.000110703277768823567630
-0.150000	0.770000	0.000107439924440022523426
-0.130000	0.770000	0.000105123591945613351789
-0.110000	0.770000	0.000104511982024380978371
-0.090000	0.770000	0.000105999362757614839755
-0.070000	0.770000	0.000102388993594440470998
-0.050000	0.770000	0.000105177075996466633245
-0.030000	0.770000	0.000100320525083076318414
-0.010000	0.770000	0.000105961237363811112424
0.010000	0.770000	0.000105961237363768760776
0.030000	0.770000	0.000100320525081385654204
0.050000	0.770000	0.000105177075989451804532
0.070000	0.770000	0.000102388993594786060441
0.090000	0.770000	0.000105999362757615476723
0.110000	0.770000	0.000104511982024207262078
0.130000	0.770000	0.000105123591945613934547
0.150000	0.770000	0.000107439924446892977068
0.170000	0.770000	0.000110703277771596848367
0.190000	0.770000	0.000108198509817653543944
0.210000	0.770000	0.000108576653193047500804
0.230000	0.770000	0.000110500148527931316687
0.250000	0.770000	0.000114731480843623364686
0.270000	0.770000	0.000110282887352503703219
0.290000	0.770000	0.000117098861846725031720
0.310000	0.770000	0.000120064795326820983779
0.330000	0.770000	0.000116536360486455976815
0.350000	0.770000	0.000119888951552470134423
0.370000	0.770000	0.000118035216019584304542
0.390000	0.770000	0.000124570883513349539183
0.410000	0.770000	0.000127726927502178972318
0.430000	0.770000	0.000122831871451413286332
0.450000	0.770000	0.000130954819596988469377
0.470000	0.770000	0.000133119785747480546233
0.490000	0.770000	0.000130556794297505469361
0.510000	0.770000	0.000136317240745268992031
0.530000	0.770000	0.000133582642976365139698
0.550000	0.770000	0.000135915817848380831266
0.570000	0.770000	0.000137836244185101405683
0.590000	0.770000	0.000138717962246488442715
0.610000	0.770000	0.000146163169511952586999
0.630000	0.770000	0.000125576408135187611581
0.650000	0.770000	-0.000000853524960084395268
0.670000	0.770000	-0.000004097840388059704325
0.690000	0.770000	-0.000003570116407877309966
0.710000	0.770000	-0.000005793506998304697939
0.730000	0.770000	-0.000007704145167316352096
0.750000	0.770000	-0.000008219317418250087848
0.770000	0.770000	-0.000007334686090662928212
0.790000	0.770000	-0.000005170382127247927966
0.810000	0.770000	-0.000010215456056770631961
0.830000	0.770000	-0.000002735772224711828873
0.850000	0.770000	-0.000004208812896201965295
0.870000	0.770000	-0.000007511944672541473724
0.890000	0.770000	-0.000007796304158097198142
0.910000	0.770000	-0.000004256959430464764087
0.930000	0.770000	-0.000006589340617042652360
0.950000	0.770000	-0.000006021858017172653649
0.970000	0.770000	-0.000004055093318317592511
0.990000	0.770000	-0.000008281194130104692531

-0.990000	0.790000	-0.000007593454585392674436
-0.970000	0.790000	-0.000004793333185119108835
-0.950000	0.790000	-0.000010535403357671497402
-0.930000	0.790000	-0.000003299483894181950028
-0.910000	0.790000	-0.000009074491731065064700
-0.890000	0.790000	-0.000008037468947722214838
-0.870000	0.790000	-0.000005583231856251871716
-0.850000	0.790000	-0.000008736120672066710317
-0.830000	0.790000	-0.000008007040954155585411
-0.810000	0.790000	-0.000005004323450316040521
-0.790000	0.790000	-0.000007300541943010156797
-0.770000	0.790000	-0.000005170382127247927966
-0.750000	0.790000	-0.000004171514608375468790
-0.730000	0.790000	-0.000007034767209953662458
-0.710000	0.790000	-0.000005545388821368306322
-0.690000	0.790000	-0.000010471357027228001251
-0.670000	0.790000	-0.000006182417165386195138
-0.650000	0.790000	-0.000012614116880241797725
-0.630000	0.790000	-0.000004162994207545546443
-0.610000	0.790000	0.000088846604326694653131
-0.590000	0.790000	0.000144964240280135716558
-0.570000	0.790000	0.000137620434648828837698
-0.550000	0.790000	0.000143924208375809201555
-0.530000	0.790000	0.000138468434916790667736
-0.510000	0.790000	0.000134533154228665369039
-0.490000	0.790000	0.000135022493544866592323
-0.470000	0.790000	0.000129718445452533251904
-0.450000	0.790000	0.000130369733158715132848
-0.430000	0.790000	0.000129749318501168006169
-0.410000	0.790000	0.000124833207036110615650
-0.390000	0.790000	0.000128399234526731817561
-0.370000	0.790000	0.000122917198405542377540
-0.350000	0.790000	0.000124150032442605224832
-0.330000	0.790000	0.000119829798740647632156
-0.310000	0.790000	0.000116388027344940206843
-0.290000	0.790000	0.000119205017872792270670
-0.270000	0.790000	0.000117917492643057088535
-0.250000	0.790000	0.000114155733982527744937
-0.230000	0.790000	0.000114399813107809991881
-0.210000	0.790000	0.000114223880116818583960
-0.190000	0.790000	0.000115856408405756042073
-0.170000	0.790000	0.000107556527149044750687
-0.150000	0.790000	0.000110485349497458612664
-0.130000	0.790000	0.000108961963841050553533
-0.110000	0.790000	0.000106958145614218668893
-0.090000	0.790000	0.000110663140926540762526
-0.070000	0.790000	0.000110499962506910206486
-0.050000	0.790000	0.000108918021921507486159
-0.030000	0.790000	0.000108451883707453292571
-0.010000	0.790000	0.000106324708572408816723
0.010000	0.790000	0.000106324708572438279917
0.030000	0.790000	0.000108451883705892095653
0.050000	0.790000	0.000108918021921500669238
0.070000	0.790000	0.000110499962507170455665
0.090000	0.790000	0.000110663140926713814746
0.110000	0.790000	0.000106958145613893489557
0.130000	0.790000	0.000108961963841895553601
0.150000	0.790000	0.000110485349487065098273
0.170000	0.790000	0.000107556527151822341128
0.190000	0.790000	0.000115856408405756123388
0.210000	0.790000	0.000114223880116818583960
0.230000	0.790000	0.000114399813107809991881
0.250000	0.790000	0.000114155733982527744937
0.270000	0.790000	0.000117917492643057088535
0.290000	0.790000	0.000119205017872098381279
0.310000	0.790000	0.000116388027341848699216
0.330000	0.790000	0.000119829798740557670481
0.350000	0.790000	0.000124150032440265977330
0.370000	0.790000	0.000122917198408321079288
0.390000	0.790000	0.000128399234524047549822
0.410000	0.790000	0.000124833207042260752474
0.430000	0.790000	0.000129749318501170201679
0.450000	0.790000	0.000130369733158715132848
0.470000	0.790000	0.000129718445452533251904
0.490000	0.790000	0.000135022493544866592323
0.510000	0.790000	0.000134533154228665369039
0.530000	0.790000	0.000138468434916790667736
0.550000	0.790000	0.000143924208375809201555
0.570000	0.790000	0.000137620434648655365351
0.590000	0.790000	0.000144964240280265061877
0.610000	0.790000	0.000088846604322317078439
0.630000	0.790000	-0.000004162994207546413805
0.650000	0.790000	-0.000012614116880241797725
0.670000	0.790000	-0.000006182417165386195138
0.690000	0.790000	-0.000010471357027228001251
0.710000	0.790000	-0.000005545388821368306322
0.730000	0.790000	-0.000007034767209953662458
0.750000	0.790000	-0.000004171514608375468790
0.770000	0.790000	-0.000005170382127247927966
0.790000	0.790000	-0.000007300541943010156797
0.810000	0.790000	-0.000005004323450316040521
0.830000	0.790000	-0.000008007040954155585411
0.850000	0.790000	-0.000008736120672066710317
0.870000	0.790000	-0.000005583231856251871716
0.890000	0.790000	-0.000008037468947722214838
0.910000	0.790000	-0.000009074491731065064700
0.930000	0.790000	-0.000003299483894181950028
0.950000	0.790000	-0.000010535403357671497402
0.970000	0.790000	-0.000004793333185119108835
0.990000	0.790000	-0.000007593454585392674436

-0.990000	0.810000	-0.000006243123833668104804
-0.970000	0.810000	-0.000005040148522123689544
-0.950000	0.810000	-0.000003638531416051450911
-0.930000	0.810000	-0.000007379744430133617185
-0.910000	0.810000	-0.000006653282423196502093
-0.890000	0.810000	-0.000005668847902583965857
-0.870000	0.810000	-0.000006373654950094784592
-0.850000	0.810000	-0.000008578196766375089700
-0.830000	0.810000	-0.000007742173807123886749
-0.810000	0.810000	-0.000007722022720944295382
-0.790000	0.810000	-0.000005004323450316040521
-0.770000	0.810000	-0.000010215456056770631961
-0.750000	0.810000	-0.000004824724227019548304
-0.730000	0.810000	-0.000005662186317170528056
-0.710000	0.810000	-0.000008041656460815719458
-0.690000	0.810000	-0.000007988632280057662025
-0.670000	0.810000	-0.000003757464154889827816
-0.650000	0.810000	-0.000004286496563322625408
-0.630000	0.810000	-0.000009115453918653827411
-0.610000	0.810000	-0.000009430088818640535234
-0.590000	0.810000	0.000047781359576666397604
-0.570000	0.810000	0.000146696717843165097550
-0.550000	0.810000	0.000136735000466873743430
-0.530000	0.810000	0.000141887249120268080227
-0.510000	0.810000	0.000136837199938477779501
-0.490000	0.810000	0.000141311607760604812092
-0.470000	0.810000	0.000134412475491438906505
-0.450000	0.810000	0.000135714215245884099997
-0.430000	0.810000	0.000130590580714296563680
-0.410000	0.810000	0.000132989946471370431343
-0.390000	0.810000	0.000125214075004962673921
-0.370000	0.810000	0.000130108482262628982707
-0.350000	0.810000	0.000125733114250603983299
-0.330000	0.810000	0.000128048483898401347508
-0.310000	0.810000	0.000124424858763421254757
-0.290000	0.810000	0.000122347911552972670856
-0.270000	0.810000	0.000118726503495146753944
-0.250000	0.810000	0.000120087716927074676741
-0.230000	0.810000	0.000117651685261806909256
-0.210000	0.810000	0.000119637609993041043504
-0.190000	0.810000	0.000113488072592580623195
-0.170000	0.810000	0.000121071099321133721777
-0.150000	0.810000	0.000111432381034770724764
-0.130000	0.810000	0.000116018381092331194083
-0.110000	0.810000	0.000115067437019218394949
-0.090000	0.810000	0.000109519801679751764057
-0.070000	0.810000	0.000109756420675529212366
-0.050000	0.810000	0.000113599044253234602491
-0.030000	0.810000	0.000110617987726157308522
-0.010000	0.810000	0.000113427773269115443437
0.010000	0.810000	0.000113427773269085383932
0.030000	0.810000	0.000110617987724855927102
0.050000	0.810000	0.000113599044253234602491
0.070000	0.810000	0.000109756420675789420887
0.090000	0.810000	0.000109519801679578671180
0.110000	0.810000	0.000115067437019391433616
0.130000	0.810000	0.000116018381093200290545
0.150000	0.810000	0.000111432381040224519190
0.170000	0.810000	0.000121071099322176670057
0.190000	0.810000	0.000113488072592580623195
0.210000	0.810000	0.000119637609993041043504
0.230000	0.810000	0.000117651685261806909256
0.250000	0.810000	0.000120087716927074676741
0.270000	0.810000	0.000118726503495146753944
0.290000	0.810000	0.000122347911552279296462
0.310000	0.810000	0.000124424858770698040268
0.330000	0.810000	0.000128048483899094315327
0.350000	0.810000	0.000125733114251126948217
0.370000	0.810000	0.000130108482263143463743
0.390000	0.810000	0.000125214075007733406783
0.410000	0.810000	0.000132989946466518355571
0.430000	0.810000	0.000130590580714296563680
0.450000	0.810000	0.000135714215245884099997
0.470000	0.810000	0.000134412475491438906505
0.490000	0.810000	0.000141311607760604812092
0.510000	0.810000	0.000136837199938477779501
0.530000	0.810000	0.000141887249120268080227
0.550000	0.810000	0.000136735000466873743430
0.570000	0.810000	0.000146696717843144280868
0.590000	0.810000	0.000047781359576688081647
0.610000	0.810000	-0.000009430088818641239965
0.630000	0.810000	-0.000009115453918653827411
0.650000	0.810000	-0.000004286496563322625408
0.670000	0.810000	-0.000003757464154889827816
0.690000	0.810000	-0.000007988632280057662025
0.710000	0.810000	-0.000008041656460815719458
0.730000	0.810000	-0.000005662186317170528056
0.750000	0.810000	-0.000004824724227019548304
0.770000	0.810000	-0.000010215456056770631961
0.790000	0.810000	-0.000005004323450316040521
0.810000	0.810000	-0.000007722022720944295382
0.830000	0.810000	-0.000007742173807123886749
0.850000	0.810000	-0.000008578196766375089700
0.870000	0.810000	-0.000006373654950094784592
0.890000	0.810000	-0.000005668847902583965857
0.910000	0.810000	-0.000006653282423196502093
0.930000	0.810000	-0.000007379744430133617185
0.950000	0.810000	-0.000003638531416051450911
0.970000	0.810000	-0.000005040148522123689544
0.990000	0.810000	-0.000006243123833668104804

-0.990000	0.830000	-0.000007917410734905938130
-0.970000	0.830000	-0.000006674091686374911914
-0.950000	0.830000	-0.000008785133814405143499
-0.930000	0.830000	-0.000004004391500561137537
-0.910000	0.830000	-0.000009869155865018631953
-0.890000	0.830000	-0.000004307050731185883838
-0.870000	0.830000	-0.000007794925305518181195
-0.850000	0.830000	-0.000003478148856773079327
-0.830000	0.830000	-0.000004059030468379367000
-0.810000	0.830000	-0.000007742173807123886749
-0.790000	0.830000	-0.000008007040954155585411
-0.770000	0.830000	-0.000002735772224711828873
-0.750000	0.830000	-0.000012232764800976327665
-0.730000	0.830000	-0.000003718837844124212651
-0.710000	0.830000	-0.000002677031546985772530
-0.690000	0.830000	-0.000010244352435857697996
-0.670000	0.830000	-0.000007231730190602602294
-0.650000	0.830000	-0.000010898859041622629279
-0.630000	0.830000	-0.000003517098335707476815
-0.610000	0.830000	-0.000007575764215685207997
-0.590000	0.830000	0.000001493381671029830882
-0.570000	0.830000	0.000008501632807876580156
-0.550000	0.830000	0.000120205273981259519456
-0.530000	0.830000	0.000142402825252132061995
-0.510000	0.830000	0.000133936733814356799532
-0.490000	0.830000	0.000134704453403925328986
-0.470000	0.830000	0.000136516957841528876290
-0.450000	0.830000	0.000139507668571479731198
-0.430000	0.830000	0.000134972504135757141730
-0.410000	0.830000	0.000134685481767886762548
-0.390000	0.830000	0.000135308237726744105475
-0.370000	0.830000	0.000127616002287757649390
-0.350000	0.830000	0.000130345433114767737326
-0.330000	0.830000	0.000125123815694656420052
-0.310000	0.830000	0.000129039420774729494479
-0.290000	0.830000	0.000125901941445155462042
-0.270000	0.830000	0.000124717932412578833608
-0.250000	0.830000	0.000126955173203878099453
-0.230000	0.830000	0.000119309301894227612947
-0.210000	0.830000	0.000121490356221114919645
-0.190000	0.830000	0.000121968142226043559507
-0.170000	0.830000	0.000114989325371151238737
-0.150000	0.830000	0.000120472575196063489593
-0.130000	0.830000	0.000118792636351531253388
-0.110000	0.830000	0.000118269147838515167924
-0.090000	0.830000	0.000119390656296090261635
-0.070000	0.830000	0.000119862652047929469940
-0.050000	0.830000	0.000113479222001730924900
-0.030000	0.830000	0.000120340783998554258158
-0.010000	0.830000	0.000113650184733351538474
0.010000	0.830000	0.000113650184733303928446
0.030000	0.830000	0.000120340783997470367694
0.050000	0.830000	0.000113479222001658798351
0.070000	0.830000	0.000119862652048276360425
0.090000	0.830000	0.000119390656296090288740
0.110000	0.830000	0.000118269147838168277439
0.130000	0.830000	0.000118792636351355111192
0.150000	0.830000	0.000120472575188176840360
0.170000	0.830000	0.000114989325373404021116
0.190000	0.830000	0.000121968142226043559507
0.210000	0.830000	0.000121490356221114919645
0.230000	0.830000	0.000119309301894227612947
0.250000	0.830000	0.000126955173203878099453
0.270000	0.830000	0.000124717932412578833608
0.290000	0.830000	0.000125901941446541885570
0.310000	0.830000	0.000129039420773687386456
0.330000	0.830000	0.000125123815702281071830
0.350000	0.830000	0.000130345433114074037671
0.370000	0.830000	0.000127616002287757649390
0.390000	0.830000	0.000135308237727092649369
0.410000	0.830000	0.000134685481771352658737
0.430000	0.830000	0.000134972504135757141730
0.450000	0.830000	0.000139507668571479731198
0.470000	0.830000	0.000136516957841528876290
0.490000	0.830000	0.000134704453403925328986
0.510000	0.830000	0.000133936733814356799532
0.530000	0.830000	0.000142402825252132061995
0.550000	0.830000	0.000120205273981259519456
0.570000	0.830000	0.000008501632807876580156
0.590000	0.830000	0.000001493381671029830882
0.610000	0.830000	-0.000007575764215685207997
0.630000	0.830000	-0.000003517098335707476815
0.650000	0.830000	-0.000010898859041622629279
0.670000	0.830000	-0.000007231730190602602294
0.690000	0.830000	-0.000010244352435857697996
0.710000	0.830000	-0.000002677031546985772530
0.730000	0.830000	-0.000003718837844124212651
0.750000	0.830000	-0.000012232764800976327665
0.770000	0.830000	-0.000002735772224711828873
0.790000	0.830000	-0.000008007040954155585411
0.810000	0.830000	-0.000007742173807123886749
0.830000	0.830000	-0.000004059030468379367000
0.850000	0.830000	-0.000003478148856773079327
0.870000	0.830000	-0.000007794925305518181195
0.890000	0.830000	-0.000004307050731185883838
0.910000	0.830000	-0.000009869155865018631953
0.930000	0.830000	-0.000004004391500561137537
0.950000	0.830000	-0.000008785133814405143499
0.970000	0.830000	-0.000006674091686374911914
0.990000	0.830000	-0.000007917410734905938130

-0.990000	0.850000	-0.000006314879886168476945
-0.970000	0.850000	-0.000005449221619059417697
-0.950000	0.850000	-0.000007030972871138212541
-0.930000	0.850000	-0.000007778514237068450446
-0.910000	0.850000	-0.000005995182423466131636
-0.890000	0.850000	-0.000005951246455764390843
-0.870000	0.850000	-0.000003286177421832541190
-0.850000	0.850000	-0.000010736969651946349244
-0.830000	0.850000	-0.000003478148856773079327
-0.810000	0.850000	-0.000008578196766375089700
-0.790000	0.850000	-0.000008736120672066710317
-0.770000	0.850000	-0.000004208812896201965295
-0.750000	0.850000	-0.000003429561985457966800
-0.730000	0.850000	-0.000007960407932355485777
-0.710000	0.850000	-0.000009751166975814707706
-0.690000	0.850000	-0.000003045242164211950657
-0.670000	0.850000	-0.000006694339087891053698
-0.650000	0.850000	-0.000002750857228761918478
-0.630000	0.850000	-0.000007565147311921083945
-0.610000	0.850000	-0.000006850351727996422876
-0.590000	0.850000	-0.000009764130561345368831
-0.570000	0.850000	-0.000011940480464591937682
-0.550000	0.850000	-0.000010131020699373667615
-0.530000	0.850000	0.000054916300276913049272
-0.510000	0.850000	0.000138495392292863755968
-0.490000	0.850000	0.000151908489817388983600
-0.470000	0.850000	0.000133515966786743826150
-0.450000	0.850000	0.000136300614852320430871
-0.430000	0.850000	0.000140636409256583510500
-0.410000	0.850000	0.000136272724394034583416
-0.390000	0.850000	0.000137019975605038267768
-0.370000	0.850000	0.000136218940675037988343
-0.350000	0.850000	0.000133137487442274636508
-0.330000	0.850000	0.000131063170087036633647
-0.310000	0.850000	0.000128111664997564644267
-0.290000	0.850000	0.000132546698371222547181
-0.270000	0.850000	0.000126368101829019575250
-0.250000	0.850000	0.000125136589451105956737
-0.230000	0.850000	0.000128168312140258285189
-0.210000	0.850000	0.000125152619229640881503
-0.190000	0.850000	0.000123779634232360120655
-0.170000	0.850000	0.000126013462866774464616
-0.150000	0.850000	0.000124094872086747591913
-0.130000	0.850000	0.000118071084215557258975
-0.110000	0.850000	0.000121595002777721497437
-0.090000	0.850000	0.000121204562633617728661
-0.070000	0.850000	0.000121456042818090989002
-0.050000	0.850000	0.000118256753475972384380
-0.030000	0.850000	0.000117286245594030411358
-0.010000	0.850000	0.000122401802000475642615
0.010000	0.850000	0.000122401802000452603319
0.030000	0.850000	0.000117286245593032633651
0.050000	0.850000	0.000118256753482982374841
0.070000	0.850000	0.000121456042818091043212
0.090000	0.850000	0.000121204562633705142461
0.110000	0.850000	0.000121595002777548106404
0.130000	0.850000	0.000118071084217291643638
0.150000	0.850000	0.000124094872086062755611
0.170000	0.850000	0.000126013462867295234025
0.190000	0.850000	0.000123779634232360120655
0.210000	0.850000	0.000125152619229640881503
0.230000	0.850000	0.000128168312140258285189
0.250000	0.850000	0.000125136589451105956737
0.270000	0.850000	0.000126368101828976207163
0.290000	0.850000	0.000132546698370572188508
0.310000	0.850000	0.000128111664993408843130
0.330000	0.850000	0.000131063170087387698311
0.350000	0.850000	0.000133137487440367443571
0.370000	0.850000	0.000136218940674691368908
0.390000	0.850000	0.000137019975607802224366
0.410000	0.850000	0.000136272724386751265587
0.430000	0.850000	0.000140636409256583239449
0.450000	0.850000	0.000136300614852320430871
0.470000	0.850000	0.000133515966786743826150
0.490000	0.850000	0.000151908489817388983600
0.510000	0.850000	0.000138495392292863755968
0.530000	0.850000	0.000054916300276913049272
0.550000	0.850000	-0.000010131020699373667615
0.570000	0.850000	-0.000011940480464591937682
0.590000	0.850000	-0.000009764130561345368831
0.610000	0.850000	-0.000006850351727996422876
0.630000	0.850000	-0.000007565147311921083945
0.650000	0.850000	-0.000002750857228761918478
0.670000	0.850000	-0.000006694339087891053698
0.690000	0.850000	-0.000003045242164211950657
0.710000	0.850000	-0.000009751166975814707706
0.730000	0.850000	-0.000007960407932355485777
0.750000	0.850000	-0.000003429561985457966800
0.770000	0.850000	-0.000004208812896201965295
0.790000	0.850000	-0.000008736120672066710317
0.810000	0.850000	-0.000008578196766375089700
0.830000	0.850000	-0.000003478148856773079327
0.850000	0.850000	-0.000010736969651946349244
0.870000	0.850000	-0.000003286177421832541190
0.890000	0.850000	-0.000005951246455764390843
0.910000	0.850000	-0.000005995182423466131636
0.930000	0.850000	-0.000007778514237068450446
0.950000	0.850000	-0.000007030972871138212541
0.970000	0.850000	-0.000005449221619059417697
0.990000	0.850000	-0.000006314879886168476945

-0.990000	0.870000	-0.000007107378721814343530
-0.970000	0.870000	-0.000005743825444076506067
-0.950000	0.870000	-0.000003937842019856212959
-0.930000	0.870000	-0.000007603495164320752695
-0.910000	0.870000	-0.000006466195399630043393
-0.890000	0.870000	-0.000007995694198712657814
-0.870000	0.870000	-0.000009529237912366014430
-0.850000	0.870000	-0.000003286177421832541190
-0.830000	0.870000	-0.000007794925305518181195
-0.810000	0.870000	-0.000006373654950094784592
-0.790000	0.870000	-0.000005583231856251871716
-0.770000	0.870000	-0.000007511944672541473724
-0.750000	0.870000	-0.000007462108552772155859
-0.730000	0.870000	-0.000005437973692372609934
-0.710000	0.870000	-0.000008153117748684275066
-0.690000	0.870000	-0.000004892320421230293020
-0.670000	0.870000	-0.000009307954693899887322
-0.650000	0.870000	-0.000009397286773474370627
-0.630000	0.870000	-0.000006905008935680079230
-0.610000	0.870000	-0.000006524491566285608567
-0.590000	0.870000	-0.000004826655764836865941
-0.570000	0.870000	-0.000007910969375001138115
-0.550000	0.870000	-0.000012067597975915465847
-0.530000	0.870000	0.000013536439552819246046
-0.510000	0.870000	0.000007741621798312836589
-0.490000	0.870000	0.000110293770552559282361
-0.470000	0.870000	0.000142655522807320217504
-0.450000	0.870000	0.000145472660764082127594
-0.430000	0.870000	0.000134917786921111629295
-0.410000	0.870000	0.000138955912482186883308
-0.390000	0.870000	0.000134420828124893641450
-0.370000	0.870000	0.000140962890962569438414
-0.350000	0.870000	0.000132999411313716774455
-0.330000	0.870000	0.000136463388310570517790
-0.310000	0.870000	0.000133589362630609281499
-0.290000	0.870000	0.000131308062763085863292
-0.270000	0.870000	0.000132683034065147326380
-0.250000	0.870000	0.000131964812521963325339
-0.230000	0.870000	0.000128233451810448785156
-0.210000	0.870000	0.000129702326259967270529
-0.190000	0.870000	0.000130759261962659449879
-0.170000	0.870000	0.000122477696633145361491
-0.150000	0.870000	0.000127953544224708009583
-0.130000	0.870000	0.000126901129013777156599
-0.110000	0.870000	0.000125948454615520515900
-0.090000	0.870000	0.000124917211942571752424
-0.070000	0.870000	0.000125993080436024836380
-0.050000	0.870000	0.000128039079016119180512
-0.030000	0.870000	0.000122135698638536991517
-0.010000	0.870000	0.000126695833485401918202
0.010000	0.870000	0.000126695833485380640734
0.030000	0.870000	0.000122135698637691666188
0.050000	0.870000	0.000128039079015383007237
0.070000	0.870000	0.000125993080436198254517
0.090000	0.870000	0.000124917211942657810971
0.110000	0.870000	0.000125948454615520515900
0.130000	0.870000	0.000126901129013777156599
0.150000	0.870000	0.000127953544229727946956
0.170000	0.870000	0.000122477696633492550132
0.190000	0.870000	0.000130759261962659449879
0.210000	0.870000	0.000129702326259967270529
0.230000	0.870000	0.000128233451810448785156
0.250000	0.870000	0.000131964812521963325339
0.270000	0.870000	0.000132683034065147326380
0.290000	0.870000	0.000131308062762566882817
0.310000	0.870000	0.000133589362638409682449
0.330000	0.870000	0.000136463388302779522294
0.350000	0.870000	0.000132999411313543139477
0.370000	0.870000	0.000140962890962569194469
0.390000	0.870000	0.000134420828124384066429
0.410000	0.870000	0.000138955912487562357679
0.430000	0.870000	0.000134917786921111629295
0.450000	0.870000	0.000145472660764082127594
0.470000	0.870000	0.000142655522807320217504
0.490000	0.870000	0.000110293770552559282361
0.510000	0.870000	0.000007741621798312836589
0.530000	0.870000	0.000013536439552819246046
0.550000	0.870000	-0.000012067597975915465847
0.570000	0.870000	-0.000007910969375001138115
0.590000	0.870000	-0.000004826655764836865941
0.610000	0.870000	-0.000006524491566285608567
0.630000	0.870000	-0.000006905008935680079230
0.650000	0.870000	-0.000009397286773474370627
0.670000	0.870000	-0.000009307954693899887322
0.690000	0.870000	-0.000004892320421230293020
0.710000	0.870000	-0.000008153117748684275066
0.730000	0.870000	-0.000005437973692372609934
0.750000	0.870000	-0.000007462108552772155859
0.770000	0.870000	-0.000007511944672541473724
0.790000	0.870000	-0.000005583231856251871716
0.810000	0.870000	-0.000006373654950094784592
0.830000	0.870000	-0.000007794925305518181195
0.850000	0.870000	-0.000003286177421832541190
0.870000	0.870000	-0.000009529237912366014430
0.890000	0.870000	-0.000007995694198712657814
0.910000	0.870000	-0.000006466195399630043393
0.930000	0.870000	-0.000007603495164320752695
0.950000	0.870000	-0.000003937842019856212959
0.970000	0.870000	-0.000005743825444076506067
0.990000	0.870000	-0.000007107378721814343530

-0.990000	0.890000	-0.000007426270465722510910
-0.970000	0.890000	-0.000008729710859561521158
-0.950000	0.890000	-0.000007041564395104367342
-0.930000	0.890000	-0.000004096116628847870045
-0.910000	0.890000	-0.000008368234842177563258
-0.890000	0.890000	-0.000002977870904887877955
-0.870000	0.890000	-0.000007995694198712657814
-0.850000	0.890000	-0.000005951246455764390843
-0.830000	0.890000	-0.000004307050731185883838
-0.810000	0.890000	-0.000005668847902583965857
-0.790000	0.890000	-0.000008037468947722214838
-0.770000	0.890000	-0.000007796304158097198142
-0.750000	0.890000	-0.000006053458337830799243
-0.730000	0.890000	-0.000005293629919776272899
-0.710000	0.890000	-0.000007586458124076163770
-0.690000	0.890000	-0.000005790323080791100966
-0.670000	0.890000	-0.000003440778993680746487
-0.650000	0.890000	-0.000005829805905457346332
-0.630000	0.890000	-0.000007078450000006430640
-0.610000	0.890000	-0.000006608328157777442705
-0.590000	0.890000	-0.000008170417612725756982
-0.570000	0.890000	-0.000004953619480210961850
-0.550000	0.890000	-0.000005319664566574237169
-0.530000	0.890000	-0.000009687588103772255127
-0.510000	0.890000	-0.000029852587778177175348
-0.490000	0.890000	-0.000009597709236737125837
-0.470000	0.890000	0.000010269077694101402809
-0.450000	0.890000	0.000101726581418521842999
-0.430000	0.890000	0.000141615898288073582822
-0.410000	0.890000	0.000145185501984295209366
-0.390000	0.890000	0.000132955814856378258526
-0.370000	0.890000	0.000132688569907011937044
-0.350000	0.890000	0.000144299782270852257208
-0.330000	0.890000	0.000135577398070805139321
-0.310000	0.890000	0.000135954275615496767565
-0.290000	0.890000	0.000136852826398617014947
-0.270000	0.890000	0.000130919314237853875440
-0.250000	0.890000	0.000134520334636153429068
-0.230000	0.890000	0.000133549236746684490268
-0.210000	0.890000	0.000132915932429735362402
-0.190000	0.890000	0.000130808729677003279714
-0.170000	0.890000	0.000130771563874372337075
-0.150000	0.890000	0.000130127162060760789624
-0.130000	0.890000	0.000129035004183688037241
-0.110000	0.890000	0.000131736802850457150084
-0.090000	0.890000	0.000128481112905939187782
-0.070000	0.890000	0.000127296339221358816149
-0.050000	0.890000	0.000124033057048552876290
-0.030000	0.890000	0.000131080224352932470750
-0.010000	0.890000	0.000124378657646077075407
0.010000	0.890000	0.000124378657646056556881
0.030000	0.890000	0.000131080224352281786817
0.050000	0.890000	0.000124033057048589386798
0.070000	0.890000	0.000127296339221358870359
0.090000	0.890000	0.000128481112905939187782
0.110000	0.890000	0.000131736802850630622432
0.130000	0.890000	0.000129035004184728437646
0.150000	0.890000	0.000130127162059374935302
0.170000	0.890000	0.000130771563875412656164
0.190000	0.890000	0.000130808729677003469450
0.210000	0.890000	0.000132915932429735362402
0.230000	0.890000	0.000133549236746684490268
0.250000	0.890000	0.000134520334636153429068
0.270000	0.890000	0.000130919314237853875440
0.290000	0.890000	0.000136852826398270151567
0.310000	0.890000	0.000135954275610124003699
0.330000	0.890000	0.000135577398070792156000
0.350000	0.890000	0.000144299782271112113363
0.370000	0.890000	0.000132688569909342754874
0.390000	0.890000	0.000132955814849108032438
0.410000	0.890000	0.000145185501984468681713
0.430000	0.890000	0.000141615898288073582822
0.450000	0.890000	0.000101726581418521842999
0.470000	0.890000	0.000010269077694101402809
0.490000	0.890000	-0.000009597709236737125837
0.510000	0.890000	-0.000029852587778177175348
0.530000	0.890000	-0.000009687588103772255127
0.550000	0.890000	-0.000005319664566574237169
0.570000	0.890000	-0.000004953619480210961850
0.590000	0.890000	-0.000008170417612725756982
0.610000	0.890000	-0.000006608328157777442705
0.630000	0.890000	-0.000007078450000006430640
0.650000	0.890000	-0.000005829805905457346332
0.670000	0.890000	-0.000003440778993680746487
0.690000	0.890000	-0.000005790323080791100966
0.710000	0.890000	-0.000007586458124076163770
0.730000	0.890000	-0.000005293629919776272899
0.750000	0.890000	-0.000006053458337830799243
0.770000	0.890000	-0.000007796304158097198142
0.790000	0.890000	-0.000008037468947722214838
0.810000	0.890000	-0.000005668847902583965857
0.830000	0.890000	-0.000004307050731185883838
0.850000	0.890000	-0.000005951246455764390843
0.870000	0.890000	-0.000007995694198712657814
0.890000	0.890000	-0.000002977870904887877955
0.910000	0.890000	-0.000008368234842177563258
0.930000	0.890000	-0.000004096116628847870045
0.950000	0.890000	-0.000007041564395104367342
0.970000	0.890000	-0.000008729710859561521158
0.990000	0.890000	-0.000007426270465722510910

-0.990000	0.910000	-0.000006866158886294201380
-0.970000	0.910000	-0.000006374635677097255959
-0.950000	0.910000	-0.000007057363057727784795
-0.930000	0.910000	-0.000005039253988257934804
-0.910000	0.910000	-0.000008866809172701938096
-0.890000	0.910000	-0.000008368234842177563258
-0.870000	0.910000	-0.000006466195399630043393
-0.850000	0.910000	-0.000005995182423466131636
-0.830000	0.910000	-0.000009869155865018631953
-0.810000	0.910000	-0.000006653282423196502093
-0.790000	0.910000	-0.000009074491731065064700
-0.770000	0.910000	-0.000004256959430464764087
-0.750000	0.910000	-0.000009499085833225060882
-0.730000	0.910000	-0.000004917087989732067975
-0.710000	0.910000	-0.000007294878173626179001
-0.690000	0.910000	-0.000008463271294068373541
-0.670000	0.910000	-0.000007363947351928488982
-0.650000	0.910000	-0.000005795244436990892867
-0.630000	0.910000	-0.000005973811343364175512
-0.610000	0.910000	-0.000006098101312230260612
-0.590000	0.910000	-0.000008304993799582713939
-0.570000	0.910000	-0.000005466466307817152964
-0.550000	0.910000	-0.000009650270619856592558
-0.530000	0.910000	-0.000005164160849064041835
-0.510000	0.910000	-0.000005347107846589678817
-0.490000	0.910000	-0.000008514961685380465634
-0.470000	0.910000	-0.000011354808778569168426
-0.450000	0.910000	-0.000004474301895028912068
-0.430000	0.910000	0.000013348727124672804534
-0.410000	0.910000	0.000097247668743189255580
-0.390000	0.910000	0.000140106820759405836796
-0.370000	0.910000	0.000150465779908967936529
-0.350000	0.910000	0.000129319100961749079010
-0.330000	0.910000	0.000143386685256653842110
-0.310000	0.910000	0.000136141960113999151497
-0.290000	0.910000	0.000140489851660168592763
-0.270000	0.910000	0.000138445294502252073260
-0.250000	0.910000	0.000140036641721282407828
-0.230000	0.910000	0.000133160042892517560022
-0.210000	0.910000	0.000134119081677918559848
-0.190000	0.910000	0.000136654973009867172946
-0.170000	0.910000	0.000130735589827259449883
-0.150000	0.910000	0.000133155192980761831467
-0.130000	0.910000	0.000134592476330648455835
-0.110000	0.910000	0.000127300122203451247099
-0.090000	0.910000	0.000133082695886709121043
-0.070000	0.910000	0.000128768492619884389718
-0.050000	0.910000	0.000136579248708091076543
-0.030000	0.910000	0.000131628786442628421122
-0.010000	0.910000	0.000132103409354144066268
0.010000	0.910000	0.000132103409354123303796
0.030000	0.910000	0.000131628786442129850753
0.050000	0.910000	0.000136579248701809697047
0.070000	0.910000	0.000128768492619971098787
0.090000	0.910000	0.000133082695886665752956
0.110000	0.910000	0.000127300122203537983273
0.130000	0.910000	0.000134592476330994587378
0.150000	0.910000	0.000133155192981193831823
0.170000	0.910000	0.000130735589827173228706
0.190000	0.910000	0.000136654973009867172946
0.210000	0.910000	0.000134119081677918559848
0.230000	0.910000	0.000133160042892517560022
0.250000	0.910000	0.000140036641721282407828
0.270000	0.910000	0.000138445294502252073260
0.290000	0.910000	0.000140489851659822135958
0.310000	0.910000	0.000136141960119718101116
0.330000	0.910000	0.000143386685258519970890
0.350000	0.910000	0.000129319100954420848106
0.370000	0.910000	0.000150465779911112054745
0.390000	0.910000	0.000140106820757324168625
0.410000	0.910000	0.000097247668743208337538
0.430000	0.910000	0.000013348727124672804534
0.450000	0.910000	-0.000004474301895028912068
0.470000	0.910000	-0.000011354808778569168426
0.490000	0.910000	-0.000008514961685380465634
0.510000	0.910000	-0.000005347107846589678817
0.530000	0.910000	-0.000005164160849064041835
0.550000	0.910000	-0.000009650270619856592558
0.570000	0.910000	-0.000005466466307817152964
0.590000	0.910000	-0.000008304993799582713939
0.610000	0.910000	-0.000006098101312230260612
0.630000	0.910000	-0.000005973811343364175512
0.650000	0.910000	-0.000005795244436990892867
0.670000	0.910000	-0.000007363947351928488982
0.690000	0.910000	-0.000008463271294068373541
0.710000	0.910000	-0.000007294878173626179001
0.730000	0.910000	-0.000004917087989732067975
0.750000	0.910000	-0.000009499085833225060882
0.770000	0.910000	-0.000004256959430464764087
0.790000	0.910000	-0.000009074491731065064700
0.810000	0.910000	-0.000006653282423196502093
0.830000	0.910000	-0.000009869155865018631953
0.850000	0.910000	-0.000005995182423466131636
0.870000	0.910000	-0.000006466195399630043393
0.890000	0.910000	-0.000008368234842177563258
0.910000	0.910000	-0.000008866809172701938096
0.930000	0.910000	-0.000005039253988257934804
0.950000	0.910000	-0.000007057363057727784795
0.970000	0.910000	-0.000006374635677097255959
0.990000	0.910000	-0.000006866158886294201380

-0.990000	0.930000	-0.000005652969759204478003
-0.970000	0.930000	-0.000007084474317504078206
-0.950000	0.930000	-0.000006336288367919114235
-0.930000	0.930000	-0.000006361253678370787273
-0.910000	0.930000	-0.000005039253988257934804
-0.890000	0.930000	-0.000004096116628847870045
-0.870000	0.930000	-0.000007603495164320752695
-0.850000	0.930000	-0.000007778514237068450446
-0.830000	0.930000	-0.000004004391500561137537
-0.810000	0.930000	-0.000007379744430133617185
-0.790000	0.930000	-0.000003299483894181950028
-0.770000	0.930000	-0.000006589340617042652360
-0.750000	0.930000	-0.000004962464869398442460
-0.730000	0.930000	-0.000006159754464876793315
-0.710000	0.930000	-0.000003730965721459350202
-0.690000	0.930000	-0.000005854376871991054669
-0.670000	0.930000	-0.000009993231429430019853
-0.650000	0.930000	-0.000004075475750173893010
-0.630000	0.930000	-0.000005259417586788754585
-0.610000	0.930000	-0.000004154335297095645063
-0.590000	0.930000	-0.000006837608328984099088
-0.570000	0.930000	-0.000005279476218590428488
-0.550000	0.930000	-0.000006265675444833265556
-0.530000	0.930000	-0.000009350479406573084418
-0.510000	0.930000	-0.000005095763332156182665
-0.490000	0.930000	-0.000007329500592108574705
-0.470000	0.930000	-0.000004758320270685674740
-0.450000	0.930000	-0.000009588140597137275595
-0.430000	0.930000	-0.000011878536559312927873
-0.410000	0.930000	0.000007433203150128062098
-0.390000	0.930000	0.000017031583238909242528
-0.370000	0.930000	0.000082253466250091500367
-0.350000	0.930000	0.000123617838703991150817
-0.330000	0.930000	0.000145020066030942043622
-0.310000	0.930000	0.000144123226821057937030
-0.290000	0.930000	0.000135308481784764643441
-0.270000	0.930000	0.000136736888263665461868
-0.250000	0.930000	0.000138203956492107676857
-0.230000	0.930000	0.000139838314051283227682
-0.210000	0.930000	0.000135149060471495422245
-0.190000	0.930000	0.000139755606012389012663
-0.170000	0.930000	0.000138027021470894112071
-0.150000	0.930000	0.000136633554506064049117
-0.130000	0.930000	0.000136870014449454961009
-0.110000	0.930000	0.000137654879717103844359
-0.090000	0.930000	0.000137426879571374185428
-0.070000	0.930000	0.000133053852341291433499
-0.050000	0.930000	0.000132472300184472509179
-0.030000	0.930000	0.000133114359083964128210
-0.010000	0.930000	0.000134575635011389071419
0.010000	0.930000	0.000134575635011377985452
0.030000	0.930000	0.000133114359083519605319
0.050000	0.930000	0.000132472300184472346549
0.070000	0.930000	0.000133053852341421510654
0.090000	0.930000	0.000137426879571330871552
0.110000	0.930000	0.000137654879717147212445
0.130000	0.930000	0.000136870014449455394689
0.150000	0.930000	0.000136633554500299237745
0.170000	0.930000	0.000138027021470676566905
0.190000	0.930000	0.000139755606012389012663
0.210000	0.930000	0.000135149060471495422245
0.230000	0.930000	0.000139838314051283227682
0.250000	0.930000	0.000138203956492107676857
0.270000	0.930000	0.000136736888263665461868
0.290000	0.930000	0.000135308481784634539180
0.310000	0.930000	0.000144123226817328281557
0.330000	0.930000	0.000145020066029187370826
0.350000	0.930000	0.000123617838704034518904
0.370000	0.930000	0.000082253466250118388581
0.390000	0.930000	0.000017031583238902303634
0.410000	0.930000	0.000007433203150128062098
0.430000	0.930000	-0.000011878536559312927873
0.450000	0.930000	-0.000009588140597137275595
0.470000	0.930000	-0.000004758320270685674740
0.490000	0.930000	-0.000007329500592108574705
0.510000	0.930000	-0.000005095763332156182665
0.530000	0.930000	-0.000009350479406573084418
0.550000	0.930000	-0.000006265675444833265556
0.570000	0.930000	-0.000005279476218590428488
0.590000	0.930000	-0.000006837608328984099088
0.610000	0.930000	-0.000004154335297095645063
0.630000	0.930000	-0.000005259417586788754585
0.650000	0.930000	-0.000004075475750173893010
0.670000	0.930000	-0.000009993231429430019853
0.690000	0.930000	-0.000005854376871991054669
0.710000	0.930000	-0.000003730965721459350202
0.730000	0.930000	-0.000006159754464876793315
0.750000	0.930000	-0.000004962464869398442460
0.770000	0.930000	-0.000006589340617042652360
0.790000	0.930000	-0.000003299483894181950028
0.810000	0.930000	-0.000007379744430133617185
0.830000	0.930000	-0.000004004391500561137537
0.850000	0.930000	-0.000007778514237068450446
0.870000	0.930000	-0.000007603495164320752695
0.890000	0.930000	-0.000004096116628847870045
0.910000	0.930000	-0.000005039253988257934804
0.930000	0.930000	-0.000006361253678370787273
0.950000	0.930000	-0.000006336288367919114235
0.970000	0.930000	-0.000007084474317504078206
0.990000	0.930000	-0.000005652969759204478003

-0.990000	0.950000	-0.000005084538466730648682
-0.970000	0.950000	-0.000005567039750227336661
-0.950000	0.950000	-0.000007564518452576287097
-0.930000	0.950000	-0.000006336288367919114235
-0.910000	0.950000	-0.000007057363057727784795
-0.890000	0.950000	-0.000007041564395104367342
-0.870000	0.950000	-0.000003937842019856212959
-0.850000	0.950000	-0.000007030972871138212541
-0.830000	0.950000	-0.000008785133814405143499
-0.810000	0.950000	-0.000003638531416051450911
-0.790000	0.950000	-0.000010535403357671497402
-0.770000	0.950000	-0.000006021858017172653649
-0.750000	0.950000	-0.000009918603007904682644
-0.730000	0.950000	-0.000003829728283440220963
-0.710000	0.950000	-0.000010087634755236864041
-0.690000	0.950000	-0.000007063286188664878588
-0.670000	0.950000	-0.000005941929168179818904
-0.650000	0.950000	-0.000004997061761667184634
-0.630000	0.950000	-0.000010791866642005296367
-0.610000	0.950000	-0.000009241908228577362400
-0.590000	0.950000	-0.000007057304846817531816
-0.570000	0.950000	-0.000005299118120093463617
-0.550000	0.950000	-0.000007134550170341226938
-0.530000	0.950000	-0.000003948429079704503025
-0.510000	0.950000	-0.000008666683285311159034
-0.490000	0.950000	-0.000006570871308074653834
-0.470000	0.950000	-0.000004409802076399890205
-0.450000	0.950000	-0.000008954861360408058156
-0.430000	0.950000	-0.000009909331936637250787
-0.410000	0.950000	-0.000009486240870240809919
-0.390000	0.950000	-0.000033024439870313337941
-0.370000	0.950000	-0.000007602684533454875937
-0.350000	0.950000	-0.000001632747223579561480
-0.330000	0.950000	0.000018277974203877861425
-0.310000	0.950000	0.000087231764096081659821
-0.290000	0.950000	0.000123941521162362205954
-0.270000	0.950000	0.000147310813641934532092
-0.250000	0.950000	0.000145291636703849882939
-0.230000	0.950000	0.000140405071189680583088
-0.210000	0.950000	0.000140876930461277319329
-0.190000	0.950000	0.000138228593153899050050
-0.170000	0.950000	0.000137735980026179995282
-0.150000	0.950000	0.000139758087673669999587
-0.130000	0.950000	0.000138202345820703374930
-0.110000	0.950000	0.000141188071626647637484
-0.090000	0.950000	0.000139332182987623358697
-0.070000	0.950000	0.000139391151874380551717
-0.050000	0.950000	0.000141163523302501243192
-0.030000	0.950000	0.000137143895693306116330
-0.010000	0.950000	0.000136212801882939745293
0.010000	0.950000	0.000136212801882926599342
0.030000	0.950000	0.000137143895693035065787
0.050000	0.950000	0.000141163523302522927235
0.070000	0.950000	0.000139391151874337210735
0.090000	0.950000	0.000139332182987666726784
0.110000	0.950000	0.000141188071626691005571
0.130000	0.950000	0.000138202345820660332104
0.150000	0.950000	0.000139758087674449107268
0.170000	0.950000	0.000137735980025617511194
0.190000	0.950000	0.000138228593153899050050
0.210000	0.950000	0.000140876930461277319329
0.230000	0.950000	0.000140405071189680583088
0.250000	0.950000	0.000145291636703849882939
0.270000	0.950000	0.000147310813641934532092
0.290000	0.950000	0.000123941521162341389273
0.310000	0.950000	0.000087231764096103343864
0.330000	0.950000	0.000018277974203877861425
0.350000	0.950000	-0.000001632747223579561480
0.370000	0.950000	-0.000007602684533454875937
0.390000	0.950000	-0.000033024439870313337941
0.410000	0.950000	-0.000009486240870240809919
0.430000	0.950000	-0.000009909331936637250787
0.450000	0.950000	-0.000008954861360408058156
0.470000	0.950000	-0.000004409802076399890205
0.490000	0.950000	-0.000006570871308074653834
0.510000	0.950000	-0.000008666683285311159034
0.530000	0.950000	-0.000003948429079704503025
0.550000	0.950000	-0.000007134550170341226938
0.570000	0.950000	-0.000005299118120093463617
0.590000	0.950000	-0.000007057304846817531816
0.610000	0.950000	-0.000009241908228577362400
0.630000	0.950000	-0.000010791866642005296367
0.650000	0.950000	-0.000004997061761667184634
0.670000	0.950000	-0.000005941929168179818904
0.690000	0.950000	-0.000007063286188664878588
0.710000	0.950000	-0.000010087634755236864041
0.730000	0.950000	-0.000003829728283440220963
0.750000	0.950000	-0.000009918603007904682644
0.770000	0.950000	-0.000006021858017172653649
0.790000	0.950000	-0.000010535403357671497402
0.810000	0.950000	-0.000003638531416051450911
0.830000	0.950000	-0.000008785133814405143499
0.850000	0.950000	-0.000007030972871138212541
0.870000	0.950000	-0.000003937842019856212959
0.890000	0.950000	-0.000007041564395104367342
0.910000	0.950000	-0.000007057363057727784795
0.930000	0.950000	-0.000006336288367919114235
0.950000	0.950000	-0.000007564518452576287097
0.970000	0.950000	-0.000005567039750227336661
0.990000	0.950000	-0.000005084538466730648682

-0.990000	0.970000	-0.000010891797903069843126
-0.970000	0.970000	-0.000003095812158731614886
-0.950000	0.970000	-0.000005567039750227336661
-0.930000	0.970000	-0.000007084474317504078206
-0.910000	0.970000	-0.000006374635677097255959
-0.890000	0.970000	-0.000008729710859561521158
-0.870000	0.970000	-0.000005743825444076506067
-0.850000	0.970000	-0.000005449221619059417697
-0.830000	0.970000	-0.000006674091686374911914
-0.810000	0.970000	-0.000005040148522123689544
-0.790000	0.970000	-0.000004793333185119108835
-0.770000	0.970000	-0.000004055093318317592511
-0.750000	0.970000	-0.000006933314682756072482
-0.730000	0.970000	-0.000008027815081725796697
-0.710000	0.970000	-0.000004200960609970698736
-0.690000	0.970000	-0.000005274083155766015965
-0.670000	0.970000	-0.000008374075702963671244
-0.650000	0.970000	-0.000008415674194769381987
-0.630000	0.970000	-0.000003795580792149427112
-0.610000	0.970000	-0.000003394660271793987789
-0.590000	0.970000	-0.000007533019874367068939
-0.570000	0.970000	-0.000006756761509054125692
-0.550000	0.970000	-0.000003354828555320065776
-0.530000	0.970000	-0.000007993282543292408557
-0.510000	0.970000	-0.000006403182339391415138
-0.490000	0.970000	-0.000008497519571460491485
-0.470000	0.970000	-0.000005842676476773350173
-0.450000	0.970000	-0.000005494490448523466943
-0.430000	0.970000	-0.000003989159721076458026
-0.410000	0.970000	-0.000005170057854872347862
-0.390000	0.970000	-0.000007541080921944724041
-0.370000	0.970000	-0.000008418081457539335413
-0.350000	0.970000	-0.000009586318607401108499
-0.330000	0.970000	-0.000010972223592671996749
-0.310000	0.970000	-0.000003027955976824675544
-0.290000	0.970000	0.000000909537782778704895
-0.270000	0.970000	0.000015647184810726327830
-0.250000	0.970000	0.000057084048266669955296
-0.230000	0.970000	0.000105754979269721306745
-0.210000	0.970000	0.000128963005249383561024
-0.190000	0.970000	0.000139363909577390823746
-0.170000	0.970000	0.000154165419847015171262
-0.150000	0.970000	0.000140624588266461368613
-0.130000	0.970000	0.000140500088322449614292
-0.110000	0.970000	0.000141517305548400810578
-0.090000	0.970000	0.000140222751824363792150
-0.070000	0.970000	0.000141791700776194558396
-0.050000	0.970000	0.000139927929684421166381
-0.030000	0.970000	0.000142900928829785766553
-0.010000	0.970000	0.000144588185311876458615
0.010000	0.970000	0.000144588185311865860538
0.030000	0.970000	0.000142900928829628530133
0.050000	0.970000	0.000139927929684421166381
0.070000	0.970000	0.000141791700776227084461
0.090000	0.970000	0.000140222751824363792150
0.110000	0.970000	0.000141517305548422494621
0.130000	0.970000	0.000140500088323252791261
0.150000	0.970000	0.000140624588271115631699
0.170000	0.970000	0.000154165419847175633183
0.190000	0.970000	0.000139363909577390823746
0.210000	0.970000	0.000128963005249383561024
0.230000	0.970000	0.000105754979269721306745
0.250000	0.970000	0.000057084048266669955296
0.270000	0.970000	0.000015647184810726327830
0.290000	0.970000	0.000000909537782778704895
0.310000	0.970000	-0.000003027955976824675544
0.330000	0.970000	-0.000010972223592671996749
0.350000	0.970000	-0.000009586318607401108499
0.370000	0.970000	-0.000008418081457539335413
0.390000	0.970000	-0.000007541080921944724041
0.410000	0.970000	-0.000005170057854872347862
0.430000	0.970000	-0.000003989159721076458026
0.450000	0.970000	-0.000005494490448523466943
0.470000	0.970000	-0.000005842676476773350173
0.490000	0.970000	-0.000008497519571460491485
0.510000	0.970000	-0.000006403182339391415138
0.530000	0.970000	-0.000007993282543292408557
0.550000	0.970000	-0.000003354828555320065776
0.570000	0.970000	-0.000006756761509054125692
0.590000	0.970000	-0.000007533019874367068939
0.610000	0.970000	-0.000003394660271793987789
0.630000	0.970000	-0.000003795580792149427112
0.650000	0.970000	-0.000008415674194769381987
0.670000	0.970000	-0.000008374075702963671244
0.690000	0.970000	-0.000005274083155766015965
0.710000	0.970000	-0.000004200960609970698736
0.730000	0.970000	-0.000008027815081725796697
0.750000	0.970000	-0.000006933314682756072482
0.770000	0.970000	-0.000004055093318317592511
0.790000	0.970000	-0.000004793333185119108835
0.810000	0.970000	-0.000005040148522123689544
0.830000	0.970000	-0.000006674091686374911914
0.850000	0.970000	-0.000005449221619059417697
0.870000	0.970000	-0.000005743825444076506067
0.890000	0.970000	-0.000008729710859561521158
0.910000	0.970000	-0.000006374635677097255959
0.930000	0.970000	-0.000007084474317504078206
0.950000	0.970000	-0.000005567039750227336661
0.970000	0.970000	-0.000003095812158731614886
0.990000	0.970000	-0.000010891797903069843126

-0.990000	0.990000	-0.000003854555948015969310
-0.970000	0.990000	-0.000010891797903069843126
-0.950000	0.990000	-0.000005084538466730648682
-0.930000	0.990000	-0.000005652969759204478003
-0.910000	0.990000	-0.000006866158886294201380
-0.890000	0.990000	-0.000007426270465722510910
-0.870000	0.990000	-0.000007107378721814343530
-0.850000	0.990000	-0.000006314879886168476945
-0.830000	0.990000	-0.000007917410734905938130
-0.810000	0.990000	-0.000006243123833668104804
-0.790000	0.990000	-0.000007593454585392674436
-0.770000	0.990000	-0.000008281194130104692531
-0.750000	0.990000	-0.000006443059926009351126
-0.730000	0.990000	-0.000006367590714988014607
-0.710000	0.990000	-0.000006010521033377059098
-0.690000	0.990000	-0.000007433057267810957948
-0.670000	0.990000	-0.000005002215974494856839
-0.650000	0.990000	-0.000008912078226152862531
-0.630000	0.990000	-0.000004288802192880465159
-0.610000	0.990000	-0.000007183469986592330237
-0.590000	0.990000	-0.000009109578735378397185
-0.570000	0.990000	-0.000003825316312430348132
-0.550000	0.990000	-0.000009514642116178985073
-0.530000	0.990000	-0.000007515765991003751597
-0.510000	0.990000	-0.000003633265935653500530
-0.490000	0.990000	-0.000008785578557073592167
-0.470000	0.990000	-0.000004017400904695792420
-0.450000	0.990000	-0.000007432146530397983064
-0.430000	0.990000	-0.000008785890905827468565
-0.410000	0.990000	-0.000004611666784929618695
-0.390000	0.990000	-0.000008193069707947321515
-0.370000	0.990000	-0.000003296808361083464591
-0.350000	0.990000	-0.000009460862839360921484
-0.330000	0.990000	-0.000007362489310458160754
-0.310000	0.990000	-0.000006245446882501264757
-0.290000	0.990000	-0.000011273290178992825816
-0.270000	0.990000	-0.000012917708208488691557
-0.250000	0.990000	-0.000013169482908467061710
-0.230000	0.990000	-0.000001409772845966869581
-0.210000	0.990000	-0.000003444329816975830183
-0.190000	0.990000	-0.000002913687277728005398
-0.170000	0.990000	0.000043675658511789332283
-0.150000	0.990000	0.000058887524388023110289
-0.130000	0.990000	0.000081016593475327202539
-0.110000	0.990000	0.000100988947000103107543
-0.090000	0.990000	0.000112706254877139428437
-0.070000	0.990000	0.000128660991596825109023
-0.050000	0.990000	0.000134465148574472312870
-0.030000	0.990000	0.000141900494175032526080
-0.010000	0.990000	0.000142393340669065484195
0.010000	0.990000	0.000142393340669063478421
0.030000	0.990000	0.000141900494174982381729
0.050000	0.990000	0.000134465148574477733881
0.070000	0.990000	0.000128660991596835951045
0.090000	0.990000	0.000112706254877144849448
0.110000	0.990000	0.000100988947000114816926
0.130000	0.990000	0.000081016593476113465955
0.150000	0.990000	0.000058887524381708716836
0.170000	0.990000	0.000043675658511793669092
0.190000	0.990000	-0.000002913687277728005398
0.210000	0.990000	-0.000003444329816975830183
0.230000	0.990000	-0.000001409772845966869581
0.250000	0.990000	-0.000013169482908467061710
0.270000	0.990000	-0.000012917708208488691557
0.290000	0.990000	-0.000011273290178992825816
0.310000	0.990000	-0.000006245446882501264757
0.330000	0.990000	-0.000007362489310458160754
0.350000	0.990000	-0.000009460862839360921484
0.370000	0.990000	-0.000003296808361083464591
0.390000	0.990000	-0.000008193069707947321515
0.410000	0.990000	-0.000004611666784929618695
0.430000	0.990000	-0.000008785890905827468565
0.450000	0.990000	-0.000007432146530397983064
0.470000	0.990000	-0.000004017400904695792420
0.490000	0.990000	-0.000008785578557073592167
0.510000	0.990000	-0.000003633265935653500530
0.530000	0.990000	-0.000007515765991003751597
0.550000	0.990000	-0.000009514642116178985073
0.570000	0.990000	-0.000003825316312430348132
0.590000	0.990000	-0.000009109578735378397185
0.610000	0.990000	-0.000007183469986592330237
0.630000	0.990000	-0.000004288802192880465159
0.650000	0.990000	-0.000008912078226152862531
0.670000	0.990000	-0.000005002215974494856839
0.690000	0.990000	-0.000007433057267810957948
0.710000	0.990000	-0.000006010521033377059098
0.730000	0.990000	-0.000006367590714988014607
0.750000	0.990000	-0.000006443059926009351126
0.770000	0.990000	-0.000008281194130104692531
0.790000	0.990000	-0.000007593454585392674436
0.810000	0.990000	-0.000006243123833668104804
0.830000	0.990000	-0.000007917410734905938130
0.850000	0.990000	-0.000006314879886168476945
0.870000	0.990000	-0.000007107378721814343530
0.890000	0.990000	-0.000007426270465722510910
0.910000	0.990000	-0.000006866158886294201380
0.930000	0.990000	-0.000005652969759204478003
0.950000	0.990000	-0.000005084538466730648682
0.970000	0.990000	-0.000010891797903069843126
0.990000	0.990000	-0.000003854555948015969310



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/radial/t0p5/outputDen.dat <==
0.005000	1.323892359244994043621091
0.015000	1.359789189273330256568784
0.025000	1.380968498254411702674815
0.035000	1.396816220666884156287324
0.045000	1.410039966322787163832686
0.055000	1.421757726331340565550931
0.065000	1.432532916008425916132296
0.075000	1.442692145595217745324135
0.085000	1.452445580902697708225446
0.095000	1.461938748841342450290881
0.105000	1.471276168406218776141259
0.115000	1.480531927384016732673899
0.125000	1.489753790801241484231809
0.135000	1.498964161566956887483570
0.145000	1.508159828621945308668728
0.155000	1.517311768483217360170556
0.165000	1.526365858556062660156272
0.175000	1.535245025458884748914556
0.185000	1.543853018969898460710510
0.195000	1.552079669106292580949003
0.205000	1.559807186922468558165633
0.215000	1.566916861079201250817050
0.225000	1.573295425627933896706168
0.235000	1.578840445284990678942449
0.245000	1.583464262975372127684182
0.255000	1.587096328350700247256100
0.265000	1.589683992861781636207752
0.275000	1.591192029823073950112189
0.285000	1.591601204244485145977706
0.295000	1.590906268356874209146667
0.305000	1.589113847892882347423438
0.315000	1.586240700684073079429481
0.325000	1.582312647900654178911850
0.335000	1.577364174680619735013920
0.345000	1.571438493365081345842782
0.355000	1.564587819502185173092812
0.365000	1.556873781888360896985546
0.375000	1.548366070871770139305568
0.385000	1.539146063087700078142461
0.395000	1.529305511804708528345031
0.405000	1.518944311203387576014734
0.415000	1.508170074240593017123047
0.425000	1.497096548148836747671453
0.435000	1.485841416083880650589322
0.445000	1.474523660048279616319178
0.455000	1.463260633147628331229839
0.465000	1.452164994126653674300087
0.475000	1.441341653070595363317352
0.485000	1.430884860695819105202986
0.495000	1.420875551064317399152515
0.505000	1.411379027791698881344473
0.515000	1.402443074402296652181121
0.525000	1.394096573438879049788852
0.535000	1.386348733021338430759783
0.545000	1.379189034381592904310310
0.555000	1.372588016109937303355082
0.565000	1.366498986987062513875912
0.575000	1.360860700623894414817983
0.585000	1.355600932033577121771373
0.595000	1.350640780444028576923188
0.605000	1.345899406173323376023632
0.615000	1.341298819696533861645094
0.625000	1.336768303226360643520820
0.635000	1.332248073697245516200383
0.645000	1.327691889292283322632215
0.655000	1.323068441289666052895768
0.665000	1.318361529371435247881550
0.675000	1.313569159622640203366473
0.685000	1.308701805183138500154882
0.695000	1.303780117862562537567328
0.705000	1.298832377052267395001195
0.715000	1.293891922564435414955142
0.725000	1.288994757701820814688176
0.735000	1.284177443630900805615624
0.745000	1.279475346467294105679002
0.755000	1.274921248357935743555913
0.765000	1.270544291543459269888672
0.775000	1.266369184274099612963482
0.785000	1.262415551740649899414848
0.795000	1.258697255202636755555545
0.805000	1.255221419682437389298002
0.815000	1.251986797716924115775328
0.825000	1.248980950064447315028815
0.835000	1.246175547894631918666164
0.845000	1.243518913258707891955623
0.855000	1.240924760435514695444681
0.865000	1.238256073206058571756216
0.875000	1.235303332986150026684413
0.885000	1.231757233189633149450515
0.895000	1.227178144342262244848030
0.905000	1.220968769789099184208681
0.915000	1.212363533285140571038596
0.925000	1.200458236148634005857616
0.935000	1.184313164105596838382439
0.945000	1.163162105928317036074304
0.955000	1.136730468727837894959976
0.965000	1.105591298544777334456057
0.975000	1.071384321009721141138016
0.985000	1.036674819411959935777645
0.995000	1.004478043243735241318859


==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/radial/t0p5/outputRHO.dat <==















0.975807	1.074464012802999413054295

0.947523	1.179752639944872338872983

0.919239	1.198583004010406849459969

0.890955	1.206948678075869141324006

0.862670	1.216902249610982922334301

0.834386	1.228782117251972172411456

0.806102	1.242016533117393128904382

0.777817	1.256439757969840087525881

0.749533	1.272255742165107061936169

0.721249	1.289324744902958785885971

0.692965	1.306620239297066499162270

0.664680	1.322691173290752031377338

0.636396	1.336663908663503708140752

0.608112	1.349095139345748872727881

0.579828	1.362324247056205361872117

0.551543	1.379541982035286107333150

0.523259	1.402766457132736954704910

0.494975	1.431669045315148158792340

0.466690	1.464079162244024789885088

0.438406	1.497106747804235915566551

0.410122	1.528006061779961788360538

0.381838	1.554617061689987922434852

0.353553	1.575467050870817953267533

0.325269	1.589639191648863469907837

0.296985	1.596537329168998375905630

0.268701	1.595725701413634123326801

0.240416	1.587122137750156980473548

0.212132	1.571789987276026145934793

0.183848	1.552967777540633198540831

0.155563	1.535752488691502160023106

0.127279	1.524535796764816986126334

0.098995	1.520343281730427209552658

0.070711	1.520735913172788666969382

0.042426	1.521839559782060646853097

0.014142	1.520568450987409780950088

0.014142	1.520568450987409780950088

0.042426	1.521839559782060424808492

0.070711	1.520735913172788666969382

0.098995	1.520343281730427431597263

0.127279	1.524535796764816986126334

0.155563	1.535752488691502160023106

0.183848	1.552967777540632976496227

0.212132	1.571789987276025923890188

0.240416	1.587122137750156758428943

0.268701	1.595725701413633901282196

0.296985	1.596537329168997931816421

0.325269	1.589639191648863247863233

0.353553	1.575467050870817953267533

0.381838	1.554617061689987700390247

0.410122	1.528006061779961566315933

0.438406	1.497106747804235693521946

0.466690	1.464079162244024567840484

0.494975	1.431669045315147936747735

0.523259	1.402766457132736732660305

0.551543	1.379541982035286107333150

0.579828	1.362324247056205361872117

0.608112	1.349095139345748872727881

0.636396	1.336663908663503930185357

0.664680	1.322691173290752031377338

0.692965	1.306620239297066499162270

0.721249	1.289324744902958785885971

0.749533	1.272255742165106839891564

0.777817	1.256439757969840087525881

0.806102	1.242016533117392906859777

0.834386	1.228782117251971950366851

0.862670	1.216902249610982700289696

0.890955	1.206948678075868919279401

0.919239	1.198583004010406627415364

0.947523	1.179752639944872338872983

0.975807	1.074464012802999413054295


















==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p1/expRus.dat <==
-0.998000	-0.006000	0.916039184840620968053315
-0.994000	-0.006000	0.916049107114980998289866
-0.990000	-0.006000	0.916068239566109943083916
-0.986000	-0.006000	0.916096586603270313098335
-0.982000	-0.006000	0.916134154805743561311715
-0.978000	-0.006000	0.916180952938604353796848
-0.974000	-0.006000	0.916236991930498567704433
-0.970000	-0.006000	0.916302284772986586069976
-0.966000	-0.006000	0.916376846347511930801488
-0.962000	-0.006000	0.916460693380697910548349
-0.958000	-0.006000	0.916553845178010195837714
-0.954000	-0.006000	0.916656326530587928225202
-0.950000	-0.006000	0.916768175087764203290419
-0.946000	-0.006000	0.916889456130001501144022
-0.942000	-0.006000	0.917020287440892811758886
-0.938000	-0.006000	0.917160875269367847906210
-0.934000	-0.006000	0.917311559010473565045629
-0.930000	-0.006000	0.917472857770382121955777
-0.926000	-0.006000	0.917645507762496648318518
-0.922000	-0.006000	0.917830477275739076148398
-0.918000	-0.006000	0.918028947263034189596453
-0.914000	-0.006000	0.918242250914507507353335
-0.910000	-0.006000	0.918471773992544870957033
-0.906000	-0.006000	0.918718827051026143415413
-0.902000	-0.006000	0.918984508229190866224201
-0.898000	-0.006000	0.919269578807632048444987
-0.894000	-0.006000	0.919574372072739731898139
-0.890000	-0.006000	0.919898749749325950197942
-0.886000	-0.006000	0.920242111134938589600551
-0.882000	-0.006000	0.920603450543873269573680
-0.878000	-0.006000	0.920981451012309215720109
-0.874000	-0.006000	0.921374597893999114361918
-0.870000	-0.006000	0.921781295381830179103133
-0.866000	-0.006000	0.922199971550367370021206
-0.862000	-0.006000	0.922629162048409390273207
-0.858000	-0.006000	0.923067567735312843879569
-0.854000	-0.006000	0.923514086213061524688328
-0.850000	-0.006000	0.923967820637963010987903
-0.846000	-0.006000	0.924428071140655061022073
-0.842000	-0.006000	0.924894314754682533852304
-0.838000	-0.006000	0.925366179293844237641053
-0.834000	-0.006000	0.925843415546612757971445
-0.830000	-0.006000	0.926325870856465338754049
-0.826000	-0.006000	0.926813465914572032211538
-0.822000	-0.006000	0.927306175573406332723891
-0.818000	-0.006000	0.927804013760517687359197
-0.814000	-0.006000	0.928307022121551250748439
-0.810000	-0.006000	0.928815261799764368966237
-0.806000	-0.006000	0.929328807700376291478506
-0.802000	-0.006000	0.929847744629742400945815
-0.798000	-0.006000	0.930372164791640643421999
-0.794000	-0.006000	0.930902166231096006576706
-0.790000	-0.006000	0.931437851919103443343317
-0.786000	-0.006000	0.931979329258989963591375
-0.782000	-0.006000	0.932526709863766400943064
-0.778000	-0.006000	0.933080109504569987777245
-0.774000	-0.006000	0.933639648166082358748952
-0.770000	-0.006000	0.934205450169018236650231
-0.766000	-0.006000	0.934777644335559654287238
-0.762000	-0.006000	0.935356364183604127582328
-0.758000	-0.006000	0.935941748141793650184184
-0.754000	-0.006000	0.936533939780962332299907
-0.750000	-0.006000	0.937133088059755259280337
-0.746000	-0.006000	0.937739347583399274199678
-0.742000	-0.006000	0.938352878875309603934340
-0.738000	-0.006000	0.938973848661665888570838
-0.734000	-0.006000	0.939602430169481639410378
-0.730000	-0.006000	0.940238803439261805472427
-0.726000	-0.006000	0.940883155654432368208973
-0.722000	-0.006000	0.941535681492084219890160
-0.718000	-0.006000	0.942196583504644080697688
-0.714000	-0.006000	0.942866072552909662007892
-0.710000	-0.006000	0.943544368333548821858869
-0.706000	-0.006000	0.944231700090638836897483
-0.702000	-0.006000	0.944928307694314462139573
-0.698000	-0.006000	0.945634443453542750113172
-0.694000	-0.006000	0.946350375384385822385980
-0.690000	-0.006000	0.947076393322533127694385
-0.686000	-0.006000	0.947812820497530350571935
-0.682000	-0.006000	0.948560035395167422400675
-0.678000	-0.006000	0.949318512610609288593366
-0.674000	-0.006000	0.950088898027038109006526
-0.670000	-0.006000	0.950872144710636524322922
-0.666000	-0.006000	0.951669753851851818460261
-0.662000	-0.006000	0.952484193382888144618903
-0.658000	-0.006000	0.953319610253422600187889
-0.654000	-0.006000	0.954183016734746258791233
-0.650000	-0.006000	0.955086223654660892989909
-0.646000	-0.006000	0.956048921741993296130602
-0.642000	-0.006000	0.957103482911021985479749
-0.638000	-0.006000	0.958302268989123962050769
-0.634000	-0.006000	0.959728488654271072455515
-0.630000	-0.006000	0.961511904167172581914258
-0.626000	-0.006000	0.963850879059931275882889
-0.622000	-0.006000	0.967042216397119069881683
-0.618000	-0.006000	0.971520049354165471378053
-0.614000	-0.006000	0.977894853420269494215233
-0.610000	-0.006000	0.986997898811498686200139
-0.606000	-0.006000	0.999905406936272500573182
-0.602000	-0.006000	1.017915121282591650597737
-0.598000	-0.006000	1.042430413837070135585350
-0.594000	-0.006000	1.074701675819005108891702
-0.590000	-0.006000	1.115402036570817712046733
-0.586000	-0.006000	1.164097085272452147819422
-0.582000	-0.006000	1.218801327104254816902085
-0.578000	-0.006000	1.275926096898368777843302
-0.574000	-0.006000	1.330877158856021980071205
-0.570000	-0.006000	1.379253235903223684388763
-0.566000	-0.006000	1.418147400075272068775689
-0.562000	-0.006000	1.446847817283055226411648
-0.558000	-0.006000	1.466578900162325505007743
-0.554000	-0.006000	1.479577334238393993004479
-0.550000	-0.006000	1.488141706894246407699711
-0.546000	-0.006000	1.494085311673374549812365
-0.542000	-0.006000	1.498611421887973582656173
-0.538000	-0.006000	1.502427008720126355711955
-0.534000	-0.006000	1.505909148250029083726531
-0.530000	-0.006000	1.509243383710283659127072
-0.526000	-0.006000	1.512516224129596853487101
-0.522000	-0.006000	1.515767167335796195004605
-0.518000	-0.006000	1.519014899077504754387746
-0.514000	-0.006000	1.522269225155780114633330
-0.510000	-0.006000	1.525536013031527859951098
-0.506000	-0.006000	1.528819088126094127844112
-0.502000	-0.006000	1.532120949013276112182780
-0.498000	-0.006000	1.535443064296475812469112
-0.494000	-0.006000	1.538786017278105600070148
-0.490000	-0.006000	1.542149576198583282860000
-0.486000	-0.006000	1.545532712992796042783539
-0.482000	-0.006000	1.548933598037063319452500
-0.478000	-0.006000	1.552349655220439217373496
-0.474000	-0.006000	1.555777905798316540497694
-0.470000	-0.006000	1.559216110325873261288621
-0.466000	-0.006000	1.562665640473055228554244
-0.462000	-0.006000	1.566137451412113357207545
-0.458000	-0.006000	1.569662646459617061367453
-0.454000	-0.006000	1.573308422980214782427311
-0.450000	-0.006000	1.577198249393678697316545
-0.446000	-0.006000	1.581532075072424659012427
-0.442000	-0.006000	1.586599293680650335502946
-0.438000	-0.006000	1.592776005213892842604650
-0.434000	-0.006000	1.600500669363601025096955
-0.430000	-0.006000	1.610228685832599371252627
-0.426000	-0.006000	1.622374358826487616980216
-0.422000	-0.006000	1.637254055498613025676491
-0.418000	-0.006000	1.655044129429596333480390
-0.414000	-0.006000	1.675761592219565221384414
-0.410000	-0.006000	1.699267822784731540863845
-0.406000	-0.006000	1.725289586910967676303130
-0.402000	-0.006000	1.753449264095470638835650
-0.398000	-0.006000	1.783297086716403523354302
-0.394000	-0.006000	1.814340775011360484825218
-0.390000	-0.006000	1.846070634768060214625507
-0.386000	-0.006000	1.877980104199502120465581
-0.382000	-0.006000	1.909582699986185794216453
-0.378000	-0.006000	1.940426503674438141189285
-0.374000	-0.006000	1.970107037702852226246364
-0.370000	-0.006000	1.998278861290929908633984
-0.366000	-0.006000	2.024665659412388407645267
-0.362000	-0.006000	2.049068138711931386097831
-0.358000	-0.006000	2.071368782560407240111999
-0.354000	-0.006000	2.091532521459427584886726
-0.350000	-0.006000	2.109602668412530412922479
-0.346000	-0.006000	2.125692013408837510723970
-0.342000	-0.006000	2.139969658874398827919094
-0.338000	-0.006000	2.152644846995383165477733
-0.334000	-0.006000	2.163949507024125473719778
-0.330000	-0.006000	2.174121404825299030960650
-0.326000	-0.006000	2.183389552069570971326584
-0.322000	-0.006000	2.191962673226817148730561
-0.318000	-0.006000	2.200021664021269085509402
-0.314000	-0.006000	2.207718317866815826988613
-0.310000	-0.006000	2.215173351500660192670011
-0.306000	-0.006000	2.222478937954238453755806
-0.302000	-0.006000	2.229702449643438111337446
-0.298000	-0.006000	2.236890760795188004550482
-0.294000	-0.006000	2.244074516187086754115398
-0.290000	-0.006000	2.251271971838344931882148
-0.286000	-0.006000	2.258492209249736593079660
-0.282000	-0.006000	2.265737673634750759532608
-0.278000	-0.006000	2.273006082545997230681678
-0.274000	-0.006000	2.280291801232563475565485
-0.270000	-0.006000	2.287586797133970062390063
-0.266000	-0.006000	2.294881280754173413782837
-0.262000	-0.006000	2.302164124186961924323214
-0.258000	-0.006000	2.309423129084525960763585
-0.254000	-0.006000	2.316645197235660980084049
-0.250000	-0.006000	2.323816441245662112180526
-0.246000	-0.006000	2.330922260691547176492122
-0.242000	-0.006000	2.337947400333878711364832
-0.238000	-0.006000	2.344876000904520196854719
-0.234000	-0.006000	2.351691648983563087682569
-0.230000	-0.006000	2.358377429923336876527173
-0.226000	-0.006000	2.364915986193210528654163
-0.222000	-0.006000	2.371289582556423081172170
-0.218000	-0.006000	2.377480178910592822916215
-0.214000	-0.006000	2.383469511272510388266710
-0.210000	-0.006000	2.389239181170561110434392
-0.206000	-0.006000	2.394770753569940957561357
-0.202000	-0.006000	2.400045863367644916053223
-0.198000	-0.006000	2.405046330443572077939507
-0.194000	-0.006000	2.409754283238745742323772
-0.190000	-0.006000	2.414152290856894644832664
-0.186000	-0.006000	2.418223503761870230022168
-0.182000	-0.006000	2.421951803284785764702747
-0.178000	-0.006000	2.425321960378253649537328
-0.174000	-0.006000	2.428319804376418034053131
-0.170000	-0.006000	2.430932402948569048817262
-0.166000	-0.006000	2.433148254964912826636692
-0.162000	-0.006000	2.434957498589231938979083
-0.158000	-0.006000	2.436352137488034585999230
-0.154000	-0.006000	2.437326288438030896799091
-0.150000	-0.006000	2.437876453565609669027481
-0.146000	-0.006000	2.438001819597461761190971
-0.142000	-0.006000	2.437704584382150319044058
-0.138000	-0.006000	2.436990307067230965287763
-0.134000	-0.006000	2.435868272283028712621444
-0.130000	-0.006000	2.434351850364947278393402
-0.126000	-0.006000	2.432458825421824677448512
-0.122000	-0.006000	2.430211652043478220974748
-0.118000	-0.006000	2.427637591615622536522778
-0.114000	-0.006000	2.424768673340534252957923
-0.110000	-0.006000	2.421641426313017930738170
-0.106000	-0.006000	2.418296340211753214788359
-0.102000	-0.006000	2.414777034861492310824360
-0.098000	-0.006000	2.411129152306636935776396
-0.094000	-0.006000	2.407399025322029650908462
-0.090000	-0.006000	2.403632216737733973133118
-0.086000	-0.006000	2.399872055923798264132074
-0.082000	-0.006000	2.396158313694238373159351
-0.078000	-0.006000	2.392526148763304494337945
-0.074000	-0.006000	2.389005426609917215330370
-0.070000	-0.006000	2.385620460083322402766726
-0.066000	-0.006000	2.382390160582868787741972
-0.062000	-0.006000	2.379328532262541706643333
-0.058000	-0.006000	2.376445401633766607574216
-0.054000	-0.006000	2.373747258796243375655877
-0.050000	-0.006000	2.371238095209048601930135
-0.046000	-0.006000	2.368920150749020514524545
-0.042000	-0.006000	2.366794519958115738944571
-0.038000	-0.006000	2.364861603452489635657230
-0.034000	-0.006000	2.363121417741687046998322
-0.030000	-0.006000	2.361573791883316175699292
-0.026000	-0.006000	2.360218483385831511611741
-0.022000	-0.006000	2.359055242092356063920988
-0.018000	-0.006000	2.358083843574369176110395
-0.014000	-0.006000	2.357304106099510132565911
-0.010000	-0.006000	2.356715899297009642054945
-0.006000	-0.006000	2.356319148699205001662449
-0.002000	-0.006000	2.356113838083537803669287
0.002000	-0.006000	2.356100010415743462033333
0.006000	-0.006000	2.356277767702427361484752
0.010000	-0.006000	2.356647269868988647800734
0.014000	-0.006000	2.357208732704413556291456
0.018000	-0.006000	2.357962424862155348392889
0.022000	-0.006000	2.358908663801786431690743
0.026000	-0.006000	2.360047810283587566004826
0.030000	-0.006000	2.361380260356373828045662
0.034000	-0.006000	2.362906432288482960757392
0.038000	-0.006000	2.364626742956343452561896
0.042000	-0.006000	2.366541563140507786755506
0.046000	-0.006000	2.368651133674631648062814
0.050000	-0.006000	2.370955415219370809865040
0.054000	-0.006000	2.373453836154042928541230
0.058000	-0.006000	2.376144900217956656973683
0.062000	-0.006000	2.379025623601142669372166
0.066000	-0.006000	2.382090794409212008986287
0.070000	-0.006000	2.385332085853903993921676
0.074000	-0.006000	2.388737101935695772425561
0.078000	-0.006000	2.392288478616210412042165
0.082000	-0.006000	2.395963189719156893886520
0.086000	-0.006000	2.399732203005179531629665
0.090000	-0.006000	2.403560593937839051648098
0.094000	-0.006000	2.407408158904130957012057
0.098000	-0.006000	2.411230491223771199571502
0.102000	-0.006000	2.414980411175447816418682
0.106000	-0.006000	2.418609592090891435844924
0.110000	-0.006000	2.422070207611232373068333
0.114000	-0.006000	2.425316440546187113369569
0.118000	-0.006000	2.428305733640496733016789
0.122000	-0.006000	2.430999714794271238105239
0.126000	-0.006000	2.433364781462007186974006
0.130000	-0.006000	2.435372371501167254592701
0.134000	-0.006000	2.436998975532995714843310
0.138000	-0.006000	2.438225958201547527437469
0.142000	-0.006000	2.439039255117128490724099
0.146000	-0.006000	2.439429002962335779614023
0.150000	-0.006000	2.439389146648363482228206
0.154000	-0.006000	2.438917053174393778647300
0.158000	-0.006000	2.438013149365273246615970
0.162000	-0.006000	2.436680591105909954308117
0.166000	-0.006000	2.434924965251341610894542
0.170000	-0.006000	2.432754021665269661411912
0.174000	-0.006000	2.430177431157284573259858
0.178000	-0.006000	2.427206564755658213528022
0.182000	-0.006000	2.423854290184771720362278
0.186000	-0.006000	2.420134782190428435200147
0.190000	-0.006000	2.416063344203400742316035
0.194000	-0.006000	2.411656239604628826356247
0.198000	-0.006000	2.406930531491680458344717
0.202000	-0.006000	2.401903930332402126168745
0.206000	-0.006000	2.396594649241071905976241
0.210000	-0.006000	2.391021266847489279427919
0.214000	-0.006000	2.385202597874563679170024
0.218000	-0.006000	2.379157571616694166749539
0.222000	-0.006000	2.372905118537105728648839
0.226000	-0.006000	2.366464065191314247726950
0.230000	-0.006000	2.359853037646420403916636
0.234000	-0.006000	2.353090373509612476254915
0.238000	-0.006000	2.346194042609552887768132
0.242000	-0.006000	2.339181576294115494363268
0.246000	-0.006000	2.332070005217110608697340
0.250000	-0.006000	2.324875805379679416518002
0.254000	-0.006000	2.317614852052615415090031
0.258000	-0.006000	2.310302380996397175749735
0.262000	-0.006000	2.302952956036809162299051
0.266000	-0.006000	2.295580441388461956364608
0.270000	-0.006000	2.288197975850343457437930
0.274000	-0.006000	2.280817943595189856154093
0.278000	-0.006000	2.273451931829721495148533
0.282000	-0.006000	2.266110657647530945979497
0.286000	-0.006000	2.258803832708332404166640
0.290000	-0.006000	2.251539911873726484969893
0.294000	-0.006000	2.244325636843779836482327
0.298000	-0.006000	2.237165234532606739037419
0.302000	-0.006000	2.230059060827423778050616
0.306000	-0.006000	2.223001397616261254341907
0.310000	-0.006000	2.215977029927572061751562
0.314000	-0.006000	2.208956184258172861234470
0.318000	-0.006000	2.201887456220513072935319
0.322000	-0.006000	2.194688576450400052664236
0.326000	-0.006000	2.187235346857868467651542
0.330000	-0.006000	2.179349771287281356535459
0.334000	-0.006000	2.170790395926166738149732
0.338000	-0.006000	2.161249101179272269490639
0.342000	-0.006000	2.150352785405754918457433
0.346000	-0.006000	2.137682580598467829702258
0.350000	-0.006000	2.122807660408359442527626
0.354000	-0.006000	2.105332734022729024303544
0.358000	-0.006000	2.084953264533004002601047
0.362000	-0.006000	2.061508157230079518740240
0.366000	-0.006000	2.035018250058493016751981
0.370000	-0.006000	2.005701550157463319834505
0.374000	-0.006000	1.973962138488325690488523
0.378000	-0.006000	1.940356584693869956836920
0.382000	-0.006000	1.905546685415325347534576
0.386000	-0.006000	1.870248638317203893066676
0.390000	-0.006000	1.835186620570362414639476
0.394000	-0.006000	1.801054829804101808932160
0.398000	-0.006000	1.768488287341594800139433
0.402000	-0.006000	1.738040326433885729429107
0.406000	-0.006000	1.710164022033643815845494
0.410000	-0.006000	1.685195595876596730278152
0.414000	-0.006000	1.663339547322041367394263
0.418000	-0.006000	1.644657340147094304327879
0.422000	-0.006000	1.629063252646766990494598
0.426000	-0.006000	1.616331697310227299979601
0.430000	-0.006000	1.606119218840305951090386
0.434000	-0.006000	1.598001243809552773811333
0.438000	-0.006000	1.591519192513907388075722
0.442000	-0.006000	1.586229522039327211047066
0.446000	-0.006000	1.581744745379530137086022
0.450000	-0.006000	1.577758626368017225161111
0.454000	-0.006000	1.574052836350377848617654
0.458000	-0.006000	1.570487989414830476420093
0.462000	-0.006000	1.566985606476457348890108
0.466000	-0.006000	1.563508039723674025722744
0.470000	-0.006000	1.560041369037971303868062
0.474000	-0.006000	1.556583393945597748597720
0.478000	-0.006000	1.553136528438489483150420
0.482000	-0.006000	1.549704267818103886611425
0.486000	-0.006000	1.546289758169355765815567
0.490000	-0.006000	1.542895375826160986321156
0.494000	-0.006000	1.539522686821303887327872
0.498000	-0.006000	1.536172494588917691871188
0.502000	-0.006000	1.532844868391166404109072
0.506000	-0.006000	1.529539122426576858160274
0.510000	-0.006000	1.526253740188620255935348
0.514000	-0.006000	1.522986239421140419736389
0.518000	-0.006000	1.519732946043648169620610
0.522000	-0.006000	1.516488543942931643826455
0.526000	-0.006000	1.513244980724901100899160
0.530000	-0.006000	1.509988652976290479656996
0.534000	-0.006000	1.506693550111322554840854
0.538000	-0.006000	1.503306073840591228218955
0.542000	-0.006000	1.499714706221667137597819
0.546000	-0.006000	1.495695132473611854706519
0.550000	-0.006000	1.490820351661073850380035
0.554000	-0.006000	1.484334529819352432866708
0.558000	-0.006000	1.474989202858003167762035
0.562000	-0.006000	1.460885243063919869399570
0.566000	-0.006000	1.439421512188852059210831
0.570000	-0.006000	1.407543326168080533022930
0.574000	-0.006000	1.362565360265156177987933
0.578000	-0.006000	1.303725827561330596893185
0.582000	-0.006000	1.234049634450732124690830
0.586000	-0.006000	1.161102376994074036886673
0.590000	-0.006000	1.094898163138882329903367
0.594000	-0.006000	1.043272833108071395713523
0.598000	-0.006000	1.008357127749582859976840
0.602000	-0.006000	0.987272625821330462869696
0.606000	-0.006000	0.975419396214975309433726
0.610000	-0.006000	0.968917353639960454714242
0.614000	-0.006000	0.965257364472882573025458
0.618000	-0.006000	0.963024959949864700625710
0.622000	-0.006000	0.961488025420212721883217
0.626000	-0.006000	0.960285595014017667736539
0.630000	-0.006000	0.959244924653166020078743
0.634000	-0.006000	0.958285275092785937545159
0.638000	-0.006000	0.957369613395028906666084
0.642000	-0.006000	0.956481171659613216284868
0.646000	-0.006000	0.955612374464354541458988
0.650000	-0.006000	0.954759732951955042423720
0.654000	-0.006000	0.953921542817722900586830
0.658000	-0.006000	0.953096868648303896520702
0.662000	-0.006000	0.952285105036482781848406
0.666000	-0.006000	0.951485790632716876835673
0.670000	-0.006000	0.950698530744064962405560
0.674000	-0.006000	0.949922965544643727042740
0.678000	-0.006000	0.949158757065051927881427
0.682000	-0.006000	0.948405583764867277096755
0.686000	-0.006000	0.947663138113965297648633
0.690000	-0.006000	0.946931125351691549418831
0.694000	-0.006000	0.946209262705399178905452
0.698000	-0.006000	0.945497278791763262617565
0.702000	-0.006000	0.944794913096274058261770
0.706000	-0.006000	0.944101915491951770853518
0.710000	-0.006000	0.943418045782896896866987
0.714000	-0.006000	0.942743073267316211705236
0.718000	-0.006000	0.942076776317903985535906
0.722000	-0.006000	0.941418941978620416044521
0.726000	-0.006000	0.940769365577280525236858
0.730000	-0.006000	0.940127850353522087623048
0.734000	-0.006000	0.939494207101740363974329
0.738000	-0.006000	0.938868253828594401255714
0.742000	-0.006000	0.938249815424693323073768
0.746000	-0.006000	0.937638723350068592488071
0.750000	-0.006000	0.937034815333029569295320
0.754000	-0.006000	0.936437935082023109600868
0.758000	-0.006000	0.935847932010116734247163
0.762000	-0.006000	0.935264660971757422203154
0.766000	-0.006000	0.934687982011538576188059
0.770000	-0.006000	0.934117760124839713320455
0.774000	-0.006000	0.933553865030494534060779
0.778000	-0.006000	0.932996170956223891401748
0.782000	-0.006000	0.932444556438680960397392
0.786000	-0.006000	0.931898904142052453281053
0.790000	-0.006000	0.931359100703018527589450
0.794000	-0.006000	0.930825036616744427853121
0.798000	-0.006000	0.930296606190432417982095
0.802000	-0.006000	0.929773707610763500142070
0.806000	-0.006000	0.929256243203390619456172
0.810000	-0.006000	0.928744120011754548116301
0.814000	-0.006000	0.928237250894783039179003
0.818000	-0.006000	0.927735556443759934452942
0.822000	-0.006000	0.927238968149781905836448
0.826000	-0.006000	0.926747433409288112748925
0.830000	-0.006000	0.926260923117414924909951
0.834000	-0.006000	0.925779442728610124646593
0.838000	-0.006000	0.925303047697038527630298
0.842000	-0.006000	0.924831864055473018559894
0.846000	-0.006000	0.924366114443273323431072
0.850000	-0.006000	0.923906149050517488952039
0.854000	-0.006000	0.923452479652406621468685
0.858000	-0.006000	0.923005813213919723558831
0.862000	-0.006000	0.922567079656542166077315
0.866000	-0.006000	0.922137446698425011781808
0.870000	-0.006000	0.921718313786106135943044
0.874000	-0.006000	0.921311277690005314688904
0.878000	-0.006000	0.920918064890182352932868
0.882000	-0.006000	0.920540430626579420092526
0.886000	-0.006000	0.920180031017883592880935
0.890000	-0.006000	0.919838281821746983624166
0.894000	-0.006000	0.919516223442561564382913
0.898000	-0.006000	0.919214414680129654477980
0.902000	-0.006000	0.918932875840781093756959
0.906000	-0.006000	0.918671094684098132887584
0.910000	-0.006000	0.918428097305536317307428
0.914000	-0.006000	0.918202573056153936725821
0.918000	-0.006000	0.917993031473088860749954
0.922000	-0.006000	0.917797963203124567144187
0.926000	-0.006000	0.917615977868510124260126
0.930000	-0.006000	0.917445899364396577624348
0.934000	-0.006000	0.917286810674240338236984
0.938000	-0.006000	0.917138052236985967802241
0.942000	-0.006000	0.916999186718508330073973
0.946000	-0.006000	0.916869946733277818573526
0.950000	-0.006000	0.916750180657846525100751
0.954000	-0.006000	0.916639806874566587246989
0.958000	-0.006000	0.916538780978195966042676
0.962000	-0.006000	0.916447075705824065749994
0.966000	-0.006000	0.916364670636152678362407
0.970000	-0.006000	0.916291548008036804695564
0.974000	-0.006000	0.916227691627855111988765
0.978000	-0.006000	0.916173086935611724612727
0.982000	-0.006000	0.916127721286209006912316
0.986000	-0.006000	0.916091584131748737362955
0.990000	-0.006000	0.916064667081843420071152
0.994000	-0.006000	0.916046963899343258397323
0.998000	-0.006000	0.916038470480280087038238



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p1/outputRHO.dat <==
-0.990000	-0.030000	0.916686208037106875501365
-0.970000	-0.030000	0.917060291864352339352706
-0.950000	-0.030000	0.917688179194665831772681
-0.930000	-0.030000	0.918482662457447252002396
-0.910000	-0.030000	0.919542551286320120063067
-0.890000	-0.030000	0.921009371873803051045115
-0.870000	-0.030000	0.922859553504763008291434
-0.850000	-0.030000	0.924984127815011936135647
-0.830000	-0.030000	0.927297291343696650223194
-0.810000	-0.030000	0.929760194513985172015680
-0.790000	-0.030000	0.932364913358377567220714
-0.770000	-0.030000	0.935118365053954736509922
-0.750000	-0.030000	0.938034639753959953445417
-0.730000	-0.030000	0.941134071161672691729905
-0.710000	-0.030000	0.944453965159668840101403
-0.690000	-0.030000	0.948115228717205216213415
-0.670000	-0.030000	0.952663437392870848796633
-0.650000	-0.030000	0.960509349956919722401949
-0.630000	-0.030000	0.980523277579346763666024
-0.610000	-0.030000	1.036418318895826917724889
-0.590000	-0.030000	1.162203944472705918755651
-0.570000	-0.030000	1.347409518013484852616557
-0.550000	-0.030000	1.482279179095857379877543
-0.530000	-0.030000	1.499389566655681571560876
-0.510000	-0.030000	1.519403063352655181006412
-0.490000	-0.030000	1.534157564582989463630724
-0.470000	-0.030000	1.557662633567556520475250
-0.450000	-0.030000	1.564615467083599886777279
-0.430000	-0.030000	1.626989281150368116257710
-0.410000	-0.030000	1.740579857896029425390338
-0.390000	-0.030000	1.865768041760058393307986
-0.370000	-0.030000	1.978542054179975639982558
-0.350000	-0.030000	2.069769086597125884452453
-0.330000	-0.030000	2.139804078254668340264288
-0.310000	-0.030000	2.193838033182423874478673
-0.290000	-0.030000	2.237956177806168511779106
-0.270000	-0.030000	2.276676314240707821312526
-0.250000	-0.030000	2.312225444573091426292422
-0.230000	-0.030000	2.344920025563941301527393
-0.210000	-0.030000	2.373867187006478474131654
-0.190000	-0.030000	2.397587781372439330596080
-0.170000	-0.030000	2.414511535417156906646596
-0.150000	-0.030000	2.423418261394076900216987
-0.130000	-0.030000	2.423887100537232441865854
-0.110000	-0.030000	2.416799435830408349090703
-0.090000	-0.030000	2.404537924173424379148400
-0.070000	-0.030000	2.390561243194663454403326
-0.050000	-0.030000	2.378331140800694409875859
-0.030000	-0.030000	2.370032715078141283271407
-0.010000	-0.030000	2.366283746036281776525811
0.010000	-0.030000	2.366283746036281776525811
0.030000	-0.030000	2.370032715078141283271407
0.050000	-0.030000	2.378331140800694409875859
0.070000	-0.030000	2.390561243194663454403326
0.090000	-0.030000	2.404537924173424379148400
0.110000	-0.030000	2.416799435830408349090703
0.130000	-0.030000	2.423887100537232441865854
0.150000	-0.030000	2.423418261394076900216987
0.170000	-0.030000	2.414511535417156906646596
0.190000	-0.030000	2.397587781372439330596080
0.210000	-0.030000	2.373867187006478474131654
0.230000	-0.030000	2.344920025563940857438183
0.250000	-0.030000	2.312225444573090982203212
0.270000	-0.030000	2.276676314240707821312526
0.290000	-0.030000	2.237956177806168511779106
0.310000	-0.030000	2.193838033182423874478673
0.330000	-0.030000	2.139804078254668340264288
0.350000	-0.030000	2.069769086597126328541663
0.370000	-0.030000	1.978542054179976084071768
0.390000	-0.030000	1.865768041760058615352591
0.410000	-0.030000	1.740579857896029425390338
0.430000	-0.030000	1.626989281150368116257710
0.450000	-0.030000	1.564615467083599886777279
0.470000	-0.030000	1.557662633567556520475250
0.490000	-0.030000	1.534157564582989463630724
0.510000	-0.030000	1.519403063352655181006412
0.530000	-0.030000	1.499389566655681349516271
0.550000	-0.030000	1.482279179095857379877543
0.570000	-0.030000	1.347409518013484852616557
0.590000	-0.030000	1.162203944472705918755651
0.610000	-0.030000	1.036418318895827139769494
0.630000	-0.030000	0.980523277579346763666024
0.650000	-0.030000	0.960509349956919611379647
0.670000	-0.030000	0.952663437392870737774331
0.690000	-0.030000	0.948115228717205216213415
0.710000	-0.030000	0.944453965159668951123706
0.730000	-0.030000	0.941134071161672691729905
0.750000	-0.030000	0.938034639753959953445417
0.770000	-0.030000	0.935118365053954625487620
0.790000	-0.030000	0.932364913358377456198411
0.810000	-0.030000	0.929760194513984949971075
0.830000	-0.030000	0.927297291343696428178589
0.850000	-0.030000	0.924984127815011825113345
0.870000	-0.030000	0.922859553504763008291434
0.890000	-0.030000	0.921009371873803162067418
0.910000	-0.030000	0.919542551286320009040764
0.930000	-0.030000	0.918482662457447252002396
0.950000	-0.030000	0.917688179194665942794984
0.970000	-0.030000	0.917060291864352450375009
0.990000	-0.030000	0.916686208037106986523668



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p1/velstab.dat <==
-0.990000	-0.030000	0.916334133090904612295446
-0.970000	-0.030000	0.916709220943368485734482
-0.950000	-0.030000	0.917345437016722553558168
-0.930000	-0.030000	0.918135277269191307780716
-0.910000	-0.030000	0.919195516270547519077638
-0.890000	-0.030000	0.920676670786776618626845
-0.870000	-0.030000	0.922543177917224399564589
-0.850000	-0.030000	0.924678693927207584479788
-0.830000	-0.030000	0.926998056560269123593798
-0.810000	-0.030000	0.929464883398826935412274
-0.790000	-0.030000	0.932072764796990971269963
-0.770000	-0.030000	0.934829192444568080055944
-0.750000	-0.030000	0.937748332837118558913403
-0.730000	-0.030000	0.940849909028942832378561
-0.710000	-0.030000	0.944166913745542291103163
-0.690000	-0.030000	0.947795077834348687062516
-0.670000	-0.030000	0.952157669409875340171823
-0.650000	-0.030000	0.959197001481037703207733
-0.630000	-0.030000	0.976542036636516508352202
-0.610000	-0.030000	1.026651432828167287425458
-0.590000	-0.030000	1.147773537591611603403408
-0.570000	-0.030000	1.341593522627493095811246
-0.550000	-0.030000	1.490650858612081020027063
-0.530000	-0.030000	1.498055771202681185627625
-0.510000	-0.030000	1.519206258011498666959938
-0.490000	-0.030000	1.533610596674851445087029
-0.470000	-0.030000	1.560693058470651317648503
-0.450000	-0.030000	1.559665661422347637810049
-0.430000	-0.030000	1.625625703531228927190000
-0.410000	-0.030000	1.746243199338781248997066
-0.390000	-0.030000	1.874985445879626233534054
-0.370000	-0.030000	1.987780482959140559984235
-0.350000	-0.030000	2.077027065818277229425348
-0.330000	-0.030000	2.144678596838169859495338
-0.310000	-0.030000	2.196939807632067420684052
-0.290000	-0.030000	2.240175501796917156838163
-0.270000	-0.030000	2.278724810874024342410848
-0.250000	-0.030000	2.314523502931979059837886
-0.230000	-0.030000	2.347658746188416412081779
-0.210000	-0.030000	2.377088623473945450115252
-0.190000	-0.030000	2.401228402318662080716649
-0.170000	-0.030000	2.418414761090672104870691
-0.150000	-0.030000	2.427337390765461400121694
-0.130000	-0.030000	2.427501538293811655933041
-0.110000	-0.030000	2.419762535898502431308543
-0.090000	-0.030000	2.406589738889368224050713
-0.070000	-0.030000	2.391686255594612120489728
-0.050000	-0.030000	2.378799255892653619071098
-0.030000	-0.030000	2.370191068753912500000069
-0.010000	-0.030000	2.366337100201928667075890
0.010000	-0.030000	2.366337100201928667075890
0.030000	-0.030000	2.370191068753912944089279
0.050000	-0.030000	2.378799255892654063160307
0.070000	-0.030000	2.391686255594612120489728
0.090000	-0.030000	2.406589738889368224050713
0.110000	-0.030000	2.419762535898502431308543
0.130000	-0.030000	2.427501538293811655933041
0.150000	-0.030000	2.427337390765460956032484
0.170000	-0.030000	2.418414761090671660781481
0.190000	-0.030000	2.401228402318662080716649
0.210000	-0.030000	2.377088623473945006026042
0.230000	-0.030000	2.347658746188416412081779
0.250000	-0.030000	2.314523502931978615748676
0.270000	-0.030000	2.278724810874024342410848
0.290000	-0.030000	2.240175501796916712748953
0.310000	-0.030000	2.196939807632067420684052
0.330000	-0.030000	2.144678596838169415406128
0.350000	-0.030000	2.077027065818277229425348
0.370000	-0.030000	1.987780482959140782028840
0.390000	-0.030000	1.874985445879626233534054
0.410000	-0.030000	1.746243199338781248997066
0.430000	-0.030000	1.625625703531228927190000
0.450000	-0.030000	1.559665661422347637810049
0.470000	-0.030000	1.560693058470651317648503
0.490000	-0.030000	1.533610596674851445087029
0.510000	-0.030000	1.519206258011498666959938
0.530000	-0.030000	1.498055771202680963583020
0.550000	-0.030000	1.490650858612080797982458
0.570000	-0.030000	1.341593522627493095811246
0.590000	-0.030000	1.147773537591611603403408
0.610000	-0.030000	1.026651432828167509470063
0.630000	-0.030000	0.976542036636516508352202
0.650000	-0.030000	0.959197001481037703207733
0.670000	-0.030000	0.952157669409875451194125
0.690000	-0.030000	0.947795077834348798084818
0.710000	-0.030000	0.944166913745542291103163
0.730000	-0.030000	0.940849909028942832378561
0.750000	-0.030000	0.937748332837118447891100
0.770000	-0.030000	0.934829192444567969033642
0.790000	-0.030000	0.932072764796990971269963
0.810000	-0.030000	0.929464883398826824389971
0.830000	-0.030000	0.926998056560269012571496
0.850000	-0.030000	0.924678693927207584479788
0.870000	-0.030000	0.922543177917224510586891
0.890000	-0.030000	0.920676670786776618626845
0.910000	-0.030000	0.919195516270547519077638
0.930000	-0.030000	0.918135277269191418803018
0.950000	-0.030000	0.917345437016722664580470
0.970000	-0.030000	0.916709220943368596756784
0.990000	-0.030000	0.916334133090904390250842



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p1_new/expRus.dat <==
-0.998000	-0.006000	0.916039184840620968053315
-0.994000	-0.006000	0.916049107114980998289866
-0.990000	-0.006000	0.916068239566109943083916
-0.986000	-0.006000	0.916096586603270313098335
-0.982000	-0.006000	0.916134154805743561311715
-0.978000	-0.006000	0.916180952938604353796848
-0.974000	-0.006000	0.916236991930498567704433
-0.970000	-0.006000	0.916302284772986586069976
-0.966000	-0.006000	0.916376846347511930801488
-0.962000	-0.006000	0.916460693380697910548349
-0.958000	-0.006000	0.916553845178010195837714
-0.954000	-0.006000	0.916656326530587928225202
-0.950000	-0.006000	0.916768175087764203290419
-0.946000	-0.006000	0.916889456130001501144022
-0.942000	-0.006000	0.917020287440892811758886
-0.938000	-0.006000	0.917160875269367847906210
-0.934000	-0.006000	0.917311559010473565045629
-0.930000	-0.006000	0.917472857770382121955777
-0.926000	-0.006000	0.917645507762496648318518
-0.922000	-0.006000	0.917830477275739076148398
-0.918000	-0.006000	0.918028947263034189596453
-0.914000	-0.006000	0.918242250914507507353335
-0.910000	-0.006000	0.918471773992544870957033
-0.906000	-0.006000	0.918718827051026143415413
-0.902000	-0.006000	0.918984508229190866224201
-0.898000	-0.006000	0.919269578807632048444987
-0.894000	-0.006000	0.919574372072739731898139
-0.890000	-0.006000	0.919898749749325950197942
-0.886000	-0.006000	0.920242111134938589600551
-0.882000	-0.006000	0.920603450543873269573680
-0.878000	-0.006000	0.920981451012309215720109
-0.874000	-0.006000	0.921374597893999114361918
-0.870000	-0.006000	0.921781295381830179103133
-0.866000	-0.006000	0.922199971550367370021206
-0.862000	-0.006000	0.922629162048409390273207
-0.858000	-0.006000	0.923067567735312843879569
-0.854000	-0.006000	0.923514086213061524688328
-0.850000	-0.006000	0.923967820637963010987903
-0.846000	-0.006000	0.924428071140655061022073
-0.842000	-0.006000	0.924894314754682533852304
-0.838000	-0.006000	0.925366179293844237641053
-0.834000	-0.006000	0.925843415546612757971445
-0.830000	-0.006000	0.926325870856465338754049
-0.826000	-0.006000	0.926813465914572032211538
-0.822000	-0.006000	0.927306175573406332723891
-0.818000	-0.006000	0.927804013760517687359197
-0.814000	-0.006000	0.928307022121551250748439
-0.810000	-0.006000	0.928815261799764368966237
-0.806000	-0.006000	0.929328807700376291478506
-0.802000	-0.006000	0.929847744629742400945815
-0.798000	-0.006000	0.930372164791640643421999
-0.794000	-0.006000	0.930902166231096006576706
-0.790000	-0.006000	0.931437851919103443343317
-0.786000	-0.006000	0.931979329258989963591375
-0.782000	-0.006000	0.932526709863766400943064
-0.778000	-0.006000	0.933080109504569987777245
-0.774000	-0.006000	0.933639648166082358748952
-0.770000	-0.006000	0.934205450169018236650231
-0.766000	-0.006000	0.934777644335559654287238
-0.762000	-0.006000	0.935356364183604127582328
-0.758000	-0.006000	0.935941748141793650184184
-0.754000	-0.006000	0.936533939780962332299907
-0.750000	-0.006000	0.937133088059755259280337
-0.746000	-0.006000	0.937739347583399274199678
-0.742000	-0.006000	0.938352878875309603934340
-0.738000	-0.006000	0.938973848661665888570838
-0.734000	-0.006000	0.939602430169481639410378
-0.730000	-0.006000	0.940238803439261805472427
-0.726000	-0.006000	0.940883155654432368208973
-0.722000	-0.006000	0.941535681492084219890160
-0.718000	-0.006000	0.942196583504644080697688
-0.714000	-0.006000	0.942866072552909662007892
-0.710000	-0.006000	0.943544368333548821858869
-0.706000	-0.006000	0.944231700090638836897483
-0.702000	-0.006000	0.944928307694314462139573
-0.698000	-0.006000	0.945634443453542750113172
-0.694000	-0.006000	0.946350375384385822385980
-0.690000	-0.006000	0.947076393322533127694385
-0.686000	-0.006000	0.947812820497530350571935
-0.682000	-0.006000	0.948560035395167422400675
-0.678000	-0.006000	0.949318512610609288593366
-0.674000	-0.006000	0.950088898027038109006526
-0.670000	-0.006000	0.950872144710636524322922
-0.666000	-0.006000	0.951669753851851818460261
-0.662000	-0.006000	0.952484193382888144618903
-0.658000	-0.006000	0.953319610253422600187889
-0.654000	-0.006000	0.954183016734746258791233
-0.650000	-0.006000	0.955086223654660892989909
-0.646000	-0.006000	0.956048921741993296130602
-0.642000	-0.006000	0.957103482911021985479749
-0.638000	-0.006000	0.958302268989123962050769
-0.634000	-0.006000	0.959728488654271072455515
-0.630000	-0.006000	0.961511904167172581914258
-0.626000	-0.006000	0.963850879059931275882889
-0.622000	-0.006000	0.967042216397119069881683
-0.618000	-0.006000	0.971520049354165471378053
-0.614000	-0.006000	0.977894853420269494215233
-0.610000	-0.006000	0.986997898811498686200139
-0.606000	-0.006000	0.999905406936272500573182
-0.602000	-0.006000	1.017915121282591650597737
-0.598000	-0.006000	1.042430413837070135585350
-0.594000	-0.006000	1.074701675819005108891702
-0.590000	-0.006000	1.115402036570817712046733
-0.586000	-0.006000	1.164097085272452147819422
-0.582000	-0.006000	1.218801327104254816902085
-0.578000	-0.006000	1.275926096898368777843302
-0.574000	-0.006000	1.330877158856021980071205
-0.570000	-0.006000	1.379253235903223684388763
-0.566000	-0.006000	1.418147400075272068775689
-0.562000	-0.006000	1.446847817283055226411648
-0.558000	-0.006000	1.466578900162325505007743
-0.554000	-0.006000	1.479577334238393993004479
-0.550000	-0.006000	1.488141706894246407699711
-0.546000	-0.006000	1.494085311673374549812365
-0.542000	-0.006000	1.498611421887973582656173
-0.538000	-0.006000	1.502427008720126355711955
-0.534000	-0.006000	1.505909148250029083726531
-0.530000	-0.006000	1.509243383710283659127072
-0.526000	-0.006000	1.512516224129596853487101
-0.522000	-0.006000	1.515767167335796195004605
-0.518000	-0.006000	1.519014899077504754387746
-0.514000	-0.006000	1.522269225155780114633330
-0.510000	-0.006000	1.525536013031527859951098
-0.506000	-0.006000	1.528819088126094127844112
-0.502000	-0.006000	1.532120949013276112182780
-0.498000	-0.006000	1.535443064296475812469112
-0.494000	-0.006000	1.538786017278105600070148
-0.490000	-0.006000	1.542149576198583282860000
-0.486000	-0.006000	1.545532712992796042783539
-0.482000	-0.006000	1.548933598037063319452500
-0.478000	-0.006000	1.552349655220439217373496
-0.474000	-0.006000	1.555777905798316540497694
-0.470000	-0.006000	1.559216110325873261288621
-0.466000	-0.006000	1.562665640473055228554244
-0.462000	-0.006000	1.566137451412113357207545
-0.458000	-0.006000	1.569662646459617061367453
-0.454000	-0.006000	1.573308422980214782427311
-0.450000	-0.006000	1.577198249393678697316545
-0.446000	-0.006000	1.581532075072424659012427
-0.442000	-0.006000	1.586599293680650335502946
-0.438000	-0.006000	1.592776005213892842604650
-0.434000	-0.006000	1.600500669363601025096955
-0.430000	-0.006000	1.610228685832599371252627
-0.426000	-0.006000	1.622374358826487616980216
-0.422000	-0.006000	1.637254055498613025676491
-0.418000	-0.006000	1.655044129429596333480390
-0.414000	-0.006000	1.675761592219565221384414
-0.410000	-0.006000	1.699267822784731540863845
-0.406000	-0.006000	1.725289586910967676303130
-0.402000	-0.006000	1.753449264095470638835650
-0.398000	-0.006000	1.783297086716403523354302
-0.394000	-0.006000	1.814340775011360484825218
-0.390000	-0.006000	1.846070634768060214625507
-0.386000	-0.006000	1.877980104199502120465581
-0.382000	-0.006000	1.909582699986185794216453
-0.378000	-0.006000	1.940426503674438141189285
-0.374000	-0.006000	1.970107037702852226246364
-0.370000	-0.006000	1.998278861290929908633984
-0.366000	-0.006000	2.024665659412388407645267
-0.362000	-0.006000	2.049068138711931386097831
-0.358000	-0.006000	2.071368782560407240111999
-0.354000	-0.006000	2.091532521459427584886726
-0.350000	-0.006000	2.109602668412530412922479
-0.346000	-0.006000	2.125692013408837510723970
-0.342000	-0.006000	2.139969658874398827919094
-0.338000	-0.006000	2.152644846995383165477733
-0.334000	-0.006000	2.163949507024125473719778
-0.330000	-0.006000	2.174121404825299030960650
-0.326000	-0.006000	2.183389552069570971326584
-0.322000	-0.006000	2.191962673226817148730561
-0.318000	-0.006000	2.200021664021269085509402
-0.314000	-0.006000	2.207718317866815826988613
-0.310000	-0.006000	2.215173351500660192670011
-0.306000	-0.006000	2.222478937954238453755806
-0.302000	-0.006000	2.229702449643438111337446
-0.298000	-0.006000	2.236890760795188004550482
-0.294000	-0.006000	2.244074516187086754115398
-0.290000	-0.006000	2.251271971838344931882148
-0.286000	-0.006000	2.258492209249736593079660
-0.282000	-0.006000	2.265737673634750759532608
-0.278000	-0.006000	2.273006082545997230681678
-0.274000	-0.006000	2.280291801232563475565485
-0.270000	-0.006000	2.287586797133970062390063
-0.266000	-0.006000	2.294881280754173413782837
-0.262000	-0.006000	2.302164124186961924323214
-0.258000	-0.006000	2.309423129084525960763585
-0.254000	-0.006000	2.316645197235660980084049
-0.250000	-0.006000	2.323816441245662112180526
-0.246000	-0.006000	2.330922260691547176492122
-0.242000	-0.006000	2.337947400333878711364832
-0.238000	-0.006000	2.344876000904520196854719
-0.234000	-0.006000	2.351691648983563087682569
-0.230000	-0.006000	2.358377429923336876527173
-0.226000	-0.006000	2.364915986193210528654163
-0.222000	-0.006000	2.371289582556423081172170
-0.218000	-0.006000	2.377480178910592822916215
-0.214000	-0.006000	2.383469511272510388266710
-0.210000	-0.006000	2.389239181170561110434392
-0.206000	-0.006000	2.394770753569940957561357
-0.202000	-0.006000	2.400045863367644916053223
-0.198000	-0.006000	2.405046330443572077939507
-0.194000	-0.006000	2.409754283238745742323772
-0.190000	-0.006000	2.414152290856894644832664
-0.186000	-0.006000	2.418223503761870230022168
-0.182000	-0.006000	2.421951803284785764702747
-0.178000	-0.006000	2.425321960378253649537328
-0.174000	-0.006000	2.428319804376418034053131
-0.170000	-0.006000	2.430932402948569048817262
-0.166000	-0.006000	2.433148254964912826636692
-0.162000	-0.006000	2.434957498589231938979083
-0.158000	-0.006000	2.436352137488034585999230
-0.154000	-0.006000	2.437326288438030896799091
-0.150000	-0.006000	2.437876453565609669027481
-0.146000	-0.006000	2.438001819597461761190971
-0.142000	-0.006000	2.437704584382150319044058
-0.138000	-0.006000	2.436990307067230965287763
-0.134000	-0.006000	2.435868272283028712621444
-0.130000	-0.006000	2.434351850364947278393402
-0.126000	-0.006000	2.432458825421824677448512
-0.122000	-0.006000	2.430211652043478220974748
-0.118000	-0.006000	2.427637591615622536522778
-0.114000	-0.006000	2.424768673340534252957923
-0.110000	-0.006000	2.421641426313017930738170
-0.106000	-0.006000	2.418296340211753214788359
-0.102000	-0.006000	2.414777034861492310824360
-0.098000	-0.006000	2.411129152306636935776396
-0.094000	-0.006000	2.407399025322029650908462
-0.090000	-0.006000	2.403632216737733973133118
-0.086000	-0.006000	2.399872055923798264132074
-0.082000	-0.006000	2.396158313694238373159351
-0.078000	-0.006000	2.392526148763304494337945
-0.074000	-0.006000	2.389005426609917215330370
-0.070000	-0.006000	2.385620460083322402766726
-0.066000	-0.006000	2.382390160582868787741972
-0.062000	-0.006000	2.379328532262541706643333
-0.058000	-0.006000	2.376445401633766607574216
-0.054000	-0.006000	2.373747258796243375655877
-0.050000	-0.006000	2.371238095209048601930135
-0.046000	-0.006000	2.368920150749020514524545
-0.042000	-0.006000	2.366794519958115738944571
-0.038000	-0.006000	2.364861603452489635657230
-0.034000	-0.006000	2.363121417741687046998322
-0.030000	-0.006000	2.361573791883316175699292
-0.026000	-0.006000	2.360218483385831511611741
-0.022000	-0.006000	2.359055242092356063920988
-0.018000	-0.006000	2.358083843574369176110395
-0.014000	-0.006000	2.357304106099510132565911
-0.010000	-0.006000	2.356715899297009642054945
-0.006000	-0.006000	2.356319148699205001662449
-0.002000	-0.006000	2.356113838083537803669287
0.002000	-0.006000	2.356100010415743462033333
0.006000	-0.006000	2.356277767702427361484752
0.010000	-0.006000	2.356647269868988647800734
0.014000	-0.006000	2.357208732704413556291456
0.018000	-0.006000	2.357962424862155348392889
0.022000	-0.006000	2.358908663801786431690743
0.026000	-0.006000	2.360047810283587566004826
0.030000	-0.006000	2.361380260356373828045662
0.034000	-0.006000	2.362906432288482960757392
0.038000	-0.006000	2.364626742956343452561896
0.042000	-0.006000	2.366541563140507786755506
0.046000	-0.006000	2.368651133674631648062814
0.050000	-0.006000	2.370955415219370809865040
0.054000	-0.006000	2.373453836154042928541230
0.058000	-0.006000	2.376144900217956656973683
0.062000	-0.006000	2.379025623601142669372166
0.066000	-0.006000	2.382090794409212008986287
0.070000	-0.006000	2.385332085853903993921676
0.074000	-0.006000	2.388737101935695772425561
0.078000	-0.006000	2.392288478616210412042165
0.082000	-0.006000	2.395963189719156893886520
0.086000	-0.006000	2.399732203005179531629665
0.090000	-0.006000	2.403560593937839051648098
0.094000	-0.006000	2.407408158904130957012057
0.098000	-0.006000	2.411230491223771199571502
0.102000	-0.006000	2.414980411175447816418682
0.106000	-0.006000	2.418609592090891435844924
0.110000	-0.006000	2.422070207611232373068333
0.114000	-0.006000	2.425316440546187113369569
0.118000	-0.006000	2.428305733640496733016789
0.122000	-0.006000	2.430999714794271238105239
0.126000	-0.006000	2.433364781462007186974006
0.130000	-0.006000	2.435372371501167254592701
0.134000	-0.006000	2.436998975532995714843310
0.138000	-0.006000	2.438225958201547527437469
0.142000	-0.006000	2.439039255117128490724099
0.146000	-0.006000	2.439429002962335779614023
0.150000	-0.006000	2.439389146648363482228206
0.154000	-0.006000	2.438917053174393778647300
0.158000	-0.006000	2.438013149365273246615970
0.162000	-0.006000	2.436680591105909954308117
0.166000	-0.006000	2.434924965251341610894542
0.170000	-0.006000	2.432754021665269661411912
0.174000	-0.006000	2.430177431157284573259858
0.178000	-0.006000	2.427206564755658213528022
0.182000	-0.006000	2.423854290184771720362278
0.186000	-0.006000	2.420134782190428435200147
0.190000	-0.006000	2.416063344203400742316035
0.194000	-0.006000	2.411656239604628826356247
0.198000	-0.006000	2.406930531491680458344717
0.202000	-0.006000	2.401903930332402126168745
0.206000	-0.006000	2.396594649241071905976241
0.210000	-0.006000	2.391021266847489279427919
0.214000	-0.006000	2.385202597874563679170024
0.218000	-0.006000	2.379157571616694166749539
0.222000	-0.006000	2.372905118537105728648839
0.226000	-0.006000	2.366464065191314247726950
0.230000	-0.006000	2.359853037646420403916636
0.234000	-0.006000	2.353090373509612476254915
0.238000	-0.006000	2.346194042609552887768132
0.242000	-0.006000	2.339181576294115494363268
0.246000	-0.006000	2.332070005217110608697340
0.250000	-0.006000	2.324875805379679416518002
0.254000	-0.006000	2.317614852052615415090031
0.258000	-0.006000	2.310302380996397175749735
0.262000	-0.006000	2.302952956036809162299051
0.266000	-0.006000	2.295580441388461956364608
0.270000	-0.006000	2.288197975850343457437930
0.274000	-0.006000	2.280817943595189856154093
0.278000	-0.006000	2.273451931829721495148533
0.282000	-0.006000	2.266110657647530945979497
0.286000	-0.006000	2.258803832708332404166640
0.290000	-0.006000	2.251539911873726484969893
0.294000	-0.006000	2.244325636843779836482327
0.298000	-0.006000	2.237165234532606739037419
0.302000	-0.006000	2.230059060827423778050616
0.306000	-0.006000	2.223001397616261254341907
0.310000	-0.006000	2.215977029927572061751562
0.314000	-0.006000	2.208956184258172861234470
0.318000	-0.006000	2.201887456220513072935319
0.322000	-0.006000	2.194688576450400052664236
0.326000	-0.006000	2.187235346857868467651542
0.330000	-0.006000	2.179349771287281356535459
0.334000	-0.006000	2.170790395926166738149732
0.338000	-0.006000	2.161249101179272269490639
0.342000	-0.006000	2.150352785405754918457433
0.346000	-0.006000	2.137682580598467829702258
0.350000	-0.006000	2.122807660408359442527626
0.354000	-0.006000	2.105332734022729024303544
0.358000	-0.006000	2.084953264533004002601047
0.362000	-0.006000	2.061508157230079518740240
0.366000	-0.006000	2.035018250058493016751981
0.370000	-0.006000	2.005701550157463319834505
0.374000	-0.006000	1.973962138488325690488523
0.378000	-0.006000	1.940356584693869956836920
0.382000	-0.006000	1.905546685415325347534576
0.386000	-0.006000	1.870248638317203893066676
0.390000	-0.006000	1.835186620570362414639476
0.394000	-0.006000	1.801054829804101808932160
0.398000	-0.006000	1.768488287341594800139433
0.402000	-0.006000	1.738040326433885729429107
0.406000	-0.006000	1.710164022033643815845494
0.410000	-0.006000	1.685195595876596730278152
0.414000	-0.006000	1.663339547322041367394263
0.418000	-0.006000	1.644657340147094304327879
0.422000	-0.006000	1.629063252646766990494598
0.426000	-0.006000	1.616331697310227299979601
0.430000	-0.006000	1.606119218840305951090386
0.434000	-0.006000	1.598001243809552773811333
0.438000	-0.006000	1.591519192513907388075722
0.442000	-0.006000	1.586229522039327211047066
0.446000	-0.006000	1.581744745379530137086022
0.450000	-0.006000	1.577758626368017225161111
0.454000	-0.006000	1.574052836350377848617654
0.458000	-0.006000	1.570487989414830476420093
0.462000	-0.006000	1.566985606476457348890108
0.466000	-0.006000	1.563508039723674025722744
0.470000	-0.006000	1.560041369037971303868062
0.474000	-0.006000	1.556583393945597748597720
0.478000	-0.006000	1.553136528438489483150420
0.482000	-0.006000	1.549704267818103886611425
0.486000	-0.006000	1.546289758169355765815567
0.490000	-0.006000	1.542895375826160986321156
0.494000	-0.006000	1.539522686821303887327872
0.498000	-0.006000	1.536172494588917691871188
0.502000	-0.006000	1.532844868391166404109072
0.506000	-0.006000	1.529539122426576858160274
0.510000	-0.006000	1.526253740188620255935348
0.514000	-0.006000	1.522986239421140419736389
0.518000	-0.006000	1.519732946043648169620610
0.522000	-0.006000	1.516488543942931643826455
0.526000	-0.006000	1.513244980724901100899160
0.530000	-0.006000	1.509988652976290479656996
0.534000	-0.006000	1.506693550111322554840854
0.538000	-0.006000	1.503306073840591228218955
0.542000	-0.006000	1.499714706221667137597819
0.546000	-0.006000	1.495695132473611854706519
0.550000	-0.006000	1.490820351661073850380035
0.554000	-0.006000	1.484334529819352432866708
0.558000	-0.006000	1.474989202858003167762035
0.562000	-0.006000	1.460885243063919869399570
0.566000	-0.006000	1.439421512188852059210831
0.570000	-0.006000	1.407543326168080533022930
0.574000	-0.006000	1.362565360265156177987933
0.578000	-0.006000	1.303725827561330596893185
0.582000	-0.006000	1.234049634450732124690830
0.586000	-0.006000	1.161102376994074036886673
0.590000	-0.006000	1.094898163138882329903367
0.594000	-0.006000	1.043272833108071395713523
0.598000	-0.006000	1.008357127749582859976840
0.602000	-0.006000	0.987272625821330462869696
0.606000	-0.006000	0.975419396214975309433726
0.610000	-0.006000	0.968917353639960454714242
0.614000	-0.006000	0.965257364472882573025458
0.618000	-0.006000	0.963024959949864700625710
0.622000	-0.006000	0.961488025420212721883217
0.626000	-0.006000	0.960285595014017667736539
0.630000	-0.006000	0.959244924653166020078743
0.634000	-0.006000	0.958285275092785937545159
0.638000	-0.006000	0.957369613395028906666084
0.642000	-0.006000	0.956481171659613216284868
0.646000	-0.006000	0.955612374464354541458988
0.650000	-0.006000	0.954759732951955042423720
0.654000	-0.006000	0.953921542817722900586830
0.658000	-0.006000	0.953096868648303896520702
0.662000	-0.006000	0.952285105036482781848406
0.666000	-0.006000	0.951485790632716876835673
0.670000	-0.006000	0.950698530744064962405560
0.674000	-0.006000	0.949922965544643727042740
0.678000	-0.006000	0.949158757065051927881427
0.682000	-0.006000	0.948405583764867277096755
0.686000	-0.006000	0.947663138113965297648633
0.690000	-0.006000	0.946931125351691549418831
0.694000	-0.006000	0.946209262705399178905452
0.698000	-0.006000	0.945497278791763262617565
0.702000	-0.006000	0.944794913096274058261770
0.706000	-0.006000	0.944101915491951770853518
0.710000	-0.006000	0.943418045782896896866987
0.714000	-0.006000	0.942743073267316211705236
0.718000	-0.006000	0.942076776317903985535906
0.722000	-0.006000	0.941418941978620416044521
0.726000	-0.006000	0.940769365577280525236858
0.730000	-0.006000	0.940127850353522087623048
0.734000	-0.006000	0.939494207101740363974329
0.738000	-0.006000	0.938868253828594401255714
0.742000	-0.006000	0.938249815424693323073768
0.746000	-0.006000	0.937638723350068592488071
0.750000	-0.006000	0.937034815333029569295320
0.754000	-0.006000	0.936437935082023109600868
0.758000	-0.006000	0.935847932010116734247163
0.762000	-0.006000	0.935264660971757422203154
0.766000	-0.006000	0.934687982011538576188059
0.770000	-0.006000	0.934117760124839713320455
0.774000	-0.006000	0.933553865030494534060779
0.778000	-0.006000	0.932996170956223891401748
0.782000	-0.006000	0.932444556438680960397392
0.786000	-0.006000	0.931898904142052453281053
0.790000	-0.006000	0.931359100703018527589450
0.794000	-0.006000	0.930825036616744427853121
0.798000	-0.006000	0.930296606190432417982095
0.802000	-0.006000	0.929773707610763500142070
0.806000	-0.006000	0.929256243203390619456172
0.810000	-0.006000	0.928744120011754548116301
0.814000	-0.006000	0.928237250894783039179003
0.818000	-0.006000	0.927735556443759934452942
0.822000	-0.006000	0.927238968149781905836448
0.826000	-0.006000	0.926747433409288112748925
0.830000	-0.006000	0.926260923117414924909951
0.834000	-0.006000	0.925779442728610124646593
0.838000	-0.006000	0.925303047697038527630298
0.842000	-0.006000	0.924831864055473018559894
0.846000	-0.006000	0.924366114443273323431072
0.850000	-0.006000	0.923906149050517488952039
0.854000	-0.006000	0.923452479652406621468685
0.858000	-0.006000	0.923005813213919723558831
0.862000	-0.006000	0.922567079656542166077315
0.866000	-0.006000	0.922137446698425011781808
0.870000	-0.006000	0.921718313786106135943044
0.874000	-0.006000	0.921311277690005314688904
0.878000	-0.006000	0.920918064890182352932868
0.882000	-0.006000	0.920540430626579420092526
0.886000	-0.006000	0.920180031017883592880935
0.890000	-0.006000	0.919838281821746983624166
0.894000	-0.006000	0.919516223442561564382913
0.898000	-0.006000	0.919214414680129654477980
0.902000	-0.006000	0.918932875840781093756959
0.906000	-0.006000	0.918671094684098132887584
0.910000	-0.006000	0.918428097305536317307428
0.914000	-0.006000	0.918202573056153936725821
0.918000	-0.006000	0.917993031473088860749954
0.922000	-0.006000	0.917797963203124567144187
0.926000	-0.006000	0.917615977868510124260126
0.930000	-0.006000	0.917445899364396577624348
0.934000	-0.006000	0.917286810674240338236984
0.938000	-0.006000	0.917138052236985967802241
0.942000	-0.006000	0.916999186718508330073973
0.946000	-0.006000	0.916869946733277818573526
0.950000	-0.006000	0.916750180657846525100751
0.954000	-0.006000	0.916639806874566587246989
0.958000	-0.006000	0.916538780978195966042676
0.962000	-0.006000	0.916447075705824065749994
0.966000	-0.006000	0.916364670636152678362407
0.970000	-0.006000	0.916291548008036804695564
0.974000	-0.006000	0.916227691627855111988765
0.978000	-0.006000	0.916173086935611724612727
0.982000	-0.006000	0.916127721286209006912316
0.986000	-0.006000	0.916091584131748737362955
0.990000	-0.006000	0.916064667081843420071152
0.994000	-0.006000	0.916046963899343258397323
0.998000	-0.006000	0.916038470480280087038238



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p1_new/outputRHO.dat <==
-0.990000	-0.030000	0.916132189300108312757231
-0.970000	-0.030000	0.916504314806740216781122
-0.950000	-0.030000	0.917135169785829096333885
-0.930000	-0.030000	0.917932170462218977036173
-0.910000	-0.030000	0.918988315786889997660580
-0.890000	-0.030000	0.920454872229401477312649
-0.870000	-0.030000	0.922313111027575627254294
-0.850000	-0.030000	0.924451417976322131764277
-0.830000	-0.030000	0.926780806344263852203369
-0.810000	-0.030000	0.929261057360670439386752
-0.790000	-0.030000	0.931883997522604201613206
-0.770000	-0.030000	0.934656633233475919730893
-0.750000	-0.030000	0.937593152199483248487866
-0.730000	-0.030000	0.940713719641142920302457
-0.710000	-0.030000	0.944054144754488566704254
-0.690000	-0.030000	0.947728643282759186661224
-0.670000	-0.030000	0.952262725969070689124862
-0.650000	-0.030000	0.960042323303251232680111
-0.630000	-0.030000	0.980058661400946551367497
-0.610000	-0.030000	1.036830444007617257895504
-0.590000	-0.030000	1.166051620139955113941710
-0.570000	-0.030000	1.355749872348102735841735
-0.550000	-0.030000	1.486313684600327533757991
-0.530000	-0.030000	1.496889209502864304113245
-0.510000	-0.030000	1.520152336195445652577973
-0.490000	-0.030000	1.532530976752598528278781
-0.470000	-0.030000	1.558742293172873161211101
-0.450000	-0.030000	1.562599189540851529756083
-0.430000	-0.030000	1.620409644306765928334357
-0.410000	-0.030000	1.734222427598012705729502
-0.390000	-0.030000	1.861630596091320644092093
-0.370000	-0.030000	1.976788623885538553892616
-0.350000	-0.030000	2.069842418853492738151090
-0.330000	-0.030000	2.140985681533971174417275
-0.310000	-0.030000	2.195571638868659913867987
-0.290000	-0.030000	2.239957950486737736639498
-0.270000	-0.030000	2.278873909173828149477004
-0.250000	-0.030000	2.314642012142329896562387
-0.230000	-0.030000	2.347589733477630780100753
-0.210000	-0.030000	2.376798179861015825053983
-0.190000	-0.030000	2.400753895516674063514984
-0.170000	-0.030000	2.417855984307809347200191
-0.150000	-0.030000	2.426865163863529240018124
-0.130000	-0.030000	2.427363141170962634873831
-0.110000	-0.030000	2.420265676215870964682608
-0.090000	-0.030000	2.408026488677597942711373
-0.070000	-0.030000	2.394179609323346724636394
-0.050000	-0.030000	2.382191090960686263855450
-0.030000	-0.030000	2.374149526737283188992933
-0.010000	-0.030000	2.370564796307724986235144
0.010000	-0.030000	2.370564796307724986235144
0.030000	-0.030000	2.374149526737283633082143
0.050000	-0.030000	2.382191090960686707944660
0.070000	-0.030000	2.394179609323347168725604
0.090000	-0.030000	2.408026488677597942711373
0.110000	-0.030000	2.420265676215870964682608
0.130000	-0.030000	2.427363141170962634873831
0.150000	-0.030000	2.426865163863528795928914
0.170000	-0.030000	2.417855984307809347200191
0.190000	-0.030000	2.400753895516674063514984
0.210000	-0.030000	2.376798179861016269143192
0.230000	-0.030000	2.347589733477630780100753
0.250000	-0.030000	2.314642012142329896562387
0.270000	-0.030000	2.278873909173827705387794
0.290000	-0.030000	2.239957950486737292550288
0.310000	-0.030000	2.195571638868659469778777
0.330000	-0.030000	2.140985681533970730328065
0.350000	-0.030000	2.069842418853492294061880
0.370000	-0.030000	1.976788623885538331848011
0.390000	-0.030000	1.861630596091320644092093
0.410000	-0.030000	1.734222427598012927774107
0.430000	-0.030000	1.620409644306766150378962
0.450000	-0.030000	1.562599189540851529756083
0.470000	-0.030000	1.558742293172873161211101
0.490000	-0.030000	1.532530976752598528278781
0.510000	-0.030000	1.520152336195445208488763
0.530000	-0.030000	1.496889209502864082068641
0.550000	-0.030000	1.486313684600327311713386
0.570000	-0.030000	1.355749872348102513797130
0.590000	-0.030000	1.166051620139954891897105
0.610000	-0.030000	1.036830444007616813806294
0.630000	-0.030000	0.980058661400946329322892
0.650000	-0.030000	0.960042323303251121657809
0.670000	-0.030000	0.952262725969070689124862
0.690000	-0.030000	0.947728643282759297683526
0.710000	-0.030000	0.944054144754488788748858
0.730000	-0.030000	0.940713719641142809280154
0.750000	-0.030000	0.937593152199483248487866
0.770000	-0.030000	0.934656633233475808708590
0.790000	-0.030000	0.931883997522604201613206
0.810000	-0.030000	0.929261057360670217342147
0.830000	-0.030000	0.926780806344263741181067
0.850000	-0.030000	0.924451417976322020741975
0.870000	-0.030000	0.922313111027575516231991
0.890000	-0.030000	0.920454872229401477312649
0.910000	-0.030000	0.918988315786889997660580
0.930000	-0.030000	0.917932170462219088058475
0.950000	-0.030000	0.917135169785829096333885
0.970000	-0.030000	0.916504314806740327803425
0.990000	-0.030000	0.916132189300108312757231



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p25/expRus.dat <==
-0.998000	-0.006000	0.836670978361046091542619
-0.994000	-0.006000	0.836684715539843470999415
-0.990000	-0.006000	0.836709859070700057159797
-0.986000	-0.006000	0.836746416314251062473772
-0.982000	-0.006000	0.836794397672070977556302
-0.978000	-0.006000	0.836853816597495470119839
-0.974000	-0.006000	0.836924689609344407692504
-0.970000	-0.006000	0.837007036308793805901018
-0.966000	-0.006000	0.837100879399661268465138
-0.962000	-0.006000	0.837206244712378810923781
-0.958000	-0.006000	0.837323161231922852287823
-0.954000	-0.006000	0.837451661129935409633163
-0.950000	-0.006000	0.837591779801251878900814
-0.946000	-0.006000	0.837743555905007264428264
-0.942000	-0.006000	0.837907031410465519272179
-0.938000	-0.006000	0.838082251647697895613476
-0.934000	-0.006000	0.838269265363236537602631
-0.930000	-0.006000	0.838468124780853196753583
-0.926000	-0.006000	0.838678885667704876460959
-0.922000	-0.006000	0.838901607406223881469032
-0.918000	-0.006000	0.839136353072411189657487
-0.914000	-0.006000	0.839383189521627715024010
-0.910000	-0.006000	0.839642187483724766750015
-0.906000	-0.006000	0.839913421670549387165750
-0.902000	-0.006000	0.840196970900796480385964
-0.898000	-0.006000	0.840492918250259180013018
-0.894000	-0.006000	0.840801351240438754608419
-0.890000	-0.006000	0.841122362086178854134744
-0.886000	-0.006000	0.841456048035026049625174
-0.882000	-0.006000	0.841802511849664147902672
-0.878000	-0.006000	0.842161862513359893434028
-0.874000	-0.006000	0.842534216281880632415380
-0.870000	-0.006000	0.842919698270888306801396
-0.866000	-0.006000	0.843318444865667538046239
-0.862000	-0.006000	0.843730607384663100489774
-0.858000	-0.006000	0.844156357639928911495986
-0.854000	-0.006000	0.844595896344247365483682
-0.850000	-0.006000	0.845049465754646567106079
-0.846000	-0.006000	0.845517368567349936192556
-0.842000	-0.006000	0.845999995959783479548832
-0.838000	-0.006000	0.846497868904848127513674
-0.834000	-0.006000	0.847011698586007999445258
-0.830000	-0.006000	0.847542474084673425060998
-0.826000	-0.006000	0.848091588713572597235668
-0.822000	-0.006000	0.848661020721879211237137
-0.818000	-0.006000	0.849253589982867596042126
-0.814000	-0.006000	0.849873320195150938616280
-0.810000	-0.006000	0.850525946736660154456899
-0.806000	-0.006000	0.851219624439920163894158
-0.802000	-0.006000	0.851965908241952507573558
-0.798000	-0.006000	0.852781104119626154336231
-0.794000	-0.006000	0.853688119243831589066929
-0.790000	-0.006000	0.854718979933176914443038
-0.786000	-0.006000	0.855918233871172717819320
-0.782000	-0.006000	0.857347506836448891576197
-0.778000	-0.006000	0.859091536201265437711072
-0.774000	-0.006000	0.861266034711230199505394
-0.770000	-0.006000	0.864027848490261374259092
-0.766000	-0.006000	0.867586222434725828911439
-0.762000	-0.006000	0.872215784719484688025659
-0.758000	-0.006000	0.878271375234665807596457
-0.754000	-0.006000	0.886198235209877172025017
-0.750000	-0.006000	0.896533575062816945333566
-0.746000	-0.006000	0.909889354086488966188995
-0.742000	-0.006000	0.926903005819821323996166
-0.738000	-0.006000	0.948142093690305221009851
-0.734000	-0.006000	0.973955701109713745111662
-0.730000	-0.006000	1.004285078783621054654418
-0.726000	-0.006000	1.038479589395854052469303
-0.722000	-0.006000	1.075200071230583143133686
-0.718000	-0.006000	1.112503042612743353600990
-0.714000	-0.006000	1.148153373818735278888425
-0.710000	-0.006000	1.180105071880511502513400
-0.706000	-0.006000	1.206972815619871131076479
-0.702000	-0.006000	1.228285851251479821044654
-0.698000	-0.006000	1.244422694906245130397338
-0.694000	-0.006000	1.256302308529949396387337
-0.690000	-0.006000	1.265016326840399552011718
-0.686000	-0.006000	1.271558632828504453726737
-0.682000	-0.006000	1.276702624756744119949303
-0.678000	-0.006000	1.280989550656842945741687
-0.674000	-0.006000	1.284773845878529829889203
-0.670000	-0.006000	1.288277666762847717407681
-0.666000	-0.006000	1.291635307228114593058876
-0.662000	-0.006000	1.294926570779839414271351
-0.658000	-0.006000	1.298198545214752197551888
-0.654000	-0.006000	1.301479057947461770439190
-0.650000	-0.006000	1.304784764952885423028306
-0.646000	-0.006000	1.308125918304527957047867
-0.642000	-0.006000	1.311509125440387890648708
-0.638000	-0.006000	1.314938916145443004168669
-0.634000	-0.006000	1.318418615034805396746265
-0.630000	-0.006000	1.321950818678649719473128
-0.626000	-0.006000	1.325537654010761512424210
-0.622000	-0.006000	1.329180919931267412792408
-0.618000	-0.006000	1.332882169096342606096073
-0.614000	-0.006000	1.336642760462907864038584
-0.610000	-0.006000	1.340463898066561299060595
-0.606000	-0.006000	1.344346663234158301136745
-0.602000	-0.006000	1.348292043138271445457121
-0.598000	-0.006000	1.352300956550779531539774
-0.594000	-0.006000	1.356374276807857492954668
-0.590000	-0.006000	1.360512851758526764456292
-0.586000	-0.006000	1.364717520501579128833214
-0.582000	-0.006000	1.368989126846785309155052
-0.578000	-0.006000	1.373328529580394530285048
-0.574000	-0.006000	1.377736609735158657130683
-0.570000	-0.006000	1.382214275148959670147519
-0.566000	-0.006000	1.386762462643299720355117
-0.562000	-0.006000	1.391382138168284043899803
-0.558000	-0.006000	1.396074295251038321907799
-0.554000	-0.006000	1.400839952056845305605748
-0.550000	-0.006000	1.405680147333187690605882
-0.546000	-0.006000	1.410595935462144234762150
-0.542000	-0.006000	1.415588380800852030816372
-0.538000	-0.006000	1.420658551446555950548145
-0.534000	-0.006000	1.425807512524401410303199
-0.530000	-0.006000	1.431036319063737405343772
-0.526000	-0.006000	1.436346008502606519385836
-0.522000	-0.006000	1.441737592840206749755794
-0.518000	-0.006000	1.447212050443611008887501
-0.514000	-0.006000	1.452770317504289865340183
-0.510000	-0.006000	1.458413279104912696482188
-0.506000	-0.006000	1.464141761352727666434248
-0.502000	-0.006000	1.469956537359682346988166
-0.498000	-0.006000	1.475858150599522300439048
-0.494000	-0.006000	1.481847150875588603469168
-0.490000	-0.006000	1.487924028308713175761113
-0.486000	-0.006000	1.494089154232509208952706
-0.482000	-0.006000	1.500342762518098282953360
-0.478000	-0.006000	1.506684937790716327654650
-0.474000	-0.006000	1.513115604729831531471973
-0.470000	-0.006000	1.519634516901031684454892
-0.466000	-0.006000	1.526241244652640327572612
-0.462000	-0.006000	1.532935162259236427928499
-0.458000	-0.006000	1.539715434719630904325527
-0.454000	-0.006000	1.546581004563160499643004
-0.450000	-0.006000	1.553530578907111880937464
-0.446000	-0.006000	1.560562616937716695630911
-0.442000	-0.006000	1.567675317963586056890790
-0.438000	-0.006000	1.574866610191600679868884
-0.434000	-0.006000	1.582134140382487785814192
-0.430000	-0.006000	1.589475264547831168115977
-0.426000	-0.006000	1.596887039849093303800487
-0.422000	-0.006000	1.604366217851858733567383
-0.418000	-0.006000	1.611909239276874572510678
-0.414000	-0.006000	1.619512230381118467192891
-0.410000	-0.006000	1.627171001116972215427836
-0.406000	-0.006000	1.634881045299088953015598
-0.402000	-0.006000	1.642637543240714315118112
-0.398000	-0.006000	1.650435367852299828328455
-0.394000	-0.006000	1.658269096264769260073990
-0.390000	-0.006000	1.666133031000982089864237
-0.386000	-0.006000	1.674021238040143355618738
-0.382000	-0.006000	1.681927614338036613972349
-0.378000	-0.006000	1.689846004960910752501491
-0.374000	-0.006000	1.697770400148418845631682
-0.370000	-0.006000	1.705695254875714939046816
-0.366000	-0.006000	1.713615986275004443584180
-0.362000	-0.006000	1.721529714519425935392860
-0.358000	-0.006000	1.729436315648627431329487
-0.354000	-0.006000	1.737339844036182689990255
-0.350000	-0.006000	1.745250351039195901847734
-0.346000	-0.006000	1.753186069724409712478064
-0.342000	-0.006000	1.761175852949470765906881
-0.338000	-0.006000	1.769261650578110467435522
-0.334000	-0.006000	1.777500707450363037764873
-0.330000	-0.006000	1.785967085119726904807180
-0.326000	-0.006000	1.794752103328921322145106
-0.322000	-0.006000	1.803963398236111848049745
-0.318000	-0.006000	1.813722214709734270599029
-0.314000	-0.006000	1.824155831147900919120275
-0.310000	-0.006000	1.835394843338580939118287
-0.306000	-0.006000	1.847566233647225608649478
-0.302000	-0.006000	1.860786069958625166265165
-0.298000	-0.006000	1.875153703780392033806379
-0.294000	-0.006000	1.890747217783635525378827
-0.290000	-0.006000	1.907620639250025895705676
-0.286000	-0.006000	1.925803004275163710090624
-0.282000	-0.006000	1.945299091549390624322768
-0.278000	-0.006000	1.966091459905469962521352
-0.274000	-0.006000	1.988143339136350995488556
-0.270000	-0.006000	2.011401929235471452983575
-0.266000	-0.006000	2.035801732084025594815557
-0.262000	-0.006000	2.061267639925135064515871
-0.258000	-0.006000	2.087717609738989121836994
-0.254000	-0.006000	2.115064844132841237467346
-0.250000	-0.006000	2.143219469277898525660930
-0.246000	-0.006000	2.172089747635841838757642
-0.242000	-0.006000	2.201582890854495655474921
-0.238000	-0.006000	2.231605551152748390109082
-0.234000	-0.006000	2.262064072685203264256870
-0.230000	-0.006000	2.292864581852378513815438
-0.226000	-0.006000	2.323912990208710560580130
-0.222000	-0.006000	2.355114977280954313698658
-0.218000	-0.006000	2.386376014046315052752334
-0.214000	-0.006000	2.417601481105195126986018
-0.210000	-0.006000	2.448696928300456487903602
-0.206000	-0.006000	2.479568513975026089468656
-0.202000	-0.006000	2.510123651849043735495570
-0.198000	-0.006000	2.540271898975870801251631
-0.194000	-0.006000	2.569926014191708407707893
-0.190000	-0.006000	2.599003240301458905747722
-0.186000	-0.006000	2.627426763999015424388972
-0.182000	-0.006000	2.655127268612822000193319
-0.178000	-0.006000	2.682044497946698857759884
-0.174000	-0.006000	2.708128729082169616759757
-0.170000	-0.006000	2.733342040366017133834475
-0.166000	-0.006000	2.757659260272301793293082
-0.162000	-0.006000	2.781068498820627787893045
-0.158000	-0.006000	2.803571197164693717951423
-0.154000	-0.006000	2.825181655320156526300934
-0.150000	-0.006000	2.845925973113533125058439
-0.146000	-0.006000	2.865839996858044802507948
-0.142000	-0.006000	2.884964369439527054339578
-0.138000	-0.006000	2.903348564593256408983279
-0.134000	-0.006000	2.921045098381545024324168
-0.130000	-0.006000	2.938106649533928305118025
-0.126000	-0.006000	2.954583970042116813914390
-0.122000	-0.006000	2.970523932485070961462270
-0.118000	-0.006000	2.985967985843788419231259
-0.114000	-0.006000	3.000951074784063976608195
-0.110000	-0.006000	3.015501029691663337217733
-0.106000	-0.006000	3.029638395907807257856348
-0.102000	-0.006000	3.043376641247447444982299
-0.098000	-0.006000	3.056722662692059167000025
-0.094000	-0.006000	3.069677506016764922947004
-0.090000	-0.006000	3.082237214447479001222518
-0.086000	-0.006000	3.094393731783495748999258
-0.082000	-0.006000	3.106135799025275812113023
-0.078000	-0.006000	3.117449798882020228774081
-0.074000	-0.006000	3.128320517573694115043281
-0.070000	-0.006000	3.138731806696505977072320
-0.066000	-0.006000	3.148667138817656585558780
-0.062000	-0.006000	3.158110058648942786163616
-0.058000	-0.006000	3.167044537238016044256028
-0.054000	-0.006000	3.175455239960478515115483
-0.050000	-0.006000	3.183327720653258197103241
-0.046000	-0.006000	3.190648554474932119262576
-0.042000	-0.006000	3.197405421444275308573424
-0.038000	-0.006000	3.203587151453155090763403
-0.034000	-0.006000	3.209183740147929952968298
-0.030000	-0.006000	3.214186343618122609910870
-0.026000	-0.006000	3.218587258446094612196475
-0.022000	-0.006000	3.222379892426038505703900
-0.018000	-0.006000	3.225558730184460376477773
-0.014000	-0.006000	3.228119297030695999950467
-0.010000	-0.006000	3.230058123622195243029864
-0.006000	-0.006000	3.231372713424597087339407
-0.002000	-0.006000	3.232061514457490680740648
0.002000	-0.006000	3.232123896420045383592878
0.006000	-0.006000	3.231560133965587056081858
0.010000	-0.006000	3.230371396622476964921589
0.014000	-0.006000	3.228559745625005916735972
0.018000	-0.006000	3.226128137709302290403457
0.022000	-0.006000	3.223080435733967519240650
0.026000	-0.006000	3.219421425792171387314511
0.030000	-0.006000	3.215156840279617789235544
0.034000	-0.006000	3.210293386157494488486464
0.038000	-0.006000	3.204838777383907988394185
0.042000	-0.006000	3.198801770157938317851176
0.046000	-0.006000	3.192192199196364210678212
0.050000	-0.006000	3.185021012701911846676239
0.054000	-0.006000	3.177300302928678821245967
0.058000	-0.006000	3.169043328235789491742480
0.062000	-0.006000	3.160264521161724182718444
0.066000	-0.006000	3.150979475258427253692162
0.070000	-0.006000	3.141204901109436065098635
0.074000	-0.006000	3.130958539058922074360680
0.078000	-0.006000	3.120259012698281431141822
0.082000	-0.006000	3.109125603205161514352994
0.086000	-0.006000	3.097577920495981018689235
0.090000	-0.006000	3.085635443384211029638209
0.094000	-0.006000	3.073316898417579601243688
0.098000	-0.006000	3.060639447080998554184816
0.102000	-0.006000	3.047617655286740223630204
0.106000	-0.006000	3.034262229529956833573578
0.110000	-0.006000	3.020578522831395940073662
0.114000	-0.006000	3.006564842297116513236688
0.118000	-0.006000	2.992210629405608557362939
0.122000	-0.006000	2.977494632661369156068076
0.126000	-0.006000	2.962383245871309966901208
0.130000	-0.006000	2.946829236356049985801064
0.134000	-0.006000	2.930771124747334699378598
0.138000	-0.006000	2.914133488065588473148182
0.142000	-0.006000	2.896828427079234380414618
0.146000	-0.006000	2.878758357244870946800575
0.150000	-0.006000	2.859820039021953252955655
0.154000	-0.006000	2.839909778609493340439940
0.158000	-0.006000	2.818935087369571323989703
0.162000	-0.006000	2.796813170045064467217344
0.166000	-0.006000	2.773479865628130980326205
0.170000	-0.006000	2.748896064799331462324972
0.174000	-0.006000	2.723051603697543399107417
0.178000	-0.006000	2.695967107733408862912938
0.182000	-0.006000	2.667693859562832336962401
0.186000	-0.006000	2.638311795839527018614490
0.190000	-0.006000	2.607925923403785706256031
0.194000	-0.006000	2.576661624327052813043792
0.198000	-0.006000	2.544659392834945688122161
0.202000	-0.006000	2.512069521571724362019040
0.206000	-0.006000	2.479047159799057542528544
0.210000	-0.006000	2.445748098069995268843968
0.214000	-0.006000	2.412325360807420882025554
0.218000	-0.006000	2.378926661080269067127801
0.222000	-0.006000	2.345692706757925183325142
0.226000	-0.006000	2.312756227862705848963287
0.230000	-0.006000	2.280241575836342793337508
0.234000	-0.006000	2.248264732122705389372186
0.238000	-0.006000	2.216933566905674002356363
0.242000	-0.006000	2.186348202675505891789953
0.246000	-0.006000	2.156601356642182221179382
0.250000	-0.006000	2.127778557713014162544596
0.254000	-0.006000	2.099958156251145346971043
0.258000	-0.006000	2.073211067882966940345568
0.262000	-0.006000	2.047600216890090862875695
0.266000	-0.006000	2.023179671338250162904160
0.270000	-0.006000	1.999993492169049202900055
0.274000	-0.006000	1.978074352544576086643247
0.278000	-0.006000	1.957442021164178536096756
0.282000	-0.006000	1.938101841735115682396895
0.286000	-0.006000	1.920043375870283508533021
0.290000	-0.006000	1.903239401963769505954360
0.294000	-0.006000	1.887645470242664824667145
0.298000	-0.006000	1.873200196482532886577133
0.302000	-0.006000	1.859826428368553719039369
0.306000	-0.006000	1.847433338709812300493240
0.310000	-0.006000	1.835919395840801993102787
0.314000	-0.006000	1.825176049852045734311901
0.318000	-0.006000	1.815091449313926075248560
0.322000	-0.006000	1.805556668034703715619571
0.326000	-0.006000	1.796466367603270608555022
0.330000	-0.006000	1.787723661549783571445005
0.334000	-0.006000	1.779243077419494500901465
0.338000	-0.006000	1.770951956007573713236525
0.342000	-0.006000	1.762790912229740492023211
0.346000	-0.006000	1.754713435433734147750329
0.350000	-0.006000	1.746684819775094377192204
0.354000	-0.006000	1.738680652193099529512210
0.358000	-0.006000	1.730685083219324349457224
0.362000	-0.006000	1.722689075745626352542672
0.366000	-0.006000	1.714688777888828452589109
0.370000	-0.006000	1.706684110787234365247400
0.374000	-0.006000	1.698677611575313495251294
0.378000	-0.006000	1.690673532411292256938395
0.382000	-0.006000	1.682677170458082072102002
0.386000	-0.006000	1.674694390233792296029947
0.390000	-0.006000	1.666731296078622470702157
0.394000	-0.006000	1.658794015345614880629910
0.398000	-0.006000	1.650888559266047383999876
0.402000	-0.006000	1.643020735917812835680252
0.406000	-0.006000	1.635196096815101585164598
0.410000	-0.006000	1.627419904552866558589130
0.414000	-0.006000	1.619697113433567814411163
0.418000	-0.006000	1.612032358162940992585277
0.422000	-0.006000	1.604429947771703224290718
0.426000	-0.006000	1.596893863187079265486545
0.430000	-0.006000	1.589427757600078150446166
0.434000	-0.006000	1.582034959154117181867605
0.438000	-0.006000	1.574718475661122107922552
0.442000	-0.006000	1.567481001125589967770679
0.446000	-0.006000	1.560324923881001746295283
0.450000	-0.006000	1.553252336146826451113157
0.454000	-0.006000	1.546265044813160516312678
0.458000	-0.006000	1.539364583259360763634049
0.462000	-0.006000	1.532552224013331798602167
0.466000	-0.006000	1.525828992057055133457766
0.470000	-0.006000	1.519195678579022601439874
0.474000	-0.006000	1.512652854966343829445918
0.478000	-0.006000	1.506200886827625762265370
0.482000	-0.006000	1.499839947863283562412562
0.486000	-0.006000	1.493570033488026194135045
0.490000	-0.006000	1.487390974295530021720424
0.494000	-0.006000	1.481302449616410221722163
0.498000	-0.006000	1.475304001326908309721375
0.502000	-0.006000	1.469395049819818277470063
0.506000	-0.006000	1.463574969152569016372922
0.510000	-0.006000	1.457843078838801709196105
0.514000	-0.006000	1.452198502330471541199586
0.518000	-0.006000	1.446640313776885955476814
0.522000	-0.006000	1.441167527730430775179116
0.526000	-0.006000	1.435779108601411113710355
0.530000	-0.006000	1.430473980226067975962678
0.534000	-0.006000	1.425251034986620091160603
0.538000	-0.006000	1.420109142475544761197170
0.542000	-0.006000	1.415047157705156433138427
0.546000	-0.006000	1.410063928855668891060304
0.550000	-0.006000	1.405158304538270730432714
0.554000	-0.006000	1.400329140526464843929944
0.558000	-0.006000	1.395575305879456218249857
0.562000	-0.006000	1.390895688346183822758917
0.566000	-0.006000	1.386289198898755570255048
0.570000	-0.006000	1.381754775201484042312927
0.574000	-0.006000	1.377291383779310152135622
0.578000	-0.006000	1.372898020610977098954208
0.582000	-0.006000	1.368573709842480834453227
0.586000	-0.006000	1.364317500300108232380580
0.590000	-0.006000	1.360128459484304830340307
0.594000	-0.006000	1.356005664748344941017422
0.598000	-0.006000	1.351948191406999066899175
0.602000	-0.006000	1.347955097568088289605726
0.606000	-0.006000	1.344025405503670000939564
0.610000	-0.006000	1.340158079315588501856382
0.614000	-0.006000	1.336351998387945050339454
0.618000	-0.006000	1.332605925460011331296073
0.622000	-0.006000	1.328918466777090801045347
0.626000	-0.006000	1.325288019186110499703091
0.630000	-0.006000	1.321712694496550488665321
0.634000	-0.006000	1.318190203866884679939631
0.638000	-0.006000	1.314717672947695037422022
0.642000	-0.006000	1.311291340094969726237650
0.646000	-0.006000	1.307906062726715612498651
0.650000	-0.006000	1.304554517881047592808841
0.654000	-0.006000	1.301225928856581726122954
0.658000	-0.006000	1.297904076891507774149659
0.662000	-0.006000	1.294564261924833203920571
0.666000	-0.006000	1.291168758033666374984705
0.670000	-0.006000	1.287660170646336865729609
0.674000	-0.006000	1.283951956628994306441882
0.678000	-0.006000	1.279915238983815317652670
0.682000	-0.006000	1.275361117774411523484446
0.686000	-0.006000	1.270020225307559202931884
0.690000	-0.006000	1.263515945004361373804613
0.694000	-0.006000	1.255337577311858021644753
0.698000	-0.006000	1.244821869704389127875288
0.702000	-0.006000	1.231156005853354384882437
0.706000	-0.006000	1.213427527229145264087151
0.710000	-0.006000	1.190753182063271742308075
0.714000	-0.006000	1.162513702470779231035181
0.718000	-0.006000	1.128686025020018135478495
0.722000	-0.006000	1.090185665390716041045494
0.726000	-0.006000	1.049032514507341362630655
0.730000	-0.006000	1.008122215520365738683495
0.734000	-0.006000	0.970538908183601667367668
0.738000	-0.006000	0.938668318531505341262289
0.742000	-0.006000	0.913593703174338189754167
0.746000	-0.006000	0.895088525263546430643657
0.750000	-0.006000	0.882083539566790197916646
0.754000	-0.006000	0.873231229486421289820441
0.758000	-0.006000	0.867292421662209989108305
0.762000	-0.006000	0.863296618686357430938472
0.766000	-0.006000	0.860553759283973263016776
0.770000	-0.006000	0.858600446645011672330838
0.774000	-0.006000	0.857138231124655147752378
0.778000	-0.006000	0.855980405649082509711434
0.782000	-0.006000	0.855012019623284769131999
0.786000	-0.006000	0.854163157714330378844636
0.790000	-0.006000	0.853391681019901149340967
0.794000	-0.006000	0.852672363687263401565986
0.798000	-0.006000	0.851990175168785612846989
0.802000	-0.006000	0.851336180388358787496372
0.806000	-0.006000	0.850705063470987954410418
0.810000	-0.006000	0.850093644906454226628512
0.814000	-0.006000	0.849500000122516807365969
0.818000	-0.006000	0.848922938920042113863929
0.822000	-0.006000	0.848361699790691980993529
0.826000	-0.006000	0.847815771343465307552378
0.830000	-0.006000	0.847284788481229234058389
0.834000	-0.006000	0.846768472307621644645792
0.838000	-0.006000	0.846266595495446471986156
0.842000	-0.006000	0.845778962411966150902742
0.846000	-0.006000	0.845305397756806575770838
0.850000	-0.006000	0.844845740085082175241382
0.854000	-0.006000	0.844399838117387391278612
0.858000	-0.006000	0.843967548628555386258654
0.862000	-0.006000	0.843548735223662804472156
0.866000	-0.006000	0.843143267608336244300915
0.870000	-0.006000	0.842751021132103983468653
0.874000	-0.006000	0.842371876481620263099614
0.878000	-0.006000	0.842005719456066503703084
0.882000	-0.006000	0.841652440788098865631639
0.886000	-0.006000	0.841311935990820436437332
0.890000	-0.006000	0.840984105220549227333038
0.894000	-0.006000	0.840668853150101980098441
0.898000	-0.006000	0.840366088849882841849137
0.902000	-0.006000	0.840075725675400231118317
0.906000	-0.006000	0.839797681160489806195812
0.910000	-0.006000	0.839531876915846186903991
0.914000	-0.006000	0.839278238532638387603413
0.918000	-0.006000	0.839036695491054085316307
0.922000	-0.006000	0.838807181073673358007170
0.926000	-0.006000	0.838589632283591845940407
0.930000	-0.006000	0.838383989767250814573174
0.934000	-0.006000	0.838190197741935705266769
0.938000	-0.006000	0.838008203927935846344610
0.942000	-0.006000	0.837837959485369321299686
0.946000	-0.006000	0.837679418955686316827780
0.950000	-0.006000	0.837532540207870712656302
0.954000	-0.006000	0.837397284389355678335676
0.958000	-0.006000	0.837273615881652166770266
0.962000	-0.006000	0.837161502260671097630507
0.966000	-0.006000	0.837060914261676058956141
0.970000	-0.006000	0.836971825748773601283403
0.974000	-0.006000	0.836894213688795352013017
0.978000	-0.006000	0.836828058129381102681066
0.982000	-0.006000	0.836773342181039048170987
0.986000	-0.006000	0.836730052002918167630696
0.990000	-0.006000	0.836698176792025516412821
0.994000	-0.006000	0.836677708775613648839453
0.998000	-0.006000	0.836668643206491036146133



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p25/outputRHO.dat <==
-0.990000	-0.030000	0.836181576293394845933449
-0.970000	-0.030000	0.836553934706854906977469
-0.950000	-0.030000	0.837226344148195633643184
-0.930000	-0.030000	0.838200754062942587907514
-0.910000	-0.030000	0.839489117529939710138365
-0.890000	-0.030000	0.841109280252363755714384
-0.870000	-0.030000	0.843104421950667037854998
-0.850000	-0.030000	0.845626233090739698461391
-0.830000	-0.030000	0.849094646894284044158496
-0.810000	-0.030000	0.854722357286088141314906
-0.790000	-0.030000	0.865829240331815297437856
-0.770000	-0.030000	0.890189967173067975281242
-0.750000	-0.030000	0.942203280089917161177482
-0.730000	-0.030000	1.038327176728527367899346
-0.710000	-0.030000	1.163317947968155019466963
-0.690000	-0.030000	1.249825310498278385651361
-0.670000	-0.030000	1.288919620653588893333108
-0.650000	-0.030000	1.308435968348243383374552
-0.630000	-0.030000	1.325728172372918622912152
-0.610000	-0.030000	1.344251596871545162414918
-0.590000	-0.030000	1.363702478002524198785750
-0.570000	-0.030000	1.384750998332097582377287
-0.550000	-0.030000	1.407546668729597660885133
-0.530000	-0.030000	1.432286236375226229355917
-0.510000	-0.030000	1.459222632226300220281701
-0.490000	-0.030000	1.488316291373337874048843
-0.470000	-0.030000	1.519551490632004231429164
-0.450000	-0.030000	1.552694030797091340190264
-0.430000	-0.030000	1.587580890532047872554244
-0.410000	-0.030000	1.623729878454161390521904
-0.390000	-0.030000	1.660723937491801693866478
-0.370000	-0.030000	1.698443739741749780591817
-0.350000	-0.030000	1.737798928421586230896878
-0.330000	-0.030000	1.784552837841601125035140
-0.310000	-0.030000	1.847921746702964274078340
-0.290000	-0.030000	1.933564861553833891250065
-0.270000	-0.030000	2.040099256359253043768831
-0.250000	-0.030000	2.161091674823008901284993
-0.230000	-0.030000	2.288574599834314327040374
-0.210000	-0.030000	2.415353604517776364701831
-0.190000	-0.030000	2.535553641660234891475056
-0.170000	-0.030000	2.647319530822530797564696
-0.150000	-0.030000	2.749927599002186973109474
-0.130000	-0.030000	2.842324134211120512105708
-0.110000	-0.030000	2.923466784004541185737480
-0.090000	-0.030000	2.992420014968115271614124
-0.070000	-0.030000	3.048404790622337934280495
-0.050000	-0.030000	3.090832555244543922157163
-0.030000	-0.030000	3.119323355035324318862422
-0.010000	-0.030000	3.133702569942874660569032
0.010000	-0.030000	3.133702569942874660569032
0.030000	-0.030000	3.119323355035324762951632
0.050000	-0.030000	3.090832555244543922157163
0.070000	-0.030000	3.048404790622337934280495
0.090000	-0.030000	2.992420014968115271614124
0.110000	-0.030000	2.923466784004541185737480
0.130000	-0.030000	2.842324134211120068016498
0.150000	-0.030000	2.749927599002186973109474
0.170000	-0.030000	2.647319530822530797564696
0.190000	-0.030000	2.535553641660234891475056
0.210000	-0.030000	2.415353604517776364701831
0.230000	-0.030000	2.288574599834314327040374
0.250000	-0.030000	2.161091674823009345374203
0.270000	-0.030000	2.040099256359253043768831
0.290000	-0.030000	1.933564861553833891250065
0.310000	-0.030000	1.847921746702964496122945
0.330000	-0.030000	1.784552837841601125035140
0.350000	-0.030000	1.737798928421586230896878
0.370000	-0.030000	1.698443739741749558547212
0.390000	-0.030000	1.660723937491801471821873
0.410000	-0.030000	1.623729878454161168477299
0.430000	-0.030000	1.587580890532047650509639
0.450000	-0.030000	1.552694030797091340190264
0.470000	-0.030000	1.519551490632004231429164
0.490000	-0.030000	1.488316291373337874048843
0.510000	-0.030000	1.459222632226300220281701
0.530000	-0.030000	1.432286236375225785266707
0.550000	-0.030000	1.407546668729597660885133
0.570000	-0.030000	1.384750998332097360332682
0.590000	-0.030000	1.363702478002523976741145
0.610000	-0.030000	1.344251596871544940370313
0.630000	-0.030000	1.325728172372918622912152
0.650000	-0.030000	1.308435968348243383374552
0.670000	-0.030000	1.288919620653588893333108
0.690000	-0.030000	1.249825310498278163606756
0.710000	-0.030000	1.163317947968155019466963
0.730000	-0.030000	1.038327176728527589943951
0.750000	-0.030000	0.942203280089917383222087
0.770000	-0.030000	0.890189967173068086303545
0.790000	-0.030000	0.865829240331815297437856
0.810000	-0.030000	0.854722357286088030292603
0.830000	-0.030000	0.849094646894283933136194
0.850000	-0.030000	0.845626233090739587439089
0.870000	-0.030000	0.843104421950667148877301
0.890000	-0.030000	0.841109280252363866736687
0.910000	-0.030000	0.839489117529939710138365
0.930000	-0.030000	0.838200754062942587907514
0.950000	-0.030000	0.837226344148195522620881
0.970000	-0.030000	0.836553934706854906977469
0.990000	-0.030000	0.836181576293394845933449



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p25/velstab.dat <==
-0.990000	-0.030000	0.839580900236616245457810
-0.970000	-0.030000	0.839946538497068684314684
-0.950000	-0.030000	0.840613805201082753271180
-0.930000	-0.030000	0.841560557637148876075628
-0.910000	-0.030000	0.842829494927586964081456
-0.890000	-0.030000	0.844408390062578839696528
-0.870000	-0.030000	0.846297132112674543868991
-0.850000	-0.030000	0.848581429431733202939370
-0.830000	-0.030000	0.851271284127204985736626
-0.810000	-0.030000	0.854508485084173874390956
-0.790000	-0.030000	0.859243387013563286735973
-0.770000	-0.030000	0.868643371801735342252471
-0.750000	-0.030000	0.891852841646821659082889
-0.730000	-0.030000	0.952421011440497511379988
-0.710000	-0.030000	1.091807887798055043404588
-0.690000	-0.030000	1.259986113441232458143304
-0.670000	-0.030000	1.313616742196693110145134
-0.650000	-0.030000	1.312800575110557144142831
-0.630000	-0.030000	1.330447758194125862374335
-0.610000	-0.030000	1.355151175839628630015454
-0.590000	-0.030000	1.370778848204958766388017
-0.570000	-0.030000	1.392121411426317845183576
-0.550000	-0.030000	1.412260544740993717383049
-0.530000	-0.030000	1.433669620518594811642288
-0.510000	-0.030000	1.460293947931381453031463
-0.490000	-0.030000	1.486350992065006426656737
-0.470000	-0.030000	1.518887716320530545388579
-0.450000	-0.030000	1.550887638113357169800111
-0.430000	-0.030000	1.587816202166645318527571
-0.410000	-0.030000	1.626773437217445605895705
-0.390000	-0.030000	1.661746563030784828995934
-0.370000	-0.030000	1.704834506700837026826889
-0.350000	-0.030000	1.738373938724700140667778
-0.330000	-0.030000	1.768081483820694410624697
-0.310000	-0.030000	1.828235916538067939995926
-0.290000	-0.030000	1.932388701127482288910642
-0.270000	-0.030000	2.068732910192274232485943
-0.250000	-0.030000	2.217465523907438562645211
-0.230000	-0.030000	2.361835509730036086750715
-0.210000	-0.030000	2.491013556797942118947731
-0.190000	-0.030000	2.605816477284140564307791
-0.170000	-0.030000	2.708527361286264145689984
-0.150000	-0.030000	2.801025834973846606601455
-0.130000	-0.030000	2.884797868697415612615487
-0.110000	-0.030000	2.960359944269486565104899
-0.090000	-0.030000	3.027067675975911864583168
-0.070000	-0.030000	3.083366945249828017239224
-0.050000	-0.030000	3.127390683729145415270523
-0.030000	-0.030000	3.157563110250526161593143
-0.010000	-0.030000	3.172909930841632863973700
0.010000	-0.030000	3.172909930841632419884490
0.030000	-0.030000	3.157563110250525717503933
0.050000	-0.030000	3.127390683729145859359733
0.070000	-0.030000	3.083366945249827573150014
0.090000	-0.030000	3.027067675975911864583168
0.110000	-0.030000	2.960359944269486565104899
0.130000	-0.030000	2.884797868697415168526277
0.150000	-0.030000	2.801025834973846162512245
0.170000	-0.030000	2.708527361286263701600774
0.190000	-0.030000	2.605816477284140564307791
0.210000	-0.030000	2.491013556797941674858521
0.230000	-0.030000	2.361835509730035642661505
0.250000	-0.030000	2.217465523907438562645211
0.270000	-0.030000	2.068732910192273344307523
0.290000	-0.030000	1.932388701127481844821432
0.310000	-0.030000	1.828235916538067939995926
0.330000	-0.030000	1.768081483820694188580092
0.350000	-0.030000	1.738373938724699918623173
0.370000	-0.030000	1.704834506700836582737679
0.390000	-0.030000	1.661746563030784384906724
0.410000	-0.030000	1.626773437217445605895705
0.430000	-0.030000	1.587816202166645318527571
0.450000	-0.030000	1.550887638113357391844715
0.470000	-0.030000	1.518887716320530545388579
0.490000	-0.030000	1.486350992065006204612132
0.510000	-0.030000	1.460293947931381230986858
0.530000	-0.030000	1.433669620518594811642288
0.550000	-0.030000	1.412260544740993717383049
0.570000	-0.030000	1.392121411426318067228181
0.590000	-0.030000	1.370778848204958988432622
0.610000	-0.030000	1.355151175839627963881640
0.630000	-0.030000	1.330447758194125640329730
0.650000	-0.030000	1.312800575110557144142831
0.670000	-0.030000	1.313616742196692888100529
0.690000	-0.030000	1.259986113441232458143304
0.710000	-0.030000	1.091807887798055043404588
0.730000	-0.030000	0.952421011440497622402290
0.750000	-0.030000	0.891852841646821770105191
0.770000	-0.030000	0.868643371801735453274773
0.790000	-0.030000	0.859243387013563286735973
0.810000	-0.030000	0.854508485084173874390956
0.830000	-0.030000	0.851271284127204985736626
0.850000	-0.030000	0.848581429431733313961672
0.870000	-0.030000	0.846297132112674543868991
0.890000	-0.030000	0.844408390062578617651923
0.910000	-0.030000	0.842829494927586853059154
0.930000	-0.030000	0.841560557637148765053325
0.950000	-0.030000	0.840613805201082642248878
0.970000	-0.030000	0.839946538497068573292381
0.990000	-0.030000	0.839580900236616245457810



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p25_new/expRus.dat <==
-0.998000	-0.006000	0.836670978361046091542619
-0.994000	-0.006000	0.836684715539843470999415
-0.990000	-0.006000	0.836709859070700057159797
-0.986000	-0.006000	0.836746416314251062473772
-0.982000	-0.006000	0.836794397672070977556302
-0.978000	-0.006000	0.836853816597495470119839
-0.974000	-0.006000	0.836924689609344407692504
-0.970000	-0.006000	0.837007036308793805901018
-0.966000	-0.006000	0.837100879399661268465138
-0.962000	-0.006000	0.837206244712378810923781
-0.958000	-0.006000	0.837323161231922852287823
-0.954000	-0.006000	0.837451661129935409633163
-0.950000	-0.006000	0.837591779801251878900814
-0.946000	-0.006000	0.837743555905007264428264
-0.942000	-0.006000	0.837907031410465519272179
-0.938000	-0.006000	0.838082251647697895613476
-0.934000	-0.006000	0.838269265363236537602631
-0.930000	-0.006000	0.838468124780853196753583
-0.926000	-0.006000	0.838678885667704876460959
-0.922000	-0.006000	0.838901607406223881469032
-0.918000	-0.006000	0.839136353072411189657487
-0.914000	-0.006000	0.839383189521627715024010
-0.910000	-0.006000	0.839642187483724766750015
-0.906000	-0.006000	0.839913421670549387165750
-0.902000	-0.006000	0.840196970900796480385964
-0.898000	-0.006000	0.840492918250259180013018
-0.894000	-0.006000	0.840801351240438754608419
-0.890000	-0.006000	0.841122362086178854134744
-0.886000	-0.006000	0.841456048035026049625174
-0.882000	-0.006000	0.841802511849664147902672
-0.878000	-0.006000	0.842161862513359893434028
-0.874000	-0.006000	0.842534216281880632415380
-0.870000	-0.006000	0.842919698270888306801396
-0.866000	-0.006000	0.843318444865667538046239
-0.862000	-0.006000	0.843730607384663100489774
-0.858000	-0.006000	0.844156357639928911495986
-0.854000	-0.006000	0.844595896344247365483682
-0.850000	-0.006000	0.845049465754646567106079
-0.846000	-0.006000	0.845517368567349936192556
-0.842000	-0.006000	0.845999995959783479548832
-0.838000	-0.006000	0.846497868904848127513674
-0.834000	-0.006000	0.847011698586007999445258
-0.830000	-0.006000	0.847542474084673425060998
-0.826000	-0.006000	0.848091588713572597235668
-0.822000	-0.006000	0.848661020721879211237137
-0.818000	-0.006000	0.849253589982867596042126
-0.814000	-0.006000	0.849873320195150938616280
-0.810000	-0.006000	0.850525946736660154456899
-0.806000	-0.006000	0.851219624439920163894158
-0.802000	-0.006000	0.851965908241952507573558
-0.798000	-0.006000	0.852781104119626154336231
-0.794000	-0.006000	0.853688119243831589066929
-0.790000	-0.006000	0.854718979933176914443038
-0.786000	-0.006000	0.855918233871172717819320
-0.782000	-0.006000	0.857347506836448891576197
-0.778000	-0.006000	0.859091536201265437711072
-0.774000	-0.006000	0.861266034711230199505394
-0.770000	-0.006000	0.864027848490261374259092
-0.766000	-0.006000	0.867586222434725828911439
-0.762000	-0.006000	0.872215784719484688025659
-0.758000	-0.006000	0.878271375234665807596457
-0.754000	-0.006000	0.886198235209877172025017
-0.750000	-0.006000	0.896533575062816945333566
-0.746000	-0.006000	0.909889354086488966188995
-0.742000	-0.006000	0.926903005819821323996166
-0.738000	-0.006000	0.948142093690305221009851
-0.734000	-0.006000	0.973955701109713745111662
-0.730000	-0.006000	1.004285078783621054654418
-0.726000	-0.006000	1.038479589395854052469303
-0.722000	-0.006000	1.075200071230583143133686
-0.718000	-0.006000	1.112503042612743353600990
-0.714000	-0.006000	1.148153373818735278888425
-0.710000	-0.006000	1.180105071880511502513400
-0.706000	-0.006000	1.206972815619871131076479
-0.702000	-0.006000	1.228285851251479821044654
-0.698000	-0.006000	1.244422694906245130397338
-0.694000	-0.006000	1.256302308529949396387337
-0.690000	-0.006000	1.265016326840399552011718
-0.686000	-0.006000	1.271558632828504453726737
-0.682000	-0.006000	1.276702624756744119949303
-0.678000	-0.006000	1.280989550656842945741687
-0.674000	-0.006000	1.284773845878529829889203
-0.670000	-0.006000	1.288277666762847717407681
-0.666000	-0.006000	1.291635307228114593058876
-0.662000	-0.006000	1.294926570779839414271351
-0.658000	-0.006000	1.298198545214752197551888
-0.654000	-0.006000	1.301479057947461770439190
-0.650000	-0.006000	1.304784764952885423028306
-0.646000	-0.006000	1.308125918304527957047867
-0.642000	-0.006000	1.311509125440387890648708
-0.638000	-0.006000	1.314938916145443004168669
-0.634000	-0.006000	1.318418615034805396746265
-0.630000	-0.006000	1.321950818678649719473128
-0.626000	-0.006000	1.325537654010761512424210
-0.622000	-0.006000	1.329180919931267412792408
-0.618000	-0.006000	1.332882169096342606096073
-0.614000	-0.006000	1.336642760462907864038584
-0.610000	-0.006000	1.340463898066561299060595
-0.606000	-0.006000	1.344346663234158301136745
-0.602000	-0.006000	1.348292043138271445457121
-0.598000	-0.006000	1.352300956550779531539774
-0.594000	-0.006000	1.356374276807857492954668
-0.590000	-0.006000	1.360512851758526764456292
-0.586000	-0.006000	1.364717520501579128833214
-0.582000	-0.006000	1.368989126846785309155052
-0.578000	-0.006000	1.373328529580394530285048
-0.574000	-0.006000	1.377736609735158657130683
-0.570000	-0.006000	1.382214275148959670147519
-0.566000	-0.006000	1.386762462643299720355117
-0.562000	-0.006000	1.391382138168284043899803
-0.558000	-0.006000	1.396074295251038321907799
-0.554000	-0.006000	1.400839952056845305605748
-0.550000	-0.006000	1.405680147333187690605882
-0.546000	-0.006000	1.410595935462144234762150
-0.542000	-0.006000	1.415588380800852030816372
-0.538000	-0.006000	1.420658551446555950548145
-0.534000	-0.006000	1.425807512524401410303199
-0.530000	-0.006000	1.431036319063737405343772
-0.526000	-0.006000	1.436346008502606519385836
-0.522000	-0.006000	1.441737592840206749755794
-0.518000	-0.006000	1.447212050443611008887501
-0.514000	-0.006000	1.452770317504289865340183
-0.510000	-0.006000	1.458413279104912696482188
-0.506000	-0.006000	1.464141761352727666434248
-0.502000	-0.006000	1.469956537359682346988166
-0.498000	-0.006000	1.475858150599522300439048
-0.494000	-0.006000	1.481847150875588603469168
-0.490000	-0.006000	1.487924028308713175761113
-0.486000	-0.006000	1.494089154232509208952706
-0.482000	-0.006000	1.500342762518098282953360
-0.478000	-0.006000	1.506684937790716327654650
-0.474000	-0.006000	1.513115604729831531471973
-0.470000	-0.006000	1.519634516901031684454892
-0.466000	-0.006000	1.526241244652640327572612
-0.462000	-0.006000	1.532935162259236427928499
-0.458000	-0.006000	1.539715434719630904325527
-0.454000	-0.006000	1.546581004563160499643004
-0.450000	-0.006000	1.553530578907111880937464
-0.446000	-0.006000	1.560562616937716695630911
-0.442000	-0.006000	1.567675317963586056890790
-0.438000	-0.006000	1.574866610191600679868884
-0.434000	-0.006000	1.582134140382487785814192
-0.430000	-0.006000	1.589475264547831168115977
-0.426000	-0.006000	1.596887039849093303800487
-0.422000	-0.006000	1.604366217851858733567383
-0.418000	-0.006000	1.611909239276874572510678
-0.414000	-0.006000	1.619512230381118467192891
-0.410000	-0.006000	1.627171001116972215427836
-0.406000	-0.006000	1.634881045299088953015598
-0.402000	-0.006000	1.642637543240714315118112
-0.398000	-0.006000	1.650435367852299828328455
-0.394000	-0.006000	1.658269096264769260073990
-0.390000	-0.006000	1.666133031000982089864237
-0.386000	-0.006000	1.674021238040143355618738
-0.382000	-0.006000	1.681927614338036613972349
-0.378000	-0.006000	1.689846004960910752501491
-0.374000	-0.006000	1.697770400148418845631682
-0.370000	-0.006000	1.705695254875714939046816
-0.366000	-0.006000	1.713615986275004443584180
-0.362000	-0.006000	1.721529714519425935392860
-0.358000	-0.006000	1.729436315648627431329487
-0.354000	-0.006000	1.737339844036182689990255
-0.350000	-0.006000	1.745250351039195901847734
-0.346000	-0.006000	1.753186069724409712478064
-0.342000	-0.006000	1.761175852949470765906881
-0.338000	-0.006000	1.769261650578110467435522
-0.334000	-0.006000	1.777500707450363037764873
-0.330000	-0.006000	1.785967085119726904807180
-0.326000	-0.006000	1.794752103328921322145106
-0.322000	-0.006000	1.803963398236111848049745
-0.318000	-0.006000	1.813722214709734270599029
-0.314000	-0.006000	1.824155831147900919120275
-0.310000	-0.006000	1.835394843338580939118287
-0.306000	-0.006000	1.847566233647225608649478
-0.302000	-0.006000	1.860786069958625166265165
-0.298000	-0.006000	1.875153703780392033806379
-0.294000	-0.006000	1.890747217783635525378827
-0.290000	-0.006000	1.907620639250025895705676
-0.286000	-0.006000	1.925803004275163710090624
-0.282000	-0.006000	1.945299091549390624322768
-0.278000	-0.006000	1.966091459905469962521352
-0.274000	-0.006000	1.988143339136350995488556
-0.270000	-0.006000	2.011401929235471452983575
-0.266000	-0.006000	2.035801732084025594815557
-0.262000	-0.006000	2.061267639925135064515871
-0.258000	-0.006000	2.087717609738989121836994
-0.254000	-0.006000	2.115064844132841237467346
-0.250000	-0.006000	2.143219469277898525660930
-0.246000	-0.006000	2.172089747635841838757642
-0.242000	-0.006000	2.201582890854495655474921
-0.238000	-0.006000	2.231605551152748390109082
-0.234000	-0.006000	2.262064072685203264256870
-0.230000	-0.006000	2.292864581852378513815438
-0.226000	-0.006000	2.323912990208710560580130
-0.222000	-0.006000	2.355114977280954313698658
-0.218000	-0.006000	2.386376014046315052752334
-0.214000	-0.006000	2.417601481105195126986018
-0.210000	-0.006000	2.448696928300456487903602
-0.206000	-0.006000	2.479568513975026089468656
-0.202000	-0.006000	2.510123651849043735495570
-0.198000	-0.006000	2.540271898975870801251631
-0.194000	-0.006000	2.569926014191708407707893
-0.190000	-0.006000	2.599003240301458905747722
-0.186000	-0.006000	2.627426763999015424388972
-0.182000	-0.006000	2.655127268612822000193319
-0.178000	-0.006000	2.682044497946698857759884
-0.174000	-0.006000	2.708128729082169616759757
-0.170000	-0.006000	2.733342040366017133834475
-0.166000	-0.006000	2.757659260272301793293082
-0.162000	-0.006000	2.781068498820627787893045
-0.158000	-0.006000	2.803571197164693717951423
-0.154000	-0.006000	2.825181655320156526300934
-0.150000	-0.006000	2.845925973113533125058439
-0.146000	-0.006000	2.865839996858044802507948
-0.142000	-0.006000	2.884964369439527054339578
-0.138000	-0.006000	2.903348564593256408983279
-0.134000	-0.006000	2.921045098381545024324168
-0.130000	-0.006000	2.938106649533928305118025
-0.126000	-0.006000	2.954583970042116813914390
-0.122000	-0.006000	2.970523932485070961462270
-0.118000	-0.006000	2.985967985843788419231259
-0.114000	-0.006000	3.000951074784063976608195
-0.110000	-0.006000	3.015501029691663337217733
-0.106000	-0.006000	3.029638395907807257856348
-0.102000	-0.006000	3.043376641247447444982299
-0.098000	-0.006000	3.056722662692059167000025
-0.094000	-0.006000	3.069677506016764922947004
-0.090000	-0.006000	3.082237214447479001222518
-0.086000	-0.006000	3.094393731783495748999258
-0.082000	-0.006000	3.106135799025275812113023
-0.078000	-0.006000	3.117449798882020228774081
-0.074000	-0.006000	3.128320517573694115043281
-0.070000	-0.006000	3.138731806696505977072320
-0.066000	-0.006000	3.148667138817656585558780
-0.062000	-0.006000	3.158110058648942786163616
-0.058000	-0.006000	3.167044537238016044256028
-0.054000	-0.006000	3.175455239960478515115483
-0.050000	-0.006000	3.183327720653258197103241
-0.046000	-0.006000	3.190648554474932119262576
-0.042000	-0.006000	3.197405421444275308573424
-0.038000	-0.006000	3.203587151453155090763403
-0.034000	-0.006000	3.209183740147929952968298
-0.030000	-0.006000	3.214186343618122609910870
-0.026000	-0.006000	3.218587258446094612196475
-0.022000	-0.006000	3.222379892426038505703900
-0.018000	-0.006000	3.225558730184460376477773
-0.014000	-0.006000	3.228119297030695999950467
-0.010000	-0.006000	3.230058123622195243029864
-0.006000	-0.006000	3.231372713424597087339407
-0.002000	-0.006000	3.232061514457490680740648
0.002000	-0.006000	3.232123896420045383592878
0.006000	-0.006000	3.231560133965587056081858
0.010000	-0.006000	3.230371396622476964921589
0.014000	-0.006000	3.228559745625005916735972
0.018000	-0.006000	3.226128137709302290403457
0.022000	-0.006000	3.223080435733967519240650
0.026000	-0.006000	3.219421425792171387314511
0.030000	-0.006000	3.215156840279617789235544
0.034000	-0.006000	3.210293386157494488486464
0.038000	-0.006000	3.204838777383907988394185
0.042000	-0.006000	3.198801770157938317851176
0.046000	-0.006000	3.192192199196364210678212
0.050000	-0.006000	3.185021012701911846676239
0.054000	-0.006000	3.177300302928678821245967
0.058000	-0.006000	3.169043328235789491742480
0.062000	-0.006000	3.160264521161724182718444
0.066000	-0.006000	3.150979475258427253692162
0.070000	-0.006000	3.141204901109436065098635
0.074000	-0.006000	3.130958539058922074360680
0.078000	-0.006000	3.120259012698281431141822
0.082000	-0.006000	3.109125603205161514352994
0.086000	-0.006000	3.097577920495981018689235
0.090000	-0.006000	3.085635443384211029638209
0.094000	-0.006000	3.073316898417579601243688
0.098000	-0.006000	3.060639447080998554184816
0.102000	-0.006000	3.047617655286740223630204
0.106000	-0.006000	3.034262229529956833573578
0.110000	-0.006000	3.020578522831395940073662
0.114000	-0.006000	3.006564842297116513236688
0.118000	-0.006000	2.992210629405608557362939
0.122000	-0.006000	2.977494632661369156068076
0.126000	-0.006000	2.962383245871309966901208
0.130000	-0.006000	2.946829236356049985801064
0.134000	-0.006000	2.930771124747334699378598
0.138000	-0.006000	2.914133488065588473148182
0.142000	-0.006000	2.896828427079234380414618
0.146000	-0.006000	2.878758357244870946800575
0.150000	-0.006000	2.859820039021953252955655
0.154000	-0.006000	2.839909778609493340439940
0.158000	-0.006000	2.818935087369571323989703
0.162000	-0.006000	2.796813170045064467217344
0.166000	-0.006000	2.773479865628130980326205
0.170000	-0.006000	2.748896064799331462324972
0.174000	-0.006000	2.723051603697543399107417
0.178000	-0.006000	2.695967107733408862912938
0.182000	-0.006000	2.667693859562832336962401
0.186000	-0.006000	2.638311795839527018614490
0.190000	-0.006000	2.607925923403785706256031
0.194000	-0.006000	2.576661624327052813043792
0.198000	-0.006000	2.544659392834945688122161
0.202000	-0.006000	2.512069521571724362019040
0.206000	-0.006000	2.479047159799057542528544
0.210000	-0.006000	2.445748098069995268843968
0.214000	-0.006000	2.412325360807420882025554
0.218000	-0.006000	2.378926661080269067127801
0.222000	-0.006000	2.345692706757925183325142
0.226000	-0.006000	2.312756227862705848963287
0.230000	-0.006000	2.280241575836342793337508
0.234000	-0.006000	2.248264732122705389372186
0.238000	-0.006000	2.216933566905674002356363
0.242000	-0.006000	2.186348202675505891789953
0.246000	-0.006000	2.156601356642182221179382
0.250000	-0.006000	2.127778557713014162544596
0.254000	-0.006000	2.099958156251145346971043
0.258000	-0.006000	2.073211067882966940345568
0.262000	-0.006000	2.047600216890090862875695
0.266000	-0.006000	2.023179671338250162904160
0.270000	-0.006000	1.999993492169049202900055
0.274000	-0.006000	1.978074352544576086643247
0.278000	-0.006000	1.957442021164178536096756
0.282000	-0.006000	1.938101841735115682396895
0.286000	-0.006000	1.920043375870283508533021
0.290000	-0.006000	1.903239401963769505954360
0.294000	-0.006000	1.887645470242664824667145
0.298000	-0.006000	1.873200196482532886577133
0.302000	-0.006000	1.859826428368553719039369
0.306000	-0.006000	1.847433338709812300493240
0.310000	-0.006000	1.835919395840801993102787
0.314000	-0.006000	1.825176049852045734311901
0.318000	-0.006000	1.815091449313926075248560
0.322000	-0.006000	1.805556668034703715619571
0.326000	-0.006000	1.796466367603270608555022
0.330000	-0.006000	1.787723661549783571445005
0.334000	-0.006000	1.779243077419494500901465
0.338000	-0.006000	1.770951956007573713236525
0.342000	-0.006000	1.762790912229740492023211
0.346000	-0.006000	1.754713435433734147750329
0.350000	-0.006000	1.746684819775094377192204
0.354000	-0.006000	1.738680652193099529512210
0.358000	-0.006000	1.730685083219324349457224
0.362000	-0.006000	1.722689075745626352542672
0.366000	-0.006000	1.714688777888828452589109
0.370000	-0.006000	1.706684110787234365247400
0.374000	-0.006000	1.698677611575313495251294
0.378000	-0.006000	1.690673532411292256938395
0.382000	-0.006000	1.682677170458082072102002
0.386000	-0.006000	1.674694390233792296029947
0.390000	-0.006000	1.666731296078622470702157
0.394000	-0.006000	1.658794015345614880629910
0.398000	-0.006000	1.650888559266047383999876
0.402000	-0.006000	1.643020735917812835680252
0.406000	-0.006000	1.635196096815101585164598
0.410000	-0.006000	1.627419904552866558589130
0.414000	-0.006000	1.619697113433567814411163
0.418000	-0.006000	1.612032358162940992585277
0.422000	-0.006000	1.604429947771703224290718
0.426000	-0.006000	1.596893863187079265486545
0.430000	-0.006000	1.589427757600078150446166
0.434000	-0.006000	1.582034959154117181867605
0.438000	-0.006000	1.574718475661122107922552
0.442000	-0.006000	1.567481001125589967770679
0.446000	-0.006000	1.560324923881001746295283
0.450000	-0.006000	1.553252336146826451113157
0.454000	-0.006000	1.546265044813160516312678
0.458000	-0.006000	1.539364583259360763634049
0.462000	-0.006000	1.532552224013331798602167
0.466000	-0.006000	1.525828992057055133457766
0.470000	-0.006000	1.519195678579022601439874
0.474000	-0.006000	1.512652854966343829445918
0.478000	-0.006000	1.506200886827625762265370
0.482000	-0.006000	1.499839947863283562412562
0.486000	-0.006000	1.493570033488026194135045
0.490000	-0.006000	1.487390974295530021720424
0.494000	-0.006000	1.481302449616410221722163
0.498000	-0.006000	1.475304001326908309721375
0.502000	-0.006000	1.469395049819818277470063
0.506000	-0.006000	1.463574969152569016372922
0.510000	-0.006000	1.457843078838801709196105
0.514000	-0.006000	1.452198502330471541199586
0.518000	-0.006000	1.446640313776885955476814
0.522000	-0.006000	1.441167527730430775179116
0.526000	-0.006000	1.435779108601411113710355
0.530000	-0.006000	1.430473980226067975962678
0.534000	-0.006000	1.425251034986620091160603
0.538000	-0.006000	1.420109142475544761197170
0.542000	-0.006000	1.415047157705156433138427
0.546000	-0.006000	1.410063928855668891060304
0.550000	-0.006000	1.405158304538270730432714
0.554000	-0.006000	1.400329140526464843929944
0.558000	-0.006000	1.395575305879456218249857
0.562000	-0.006000	1.390895688346183822758917
0.566000	-0.006000	1.386289198898755570255048
0.570000	-0.006000	1.381754775201484042312927
0.574000	-0.006000	1.377291383779310152135622
0.578000	-0.006000	1.372898020610977098954208
0.582000	-0.006000	1.368573709842480834453227
0.586000	-0.006000	1.364317500300108232380580
0.590000	-0.006000	1.360128459484304830340307
0.594000	-0.006000	1.356005664748344941017422
0.598000	-0.006000	1.351948191406999066899175
0.602000	-0.006000	1.347955097568088289605726
0.606000	-0.006000	1.344025405503670000939564
0.610000	-0.006000	1.340158079315588501856382
0.614000	-0.006000	1.336351998387945050339454
0.618000	-0.006000	1.332605925460011331296073
0.622000	-0.006000	1.328918466777090801045347
0.626000	-0.006000	1.325288019186110499703091
0.630000	-0.006000	1.321712694496550488665321
0.634000	-0.006000	1.318190203866884679939631
0.638000	-0.006000	1.314717672947695037422022
0.642000	-0.006000	1.311291340094969726237650
0.646000	-0.006000	1.307906062726715612498651
0.650000	-0.006000	1.304554517881047592808841
0.654000	-0.006000	1.301225928856581726122954
0.658000	-0.006000	1.297904076891507774149659
0.662000	-0.006000	1.294564261924833203920571
0.666000	-0.006000	1.291168758033666374984705
0.670000	-0.006000	1.287660170646336865729609
0.674000	-0.006000	1.283951956628994306441882
0.678000	-0.006000	1.279915238983815317652670
0.682000	-0.006000	1.275361117774411523484446
0.686000	-0.006000	1.270020225307559202931884
0.690000	-0.006000	1.263515945004361373804613
0.694000	-0.006000	1.255337577311858021644753
0.698000	-0.006000	1.244821869704389127875288
0.702000	-0.006000	1.231156005853354384882437
0.706000	-0.006000	1.213427527229145264087151
0.710000	-0.006000	1.190753182063271742308075
0.714000	-0.006000	1.162513702470779231035181
0.718000	-0.006000	1.128686025020018135478495
0.722000	-0.006000	1.090185665390716041045494
0.726000	-0.006000	1.049032514507341362630655
0.730000	-0.006000	1.008122215520365738683495
0.734000	-0.006000	0.970538908183601667367668
0.738000	-0.006000	0.938668318531505341262289
0.742000	-0.006000	0.913593703174338189754167
0.746000	-0.006000	0.895088525263546430643657
0.750000	-0.006000	0.882083539566790197916646
0.754000	-0.006000	0.873231229486421289820441
0.758000	-0.006000	0.867292421662209989108305
0.762000	-0.006000	0.863296618686357430938472
0.766000	-0.006000	0.860553759283973263016776
0.770000	-0.006000	0.858600446645011672330838
0.774000	-0.006000	0.857138231124655147752378
0.778000	-0.006000	0.855980405649082509711434
0.782000	-0.006000	0.855012019623284769131999
0.786000	-0.006000	0.854163157714330378844636
0.790000	-0.006000	0.853391681019901149340967
0.794000	-0.006000	0.852672363687263401565986
0.798000	-0.006000	0.851990175168785612846989
0.802000	-0.006000	0.851336180388358787496372
0.806000	-0.006000	0.850705063470987954410418
0.810000	-0.006000	0.850093644906454226628512
0.814000	-0.006000	0.849500000122516807365969
0.818000	-0.006000	0.848922938920042113863929
0.822000	-0.006000	0.848361699790691980993529
0.826000	-0.006000	0.847815771343465307552378
0.830000	-0.006000	0.847284788481229234058389
0.834000	-0.006000	0.846768472307621644645792
0.838000	-0.006000	0.846266595495446471986156
0.842000	-0.006000	0.845778962411966150902742
0.846000	-0.006000	0.845305397756806575770838
0.850000	-0.006000	0.844845740085082175241382
0.854000	-0.006000	0.844399838117387391278612
0.858000	-0.006000	0.843967548628555386258654
0.862000	-0.006000	0.843548735223662804472156
0.866000	-0.006000	0.843143267608336244300915
0.870000	-0.006000	0.842751021132103983468653
0.874000	-0.006000	0.842371876481620263099614
0.878000	-0.006000	0.842005719456066503703084
0.882000	-0.006000	0.841652440788098865631639
0.886000	-0.006000	0.841311935990820436437332
0.890000	-0.006000	0.840984105220549227333038
0.894000	-0.006000	0.840668853150101980098441
0.898000	-0.006000	0.840366088849882841849137
0.902000	-0.006000	0.840075725675400231118317
0.906000	-0.006000	0.839797681160489806195812
0.910000	-0.006000	0.839531876915846186903991
0.914000	-0.006000	0.839278238532638387603413
0.918000	-0.006000	0.839036695491054085316307
0.922000	-0.006000	0.838807181073673358007170
0.926000	-0.006000	0.838589632283591845940407
0.930000	-0.006000	0.838383989767250814573174
0.934000	-0.006000	0.838190197741935705266769
0.938000	-0.006000	0.838008203927935846344610
0.942000	-0.006000	0.837837959485369321299686
0.946000	-0.006000	0.837679418955686316827780
0.950000	-0.006000	0.837532540207870712656302
0.954000	-0.006000	0.837397284389355678335676
0.958000	-0.006000	0.837273615881652166770266
0.962000	-0.006000	0.837161502260671097630507
0.966000	-0.006000	0.837060914261676058956141
0.970000	-0.006000	0.836971825748773601283403
0.974000	-0.006000	0.836894213688795352013017
0.978000	-0.006000	0.836828058129381102681066
0.982000	-0.006000	0.836773342181039048170987
0.986000	-0.006000	0.836730052002918167630696
0.990000	-0.006000	0.836698176792025516412821
0.994000	-0.006000	0.836677708775613648839453
0.998000	-0.006000	0.836668643206491036146133



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p25_new/outputRHO.dat <==
-0.990000	-0.030000	0.836062395395914648155156
-0.970000	-0.030000	0.836434273790767623957265
-0.950000	-0.030000	0.837106405208071224777200
-0.930000	-0.030000	0.838079434389845889796788
-0.910000	-0.030000	0.839365507968836799257417
-0.890000	-0.030000	0.840980723309735722637015
-0.870000	-0.030000	0.842957854632363723368371
-0.850000	-0.030000	0.845428007266509129458143
-0.830000	-0.030000	0.848747433269985807058333
-0.810000	-0.030000	0.853973554052643413214696
-0.790000	-0.030000	0.864160363429833933146540
-0.770000	-0.030000	0.886859801171025696753247
-0.750000	-0.030000	0.937077550176276807825104
-0.730000	-0.030000	1.034258243278407318754830
-0.710000	-0.030000	1.165507727425385331443408
-0.690000	-0.030000	1.254510619828057338409621
-0.670000	-0.030000	1.291048705139504981787013
-0.650000	-0.030000	1.308577273153099351787887
-0.630000	-0.030000	1.325701002811624062971418
-0.610000	-0.030000	1.344294515937185074960780
-0.590000	-0.030000	1.363546177306923068428546
-0.570000	-0.030000	1.384512707563312572389691
-0.550000	-0.030000	1.407153165463882249497374
-0.530000	-0.030000	1.431788811446175202490849
-0.510000	-0.030000	1.458690697009482173385209
-0.490000	-0.030000	1.487782760163702144851072
-0.470000	-0.030000	1.519106505846694377126482
-0.450000	-0.030000	1.552377402045320486934088
-0.430000	-0.030000	1.587476224694350790400676
-0.410000	-0.030000	1.623902760218634888644829
-0.390000	-0.030000	1.661087477979477311507139
-0.370000	-0.030000	1.698952909157386059746386
-0.350000	-0.030000	1.737502383498480629242522
-0.330000	-0.030000	1.782192609819432504991710
-0.310000	-0.030000	1.843730637392866800183810
-0.290000	-0.030000	1.929237115191898555011107
-0.270000	-0.030000	2.037469729283202024561206
-0.250000	-0.030000	2.161229919936531462809626
-0.230000	-0.030000	2.291657331223818427901051
-0.210000	-0.030000	2.420891114881275729686649
-0.190000	-0.030000	2.542728964094483234958943
-0.170000	-0.030000	2.655579780821439861426825
-0.150000	-0.030000	2.758895218427845907882556
-0.130000	-0.030000	2.851725578540889483036835
-0.110000	-0.030000	2.933116743666107417709554
-0.090000	-0.030000	3.002205051169211991179964
-0.070000	-0.030000	3.058260054705230768234969
-0.050000	-0.030000	3.100718339890961239291300
-0.030000	-0.030000	3.129211001773881228871232
-0.010000	-0.030000	3.143571836498513238922214
0.010000	-0.030000	3.143571836498513683011424
0.030000	-0.030000	3.129211001773881672960442
0.050000	-0.030000	3.100718339890961239291300
0.070000	-0.030000	3.058260054705230768234969
0.090000	-0.030000	3.002205051169211547090754
0.110000	-0.030000	2.933116743666106973620344
0.130000	-0.030000	2.851725578540889038947626
0.150000	-0.030000	2.758895218427844575614927
0.170000	-0.030000	2.655579780821439417337615
0.190000	-0.030000	2.542728964094482346780524
0.210000	-0.030000	2.420891114881275285597440
0.230000	-0.030000	2.291657331223818427901051
0.250000	-0.030000	2.161229919936531462809626
0.270000	-0.030000	2.037469729283202468650416
0.290000	-0.030000	1.929237115191898777055712
0.310000	-0.030000	1.843730637392867022228415
0.330000	-0.030000	1.782192609819432504991710
0.350000	-0.030000	1.737502383498480629242522
0.370000	-0.030000	1.698952909157386059746386
0.390000	-0.030000	1.661087477979477311507139
0.410000	-0.030000	1.623902760218635110689434
0.430000	-0.030000	1.587476224694351012445281
0.450000	-0.030000	1.552377402045320708978693
0.470000	-0.030000	1.519106505846694377126482
0.490000	-0.030000	1.487782760163701922806467
0.510000	-0.030000	1.458690697009482173385209
0.530000	-0.030000	1.431788811446175202490849
0.550000	-0.030000	1.407153165463882027452769
0.570000	-0.030000	1.384512707563312572389691
0.590000	-0.030000	1.363546177306922846383941
0.610000	-0.030000	1.344294515937185074960780
0.630000	-0.030000	1.325701002811623840926814
0.650000	-0.030000	1.308577273153099129743282
0.670000	-0.030000	1.291048705139504981787013
0.690000	-0.030000	1.254510619828056894320412
0.710000	-0.030000	1.165507727425385553488013
0.730000	-0.030000	1.034258243278407318754830
0.750000	-0.030000	0.937077550176276807825104
0.770000	-0.030000	0.886859801171025696753247
0.790000	-0.030000	0.864160363429833933146540
0.810000	-0.030000	0.853973554052643302192394
0.830000	-0.030000	0.848747433269985696036031
0.850000	-0.030000	0.845428007266509129458143
0.870000	-0.030000	0.842957854632363723368371
0.890000	-0.030000	0.840980723309735722637015
0.910000	-0.030000	0.839365507968836688235115
0.930000	-0.030000	0.838079434389845778774486
0.950000	-0.030000	0.837106405208071113754897
0.970000	-0.030000	0.836434273790767623957265
0.990000	-0.030000	0.836062395395914537132853



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p5/expRus.dat <==
-0.998000	-0.006000	1.095963875855398450553935
-0.994000	-0.006000	1.098786954360511769479558
-0.990000	-0.006000	1.100246000854154804216023
-0.986000	-0.006000	1.100155753567992222841099
-0.982000	-0.006000	1.098679964595336455701613
-0.978000	-0.006000	1.096244768961683435648524
-0.974000	-0.006000	1.093376898596229773730215
-0.970000	-0.006000	1.090552773037385847487712
-0.966000	-0.006000	1.088110070366002934960648
-0.962000	-0.006000	1.086226915152437300093879
-0.958000	-0.006000	1.084947669926742408463838
-0.954000	-0.006000	1.084228721855330146439655
-0.950000	-0.006000	1.083983340741851097988047
-0.946000	-0.006000	1.084114588639836007644135
-0.942000	-0.006000	1.084534173115270672127508
-0.938000	-0.006000	1.085170209123920592730883
-0.934000	-0.006000	1.085968194859839419663672
-0.930000	-0.006000	1.086888760413794452475145
-0.926000	-0.006000	1.087904415570806637703072
-0.922000	-0.006000	1.088996426301654052437584
-0.918000	-0.006000	1.090152282021378482568252
-0.914000	-0.006000	1.091363793352928102109445
-0.910000	-0.006000	1.092625721276756278754760
-0.906000	-0.006000	1.093934817675663806468833
-0.902000	-0.006000	1.095289179600614115628332
-0.898000	-0.006000	1.096687815774880947472525
-0.894000	-0.006000	1.098130357947263657791837
-0.890000	-0.006000	1.099616868956976079019228
-0.886000	-0.006000	1.101147714784817432942532
-0.882000	-0.006000	1.102723478459856076838719
-0.878000	-0.006000	1.104344901080599461451470
-0.874000	-0.006000	1.106012840279978259871996
-0.870000	-0.006000	1.107728239863072339232986
-0.866000	-0.006000	1.109492106585983739464041
-0.862000	-0.006000	1.111305491502823317162552
-0.858000	-0.006000	1.113169474249924295605751
-0.854000	-0.006000	1.115085149239683381949817
-0.850000	-0.006000	1.117053613119092903005480
-0.846000	-0.006000	1.119075953087480979064594
-0.842000	-0.006000	1.121153235814842830109228
-0.838000	-0.006000	1.123286496789499100401599
-0.834000	-0.006000	1.125476729973779121962707
-0.830000	-0.006000	1.127724877674388226367341
-0.826000	-0.006000	1.130031820550909227307557
-0.822000	-0.006000	1.132398367698992824870174
-0.818000	-0.006000	1.134825246758857986151270
-0.814000	-0.006000	1.137313094016516368256475
-0.810000	-0.006000	1.139862444484377457243340
-0.806000	-0.006000	1.142473721967941502342114
-0.802000	-0.006000	1.145147229144313216764317
-0.798000	-0.006000	1.147883137695002497835617
-0.794000	-0.006000	1.150681478549881342487993
-0.790000	-0.006000	1.153542132312101786695280
-0.786000	-0.006000	1.156464819946540378836630
-0.782000	-0.006000	1.159449093827912058429774
-0.778000	-0.006000	1.162494329259312175750551
-0.774000	-0.006000	1.165599716586714462707164
-0.770000	-0.006000	1.168764254048300976762675
-0.766000	-0.006000	1.171986741507503149151148
-0.762000	-0.006000	1.175265775223800046589417
-0.758000	-0.006000	1.178599743815045952644027
-0.754000	-0.006000	1.181986825559904197291416
-0.750000	-0.006000	1.185424987180477174320004
-0.746000	-0.006000	1.188911984235469843085298
-0.742000	-0.006000	1.192445363245139944297080
-0.738000	-0.006000	1.196022465661964906402659
-0.734000	-0.006000	1.199640433795181815312958
-0.730000	-0.006000	1.203296218791960026095467
-0.726000	-0.006000	1.206986590770665390692784
-0.722000	-0.006000	1.210708151190437398270205
-0.718000	-0.006000	1.214457347524237951219561
-0.714000	-0.006000	1.218230490278815247862099
-0.710000	-0.006000	1.222023772374758232572844
-0.706000	-0.006000	1.225833290864091873473285
-0.702000	-0.006000	1.229655070923449722286591
-0.698000	-0.006000	1.233485092019958928588608
-0.694000	-0.006000	1.237319316107275524174725
-0.690000	-0.006000	1.241153717673410206145945
-0.686000	-0.006000	1.244984315432784427457591
-0.682000	-0.006000	1.248807205435143563576617
-0.678000	-0.006000	1.252618595355376118760660
-0.674000	-0.006000	1.256414839732411303785398
-0.670000	-0.006000	1.260192475942136347555333
-0.666000	-0.006000	1.263948260717230098748587
-0.662000	-0.006000	1.267679207062595736488220
-0.658000	-0.006000	1.271382621453293282343111
-0.654000	-0.006000	1.275056141235375140041697
-0.650000	-0.006000	1.278697772169724355961762
-0.646000	-0.006000	1.282305926055066214175326
-0.642000	-0.006000	1.285879458328561097957277
-0.638000	-0.006000	1.289417705461936680677582
-0.634000	-0.006000	1.292920521841457670575437
-0.630000	-0.006000	1.296388315639102284393402
-0.626000	-0.006000	1.299822082953584034825667
-0.622000	-0.006000	1.303223439233897940070506
-0.618000	-0.006000	1.306594646712908591723590
-0.614000	-0.006000	1.309938636299820657882265
-0.610000	-0.006000	1.313259022139772191906104
-0.606000	-0.006000	1.316560106881937253220372
-0.602000	-0.006000	1.319846875640149574948623
-0.598000	-0.006000	1.323124976713993428134586
-0.594000	-0.006000	1.326400687386455778948857
-0.590000	-0.006000	1.329680863536058632590198
-0.586000	-0.006000	1.332972872389565299755532
-0.582000	-0.006000	1.336284508469359977311797
-0.578000	-0.006000	1.339623893612802874031331
-0.574000	-0.006000	1.342999362798979801070232
-0.570000	-0.006000	1.346419338341240168333002
-0.566000	-0.006000	1.349892195719445631141298
-0.562000	-0.006000	1.353426124867661117789908
-0.558000	-0.006000	1.357028991049471278174110
-0.554000	-0.006000	1.360708199513701810445809
-0.550000	-0.006000	1.364470567922708266195286
-0.546000	-0.006000	1.368322210104393255036825
-0.542000	-0.006000	1.372268434041363782682765
-0.538000	-0.006000	1.376313656237526217296363
-0.534000	-0.006000	1.380461333764491094200366
-0.530000	-0.006000	1.384713914459351213892546
-0.526000	-0.006000	1.389072804986223319545502
-0.522000	-0.006000	1.393538355837740994047635
-0.518000	-0.006000	1.398109861873052306435739
-0.514000	-0.006000	1.402785576680472656718734
-0.510000	-0.006000	1.407562738912284228121052
-0.506000	-0.006000	1.412437608747681760945625
-0.502000	-0.006000	1.417405512767649033989414
-0.498000	-0.006000	1.422460895736696206981264
-0.494000	-0.006000	1.427597378042723796909286
-0.490000	-0.006000	1.432807817812149275837896
-0.486000	-0.006000	1.438084376962099453223232
-0.482000	-0.006000	1.443418590651705413208106
-0.478000	-0.006000	1.448801439735102558614699
-0.474000	-0.006000	1.454223425893014010057414
-0.470000	-0.006000	1.459674649128631873651329
-0.466000	-0.006000	1.465144887264468787080318
-0.462000	-0.006000	1.470623676982201200047484
-0.458000	-0.006000	1.476100395823124244998326
-0.454000	-0.006000	1.481564344429493029764444
-0.450000	-0.006000	1.487004828174073756130724
-0.446000	-0.006000	1.492411237211819452497252
-0.442000	-0.006000	1.497773123906741998823122
-0.438000	-0.006000	1.503080276548012461645953
-0.434000	-0.006000	1.508322788277618675678582
-0.430000	-0.006000	1.513491120209106366445440
-0.426000	-0.006000	1.518576157820676675314076
-0.422000	-0.006000	1.523569259850774848530364
-0.418000	-0.006000	1.528462299102136157102905
-0.414000	-0.006000	1.533247694761487700532143
-0.410000	-0.006000	1.537918436057291060592433
-0.406000	-0.006000	1.542468097301358476158839
-0.402000	-0.006000	1.546890844598739045423486
-0.398000	-0.006000	1.551181434809479231518026
-0.394000	-0.006000	1.555335207859871671232099
-0.390000	-0.006000	1.559348074600005018552906
-0.386000	-0.006000	1.563216516221082486026717
-0.382000	-0.006000	1.566937481909432161586437
-0.378000	-0.006000	1.570508377345739114971934
-0.374000	-0.006000	1.573927108159955068344971
-0.370000	-0.006000	1.577192001024711354162378
-0.366000	-0.006000	1.580301762265796439166365
-0.362000	-0.006000	1.583255438041758722533814
-0.358000	-0.006000	1.586052374628331929073966
-0.354000	-0.006000	1.588692178944596911094322
-0.350000	-0.006000	1.591174679706646832855199
-0.346000	-0.006000	1.593499889556768245313378
-0.342000	-0.006000	1.595667968425051874703513
-0.338000	-0.006000	1.597679188297792762796234
-0.334000	-0.006000	1.599533899494017585851680
-0.330000	-0.006000	1.601232498485932298493140
-0.326000	-0.006000	1.602775397243381583223254
-0.322000	-0.006000	1.604162994034798561671096
-0.318000	-0.006000	1.605395645574859697646275
-0.314000	-0.006000	1.606473640370892574935624
-0.310000	-0.006000	1.607397173085194808095366
-0.306000	-0.006000	1.608166319702698743299152
-0.302000	-0.006000	1.608781013275893956304685
-0.298000	-0.006000	1.609241020012154743668020
-0.294000	-0.006000	1.609545915469583032830769
-0.290000	-0.006000	1.609695060631818996910170
-0.286000	-0.006000	1.609687577640525724120835
-0.282000	-0.006000	1.609522324987085584169222
-0.278000	-0.006000	1.609197872021383979301845
-0.274000	-0.006000	1.608712472745282617836438
-0.270000	-0.006000	1.608064039037409465038309
-0.266000	-0.006000	1.607250113720091189151162
-0.262000	-0.006000	1.606267844259648303051335
-0.258000	-0.006000	1.605113958443761035255193
-0.254000	-0.006000	1.603784744174048482179273
-0.250000	-0.006000	1.602276036597332309341368
-0.246000	-0.006000	1.600583217167590888152517
-0.242000	-0.006000	1.598701230816111928945134
-0.238000	-0.006000	1.596624629126693228897693
-0.234000	-0.006000	1.594347649208005979204472
-0.230000	-0.006000	1.591864339756764890054797
-0.226000	-0.006000	1.589168747386724422909765
-0.222000	-0.006000	1.586255177125959869854910
-0.218000	-0.006000	1.583118540250656236523241
-0.214000	-0.006000	1.579754799516246199786451
-0.210000	-0.006000	1.576161515831110637719803
-0.206000	-0.006000	1.572338491267732729639306
-0.202000	-0.006000	1.568288491047821198165479
-0.198000	-0.006000	1.564018012042635685787673
-0.194000	-0.006000	1.559538048084108119439861
-0.190000	-0.006000	1.554864784610849204327110
-0.186000	-0.006000	1.550020139947758446297144
-0.182000	-0.006000	1.545032062290532470782978
-0.178000	-0.006000	1.539934495136186631825126
-0.174000	-0.006000	1.534766943064955757591861
-0.170000	-0.006000	1.529573604909743922419807
-0.166000	-0.006000	1.524402089005839178170731
-0.162000	-0.006000	1.519301778437155192591490
-0.158000	-0.006000	1.514321963640848700549668
-0.154000	-0.006000	1.509509895636891529946411
-0.150000	-0.006000	1.504908927889463399196757
-0.146000	-0.006000	1.500556905030478338503030
-0.142000	-0.006000	1.496484924316768383434351
-0.138000	-0.006000	1.492716547462680454216866
-0.134000	-0.006000	1.489267485929945733502677
-0.130000	-0.006000	1.486145731651614898538583
-0.126000	-0.006000	1.483352065203214831257128
-0.122000	-0.006000	1.480880848811364725037265
-0.118000	-0.006000	1.478721002822496854989254
-0.114000	-0.006000	1.476857068945109929813952
-0.110000	-0.006000	1.475270277685973629999694
-0.106000	-0.006000	1.473939556507303905164008
-0.102000	-0.006000	1.472842435489621015776152
-0.098000	-0.006000	1.471955825911616111412172
-0.094000	-0.006000	1.471256662537172577032152
-0.090000	-0.006000	1.470722411916392413644417
-0.086000	-0.006000	1.470331456765166855404914
-0.082000	-0.006000	1.470063371012230613033012
-0.078000	-0.006000	1.469899102099405663324205
-0.074000	-0.006000	1.469821077307105205989046
-0.070000	-0.006000	1.469813249885232320224304
-0.066000	-0.006000	1.469861099104137647231028
-0.062000	-0.006000	1.469951596373115565441481
-0.058000	-0.006000	1.470073147558610626717268
-0.054000	-0.006000	1.470215519728822695100234
-0.050000	-0.006000	1.470369758842897001116512
-0.046000	-0.006000	1.470528103428562882726283
-0.042000	-0.006000	1.470683898057284721971882
-0.038000	-0.006000	1.470831509416555382685488
-0.034000	-0.006000	1.470966246970728530385486
-0.030000	-0.006000	1.471084289566614300426295
-0.026000	-0.006000	1.471182618849287804252413
-0.022000	-0.006000	1.471258959980668468148224
-0.018000	-0.006000	1.471311729874391849293147
-0.014000	-0.006000	1.471339992954894704269009
-0.010000	-0.006000	1.471343424298896085389288
-0.006000	-0.006000	1.471322279909128560859699
-0.002000	-0.006000	1.471277373791171738659500
0.002000	-0.006000	1.471210061444697014820804
0.006000	-0.006000	1.471122229332123776401886
0.010000	-0.006000	1.471016289843903646072931
0.014000	-0.006000	1.470895181234592064001276
0.018000	-0.006000	1.470762371952907709982128
0.022000	-0.006000	1.470621868727907344265304
0.026000	-0.006000	1.470478227698783557642059
0.030000	-0.006000	1.470336567784835457572967
0.034000	-0.006000	1.470202585382428539517718
0.038000	-0.006000	1.470082569345762424362078
0.042000	-0.006000	1.469983415057323883345930
0.046000	-0.006000	1.469912636222315382994452
0.050000	-0.006000	1.469878372831221025052173
0.054000	-0.006000	1.469889393529678178751396
0.058000	-0.006000	1.469955090421340537787387
0.062000	-0.006000	1.470085464116773987797160
0.066000	-0.006000	1.470291096642500239255469
0.070000	-0.006000	1.470583109656390163877404
0.074000	-0.006000	1.470973105300631633696185
0.078000	-0.006000	1.471473086988409395559074
0.082000	-0.006000	1.472095357497091194787231
0.086000	-0.006000	1.472852391965212115465533
0.090000	-0.006000	1.473756683801462408212046
0.094000	-0.006000	1.474820562150170433213248
0.098000	-0.006000	1.476055980454251237432572
0.102000	-0.006000	1.477474276839388922510921
0.106000	-0.006000	1.479085908522560943723079
0.110000	-0.006000	1.480900164210867897551793
0.114000	-0.006000	1.482924860458598503853977
0.118000	-0.006000	1.485166030108114432195521
0.122000	-0.006000	1.487627613126237813290231
0.126000	-0.006000	1.490311162189879690131988
0.130000	-0.006000	1.493215577060360121919302
0.134000	-0.006000	1.496336882876169838141323
0.138000	-0.006000	1.499668067744982513644914
0.142000	-0.006000	1.503198994209543837285992
0.146000	-0.006000	1.506916397143081898235550
0.150000	-0.006000	1.510803977342616732926217
0.154000	-0.006000	1.514842595610282671714231
0.158000	-0.006000	1.519010566672667428278487
0.162000	-0.006000	1.523284046266420777016037
0.166000	-0.006000	1.527637498620096012658109
0.170000	-0.006000	1.532044225965933925692752
0.174000	-0.006000	1.536476937201804116028825
0.178000	-0.006000	1.540908329894334682919066
0.182000	-0.006000	1.545311658815849531478648
0.186000	-0.006000	1.549661265274742349973280
0.190000	-0.006000	1.553933044529340445905063
0.194000	-0.006000	1.558104833243040943102642
0.198000	-0.006000	1.562156704741375357059496
0.202000	-0.006000	1.566071166165261097091843
0.206000	-0.006000	1.569833257858833874820448
0.210000	-0.006000	1.573430560929999222352649
0.214000	-0.006000	1.576853123452240046376005
0.218000	-0.006000	1.580093318979267635882024
0.222000	-0.006000	1.583145652836707828470253
0.226000	-0.006000	1.586006532111166045240225
0.230000	-0.006000	1.588674014570512271760094
0.234000	-0.006000	1.591147550187850701064463
0.238000	-0.006000	1.593427726800931587547439
0.242000	-0.006000	1.595516029003407609820897
0.246000	-0.006000	1.597414616880368676277158
0.250000	-0.006000	1.599126128860113293939094
0.254000	-0.006000	1.600653510890711173075829
0.258000	-0.006000	1.601999872441202565909180
0.262000	-0.006000	1.603168368503103513589281
0.266000	-0.006000	1.604162105819828987307574
0.270000	-0.006000	1.604984070964084796884208
0.274000	-0.006000	1.605637077563786929701450
0.278000	-0.006000	1.606123729886107076580970
0.282000	-0.006000	1.606446400068074487066383
0.286000	-0.006000	1.606607216478021848971025
0.290000	-0.006000	1.606608060960911021908259
0.294000	-0.006000	1.606450573027195183328786
0.298000	-0.006000	1.606136159362230309000097
0.302000	-0.006000	1.605666007341117307305467
0.306000	-0.006000	1.605041101517813650900735
0.310000	-0.006000	1.604262242308051700234728
0.314000	-0.006000	1.603330066298324307894063
0.318000	-0.006000	1.602245067787029686456890
0.322000	-0.006000	1.601007621300877259429285
0.326000	-0.006000	1.599618004933558212954381
0.330000	-0.006000	1.598076424429169639651604
0.334000	-0.006000	1.596383037984496544581248
0.338000	-0.006000	1.594537981776183110937950
0.342000	-0.006000	1.592541396234474992965602
0.346000	-0.006000	1.590393453087517006139251
0.350000	-0.006000	1.588094383191272163102781
0.354000	-0.006000	1.585644505141853066731983
0.358000	-0.006000	1.583044254640802117606313
0.362000	-0.006000	1.580294214550883369341250
0.366000	-0.006000	1.577395145541080623274866
0.370000	-0.006000	1.574348017175793312816268
0.374000	-0.006000	1.571154039255082457415824
0.378000	-0.006000	1.567814693161747818805907
0.382000	-0.006000	1.564331762929031199860219
0.386000	-0.006000	1.560707365616493813575971
0.390000	-0.006000	1.556943980069014799028082
0.394000	-0.006000	1.553044509746584145304382
0.398000	-0.006000	1.549012262970621556235074
0.402000	-0.006000	1.544850941620967921252827
0.406000	-0.006000	1.540564723704986649366333
0.410000	-0.006000	1.536158267161836121772467
0.414000	-0.006000	1.531636719536670909747045
0.418000	-0.006000	1.527005724441055534157385
0.422000	-0.006000	1.522271423130687528768590
0.426000	-0.006000	1.517440450370423521420093
0.430000	-0.006000	1.512519923995661041971061
0.434000	-0.006000	1.507517427729375691924929
0.438000	-0.006000	1.502440986942771727896684
0.442000	-0.006000	1.497299037174645519598926
0.446000	-0.006000	1.492100385357913783224149
0.450000	-0.006000	1.486854163842956655372518
0.454000	-0.006000	1.481569777454751379863751
0.458000	-0.006000	1.476256843970686905009870
0.462000	-0.006000	1.470925128554092520261065
0.466000	-0.006000	1.465584472820092187816954
0.470000	-0.006000	1.460244719340828778442187
0.474000	-0.006000	1.454915632512252532393404
0.478000	-0.006000	1.449606816801362940694275
0.482000	-0.006000	1.444327633468839300334707
0.486000	-0.006000	1.439087116916604403016322
0.490000	-0.006000	1.433893891843424972520893
0.494000	-0.006000	1.428756092405751632057331
0.498000	-0.006000	1.423681284578099059956457
0.502000	-0.006000	1.418676392890222404119527
0.506000	-0.006000	1.413747632689902999914011
0.510000	-0.006000	1.408900449042527425191906
0.514000	-0.006000	1.404139463332726656119576
0.518000	-0.006000	1.399468428578636292058945
0.522000	-0.006000	1.394890194403571648251727
0.526000	-0.006000	1.390406682529121917824000
0.530000	-0.006000	1.386018873552694152806453
0.534000	-0.006000	1.381726805645537403677281
0.538000	-0.006000	1.377529585648639143258265
0.542000	-0.006000	1.373425412849375470969449
0.546000	-0.006000	1.369411615489392941569236
0.550000	-0.006000	1.365484699785417088691020
0.554000	-0.006000	1.361640410944821688588036
0.558000	-0.006000	1.357873805336624162265480
0.562000	-0.006000	1.354179332649962042012248
0.566000	-0.006000	1.350550926553253816564393
0.570000	-0.006000	1.346982102077549203755780
0.574000	-0.006000	1.343466057706869332122324
0.578000	-0.006000	1.339995779985049484395176
0.582000	-0.006000	1.336564148357767933816831
0.586000	-0.006000	1.333164037970005377786720
0.590000	-0.006000	1.329788418236737435051964
0.594000	-0.006000	1.326430445194694440758099
0.598000	-0.006000	1.323083545915130221359846
0.602000	-0.006000	1.319741493595141923478309
0.606000	-0.006000	1.316398472326861135428544
0.610000	-0.006000	1.313049130945816544979721
0.614000	-0.006000	1.309688625757402080651559
0.618000	-0.006000	1.306312652310693156465504
0.622000	-0.006000	1.302917466712470329071039
0.626000	-0.006000	1.299499897236739309747122
0.630000	-0.006000	1.296057347177720586728356
0.634000	-0.006000	1.292587790014465332077975
0.638000	-0.006000	1.289089758006019215130777
0.642000	-0.006000	1.285562325324991483910253
0.646000	-0.006000	1.282005086775684921107654
0.650000	-0.006000	1.278418133043734083997833
0.654000	-0.006000	1.274802023301374154229393
0.658000	-0.006000	1.271157755859223970062999
0.662000	-0.006000	1.267486737423373366340229
0.666000	-0.006000	1.263790751394967104559441
0.670000	-0.006000	1.260071925544911763950040
0.674000	-0.006000	1.256332699312663336854712
0.678000	-0.006000	1.252575790916629516758007
0.682000	-0.006000	1.248804164423663376481954
0.686000	-0.006000	1.245020996903949406231504
0.690000	-0.006000	1.241229645791759317319247
0.694000	-0.006000	1.237433616577841455352882
0.698000	-0.006000	1.233636530971407685441932
0.702000	-0.006000	1.229842095684850811210254
0.706000	-0.006000	1.226054072008956552508607
0.710000	-0.006000	1.222276246357893114691251
0.714000	-0.006000	1.218512401969682690250352
0.718000	-0.006000	1.214766291948149445900640
0.722000	-0.006000	1.211041613826062457448529
0.726000	-0.006000	1.207341985816583251889256
0.730000	-0.006000	1.203670924901843797272250
0.734000	-0.006000	1.200031826884534691401996
0.738000	-0.006000	1.196427948501911808776299
0.742000	-0.006000	1.192862391672906419159972
0.746000	-0.006000	1.189338089919176333353334
0.750000	-0.006000	1.185857796971152566811725
0.754000	-0.006000	1.182424077541253559786583
0.758000	-0.006000	1.179039300219350216991643
0.762000	-0.006000	1.175705632420818602668078
0.766000	-0.006000	1.172425037295655281255335
0.770000	-0.006000	1.169199272488513186019077
0.774000	-0.006000	1.166029890624367570950426
0.778000	-0.006000	1.162918241383050110826503
0.782000	-0.006000	1.159865475018106106830373
0.786000	-0.006000	1.156872547171370557705927
0.790000	-0.006000	1.153940224834087535654703
0.794000	-0.006000	1.151069093308189739133240
0.798000	-0.006000	1.148259564027083179382771
0.802000	-0.006000	1.145511883103600636601982
0.806000	-0.006000	1.142826140483172325801320
0.810000	-0.006000	1.140202279592256395801542
0.814000	-0.006000	1.137640107385093912739649
0.818000	-0.006000	1.135139304705378604509747
0.822000	-0.006000	1.132699436892947719712765
0.826000	-0.006000	1.130319964578387459397391
0.830000	-0.006000	1.128000254620014519701954
0.834000	-0.006000	1.125739591147053131336975
0.838000	-0.006000	1.123537186679187671600744
0.842000	-0.006000	1.121392193294652894763885
0.846000	-0.006000	1.119303713815090306482603
0.850000	-0.006000	1.117270812963445436594156
0.854000	-0.006000	1.115292528428429852382919
0.858000	-0.006000	1.113367881732146624784718
0.862000	-0.006000	1.111495888741976356683949
0.866000	-0.006000	1.109675569588835619683209
0.870000	-0.006000	1.107905957645457073468265
0.874000	-0.006000	1.106186107073362068220490
0.878000	-0.006000	1.104515098256506400176136
0.882000	-0.006000	1.102892040193733214081817
0.886000	-0.006000	1.101316068619022425778553
0.890000	-0.006000	1.099786338280081432472457
0.894000	-0.006000	1.098302007487310438804684
0.898000	-0.006000	1.096862212797527158514299
0.902000	-0.006000	1.095466031670795592489753
0.906000	-0.006000	1.094112431380203975805898
0.910000	-0.006000	1.092800203567268368942678
0.914000	-0.006000	1.091527885965655642053207
0.918000	-0.006000	1.090293676682362100649470
0.922000	-0.006000	1.089095353134320820487346
0.926000	-0.006000	1.087930218770694512642194
0.930000	-0.006000	1.086795117820390288443377
0.934000	-0.006000	1.085686583403285387916526
0.938000	-0.006000	1.084601219263130467140854
0.942000	-0.006000	1.083536460953634650294930
0.946000	-0.006000	1.082491916198828896256146
0.950000	-0.006000	1.081471536624261764458765
0.954000	-0.006000	1.080486899598821937118487
0.958000	-0.006000	1.079561828690097202709808
0.962000	-0.006000	1.078738362336596479096329
0.966000	-0.006000	1.078083549358845205645707
0.970000	-0.006000	1.077695528018232096201245
0.974000	-0.006000	1.077705709933781230702721
0.978000	-0.006000	1.078271818677453142143463
0.982000	-0.006000	1.079554947753251337161373
0.986000	-0.006000	1.081674855139505897483332
0.990000	-0.006000	1.084644601327321877803911
0.994000	-0.006000	1.088300442759222885769077
0.998000	-0.006000	1.092261702225584940606495



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p5/outputRHO.dat <==
-0.990000	-0.030000	1.110612936425903418680150
-0.970000	-0.030000	1.097742537869459189536769
-0.950000	-0.030000	1.093619042979579347729668
-0.930000	-0.030000	1.090864686030805108529762
-0.910000	-0.030000	1.092549161951152036920121
-0.890000	-0.030000	1.099097351509405795511043
-0.870000	-0.030000	1.108449131567395440356449
-0.850000	-0.030000	1.119096589949120090778933
-0.830000	-0.030000	1.130809493708018198532272
-0.810000	-0.030000	1.143667157692535685242774
-0.790000	-0.030000	1.157519791587439339508592
-0.770000	-0.030000	1.172223634358399824151320
-0.750000	-0.030000	1.187758030097494366117417
-0.730000	-0.030000	1.204066831969911266497775
-0.710000	-0.030000	1.221006504087698285587749
-0.690000	-0.030000	1.238390392463771805253714
-0.670000	-0.030000	1.256011668350096366353341
-0.650000	-0.030000	1.273680419298940824646138
-0.630000	-0.030000	1.291270127469702932998530
-0.610000	-0.030000	1.308797629849591581674417
-0.590000	-0.030000	1.326509272969733865821240
-0.570000	-0.030000	1.344849198700522663330048
-0.550000	-0.030000	1.364306913688119848870883
-0.530000	-0.030000	1.385235524575396226509838
-0.510000	-0.030000	1.407724862931546416788819
-0.490000	-0.030000	1.431557651948226927984820
-0.470000	-0.030000	1.456219539457247913460947
-0.450000	-0.030000	1.480959946979914843012693
-0.430000	-0.030000	1.504898180066691848466576
-0.410000	-0.030000	1.527155224672984923373065
-0.390000	-0.030000	1.546969287056657371692836
-0.370000	-0.030000	1.563764102982263315411160
-0.350000	-0.030000	1.577158082829093865839809
-0.330000	-0.030000	1.586926991238393869210199
-0.310000	-0.030000	1.592939739714390068314742
-0.290000	-0.030000	1.595091324767221596658828
-0.270000	-0.030000	1.593255729780359342129259
-0.250000	-0.030000	1.587301492761874488479634
-0.230000	-0.030000	1.577210049219545995313752
-0.210000	-0.030000	1.563348067269620056407575
-0.190000	-0.030000	1.546821911870334798067006
-0.170000	-0.030000	1.529646946630320414328708
-0.150000	-0.030000	1.514389961106735738027851
-0.130000	-0.030000	1.503253976784845846736971
-0.110000	-0.030000	1.497170313562158350251252
-0.090000	-0.030000	1.495547505454200454266811
-0.070000	-0.030000	1.496722785615039574835805
-0.050000	-0.030000	1.498687504778575707575783
-0.030000	-0.030000	1.499730170545661156467077
-0.010000	-0.030000	1.498893993093266985283663
0.010000	-0.030000	1.498893993093267429372872
0.030000	-0.030000	1.499730170545661600556286
0.050000	-0.030000	1.498687504778575929620388
0.070000	-0.030000	1.496722785615039796880410
0.090000	-0.030000	1.495547505454200232222206
0.110000	-0.030000	1.497170313562158128206647
0.130000	-0.030000	1.503253976784845846736971
0.150000	-0.030000	1.514389961106735515983246
0.170000	-0.030000	1.529646946630320192284103
0.190000	-0.030000	1.546821911870334576022401
0.210000	-0.030000	1.563348067269619612318365
0.230000	-0.030000	1.577210049219545995313752
0.250000	-0.030000	1.587301492761874710524239
0.270000	-0.030000	1.593255729780359564173864
0.290000	-0.030000	1.595091324767222040748038
0.310000	-0.030000	1.592939739714390290359347
0.330000	-0.030000	1.586926991238394091254804
0.350000	-0.030000	1.577158082829093865839809
0.370000	-0.030000	1.563764102982262871321950
0.390000	-0.030000	1.546969287056657149648231
0.410000	-0.030000	1.527155224672984479283855
0.430000	-0.030000	1.504898180066691848466576
0.450000	-0.030000	1.480959946979914620968088
0.470000	-0.030000	1.456219539457247469371737
0.490000	-0.030000	1.431557651948226705940215
0.510000	-0.030000	1.407724862931546194744215
0.530000	-0.030000	1.385235524575396448554443
0.550000	-0.030000	1.364306913688120070915488
0.570000	-0.030000	1.344849198700523107419258
0.590000	-0.030000	1.326509272969734531955055
0.610000	-0.030000	1.308797629849592247808232
0.630000	-0.030000	1.291270127469703155043135
0.650000	-0.030000	1.273680419298940824646138
0.670000	-0.030000	1.256011668350095922264131
0.690000	-0.030000	1.238390392463771361164504
0.710000	-0.030000	1.221006504087698063543144
0.730000	-0.030000	1.204066831969911044453170
0.750000	-0.030000	1.187758030097494366117417
0.770000	-0.030000	1.172223634358400046195925
0.790000	-0.030000	1.157519791587439117463987
0.810000	-0.030000	1.143667157692535685242774
0.830000	-0.030000	1.130809493708017976487668
0.850000	-0.030000	1.119096589949120090778933
0.870000	-0.030000	1.108449131567395440356449
0.890000	-0.030000	1.099097351509406017555648
0.910000	-0.030000	1.092549161951152258964726
0.930000	-0.030000	1.090864686030805108529762
0.950000	-0.030000	1.093619042979579347729668
0.970000	-0.030000	1.097742537869459633625979
0.990000	-0.030000	1.110612936425903418680150



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p5/velstab.dat <==
-0.990000	-0.030000	1.098594917984338836802749
-0.970000	-0.030000	1.091866272557652228769598
-0.950000	-0.030000	1.091927054755722714673993
-0.930000	-0.030000	1.091431376895078741995349
-0.910000	-0.030000	1.093570665987305234878590
-0.890000	-0.030000	1.099698363805283740646246
-0.870000	-0.030000	1.108659073589780774682367
-0.850000	-0.030000	1.119188330334009551236818
-0.830000	-0.030000	1.130863914972426220728607
-0.810000	-0.030000	1.143664846792445732859278
-0.790000	-0.030000	1.157502422346859960455845
-0.770000	-0.030000	1.172245159943414272163409
-0.750000	-0.030000	1.187822719668736537457221
-0.730000	-0.030000	1.204157786818738085088398
-0.710000	-0.030000	1.221105731413028028242707
-0.690000	-0.030000	1.238476952114310414287957
-0.670000	-0.030000	1.256068906756905079191711
-0.650000	-0.030000	1.273704695597121627770321
-0.630000	-0.030000	1.291288048260728071880976
-0.610000	-0.030000	1.308871495079280355966489
-0.590000	-0.030000	1.326706045049738769137093
-0.570000	-0.030000	1.345197323163059177630885
-0.550000	-0.030000	1.364768138629256277738477
-0.530000	-0.030000	1.385707080905652643920689
-0.510000	-0.030000	1.408068243966306365422270
-0.490000	-0.030000	1.431637451789773640697945
-0.470000	-0.030000	1.455944004769771593643668
-0.450000	-0.030000	1.480311401781706504010572
-0.430000	-0.030000	1.503944599867930609349287
-0.410000	-0.030000	1.526036173281277497082442
-0.390000	-0.030000	1.545862679201495337721894
-0.370000	-0.030000	1.562846729397893819069054
-0.350000	-0.030000	1.576573969622581561367269
-0.330000	-0.030000	1.586769710309923864244297
-0.310000	-0.030000	1.593251570126263505500219
-0.290000	-0.030000	1.595879619401498361597191
-0.270000	-0.030000	1.594532333571414550732470
-0.250000	-0.030000	1.589150264397565237572962
-0.230000	-0.030000	1.579877685517732333053686
-0.210000	-0.030000	1.567313480996236796372045
-0.190000	-0.030000	1.552759776052759388420554
-0.170000	-0.030000	1.538219906948457449402667
-0.150000	-0.030000	1.525941446414088131788844
-0.130000	-0.030000	1.517630389870109119954122
-0.110000	-0.030000	1.513821387263105000542396
-0.090000	-0.030000	1.513796852218227906305970
-0.070000	-0.030000	1.515999287859852939774896
-0.050000	-0.030000	1.518615774953980812611576
-0.030000	-0.030000	1.520101003793880689585194
-0.010000	-0.030000	1.519574153225650814391656
0.010000	-0.030000	1.519574153225651036436261
0.030000	-0.030000	1.520101003793880467540589
0.050000	-0.030000	1.518615774953980812611576
0.070000	-0.030000	1.515999287859853161819501
0.090000	-0.030000	1.513796852218227906305970
0.110000	-0.030000	1.513821387263105000542396
0.130000	-0.030000	1.517630389870109341998727
0.150000	-0.030000	1.525941446414088575878054
0.170000	-0.030000	1.538219906948457671447272
0.190000	-0.030000	1.552759776052759610465159
0.210000	-0.030000	1.567313480996237018416650
0.230000	-0.030000	1.579877685517732777142896
0.250000	-0.030000	1.589150264397565681662172
0.270000	-0.030000	1.594532333571414772777075
0.290000	-0.030000	1.595879619401498361597191
0.310000	-0.030000	1.593251570126263727544824
0.330000	-0.030000	1.586769710309923864244297
0.350000	-0.030000	1.576573969622581339322664
0.370000	-0.030000	1.562846729397893597024449
0.390000	-0.030000	1.545862679201495115677290
0.410000	-0.030000	1.526036173281277497082442
0.430000	-0.030000	1.503944599867930609349287
0.450000	-0.030000	1.480311401781706504010572
0.470000	-0.030000	1.455944004769771815688273
0.490000	-0.030000	1.431637451789773862742550
0.510000	-0.030000	1.408068243966306365422270
0.530000	-0.030000	1.385707080905652421876084
0.550000	-0.030000	1.364768138629256055693872
0.570000	-0.030000	1.345197323163059177630885
0.590000	-0.030000	1.326706045049738547092488
0.610000	-0.030000	1.308871495079280578011094
0.630000	-0.030000	1.291288048260728071880976
0.650000	-0.030000	1.273704695597121627770321
0.670000	-0.030000	1.256068906756904857147106
0.690000	-0.030000	1.238476952114310414287957
0.710000	-0.030000	1.221105731413027806198102
0.730000	-0.030000	1.204157786818738307133003
0.750000	-0.030000	1.187822719668736759501826
0.770000	-0.030000	1.172245159943414272163409
0.790000	-0.030000	1.157502422346860182500450
0.810000	-0.030000	1.143664846792445732859278
0.830000	-0.030000	1.130863914972426220728607
0.850000	-0.030000	1.119188330334009329192213
0.870000	-0.030000	1.108659073589780552637762
0.890000	-0.030000	1.099698363805283518601641
0.910000	-0.030000	1.093570665987305012833986
0.930000	-0.030000	1.091431376895078741995349
0.950000	-0.030000	1.091927054755722492629388
0.970000	-0.030000	1.091866272557651784680388
0.990000	-0.030000	1.098594917984338392713539



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p5_new/expRus.dat <==
-0.998000	-0.006000	1.095963875855398450553935
-0.994000	-0.006000	1.098786954360511769479558
-0.990000	-0.006000	1.100246000854154804216023
-0.986000	-0.006000	1.100155753567992222841099
-0.982000	-0.006000	1.098679964595336455701613
-0.978000	-0.006000	1.096244768961683435648524
-0.974000	-0.006000	1.093376898596229773730215
-0.970000	-0.006000	1.090552773037385847487712
-0.966000	-0.006000	1.088110070366002934960648
-0.962000	-0.006000	1.086226915152437300093879
-0.958000	-0.006000	1.084947669926742408463838
-0.954000	-0.006000	1.084228721855330146439655
-0.950000	-0.006000	1.083983340741851097988047
-0.946000	-0.006000	1.084114588639836007644135
-0.942000	-0.006000	1.084534173115270672127508
-0.938000	-0.006000	1.085170209123920592730883
-0.934000	-0.006000	1.085968194859839419663672
-0.930000	-0.006000	1.086888760413794452475145
-0.926000	-0.006000	1.087904415570806637703072
-0.922000	-0.006000	1.088996426301654052437584
-0.918000	-0.006000	1.090152282021378482568252
-0.914000	-0.006000	1.091363793352928102109445
-0.910000	-0.006000	1.092625721276756278754760
-0.906000	-0.006000	1.093934817675663806468833
-0.902000	-0.006000	1.095289179600614115628332
-0.898000	-0.006000	1.096687815774880947472525
-0.894000	-0.006000	1.098130357947263657791837
-0.890000	-0.006000	1.099616868956976079019228
-0.886000	-0.006000	1.101147714784817432942532
-0.882000	-0.006000	1.102723478459856076838719
-0.878000	-0.006000	1.104344901080599461451470
-0.874000	-0.006000	1.106012840279978259871996
-0.870000	-0.006000	1.107728239863072339232986
-0.866000	-0.006000	1.109492106585983739464041
-0.862000	-0.006000	1.111305491502823317162552
-0.858000	-0.006000	1.113169474249924295605751
-0.854000	-0.006000	1.115085149239683381949817
-0.850000	-0.006000	1.117053613119092903005480
-0.846000	-0.006000	1.119075953087480979064594
-0.842000	-0.006000	1.121153235814842830109228
-0.838000	-0.006000	1.123286496789499100401599
-0.834000	-0.006000	1.125476729973779121962707
-0.830000	-0.006000	1.127724877674388226367341
-0.826000	-0.006000	1.130031820550909227307557
-0.822000	-0.006000	1.132398367698992824870174
-0.818000	-0.006000	1.134825246758857986151270
-0.814000	-0.006000	1.137313094016516368256475
-0.810000	-0.006000	1.139862444484377457243340
-0.806000	-0.006000	1.142473721967941502342114
-0.802000	-0.006000	1.145147229144313216764317
-0.798000	-0.006000	1.147883137695002497835617
-0.794000	-0.006000	1.150681478549881342487993
-0.790000	-0.006000	1.153542132312101786695280
-0.786000	-0.006000	1.156464819946540378836630
-0.782000	-0.006000	1.159449093827912058429774
-0.778000	-0.006000	1.162494329259312175750551
-0.774000	-0.006000	1.165599716586714462707164
-0.770000	-0.006000	1.168764254048300976762675
-0.766000	-0.006000	1.171986741507503149151148
-0.762000	-0.006000	1.175265775223800046589417
-0.758000	-0.006000	1.178599743815045952644027
-0.754000	-0.006000	1.181986825559904197291416
-0.750000	-0.006000	1.185424987180477174320004
-0.746000	-0.006000	1.188911984235469843085298
-0.742000	-0.006000	1.192445363245139944297080
-0.738000	-0.006000	1.196022465661964906402659
-0.734000	-0.006000	1.199640433795181815312958
-0.730000	-0.006000	1.203296218791960026095467
-0.726000	-0.006000	1.206986590770665390692784
-0.722000	-0.006000	1.210708151190437398270205
-0.718000	-0.006000	1.214457347524237951219561
-0.714000	-0.006000	1.218230490278815247862099
-0.710000	-0.006000	1.222023772374758232572844
-0.706000	-0.006000	1.225833290864091873473285
-0.702000	-0.006000	1.229655070923449722286591
-0.698000	-0.006000	1.233485092019958928588608
-0.694000	-0.006000	1.237319316107275524174725
-0.690000	-0.006000	1.241153717673410206145945
-0.686000	-0.006000	1.244984315432784427457591
-0.682000	-0.006000	1.248807205435143563576617
-0.678000	-0.006000	1.252618595355376118760660
-0.674000	-0.006000	1.256414839732411303785398
-0.670000	-0.006000	1.260192475942136347555333
-0.666000	-0.006000	1.263948260717230098748587
-0.662000	-0.006000	1.267679207062595736488220
-0.658000	-0.006000	1.271382621453293282343111
-0.654000	-0.006000	1.275056141235375140041697
-0.650000	-0.006000	1.278697772169724355961762
-0.646000	-0.006000	1.282305926055066214175326
-0.642000	-0.006000	1.285879458328561097957277
-0.638000	-0.006000	1.289417705461936680677582
-0.634000	-0.006000	1.292920521841457670575437
-0.630000	-0.006000	1.296388315639102284393402
-0.626000	-0.006000	1.299822082953584034825667
-0.622000	-0.006000	1.303223439233897940070506
-0.618000	-0.006000	1.306594646712908591723590
-0.614000	-0.006000	1.309938636299820657882265
-0.610000	-0.006000	1.313259022139772191906104
-0.606000	-0.006000	1.316560106881937253220372
-0.602000	-0.006000	1.319846875640149574948623
-0.598000	-0.006000	1.323124976713993428134586
-0.594000	-0.006000	1.326400687386455778948857
-0.590000	-0.006000	1.329680863536058632590198
-0.586000	-0.006000	1.332972872389565299755532
-0.582000	-0.006000	1.336284508469359977311797
-0.578000	-0.006000	1.339623893612802874031331
-0.574000	-0.006000	1.342999362798979801070232
-0.570000	-0.006000	1.346419338341240168333002
-0.566000	-0.006000	1.349892195719445631141298
-0.562000	-0.006000	1.353426124867661117789908
-0.558000	-0.006000	1.357028991049471278174110
-0.554000	-0.006000	1.360708199513701810445809
-0.550000	-0.006000	1.364470567922708266195286
-0.546000	-0.006000	1.368322210104393255036825
-0.542000	-0.006000	1.372268434041363782682765
-0.538000	-0.006000	1.376313656237526217296363
-0.534000	-0.006000	1.380461333764491094200366
-0.530000	-0.006000	1.384713914459351213892546
-0.526000	-0.006000	1.389072804986223319545502
-0.522000	-0.006000	1.393538355837740994047635
-0.518000	-0.006000	1.398109861873052306435739
-0.514000	-0.006000	1.402785576680472656718734
-0.510000	-0.006000	1.407562738912284228121052
-0.506000	-0.006000	1.412437608747681760945625
-0.502000	-0.006000	1.417405512767649033989414
-0.498000	-0.006000	1.422460895736696206981264
-0.494000	-0.006000	1.427597378042723796909286
-0.490000	-0.006000	1.432807817812149275837896
-0.486000	-0.006000	1.438084376962099453223232
-0.482000	-0.006000	1.443418590651705413208106
-0.478000	-0.006000	1.448801439735102558614699
-0.474000	-0.006000	1.454223425893014010057414
-0.470000	-0.006000	1.459674649128631873651329
-0.466000	-0.006000	1.465144887264468787080318
-0.462000	-0.006000	1.470623676982201200047484
-0.458000	-0.006000	1.476100395823124244998326
-0.454000	-0.006000	1.481564344429493029764444
-0.450000	-0.006000	1.487004828174073756130724
-0.446000	-0.006000	1.492411237211819452497252
-0.442000	-0.006000	1.497773123906741998823122
-0.438000	-0.006000	1.503080276548012461645953
-0.434000	-0.006000	1.508322788277618675678582
-0.430000	-0.006000	1.513491120209106366445440
-0.426000	-0.006000	1.518576157820676675314076
-0.422000	-0.006000	1.523569259850774848530364
-0.418000	-0.006000	1.528462299102136157102905
-0.414000	-0.006000	1.533247694761487700532143
-0.410000	-0.006000	1.537918436057291060592433
-0.406000	-0.006000	1.542468097301358476158839
-0.402000	-0.006000	1.546890844598739045423486
-0.398000	-0.006000	1.551181434809479231518026
-0.394000	-0.006000	1.555335207859871671232099
-0.390000	-0.006000	1.559348074600005018552906
-0.386000	-0.006000	1.563216516221082486026717
-0.382000	-0.006000	1.566937481909432161586437
-0.378000	-0.006000	1.570508377345739114971934
-0.374000	-0.006000	1.573927108159955068344971
-0.370000	-0.006000	1.577192001024711354162378
-0.366000	-0.006000	1.580301762265796439166365
-0.362000	-0.006000	1.583255438041758722533814
-0.358000	-0.006000	1.586052374628331929073966
-0.354000	-0.006000	1.588692178944596911094322
-0.350000	-0.006000	1.591174679706646832855199
-0.346000	-0.006000	1.593499889556768245313378
-0.342000	-0.006000	1.595667968425051874703513
-0.338000	-0.006000	1.597679188297792762796234
-0.334000	-0.006000	1.599533899494017585851680
-0.330000	-0.006000	1.601232498485932298493140
-0.326000	-0.006000	1.602775397243381583223254
-0.322000	-0.006000	1.604162994034798561671096
-0.318000	-0.006000	1.605395645574859697646275
-0.314000	-0.006000	1.606473640370892574935624
-0.310000	-0.006000	1.607397173085194808095366
-0.306000	-0.006000	1.608166319702698743299152
-0.302000	-0.006000	1.608781013275893956304685
-0.298000	-0.006000	1.609241020012154743668020
-0.294000	-0.006000	1.609545915469583032830769
-0.290000	-0.006000	1.609695060631818996910170
-0.286000	-0.006000	1.609687577640525724120835
-0.282000	-0.006000	1.609522324987085584169222
-0.278000	-0.006000	1.609197872021383979301845
-0.274000	-0.006000	1.608712472745282617836438
-0.270000	-0.006000	1.608064039037409465038309
-0.266000	-0.006000	1.607250113720091189151162
-0.262000	-0.006000	1.606267844259648303051335
-0.258000	-0.006000	1.605113958443761035255193
-0.254000	-0.006000	1.603784744174048482179273
-0.250000	-0.006000	1.602276036597332309341368
-0.246000	-0.006000	1.600583217167590888152517
-0.242000	-0.006000	1.598701230816111928945134
-0.238000	-0.006000	1.596624629126693228897693
-0.234000	-0.006000	1.594347649208005979204472
-0.230000	-0.006000	1.591864339756764890054797
-0.226000	-0.006000	1.589168747386724422909765
-0.222000	-0.006000	1.586255177125959869854910
-0.218000	-0.006000	1.583118540250656236523241
-0.214000	-0.006000	1.579754799516246199786451
-0.210000	-0.006000	1.576161515831110637719803
-0.206000	-0.006000	1.572338491267732729639306
-0.202000	-0.006000	1.568288491047821198165479
-0.198000	-0.006000	1.564018012042635685787673
-0.194000	-0.006000	1.559538048084108119439861
-0.190000	-0.006000	1.554864784610849204327110
-0.186000	-0.006000	1.550020139947758446297144
-0.182000	-0.006000	1.545032062290532470782978
-0.178000	-0.006000	1.539934495136186631825126
-0.174000	-0.006000	1.534766943064955757591861
-0.170000	-0.006000	1.529573604909743922419807
-0.166000	-0.006000	1.524402089005839178170731
-0.162000	-0.006000	1.519301778437155192591490
-0.158000	-0.006000	1.514321963640848700549668
-0.154000	-0.006000	1.509509895636891529946411
-0.150000	-0.006000	1.504908927889463399196757
-0.146000	-0.006000	1.500556905030478338503030
-0.142000	-0.006000	1.496484924316768383434351
-0.138000	-0.006000	1.492716547462680454216866
-0.134000	-0.006000	1.489267485929945733502677
-0.130000	-0.006000	1.486145731651614898538583
-0.126000	-0.006000	1.483352065203214831257128
-0.122000	-0.006000	1.480880848811364725037265
-0.118000	-0.006000	1.478721002822496854989254
-0.114000	-0.006000	1.476857068945109929813952
-0.110000	-0.006000	1.475270277685973629999694
-0.106000	-0.006000	1.473939556507303905164008
-0.102000	-0.006000	1.472842435489621015776152
-0.098000	-0.006000	1.471955825911616111412172
-0.094000	-0.006000	1.471256662537172577032152
-0.090000	-0.006000	1.470722411916392413644417
-0.086000	-0.006000	1.470331456765166855404914
-0.082000	-0.006000	1.470063371012230613033012
-0.078000	-0.006000	1.469899102099405663324205
-0.074000	-0.006000	1.469821077307105205989046
-0.070000	-0.006000	1.469813249885232320224304
-0.066000	-0.006000	1.469861099104137647231028
-0.062000	-0.006000	1.469951596373115565441481
-0.058000	-0.006000	1.470073147558610626717268
-0.054000	-0.006000	1.470215519728822695100234
-0.050000	-0.006000	1.470369758842897001116512
-0.046000	-0.006000	1.470528103428562882726283
-0.042000	-0.006000	1.470683898057284721971882
-0.038000	-0.006000	1.470831509416555382685488
-0.034000	-0.006000	1.470966246970728530385486
-0.030000	-0.006000	1.471084289566614300426295
-0.026000	-0.006000	1.471182618849287804252413
-0.022000	-0.006000	1.471258959980668468148224
-0.018000	-0.006000	1.471311729874391849293147
-0.014000	-0.006000	1.471339992954894704269009
-0.010000	-0.006000	1.471343424298896085389288
-0.006000	-0.006000	1.471322279909128560859699
-0.002000	-0.006000	1.471277373791171738659500
0.002000	-0.006000	1.471210061444697014820804
0.006000	-0.006000	1.471122229332123776401886
0.010000	-0.006000	1.471016289843903646072931
0.014000	-0.006000	1.470895181234592064001276
0.018000	-0.006000	1.470762371952907709982128
0.022000	-0.006000	1.470621868727907344265304
0.026000	-0.006000	1.470478227698783557642059
0.030000	-0.006000	1.470336567784835457572967
0.034000	-0.006000	1.470202585382428539517718
0.038000	-0.006000	1.470082569345762424362078
0.042000	-0.006000	1.469983415057323883345930
0.046000	-0.006000	1.469912636222315382994452
0.050000	-0.006000	1.469878372831221025052173
0.054000	-0.006000	1.469889393529678178751396
0.058000	-0.006000	1.469955090421340537787387
0.062000	-0.006000	1.470085464116773987797160
0.066000	-0.006000	1.470291096642500239255469
0.070000	-0.006000	1.470583109656390163877404
0.074000	-0.006000	1.470973105300631633696185
0.078000	-0.006000	1.471473086988409395559074
0.082000	-0.006000	1.472095357497091194787231
0.086000	-0.006000	1.472852391965212115465533
0.090000	-0.006000	1.473756683801462408212046
0.094000	-0.006000	1.474820562150170433213248
0.098000	-0.006000	1.476055980454251237432572
0.102000	-0.006000	1.477474276839388922510921
0.106000	-0.006000	1.479085908522560943723079
0.110000	-0.006000	1.480900164210867897551793
0.114000	-0.006000	1.482924860458598503853977
0.118000	-0.006000	1.485166030108114432195521
0.122000	-0.006000	1.487627613126237813290231
0.126000	-0.006000	1.490311162189879690131988
0.130000	-0.006000	1.493215577060360121919302
0.134000	-0.006000	1.496336882876169838141323
0.138000	-0.006000	1.499668067744982513644914
0.142000	-0.006000	1.503198994209543837285992
0.146000	-0.006000	1.506916397143081898235550
0.150000	-0.006000	1.510803977342616732926217
0.154000	-0.006000	1.514842595610282671714231
0.158000	-0.006000	1.519010566672667428278487
0.162000	-0.006000	1.523284046266420777016037
0.166000	-0.006000	1.527637498620096012658109
0.170000	-0.006000	1.532044225965933925692752
0.174000	-0.006000	1.536476937201804116028825
0.178000	-0.006000	1.540908329894334682919066
0.182000	-0.006000	1.545311658815849531478648
0.186000	-0.006000	1.549661265274742349973280
0.190000	-0.006000	1.553933044529340445905063
0.194000	-0.006000	1.558104833243040943102642
0.198000	-0.006000	1.562156704741375357059496
0.202000	-0.006000	1.566071166165261097091843
0.206000	-0.006000	1.569833257858833874820448
0.210000	-0.006000	1.573430560929999222352649
0.214000	-0.006000	1.576853123452240046376005
0.218000	-0.006000	1.580093318979267635882024
0.222000	-0.006000	1.583145652836707828470253
0.226000	-0.006000	1.586006532111166045240225
0.230000	-0.006000	1.588674014570512271760094
0.234000	-0.006000	1.591147550187850701064463
0.238000	-0.006000	1.593427726800931587547439
0.242000	-0.006000	1.595516029003407609820897
0.246000	-0.006000	1.597414616880368676277158
0.250000	-0.006000	1.599126128860113293939094
0.254000	-0.006000	1.600653510890711173075829
0.258000	-0.006000	1.601999872441202565909180
0.262000	-0.006000	1.603168368503103513589281
0.266000	-0.006000	1.604162105819828987307574
0.270000	-0.006000	1.604984070964084796884208
0.274000	-0.006000	1.605637077563786929701450
0.278000	-0.006000	1.606123729886107076580970
0.282000	-0.006000	1.606446400068074487066383
0.286000	-0.006000	1.606607216478021848971025
0.290000	-0.006000	1.606608060960911021908259
0.294000	-0.006000	1.606450573027195183328786
0.298000	-0.006000	1.606136159362230309000097
0.302000	-0.006000	1.605666007341117307305467
0.306000	-0.006000	1.605041101517813650900735
0.310000	-0.006000	1.604262242308051700234728
0.314000	-0.006000	1.603330066298324307894063
0.318000	-0.006000	1.602245067787029686456890
0.322000	-0.006000	1.601007621300877259429285
0.326000	-0.006000	1.599618004933558212954381
0.330000	-0.006000	1.598076424429169639651604
0.334000	-0.006000	1.596383037984496544581248
0.338000	-0.006000	1.594537981776183110937950
0.342000	-0.006000	1.592541396234474992965602
0.346000	-0.006000	1.590393453087517006139251
0.350000	-0.006000	1.588094383191272163102781
0.354000	-0.006000	1.585644505141853066731983
0.358000	-0.006000	1.583044254640802117606313
0.362000	-0.006000	1.580294214550883369341250
0.366000	-0.006000	1.577395145541080623274866
0.370000	-0.006000	1.574348017175793312816268
0.374000	-0.006000	1.571154039255082457415824
0.378000	-0.006000	1.567814693161747818805907
0.382000	-0.006000	1.564331762929031199860219
0.386000	-0.006000	1.560707365616493813575971
0.390000	-0.006000	1.556943980069014799028082
0.394000	-0.006000	1.553044509746584145304382
0.398000	-0.006000	1.549012262970621556235074
0.402000	-0.006000	1.544850941620967921252827
0.406000	-0.006000	1.540564723704986649366333
0.410000	-0.006000	1.536158267161836121772467
0.414000	-0.006000	1.531636719536670909747045
0.418000	-0.006000	1.527005724441055534157385
0.422000	-0.006000	1.522271423130687528768590
0.426000	-0.006000	1.517440450370423521420093
0.430000	-0.006000	1.512519923995661041971061
0.434000	-0.006000	1.507517427729375691924929
0.438000	-0.006000	1.502440986942771727896684
0.442000	-0.006000	1.497299037174645519598926
0.446000	-0.006000	1.492100385357913783224149
0.450000	-0.006000	1.486854163842956655372518
0.454000	-0.006000	1.481569777454751379863751
0.458000	-0.006000	1.476256843970686905009870
0.462000	-0.006000	1.470925128554092520261065
0.466000	-0.006000	1.465584472820092187816954
0.470000	-0.006000	1.460244719340828778442187
0.474000	-0.006000	1.454915632512252532393404
0.478000	-0.006000	1.449606816801362940694275
0.482000	-0.006000	1.444327633468839300334707
0.486000	-0.006000	1.439087116916604403016322
0.490000	-0.006000	1.433893891843424972520893
0.494000	-0.006000	1.428756092405751632057331
0.498000	-0.006000	1.423681284578099059956457
0.502000	-0.006000	1.418676392890222404119527
0.506000	-0.006000	1.413747632689902999914011
0.510000	-0.006000	1.408900449042527425191906
0.514000	-0.006000	1.404139463332726656119576
0.518000	-0.006000	1.399468428578636292058945
0.522000	-0.006000	1.394890194403571648251727
0.526000	-0.006000	1.390406682529121917824000
0.530000	-0.006000	1.386018873552694152806453
0.534000	-0.006000	1.381726805645537403677281
0.538000	-0.006000	1.377529585648639143258265
0.542000	-0.006000	1.373425412849375470969449
0.546000	-0.006000	1.369411615489392941569236
0.550000	-0.006000	1.365484699785417088691020
0.554000	-0.006000	1.361640410944821688588036
0.558000	-0.006000	1.357873805336624162265480
0.562000	-0.006000	1.354179332649962042012248
0.566000	-0.006000	1.350550926553253816564393
0.570000	-0.006000	1.346982102077549203755780
0.574000	-0.006000	1.343466057706869332122324
0.578000	-0.006000	1.339995779985049484395176
0.582000	-0.006000	1.336564148357767933816831
0.586000	-0.006000	1.333164037970005377786720
0.590000	-0.006000	1.329788418236737435051964
0.594000	-0.006000	1.326430445194694440758099
0.598000	-0.006000	1.323083545915130221359846
0.602000	-0.006000	1.319741493595141923478309
0.606000	-0.006000	1.316398472326861135428544
0.610000	-0.006000	1.313049130945816544979721
0.614000	-0.006000	1.309688625757402080651559
0.618000	-0.006000	1.306312652310693156465504
0.622000	-0.006000	1.302917466712470329071039
0.626000	-0.006000	1.299499897236739309747122
0.630000	-0.006000	1.296057347177720586728356
0.634000	-0.006000	1.292587790014465332077975
0.638000	-0.006000	1.289089758006019215130777
0.642000	-0.006000	1.285562325324991483910253
0.646000	-0.006000	1.282005086775684921107654
0.650000	-0.006000	1.278418133043734083997833
0.654000	-0.006000	1.274802023301374154229393
0.658000	-0.006000	1.271157755859223970062999
0.662000	-0.006000	1.267486737423373366340229
0.666000	-0.006000	1.263790751394967104559441
0.670000	-0.006000	1.260071925544911763950040
0.674000	-0.006000	1.256332699312663336854712
0.678000	-0.006000	1.252575790916629516758007
0.682000	-0.006000	1.248804164423663376481954
0.686000	-0.006000	1.245020996903949406231504
0.690000	-0.006000	1.241229645791759317319247
0.694000	-0.006000	1.237433616577841455352882
0.698000	-0.006000	1.233636530971407685441932
0.702000	-0.006000	1.229842095684850811210254
0.706000	-0.006000	1.226054072008956552508607
0.710000	-0.006000	1.222276246357893114691251
0.714000	-0.006000	1.218512401969682690250352
0.718000	-0.006000	1.214766291948149445900640
0.722000	-0.006000	1.211041613826062457448529
0.726000	-0.006000	1.207341985816583251889256
0.730000	-0.006000	1.203670924901843797272250
0.734000	-0.006000	1.200031826884534691401996
0.738000	-0.006000	1.196427948501911808776299
0.742000	-0.006000	1.192862391672906419159972
0.746000	-0.006000	1.189338089919176333353334
0.750000	-0.006000	1.185857796971152566811725
0.754000	-0.006000	1.182424077541253559786583
0.758000	-0.006000	1.179039300219350216991643
0.762000	-0.006000	1.175705632420818602668078
0.766000	-0.006000	1.172425037295655281255335
0.770000	-0.006000	1.169199272488513186019077
0.774000	-0.006000	1.166029890624367570950426
0.778000	-0.006000	1.162918241383050110826503
0.782000	-0.006000	1.159865475018106106830373
0.786000	-0.006000	1.156872547171370557705927
0.790000	-0.006000	1.153940224834087535654703
0.794000	-0.006000	1.151069093308189739133240
0.798000	-0.006000	1.148259564027083179382771
0.802000	-0.006000	1.145511883103600636601982
0.806000	-0.006000	1.142826140483172325801320
0.810000	-0.006000	1.140202279592256395801542
0.814000	-0.006000	1.137640107385093912739649
0.818000	-0.006000	1.135139304705378604509747
0.822000	-0.006000	1.132699436892947719712765
0.826000	-0.006000	1.130319964578387459397391
0.830000	-0.006000	1.128000254620014519701954
0.834000	-0.006000	1.125739591147053131336975
0.838000	-0.006000	1.123537186679187671600744
0.842000	-0.006000	1.121392193294652894763885
0.846000	-0.006000	1.119303713815090306482603
0.850000	-0.006000	1.117270812963445436594156
0.854000	-0.006000	1.115292528428429852382919
0.858000	-0.006000	1.113367881732146624784718
0.862000	-0.006000	1.111495888741976356683949
0.866000	-0.006000	1.109675569588835619683209
0.870000	-0.006000	1.107905957645457073468265
0.874000	-0.006000	1.106186107073362068220490
0.878000	-0.006000	1.104515098256506400176136
0.882000	-0.006000	1.102892040193733214081817
0.886000	-0.006000	1.101316068619022425778553
0.890000	-0.006000	1.099786338280081432472457
0.894000	-0.006000	1.098302007487310438804684
0.898000	-0.006000	1.096862212797527158514299
0.902000	-0.006000	1.095466031670795592489753
0.906000	-0.006000	1.094112431380203975805898
0.910000	-0.006000	1.092800203567268368942678
0.914000	-0.006000	1.091527885965655642053207
0.918000	-0.006000	1.090293676682362100649470
0.922000	-0.006000	1.089095353134320820487346
0.926000	-0.006000	1.087930218770694512642194
0.930000	-0.006000	1.086795117820390288443377
0.934000	-0.006000	1.085686583403285387916526
0.938000	-0.006000	1.084601219263130467140854
0.942000	-0.006000	1.083536460953634650294930
0.946000	-0.006000	1.082491916198828896256146
0.950000	-0.006000	1.081471536624261764458765
0.954000	-0.006000	1.080486899598821937118487
0.958000	-0.006000	1.079561828690097202709808
0.962000	-0.006000	1.078738362336596479096329
0.966000	-0.006000	1.078083549358845205645707
0.970000	-0.006000	1.077695528018232096201245
0.974000	-0.006000	1.077705709933781230702721
0.978000	-0.006000	1.078271818677453142143463
0.982000	-0.006000	1.079554947753251337161373
0.986000	-0.006000	1.081674855139505897483332
0.990000	-0.006000	1.084644601327321877803911
0.994000	-0.006000	1.088300442759222885769077
0.998000	-0.006000	1.092261702225584940606495



==> Data_files___plots/Cylindrical_explosion/rho_cross_sec_isothermal/t0p5_new/outputRHO.dat <==
-0.990000	-0.030000	1.112967407331717728524723
-0.970000	-0.030000	1.096032756473605207503397
-0.950000	-0.030000	1.091594382619749836749179
-0.930000	-0.030000	1.091818996273608677327616
-0.910000	-0.030000	1.094950666404458594627158
-0.890000	-0.030000	1.101072577045356881697558
-0.870000	-0.030000	1.109653806798293507185349
-0.850000	-0.030000	1.119951208712435919423456
-0.830000	-0.030000	1.131537638113781829574123
-0.810000	-0.030000	1.144264073828425987144897
-0.790000	-0.030000	1.158041465245248424764668
-0.770000	-0.030000	1.172767590213160904255574
-0.750000	-0.030000	1.188342628831468017480688
-0.730000	-0.030000	1.204652279580788354351739
-0.710000	-0.030000	1.221542015116697577070681
-0.690000	-0.030000	1.238823802747214042341284
-0.670000	-0.030000	1.256304045815163528132530
-0.650000	-0.030000	1.273825267408452921458206
-0.630000	-0.030000	1.291322494470582116221635
-0.610000	-0.030000	1.308878875260292895532643
-0.590000	-0.030000	1.326743146152609131860345
-0.570000	-0.030000	1.345272783970114183205169
-0.550000	-0.030000	1.364814901668591762273763
-0.530000	-0.030000	1.385582871233840274172167
-0.510000	-0.030000	1.407578925957875926044949
-0.490000	-0.030000	1.430571105508766427405476
-0.470000	-0.030000	1.454110756569646278890673
-0.450000	-0.030000	1.477582362497709356219389
-0.430000	-0.030000	1.500278819949690811696996
-0.410000	-0.030000	1.521485142794304357138913
-0.390000	-0.030000	1.540550450105651725252187
-0.370000	-0.030000	1.556934264754537666775036
-0.350000	-0.030000	1.570221078577210382931639
-0.330000	-0.030000	1.580107273977848114654421
-0.310000	-0.030000	1.586373589370287939814830
-0.290000	-0.030000	1.588862936057363395292441
-0.270000	-0.030000	1.587491279937623955831327
-0.250000	-0.030000	1.582322754604143177914466
-0.230000	-0.030000	1.573708501719356389614290
-0.210000	-0.030000	1.562456711903703165944535
-0.190000	-0.030000	1.549916246974341271780418
-0.170000	-0.030000	1.537822560366405744147755
-0.150000	-0.030000	1.527872754164679491850620
-0.130000	-0.030000	1.521204210441539084186502
-0.110000	-0.030000	1.518061223655375213681396
-0.090000	-0.030000	1.517811541857970958346868
-0.070000	-0.030000	1.519246214159372110330537
-0.050000	-0.030000	1.520982558082731861404113
-0.030000	-0.030000	1.521839559782060646853097
-0.010000	-0.030000	1.521143379859935196307674
0.010000	-0.030000	1.521143379859934974263069
0.030000	-0.030000	1.521839559782060646853097
0.050000	-0.030000	1.520982558082731861404113
0.070000	-0.030000	1.519246214159372110330537
0.090000	-0.030000	1.517811541857970958346868
0.110000	-0.030000	1.518061223655375435726000
0.130000	-0.030000	1.521204210441539306231107
0.150000	-0.030000	1.527872754164679935939830
0.170000	-0.030000	1.537822560366405966192360
0.190000	-0.030000	1.549916246974341493825023
0.210000	-0.030000	1.562456711903703165944535
0.230000	-0.030000	1.573708501719356611658895
0.250000	-0.030000	1.582322754604143177914466
0.270000	-0.030000	1.587491279937623733786722
0.290000	-0.030000	1.588862936057363617337046
0.310000	-0.030000	1.586373589370287939814830
0.330000	-0.030000	1.580107273977848114654421
0.350000	-0.030000	1.570221078577210382931639
0.370000	-0.030000	1.556934264754537666775036
0.390000	-0.030000	1.540550450105651503207582
0.410000	-0.030000	1.521485142794304357138913
0.430000	-0.030000	1.500278819949690589652391
0.450000	-0.030000	1.477582362497709134174784
0.470000	-0.030000	1.454110756569646056846068
0.490000	-0.030000	1.430571105508766427405476
0.510000	-0.030000	1.407578925957875926044949
0.530000	-0.030000	1.385582871233840718261376
0.550000	-0.030000	1.364814901668591984318368
0.570000	-0.030000	1.345272783970114405249774
0.590000	-0.030000	1.326743146152609131860345
0.610000	-0.030000	1.308878875260293117577248
0.630000	-0.030000	1.291322494470582116221635
0.650000	-0.030000	1.273825267408452921458206
0.670000	-0.030000	1.256304045815163528132530
0.690000	-0.030000	1.238823802747214264385889
0.710000	-0.030000	1.221542015116697577070681
0.730000	-0.030000	1.204652279580788354351739
0.750000	-0.030000	1.188342628831468017480688
0.770000	-0.030000	1.172767590213160904255574
0.790000	-0.030000	1.158041465245248424764668
0.810000	-0.030000	1.144264073828425765100292
0.830000	-0.030000	1.131537638113781607529518
0.850000	-0.030000	1.119951208712435919423456
0.870000	-0.030000	1.109653806798293729229954
0.890000	-0.030000	1.101072577045356881697558
0.910000	-0.030000	1.094950666404458594627158
0.930000	-0.030000	1.091818996273608455283011
0.950000	-0.030000	1.091594382619750058793784
0.970000	-0.030000	1.096032756473605207503397
0.990000	-0.030000	1.112967407331718172613932



==> Data_files___plots/Cylindrical_explosion/rho_isotermal_3d/eps0p0001/outputRHO.dat <==
-0.990000	-0.990000	1.000000001970418495034210
-0.970000	-0.990000	1.000000001970417384811185
-0.950000	-0.990000	1.000000001970415830498951
-0.930000	-0.990000	1.000000001970413165963691
-0.910000	-0.990000	1.000000001970409613250013
-0.890000	-0.990000	1.000000001970405172357914
-0.870000	-0.990000	1.000000001970400065332001
-0.850000	-0.990000	1.000000001970394070127668
-0.830000	-0.990000	1.000000001970387186744915
-0.810000	-0.990000	1.000000001970379637228348
-0.790000	-0.990000	1.000000001970371199533361
-0.770000	-0.990000	1.000000001970362095704559
-0.750000	-0.990000	1.000000001970352325741942
-0.730000	-0.990000	1.000000001970341889645510
-0.710000	-0.990000	1.000000001970330787415264
-0.690000	-0.990000	1.000000001970319019051203
-0.670000	-0.990000	1.000000001970306806597932
-0.650000	-0.990000	1.000000001970293928010847
-0.630000	-0.990000	1.000000001970280827379156
-0.610000	-0.990000	1.000000001970267060613651
-0.590000	-0.990000	1.000000001970252849758936
-0.570000	-0.990000	1.000000001970238638904220
-0.550000	-0.990000	1.000000001970223761915690
-0.530000	-0.990000	1.000000001970208884927160
-0.510000	-0.990000	1.000000001970194007938630
-0.490000	-0.990000	1.000000001970178686860891
-0.470000	-0.990000	1.000000001970163587827756
-0.450000	-0.990000	1.000000001970148266750016
-0.430000	-0.990000	1.000000001970133167716881
-0.410000	-0.990000	1.000000001970118290728351
-0.390000	-0.990000	1.000000001970103413739821
-0.370000	-0.990000	1.000000001970088980840501
-0.350000	-0.990000	1.000000001970074547941181
-0.330000	-0.990000	1.000000001970060781175675
-0.310000	-0.990000	1.000000001970047458499380
-0.290000	-0.990000	1.000000001970034579912294
-0.270000	-0.990000	1.000000001970022145414418
-0.250000	-0.990000	1.000000001970010377050357
-0.230000	-0.990000	1.000000001969999274820111
-0.210000	-0.990000	1.000000001969989726902099
-0.190000	-0.990000	1.000000001969980178984088
-0.170000	-0.990000	1.000000001969970409021471
-0.150000	-0.990000	1.000000001969962193371089
-0.130000	-0.990000	1.000000001969955087943731
-0.110000	-0.990000	1.000000001969949536828608
-0.090000	-0.990000	1.000000001969945317981114
-0.070000	-0.990000	1.000000001969942431401250
-0.050000	-0.990000	1.000000001969940210955201
-0.030000	-0.990000	1.000000001969938878687572
-0.010000	-0.990000	1.000000001969938212553757
0.010000	-0.990000	1.000000001969938212553757
0.030000	-0.990000	1.000000001969938878687572
0.050000	-0.990000	1.000000001969940210955201
0.070000	-0.990000	1.000000001969942431401250
0.090000	-0.990000	1.000000001969945317981114
0.110000	-0.990000	1.000000001969949536828608
0.130000	-0.990000	1.000000001969955087943731
0.150000	-0.990000	1.000000001969962193371089
0.170000	-0.990000	1.000000001969970409021471
0.190000	-0.990000	1.000000001969980178984088
0.210000	-0.990000	1.000000001969989726902099
0.230000	-0.990000	1.000000001969999274820111
0.250000	-0.990000	1.000000001970010377050357
0.270000	-0.990000	1.000000001970022145414418
0.290000	-0.990000	1.000000001970034579912294
0.310000	-0.990000	1.000000001970047458499380
0.330000	-0.990000	1.000000001970060781175675
0.350000	-0.990000	1.000000001970074547941181
0.370000	-0.990000	1.000000001970088980840501
0.390000	-0.990000	1.000000001970103413739821
0.410000	-0.990000	1.000000001970118290728351
0.430000	-0.990000	1.000000001970133167716881
0.450000	-0.990000	1.000000001970148266750016
0.470000	-0.990000	1.000000001970163587827756
0.490000	-0.990000	1.000000001970178686860891
0.510000	-0.990000	1.000000001970194007938630
0.530000	-0.990000	1.000000001970208884927160
0.550000	-0.990000	1.000000001970223761915690
0.570000	-0.990000	1.000000001970238638904220
0.590000	-0.990000	1.000000001970252849758936
0.610000	-0.990000	1.000000001970267060613651
0.630000	-0.990000	1.000000001970280827379156
0.650000	-0.990000	1.000000001970293928010847
0.670000	-0.990000	1.000000001970306806597932
0.690000	-0.990000	1.000000001970319019051203
0.710000	-0.990000	1.000000001970330787415264
0.730000	-0.990000	1.000000001970341889645510
0.750000	-0.990000	1.000000001970352325741942
0.770000	-0.990000	1.000000001970362095704559
0.790000	-0.990000	1.000000001970371199533361
0.810000	-0.990000	1.000000001970379637228348
0.830000	-0.990000	1.000000001970387186744915
0.850000	-0.990000	1.000000001970394070127668
0.870000	-0.990000	1.000000001970400065332001
0.890000	-0.990000	1.000000001970405172357914
0.910000	-0.990000	1.000000001970409613250013
0.930000	-0.990000	1.000000001970413165963691
0.950000	-0.990000	1.000000001970415830498951
0.970000	-0.990000	1.000000001970417384811185
0.990000	-0.990000	1.000000001970418495034210

-0.990000	-0.970000	1.000000001970417384811185
-0.970000	-0.970000	1.000000001970416718677370
-0.950000	-0.970000	1.000000001970414942320531
-0.930000	-0.970000	1.000000001970412277785272
-0.910000	-0.970000	1.000000001970408725071593
-0.890000	-0.970000	1.000000001970404284179494
-0.870000	-0.970000	1.000000001970399177153581
-0.850000	-0.970000	1.000000001970393181949248
-0.830000	-0.970000	1.000000001970386298566495
-0.810000	-0.970000	1.000000001970378749049928
-0.790000	-0.970000	1.000000001970370311354941
-0.770000	-0.970000	1.000000001970361207526139
-0.750000	-0.970000	1.000000001970351215518917
-0.730000	-0.970000	1.000000001970340779422486
-0.710000	-0.970000	1.000000001970329677192240
-0.690000	-0.970000	1.000000001970317908828179
-0.670000	-0.970000	1.000000001970305474330303
-0.650000	-0.970000	1.000000001970292595743217
-0.630000	-0.970000	1.000000001970279495111527
-0.610000	-0.970000	1.000000001970265728346021
-0.590000	-0.970000	1.000000001970251517491306
-0.570000	-0.970000	1.000000001970237084591986
-0.550000	-0.970000	1.000000001970222429648061
-0.530000	-0.970000	1.000000001970207330614926
-0.510000	-0.970000	1.000000001970192231581791
-0.490000	-0.970000	1.000000001970176910504051
-0.470000	-0.970000	1.000000001970161811470916
-0.450000	-0.970000	1.000000001970146490393176
-0.430000	-0.970000	1.000000001970131391360042
-0.410000	-0.970000	1.000000001970116292326907
-0.390000	-0.970000	1.000000001970101415338377
-0.370000	-0.970000	1.000000001970086760394452
-0.350000	-0.970000	1.000000001970072549539736
-0.330000	-0.970000	1.000000001970058560729626
-0.310000	-0.970000	1.000000001970045016008726
-0.290000	-0.970000	1.000000001970032359466245
-0.270000	-0.970000	1.000000001970019924968369
-0.250000	-0.970000	1.000000001970007490470493
-0.230000	-0.970000	1.000000001969996388240247
-0.210000	-0.970000	1.000000001969987728500655
-0.190000	-0.970000	1.000000001969981955340927
-0.170000	-0.970000	1.000000001969978624671853
-0.150000	-0.970000	1.000000001969976626270409
-0.130000	-0.970000	1.000000001969975516047384
-0.110000	-0.970000	1.000000001969975071958174
-0.090000	-0.970000	1.000000001969975071958174
-0.070000	-0.970000	1.000000001969975516047384
-0.050000	-0.970000	1.000000001969975960136594
-0.030000	-0.970000	1.000000001969976404225804
-0.010000	-0.970000	1.000000001969976626270409
0.010000	-0.970000	1.000000001969976626270409
0.030000	-0.970000	1.000000001969976404225804
0.050000	-0.970000	1.000000001969975960136594
0.070000	-0.970000	1.000000001969975516047384
0.090000	-0.970000	1.000000001969975071958174
0.110000	-0.970000	1.000000001969975071958174
0.130000	-0.970000	1.000000001969975516047384
0.150000	-0.970000	1.000000001969976626270409
0.170000	-0.970000	1.000000001969978624671853
0.190000	-0.970000	1.000000001969981955340927
0.210000	-0.970000	1.000000001969987728500655
0.230000	-0.970000	1.000000001969996388240247
0.250000	-0.970000	1.000000001970007490470493
0.270000	-0.970000	1.000000001970019924968369
0.290000	-0.970000	1.000000001970032359466245
0.310000	-0.970000	1.000000001970045016008726
0.330000	-0.970000	1.000000001970058560729626
0.350000	-0.970000	1.000000001970072549539736
0.370000	-0.970000	1.000000001970086760394452
0.390000	-0.970000	1.000000001970101415338377
0.410000	-0.970000	1.000000001970116292326907
0.430000	-0.970000	1.000000001970131391360042
0.450000	-0.970000	1.000000001970146490393176
0.470000	-0.970000	1.000000001970161811470916
0.490000	-0.970000	1.000000001970176910504051
0.510000	-0.970000	1.000000001970192231581791
0.530000	-0.970000	1.000000001970207330614926
0.550000	-0.970000	1.000000001970222429648061
0.570000	-0.970000	1.000000001970237084591986
0.590000	-0.970000	1.000000001970251517491306
0.610000	-0.970000	1.000000001970265728346021
0.630000	-0.970000	1.000000001970279495111527
0.650000	-0.970000	1.000000001970292595743217
0.670000	-0.970000	1.000000001970305474330303
0.690000	-0.970000	1.000000001970317908828179
0.710000	-0.970000	1.000000001970329677192240
0.730000	-0.970000	1.000000001970340779422486
0.750000	-0.970000	1.000000001970351215518917
0.770000	-0.970000	1.000000001970361207526139
0.790000	-0.970000	1.000000001970370311354941
0.810000	-0.970000	1.000000001970378749049928
0.830000	-0.970000	1.000000001970386298566495
0.850000	-0.970000	1.000000001970393181949248
0.870000	-0.970000	1.000000001970399177153581
0.890000	-0.970000	1.000000001970404284179494
0.910000	-0.970000	1.000000001970408725071593
0.930000	-0.970000	1.000000001970412277785272
0.950000	-0.970000	1.000000001970414942320531
0.970000	-0.970000	1.000000001970416718677370
0.990000	-0.970000	1.000000001970417384811185

-0.990000	-0.950000	1.000000001970415830498951
-0.970000	-0.950000	1.000000001970414942320531
-0.950000	-0.950000	1.000000001970413165963691
-0.930000	-0.950000	1.000000001970410501428432
-0.910000	-0.950000	1.000000001970406948714754
-0.890000	-0.950000	1.000000001970402507822655
-0.870000	-0.950000	1.000000001970397400796742
-0.850000	-0.950000	1.000000001970391183547804
-0.830000	-0.950000	1.000000001970384300165051
-0.810000	-0.950000	1.000000001970376750648484
-0.790000	-0.950000	1.000000001970368090908892
-0.770000	-0.950000	1.000000001970358987080090
-0.750000	-0.950000	1.000000001970348995072868
-0.730000	-0.950000	1.000000001970338558976437
-0.710000	-0.950000	1.000000001970327234701585
-0.690000	-0.950000	1.000000001970315466337524
-0.670000	-0.950000	1.000000001970303031839649
-0.650000	-0.950000	1.000000001970290153252563
-0.630000	-0.950000	1.000000001970276608531663
-0.610000	-0.950000	1.000000001970262841766157
-0.590000	-0.950000	1.000000001970248630911442
-0.570000	-0.950000	1.000000001970234198012122
-0.550000	-0.950000	1.000000001970219321023592
-0.530000	-0.950000	1.000000001970204221990457
-0.510000	-0.950000	1.000000001970188900912717
-0.490000	-0.950000	1.000000001970173579834977
-0.470000	-0.950000	1.000000001970158258757237
-0.450000	-0.950000	1.000000001970142715634893
-0.430000	-0.950000	1.000000001970127394557153
-0.410000	-0.950000	1.000000001970112295524018
-0.390000	-0.950000	1.000000001970097418535488
-0.370000	-0.950000	1.000000001970082541546958
-0.350000	-0.950000	1.000000001970068330692243
-0.330000	-0.950000	1.000000001970054119837528
-0.310000	-0.950000	1.000000001970039908982812
-0.290000	-0.950000	1.000000001970028362663356
-0.270000	-0.950000	1.000000001970021479280604
-0.250000	-0.950000	1.000000001970017926566925
-0.230000	-0.950000	1.000000001970017038388505
-0.210000	-0.950000	1.000000001970017926566925
-0.190000	-0.950000	1.000000001970020369057579
-0.170000	-0.950000	1.000000001970024143815863
-0.150000	-0.950000	1.000000001970028806752566
-0.130000	-0.950000	1.000000001970033691733875
-0.110000	-0.950000	1.000000001970038576715183
-0.090000	-0.950000	1.000000001970043017607281
-0.070000	-0.950000	1.000000001970046792365565
-0.050000	-0.950000	1.000000001970049900990034
-0.030000	-0.950000	1.000000001970051899391478
-0.010000	-0.950000	1.000000001970053009614503
0.010000	-0.950000	1.000000001970053009614503
0.030000	-0.950000	1.000000001970051899391478
0.050000	-0.950000	1.000000001970049900990034
0.070000	-0.950000	1.000000001970046792365565
0.090000	-0.950000	1.000000001970043017607281
0.110000	-0.950000	1.000000001970038576715183
0.130000	-0.950000	1.000000001970033691733875
0.150000	-0.950000	1.000000001970028806752566
0.170000	-0.950000	1.000000001970024143815863
0.190000	-0.950000	1.000000001970020369057579
0.210000	-0.950000	1.000000001970017926566925
0.230000	-0.950000	1.000000001970017038388505
0.250000	-0.950000	1.000000001970017926566925
0.270000	-0.950000	1.000000001970021479280604
0.290000	-0.950000	1.000000001970028362663356
0.310000	-0.950000	1.000000001970039908982812
0.330000	-0.950000	1.000000001970054119837528
0.350000	-0.950000	1.000000001970068330692243
0.370000	-0.950000	1.000000001970082541546958
0.390000	-0.950000	1.000000001970097418535488
0.410000	-0.950000	1.000000001970112295524018
0.430000	-0.950000	1.000000001970127394557153
0.450000	-0.950000	1.000000001970142715634893
0.470000	-0.950000	1.000000001970158258757237
0.490000	-0.950000	1.000000001970173579834977
0.510000	-0.950000	1.000000001970188900912717
0.530000	-0.950000	1.000000001970204221990457
0.550000	-0.950000	1.000000001970219321023592
0.570000	-0.950000	1.000000001970234198012122
0.590000	-0.950000	1.000000001970248630911442
0.610000	-0.950000	1.000000001970262841766157
0.630000	-0.950000	1.000000001970276608531663
0.650000	-0.950000	1.000000001970290153252563
0.670000	-0.950000	1.000000001970303031839649
0.690000	-0.950000	1.000000001970315466337524
0.710000	-0.950000	1.000000001970327234701585
0.730000	-0.950000	1.000000001970338558976437
0.750000	-0.950000	1.000000001970348995072868
0.770000	-0.950000	1.000000001970358987080090
0.790000	-0.950000	1.000000001970368090908892
0.810000	-0.950000	1.000000001970376750648484
0.830000	-0.950000	1.000000001970384300165051
0.850000	-0.950000	1.000000001970391183547804
0.870000	-0.950000	1.000000001970397400796742
0.890000	-0.950000	1.000000001970402507822655
0.910000	-0.950000	1.000000001970406948714754
0.930000	-0.950000	1.000000001970410501428432
0.950000	-0.950000	1.000000001970413165963691
0.970000	-0.950000	1.000000001970414942320531
0.990000	-0.950000	1.000000001970415830498951

-0.990000	-0.930000	1.000000001970413165963691
-0.970000	-0.930000	1.000000001970412277785272
-0.950000	-0.930000	1.000000001970410501428432
-0.930000	-0.930000	1.000000001970407836893173
-0.910000	-0.930000	1.000000001970404284179494
-0.890000	-0.930000	1.000000001970399843287396
-0.870000	-0.930000	1.000000001970394514216878
-0.850000	-0.930000	1.000000001970388296967940
-0.830000	-0.930000	1.000000001970381413585187
-0.810000	-0.930000	1.000000001970373642024015
-0.790000	-0.930000	1.000000001970365204329028
-0.770000	-0.930000	1.000000001970355878455621
-0.750000	-0.930000	1.000000001970345886448399
-0.730000	-0.930000	1.000000001970335228307363
-0.710000	-0.930000	1.000000001970323904032512
-0.690000	-0.930000	1.000000001970311913623846
-0.670000	-0.930000	1.000000001970299257081365
-0.650000	-0.930000	1.000000001970286378494279
-0.630000	-0.930000	1.000000001970272833773379
-0.610000	-0.930000	1.000000001970258844963269
-0.590000	-0.930000	1.000000001970244412063948
-0.570000	-0.930000	1.000000001970229757120023
-0.550000	-0.930000	1.000000001970214658086888
-0.530000	-0.930000	1.000000001970199337009149
-0.510000	-0.930000	1.000000001970184015931409
-0.490000	-0.930000	1.000000001970168472809064
-0.470000	-0.930000	1.000000001970152929686719
-0.450000	-0.930000	1.000000001970137164519770
-0.430000	-0.930000	1.000000001970121843442030
-0.410000	-0.930000	1.000000001970106078275080
-0.390000	-0.930000	1.000000001970091423331155
-0.370000	-0.930000	1.000000001970075436119600
-0.350000	-0.930000	1.000000001970062557532515
-0.330000	-0.930000	1.000000001970055230060552
-0.310000	-0.930000	1.000000001970052565525293
-0.290000	-0.930000	1.000000001970053675748318
-0.270000	-0.930000	1.000000001970057894595811
-0.250000	-0.930000	1.000000001970065000023169
-0.230000	-0.930000	1.000000001970073881807366
-0.210000	-0.930000	1.000000001970084095859193
-0.190000	-0.930000	1.000000001970095420134044
-0.170000	-0.930000	1.000000001970106966453500
-0.150000	-0.930000	1.000000001970118512772956
-0.130000	-0.930000	1.000000001970129615003202
-0.110000	-0.930000	1.000000001970139829055029
-0.090000	-0.930000	1.000000001970148710839226
-0.070000	-0.930000	1.000000001970156038311188
-0.050000	-0.930000	1.000000001970161811470916
-0.030000	-0.930000	1.000000001970165808273805
-0.010000	-0.930000	1.000000001970167806675249
0.010000	-0.930000	1.000000001970167806675249
0.030000	-0.930000	1.000000001970165808273805
0.050000	-0.930000	1.000000001970161811470916
0.070000	-0.930000	1.000000001970156038311188
0.090000	-0.930000	1.000000001970148710839226
0.110000	-0.930000	1.000000001970139829055029
0.130000	-0.930000	1.000000001970129615003202
0.150000	-0.930000	1.000000001970118512772956
0.170000	-0.930000	1.000000001970106966453500
0.190000	-0.930000	1.000000001970095420134044
0.210000	-0.930000	1.000000001970084095859193
0.230000	-0.930000	1.000000001970073881807366
0.250000	-0.930000	1.000000001970065000023169
0.270000	-0.930000	1.000000001970057894595811
0.290000	-0.930000	1.000000001970053675748318
0.310000	-0.930000	1.000000001970052565525293
0.330000	-0.930000	1.000000001970055230060552
0.350000	-0.930000	1.000000001970062557532515
0.370000	-0.930000	1.000000001970075436119600
0.390000	-0.930000	1.000000001970091423331155
0.410000	-0.930000	1.000000001970106078275080
0.430000	-0.930000	1.000000001970121843442030
0.450000	-0.930000	1.000000001970137164519770
0.470000	-0.930000	1.000000001970152929686719
0.490000	-0.930000	1.000000001970168472809064
0.510000	-0.930000	1.000000001970184015931409
0.530000	-0.930000	1.000000001970199337009149
0.550000	-0.930000	1.000000001970214658086888
0.570000	-0.930000	1.000000001970229757120023
0.590000	-0.930000	1.000000001970244412063948
0.610000	-0.930000	1.000000001970258844963269
0.630000	-0.930000	1.000000001970272833773379
0.650000	-0.930000	1.000000001970286378494279
0.670000	-0.930000	1.000000001970299257081365
0.690000	-0.930000	1.000000001970311913623846
0.710000	-0.930000	1.000000001970323904032512
0.730000	-0.930000	1.000000001970335228307363
0.750000	-0.930000	1.000000001970345886448399
0.770000	-0.930000	1.000000001970355878455621
0.790000	-0.930000	1.000000001970365204329028
0.810000	-0.930000	1.000000001970373642024015
0.830000	-0.930000	1.000000001970381413585187
0.850000	-0.930000	1.000000001970388296967940
0.870000	-0.930000	1.000000001970394514216878
0.890000	-0.930000	1.000000001970399843287396
0.910000	-0.930000	1.000000001970404284179494
0.930000	-0.930000	1.000000001970407836893173
0.950000	-0.930000	1.000000001970410501428432
0.970000	-0.930000	1.000000001970412277785272
0.990000	-0.930000	1.000000001970413165963691

-0.990000	-0.910000	1.000000001970409613250013
-0.970000	-0.910000	1.000000001970408725071593
-0.950000	-0.910000	1.000000001970406948714754
-0.930000	-0.910000	1.000000001970404284179494
-0.910000	-0.910000	1.000000001970400509421211
-0.890000	-0.910000	1.000000001970396068529112
-0.870000	-0.910000	1.000000001970390739458594
-0.850000	-0.910000	1.000000001970384522209656
-0.830000	-0.910000	1.000000001970377416782298
-0.810000	-0.910000	1.000000001970369645221126
-0.790000	-0.910000	1.000000001970360985481534
-0.770000	-0.910000	1.000000001970351659608127
-0.750000	-0.910000	1.000000001970341445556301
-0.730000	-0.910000	1.000000001970330787415264
-0.710000	-0.910000	1.000000001970319241095808
-0.690000	-0.910000	1.000000001970307028642537
-0.670000	-0.910000	1.000000001970294372100057
-0.650000	-0.910000	1.000000001970281271468366
-0.630000	-0.910000	1.000000001970267504702861
-0.610000	-0.910000	1.000000001970253293848145
-0.590000	-0.910000	1.000000001970238638904220
-0.570000	-0.910000	1.000000001970223761915690
-0.550000	-0.910000	1.000000001970208440837951
-0.530000	-0.910000	1.000000001970193119760211
-0.510000	-0.910000	1.000000001970177576637866
-0.490000	-0.910000	1.000000001970161589426311
-0.470000	-0.910000	1.000000001970145824259362
-0.450000	-0.910000	1.000000001970129837047807
-0.430000	-0.910000	1.000000001970114293925462
-0.410000	-0.910000	1.000000001970097862624698
-0.390000	-0.910000	1.000000001970086538349847
-0.370000	-0.910000	1.000000001970082763591563
-0.350000	-0.910000	1.000000001970084095859193
-0.330000	-0.910000	1.000000001970090313108130
-0.310000	-0.910000	1.000000001970100305115352
-0.290000	-0.910000	1.000000001970113849836252
-0.270000	-0.910000	1.000000001970129837047807
-0.250000	-0.910000	1.000000001970147822660806
-0.230000	-0.910000	1.000000001970166918496830
-0.210000	-0.910000	1.000000001970186902511273
-0.190000	-0.910000	1.000000001970207108570321
-0.170000	-0.910000	1.000000001970226648495554
-0.150000	-0.910000	1.000000001970245522286973
-0.130000	-0.910000	1.000000001970263063810762
-0.110000	-0.910000	1.000000001970278606933107
-0.090000	-0.910000	1.000000001970292373698612
-0.070000	-0.910000	1.000000001970303475928858
-0.050000	-0.910000	1.000000001970312357713055
-0.030000	-0.910000	1.000000001970318130872784
-0.010000	-0.910000	1.000000001970321017452648
0.010000	-0.910000	1.000000001970321017452648
0.030000	-0.910000	1.000000001970318130872784
0.050000	-0.910000	1.000000001970312357713055
0.070000	-0.910000	1.000000001970303475928858
0.090000	-0.910000	1.000000001970292373698612
0.110000	-0.910000	1.000000001970278606933107
0.130000	-0.910000	1.000000001970263063810762
0.150000	-0.910000	1.000000001970245522286973
0.170000	-0.910000	1.000000001970226648495554
0.190000	-0.910000	1.000000001970207108570321
0.210000	-0.910000	1.000000001970186902511273
0.230000	-0.910000	1.000000001970166918496830
0.250000	-0.910000	1.000000001970147822660806
0.270000	-0.910000	1.000000001970129837047807
0.290000	-0.910000	1.000000001970113849836252
0.310000	-0.910000	1.000000001970100305115352
0.330000	-0.910000	1.000000001970090313108130
0.350000	-0.910000	1.000000001970084095859193
0.370000	-0.910000	1.000000001970082763591563
0.390000	-0.910000	1.000000001970086538349847
0.410000	-0.910000	1.000000001970097862624698
0.430000	-0.910000	1.000000001970114293925462
0.450000	-0.910000	1.000000001970129837047807
0.470000	-0.910000	1.000000001970145824259362
0.490000	-0.910000	1.000000001970161589426311
0.510000	-0.910000	1.000000001970177576637866
0.530000	-0.910000	1.000000001970193119760211
0.550000	-0.910000	1.000000001970208440837951
0.570000	-0.910000	1.000000001970223761915690
0.590000	-0.910000	1.000000001970238638904220
0.610000	-0.910000	1.000000001970253293848145
0.630000	-0.910000	1.000000001970267504702861
0.650000	-0.910000	1.000000001970281271468366
0.670000	-0.910000	1.000000001970294372100057
0.690000	-0.910000	1.000000001970307028642537
0.710000	-0.910000	1.000000001970319241095808
0.730000	-0.910000	1.000000001970330787415264
0.750000	-0.910000	1.000000001970341445556301
0.770000	-0.910000	1.000000001970351659608127
0.790000	-0.910000	1.000000001970360985481534
0.810000	-0.910000	1.000000001970369645221126
0.830000	-0.910000	1.000000001970377416782298
0.850000	-0.910000	1.000000001970384522209656
0.870000	-0.910000	1.000000001970390739458594
0.890000	-0.910000	1.000000001970396068529112
0.910000	-0.910000	1.000000001970400509421211
0.930000	-0.910000	1.000000001970404284179494
0.950000	-0.910000	1.000000001970406948714754
0.970000	-0.910000	1.000000001970408725071593
0.990000	-0.910000	1.000000001970409613250013

-0.990000	-0.890000	1.000000001970405172357914
-0.970000	-0.890000	1.000000001970404284179494
-0.950000	-0.890000	1.000000001970402507822655
-0.930000	-0.890000	1.000000001970399843287396
-0.910000	-0.890000	1.000000001970396068529112
-0.890000	-0.890000	1.000000001970391627637014
-0.870000	-0.890000	1.000000001970386076521891
-0.850000	-0.890000	1.000000001970379859272953
-0.830000	-0.890000	1.000000001970372753845595
-0.810000	-0.890000	1.000000001970364760239818
-0.790000	-0.890000	1.000000001970355878455621
-0.770000	-0.890000	1.000000001970346330537609
-0.750000	-0.890000	1.000000001970336116485782
-0.730000	-0.890000	1.000000001970325236300141
-0.710000	-0.890000	1.000000001970313467936080
-0.690000	-0.890000	1.000000001970301255482809
-0.670000	-0.890000	1.000000001970288376895724
-0.650000	-0.890000	1.000000001970274832174823
-0.630000	-0.890000	1.000000001970260843364713
-0.610000	-0.890000	1.000000001970246410465393
-0.590000	-0.890000	1.000000001970231533476863
-0.570000	-0.890000	1.000000001970216434443728
-0.550000	-0.890000	1.000000001970200891321383
-0.530000	-0.890000	1.000000001970185126154433
-0.510000	-0.890000	1.000000001970169360987484
-0.490000	-0.890000	1.000000001970152929686719
-0.470000	-0.890000	1.000000001970136942475165
-0.450000	-0.890000	1.000000001970120289129795
-0.430000	-0.890000	1.000000001970110297122574
-0.410000	-0.890000	1.000000001970108520765734
-0.390000	-0.890000	1.000000001970113183702438
-0.370000	-0.890000	1.000000001970123619798869
-0.350000	-0.890000	1.000000001970139384965819
-0.330000	-0.890000	1.000000001970159146935657
-0.310000	-0.890000	1.000000001970182461619174
-0.290000	-0.890000	1.000000001970208662882555
-0.270000	-0.890000	1.000000001970236640502776
-0.250000	-0.890000	1.000000001970266172435231
-0.230000	-0.890000	1.000000001970296148456896
-0.210000	-0.890000	1.000000001970326124478561
-0.190000	-0.890000	1.000000001970355434366411
-0.170000	-0.890000	1.000000001970383411986631
-0.150000	-0.890000	1.000000001970409835294618
-0.130000	-0.890000	1.000000001970434038156554
-0.110000	-0.890000	1.000000001970455576483232
-0.090000	-0.890000	1.000000001970474006185441
-0.070000	-0.890000	1.000000001970489105218576
-0.050000	-0.890000	1.000000001970500651538032
-0.030000	-0.890000	1.000000001970508645143809
-0.010000	-0.890000	1.000000001970512419902093
0.010000	-0.890000	1.000000001970512419902093
0.030000	-0.890000	1.000000001970508645143809
0.050000	-0.890000	1.000000001970500651538032
0.070000	-0.890000	1.000000001970489105218576
0.090000	-0.890000	1.000000001970474006185441
0.110000	-0.890000	1.000000001970455576483232
0.130000	-0.890000	1.000000001970434038156554
0.150000	-0.890000	1.000000001970409835294618
0.170000	-0.890000	1.000000001970383411986631
0.190000	-0.890000	1.000000001970355434366411
0.210000	-0.890000	1.000000001970326124478561
0.230000	-0.890000	1.000000001970296148456896
0.250000	-0.890000	1.000000001970266172435231
0.270000	-0.890000	1.000000001970236640502776
0.290000	-0.890000	1.000000001970208662882555
0.310000	-0.890000	1.000000001970182461619174
0.330000	-0.890000	1.000000001970159146935657
0.350000	-0.890000	1.000000001970139384965819
0.370000	-0.890000	1.000000001970123619798869
0.390000	-0.890000	1.000000001970113183702438
0.410000	-0.890000	1.000000001970108520765734
0.430000	-0.890000	1.000000001970110297122574
0.450000	-0.890000	1.000000001970120289129795
0.470000	-0.890000	1.000000001970136942475165
0.490000	-0.890000	1.000000001970152929686719
0.510000	-0.890000	1.000000001970169360987484
0.530000	-0.890000	1.000000001970185126154433
0.550000	-0.890000	1.000000001970200891321383
0.570000	-0.890000	1.000000001970216434443728
0.590000	-0.890000	1.000000001970231533476863
0.610000	-0.890000	1.000000001970246410465393
0.630000	-0.890000	1.000000001970260843364713
0.650000	-0.890000	1.000000001970274832174823
0.670000	-0.890000	1.000000001970288376895724
0.690000	-0.890000	1.000000001970301255482809
0.710000	-0.890000	1.000000001970313467936080
0.730000	-0.890000	1.000000001970325236300141
0.750000	-0.890000	1.000000001970336116485782
0.770000	-0.890000	1.000000001970346330537609
0.790000	-0.890000	1.000000001970355878455621
0.810000	-0.890000	1.000000001970364760239818
0.830000	-0.890000	1.000000001970372753845595
0.850000	-0.890000	1.000000001970379859272953
0.870000	-0.890000	1.000000001970386076521891
0.890000	-0.890000	1.000000001970391627637014
0.910000	-0.890000	1.000000001970396068529112
0.930000	-0.890000	1.000000001970399843287396
0.950000	-0.890000	1.000000001970402507822655
0.970000	-0.890000	1.000000001970404284179494
0.990000	-0.890000	1.000000001970405172357914

-0.990000	-0.870000	1.000000001970400065332001
-0.970000	-0.870000	1.000000001970399177153581
-0.950000	-0.870000	1.000000001970397400796742
-0.930000	-0.870000	1.000000001970394514216878
-0.910000	-0.870000	1.000000001970390739458594
-0.890000	-0.870000	1.000000001970386076521891
-0.870000	-0.870000	1.000000001970380525406767
-0.850000	-0.870000	1.000000001970374308157830
-0.830000	-0.870000	1.000000001970366980685867
-0.810000	-0.870000	1.000000001970358765035485
-0.790000	-0.870000	1.000000001970349883251288
-0.770000	-0.870000	1.000000001970340113288671
-0.750000	-0.870000	1.000000001970329677192240
-0.730000	-0.870000	1.000000001970318574961993
-0.710000	-0.870000	1.000000001970306584553327
-0.690000	-0.870000	1.000000001970294150055452
-0.670000	-0.870000	1.000000001970280827379156
-0.650000	-0.870000	1.000000001970267060613651
-0.630000	-0.870000	1.000000001970252849758936
-0.610000	-0.870000	1.000000001970238194815011
-0.590000	-0.870000	1.000000001970223095781876
-0.570000	-0.870000	1.000000001970207552659531
-0.550000	-0.870000	1.000000001970191565447976
-0.530000	-0.870000	1.000000001970175356191817
-0.510000	-0.870000	1.000000001970159368980262
-0.490000	-0.870000	1.000000001970142271545683
-0.470000	-0.870000	1.000000001970131613404646
-0.450000	-0.870000	1.000000001970130503181622
-0.430000	-0.870000	1.000000001970137164519770
-0.410000	-0.870000	1.000000001970151153329880
-0.390000	-0.870000	1.000000001970171359388928
-0.370000	-0.870000	1.000000001970197338607704
-0.350000	-0.870000	1.000000001970227536673974
-0.330000	-0.870000	1.000000001970261731543133
-0.310000	-0.870000	1.000000001970298812992155
-0.290000	-0.870000	1.000000001970338114887227
-0.270000	-0.870000	1.000000001970378749049928
-0.250000	-0.870000	1.000000001970420049346444
-0.230000	-0.870000	1.000000001970461127598355
-0.210000	-0.870000	1.000000001970501539716452
-0.190000	-0.870000	1.000000001970540397522313
-0.170000	-0.870000	1.000000001970577034882126
-0.150000	-0.870000	1.000000001970611451795889
-0.130000	-0.870000	1.000000001970642538040579
-0.110000	-0.870000	1.000000001970670071571590
-0.090000	-0.870000	1.000000001970693608299712
-0.070000	-0.870000	1.000000001970712926180340
-0.050000	-0.870000	1.000000001970727581124265
-0.030000	-0.870000	1.000000001970737351086882
-0.010000	-0.870000	1.000000001970742458112795
0.010000	-0.870000	1.000000001970742458112795
0.030000	-0.870000	1.000000001970737351086882
0.050000	-0.870000	1.000000001970727581124265
0.070000	-0.870000	1.000000001970712926180340
0.090000	-0.870000	1.000000001970693608299712
0.110000	-0.870000	1.000000001970670071571590
0.130000	-0.870000	1.000000001970642538040579
0.150000	-0.870000	1.000000001970611451795889
0.170000	-0.870000	1.000000001970577034882126
0.190000	-0.870000	1.000000001970540397522313
0.210000	-0.870000	1.000000001970501539716452
0.230000	-0.870000	1.000000001970461127598355
0.250000	-0.870000	1.000000001970420049346444
0.270000	-0.870000	1.000000001970378749049928
0.290000	-0.870000	1.000000001970338114887227
0.310000	-0.870000	1.000000001970298812992155
0.330000	-0.870000	1.000000001970261731543133
0.350000	-0.870000	1.000000001970227536673974
0.370000	-0.870000	1.000000001970197338607704
0.390000	-0.870000	1.000000001970171359388928
0.410000	-0.870000	1.000000001970151153329880
0.430000	-0.870000	1.000000001970137164519770
0.450000	-0.870000	1.000000001970130503181622
0.470000	-0.870000	1.000000001970131613404646
0.490000	-0.870000	1.000000001970142271545683
0.510000	-0.870000	1.000000001970159368980262
0.530000	-0.870000	1.000000001970175356191817
0.550000	-0.870000	1.000000001970191565447976
0.570000	-0.870000	1.000000001970207552659531
0.590000	-0.870000	1.000000001970223095781876
0.610000	-0.870000	1.000000001970238194815011
0.630000	-0.870000	1.000000001970252849758936
0.650000	-0.870000	1.000000001970267060613651
0.670000	-0.870000	1.000000001970280827379156
0.690000	-0.870000	1.000000001970294150055452
0.710000	-0.870000	1.000000001970306584553327
0.730000	-0.870000	1.000000001970318574961993
0.750000	-0.870000	1.000000001970329677192240
0.770000	-0.870000	1.000000001970340113288671
0.790000	-0.870000	1.000000001970349883251288
0.810000	-0.870000	1.000000001970358765035485
0.830000	-0.870000	1.000000001970366980685867
0.850000	-0.870000	1.000000001970374308157830
0.870000	-0.870000	1.000000001970380525406767
0.890000	-0.870000	1.000000001970386076521891
0.910000	-0.870000	1.000000001970390739458594
0.930000	-0.870000	1.000000001970394514216878
0.950000	-0.870000	1.000000001970397400796742
0.970000	-0.870000	1.000000001970399177153581
0.990000	-0.870000	1.000000001970400065332001

-0.990000	-0.850000	1.000000001970394070127668
-0.970000	-0.850000	1.000000001970393181949248
-0.950000	-0.850000	1.000000001970391183547804
-0.930000	-0.850000	1.000000001970388296967940
-0.910000	-0.850000	1.000000001970384522209656
-0.890000	-0.850000	1.000000001970379859272953
-0.870000	-0.850000	1.000000001970374308157830
-0.850000	-0.850000	1.000000001970367646819682
-0.830000	-0.850000	1.000000001970360319347719
-0.810000	-0.850000	1.000000001970351881652732
-0.790000	-0.850000	1.000000001970342777823930
-0.770000	-0.850000	1.000000001970333007861313
-0.750000	-0.850000	1.000000001970322349720277
-0.730000	-0.850000	1.000000001970310803400821
-0.710000	-0.850000	1.000000001970298590947550
-0.690000	-0.850000	1.000000001970285934405069
-0.670000	-0.850000	1.000000001970272389684169
-0.650000	-0.850000	1.000000001970258400874059
-0.630000	-0.850000	1.000000001970243745930134
-0.610000	-0.850000	1.000000001970228646896999
-0.590000	-0.850000	1.000000001970213103774654
-0.570000	-0.850000	1.000000001970197338607704
-0.550000	-0.850000	1.000000001970180907306940
-0.530000	-0.850000	1.000000001970163809872361
-0.510000	-0.850000	1.000000001970150043106855
-0.490000	-0.850000	1.000000001970148266750016
-0.470000	-0.850000	1.000000001970155372177373
-0.450000	-0.850000	1.000000001970171137344323
-0.430000	-0.850000	1.000000001970194896117050
-0.410000	-0.850000	1.000000001970225316227925
-0.390000	-0.850000	1.000000001970261731543133
-0.370000	-0.850000	1.000000001970303253884254
-0.350000	-0.850000	1.000000001970348773028263
-0.330000	-0.850000	1.000000001970397622841347
-0.310000	-0.850000	1.000000001970448915145084
-0.290000	-0.850000	1.000000001970501983805661
-0.270000	-0.850000	1.000000001970555496555448
-0.250000	-0.850000	1.000000001970609009305235
-0.230000	-0.850000	1.000000001970661855921207
-0.210000	-0.850000	1.000000001970712926180340
-0.190000	-0.850000	1.000000001970761775993424
-0.170000	-0.850000	1.000000001970807739226643
-0.150000	-0.850000	1.000000001970850149746184
-0.130000	-0.850000	1.000000001970888341418231
-0.110000	-0.850000	1.000000001970922314242785
-0.090000	-0.850000	1.000000001970951180041425
-0.070000	-0.850000	1.000000001970974716769547
-0.050000	-0.850000	1.000000001970992480337941
-0.030000	-0.850000	1.000000001971004470746607
-0.010000	-0.850000	1.000000001971010687995545
0.010000	-0.850000	1.000000001971010687995545
0.030000	-0.850000	1.000000001971004470746607
0.050000	-0.850000	1.000000001970992480337941
0.070000	-0.850000	1.000000001970974716769547
0.090000	-0.850000	1.000000001970951180041425
0.110000	-0.850000	1.000000001970922314242785
0.130000	-0.850000	1.000000001970888341418231
0.150000	-0.850000	1.000000001970850149746184
0.170000	-0.850000	1.000000001970807739226643
0.190000	-0.850000	1.000000001970761775993424
0.210000	-0.850000	1.000000001970712926180340
0.230000	-0.850000	1.000000001970661855921207
0.250000	-0.850000	1.000000001970609009305235
0.270000	-0.850000	1.000000001970555496555448
0.290000	-0.850000	1.000000001970501983805661
0.310000	-0.850000	1.000000001970448915145084
0.330000	-0.850000	1.000000001970397622841347
0.350000	-0.850000	1.000000001970348773028263
0.370000	-0.850000	1.000000001970303253884254
0.390000	-0.850000	1.000000001970261731543133
0.410000	-0.850000	1.000000001970225316227925
0.430000	-0.850000	1.000000001970194896117050
0.450000	-0.850000	1.000000001970171137344323
0.470000	-0.850000	1.000000001970155372177373
0.490000	-0.850000	1.000000001970148266750016
0.510000	-0.850000	1.000000001970150043106855
0.530000	-0.850000	1.000000001970163809872361
0.550000	-0.850000	1.000000001970180907306940
0.570000	-0.850000	1.000000001970197338607704
0.590000	-0.850000	1.000000001970213103774654
0.610000	-0.850000	1.000000001970228646896999
0.630000	-0.850000	1.000000001970243745930134
0.650000	-0.850000	1.000000001970258400874059
0.670000	-0.850000	1.000000001970272389684169
0.690000	-0.850000	1.000000001970285934405069
0.710000	-0.850000	1.000000001970298590947550
0.730000	-0.850000	1.000000001970310803400821
0.750000	-0.850000	1.000000001970322349720277
0.770000	-0.850000	1.000000001970333007861313
0.790000	-0.850000	1.000000001970342777823930
0.810000	-0.850000	1.000000001970351881652732
0.830000	-0.850000	1.000000001970360319347719
0.850000	-0.850000	1.000000001970367646819682
0.870000	-0.850000	1.000000001970374308157830
0.890000	-0.850000	1.000000001970379859272953
0.910000	-0.850000	1.000000001970384522209656
0.930000	-0.850000	1.000000001970388296967940
0.950000	-0.850000	1.000000001970391183547804
0.970000	-0.850000	1.000000001970393181949248
0.990000	-0.850000	1.000000001970394070127668

-0.990000	-0.830000	1.000000001970387186744915
-0.970000	-0.830000	1.000000001970386298566495
-0.950000	-0.830000	1.000000001970384300165051
-0.930000	-0.830000	1.000000001970381413585187
-0.910000	-0.830000	1.000000001970377416782298
-0.890000	-0.830000	1.000000001970372753845595
-0.870000	-0.830000	1.000000001970366980685867
-0.850000	-0.830000	1.000000001970360319347719
-0.830000	-0.830000	1.000000001970352769831152
-0.810000	-0.830000	1.000000001970344110091560
-0.790000	-0.830000	1.000000001970334784218153
-0.770000	-0.830000	1.000000001970324792210931
-0.750000	-0.830000	1.000000001970313689980685
-0.730000	-0.830000	1.000000001970302143661229
-0.710000	-0.830000	1.000000001970289709163353
-0.690000	-0.830000	1.000000001970276386487058
-0.670000	-0.830000	1.000000001970262619721552
-0.650000	-0.830000	1.000000001970248186822232
-0.630000	-0.830000	1.000000001970233309833702
-0.610000	-0.830000	1.000000001970217766711357
-0.590000	-0.830000	1.000000001970201779499803
-0.570000	-0.830000	1.000000001970185792288248
-0.550000	-0.830000	1.000000001970168916898274
-0.530000	-0.830000	1.000000001970162921693941
-0.510000	-0.830000	1.000000001970168028719854
-0.490000	-0.830000	1.000000001970183571842199
-0.470000	-0.830000	1.000000001970208440837951
-0.450000	-0.830000	1.000000001970241969573294
-0.430000	-0.830000	1.000000001970282825780600
-0.410000	-0.830000	1.000000001970330343326054
-0.390000	-0.830000	1.000000001970383411986631
-0.370000	-0.830000	1.000000001970440921539307
-0.350000	-0.830000	1.000000001970502427894871
-0.330000	-0.830000	1.000000001970566598785695
-0.310000	-0.830000	1.000000001970632768077962
-0.290000	-0.830000	1.000000001970699825548650
-0.270000	-0.830000	1.000000001970766883019337
-0.250000	-0.830000	1.000000001970833274356210
-0.230000	-0.830000	1.000000001970897889336243
-0.210000	-0.830000	1.000000001970960283870227
-0.190000	-0.830000	1.000000001971019569779742
-0.170000	-0.830000	1.000000001971074858886368
-0.150000	-0.830000	1.000000001971125929145501
-0.130000	-0.830000	1.000000001971171892378720
-0.110000	-0.830000	1.000000001971212304496817
-0.090000	-0.830000	1.000000001971246721410580
-0.070000	-0.830000	1.000000001971274699030801
-0.050000	-0.830000	1.000000001971295793268268
-0.030000	-0.830000	1.000000001971310226167589
-0.010000	-0.830000	1.000000001971317331594946
0.010000	-0.830000	1.000000001971317331594946
0.030000	-0.830000	1.000000001971310226167589
0.050000	-0.830000	1.000000001971295793268268
0.070000	-0.830000	1.000000001971274699030801
0.090000	-0.830000	1.000000001971246721410580
0.110000	-0.830000	1.000000001971212304496817
0.130000	-0.830000	1.000000001971171892378720
0.150000	-0.830000	1.000000001971125929145501
0.170000	-0.830000	1.000000001971074858886368
0.190000	-0.830000	1.000000001971019569779742
0.210000	-0.830000	1.000000001970960283870227
0.230000	-0.830000	1.000000001970897889336243
0.250000	-0.830000	1.000000001970833274356210
0.270000	-0.830000	1.000000001970766883019337
0.290000	-0.830000	1.000000001970699825548650
0.310000	-0.830000	1.000000001970632768077962
0.330000	-0.830000	1.000000001970566598785695
0.350000	-0.830000	1.000000001970502427894871
0.370000	-0.830000	1.000000001970440921539307
0.390000	-0.830000	1.000000001970383411986631
0.410000	-0.830000	1.000000001970330343326054
0.430000	-0.830000	1.000000001970282825780600
0.450000	-0.830000	1.000000001970241969573294
0.470000	-0.830000	1.000000001970208440837951
0.490000	-0.830000	1.000000001970183571842199
0.510000	-0.830000	1.000000001970168028719854
0.530000	-0.830000	1.000000001970162921693941
0.550000	-0.830000	1.000000001970168916898274
0.570000	-0.830000	1.000000001970185792288248
0.590000	-0.830000	1.000000001970201779499803
0.610000	-0.830000	1.000000001970217766711357
0.630000	-0.830000	1.000000001970233309833702
0.650000	-0.830000	1.000000001970248186822232
0.670000	-0.830000	1.000000001970262619721552
0.690000	-0.830000	1.000000001970276386487058
0.710000	-0.830000	1.000000001970289709163353
0.730000	-0.830000	1.000000001970302143661229
0.750000	-0.830000	1.000000001970313689980685
0.770000	-0.830000	1.000000001970324792210931
0.790000	-0.830000	1.000000001970334784218153
0.810000	-0.830000	1.000000001970344110091560
0.830000	-0.830000	1.000000001970352769831152
0.850000	-0.830000	1.000000001970360319347719
0.870000	-0.830000	1.000000001970366980685867
0.890000	-0.830000	1.000000001970372753845595
0.910000	-0.830000	1.000000001970377416782298
0.930000	-0.830000	1.000000001970381413585187
0.950000	-0.830000	1.000000001970384300165051
0.970000	-0.830000	1.000000001970386298566495
0.990000	-0.830000	1.000000001970387186744915

-0.990000	-0.810000	1.000000001970379637228348
-0.970000	-0.810000	1.000000001970378749049928
-0.950000	-0.810000	1.000000001970376750648484
-0.930000	-0.810000	1.000000001970373642024015
-0.910000	-0.810000	1.000000001970369645221126
-0.890000	-0.810000	1.000000001970364760239818
-0.870000	-0.810000	1.000000001970358765035485
-0.850000	-0.810000	1.000000001970351881652732
-0.830000	-0.810000	1.000000001970344110091560
-0.810000	-0.810000	1.000000001970335450351968
-0.790000	-0.810000	1.000000001970325902433956
-0.770000	-0.810000	1.000000001970315466337524
-0.750000	-0.810000	1.000000001970304364107278
-0.730000	-0.810000	1.000000001970292373698612
-0.710000	-0.810000	1.000000001970279495111527
-0.690000	-0.810000	1.000000001970265950390626
-0.670000	-0.810000	1.000000001970251961580516
-0.650000	-0.810000	1.000000001970237084591986
-0.630000	-0.810000	1.000000001970221541469641
-0.610000	-0.810000	1.000000001970205332213482
-0.590000	-0.810000	1.000000001970188678868112
-0.570000	-0.810000	1.000000001970176022325631
-0.550000	-0.810000	1.000000001970176688459446
-0.530000	-0.810000	1.000000001970189567046532
-0.510000	-0.810000	1.000000001970213325819259
-0.490000	-0.810000	1.000000001970247520688417
-0.470000	-0.810000	1.000000001970290597341773
-0.450000	-0.810000	1.000000001970342111690115
-0.430000	-0.810000	1.000000001970400731465816
-0.410000	-0.810000	1.000000001970465790535059
-0.390000	-0.810000	1.000000001970535956630215
-0.370000	-0.810000	1.000000001970610563617470
-0.350000	-0.810000	1.000000001970688279229194
-0.330000	-0.810000	1.000000001970768437331571
-0.310000	-0.810000	1.000000001970849705656974
-0.290000	-0.810000	1.000000001970931418071586
-0.270000	-0.810000	1.000000001971012464352384
-0.250000	-0.810000	1.000000001971092178365552
-0.230000	-0.810000	1.000000001971169449888066
-0.210000	-0.810000	1.000000001971243612786111
-0.190000	-0.810000	1.000000001971313556836662
-0.170000	-0.810000	1.000000001971379059995115
-0.150000	-0.810000	1.000000001971438789993840
-0.130000	-0.810000	1.000000001971492746832837
-0.110000	-0.810000	1.000000001971540042333686
-0.090000	-0.810000	1.000000001971580010362572
-0.070000	-0.810000	1.000000001971612650919496
-0.050000	-0.810000	1.000000001971637519915248
-0.030000	-0.810000	1.000000001971654173260617
-0.010000	-0.810000	1.000000001971662610955605
0.010000	-0.810000	1.000000001971662610955605
0.030000	-0.810000	1.000000001971654173260617
0.050000	-0.810000	1.000000001971637519915248
0.070000	-0.810000	1.000000001971612650919496
0.090000	-0.810000	1.000000001971580010362572
0.110000	-0.810000	1.000000001971540042333686
0.130000	-0.810000	1.000000001971492746832837
0.150000	-0.810000	1.000000001971438789993840
0.170000	-0.810000	1.000000001971379059995115
0.190000	-0.810000	1.000000001971313556836662
0.210000	-0.810000	1.000000001971243612786111
0.230000	-0.810000	1.000000001971169449888066
0.250000	-0.810000	1.000000001971092178365552
0.270000	-0.810000	1.000000001971012464352384
0.290000	-0.810000	1.000000001970931418071586
0.310000	-0.810000	1.000000001970849705656974
0.330000	-0.810000	1.000000001970768437331571
0.350000	-0.810000	1.000000001970688279229194
0.370000	-0.810000	1.000000001970610563617470
0.390000	-0.810000	1.000000001970535956630215
0.410000	-0.810000	1.000000001970465790535059
0.430000	-0.810000	1.000000001970400731465816
0.450000	-0.810000	1.000000001970342111690115
0.470000	-0.810000	1.000000001970290597341773
0.490000	-0.810000	1.000000001970247520688417
0.510000	-0.810000	1.000000001970213325819259
0.530000	-0.810000	1.000000001970189567046532
0.550000	-0.810000	1.000000001970176688459446
0.570000	-0.810000	1.000000001970176022325631
0.590000	-0.810000	1.000000001970188678868112
0.610000	-0.810000	1.000000001970205332213482
0.630000	-0.810000	1.000000001970221541469641
0.650000	-0.810000	1.000000001970237084591986
0.670000	-0.810000	1.000000001970251961580516
0.690000	-0.810000	1.000000001970265950390626
0.710000	-0.810000	1.000000001970279495111527
0.730000	-0.810000	1.000000001970292373698612
0.750000	-0.810000	1.000000001970304364107278
0.770000	-0.810000	1.000000001970315466337524
0.790000	-0.810000	1.000000001970325902433956
0.810000	-0.810000	1.000000001970335450351968
0.830000	-0.810000	1.000000001970344110091560
0.850000	-0.810000	1.000000001970351881652732
0.870000	-0.810000	1.000000001970358765035485
0.890000	-0.810000	1.000000001970364760239818
0.910000	-0.810000	1.000000001970369645221126
0.930000	-0.810000	1.000000001970373642024015
0.950000	-0.810000	1.000000001970376750648484
0.970000	-0.810000	1.000000001970378749049928
0.990000	-0.810000	1.000000001970379637228348

-0.990000	-0.790000	1.000000001970371199533361
-0.970000	-0.790000	1.000000001970370311354941
-0.950000	-0.790000	1.000000001970368090908892
-0.930000	-0.790000	1.000000001970365204329028
-0.910000	-0.790000	1.000000001970360985481534
-0.890000	-0.790000	1.000000001970355878455621
-0.870000	-0.790000	1.000000001970349883251288
-0.850000	-0.790000	1.000000001970342777823930
-0.830000	-0.790000	1.000000001970334784218153
-0.810000	-0.790000	1.000000001970325902433956
-0.790000	-0.790000	1.000000001970316132471339
-0.770000	-0.790000	1.000000001970305474330303
-0.750000	-0.790000	1.000000001970293928010847
-0.730000	-0.790000	1.000000001970281493512971
-0.710000	-0.790000	1.000000001970268392881280
-0.690000	-0.790000	1.000000001970254404071170
-0.670000	-0.790000	1.000000001970239971171850
-0.650000	-0.790000	1.000000001970224650094110
-0.630000	-0.790000	1.000000001970208662882555
-0.610000	-0.790000	1.000000001970191787492581
-0.590000	-0.790000	1.000000001970184682065224
-0.570000	-0.790000	1.000000001970191343403371
-0.550000	-0.790000	1.000000001970211327417815
-0.530000	-0.790000	1.000000001970243079796319
-0.510000	-0.790000	1.000000001970285934405069
-0.490000	-0.790000	1.000000001970339003065646
-0.470000	-0.790000	1.000000001970400953510421
-0.450000	-0.790000	1.000000001970471119605577
-0.430000	-0.790000	1.000000001970548169083486
-0.410000	-0.790000	1.000000001970631213765728
-0.390000	-0.790000	1.000000001970719365473883
-0.370000	-0.790000	1.000000001970811069895717
-0.350000	-0.790000	1.000000001970905882942020
-0.330000	-0.790000	1.000000001971002250300558
-0.310000	-0.790000	1.000000001971099505837515
-0.290000	-0.790000	1.000000001971196539329867
-0.270000	-0.790000	1.000000001971292240554590
-0.250000	-0.790000	1.000000001971385721333263
-0.230000	-0.790000	1.000000001971476093487468
-0.210000	-0.790000	1.000000001971562468838783
-0.190000	-0.790000	1.000000001971643959208791
-0.170000	-0.790000	1.000000001971719454374465
-0.150000	-0.790000	1.000000001971788732291202
-0.130000	-0.790000	1.000000001971850904780581
-0.110000	-0.790000	1.000000001971905305708788
-0.090000	-0.790000	1.000000001971951713031217
-0.070000	-0.790000	1.000000001971989238569449
-0.050000	-0.790000	1.000000001972017660278880
-0.030000	-0.790000	1.000000001972036756114903
-0.010000	-0.790000	1.000000001972046304032915
0.010000	-0.790000	1.000000001972046304032915
0.030000	-0.790000	1.000000001972036756114903
0.050000	-0.790000	1.000000001972017660278880
0.070000	-0.790000	1.000000001971989238569449
0.090000	-0.790000	1.000000001971951713031217
0.110000	-0.790000	1.000000001971905305708788
0.130000	-0.790000	1.000000001971850904780581
0.150000	-0.790000	1.000000001971788732291202
0.170000	-0.790000	1.000000001971719454374465
0.190000	-0.790000	1.000000001971643959208791
0.210000	-0.790000	1.000000001971562468838783
0.230000	-0.790000	1.000000001971476093487468
0.250000	-0.790000	1.000000001971385721333263
0.270000	-0.790000	1.000000001971292240554590
0.290000	-0.790000	1.000000001971196539329867
0.310000	-0.790000	1.000000001971099505837515
0.330000	-0.790000	1.000000001971002250300558
0.350000	-0.790000	1.000000001970905882942020
0.370000	-0.790000	1.000000001970811069895717
0.390000	-0.790000	1.000000001970719365473883
0.410000	-0.790000	1.000000001970631213765728
0.430000	-0.790000	1.000000001970548169083486
0.450000	-0.790000	1.000000001970471119605577
0.470000	-0.790000	1.000000001970400953510421
0.490000	-0.790000	1.000000001970339003065646
0.510000	-0.790000	1.000000001970285934405069
0.530000	-0.790000	1.000000001970243079796319
0.550000	-0.790000	1.000000001970211327417815
0.570000	-0.790000	1.000000001970191343403371
0.590000	-0.790000	1.000000001970184682065224
0.610000	-0.790000	1.000000001970191787492581
0.630000	-0.790000	1.000000001970208662882555
0.650000	-0.790000	1.000000001970224650094110
0.670000	-0.790000	1.000000001970239971171850
0.690000	-0.790000	1.000000001970254404071170
0.710000	-0.790000	1.000000001970268392881280
0.730000	-0.790000	1.000000001970281493512971
0.750000	-0.790000	1.000000001970293928010847
0.770000	-0.790000	1.000000001970305474330303
0.790000	-0.790000	1.000000001970316132471339
0.810000	-0.790000	1.000000001970325902433956
0.830000	-0.790000	1.000000001970334784218153
0.850000	-0.790000	1.000000001970342777823930
0.870000	-0.790000	1.000000001970349883251288
0.890000	-0.790000	1.000000001970355878455621
0.910000	-0.790000	1.000000001970360985481534
0.930000	-0.790000	1.000000001970365204329028
0.950000	-0.790000	1.000000001970368090908892
0.970000	-0.790000	1.000000001970370311354941
0.990000	-0.790000	1.000000001970371199533361

-0.990000	-0.770000	1.000000001970362095704559
-0.970000	-0.770000	1.000000001970361207526139
-0.950000	-0.770000	1.000000001970358987080090
-0.930000	-0.770000	1.000000001970355878455621
-0.910000	-0.770000	1.000000001970351659608127
-0.890000	-0.770000	1.000000001970346330537609
-0.870000	-0.770000	1.000000001970340113288671
-0.850000	-0.770000	1.000000001970333007861313
-0.830000	-0.770000	1.000000001970324792210931
-0.810000	-0.770000	1.000000001970315466337524
-0.790000	-0.770000	1.000000001970305474330303
-0.770000	-0.770000	1.000000001970294372100057
-0.750000	-0.770000	1.000000001970282381691391
-0.730000	-0.770000	1.000000001970269725148910
-0.710000	-0.770000	1.000000001970256180428009
-0.690000	-0.770000	1.000000001970241969573294
-0.670000	-0.770000	1.000000001970226870540159
-0.650000	-0.770000	1.000000001970211327417815
-0.630000	-0.770000	1.000000001970194674072445
-0.610000	-0.770000	1.000000001970192675671001
-0.590000	-0.770000	1.000000001970205332213482
-0.570000	-0.770000	1.000000001970231755521468
-0.550000	-0.770000	1.000000001970271279461144
-0.530000	-0.770000	1.000000001970322793809487
-0.510000	-0.770000	1.000000001970385410388076
-0.490000	-0.770000	1.000000001970457796929281
-0.470000	-0.770000	1.000000001970539287299289
-0.450000	-0.770000	1.000000001970628549230469
-0.430000	-0.770000	1.000000001970724472499796
-0.410000	-0.770000	1.000000001970826390973457
-0.390000	-0.770000	1.000000001970932750339216
-0.370000	-0.770000	1.000000001971042440374049
-0.350000	-0.770000	1.000000001971154794944141
-0.330000	-0.770000	1.000000001971268259737258
-0.310000	-0.770000	1.000000001971382168619584
-0.290000	-0.770000	1.000000001971494967278886
-0.270000	-0.770000	1.000000001971605767536744
-0.250000	-0.770000	1.000000001971713903259342
-0.230000	-0.770000	1.000000001971817820134447
-0.210000	-0.770000	1.000000001971916852028244
-0.190000	-0.770000	1.000000001972010110762312
-0.170000	-0.770000	1.000000001972096708158233
-0.150000	-0.770000	1.000000001972175756037586
-0.130000	-0.770000	1.000000001972246588266557
-0.110000	-0.770000	1.000000001972308538711331
-0.090000	-0.770000	1.000000001972361163282699
-0.070000	-0.770000	1.000000001972403795846844
-0.050000	-0.770000	1.000000001972436214359163
-0.030000	-0.770000	1.000000001972457752685841
-0.010000	-0.770000	1.000000001972468854916087
0.010000	-0.770000	1.000000001972468854916087
0.030000	-0.770000	1.000000001972457752685841
0.050000	-0.770000	1.000000001972436214359163
0.070000	-0.770000	1.000000001972403795846844
0.090000	-0.770000	1.000000001972361163282699
0.110000	-0.770000	1.000000001972308538711331
0.130000	-0.770000	1.000000001972246588266557
0.150000	-0.770000	1.000000001972175756037586
0.170000	-0.770000	1.000000001972096708158233
0.190000	-0.770000	1.000000001972010110762312
0.210000	-0.770000	1.000000001971916852028244
0.230000	-0.770000	1.000000001971817820134447
0.250000	-0.770000	1.000000001971713903259342
0.270000	-0.770000	1.000000001971605767536744
0.290000	-0.770000	1.000000001971494967278886
0.310000	-0.770000	1.000000001971382168619584
0.330000	-0.770000	1.000000001971268259737258
0.350000	-0.770000	1.000000001971154794944141
0.370000	-0.770000	1.000000001971042440374049
0.390000	-0.770000	1.000000001970932750339216
0.410000	-0.770000	1.000000001970826390973457
0.430000	-0.770000	1.000000001970724472499796
0.450000	-0.770000	1.000000001970628549230469
0.470000	-0.770000	1.000000001970539287299289
0.490000	-0.770000	1.000000001970457796929281
0.510000	-0.770000	1.000000001970385410388076
0.530000	-0.770000	1.000000001970322793809487
0.550000	-0.770000	1.000000001970271279461144
0.570000	-0.770000	1.000000001970231755521468
0.590000	-0.770000	1.000000001970205332213482
0.610000	-0.770000	1.000000001970192675671001
0.630000	-0.770000	1.000000001970194674072445
0.650000	-0.770000	1.000000001970211327417815
0.670000	-0.770000	1.000000001970226870540159
0.690000	-0.770000	1.000000001970241969573294
0.710000	-0.770000	1.000000001970256180428009
0.730000	-0.770000	1.000000001970269725148910
0.750000	-0.770000	1.000000001970282381691391
0.770000	-0.770000	1.000000001970294372100057
0.790000	-0.770000	1.000000001970305474330303
0.810000	-0.770000	1.000000001970315466337524
0.830000	-0.770000	1.000000001970324792210931
0.850000	-0.770000	1.000000001970333007861313
0.870000	-0.770000	1.000000001970340113288671
0.890000	-0.770000	1.000000001970346330537609
0.910000	-0.770000	1.000000001970351659608127
0.930000	-0.770000	1.000000001970355878455621
0.950000	-0.770000	1.000000001970358987080090
0.970000	-0.770000	1.000000001970361207526139
0.990000	-0.770000	1.000000001970362095704559

-0.990000	-0.750000	1.000000001970352325741942
-0.970000	-0.750000	1.000000001970351215518917
-0.950000	-0.750000	1.000000001970348995072868
-0.930000	-0.750000	1.000000001970345886448399
-0.910000	-0.750000	1.000000001970341445556301
-0.890000	-0.750000	1.000000001970336116485782
-0.870000	-0.750000	1.000000001970329677192240
-0.850000	-0.750000	1.000000001970322349720277
-0.830000	-0.750000	1.000000001970313689980685
-0.810000	-0.750000	1.000000001970304364107278
-0.790000	-0.750000	1.000000001970293928010847
-0.770000	-0.750000	1.000000001970282381691391
-0.750000	-0.750000	1.000000001970270169238120
-0.730000	-0.750000	1.000000001970257068606429
-0.710000	-0.750000	1.000000001970242857751714
-0.690000	-0.750000	1.000000001970228202807789
-0.670000	-0.750000	1.000000001970212659685444
-0.650000	-0.750000	1.000000001970197560652309
-0.630000	-0.750000	1.000000001970199781098358
-0.610000	-0.750000	1.000000001970217544666752
-0.590000	-0.750000	1.000000001970250185223676
-0.570000	-0.750000	1.000000001970296814590711
-0.550000	-0.750000	1.000000001970356544589436
-0.530000	-0.750000	1.000000001970428042952221
-0.510000	-0.750000	1.000000001970510643545254
-0.490000	-0.750000	1.000000001970603236145507
-0.470000	-0.750000	1.000000001970704488485353
-0.450000	-0.750000	1.000000001970813512386371
-0.430000	-0.750000	1.000000001970929197625537
-0.410000	-0.750000	1.000000001971050211935221
-0.390000	-0.750000	1.000000001971175667137004
-0.370000	-0.750000	1.000000001971304008918651
-0.350000	-0.750000	1.000000001971434571146347
-0.330000	-0.750000	1.000000001971565799507857
-0.310000	-0.750000	1.000000001971696583780158
-0.290000	-0.750000	1.000000001971826035784829
-0.270000	-0.750000	1.000000001971952823254242
-0.250000	-0.750000	1.000000001972076058009975
-0.230000	-0.750000	1.000000001972194185739795
-0.210000	-0.750000	1.000000001972306540309887
-0.190000	-0.750000	1.000000001972412233541831
-0.170000	-0.750000	1.000000001972510155212603
-0.150000	-0.750000	1.000000001972599417143783
-0.130000	-0.750000	1.000000001972679575246161
-0.110000	-0.750000	1.000000001972749519296713
-0.090000	-0.750000	1.000000001972808583161623
-0.070000	-0.750000	1.000000001972856766840891
-0.050000	-0.750000	1.000000001972893182156099
-0.030000	-0.750000	1.000000001972917607062641
-0.010000	-0.750000	1.000000001972929819515912
0.010000	-0.750000	1.000000001972929819515912
0.030000	-0.750000	1.000000001972917607062641
0.050000	-0.750000	1.000000001972893182156099
0.070000	-0.750000	1.000000001972856766840891
0.090000	-0.750000	1.000000001972808583161623
0.110000	-0.750000	1.000000001972749519296713
0.130000	-0.750000	1.000000001972679575246161
0.150000	-0.750000	1.000000001972599417143783
0.170000	-0.750000	1.000000001972510155212603
0.190000	-0.750000	1.000000001972412233541831
0.210000	-0.750000	1.000000001972306540309887
0.230000	-0.750000	1.000000001972194185739795
0.250000	-0.750000	1.000000001972076058009975
0.270000	-0.750000	1.000000001971952823254242
0.290000	-0.750000	1.000000001971826035784829
0.310000	-0.750000	1.000000001971696583780158
0.330000	-0.750000	1.000000001971565799507857
0.350000	-0.750000	1.000000001971434571146347
0.370000	-0.750000	1.000000001971304008918651
0.390000	-0.750000	1.000000001971175667137004
0.410000	-0.750000	1.000000001971050211935221
0.430000	-0.750000	1.000000001970929197625537
0.450000	-0.750000	1.000000001970813512386371
0.470000	-0.750000	1.000000001970704488485353
0.490000	-0.750000	1.000000001970603236145507
0.510000	-0.750000	1.000000001970510643545254
0.530000	-0.750000	1.000000001970428042952221
0.550000	-0.750000	1.000000001970356544589436
0.570000	-0.750000	1.000000001970296814590711
0.590000	-0.750000	1.000000001970250185223676
0.610000	-0.750000	1.000000001970217544666752
0.630000	-0.750000	1.000000001970199781098358
0.650000	-0.750000	1.000000001970197560652309
0.670000	-0.750000	1.000000001970212659685444
0.690000	-0.750000	1.000000001970228202807789
0.710000	-0.750000	1.000000001970242857751714
0.730000	-0.750000	1.000000001970257068606429
0.750000	-0.750000	1.000000001970270169238120
0.770000	-0.750000	1.000000001970282381691391
0.790000	-0.750000	1.000000001970293928010847
0.810000	-0.750000	1.000000001970304364107278
0.830000	-0.750000	1.000000001970313689980685
0.850000	-0.750000	1.000000001970322349720277
0.870000	-0.750000	1.000000001970329677192240
0.890000	-0.750000	1.000000001970336116485782
0.910000	-0.750000	1.000000001970341445556301
0.930000	-0.750000	1.000000001970345886448399
0.950000	-0.750000	1.000000001970348995072868
0.970000	-0.750000	1.000000001970351215518917
0.990000	-0.750000	1.000000001970352325741942

-0.990000	-0.730000	1.000000001970341889645510
-0.970000	-0.730000	1.000000001970340779422486
-0.950000	-0.730000	1.000000001970338558976437
-0.930000	-0.730000	1.000000001970335228307363
-0.910000	-0.730000	1.000000001970330787415264
-0.890000	-0.730000	1.000000001970325236300141
-0.870000	-0.730000	1.000000001970318574961993
-0.850000	-0.730000	1.000000001970310803400821
-0.830000	-0.730000	1.000000001970302143661229
-0.810000	-0.730000	1.000000001970292373698612
-0.790000	-0.730000	1.000000001970281493512971
-0.770000	-0.730000	1.000000001970269725148910
-0.750000	-0.730000	1.000000001970257068606429
-0.730000	-0.730000	1.000000001970243301840924
-0.710000	-0.730000	1.000000001970228646896999
-0.690000	-0.730000	1.000000001970213325819259
-0.670000	-0.730000	1.000000001970200447232173
-0.650000	-0.730000	1.000000001970205332213482
-0.630000	-0.730000	1.000000001970227314629369
-0.610000	-0.730000	1.000000001970265506301416
-0.590000	-0.730000	1.000000001970318574961993
-0.570000	-0.730000	1.000000001970385632432681
-0.550000	-0.730000	1.000000001970466012579664
-0.530000	-0.730000	1.000000001970558161090707
-0.510000	-0.730000	1.000000001970661411831998
-0.490000	-0.730000	1.000000001970774432535904
-0.470000	-0.730000	1.000000001970896335024008
-0.450000	-0.730000	1.000000001971025564984075
-0.430000	-0.730000	1.000000001971161456282289
-0.410000	-0.730000	1.000000001971302454606416
-0.390000	-0.730000	1.000000001971447449733432
-0.370000	-0.730000	1.000000001971595331440312
-0.350000	-0.730000	1.000000001971744767459427
-0.330000	-0.730000	1.000000001971894425523146
-0.310000	-0.730000	1.000000001972043195408446
-0.290000	-0.730000	1.000000001972189744847697
-0.270000	-0.730000	1.000000001972333185662478
-0.250000	-0.730000	1.000000001972471963540556
-0.230000	-0.730000	1.000000001972605190303511
-0.210000	-0.730000	1.000000001972731533683714
-0.190000	-0.730000	1.000000001972850105502744
-0.170000	-0.730000	1.000000001972960017582182
-0.150000	-0.730000	1.000000001973060159699003
-0.130000	-0.730000	1.000000001973149643674788
-0.110000	-0.730000	1.000000001973228025420326
-0.090000	-0.730000	1.000000001973294194712594
-0.070000	-0.730000	1.000000001973347929506986
-0.050000	-0.730000	1.000000001973388785714292
-0.030000	-0.730000	1.000000001973416097200698
-0.010000	-0.730000	1.000000001973429863966203
0.010000	-0.730000	1.000000001973429863966203
0.030000	-0.730000	1.000000001973416097200698
0.050000	-0.730000	1.000000001973388785714292
0.070000	-0.730000	1.000000001973347929506986
0.090000	-0.730000	1.000000001973294194712594
0.110000	-0.730000	1.000000001973228025420326
0.130000	-0.730000	1.000000001973149643674788
0.150000	-0.730000	1.000000001973060159699003
0.170000	-0.730000	1.000000001972960017582182
0.190000	-0.730000	1.000000001972850105502744
0.210000	-0.730000	1.000000001972731533683714
0.230000	-0.730000	1.000000001972605190303511
0.250000	-0.730000	1.000000001972471963540556
0.270000	-0.730000	1.000000001972333185662478
0.290000	-0.730000	1.000000001972189744847697
0.310000	-0.730000	1.000000001972043195408446
0.330000	-0.730000	1.000000001971894425523146
0.350000	-0.730000	1.000000001971744767459427
0.370000	-0.730000	1.000000001971595331440312
0.390000	-0.730000	1.000000001971447449733432
0.410000	-0.730000	1.000000001971302454606416
0.430000	-0.730000	1.000000001971161456282289
0.450000	-0.730000	1.000000001971025564984075
0.470000	-0.730000	1.000000001970896335024008
0.490000	-0.730000	1.000000001970774432535904
0.510000	-0.730000	1.000000001970661411831998
0.530000	-0.730000	1.000000001970558161090707
0.550000	-0.730000	1.000000001970466012579664
0.570000	-0.730000	1.000000001970385632432681
0.590000	-0.730000	1.000000001970318574961993
0.610000	-0.730000	1.000000001970265506301416
0.630000	-0.730000	1.000000001970227314629369
0.650000	-0.730000	1.000000001970205332213482
0.670000	-0.730000	1.000000001970200447232173
0.690000	-0.730000	1.000000001970213325819259
0.710000	-0.730000	1.000000001970228646896999
0.730000	-0.730000	1.000000001970243301840924
0.750000	-0.730000	1.000000001970257068606429
0.770000	-0.730000	1.000000001970269725148910
0.790000	-0.730000	1.000000001970281493512971
0.810000	-0.730000	1.000000001970292373698612
0.830000	-0.730000	1.000000001970302143661229
0.850000	-0.730000	1.000000001970310803400821
0.870000	-0.730000	1.000000001970318574961993
0.890000	-0.730000	1.000000001970325236300141
0.910000	-0.730000	1.000000001970330787415264
0.930000	-0.730000	1.000000001970335228307363
0.950000	-0.730000	1.000000001970338558976437
0.970000	-0.730000	1.000000001970340779422486
0.990000	-0.730000	1.000000001970341889645510

-0.990000	-0.710000	1.000000001970330787415264
-0.970000	-0.710000	1.000000001970329677192240
-0.950000	-0.710000	1.000000001970327234701585
-0.930000	-0.710000	1.000000001970323904032512
-0.910000	-0.710000	1.000000001970319241095808
-0.890000	-0.710000	1.000000001970313467936080
-0.870000	-0.710000	1.000000001970306584553327
-0.850000	-0.710000	1.000000001970298590947550
-0.830000	-0.710000	1.000000001970289709163353
-0.810000	-0.710000	1.000000001970279495111527
-0.790000	-0.710000	1.000000001970268392881280
-0.770000	-0.710000	1.000000001970256180428009
-0.750000	-0.710000	1.000000001970242857751714
-0.730000	-0.710000	1.000000001970228646896999
-0.710000	-0.710000	1.000000001970213769908469
-0.690000	-0.710000	1.000000001970202001544408
-0.670000	-0.710000	1.000000001970209106971765
-0.650000	-0.710000	1.000000001970234420056727
-0.630000	-0.710000	1.000000001970276830576267
-0.610000	-0.710000	1.000000001970335672396573
-0.590000	-0.710000	1.000000001970409613250013
-0.570000	-0.710000	1.000000001970497542913563
-0.550000	-0.710000	1.000000001970598795253409
-0.530000	-0.710000	1.000000001970712260046525
-0.510000	-0.710000	1.000000001970836605025283
-0.490000	-0.710000	1.000000001970970719966658
-0.470000	-0.710000	1.000000001971113716692230
-0.450000	-0.710000	1.000000001971264040889764
-0.430000	-0.710000	1.000000001971420804380841
-0.410000	-0.710000	1.000000001971582452853227
-0.390000	-0.710000	1.000000001971747876083896
-0.370000	-0.710000	1.000000001971915519760614
-0.350000	-0.710000	1.000000001972084717749567
-0.330000	-0.710000	1.000000001972253471649310
-0.310000	-0.710000	1.000000001972420893281424
-0.290000	-0.710000	1.000000001972585428333673
-0.270000	-0.710000	1.000000001972746188627639
-0.250000	-0.710000	1.000000001972901397806481
-0.230000	-0.710000	1.000000001973050167691781
-0.210000	-0.710000	1.000000001973191388060513
-0.190000	-0.710000	1.000000001973323726645049
-0.170000	-0.710000	1.000000001973446073222362
-0.150000	-0.710000	1.000000001973557539614035
-0.130000	-0.710000	1.000000001973657237641646
-0.110000	-0.710000	1.000000001973744279126777
-0.090000	-0.710000	1.000000001973817997935612
-0.070000	-0.710000	1.000000001973877727934337
-0.050000	-0.710000	1.000000001973922802989136
-0.030000	-0.710000	1.000000001973953223100011
-0.010000	-0.710000	1.000000001973968544177751
0.010000	-0.710000	1.000000001973968544177751
0.030000	-0.710000	1.000000001973953223100011
0.050000	-0.710000	1.000000001973922802989136
0.070000	-0.710000	1.000000001973877727934337
0.090000	-0.710000	1.000000001973817997935612
0.110000	-0.710000	1.000000001973744279126777
0.130000	-0.710000	1.000000001973657237641646
0.150000	-0.710000	1.000000001973557539614035
0.170000	-0.710000	1.000000001973446073222362
0.190000	-0.710000	1.000000001973323726645049
0.210000	-0.710000	1.000000001973191388060513
0.230000	-0.710000	1.000000001973050167691781
0.250000	-0.710000	1.000000001972901397806481
0.270000	-0.710000	1.000000001972746188627639
0.290000	-0.710000	1.000000001972585428333673
0.310000	-0.710000	1.000000001972420893281424
0.330000	-0.710000	1.000000001972253471649310
0.350000	-0.710000	1.000000001972084717749567
0.370000	-0.710000	1.000000001971915519760614
0.390000	-0.710000	1.000000001971747876083896
0.410000	-0.710000	1.000000001971582452853227
0.430000	-0.710000	1.000000001971420804380841
0.450000	-0.710000	1.000000001971264040889764
0.470000	-0.710000	1.000000001971113716692230
0.490000	-0.710000	1.000000001970970719966658
0.510000	-0.710000	1.000000001970836605025283
0.530000	-0.710000	1.000000001970712260046525
0.550000	-0.710000	1.000000001970598795253409
0.570000	-0.710000	1.000000001970497542913563
0.590000	-0.710000	1.000000001970409613250013
0.610000	-0.710000	1.000000001970335672396573
0.630000	-0.710000	1.000000001970276830576267
0.650000	-0.710000	1.000000001970234420056727
0.670000	-0.710000	1.000000001970209106971765
0.690000	-0.710000	1.000000001970202001544408
0.710000	-0.710000	1.000000001970213769908469
0.730000	-0.710000	1.000000001970228646896999
0.750000	-0.710000	1.000000001970242857751714
0.770000	-0.710000	1.000000001970256180428009
0.790000	-0.710000	1.000000001970268392881280
0.810000	-0.710000	1.000000001970279495111527
0.830000	-0.710000	1.000000001970289709163353
0.850000	-0.710000	1.000000001970298590947550
0.870000	-0.710000	1.000000001970306584553327
0.890000	-0.710000	1.000000001970313467936080
0.910000	-0.710000	1.000000001970319241095808
0.930000	-0.710000	1.000000001970323904032512
0.950000	-0.710000	1.000000001970327234701585
0.970000	-0.710000	1.000000001970329677192240
0.990000	-0.710000	1.000000001970330787415264

-0.990000	-0.690000	1.000000001970319019051203
-0.970000	-0.690000	1.000000001970317908828179
-0.950000	-0.690000	1.000000001970315466337524
-0.930000	-0.690000	1.000000001970311913623846
-0.910000	-0.690000	1.000000001970307028642537
-0.890000	-0.690000	1.000000001970301255482809
-0.870000	-0.690000	1.000000001970294150055452
-0.850000	-0.690000	1.000000001970285934405069
-0.830000	-0.690000	1.000000001970276386487058
-0.810000	-0.690000	1.000000001970265950390626
-0.790000	-0.690000	1.000000001970254404071170
-0.770000	-0.690000	1.000000001970241969573294
-0.750000	-0.690000	1.000000001970228202807789
-0.730000	-0.690000	1.000000001970213325819259
-0.710000	-0.690000	1.000000001970202001544408
-0.690000	-0.690000	1.000000001970210439239395
-0.670000	-0.690000	1.000000001970238194815011
-0.650000	-0.690000	1.000000001970284158048230
-0.630000	-0.690000	1.000000001970347440760634
-0.610000	-0.690000	1.000000001970427154773802
-0.590000	-0.690000	1.000000001970522189864710
-0.570000	-0.690000	1.000000001970631657854938
-0.550000	-0.690000	1.000000001970754448521461
-0.530000	-0.690000	1.000000001970889451641256
-0.510000	-0.690000	1.000000001971035556991296
-0.490000	-0.690000	1.000000001971191432303954
-0.470000	-0.690000	1.000000001971356189400808
-0.450000	-0.690000	1.000000001971528273969625
-0.430000	-0.690000	1.000000001971706353742775
-0.410000	-0.690000	1.000000001971889318497233
-0.390000	-0.690000	1.000000001972075835965370
-0.370000	-0.690000	1.000000001972264573879556
-0.350000	-0.690000	1.000000001972453977927557
-0.330000	-0.690000	1.000000001972642715841744
-0.310000	-0.690000	1.000000001972829455354486
-0.290000	-0.690000	1.000000001973012864198154
-0.270000	-0.690000	1.000000001973191610105118
-0.250000	-0.690000	1.000000001973364138763145
-0.230000	-0.690000	1.000000001973529339949209
-0.210000	-0.690000	1.000000001973685881395681
-0.190000	-0.690000	1.000000001973832430834932
-0.170000	-0.690000	1.000000001973968100088541
-0.150000	-0.690000	1.000000001974091334844275
-0.130000	-0.690000	1.000000001974201691012922
-0.110000	-0.690000	1.000000001974298058371460
-0.090000	-0.690000	1.000000001974379548741467
-0.070000	-0.690000	1.000000001974445718033735
-0.050000	-0.690000	1.000000001974495678069843
-0.030000	-0.690000	1.000000001974529206805187
-0.010000	-0.690000	1.000000001974546082195161
0.010000	-0.690000	1.000000001974546082195161
0.030000	-0.690000	1.000000001974529206805187
0.050000	-0.690000	1.000000001974495678069843
0.070000	-0.690000	1.000000001974445718033735
0.090000	-0.690000	1.000000001974379548741467
0.110000	-0.690000	1.000000001974298058371460
0.130000	-0.690000	1.000000001974201691012922
0.150000	-0.690000	1.000000001974091334844275
0.170000	-0.690000	1.000000001973968100088541
0.190000	-0.690000	1.000000001973832430834932
0.210000	-0.690000	1.000000001973685881395681
0.230000	-0.690000	1.000000001973529339949209
0.250000	-0.690000	1.000000001973364138763145
0.270000	-0.690000	1.000000001973191610105118
0.290000	-0.690000	1.000000001973012864198154
0.310000	-0.690000	1.000000001972829455354486
0.330000	-0.690000	1.000000001972642715841744
0.350000	-0.690000	1.000000001972453977927557
0.370000	-0.690000	1.000000001972264573879556
0.390000	-0.690000	1.000000001972075835965370
0.410000	-0.690000	1.000000001971889318497233
0.430000	-0.690000	1.000000001971706353742775
0.450000	-0.690000	1.000000001971528273969625
0.470000	-0.690000	1.000000001971356189400808
0.490000	-0.690000	1.000000001971191432303954
0.510000	-0.690000	1.000000001971035556991296
0.530000	-0.690000	1.000000001970889451641256
0.550000	-0.690000	1.000000001970754448521461
0.570000	-0.690000	1.000000001970631657854938
0.590000	-0.690000	1.000000001970522189864710
0.610000	-0.690000	1.000000001970427154773802
0.630000	-0.690000	1.000000001970347440760634
0.650000	-0.690000	1.000000001970284158048230
0.670000	-0.690000	1.000000001970238194815011
0.690000	-0.690000	1.000000001970210439239395
0.710000	-0.690000	1.000000001970202001544408
0.730000	-0.690000	1.000000001970213325819259
0.750000	-0.690000	1.000000001970228202807789
0.770000	-0.690000	1.000000001970241969573294
0.790000	-0.690000	1.000000001970254404071170
0.810000	-0.690000	1.000000001970265950390626
0.830000	-0.690000	1.000000001970276386487058
0.850000	-0.690000	1.000000001970285934405069
0.870000	-0.690000	1.000000001970294150055452
0.890000	-0.690000	1.000000001970301255482809
0.910000	-0.690000	1.000000001970307028642537
0.930000	-0.690000	1.000000001970311913623846
0.950000	-0.690000	1.000000001970315466337524
0.970000	-0.690000	1.000000001970317908828179
0.990000	-0.690000	1.000000001970319019051203

-0.990000	-0.670000	1.000000001970306806597932
-0.970000	-0.670000	1.000000001970305474330303
-0.950000	-0.670000	1.000000001970303031839649
-0.930000	-0.670000	1.000000001970299257081365
-0.910000	-0.670000	1.000000001970294372100057
-0.890000	-0.670000	1.000000001970288376895724
-0.870000	-0.670000	1.000000001970280827379156
-0.850000	-0.670000	1.000000001970272389684169
-0.830000	-0.670000	1.000000001970262619721552
-0.810000	-0.670000	1.000000001970251961580516
-0.790000	-0.670000	1.000000001970239971171850
-0.770000	-0.670000	1.000000001970226870540159
-0.750000	-0.670000	1.000000001970212659685444
-0.730000	-0.670000	1.000000001970200447232173
-0.710000	-0.670000	1.000000001970209106971765
-0.690000	-0.670000	1.000000001970238194815011
-0.670000	-0.670000	1.000000001970286600538884
-0.650000	-0.670000	1.000000001970353435964967
-0.630000	-0.670000	1.000000001970437812914838
-0.610000	-0.670000	1.000000001970539065254684
-0.590000	-0.670000	1.000000001970655860716874
-0.570000	-0.670000	1.000000001970787311122990
-0.550000	-0.670000	1.000000001970932084205401
-0.530000	-0.670000	1.000000001971089291785688
-0.510000	-0.670000	1.000000001971257601596221
-0.490000	-0.670000	1.000000001971435903413976
-0.470000	-0.670000	1.000000001971622642926718
-0.450000	-0.670000	1.000000001971817154000632
-0.430000	-0.670000	1.000000001972017438234275
-0.410000	-0.670000	1.000000001972222607449226
-0.390000	-0.670000	1.000000001972430885288645
-0.370000	-0.670000	1.000000001972641161529509
-0.350000	-0.670000	1.000000001972851659814978
-0.330000	-0.670000	1.000000001973061269922027
-0.310000	-0.670000	1.000000001973268437538422
-0.290000	-0.670000	1.000000001973471386307324
-0.270000	-0.670000	1.000000001973669006005707
-0.250000	-0.670000	1.000000001973859742321338
-0.230000	-0.670000	1.000000001974042040941981
-0.210000	-0.670000	1.000000001974214569600008
-0.190000	-0.670000	1.000000001974376440116998
-0.170000	-0.670000	1.000000001974525876136113
-0.150000	-0.670000	1.000000001974661767434327
-0.130000	-0.670000	1.000000001974783447877826
-0.110000	-0.670000	1.000000001974889585198980
-0.090000	-0.670000	1.000000001974979291219370
-0.070000	-0.670000	1.000000001975052121849785
-0.050000	-0.670000	1.000000001975107188911807
-0.030000	-0.670000	1.000000001975144270360829
-0.010000	-0.670000	1.000000001975162700063038
0.010000	-0.670000	1.000000001975162700063038
0.030000	-0.670000	1.000000001975144270360829
0.050000	-0.670000	1.000000001975107188911807
0.070000	-0.670000	1.000000001975052121849785
0.090000	-0.670000	1.000000001974979291219370
0.110000	-0.670000	1.000000001974889585198980
0.130000	-0.670000	1.000000001974783447877826
0.150000	-0.670000	1.000000001974661767434327
0.170000	-0.670000	1.000000001974525876136113
0.190000	-0.670000	1.000000001974376440116998
0.210000	-0.670000	1.000000001974214569600008
0.230000	-0.670000	1.000000001974042040941981
0.250000	-0.670000	1.000000001973859742321338
0.270000	-0.670000	1.000000001973669006005707
0.290000	-0.670000	1.000000001973471386307324
0.310000	-0.670000	1.000000001973268437538422
0.330000	-0.670000	1.000000001973061269922027
0.350000	-0.670000	1.000000001972851659814978
0.370000	-0.670000	1.000000001972641161529509
0.390000	-0.670000	1.000000001972430885288645
0.410000	-0.670000	1.000000001972222607449226
0.430000	-0.670000	1.000000001972017438234275
0.450000	-0.670000	1.000000001971817154000632
0.470000	-0.670000	1.000000001971622642926718
0.490000	-0.670000	1.000000001971435903413976
0.510000	-0.670000	1.000000001971257601596221
0.530000	-0.670000	1.000000001971089291785688
0.550000	-0.670000	1.000000001970932084205401
0.570000	-0.670000	1.000000001970787311122990
0.590000	-0.670000	1.000000001970655860716874
0.610000	-0.670000	1.000000001970539065254684
0.630000	-0.670000	1.000000001970437812914838
0.650000	-0.670000	1.000000001970353435964967
0.670000	-0.670000	1.000000001970286600538884
0.690000	-0.670000	1.000000001970238194815011
0.710000	-0.670000	1.000000001970209106971765
0.730000	-0.670000	1.000000001970200447232173
0.750000	-0.670000	1.000000001970212659685444
0.770000	-0.670000	1.000000001970226870540159
0.790000	-0.670000	1.000000001970239971171850
0.810000	-0.670000	1.000000001970251961580516
0.830000	-0.670000	1.000000001970262619721552
0.850000	-0.670000	1.000000001970272389684169
0.870000	-0.670000	1.000000001970280827379156
0.890000	-0.670000	1.000000001970288376895724
0.910000	-0.670000	1.000000001970294372100057
0.930000	-0.670000	1.000000001970299257081365
0.950000	-0.670000	1.000000001970303031839649
0.970000	-0.670000	1.000000001970305474330303
0.990000	-0.670000	1.000000001970306806597932

-0.990000	-0.650000	1.000000001970293928010847
-0.970000	-0.650000	1.000000001970292595743217
-0.950000	-0.650000	1.000000001970290153252563
-0.930000	-0.650000	1.000000001970286378494279
-0.910000	-0.650000	1.000000001970281271468366
-0.890000	-0.650000	1.000000001970274832174823
-0.870000	-0.650000	1.000000001970267060613651
-0.850000	-0.650000	1.000000001970258400874059
-0.830000	-0.650000	1.000000001970248186822232
-0.810000	-0.650000	1.000000001970237084591986
-0.790000	-0.650000	1.000000001970224650094110
-0.770000	-0.650000	1.000000001970211327417815
-0.750000	-0.650000	1.000000001970197560652309
-0.730000	-0.650000	1.000000001970205332213482
-0.710000	-0.650000	1.000000001970234420056727
-0.690000	-0.650000	1.000000001970284158048230
-0.670000	-0.650000	1.000000001970353435964967
-0.650000	-0.650000	1.000000001970441587673122
-0.630000	-0.650000	1.000000001970547502949671
-0.610000	-0.650000	1.000000001970670515660800
-0.590000	-0.650000	1.000000001970809515583483
-0.570000	-0.650000	1.000000001970963170450091
-0.550000	-0.650000	1.000000001971130370037599
-0.530000	-0.650000	1.000000001971310226167589
-0.510000	-0.650000	1.000000001971501406572429
-0.490000	-0.650000	1.000000001971702578984491
-0.470000	-0.650000	1.000000001971912633180750
-0.450000	-0.650000	1.000000001972130014848972
-0.430000	-0.650000	1.000000001972353391721526
-0.410000	-0.650000	1.000000001972581209486179
-0.390000	-0.650000	1.000000001972812135875301
-0.370000	-0.650000	1.000000001973044838621263
-0.350000	-0.650000	1.000000001973277541367224
-0.330000	-0.650000	1.000000001973508689800951
-0.310000	-0.650000	1.000000001973736951654814
-0.290000	-0.650000	1.000000001973960328527369
-0.270000	-0.650000	1.000000001974177710195590
-0.250000	-0.650000	1.000000001974387542347245
-0.230000	-0.650000	1.000000001974587826580887
-0.210000	-0.650000	1.000000001974777452673493
-0.190000	-0.650000	1.000000001974955088357433
-0.170000	-0.650000	1.000000001975119179320473
-0.150000	-0.650000	1.000000001975268615339587
-0.130000	-0.650000	1.000000001975402064147147
-0.110000	-0.650000	1.000000001975518415520128
-0.090000	-0.650000	1.000000001975617003324714
-0.070000	-0.650000	1.000000001975696717337883
-0.050000	-0.650000	1.000000001975757335515027
-0.030000	-0.650000	1.000000001975797969677728
-0.010000	-0.650000	1.000000001975818175736777
0.010000	-0.650000	1.000000001975818175736777
0.030000	-0.650000	1.000000001975797969677728
0.050000	-0.650000	1.000000001975757335515027
0.070000	-0.650000	1.000000001975696717337883
0.090000	-0.650000	1.000000001975617003324714
0.110000	-0.650000	1.000000001975518415520128
0.130000	-0.650000	1.000000001975402064147147
0.150000	-0.650000	1.000000001975268615339587
0.170000	-0.650000	1.000000001975119179320473
0.190000	-0.650000	1.000000001974955088357433
0.210000	-0.650000	1.000000001974777452673493
0.230000	-0.650000	1.000000001974587826580887
0.250000	-0.650000	1.000000001974387542347245
0.270000	-0.650000	1.000000001974177710195590
0.290000	-0.650000	1.000000001973960328527369
0.310000	-0.650000	1.000000001973736951654814
0.330000	-0.650000	1.000000001973508689800951
0.350000	-0.650000	1.000000001973277541367224
0.370000	-0.650000	1.000000001973044838621263
0.390000	-0.650000	1.000000001972812135875301
0.410000	-0.650000	1.000000001972581209486179
0.430000	-0.650000	1.000000001972353391721526
0.450000	-0.650000	1.000000001972130014848972
0.470000	-0.650000	1.000000001971912633180750
0.490000	-0.650000	1.000000001971702578984491
0.510000	-0.650000	1.000000001971501406572429
0.530000	-0.650000	1.000000001971310226167589
0.550000	-0.650000	1.000000001971130370037599
0.570000	-0.650000	1.000000001970963170450091
0.590000	-0.650000	1.000000001970809515583483
0.610000	-0.650000	1.000000001970670515660800
0.630000	-0.650000	1.000000001970547502949671
0.650000	-0.650000	1.000000001970441587673122
0.670000	-0.650000	1.000000001970353435964967
0.690000	-0.650000	1.000000001970284158048230
0.710000	-0.650000	1.000000001970234420056727
0.730000	-0.650000	1.000000001970205332213482
0.750000	-0.650000	1.000000001970197560652309
0.770000	-0.650000	1.000000001970211327417815
0.790000	-0.650000	1.000000001970224650094110
0.810000	-0.650000	1.000000001970237084591986
0.830000	-0.650000	1.000000001970248186822232
0.850000	-0.650000	1.000000001970258400874059
0.870000	-0.650000	1.000000001970267060613651
0.890000	-0.650000	1.000000001970274832174823
0.910000	-0.650000	1.000000001970281271468366
0.930000	-0.650000	1.000000001970286378494279
0.950000	-0.650000	1.000000001970290153252563
0.970000	-0.650000	1.000000001970292595743217
0.990000	-0.650000	1.000000001970293928010847

-0.990000	-0.630000	1.000000001970280827379156
-0.970000	-0.630000	1.000000001970279495111527
-0.950000	-0.630000	1.000000001970276608531663
-0.930000	-0.630000	1.000000001970272833773379
-0.910000	-0.630000	1.000000001970267504702861
-0.890000	-0.630000	1.000000001970260843364713
-0.870000	-0.630000	1.000000001970252849758936
-0.850000	-0.630000	1.000000001970243745930134
-0.830000	-0.630000	1.000000001970233309833702
-0.810000	-0.630000	1.000000001970221541469641
-0.790000	-0.630000	1.000000001970208662882555
-0.770000	-0.630000	1.000000001970194674072445
-0.750000	-0.630000	1.000000001970199781098358
-0.730000	-0.630000	1.000000001970227314629369
-0.710000	-0.630000	1.000000001970276830576267
-0.690000	-0.630000	1.000000001970347440760634
-0.670000	-0.630000	1.000000001970437812914838
-0.650000	-0.630000	1.000000001970547502949671
-0.630000	-0.630000	1.000000001970675400642108
-0.610000	-0.630000	1.000000001970820617813729
-0.590000	-0.630000	1.000000001970982044241509
-0.570000	-0.630000	1.000000001971158347657820
-0.550000	-0.630000	1.000000001971348639884241
-0.530000	-0.630000	1.000000001971551810697747
-0.510000	-0.630000	1.000000001971766527830709
-0.490000	-0.630000	1.000000001971991236970894
-0.470000	-0.630000	1.000000001972224827895275
-0.450000	-0.630000	1.000000001972465746291618
-0.430000	-0.630000	1.000000001972712881936900
-0.410000	-0.630000	1.000000001972964458474280
-0.390000	-0.630000	1.000000001973218921591524
-0.370000	-0.630000	1.000000001973474939021003
-0.350000	-0.630000	1.000000001973730512361271
-0.330000	-0.630000	1.000000001973984309344701
-0.310000	-0.630000	1.000000001974234553614451
-0.290000	-0.630000	1.000000001974479468813684
-0.270000	-0.630000	1.000000001974717500630163
-0.250000	-0.630000	1.000000001974947094751656
-0.230000	-0.630000	1.000000001975166474821322
-0.210000	-0.630000	1.000000001975374086526926
-0.190000	-0.630000	1.000000001975568375556236
-0.170000	-0.630000	1.000000001975748009641620
-0.150000	-0.630000	1.000000001975911212426240
-0.130000	-0.630000	1.000000001976057317776281
-0.110000	-0.630000	1.000000001976184771379508
-0.090000	-0.630000	1.000000001976292463012896
-0.070000	-0.630000	1.000000001976379948587237
-0.050000	-0.630000	1.000000001976445895834900
-0.030000	-0.630000	1.000000001976490526800490
-0.010000	-0.630000	1.000000001976512731260982
0.010000	-0.630000	1.000000001976512731260982
0.030000	-0.630000	1.000000001976490526800490
0.050000	-0.630000	1.000000001976445895834900
0.070000	-0.630000	1.000000001976379948587237
0.090000	-0.630000	1.000000001976292463012896
0.110000	-0.630000	1.000000001976184771379508
0.130000	-0.630000	1.000000001976057317776281
0.150000	-0.630000	1.000000001975911212426240
0.170000	-0.630000	1.000000001975748009641620
0.190000	-0.630000	1.000000001975568375556236
0.210000	-0.630000	1.000000001975374086526926
0.230000	-0.630000	1.000000001975166474821322
0.250000	-0.630000	1.000000001974947094751656
0.270000	-0.630000	1.000000001974717500630163
0.290000	-0.630000	1.000000001974479468813684
0.310000	-0.630000	1.000000001974234553614451
0.330000	-0.630000	1.000000001973984309344701
0.350000	-0.630000	1.000000001973730512361271
0.370000	-0.630000	1.000000001973474939021003
0.390000	-0.630000	1.000000001973218921591524
0.410000	-0.630000	1.000000001972964458474280
0.430000	-0.630000	1.000000001972712881936900
0.450000	-0.630000	1.000000001972465746291618
0.470000	-0.630000	1.000000001972224827895275
0.490000	-0.630000	1.000000001971991236970894
0.510000	-0.630000	1.000000001971766527830709
0.530000	-0.630000	1.000000001971551810697747
0.550000	-0.630000	1.000000001971348639884241
0.570000	-0.630000	1.000000001971158347657820
0.590000	-0.630000	1.000000001970982044241509
0.610000	-0.630000	1.000000001970820617813729
0.630000	-0.630000	1.000000001970675400642108
0.650000	-0.630000	1.000000001970547502949671
0.670000	-0.630000	1.000000001970437812914838
0.690000	-0.630000	1.000000001970347440760634
0.710000	-0.630000	1.000000001970276830576267
0.730000	-0.630000	1.000000001970227314629369
0.750000	-0.630000	1.000000001970199781098358
0.770000	-0.630000	1.000000001970194674072445
0.790000	-0.630000	1.000000001970208662882555
0.810000	-0.630000	1.000000001970221541469641
0.830000	-0.630000	1.000000001970233309833702
0.850000	-0.630000	1.000000001970243745930134
0.870000	-0.630000	1.000000001970252849758936
0.890000	-0.630000	1.000000001970260843364713
0.910000	-0.630000	1.000000001970267504702861
0.930000	-0.630000	1.000000001970272833773379
0.950000	-0.630000	1.000000001970276608531663
0.970000	-0.630000	1.000000001970279495111527
0.990000	-0.630000	1.000000001970280827379156

-0.990000	-0.610000	1.000000001970267060613651
-0.970000	-0.610000	1.000000001970265728346021
-0.950000	-0.610000	1.000000001970262841766157
-0.930000	-0.610000	1.000000001970258844963269
-0.910000	-0.610000	1.000000001970253293848145
-0.890000	-0.610000	1.000000001970246410465393
-0.870000	-0.610000	1.000000001970238194815011
-0.850000	-0.610000	1.000000001970228646896999
-0.830000	-0.610000	1.000000001970217766711357
-0.810000	-0.610000	1.000000001970205332213482
-0.790000	-0.610000	1.000000001970191787492581
-0.770000	-0.610000	1.000000001970192675671001
-0.750000	-0.610000	1.000000001970217544666752
-0.730000	-0.610000	1.000000001970265506301416
-0.710000	-0.610000	1.000000001970335672396573
-0.690000	-0.610000	1.000000001970427154773802
-0.670000	-0.610000	1.000000001970539065254684
-0.650000	-0.610000	1.000000001970670515660800
-0.630000	-0.610000	1.000000001970820617813729
-0.610000	-0.610000	1.000000001970988261490447
-0.590000	-0.610000	1.000000001971172558512535
-0.570000	-0.610000	1.000000001971372176612363
-0.550000	-0.610000	1.000000001971586005566905
-0.530000	-0.610000	1.000000001971812935153139
-0.510000	-0.610000	1.000000001972051411058828
-0.490000	-0.610000	1.000000001972300323060949
-0.470000	-0.610000	1.000000001972558338891872
-0.450000	-0.610000	1.000000001972823904239362
-0.430000	-0.610000	1.000000001973095464791186
-0.410000	-0.610000	1.000000001973371466235108
-0.390000	-0.610000	1.000000001973650132214289
-0.370000	-0.610000	1.000000001973930352505704
-0.350000	-0.610000	1.000000001974209684618700
-0.330000	-0.610000	1.000000001974487018330251
-0.310000	-0.610000	1.000000001974760355238914
-0.290000	-0.610000	1.000000001975027696943243
-0.270000	-0.610000	1.000000001975287489131006
-0.250000	-0.610000	1.000000001975537955445361
-0.230000	-0.610000	1.000000001975777319529470
-0.210000	-0.610000	1.000000001976003805026494
-0.190000	-0.610000	1.000000001976215635579592
-0.170000	-0.610000	1.000000001976411478921136
-0.150000	-0.610000	1.000000001976589780738891
-0.130000	-0.610000	1.000000001976749208765227
-0.110000	-0.610000	1.000000001976888208687910
-0.090000	-0.610000	1.000000001977005670283916
-0.070000	-0.610000	1.000000001977101149464033
-0.050000	-0.610000	1.000000001977173313960634
-0.030000	-0.610000	1.000000001977221719684508
-0.010000	-0.610000	1.000000001977246144591049
0.010000	-0.610000	1.000000001977246144591049
0.030000	-0.610000	1.000000001977221719684508
0.050000	-0.610000	1.000000001977173313960634
0.070000	-0.610000	1.000000001977101149464033
0.090000	-0.610000	1.000000001977005670283916
0.110000	-0.610000	1.000000001976888208687910
0.130000	-0.610000	1.000000001976749208765227
0.150000	-0.610000	1.000000001976589780738891
0.170000	-0.610000	1.000000001976411478921136
0.190000	-0.610000	1.000000001976215635579592
0.210000	-0.610000	1.000000001976003805026494
0.230000	-0.610000	1.000000001975777319529470
0.250000	-0.610000	1.000000001975537955445361
0.270000	-0.610000	1.000000001975287489131006
0.290000	-0.610000	1.000000001975027696943243
0.310000	-0.610000	1.000000001974760355238914
0.330000	-0.610000	1.000000001974487018330251
0.350000	-0.610000	1.000000001974209684618700
0.370000	-0.610000	1.000000001973930352505704
0.390000	-0.610000	1.000000001973650132214289
0.410000	-0.610000	1.000000001973371466235108
0.430000	-0.610000	1.000000001973095464791186
0.450000	-0.610000	1.000000001972823904239362
0.470000	-0.610000	1.000000001972558338891872
0.490000	-0.610000	1.000000001972300323060949
0.510000	-0.610000	1.000000001972051411058828
0.530000	-0.610000	1.000000001971812935153139
0.550000	-0.610000	1.000000001971586005566905
0.570000	-0.610000	1.000000001971372176612363
0.590000	-0.610000	1.000000001971172558512535
0.610000	-0.610000	1.000000001970988261490447
0.630000	-0.610000	1.000000001970820617813729
0.650000	-0.610000	1.000000001970670515660800
0.670000	-0.610000	1.000000001970539065254684
0.690000	-0.610000	1.000000001970427154773802
0.710000	-0.610000	1.000000001970335672396573
0.730000	-0.610000	1.000000001970265506301416
0.750000	-0.610000	1.000000001970217544666752
0.770000	-0.610000	1.000000001970192675671001
0.790000	-0.610000	1.000000001970191787492581
0.810000	-0.610000	1.000000001970205332213482
0.830000	-0.610000	1.000000001970217766711357
0.850000	-0.610000	1.000000001970228646896999
0.870000	-0.610000	1.000000001970238194815011
0.890000	-0.610000	1.000000001970246410465393
0.910000	-0.610000	1.000000001970253293848145
0.930000	-0.610000	1.000000001970258844963269
0.950000	-0.610000	1.000000001970262841766157
0.970000	-0.610000	1.000000001970265728346021
0.990000	-0.610000	1.000000001970267060613651

-0.990000	-0.590000	1.000000001970252849758936
-0.970000	-0.590000	1.000000001970251517491306
-0.950000	-0.590000	1.000000001970248630911442
-0.930000	-0.590000	1.000000001970244412063948
-0.910000	-0.590000	1.000000001970238638904220
-0.890000	-0.590000	1.000000001970231533476863
-0.870000	-0.590000	1.000000001970223095781876
-0.850000	-0.590000	1.000000001970213103774654
-0.830000	-0.590000	1.000000001970201779499803
-0.810000	-0.590000	1.000000001970188678868112
-0.790000	-0.590000	1.000000001970184682065224
-0.770000	-0.590000	1.000000001970205332213482
-0.750000	-0.590000	1.000000001970250185223676
-0.730000	-0.590000	1.000000001970318574961993
-0.710000	-0.590000	1.000000001970409613250013
-0.690000	-0.590000	1.000000001970522189864710
-0.670000	-0.590000	1.000000001970655860716874
-0.650000	-0.590000	1.000000001970809515583483
-0.630000	-0.590000	1.000000001970982044241509
-0.610000	-0.590000	1.000000001971172558512535
-0.590000	-0.590000	1.000000001971379948173535
-0.570000	-0.590000	1.000000001971603103001485
-0.550000	-0.590000	1.000000001971840912773359
-0.530000	-0.590000	1.000000001972092045221530
-0.510000	-0.590000	1.000000001972355390122971
-0.490000	-0.590000	1.000000001972629171120843
-0.470000	-0.590000	1.000000001972912055947518
-0.450000	-0.590000	1.000000001973202712335365
-0.430000	-0.590000	1.000000001973499585972149
-0.410000	-0.590000	1.000000001973800900501033
-0.390000	-0.590000	1.000000001974104879565175
-0.370000	-0.590000	1.000000001974409968852342
-0.350000	-0.590000	1.000000001974714392005694
-0.330000	-0.590000	1.000000001975016150623787
-0.310000	-0.590000	1.000000001975313468349782
-0.290000	-0.590000	1.000000001975604346782234
-0.270000	-0.590000	1.000000001975887009564303
-0.250000	-0.590000	1.000000001976159458294546
-0.230000	-0.590000	1.000000001976419694571518
-0.210000	-0.590000	1.000000001976665942038380
-0.190000	-0.590000	1.000000001976896646382897
-0.170000	-0.590000	1.000000001977109809203625
-0.150000	-0.590000	1.000000001977303654143725
-0.130000	-0.590000	1.000000001977477070980171
-0.110000	-0.590000	1.000000001977628283356125
-0.090000	-0.590000	1.000000001977756403093167
-0.070000	-0.590000	1.000000001977860319968272
-0.050000	-0.590000	1.000000001977938923758416
-0.030000	-0.590000	1.000000001977991548329783
-0.010000	-0.590000	1.000000001978018193682374
0.010000	-0.590000	1.000000001978018193682374
0.030000	-0.590000	1.000000001977991548329783
0.050000	-0.590000	1.000000001977938923758416
0.070000	-0.590000	1.000000001977860319968272
0.090000	-0.590000	1.000000001977756403093167
0.110000	-0.590000	1.000000001977628283356125
0.130000	-0.590000	1.000000001977477070980171
0.150000	-0.590000	1.000000001977303654143725
0.170000	-0.590000	1.000000001977109809203625
0.190000	-0.590000	1.000000001976896646382897
0.210000	-0.590000	1.000000001976665942038380
0.230000	-0.590000	1.000000001976419694571518
0.250000	-0.590000	1.000000001976159458294546
0.270000	-0.590000	1.000000001975887009564303
0.290000	-0.590000	1.000000001975604346782234
0.310000	-0.590000	1.000000001975313468349782
0.330000	-0.590000	1.000000001975016150623787
0.350000	-0.590000	1.000000001974714392005694
0.370000	-0.590000	1.000000001974409968852342
0.390000	-0.590000	1.000000001974104879565175
0.410000	-0.590000	1.000000001973800900501033
0.430000	-0.590000	1.000000001973499585972149
0.450000	-0.590000	1.000000001973202712335365
0.470000	-0.590000	1.000000001972912055947518
0.490000	-0.590000	1.000000001972629171120843
0.510000	-0.590000	1.000000001972355390122971
0.530000	-0.590000	1.000000001972092045221530
0.550000	-0.590000	1.000000001971840912773359
0.570000	-0.590000	1.000000001971603103001485
0.590000	-0.590000	1.000000001971379948173535
0.610000	-0.590000	1.000000001971172558512535
0.630000	-0.590000	1.000000001970982044241509
0.650000	-0.590000	1.000000001970809515583483
0.670000	-0.590000	1.000000001970655860716874
0.690000	-0.590000	1.000000001970522189864710
0.710000	-0.590000	1.000000001970409613250013
0.730000	-0.590000	1.000000001970318574961993
0.750000	-0.590000	1.000000001970250185223676
0.770000	-0.590000	1.000000001970205332213482
0.790000	-0.590000	1.000000001970184682065224
0.810000	-0.590000	1.000000001970188678868112
0.830000	-0.590000	1.000000001970201779499803
0.850000	-0.590000	1.000000001970213103774654
0.870000	-0.590000	1.000000001970223095781876
0.890000	-0.590000	1.000000001970231533476863
0.910000	-0.590000	1.000000001970238638904220
0.930000	-0.590000	1.000000001970244412063948
0.950000	-0.590000	1.000000001970248630911442
0.970000	-0.590000	1.000000001970251517491306
0.990000	-0.590000	1.000000001970252849758936

-0.990000	-0.570000	1.000000001970238638904220
-0.970000	-0.570000	1.000000001970237084591986
-0.950000	-0.570000	1.000000001970234198012122
-0.930000	-0.570000	1.000000001970229757120023
-0.910000	-0.570000	1.000000001970223761915690
-0.890000	-0.570000	1.000000001970216434443728
-0.870000	-0.570000	1.000000001970207552659531
-0.850000	-0.570000	1.000000001970197338607704
-0.830000	-0.570000	1.000000001970185792288248
-0.810000	-0.570000	1.000000001970176022325631
-0.790000	-0.570000	1.000000001970191343403371
-0.770000	-0.570000	1.000000001970231755521468
-0.750000	-0.570000	1.000000001970296814590711
-0.730000	-0.570000	1.000000001970385632432681
-0.710000	-0.570000	1.000000001970497542913563
-0.690000	-0.570000	1.000000001970631657854938
-0.670000	-0.570000	1.000000001970787311122990
-0.650000	-0.570000	1.000000001970963170450091
-0.630000	-0.570000	1.000000001971158347657820
-0.610000	-0.570000	1.000000001971372176612363
-0.590000	-0.570000	1.000000001971603103001485
-0.570000	-0.570000	1.000000001971850460691371
-0.550000	-0.570000	1.000000001972112695369788
-0.530000	-0.570000	1.000000001972388696813709
-0.510000	-0.570000	1.000000001972676910710902
-0.490000	-0.570000	1.000000001972976226838341
-0.470000	-0.570000	1.000000001973284868839187
-0.450000	-0.570000	1.000000001973601504445810
-0.430000	-0.570000	1.000000001973924357301371
-0.410000	-0.570000	1.000000001974251873093635
-0.390000	-0.570000	1.000000001974582053421159
-0.370000	-0.570000	1.000000001974913121927102
-0.350000	-0.570000	1.000000001975243302254626
-0.330000	-0.570000	1.000000001975570818046890
-0.310000	-0.570000	1.000000001975893226813241
-0.290000	-0.570000	1.000000001976208752196840
-0.270000	-0.570000	1.000000001976515173751636
-0.250000	-0.570000	1.000000001976810715120791
-0.230000	-0.570000	1.000000001977092933813651
-0.210000	-0.570000	1.000000001977360275517981
-0.190000	-0.570000	1.000000001977610519787731
-0.170000	-0.570000	1.000000001977841890266063
-0.150000	-0.570000	1.000000001978052388551532
-0.130000	-0.570000	1.000000001978240682376509
-0.110000	-0.570000	1.000000001978404995384153
-0.090000	-0.570000	1.000000001978544217351441
-0.070000	-0.570000	1.000000001978657016010743
-0.050000	-0.570000	1.000000001978742503183639
-0.030000	-0.570000	1.000000001978799790691710
-0.010000	-0.570000	1.000000001978828656490350
0.010000	-0.570000	1.000000001978828656490350
0.030000	-0.570000	1.000000001978799790691710
0.050000	-0.570000	1.000000001978742503183639
0.070000	-0.570000	1.000000001978657016010743
0.090000	-0.570000	1.000000001978544217351441
0.110000	-0.570000	1.000000001978404995384153
0.130000	-0.570000	1.000000001978240682376509
0.150000	-0.570000	1.000000001978052388551532
0.170000	-0.570000	1.000000001977841890266063
0.190000	-0.570000	1.000000001977610519787731
0.210000	-0.570000	1.000000001977360275517981
0.230000	-0.570000	1.000000001977092933813651
0.250000	-0.570000	1.000000001976810715120791
0.270000	-0.570000	1.000000001976515173751636
0.290000	-0.570000	1.000000001976208752196840
0.310000	-0.570000	1.000000001975893226813241
0.330000	-0.570000	1.000000001975570818046890
0.350000	-0.570000	1.000000001975243302254626
0.370000	-0.570000	1.000000001974913121927102
0.390000	-0.570000	1.000000001974582053421159
0.410000	-0.570000	1.000000001974251873093635
0.430000	-0.570000	1.000000001973924357301371
0.450000	-0.570000	1.000000001973601504445810
0.470000	-0.570000	1.000000001973284868839187
0.490000	-0.570000	1.000000001972976226838341
0.510000	-0.570000	1.000000001972676910710902
0.530000	-0.570000	1.000000001972388696813709
0.550000	-0.570000	1.000000001972112695369788
0.570000	-0.570000	1.000000001971850460691371
0.590000	-0.570000	1.000000001971603103001485
0.610000	-0.570000	1.000000001971372176612363
0.630000	-0.570000	1.000000001971158347657820
0.650000	-0.570000	1.000000001970963170450091
0.670000	-0.570000	1.000000001970787311122990
0.690000	-0.570000	1.000000001970631657854938
0.710000	-0.570000	1.000000001970497542913563
0.730000	-0.570000	1.000000001970385632432681
0.750000	-0.570000	1.000000001970296814590711
0.770000	-0.570000	1.000000001970231755521468
0.790000	-0.570000	1.000000001970191343403371
0.810000	-0.570000	1.000000001970176022325631
0.830000	-0.570000	1.000000001970185792288248
0.850000	-0.570000	1.000000001970197338607704
0.870000	-0.570000	1.000000001970207552659531
0.890000	-0.570000	1.000000001970216434443728
0.910000	-0.570000	1.000000001970223761915690
0.930000	-0.570000	1.000000001970229757120023
0.950000	-0.570000	1.000000001970234198012122
0.970000	-0.570000	1.000000001970237084591986
0.990000	-0.570000	1.000000001970238638904220

-0.990000	-0.550000	1.000000001970223761915690
-0.970000	-0.550000	1.000000001970222429648061
-0.950000	-0.550000	1.000000001970219321023592
-0.930000	-0.550000	1.000000001970214658086888
-0.910000	-0.550000	1.000000001970208440837951
-0.890000	-0.550000	1.000000001970200891321383
-0.870000	-0.550000	1.000000001970191565447976
-0.850000	-0.550000	1.000000001970180907306940
-0.830000	-0.550000	1.000000001970168916898274
-0.810000	-0.550000	1.000000001970176688459446
-0.790000	-0.550000	1.000000001970211327417815
-0.770000	-0.550000	1.000000001970271279461144
-0.750000	-0.550000	1.000000001970356544589436
-0.730000	-0.550000	1.000000001970466012579664
-0.710000	-0.550000	1.000000001970598795253409
-0.690000	-0.550000	1.000000001970754448521461
-0.670000	-0.550000	1.000000001970932084205401
-0.650000	-0.550000	1.000000001971130370037599
-0.630000	-0.550000	1.000000001971348639884241
-0.610000	-0.550000	1.000000001971586005566905
-0.590000	-0.550000	1.000000001971840912773359
-0.570000	-0.550000	1.000000001972112695369788
-0.550000	-0.550000	1.000000001972399799043956
-0.530000	-0.550000	1.000000001972701113572839
-0.510000	-0.550000	1.000000001973015084644203
-0.490000	-0.550000	1.000000001973340379990418
-0.470000	-0.550000	1.000000001973675667343855
-0.450000	-0.550000	1.000000001974018948303069
-0.430000	-0.550000	1.000000001974368668555826
-0.410000	-0.550000	1.000000001974723051745286
-0.390000	-0.550000	1.000000001975080321514611
-0.370000	-0.550000	1.000000001975438479462355
-0.350000	-0.550000	1.000000001975795527187074
-0.330000	-0.550000	1.000000001976149466287325
-0.310000	-0.550000	1.000000001976498298361662
-0.290000	-0.550000	1.000000001976839580919432
-0.270000	-0.550000	1.000000001977171093514585
-0.250000	-0.550000	1.000000001977490615701072
-0.230000	-0.550000	1.000000001977796371122054
-0.210000	-0.550000	1.000000001978085695242271
-0.190000	-0.550000	1.000000001978356589660279
-0.170000	-0.550000	1.000000001978607278019240
-0.150000	-0.550000	1.000000001978835317828498
-0.130000	-0.550000	1.000000001979039376820424
-0.110000	-0.550000	1.000000001979217678638179
-0.090000	-0.550000	1.000000001979368446924923
-0.070000	-0.550000	1.000000001979490793502237
-0.050000	-0.550000	1.000000001979583386102490
-0.030000	-0.550000	1.000000001979645780636474
-0.010000	-0.550000	1.000000001979677088925769
0.010000	-0.550000	1.000000001979677088925769
0.030000	-0.550000	1.000000001979645780636474
0.050000	-0.550000	1.000000001979583386102490
0.070000	-0.550000	1.000000001979490793502237
0.090000	-0.550000	1.000000001979368446924923
0.110000	-0.550000	1.000000001979217678638179
0.130000	-0.550000	1.000000001979039376820424
0.150000	-0.550000	1.000000001978835317828498
0.170000	-0.550000	1.000000001978607278019240
0.190000	-0.550000	1.000000001978356589660279
0.210000	-0.550000	1.000000001978085695242271
0.230000	-0.550000	1.000000001977796371122054
0.250000	-0.550000	1.000000001977490615701072
0.270000	-0.550000	1.000000001977171093514585
0.290000	-0.550000	1.000000001976839580919432
0.310000	-0.550000	1.000000001976498298361662
0.330000	-0.550000	1.000000001976149466287325
0.350000	-0.550000	1.000000001975795527187074
0.370000	-0.550000	1.000000001975438479462355
0.390000	-0.550000	1.000000001975080321514611
0.410000	-0.550000	1.000000001974723051745286
0.430000	-0.550000	1.000000001974368668555826
0.450000	-0.550000	1.000000001974018948303069
0.470000	-0.550000	1.000000001973675667343855
0.490000	-0.550000	1.000000001973340379990418
0.510000	-0.550000	1.000000001973015084644203
0.530000	-0.550000	1.000000001972701113572839
0.550000	-0.550000	1.000000001972399799043956
0.570000	-0.550000	1.000000001972112695369788
0.590000	-0.550000	1.000000001971840912773359
0.610000	-0.550000	1.000000001971586005566905
0.630000	-0.550000	1.000000001971348639884241
0.650000	-0.550000	1.000000001971130370037599
0.670000	-0.550000	1.000000001970932084205401
0.690000	-0.550000	1.000000001970754448521461
0.710000	-0.550000	1.000000001970598795253409
0.730000	-0.550000	1.000000001970466012579664
0.750000	-0.550000	1.000000001970356544589436
0.770000	-0.550000	1.000000001970271279461144
0.790000	-0.550000	1.000000001970211327417815
0.810000	-0.550000	1.000000001970176688459446
0.830000	-0.550000	1.000000001970168916898274
0.850000	-0.550000	1.000000001970180907306940
0.870000	-0.550000	1.000000001970191565447976
0.890000	-0.550000	1.000000001970200891321383
0.910000	-0.550000	1.000000001970208440837951
0.930000	-0.550000	1.000000001970214658086888
0.950000	-0.550000	1.000000001970219321023592
0.970000	-0.550000	1.000000001970222429648061
0.990000	-0.550000	1.000000001970223761915690

-0.990000	-0.530000	1.000000001970208884927160
-0.970000	-0.530000	1.000000001970207330614926
-0.950000	-0.530000	1.000000001970204221990457
-0.930000	-0.530000	1.000000001970199337009149
-0.910000	-0.530000	1.000000001970193119760211
-0.890000	-0.530000	1.000000001970185126154433
-0.870000	-0.530000	1.000000001970175356191817
-0.850000	-0.530000	1.000000001970163809872361
-0.830000	-0.530000	1.000000001970162921693941
-0.810000	-0.530000	1.000000001970189567046532
-0.790000	-0.530000	1.000000001970243079796319
-0.770000	-0.530000	1.000000001970322793809487
-0.750000	-0.530000	1.000000001970428042952221
-0.730000	-0.530000	1.000000001970558161090707
-0.710000	-0.530000	1.000000001970712260046525
-0.690000	-0.530000	1.000000001970889451641256
-0.670000	-0.530000	1.000000001971089291785688
-0.650000	-0.530000	1.000000001971310226167589
-0.630000	-0.530000	1.000000001971551810697747
-0.610000	-0.530000	1.000000001971812935153139
-0.590000	-0.530000	1.000000001972092045221530
-0.570000	-0.530000	1.000000001972388696813709
-0.550000	-0.530000	1.000000001972701113572839
-0.530000	-0.530000	1.000000001973028185275894
-0.510000	-0.530000	1.000000001973368357610639
-0.490000	-0.530000	1.000000001973720520354050
-0.470000	-0.530000	1.000000001974082675104682
-0.450000	-0.530000	1.000000001974453267550302
-0.430000	-0.530000	1.000000001974830743378675
-0.410000	-0.530000	1.000000001975213104188356
-0.390000	-0.530000	1.000000001975598351577901
-0.370000	-0.530000	1.000000001975984709190470
-0.350000	-0.530000	1.000000001976369734535410
-0.330000	-0.530000	1.000000001976751429211276
-0.310000	-0.530000	1.000000001977127572772019
-0.290000	-0.530000	1.000000001977495500682380
-0.270000	-0.530000	1.000000001977853436585519
-0.250000	-0.530000	1.000000001978198493901573
-0.230000	-0.530000	1.000000001978528452184491
-0.210000	-0.530000	1.000000001978841090988226
-0.190000	-0.530000	1.000000001979133967822122
-0.170000	-0.530000	1.000000001979404862240131
-0.150000	-0.530000	1.000000001979651553796202
-0.130000	-0.530000	1.000000001979872266133498
-0.110000	-0.530000	1.000000001980065222895178
-0.090000	-0.530000	1.000000001980228425679798
-0.070000	-0.530000	1.000000001980360764264333
-0.050000	-0.530000	1.000000001980461128425759
-0.030000	-0.530000	1.000000001980528629985656
-0.010000	-0.530000	1.000000001980562602810210
0.010000	-0.530000	1.000000001980562602810210
0.030000	-0.530000	1.000000001980528629985656
0.050000	-0.530000	1.000000001980461128425759
0.070000	-0.530000	1.000000001980360764264333
0.090000	-0.530000	1.000000001980228425679798
0.110000	-0.530000	1.000000001980065222895178
0.130000	-0.530000	1.000000001979872266133498
0.150000	-0.530000	1.000000001979651553796202
0.170000	-0.530000	1.000000001979404862240131
0.190000	-0.530000	1.000000001979133967822122
0.210000	-0.530000	1.000000001978841090988226
0.230000	-0.530000	1.000000001978528452184491
0.250000	-0.530000	1.000000001978198493901573
0.270000	-0.530000	1.000000001977853436585519
0.290000	-0.530000	1.000000001977495500682380
0.310000	-0.530000	1.000000001977127572772019
0.330000	-0.530000	1.000000001976751429211276
0.350000	-0.530000	1.000000001976369734535410
0.370000	-0.530000	1.000000001975984709190470
0.390000	-0.530000	1.000000001975598351577901
0.410000	-0.530000	1.000000001975213104188356
0.430000	-0.530000	1.000000001974830743378675
0.450000	-0.530000	1.000000001974453267550302
0.470000	-0.530000	1.000000001974082675104682
0.490000	-0.530000	1.000000001973720520354050
0.510000	-0.530000	1.000000001973368357610639
0.530000	-0.530000	1.000000001973028185275894
0.550000	-0.530000	1.000000001972701113572839
0.570000	-0.530000	1.000000001972388696813709
0.590000	-0.530000	1.000000001972092045221530
0.610000	-0.530000	1.000000001971812935153139
0.630000	-0.530000	1.000000001971551810697747
0.650000	-0.530000	1.000000001971310226167589
0.670000	-0.530000	1.000000001971089291785688
0.690000	-0.530000	1.000000001970889451641256
0.710000	-0.530000	1.000000001970712260046525
0.730000	-0.530000	1.000000001970558161090707
0.750000	-0.530000	1.000000001970428042952221
0.770000	-0.530000	1.000000001970322793809487
0.790000	-0.530000	1.000000001970243079796319
0.810000	-0.530000	1.000000001970189567046532
0.830000	-0.530000	1.000000001970162921693941
0.850000	-0.530000	1.000000001970163809872361
0.870000	-0.530000	1.000000001970175356191817
0.890000	-0.530000	1.000000001970185126154433
0.910000	-0.530000	1.000000001970193119760211
0.930000	-0.530000	1.000000001970199337009149
0.950000	-0.530000	1.000000001970204221990457
0.970000	-0.530000	1.000000001970207330614926
0.990000	-0.530000	1.000000001970208884927160

-0.990000	-0.510000	1.000000001970194007938630
-0.970000	-0.510000	1.000000001970192231581791
-0.950000	-0.510000	1.000000001970188900912717
-0.930000	-0.510000	1.000000001970184015931409
-0.910000	-0.510000	1.000000001970177576637866
-0.890000	-0.510000	1.000000001970169360987484
-0.870000	-0.510000	1.000000001970159368980262
-0.850000	-0.510000	1.000000001970150043106855
-0.830000	-0.510000	1.000000001970168028719854
-0.810000	-0.510000	1.000000001970213325819259
-0.790000	-0.510000	1.000000001970285934405069
-0.770000	-0.510000	1.000000001970385410388076
-0.750000	-0.510000	1.000000001970510643545254
-0.730000	-0.510000	1.000000001970661411831998
-0.710000	-0.510000	1.000000001970836605025283
-0.690000	-0.510000	1.000000001971035556991296
-0.670000	-0.510000	1.000000001971257601596221
-0.650000	-0.510000	1.000000001971501406572429
-0.630000	-0.510000	1.000000001971766527830709
-0.610000	-0.510000	1.000000001972051411058828
-0.590000	-0.510000	1.000000001972355390122971
-0.570000	-0.510000	1.000000001972676910710902
-0.550000	-0.510000	1.000000001973015084644203
-0.530000	-0.510000	1.000000001973368357610639
-0.510000	-0.510000	1.000000001973735397342580
-0.490000	-0.510000	1.000000001974114871572397
-0.470000	-0.510000	1.000000001974504781898645
-0.450000	-0.510000	1.000000001974903574009090
-0.430000	-0.510000	1.000000001975309471546893
-0.410000	-0.510000	1.000000001975720698155214
-0.390000	-0.510000	1.000000001976135033388005
-0.370000	-0.510000	1.000000001976550256799214
-0.350000	-0.510000	1.000000001976964369987400
-0.330000	-0.510000	1.000000001977374930461906
-0.310000	-0.510000	1.000000001977779495732079
-0.290000	-0.510000	1.000000001978175845351871
-0.270000	-0.510000	1.000000001978561092741415
-0.250000	-0.510000	1.000000001978932795410060
-0.230000	-0.510000	1.000000001979288510867150
-0.210000	-0.510000	1.000000001979625352532821
-0.190000	-0.510000	1.000000001979941322005629
-0.170000	-0.510000	1.000000001980233532705711
-0.150000	-0.510000	1.000000001980499986231621
-0.130000	-0.510000	1.000000001980738240092705
-0.110000	-0.510000	1.000000001980946517932125
-0.090000	-0.510000	1.000000001981123043393040
-0.070000	-0.510000	1.000000001981266040118612
-0.050000	-0.510000	1.000000001981374619930421
-0.030000	-0.510000	1.000000001981447450560836
-0.010000	-0.510000	1.000000001981484087920649
0.010000	-0.510000	1.000000001981484087920649
0.030000	-0.510000	1.000000001981447450560836
0.050000	-0.510000	1.000000001981374619930421
0.070000	-0.510000	1.000000001981266040118612
0.090000	-0.510000	1.000000001981123043393040
0.110000	-0.510000	1.000000001980946517932125
0.130000	-0.510000	1.000000001980738240092705
0.150000	-0.510000	1.000000001980499986231621
0.170000	-0.510000	1.000000001980233532705711
0.190000	-0.510000	1.000000001979941322005629
0.210000	-0.510000	1.000000001979625352532821
0.230000	-0.510000	1.000000001979288510867150
0.250000	-0.510000	1.000000001978932795410060
0.270000	-0.510000	1.000000001978561092741415
0.290000	-0.510000	1.000000001978175845351871
0.310000	-0.510000	1.000000001977779495732079
0.330000	-0.510000	1.000000001977374930461906
0.350000	-0.510000	1.000000001976964369987400
0.370000	-0.510000	1.000000001976550256799214
0.390000	-0.510000	1.000000001976135033388005
0.410000	-0.510000	1.000000001975720698155214
0.430000	-0.510000	1.000000001975309471546893
0.450000	-0.510000	1.000000001974903574009090
0.470000	-0.510000	1.000000001974504781898645
0.490000	-0.510000	1.000000001974114871572397
0.510000	-0.510000	1.000000001973735397342580
0.530000	-0.510000	1.000000001973368357610639
0.550000	-0.510000	1.000000001973015084644203
0.570000	-0.510000	1.000000001972676910710902
0.590000	-0.510000	1.000000001972355390122971
0.610000	-0.510000	1.000000001972051411058828
0.630000	-0.510000	1.000000001971766527830709
0.650000	-0.510000	1.000000001971501406572429
0.670000	-0.510000	1.000000001971257601596221
0.690000	-0.510000	1.000000001971035556991296
0.710000	-0.510000	1.000000001970836605025283
0.730000	-0.510000	1.000000001970661411831998
0.750000	-0.510000	1.000000001970510643545254
0.770000	-0.510000	1.000000001970385410388076
0.790000	-0.510000	1.000000001970285934405069
0.810000	-0.510000	1.000000001970213325819259
0.830000	-0.510000	1.000000001970168028719854
0.850000	-0.510000	1.000000001970150043106855
0.870000	-0.510000	1.000000001970159368980262
0.890000	-0.510000	1.000000001970169360987484
0.910000	-0.510000	1.000000001970177576637866
0.930000	-0.510000	1.000000001970184015931409
0.950000	-0.510000	1.000000001970188900912717
0.970000	-0.510000	1.000000001970192231581791
0.990000	-0.510000	1.000000001970194007938630

-0.990000	-0.490000	1.000000001970178686860891
-0.970000	-0.490000	1.000000001970176910504051
-0.950000	-0.490000	1.000000001970173579834977
-0.930000	-0.490000	1.000000001970168472809064
-0.910000	-0.490000	1.000000001970161589426311
-0.890000	-0.490000	1.000000001970152929686719
-0.870000	-0.490000	1.000000001970142271545683
-0.850000	-0.490000	1.000000001970148266750016
-0.830000	-0.490000	1.000000001970183571842199
-0.810000	-0.490000	1.000000001970247520688417
-0.790000	-0.490000	1.000000001970339003065646
-0.770000	-0.490000	1.000000001970457796929281
-0.750000	-0.490000	1.000000001970603236145507
-0.730000	-0.490000	1.000000001970774432535904
-0.710000	-0.490000	1.000000001970970719966658
-0.690000	-0.490000	1.000000001971191432303954
-0.670000	-0.490000	1.000000001971435903413976
-0.650000	-0.490000	1.000000001971702578984491
-0.630000	-0.490000	1.000000001971991236970894
-0.610000	-0.490000	1.000000001972300323060949
-0.590000	-0.490000	1.000000001972629171120843
-0.570000	-0.490000	1.000000001972976226838341
-0.550000	-0.490000	1.000000001973340379990418
-0.530000	-0.490000	1.000000001973720520354050
-0.510000	-0.490000	1.000000001974114871572397
-0.490000	-0.490000	1.000000001974522101377829
-0.470000	-0.490000	1.000000001974940211368903
-0.450000	-0.490000	1.000000001975368091322594
-0.430000	-0.490000	1.000000001975803298748247
-0.410000	-0.490000	1.000000001976244057289023
-0.390000	-0.490000	1.000000001976688146498873
-0.370000	-0.490000	1.000000001977133567976352
-0.350000	-0.490000	1.000000001977577657186202
-0.330000	-0.490000	1.000000001978018415726979
-0.310000	-0.490000	1.000000001978452734974212
-0.290000	-0.490000	1.000000001978878172437248
-0.270000	-0.490000	1.000000001979292285625434
-0.250000	-0.490000	1.000000001979691743869694
-0.230000	-0.490000	1.000000001980074326723980
-0.210000	-0.490000	1.000000001980437147608427
-0.190000	-0.490000	1.000000001980777097898567
-0.170000	-0.490000	1.000000001981091957148351
-0.150000	-0.490000	1.000000001981379060822519
-0.130000	-0.490000	1.000000001981635966430417
-0.110000	-0.490000	1.000000001981860453525996
-0.090000	-0.490000	1.000000001982050745752417
-0.070000	-0.490000	1.000000001982205288797445
-0.050000	-0.490000	1.000000001982322306304241
-0.030000	-0.490000	1.000000001982400910094384
-0.010000	-0.490000	1.000000001982440434034061
0.010000	-0.490000	1.000000001982440434034061
0.030000	-0.490000	1.000000001982400910094384
0.050000	-0.490000	1.000000001982322306304241
0.070000	-0.490000	1.000000001982205288797445
0.090000	-0.490000	1.000000001982050745752417
0.110000	-0.490000	1.000000001981860453525996
0.130000	-0.490000	1.000000001981635966430417
0.150000	-0.490000	1.000000001981379060822519
0.170000	-0.490000	1.000000001981091957148351
0.190000	-0.490000	1.000000001980777097898567
0.210000	-0.490000	1.000000001980437147608427
0.230000	-0.490000	1.000000001980074326723980
0.250000	-0.490000	1.000000001979691743869694
0.270000	-0.490000	1.000000001979292285625434
0.290000	-0.490000	1.000000001978878172437248
0.310000	-0.490000	1.000000001978452734974212
0.330000	-0.490000	1.000000001978018415726979
0.350000	-0.490000	1.000000001977577657186202
0.370000	-0.490000	1.000000001977133567976352
0.390000	-0.490000	1.000000001976688146498873
0.410000	-0.490000	1.000000001976244057289023
0.430000	-0.490000	1.000000001975803298748247
0.450000	-0.490000	1.000000001975368091322594
0.470000	-0.490000	1.000000001974940211368903
0.490000	-0.490000	1.000000001974522101377829
0.510000	-0.490000	1.000000001974114871572397
0.530000	-0.490000	1.000000001973720520354050
0.550000	-0.490000	1.000000001973340379990418
0.570000	-0.490000	1.000000001972976226838341
0.590000	-0.490000	1.000000001972629171120843
0.610000	-0.490000	1.000000001972300323060949
0.630000	-0.490000	1.000000001971991236970894
0.650000	-0.490000	1.000000001971702578984491
0.670000	-0.490000	1.000000001971435903413976
0.690000	-0.490000	1.000000001971191432303954
0.710000	-0.490000	1.000000001970970719966658
0.730000	-0.490000	1.000000001970774432535904
0.750000	-0.490000	1.000000001970603236145507
0.770000	-0.490000	1.000000001970457796929281
0.790000	-0.490000	1.000000001970339003065646
0.810000	-0.490000	1.000000001970247520688417
0.830000	-0.490000	1.000000001970183571842199
0.850000	-0.490000	1.000000001970148266750016
0.870000	-0.490000	1.000000001970142271545683
0.890000	-0.490000	1.000000001970152929686719
0.910000	-0.490000	1.000000001970161589426311
0.930000	-0.490000	1.000000001970168472809064
0.950000	-0.490000	1.000000001970173579834977
0.970000	-0.490000	1.000000001970176910504051
0.990000	-0.490000	1.000000001970178686860891

-0.990000	-0.470000	1.000000001970163587827756
-0.970000	-0.470000	1.000000001970161811470916
-0.950000	-0.470000	1.000000001970158258757237
-0.930000	-0.470000	1.000000001970152929686719
-0.910000	-0.470000	1.000000001970145824259362
-0.890000	-0.470000	1.000000001970136942475165
-0.870000	-0.470000	1.000000001970131613404646
-0.850000	-0.470000	1.000000001970155372177373
-0.830000	-0.470000	1.000000001970208440837951
-0.810000	-0.470000	1.000000001970290597341773
-0.790000	-0.470000	1.000000001970400953510421
-0.770000	-0.470000	1.000000001970539287299289
-0.750000	-0.470000	1.000000001970704488485353
-0.730000	-0.470000	1.000000001970896335024008
-0.710000	-0.470000	1.000000001971113716692230
-0.690000	-0.470000	1.000000001971356189400808
-0.670000	-0.470000	1.000000001971622642926718
-0.650000	-0.470000	1.000000001971912633180750
-0.630000	-0.470000	1.000000001972224827895275
-0.610000	-0.470000	1.000000001972558338891872
-0.590000	-0.470000	1.000000001972912055947518
-0.570000	-0.470000	1.000000001973284868839187
-0.550000	-0.470000	1.000000001973675667343855
-0.530000	-0.470000	1.000000001974082675104682
-0.510000	-0.470000	1.000000001974504781898645
-0.490000	-0.470000	1.000000001974940211368903
-0.470000	-0.470000	1.000000001975387631247827
-0.450000	-0.470000	1.000000001975844821089368
-0.430000	-0.470000	1.000000001976310226581290
-0.410000	-0.470000	1.000000001976781405232941
-0.390000	-0.470000	1.000000001977256580687481
-0.370000	-0.470000	1.000000001977732866365045
-0.350000	-0.470000	1.000000001978208263864190
-0.330000	-0.470000	1.000000001978679886605050
-0.310000	-0.470000	1.000000001979145292096973
-0.290000	-0.470000	1.000000001979601371715489
-0.270000	-0.470000	1.000000001980045238880734
-0.250000	-0.470000	1.000000001980474007012845
-0.230000	-0.470000	1.000000001980884789531956
-0.210000	-0.470000	1.000000001981274255768994
-0.190000	-0.470000	1.000000001981639741188701
-0.170000	-0.470000	1.000000001981978137166607
-0.150000	-0.470000	1.000000001982286779167453
-0.130000	-0.470000	1.000000001982563224700584
-0.110000	-0.470000	1.000000001982804809230743
-0.090000	-0.470000	1.000000001983009756401088
-0.070000	-0.470000	1.000000001983176067810177
-0.050000	-0.470000	1.000000001983301967101170
-0.030000	-0.470000	1.000000001983386788140251
-0.010000	-0.470000	1.000000001983429420704397
0.010000	-0.470000	1.000000001983429420704397
0.030000	-0.470000	1.000000001983386788140251
0.050000	-0.470000	1.000000001983301967101170
0.070000	-0.470000	1.000000001983176067810177
0.090000	-0.470000	1.000000001983009756401088
0.110000	-0.470000	1.000000001982804809230743
0.130000	-0.470000	1.000000001982563224700584
0.150000	-0.470000	1.000000001982286779167453
0.170000	-0.470000	1.000000001981978137166607
0.190000	-0.470000	1.000000001981639741188701
0.210000	-0.470000	1.000000001981274255768994
0.230000	-0.470000	1.000000001980884789531956
0.250000	-0.470000	1.000000001980474007012845
0.270000	-0.470000	1.000000001980045238880734
0.290000	-0.470000	1.000000001979601371715489
0.310000	-0.470000	1.000000001979145292096973
0.330000	-0.470000	1.000000001978679886605050
0.350000	-0.470000	1.000000001978208263864190
0.370000	-0.470000	1.000000001977732866365045
0.390000	-0.470000	1.000000001977256580687481
0.410000	-0.470000	1.000000001976781405232941
0.430000	-0.470000	1.000000001976310226581290
0.450000	-0.470000	1.000000001975844821089368
0.470000	-0.470000	1.000000001975387631247827
0.490000	-0.470000	1.000000001974940211368903
0.510000	-0.470000	1.000000001974504781898645
0.530000	-0.470000	1.000000001974082675104682
0.550000	-0.470000	1.000000001973675667343855
0.570000	-0.470000	1.000000001973284868839187
0.590000	-0.470000	1.000000001972912055947518
0.610000	-0.470000	1.000000001972558338891872
0.630000	-0.470000	1.000000001972224827895275
0.650000	-0.470000	1.000000001971912633180750
0.670000	-0.470000	1.000000001971622642926718
0.690000	-0.470000	1.000000001971356189400808
0.710000	-0.470000	1.000000001971113716692230
0.730000	-0.470000	1.000000001970896335024008
0.750000	-0.470000	1.000000001970704488485353
0.770000	-0.470000	1.000000001970539287299289
0.790000	-0.470000	1.000000001970400953510421
0.810000	-0.470000	1.000000001970290597341773
0.830000	-0.470000	1.000000001970208440837951
0.850000	-0.470000	1.000000001970155372177373
0.870000	-0.470000	1.000000001970131613404646
0.890000	-0.470000	1.000000001970136942475165
0.910000	-0.470000	1.000000001970145824259362
0.930000	-0.470000	1.000000001970152929686719
0.950000	-0.470000	1.000000001970158258757237
0.970000	-0.470000	1.000000001970161811470916
0.990000	-0.470000	1.000000001970163587827756

-0.990000	-0.450000	1.000000001970148266750016
-0.970000	-0.450000	1.000000001970146490393176
-0.950000	-0.450000	1.000000001970142715634893
-0.930000	-0.450000	1.000000001970137164519770
-0.910000	-0.450000	1.000000001970129837047807
-0.890000	-0.450000	1.000000001970120289129795
-0.870000	-0.450000	1.000000001970130503181622
-0.850000	-0.450000	1.000000001970171137344323
-0.830000	-0.450000	1.000000001970241969573294
-0.810000	-0.450000	1.000000001970342111690115
-0.790000	-0.450000	1.000000001970471119605577
-0.770000	-0.450000	1.000000001970628549230469
-0.750000	-0.450000	1.000000001970813512386371
-0.730000	-0.450000	1.000000001971025564984075
-0.710000	-0.450000	1.000000001971264040889764
-0.690000	-0.450000	1.000000001971528273969625
-0.670000	-0.450000	1.000000001971817154000632
-0.650000	-0.450000	1.000000001972130014848972
-0.630000	-0.450000	1.000000001972465746291618
-0.610000	-0.450000	1.000000001972823904239362
-0.590000	-0.450000	1.000000001973202712335365
-0.570000	-0.450000	1.000000001973601504445810
-0.550000	-0.450000	1.000000001974018948303069
-0.530000	-0.450000	1.000000001974453267550302
-0.510000	-0.450000	1.000000001974903574009090
-0.490000	-0.450000	1.000000001975368091322594
-0.470000	-0.450000	1.000000001975844821089368
-0.450000	-0.450000	1.000000001976332431041783
-0.430000	-0.450000	1.000000001976828478689185
-0.410000	-0.450000	1.000000001977330965630131
-0.390000	-0.450000	1.000000001977837671418570
-0.370000	-0.450000	1.000000001978346153563848
-0.350000	-0.450000	1.000000001978853747530707
-0.330000	-0.450000	1.000000001979357788783886
-0.310000	-0.450000	1.000000001979855168698919
-0.290000	-0.450000	1.000000001980342778651334
-0.270000	-0.450000	1.000000001980817954105873
-0.250000	-0.450000	1.000000001981277142348858
-0.230000	-0.450000	1.000000001981717012711215
-0.210000	-0.450000	1.000000001982134678613079
-0.190000	-0.450000	1.000000001982526587340772
-0.170000	-0.450000	1.000000001982889630269824
-0.150000	-0.450000	1.000000001983221142864977
-0.130000	-0.450000	1.000000001983517794457157
-0.110000	-0.450000	1.000000001983777364600314
-0.090000	-0.450000	1.000000001983997410803795
-0.070000	-0.450000	1.000000001984176156710760
-0.050000	-0.450000	1.000000001984311603919764
-0.030000	-0.450000	1.000000001984402642207783
-0.010000	-0.450000	1.000000001984448383396398
0.010000	-0.450000	1.000000001984448383396398
0.030000	-0.450000	1.000000001984402642207783
0.050000	-0.450000	1.000000001984311603919764
0.070000	-0.450000	1.000000001984176156710760
0.090000	-0.450000	1.000000001983997410803795
0.110000	-0.450000	1.000000001983777364600314
0.130000	-0.450000	1.000000001983517794457157
0.150000	-0.450000	1.000000001983221142864977
0.170000	-0.450000	1.000000001982889630269824
0.190000	-0.450000	1.000000001982526587340772
0.210000	-0.450000	1.000000001982134678613079
0.230000	-0.450000	1.000000001981717012711215
0.250000	-0.450000	1.000000001981277142348858
0.270000	-0.450000	1.000000001980817954105873
0.290000	-0.450000	1.000000001980342778651334
0.310000	-0.450000	1.000000001979855168698919
0.330000	-0.450000	1.000000001979357788783886
0.350000	-0.450000	1.000000001978853747530707
0.370000	-0.450000	1.000000001978346153563848
0.390000	-0.450000	1.000000001977837671418570
0.410000	-0.450000	1.000000001977330965630131
0.430000	-0.450000	1.000000001976828478689185
0.450000	-0.450000	1.000000001976332431041783
0.470000	-0.450000	1.000000001975844821089368
0.490000	-0.450000	1.000000001975368091322594
0.510000	-0.450000	1.000000001974903574009090
0.530000	-0.450000	1.000000001974453267550302
0.550000	-0.450000	1.000000001974018948303069
0.570000	-0.450000	1.000000001973601504445810
0.590000	-0.450000	1.000000001973202712335365
0.610000	-0.450000	1.000000001972823904239362
0.630000	-0.450000	1.000000001972465746291618
0.650000	-0.450000	1.000000001972130014848972
0.670000	-0.450000	1.000000001971817154000632
0.690000	-0.450000	1.000000001971528273969625
0.710000	-0.450000	1.000000001971264040889764
0.730000	-0.450000	1.000000001971025564984075
0.750000	-0.450000	1.000000001970813512386371
0.770000	-0.450000	1.000000001970628549230469
0.790000	-0.450000	1.000000001970471119605577
0.810000	-0.450000	1.000000001970342111690115
0.830000	-0.450000	1.000000001970241969573294
0.850000	-0.450000	1.000000001970171137344323
0.870000	-0.450000	1.000000001970130503181622
0.890000	-0.450000	1.000000001970120289129795
0.910000	-0.450000	1.000000001970129837047807
0.930000	-0.450000	1.000000001970137164519770
0.950000	-0.450000	1.000000001970142715634893
0.970000	-0.450000	1.000000001970146490393176
0.990000	-0.450000	1.000000001970148266750016

-0.990000	-0.430000	1.000000001970133167716881
-0.970000	-0.430000	1.000000001970131391360042
-0.950000	-0.430000	1.000000001970127394557153
-0.930000	-0.430000	1.000000001970121843442030
-0.910000	-0.430000	1.000000001970114293925462
-0.890000	-0.430000	1.000000001970110297122574
-0.870000	-0.430000	1.000000001970137164519770
-0.850000	-0.430000	1.000000001970194896117050
-0.830000	-0.430000	1.000000001970282825780600
-0.810000	-0.430000	1.000000001970400731465816
-0.790000	-0.430000	1.000000001970548169083486
-0.770000	-0.430000	1.000000001970724472499796
-0.750000	-0.430000	1.000000001970929197625537
-0.730000	-0.430000	1.000000001971161456282289
-0.710000	-0.430000	1.000000001971420804380841
-0.690000	-0.430000	1.000000001971706353742775
-0.670000	-0.430000	1.000000001972017438234275
-0.650000	-0.430000	1.000000001972353391721526
-0.630000	-0.430000	1.000000001972712881936900
-0.610000	-0.430000	1.000000001973095464791186
-0.590000	-0.430000	1.000000001973499585972149
-0.570000	-0.430000	1.000000001973924357301371
-0.550000	-0.430000	1.000000001974368668555826
-0.530000	-0.430000	1.000000001974830743378675
-0.510000	-0.430000	1.000000001975309471546893
-0.490000	-0.430000	1.000000001975803298748247
-0.470000	-0.430000	1.000000001976310226581290
-0.450000	-0.430000	1.000000001976828478689185
-0.430000	-0.430000	1.000000001977356056670487
-0.410000	-0.430000	1.000000001977890740079147
-0.390000	-0.430000	1.000000001978429864379905
-0.370000	-0.430000	1.000000001978971209126712
-0.350000	-0.430000	1.000000001979512109784309
-0.330000	-0.430000	1.000000001980049235683623
-0.310000	-0.430000	1.000000001980579700244789
-0.290000	-0.430000	1.000000001981100394843338
-0.270000	-0.430000	1.000000001981607766765592
-0.250000	-0.430000	1.000000001982098485342476
-0.230000	-0.430000	1.000000001982568775815707
-0.210000	-0.430000	1.000000001983015529560817
-0.190000	-0.430000	1.000000001983434971819520
-0.170000	-0.430000	1.000000001983823771922744
-0.150000	-0.430000	1.000000001984178599201414
-0.130000	-0.430000	1.000000001984496567075666
-0.110000	-0.430000	1.000000001984774788965638
-0.090000	-0.430000	1.000000001985010600336068
-0.070000	-0.430000	1.000000001985202002785513
-0.050000	-0.430000	1.000000001985347219957134
-0.030000	-0.430000	1.000000001985444919583301
-0.010000	-0.430000	1.000000001985493991440990
0.010000	-0.430000	1.000000001985493991440990
0.030000	-0.430000	1.000000001985444919583301
0.050000	-0.430000	1.000000001985347219957134
0.070000	-0.430000	1.000000001985202002785513
0.090000	-0.430000	1.000000001985010600336068
0.110000	-0.430000	1.000000001984774788965638
0.130000	-0.430000	1.000000001984496567075666
0.150000	-0.430000	1.000000001984178599201414
0.170000	-0.430000	1.000000001983823771922744
0.190000	-0.430000	1.000000001983434971819520
0.210000	-0.430000	1.000000001983015529560817
0.230000	-0.430000	1.000000001982568775815707
0.250000	-0.430000	1.000000001982098485342476
0.270000	-0.430000	1.000000001981607766765592
0.290000	-0.430000	1.000000001981100394843338
0.310000	-0.430000	1.000000001980579700244789
0.330000	-0.430000	1.000000001980049235683623
0.350000	-0.430000	1.000000001979512109784309
0.370000	-0.430000	1.000000001978971209126712
0.390000	-0.430000	1.000000001978429864379905
0.410000	-0.430000	1.000000001977890740079147
0.430000	-0.430000	1.000000001977356056670487
0.450000	-0.430000	1.000000001976828478689185
0.470000	-0.430000	1.000000001976310226581290
0.490000	-0.430000	1.000000001975803298748247
0.510000	-0.430000	1.000000001975309471546893
0.530000	-0.430000	1.000000001974830743378675
0.550000	-0.430000	1.000000001974368668555826
0.570000	-0.430000	1.000000001973924357301371
0.590000	-0.430000	1.000000001973499585972149
0.610000	-0.430000	1.000000001973095464791186
0.630000	-0.430000	1.000000001972712881936900
0.650000	-0.430000	1.000000001972353391721526
0.670000	-0.430000	1.000000001972017438234275
0.690000	-0.430000	1.000000001971706353742775
0.710000	-0.430000	1.000000001971420804380841
0.730000	-0.430000	1.000000001971161456282289
0.750000	-0.430000	1.000000001970929197625537
0.770000	-0.430000	1.000000001970724472499796
0.790000	-0.430000	1.000000001970548169083486
0.810000	-0.430000	1.000000001970400731465816
0.830000	-0.430000	1.000000001970282825780600
0.850000	-0.430000	1.000000001970194896117050
0.870000	-0.430000	1.000000001970137164519770
0.890000	-0.430000	1.000000001970110297122574
0.910000	-0.430000	1.000000001970114293925462
0.930000	-0.430000	1.000000001970121843442030
0.950000	-0.430000	1.000000001970127394557153
0.970000	-0.430000	1.000000001970131391360042
0.990000	-0.430000	1.000000001970133167716881

-0.990000	-0.410000	1.000000001970118290728351
-0.970000	-0.410000	1.000000001970116292326907
-0.950000	-0.410000	1.000000001970112295524018
-0.930000	-0.410000	1.000000001970106078275080
-0.910000	-0.410000	1.000000001970097862624698
-0.890000	-0.410000	1.000000001970108520765734
-0.870000	-0.410000	1.000000001970151153329880
-0.850000	-0.410000	1.000000001970225316227925
-0.830000	-0.410000	1.000000001970330343326054
-0.810000	-0.410000	1.000000001970465790535059
-0.790000	-0.410000	1.000000001970631213765728
-0.770000	-0.410000	1.000000001970826390973457
-0.750000	-0.410000	1.000000001971050211935221
-0.730000	-0.410000	1.000000001971302454606416
-0.710000	-0.410000	1.000000001971582452853227
-0.690000	-0.410000	1.000000001971889318497233
-0.670000	-0.410000	1.000000001972222607449226
-0.650000	-0.410000	1.000000001972581209486179
-0.630000	-0.410000	1.000000001972964458474280
-0.610000	-0.410000	1.000000001973371466235108
-0.590000	-0.410000	1.000000001973800900501033
-0.570000	-0.410000	1.000000001974251873093635
-0.550000	-0.410000	1.000000001974723051745286
-0.530000	-0.410000	1.000000001975213104188356
-0.510000	-0.410000	1.000000001975720698155214
-0.490000	-0.410000	1.000000001976244057289023
-0.470000	-0.410000	1.000000001976781405232941
-0.450000	-0.410000	1.000000001977330965630131
-0.430000	-0.410000	1.000000001977890740079147
-0.410000	-0.410000	1.000000001978458064044730
-0.390000	-0.410000	1.000000001979030495036227
-0.370000	-0.410000	1.000000001979605812607588
-0.350000	-0.410000	1.000000001980180686089739
-0.330000	-0.410000	1.000000001980752006858211
-0.310000	-0.410000	1.000000001981316666288535
-0.290000	-0.410000	1.000000001981871333711638
-0.270000	-0.410000	1.000000001982412012324630
-0.250000	-0.410000	1.000000001982935149413834
-0.230000	-0.410000	1.000000001983436970220964
-0.210000	-0.410000	1.000000001983913699987738
-0.190000	-0.410000	1.000000001984361563955872
-0.170000	-0.410000	1.000000001984777009411687
-0.150000	-0.410000	1.000000001985156039552294
-0.130000	-0.410000	1.000000001985495767797829
-0.110000	-0.410000	1.000000001985793085523824
-0.090000	-0.410000	1.000000001986045106150414
-0.070000	-0.410000	1.000000001986249831276155
-0.050000	-0.410000	1.000000001986405040454997
-0.030000	-0.410000	1.000000001986509401419312
-0.010000	-0.410000	1.000000001986562025990679
0.010000	-0.410000	1.000000001986562025990679
0.030000	-0.410000	1.000000001986509401419312
0.050000	-0.410000	1.000000001986405040454997
0.070000	-0.410000	1.000000001986249831276155
0.090000	-0.410000	1.000000001986045106150414
0.110000	-0.410000	1.000000001985793085523824
0.130000	-0.410000	1.000000001985495767797829
0.150000	-0.410000	1.000000001985156039552294
0.170000	-0.410000	1.000000001984777009411687
0.190000	-0.410000	1.000000001984361563955872
0.210000	-0.410000	1.000000001983913699987738
0.230000	-0.410000	1.000000001983436970220964
0.250000	-0.410000	1.000000001982935149413834
0.270000	-0.410000	1.000000001982412012324630
0.290000	-0.410000	1.000000001981871333711638
0.310000	-0.410000	1.000000001981316666288535
0.330000	-0.410000	1.000000001980752006858211
0.350000	-0.410000	1.000000001980180686089739
0.370000	-0.410000	1.000000001979605812607588
0.390000	-0.410000	1.000000001979030495036227
0.410000	-0.410000	1.000000001978458064044730
0.430000	-0.410000	1.000000001977890740079147
0.450000	-0.410000	1.000000001977330965630131
0.470000	-0.410000	1.000000001976781405232941
0.490000	-0.410000	1.000000001976244057289023
0.510000	-0.410000	1.000000001975720698155214
0.530000	-0.410000	1.000000001975213104188356
0.550000	-0.410000	1.000000001974723051745286
0.570000	-0.410000	1.000000001974251873093635
0.590000	-0.410000	1.000000001973800900501033
0.610000	-0.410000	1.000000001973371466235108
0.630000	-0.410000	1.000000001972964458474280
0.650000	-0.410000	1.000000001972581209486179
0.670000	-0.410000	1.000000001972222607449226
0.690000	-0.410000	1.000000001971889318497233
0.710000	-0.410000	1.000000001971582452853227
0.730000	-0.410000	1.000000001971302454606416
0.750000	-0.410000	1.000000001971050211935221
0.770000	-0.410000	1.000000001970826390973457
0.790000	-0.410000	1.000000001970631213765728
0.810000	-0.410000	1.000000001970465790535059
0.830000	-0.410000	1.000000001970330343326054
0.850000	-0.410000	1.000000001970225316227925
0.870000	-0.410000	1.000000001970151153329880
0.890000	-0.410000	1.000000001970108520765734
0.910000	-0.410000	1.000000001970097862624698
0.930000	-0.410000	1.000000001970106078275080
0.950000	-0.410000	1.000000001970112295524018
0.970000	-0.410000	1.000000001970116292326907
0.990000	-0.410000	1.000000001970118290728351

-0.990000	-0.390000	1.000000001970103413739821
-0.970000	-0.390000	1.000000001970101415338377
-0.950000	-0.390000	1.000000001970097418535488
-0.930000	-0.390000	1.000000001970091423331155
-0.910000	-0.390000	1.000000001970086538349847
-0.890000	-0.390000	1.000000001970113183702438
-0.870000	-0.390000	1.000000001970171359388928
-0.850000	-0.390000	1.000000001970261731543133
-0.830000	-0.390000	1.000000001970383411986631
-0.810000	-0.390000	1.000000001970535956630215
-0.790000	-0.390000	1.000000001970719365473883
-0.770000	-0.390000	1.000000001970932750339216
-0.750000	-0.390000	1.000000001971175667137004
-0.730000	-0.390000	1.000000001971447449733432
-0.710000	-0.390000	1.000000001971747876083896
-0.690000	-0.390000	1.000000001972075835965370
-0.670000	-0.390000	1.000000001972430885288645
-0.650000	-0.390000	1.000000001972812135875301
-0.630000	-0.390000	1.000000001973218921591524
-0.610000	-0.390000	1.000000001973650132214289
-0.590000	-0.390000	1.000000001974104879565175
-0.570000	-0.390000	1.000000001974582053421159
-0.550000	-0.390000	1.000000001975080321514611
-0.530000	-0.390000	1.000000001975598351577901
-0.510000	-0.390000	1.000000001976135033388005
-0.490000	-0.390000	1.000000001976688146498873
-0.470000	-0.390000	1.000000001977256580687481
-0.450000	-0.390000	1.000000001977837671418570
-0.430000	-0.390000	1.000000001978429864379905
-0.410000	-0.390000	1.000000001979030495036227
-0.390000	-0.390000	1.000000001979637120896882
-0.370000	-0.390000	1.000000001980246855382006
-0.350000	-0.390000	1.000000001980856589867130
-0.330000	-0.390000	1.000000001981462993683181
-0.310000	-0.390000	1.000000001982062736161083
-0.290000	-0.390000	1.000000001982652042542554
-0.270000	-0.390000	1.000000001983227138069310
-0.250000	-0.390000	1.000000001983783581849252
-0.230000	-0.390000	1.000000001984317821168702
-0.210000	-0.390000	1.000000001984825415135560
-0.190000	-0.390000	1.000000001985302588991544
-0.170000	-0.390000	1.000000001985744901844555
-0.150000	-0.390000	1.000000001986148800980914
-0.130000	-0.390000	1.000000001986510955731546
-0.110000	-0.390000	1.000000001986827591338169
-0.090000	-0.390000	1.000000001987096265310129
-0.070000	-0.390000	1.000000001987314313112165
-0.050000	-0.390000	1.000000001987479736342834
-0.030000	-0.390000	1.000000001987590980689902
-0.010000	-0.390000	1.000000001987646935930343
0.010000	-0.390000	1.000000001987646935930343
0.030000	-0.390000	1.000000001987590980689902
0.050000	-0.390000	1.000000001987479736342834
0.070000	-0.390000	1.000000001987314313112165
0.090000	-0.390000	1.000000001987096265310129
0.110000	-0.390000	1.000000001986827591338169
0.130000	-0.390000	1.000000001986510955731546
0.150000	-0.390000	1.000000001986148800980914
0.170000	-0.390000	1.000000001985744901844555
0.190000	-0.390000	1.000000001985302588991544
0.210000	-0.390000	1.000000001984825415135560
0.230000	-0.390000	1.000000001984317821168702
0.250000	-0.390000	1.000000001983783581849252
0.270000	-0.390000	1.000000001983227138069310
0.290000	-0.390000	1.000000001982652042542554
0.310000	-0.390000	1.000000001982062736161083
0.330000	-0.390000	1.000000001981462993683181
0.350000	-0.390000	1.000000001980856589867130
0.370000	-0.390000	1.000000001980246855382006
0.390000	-0.390000	1.000000001979637120896882
0.410000	-0.390000	1.000000001979030495036227
0.430000	-0.390000	1.000000001978429864379905
0.450000	-0.390000	1.000000001977837671418570
0.470000	-0.390000	1.000000001977256580687481
0.490000	-0.390000	1.000000001976688146498873
0.510000	-0.390000	1.000000001976135033388005
0.530000	-0.390000	1.000000001975598351577901
0.550000	-0.390000	1.000000001975080321514611
0.570000	-0.390000	1.000000001974582053421159
0.590000	-0.390000	1.000000001974104879565175
0.610000	-0.390000	1.000000001973650132214289
0.630000	-0.390000	1.000000001973218921591524
0.650000	-0.390000	1.000000001972812135875301
0.670000	-0.390000	1.000000001972430885288645
0.690000	-0.390000	1.000000001972075835965370
0.710000	-0.390000	1.000000001971747876083896
0.730000	-0.390000	1.000000001971447449733432
0.750000	-0.390000	1.000000001971175667137004
0.770000	-0.390000	1.000000001970932750339216
0.790000	-0.390000	1.000000001970719365473883
0.810000	-0.390000	1.000000001970535956630215
0.830000	-0.390000	1.000000001970383411986631
0.850000	-0.390000	1.000000001970261731543133
0.870000	-0.390000	1.000000001970171359388928
0.890000	-0.390000	1.000000001970113183702438
0.910000	-0.390000	1.000000001970086538349847
0.930000	-0.390000	1.000000001970091423331155
0.950000	-0.390000	1.000000001970097418535488
0.970000	-0.390000	1.000000001970101415338377
0.990000	-0.390000	1.000000001970103413739821

-0.990000	-0.370000	1.000000001970088980840501
-0.970000	-0.370000	1.000000001970086760394452
-0.950000	-0.370000	1.000000001970082541546958
-0.930000	-0.370000	1.000000001970075436119600
-0.910000	-0.370000	1.000000001970082763591563
-0.890000	-0.370000	1.000000001970123619798869
-0.870000	-0.370000	1.000000001970197338607704
-0.850000	-0.370000	1.000000001970303253884254
-0.830000	-0.370000	1.000000001970440921539307
-0.810000	-0.370000	1.000000001970610563617470
-0.790000	-0.370000	1.000000001970811069895717
-0.770000	-0.370000	1.000000001971042440374049
-0.750000	-0.370000	1.000000001971304008918651
-0.730000	-0.370000	1.000000001971595331440312
-0.710000	-0.370000	1.000000001971915519760614
-0.690000	-0.370000	1.000000001972264573879556
-0.670000	-0.370000	1.000000001972641161529509
-0.650000	-0.370000	1.000000001973044838621263
-0.630000	-0.370000	1.000000001973474939021003
-0.610000	-0.370000	1.000000001973930352505704
-0.590000	-0.370000	1.000000001974409968852342
-0.570000	-0.370000	1.000000001974913121927102
-0.550000	-0.370000	1.000000001975438479462355
-0.530000	-0.370000	1.000000001975984709190470
-0.510000	-0.370000	1.000000001976550256799214
-0.490000	-0.370000	1.000000001977133567976352
-0.470000	-0.370000	1.000000001977732866365045
-0.450000	-0.370000	1.000000001978346153563848
-0.430000	-0.370000	1.000000001978971209126712
-0.410000	-0.370000	1.000000001979605812607588
-0.390000	-0.370000	1.000000001980246855382006
-0.370000	-0.370000	1.000000001980891672914709
-0.350000	-0.370000	1.000000001981536934536621
-0.330000	-0.370000	1.000000001982179087534064
-0.310000	-0.370000	1.000000001982814801237964
-0.290000	-0.370000	1.000000001983439412711618
-0.270000	-0.370000	1.000000001984049369241347
-0.250000	-0.370000	1.000000001984640007890448
-0.230000	-0.370000	1.000000001985207109811427
-0.210000	-0.370000	1.000000001985746234112185
-0.190000	-0.370000	1.000000001986252939900623
-0.170000	-0.370000	1.000000001986722786284645
-0.150000	-0.370000	1.000000001987151776461360
-0.130000	-0.370000	1.000000001987536357717090
-0.110000	-0.370000	1.000000001987872755293552
-0.090000	-0.370000	1.000000001988158082610880
-0.070000	-0.370000	1.000000001988389453089212
-0.050000	-0.370000	1.000000001988565090371708
-0.030000	-0.370000	1.000000001988682996056923
-0.010000	-0.370000	1.000000001988742504011043
0.010000	-0.370000	1.000000001988742504011043
0.030000	-0.370000	1.000000001988682996056923
0.050000	-0.370000	1.000000001988565090371708
0.070000	-0.370000	1.000000001988389453089212
0.090000	-0.370000	1.000000001988158082610880
0.110000	-0.370000	1.000000001987872755293552
0.130000	-0.370000	1.000000001987536357717090
0.150000	-0.370000	1.000000001987151776461360
0.170000	-0.370000	1.000000001986722786284645
0.190000	-0.370000	1.000000001986252939900623
0.210000	-0.370000	1.000000001985746234112185
0.230000	-0.370000	1.000000001985207109811427
0.250000	-0.370000	1.000000001984640007890448
0.270000	-0.370000	1.000000001984049369241347
0.290000	-0.370000	1.000000001983439412711618
0.310000	-0.370000	1.000000001982814801237964
0.330000	-0.370000	1.000000001982179087534064
0.350000	-0.370000	1.000000001981536934536621
0.370000	-0.370000	1.000000001980891672914709
0.390000	-0.370000	1.000000001980246855382006
0.410000	-0.370000	1.000000001979605812607588
0.430000	-0.370000	1.000000001978971209126712
0.450000	-0.370000	1.000000001978346153563848
0.470000	-0.370000	1.000000001977732866365045
0.490000	-0.370000	1.000000001977133567976352
0.510000	-0.370000	1.000000001976550256799214
0.530000	-0.370000	1.000000001975984709190470
0.550000	-0.370000	1.000000001975438479462355
0.570000	-0.370000	1.000000001974913121927102
0.590000	-0.370000	1.000000001974409968852342
0.610000	-0.370000	1.000000001973930352505704
0.630000	-0.370000	1.000000001973474939021003
0.650000	-0.370000	1.000000001973044838621263
0.670000	-0.370000	1.000000001972641161529509
0.690000	-0.370000	1.000000001972264573879556
0.710000	-0.370000	1.000000001971915519760614
0.730000	-0.370000	1.000000001971595331440312
0.750000	-0.370000	1.000000001971304008918651
0.770000	-0.370000	1.000000001971042440374049
0.790000	-0.370000	1.000000001970811069895717
0.810000	-0.370000	1.000000001970610563617470
0.830000	-0.370000	1.000000001970440921539307
0.850000	-0.370000	1.000000001970303253884254
0.870000	-0.370000	1.000000001970197338607704
0.890000	-0.370000	1.000000001970123619798869
0.910000	-0.370000	1.000000001970082763591563
0.930000	-0.370000	1.000000001970075436119600
0.950000	-0.370000	1.000000001970082541546958
0.970000	-0.370000	1.000000001970086760394452
0.990000	-0.370000	1.000000001970088980840501

-0.990000	-0.350000	1.000000001970074547941181
-0.970000	-0.350000	1.000000001970072549539736
-0.950000	-0.350000	1.000000001970068330692243
-0.930000	-0.350000	1.000000001970062557532515
-0.910000	-0.350000	1.000000001970084095859193
-0.890000	-0.350000	1.000000001970139384965819
-0.870000	-0.350000	1.000000001970227536673974
-0.850000	-0.350000	1.000000001970348773028263
-0.830000	-0.350000	1.000000001970502427894871
-0.810000	-0.350000	1.000000001970688279229194
-0.790000	-0.350000	1.000000001970905882942020
-0.770000	-0.350000	1.000000001971154794944141
-0.750000	-0.350000	1.000000001971434571146347
-0.730000	-0.350000	1.000000001971744767459427
-0.710000	-0.350000	1.000000001972084717749567
-0.690000	-0.350000	1.000000001972453977927557
-0.670000	-0.350000	1.000000001972851659814978
-0.650000	-0.350000	1.000000001973277541367224
-0.630000	-0.350000	1.000000001973730512361271
-0.610000	-0.350000	1.000000001974209684618700
-0.590000	-0.350000	1.000000001974714392005694
-0.570000	-0.350000	1.000000001975243302254626
-0.550000	-0.350000	1.000000001975795527187074
-0.530000	-0.350000	1.000000001976369734535410
-0.510000	-0.350000	1.000000001976964369987400
-0.490000	-0.350000	1.000000001977577657186202
-0.470000	-0.350000	1.000000001978208263864190
-0.450000	-0.350000	1.000000001978853747530707
-0.430000	-0.350000	1.000000001979512109784309
-0.410000	-0.350000	1.000000001980180686089739
-0.390000	-0.350000	1.000000001980856589867130
-0.370000	-0.350000	1.000000001981536934536621
-0.350000	-0.350000	1.000000001982218167384531
-0.330000	-0.350000	1.000000001982896735697182
-0.310000	-0.350000	1.000000001983568420627080
-0.290000	-0.350000	1.000000001984229225371337
-0.270000	-0.350000	1.000000001984874486993249
-0.250000	-0.350000	1.000000001985499764600718
-0.230000	-0.350000	1.000000001986100173212435
-0.210000	-0.350000	1.000000001986671049891697
-0.190000	-0.350000	1.000000001987207287612591
-0.170000	-0.350000	1.000000001987704889572228
-0.150000	-0.350000	1.000000001988158970789300
-0.130000	-0.350000	1.000000001988565756505523
-0.110000	-0.350000	1.000000001988921694007217
-0.090000	-0.350000	1.000000001989223452625311
-0.070000	-0.350000	1.000000001989468145779938
-0.050000	-0.350000	1.000000001989653553025050
-0.030000	-0.350000	1.000000001989778342093018
-0.010000	-0.350000	1.000000001989840958671607
0.010000	-0.350000	1.000000001989840958671607
0.030000	-0.350000	1.000000001989778342093018
0.050000	-0.350000	1.000000001989653553025050
0.070000	-0.350000	1.000000001989468145779938
0.090000	-0.350000	1.000000001989223452625311
0.110000	-0.350000	1.000000001988921694007217
0.130000	-0.350000	1.000000001988565756505523
0.150000	-0.350000	1.000000001988158970789300
0.170000	-0.350000	1.000000001987704889572228
0.190000	-0.350000	1.000000001987207287612591
0.210000	-0.350000	1.000000001986671049891697
0.230000	-0.350000	1.000000001986100173212435
0.250000	-0.350000	1.000000001985499764600718
0.270000	-0.350000	1.000000001984874486993249
0.290000	-0.350000	1.000000001984229225371337
0.310000	-0.350000	1.000000001983568420627080
0.330000	-0.350000	1.000000001982896735697182
0.350000	-0.350000	1.000000001982218167384531
0.370000	-0.350000	1.000000001981536934536621
0.390000	-0.350000	1.000000001980856589867130
0.410000	-0.350000	1.000000001980180686089739
0.430000	-0.350000	1.000000001979512109784309
0.450000	-0.350000	1.000000001978853747530707
0.470000	-0.350000	1.000000001978208263864190
0.490000	-0.350000	1.000000001977577657186202
0.510000	-0.350000	1.000000001976964369987400
0.530000	-0.350000	1.000000001976369734535410
0.550000	-0.350000	1.000000001975795527187074
0.570000	-0.350000	1.000000001975243302254626
0.590000	-0.350000	1.000000001974714392005694
0.610000	-0.350000	1.000000001974209684618700
0.630000	-0.350000	1.000000001973730512361271
0.650000	-0.350000	1.000000001973277541367224
0.670000	-0.350000	1.000000001972851659814978
0.690000	-0.350000	1.000000001972453977927557
0.710000	-0.350000	1.000000001972084717749567
0.730000	-0.350000	1.000000001971744767459427
0.750000	-0.350000	1.000000001971434571146347
0.770000	-0.350000	1.000000001971154794944141
0.790000	-0.350000	1.000000001970905882942020
0.810000	-0.350000	1.000000001970688279229194
0.830000	-0.350000	1.000000001970502427894871
0.850000	-0.350000	1.000000001970348773028263
0.870000	-0.350000	1.000000001970227536673974
0.890000	-0.350000	1.000000001970139384965819
0.910000	-0.350000	1.000000001970084095859193
0.930000	-0.350000	1.000000001970062557532515
0.950000	-0.350000	1.000000001970068330692243
0.970000	-0.350000	1.000000001970072549539736
0.990000	-0.350000	1.000000001970074547941181

-0.990000	-0.330000	1.000000001970060781175675
-0.970000	-0.330000	1.000000001970058560729626
-0.950000	-0.330000	1.000000001970054119837528
-0.930000	-0.330000	1.000000001970055230060552
-0.910000	-0.330000	1.000000001970090313108130
-0.890000	-0.330000	1.000000001970159146935657
-0.870000	-0.330000	1.000000001970261731543133
-0.850000	-0.330000	1.000000001970397622841347
-0.830000	-0.330000	1.000000001970566598785695
-0.810000	-0.330000	1.000000001970768437331571
-0.790000	-0.330000	1.000000001971002250300558
-0.770000	-0.330000	1.000000001971268259737258
-0.750000	-0.330000	1.000000001971565799507857
-0.730000	-0.330000	1.000000001971894425523146
-0.710000	-0.330000	1.000000001972253471649310
-0.690000	-0.330000	1.000000001972642715841744
-0.670000	-0.330000	1.000000001973061269922027
-0.650000	-0.330000	1.000000001973508689800951
-0.630000	-0.330000	1.000000001973984309344701
-0.610000	-0.330000	1.000000001974487018330251
-0.590000	-0.330000	1.000000001975016150623787
-0.570000	-0.330000	1.000000001975570818046890
-0.550000	-0.330000	1.000000001976149466287325
-0.530000	-0.330000	1.000000001976751429211276
-0.510000	-0.330000	1.000000001977374930461906
-0.490000	-0.330000	1.000000001978018415726979
-0.470000	-0.330000	1.000000001978679886605050
-0.450000	-0.330000	1.000000001979357788783886
-0.430000	-0.330000	1.000000001980049235683623
-0.410000	-0.330000	1.000000001980752006858211
-0.390000	-0.330000	1.000000001981462993683181
-0.370000	-0.330000	1.000000001982179087534064
-0.350000	-0.330000	1.000000001982896735697182
-0.330000	-0.330000	1.000000001983611719325040
-0.310000	-0.330000	1.000000001984320041614751
-0.290000	-0.330000	1.000000001985017039629611
-0.270000	-0.330000	1.000000001985698050432916
-0.250000	-0.330000	1.000000001986357744954148
-0.230000	-0.330000	1.000000001986991460256604
-0.210000	-0.330000	1.000000001987593867269766
-0.190000	-0.330000	1.000000001988159858967720
-0.170000	-0.330000	1.000000001988684550369157
-0.150000	-0.330000	1.000000001989163500581981
-0.130000	-0.330000	1.000000001989592046669486
-0.110000	-0.330000	1.000000001989966857962600
-0.090000	-0.330000	1.000000001990284381747642
-0.070000	-0.330000	1.000000001990541731444750
-0.050000	-0.330000	1.000000001990736908652480
-0.030000	-0.330000	1.000000001990867914969385
-0.010000	-0.330000	1.000000001990933862217048
0.010000	-0.330000	1.000000001990933862217048
0.030000	-0.330000	1.000000001990867914969385
0.050000	-0.330000	1.000000001990736908652480
0.070000	-0.330000	1.000000001990541731444750
0.090000	-0.330000	1.000000001990284381747642
0.110000	-0.330000	1.000000001989966857962600
0.130000	-0.330000	1.000000001989592046669486
0.150000	-0.330000	1.000000001989163500581981
0.170000	-0.330000	1.000000001988684550369157
0.190000	-0.330000	1.000000001988159858967720
0.210000	-0.330000	1.000000001987593867269766
0.230000	-0.330000	1.000000001986991460256604
0.250000	-0.330000	1.000000001986357744954148
0.270000	-0.330000	1.000000001985698050432916
0.290000	-0.330000	1.000000001985017039629611
0.310000	-0.330000	1.000000001984320041614751
0.330000	-0.330000	1.000000001983611719325040
0.350000	-0.330000	1.000000001982896735697182
0.370000	-0.330000	1.000000001982179087534064
0.390000	-0.330000	1.000000001981462993683181
0.410000	-0.330000	1.000000001980752006858211
0.430000	-0.330000	1.000000001980049235683623
0.450000	-0.330000	1.000000001979357788783886
0.470000	-0.330000	1.000000001978679886605050
0.490000	-0.330000	1.000000001978018415726979
0.510000	-0.330000	1.000000001977374930461906
0.530000	-0.330000	1.000000001976751429211276
0.550000	-0.330000	1.000000001976149466287325
0.570000	-0.330000	1.000000001975570818046890
0.590000	-0.330000	1.000000001975016150623787
0.610000	-0.330000	1.000000001974487018330251
0.630000	-0.330000	1.000000001973984309344701
0.650000	-0.330000	1.000000001973508689800951
0.670000	-0.330000	1.000000001973061269922027
0.690000	-0.330000	1.000000001972642715841744
0.710000	-0.330000	1.000000001972253471649310
0.730000	-0.330000	1.000000001971894425523146
0.750000	-0.330000	1.000000001971565799507857
0.770000	-0.330000	1.000000001971268259737258
0.790000	-0.330000	1.000000001971002250300558
0.810000	-0.330000	1.000000001970768437331571
0.830000	-0.330000	1.000000001970566598785695
0.850000	-0.330000	1.000000001970397622841347
0.870000	-0.330000	1.000000001970261731543133
0.890000	-0.330000	1.000000001970159146935657
0.910000	-0.330000	1.000000001970090313108130
0.930000	-0.330000	1.000000001970055230060552
0.950000	-0.330000	1.000000001970054119837528
0.970000	-0.330000	1.000000001970058560729626
0.990000	-0.330000	1.000000001970060781175675

-0.990000	-0.310000	1.000000001970047458499380
-0.970000	-0.310000	1.000000001970045016008726
-0.950000	-0.310000	1.000000001970039908982812
-0.930000	-0.310000	1.000000001970052565525293
-0.910000	-0.310000	1.000000001970100305115352
-0.890000	-0.310000	1.000000001970182461619174
-0.870000	-0.310000	1.000000001970298812992155
-0.850000	-0.310000	1.000000001970448915145084
-0.830000	-0.310000	1.000000001970632768077962
-0.810000	-0.310000	1.000000001970849705656974
-0.790000	-0.310000	1.000000001971099505837515
-0.770000	-0.310000	1.000000001971382168619584
-0.750000	-0.310000	1.000000001971696583780158
-0.730000	-0.310000	1.000000001972043195408446
-0.710000	-0.310000	1.000000001972420893281424
-0.690000	-0.310000	1.000000001972829455354486
-0.670000	-0.310000	1.000000001973268437538422
-0.650000	-0.310000	1.000000001973736951654814
-0.630000	-0.310000	1.000000001974234553614451
-0.610000	-0.310000	1.000000001974760355238914
-0.590000	-0.310000	1.000000001975313468349782
-0.570000	-0.310000	1.000000001975893226813241
-0.550000	-0.310000	1.000000001976498298361662
-0.530000	-0.310000	1.000000001977127572772019
-0.510000	-0.310000	1.000000001977779495732079
-0.490000	-0.310000	1.000000001978452734974212
-0.470000	-0.310000	1.000000001979145292096973
-0.450000	-0.310000	1.000000001979855168698919
-0.430000	-0.310000	1.000000001980579700244789
-0.410000	-0.310000	1.000000001981316666288535
-0.390000	-0.310000	1.000000001982062736161083
-0.370000	-0.310000	1.000000001982814801237964
-0.350000	-0.310000	1.000000001983568420627080
-0.330000	-0.310000	1.000000001984320041614751
-0.310000	-0.310000	1.000000001985064779219670
-0.290000	-0.310000	1.000000001985797970505132
-0.270000	-0.310000	1.000000001986514508445225
-0.250000	-0.310000	1.000000001987208619880221
-0.230000	-0.310000	1.000000001987875197784206
-0.210000	-0.310000	1.000000001988508691042057
-0.190000	-0.310000	1.000000001989103548538651
-0.170000	-0.310000	1.000000001989654663248075
-0.150000	-0.310000	1.000000001990157372233625
-0.130000	-0.310000	1.000000001990607012558598
-0.110000	-0.310000	1.000000001990999809464711
-0.090000	-0.310000	1.000000001991332210238284
-0.070000	-0.310000	1.000000001991601328299453
-0.050000	-0.310000	1.000000001991805387291379
-0.030000	-0.310000	1.000000001991942166768013
-0.010000	-0.310000	1.000000001992011222640144
0.010000	-0.310000	1.000000001992011222640144
0.030000	-0.310000	1.000000001991942166768013
0.050000	-0.310000	1.000000001991805387291379
0.070000	-0.310000	1.000000001991601328299453
0.090000	-0.310000	1.000000001991332210238284
0.110000	-0.310000	1.000000001990999809464711
0.130000	-0.310000	1.000000001990607012558598
0.150000	-0.310000	1.000000001990157372233625
0.170000	-0.310000	1.000000001989654663248075
0.190000	-0.310000	1.000000001989103548538651
0.210000	-0.310000	1.000000001988508691042057
0.230000	-0.310000	1.000000001987875197784206
0.250000	-0.310000	1.000000001987208619880221
0.270000	-0.310000	1.000000001986514508445225
0.290000	-0.310000	1.000000001985797970505132
0.310000	-0.310000	1.000000001985064779219670
0.330000	-0.310000	1.000000001984320041614751
0.350000	-0.310000	1.000000001983568420627080
0.370000	-0.310000	1.000000001982814801237964
0.390000	-0.310000	1.000000001982062736161083
0.410000	-0.310000	1.000000001981316666288535
0.430000	-0.310000	1.000000001980579700244789
0.450000	-0.310000	1.000000001979855168698919
0.470000	-0.310000	1.000000001979145292096973
0.490000	-0.310000	1.000000001978452734974212
0.510000	-0.310000	1.000000001977779495732079
0.530000	-0.310000	1.000000001977127572772019
0.550000	-0.310000	1.000000001976498298361662
0.570000	-0.310000	1.000000001975893226813241
0.590000	-0.310000	1.000000001975313468349782
0.610000	-0.310000	1.000000001974760355238914
0.630000	-0.310000	1.000000001974234553614451
0.650000	-0.310000	1.000000001973736951654814
0.670000	-0.310000	1.000000001973268437538422
0.690000	-0.310000	1.000000001972829455354486
0.710000	-0.310000	1.000000001972420893281424
0.730000	-0.310000	1.000000001972043195408446
0.750000	-0.310000	1.000000001971696583780158
0.770000	-0.310000	1.000000001971382168619584
0.790000	-0.310000	1.000000001971099505837515
0.810000	-0.310000	1.000000001970849705656974
0.830000	-0.310000	1.000000001970632768077962
0.850000	-0.310000	1.000000001970448915145084
0.870000	-0.310000	1.000000001970298812992155
0.890000	-0.310000	1.000000001970182461619174
0.910000	-0.310000	1.000000001970100305115352
0.930000	-0.310000	1.000000001970052565525293
0.950000	-0.310000	1.000000001970039908982812
0.970000	-0.310000	1.000000001970045016008726
0.990000	-0.310000	1.000000001970047458499380

-0.990000	-0.290000	1.000000001970034579912294
-0.970000	-0.290000	1.000000001970032359466245
-0.950000	-0.290000	1.000000001970028362663356
-0.930000	-0.290000	1.000000001970053675748318
-0.910000	-0.290000	1.000000001970113849836252
-0.890000	-0.290000	1.000000001970208662882555
-0.870000	-0.290000	1.000000001970338114887227
-0.850000	-0.290000	1.000000001970501983805661
-0.830000	-0.290000	1.000000001970699825548650
-0.810000	-0.290000	1.000000001970931418071586
-0.790000	-0.290000	1.000000001971196539329867
-0.770000	-0.290000	1.000000001971494967278886
-0.750000	-0.290000	1.000000001971826035784829
-0.730000	-0.290000	1.000000001972189744847697
-0.710000	-0.290000	1.000000001972585428333673
-0.690000	-0.290000	1.000000001973012864198154
-0.670000	-0.290000	1.000000001973471386307324
-0.650000	-0.290000	1.000000001973960328527369
-0.630000	-0.290000	1.000000001974479468813684
-0.610000	-0.290000	1.000000001975027696943243
-0.590000	-0.290000	1.000000001975604346782234
-0.570000	-0.290000	1.000000001976208752196840
-0.550000	-0.290000	1.000000001976839580919432
-0.530000	-0.290000	1.000000001977495500682380
-0.510000	-0.290000	1.000000001978175845351871
-0.490000	-0.290000	1.000000001978878172437248
-0.470000	-0.290000	1.000000001979601371715489
-0.450000	-0.290000	1.000000001980342778651334
-0.430000	-0.290000	1.000000001981100394843338
-0.410000	-0.290000	1.000000001981871333711638
-0.390000	-0.290000	1.000000001982652042542554
-0.370000	-0.290000	1.000000001983439412711618
-0.350000	-0.290000	1.000000001984229225371337
-0.330000	-0.290000	1.000000001985017039629611
-0.310000	-0.290000	1.000000001985797970505132
-0.290000	-0.290000	1.000000001986566910971987
-0.270000	-0.290000	1.000000001987318087870449
-0.250000	-0.290000	1.000000001988046172129998
-0.230000	-0.290000	1.000000001988744724457092
-0.210000	-0.290000	1.000000001989408415781213
-0.190000	-0.290000	1.000000001990031028853423
-0.170000	-0.290000	1.000000001990607456647808
-0.150000	-0.290000	1.000000001991132592138456
-0.130000	-0.290000	1.000000001991601772388663
-0.110000	-0.290000	1.000000001992010778550934
-0.090000	-0.290000	1.000000001992356724045408
-0.070000	-0.290000	1.000000001992636722292218
-0.050000	-0.290000	1.000000001992848330800712
-0.030000	-0.290000	1.000000001992990439347864
-0.010000	-0.290000	1.000000001993061937710650
0.010000	-0.290000	1.000000001993061937710650
0.030000	-0.290000	1.000000001992990439347864
0.050000	-0.290000	1.000000001992848330800712
0.070000	-0.290000	1.000000001992636722292218
0.090000	-0.290000	1.000000001992356724045408
0.110000	-0.290000	1.000000001992010778550934
0.130000	-0.290000	1.000000001991601772388663
0.150000	-0.290000	1.000000001991132592138456
0.170000	-0.290000	1.000000001990607456647808
0.190000	-0.290000	1.000000001990031028853423
0.210000	-0.290000	1.000000001989408415781213
0.230000	-0.290000	1.000000001988744724457092
0.250000	-0.290000	1.000000001988046172129998
0.270000	-0.290000	1.000000001987318087870449
0.290000	-0.290000	1.000000001986566910971987
0.310000	-0.290000	1.000000001985797970505132
0.330000	-0.290000	1.000000001985017039629611
0.350000	-0.290000	1.000000001984229225371337
0.370000	-0.290000	1.000000001983439412711618
0.390000	-0.290000	1.000000001982652042542554
0.410000	-0.290000	1.000000001981871333711638
0.430000	-0.290000	1.000000001981100394843338
0.450000	-0.290000	1.000000001980342778651334
0.470000	-0.290000	1.000000001979601371715489
0.490000	-0.290000	1.000000001978878172437248
0.510000	-0.290000	1.000000001978175845351871
0.530000	-0.290000	1.000000001977495500682380
0.550000	-0.290000	1.000000001976839580919432
0.570000	-0.290000	1.000000001976208752196840
0.590000	-0.290000	1.000000001975604346782234
0.610000	-0.290000	1.000000001975027696943243
0.630000	-0.290000	1.000000001974479468813684
0.650000	-0.290000	1.000000001973960328527369
0.670000	-0.290000	1.000000001973471386307324
0.690000	-0.290000	1.000000001973012864198154
0.710000	-0.290000	1.000000001972585428333673
0.730000	-0.290000	1.000000001972189744847697
0.750000	-0.290000	1.000000001971826035784829
0.770000	-0.290000	1.000000001971494967278886
0.790000	-0.290000	1.000000001971196539329867
0.810000	-0.290000	1.000000001970931418071586
0.830000	-0.290000	1.000000001970699825548650
0.850000	-0.290000	1.000000001970501983805661
0.870000	-0.290000	1.000000001970338114887227
0.890000	-0.290000	1.000000001970208662882555
0.910000	-0.290000	1.000000001970113849836252
0.930000	-0.290000	1.000000001970053675748318
0.950000	-0.290000	1.000000001970028362663356
0.970000	-0.290000	1.000000001970032359466245
0.990000	-0.290000	1.000000001970034579912294

-0.990000	-0.270000	1.000000001970022145414418
-0.970000	-0.270000	1.000000001970019924968369
-0.950000	-0.270000	1.000000001970021479280604
-0.930000	-0.270000	1.000000001970057894595811
-0.910000	-0.270000	1.000000001970129837047807
-0.890000	-0.270000	1.000000001970236640502776
-0.870000	-0.270000	1.000000001970378749049928
-0.850000	-0.270000	1.000000001970555496555448
-0.830000	-0.270000	1.000000001970766883019337
-0.810000	-0.270000	1.000000001971012464352384
-0.790000	-0.270000	1.000000001971292240554590
-0.770000	-0.270000	1.000000001971605767536744
-0.750000	-0.270000	1.000000001971952823254242
-0.730000	-0.270000	1.000000001972333185662478
-0.710000	-0.270000	1.000000001972746188627639
-0.690000	-0.270000	1.000000001973191610105118
-0.670000	-0.270000	1.000000001973669006005707
-0.650000	-0.270000	1.000000001974177710195590
-0.630000	-0.270000	1.000000001974717500630163
-0.610000	-0.270000	1.000000001975287489131006
-0.590000	-0.270000	1.000000001975887009564303
-0.570000	-0.270000	1.000000001976515173751636
-0.550000	-0.270000	1.000000001977171093514585
-0.530000	-0.270000	1.000000001977853436585519
-0.510000	-0.270000	1.000000001978561092741415
-0.490000	-0.270000	1.000000001979292285625434
-0.470000	-0.270000	1.000000001980045238880734
-0.450000	-0.270000	1.000000001980817954105873
-0.430000	-0.270000	1.000000001981607766765592
-0.410000	-0.270000	1.000000001982412012324630
-0.390000	-0.270000	1.000000001983227138069310
-0.370000	-0.270000	1.000000001984049369241347
-0.350000	-0.270000	1.000000001984874486993249
-0.330000	-0.270000	1.000000001985698050432916
-0.310000	-0.270000	1.000000001986514508445225
-0.290000	-0.270000	1.000000001987318087870449
-0.270000	-0.270000	1.000000001988103459638069
-0.250000	-0.270000	1.000000001988863962409937
-0.230000	-0.270000	1.000000001989593378937116
-0.210000	-0.270000	1.000000001990285714015272
-0.190000	-0.270000	1.000000001990934528350863
-0.170000	-0.270000	1.000000001991534492873370
-0.150000	-0.270000	1.000000001992080056467671
-0.130000	-0.270000	1.000000001992566556197062
-0.110000	-0.270000	1.000000001992990217303259
-0.090000	-0.270000	1.000000001993347931161793
-0.070000	-0.270000	1.000000001993636589148196
-0.050000	-0.270000	1.000000001993854858994837
-0.030000	-0.270000	1.000000001994001186389482
-0.010000	-0.270000	1.000000001994074683153713
0.010000	-0.270000	1.000000001994074683153713
0.030000	-0.270000	1.000000001994001186389482
0.050000	-0.270000	1.000000001993854858994837
0.070000	-0.270000	1.000000001993636589148196
0.090000	-0.270000	1.000000001993347931161793
0.110000	-0.270000	1.000000001992990217303259
0.130000	-0.270000	1.000000001992566556197062
0.150000	-0.270000	1.000000001992080056467671
0.170000	-0.270000	1.000000001991534492873370
0.190000	-0.270000	1.000000001990934528350863
0.210000	-0.270000	1.000000001990285714015272
0.230000	-0.270000	1.000000001989593378937116
0.250000	-0.270000	1.000000001988863962409937
0.270000	-0.270000	1.000000001988103459638069
0.290000	-0.270000	1.000000001987318087870449
0.310000	-0.270000	1.000000001986514508445225
0.330000	-0.270000	1.000000001985698050432916
0.350000	-0.270000	1.000000001984874486993249
0.370000	-0.270000	1.000000001984049369241347
0.390000	-0.270000	1.000000001983227138069310
0.410000	-0.270000	1.000000001982412012324630
0.430000	-0.270000	1.000000001981607766765592
0.450000	-0.270000	1.000000001980817954105873
0.470000	-0.270000	1.000000001980045238880734
0.490000	-0.270000	1.000000001979292285625434
0.510000	-0.270000	1.000000001978561092741415
0.530000	-0.270000	1.000000001977853436585519
0.550000	-0.270000	1.000000001977171093514585
0.570000	-0.270000	1.000000001976515173751636
0.590000	-0.270000	1.000000001975887009564303
0.610000	-0.270000	1.000000001975287489131006
0.630000	-0.270000	1.000000001974717500630163
0.650000	-0.270000	1.000000001974177710195590
0.670000	-0.270000	1.000000001973669006005707
0.690000	-0.270000	1.000000001973191610105118
0.710000	-0.270000	1.000000001972746188627639
0.730000	-0.270000	1.000000001972333185662478
0.750000	-0.270000	1.000000001971952823254242
0.770000	-0.270000	1.000000001971605767536744
0.790000	-0.270000	1.000000001971292240554590
0.810000	-0.270000	1.000000001971012464352384
0.830000	-0.270000	1.000000001970766883019337
0.850000	-0.270000	1.000000001970555496555448
0.870000	-0.270000	1.000000001970378749049928
0.890000	-0.270000	1.000000001970236640502776
0.910000	-0.270000	1.000000001970129837047807
0.930000	-0.270000	1.000000001970057894595811
0.950000	-0.270000	1.000000001970021479280604
0.970000	-0.270000	1.000000001970019924968369
0.990000	-0.270000	1.000000001970022145414418

-0.990000	-0.250000	1.000000001970010377050357
-0.970000	-0.250000	1.000000001970007490470493
-0.950000	-0.250000	1.000000001970017926566925
-0.930000	-0.250000	1.000000001970065000023169
-0.910000	-0.250000	1.000000001970147822660806
-0.890000	-0.250000	1.000000001970266172435231
-0.870000	-0.250000	1.000000001970420049346444
-0.850000	-0.250000	1.000000001970609009305235
-0.830000	-0.250000	1.000000001970833274356210
-0.810000	-0.250000	1.000000001971092178365552
-0.790000	-0.250000	1.000000001971385721333263
-0.770000	-0.250000	1.000000001971713903259342
-0.750000	-0.250000	1.000000001972076058009975
-0.730000	-0.250000	1.000000001972471963540556
-0.710000	-0.250000	1.000000001972901397806481
-0.690000	-0.250000	1.000000001973364138763145
-0.670000	-0.250000	1.000000001973859742321338
-0.650000	-0.250000	1.000000001974387542347245
-0.630000	-0.250000	1.000000001974947094751656
-0.610000	-0.250000	1.000000001975537955445361
-0.590000	-0.250000	1.000000001976159458294546
-0.570000	-0.250000	1.000000001976810715120791
-0.550000	-0.250000	1.000000001977490615701072
-0.530000	-0.250000	1.000000001978198493901573
-0.510000	-0.250000	1.000000001978932795410060
-0.490000	-0.250000	1.000000001979691743869694
-0.470000	-0.250000	1.000000001980474007012845
-0.450000	-0.250000	1.000000001981277142348858
-0.430000	-0.250000	1.000000001982098485342476
-0.410000	-0.250000	1.000000001982935149413834
-0.390000	-0.250000	1.000000001983783581849252
-0.370000	-0.250000	1.000000001984640007890448
-0.350000	-0.250000	1.000000001985499764600718
-0.330000	-0.250000	1.000000001986357744954148
-0.310000	-0.250000	1.000000001987208619880221
-0.290000	-0.250000	1.000000001988046172129998
-0.270000	-0.250000	1.000000001988863962409937
-0.250000	-0.250000	1.000000001989655551426495
-0.230000	-0.250000	1.000000001990414055796919
-0.210000	-0.250000	1.000000001991133036227666
-0.190000	-0.250000	1.000000001991806053425194
-0.170000	-0.250000	1.000000001992426890140564
-0.150000	-0.250000	1.000000001992990439347864
-0.130000	-0.250000	1.000000001993492038110389
-0.110000	-0.250000	1.000000001993927689625252
-0.090000	-0.250000	1.000000001994294507312588
-0.070000	-0.250000	1.000000001994590270726349
-0.050000	-0.250000	1.000000001994813203509693
-0.030000	-0.250000	1.000000001994962195439598
-0.010000	-0.250000	1.000000001995037246516063
0.010000	-0.250000	1.000000001995037246516063
0.030000	-0.250000	1.000000001994962195439598
0.050000	-0.250000	1.000000001994813203509693
0.070000	-0.250000	1.000000001994590270726349
0.090000	-0.250000	1.000000001994294507312588
0.110000	-0.250000	1.000000001993927689625252
0.130000	-0.250000	1.000000001993492038110389
0.150000	-0.250000	1.000000001992990439347864
0.170000	-0.250000	1.000000001992426890140564
0.190000	-0.250000	1.000000001991806053425194
0.210000	-0.250000	1.000000001991133036227666
0.230000	-0.250000	1.000000001990414055796919
0.250000	-0.250000	1.000000001989655551426495
0.270000	-0.250000	1.000000001988863962409937
0.290000	-0.250000	1.000000001988046172129998
0.310000	-0.250000	1.000000001987208619880221
0.330000	-0.250000	1.000000001986357744954148
0.350000	-0.250000	1.000000001985499764600718
0.370000	-0.250000	1.000000001984640007890448
0.390000	-0.250000	1.000000001983783581849252
0.410000	-0.250000	1.000000001982935149413834
0.430000	-0.250000	1.000000001982098485342476
0.450000	-0.250000	1.000000001981277142348858
0.470000	-0.250000	1.000000001980474007012845
0.490000	-0.250000	1.000000001979691743869694
0.510000	-0.250000	1.000000001978932795410060
0.530000	-0.250000	1.000000001978198493901573
0.550000	-0.250000	1.000000001977490615701072
0.570000	-0.250000	1.000000001976810715120791
0.590000	-0.250000	1.000000001976159458294546
0.610000	-0.250000	1.000000001975537955445361
0.630000	-0.250000	1.000000001974947094751656
0.650000	-0.250000	1.000000001974387542347245
0.670000	-0.250000	1.000000001973859742321338
0.690000	-0.250000	1.000000001973364138763145
0.710000	-0.250000	1.000000001972901397806481
0.730000	-0.250000	1.000000001972471963540556
0.750000	-0.250000	1.000000001972076058009975
0.770000	-0.250000	1.000000001971713903259342
0.790000	-0.250000	1.000000001971385721333263
0.810000	-0.250000	1.000000001971092178365552
0.830000	-0.250000	1.000000001970833274356210
0.850000	-0.250000	1.000000001970609009305235
0.870000	-0.250000	1.000000001970420049346444
0.890000	-0.250000	1.000000001970266172435231
0.910000	-0.250000	1.000000001970147822660806
0.930000	-0.250000	1.000000001970065000023169
0.950000	-0.250000	1.000000001970017926566925
0.970000	-0.250000	1.000000001970007490470493
0.990000	-0.250000	1.000000001970010377050357

-0.990000	-0.230000	1.000000001969999274820111
-0.970000	-0.230000	1.000000001969996388240247
-0.950000	-0.230000	1.000000001970017038388505
-0.930000	-0.230000	1.000000001970073881807366
-0.910000	-0.230000	1.000000001970166918496830
-0.890000	-0.230000	1.000000001970296148456896
-0.870000	-0.230000	1.000000001970461127598355
-0.850000	-0.230000	1.000000001970661855921207
-0.830000	-0.230000	1.000000001970897889336243
-0.810000	-0.230000	1.000000001971169449888066
-0.790000	-0.230000	1.000000001971476093487468
-0.770000	-0.230000	1.000000001971817820134447
-0.750000	-0.230000	1.000000001972194185739795
-0.730000	-0.230000	1.000000001972605190303511
-0.710000	-0.230000	1.000000001973050167691781
-0.690000	-0.230000	1.000000001973529339949209
-0.670000	-0.230000	1.000000001974042040941981
-0.650000	-0.230000	1.000000001974587826580887
-0.630000	-0.230000	1.000000001975166474821322
-0.610000	-0.230000	1.000000001975777319529470
-0.590000	-0.230000	1.000000001976419694571518
-0.570000	-0.230000	1.000000001977092933813651
-0.550000	-0.230000	1.000000001977796371122054
-0.530000	-0.230000	1.000000001978528452184491
-0.510000	-0.230000	1.000000001979288510867150
-0.490000	-0.230000	1.000000001980074326723980
-0.470000	-0.230000	1.000000001980884789531956
-0.450000	-0.230000	1.000000001981717012711215
-0.430000	-0.230000	1.000000001982568775815707
-0.410000	-0.230000	1.000000001983436970220964
-0.390000	-0.230000	1.000000001984317821168702
-0.370000	-0.230000	1.000000001985207109811427
-0.350000	-0.230000	1.000000001986100173212435
-0.330000	-0.230000	1.000000001986991460256604
-0.310000	-0.230000	1.000000001987875197784206
-0.290000	-0.230000	1.000000001988744724457092
-0.270000	-0.230000	1.000000001989593378937116
-0.250000	-0.230000	1.000000001990414055796919
-0.230000	-0.230000	1.000000001991199649609143
-0.210000	-0.230000	1.000000001991942832901827
-0.190000	-0.230000	1.000000001992637166381428
-0.170000	-0.230000	1.000000001993276432799007
-0.150000	-0.230000	1.000000001993855081039442
-0.130000	-0.230000	1.000000001994368448166028
-0.110000	-0.230000	1.000000001994812981465088
-0.090000	-0.230000	1.000000001995186238445967
-0.070000	-0.230000	1.000000001995485998662616
-0.050000	-0.230000	1.000000001995711595981220
-0.030000	-0.230000	1.000000001995862142223359
-0.010000	-0.230000	1.000000001995937637389034
0.010000	-0.230000	1.000000001995937637389034
0.030000	-0.230000	1.000000001995862142223359
0.050000	-0.230000	1.000000001995711595981220
0.070000	-0.230000	1.000000001995485998662616
0.090000	-0.230000	1.000000001995186238445967
0.110000	-0.230000	1.000000001994812981465088
0.130000	-0.230000	1.000000001994368448166028
0.150000	-0.230000	1.000000001993855081039442
0.170000	-0.230000	1.000000001993276432799007
0.190000	-0.230000	1.000000001992637166381428
0.210000	-0.230000	1.000000001991942832901827
0.230000	-0.230000	1.000000001991199649609143
0.250000	-0.230000	1.000000001990414055796919
0.270000	-0.230000	1.000000001989593378937116
0.290000	-0.230000	1.000000001988744724457092
0.310000	-0.230000	1.000000001987875197784206
0.330000	-0.230000	1.000000001986991460256604
0.350000	-0.230000	1.000000001986100173212435
0.370000	-0.230000	1.000000001985207109811427
0.390000	-0.230000	1.000000001984317821168702
0.410000	-0.230000	1.000000001983436970220964
0.430000	-0.230000	1.000000001982568775815707
0.450000	-0.230000	1.000000001981717012711215
0.470000	-0.230000	1.000000001980884789531956
0.490000	-0.230000	1.000000001980074326723980
0.510000	-0.230000	1.000000001979288510867150
0.530000	-0.230000	1.000000001978528452184491
0.550000	-0.230000	1.000000001977796371122054
0.570000	-0.230000	1.000000001977092933813651
0.590000	-0.230000	1.000000001976419694571518
0.610000	-0.230000	1.000000001975777319529470
0.630000	-0.230000	1.000000001975166474821322
0.650000	-0.230000	1.000000001974587826580887
0.670000	-0.230000	1.000000001974042040941981
0.690000	-0.230000	1.000000001973529339949209
0.710000	-0.230000	1.000000001973050167691781
0.730000	-0.230000	1.000000001972605190303511
0.750000	-0.230000	1.000000001972194185739795
0.770000	-0.230000	1.000000001971817820134447
0.790000	-0.230000	1.000000001971476093487468
0.810000	-0.230000	1.000000001971169449888066
0.830000	-0.230000	1.000000001970897889336243
0.850000	-0.230000	1.000000001970661855921207
0.870000	-0.230000	1.000000001970461127598355
0.890000	-0.230000	1.000000001970296148456896
0.910000	-0.230000	1.000000001970166918496830
0.930000	-0.230000	1.000000001970073881807366
0.950000	-0.230000	1.000000001970017038388505
0.970000	-0.230000	1.000000001969996388240247
0.990000	-0.230000	1.000000001969999274820111

-0.990000	-0.210000	1.000000001969989726902099
-0.970000	-0.210000	1.000000001969987728500655
-0.950000	-0.210000	1.000000001970017926566925
-0.930000	-0.210000	1.000000001970084095859193
-0.910000	-0.210000	1.000000001970186902511273
-0.890000	-0.210000	1.000000001970326124478561
-0.870000	-0.210000	1.000000001970501539716452
-0.850000	-0.210000	1.000000001970712926180340
-0.830000	-0.210000	1.000000001970960283870227
-0.810000	-0.210000	1.000000001971243612786111
-0.790000	-0.210000	1.000000001971562468838783
-0.770000	-0.210000	1.000000001971916852028244
-0.750000	-0.210000	1.000000001972306540309887
-0.730000	-0.210000	1.000000001972731533683714
-0.710000	-0.210000	1.000000001973191388060513
-0.690000	-0.210000	1.000000001973685881395681
-0.670000	-0.210000	1.000000001974214569600008
-0.650000	-0.210000	1.000000001974777452673493
-0.630000	-0.210000	1.000000001975374086526926
-0.610000	-0.210000	1.000000001976003805026494
-0.590000	-0.210000	1.000000001976665942038380
-0.570000	-0.210000	1.000000001977360275517981
-0.550000	-0.210000	1.000000001978085695242271
-0.530000	-0.210000	1.000000001978841090988226
-0.510000	-0.210000	1.000000001979625352532821
-0.490000	-0.210000	1.000000001980437147608427
-0.470000	-0.210000	1.000000001981274255768994
-0.450000	-0.210000	1.000000001982134678613079
-0.430000	-0.210000	1.000000001983015529560817
-0.410000	-0.210000	1.000000001983913699987738
-0.390000	-0.210000	1.000000001984825415135560
-0.370000	-0.210000	1.000000001985746234112185
-0.350000	-0.210000	1.000000001986671049891697
-0.330000	-0.210000	1.000000001987593867269766
-0.310000	-0.210000	1.000000001988508691042057
-0.290000	-0.210000	1.000000001989408415781213
-0.270000	-0.210000	1.000000001990285714015272
-0.250000	-0.210000	1.000000001991133036227666
-0.230000	-0.210000	1.000000001991942832901827
-0.210000	-0.210000	1.000000001992707554521189
-0.190000	-0.210000	1.000000001993420317702999
-0.170000	-0.210000	1.000000001994074461109108
-0.150000	-0.210000	1.000000001994664655668998
-0.130000	-0.210000	1.000000001995186460490572
-0.110000	-0.210000	1.000000001995636322860150
-0.090000	-0.210000	1.000000001996012466420893
-0.070000	-0.210000	1.000000001996313558905172
-0.050000	-0.210000	1.000000001996539378268380
-0.030000	-0.210000	1.000000001996689480421310
-0.010000	-0.210000	1.000000001996764753542379
0.010000	-0.210000	1.000000001996764753542379
0.030000	-0.210000	1.000000001996689480421310
0.050000	-0.210000	1.000000001996539378268380
0.070000	-0.210000	1.000000001996313558905172
0.090000	-0.210000	1.000000001996012466420893
0.110000	-0.210000	1.000000001995636322860150
0.130000	-0.210000	1.000000001995186460490572
0.150000	-0.210000	1.000000001994664655668998
0.170000	-0.210000	1.000000001994074461109108
0.190000	-0.210000	1.000000001993420317702999
0.210000	-0.210000	1.000000001992707554521189
0.230000	-0.210000	1.000000001991942832901827
0.250000	-0.210000	1.000000001991133036227666
0.270000	-0.210000	1.000000001990285714015272
0.290000	-0.210000	1.000000001989408415781213
0.310000	-0.210000	1.000000001988508691042057
0.330000	-0.210000	1.000000001987593867269766
0.350000	-0.210000	1.000000001986671049891697
0.370000	-0.210000	1.000000001985746234112185
0.390000	-0.210000	1.000000001984825415135560
0.410000	-0.210000	1.000000001983913699987738
0.430000	-0.210000	1.000000001983015529560817
0.450000	-0.210000	1.000000001982134678613079
0.470000	-0.210000	1.000000001981274255768994
0.490000	-0.210000	1.000000001980437147608427
0.510000	-0.210000	1.000000001979625352532821
0.530000	-0.210000	1.000000001978841090988226
0.550000	-0.210000	1.000000001978085695242271
0.570000	-0.210000	1.000000001977360275517981
0.590000	-0.210000	1.000000001976665942038380
0.610000	-0.210000	1.000000001976003805026494
0.630000	-0.210000	1.000000001975374086526926
0.650000	-0.210000	1.000000001974777452673493
0.670000	-0.210000	1.000000001974214569600008
0.690000	-0.210000	1.000000001973685881395681
0.710000	-0.210000	1.000000001973191388060513
0.730000	-0.210000	1.000000001972731533683714
0.750000	-0.210000	1.000000001972306540309887
0.770000	-0.210000	1.000000001971916852028244
0.790000	-0.210000	1.000000001971562468838783
0.810000	-0.210000	1.000000001971243612786111
0.830000	-0.210000	1.000000001970960283870227
0.850000	-0.210000	1.000000001970712926180340
0.870000	-0.210000	1.000000001970501539716452
0.890000	-0.210000	1.000000001970326124478561
0.910000	-0.210000	1.000000001970186902511273
0.930000	-0.210000	1.000000001970084095859193
0.950000	-0.210000	1.000000001970017926566925
0.970000	-0.210000	1.000000001969987728500655
0.990000	-0.210000	1.000000001969989726902099

-0.990000	-0.190000	1.000000001969980178984088
-0.970000	-0.190000	1.000000001969981955340927
-0.950000	-0.190000	1.000000001970020369057579
-0.930000	-0.190000	1.000000001970095420134044
-0.910000	-0.190000	1.000000001970207108570321
-0.890000	-0.190000	1.000000001970355434366411
-0.870000	-0.190000	1.000000001970540397522313
-0.850000	-0.190000	1.000000001970761775993424
-0.830000	-0.190000	1.000000001971019569779742
-0.810000	-0.190000	1.000000001971313556836662
-0.790000	-0.190000	1.000000001971643959208791
-0.770000	-0.190000	1.000000001972010110762312
-0.750000	-0.190000	1.000000001972412233541831
-0.730000	-0.190000	1.000000001972850105502744
-0.710000	-0.190000	1.000000001973323726645049
-0.690000	-0.190000	1.000000001973832430834932
-0.670000	-0.190000	1.000000001974376440116998
-0.650000	-0.190000	1.000000001974955088357433
-0.630000	-0.190000	1.000000001975568375556236
-0.610000	-0.190000	1.000000001976215635579592
-0.590000	-0.190000	1.000000001976896646382897
-0.570000	-0.190000	1.000000001977610519787731
-0.550000	-0.190000	1.000000001978356589660279
-0.530000	-0.190000	1.000000001979133967822122
-0.510000	-0.190000	1.000000001979941322005629
-0.490000	-0.190000	1.000000001980777097898567
-0.470000	-0.190000	1.000000001981639741188701
-0.450000	-0.190000	1.000000001982526587340772
-0.430000	-0.190000	1.000000001983434971819520
-0.410000	-0.190000	1.000000001984361563955872
-0.390000	-0.190000	1.000000001985302588991544
-0.370000	-0.190000	1.000000001986252939900623
-0.350000	-0.190000	1.000000001987207287612591
-0.330000	-0.190000	1.000000001988159858967720
-0.310000	-0.190000	1.000000001989103548538651
-0.290000	-0.190000	1.000000001990031028853423
-0.270000	-0.190000	1.000000001990934528350863
-0.250000	-0.190000	1.000000001991806053425194
-0.230000	-0.190000	1.000000001992637166381428
-0.210000	-0.190000	1.000000001993420317702999
-0.190000	-0.190000	1.000000001994147735828733
-0.170000	-0.190000	1.000000001994813203509693
-0.150000	-0.190000	1.000000001995411169630756
-0.130000	-0.190000	1.000000001995937415344429
-0.110000	-0.190000	1.000000001996389054070846
-0.090000	-0.190000	1.000000001996764309453170
-0.070000	-0.190000	1.000000001997063403536004
-0.050000	-0.190000	1.000000001997286336319348
-0.030000	-0.190000	1.000000001997434218026228
-0.010000	-0.190000	1.000000001997508158879668
0.010000	-0.190000	1.000000001997508158879668
0.030000	-0.190000	1.000000001997434218026228
0.050000	-0.190000	1.000000001997286336319348
0.070000	-0.190000	1.000000001997063403536004
0.090000	-0.190000	1.000000001996764309453170
0.110000	-0.190000	1.000000001996389054070846
0.130000	-0.190000	1.000000001995937415344429
0.150000	-0.190000	1.000000001995411169630756
0.170000	-0.190000	1.000000001994813203509693
0.190000	-0.190000	1.000000001994147735828733
0.210000	-0.190000	1.000000001993420317702999
0.230000	-0.190000	1.000000001992637166381428
0.250000	-0.190000	1.000000001991806053425194
0.270000	-0.190000	1.000000001990934528350863
0.290000	-0.190000	1.000000001990031028853423
0.310000	-0.190000	1.000000001989103548538651
0.330000	-0.190000	1.000000001988159858967720
0.350000	-0.190000	1.000000001987207287612591
0.370000	-0.190000	1.000000001986252939900623
0.390000	-0.190000	1.000000001985302588991544
0.410000	-0.190000	1.000000001984361563955872
0.430000	-0.190000	1.000000001983434971819520
0.450000	-0.190000	1.000000001982526587340772
0.470000	-0.190000	1.000000001981639741188701
0.490000	-0.190000	1.000000001980777097898567
0.510000	-0.190000	1.000000001979941322005629
0.530000	-0.190000	1.000000001979133967822122
0.550000	-0.190000	1.000000001978356589660279
0.570000	-0.190000	1.000000001977610519787731
0.590000	-0.190000	1.000000001976896646382897
0.610000	-0.190000	1.000000001976215635579592
0.630000	-0.190000	1.000000001975568375556236
0.650000	-0.190000	1.000000001974955088357433
0.670000	-0.190000	1.000000001974376440116998
0.690000	-0.190000	1.000000001973832430834932
0.710000	-0.190000	1.000000001973323726645049
0.730000	-0.190000	1.000000001972850105502744
0.750000	-0.190000	1.000000001972412233541831
0.770000	-0.190000	1.000000001972010110762312
0.790000	-0.190000	1.000000001971643959208791
0.810000	-0.190000	1.000000001971313556836662
0.830000	-0.190000	1.000000001971019569779742
0.850000	-0.190000	1.000000001970761775993424
0.870000	-0.190000	1.000000001970540397522313
0.890000	-0.190000	1.000000001970355434366411
0.910000	-0.190000	1.000000001970207108570321
0.930000	-0.190000	1.000000001970095420134044
0.950000	-0.190000	1.000000001970020369057579
0.970000	-0.190000	1.000000001969981955340927
0.990000	-0.190000	1.000000001969980178984088

-0.990000	-0.170000	1.000000001969970409021471
-0.970000	-0.170000	1.000000001969978624671853
-0.950000	-0.170000	1.000000001970024143815863
-0.930000	-0.170000	1.000000001970106966453500
-0.910000	-0.170000	1.000000001970226648495554
-0.890000	-0.170000	1.000000001970383411986631
-0.870000	-0.170000	1.000000001970577034882126
-0.850000	-0.170000	1.000000001970807739226643
-0.830000	-0.170000	1.000000001971074858886368
-0.810000	-0.170000	1.000000001971379059995115
-0.790000	-0.170000	1.000000001971719454374465
-0.770000	-0.170000	1.000000001972096708158233
-0.750000	-0.170000	1.000000001972510155212603
-0.730000	-0.170000	1.000000001972960017582182
-0.710000	-0.170000	1.000000001973446073222362
-0.690000	-0.170000	1.000000001973968100088541
-0.670000	-0.170000	1.000000001974525876136113
-0.650000	-0.170000	1.000000001975119179320473
-0.630000	-0.170000	1.000000001975748009641620
-0.610000	-0.170000	1.000000001976411478921136
-0.590000	-0.170000	1.000000001977109809203625
-0.570000	-0.170000	1.000000001977841890266063
-0.550000	-0.170000	1.000000001978607278019240
-0.530000	-0.170000	1.000000001979404862240131
-0.510000	-0.170000	1.000000001980233532705711
-0.490000	-0.170000	1.000000001981091957148351
-0.470000	-0.170000	1.000000001981978137166607
-0.450000	-0.170000	1.000000001982889630269824
-0.430000	-0.170000	1.000000001983823771922744
-0.410000	-0.170000	1.000000001984777009411687
-0.390000	-0.170000	1.000000001985744901844555
-0.370000	-0.170000	1.000000001986722786284645
-0.350000	-0.170000	1.000000001987704889572228
-0.330000	-0.170000	1.000000001988684550369157
-0.310000	-0.170000	1.000000001989654663248075
-0.290000	-0.170000	1.000000001990607456647808
-0.270000	-0.170000	1.000000001991534492873370
-0.250000	-0.170000	1.000000001992426890140564
-0.230000	-0.170000	1.000000001993276432799007
-0.210000	-0.170000	1.000000001994074461109108
-0.190000	-0.170000	1.000000001994813203509693
-0.170000	-0.170000	1.000000001995486442751826
-0.150000	-0.170000	1.000000001996087961586568
-0.130000	-0.170000	1.000000001996614651389450
-0.110000	-0.170000	1.000000001997063625580608
-0.090000	-0.170000	1.000000001997434218026228
-0.070000	-0.170000	1.000000001997727538949334
-0.050000	-0.170000	1.000000001997944698572951
-0.030000	-0.170000	1.000000001998088139387733
-0.010000	-0.170000	1.000000001998159415705913
0.010000	-0.170000	1.000000001998159415705913
0.030000	-0.170000	1.000000001998088139387733
0.050000	-0.170000	1.000000001997944698572951
0.070000	-0.170000	1.000000001997727538949334
0.090000	-0.170000	1.000000001997434218026228
0.110000	-0.170000	1.000000001997063625580608
0.130000	-0.170000	1.000000001996614651389450
0.150000	-0.170000	1.000000001996087961586568
0.170000	-0.170000	1.000000001995486442751826
0.190000	-0.170000	1.000000001994813203509693
0.210000	-0.170000	1.000000001994074461109108
0.230000	-0.170000	1.000000001993276432799007
0.250000	-0.170000	1.000000001992426890140564
0.270000	-0.170000	1.000000001991534492873370
0.290000	-0.170000	1.000000001990607456647808
0.310000	-0.170000	1.000000001989654663248075
0.330000	-0.170000	1.000000001988684550369157
0.350000	-0.170000	1.000000001987704889572228
0.370000	-0.170000	1.000000001986722786284645
0.390000	-0.170000	1.000000001985744901844555
0.410000	-0.170000	1.000000001984777009411687
0.430000	-0.170000	1.000000001983823771922744
0.450000	-0.170000	1.000000001982889630269824
0.470000	-0.170000	1.000000001981978137166607
0.490000	-0.170000	1.000000001981091957148351
0.510000	-0.170000	1.000000001980233532705711
0.530000	-0.170000	1.000000001979404862240131
0.550000	-0.170000	1.000000001978607278019240
0.570000	-0.170000	1.000000001977841890266063
0.590000	-0.170000	1.000000001977109809203625
0.610000	-0.170000	1.000000001976411478921136
0.630000	-0.170000	1.000000001975748009641620
0.650000	-0.170000	1.000000001975119179320473
0.670000	-0.170000	1.000000001974525876136113
0.690000	-0.170000	1.000000001973968100088541
0.710000	-0.170000	1.000000001973446073222362
0.730000	-0.170000	1.000000001972960017582182
0.750000	-0.170000	1.000000001972510155212603
0.770000	-0.170000	1.000000001972096708158233
0.790000	-0.170000	1.000000001971719454374465
0.810000	-0.170000	1.000000001971379059995115
0.830000	-0.170000	1.000000001971074858886368
0.850000	-0.170000	1.000000001970807739226643
0.870000	-0.170000	1.000000001970577034882126
0.890000	-0.170000	1.000000001970383411986631
0.910000	-0.170000	1.000000001970226648495554
0.930000	-0.170000	1.000000001970106966453500
0.950000	-0.170000	1.000000001970024143815863
0.970000	-0.170000	1.000000001969978624671853
0.990000	-0.170000	1.000000001969970409021471

-0.990000	-0.150000	1.000000001969962193371089
-0.970000	-0.150000	1.000000001969976626270409
-0.950000	-0.150000	1.000000001970028806752566
-0.930000	-0.150000	1.000000001970118512772956
-0.910000	-0.150000	1.000000001970245522286973
-0.890000	-0.150000	1.000000001970409835294618
-0.870000	-0.150000	1.000000001970611451795889
-0.850000	-0.150000	1.000000001970850149746184
-0.830000	-0.150000	1.000000001971125929145501
-0.810000	-0.150000	1.000000001971438789993840
-0.790000	-0.150000	1.000000001971788732291202
-0.770000	-0.150000	1.000000001972175756037586
-0.750000	-0.150000	1.000000001972599417143783
-0.730000	-0.150000	1.000000001973060159699003
-0.710000	-0.150000	1.000000001973557539614035
-0.690000	-0.150000	1.000000001974091334844275
-0.670000	-0.150000	1.000000001974661767434327
-0.650000	-0.150000	1.000000001975268615339587
-0.630000	-0.150000	1.000000001975911212426240
-0.610000	-0.150000	1.000000001976589780738891
-0.590000	-0.150000	1.000000001977303654143725
-0.570000	-0.150000	1.000000001978052388551532
-0.550000	-0.150000	1.000000001978835317828498
-0.530000	-0.150000	1.000000001979651553796202
-0.510000	-0.150000	1.000000001980499986231621
-0.490000	-0.150000	1.000000001981379060822519
-0.470000	-0.150000	1.000000001982286779167453
-0.450000	-0.150000	1.000000001983221142864977
-0.430000	-0.150000	1.000000001984178599201414
-0.410000	-0.150000	1.000000001985156039552294
-0.390000	-0.150000	1.000000001986148800980914
-0.370000	-0.150000	1.000000001987151776461360
-0.350000	-0.150000	1.000000001988158970789300
-0.330000	-0.150000	1.000000001989163500581981
-0.310000	-0.150000	1.000000001990157372233625
-0.290000	-0.150000	1.000000001991132592138456
-0.270000	-0.150000	1.000000001992080056467671
-0.250000	-0.150000	1.000000001992990439347864
-0.230000	-0.150000	1.000000001993855081039442
-0.210000	-0.150000	1.000000001994664655668998
-0.190000	-0.150000	1.000000001995411169630756
-0.170000	-0.150000	1.000000001996087961586568
-0.150000	-0.150000	1.000000001996689702465915
-0.130000	-0.150000	1.000000001997212395465908
-0.110000	-0.150000	1.000000001997654708318919
-0.090000	-0.150000	1.000000001998016641024947
-0.070000	-0.150000	1.000000001998300414030041
-0.050000	-0.150000	1.000000001998508691869461
-0.030000	-0.150000	1.000000001998645249301489
-0.010000	-0.150000	1.000000001998712750861387
0.010000	-0.150000	1.000000001998712750861387
0.030000	-0.150000	1.000000001998645249301489
0.050000	-0.150000	1.000000001998508691869461
0.070000	-0.150000	1.000000001998300414030041
0.090000	-0.150000	1.000000001998016641024947
0.110000	-0.150000	1.000000001997654708318919
0.130000	-0.150000	1.000000001997212395465908
0.150000	-0.150000	1.000000001996689702465915
0.170000	-0.150000	1.000000001996087961586568
0.190000	-0.150000	1.000000001995411169630756
0.210000	-0.150000	1.000000001994664655668998
0.230000	-0.150000	1.000000001993855081039442
0.250000	-0.150000	1.000000001992990439347864
0.270000	-0.150000	1.000000001992080056467671
0.290000	-0.150000	1.000000001991132592138456
0.310000	-0.150000	1.000000001990157372233625
0.330000	-0.150000	1.000000001989163500581981
0.350000	-0.150000	1.000000001988158970789300
0.370000	-0.150000	1.000000001987151776461360
0.390000	-0.150000	1.000000001986148800980914
0.410000	-0.150000	1.000000001985156039552294
0.430000	-0.150000	1.000000001984178599201414
0.450000	-0.150000	1.000000001983221142864977
0.470000	-0.150000	1.000000001982286779167453
0.490000	-0.150000	1.000000001981379060822519
0.510000	-0.150000	1.000000001980499986231621
0.530000	-0.150000	1.000000001979651553796202
0.550000	-0.150000	1.000000001978835317828498
0.570000	-0.150000	1.000000001978052388551532
0.590000	-0.150000	1.000000001977303654143725
0.610000	-0.150000	1.000000001976589780738891
0.630000	-0.150000	1.000000001975911212426240
0.650000	-0.150000	1.000000001975268615339587
0.670000	-0.150000	1.000000001974661767434327
0.690000	-0.150000	1.000000001974091334844275
0.710000	-0.150000	1.000000001973557539614035
0.730000	-0.150000	1.000000001973060159699003
0.750000	-0.150000	1.000000001972599417143783
0.770000	-0.150000	1.000000001972175756037586
0.790000	-0.150000	1.000000001971788732291202
0.810000	-0.150000	1.000000001971438789993840
0.830000	-0.150000	1.000000001971125929145501
0.850000	-0.150000	1.000000001970850149746184
0.870000	-0.150000	1.000000001970611451795889
0.890000	-0.150000	1.000000001970409835294618
0.910000	-0.150000	1.000000001970245522286973
0.930000	-0.150000	1.000000001970118512772956
0.950000	-0.150000	1.000000001970028806752566
0.970000	-0.150000	1.000000001969976626270409
0.990000	-0.150000	1.000000001969962193371089

-0.990000	-0.130000	1.000000001969955087943731
-0.970000	-0.130000	1.000000001969975516047384
-0.950000	-0.130000	1.000000001970033691733875
-0.930000	-0.130000	1.000000001970129615003202
-0.910000	-0.130000	1.000000001970263063810762
-0.890000	-0.130000	1.000000001970434038156554
-0.870000	-0.130000	1.000000001970642538040579
-0.850000	-0.130000	1.000000001970888341418231
-0.830000	-0.130000	1.000000001971171892378720
-0.810000	-0.130000	1.000000001971492746832837
-0.790000	-0.130000	1.000000001971850904780581
-0.770000	-0.130000	1.000000001972246588266557
-0.750000	-0.130000	1.000000001972679575246161
-0.730000	-0.130000	1.000000001973149643674788
-0.710000	-0.130000	1.000000001973657237641646
-0.690000	-0.130000	1.000000001974201691012922
-0.670000	-0.130000	1.000000001974783447877826
-0.650000	-0.130000	1.000000001975402064147147
-0.630000	-0.130000	1.000000001976057317776281
-0.610000	-0.130000	1.000000001976749208765227
-0.590000	-0.130000	1.000000001977477070980171
-0.570000	-0.130000	1.000000001978240682376509
-0.550000	-0.130000	1.000000001979039376820424
-0.530000	-0.130000	1.000000001979872266133498
-0.510000	-0.130000	1.000000001980738240092705
-0.490000	-0.130000	1.000000001981635966430417
-0.470000	-0.130000	1.000000001982563224700584
-0.450000	-0.130000	1.000000001983517794457157
-0.430000	-0.130000	1.000000001984496567075666
-0.410000	-0.130000	1.000000001985495767797829
-0.390000	-0.130000	1.000000001986510955731546
-0.370000	-0.130000	1.000000001987536357717090
-0.350000	-0.130000	1.000000001988565756505523
-0.330000	-0.130000	1.000000001989592046669486
-0.310000	-0.130000	1.000000001990607012558598
-0.290000	-0.130000	1.000000001991601772388663
-0.270000	-0.130000	1.000000001992566556197062
-0.250000	-0.130000	1.000000001993492038110389
-0.230000	-0.130000	1.000000001994368448166028
-0.210000	-0.130000	1.000000001995186460490572
-0.190000	-0.130000	1.000000001995937415344429
-0.170000	-0.130000	1.000000001996614651389450
-0.150000	-0.130000	1.000000001997212395465908
-0.130000	-0.130000	1.000000001997727760993939
-0.110000	-0.130000	1.000000001998159415705913
-0.090000	-0.130000	1.000000001998508913914065
-0.070000	-0.130000	1.000000001998779364242864
-0.050000	-0.130000	1.000000001998975651673618
-0.030000	-0.130000	1.000000001999102661187635
-0.010000	-0.130000	1.000000001999165055721619
0.010000	-0.130000	1.000000001999165055721619
0.030000	-0.130000	1.000000001999102661187635
0.050000	-0.130000	1.000000001998975651673618
0.070000	-0.130000	1.000000001998779364242864
0.090000	-0.130000	1.000000001998508913914065
0.110000	-0.130000	1.000000001998159415705913
0.130000	-0.130000	1.000000001997727760993939
0.150000	-0.130000	1.000000001997212395465908
0.170000	-0.130000	1.000000001996614651389450
0.190000	-0.130000	1.000000001995937415344429
0.210000	-0.130000	1.000000001995186460490572
0.230000	-0.130000	1.000000001994368448166028
0.250000	-0.130000	1.000000001993492038110389
0.270000	-0.130000	1.000000001992566556197062
0.290000	-0.130000	1.000000001991601772388663
0.310000	-0.130000	1.000000001990607012558598
0.330000	-0.130000	1.000000001989592046669486
0.350000	-0.130000	1.000000001988565756505523
0.370000	-0.130000	1.000000001987536357717090
0.390000	-0.130000	1.000000001986510955731546
0.410000	-0.130000	1.000000001985495767797829
0.430000	-0.130000	1.000000001984496567075666
0.450000	-0.130000	1.000000001983517794457157
0.470000	-0.130000	1.000000001982563224700584
0.490000	-0.130000	1.000000001981635966430417
0.510000	-0.130000	1.000000001980738240092705
0.530000	-0.130000	1.000000001979872266133498
0.550000	-0.130000	1.000000001979039376820424
0.570000	-0.130000	1.000000001978240682376509
0.590000	-0.130000	1.000000001977477070980171
0.610000	-0.130000	1.000000001976749208765227
0.630000	-0.130000	1.000000001976057317776281
0.650000	-0.130000	1.000000001975402064147147
0.670000	-0.130000	1.000000001974783447877826
0.690000	-0.130000	1.000000001974201691012922
0.710000	-0.130000	1.000000001973657237641646
0.730000	-0.130000	1.000000001973149643674788
0.750000	-0.130000	1.000000001972679575246161
0.770000	-0.130000	1.000000001972246588266557
0.790000	-0.130000	1.000000001971850904780581
0.810000	-0.130000	1.000000001971492746832837
0.830000	-0.130000	1.000000001971171892378720
0.850000	-0.130000	1.000000001970888341418231
0.870000	-0.130000	1.000000001970642538040579
0.890000	-0.130000	1.000000001970434038156554
0.910000	-0.130000	1.000000001970263063810762
0.930000	-0.130000	1.000000001970129615003202
0.950000	-0.130000	1.000000001970033691733875
0.970000	-0.130000	1.000000001969975516047384
0.990000	-0.130000	1.000000001969955087943731

-0.990000	-0.110000	1.000000001969949536828608
-0.970000	-0.110000	1.000000001969975071958174
-0.950000	-0.110000	1.000000001970038576715183
-0.930000	-0.110000	1.000000001970139829055029
-0.910000	-0.110000	1.000000001970278606933107
-0.890000	-0.110000	1.000000001970455576483232
-0.870000	-0.110000	1.000000001970670071571590
-0.850000	-0.110000	1.000000001970922314242785
-0.830000	-0.110000	1.000000001971212304496817
-0.810000	-0.110000	1.000000001971540042333686
-0.790000	-0.110000	1.000000001971905305708788
-0.770000	-0.110000	1.000000001972308538711331
-0.750000	-0.110000	1.000000001972749519296713
-0.730000	-0.110000	1.000000001973228025420326
-0.710000	-0.110000	1.000000001973744279126777
-0.690000	-0.110000	1.000000001974298058371460
-0.670000	-0.110000	1.000000001974889585198980
-0.650000	-0.110000	1.000000001975518415520128
-0.630000	-0.110000	1.000000001976184771379508
-0.610000	-0.110000	1.000000001976888208687910
-0.590000	-0.110000	1.000000001977628283356125
-0.570000	-0.110000	1.000000001978404995384153
-0.550000	-0.110000	1.000000001979217678638179
-0.530000	-0.110000	1.000000001980065222895178
-0.510000	-0.110000	1.000000001980946517932125
-0.490000	-0.110000	1.000000001981860453525996
-0.470000	-0.110000	1.000000001982804809230743
-0.450000	-0.110000	1.000000001983777364600314
-0.430000	-0.110000	1.000000001984774788965638
-0.410000	-0.110000	1.000000001985793085523824
-0.390000	-0.110000	1.000000001986827591338169
-0.370000	-0.110000	1.000000001987872755293552
-0.350000	-0.110000	1.000000001988921694007217
-0.330000	-0.110000	1.000000001989966857962600
-0.310000	-0.110000	1.000000001990999809464711
-0.290000	-0.110000	1.000000001992010778550934
-0.270000	-0.110000	1.000000001992990217303259
-0.250000	-0.110000	1.000000001993927689625252
-0.230000	-0.110000	1.000000001994812981465088
-0.210000	-0.110000	1.000000001995636322860150
-0.190000	-0.110000	1.000000001996389054070846
-0.170000	-0.110000	1.000000001997063625580608
-0.150000	-0.110000	1.000000001997654708318919
-0.130000	-0.110000	1.000000001998159415705913
-0.110000	-0.110000	1.000000001998577525696987
-0.090000	-0.110000	1.000000001998911036693585
-0.070000	-0.110000	1.000000001999165277766224
-0.050000	-0.110000	1.000000001999346244119238
-0.030000	-0.110000	1.000000001999461707313799
-0.010000	-0.110000	1.000000001999517440509635
0.010000	-0.110000	1.000000001999517440509635
0.030000	-0.110000	1.000000001999461707313799
0.050000	-0.110000	1.000000001999346244119238
0.070000	-0.110000	1.000000001999165277766224
0.090000	-0.110000	1.000000001998911036693585
0.110000	-0.110000	1.000000001998577525696987
0.130000	-0.110000	1.000000001998159415705913
0.150000	-0.110000	1.000000001997654708318919
0.170000	-0.110000	1.000000001997063625580608
0.190000	-0.110000	1.000000001996389054070846
0.210000	-0.110000	1.000000001995636322860150
0.230000	-0.110000	1.000000001994812981465088
0.250000	-0.110000	1.000000001993927689625252
0.270000	-0.110000	1.000000001992990217303259
0.290000	-0.110000	1.000000001992010778550934
0.310000	-0.110000	1.000000001990999809464711
0.330000	-0.110000	1.000000001989966857962600
0.350000	-0.110000	1.000000001988921694007217
0.370000	-0.110000	1.000000001987872755293552
0.390000	-0.110000	1.000000001986827591338169
0.410000	-0.110000	1.000000001985793085523824
0.430000	-0.110000	1.000000001984774788965638
0.450000	-0.110000	1.000000001983777364600314
0.470000	-0.110000	1.000000001982804809230743
0.490000	-0.110000	1.000000001981860453525996
0.510000	-0.110000	1.000000001980946517932125
0.530000	-0.110000	1.000000001980065222895178
0.550000	-0.110000	1.000000001979217678638179
0.570000	-0.110000	1.000000001978404995384153
0.590000	-0.110000	1.000000001977628283356125
0.610000	-0.110000	1.000000001976888208687910
0.630000	-0.110000	1.000000001976184771379508
0.650000	-0.110000	1.000000001975518415520128
0.670000	-0.110000	1.000000001974889585198980
0.690000	-0.110000	1.000000001974298058371460
0.710000	-0.110000	1.000000001973744279126777
0.730000	-0.110000	1.000000001973228025420326
0.750000	-0.110000	1.000000001972749519296713
0.770000	-0.110000	1.000000001972308538711331
0.790000	-0.110000	1.000000001971905305708788
0.810000	-0.110000	1.000000001971540042333686
0.830000	-0.110000	1.000000001971212304496817
0.850000	-0.110000	1.000000001970922314242785
0.870000	-0.110000	1.000000001970670071571590
0.890000	-0.110000	1.000000001970455576483232
0.910000	-0.110000	1.000000001970278606933107
0.930000	-0.110000	1.000000001970139829055029
0.950000	-0.110000	1.000000001970038576715183
0.970000	-0.110000	1.000000001969975071958174
0.990000	-0.110000	1.000000001969949536828608

-0.990000	-0.090000	1.000000001969945317981114
-0.970000	-0.090000	1.000000001969975071958174
-0.950000	-0.090000	1.000000001970043017607281
-0.930000	-0.090000	1.000000001970148710839226
-0.910000	-0.090000	1.000000001970292373698612
-0.890000	-0.090000	1.000000001970474006185441
-0.870000	-0.090000	1.000000001970693608299712
-0.850000	-0.090000	1.000000001970951180041425
-0.830000	-0.090000	1.000000001971246721410580
-0.810000	-0.090000	1.000000001971580010362572
-0.790000	-0.090000	1.000000001971951713031217
-0.770000	-0.090000	1.000000001972361163282699
-0.750000	-0.090000	1.000000001972808583161623
-0.730000	-0.090000	1.000000001973294194712594
-0.710000	-0.090000	1.000000001973817997935612
-0.690000	-0.090000	1.000000001974379548741467
-0.670000	-0.090000	1.000000001974979291219370
-0.650000	-0.090000	1.000000001975617003324714
-0.630000	-0.090000	1.000000001976292463012896
-0.610000	-0.090000	1.000000001977005670283916
-0.590000	-0.090000	1.000000001977756403093167
-0.570000	-0.090000	1.000000001978544217351441
-0.550000	-0.090000	1.000000001979368446924923
-0.530000	-0.090000	1.000000001980228425679798
-0.510000	-0.090000	1.000000001981123043393040
-0.490000	-0.090000	1.000000001982050745752417
-0.470000	-0.090000	1.000000001983009756401088
-0.450000	-0.090000	1.000000001983997410803795
-0.430000	-0.090000	1.000000001985010600336068
-0.410000	-0.090000	1.000000001986045106150414
-0.390000	-0.090000	1.000000001987096265310129
-0.370000	-0.090000	1.000000001988158082610880
-0.350000	-0.090000	1.000000001989223452625311
-0.330000	-0.090000	1.000000001990284381747642
-0.310000	-0.090000	1.000000001991332210238284
-0.290000	-0.090000	1.000000001992356724045408
-0.270000	-0.090000	1.000000001993347931161793
-0.250000	-0.090000	1.000000001994294507312588
-0.230000	-0.090000	1.000000001995186238445967
-0.210000	-0.090000	1.000000001996012466420893
-0.190000	-0.090000	1.000000001996764309453170
-0.170000	-0.090000	1.000000001997434218026228
-0.150000	-0.090000	1.000000001998016641024947
-0.130000	-0.090000	1.000000001998508913914065
-0.110000	-0.090000	1.000000001998911036693585
-0.090000	-0.090000	1.000000001999226562077183
-0.070000	-0.090000	1.000000001999461929358404
-0.050000	-0.090000	1.000000001999625354187629
-0.030000	-0.090000	1.000000001999726828572079
-0.010000	-0.090000	1.000000001999774790206743
0.010000	-0.090000	1.000000001999774790206743
0.030000	-0.090000	1.000000001999726828572079
0.050000	-0.090000	1.000000001999625354187629
0.070000	-0.090000	1.000000001999461929358404
0.090000	-0.090000	1.000000001999226562077183
0.110000	-0.090000	1.000000001998911036693585
0.130000	-0.090000	1.000000001998508913914065
0.150000	-0.090000	1.000000001998016641024947
0.170000	-0.090000	1.000000001997434218026228
0.190000	-0.090000	1.000000001996764309453170
0.210000	-0.090000	1.000000001996012466420893
0.230000	-0.090000	1.000000001995186238445967
0.250000	-0.090000	1.000000001994294507312588
0.270000	-0.090000	1.000000001993347931161793
0.290000	-0.090000	1.000000001992356724045408
0.310000	-0.090000	1.000000001991332210238284
0.330000	-0.090000	1.000000001990284381747642
0.350000	-0.090000	1.000000001989223452625311
0.370000	-0.090000	1.000000001988158082610880
0.390000	-0.090000	1.000000001987096265310129
0.410000	-0.090000	1.000000001986045106150414
0.430000	-0.090000	1.000000001985010600336068
0.450000	-0.090000	1.000000001983997410803795
0.470000	-0.090000	1.000000001983009756401088
0.490000	-0.090000	1.000000001982050745752417
0.510000	-0.090000	1.000000001981123043393040
0.530000	-0.090000	1.000000001980228425679798
0.550000	-0.090000	1.000000001979368446924923
0.570000	-0.090000	1.000000001978544217351441
0.590000	-0.090000	1.000000001977756403093167
0.610000	-0.090000	1.000000001977005670283916
0.630000	-0.090000	1.000000001976292463012896
0.650000	-0.090000	1.000000001975617003324714
0.670000	-0.090000	1.000000001974979291219370
0.690000	-0.090000	1.000000001974379548741467
0.710000	-0.090000	1.000000001973817997935612
0.730000	-0.090000	1.000000001973294194712594
0.750000	-0.090000	1.000000001972808583161623
0.770000	-0.090000	1.000000001972361163282699
0.790000	-0.090000	1.000000001971951713031217
0.810000	-0.090000	1.000000001971580010362572
0.830000	-0.090000	1.000000001971246721410580
0.850000	-0.090000	1.000000001970951180041425
0.870000	-0.090000	1.000000001970693608299712
0.890000	-0.090000	1.000000001970474006185441
0.910000	-0.090000	1.000000001970292373698612
0.930000	-0.090000	1.000000001970148710839226
0.950000	-0.090000	1.000000001970043017607281
0.970000	-0.090000	1.000000001969975071958174
0.990000	-0.090000	1.000000001969945317981114

-0.990000	-0.070000	1.000000001969942431401250
-0.970000	-0.070000	1.000000001969975516047384
-0.950000	-0.070000	1.000000001970046792365565
-0.930000	-0.070000	1.000000001970156038311188
-0.910000	-0.070000	1.000000001970303475928858
-0.890000	-0.070000	1.000000001970489105218576
-0.870000	-0.070000	1.000000001970712926180340
-0.850000	-0.070000	1.000000001970974716769547
-0.830000	-0.070000	1.000000001971274699030801
-0.810000	-0.070000	1.000000001971612650919496
-0.790000	-0.070000	1.000000001971989238569449
-0.770000	-0.070000	1.000000001972403795846844
-0.750000	-0.070000	1.000000001972856766840891
-0.730000	-0.070000	1.000000001973347929506986
-0.710000	-0.070000	1.000000001973877727934337
-0.690000	-0.070000	1.000000001974445718033735
-0.670000	-0.070000	1.000000001975052121849785
-0.650000	-0.070000	1.000000001975696717337883
-0.630000	-0.070000	1.000000001976379948587237
-0.610000	-0.070000	1.000000001977101149464033
-0.590000	-0.070000	1.000000001977860319968272
-0.570000	-0.070000	1.000000001978657016010743
-0.550000	-0.070000	1.000000001979490793502237
-0.530000	-0.070000	1.000000001980360764264333
-0.510000	-0.070000	1.000000001981266040118612
-0.490000	-0.070000	1.000000001982205288797445
-0.470000	-0.070000	1.000000001983176067810177
-0.450000	-0.070000	1.000000001984176156710760
-0.430000	-0.070000	1.000000001985202002785513
-0.410000	-0.070000	1.000000001986249831276155
-0.390000	-0.070000	1.000000001987314313112165
-0.370000	-0.070000	1.000000001988389453089212
-0.350000	-0.070000	1.000000001989468145779938
-0.330000	-0.070000	1.000000001990541731444750
-0.310000	-0.070000	1.000000001991601328299453
-0.290000	-0.070000	1.000000001992636722292218
-0.270000	-0.070000	1.000000001993636589148196
-0.250000	-0.070000	1.000000001994590270726349
-0.230000	-0.070000	1.000000001995485998662616
-0.210000	-0.070000	1.000000001996313558905172
-0.190000	-0.070000	1.000000001997063403536004
-0.170000	-0.070000	1.000000001997727538949334
-0.150000	-0.070000	1.000000001998300414030041
-0.130000	-0.070000	1.000000001998779364242864
-0.110000	-0.070000	1.000000001999165277766224
-0.090000	-0.070000	1.000000001999461929358404
-0.070000	-0.070000	1.000000001999677090580576
-0.050000	-0.070000	1.000000001999821197529172
-0.030000	-0.070000	1.000000001999907128791278
-0.010000	-0.070000	1.000000001999946430686350
0.010000	-0.070000	1.000000001999946430686350
0.030000	-0.070000	1.000000001999907128791278
0.050000	-0.070000	1.000000001999821197529172
0.070000	-0.070000	1.000000001999677090580576
0.090000	-0.070000	1.000000001999461929358404
0.110000	-0.070000	1.000000001999165277766224
0.130000	-0.070000	1.000000001998779364242864
0.150000	-0.070000	1.000000001998300414030041
0.170000	-0.070000	1.000000001997727538949334
0.190000	-0.070000	1.000000001997063403536004
0.210000	-0.070000	1.000000001996313558905172
0.230000	-0.070000	1.000000001995485998662616
0.250000	-0.070000	1.000000001994590270726349
0.270000	-0.070000	1.000000001993636589148196
0.290000	-0.070000	1.000000001992636722292218
0.310000	-0.070000	1.000000001991601328299453
0.330000	-0.070000	1.000000001990541731444750
0.350000	-0.070000	1.000000001989468145779938
0.370000	-0.070000	1.000000001988389453089212
0.390000	-0.070000	1.000000001987314313112165
0.410000	-0.070000	1.000000001986249831276155
0.430000	-0.070000	1.000000001985202002785513
0.450000	-0.070000	1.000000001984176156710760
0.470000	-0.070000	1.000000001983176067810177
0.490000	-0.070000	1.000000001982205288797445
0.510000	-0.070000	1.000000001981266040118612
0.530000	-0.070000	1.000000001980360764264333
0.550000	-0.070000	1.000000001979490793502237
0.570000	-0.070000	1.000000001978657016010743
0.590000	-0.070000	1.000000001977860319968272
0.610000	-0.070000	1.000000001977101149464033
0.630000	-0.070000	1.000000001976379948587237
0.650000	-0.070000	1.000000001975696717337883
0.670000	-0.070000	1.000000001975052121849785
0.690000	-0.070000	1.000000001974445718033735
0.710000	-0.070000	1.000000001973877727934337
0.730000	-0.070000	1.000000001973347929506986
0.750000	-0.070000	1.000000001972856766840891
0.770000	-0.070000	1.000000001972403795846844
0.790000	-0.070000	1.000000001971989238569449
0.810000	-0.070000	1.000000001971612650919496
0.830000	-0.070000	1.000000001971274699030801
0.850000	-0.070000	1.000000001970974716769547
0.870000	-0.070000	1.000000001970712926180340
0.890000	-0.070000	1.000000001970489105218576
0.910000	-0.070000	1.000000001970303475928858
0.930000	-0.070000	1.000000001970156038311188
0.950000	-0.070000	1.000000001970046792365565
0.970000	-0.070000	1.000000001969975516047384
0.990000	-0.070000	1.000000001969942431401250

-0.990000	-0.050000	1.000000001969940210955201
-0.970000	-0.050000	1.000000001969975960136594
-0.950000	-0.050000	1.000000001970049900990034
-0.930000	-0.050000	1.000000001970161811470916
-0.910000	-0.050000	1.000000001970312357713055
-0.890000	-0.050000	1.000000001970500651538032
-0.870000	-0.050000	1.000000001970727581124265
-0.850000	-0.050000	1.000000001970992480337941
-0.830000	-0.050000	1.000000001971295793268268
-0.810000	-0.050000	1.000000001971637519915248
-0.790000	-0.050000	1.000000001972017660278880
-0.770000	-0.050000	1.000000001972436214359163
-0.750000	-0.050000	1.000000001972893182156099
-0.730000	-0.050000	1.000000001973388785714292
-0.710000	-0.050000	1.000000001973922802989136
-0.690000	-0.050000	1.000000001974495678069843
-0.670000	-0.050000	1.000000001975107188911807
-0.650000	-0.050000	1.000000001975757335515027
-0.630000	-0.050000	1.000000001976445895834900
-0.610000	-0.050000	1.000000001977173313960634
-0.590000	-0.050000	1.000000001977938923758416
-0.570000	-0.050000	1.000000001978742503183639
-0.550000	-0.050000	1.000000001979583386102490
-0.530000	-0.050000	1.000000001980461128425759
-0.510000	-0.050000	1.000000001981374619930421
-0.490000	-0.050000	1.000000001982322306304241
-0.470000	-0.050000	1.000000001983301967101170
-0.450000	-0.050000	1.000000001984311603919764
-0.430000	-0.050000	1.000000001985347219957134
-0.410000	-0.050000	1.000000001986405040454997
-0.390000	-0.050000	1.000000001987479736342834
-0.370000	-0.050000	1.000000001988565090371708
-0.350000	-0.050000	1.000000001989653553025050
-0.330000	-0.050000	1.000000001990736908652480
-0.310000	-0.050000	1.000000001991805387291379
-0.290000	-0.050000	1.000000001992848330800712
-0.270000	-0.050000	1.000000001993854858994837
-0.250000	-0.050000	1.000000001994813203509693
-0.230000	-0.050000	1.000000001995711595981220
-0.210000	-0.050000	1.000000001996539378268380
-0.190000	-0.050000	1.000000001997286336319348
-0.170000	-0.050000	1.000000001997944698572951
-0.150000	-0.050000	1.000000001998508691869461
-0.130000	-0.050000	1.000000001998975651673618
-0.110000	-0.050000	1.000000001999346244119238
-0.090000	-0.050000	1.000000001999625354187629
-0.070000	-0.050000	1.000000001999821197529172
-0.050000	-0.050000	1.000000001999946430686350
-0.030000	-0.050000	1.000000002000016152692297
-0.010000	-0.050000	1.000000002000045462580147
0.010000	-0.050000	1.000000002000045462580147
0.030000	-0.050000	1.000000002000016152692297
0.050000	-0.050000	1.000000001999946430686350
0.070000	-0.050000	1.000000001999821197529172
0.090000	-0.050000	1.000000001999625354187629
0.110000	-0.050000	1.000000001999346244119238
0.130000	-0.050000	1.000000001998975651673618
0.150000	-0.050000	1.000000001998508691869461
0.170000	-0.050000	1.000000001997944698572951
0.190000	-0.050000	1.000000001997286336319348
0.210000	-0.050000	1.000000001996539378268380
0.230000	-0.050000	1.000000001995711595981220
0.250000	-0.050000	1.000000001994813203509693
0.270000	-0.050000	1.000000001993854858994837
0.290000	-0.050000	1.000000001992848330800712
0.310000	-0.050000	1.000000001991805387291379
0.330000	-0.050000	1.000000001990736908652480
0.350000	-0.050000	1.000000001989653553025050
0.370000	-0.050000	1.000000001988565090371708
0.390000	-0.050000	1.000000001987479736342834
0.410000	-0.050000	1.000000001986405040454997
0.430000	-0.050000	1.000000001985347219957134
0.450000	-0.050000	1.000000001984311603919764
0.470000	-0.050000	1.000000001983301967101170
0.490000	-0.050000	1.000000001982322306304241
0.510000	-0.050000	1.000000001981374619930421
0.530000	-0.050000	1.000000001980461128425759
0.550000	-0.050000	1.000000001979583386102490
0.570000	-0.050000	1.000000001978742503183639
0.590000	-0.050000	1.000000001977938923758416
0.610000	-0.050000	1.000000001977173313960634
0.630000	-0.050000	1.000000001976445895834900
0.650000	-0.050000	1.000000001975757335515027
0.670000	-0.050000	1.000000001975107188911807
0.690000	-0.050000	1.000000001974495678069843
0.710000	-0.050000	1.000000001973922802989136
0.730000	-0.050000	1.000000001973388785714292
0.750000	-0.050000	1.000000001972893182156099
0.770000	-0.050000	1.000000001972436214359163
0.790000	-0.050000	1.000000001972017660278880
0.810000	-0.050000	1.000000001971637519915248
0.830000	-0.050000	1.000000001971295793268268
0.850000	-0.050000	1.000000001970992480337941
0.870000	-0.050000	1.000000001970727581124265
0.890000	-0.050000	1.000000001970500651538032
0.910000	-0.050000	1.000000001970312357713055
0.930000	-0.050000	1.000000001970161811470916
0.950000	-0.050000	1.000000001970049900990034
0.970000	-0.050000	1.000000001969975960136594
0.990000	-0.050000	1.000000001969940210955201

-0.990000	-0.030000	1.000000001969938878687572
-0.970000	-0.030000	1.000000001969976404225804
-0.950000	-0.030000	1.000000001970051899391478
-0.930000	-0.030000	1.000000001970165808273805
-0.910000	-0.030000	1.000000001970318130872784
-0.890000	-0.030000	1.000000001970508645143809
-0.870000	-0.030000	1.000000001970737351086882
-0.850000	-0.030000	1.000000001971004470746607
-0.830000	-0.030000	1.000000001971310226167589
-0.810000	-0.030000	1.000000001971654173260617
-0.790000	-0.030000	1.000000001972036756114903
-0.770000	-0.030000	1.000000001972457752685841
-0.750000	-0.030000	1.000000001972917607062641
-0.730000	-0.030000	1.000000001973416097200698
-0.710000	-0.030000	1.000000001973953223100011
-0.690000	-0.030000	1.000000001974529206805187
-0.670000	-0.030000	1.000000001975144270360829
-0.650000	-0.030000	1.000000001975797969677728
-0.630000	-0.030000	1.000000001976490526800490
-0.610000	-0.030000	1.000000001977221719684508
-0.590000	-0.030000	1.000000001977991548329783
-0.570000	-0.030000	1.000000001978799790691710
-0.550000	-0.030000	1.000000001979645780636474
-0.530000	-0.030000	1.000000001980528629985656
-0.510000	-0.030000	1.000000001981447450560836
-0.490000	-0.030000	1.000000001982400910094384
-0.470000	-0.030000	1.000000001983386788140251
-0.450000	-0.030000	1.000000001984402642207783
-0.430000	-0.030000	1.000000001985444919583301
-0.410000	-0.030000	1.000000001986509401419312
-0.390000	-0.030000	1.000000001987590980689902
-0.370000	-0.030000	1.000000001988682996056923
-0.350000	-0.030000	1.000000001989778342093018
-0.330000	-0.030000	1.000000001990867914969385
-0.310000	-0.030000	1.000000001991942166768013
-0.290000	-0.030000	1.000000001992990439347864
-0.270000	-0.030000	1.000000001994001186389482
-0.250000	-0.030000	1.000000001994962195439598
-0.230000	-0.030000	1.000000001995862142223359
-0.210000	-0.030000	1.000000001996689480421310
-0.190000	-0.030000	1.000000001997434218026228
-0.170000	-0.030000	1.000000001998088139387733
-0.150000	-0.030000	1.000000001998645249301489
-0.130000	-0.030000	1.000000001999102661187635
-0.110000	-0.030000	1.000000001999461707313799
-0.090000	-0.030000	1.000000001999726828572079
-0.070000	-0.030000	1.000000001999907128791278
-0.050000	-0.030000	1.000000002000016152692297
-0.030000	-0.030000	1.000000002000070553620503
-0.010000	-0.030000	1.000000002000089649456527
0.010000	-0.030000	1.000000002000089649456527
0.030000	-0.030000	1.000000002000070553620503
0.050000	-0.030000	1.000000002000016152692297
0.070000	-0.030000	1.000000001999907128791278
0.090000	-0.030000	1.000000001999726828572079
0.110000	-0.030000	1.000000001999461707313799
0.130000	-0.030000	1.000000001999102661187635
0.150000	-0.030000	1.000000001998645249301489
0.170000	-0.030000	1.000000001998088139387733
0.190000	-0.030000	1.000000001997434218026228
0.210000	-0.030000	1.000000001996689480421310
0.230000	-0.030000	1.000000001995862142223359
0.250000	-0.030000	1.000000001994962195439598
0.270000	-0.030000	1.000000001994001186389482
0.290000	-0.030000	1.000000001992990439347864
0.310000	-0.030000	1.000000001991942166768013
0.330000	-0.030000	1.000000001990867914969385
0.350000	-0.030000	1.000000001989778342093018
0.370000	-0.030000	1.000000001988682996056923
0.390000	-0.030000	1.000000001987590980689902
0.410000	-0.030000	1.000000001986509401419312
0.430000	-0.030000	1.000000001985444919583301
0.450000	-0.030000	1.000000001984402642207783
0.470000	-0.030000	1.000000001983386788140251
0.490000	-0.030000	1.000000001982400910094384
0.510000	-0.030000	1.000000001981447450560836
0.530000	-0.030000	1.000000001980528629985656
0.550000	-0.030000	1.000000001979645780636474
0.570000	-0.030000	1.000000001978799790691710
0.590000	-0.030000	1.000000001977991548329783
0.610000	-0.030000	1.000000001977221719684508
0.630000	-0.030000	1.000000001976490526800490
0.650000	-0.030000	1.000000001975797969677728
0.670000	-0.030000	1.000000001975144270360829
0.690000	-0.030000	1.000000001974529206805187
0.710000	-0.030000	1.000000001973953223100011
0.730000	-0.030000	1.000000001973416097200698
0.750000	-0.030000	1.000000001972917607062641
0.770000	-0.030000	1.000000001972457752685841
0.790000	-0.030000	1.000000001972036756114903
0.810000	-0.030000	1.000000001971654173260617
0.830000	-0.030000	1.000000001971310226167589
0.850000	-0.030000	1.000000001971004470746607
0.870000	-0.030000	1.000000001970737351086882
0.890000	-0.030000	1.000000001970508645143809
0.910000	-0.030000	1.000000001970318130872784
0.930000	-0.030000	1.000000001970165808273805
0.950000	-0.030000	1.000000001970051899391478
0.970000	-0.030000	1.000000001969976404225804
0.990000	-0.030000	1.000000001969938878687572

-0.990000	-0.010000	1.000000001969938212553757
-0.970000	-0.010000	1.000000001969976626270409
-0.950000	-0.010000	1.000000001970053009614503
-0.930000	-0.010000	1.000000001970167806675249
-0.910000	-0.010000	1.000000001970321017452648
-0.890000	-0.010000	1.000000001970512419902093
-0.870000	-0.010000	1.000000001970742458112795
-0.850000	-0.010000	1.000000001971010687995545
-0.830000	-0.010000	1.000000001971317331594946
-0.810000	-0.010000	1.000000001971662610955605
-0.790000	-0.010000	1.000000001972046304032915
-0.770000	-0.010000	1.000000001972468854916087
-0.750000	-0.010000	1.000000001972929819515912
-0.730000	-0.010000	1.000000001973429863966203
-0.710000	-0.010000	1.000000001973968544177751
-0.690000	-0.010000	1.000000001974546082195161
-0.670000	-0.010000	1.000000001975162700063038
-0.650000	-0.010000	1.000000001975818175736777
-0.630000	-0.010000	1.000000001976512731260982
-0.610000	-0.010000	1.000000001977246144591049
-0.590000	-0.010000	1.000000001978018193682374
-0.570000	-0.010000	1.000000001978828656490350
-0.550000	-0.010000	1.000000001979677088925769
-0.530000	-0.010000	1.000000001980562602810210
-0.510000	-0.010000	1.000000001981484087920649
-0.490000	-0.010000	1.000000001982440434034061
-0.470000	-0.010000	1.000000001983429420704397
-0.450000	-0.010000	1.000000001984448383396398
-0.430000	-0.010000	1.000000001985493991440990
-0.410000	-0.010000	1.000000001986562025990679
-0.390000	-0.010000	1.000000001987646935930343
-0.370000	-0.010000	1.000000001988742504011043
-0.350000	-0.010000	1.000000001989840958671607
-0.330000	-0.010000	1.000000001990933862217048
-0.310000	-0.010000	1.000000001992011222640144
-0.290000	-0.010000	1.000000001993061937710650
-0.270000	-0.010000	1.000000001994074683153713
-0.250000	-0.010000	1.000000001995037246516063
-0.230000	-0.010000	1.000000001995937637389034
-0.210000	-0.010000	1.000000001996764753542379
-0.190000	-0.010000	1.000000001997508158879668
-0.170000	-0.010000	1.000000001998159415705913
-0.150000	-0.010000	1.000000001998712750861387
-0.130000	-0.010000	1.000000001999165055721619
-0.110000	-0.010000	1.000000001999517440509635
-0.090000	-0.010000	1.000000001999774790206743
-0.070000	-0.010000	1.000000001999946430686350
-0.050000	-0.010000	1.000000002000045462580147
-0.030000	-0.010000	1.000000002000089649456527
-0.010000	-0.010000	1.000000002000100529642168
0.010000	-0.010000	1.000000002000100529642168
0.030000	-0.010000	1.000000002000089649456527
0.050000	-0.010000	1.000000002000045462580147
0.070000	-0.010000	1.000000001999946430686350
0.090000	-0.010000	1.000000001999774790206743
0.110000	-0.010000	1.000000001999517440509635
0.130000	-0.010000	1.000000001999165055721619
0.150000	-0.010000	1.000000001998712750861387
0.170000	-0.010000	1.000000001998159415705913
0.190000	-0.010000	1.000000001997508158879668
0.210000	-0.010000	1.000000001996764753542379
0.230000	-0.010000	1.000000001995937637389034
0.250000	-0.010000	1.000000001995037246516063
0.270000	-0.010000	1.000000001994074683153713
0.290000	-0.010000	1.000000001993061937710650
0.310000	-0.010000	1.000000001992011222640144
0.330000	-0.010000	1.000000001990933862217048
0.350000	-0.010000	1.000000001989840958671607
0.370000	-0.010000	1.000000001988742504011043
0.390000	-0.010000	1.000000001987646935930343
0.410000	-0.010000	1.000000001986562025990679
0.430000	-0.010000	1.000000001985493991440990
0.450000	-0.010000	1.000000001984448383396398
0.470000	-0.010000	1.000000001983429420704397
0.490000	-0.010000	1.000000001982440434034061
0.510000	-0.010000	1.000000001981484087920649
0.530000	-0.010000	1.000000001980562602810210
0.550000	-0.010000	1.000000001979677088925769
0.570000	-0.010000	1.000000001978828656490350
0.590000	-0.010000	1.000000001978018193682374
0.610000	-0.010000	1.000000001977246144591049
0.630000	-0.010000	1.000000001976512731260982
0.650000	-0.010000	1.000000001975818175736777
0.670000	-0.010000	1.000000001975162700063038
0.690000	-0.010000	1.000000001974546082195161
0.710000	-0.010000	1.000000001973968544177751
0.730000	-0.010000	1.000000001973429863966203
0.750000	-0.010000	1.000000001972929819515912
0.770000	-0.010000	1.000000001972468854916087
0.790000	-0.010000	1.000000001972046304032915
0.810000	-0.010000	1.000000001971662610955605
0.830000	-0.010000	1.000000001971317331594946
0.850000	-0.010000	1.000000001971010687995545
0.870000	-0.010000	1.000000001970742458112795
0.890000	-0.010000	1.000000001970512419902093
0.910000	-0.010000	1.000000001970321017452648
0.930000	-0.010000	1.000000001970167806675249
0.950000	-0.010000	1.000000001970053009614503
0.970000	-0.010000	1.000000001969976626270409
0.990000	-0.010000	1.000000001969938212553757

-0.990000	0.010000	1.000000001969938212553757
-0.970000	0.010000	1.000000001969976626270409
-0.950000	0.010000	1.000000001970053009614503
-0.930000	0.010000	1.000000001970167806675249
-0.910000	0.010000	1.000000001970321017452648
-0.890000	0.010000	1.000000001970512419902093
-0.870000	0.010000	1.000000001970742458112795
-0.850000	0.010000	1.000000001971010687995545
-0.830000	0.010000	1.000000001971317331594946
-0.810000	0.010000	1.000000001971662610955605
-0.790000	0.010000	1.000000001972046304032915
-0.770000	0.010000	1.000000001972468854916087
-0.750000	0.010000	1.000000001972929819515912
-0.730000	0.010000	1.000000001973429863966203
-0.710000	0.010000	1.000000001973968544177751
-0.690000	0.010000	1.000000001974546082195161
-0.670000	0.010000	1.000000001975162700063038
-0.650000	0.010000	1.000000001975818175736777
-0.630000	0.010000	1.000000001976512731260982
-0.610000	0.010000	1.000000001977246144591049
-0.590000	0.010000	1.000000001978018193682374
-0.570000	0.010000	1.000000001978828656490350
-0.550000	0.010000	1.000000001979677088925769
-0.530000	0.010000	1.000000001980562602810210
-0.510000	0.010000	1.000000001981484087920649
-0.490000	0.010000	1.000000001982440434034061
-0.470000	0.010000	1.000000001983429420704397
-0.450000	0.010000	1.000000001984448383396398
-0.430000	0.010000	1.000000001985493991440990
-0.410000	0.010000	1.000000001986562025990679
-0.390000	0.010000	1.000000001987646935930343
-0.370000	0.010000	1.000000001988742504011043
-0.350000	0.010000	1.000000001989840958671607
-0.330000	0.010000	1.000000001990933862217048
-0.310000	0.010000	1.000000001992011222640144
-0.290000	0.010000	1.000000001993061937710650
-0.270000	0.010000	1.000000001994074683153713
-0.250000	0.010000	1.000000001995037246516063
-0.230000	0.010000	1.000000001995937637389034
-0.210000	0.010000	1.000000001996764753542379
-0.190000	0.010000	1.000000001997508158879668
-0.170000	0.010000	1.000000001998159415705913
-0.150000	0.010000	1.000000001998712750861387
-0.130000	0.010000	1.000000001999165055721619
-0.110000	0.010000	1.000000001999517440509635
-0.090000	0.010000	1.000000001999774790206743
-0.070000	0.010000	1.000000001999946430686350
-0.050000	0.010000	1.000000002000045462580147
-0.030000	0.010000	1.000000002000089649456527
-0.010000	0.010000	1.000000002000100529642168
0.010000	0.010000	1.000000002000100529642168
0.030000	0.010000	1.000000002000089649456527
0.050000	0.010000	1.000000002000045462580147
0.070000	0.010000	1.000000001999946430686350
0.090000	0.010000	1.000000001999774790206743
0.110000	0.010000	1.000000001999517440509635
0.130000	0.010000	1.000000001999165055721619
0.150000	0.010000	1.000000001998712750861387
0.170000	0.010000	1.000000001998159415705913
0.190000	0.010000	1.000000001997508158879668
0.210000	0.010000	1.000000001996764753542379
0.230000	0.010000	1.000000001995937637389034
0.250000	0.010000	1.000000001995037246516063
0.270000	0.010000	1.000000001994074683153713
0.290000	0.010000	1.000000001993061937710650
0.310000	0.010000	1.000000001992011222640144
0.330000	0.010000	1.000000001990933862217048
0.350000	0.010000	1.000000001989840958671607
0.370000	0.010000	1.000000001988742504011043
0.390000	0.010000	1.000000001987646935930343
0.410000	0.010000	1.000000001986562025990679
0.430000	0.010000	1.000000001985493991440990
0.450000	0.010000	1.000000001984448383396398
0.470000	0.010000	1.000000001983429420704397
0.490000	0.010000	1.000000001982440434034061
0.510000	0.010000	1.000000001981484087920649
0.530000	0.010000	1.000000001980562602810210
0.550000	0.010000	1.000000001979677088925769
0.570000	0.010000	1.000000001978828656490350
0.590000	0.010000	1.000000001978018193682374
0.610000	0.010000	1.000000001977246144591049
0.630000	0.010000	1.000000001976512731260982
0.650000	0.010000	1.000000001975818175736777
0.670000	0.010000	1.000000001975162700063038
0.690000	0.010000	1.000000001974546082195161
0.710000	0.010000	1.000000001973968544177751
0.730000	0.010000	1.000000001973429863966203
0.750000	0.010000	1.000000001972929819515912
0.770000	0.010000	1.000000001972468854916087
0.790000	0.010000	1.000000001972046304032915
0.810000	0.010000	1.000000001971662610955605
0.830000	0.010000	1.000000001971317331594946
0.850000	0.010000	1.000000001971010687995545
0.870000	0.010000	1.000000001970742458112795
0.890000	0.010000	1.000000001970512419902093
0.910000	0.010000	1.000000001970321017452648
0.930000	0.010000	1.000000001970167806675249
0.950000	0.010000	1.000000001970053009614503
0.970000	0.010000	1.000000001969976626270409
0.990000	0.010000	1.000000001969938212553757

-0.990000	0.030000	1.000000001969938878687572
-0.970000	0.030000	1.000000001969976404225804
-0.950000	0.030000	1.000000001970051899391478
-0.930000	0.030000	1.000000001970165808273805
-0.910000	0.030000	1.000000001970318130872784
-0.890000	0.030000	1.000000001970508645143809
-0.870000	0.030000	1.000000001970737351086882
-0.850000	0.030000	1.000000001971004470746607
-0.830000	0.030000	1.000000001971310226167589
-0.810000	0.030000	1.000000001971654173260617
-0.790000	0.030000	1.000000001972036756114903
-0.770000	0.030000	1.000000001972457752685841
-0.750000	0.030000	1.000000001972917607062641
-0.730000	0.030000	1.000000001973416097200698
-0.710000	0.030000	1.000000001973953223100011
-0.690000	0.030000	1.000000001974529206805187
-0.670000	0.030000	1.000000001975144270360829
-0.650000	0.030000	1.000000001975797969677728
-0.630000	0.030000	1.000000001976490526800490
-0.610000	0.030000	1.000000001977221719684508
-0.590000	0.030000	1.000000001977991548329783
-0.570000	0.030000	1.000000001978799790691710
-0.550000	0.030000	1.000000001979645780636474
-0.530000	0.030000	1.000000001980528629985656
-0.510000	0.030000	1.000000001981447450560836
-0.490000	0.030000	1.000000001982400910094384
-0.470000	0.030000	1.000000001983386788140251
-0.450000	0.030000	1.000000001984402642207783
-0.430000	0.030000	1.000000001985444919583301
-0.410000	0.030000	1.000000001986509401419312
-0.390000	0.030000	1.000000001987590980689902
-0.370000	0.030000	1.000000001988682996056923
-0.350000	0.030000	1.000000001989778342093018
-0.330000	0.030000	1.000000001990867914969385
-0.310000	0.030000	1.000000001991942166768013
-0.290000	0.030000	1.000000001992990439347864
-0.270000	0.030000	1.000000001994001186389482
-0.250000	0.030000	1.000000001994962195439598
-0.230000	0.030000	1.000000001995862142223359
-0.210000	0.030000	1.000000001996689480421310
-0.190000	0.030000	1.000000001997434218026228
-0.170000	0.030000	1.000000001998088139387733
-0.150000	0.030000	1.000000001998645249301489
-0.130000	0.030000	1.000000001999102661187635
-0.110000	0.030000	1.000000001999461707313799
-0.090000	0.030000	1.000000001999726828572079
-0.070000	0.030000	1.000000001999907128791278
-0.050000	0.030000	1.000000002000016152692297
-0.030000	0.030000	1.000000002000070553620503
-0.010000	0.030000	1.000000002000089649456527
0.010000	0.030000	1.000000002000089649456527
0.030000	0.030000	1.000000002000070553620503
0.050000	0.030000	1.000000002000016152692297
0.070000	0.030000	1.000000001999907128791278
0.090000	0.030000	1.000000001999726828572079
0.110000	0.030000	1.000000001999461707313799
0.130000	0.030000	1.000000001999102661187635
0.150000	0.030000	1.000000001998645249301489
0.170000	0.030000	1.000000001998088139387733
0.190000	0.030000	1.000000001997434218026228
0.210000	0.030000	1.000000001996689480421310
0.230000	0.030000	1.000000001995862142223359
0.250000	0.030000	1.000000001994962195439598
0.270000	0.030000	1.000000001994001186389482
0.290000	0.030000	1.000000001992990439347864
0.310000	0.030000	1.000000001991942166768013
0.330000	0.030000	1.000000001990867914969385
0.350000	0.030000	1.000000001989778342093018
0.370000	0.030000	1.000000001988682996056923
0.390000	0.030000	1.000000001987590980689902
0.410000	0.030000	1.000000001986509401419312
0.430000	0.030000	1.000000001985444919583301
0.450000	0.030000	1.000000001984402642207783
0.470000	0.030000	1.000000001983386788140251
0.490000	0.030000	1.000000001982400910094384
0.510000	0.030000	1.000000001981447450560836
0.530000	0.030000	1.000000001980528629985656
0.550000	0.030000	1.000000001979645780636474
0.570000	0.030000	1.000000001978799790691710
0.590000	0.030000	1.000000001977991548329783
0.610000	0.030000	1.000000001977221719684508
0.630000	0.030000	1.000000001976490526800490
0.650000	0.030000	1.000000001975797969677728
0.670000	0.030000	1.000000001975144270360829
0.690000	0.030000	1.000000001974529206805187
0.710000	0.030000	1.000000001973953223100011
0.730000	0.030000	1.000000001973416097200698
0.750000	0.030000	1.000000001972917607062641
0.770000	0.030000	1.000000001972457752685841
0.790000	0.030000	1.000000001972036756114903
0.810000	0.030000	1.000000001971654173260617
0.830000	0.030000	1.000000001971310226167589
0.850000	0.030000	1.000000001971004470746607
0.870000	0.030000	1.000000001970737351086882
0.890000	0.030000	1.000000001970508645143809
0.910000	0.030000	1.000000001970318130872784
0.930000	0.030000	1.000000001970165808273805
0.950000	0.030000	1.000000001970051899391478
0.970000	0.030000	1.000000001969976404225804
0.990000	0.030000	1.000000001969938878687572

-0.990000	0.050000	1.000000001969940210955201
-0.970000	0.050000	1.000000001969975960136594
-0.950000	0.050000	1.000000001970049900990034
-0.930000	0.050000	1.000000001970161811470916
-0.910000	0.050000	1.000000001970312357713055
-0.890000	0.050000	1.000000001970500651538032
-0.870000	0.050000	1.000000001970727581124265
-0.850000	0.050000	1.000000001970992480337941
-0.830000	0.050000	1.000000001971295793268268
-0.810000	0.050000	1.000000001971637519915248
-0.790000	0.050000	1.000000001972017660278880
-0.770000	0.050000	1.000000001972436214359163
-0.750000	0.050000	1.000000001972893182156099
-0.730000	0.050000	1.000000001973388785714292
-0.710000	0.050000	1.000000001973922802989136
-0.690000	0.050000	1.000000001974495678069843
-0.670000	0.050000	1.000000001975107188911807
-0.650000	0.050000	1.000000001975757335515027
-0.630000	0.050000	1.000000001976445895834900
-0.610000	0.050000	1.000000001977173313960634
-0.590000	0.050000	1.000000001977938923758416
-0.570000	0.050000	1.000000001978742503183639
-0.550000	0.050000	1.000000001979583386102490
-0.530000	0.050000	1.000000001980461128425759
-0.510000	0.050000	1.000000001981374619930421
-0.490000	0.050000	1.000000001982322306304241
-0.470000	0.050000	1.000000001983301967101170
-0.450000	0.050000	1.000000001984311603919764
-0.430000	0.050000	1.000000001985347219957134
-0.410000	0.050000	1.000000001986405040454997
-0.390000	0.050000	1.000000001987479736342834
-0.370000	0.050000	1.000000001988565090371708
-0.350000	0.050000	1.000000001989653553025050
-0.330000	0.050000	1.000000001990736908652480
-0.310000	0.050000	1.000000001991805387291379
-0.290000	0.050000	1.000000001992848330800712
-0.270000	0.050000	1.000000001993854858994837
-0.250000	0.050000	1.000000001994813203509693
-0.230000	0.050000	1.000000001995711595981220
-0.210000	0.050000	1.000000001996539378268380
-0.190000	0.050000	1.000000001997286336319348
-0.170000	0.050000	1.000000001997944698572951
-0.150000	0.050000	1.000000001998508691869461
-0.130000	0.050000	1.000000001998975651673618
-0.110000	0.050000	1.000000001999346244119238
-0.090000	0.050000	1.000000001999625354187629
-0.070000	0.050000	1.000000001999821197529172
-0.050000	0.050000	1.000000001999946430686350
-0.030000	0.050000	1.000000002000016152692297
-0.010000	0.050000	1.000000002000045462580147
0.010000	0.050000	1.000000002000045462580147
0.030000	0.050000	1.000000002000016152692297
0.050000	0.050000	1.000000001999946430686350
0.070000	0.050000	1.000000001999821197529172
0.090000	0.050000	1.000000001999625354187629
0.110000	0.050000	1.000000001999346244119238
0.130000	0.050000	1.000000001998975651673618
0.150000	0.050000	1.000000001998508691869461
0.170000	0.050000	1.000000001997944698572951
0.190000	0.050000	1.000000001997286336319348
0.210000	0.050000	1.000000001996539378268380
0.230000	0.050000	1.000000001995711595981220
0.250000	0.050000	1.000000001994813203509693
0.270000	0.050000	1.000000001993854858994837
0.290000	0.050000	1.000000001992848330800712
0.310000	0.050000	1.000000001991805387291379
0.330000	0.050000	1.000000001990736908652480
0.350000	0.050000	1.000000001989653553025050
0.370000	0.050000	1.000000001988565090371708
0.390000	0.050000	1.000000001987479736342834
0.410000	0.050000	1.000000001986405040454997
0.430000	0.050000	1.000000001985347219957134
0.450000	0.050000	1.000000001984311603919764
0.470000	0.050000	1.000000001983301967101170
0.490000	0.050000	1.000000001982322306304241
0.510000	0.050000	1.000000001981374619930421
0.530000	0.050000	1.000000001980461128425759
0.550000	0.050000	1.000000001979583386102490
0.570000	0.050000	1.000000001978742503183639
0.590000	0.050000	1.000000001977938923758416
0.610000	0.050000	1.000000001977173313960634
0.630000	0.050000	1.000000001976445895834900
0.650000	0.050000	1.000000001975757335515027
0.670000	0.050000	1.000000001975107188911807
0.690000	0.050000	1.000000001974495678069843
0.710000	0.050000	1.000000001973922802989136
0.730000	0.050000	1.000000001973388785714292
0.750000	0.050000	1.000000001972893182156099
0.770000	0.050000	1.000000001972436214359163
0.790000	0.050000	1.000000001972017660278880
0.810000	0.050000	1.000000001971637519915248
0.830000	0.050000	1.000000001971295793268268
0.850000	0.050000	1.000000001970992480337941
0.870000	0.050000	1.000000001970727581124265
0.890000	0.050000	1.000000001970500651538032
0.910000	0.050000	1.000000001970312357713055
0.930000	0.050000	1.000000001970161811470916
0.950000	0.050000	1.000000001970049900990034
0.970000	0.050000	1.000000001969975960136594
0.990000	0.050000	1.000000001969940210955201

-0.990000	0.070000	1.000000001969942431401250
-0.970000	0.070000	1.000000001969975516047384
-0.950000	0.070000	1.000000001970046792365565
-0.930000	0.070000	1.000000001970156038311188
-0.910000	0.070000	1.000000001970303475928858
-0.890000	0.070000	1.000000001970489105218576
-0.870000	0.070000	1.000000001970712926180340
-0.850000	0.070000	1.000000001970974716769547
-0.830000	0.070000	1.000000001971274699030801
-0.810000	0.070000	1.000000001971612650919496
-0.790000	0.070000	1.000000001971989238569449
-0.770000	0.070000	1.000000001972403795846844
-0.750000	0.070000	1.000000001972856766840891
-0.730000	0.070000	1.000000001973347929506986
-0.710000	0.070000	1.000000001973877727934337
-0.690000	0.070000	1.000000001974445718033735
-0.670000	0.070000	1.000000001975052121849785
-0.650000	0.070000	1.000000001975696717337883
-0.630000	0.070000	1.000000001976379948587237
-0.610000	0.070000	1.000000001977101149464033
-0.590000	0.070000	1.000000001977860319968272
-0.570000	0.070000	1.000000001978657016010743
-0.550000	0.070000	1.000000001979490793502237
-0.530000	0.070000	1.000000001980360764264333
-0.510000	0.070000	1.000000001981266040118612
-0.490000	0.070000	1.000000001982205288797445
-0.470000	0.070000	1.000000001983176067810177
-0.450000	0.070000	1.000000001984176156710760
-0.430000	0.070000	1.000000001985202002785513
-0.410000	0.070000	1.000000001986249831276155
-0.390000	0.070000	1.000000001987314313112165
-0.370000	0.070000	1.000000001988389453089212
-0.350000	0.070000	1.000000001989468145779938
-0.330000	0.070000	1.000000001990541731444750
-0.310000	0.070000	1.000000001991601328299453
-0.290000	0.070000	1.000000001992636722292218
-0.270000	0.070000	1.000000001993636589148196
-0.250000	0.070000	1.000000001994590270726349
-0.230000	0.070000	1.000000001995485998662616
-0.210000	0.070000	1.000000001996313558905172
-0.190000	0.070000	1.000000001997063403536004
-0.170000	0.070000	1.000000001997727538949334
-0.150000	0.070000	1.000000001998300414030041
-0.130000	0.070000	1.000000001998779364242864
-0.110000	0.070000	1.000000001999165277766224
-0.090000	0.070000	1.000000001999461929358404
-0.070000	0.070000	1.000000001999677090580576
-0.050000	0.070000	1.000000001999821197529172
-0.030000	0.070000	1.000000001999907128791278
-0.010000	0.070000	1.000000001999946430686350
0.010000	0.070000	1.000000001999946430686350
0.030000	0.070000	1.000000001999907128791278
0.050000	0.070000	1.000000001999821197529172
0.070000	0.070000	1.000000001999677090580576
0.090000	0.070000	1.000000001999461929358404
0.110000	0.070000	1.000000001999165277766224
0.130000	0.070000	1.000000001998779364242864
0.150000	0.070000	1.000000001998300414030041
0.170000	0.070000	1.000000001997727538949334
0.190000	0.070000	1.000000001997063403536004
0.210000	0.070000	1.000000001996313558905172
0.230000	0.070000	1.000000001995485998662616
0.250000	0.070000	1.000000001994590270726349
0.270000	0.070000	1.000000001993636589148196
0.290000	0.070000	1.000000001992636722292218
0.310000	0.070000	1.000000001991601328299453
0.330000	0.070000	1.000000001990541731444750
0.350000	0.070000	1.000000001989468145779938
0.370000	0.070000	1.000000001988389453089212
0.390000	0.070000	1.000000001987314313112165
0.410000	0.070000	1.000000001986249831276155
0.430000	0.070000	1.000000001985202002785513
0.450000	0.070000	1.000000001984176156710760
0.470000	0.070000	1.000000001983176067810177
0.490000	0.070000	1.000000001982205288797445
0.510000	0.070000	1.000000001981266040118612
0.530000	0.070000	1.000000001980360764264333
0.550000	0.070000	1.000000001979490793502237
0.570000	0.070000	1.000000001978657016010743
0.590000	0.070000	1.000000001977860319968272
0.610000	0.070000	1.000000001977101149464033
0.630000	0.070000	1.000000001976379948587237
0.650000	0.070000	1.000000001975696717337883
0.670000	0.070000	1.000000001975052121849785
0.690000	0.070000	1.000000001974445718033735
0.710000	0.070000	1.000000001973877727934337
0.730000	0.070000	1.000000001973347929506986
0.750000	0.070000	1.000000001972856766840891
0.770000	0.070000	1.000000001972403795846844
0.790000	0.070000	1.000000001971989238569449
0.810000	0.070000	1.000000001971612650919496
0.830000	0.070000	1.000000001971274699030801
0.850000	0.070000	1.000000001970974716769547
0.870000	0.070000	1.000000001970712926180340
0.890000	0.070000	1.000000001970489105218576
0.910000	0.070000	1.000000001970303475928858
0.930000	0.070000	1.000000001970156038311188
0.950000	0.070000	1.000000001970046792365565
0.970000	0.070000	1.000000001969975516047384
0.990000	0.070000	1.000000001969942431401250

-0.990000	0.090000	1.000000001969945317981114
-0.970000	0.090000	1.000000001969975071958174
-0.950000	0.090000	1.000000001970043017607281
-0.930000	0.090000	1.000000001970148710839226
-0.910000	0.090000	1.000000001970292373698612
-0.890000	0.090000	1.000000001970474006185441
-0.870000	0.090000	1.000000001970693608299712
-0.850000	0.090000	1.000000001970951180041425
-0.830000	0.090000	1.000000001971246721410580
-0.810000	0.090000	1.000000001971580010362572
-0.790000	0.090000	1.000000001971951713031217
-0.770000	0.090000	1.000000001972361163282699
-0.750000	0.090000	1.000000001972808583161623
-0.730000	0.090000	1.000000001973294194712594
-0.710000	0.090000	1.000000001973817997935612
-0.690000	0.090000	1.000000001974379548741467
-0.670000	0.090000	1.000000001974979291219370
-0.650000	0.090000	1.000000001975617003324714
-0.630000	0.090000	1.000000001976292463012896
-0.610000	0.090000	1.000000001977005670283916
-0.590000	0.090000	1.000000001977756403093167
-0.570000	0.090000	1.000000001978544217351441
-0.550000	0.090000	1.000000001979368446924923
-0.530000	0.090000	1.000000001980228425679798
-0.510000	0.090000	1.000000001981123043393040
-0.490000	0.090000	1.000000001982050745752417
-0.470000	0.090000	1.000000001983009756401088
-0.450000	0.090000	1.000000001983997410803795
-0.430000	0.090000	1.000000001985010600336068
-0.410000	0.090000	1.000000001986045106150414
-0.390000	0.090000	1.000000001987096265310129
-0.370000	0.090000	1.000000001988158082610880
-0.350000	0.090000	1.000000001989223452625311
-0.330000	0.090000	1.000000001990284381747642
-0.310000	0.090000	1.000000001991332210238284
-0.290000	0.090000	1.000000001992356724045408
-0.270000	0.090000	1.000000001993347931161793
-0.250000	0.090000	1.000000001994294507312588
-0.230000	0.090000	1.000000001995186238445967
-0.210000	0.090000	1.000000001996012466420893
-0.190000	0.090000	1.000000001996764309453170
-0.170000	0.090000	1.000000001997434218026228
-0.150000	0.090000	1.000000001998016641024947
-0.130000	0.090000	1.000000001998508913914065
-0.110000	0.090000	1.000000001998911036693585
-0.090000	0.090000	1.000000001999226562077183
-0.070000	0.090000	1.000000001999461929358404
-0.050000	0.090000	1.000000001999625354187629
-0.030000	0.090000	1.000000001999726828572079
-0.010000	0.090000	1.000000001999774790206743
0.010000	0.090000	1.000000001999774790206743
0.030000	0.090000	1.000000001999726828572079
0.050000	0.090000	1.000000001999625354187629
0.070000	0.090000	1.000000001999461929358404
0.090000	0.090000	1.000000001999226562077183
0.110000	0.090000	1.000000001998911036693585
0.130000	0.090000	1.000000001998508913914065
0.150000	0.090000	1.000000001998016641024947
0.170000	0.090000	1.000000001997434218026228
0.190000	0.090000	1.000000001996764309453170
0.210000	0.090000	1.000000001996012466420893
0.230000	0.090000	1.000000001995186238445967
0.250000	0.090000	1.000000001994294507312588
0.270000	0.090000	1.000000001993347931161793
0.290000	0.090000	1.000000001992356724045408
0.310000	0.090000	1.000000001991332210238284
0.330000	0.090000	1.000000001990284381747642
0.350000	0.090000	1.000000001989223452625311
0.370000	0.090000	1.000000001988158082610880
0.390000	0.090000	1.000000001987096265310129
0.410000	0.090000	1.000000001986045106150414
0.430000	0.090000	1.000000001985010600336068
0.450000	0.090000	1.000000001983997410803795
0.470000	0.090000	1.000000001983009756401088
0.490000	0.090000	1.000000001982050745752417
0.510000	0.090000	1.000000001981123043393040
0.530000	0.090000	1.000000001980228425679798
0.550000	0.090000	1.000000001979368446924923
0.570000	0.090000	1.000000001978544217351441
0.590000	0.090000	1.000000001977756403093167
0.610000	0.090000	1.000000001977005670283916
0.630000	0.090000	1.000000001976292463012896
0.650000	0.090000	1.000000001975617003324714
0.670000	0.090000	1.000000001974979291219370
0.690000	0.090000	1.000000001974379548741467
0.710000	0.090000	1.000000001973817997935612
0.730000	0.090000	1.000000001973294194712594
0.750000	0.090000	1.000000001972808583161623
0.770000	0.090000	1.000000001972361163282699
0.790000	0.090000	1.000000001971951713031217
0.810000	0.090000	1.000000001971580010362572
0.830000	0.090000	1.000000001971246721410580
0.850000	0.090000	1.000000001970951180041425
0.870000	0.090000	1.000000001970693608299712
0.890000	0.090000	1.000000001970474006185441
0.910000	0.090000	1.000000001970292373698612
0.930000	0.090000	1.000000001970148710839226
0.950000	0.090000	1.000000001970043017607281
0.970000	0.090000	1.000000001969975071958174
0.990000	0.090000	1.000000001969945317981114

-0.990000	0.110000	1.000000001969949536828608
-0.970000	0.110000	1.000000001969975071958174
-0.950000	0.110000	1.000000001970038576715183
-0.930000	0.110000	1.000000001970139829055029
-0.910000	0.110000	1.000000001970278606933107
-0.890000	0.110000	1.000000001970455576483232
-0.870000	0.110000	1.000000001970670071571590
-0.850000	0.110000	1.000000001970922314242785
-0.830000	0.110000	1.000000001971212304496817
-0.810000	0.110000	1.000000001971540042333686
-0.790000	0.110000	1.000000001971905305708788
-0.770000	0.110000	1.000000001972308538711331
-0.750000	0.110000	1.000000001972749519296713
-0.730000	0.110000	1.000000001973228025420326
-0.710000	0.110000	1.000000001973744279126777
-0.690000	0.110000	1.000000001974298058371460
-0.670000	0.110000	1.000000001974889585198980
-0.650000	0.110000	1.000000001975518415520128
-0.630000	0.110000	1.000000001976184771379508
-0.610000	0.110000	1.000000001976888208687910
-0.590000	0.110000	1.000000001977628283356125
-0.570000	0.110000	1.000000001978404995384153
-0.550000	0.110000	1.000000001979217678638179
-0.530000	0.110000	1.000000001980065222895178
-0.510000	0.110000	1.000000001980946517932125
-0.490000	0.110000	1.000000001981860453525996
-0.470000	0.110000	1.000000001982804809230743
-0.450000	0.110000	1.000000001983777364600314
-0.430000	0.110000	1.000000001984774788965638
-0.410000	0.110000	1.000000001985793085523824
-0.390000	0.110000	1.000000001986827591338169
-0.370000	0.110000	1.000000001987872755293552
-0.350000	0.110000	1.000000001988921694007217
-0.330000	0.110000	1.000000001989966857962600
-0.310000	0.110000	1.000000001990999809464711
-0.290000	0.110000	1.000000001992010778550934
-0.270000	0.110000	1.000000001992990217303259
-0.250000	0.110000	1.000000001993927689625252
-0.230000	0.110000	1.000000001994812981465088
-0.210000	0.110000	1.000000001995636322860150
-0.190000	0.110000	1.000000001996389054070846
-0.170000	0.110000	1.000000001997063625580608
-0.150000	0.110000	1.000000001997654708318919
-0.130000	0.110000	1.000000001998159415705913
-0.110000	0.110000	1.000000001998577525696987
-0.090000	0.110000	1.000000001998911036693585
-0.070000	0.110000	1.000000001999165277766224
-0.050000	0.110000	1.000000001999346244119238
-0.030000	0.110000	1.000000001999461707313799
-0.010000	0.110000	1.000000001999517440509635
0.010000	0.110000	1.000000001999517440509635
0.030000	0.110000	1.000000001999461707313799
0.050000	0.110000	1.000000001999346244119238
0.070000	0.110000	1.000000001999165277766224
0.090000	0.110000	1.000000001998911036693585
0.110000	0.110000	1.000000001998577525696987
0.130000	0.110000	1.000000001998159415705913
0.150000	0.110000	1.000000001997654708318919
0.170000	0.110000	1.000000001997063625580608
0.190000	0.110000	1.000000001996389054070846
0.210000	0.110000	1.000000001995636322860150
0.230000	0.110000	1.000000001994812981465088
0.250000	0.110000	1.000000001993927689625252
0.270000	0.110000	1.000000001992990217303259
0.290000	0.110000	1.000000001992010778550934
0.310000	0.110000	1.000000001990999809464711
0.330000	0.110000	1.000000001989966857962600
0.350000	0.110000	1.000000001988921694007217
0.370000	0.110000	1.000000001987872755293552
0.390000	0.110000	1.000000001986827591338169
0.410000	0.110000	1.000000001985793085523824
0.430000	0.110000	1.000000001984774788965638
0.450000	0.110000	1.000000001983777364600314
0.470000	0.110000	1.000000001982804809230743
0.490000	0.110000	1.000000001981860453525996
0.510000	0.110000	1.000000001980946517932125
0.530000	0.110000	1.000000001980065222895178
0.550000	0.110000	1.000000001979217678638179
0.570000	0.110000	1.000000001978404995384153
0.590000	0.110000	1.000000001977628283356125
0.610000	0.110000	1.000000001976888208687910
0.630000	0.110000	1.000000001976184771379508
0.650000	0.110000	1.000000001975518415520128
0.670000	0.110000	1.000000001974889585198980
0.690000	0.110000	1.000000001974298058371460
0.710000	0.110000	1.000000001973744279126777
0.730000	0.110000	1.000000001973228025420326
0.750000	0.110000	1.000000001972749519296713
0.770000	0.110000	1.000000001972308538711331
0.790000	0.110000	1.000000001971905305708788
0.810000	0.110000	1.000000001971540042333686
0.830000	0.110000	1.000000001971212304496817
0.850000	0.110000	1.000000001970922314242785
0.870000	0.110000	1.000000001970670071571590
0.890000	0.110000	1.000000001970455576483232
0.910000	0.110000	1.000000001970278606933107
0.930000	0.110000	1.000000001970139829055029
0.950000	0.110000	1.000000001970038576715183
0.970000	0.110000	1.000000001969975071958174
0.990000	0.110000	1.000000001969949536828608

-0.990000	0.130000	1.000000001969955087943731
-0.970000	0.130000	1.000000001969975516047384
-0.950000	0.130000	1.000000001970033691733875
-0.930000	0.130000	1.000000001970129615003202
-0.910000	0.130000	1.000000001970263063810762
-0.890000	0.130000	1.000000001970434038156554
-0.870000	0.130000	1.000000001970642538040579
-0.850000	0.130000	1.000000001970888341418231
-0.830000	0.130000	1.000000001971171892378720
-0.810000	0.130000	1.000000001971492746832837
-0.790000	0.130000	1.000000001971850904780581
-0.770000	0.130000	1.000000001972246588266557
-0.750000	0.130000	1.000000001972679575246161
-0.730000	0.130000	1.000000001973149643674788
-0.710000	0.130000	1.000000001973657237641646
-0.690000	0.130000	1.000000001974201691012922
-0.670000	0.130000	1.000000001974783447877826
-0.650000	0.130000	1.000000001975402064147147
-0.630000	0.130000	1.000000001976057317776281
-0.610000	0.130000	1.000000001976749208765227
-0.590000	0.130000	1.000000001977477070980171
-0.570000	0.130000	1.000000001978240682376509
-0.550000	0.130000	1.000000001979039376820424
-0.530000	0.130000	1.000000001979872266133498
-0.510000	0.130000	1.000000001980738240092705
-0.490000	0.130000	1.000000001981635966430417
-0.470000	0.130000	1.000000001982563224700584
-0.450000	0.130000	1.000000001983517794457157
-0.430000	0.130000	1.000000001984496567075666
-0.410000	0.130000	1.000000001985495767797829
-0.390000	0.130000	1.000000001986510955731546
-0.370000	0.130000	1.000000001987536357717090
-0.350000	0.130000	1.000000001988565756505523
-0.330000	0.130000	1.000000001989592046669486
-0.310000	0.130000	1.000000001990607012558598
-0.290000	0.130000	1.000000001991601772388663
-0.270000	0.130000	1.000000001992566556197062
-0.250000	0.130000	1.000000001993492038110389
-0.230000	0.130000	1.000000001994368448166028
-0.210000	0.130000	1.000000001995186460490572
-0.190000	0.130000	1.000000001995937415344429
-0.170000	0.130000	1.000000001996614651389450
-0.150000	0.130000	1.000000001997212395465908
-0.130000	0.130000	1.000000001997727760993939
-0.110000	0.130000	1.000000001998159415705913
-0.090000	0.130000	1.000000001998508913914065
-0.070000	0.130000	1.000000001998779364242864
-0.050000	0.130000	1.000000001998975651673618
-0.030000	0.130000	1.000000001999102661187635
-0.010000	0.130000	1.000000001999165055721619
0.010000	0.130000	1.000000001999165055721619
0.030000	0.130000	1.000000001999102661187635
0.050000	0.130000	1.000000001998975651673618
0.070000	0.130000	1.000000001998779364242864
0.090000	0.130000	1.000000001998508913914065
0.110000	0.130000	1.000000001998159415705913
0.130000	0.130000	1.000000001997727760993939
0.150000	0.130000	1.000000001997212395465908
0.170000	0.130000	1.000000001996614651389450
0.190000	0.130000	1.000000001995937415344429
0.210000	0.130000	1.000000001995186460490572
0.230000	0.130000	1.000000001994368448166028
0.250000	0.130000	1.000000001993492038110389
0.270000	0.130000	1.000000001992566556197062
0.290000	0.130000	1.000000001991601772388663
0.310000	0.130000	1.000000001990607012558598
0.330000	0.130000	1.000000001989592046669486
0.350000	0.130000	1.000000001988565756505523
0.370000	0.130000	1.000000001987536357717090
0.390000	0.130000	1.000000001986510955731546
0.410000	0.130000	1.000000001985495767797829
0.430000	0.130000	1.000000001984496567075666
0.450000	0.130000	1.000000001983517794457157
0.470000	0.130000	1.000000001982563224700584
0.490000	0.130000	1.000000001981635966430417
0.510000	0.130000	1.000000001980738240092705
0.530000	0.130000	1.000000001979872266133498
0.550000	0.130000	1.000000001979039376820424
0.570000	0.130000	1.000000001978240682376509
0.590000	0.130000	1.000000001977477070980171
0.610000	0.130000	1.000000001976749208765227
0.630000	0.130000	1.000000001976057317776281
0.650000	0.130000	1.000000001975402064147147
0.670000	0.130000	1.000000001974783447877826
0.690000	0.130000	1.000000001974201691012922
0.710000	0.130000	1.000000001973657237641646
0.730000	0.130000	1.000000001973149643674788
0.750000	0.130000	1.000000001972679575246161
0.770000	0.130000	1.000000001972246588266557
0.790000	0.130000	1.000000001971850904780581
0.810000	0.130000	1.000000001971492746832837
0.830000	0.130000	1.000000001971171892378720
0.850000	0.130000	1.000000001970888341418231
0.870000	0.130000	1.000000001970642538040579
0.890000	0.130000	1.000000001970434038156554
0.910000	0.130000	1.000000001970263063810762
0.930000	0.130000	1.000000001970129615003202
0.950000	0.130000	1.000000001970033691733875
0.970000	0.130000	1.000000001969975516047384
0.990000	0.130000	1.000000001969955087943731

-0.990000	0.150000	1.000000001969962193371089
-0.970000	0.150000	1.000000001969976626270409
-0.950000	0.150000	1.000000001970028806752566
-0.930000	0.150000	1.000000001970118512772956
-0.910000	0.150000	1.000000001970245522286973
-0.890000	0.150000	1.000000001970409835294618
-0.870000	0.150000	1.000000001970611451795889
-0.850000	0.150000	1.000000001970850149746184
-0.830000	0.150000	1.000000001971125929145501
-0.810000	0.150000	1.000000001971438789993840
-0.790000	0.150000	1.000000001971788732291202
-0.770000	0.150000	1.000000001972175756037586
-0.750000	0.150000	1.000000001972599417143783
-0.730000	0.150000	1.000000001973060159699003
-0.710000	0.150000	1.000000001973557539614035
-0.690000	0.150000	1.000000001974091334844275
-0.670000	0.150000	1.000000001974661767434327
-0.650000	0.150000	1.000000001975268615339587
-0.630000	0.150000	1.000000001975911212426240
-0.610000	0.150000	1.000000001976589780738891
-0.590000	0.150000	1.000000001977303654143725
-0.570000	0.150000	1.000000001978052388551532
-0.550000	0.150000	1.000000001978835317828498
-0.530000	0.150000	1.000000001979651553796202
-0.510000	0.150000	1.000000001980499986231621
-0.490000	0.150000	1.000000001981379060822519
-0.470000	0.150000	1.000000001982286779167453
-0.450000	0.150000	1.000000001983221142864977
-0.430000	0.150000	1.000000001984178599201414
-0.410000	0.150000	1.000000001985156039552294
-0.390000	0.150000	1.000000001986148800980914
-0.370000	0.150000	1.000000001987151776461360
-0.350000	0.150000	1.000000001988158970789300
-0.330000	0.150000	1.000000001989163500581981
-0.310000	0.150000	1.000000001990157372233625
-0.290000	0.150000	1.000000001991132592138456
-0.270000	0.150000	1.000000001992080056467671
-0.250000	0.150000	1.000000001992990439347864
-0.230000	0.150000	1.000000001993855081039442
-0.210000	0.150000	1.000000001994664655668998
-0.190000	0.150000	1.000000001995411169630756
-0.170000	0.150000	1.000000001996087961586568
-0.150000	0.150000	1.000000001996689702465915
-0.130000	0.150000	1.000000001997212395465908
-0.110000	0.150000	1.000000001997654708318919
-0.090000	0.150000	1.000000001998016641024947
-0.070000	0.150000	1.000000001998300414030041
-0.050000	0.150000	1.000000001998508691869461
-0.030000	0.150000	1.000000001998645249301489
-0.010000	0.150000	1.000000001998712750861387
0.010000	0.150000	1.000000001998712750861387
0.030000	0.150000	1.000000001998645249301489
0.050000	0.150000	1.000000001998508691869461
0.070000	0.150000	1.000000001998300414030041
0.090000	0.150000	1.000000001998016641024947
0.110000	0.150000	1.000000001997654708318919
0.130000	0.150000	1.000000001997212395465908
0.150000	0.150000	1.000000001996689702465915
0.170000	0.150000	1.000000001996087961586568
0.190000	0.150000	1.000000001995411169630756
0.210000	0.150000	1.000000001994664655668998
0.230000	0.150000	1.000000001993855081039442
0.250000	0.150000	1.000000001992990439347864
0.270000	0.150000	1.000000001992080056467671
0.290000	0.150000	1.000000001991132592138456
0.310000	0.150000	1.000000001990157372233625
0.330000	0.150000	1.000000001989163500581981
0.350000	0.150000	1.000000001988158970789300
0.370000	0.150000	1.000000001987151776461360
0.390000	0.150000	1.000000001986148800980914
0.410000	0.150000	1.000000001985156039552294
0.430000	0.150000	1.000000001984178599201414
0.450000	0.150000	1.000000001983221142864977
0.470000	0.150000	1.000000001982286779167453
0.490000	0.150000	1.000000001981379060822519
0.510000	0.150000	1.000000001980499986231621
0.530000	0.150000	1.000000001979651553796202
0.550000	0.150000	1.000000001978835317828498
0.570000	0.150000	1.000000001978052388551532
0.590000	0.150000	1.000000001977303654143725
0.610000	0.150000	1.000000001976589780738891
0.630000	0.150000	1.000000001975911212426240
0.650000	0.150000	1.000000001975268615339587
0.670000	0.150000	1.000000001974661767434327
0.690000	0.150000	1.000000001974091334844275
0.710000	0.150000	1.000000001973557539614035
0.730000	0.150000	1.000000001973060159699003
0.750000	0.150000	1.000000001972599417143783
0.770000	0.150000	1.000000001972175756037586
0.790000	0.150000	1.000000001971788732291202
0.810000	0.150000	1.000000001971438789993840
0.830000	0.150000	1.000000001971125929145501
0.850000	0.150000	1.000000001970850149746184
0.870000	0.150000	1.000000001970611451795889
0.890000	0.150000	1.000000001970409835294618
0.910000	0.150000	1.000000001970245522286973
0.930000	0.150000	1.000000001970118512772956
0.950000	0.150000	1.000000001970028806752566
0.970000	0.150000	1.000000001969976626270409
0.990000	0.150000	1.000000001969962193371089

-0.990000	0.170000	1.000000001969970409021471
-0.970000	0.170000	1.000000001969978624671853
-0.950000	0.170000	1.000000001970024143815863
-0.930000	0.170000	1.000000001970106966453500
-0.910000	0.170000	1.000000001970226648495554
-0.890000	0.170000	1.000000001970383411986631
-0.870000	0.170000	1.000000001970577034882126
-0.850000	0.170000	1.000000001970807739226643
-0.830000	0.170000	1.000000001971074858886368
-0.810000	0.170000	1.000000001971379059995115
-0.790000	0.170000	1.000000001971719454374465
-0.770000	0.170000	1.000000001972096708158233
-0.750000	0.170000	1.000000001972510155212603
-0.730000	0.170000	1.000000001972960017582182
-0.710000	0.170000	1.000000001973446073222362
-0.690000	0.170000	1.000000001973968100088541
-0.670000	0.170000	1.000000001974525876136113
-0.650000	0.170000	1.000000001975119179320473
-0.630000	0.170000	1.000000001975748009641620
-0.610000	0.170000	1.000000001976411478921136
-0.590000	0.170000	1.000000001977109809203625
-0.570000	0.170000	1.000000001977841890266063
-0.550000	0.170000	1.000000001978607278019240
-0.530000	0.170000	1.000000001979404862240131
-0.510000	0.170000	1.000000001980233532705711
-0.490000	0.170000	1.000000001981091957148351
-0.470000	0.170000	1.000000001981978137166607
-0.450000	0.170000	1.000000001982889630269824
-0.430000	0.170000	1.000000001983823771922744
-0.410000	0.170000	1.000000001984777009411687
-0.390000	0.170000	1.000000001985744901844555
-0.370000	0.170000	1.000000001986722786284645
-0.350000	0.170000	1.000000001987704889572228
-0.330000	0.170000	1.000000001988684550369157
-0.310000	0.170000	1.000000001989654663248075
-0.290000	0.170000	1.000000001990607456647808
-0.270000	0.170000	1.000000001991534492873370
-0.250000	0.170000	1.000000001992426890140564
-0.230000	0.170000	1.000000001993276432799007
-0.210000	0.170000	1.000000001994074461109108
-0.190000	0.170000	1.000000001994813203509693
-0.170000	0.170000	1.000000001995486442751826
-0.150000	0.170000	1.000000001996087961586568
-0.130000	0.170000	1.000000001996614651389450
-0.110000	0.170000	1.000000001997063625580608
-0.090000	0.170000	1.000000001997434218026228
-0.070000	0.170000	1.000000001997727538949334
-0.050000	0.170000	1.000000001997944698572951
-0.030000	0.170000	1.000000001998088139387733
-0.010000	0.170000	1.000000001998159415705913
0.010000	0.170000	1.000000001998159415705913
0.030000	0.170000	1.000000001998088139387733
0.050000	0.170000	1.000000001997944698572951
0.070000	0.170000	1.000000001997727538949334
0.090000	0.170000	1.000000001997434218026228
0.110000	0.170000	1.000000001997063625580608
0.130000	0.170000	1.000000001996614651389450
0.150000	0.170000	1.000000001996087961586568
0.170000	0.170000	1.000000001995486442751826
0.190000	0.170000	1.000000001994813203509693
0.210000	0.170000	1.000000001994074461109108
0.230000	0.170000	1.000000001993276432799007
0.250000	0.170000	1.000000001992426890140564
0.270000	0.170000	1.000000001991534492873370
0.290000	0.170000	1.000000001990607456647808
0.310000	0.170000	1.000000001989654663248075
0.330000	0.170000	1.000000001988684550369157
0.350000	0.170000	1.000000001987704889572228
0.370000	0.170000	1.000000001986722786284645
0.390000	0.170000	1.000000001985744901844555
0.410000	0.170000	1.000000001984777009411687
0.430000	0.170000	1.000000001983823771922744
0.450000	0.170000	1.000000001982889630269824
0.470000	0.170000	1.000000001981978137166607
0.490000	0.170000	1.000000001981091957148351
0.510000	0.170000	1.000000001980233532705711
0.530000	0.170000	1.000000001979404862240131
0.550000	0.170000	1.000000001978607278019240
0.570000	0.170000	1.000000001977841890266063
0.590000	0.170000	1.000000001977109809203625
0.610000	0.170000	1.000000001976411478921136
0.630000	0.170000	1.000000001975748009641620
0.650000	0.170000	1.000000001975119179320473
0.670000	0.170000	1.000000001974525876136113
0.690000	0.170000	1.000000001973968100088541
0.710000	0.170000	1.000000001973446073222362
0.730000	0.170000	1.000000001972960017582182
0.750000	0.170000	1.000000001972510155212603
0.770000	0.170000	1.000000001972096708158233
0.790000	0.170000	1.000000001971719454374465
0.810000	0.170000	1.000000001971379059995115
0.830000	0.170000	1.000000001971074858886368
0.850000	0.170000	1.000000001970807739226643
0.870000	0.170000	1.000000001970577034882126
0.890000	0.170000	1.000000001970383411986631
0.910000	0.170000	1.000000001970226648495554
0.930000	0.170000	1.000000001970106966453500
0.950000	0.170000	1.000000001970024143815863
0.970000	0.170000	1.000000001969978624671853
0.990000	0.170000	1.000000001969970409021471

-0.990000	0.190000	1.000000001969980178984088
-0.970000	0.190000	1.000000001969981955340927
-0.950000	0.190000	1.000000001970020369057579
-0.930000	0.190000	1.000000001970095420134044
-0.910000	0.190000	1.000000001970207108570321
-0.890000	0.190000	1.000000001970355434366411
-0.870000	0.190000	1.000000001970540397522313
-0.850000	0.190000	1.000000001970761775993424
-0.830000	0.190000	1.000000001971019569779742
-0.810000	0.190000	1.000000001971313556836662
-0.790000	0.190000	1.000000001971643959208791
-0.770000	0.190000	1.000000001972010110762312
-0.750000	0.190000	1.000000001972412233541831
-0.730000	0.190000	1.000000001972850105502744
-0.710000	0.190000	1.000000001973323726645049
-0.690000	0.190000	1.000000001973832430834932
-0.670000	0.190000	1.000000001974376440116998
-0.650000	0.190000	1.000000001974955088357433
-0.630000	0.190000	1.000000001975568375556236
-0.610000	0.190000	1.000000001976215635579592
-0.590000	0.190000	1.000000001976896646382897
-0.570000	0.190000	1.000000001977610519787731
-0.550000	0.190000	1.000000001978356589660279
-0.530000	0.190000	1.000000001979133967822122
-0.510000	0.190000	1.000000001979941322005629
-0.490000	0.190000	1.000000001980777097898567
-0.470000	0.190000	1.000000001981639741188701
-0.450000	0.190000	1.000000001982526587340772
-0.430000	0.190000	1.000000001983434971819520
-0.410000	0.190000	1.000000001984361563955872
-0.390000	0.190000	1.000000001985302588991544
-0.370000	0.190000	1.000000001986252939900623
-0.350000	0.190000	1.000000001987207287612591
-0.330000	0.190000	1.000000001988159858967720
-0.310000	0.190000	1.000000001989103548538651
-0.290000	0.190000	1.000000001990031028853423
-0.270000	0.190000	1.000000001990934528350863
-0.250000	0.190000	1.000000001991806053425194
-0.230000	0.190000	1.000000001992637166381428
-0.210000	0.190000	1.000000001993420317702999
-0.190000	0.190000	1.000000001994147735828733
-0.170000	0.190000	1.000000001994813203509693
-0.150000	0.190000	1.000000001995411169630756
-0.130000	0.190000	1.000000001995937415344429
-0.110000	0.190000	1.000000001996389054070846
-0.090000	0.190000	1.000000001996764309453170
-0.070000	0.190000	1.000000001997063403536004
-0.050000	0.190000	1.000000001997286336319348
-0.030000	0.190000	1.000000001997434218026228
-0.010000	0.190000	1.000000001997508158879668
0.010000	0.190000	1.000000001997508158879668
0.030000	0.190000	1.000000001997434218026228
0.050000	0.190000	1.000000001997286336319348
0.070000	0.190000	1.000000001997063403536004
0.090000	0.190000	1.000000001996764309453170
0.110000	0.190000	1.000000001996389054070846
0.130000	0.190000	1.000000001995937415344429
0.150000	0.190000	1.000000001995411169630756
0.170000	0.190000	1.000000001994813203509693
0.190000	0.190000	1.000000001994147735828733
0.210000	0.190000	1.000000001993420317702999
0.230000	0.190000	1.000000001992637166381428
0.250000	0.190000	1.000000001991806053425194
0.270000	0.190000	1.000000001990934528350863
0.290000	0.190000	1.000000001990031028853423
0.310000	0.190000	1.000000001989103548538651
0.330000	0.190000	1.000000001988159858967720
0.350000	0.190000	1.000000001987207287612591
0.370000	0.190000	1.000000001986252939900623
0.390000	0.190000	1.000000001985302588991544
0.410000	0.190000	1.000000001984361563955872
0.430000	0.190000	1.000000001983434971819520
0.450000	0.190000	1.000000001982526587340772
0.470000	0.190000	1.000000001981639741188701
0.490000	0.190000	1.000000001980777097898567
0.510000	0.190000	1.000000001979941322005629
0.530000	0.190000	1.000000001979133967822122
0.550000	0.190000	1.000000001978356589660279
0.570000	0.190000	1.000000001977610519787731
0.590000	0.190000	1.000000001976896646382897
0.610000	0.190000	1.000000001976215635579592
0.630000	0.190000	1.000000001975568375556236
0.650000	0.190000	1.000000001974955088357433
0.670000	0.190000	1.000000001974376440116998
0.690000	0.190000	1.000000001973832430834932
0.710000	0.190000	1.000000001973323726645049
0.730000	0.190000	1.000000001972850105502744
0.750000	0.190000	1.000000001972412233541831
0.770000	0.190000	1.000000001972010110762312
0.790000	0.190000	1.000000001971643959208791
0.810000	0.190000	1.000000001971313556836662
0.830000	0.190000	1.000000001971019569779742
0.850000	0.190000	1.000000001970761775993424
0.870000	0.190000	1.000000001970540397522313
0.890000	0.190000	1.000000001970355434366411
0.910000	0.190000	1.000000001970207108570321
0.930000	0.190000	1.000000001970095420134044
0.950000	0.190000	1.000000001970020369057579
0.970000	0.190000	1.000000001969981955340927
0.990000	0.190000	1.000000001969980178984088

-0.990000	0.210000	1.000000001969989726902099
-0.970000	0.210000	1.000000001969987728500655
-0.950000	0.210000	1.000000001970017926566925
-0.930000	0.210000	1.000000001970084095859193
-0.910000	0.210000	1.000000001970186902511273
-0.890000	0.210000	1.000000001970326124478561
-0.870000	0.210000	1.000000001970501539716452
-0.850000	0.210000	1.000000001970712926180340
-0.830000	0.210000	1.000000001970960283870227
-0.810000	0.210000	1.000000001971243612786111
-0.790000	0.210000	1.000000001971562468838783
-0.770000	0.210000	1.000000001971916852028244
-0.750000	0.210000	1.000000001972306540309887
-0.730000	0.210000	1.000000001972731533683714
-0.710000	0.210000	1.000000001973191388060513
-0.690000	0.210000	1.000000001973685881395681
-0.670000	0.210000	1.000000001974214569600008
-0.650000	0.210000	1.000000001974777452673493
-0.630000	0.210000	1.000000001975374086526926
-0.610000	0.210000	1.000000001976003805026494
-0.590000	0.210000	1.000000001976665942038380
-0.570000	0.210000	1.000000001977360275517981
-0.550000	0.210000	1.000000001978085695242271
-0.530000	0.210000	1.000000001978841090988226
-0.510000	0.210000	1.000000001979625352532821
-0.490000	0.210000	1.000000001980437147608427
-0.470000	0.210000	1.000000001981274255768994
-0.450000	0.210000	1.000000001982134678613079
-0.430000	0.210000	1.000000001983015529560817
-0.410000	0.210000	1.000000001983913699987738
-0.390000	0.210000	1.000000001984825415135560
-0.370000	0.210000	1.000000001985746234112185
-0.350000	0.210000	1.000000001986671049891697
-0.330000	0.210000	1.000000001987593867269766
-0.310000	0.210000	1.000000001988508691042057
-0.290000	0.210000	1.000000001989408415781213
-0.270000	0.210000	1.000000001990285714015272
-0.250000	0.210000	1.000000001991133036227666
-0.230000	0.210000	1.000000001991942832901827
-0.210000	0.210000	1.000000001992707554521189
-0.190000	0.210000	1.000000001993420317702999
-0.170000	0.210000	1.000000001994074461109108
-0.150000	0.210000	1.000000001994664655668998
-0.130000	0.210000	1.000000001995186460490572
-0.110000	0.210000	1.000000001995636322860150
-0.090000	0.210000	1.000000001996012466420893
-0.070000	0.210000	1.000000001996313558905172
-0.050000	0.210000	1.000000001996539378268380
-0.030000	0.210000	1.000000001996689480421310
-0.010000	0.210000	1.000000001996764753542379
0.010000	0.210000	1.000000001996764753542379
0.030000	0.210000	1.000000001996689480421310
0.050000	0.210000	1.000000001996539378268380
0.070000	0.210000	1.000000001996313558905172
0.090000	0.210000	1.000000001996012466420893
0.110000	0.210000	1.000000001995636322860150
0.130000	0.210000	1.000000001995186460490572
0.150000	0.210000	1.000000001994664655668998
0.170000	0.210000	1.000000001994074461109108
0.190000	0.210000	1.000000001993420317702999
0.210000	0.210000	1.000000001992707554521189
0.230000	0.210000	1.000000001991942832901827
0.250000	0.210000	1.000000001991133036227666
0.270000	0.210000	1.000000001990285714015272
0.290000	0.210000	1.000000001989408415781213
0.310000	0.210000	1.000000001988508691042057
0.330000	0.210000	1.000000001987593867269766
0.350000	0.210000	1.000000001986671049891697
0.370000	0.210000	1.000000001985746234112185
0.390000	0.210000	1.000000001984825415135560
0.410000	0.210000	1.000000001983913699987738
0.430000	0.210000	1.000000001983015529560817
0.450000	0.210000	1.000000001982134678613079
0.470000	0.210000	1.000000001981274255768994
0.490000	0.210000	1.000000001980437147608427
0.510000	0.210000	1.000000001979625352532821
0.530000	0.210000	1.000000001978841090988226
0.550000	0.210000	1.000000001978085695242271
0.570000	0.210000	1.000000001977360275517981
0.590000	0.210000	1.000000001976665942038380
0.610000	0.210000	1.000000001976003805026494
0.630000	0.210000	1.000000001975374086526926
0.650000	0.210000	1.000000001974777452673493
0.670000	0.210000	1.000000001974214569600008
0.690000	0.210000	1.000000001973685881395681
0.710000	0.210000	1.000000001973191388060513
0.730000	0.210000	1.000000001972731533683714
0.750000	0.210000	1.000000001972306540309887
0.770000	0.210000	1.000000001971916852028244
0.790000	0.210000	1.000000001971562468838783
0.810000	0.210000	1.000000001971243612786111
0.830000	0.210000	1.000000001970960283870227
0.850000	0.210000	1.000000001970712926180340
0.870000	0.210000	1.000000001970501539716452
0.890000	0.210000	1.000000001970326124478561
0.910000	0.210000	1.000000001970186902511273
0.930000	0.210000	1.000000001970084095859193
0.950000	0.210000	1.000000001970017926566925
0.970000	0.210000	1.000000001969987728500655
0.990000	0.210000	1.000000001969989726902099

-0.990000	0.230000	1.000000001969999274820111
-0.970000	0.230000	1.000000001969996388240247
-0.950000	0.230000	1.000000001970017038388505
-0.930000	0.230000	1.000000001970073881807366
-0.910000	0.230000	1.000000001970166918496830
-0.890000	0.230000	1.000000001970296148456896
-0.870000	0.230000	1.000000001970461127598355
-0.850000	0.230000	1.000000001970661855921207
-0.830000	0.230000	1.000000001970897889336243
-0.810000	0.230000	1.000000001971169449888066
-0.790000	0.230000	1.000000001971476093487468
-0.770000	0.230000	1.000000001971817820134447
-0.750000	0.230000	1.000000001972194185739795
-0.730000	0.230000	1.000000001972605190303511
-0.710000	0.230000	1.000000001973050167691781
-0.690000	0.230000	1.000000001973529339949209
-0.670000	0.230000	1.000000001974042040941981
-0.650000	0.230000	1.000000001974587826580887
-0.630000	0.230000	1.000000001975166474821322
-0.610000	0.230000	1.000000001975777319529470
-0.590000	0.230000	1.000000001976419694571518
-0.570000	0.230000	1.000000001977092933813651
-0.550000	0.230000	1.000000001977796371122054
-0.530000	0.230000	1.000000001978528452184491
-0.510000	0.230000	1.000000001979288510867150
-0.490000	0.230000	1.000000001980074326723980
-0.470000	0.230000	1.000000001980884789531956
-0.450000	0.230000	1.000000001981717012711215
-0.430000	0.230000	1.000000001982568775815707
-0.410000	0.230000	1.000000001983436970220964
-0.390000	0.230000	1.000000001984317821168702
-0.370000	0.230000	1.000000001985207109811427
-0.350000	0.230000	1.000000001986100173212435
-0.330000	0.230000	1.000000001986991460256604
-0.310000	0.230000	1.000000001987875197784206
-0.290000	0.230000	1.000000001988744724457092
-0.270000	0.230000	1.000000001989593378937116
-0.250000	0.230000	1.000000001990414055796919
-0.230000	0.230000	1.000000001991199649609143
-0.210000	0.230000	1.000000001991942832901827
-0.190000	0.230000	1.000000001992637166381428
-0.170000	0.230000	1.000000001993276432799007
-0.150000	0.230000	1.000000001993855081039442
-0.130000	0.230000	1.000000001994368448166028
-0.110000	0.230000	1.000000001994812981465088
-0.090000	0.230000	1.000000001995186238445967
-0.070000	0.230000	1.000000001995485998662616
-0.050000	0.230000	1.000000001995711595981220
-0.030000	0.230000	1.000000001995862142223359
-0.010000	0.230000	1.000000001995937637389034
0.010000	0.230000	1.000000001995937637389034
0.030000	0.230000	1.000000001995862142223359
0.050000	0.230000	1.000000001995711595981220
0.070000	0.230000	1.000000001995485998662616
0.090000	0.230000	1.000000001995186238445967
0.110000	0.230000	1.000000001994812981465088
0.130000	0.230000	1.000000001994368448166028
0.150000	0.230000	1.000000001993855081039442
0.170000	0.230000	1.000000001993276432799007
0.190000	0.230000	1.000000001992637166381428
0.210000	0.230000	1.000000001991942832901827
0.230000	0.230000	1.000000001991199649609143
0.250000	0.230000	1.000000001990414055796919
0.270000	0.230000	1.000000001989593378937116
0.290000	0.230000	1.000000001988744724457092
0.310000	0.230000	1.000000001987875197784206
0.330000	0.230000	1.000000001986991460256604
0.350000	0.230000	1.000000001986100173212435
0.370000	0.230000	1.000000001985207109811427
0.390000	0.230000	1.000000001984317821168702
0.410000	0.230000	1.000000001983436970220964
0.430000	0.230000	1.000000001982568775815707
0.450000	0.230000	1.000000001981717012711215
0.470000	0.230000	1.000000001980884789531956
0.490000	0.230000	1.000000001980074326723980
0.510000	0.230000	1.000000001979288510867150
0.530000	0.230000	1.000000001978528452184491
0.550000	0.230000	1.000000001977796371122054
0.570000	0.230000	1.000000001977092933813651
0.590000	0.230000	1.000000001976419694571518
0.610000	0.230000	1.000000001975777319529470
0.630000	0.230000	1.000000001975166474821322
0.650000	0.230000	1.000000001974587826580887
0.670000	0.230000	1.000000001974042040941981
0.690000	0.230000	1.000000001973529339949209
0.710000	0.230000	1.000000001973050167691781
0.730000	0.230000	1.000000001972605190303511
0.750000	0.230000	1.000000001972194185739795
0.770000	0.230000	1.000000001971817820134447
0.790000	0.230000	1.000000001971476093487468
0.810000	0.230000	1.000000001971169449888066
0.830000	0.230000	1.000000001970897889336243
0.850000	0.230000	1.000000001970661855921207
0.870000	0.230000	1.000000001970461127598355
0.890000	0.230000	1.000000001970296148456896
0.910000	0.230000	1.000000001970166918496830
0.930000	0.230000	1.000000001970073881807366
0.950000	0.230000	1.000000001970017038388505
0.970000	0.230000	1.000000001969996388240247
0.990000	0.230000	1.000000001969999274820111

-0.990000	0.250000	1.000000001970010377050357
-0.970000	0.250000	1.000000001970007490470493
-0.950000	0.250000	1.000000001970017926566925
-0.930000	0.250000	1.000000001970065000023169
-0.910000	0.250000	1.000000001970147822660806
-0.890000	0.250000	1.000000001970266172435231
-0.870000	0.250000	1.000000001970420049346444
-0.850000	0.250000	1.000000001970609009305235
-0.830000	0.250000	1.000000001970833274356210
-0.810000	0.250000	1.000000001971092178365552
-0.790000	0.250000	1.000000001971385721333263
-0.770000	0.250000	1.000000001971713903259342
-0.750000	0.250000	1.000000001972076058009975
-0.730000	0.250000	1.000000001972471963540556
-0.710000	0.250000	1.000000001972901397806481
-0.690000	0.250000	1.000000001973364138763145
-0.670000	0.250000	1.000000001973859742321338
-0.650000	0.250000	1.000000001974387542347245
-0.630000	0.250000	1.000000001974947094751656
-0.610000	0.250000	1.000000001975537955445361
-0.590000	0.250000	1.000000001976159458294546
-0.570000	0.250000	1.000000001976810715120791
-0.550000	0.250000	1.000000001977490615701072
-0.530000	0.250000	1.000000001978198493901573
-0.510000	0.250000	1.000000001978932795410060
-0.490000	0.250000	1.000000001979691743869694
-0.470000	0.250000	1.000000001980474007012845
-0.450000	0.250000	1.000000001981277142348858
-0.430000	0.250000	1.000000001982098485342476
-0.410000	0.250000	1.000000001982935149413834
-0.390000	0.250000	1.000000001983783581849252
-0.370000	0.250000	1.000000001984640007890448
-0.350000	0.250000	1.000000001985499764600718
-0.330000	0.250000	1.000000001986357744954148
-0.310000	0.250000	1.000000001987208619880221
-0.290000	0.250000	1.000000001988046172129998
-0.270000	0.250000	1.000000001988863962409937
-0.250000	0.250000	1.000000001989655551426495
-0.230000	0.250000	1.000000001990414055796919
-0.210000	0.250000	1.000000001991133036227666
-0.190000	0.250000	1.000000001991806053425194
-0.170000	0.250000	1.000000001992426890140564
-0.150000	0.250000	1.000000001992990439347864
-0.130000	0.250000	1.000000001993492038110389
-0.110000	0.250000	1.000000001993927689625252
-0.090000	0.250000	1.000000001994294507312588
-0.070000	0.250000	1.000000001994590270726349
-0.050000	0.250000	1.000000001994813203509693
-0.030000	0.250000	1.000000001994962195439598
-0.010000	0.250000	1.000000001995037246516063
0.010000	0.250000	1.000000001995037246516063
0.030000	0.250000	1.000000001994962195439598
0.050000	0.250000	1.000000001994813203509693
0.070000	0.250000	1.000000001994590270726349
0.090000	0.250000	1.000000001994294507312588
0.110000	0.250000	1.000000001993927689625252
0.130000	0.250000	1.000000001993492038110389
0.150000	0.250000	1.000000001992990439347864
0.170000	0.250000	1.000000001992426890140564
0.190000	0.250000	1.000000001991806053425194
0.210000	0.250000	1.000000001991133036227666
0.230000	0.250000	1.000000001990414055796919
0.250000	0.250000	1.000000001989655551426495
0.270000	0.250000	1.000000001988863962409937
0.290000	0.250000	1.000000001988046172129998
0.310000	0.250000	1.000000001987208619880221
0.330000	0.250000	1.000000001986357744954148
0.350000	0.250000	1.000000001985499764600718
0.370000	0.250000	1.000000001984640007890448
0.390000	0.250000	1.000000001983783581849252
0.410000	0.250000	1.000000001982935149413834
0.430000	0.250000	1.000000001982098485342476
0.450000	0.250000	1.000000001981277142348858
0.470000	0.250000	1.000000001980474007012845
0.490000	0.250000	1.000000001979691743869694
0.510000	0.250000	1.000000001978932795410060
0.530000	0.250000	1.000000001978198493901573
0.550000	0.250000	1.000000001977490615701072
0.570000	0.250000	1.000000001976810715120791
0.590000	0.250000	1.000000001976159458294546
0.610000	0.250000	1.000000001975537955445361
0.630000	0.250000	1.000000001974947094751656
0.650000	0.250000	1.000000001974387542347245
0.670000	0.250000	1.000000001973859742321338
0.690000	0.250000	1.000000001973364138763145
0.710000	0.250000	1.000000001972901397806481
0.730000	0.250000	1.000000001972471963540556
0.750000	0.250000	1.000000001972076058009975
0.770000	0.250000	1.000000001971713903259342
0.790000	0.250000	1.000000001971385721333263
0.810000	0.250000	1.000000001971092178365552
0.830000	0.250000	1.000000001970833274356210
0.850000	0.250000	1.000000001970609009305235
0.870000	0.250000	1.000000001970420049346444
0.890000	0.250000	1.000000001970266172435231
0.910000	0.250000	1.000000001970147822660806
0.930000	0.250000	1.000000001970065000023169
0.950000	0.250000	1.000000001970017926566925
0.970000	0.250000	1.000000001970007490470493
0.990000	0.250000	1.000000001970010377050357

-0.990000	0.270000	1.000000001970022145414418
-0.970000	0.270000	1.000000001970019924968369
-0.950000	0.270000	1.000000001970021479280604
-0.930000	0.270000	1.000000001970057894595811
-0.910000	0.270000	1.000000001970129837047807
-0.890000	0.270000	1.000000001970236640502776
-0.870000	0.270000	1.000000001970378749049928
-0.850000	0.270000	1.000000001970555496555448
-0.830000	0.270000	1.000000001970766883019337
-0.810000	0.270000	1.000000001971012464352384
-0.790000	0.270000	1.000000001971292240554590
-0.770000	0.270000	1.000000001971605767536744
-0.750000	0.270000	1.000000001971952823254242
-0.730000	0.270000	1.000000001972333185662478
-0.710000	0.270000	1.000000001972746188627639
-0.690000	0.270000	1.000000001973191610105118
-0.670000	0.270000	1.000000001973669006005707
-0.650000	0.270000	1.000000001974177710195590
-0.630000	0.270000	1.000000001974717500630163
-0.610000	0.270000	1.000000001975287489131006
-0.590000	0.270000	1.000000001975887009564303
-0.570000	0.270000	1.000000001976515173751636
-0.550000	0.270000	1.000000001977171093514585
-0.530000	0.270000	1.000000001977853436585519
-0.510000	0.270000	1.000000001978561092741415
-0.490000	0.270000	1.000000001979292285625434
-0.470000	0.270000	1.000000001980045238880734
-0.450000	0.270000	1.000000001980817954105873
-0.430000	0.270000	1.000000001981607766765592
-0.410000	0.270000	1.000000001982412012324630
-0.390000	0.270000	1.000000001983227138069310
-0.370000	0.270000	1.000000001984049369241347
-0.350000	0.270000	1.000000001984874486993249
-0.330000	0.270000	1.000000001985698050432916
-0.310000	0.270000	1.000000001986514508445225
-0.290000	0.270000	1.000000001987318087870449
-0.270000	0.270000	1.000000001988103459638069
-0.250000	0.270000	1.000000001988863962409937
-0.230000	0.270000	1.000000001989593378937116
-0.210000	0.270000	1.000000001990285714015272
-0.190000	0.270000	1.000000001990934528350863
-0.170000	0.270000	1.000000001991534492873370
-0.150000	0.270000	1.000000001992080056467671
-0.130000	0.270000	1.000000001992566556197062
-0.110000	0.270000	1.000000001992990217303259
-0.090000	0.270000	1.000000001993347931161793
-0.070000	0.270000	1.000000001993636589148196
-0.050000	0.270000	1.000000001993854858994837
-0.030000	0.270000	1.000000001994001186389482
-0.010000	0.270000	1.000000001994074683153713
0.010000	0.270000	1.000000001994074683153713
0.030000	0.270000	1.000000001994001186389482
0.050000	0.270000	1.000000001993854858994837
0.070000	0.270000	1.000000001993636589148196
0.090000	0.270000	1.000000001993347931161793
0.110000	0.270000	1.000000001992990217303259
0.130000	0.270000	1.000000001992566556197062
0.150000	0.270000	1.000000001992080056467671
0.170000	0.270000	1.000000001991534492873370
0.190000	0.270000	1.000000001990934528350863
0.210000	0.270000	1.000000001990285714015272
0.230000	0.270000	1.000000001989593378937116
0.250000	0.270000	1.000000001988863962409937
0.270000	0.270000	1.000000001988103459638069
0.290000	0.270000	1.000000001987318087870449
0.310000	0.270000	1.000000001986514508445225
0.330000	0.270000	1.000000001985698050432916
0.350000	0.270000	1.000000001984874486993249
0.370000	0.270000	1.000000001984049369241347
0.390000	0.270000	1.000000001983227138069310
0.410000	0.270000	1.000000001982412012324630
0.430000	0.270000	1.000000001981607766765592
0.450000	0.270000	1.000000001980817954105873
0.470000	0.270000	1.000000001980045238880734
0.490000	0.270000	1.000000001979292285625434
0.510000	0.270000	1.000000001978561092741415
0.530000	0.270000	1.000000001977853436585519
0.550000	0.270000	1.000000001977171093514585
0.570000	0.270000	1.000000001976515173751636
0.590000	0.270000	1.000000001975887009564303
0.610000	0.270000	1.000000001975287489131006
0.630000	0.270000	1.000000001974717500630163
0.650000	0.270000	1.000000001974177710195590
0.670000	0.270000	1.000000001973669006005707
0.690000	0.270000	1.000000001973191610105118
0.710000	0.270000	1.000000001972746188627639
0.730000	0.270000	1.000000001972333185662478
0.750000	0.270000	1.000000001971952823254242
0.770000	0.270000	1.000000001971605767536744
0.790000	0.270000	1.000000001971292240554590
0.810000	0.270000	1.000000001971012464352384
0.830000	0.270000	1.000000001970766883019337
0.850000	0.270000	1.000000001970555496555448
0.870000	0.270000	1.000000001970378749049928
0.890000	0.270000	1.000000001970236640502776
0.910000	0.270000	1.000000001970129837047807
0.930000	0.270000	1.000000001970057894595811
0.950000	0.270000	1.000000001970021479280604
0.970000	0.270000	1.000000001970019924968369
0.990000	0.270000	1.000000001970022145414418

-0.990000	0.290000	1.000000001970034579912294
-0.970000	0.290000	1.000000001970032359466245
-0.950000	0.290000	1.000000001970028362663356
-0.930000	0.290000	1.000000001970053675748318
-0.910000	0.290000	1.000000001970113849836252
-0.890000	0.290000	1.000000001970208662882555
-0.870000	0.290000	1.000000001970338114887227
-0.850000	0.290000	1.000000001970501983805661
-0.830000	0.290000	1.000000001970699825548650
-0.810000	0.290000	1.000000001970931418071586
-0.790000	0.290000	1.000000001971196539329867
-0.770000	0.290000	1.000000001971494967278886
-0.750000	0.290000	1.000000001971826035784829
-0.730000	0.290000	1.000000001972189744847697
-0.710000	0.290000	1.000000001972585428333673
-0.690000	0.290000	1.000000001973012864198154
-0.670000	0.290000	1.000000001973471386307324
-0.650000	0.290000	1.000000001973960328527369
-0.630000	0.290000	1.000000001974479468813684
-0.610000	0.290000	1.000000001975027696943243
-0.590000	0.290000	1.000000001975604346782234
-0.570000	0.290000	1.000000001976208752196840
-0.550000	0.290000	1.000000001976839580919432
-0.530000	0.290000	1.000000001977495500682380
-0.510000	0.290000	1.000000001978175845351871
-0.490000	0.290000	1.000000001978878172437248
-0.470000	0.290000	1.000000001979601371715489
-0.450000	0.290000	1.000000001980342778651334
-0.430000	0.290000	1.000000001981100394843338
-0.410000	0.290000	1.000000001981871333711638
-0.390000	0.290000	1.000000001982652042542554
-0.370000	0.290000	1.000000001983439412711618
-0.350000	0.290000	1.000000001984229225371337
-0.330000	0.290000	1.000000001985017039629611
-0.310000	0.290000	1.000000001985797970505132
-0.290000	0.290000	1.000000001986566910971987
-0.270000	0.290000	1.000000001987318087870449
-0.250000	0.290000	1.000000001988046172129998
-0.230000	0.290000	1.000000001988744724457092
-0.210000	0.290000	1.000000001989408415781213
-0.190000	0.290000	1.000000001990031028853423
-0.170000	0.290000	1.000000001990607456647808
-0.150000	0.290000	1.000000001991132592138456
-0.130000	0.290000	1.000000001991601772388663
-0.110000	0.290000	1.000000001992010778550934
-0.090000	0.290000	1.000000001992356724045408
-0.070000	0.290000	1.000000001992636722292218
-0.050000	0.290000	1.000000001992848330800712
-0.030000	0.290000	1.000000001992990439347864
-0.010000	0.290000	1.000000001993061937710650
0.010000	0.290000	1.000000001993061937710650
0.030000	0.290000	1.000000001992990439347864
0.050000	0.290000	1.000000001992848330800712
0.070000	0.290000	1.000000001992636722292218
0.090000	0.290000	1.000000001992356724045408
0.110000	0.290000	1.000000001992010778550934
0.130000	0.290000	1.000000001991601772388663
0.150000	0.290000	1.000000001991132592138456
0.170000	0.290000	1.000000001990607456647808
0.190000	0.290000	1.000000001990031028853423
0.210000	0.290000	1.000000001989408415781213
0.230000	0.290000	1.000000001988744724457092
0.250000	0.290000	1.000000001988046172129998
0.270000	0.290000	1.000000001987318087870449
0.290000	0.290000	1.000000001986566910971987
0.310000	0.290000	1.000000001985797970505132
0.330000	0.290000	1.000000001985017039629611
0.350000	0.290000	1.000000001984229225371337
0.370000	0.290000	1.000000001983439412711618
0.390000	0.290000	1.000000001982652042542554
0.410000	0.290000	1.000000001981871333711638
0.430000	0.290000	1.000000001981100394843338
0.450000	0.290000	1.000000001980342778651334
0.470000	0.290000	1.000000001979601371715489
0.490000	0.290000	1.000000001978878172437248
0.510000	0.290000	1.000000001978175845351871
0.530000	0.290000	1.000000001977495500682380
0.550000	0.290000	1.000000001976839580919432
0.570000	0.290000	1.000000001976208752196840
0.590000	0.290000	1.000000001975604346782234
0.610000	0.290000	1.000000001975027696943243
0.630000	0.290000	1.000000001974479468813684
0.650000	0.290000	1.000000001973960328527369
0.670000	0.290000	1.000000001973471386307324
0.690000	0.290000	1.000000001973012864198154
0.710000	0.290000	1.000000001972585428333673
0.730000	0.290000	1.000000001972189744847697
0.750000	0.290000	1.000000001971826035784829
0.770000	0.290000	1.000000001971494967278886
0.790000	0.290000	1.000000001971196539329867
0.810000	0.290000	1.000000001970931418071586
0.830000	0.290000	1.000000001970699825548650
0.850000	0.290000	1.000000001970501983805661
0.870000	0.290000	1.000000001970338114887227
0.890000	0.290000	1.000000001970208662882555
0.910000	0.290000	1.000000001970113849836252
0.930000	0.290000	1.000000001970053675748318
0.950000	0.290000	1.000000001970028362663356
0.970000	0.290000	1.000000001970032359466245
0.990000	0.290000	1.000000001970034579912294

-0.990000	0.310000	1.000000001970047458499380
-0.970000	0.310000	1.000000001970045016008726
-0.950000	0.310000	1.000000001970039908982812
-0.930000	0.310000	1.000000001970052565525293
-0.910000	0.310000	1.000000001970100305115352
-0.890000	0.310000	1.000000001970182461619174
-0.870000	0.310000	1.000000001970298812992155
-0.850000	0.310000	1.000000001970448915145084
-0.830000	0.310000	1.000000001970632768077962
-0.810000	0.310000	1.000000001970849705656974
-0.790000	0.310000	1.000000001971099505837515
-0.770000	0.310000	1.000000001971382168619584
-0.750000	0.310000	1.000000001971696583780158
-0.730000	0.310000	1.000000001972043195408446
-0.710000	0.310000	1.000000001972420893281424
-0.690000	0.310000	1.000000001972829455354486
-0.670000	0.310000	1.000000001973268437538422
-0.650000	0.310000	1.000000001973736951654814
-0.630000	0.310000	1.000000001974234553614451
-0.610000	0.310000	1.000000001974760355238914
-0.590000	0.310000	1.000000001975313468349782
-0.570000	0.310000	1.000000001975893226813241
-0.550000	0.310000	1.000000001976498298361662
-0.530000	0.310000	1.000000001977127572772019
-0.510000	0.310000	1.000000001977779495732079
-0.490000	0.310000	1.000000001978452734974212
-0.470000	0.310000	1.000000001979145292096973
-0.450000	0.310000	1.000000001979855168698919
-0.430000	0.310000	1.000000001980579700244789
-0.410000	0.310000	1.000000001981316666288535
-0.390000	0.310000	1.000000001982062736161083
-0.370000	0.310000	1.000000001982814801237964
-0.350000	0.310000	1.000000001983568420627080
-0.330000	0.310000	1.000000001984320041614751
-0.310000	0.310000	1.000000001985064779219670
-0.290000	0.310000	1.000000001985797970505132
-0.270000	0.310000	1.000000001986514508445225
-0.250000	0.310000	1.000000001987208619880221
-0.230000	0.310000	1.000000001987875197784206
-0.210000	0.310000	1.000000001988508691042057
-0.190000	0.310000	1.000000001989103548538651
-0.170000	0.310000	1.000000001989654663248075
-0.150000	0.310000	1.000000001990157372233625
-0.130000	0.310000	1.000000001990607012558598
-0.110000	0.310000	1.000000001990999809464711
-0.090000	0.310000	1.000000001991332210238284
-0.070000	0.310000	1.000000001991601328299453
-0.050000	0.310000	1.000000001991805387291379
-0.030000	0.310000	1.000000001991942166768013
-0.010000	0.310000	1.000000001992011222640144
0.010000	0.310000	1.000000001992011222640144
0.030000	0.310000	1.000000001991942166768013
0.050000	0.310000	1.000000001991805387291379
0.070000	0.310000	1.000000001991601328299453
0.090000	0.310000	1.000000001991332210238284
0.110000	0.310000	1.000000001990999809464711
0.130000	0.310000	1.000000001990607012558598
0.150000	0.310000	1.000000001990157372233625
0.170000	0.310000	1.000000001989654663248075
0.190000	0.310000	1.000000001989103548538651
0.210000	0.310000	1.000000001988508691042057
0.230000	0.310000	1.000000001987875197784206
0.250000	0.310000	1.000000001987208619880221
0.270000	0.310000	1.000000001986514508445225
0.290000	0.310000	1.000000001985797970505132
0.310000	0.310000	1.000000001985064779219670
0.330000	0.310000	1.000000001984320041614751
0.350000	0.310000	1.000000001983568420627080
0.370000	0.310000	1.000000001982814801237964
0.390000	0.310000	1.000000001982062736161083
0.410000	0.310000	1.000000001981316666288535
0.430000	0.310000	1.000000001980579700244789
0.450000	0.310000	1.000000001979855168698919
0.470000	0.310000	1.000000001979145292096973
0.490000	0.310000	1.000000001978452734974212
0.510000	0.310000	1.000000001977779495732079
0.530000	0.310000	1.000000001977127572772019
0.550000	0.310000	1.000000001976498298361662
0.570000	0.310000	1.000000001975893226813241
0.590000	0.310000	1.000000001975313468349782
0.610000	0.310000	1.000000001974760355238914
0.630000	0.310000	1.000000001974234553614451
0.650000	0.310000	1.000000001973736951654814
0.670000	0.310000	1.000000001973268437538422
0.690000	0.310000	1.000000001972829455354486
0.710000	0.310000	1.000000001972420893281424
0.730000	0.310000	1.000000001972043195408446
0.750000	0.310000	1.000000001971696583780158
0.770000	0.310000	1.000000001971382168619584
0.790000	0.310000	1.000000001971099505837515
0.810000	0.310000	1.000000001970849705656974
0.830000	0.310000	1.000000001970632768077962
0.850000	0.310000	1.000000001970448915145084
0.870000	0.310000	1.000000001970298812992155
0.890000	0.310000	1.000000001970182461619174
0.910000	0.310000	1.000000001970100305115352
0.930000	0.310000	1.000000001970052565525293
0.950000	0.310000	1.000000001970039908982812
0.970000	0.310000	1.000000001970045016008726
0.990000	0.310000	1.000000001970047458499380

-0.990000	0.330000	1.000000001970060781175675
-0.970000	0.330000	1.000000001970058560729626
-0.950000	0.330000	1.000000001970054119837528
-0.930000	0.330000	1.000000001970055230060552
-0.910000	0.330000	1.000000001970090313108130
-0.890000	0.330000	1.000000001970159146935657
-0.870000	0.330000	1.000000001970261731543133
-0.850000	0.330000	1.000000001970397622841347
-0.830000	0.330000	1.000000001970566598785695
-0.810000	0.330000	1.000000001970768437331571
-0.790000	0.330000	1.000000001971002250300558
-0.770000	0.330000	1.000000001971268259737258
-0.750000	0.330000	1.000000001971565799507857
-0.730000	0.330000	1.000000001971894425523146
-0.710000	0.330000	1.000000001972253471649310
-0.690000	0.330000	1.000000001972642715841744
-0.670000	0.330000	1.000000001973061269922027
-0.650000	0.330000	1.000000001973508689800951
-0.630000	0.330000	1.000000001973984309344701
-0.610000	0.330000	1.000000001974487018330251
-0.590000	0.330000	1.000000001975016150623787
-0.570000	0.330000	1.000000001975570818046890
-0.550000	0.330000	1.000000001976149466287325
-0.530000	0.330000	1.000000001976751429211276
-0.510000	0.330000	1.000000001977374930461906
-0.490000	0.330000	1.000000001978018415726979
-0.470000	0.330000	1.000000001978679886605050
-0.450000	0.330000	1.000000001979357788783886
-0.430000	0.330000	1.000000001980049235683623
-0.410000	0.330000	1.000000001980752006858211
-0.390000	0.330000	1.000000001981462993683181
-0.370000	0.330000	1.000000001982179087534064
-0.350000	0.330000	1.000000001982896735697182
-0.330000	0.330000	1.000000001983611719325040
-0.310000	0.330000	1.000000001984320041614751
-0.290000	0.330000	1.000000001985017039629611
-0.270000	0.330000	1.000000001985698050432916
-0.250000	0.330000	1.000000001986357744954148
-0.230000	0.330000	1.000000001986991460256604
-0.210000	0.330000	1.000000001987593867269766
-0.190000	0.330000	1.000000001988159858967720
-0.170000	0.330000	1.000000001988684550369157
-0.150000	0.330000	1.000000001989163500581981
-0.130000	0.330000	1.000000001989592046669486
-0.110000	0.330000	1.000000001989966857962600
-0.090000	0.330000	1.000000001990284381747642
-0.070000	0.330000	1.000000001990541731444750
-0.050000	0.330000	1.000000001990736908652480
-0.030000	0.330000	1.000000001990867914969385
-0.010000	0.330000	1.000000001990933862217048
0.010000	0.330000	1.000000001990933862217048
0.030000	0.330000	1.000000001990867914969385
0.050000	0.330000	1.000000001990736908652480
0.070000	0.330000	1.000000001990541731444750
0.090000	0.330000	1.000000001990284381747642
0.110000	0.330000	1.000000001989966857962600
0.130000	0.330000	1.000000001989592046669486
0.150000	0.330000	1.000000001989163500581981
0.170000	0.330000	1.000000001988684550369157
0.190000	0.330000	1.000000001988159858967720
0.210000	0.330000	1.000000001987593867269766
0.230000	0.330000	1.000000001986991460256604
0.250000	0.330000	1.000000001986357744954148
0.270000	0.330000	1.000000001985698050432916
0.290000	0.330000	1.000000001985017039629611
0.310000	0.330000	1.000000001984320041614751
0.330000	0.330000	1.000000001983611719325040
0.350000	0.330000	1.000000001982896735697182
0.370000	0.330000	1.000000001982179087534064
0.390000	0.330000	1.000000001981462993683181
0.410000	0.330000	1.000000001980752006858211
0.430000	0.330000	1.000000001980049235683623
0.450000	0.330000	1.000000001979357788783886
0.470000	0.330000	1.000000001978679886605050
0.490000	0.330000	1.000000001978018415726979
0.510000	0.330000	1.000000001977374930461906
0.530000	0.330000	1.000000001976751429211276
0.550000	0.330000	1.000000001976149466287325
0.570000	0.330000	1.000000001975570818046890
0.590000	0.330000	1.000000001975016150623787
0.610000	0.330000	1.000000001974487018330251
0.630000	0.330000	1.000000001973984309344701
0.650000	0.330000	1.000000001973508689800951
0.670000	0.330000	1.000000001973061269922027
0.690000	0.330000	1.000000001972642715841744
0.710000	0.330000	1.000000001972253471649310
0.730000	0.330000	1.000000001971894425523146
0.750000	0.330000	1.000000001971565799507857
0.770000	0.330000	1.000000001971268259737258
0.790000	0.330000	1.000000001971002250300558
0.810000	0.330000	1.000000001970768437331571
0.830000	0.330000	1.000000001970566598785695
0.850000	0.330000	1.000000001970397622841347
0.870000	0.330000	1.000000001970261731543133
0.890000	0.330000	1.000000001970159146935657
0.910000	0.330000	1.000000001970090313108130
0.930000	0.330000	1.000000001970055230060552
0.950000	0.330000	1.000000001970054119837528
0.970000	0.330000	1.000000001970058560729626
0.990000	0.330000	1.000000001970060781175675

-0.990000	0.350000	1.000000001970074547941181
-0.970000	0.350000	1.000000001970072549539736
-0.950000	0.350000	1.000000001970068330692243
-0.930000	0.350000	1.000000001970062557532515
-0.910000	0.350000	1.000000001970084095859193
-0.890000	0.350000	1.000000001970139384965819
-0.870000	0.350000	1.000000001970227536673974
-0.850000	0.350000	1.000000001970348773028263
-0.830000	0.350000	1.000000001970502427894871
-0.810000	0.350000	1.000000001970688279229194
-0.790000	0.350000	1.000000001970905882942020
-0.770000	0.350000	1.000000001971154794944141
-0.750000	0.350000	1.000000001971434571146347
-0.730000	0.350000	1.000000001971744767459427
-0.710000	0.350000	1.000000001972084717749567
-0.690000	0.350000	1.000000001972453977927557
-0.670000	0.350000	1.000000001972851659814978
-0.650000	0.350000	1.000000001973277541367224
-0.630000	0.350000	1.000000001973730512361271
-0.610000	0.350000	1.000000001974209684618700
-0.590000	0.350000	1.000000001974714392005694
-0.570000	0.350000	1.000000001975243302254626
-0.550000	0.350000	1.000000001975795527187074
-0.530000	0.350000	1.000000001976369734535410
-0.510000	0.350000	1.000000001976964369987400
-0.490000	0.350000	1.000000001977577657186202
-0.470000	0.350000	1.000000001978208263864190
-0.450000	0.350000	1.000000001978853747530707
-0.430000	0.350000	1.000000001979512109784309
-0.410000	0.350000	1.000000001980180686089739
-0.390000	0.350000	1.000000001980856589867130
-0.370000	0.350000	1.000000001981536934536621
-0.350000	0.350000	1.000000001982218167384531
-0.330000	0.350000	1.000000001982896735697182
-0.310000	0.350000	1.000000001983568420627080
-0.290000	0.350000	1.000000001984229225371337
-0.270000	0.350000	1.000000001984874486993249
-0.250000	0.350000	1.000000001985499764600718
-0.230000	0.350000	1.000000001986100173212435
-0.210000	0.350000	1.000000001986671049891697
-0.190000	0.350000	1.000000001987207287612591
-0.170000	0.350000	1.000000001987704889572228
-0.150000	0.350000	1.000000001988158970789300
-0.130000	0.350000	1.000000001988565756505523
-0.110000	0.350000	1.000000001988921694007217
-0.090000	0.350000	1.000000001989223452625311
-0.070000	0.350000	1.000000001989468145779938
-0.050000	0.350000	1.000000001989653553025050
-0.030000	0.350000	1.000000001989778342093018
-0.010000	0.350000	1.000000001989840958671607
0.010000	0.350000	1.000000001989840958671607
0.030000	0.350000	1.000000001989778342093018
0.050000	0.350000	1.000000001989653553025050
0.070000	0.350000	1.000000001989468145779938
0.090000	0.350000	1.000000001989223452625311
0.110000	0.350000	1.000000001988921694007217
0.130000	0.350000	1.000000001988565756505523
0.150000	0.350000	1.000000001988158970789300
0.170000	0.350000	1.000000001987704889572228
0.190000	0.350000	1.000000001987207287612591
0.210000	0.350000	1.000000001986671049891697
0.230000	0.350000	1.000000001986100173212435
0.250000	0.350000	1.000000001985499764600718
0.270000	0.350000	1.000000001984874486993249
0.290000	0.350000	1.000000001984229225371337
0.310000	0.350000	1.000000001983568420627080
0.330000	0.350000	1.000000001982896735697182
0.350000	0.350000	1.000000001982218167384531
0.370000	0.350000	1.000000001981536934536621
0.390000	0.350000	1.000000001980856589867130
0.410000	0.350000	1.000000001980180686089739
0.430000	0.350000	1.000000001979512109784309
0.450000	0.350000	1.000000001978853747530707
0.470000	0.350000	1.000000001978208263864190
0.490000	0.350000	1.000000001977577657186202
0.510000	0.350000	1.000000001976964369987400
0.530000	0.350000	1.000000001976369734535410
0.550000	0.350000	1.000000001975795527187074
0.570000	0.350000	1.000000001975243302254626
0.590000	0.350000	1.000000001974714392005694
0.610000	0.350000	1.000000001974209684618700
0.630000	0.350000	1.000000001973730512361271
0.650000	0.350000	1.000000001973277541367224
0.670000	0.350000	1.000000001972851659814978
0.690000	0.350000	1.000000001972453977927557
0.710000	0.350000	1.000000001972084717749567
0.730000	0.350000	1.000000001971744767459427
0.750000	0.350000	1.000000001971434571146347
0.770000	0.350000	1.000000001971154794944141
0.790000	0.350000	1.000000001970905882942020
0.810000	0.350000	1.000000001970688279229194
0.830000	0.350000	1.000000001970502427894871
0.850000	0.350000	1.000000001970348773028263
0.870000	0.350000	1.000000001970227536673974
0.890000	0.350000	1.000000001970139384965819
0.910000	0.350000	1.000000001970084095859193
0.930000	0.350000	1.000000001970062557532515
0.950000	0.350000	1.000000001970068330692243
0.970000	0.350000	1.000000001970072549539736
0.990000	0.350000	1.000000001970074547941181

-0.990000	0.370000	1.000000001970088980840501
-0.970000	0.370000	1.000000001970086760394452
-0.950000	0.370000	1.000000001970082541546958
-0.930000	0.370000	1.000000001970075436119600
-0.910000	0.370000	1.000000001970082763591563
-0.890000	0.370000	1.000000001970123619798869
-0.870000	0.370000	1.000000001970197338607704
-0.850000	0.370000	1.000000001970303253884254
-0.830000	0.370000	1.000000001970440921539307
-0.810000	0.370000	1.000000001970610563617470
-0.790000	0.370000	1.000000001970811069895717
-0.770000	0.370000	1.000000001971042440374049
-0.750000	0.370000	1.000000001971304008918651
-0.730000	0.370000	1.000000001971595331440312
-0.710000	0.370000	1.000000001971915519760614
-0.690000	0.370000	1.000000001972264573879556
-0.670000	0.370000	1.000000001972641161529509
-0.650000	0.370000	1.000000001973044838621263
-0.630000	0.370000	1.000000001973474939021003
-0.610000	0.370000	1.000000001973930352505704
-0.590000	0.370000	1.000000001974409968852342
-0.570000	0.370000	1.000000001974913121927102
-0.550000	0.370000	1.000000001975438479462355
-0.530000	0.370000	1.000000001975984709190470
-0.510000	0.370000	1.000000001976550256799214
-0.490000	0.370000	1.000000001977133567976352
-0.470000	0.370000	1.000000001977732866365045
-0.450000	0.370000	1.000000001978346153563848
-0.430000	0.370000	1.000000001978971209126712
-0.410000	0.370000	1.000000001979605812607588
-0.390000	0.370000	1.000000001980246855382006
-0.370000	0.370000	1.000000001980891672914709
-0.350000	0.370000	1.000000001981536934536621
-0.330000	0.370000	1.000000001982179087534064
-0.310000	0.370000	1.000000001982814801237964
-0.290000	0.370000	1.000000001983439412711618
-0.270000	0.370000	1.000000001984049369241347
-0.250000	0.370000	1.000000001984640007890448
-0.230000	0.370000	1.000000001985207109811427
-0.210000	0.370000	1.000000001985746234112185
-0.190000	0.370000	1.000000001986252939900623
-0.170000	0.370000	1.000000001986722786284645
-0.150000	0.370000	1.000000001987151776461360
-0.130000	0.370000	1.000000001987536357717090
-0.110000	0.370000	1.000000001987872755293552
-0.090000	0.370000	1.000000001988158082610880
-0.070000	0.370000	1.000000001988389453089212
-0.050000	0.370000	1.000000001988565090371708
-0.030000	0.370000	1.000000001988682996056923
-0.010000	0.370000	1.000000001988742504011043
0.010000	0.370000	1.000000001988742504011043
0.030000	0.370000	1.000000001988682996056923
0.050000	0.370000	1.000000001988565090371708
0.070000	0.370000	1.000000001988389453089212
0.090000	0.370000	1.000000001988158082610880
0.110000	0.370000	1.000000001987872755293552
0.130000	0.370000	1.000000001987536357717090
0.150000	0.370000	1.000000001987151776461360
0.170000	0.370000	1.000000001986722786284645
0.190000	0.370000	1.000000001986252939900623
0.210000	0.370000	1.000000001985746234112185
0.230000	0.370000	1.000000001985207109811427
0.250000	0.370000	1.000000001984640007890448
0.270000	0.370000	1.000000001984049369241347
0.290000	0.370000	1.000000001983439412711618
0.310000	0.370000	1.000000001982814801237964
0.330000	0.370000	1.000000001982179087534064
0.350000	0.370000	1.000000001981536934536621
0.370000	0.370000	1.000000001980891672914709
0.390000	0.370000	1.000000001980246855382006
0.410000	0.370000	1.000000001979605812607588
0.430000	0.370000	1.000000001978971209126712
0.450000	0.370000	1.000000001978346153563848
0.470000	0.370000	1.000000001977732866365045
0.490000	0.370000	1.000000001977133567976352
0.510000	0.370000	1.000000001976550256799214
0.530000	0.370000	1.000000001975984709190470
0.550000	0.370000	1.000000001975438479462355
0.570000	0.370000	1.000000001974913121927102
0.590000	0.370000	1.000000001974409968852342
0.610000	0.370000	1.000000001973930352505704
0.630000	0.370000	1.000000001973474939021003
0.650000	0.370000	1.000000001973044838621263
0.670000	0.370000	1.000000001972641161529509
0.690000	0.370000	1.000000001972264573879556
0.710000	0.370000	1.000000001971915519760614
0.730000	0.370000	1.000000001971595331440312
0.750000	0.370000	1.000000001971304008918651
0.770000	0.370000	1.000000001971042440374049
0.790000	0.370000	1.000000001970811069895717
0.810000	0.370000	1.000000001970610563617470
0.830000	0.370000	1.000000001970440921539307
0.850000	0.370000	1.000000001970303253884254
0.870000	0.370000	1.000000001970197338607704
0.890000	0.370000	1.000000001970123619798869
0.910000	0.370000	1.000000001970082763591563
0.930000	0.370000	1.000000001970075436119600
0.950000	0.370000	1.000000001970082541546958
0.970000	0.370000	1.000000001970086760394452
0.990000	0.370000	1.000000001970088980840501

-0.990000	0.390000	1.000000001970103413739821
-0.970000	0.390000	1.000000001970101415338377
-0.950000	0.390000	1.000000001970097418535488
-0.930000	0.390000	1.000000001970091423331155
-0.910000	0.390000	1.000000001970086538349847
-0.890000	0.390000	1.000000001970113183702438
-0.870000	0.390000	1.000000001970171359388928
-0.850000	0.390000	1.000000001970261731543133
-0.830000	0.390000	1.000000001970383411986631
-0.810000	0.390000	1.000000001970535956630215
-0.790000	0.390000	1.000000001970719365473883
-0.770000	0.390000	1.000000001970932750339216
-0.750000	0.390000	1.000000001971175667137004
-0.730000	0.390000	1.000000001971447449733432
-0.710000	0.390000	1.000000001971747876083896
-0.690000	0.390000	1.000000001972075835965370
-0.670000	0.390000	1.000000001972430885288645
-0.650000	0.390000	1.000000001972812135875301
-0.630000	0.390000	1.000000001973218921591524
-0.610000	0.390000	1.000000001973650132214289
-0.590000	0.390000	1.000000001974104879565175
-0.570000	0.390000	1.000000001974582053421159
-0.550000	0.390000	1.000000001975080321514611
-0.530000	0.390000	1.000000001975598351577901
-0.510000	0.390000	1.000000001976135033388005
-0.490000	0.390000	1.000000001976688146498873
-0.470000	0.390000	1.000000001977256580687481
-0.450000	0.390000	1.000000001977837671418570
-0.430000	0.390000	1.000000001978429864379905
-0.410000	0.390000	1.000000001979030495036227
-0.390000	0.390000	1.000000001979637120896882
-0.370000	0.390000	1.000000001980246855382006
-0.350000	0.390000	1.000000001980856589867130
-0.330000	0.390000	1.000000001981462993683181
-0.310000	0.390000	1.000000001982062736161083
-0.290000	0.390000	1.000000001982652042542554
-0.270000	0.390000	1.000000001983227138069310
-0.250000	0.390000	1.000000001983783581849252
-0.230000	0.390000	1.000000001984317821168702
-0.210000	0.390000	1.000000001984825415135560
-0.190000	0.390000	1.000000001985302588991544
-0.170000	0.390000	1.000000001985744901844555
-0.150000	0.390000	1.000000001986148800980914
-0.130000	0.390000	1.000000001986510955731546
-0.110000	0.390000	1.000000001986827591338169
-0.090000	0.390000	1.000000001987096265310129
-0.070000	0.390000	1.000000001987314313112165
-0.050000	0.390000	1.000000001987479736342834
-0.030000	0.390000	1.000000001987590980689902
-0.010000	0.390000	1.000000001987646935930343
0.010000	0.390000	1.000000001987646935930343
0.030000	0.390000	1.000000001987590980689902
0.050000	0.390000	1.000000001987479736342834
0.070000	0.390000	1.000000001987314313112165
0.090000	0.390000	1.000000001987096265310129
0.110000	0.390000	1.000000001986827591338169
0.130000	0.390000	1.000000001986510955731546
0.150000	0.390000	1.000000001986148800980914
0.170000	0.390000	1.000000001985744901844555
0.190000	0.390000	1.000000001985302588991544
0.210000	0.390000	1.000000001984825415135560
0.230000	0.390000	1.000000001984317821168702
0.250000	0.390000	1.000000001983783581849252
0.270000	0.390000	1.000000001983227138069310
0.290000	0.390000	1.000000001982652042542554
0.310000	0.390000	1.000000001982062736161083
0.330000	0.390000	1.000000001981462993683181
0.350000	0.390000	1.000000001980856589867130
0.370000	0.390000	1.000000001980246855382006
0.390000	0.390000	1.000000001979637120896882
0.410000	0.390000	1.000000001979030495036227
0.430000	0.390000	1.000000001978429864379905
0.450000	0.390000	1.000000001977837671418570
0.470000	0.390000	1.000000001977256580687481
0.490000	0.390000	1.000000001976688146498873
0.510000	0.390000	1.000000001976135033388005
0.530000	0.390000	1.000000001975598351577901
0.550000	0.390000	1.000000001975080321514611
0.570000	0.390000	1.000000001974582053421159
0.590000	0.390000	1.000000001974104879565175
0.610000	0.390000	1.000000001973650132214289
0.630000	0.390000	1.000000001973218921591524
0.650000	0.390000	1.000000001972812135875301
0.670000	0.390000	1.000000001972430885288645
0.690000	0.390000	1.000000001972075835965370
0.710000	0.390000	1.000000001971747876083896
0.730000	0.390000	1.000000001971447449733432
0.750000	0.390000	1.000000001971175667137004
0.770000	0.390000	1.000000001970932750339216
0.790000	0.390000	1.000000001970719365473883
0.810000	0.390000	1.000000001970535956630215
0.830000	0.390000	1.000000001970383411986631
0.850000	0.390000	1.000000001970261731543133
0.870000	0.390000	1.000000001970171359388928
0.890000	0.390000	1.000000001970113183702438
0.910000	0.390000	1.000000001970086538349847
0.930000	0.390000	1.000000001970091423331155
0.950000	0.390000	1.000000001970097418535488
0.970000	0.390000	1.000000001970101415338377
0.990000	0.390000	1.000000001970103413739821

-0.990000	0.410000	1.000000001970118290728351
-0.970000	0.410000	1.000000001970116292326907
-0.950000	0.410000	1.000000001970112295524018
-0.930000	0.410000	1.000000001970106078275080
-0.910000	0.410000	1.000000001970097862624698
-0.890000	0.410000	1.000000001970108520765734
-0.870000	0.410000	1.000000001970151153329880
-0.850000	0.410000	1.000000001970225316227925
-0.830000	0.410000	1.000000001970330343326054
-0.810000	0.410000	1.000000001970465790535059
-0.790000	0.410000	1.000000001970631213765728
-0.770000	0.410000	1.000000001970826390973457
-0.750000	0.410000	1.000000001971050211935221
-0.730000	0.410000	1.000000001971302454606416
-0.710000	0.410000	1.000000001971582452853227
-0.690000	0.410000	1.000000001971889318497233
-0.670000	0.410000	1.000000001972222607449226
-0.650000	0.410000	1.000000001972581209486179
-0.630000	0.410000	1.000000001972964458474280
-0.610000	0.410000	1.000000001973371466235108
-0.590000	0.410000	1.000000001973800900501033
-0.570000	0.410000	1.000000001974251873093635
-0.550000	0.410000	1.000000001974723051745286
-0.530000	0.410000	1.000000001975213104188356
-0.510000	0.410000	1.000000001975720698155214
-0.490000	0.410000	1.000000001976244057289023
-0.470000	0.410000	1.000000001976781405232941
-0.450000	0.410000	1.000000001977330965630131
-0.430000	0.410000	1.000000001977890740079147
-0.410000	0.410000	1.000000001978458064044730
-0.390000	0.410000	1.000000001979030495036227
-0.370000	0.410000	1.000000001979605812607588
-0.350000	0.410000	1.000000001980180686089739
-0.330000	0.410000	1.000000001980752006858211
-0.310000	0.410000	1.000000001981316666288535
-0.290000	0.410000	1.000000001981871333711638
-0.270000	0.410000	1.000000001982412012324630
-0.250000	0.410000	1.000000001982935149413834
-0.230000	0.410000	1.000000001983436970220964
-0.210000	0.410000	1.000000001983913699987738
-0.190000	0.410000	1.000000001984361563955872
-0.170000	0.410000	1.000000001984777009411687
-0.150000	0.410000	1.000000001985156039552294
-0.130000	0.410000	1.000000001985495767797829
-0.110000	0.410000	1.000000001985793085523824
-0.090000	0.410000	1.000000001986045106150414
-0.070000	0.410000	1.000000001986249831276155
-0.050000	0.410000	1.000000001986405040454997
-0.030000	0.410000	1.000000001986509401419312
-0.010000	0.410000	1.000000001986562025990679
0.010000	0.410000	1.000000001986562025990679
0.030000	0.410000	1.000000001986509401419312
0.050000	0.410000	1.000000001986405040454997
0.070000	0.410000	1.000000001986249831276155
0.090000	0.410000	1.000000001986045106150414
0.110000	0.410000	1.000000001985793085523824
0.130000	0.410000	1.000000001985495767797829
0.150000	0.410000	1.000000001985156039552294
0.170000	0.410000	1.000000001984777009411687
0.190000	0.410000	1.000000001984361563955872
0.210000	0.410000	1.000000001983913699987738
0.230000	0.410000	1.000000001983436970220964
0.250000	0.410000	1.000000001982935149413834
0.270000	0.410000	1.000000001982412012324630
0.290000	0.410000	1.000000001981871333711638
0.310000	0.410000	1.000000001981316666288535
0.330000	0.410000	1.000000001980752006858211
0.350000	0.410000	1.000000001980180686089739
0.370000	0.410000	1.000000001979605812607588
0.390000	0.410000	1.000000001979030495036227
0.410000	0.410000	1.000000001978458064044730
0.430000	0.410000	1.000000001977890740079147
0.450000	0.410000	1.000000001977330965630131
0.470000	0.410000	1.000000001976781405232941
0.490000	0.410000	1.000000001976244057289023
0.510000	0.410000	1.000000001975720698155214
0.530000	0.410000	1.000000001975213104188356
0.550000	0.410000	1.000000001974723051745286
0.570000	0.410000	1.000000001974251873093635
0.590000	0.410000	1.000000001973800900501033
0.610000	0.410000	1.000000001973371466235108
0.630000	0.410000	1.000000001972964458474280
0.650000	0.410000	1.000000001972581209486179
0.670000	0.410000	1.000000001972222607449226
0.690000	0.410000	1.000000001971889318497233
0.710000	0.410000	1.000000001971582452853227
0.730000	0.410000	1.000000001971302454606416
0.750000	0.410000	1.000000001971050211935221
0.770000	0.410000	1.000000001970826390973457
0.790000	0.410000	1.000000001970631213765728
0.810000	0.410000	1.000000001970465790535059
0.830000	0.410000	1.000000001970330343326054
0.850000	0.410000	1.000000001970225316227925
0.870000	0.410000	1.000000001970151153329880
0.890000	0.410000	1.000000001970108520765734
0.910000	0.410000	1.000000001970097862624698
0.930000	0.410000	1.000000001970106078275080
0.950000	0.410000	1.000000001970112295524018
0.970000	0.410000	1.000000001970116292326907
0.990000	0.410000	1.000000001970118290728351

-0.990000	0.430000	1.000000001970133167716881
-0.970000	0.430000	1.000000001970131391360042
-0.950000	0.430000	1.000000001970127394557153
-0.930000	0.430000	1.000000001970121843442030
-0.910000	0.430000	1.000000001970114293925462
-0.890000	0.430000	1.000000001970110297122574
-0.870000	0.430000	1.000000001970137164519770
-0.850000	0.430000	1.000000001970194896117050
-0.830000	0.430000	1.000000001970282825780600
-0.810000	0.430000	1.000000001970400731465816
-0.790000	0.430000	1.000000001970548169083486
-0.770000	0.430000	1.000000001970724472499796
-0.750000	0.430000	1.000000001970929197625537
-0.730000	0.430000	1.000000001971161456282289
-0.710000	0.430000	1.000000001971420804380841
-0.690000	0.430000	1.000000001971706353742775
-0.670000	0.430000	1.000000001972017438234275
-0.650000	0.430000	1.000000001972353391721526
-0.630000	0.430000	1.000000001972712881936900
-0.610000	0.430000	1.000000001973095464791186
-0.590000	0.430000	1.000000001973499585972149
-0.570000	0.430000	1.000000001973924357301371
-0.550000	0.430000	1.000000001974368668555826
-0.530000	0.430000	1.000000001974830743378675
-0.510000	0.430000	1.000000001975309471546893
-0.490000	0.430000	1.000000001975803298748247
-0.470000	0.430000	1.000000001976310226581290
-0.450000	0.430000	1.000000001976828478689185
-0.430000	0.430000	1.000000001977356056670487
-0.410000	0.430000	1.000000001977890740079147
-0.390000	0.430000	1.000000001978429864379905
-0.370000	0.430000	1.000000001978971209126712
-0.350000	0.430000	1.000000001979512109784309
-0.330000	0.430000	1.000000001980049235683623
-0.310000	0.430000	1.000000001980579700244789
-0.290000	0.430000	1.000000001981100394843338
-0.270000	0.430000	1.000000001981607766765592
-0.250000	0.430000	1.000000001982098485342476
-0.230000	0.430000	1.000000001982568775815707
-0.210000	0.430000	1.000000001983015529560817
-0.190000	0.430000	1.000000001983434971819520
-0.170000	0.430000	1.000000001983823771922744
-0.150000	0.430000	1.000000001984178599201414
-0.130000	0.430000	1.000000001984496567075666
-0.110000	0.430000	1.000000001984774788965638
-0.090000	0.430000	1.000000001985010600336068
-0.070000	0.430000	1.000000001985202002785513
-0.050000	0.430000	1.000000001985347219957134
-0.030000	0.430000	1.000000001985444919583301
-0.010000	0.430000	1.000000001985493991440990
0.010000	0.430000	1.000000001985493991440990
0.030000	0.430000	1.000000001985444919583301
0.050000	0.430000	1.000000001985347219957134
0.070000	0.430000	1.000000001985202002785513
0.090000	0.430000	1.000000001985010600336068
0.110000	0.430000	1.000000001984774788965638
0.130000	0.430000	1.000000001984496567075666
0.150000	0.430000	1.000000001984178599201414
0.170000	0.430000	1.000000001983823771922744
0.190000	0.430000	1.000000001983434971819520
0.210000	0.430000	1.000000001983015529560817
0.230000	0.430000	1.000000001982568775815707
0.250000	0.430000	1.000000001982098485342476
0.270000	0.430000	1.000000001981607766765592
0.290000	0.430000	1.000000001981100394843338
0.310000	0.430000	1.000000001980579700244789
0.330000	0.430000	1.000000001980049235683623
0.350000	0.430000	1.000000001979512109784309
0.370000	0.430000	1.000000001978971209126712
0.390000	0.430000	1.000000001978429864379905
0.410000	0.430000	1.000000001977890740079147
0.430000	0.430000	1.000000001977356056670487
0.450000	0.430000	1.000000001976828478689185
0.470000	0.430000	1.000000001976310226581290
0.490000	0.430000	1.000000001975803298748247
0.510000	0.430000	1.000000001975309471546893
0.530000	0.430000	1.000000001974830743378675
0.550000	0.430000	1.000000001974368668555826
0.570000	0.430000	1.000000001973924357301371
0.590000	0.430000	1.000000001973499585972149
0.610000	0.430000	1.000000001973095464791186
0.630000	0.430000	1.000000001972712881936900
0.650000	0.430000	1.000000001972353391721526
0.670000	0.430000	1.000000001972017438234275
0.690000	0.430000	1.000000001971706353742775
0.710000	0.430000	1.000000001971420804380841
0.730000	0.430000	1.000000001971161456282289
0.750000	0.430000	1.000000001970929197625537
0.770000	0.430000	1.000000001970724472499796
0.790000	0.430000	1.000000001970548169083486
0.810000	0.430000	1.000000001970400731465816
0.830000	0.430000	1.000000001970282825780600
0.850000	0.430000	1.000000001970194896117050
0.870000	0.430000	1.000000001970137164519770
0.890000	0.430000	1.000000001970110297122574
0.910000	0.430000	1.000000001970114293925462
0.930000	0.430000	1.000000001970121843442030
0.950000	0.430000	1.000000001970127394557153
0.970000	0.430000	1.000000001970131391360042
0.990000	0.430000	1.000000001970133167716881

-0.990000	0.450000	1.000000001970148266750016
-0.970000	0.450000	1.000000001970146490393176
-0.950000	0.450000	1.000000001970142715634893
-0.930000	0.450000	1.000000001970137164519770
-0.910000	0.450000	1.000000001970129837047807
-0.890000	0.450000	1.000000001970120289129795
-0.870000	0.450000	1.000000001970130503181622
-0.850000	0.450000	1.000000001970171137344323
-0.830000	0.450000	1.000000001970241969573294
-0.810000	0.450000	1.000000001970342111690115
-0.790000	0.450000	1.000000001970471119605577
-0.770000	0.450000	1.000000001970628549230469
-0.750000	0.450000	1.000000001970813512386371
-0.730000	0.450000	1.000000001971025564984075
-0.710000	0.450000	1.000000001971264040889764
-0.690000	0.450000	1.000000001971528273969625
-0.670000	0.450000	1.000000001971817154000632
-0.650000	0.450000	1.000000001972130014848972
-0.630000	0.450000	1.000000001972465746291618
-0.610000	0.450000	1.000000001972823904239362
-0.590000	0.450000	1.000000001973202712335365
-0.570000	0.450000	1.000000001973601504445810
-0.550000	0.450000	1.000000001974018948303069
-0.530000	0.450000	1.000000001974453267550302
-0.510000	0.450000	1.000000001974903574009090
-0.490000	0.450000	1.000000001975368091322594
-0.470000	0.450000	1.000000001975844821089368
-0.450000	0.450000	1.000000001976332431041783
-0.430000	0.450000	1.000000001976828478689185
-0.410000	0.450000	1.000000001977330965630131
-0.390000	0.450000	1.000000001977837671418570
-0.370000	0.450000	1.000000001978346153563848
-0.350000	0.450000	1.000000001978853747530707
-0.330000	0.450000	1.000000001979357788783886
-0.310000	0.450000	1.000000001979855168698919
-0.290000	0.450000	1.000000001980342778651334
-0.270000	0.450000	1.000000001980817954105873
-0.250000	0.450000	1.000000001981277142348858
-0.230000	0.450000	1.000000001981717012711215
-0.210000	0.450000	1.000000001982134678613079
-0.190000	0.450000	1.000000001982526587340772
-0.170000	0.450000	1.000000001982889630269824
-0.150000	0.450000	1.000000001983221142864977
-0.130000	0.450000	1.000000001983517794457157
-0.110000	0.450000	1.000000001983777364600314
-0.090000	0.450000	1.000000001983997410803795
-0.070000	0.450000	1.000000001984176156710760
-0.050000	0.450000	1.000000001984311603919764
-0.030000	0.450000	1.000000001984402642207783
-0.010000	0.450000	1.000000001984448383396398
0.010000	0.450000	1.000000001984448383396398
0.030000	0.450000	1.000000001984402642207783
0.050000	0.450000	1.000000001984311603919764
0.070000	0.450000	1.000000001984176156710760
0.090000	0.450000	1.000000001983997410803795
0.110000	0.450000	1.000000001983777364600314
0.130000	0.450000	1.000000001983517794457157
0.150000	0.450000	1.000000001983221142864977
0.170000	0.450000	1.000000001982889630269824
0.190000	0.450000	1.000000001982526587340772
0.210000	0.450000	1.000000001982134678613079
0.230000	0.450000	1.000000001981717012711215
0.250000	0.450000	1.000000001981277142348858
0.270000	0.450000	1.000000001980817954105873
0.290000	0.450000	1.000000001980342778651334
0.310000	0.450000	1.000000001979855168698919
0.330000	0.450000	1.000000001979357788783886
0.350000	0.450000	1.000000001978853747530707
0.370000	0.450000	1.000000001978346153563848
0.390000	0.450000	1.000000001977837671418570
0.410000	0.450000	1.000000001977330965630131
0.430000	0.450000	1.000000001976828478689185
0.450000	0.450000	1.000000001976332431041783
0.470000	0.450000	1.000000001975844821089368
0.490000	0.450000	1.000000001975368091322594
0.510000	0.450000	1.000000001974903574009090
0.530000	0.450000	1.000000001974453267550302
0.550000	0.450000	1.000000001974018948303069
0.570000	0.450000	1.000000001973601504445810
0.590000	0.450000	1.000000001973202712335365
0.610000	0.450000	1.000000001972823904239362
0.630000	0.450000	1.000000001972465746291618
0.650000	0.450000	1.000000001972130014848972
0.670000	0.450000	1.000000001971817154000632
0.690000	0.450000	1.000000001971528273969625
0.710000	0.450000	1.000000001971264040889764
0.730000	0.450000	1.000000001971025564984075
0.750000	0.450000	1.000000001970813512386371
0.770000	0.450000	1.000000001970628549230469
0.790000	0.450000	1.000000001970471119605577
0.810000	0.450000	1.000000001970342111690115
0.830000	0.450000	1.000000001970241969573294
0.850000	0.450000	1.000000001970171137344323
0.870000	0.450000	1.000000001970130503181622
0.890000	0.450000	1.000000001970120289129795
0.910000	0.450000	1.000000001970129837047807
0.930000	0.450000	1.000000001970137164519770
0.950000	0.450000	1.000000001970142715634893
0.970000	0.450000	1.000000001970146490393176
0.990000	0.450000	1.000000001970148266750016

-0.990000	0.470000	1.000000001970163587827756
-0.970000	0.470000	1.000000001970161811470916
-0.950000	0.470000	1.000000001970158258757237
-0.930000	0.470000	1.000000001970152929686719
-0.910000	0.470000	1.000000001970145824259362
-0.890000	0.470000	1.000000001970136942475165
-0.870000	0.470000	1.000000001970131613404646
-0.850000	0.470000	1.000000001970155372177373
-0.830000	0.470000	1.000000001970208440837951
-0.810000	0.470000	1.000000001970290597341773
-0.790000	0.470000	1.000000001970400953510421
-0.770000	0.470000	1.000000001970539287299289
-0.750000	0.470000	1.000000001970704488485353
-0.730000	0.470000	1.000000001970896335024008
-0.710000	0.470000	1.000000001971113716692230
-0.690000	0.470000	1.000000001971356189400808
-0.670000	0.470000	1.000000001971622642926718
-0.650000	0.470000	1.000000001971912633180750
-0.630000	0.470000	1.000000001972224827895275
-0.610000	0.470000	1.000000001972558338891872
-0.590000	0.470000	1.000000001972912055947518
-0.570000	0.470000	1.000000001973284868839187
-0.550000	0.470000	1.000000001973675667343855
-0.530000	0.470000	1.000000001974082675104682
-0.510000	0.470000	1.000000001974504781898645
-0.490000	0.470000	1.000000001974940211368903
-0.470000	0.470000	1.000000001975387631247827
-0.450000	0.470000	1.000000001975844821089368
-0.430000	0.470000	1.000000001976310226581290
-0.410000	0.470000	1.000000001976781405232941
-0.390000	0.470000	1.000000001977256580687481
-0.370000	0.470000	1.000000001977732866365045
-0.350000	0.470000	1.000000001978208263864190
-0.330000	0.470000	1.000000001978679886605050
-0.310000	0.470000	1.000000001979145292096973
-0.290000	0.470000	1.000000001979601371715489
-0.270000	0.470000	1.000000001980045238880734
-0.250000	0.470000	1.000000001980474007012845
-0.230000	0.470000	1.000000001980884789531956
-0.210000	0.470000	1.000000001981274255768994
-0.190000	0.470000	1.000000001981639741188701
-0.170000	0.470000	1.000000001981978137166607
-0.150000	0.470000	1.000000001982286779167453
-0.130000	0.470000	1.000000001982563224700584
-0.110000	0.470000	1.000000001982804809230743
-0.090000	0.470000	1.000000001983009756401088
-0.070000	0.470000	1.000000001983176067810177
-0.050000	0.470000	1.000000001983301967101170
-0.030000	0.470000	1.000000001983386788140251
-0.010000	0.470000	1.000000001983429420704397
0.010000	0.470000	1.000000001983429420704397
0.030000	0.470000	1.000000001983386788140251
0.050000	0.470000	1.000000001983301967101170
0.070000	0.470000	1.000000001983176067810177
0.090000	0.470000	1.000000001983009756401088
0.110000	0.470000	1.000000001982804809230743
0.130000	0.470000	1.000000001982563224700584
0.150000	0.470000	1.000000001982286779167453
0.170000	0.470000	1.000000001981978137166607
0.190000	0.470000	1.000000001981639741188701
0.210000	0.470000	1.000000001981274255768994
0.230000	0.470000	1.000000001980884789531956
0.250000	0.470000	1.000000001980474007012845
0.270000	0.470000	1.000000001980045238880734
0.290000	0.470000	1.000000001979601371715489
0.310000	0.470000	1.000000001979145292096973
0.330000	0.470000	1.000000001978679886605050
0.350000	0.470000	1.000000001978208263864190
0.370000	0.470000	1.000000001977732866365045
0.390000	0.470000	1.000000001977256580687481
0.410000	0.470000	1.000000001976781405232941
0.430000	0.470000	1.000000001976310226581290
0.450000	0.470000	1.000000001975844821089368
0.470000	0.470000	1.000000001975387631247827
0.490000	0.470000	1.000000001974940211368903
0.510000	0.470000	1.000000001974504781898645
0.530000	0.470000	1.000000001974082675104682
0.550000	0.470000	1.000000001973675667343855
0.570000	0.470000	1.000000001973284868839187
0.590000	0.470000	1.000000001972912055947518
0.610000	0.470000	1.000000001972558338891872
0.630000	0.470000	1.000000001972224827895275
0.650000	0.470000	1.000000001971912633180750
0.670000	0.470000	1.000000001971622642926718
0.690000	0.470000	1.000000001971356189400808
0.710000	0.470000	1.000000001971113716692230
0.730000	0.470000	1.000000001970896335024008
0.750000	0.470000	1.000000001970704488485353
0.770000	0.470000	1.000000001970539287299289
0.790000	0.470000	1.000000001970400953510421
0.810000	0.470000	1.000000001970290597341773
0.830000	0.470000	1.000000001970208440837951
0.850000	0.470000	1.000000001970155372177373
0.870000	0.470000	1.000000001970131613404646
0.890000	0.470000	1.000000001970136942475165
0.910000	0.470000	1.000000001970145824259362
0.930000	0.470000	1.000000001970152929686719
0.950000	0.470000	1.000000001970158258757237
0.970000	0.470000	1.000000001970161811470916
0.990000	0.470000	1.000000001970163587827756

-0.990000	0.490000	1.000000001970178686860891
-0.970000	0.490000	1.000000001970176910504051
-0.950000	0.490000	1.000000001970173579834977
-0.930000	0.490000	1.000000001970168472809064
-0.910000	0.490000	1.000000001970161589426311
-0.890000	0.490000	1.000000001970152929686719
-0.870000	0.490000	1.000000001970142271545683
-0.850000	0.490000	1.000000001970148266750016
-0.830000	0.490000	1.000000001970183571842199
-0.810000	0.490000	1.000000001970247520688417
-0.790000	0.490000	1.000000001970339003065646
-0.770000	0.490000	1.000000001970457796929281
-0.750000	0.490000	1.000000001970603236145507
-0.730000	0.490000	1.000000001970774432535904
-0.710000	0.490000	1.000000001970970719966658
-0.690000	0.490000	1.000000001971191432303954
-0.670000	0.490000	1.000000001971435903413976
-0.650000	0.490000	1.000000001971702578984491
-0.630000	0.490000	1.000000001971991236970894
-0.610000	0.490000	1.000000001972300323060949
-0.590000	0.490000	1.000000001972629171120843
-0.570000	0.490000	1.000000001972976226838341
-0.550000	0.490000	1.000000001973340379990418
-0.530000	0.490000	1.000000001973720520354050
-0.510000	0.490000	1.000000001974114871572397
-0.490000	0.490000	1.000000001974522101377829
-0.470000	0.490000	1.000000001974940211368903
-0.450000	0.490000	1.000000001975368091322594
-0.430000	0.490000	1.000000001975803298748247
-0.410000	0.490000	1.000000001976244057289023
-0.390000	0.490000	1.000000001976688146498873
-0.370000	0.490000	1.000000001977133567976352
-0.350000	0.490000	1.000000001977577657186202
-0.330000	0.490000	1.000000001978018415726979
-0.310000	0.490000	1.000000001978452734974212
-0.290000	0.490000	1.000000001978878172437248
-0.270000	0.490000	1.000000001979292285625434
-0.250000	0.490000	1.000000001979691743869694
-0.230000	0.490000	1.000000001980074326723980
-0.210000	0.490000	1.000000001980437147608427
-0.190000	0.490000	1.000000001980777097898567
-0.170000	0.490000	1.000000001981091957148351
-0.150000	0.490000	1.000000001981379060822519
-0.130000	0.490000	1.000000001981635966430417
-0.110000	0.490000	1.000000001981860453525996
-0.090000	0.490000	1.000000001982050745752417
-0.070000	0.490000	1.000000001982205288797445
-0.050000	0.490000	1.000000001982322306304241
-0.030000	0.490000	1.000000001982400910094384
-0.010000	0.490000	1.000000001982440434034061
0.010000	0.490000	1.000000001982440434034061
0.030000	0.490000	1.000000001982400910094384
0.050000	0.490000	1.000000001982322306304241
0.070000	0.490000	1.000000001982205288797445
0.090000	0.490000	1.000000001982050745752417
0.110000	0.490000	1.000000001981860453525996
0.130000	0.490000	1.000000001981635966430417
0.150000	0.490000	1.000000001981379060822519
0.170000	0.490000	1.000000001981091957148351
0.190000	0.490000	1.000000001980777097898567
0.210000	0.490000	1.000000001980437147608427
0.230000	0.490000	1.000000001980074326723980
0.250000	0.490000	1.000000001979691743869694
0.270000	0.490000	1.000000001979292285625434
0.290000	0.490000	1.000000001978878172437248
0.310000	0.490000	1.000000001978452734974212
0.330000	0.490000	1.000000001978018415726979
0.350000	0.490000	1.000000001977577657186202
0.370000	0.490000	1.000000001977133567976352
0.390000	0.490000	1.000000001976688146498873
0.410000	0.490000	1.000000001976244057289023
0.430000	0.490000	1.000000001975803298748247
0.450000	0.490000	1.000000001975368091322594
0.470000	0.490000	1.000000001974940211368903
0.490000	0.490000	1.000000001974522101377829
0.510000	0.490000	1.000000001974114871572397
0.530000	0.490000	1.000000001973720520354050
0.550000	0.490000	1.000000001973340379990418
0.570000	0.490000	1.000000001972976226838341
0.590000	0.490000	1.000000001972629171120843
0.610000	0.490000	1.000000001972300323060949
0.630000	0.490000	1.000000001971991236970894
0.650000	0.490000	1.000000001971702578984491
0.670000	0.490000	1.000000001971435903413976
0.690000	0.490000	1.000000001971191432303954
0.710000	0.490000	1.000000001970970719966658
0.730000	0.490000	1.000000001970774432535904
0.750000	0.490000	1.000000001970603236145507
0.770000	0.490000	1.000000001970457796929281
0.790000	0.490000	1.000000001970339003065646
0.810000	0.490000	1.000000001970247520688417
0.830000	0.490000	1.000000001970183571842199
0.850000	0.490000	1.000000001970148266750016
0.870000	0.490000	1.000000001970142271545683
0.890000	0.490000	1.000000001970152929686719
0.910000	0.490000	1.000000001970161589426311
0.930000	0.490000	1.000000001970168472809064
0.950000	0.490000	1.000000001970173579834977
0.970000	0.490000	1.000000001970176910504051
0.990000	0.490000	1.000000001970178686860891

-0.990000	0.510000	1.000000001970194007938630
-0.970000	0.510000	1.000000001970192231581791
-0.950000	0.510000	1.000000001970188900912717
-0.930000	0.510000	1.000000001970184015931409
-0.910000	0.510000	1.000000001970177576637866
-0.890000	0.510000	1.000000001970169360987484
-0.870000	0.510000	1.000000001970159368980262
-0.850000	0.510000	1.000000001970150043106855
-0.830000	0.510000	1.000000001970168028719854
-0.810000	0.510000	1.000000001970213325819259
-0.790000	0.510000	1.000000001970285934405069
-0.770000	0.510000	1.000000001970385410388076
-0.750000	0.510000	1.000000001970510643545254
-0.730000	0.510000	1.000000001970661411831998
-0.710000	0.510000	1.000000001970836605025283
-0.690000	0.510000	1.000000001971035556991296
-0.670000	0.510000	1.000000001971257601596221
-0.650000	0.510000	1.000000001971501406572429
-0.630000	0.510000	1.000000001971766527830709
-0.610000	0.510000	1.000000001972051411058828
-0.590000	0.510000	1.000000001972355390122971
-0.570000	0.510000	1.000000001972676910710902
-0.550000	0.510000	1.000000001973015084644203
-0.530000	0.510000	1.000000001973368357610639
-0.510000	0.510000	1.000000001973735397342580
-0.490000	0.510000	1.000000001974114871572397
-0.470000	0.510000	1.000000001974504781898645
-0.450000	0.510000	1.000000001974903574009090
-0.430000	0.510000	1.000000001975309471546893
-0.410000	0.510000	1.000000001975720698155214
-0.390000	0.510000	1.000000001976135033388005
-0.370000	0.510000	1.000000001976550256799214
-0.350000	0.510000	1.000000001976964369987400
-0.330000	0.510000	1.000000001977374930461906
-0.310000	0.510000	1.000000001977779495732079
-0.290000	0.510000	1.000000001978175845351871
-0.270000	0.510000	1.000000001978561092741415
-0.250000	0.510000	1.000000001978932795410060
-0.230000	0.510000	1.000000001979288510867150
-0.210000	0.510000	1.000000001979625352532821
-0.190000	0.510000	1.000000001979941322005629
-0.170000	0.510000	1.000000001980233532705711
-0.150000	0.510000	1.000000001980499986231621
-0.130000	0.510000	1.000000001980738240092705
-0.110000	0.510000	1.000000001980946517932125
-0.090000	0.510000	1.000000001981123043393040
-0.070000	0.510000	1.000000001981266040118612
-0.050000	0.510000	1.000000001981374619930421
-0.030000	0.510000	1.000000001981447450560836
-0.010000	0.510000	1.000000001981484087920649
0.010000	0.510000	1.000000001981484087920649
0.030000	0.510000	1.000000001981447450560836
0.050000	0.510000	1.000000001981374619930421
0.070000	0.510000	1.000000001981266040118612
0.090000	0.510000	1.000000001981123043393040
0.110000	0.510000	1.000000001980946517932125
0.130000	0.510000	1.000000001980738240092705
0.150000	0.510000	1.000000001980499986231621
0.170000	0.510000	1.000000001980233532705711
0.190000	0.510000	1.000000001979941322005629
0.210000	0.510000	1.000000001979625352532821
0.230000	0.510000	1.000000001979288510867150
0.250000	0.510000	1.000000001978932795410060
0.270000	0.510000	1.000000001978561092741415
0.290000	0.510000	1.000000001978175845351871
0.310000	0.510000	1.000000001977779495732079
0.330000	0.510000	1.000000001977374930461906
0.350000	0.510000	1.000000001976964369987400
0.370000	0.510000	1.000000001976550256799214
0.390000	0.510000	1.000000001976135033388005
0.410000	0.510000	1.000000001975720698155214
0.430000	0.510000	1.000000001975309471546893
0.450000	0.510000	1.000000001974903574009090
0.470000	0.510000	1.000000001974504781898645
0.490000	0.510000	1.000000001974114871572397
0.510000	0.510000	1.000000001973735397342580
0.530000	0.510000	1.000000001973368357610639
0.550000	0.510000	1.000000001973015084644203
0.570000	0.510000	1.000000001972676910710902
0.590000	0.510000	1.000000001972355390122971
0.610000	0.510000	1.000000001972051411058828
0.630000	0.510000	1.000000001971766527830709
0.650000	0.510000	1.000000001971501406572429
0.670000	0.510000	1.000000001971257601596221
0.690000	0.510000	1.000000001971035556991296
0.710000	0.510000	1.000000001970836605025283
0.730000	0.510000	1.000000001970661411831998
0.750000	0.510000	1.000000001970510643545254
0.770000	0.510000	1.000000001970385410388076
0.790000	0.510000	1.000000001970285934405069
0.810000	0.510000	1.000000001970213325819259
0.830000	0.510000	1.000000001970168028719854
0.850000	0.510000	1.000000001970150043106855
0.870000	0.510000	1.000000001970159368980262
0.890000	0.510000	1.000000001970169360987484
0.910000	0.510000	1.000000001970177576637866
0.930000	0.510000	1.000000001970184015931409
0.950000	0.510000	1.000000001970188900912717
0.970000	0.510000	1.000000001970192231581791
0.990000	0.510000	1.000000001970194007938630

-0.990000	0.530000	1.000000001970208884927160
-0.970000	0.530000	1.000000001970207330614926
-0.950000	0.530000	1.000000001970204221990457
-0.930000	0.530000	1.000000001970199337009149
-0.910000	0.530000	1.000000001970193119760211
-0.890000	0.530000	1.000000001970185126154433
-0.870000	0.530000	1.000000001970175356191817
-0.850000	0.530000	1.000000001970163809872361
-0.830000	0.530000	1.000000001970162921693941
-0.810000	0.530000	1.000000001970189567046532
-0.790000	0.530000	1.000000001970243079796319
-0.770000	0.530000	1.000000001970322793809487
-0.750000	0.530000	1.000000001970428042952221
-0.730000	0.530000	1.000000001970558161090707
-0.710000	0.530000	1.000000001970712260046525
-0.690000	0.530000	1.000000001970889451641256
-0.670000	0.530000	1.000000001971089291785688
-0.650000	0.530000	1.000000001971310226167589
-0.630000	0.530000	1.000000001971551810697747
-0.610000	0.530000	1.000000001971812935153139
-0.590000	0.530000	1.000000001972092045221530
-0.570000	0.530000	1.000000001972388696813709
-0.550000	0.530000	1.000000001972701113572839
-0.530000	0.530000	1.000000001973028185275894
-0.510000	0.530000	1.000000001973368357610639
-0.490000	0.530000	1.000000001973720520354050
-0.470000	0.530000	1.000000001974082675104682
-0.450000	0.530000	1.000000001974453267550302
-0.430000	0.530000	1.000000001974830743378675
-0.410000	0.530000	1.000000001975213104188356
-0.390000	0.530000	1.000000001975598351577901
-0.370000	0.530000	1.000000001975984709190470
-0.350000	0.530000	1.000000001976369734535410
-0.330000	0.530000	1.000000001976751429211276
-0.310000	0.530000	1.000000001977127572772019
-0.290000	0.530000	1.000000001977495500682380
-0.270000	0.530000	1.000000001977853436585519
-0.250000	0.530000	1.000000001978198493901573
-0.230000	0.530000	1.000000001978528452184491
-0.210000	0.530000	1.000000001978841090988226
-0.190000	0.530000	1.000000001979133967822122
-0.170000	0.530000	1.000000001979404862240131
-0.150000	0.530000	1.000000001979651553796202
-0.130000	0.530000	1.000000001979872266133498
-0.110000	0.530000	1.000000001980065222895178
-0.090000	0.530000	1.000000001980228425679798
-0.070000	0.530000	1.000000001980360764264333
-0.050000	0.530000	1.000000001980461128425759
-0.030000	0.530000	1.000000001980528629985656
-0.010000	0.530000	1.000000001980562602810210
0.010000	0.530000	1.000000001980562602810210
0.030000	0.530000	1.000000001980528629985656
0.050000	0.530000	1.000000001980461128425759
0.070000	0.530000	1.000000001980360764264333
0.090000	0.530000	1.000000001980228425679798
0.110000	0.530000	1.000000001980065222895178
0.130000	0.530000	1.000000001979872266133498
0.150000	0.530000	1.000000001979651553796202
0.170000	0.530000	1.000000001979404862240131
0.190000	0.530000	1.000000001979133967822122
0.210000	0.530000	1.000000001978841090988226
0.230000	0.530000	1.000000001978528452184491
0.250000	0.530000	1.000000001978198493901573
0.270000	0.530000	1.000000001977853436585519
0.290000	0.530000	1.000000001977495500682380
0.310000	0.530000	1.000000001977127572772019
0.330000	0.530000	1.000000001976751429211276
0.350000	0.530000	1.000000001976369734535410
0.370000	0.530000	1.000000001975984709190470
0.390000	0.530000	1.000000001975598351577901
0.410000	0.530000	1.000000001975213104188356
0.430000	0.530000	1.000000001974830743378675
0.450000	0.530000	1.000000001974453267550302
0.470000	0.530000	1.000000001974082675104682
0.490000	0.530000	1.000000001973720520354050
0.510000	0.530000	1.000000001973368357610639
0.530000	0.530000	1.000000001973028185275894
0.550000	0.530000	1.000000001972701113572839
0.570000	0.530000	1.000000001972388696813709
0.590000	0.530000	1.000000001972092045221530
0.610000	0.530000	1.000000001971812935153139
0.630000	0.530000	1.000000001971551810697747
0.650000	0.530000	1.000000001971310226167589
0.670000	0.530000	1.000000001971089291785688
0.690000	0.530000	1.000000001970889451641256
0.710000	0.530000	1.000000001970712260046525
0.730000	0.530000	1.000000001970558161090707
0.750000	0.530000	1.000000001970428042952221
0.770000	0.530000	1.000000001970322793809487
0.790000	0.530000	1.000000001970243079796319
0.810000	0.530000	1.000000001970189567046532
0.830000	0.530000	1.000000001970162921693941
0.850000	0.530000	1.000000001970163809872361
0.870000	0.530000	1.000000001970175356191817
0.890000	0.530000	1.000000001970185126154433
0.910000	0.530000	1.000000001970193119760211
0.930000	0.530000	1.000000001970199337009149
0.950000	0.530000	1.000000001970204221990457
0.970000	0.530000	1.000000001970207330614926
0.990000	0.530000	1.000000001970208884927160

-0.990000	0.550000	1.000000001970223761915690
-0.970000	0.550000	1.000000001970222429648061
-0.950000	0.550000	1.000000001970219321023592
-0.930000	0.550000	1.000000001970214658086888
-0.910000	0.550000	1.000000001970208440837951
-0.890000	0.550000	1.000000001970200891321383
-0.870000	0.550000	1.000000001970191565447976
-0.850000	0.550000	1.000000001970180907306940
-0.830000	0.550000	1.000000001970168916898274
-0.810000	0.550000	1.000000001970176688459446
-0.790000	0.550000	1.000000001970211327417815
-0.770000	0.550000	1.000000001970271279461144
-0.750000	0.550000	1.000000001970356544589436
-0.730000	0.550000	1.000000001970466012579664
-0.710000	0.550000	1.000000001970598795253409
-0.690000	0.550000	1.000000001970754448521461
-0.670000	0.550000	1.000000001970932084205401
-0.650000	0.550000	1.000000001971130370037599
-0.630000	0.550000	1.000000001971348639884241
-0.610000	0.550000	1.000000001971586005566905
-0.590000	0.550000	1.000000001971840912773359
-0.570000	0.550000	1.000000001972112695369788
-0.550000	0.550000	1.000000001972399799043956
-0.530000	0.550000	1.000000001972701113572839
-0.510000	0.550000	1.000000001973015084644203
-0.490000	0.550000	1.000000001973340379990418
-0.470000	0.550000	1.000000001973675667343855
-0.450000	0.550000	1.000000001974018948303069
-0.430000	0.550000	1.000000001974368668555826
-0.410000	0.550000	1.000000001974723051745286
-0.390000	0.550000	1.000000001975080321514611
-0.370000	0.550000	1.000000001975438479462355
-0.350000	0.550000	1.000000001975795527187074
-0.330000	0.550000	1.000000001976149466287325
-0.310000	0.550000	1.000000001976498298361662
-0.290000	0.550000	1.000000001976839580919432
-0.270000	0.550000	1.000000001977171093514585
-0.250000	0.550000	1.000000001977490615701072
-0.230000	0.550000	1.000000001977796371122054
-0.210000	0.550000	1.000000001978085695242271
-0.190000	0.550000	1.000000001978356589660279
-0.170000	0.550000	1.000000001978607278019240
-0.150000	0.550000	1.000000001978835317828498
-0.130000	0.550000	1.000000001979039376820424
-0.110000	0.550000	1.000000001979217678638179
-0.090000	0.550000	1.000000001979368446924923
-0.070000	0.550000	1.000000001979490793502237
-0.050000	0.550000	1.000000001979583386102490
-0.030000	0.550000	1.000000001979645780636474
-0.010000	0.550000	1.000000001979677088925769
0.010000	0.550000	1.000000001979677088925769
0.030000	0.550000	1.000000001979645780636474
0.050000	0.550000	1.000000001979583386102490
0.070000	0.550000	1.000000001979490793502237
0.090000	0.550000	1.000000001979368446924923
0.110000	0.550000	1.000000001979217678638179
0.130000	0.550000	1.000000001979039376820424
0.150000	0.550000	1.000000001978835317828498
0.170000	0.550000	1.000000001978607278019240
0.190000	0.550000	1.000000001978356589660279
0.210000	0.550000	1.000000001978085695242271
0.230000	0.550000	1.000000001977796371122054
0.250000	0.550000	1.000000001977490615701072
0.270000	0.550000	1.000000001977171093514585
0.290000	0.550000	1.000000001976839580919432
0.310000	0.550000	1.000000001976498298361662
0.330000	0.550000	1.000000001976149466287325
0.350000	0.550000	1.000000001975795527187074
0.370000	0.550000	1.000000001975438479462355
0.390000	0.550000	1.000000001975080321514611
0.410000	0.550000	1.000000001974723051745286
0.430000	0.550000	1.000000001974368668555826
0.450000	0.550000	1.000000001974018948303069
0.470000	0.550000	1.000000001973675667343855
0.490000	0.550000	1.000000001973340379990418
0.510000	0.550000	1.000000001973015084644203
0.530000	0.550000	1.000000001972701113572839
0.550000	0.550000	1.000000001972399799043956
0.570000	0.550000	1.000000001972112695369788
0.590000	0.550000	1.000000001971840912773359
0.610000	0.550000	1.000000001971586005566905
0.630000	0.550000	1.000000001971348639884241
0.650000	0.550000	1.000000001971130370037599
0.670000	0.550000	1.000000001970932084205401
0.690000	0.550000	1.000000001970754448521461
0.710000	0.550000	1.000000001970598795253409
0.730000	0.550000	1.000000001970466012579664
0.750000	0.550000	1.000000001970356544589436
0.770000	0.550000	1.000000001970271279461144
0.790000	0.550000	1.000000001970211327417815
0.810000	0.550000	1.000000001970176688459446
0.830000	0.550000	1.000000001970168916898274
0.850000	0.550000	1.000000001970180907306940
0.870000	0.550000	1.000000001970191565447976
0.890000	0.550000	1.000000001970200891321383
0.910000	0.550000	1.000000001970208440837951
0.930000	0.550000	1.000000001970214658086888
0.950000	0.550000	1.000000001970219321023592
0.970000	0.550000	1.000000001970222429648061
0.990000	0.550000	1.000000001970223761915690

-0.990000	0.570000	1.000000001970238638904220
-0.970000	0.570000	1.000000001970237084591986
-0.950000	0.570000	1.000000001970234198012122
-0.930000	0.570000	1.000000001970229757120023
-0.910000	0.570000	1.000000001970223761915690
-0.890000	0.570000	1.000000001970216434443728
-0.870000	0.570000	1.000000001970207552659531
-0.850000	0.570000	1.000000001970197338607704
-0.830000	0.570000	1.000000001970185792288248
-0.810000	0.570000	1.000000001970176022325631
-0.790000	0.570000	1.000000001970191343403371
-0.770000	0.570000	1.000000001970231755521468
-0.750000	0.570000	1.000000001970296814590711
-0.730000	0.570000	1.000000001970385632432681
-0.710000	0.570000	1.000000001970497542913563
-0.690000	0.570000	1.000000001970631657854938
-0.670000	0.570000	1.000000001970787311122990
-0.650000	0.570000	1.000000001970963170450091
-0.630000	0.570000	1.000000001971158347657820
-0.610000	0.570000	1.000000001971372176612363
-0.590000	0.570000	1.000000001971603103001485
-0.570000	0.570000	1.000000001971850460691371
-0.550000	0.570000	1.000000001972112695369788
-0.530000	0.570000	1.000000001972388696813709
-0.510000	0.570000	1.000000001972676910710902
-0.490000	0.570000	1.000000001972976226838341
-0.470000	0.570000	1.000000001973284868839187
-0.450000	0.570000	1.000000001973601504445810
-0.430000	0.570000	1.000000001973924357301371
-0.410000	0.570000	1.000000001974251873093635
-0.390000	0.570000	1.000000001974582053421159
-0.370000	0.570000	1.000000001974913121927102
-0.350000	0.570000	1.000000001975243302254626
-0.330000	0.570000	1.000000001975570818046890
-0.310000	0.570000	1.000000001975893226813241
-0.290000	0.570000	1.000000001976208752196840
-0.270000	0.570000	1.000000001976515173751636
-0.250000	0.570000	1.000000001976810715120791
-0.230000	0.570000	1.000000001977092933813651
-0.210000	0.570000	1.000000001977360275517981
-0.190000	0.570000	1.000000001977610519787731
-0.170000	0.570000	1.000000001977841890266063
-0.150000	0.570000	1.000000001978052388551532
-0.130000	0.570000	1.000000001978240682376509
-0.110000	0.570000	1.000000001978404995384153
-0.090000	0.570000	1.000000001978544217351441
-0.070000	0.570000	1.000000001978657016010743
-0.050000	0.570000	1.000000001978742503183639
-0.030000	0.570000	1.000000001978799790691710
-0.010000	0.570000	1.000000001978828656490350
0.010000	0.570000	1.000000001978828656490350
0.030000	0.570000	1.000000001978799790691710
0.050000	0.570000	1.000000001978742503183639
0.070000	0.570000	1.000000001978657016010743
0.090000	0.570000	1.000000001978544217351441
0.110000	0.570000	1.000000001978404995384153
0.130000	0.570000	1.000000001978240682376509
0.150000	0.570000	1.000000001978052388551532
0.170000	0.570000	1.000000001977841890266063
0.190000	0.570000	1.000000001977610519787731
0.210000	0.570000	1.000000001977360275517981
0.230000	0.570000	1.000000001977092933813651
0.250000	0.570000	1.000000001976810715120791
0.270000	0.570000	1.000000001976515173751636
0.290000	0.570000	1.000000001976208752196840
0.310000	0.570000	1.000000001975893226813241
0.330000	0.570000	1.000000001975570818046890
0.350000	0.570000	1.000000001975243302254626
0.370000	0.570000	1.000000001974913121927102
0.390000	0.570000	1.000000001974582053421159
0.410000	0.570000	1.000000001974251873093635
0.430000	0.570000	1.000000001973924357301371
0.450000	0.570000	1.000000001973601504445810
0.470000	0.570000	1.000000001973284868839187
0.490000	0.570000	1.000000001972976226838341
0.510000	0.570000	1.000000001972676910710902
0.530000	0.570000	1.000000001972388696813709
0.550000	0.570000	1.000000001972112695369788
0.570000	0.570000	1.000000001971850460691371
0.590000	0.570000	1.000000001971603103001485
0.610000	0.570000	1.000000001971372176612363
0.630000	0.570000	1.000000001971158347657820
0.650000	0.570000	1.000000001970963170450091
0.670000	0.570000	1.000000001970787311122990
0.690000	0.570000	1.000000001970631657854938
0.710000	0.570000	1.000000001970497542913563
0.730000	0.570000	1.000000001970385632432681
0.750000	0.570000	1.000000001970296814590711
0.770000	0.570000	1.000000001970231755521468
0.790000	0.570000	1.000000001970191343403371
0.810000	0.570000	1.000000001970176022325631
0.830000	0.570000	1.000000001970185792288248
0.850000	0.570000	1.000000001970197338607704
0.870000	0.570000	1.000000001970207552659531
0.890000	0.570000	1.000000001970216434443728
0.910000	0.570000	1.000000001970223761915690
0.930000	0.570000	1.000000001970229757120023
0.950000	0.570000	1.000000001970234198012122
0.970000	0.570000	1.000000001970237084591986
0.990000	0.570000	1.000000001970238638904220

-0.990000	0.590000	1.000000001970252849758936
-0.970000	0.590000	1.000000001970251517491306
-0.950000	0.590000	1.000000001970248630911442
-0.930000	0.590000	1.000000001970244412063948
-0.910000	0.590000	1.000000001970238638904220
-0.890000	0.590000	1.000000001970231533476863
-0.870000	0.590000	1.000000001970223095781876
-0.850000	0.590000	1.000000001970213103774654
-0.830000	0.590000	1.000000001970201779499803
-0.810000	0.590000	1.000000001970188678868112
-0.790000	0.590000	1.000000001970184682065224
-0.770000	0.590000	1.000000001970205332213482
-0.750000	0.590000	1.000000001970250185223676
-0.730000	0.590000	1.000000001970318574961993
-0.710000	0.590000	1.000000001970409613250013
-0.690000	0.590000	1.000000001970522189864710
-0.670000	0.590000	1.000000001970655860716874
-0.650000	0.590000	1.000000001970809515583483
-0.630000	0.590000	1.000000001970982044241509
-0.610000	0.590000	1.000000001971172558512535
-0.590000	0.590000	1.000000001971379948173535
-0.570000	0.590000	1.000000001971603103001485
-0.550000	0.590000	1.000000001971840912773359
-0.530000	0.590000	1.000000001972092045221530
-0.510000	0.590000	1.000000001972355390122971
-0.490000	0.590000	1.000000001972629171120843
-0.470000	0.590000	1.000000001972912055947518
-0.450000	0.590000	1.000000001973202712335365
-0.430000	0.590000	1.000000001973499585972149
-0.410000	0.590000	1.000000001973800900501033
-0.390000	0.590000	1.000000001974104879565175
-0.370000	0.590000	1.000000001974409968852342
-0.350000	0.590000	1.000000001974714392005694
-0.330000	0.590000	1.000000001975016150623787
-0.310000	0.590000	1.000000001975313468349782
-0.290000	0.590000	1.000000001975604346782234
-0.270000	0.590000	1.000000001975887009564303
-0.250000	0.590000	1.000000001976159458294546
-0.230000	0.590000	1.000000001976419694571518
-0.210000	0.590000	1.000000001976665942038380
-0.190000	0.590000	1.000000001976896646382897
-0.170000	0.590000	1.000000001977109809203625
-0.150000	0.590000	1.000000001977303654143725
-0.130000	0.590000	1.000000001977477070980171
-0.110000	0.590000	1.000000001977628283356125
-0.090000	0.590000	1.000000001977756403093167
-0.070000	0.590000	1.000000001977860319968272
-0.050000	0.590000	1.000000001977938923758416
-0.030000	0.590000	1.000000001977991548329783
-0.010000	0.590000	1.000000001978018193682374
0.010000	0.590000	1.000000001978018193682374
0.030000	0.590000	1.000000001977991548329783
0.050000	0.590000	1.000000001977938923758416
0.070000	0.590000	1.000000001977860319968272
0.090000	0.590000	1.000000001977756403093167
0.110000	0.590000	1.000000001977628283356125
0.130000	0.590000	1.000000001977477070980171
0.150000	0.590000	1.000000001977303654143725
0.170000	0.590000	1.000000001977109809203625
0.190000	0.590000	1.000000001976896646382897
0.210000	0.590000	1.000000001976665942038380
0.230000	0.590000	1.000000001976419694571518
0.250000	0.590000	1.000000001976159458294546
0.270000	0.590000	1.000000001975887009564303
0.290000	0.590000	1.000000001975604346782234
0.310000	0.590000	1.000000001975313468349782
0.330000	0.590000	1.000000001975016150623787
0.350000	0.590000	1.000000001974714392005694
0.370000	0.590000	1.000000001974409968852342
0.390000	0.590000	1.000000001974104879565175
0.410000	0.590000	1.000000001973800900501033
0.430000	0.590000	1.000000001973499585972149
0.450000	0.590000	1.000000001973202712335365
0.470000	0.590000	1.000000001972912055947518
0.490000	0.590000	1.000000001972629171120843
0.510000	0.590000	1.000000001972355390122971
0.530000	0.590000	1.000000001972092045221530
0.550000	0.590000	1.000000001971840912773359
0.570000	0.590000	1.000000001971603103001485
0.590000	0.590000	1.000000001971379948173535
0.610000	0.590000	1.000000001971172558512535
0.630000	0.590000	1.000000001970982044241509
0.650000	0.590000	1.000000001970809515583483
0.670000	0.590000	1.000000001970655860716874
0.690000	0.590000	1.000000001970522189864710
0.710000	0.590000	1.000000001970409613250013
0.730000	0.590000	1.000000001970318574961993
0.750000	0.590000	1.000000001970250185223676
0.770000	0.590000	1.000000001970205332213482
0.790000	0.590000	1.000000001970184682065224
0.810000	0.590000	1.000000001970188678868112
0.830000	0.590000	1.000000001970201779499803
0.850000	0.590000	1.000000001970213103774654
0.870000	0.590000	1.000000001970223095781876
0.890000	0.590000	1.000000001970231533476863
0.910000	0.590000	1.000000001970238638904220
0.930000	0.590000	1.000000001970244412063948
0.950000	0.590000	1.000000001970248630911442
0.970000	0.590000	1.000000001970251517491306
0.990000	0.590000	1.000000001970252849758936

-0.990000	0.610000	1.000000001970267060613651
-0.970000	0.610000	1.000000001970265728346021
-0.950000	0.610000	1.000000001970262841766157
-0.930000	0.610000	1.000000001970258844963269
-0.910000	0.610000	1.000000001970253293848145
-0.890000	0.610000	1.000000001970246410465393
-0.870000	0.610000	1.000000001970238194815011
-0.850000	0.610000	1.000000001970228646896999
-0.830000	0.610000	1.000000001970217766711357
-0.810000	0.610000	1.000000001970205332213482
-0.790000	0.610000	1.000000001970191787492581
-0.770000	0.610000	1.000000001970192675671001
-0.750000	0.610000	1.000000001970217544666752
-0.730000	0.610000	1.000000001970265506301416
-0.710000	0.610000	1.000000001970335672396573
-0.690000	0.610000	1.000000001970427154773802
-0.670000	0.610000	1.000000001970539065254684
-0.650000	0.610000	1.000000001970670515660800
-0.630000	0.610000	1.000000001970820617813729
-0.610000	0.610000	1.000000001970988261490447
-0.590000	0.610000	1.000000001971172558512535
-0.570000	0.610000	1.000000001971372176612363
-0.550000	0.610000	1.000000001971586005566905
-0.530000	0.610000	1.000000001971812935153139
-0.510000	0.610000	1.000000001972051411058828
-0.490000	0.610000	1.000000001972300323060949
-0.470000	0.610000	1.000000001972558338891872
-0.450000	0.610000	1.000000001972823904239362
-0.430000	0.610000	1.000000001973095464791186
-0.410000	0.610000	1.000000001973371466235108
-0.390000	0.610000	1.000000001973650132214289
-0.370000	0.610000	1.000000001973930352505704
-0.350000	0.610000	1.000000001974209684618700
-0.330000	0.610000	1.000000001974487018330251
-0.310000	0.610000	1.000000001974760355238914
-0.290000	0.610000	1.000000001975027696943243
-0.270000	0.610000	1.000000001975287489131006
-0.250000	0.610000	1.000000001975537955445361
-0.230000	0.610000	1.000000001975777319529470
-0.210000	0.610000	1.000000001976003805026494
-0.190000	0.610000	1.000000001976215635579592
-0.170000	0.610000	1.000000001976411478921136
-0.150000	0.610000	1.000000001976589780738891
-0.130000	0.610000	1.000000001976749208765227
-0.110000	0.610000	1.000000001976888208687910
-0.090000	0.610000	1.000000001977005670283916
-0.070000	0.610000	1.000000001977101149464033
-0.050000	0.610000	1.000000001977173313960634
-0.030000	0.610000	1.000000001977221719684508
-0.010000	0.610000	1.000000001977246144591049
0.010000	0.610000	1.000000001977246144591049
0.030000	0.610000	1.000000001977221719684508
0.050000	0.610000	1.000000001977173313960634
0.070000	0.610000	1.000000001977101149464033
0.090000	0.610000	1.000000001977005670283916
0.110000	0.610000	1.000000001976888208687910
0.130000	0.610000	1.000000001976749208765227
0.150000	0.610000	1.000000001976589780738891
0.170000	0.610000	1.000000001976411478921136
0.190000	0.610000	1.000000001976215635579592
0.210000	0.610000	1.000000001976003805026494
0.230000	0.610000	1.000000001975777319529470
0.250000	0.610000	1.000000001975537955445361
0.270000	0.610000	1.000000001975287489131006
0.290000	0.610000	1.000000001975027696943243
0.310000	0.610000	1.000000001974760355238914
0.330000	0.610000	1.000000001974487018330251
0.350000	0.610000	1.000000001974209684618700
0.370000	0.610000	1.000000001973930352505704
0.390000	0.610000	1.000000001973650132214289
0.410000	0.610000	1.000000001973371466235108
0.430000	0.610000	1.000000001973095464791186
0.450000	0.610000	1.000000001972823904239362
0.470000	0.610000	1.000000001972558338891872
0.490000	0.610000	1.000000001972300323060949
0.510000	0.610000	1.000000001972051411058828
0.530000	0.610000	1.000000001971812935153139
0.550000	0.610000	1.000000001971586005566905
0.570000	0.610000	1.000000001971372176612363
0.590000	0.610000	1.000000001971172558512535
0.610000	0.610000	1.000000001970988261490447
0.630000	0.610000	1.000000001970820617813729
0.650000	0.610000	1.000000001970670515660800
0.670000	0.610000	1.000000001970539065254684
0.690000	0.610000	1.000000001970427154773802
0.710000	0.610000	1.000000001970335672396573
0.730000	0.610000	1.000000001970265506301416
0.750000	0.610000	1.000000001970217544666752
0.770000	0.610000	1.000000001970192675671001
0.790000	0.610000	1.000000001970191787492581
0.810000	0.610000	1.000000001970205332213482
0.830000	0.610000	1.000000001970217766711357
0.850000	0.610000	1.000000001970228646896999
0.870000	0.610000	1.000000001970238194815011
0.890000	0.610000	1.000000001970246410465393
0.910000	0.610000	1.000000001970253293848145
0.930000	0.610000	1.000000001970258844963269
0.950000	0.610000	1.000000001970262841766157
0.970000	0.610000	1.000000001970265728346021
0.990000	0.610000	1.000000001970267060613651

-0.990000	0.630000	1.000000001970280827379156
-0.970000	0.630000	1.000000001970279495111527
-0.950000	0.630000	1.000000001970276608531663
-0.930000	0.630000	1.000000001970272833773379
-0.910000	0.630000	1.000000001970267504702861
-0.890000	0.630000	1.000000001970260843364713
-0.870000	0.630000	1.000000001970252849758936
-0.850000	0.630000	1.000000001970243745930134
-0.830000	0.630000	1.000000001970233309833702
-0.810000	0.630000	1.000000001970221541469641
-0.790000	0.630000	1.000000001970208662882555
-0.770000	0.630000	1.000000001970194674072445
-0.750000	0.630000	1.000000001970199781098358
-0.730000	0.630000	1.000000001970227314629369
-0.710000	0.630000	1.000000001970276830576267
-0.690000	0.630000	1.000000001970347440760634
-0.670000	0.630000	1.000000001970437812914838
-0.650000	0.630000	1.000000001970547502949671
-0.630000	0.630000	1.000000001970675400642108
-0.610000	0.630000	1.000000001970820617813729
-0.590000	0.630000	1.000000001970982044241509
-0.570000	0.630000	1.000000001971158347657820
-0.550000	0.630000	1.000000001971348639884241
-0.530000	0.630000	1.000000001971551810697747
-0.510000	0.630000	1.000000001971766527830709
-0.490000	0.630000	1.000000001971991236970894
-0.470000	0.630000	1.000000001972224827895275
-0.450000	0.630000	1.000000001972465746291618
-0.430000	0.630000	1.000000001972712881936900
-0.410000	0.630000	1.000000001972964458474280
-0.390000	0.630000	1.000000001973218921591524
-0.370000	0.630000	1.000000001973474939021003
-0.350000	0.630000	1.000000001973730512361271
-0.330000	0.630000	1.000000001973984309344701
-0.310000	0.630000	1.000000001974234553614451
-0.290000	0.630000	1.000000001974479468813684
-0.270000	0.630000	1.000000001974717500630163
-0.250000	0.630000	1.000000001974947094751656
-0.230000	0.630000	1.000000001975166474821322
-0.210000	0.630000	1.000000001975374086526926
-0.190000	0.630000	1.000000001975568375556236
-0.170000	0.630000	1.000000001975748009641620
-0.150000	0.630000	1.000000001975911212426240
-0.130000	0.630000	1.000000001976057317776281
-0.110000	0.630000	1.000000001976184771379508
-0.090000	0.630000	1.000000001976292463012896
-0.070000	0.630000	1.000000001976379948587237
-0.050000	0.630000	1.000000001976445895834900
-0.030000	0.630000	1.000000001976490526800490
-0.010000	0.630000	1.000000001976512731260982
0.010000	0.630000	1.000000001976512731260982
0.030000	0.630000	1.000000001976490526800490
0.050000	0.630000	1.000000001976445895834900
0.070000	0.630000	1.000000001976379948587237
0.090000	0.630000	1.000000001976292463012896
0.110000	0.630000	1.000000001976184771379508
0.130000	0.630000	1.000000001976057317776281
0.150000	0.630000	1.000000001975911212426240
0.170000	0.630000	1.000000001975748009641620
0.190000	0.630000	1.000000001975568375556236
0.210000	0.630000	1.000000001975374086526926
0.230000	0.630000	1.000000001975166474821322
0.250000	0.630000	1.000000001974947094751656
0.270000	0.630000	1.000000001974717500630163
0.290000	0.630000	1.000000001974479468813684
0.310000	0.630000	1.000000001974234553614451
0.330000	0.630000	1.000000001973984309344701
0.350000	0.630000	1.000000001973730512361271
0.370000	0.630000	1.000000001973474939021003
0.390000	0.630000	1.000000001973218921591524
0.410000	0.630000	1.000000001972964458474280
0.430000	0.630000	1.000000001972712881936900
0.450000	0.630000	1.000000001972465746291618
0.470000	0.630000	1.000000001972224827895275
0.490000	0.630000	1.000000001971991236970894
0.510000	0.630000	1.000000001971766527830709
0.530000	0.630000	1.000000001971551810697747
0.550000	0.630000	1.000000001971348639884241
0.570000	0.630000	1.000000001971158347657820
0.590000	0.630000	1.000000001970982044241509
0.610000	0.630000	1.000000001970820617813729
0.630000	0.630000	1.000000001970675400642108
0.650000	0.630000	1.000000001970547502949671
0.670000	0.630000	1.000000001970437812914838
0.690000	0.630000	1.000000001970347440760634
0.710000	0.630000	1.000000001970276830576267
0.730000	0.630000	1.000000001970227314629369
0.750000	0.630000	1.000000001970199781098358
0.770000	0.630000	1.000000001970194674072445
0.790000	0.630000	1.000000001970208662882555
0.810000	0.630000	1.000000001970221541469641
0.830000	0.630000	1.000000001970233309833702
0.850000	0.630000	1.000000001970243745930134
0.870000	0.630000	1.000000001970252849758936
0.890000	0.630000	1.000000001970260843364713
0.910000	0.630000	1.000000001970267504702861
0.930000	0.630000	1.000000001970272833773379
0.950000	0.630000	1.000000001970276608531663
0.970000	0.630000	1.000000001970279495111527
0.990000	0.630000	1.000000001970280827379156

-0.990000	0.650000	1.000000001970293928010847
-0.970000	0.650000	1.000000001970292595743217
-0.950000	0.650000	1.000000001970290153252563
-0.930000	0.650000	1.000000001970286378494279
-0.910000	0.650000	1.000000001970281271468366
-0.890000	0.650000	1.000000001970274832174823
-0.870000	0.650000	1.000000001970267060613651
-0.850000	0.650000	1.000000001970258400874059
-0.830000	0.650000	1.000000001970248186822232
-0.810000	0.650000	1.000000001970237084591986
-0.790000	0.650000	1.000000001970224650094110
-0.770000	0.650000	1.000000001970211327417815
-0.750000	0.650000	1.000000001970197560652309
-0.730000	0.650000	1.000000001970205332213482
-0.710000	0.650000	1.000000001970234420056727
-0.690000	0.650000	1.000000001970284158048230
-0.670000	0.650000	1.000000001970353435964967
-0.650000	0.650000	1.000000001970441587673122
-0.630000	0.650000	1.000000001970547502949671
-0.610000	0.650000	1.000000001970670515660800
-0.590000	0.650000	1.000000001970809515583483
-0.570000	0.650000	1.000000001970963170450091
-0.550000	0.650000	1.000000001971130370037599
-0.530000	0.650000	1.000000001971310226167589
-0.510000	0.650000	1.000000001971501406572429
-0.490000	0.650000	1.000000001971702578984491
-0.470000	0.650000	1.000000001971912633180750
-0.450000	0.650000	1.000000001972130014848972
-0.430000	0.650000	1.000000001972353391721526
-0.410000	0.650000	1.000000001972581209486179
-0.390000	0.650000	1.000000001972812135875301
-0.370000	0.650000	1.000000001973044838621263
-0.350000	0.650000	1.000000001973277541367224
-0.330000	0.650000	1.000000001973508689800951
-0.310000	0.650000	1.000000001973736951654814
-0.290000	0.650000	1.000000001973960328527369
-0.270000	0.650000	1.000000001974177710195590
-0.250000	0.650000	1.000000001974387542347245
-0.230000	0.650000	1.000000001974587826580887
-0.210000	0.650000	1.000000001974777452673493
-0.190000	0.650000	1.000000001974955088357433
-0.170000	0.650000	1.000000001975119179320473
-0.150000	0.650000	1.000000001975268615339587
-0.130000	0.650000	1.000000001975402064147147
-0.110000	0.650000	1.000000001975518415520128
-0.090000	0.650000	1.000000001975617003324714
-0.070000	0.650000	1.000000001975696717337883
-0.050000	0.650000	1.000000001975757335515027
-0.030000	0.650000	1.000000001975797969677728
-0.010000	0.650000	1.000000001975818175736777
0.010000	0.650000	1.000000001975818175736777
0.030000	0.650000	1.000000001975797969677728
0.050000	0.650000	1.000000001975757335515027
0.070000	0.650000	1.000000001975696717337883
0.090000	0.650000	1.000000001975617003324714
0.110000	0.650000	1.000000001975518415520128
0.130000	0.650000	1.000000001975402064147147
0.150000	0.650000	1.000000001975268615339587
0.170000	0.650000	1.000000001975119179320473
0.190000	0.650000	1.000000001974955088357433
0.210000	0.650000	1.000000001974777452673493
0.230000	0.650000	1.000000001974587826580887
0.250000	0.650000	1.000000001974387542347245
0.270000	0.650000	1.000000001974177710195590
0.290000	0.650000	1.000000001973960328527369
0.310000	0.650000	1.000000001973736951654814
0.330000	0.650000	1.000000001973508689800951
0.350000	0.650000	1.000000001973277541367224
0.370000	0.650000	1.000000001973044838621263
0.390000	0.650000	1.000000001972812135875301
0.410000	0.650000	1.000000001972581209486179
0.430000	0.650000	1.000000001972353391721526
0.450000	0.650000	1.000000001972130014848972
0.470000	0.650000	1.000000001971912633180750
0.490000	0.650000	1.000000001971702578984491
0.510000	0.650000	1.000000001971501406572429
0.530000	0.650000	1.000000001971310226167589
0.550000	0.650000	1.000000001971130370037599
0.570000	0.650000	1.000000001970963170450091
0.590000	0.650000	1.000000001970809515583483
0.610000	0.650000	1.000000001970670515660800
0.630000	0.650000	1.000000001970547502949671
0.650000	0.650000	1.000000001970441587673122
0.670000	0.650000	1.000000001970353435964967
0.690000	0.650000	1.000000001970284158048230
0.710000	0.650000	1.000000001970234420056727
0.730000	0.650000	1.000000001970205332213482
0.750000	0.650000	1.000000001970197560652309
0.770000	0.650000	1.000000001970211327417815
0.790000	0.650000	1.000000001970224650094110
0.810000	0.650000	1.000000001970237084591986
0.830000	0.650000	1.000000001970248186822232
0.850000	0.650000	1.000000001970258400874059
0.870000	0.650000	1.000000001970267060613651
0.890000	0.650000	1.000000001970274832174823
0.910000	0.650000	1.000000001970281271468366
0.930000	0.650000	1.000000001970286378494279
0.950000	0.650000	1.000000001970290153252563
0.970000	0.650000	1.000000001970292595743217
0.990000	0.650000	1.000000001970293928010847

-0.990000	0.670000	1.000000001970306806597932
-0.970000	0.670000	1.000000001970305474330303
-0.950000	0.670000	1.000000001970303031839649
-0.930000	0.670000	1.000000001970299257081365
-0.910000	0.670000	1.000000001970294372100057
-0.890000	0.670000	1.000000001970288376895724
-0.870000	0.670000	1.000000001970280827379156
-0.850000	0.670000	1.000000001970272389684169
-0.830000	0.670000	1.000000001970262619721552
-0.810000	0.670000	1.000000001970251961580516
-0.790000	0.670000	1.000000001970239971171850
-0.770000	0.670000	1.000000001970226870540159
-0.750000	0.670000	1.000000001970212659685444
-0.730000	0.670000	1.000000001970200447232173
-0.710000	0.670000	1.000000001970209106971765
-0.690000	0.670000	1.000000001970238194815011
-0.670000	0.670000	1.000000001970286600538884
-0.650000	0.670000	1.000000001970353435964967
-0.630000	0.670000	1.000000001970437812914838
-0.610000	0.670000	1.000000001970539065254684
-0.590000	0.670000	1.000000001970655860716874
-0.570000	0.670000	1.000000001970787311122990
-0.550000	0.670000	1.000000001970932084205401
-0.530000	0.670000	1.000000001971089291785688
-0.510000	0.670000	1.000000001971257601596221
-0.490000	0.670000	1.000000001971435903413976
-0.470000	0.670000	1.000000001971622642926718
-0.450000	0.670000	1.000000001971817154000632
-0.430000	0.670000	1.000000001972017438234275
-0.410000	0.670000	1.000000001972222607449226
-0.390000	0.670000	1.000000001972430885288645
-0.370000	0.670000	1.000000001972641161529509
-0.350000	0.670000	1.000000001972851659814978
-0.330000	0.670000	1.000000001973061269922027
-0.310000	0.670000	1.000000001973268437538422
-0.290000	0.670000	1.000000001973471386307324
-0.270000	0.670000	1.000000001973669006005707
-0.250000	0.670000	1.000000001973859742321338
-0.230000	0.670000	1.000000001974042040941981
-0.210000	0.670000	1.000000001974214569600008
-0.190000	0.670000	1.000000001974376440116998
-0.170000	0.670000	1.000000001974525876136113
-0.150000	0.670000	1.000000001974661767434327
-0.130000	0.670000	1.000000001974783447877826
-0.110000	0.670000	1.000000001974889585198980
-0.090000	0.670000	1.000000001974979291219370
-0.070000	0.670000	1.000000001975052121849785
-0.050000	0.670000	1.000000001975107188911807
-0.030000	0.670000	1.000000001975144270360829
-0.010000	0.670000	1.000000001975162700063038
0.010000	0.670000	1.000000001975162700063038
0.030000	0.670000	1.000000001975144270360829
0.050000	0.670000	1.000000001975107188911807
0.070000	0.670000	1.000000001975052121849785
0.090000	0.670000	1.000000001974979291219370
0.110000	0.670000	1.000000001974889585198980
0.130000	0.670000	1.000000001974783447877826
0.150000	0.670000	1.000000001974661767434327
0.170000	0.670000	1.000000001974525876136113
0.190000	0.670000	1.000000001974376440116998
0.210000	0.670000	1.000000001974214569600008
0.230000	0.670000	1.000000001974042040941981
0.250000	0.670000	1.000000001973859742321338
0.270000	0.670000	1.000000001973669006005707
0.290000	0.670000	1.000000001973471386307324
0.310000	0.670000	1.000000001973268437538422
0.330000	0.670000	1.000000001973061269922027
0.350000	0.670000	1.000000001972851659814978
0.370000	0.670000	1.000000001972641161529509
0.390000	0.670000	1.000000001972430885288645
0.410000	0.670000	1.000000001972222607449226
0.430000	0.670000	1.000000001972017438234275
0.450000	0.670000	1.000000001971817154000632
0.470000	0.670000	1.000000001971622642926718
0.490000	0.670000	1.000000001971435903413976
0.510000	0.670000	1.000000001971257601596221
0.530000	0.670000	1.000000001971089291785688
0.550000	0.670000	1.000000001970932084205401
0.570000	0.670000	1.000000001970787311122990
0.590000	0.670000	1.000000001970655860716874
0.610000	0.670000	1.000000001970539065254684
0.630000	0.670000	1.000000001970437812914838
0.650000	0.670000	1.000000001970353435964967
0.670000	0.670000	1.000000001970286600538884
0.690000	0.670000	1.000000001970238194815011
0.710000	0.670000	1.000000001970209106971765
0.730000	0.670000	1.000000001970200447232173
0.750000	0.670000	1.000000001970212659685444
0.770000	0.670000	1.000000001970226870540159
0.790000	0.670000	1.000000001970239971171850
0.810000	0.670000	1.000000001970251961580516
0.830000	0.670000	1.000000001970262619721552
0.850000	0.670000	1.000000001970272389684169
0.870000	0.670000	1.000000001970280827379156
0.890000	0.670000	1.000000001970288376895724
0.910000	0.670000	1.000000001970294372100057
0.930000	0.670000	1.000000001970299257081365
0.950000	0.670000	1.000000001970303031839649
0.970000	0.670000	1.000000001970305474330303
0.990000	0.670000	1.000000001970306806597932

-0.990000	0.690000	1.000000001970319019051203
-0.970000	0.690000	1.000000001970317908828179
-0.950000	0.690000	1.000000001970315466337524
-0.930000	0.690000	1.000000001970311913623846
-0.910000	0.690000	1.000000001970307028642537
-0.890000	0.690000	1.000000001970301255482809
-0.870000	0.690000	1.000000001970294150055452
-0.850000	0.690000	1.000000001970285934405069
-0.830000	0.690000	1.000000001970276386487058
-0.810000	0.690000	1.000000001970265950390626
-0.790000	0.690000	1.000000001970254404071170
-0.770000	0.690000	1.000000001970241969573294
-0.750000	0.690000	1.000000001970228202807789
-0.730000	0.690000	1.000000001970213325819259
-0.710000	0.690000	1.000000001970202001544408
-0.690000	0.690000	1.000000001970210439239395
-0.670000	0.690000	1.000000001970238194815011
-0.650000	0.690000	1.000000001970284158048230
-0.630000	0.690000	1.000000001970347440760634
-0.610000	0.690000	1.000000001970427154773802
-0.590000	0.690000	1.000000001970522189864710
-0.570000	0.690000	1.000000001970631657854938
-0.550000	0.690000	1.000000001970754448521461
-0.530000	0.690000	1.000000001970889451641256
-0.510000	0.690000	1.000000001971035556991296
-0.490000	0.690000	1.000000001971191432303954
-0.470000	0.690000	1.000000001971356189400808
-0.450000	0.690000	1.000000001971528273969625
-0.430000	0.690000	1.000000001971706353742775
-0.410000	0.690000	1.000000001971889318497233
-0.390000	0.690000	1.000000001972075835965370
-0.370000	0.690000	1.000000001972264573879556
-0.350000	0.690000	1.000000001972453977927557
-0.330000	0.690000	1.000000001972642715841744
-0.310000	0.690000	1.000000001972829455354486
-0.290000	0.690000	1.000000001973012864198154
-0.270000	0.690000	1.000000001973191610105118
-0.250000	0.690000	1.000000001973364138763145
-0.230000	0.690000	1.000000001973529339949209
-0.210000	0.690000	1.000000001973685881395681
-0.190000	0.690000	1.000000001973832430834932
-0.170000	0.690000	1.000000001973968100088541
-0.150000	0.690000	1.000000001974091334844275
-0.130000	0.690000	1.000000001974201691012922
-0.110000	0.690000	1.000000001974298058371460
-0.090000	0.690000	1.000000001974379548741467
-0.070000	0.690000	1.000000001974445718033735
-0.050000	0.690000	1.000000001974495678069843
-0.030000	0.690000	1.000000001974529206805187
-0.010000	0.690000	1.000000001974546082195161
0.010000	0.690000	1.000000001974546082195161
0.030000	0.690000	1.000000001974529206805187
0.050000	0.690000	1.000000001974495678069843
0.070000	0.690000	1.000000001974445718033735
0.090000	0.690000	1.000000001974379548741467
0.110000	0.690000	1.000000001974298058371460
0.130000	0.690000	1.000000001974201691012922
0.150000	0.690000	1.000000001974091334844275
0.170000	0.690000	1.000000001973968100088541
0.190000	0.690000	1.000000001973832430834932
0.210000	0.690000	1.000000001973685881395681
0.230000	0.690000	1.000000001973529339949209
0.250000	0.690000	1.000000001973364138763145
0.270000	0.690000	1.000000001973191610105118
0.290000	0.690000	1.000000001973012864198154
0.310000	0.690000	1.000000001972829455354486
0.330000	0.690000	1.000000001972642715841744
0.350000	0.690000	1.000000001972453977927557
0.370000	0.690000	1.000000001972264573879556
0.390000	0.690000	1.000000001972075835965370
0.410000	0.690000	1.000000001971889318497233
0.430000	0.690000	1.000000001971706353742775
0.450000	0.690000	1.000000001971528273969625
0.470000	0.690000	1.000000001971356189400808
0.490000	0.690000	1.000000001971191432303954
0.510000	0.690000	1.000000001971035556991296
0.530000	0.690000	1.000000001970889451641256
0.550000	0.690000	1.000000001970754448521461
0.570000	0.690000	1.000000001970631657854938
0.590000	0.690000	1.000000001970522189864710
0.610000	0.690000	1.000000001970427154773802
0.630000	0.690000	1.000000001970347440760634
0.650000	0.690000	1.000000001970284158048230
0.670000	0.690000	1.000000001970238194815011
0.690000	0.690000	1.000000001970210439239395
0.710000	0.690000	1.000000001970202001544408
0.730000	0.690000	1.000000001970213325819259
0.750000	0.690000	1.000000001970228202807789
0.770000	0.690000	1.000000001970241969573294
0.790000	0.690000	1.000000001970254404071170
0.810000	0.690000	1.000000001970265950390626
0.830000	0.690000	1.000000001970276386487058
0.850000	0.690000	1.000000001970285934405069
0.870000	0.690000	1.000000001970294150055452
0.890000	0.690000	1.000000001970301255482809
0.910000	0.690000	1.000000001970307028642537
0.930000	0.690000	1.000000001970311913623846
0.950000	0.690000	1.000000001970315466337524
0.970000	0.690000	1.000000001970317908828179
0.990000	0.690000	1.000000001970319019051203

-0.990000	0.710000	1.000000001970330787415264
-0.970000	0.710000	1.000000001970329677192240
-0.950000	0.710000	1.000000001970327234701585
-0.930000	0.710000	1.000000001970323904032512
-0.910000	0.710000	1.000000001970319241095808
-0.890000	0.710000	1.000000001970313467936080
-0.870000	0.710000	1.000000001970306584553327
-0.850000	0.710000	1.000000001970298590947550
-0.830000	0.710000	1.000000001970289709163353
-0.810000	0.710000	1.000000001970279495111527
-0.790000	0.710000	1.000000001970268392881280
-0.770000	0.710000	1.000000001970256180428009
-0.750000	0.710000	1.000000001970242857751714
-0.730000	0.710000	1.000000001970228646896999
-0.710000	0.710000	1.000000001970213769908469
-0.690000	0.710000	1.000000001970202001544408
-0.670000	0.710000	1.000000001970209106971765
-0.650000	0.710000	1.000000001970234420056727
-0.630000	0.710000	1.000000001970276830576267
-0.610000	0.710000	1.000000001970335672396573
-0.590000	0.710000	1.000000001970409613250013
-0.570000	0.710000	1.000000001970497542913563
-0.550000	0.710000	1.000000001970598795253409
-0.530000	0.710000	1.000000001970712260046525
-0.510000	0.710000	1.000000001970836605025283
-0.490000	0.710000	1.000000001970970719966658
-0.470000	0.710000	1.000000001971113716692230
-0.450000	0.710000	1.000000001971264040889764
-0.430000	0.710000	1.000000001971420804380841
-0.410000	0.710000	1.000000001971582452853227
-0.390000	0.710000	1.000000001971747876083896
-0.370000	0.710000	1.000000001971915519760614
-0.350000	0.710000	1.000000001972084717749567
-0.330000	0.710000	1.000000001972253471649310
-0.310000	0.710000	1.000000001972420893281424
-0.290000	0.710000	1.000000001972585428333673
-0.270000	0.710000	1.000000001972746188627639
-0.250000	0.710000	1.000000001972901397806481
-0.230000	0.710000	1.000000001973050167691781
-0.210000	0.710000	1.000000001973191388060513
-0.190000	0.710000	1.000000001973323726645049
-0.170000	0.710000	1.000000001973446073222362
-0.150000	0.710000	1.000000001973557539614035
-0.130000	0.710000	1.000000001973657237641646
-0.110000	0.710000	1.000000001973744279126777
-0.090000	0.710000	1.000000001973817997935612
-0.070000	0.710000	1.000000001973877727934337
-0.050000	0.710000	1.000000001973922802989136
-0.030000	0.710000	1.000000001973953223100011
-0.010000	0.710000	1.000000001973968544177751
0.010000	0.710000	1.000000001973968544177751
0.030000	0.710000	1.000000001973953223100011
0.050000	0.710000	1.000000001973922802989136
0.070000	0.710000	1.000000001973877727934337
0.090000	0.710000	1.000000001973817997935612
0.110000	0.710000	1.000000001973744279126777
0.130000	0.710000	1.000000001973657237641646
0.150000	0.710000	1.000000001973557539614035
0.170000	0.710000	1.000000001973446073222362
0.190000	0.710000	1.000000001973323726645049
0.210000	0.710000	1.000000001973191388060513
0.230000	0.710000	1.000000001973050167691781
0.250000	0.710000	1.000000001972901397806481
0.270000	0.710000	1.000000001972746188627639
0.290000	0.710000	1.000000001972585428333673
0.310000	0.710000	1.000000001972420893281424
0.330000	0.710000	1.000000001972253471649310
0.350000	0.710000	1.000000001972084717749567
0.370000	0.710000	1.000000001971915519760614
0.390000	0.710000	1.000000001971747876083896
0.410000	0.710000	1.000000001971582452853227
0.430000	0.710000	1.000000001971420804380841
0.450000	0.710000	1.000000001971264040889764
0.470000	0.710000	1.000000001971113716692230
0.490000	0.710000	1.000000001970970719966658
0.510000	0.710000	1.000000001970836605025283
0.530000	0.710000	1.000000001970712260046525
0.550000	0.710000	1.000000001970598795253409
0.570000	0.710000	1.000000001970497542913563
0.590000	0.710000	1.000000001970409613250013
0.610000	0.710000	1.000000001970335672396573
0.630000	0.710000	1.000000001970276830576267
0.650000	0.710000	1.000000001970234420056727
0.670000	0.710000	1.000000001970209106971765
0.690000	0.710000	1.000000001970202001544408
0.710000	0.710000	1.000000001970213769908469
0.730000	0.710000	1.000000001970228646896999
0.750000	0.710000	1.000000001970242857751714
0.770000	0.710000	1.000000001970256180428009
0.790000	0.710000	1.000000001970268392881280
0.810000	0.710000	1.000000001970279495111527
0.830000	0.710000	1.000000001970289709163353
0.850000	0.710000	1.000000001970298590947550
0.870000	0.710000	1.000000001970306584553327
0.890000	0.710000	1.000000001970313467936080
0.910000	0.710000	1.000000001970319241095808
0.930000	0.710000	1.000000001970323904032512
0.950000	0.710000	1.000000001970327234701585
0.970000	0.710000	1.000000001970329677192240
0.990000	0.710000	1.000000001970330787415264

-0.990000	0.730000	1.000000001970341889645510
-0.970000	0.730000	1.000000001970340779422486
-0.950000	0.730000	1.000000001970338558976437
-0.930000	0.730000	1.000000001970335228307363
-0.910000	0.730000	1.000000001970330787415264
-0.890000	0.730000	1.000000001970325236300141
-0.870000	0.730000	1.000000001970318574961993
-0.850000	0.730000	1.000000001970310803400821
-0.830000	0.730000	1.000000001970302143661229
-0.810000	0.730000	1.000000001970292373698612
-0.790000	0.730000	1.000000001970281493512971
-0.770000	0.730000	1.000000001970269725148910
-0.750000	0.730000	1.000000001970257068606429
-0.730000	0.730000	1.000000001970243301840924
-0.710000	0.730000	1.000000001970228646896999
-0.690000	0.730000	1.000000001970213325819259
-0.670000	0.730000	1.000000001970200447232173
-0.650000	0.730000	1.000000001970205332213482
-0.630000	0.730000	1.000000001970227314629369
-0.610000	0.730000	1.000000001970265506301416
-0.590000	0.730000	1.000000001970318574961993
-0.570000	0.730000	1.000000001970385632432681
-0.550000	0.730000	1.000000001970466012579664
-0.530000	0.730000	1.000000001970558161090707
-0.510000	0.730000	1.000000001970661411831998
-0.490000	0.730000	1.000000001970774432535904
-0.470000	0.730000	1.000000001970896335024008
-0.450000	0.730000	1.000000001971025564984075
-0.430000	0.730000	1.000000001971161456282289
-0.410000	0.730000	1.000000001971302454606416
-0.390000	0.730000	1.000000001971447449733432
-0.370000	0.730000	1.000000001971595331440312
-0.350000	0.730000	1.000000001971744767459427
-0.330000	0.730000	1.000000001971894425523146
-0.310000	0.730000	1.000000001972043195408446
-0.290000	0.730000	1.000000001972189744847697
-0.270000	0.730000	1.000000001972333185662478
-0.250000	0.730000	1.000000001972471963540556
-0.230000	0.730000	1.000000001972605190303511
-0.210000	0.730000	1.000000001972731533683714
-0.190000	0.730000	1.000000001972850105502744
-0.170000	0.730000	1.000000001972960017582182
-0.150000	0.730000	1.000000001973060159699003
-0.130000	0.730000	1.000000001973149643674788
-0.110000	0.730000	1.000000001973228025420326
-0.090000	0.730000	1.000000001973294194712594
-0.070000	0.730000	1.000000001973347929506986
-0.050000	0.730000	1.000000001973388785714292
-0.030000	0.730000	1.000000001973416097200698
-0.010000	0.730000	1.000000001973429863966203
0.010000	0.730000	1.000000001973429863966203
0.030000	0.730000	1.000000001973416097200698
0.050000	0.730000	1.000000001973388785714292
0.070000	0.730000	1.000000001973347929506986
0.090000	0.730000	1.000000001973294194712594
0.110000	0.730000	1.000000001973228025420326
0.130000	0.730000	1.000000001973149643674788
0.150000	0.730000	1.000000001973060159699003
0.170000	0.730000	1.000000001972960017582182
0.190000	0.730000	1.000000001972850105502744
0.210000	0.730000	1.000000001972731533683714
0.230000	0.730000	1.000000001972605190303511
0.250000	0.730000	1.000000001972471963540556
0.270000	0.730000	1.000000001972333185662478
0.290000	0.730000	1.000000001972189744847697
0.310000	0.730000	1.000000001972043195408446
0.330000	0.730000	1.000000001971894425523146
0.350000	0.730000	1.000000001971744767459427
0.370000	0.730000	1.000000001971595331440312
0.390000	0.730000	1.000000001971447449733432
0.410000	0.730000	1.000000001971302454606416
0.430000	0.730000	1.000000001971161456282289
0.450000	0.730000	1.000000001971025564984075
0.470000	0.730000	1.000000001970896335024008
0.490000	0.730000	1.000000001970774432535904
0.510000	0.730000	1.000000001970661411831998
0.530000	0.730000	1.000000001970558161090707
0.550000	0.730000	1.000000001970466012579664
0.570000	0.730000	1.000000001970385632432681
0.590000	0.730000	1.000000001970318574961993
0.610000	0.730000	1.000000001970265506301416
0.630000	0.730000	1.000000001970227314629369
0.650000	0.730000	1.000000001970205332213482
0.670000	0.730000	1.000000001970200447232173
0.690000	0.730000	1.000000001970213325819259
0.710000	0.730000	1.000000001970228646896999
0.730000	0.730000	1.000000001970243301840924
0.750000	0.730000	1.000000001970257068606429
0.770000	0.730000	1.000000001970269725148910
0.790000	0.730000	1.000000001970281493512971
0.810000	0.730000	1.000000001970292373698612
0.830000	0.730000	1.000000001970302143661229
0.850000	0.730000	1.000000001970310803400821
0.870000	0.730000	1.000000001970318574961993
0.890000	0.730000	1.000000001970325236300141
0.910000	0.730000	1.000000001970330787415264
0.930000	0.730000	1.000000001970335228307363
0.950000	0.730000	1.000000001970338558976437
0.970000	0.730000	1.000000001970340779422486
0.990000	0.730000	1.000000001970341889645510

-0.990000	0.750000	1.000000001970352325741942
-0.970000	0.750000	1.000000001970351215518917
-0.950000	0.750000	1.000000001970348995072868
-0.930000	0.750000	1.000000001970345886448399
-0.910000	0.750000	1.000000001970341445556301
-0.890000	0.750000	1.000000001970336116485782
-0.870000	0.750000	1.000000001970329677192240
-0.850000	0.750000	1.000000001970322349720277
-0.830000	0.750000	1.000000001970313689980685
-0.810000	0.750000	1.000000001970304364107278
-0.790000	0.750000	1.000000001970293928010847
-0.770000	0.750000	1.000000001970282381691391
-0.750000	0.750000	1.000000001970270169238120
-0.730000	0.750000	1.000000001970257068606429
-0.710000	0.750000	1.000000001970242857751714
-0.690000	0.750000	1.000000001970228202807789
-0.670000	0.750000	1.000000001970212659685444
-0.650000	0.750000	1.000000001970197560652309
-0.630000	0.750000	1.000000001970199781098358
-0.610000	0.750000	1.000000001970217544666752
-0.590000	0.750000	1.000000001970250185223676
-0.570000	0.750000	1.000000001970296814590711
-0.550000	0.750000	1.000000001970356544589436
-0.530000	0.750000	1.000000001970428042952221
-0.510000	0.750000	1.000000001970510643545254
-0.490000	0.750000	1.000000001970603236145507
-0.470000	0.750000	1.000000001970704488485353
-0.450000	0.750000	1.000000001970813512386371
-0.430000	0.750000	1.000000001970929197625537
-0.410000	0.750000	1.000000001971050211935221
-0.390000	0.750000	1.000000001971175667137004
-0.370000	0.750000	1.000000001971304008918651
-0.350000	0.750000	1.000000001971434571146347
-0.330000	0.750000	1.000000001971565799507857
-0.310000	0.750000	1.000000001971696583780158
-0.290000	0.750000	1.000000001971826035784829
-0.270000	0.750000	1.000000001971952823254242
-0.250000	0.750000	1.000000001972076058009975
-0.230000	0.750000	1.000000001972194185739795
-0.210000	0.750000	1.000000001972306540309887
-0.190000	0.750000	1.000000001972412233541831
-0.170000	0.750000	1.000000001972510155212603
-0.150000	0.750000	1.000000001972599417143783
-0.130000	0.750000	1.000000001972679575246161
-0.110000	0.750000	1.000000001972749519296713
-0.090000	0.750000	1.000000001972808583161623
-0.070000	0.750000	1.000000001972856766840891
-0.050000	0.750000	1.000000001972893182156099
-0.030000	0.750000	1.000000001972917607062641
-0.010000	0.750000	1.000000001972929819515912
0.010000	0.750000	1.000000001972929819515912
0.030000	0.750000	1.000000001972917607062641
0.050000	0.750000	1.000000001972893182156099
0.070000	0.750000	1.000000001972856766840891
0.090000	0.750000	1.000000001972808583161623
0.110000	0.750000	1.000000001972749519296713
0.130000	0.750000	1.000000001972679575246161
0.150000	0.750000	1.000000001972599417143783
0.170000	0.750000	1.000000001972510155212603
0.190000	0.750000	1.000000001972412233541831
0.210000	0.750000	1.000000001972306540309887
0.230000	0.750000	1.000000001972194185739795
0.250000	0.750000	1.000000001972076058009975
0.270000	0.750000	1.000000001971952823254242
0.290000	0.750000	1.000000001971826035784829
0.310000	0.750000	1.000000001971696583780158
0.330000	0.750000	1.000000001971565799507857
0.350000	0.750000	1.000000001971434571146347
0.370000	0.750000	1.000000001971304008918651
0.390000	0.750000	1.000000001971175667137004
0.410000	0.750000	1.000000001971050211935221
0.430000	0.750000	1.000000001970929197625537
0.450000	0.750000	1.000000001970813512386371
0.470000	0.750000	1.000000001970704488485353
0.490000	0.750000	1.000000001970603236145507
0.510000	0.750000	1.000000001970510643545254
0.530000	0.750000	1.000000001970428042952221
0.550000	0.750000	1.000000001970356544589436
0.570000	0.750000	1.000000001970296814590711
0.590000	0.750000	1.000000001970250185223676
0.610000	0.750000	1.000000001970217544666752
0.630000	0.750000	1.000000001970199781098358
0.650000	0.750000	1.000000001970197560652309
0.670000	0.750000	1.000000001970212659685444
0.690000	0.750000	1.000000001970228202807789
0.710000	0.750000	1.000000001970242857751714
0.730000	0.750000	1.000000001970257068606429
0.750000	0.750000	1.000000001970270169238120
0.770000	0.750000	1.000000001970282381691391
0.790000	0.750000	1.000000001970293928010847
0.810000	0.750000	1.000000001970304364107278
0.830000	0.750000	1.000000001970313689980685
0.850000	0.750000	1.000000001970322349720277
0.870000	0.750000	1.000000001970329677192240
0.890000	0.750000	1.000000001970336116485782
0.910000	0.750000	1.000000001970341445556301
0.930000	0.750000	1.000000001970345886448399
0.950000	0.750000	1.000000001970348995072868
0.970000	0.750000	1.000000001970351215518917
0.990000	0.750000	1.000000001970352325741942

-0.990000	0.770000	1.000000001970362095704559
-0.970000	0.770000	1.000000001970361207526139
-0.950000	0.770000	1.000000001970358987080090
-0.930000	0.770000	1.000000001970355878455621
-0.910000	0.770000	1.000000001970351659608127
-0.890000	0.770000	1.000000001970346330537609
-0.870000	0.770000	1.000000001970340113288671
-0.850000	0.770000	1.000000001970333007861313
-0.830000	0.770000	1.000000001970324792210931
-0.810000	0.770000	1.000000001970315466337524
-0.790000	0.770000	1.000000001970305474330303
-0.770000	0.770000	1.000000001970294372100057
-0.750000	0.770000	1.000000001970282381691391
-0.730000	0.770000	1.000000001970269725148910
-0.710000	0.770000	1.000000001970256180428009
-0.690000	0.770000	1.000000001970241969573294
-0.670000	0.770000	1.000000001970226870540159
-0.650000	0.770000	1.000000001970211327417815
-0.630000	0.770000	1.000000001970194674072445
-0.610000	0.770000	1.000000001970192675671001
-0.590000	0.770000	1.000000001970205332213482
-0.570000	0.770000	1.000000001970231755521468
-0.550000	0.770000	1.000000001970271279461144
-0.530000	0.770000	1.000000001970322793809487
-0.510000	0.770000	1.000000001970385410388076
-0.490000	0.770000	1.000000001970457796929281
-0.470000	0.770000	1.000000001970539287299289
-0.450000	0.770000	1.000000001970628549230469
-0.430000	0.770000	1.000000001970724472499796
-0.410000	0.770000	1.000000001970826390973457
-0.390000	0.770000	1.000000001970932750339216
-0.370000	0.770000	1.000000001971042440374049
-0.350000	0.770000	1.000000001971154794944141
-0.330000	0.770000	1.000000001971268259737258
-0.310000	0.770000	1.000000001971382168619584
-0.290000	0.770000	1.000000001971494967278886
-0.270000	0.770000	1.000000001971605767536744
-0.250000	0.770000	1.000000001971713903259342
-0.230000	0.770000	1.000000001971817820134447
-0.210000	0.770000	1.000000001971916852028244
-0.190000	0.770000	1.000000001972010110762312
-0.170000	0.770000	1.000000001972096708158233
-0.150000	0.770000	1.000000001972175756037586
-0.130000	0.770000	1.000000001972246588266557
-0.110000	0.770000	1.000000001972308538711331
-0.090000	0.770000	1.000000001972361163282699
-0.070000	0.770000	1.000000001972403795846844
-0.050000	0.770000	1.000000001972436214359163
-0.030000	0.770000	1.000000001972457752685841
-0.010000	0.770000	1.000000001972468854916087
0.010000	0.770000	1.000000001972468854916087
0.030000	0.770000	1.000000001972457752685841
0.050000	0.770000	1.000000001972436214359163
0.070000	0.770000	1.000000001972403795846844
0.090000	0.770000	1.000000001972361163282699
0.110000	0.770000	1.000000001972308538711331
0.130000	0.770000	1.000000001972246588266557
0.150000	0.770000	1.000000001972175756037586
0.170000	0.770000	1.000000001972096708158233
0.190000	0.770000	1.000000001972010110762312
0.210000	0.770000	1.000000001971916852028244
0.230000	0.770000	1.000000001971817820134447
0.250000	0.770000	1.000000001971713903259342
0.270000	0.770000	1.000000001971605767536744
0.290000	0.770000	1.000000001971494967278886
0.310000	0.770000	1.000000001971382168619584
0.330000	0.770000	1.000000001971268259737258
0.350000	0.770000	1.000000001971154794944141
0.370000	0.770000	1.000000001971042440374049
0.390000	0.770000	1.000000001970932750339216
0.410000	0.770000	1.000000001970826390973457
0.430000	0.770000	1.000000001970724472499796
0.450000	0.770000	1.000000001970628549230469
0.470000	0.770000	1.000000001970539287299289
0.490000	0.770000	1.000000001970457796929281
0.510000	0.770000	1.000000001970385410388076
0.530000	0.770000	1.000000001970322793809487
0.550000	0.770000	1.000000001970271279461144
0.570000	0.770000	1.000000001970231755521468
0.590000	0.770000	1.000000001970205332213482
0.610000	0.770000	1.000000001970192675671001
0.630000	0.770000	1.000000001970194674072445
0.650000	0.770000	1.000000001970211327417815
0.670000	0.770000	1.000000001970226870540159
0.690000	0.770000	1.000000001970241969573294
0.710000	0.770000	1.000000001970256180428009
0.730000	0.770000	1.000000001970269725148910
0.750000	0.770000	1.000000001970282381691391
0.770000	0.770000	1.000000001970294372100057
0.790000	0.770000	1.000000001970305474330303
0.810000	0.770000	1.000000001970315466337524
0.830000	0.770000	1.000000001970324792210931
0.850000	0.770000	1.000000001970333007861313
0.870000	0.770000	1.000000001970340113288671
0.890000	0.770000	1.000000001970346330537609
0.910000	0.770000	1.000000001970351659608127
0.930000	0.770000	1.000000001970355878455621
0.950000	0.770000	1.000000001970358987080090
0.970000	0.770000	1.000000001970361207526139
0.990000	0.770000	1.000000001970362095704559

-0.990000	0.790000	1.000000001970371199533361
-0.970000	0.790000	1.000000001970370311354941
-0.950000	0.790000	1.000000001970368090908892
-0.930000	0.790000	1.000000001970365204329028
-0.910000	0.790000	1.000000001970360985481534
-0.890000	0.790000	1.000000001970355878455621
-0.870000	0.790000	1.000000001970349883251288
-0.850000	0.790000	1.000000001970342777823930
-0.830000	0.790000	1.000000001970334784218153
-0.810000	0.790000	1.000000001970325902433956
-0.790000	0.790000	1.000000001970316132471339
-0.770000	0.790000	1.000000001970305474330303
-0.750000	0.790000	1.000000001970293928010847
-0.730000	0.790000	1.000000001970281493512971
-0.710000	0.790000	1.000000001970268392881280
-0.690000	0.790000	1.000000001970254404071170
-0.670000	0.790000	1.000000001970239971171850
-0.650000	0.790000	1.000000001970224650094110
-0.630000	0.790000	1.000000001970208662882555
-0.610000	0.790000	1.000000001970191787492581
-0.590000	0.790000	1.000000001970184682065224
-0.570000	0.790000	1.000000001970191343403371
-0.550000	0.790000	1.000000001970211327417815
-0.530000	0.790000	1.000000001970243079796319
-0.510000	0.790000	1.000000001970285934405069
-0.490000	0.790000	1.000000001970339003065646
-0.470000	0.790000	1.000000001970400953510421
-0.450000	0.790000	1.000000001970471119605577
-0.430000	0.790000	1.000000001970548169083486
-0.410000	0.790000	1.000000001970631213765728
-0.390000	0.790000	1.000000001970719365473883
-0.370000	0.790000	1.000000001970811069895717
-0.350000	0.790000	1.000000001970905882942020
-0.330000	0.790000	1.000000001971002250300558
-0.310000	0.790000	1.000000001971099505837515
-0.290000	0.790000	1.000000001971196539329867
-0.270000	0.790000	1.000000001971292240554590
-0.250000	0.790000	1.000000001971385721333263
-0.230000	0.790000	1.000000001971476093487468
-0.210000	0.790000	1.000000001971562468838783
-0.190000	0.790000	1.000000001971643959208791
-0.170000	0.790000	1.000000001971719454374465
-0.150000	0.790000	1.000000001971788732291202
-0.130000	0.790000	1.000000001971850904780581
-0.110000	0.790000	1.000000001971905305708788
-0.090000	0.790000	1.000000001971951713031217
-0.070000	0.790000	1.000000001971989238569449
-0.050000	0.790000	1.000000001972017660278880
-0.030000	0.790000	1.000000001972036756114903
-0.010000	0.790000	1.000000001972046304032915
0.010000	0.790000	1.000000001972046304032915
0.030000	0.790000	1.000000001972036756114903
0.050000	0.790000	1.000000001972017660278880
0.070000	0.790000	1.000000001971989238569449
0.090000	0.790000	1.000000001971951713031217
0.110000	0.790000	1.000000001971905305708788
0.130000	0.790000	1.000000001971850904780581
0.150000	0.790000	1.000000001971788732291202
0.170000	0.790000	1.000000001971719454374465
0.190000	0.790000	1.000000001971643959208791
0.210000	0.790000	1.000000001971562468838783
0.230000	0.790000	1.000000001971476093487468
0.250000	0.790000	1.000000001971385721333263
0.270000	0.790000	1.000000001971292240554590
0.290000	0.790000	1.000000001971196539329867
0.310000	0.790000	1.000000001971099505837515
0.330000	0.790000	1.000000001971002250300558
0.350000	0.790000	1.000000001970905882942020
0.370000	0.790000	1.000000001970811069895717
0.390000	0.790000	1.000000001970719365473883
0.410000	0.790000	1.000000001970631213765728
0.430000	0.790000	1.000000001970548169083486
0.450000	0.790000	1.000000001970471119605577
0.470000	0.790000	1.000000001970400953510421
0.490000	0.790000	1.000000001970339003065646
0.510000	0.790000	1.000000001970285934405069
0.530000	0.790000	1.000000001970243079796319
0.550000	0.790000	1.000000001970211327417815
0.570000	0.790000	1.000000001970191343403371
0.590000	0.790000	1.000000001970184682065224
0.610000	0.790000	1.000000001970191787492581
0.630000	0.790000	1.000000001970208662882555
0.650000	0.790000	1.000000001970224650094110
0.670000	0.790000	1.000000001970239971171850
0.690000	0.790000	1.000000001970254404071170
0.710000	0.790000	1.000000001970268392881280
0.730000	0.790000	1.000000001970281493512971
0.750000	0.790000	1.000000001970293928010847
0.770000	0.790000	1.000000001970305474330303
0.790000	0.790000	1.000000001970316132471339
0.810000	0.790000	1.000000001970325902433956
0.830000	0.790000	1.000000001970334784218153
0.850000	0.790000	1.000000001970342777823930
0.870000	0.790000	1.000000001970349883251288
0.890000	0.790000	1.000000001970355878455621
0.910000	0.790000	1.000000001970360985481534
0.930000	0.790000	1.000000001970365204329028
0.950000	0.790000	1.000000001970368090908892
0.970000	0.790000	1.000000001970370311354941
0.990000	0.790000	1.000000001970371199533361

-0.990000	0.810000	1.000000001970379637228348
-0.970000	0.810000	1.000000001970378749049928
-0.950000	0.810000	1.000000001970376750648484
-0.930000	0.810000	1.000000001970373642024015
-0.910000	0.810000	1.000000001970369645221126
-0.890000	0.810000	1.000000001970364760239818
-0.870000	0.810000	1.000000001970358765035485
-0.850000	0.810000	1.000000001970351881652732
-0.830000	0.810000	1.000000001970344110091560
-0.810000	0.810000	1.000000001970335450351968
-0.790000	0.810000	1.000000001970325902433956
-0.770000	0.810000	1.000000001970315466337524
-0.750000	0.810000	1.000000001970304364107278
-0.730000	0.810000	1.000000001970292373698612
-0.710000	0.810000	1.000000001970279495111527
-0.690000	0.810000	1.000000001970265950390626
-0.670000	0.810000	1.000000001970251961580516
-0.650000	0.810000	1.000000001970237084591986
-0.630000	0.810000	1.000000001970221541469641
-0.610000	0.810000	1.000000001970205332213482
-0.590000	0.810000	1.000000001970188678868112
-0.570000	0.810000	1.000000001970176022325631
-0.550000	0.810000	1.000000001970176688459446
-0.530000	0.810000	1.000000001970189567046532
-0.510000	0.810000	1.000000001970213325819259
-0.490000	0.810000	1.000000001970247520688417
-0.470000	0.810000	1.000000001970290597341773
-0.450000	0.810000	1.000000001970342111690115
-0.430000	0.810000	1.000000001970400731465816
-0.410000	0.810000	1.000000001970465790535059
-0.390000	0.810000	1.000000001970535956630215
-0.370000	0.810000	1.000000001970610563617470
-0.350000	0.810000	1.000000001970688279229194
-0.330000	0.810000	1.000000001970768437331571
-0.310000	0.810000	1.000000001970849705656974
-0.290000	0.810000	1.000000001970931418071586
-0.270000	0.810000	1.000000001971012464352384
-0.250000	0.810000	1.000000001971092178365552
-0.230000	0.810000	1.000000001971169449888066
-0.210000	0.810000	1.000000001971243612786111
-0.190000	0.810000	1.000000001971313556836662
-0.170000	0.810000	1.000000001971379059995115
-0.150000	0.810000	1.000000001971438789993840
-0.130000	0.810000	1.000000001971492746832837
-0.110000	0.810000	1.000000001971540042333686
-0.090000	0.810000	1.000000001971580010362572
-0.070000	0.810000	1.000000001971612650919496
-0.050000	0.810000	1.000000001971637519915248
-0.030000	0.810000	1.000000001971654173260617
-0.010000	0.810000	1.000000001971662610955605
0.010000	0.810000	1.000000001971662610955605
0.030000	0.810000	1.000000001971654173260617
0.050000	0.810000	1.000000001971637519915248
0.070000	0.810000	1.000000001971612650919496
0.090000	0.810000	1.000000001971580010362572
0.110000	0.810000	1.000000001971540042333686
0.130000	0.810000	1.000000001971492746832837
0.150000	0.810000	1.000000001971438789993840
0.170000	0.810000	1.000000001971379059995115
0.190000	0.810000	1.000000001971313556836662
0.210000	0.810000	1.000000001971243612786111
0.230000	0.810000	1.000000001971169449888066
0.250000	0.810000	1.000000001971092178365552
0.270000	0.810000	1.000000001971012464352384
0.290000	0.810000	1.000000001970931418071586
0.310000	0.810000	1.000000001970849705656974
0.330000	0.810000	1.000000001970768437331571
0.350000	0.810000	1.000000001970688279229194
0.370000	0.810000	1.000000001970610563617470
0.390000	0.810000	1.000000001970535956630215
0.410000	0.810000	1.000000001970465790535059
0.430000	0.810000	1.000000001970400731465816
0.450000	0.810000	1.000000001970342111690115
0.470000	0.810000	1.000000001970290597341773
0.490000	0.810000	1.000000001970247520688417
0.510000	0.810000	1.000000001970213325819259
0.530000	0.810000	1.000000001970189567046532
0.550000	0.810000	1.000000001970176688459446
0.570000	0.810000	1.000000001970176022325631
0.590000	0.810000	1.000000001970188678868112
0.610000	0.810000	1.000000001970205332213482
0.630000	0.810000	1.000000001970221541469641
0.650000	0.810000	1.000000001970237084591986
0.670000	0.810000	1.000000001970251961580516
0.690000	0.810000	1.000000001970265950390626
0.710000	0.810000	1.000000001970279495111527
0.730000	0.810000	1.000000001970292373698612
0.750000	0.810000	1.000000001970304364107278
0.770000	0.810000	1.000000001970315466337524
0.790000	0.810000	1.000000001970325902433956
0.810000	0.810000	1.000000001970335450351968
0.830000	0.810000	1.000000001970344110091560
0.850000	0.810000	1.000000001970351881652732
0.870000	0.810000	1.000000001970358765035485
0.890000	0.810000	1.000000001970364760239818
0.910000	0.810000	1.000000001970369645221126
0.930000	0.810000	1.000000001970373642024015
0.950000	0.810000	1.000000001970376750648484
0.970000	0.810000	1.000000001970378749049928
0.990000	0.810000	1.000000001970379637228348

-0.990000	0.830000	1.000000001970387186744915
-0.970000	0.830000	1.000000001970386298566495
-0.950000	0.830000	1.000000001970384300165051
-0.930000	0.830000	1.000000001970381413585187
-0.910000	0.830000	1.000000001970377416782298
-0.890000	0.830000	1.000000001970372753845595
-0.870000	0.830000	1.000000001970366980685867
-0.850000	0.830000	1.000000001970360319347719
-0.830000	0.830000	1.000000001970352769831152
-0.810000	0.830000	1.000000001970344110091560
-0.790000	0.830000	1.000000001970334784218153
-0.770000	0.830000	1.000000001970324792210931
-0.750000	0.830000	1.000000001970313689980685
-0.730000	0.830000	1.000000001970302143661229
-0.710000	0.830000	1.000000001970289709163353
-0.690000	0.830000	1.000000001970276386487058
-0.670000	0.830000	1.000000001970262619721552
-0.650000	0.830000	1.000000001970248186822232
-0.630000	0.830000	1.000000001970233309833702
-0.610000	0.830000	1.000000001970217766711357
-0.590000	0.830000	1.000000001970201779499803
-0.570000	0.830000	1.000000001970185792288248
-0.550000	0.830000	1.000000001970168916898274
-0.530000	0.830000	1.000000001970162921693941
-0.510000	0.830000	1.000000001970168028719854
-0.490000	0.830000	1.000000001970183571842199
-0.470000	0.830000	1.000000001970208440837951
-0.450000	0.830000	1.000000001970241969573294
-0.430000	0.830000	1.000000001970282825780600
-0.410000	0.830000	1.000000001970330343326054
-0.390000	0.830000	1.000000001970383411986631
-0.370000	0.830000	1.000000001970440921539307
-0.350000	0.830000	1.000000001970502427894871
-0.330000	0.830000	1.000000001970566598785695
-0.310000	0.830000	1.000000001970632768077962
-0.290000	0.830000	1.000000001970699825548650
-0.270000	0.830000	1.000000001970766883019337
-0.250000	0.830000	1.000000001970833274356210
-0.230000	0.830000	1.000000001970897889336243
-0.210000	0.830000	1.000000001970960283870227
-0.190000	0.830000	1.000000001971019569779742
-0.170000	0.830000	1.000000001971074858886368
-0.150000	0.830000	1.000000001971125929145501
-0.130000	0.830000	1.000000001971171892378720
-0.110000	0.830000	1.000000001971212304496817
-0.090000	0.830000	1.000000001971246721410580
-0.070000	0.830000	1.000000001971274699030801
-0.050000	0.830000	1.000000001971295793268268
-0.030000	0.830000	1.000000001971310226167589
-0.010000	0.830000	1.000000001971317331594946
0.010000	0.830000	1.000000001971317331594946
0.030000	0.830000	1.000000001971310226167589
0.050000	0.830000	1.000000001971295793268268
0.070000	0.830000	1.000000001971274699030801
0.090000	0.830000	1.000000001971246721410580
0.110000	0.830000	1.000000001971212304496817
0.130000	0.830000	1.000000001971171892378720
0.150000	0.830000	1.000000001971125929145501
0.170000	0.830000	1.000000001971074858886368
0.190000	0.830000	1.000000001971019569779742
0.210000	0.830000	1.000000001970960283870227
0.230000	0.830000	1.000000001970897889336243
0.250000	0.830000	1.000000001970833274356210
0.270000	0.830000	1.000000001970766883019337
0.290000	0.830000	1.000000001970699825548650
0.310000	0.830000	1.000000001970632768077962
0.330000	0.830000	1.000000001970566598785695
0.350000	0.830000	1.000000001970502427894871
0.370000	0.830000	1.000000001970440921539307
0.390000	0.830000	1.000000001970383411986631
0.410000	0.830000	1.000000001970330343326054
0.430000	0.830000	1.000000001970282825780600
0.450000	0.830000	1.000000001970241969573294
0.470000	0.830000	1.000000001970208440837951
0.490000	0.830000	1.000000001970183571842199
0.510000	0.830000	1.000000001970168028719854
0.530000	0.830000	1.000000001970162921693941
0.550000	0.830000	1.000000001970168916898274
0.570000	0.830000	1.000000001970185792288248
0.590000	0.830000	1.000000001970201779499803
0.610000	0.830000	1.000000001970217766711357
0.630000	0.830000	1.000000001970233309833702
0.650000	0.830000	1.000000001970248186822232
0.670000	0.830000	1.000000001970262619721552
0.690000	0.830000	1.000000001970276386487058
0.710000	0.830000	1.000000001970289709163353
0.730000	0.830000	1.000000001970302143661229
0.750000	0.830000	1.000000001970313689980685
0.770000	0.830000	1.000000001970324792210931
0.790000	0.830000	1.000000001970334784218153
0.810000	0.830000	1.000000001970344110091560
0.830000	0.830000	1.000000001970352769831152
0.850000	0.830000	1.000000001970360319347719
0.870000	0.830000	1.000000001970366980685867
0.890000	0.830000	1.000000001970372753845595
0.910000	0.830000	1.000000001970377416782298
0.930000	0.830000	1.000000001970381413585187
0.950000	0.830000	1.000000001970384300165051
0.970000	0.830000	1.000000001970386298566495
0.990000	0.830000	1.000000001970387186744915

-0.990000	0.850000	1.000000001970394070127668
-0.970000	0.850000	1.000000001970393181949248
-0.950000	0.850000	1.000000001970391183547804
-0.930000	0.850000	1.000000001970388296967940
-0.910000	0.850000	1.000000001970384522209656
-0.890000	0.850000	1.000000001970379859272953
-0.870000	0.850000	1.000000001970374308157830
-0.850000	0.850000	1.000000001970367646819682
-0.830000	0.850000	1.000000001970360319347719
-0.810000	0.850000	1.000000001970351881652732
-0.790000	0.850000	1.000000001970342777823930
-0.770000	0.850000	1.000000001970333007861313
-0.750000	0.850000	1.000000001970322349720277
-0.730000	0.850000	1.000000001970310803400821
-0.710000	0.850000	1.000000001970298590947550
-0.690000	0.850000	1.000000001970285934405069
-0.670000	0.850000	1.000000001970272389684169
-0.650000	0.850000	1.000000001970258400874059
-0.630000	0.850000	1.000000001970243745930134
-0.610000	0.850000	1.000000001970228646896999
-0.590000	0.850000	1.000000001970213103774654
-0.570000	0.850000	1.000000001970197338607704
-0.550000	0.850000	1.000000001970180907306940
-0.530000	0.850000	1.000000001970163809872361
-0.510000	0.850000	1.000000001970150043106855
-0.490000	0.850000	1.000000001970148266750016
-0.470000	0.850000	1.000000001970155372177373
-0.450000	0.850000	1.000000001970171137344323
-0.430000	0.850000	1.000000001970194896117050
-0.410000	0.850000	1.000000001970225316227925
-0.390000	0.850000	1.000000001970261731543133
-0.370000	0.850000	1.000000001970303253884254
-0.350000	0.850000	1.000000001970348773028263
-0.330000	0.850000	1.000000001970397622841347
-0.310000	0.850000	1.000000001970448915145084
-0.290000	0.850000	1.000000001970501983805661
-0.270000	0.850000	1.000000001970555496555448
-0.250000	0.850000	1.000000001970609009305235
-0.230000	0.850000	1.000000001970661855921207
-0.210000	0.850000	1.000000001970712926180340
-0.190000	0.850000	1.000000001970761775993424
-0.170000	0.850000	1.000000001970807739226643
-0.150000	0.850000	1.000000001970850149746184
-0.130000	0.850000	1.000000001970888341418231
-0.110000	0.850000	1.000000001970922314242785
-0.090000	0.850000	1.000000001970951180041425
-0.070000	0.850000	1.000000001970974716769547
-0.050000	0.850000	1.000000001970992480337941
-0.030000	0.850000	1.000000001971004470746607
-0.010000	0.850000	1.000000001971010687995545
0.010000	0.850000	1.000000001971010687995545
0.030000	0.850000	1.000000001971004470746607
0.050000	0.850000	1.000000001970992480337941
0.070000	0.850000	1.000000001970974716769547
0.090000	0.850000	1.000000001970951180041425
0.110000	0.850000	1.000000001970922314242785
0.130000	0.850000	1.000000001970888341418231
0.150000	0.850000	1.000000001970850149746184
0.170000	0.850000	1.000000001970807739226643
0.190000	0.850000	1.000000001970761775993424
0.210000	0.850000	1.000000001970712926180340
0.230000	0.850000	1.000000001970661855921207
0.250000	0.850000	1.000000001970609009305235
0.270000	0.850000	1.000000001970555496555448
0.290000	0.850000	1.000000001970501983805661
0.310000	0.850000	1.000000001970448915145084
0.330000	0.850000	1.000000001970397622841347
0.350000	0.850000	1.000000001970348773028263
0.370000	0.850000	1.000000001970303253884254
0.390000	0.850000	1.000000001970261731543133
0.410000	0.850000	1.000000001970225316227925
0.430000	0.850000	1.000000001970194896117050
0.450000	0.850000	1.000000001970171137344323
0.470000	0.850000	1.000000001970155372177373
0.490000	0.850000	1.000000001970148266750016
0.510000	0.850000	1.000000001970150043106855
0.530000	0.850000	1.000000001970163809872361
0.550000	0.850000	1.000000001970180907306940
0.570000	0.850000	1.000000001970197338607704
0.590000	0.850000	1.000000001970213103774654
0.610000	0.850000	1.000000001970228646896999
0.630000	0.850000	1.000000001970243745930134
0.650000	0.850000	1.000000001970258400874059
0.670000	0.850000	1.000000001970272389684169
0.690000	0.850000	1.000000001970285934405069
0.710000	0.850000	1.000000001970298590947550
0.730000	0.850000	1.000000001970310803400821
0.750000	0.850000	1.000000001970322349720277
0.770000	0.850000	1.000000001970333007861313
0.790000	0.850000	1.000000001970342777823930
0.810000	0.850000	1.000000001970351881652732
0.830000	0.850000	1.000000001970360319347719
0.850000	0.850000	1.000000001970367646819682
0.870000	0.850000	1.000000001970374308157830
0.890000	0.850000	1.000000001970379859272953
0.910000	0.850000	1.000000001970384522209656
0.930000	0.850000	1.000000001970388296967940
0.950000	0.850000	1.000000001970391183547804
0.970000	0.850000	1.000000001970393181949248
0.990000	0.850000	1.000000001970394070127668

-0.990000	0.870000	1.000000001970400065332001
-0.970000	0.870000	1.000000001970399177153581
-0.950000	0.870000	1.000000001970397400796742
-0.930000	0.870000	1.000000001970394514216878
-0.910000	0.870000	1.000000001970390739458594
-0.890000	0.870000	1.000000001970386076521891
-0.870000	0.870000	1.000000001970380525406767
-0.850000	0.870000	1.000000001970374308157830
-0.830000	0.870000	1.000000001970366980685867
-0.810000	0.870000	1.000000001970358765035485
-0.790000	0.870000	1.000000001970349883251288
-0.770000	0.870000	1.000000001970340113288671
-0.750000	0.870000	1.000000001970329677192240
-0.730000	0.870000	1.000000001970318574961993
-0.710000	0.870000	1.000000001970306584553327
-0.690000	0.870000	1.000000001970294150055452
-0.670000	0.870000	1.000000001970280827379156
-0.650000	0.870000	1.000000001970267060613651
-0.630000	0.870000	1.000000001970252849758936
-0.610000	0.870000	1.000000001970238194815011
-0.590000	0.870000	1.000000001970223095781876
-0.570000	0.870000	1.000000001970207552659531
-0.550000	0.870000	1.000000001970191565447976
-0.530000	0.870000	1.000000001970175356191817
-0.510000	0.870000	1.000000001970159368980262
-0.490000	0.870000	1.000000001970142271545683
-0.470000	0.870000	1.000000001970131613404646
-0.450000	0.870000	1.000000001970130503181622
-0.430000	0.870000	1.000000001970137164519770
-0.410000	0.870000	1.000000001970151153329880
-0.390000	0.870000	1.000000001970171359388928
-0.370000	0.870000	1.000000001970197338607704
-0.350000	0.870000	1.000000001970227536673974
-0.330000	0.870000	1.000000001970261731543133
-0.310000	0.870000	1.000000001970298812992155
-0.290000	0.870000	1.000000001970338114887227
-0.270000	0.870000	1.000000001970378749049928
-0.250000	0.870000	1.000000001970420049346444
-0.230000	0.870000	1.000000001970461127598355
-0.210000	0.870000	1.000000001970501539716452
-0.190000	0.870000	1.000000001970540397522313
-0.170000	0.870000	1.000000001970577034882126
-0.150000	0.870000	1.000000001970611451795889
-0.130000	0.870000	1.000000001970642538040579
-0.110000	0.870000	1.000000001970670071571590
-0.090000	0.870000	1.000000001970693608299712
-0.070000	0.870000	1.000000001970712926180340
-0.050000	0.870000	1.000000001970727581124265
-0.030000	0.870000	1.000000001970737351086882
-0.010000	0.870000	1.000000001970742458112795
0.010000	0.870000	1.000000001970742458112795
0.030000	0.870000	1.000000001970737351086882
0.050000	0.870000	1.000000001970727581124265
0.070000	0.870000	1.000000001970712926180340
0.090000	0.870000	1.000000001970693608299712
0.110000	0.870000	1.000000001970670071571590
0.130000	0.870000	1.000000001970642538040579
0.150000	0.870000	1.000000001970611451795889
0.170000	0.870000	1.000000001970577034882126
0.190000	0.870000	1.000000001970540397522313
0.210000	0.870000	1.000000001970501539716452
0.230000	0.870000	1.000000001970461127598355
0.250000	0.870000	1.000000001970420049346444
0.270000	0.870000	1.000000001970378749049928
0.290000	0.870000	1.000000001970338114887227
0.310000	0.870000	1.000000001970298812992155
0.330000	0.870000	1.000000001970261731543133
0.350000	0.870000	1.000000001970227536673974
0.370000	0.870000	1.000000001970197338607704
0.390000	0.870000	1.000000001970171359388928
0.410000	0.870000	1.000000001970151153329880
0.430000	0.870000	1.000000001970137164519770
0.450000	0.870000	1.000000001970130503181622
0.470000	0.870000	1.000000001970131613404646
0.490000	0.870000	1.000000001970142271545683
0.510000	0.870000	1.000000001970159368980262
0.530000	0.870000	1.000000001970175356191817
0.550000	0.870000	1.000000001970191565447976
0.570000	0.870000	1.000000001970207552659531
0.590000	0.870000	1.000000001970223095781876
0.610000	0.870000	1.000000001970238194815011
0.630000	0.870000	1.000000001970252849758936
0.650000	0.870000	1.000000001970267060613651
0.670000	0.870000	1.000000001970280827379156
0.690000	0.870000	1.000000001970294150055452
0.710000	0.870000	1.000000001970306584553327
0.730000	0.870000	1.000000001970318574961993
0.750000	0.870000	1.000000001970329677192240
0.770000	0.870000	1.000000001970340113288671
0.790000	0.870000	1.000000001970349883251288
0.810000	0.870000	1.000000001970358765035485
0.830000	0.870000	1.000000001970366980685867
0.850000	0.870000	1.000000001970374308157830
0.870000	0.870000	1.000000001970380525406767
0.890000	0.870000	1.000000001970386076521891
0.910000	0.870000	1.000000001970390739458594
0.930000	0.870000	1.000000001970394514216878
0.950000	0.870000	1.000000001970397400796742
0.970000	0.870000	1.000000001970399177153581
0.990000	0.870000	1.000000001970400065332001

-0.990000	0.890000	1.000000001970405172357914
-0.970000	0.890000	1.000000001970404284179494
-0.950000	0.890000	1.000000001970402507822655
-0.930000	0.890000	1.000000001970399843287396
-0.910000	0.890000	1.000000001970396068529112
-0.890000	0.890000	1.000000001970391627637014
-0.870000	0.890000	1.000000001970386076521891
-0.850000	0.890000	1.000000001970379859272953
-0.830000	0.890000	1.000000001970372753845595
-0.810000	0.890000	1.000000001970364760239818
-0.790000	0.890000	1.000000001970355878455621
-0.770000	0.890000	1.000000001970346330537609
-0.750000	0.890000	1.000000001970336116485782
-0.730000	0.890000	1.000000001970325236300141
-0.710000	0.890000	1.000000001970313467936080
-0.690000	0.890000	1.000000001970301255482809
-0.670000	0.890000	1.000000001970288376895724
-0.650000	0.890000	1.000000001970274832174823
-0.630000	0.890000	1.000000001970260843364713
-0.610000	0.890000	1.000000001970246410465393
-0.590000	0.890000	1.000000001970231533476863
-0.570000	0.890000	1.000000001970216434443728
-0.550000	0.890000	1.000000001970200891321383
-0.530000	0.890000	1.000000001970185126154433
-0.510000	0.890000	1.000000001970169360987484
-0.490000	0.890000	1.000000001970152929686719
-0.470000	0.890000	1.000000001970136942475165
-0.450000	0.890000	1.000000001970120289129795
-0.430000	0.890000	1.000000001970110297122574
-0.410000	0.890000	1.000000001970108520765734
-0.390000	0.890000	1.000000001970113183702438
-0.370000	0.890000	1.000000001970123619798869
-0.350000	0.890000	1.000000001970139384965819
-0.330000	0.890000	1.000000001970159146935657
-0.310000	0.890000	1.000000001970182461619174
-0.290000	0.890000	1.000000001970208662882555
-0.270000	0.890000	1.000000001970236640502776
-0.250000	0.890000	1.000000001970266172435231
-0.230000	0.890000	1.000000001970296148456896
-0.210000	0.890000	1.000000001970326124478561
-0.190000	0.890000	1.000000001970355434366411
-0.170000	0.890000	1.000000001970383411986631
-0.150000	0.890000	1.000000001970409835294618
-0.130000	0.890000	1.000000001970434038156554
-0.110000	0.890000	1.000000001970455576483232
-0.090000	0.890000	1.000000001970474006185441
-0.070000	0.890000	1.000000001970489105218576
-0.050000	0.890000	1.000000001970500651538032
-0.030000	0.890000	1.000000001970508645143809
-0.010000	0.890000	1.000000001970512419902093
0.010000	0.890000	1.000000001970512419902093
0.030000	0.890000	1.000000001970508645143809
0.050000	0.890000	1.000000001970500651538032
0.070000	0.890000	1.000000001970489105218576
0.090000	0.890000	1.000000001970474006185441
0.110000	0.890000	1.000000001970455576483232
0.130000	0.890000	1.000000001970434038156554
0.150000	0.890000	1.000000001970409835294618
0.170000	0.890000	1.000000001970383411986631
0.190000	0.890000	1.000000001970355434366411
0.210000	0.890000	1.000000001970326124478561
0.230000	0.890000	1.000000001970296148456896
0.250000	0.890000	1.000000001970266172435231
0.270000	0.890000	1.000000001970236640502776
0.290000	0.890000	1.000000001970208662882555
0.310000	0.890000	1.000000001970182461619174
0.330000	0.890000	1.000000001970159146935657
0.350000	0.890000	1.000000001970139384965819
0.370000	0.890000	1.000000001970123619798869
0.390000	0.890000	1.000000001970113183702438
0.410000	0.890000	1.000000001970108520765734
0.430000	0.890000	1.000000001970110297122574
0.450000	0.890000	1.000000001970120289129795
0.470000	0.890000	1.000000001970136942475165
0.490000	0.890000	1.000000001970152929686719
0.510000	0.890000	1.000000001970169360987484
0.530000	0.890000	1.000000001970185126154433
0.550000	0.890000	1.000000001970200891321383
0.570000	0.890000	1.000000001970216434443728
0.590000	0.890000	1.000000001970231533476863
0.610000	0.890000	1.000000001970246410465393
0.630000	0.890000	1.000000001970260843364713
0.650000	0.890000	1.000000001970274832174823
0.670000	0.890000	1.000000001970288376895724
0.690000	0.890000	1.000000001970301255482809
0.710000	0.890000	1.000000001970313467936080
0.730000	0.890000	1.000000001970325236300141
0.750000	0.890000	1.000000001970336116485782
0.770000	0.890000	1.000000001970346330537609
0.790000	0.890000	1.000000001970355878455621
0.810000	0.890000	1.000000001970364760239818
0.830000	0.890000	1.000000001970372753845595
0.850000	0.890000	1.000000001970379859272953
0.870000	0.890000	1.000000001970386076521891
0.890000	0.890000	1.000000001970391627637014
0.910000	0.890000	1.000000001970396068529112
0.930000	0.890000	1.000000001970399843287396
0.950000	0.890000	1.000000001970402507822655
0.970000	0.890000	1.000000001970404284179494
0.990000	0.890000	1.000000001970405172357914

-0.990000	0.910000	1.000000001970409613250013
-0.970000	0.910000	1.000000001970408725071593
-0.950000	0.910000	1.000000001970406948714754
-0.930000	0.910000	1.000000001970404284179494
-0.910000	0.910000	1.000000001970400509421211
-0.890000	0.910000	1.000000001970396068529112
-0.870000	0.910000	1.000000001970390739458594
-0.850000	0.910000	1.000000001970384522209656
-0.830000	0.910000	1.000000001970377416782298
-0.810000	0.910000	1.000000001970369645221126
-0.790000	0.910000	1.000000001970360985481534
-0.770000	0.910000	1.000000001970351659608127
-0.750000	0.910000	1.000000001970341445556301
-0.730000	0.910000	1.000000001970330787415264
-0.710000	0.910000	1.000000001970319241095808
-0.690000	0.910000	1.000000001970307028642537
-0.670000	0.910000	1.000000001970294372100057
-0.650000	0.910000	1.000000001970281271468366
-0.630000	0.910000	1.000000001970267504702861
-0.610000	0.910000	1.000000001970253293848145
-0.590000	0.910000	1.000000001970238638904220
-0.570000	0.910000	1.000000001970223761915690
-0.550000	0.910000	1.000000001970208440837951
-0.530000	0.910000	1.000000001970193119760211
-0.510000	0.910000	1.000000001970177576637866
-0.490000	0.910000	1.000000001970161589426311
-0.470000	0.910000	1.000000001970145824259362
-0.450000	0.910000	1.000000001970129837047807
-0.430000	0.910000	1.000000001970114293925462
-0.410000	0.910000	1.000000001970097862624698
-0.390000	0.910000	1.000000001970086538349847
-0.370000	0.910000	1.000000001970082763591563
-0.350000	0.910000	1.000000001970084095859193
-0.330000	0.910000	1.000000001970090313108130
-0.310000	0.910000	1.000000001970100305115352
-0.290000	0.910000	1.000000001970113849836252
-0.270000	0.910000	1.000000001970129837047807
-0.250000	0.910000	1.000000001970147822660806
-0.230000	0.910000	1.000000001970166918496830
-0.210000	0.910000	1.000000001970186902511273
-0.190000	0.910000	1.000000001970207108570321
-0.170000	0.910000	1.000000001970226648495554
-0.150000	0.910000	1.000000001970245522286973
-0.130000	0.910000	1.000000001970263063810762
-0.110000	0.910000	1.000000001970278606933107
-0.090000	0.910000	1.000000001970292373698612
-0.070000	0.910000	1.000000001970303475928858
-0.050000	0.910000	1.000000001970312357713055
-0.030000	0.910000	1.000000001970318130872784
-0.010000	0.910000	1.000000001970321017452648
0.010000	0.910000	1.000000001970321017452648
0.030000	0.910000	1.000000001970318130872784
0.050000	0.910000	1.000000001970312357713055
0.070000	0.910000	1.000000001970303475928858
0.090000	0.910000	1.000000001970292373698612
0.110000	0.910000	1.000000001970278606933107
0.130000	0.910000	1.000000001970263063810762
0.150000	0.910000	1.000000001970245522286973
0.170000	0.910000	1.000000001970226648495554
0.190000	0.910000	1.000000001970207108570321
0.210000	0.910000	1.000000001970186902511273
0.230000	0.910000	1.000000001970166918496830
0.250000	0.910000	1.000000001970147822660806
0.270000	0.910000	1.000000001970129837047807
0.290000	0.910000	1.000000001970113849836252
0.310000	0.910000	1.000000001970100305115352
0.330000	0.910000	1.000000001970090313108130
0.350000	0.910000	1.000000001970084095859193
0.370000	0.910000	1.000000001970082763591563
0.390000	0.910000	1.000000001970086538349847
0.410000	0.910000	1.000000001970097862624698
0.430000	0.910000	1.000000001970114293925462
0.450000	0.910000	1.000000001970129837047807
0.470000	0.910000	1.000000001970145824259362
0.490000	0.910000	1.000000001970161589426311
0.510000	0.910000	1.000000001970177576637866
0.530000	0.910000	1.000000001970193119760211
0.550000	0.910000	1.000000001970208440837951
0.570000	0.910000	1.000000001970223761915690
0.590000	0.910000	1.000000001970238638904220
0.610000	0.910000	1.000000001970253293848145
0.630000	0.910000	1.000000001970267504702861
0.650000	0.910000	1.000000001970281271468366
0.670000	0.910000	1.000000001970294372100057
0.690000	0.910000	1.000000001970307028642537
0.710000	0.910000	1.000000001970319241095808
0.730000	0.910000	1.000000001970330787415264
0.750000	0.910000	1.000000001970341445556301
0.770000	0.910000	1.000000001970351659608127
0.790000	0.910000	1.000000001970360985481534
0.810000	0.910000	1.000000001970369645221126
0.830000	0.910000	1.000000001970377416782298
0.850000	0.910000	1.000000001970384522209656
0.870000	0.910000	1.000000001970390739458594
0.890000	0.910000	1.000000001970396068529112
0.910000	0.910000	1.000000001970400509421211
0.930000	0.910000	1.000000001970404284179494
0.950000	0.910000	1.000000001970406948714754
0.970000	0.910000	1.000000001970408725071593
0.990000	0.910000	1.000000001970409613250013

-0.990000	0.930000	1.000000001970413165963691
-0.970000	0.930000	1.000000001970412277785272
-0.950000	0.930000	1.000000001970410501428432
-0.930000	0.930000	1.000000001970407836893173
-0.910000	0.930000	1.000000001970404284179494
-0.890000	0.930000	1.000000001970399843287396
-0.870000	0.930000	1.000000001970394514216878
-0.850000	0.930000	1.000000001970388296967940
-0.830000	0.930000	1.000000001970381413585187
-0.810000	0.930000	1.000000001970373642024015
-0.790000	0.930000	1.000000001970365204329028
-0.770000	0.930000	1.000000001970355878455621
-0.750000	0.930000	1.000000001970345886448399
-0.730000	0.930000	1.000000001970335228307363
-0.710000	0.930000	1.000000001970323904032512
-0.690000	0.930000	1.000000001970311913623846
-0.670000	0.930000	1.000000001970299257081365
-0.650000	0.930000	1.000000001970286378494279
-0.630000	0.930000	1.000000001970272833773379
-0.610000	0.930000	1.000000001970258844963269
-0.590000	0.930000	1.000000001970244412063948
-0.570000	0.930000	1.000000001970229757120023
-0.550000	0.930000	1.000000001970214658086888
-0.530000	0.930000	1.000000001970199337009149
-0.510000	0.930000	1.000000001970184015931409
-0.490000	0.930000	1.000000001970168472809064
-0.470000	0.930000	1.000000001970152929686719
-0.450000	0.930000	1.000000001970137164519770
-0.430000	0.930000	1.000000001970121843442030
-0.410000	0.930000	1.000000001970106078275080
-0.390000	0.930000	1.000000001970091423331155
-0.370000	0.930000	1.000000001970075436119600
-0.350000	0.930000	1.000000001970062557532515
-0.330000	0.930000	1.000000001970055230060552
-0.310000	0.930000	1.000000001970052565525293
-0.290000	0.930000	1.000000001970053675748318
-0.270000	0.930000	1.000000001970057894595811
-0.250000	0.930000	1.000000001970065000023169
-0.230000	0.930000	1.000000001970073881807366
-0.210000	0.930000	1.000000001970084095859193
-0.190000	0.930000	1.000000001970095420134044
-0.170000	0.930000	1.000000001970106966453500
-0.150000	0.930000	1.000000001970118512772956
-0.130000	0.930000	1.000000001970129615003202
-0.110000	0.930000	1.000000001970139829055029
-0.090000	0.930000	1.000000001970148710839226
-0.070000	0.930000	1.000000001970156038311188
-0.050000	0.930000	1.000000001970161811470916
-0.030000	0.930000	1.000000001970165808273805
-0.010000	0.930000	1.000000001970167806675249
0.010000	0.930000	1.000000001970167806675249
0.030000	0.930000	1.000000001970165808273805
0.050000	0.930000	1.000000001970161811470916
0.070000	0.930000	1.000000001970156038311188
0.090000	0.930000	1.000000001970148710839226
0.110000	0.930000	1.000000001970139829055029
0.130000	0.930000	1.000000001970129615003202
0.150000	0.930000	1.000000001970118512772956
0.170000	0.930000	1.000000001970106966453500
0.190000	0.930000	1.000000001970095420134044
0.210000	0.930000	1.000000001970084095859193
0.230000	0.930000	1.000000001970073881807366
0.250000	0.930000	1.000000001970065000023169
0.270000	0.930000	1.000000001970057894595811
0.290000	0.930000	1.000000001970053675748318
0.310000	0.930000	1.000000001970052565525293
0.330000	0.930000	1.000000001970055230060552
0.350000	0.930000	1.000000001970062557532515
0.370000	0.930000	1.000000001970075436119600
0.390000	0.930000	1.000000001970091423331155
0.410000	0.930000	1.000000001970106078275080
0.430000	0.930000	1.000000001970121843442030
0.450000	0.930000	1.000000001970137164519770
0.470000	0.930000	1.000000001970152929686719
0.490000	0.930000	1.000000001970168472809064
0.510000	0.930000	1.000000001970184015931409
0.530000	0.930000	1.000000001970199337009149
0.550000	0.930000	1.000000001970214658086888
0.570000	0.930000	1.000000001970229757120023
0.590000	0.930000	1.000000001970244412063948
0.610000	0.930000	1.000000001970258844963269
0.630000	0.930000	1.000000001970272833773379
0.650000	0.930000	1.000000001970286378494279
0.670000	0.930000	1.000000001970299257081365
0.690000	0.930000	1.000000001970311913623846
0.710000	0.930000	1.000000001970323904032512
0.730000	0.930000	1.000000001970335228307363
0.750000	0.930000	1.000000001970345886448399
0.770000	0.930000	1.000000001970355878455621
0.790000	0.930000	1.000000001970365204329028
0.810000	0.930000	1.000000001970373642024015
0.830000	0.930000	1.000000001970381413585187
0.850000	0.930000	1.000000001970388296967940
0.870000	0.930000	1.000000001970394514216878
0.890000	0.930000	1.000000001970399843287396
0.910000	0.930000	1.000000001970404284179494
0.930000	0.930000	1.000000001970407836893173
0.950000	0.930000	1.000000001970410501428432
0.970000	0.930000	1.000000001970412277785272
0.990000	0.930000	1.000000001970413165963691

-0.990000	0.950000	1.000000001970415830498951
-0.970000	0.950000	1.000000001970414942320531
-0.950000	0.950000	1.000000001970413165963691
-0.930000	0.950000	1.000000001970410501428432
-0.910000	0.950000	1.000000001970406948714754
-0.890000	0.950000	1.000000001970402507822655
-0.870000	0.950000	1.000000001970397400796742
-0.850000	0.950000	1.000000001970391183547804
-0.830000	0.950000	1.000000001970384300165051
-0.810000	0.950000	1.000000001970376750648484
-0.790000	0.950000	1.000000001970368090908892
-0.770000	0.950000	1.000000001970358987080090
-0.750000	0.950000	1.000000001970348995072868
-0.730000	0.950000	1.000000001970338558976437
-0.710000	0.950000	1.000000001970327234701585
-0.690000	0.950000	1.000000001970315466337524
-0.670000	0.950000	1.000000001970303031839649
-0.650000	0.950000	1.000000001970290153252563
-0.630000	0.950000	1.000000001970276608531663
-0.610000	0.950000	1.000000001970262841766157
-0.590000	0.950000	1.000000001970248630911442
-0.570000	0.950000	1.000000001970234198012122
-0.550000	0.950000	1.000000001970219321023592
-0.530000	0.950000	1.000000001970204221990457
-0.510000	0.950000	1.000000001970188900912717
-0.490000	0.950000	1.000000001970173579834977
-0.470000	0.950000	1.000000001970158258757237
-0.450000	0.950000	1.000000001970142715634893
-0.430000	0.950000	1.000000001970127394557153
-0.410000	0.950000	1.000000001970112295524018
-0.390000	0.950000	1.000000001970097418535488
-0.370000	0.950000	1.000000001970082541546958
-0.350000	0.950000	1.000000001970068330692243
-0.330000	0.950000	1.000000001970054119837528
-0.310000	0.950000	1.000000001970039908982812
-0.290000	0.950000	1.000000001970028362663356
-0.270000	0.950000	1.000000001970021479280604
-0.250000	0.950000	1.000000001970017926566925
-0.230000	0.950000	1.000000001970017038388505
-0.210000	0.950000	1.000000001970017926566925
-0.190000	0.950000	1.000000001970020369057579
-0.170000	0.950000	1.000000001970024143815863
-0.150000	0.950000	1.000000001970028806752566
-0.130000	0.950000	1.000000001970033691733875
-0.110000	0.950000	1.000000001970038576715183
-0.090000	0.950000	1.000000001970043017607281
-0.070000	0.950000	1.000000001970046792365565
-0.050000	0.950000	1.000000001970049900990034
-0.030000	0.950000	1.000000001970051899391478
-0.010000	0.950000	1.000000001970053009614503
0.010000	0.950000	1.000000001970053009614503
0.030000	0.950000	1.000000001970051899391478
0.050000	0.950000	1.000000001970049900990034
0.070000	0.950000	1.000000001970046792365565
0.090000	0.950000	1.000000001970043017607281
0.110000	0.950000	1.000000001970038576715183
0.130000	0.950000	1.000000001970033691733875
0.150000	0.950000	1.000000001970028806752566
0.170000	0.950000	1.000000001970024143815863
0.190000	0.950000	1.000000001970020369057579
0.210000	0.950000	1.000000001970017926566925
0.230000	0.950000	1.000000001970017038388505
0.250000	0.950000	1.000000001970017926566925
0.270000	0.950000	1.000000001970021479280604
0.290000	0.950000	1.000000001970028362663356
0.310000	0.950000	1.000000001970039908982812
0.330000	0.950000	1.000000001970054119837528
0.350000	0.950000	1.000000001970068330692243
0.370000	0.950000	1.000000001970082541546958
0.390000	0.950000	1.000000001970097418535488
0.410000	0.950000	1.000000001970112295524018
0.430000	0.950000	1.000000001970127394557153
0.450000	0.950000	1.000000001970142715634893
0.470000	0.950000	1.000000001970158258757237
0.490000	0.950000	1.000000001970173579834977
0.510000	0.950000	1.000000001970188900912717
0.530000	0.950000	1.000000001970204221990457
0.550000	0.950000	1.000000001970219321023592
0.570000	0.950000	1.000000001970234198012122
0.590000	0.950000	1.000000001970248630911442
0.610000	0.950000	1.000000001970262841766157
0.630000	0.950000	1.000000001970276608531663
0.650000	0.950000	1.000000001970290153252563
0.670000	0.950000	1.000000001970303031839649
0.690000	0.950000	1.000000001970315466337524
0.710000	0.950000	1.000000001970327234701585
0.730000	0.950000	1.000000001970338558976437
0.750000	0.950000	1.000000001970348995072868
0.770000	0.950000	1.000000001970358987080090
0.790000	0.950000	1.000000001970368090908892
0.810000	0.950000	1.000000001970376750648484
0.830000	0.950000	1.000000001970384300165051
0.850000	0.950000	1.000000001970391183547804
0.870000	0.950000	1.000000001970397400796742
0.890000	0.950000	1.000000001970402507822655
0.910000	0.950000	1.000000001970406948714754
0.930000	0.950000	1.000000001970410501428432
0.950000	0.950000	1.000000001970413165963691
0.970000	0.950000	1.000000001970414942320531
0.990000	0.950000	1.000000001970415830498951

-0.990000	0.970000	1.000000001970417384811185
-0.970000	0.970000	1.000000001970416718677370
-0.950000	0.970000	1.000000001970414942320531
-0.930000	0.970000	1.000000001970412277785272
-0.910000	0.970000	1.000000001970408725071593
-0.890000	0.970000	1.000000001970404284179494
-0.870000	0.970000	1.000000001970399177153581
-0.850000	0.970000	1.000000001970393181949248
-0.830000	0.970000	1.000000001970386298566495
-0.810000	0.970000	1.000000001970378749049928
-0.790000	0.970000	1.000000001970370311354941
-0.770000	0.970000	1.000000001970361207526139
-0.750000	0.970000	1.000000001970351215518917
-0.730000	0.970000	1.000000001970340779422486
-0.710000	0.970000	1.000000001970329677192240
-0.690000	0.970000	1.000000001970317908828179
-0.670000	0.970000	1.000000001970305474330303
-0.650000	0.970000	1.000000001970292595743217
-0.630000	0.970000	1.000000001970279495111527
-0.610000	0.970000	1.000000001970265728346021
-0.590000	0.970000	1.000000001970251517491306
-0.570000	0.970000	1.000000001970237084591986
-0.550000	0.970000	1.000000001970222429648061
-0.530000	0.970000	1.000000001970207330614926
-0.510000	0.970000	1.000000001970192231581791
-0.490000	0.970000	1.000000001970176910504051
-0.470000	0.970000	1.000000001970161811470916
-0.450000	0.970000	1.000000001970146490393176
-0.430000	0.970000	1.000000001970131391360042
-0.410000	0.970000	1.000000001970116292326907
-0.390000	0.970000	1.000000001970101415338377
-0.370000	0.970000	1.000000001970086760394452
-0.350000	0.970000	1.000000001970072549539736
-0.330000	0.970000	1.000000001970058560729626
-0.310000	0.970000	1.000000001970045016008726
-0.290000	0.970000	1.000000001970032359466245
-0.270000	0.970000	1.000000001970019924968369
-0.250000	0.970000	1.000000001970007490470493
-0.230000	0.970000	1.000000001969996388240247
-0.210000	0.970000	1.000000001969987728500655
-0.190000	0.970000	1.000000001969981955340927
-0.170000	0.970000	1.000000001969978624671853
-0.150000	0.970000	1.000000001969976626270409
-0.130000	0.970000	1.000000001969975516047384
-0.110000	0.970000	1.000000001969975071958174
-0.090000	0.970000	1.000000001969975071958174
-0.070000	0.970000	1.000000001969975516047384
-0.050000	0.970000	1.000000001969975960136594
-0.030000	0.970000	1.000000001969976404225804
-0.010000	0.970000	1.000000001969976626270409
0.010000	0.970000	1.000000001969976626270409
0.030000	0.970000	1.000000001969976404225804
0.050000	0.970000	1.000000001969975960136594
0.070000	0.970000	1.000000001969975516047384
0.090000	0.970000	1.000000001969975071958174
0.110000	0.970000	1.000000001969975071958174
0.130000	0.970000	1.000000001969975516047384
0.150000	0.970000	1.000000001969976626270409
0.170000	0.970000	1.000000001969978624671853
0.190000	0.970000	1.000000001969981955340927
0.210000	0.970000	1.000000001969987728500655
0.230000	0.970000	1.000000001969996388240247
0.250000	0.970000	1.000000001970007490470493
0.270000	0.970000	1.000000001970019924968369
0.290000	0.970000	1.000000001970032359466245
0.310000	0.970000	1.000000001970045016008726
0.330000	0.970000	1.000000001970058560729626
0.350000	0.970000	1.000000001970072549539736
0.370000	0.970000	1.000000001970086760394452
0.390000	0.970000	1.000000001970101415338377
0.410000	0.970000	1.000000001970116292326907
0.430000	0.970000	1.000000001970131391360042
0.450000	0.970000	1.000000001970146490393176
0.470000	0.970000	1.000000001970161811470916
0.490000	0.970000	1.000000001970176910504051
0.510000	0.970000	1.000000001970192231581791
0.530000	0.970000	1.000000001970207330614926
0.550000	0.970000	1.000000001970222429648061
0.570000	0.970000	1.000000001970237084591986
0.590000	0.970000	1.000000001970251517491306
0.610000	0.970000	1.000000001970265728346021
0.630000	0.970000	1.000000001970279495111527
0.650000	0.970000	1.000000001970292595743217
0.670000	0.970000	1.000000001970305474330303
0.690000	0.970000	1.000000001970317908828179
0.710000	0.970000	1.000000001970329677192240
0.730000	0.970000	1.000000001970340779422486
0.750000	0.970000	1.000000001970351215518917
0.770000	0.970000	1.000000001970361207526139
0.790000	0.970000	1.000000001970370311354941
0.810000	0.970000	1.000000001970378749049928
0.830000	0.970000	1.000000001970386298566495
0.850000	0.970000	1.000000001970393181949248
0.870000	0.970000	1.000000001970399177153581
0.890000	0.970000	1.000000001970404284179494
0.910000	0.970000	1.000000001970408725071593
0.930000	0.970000	1.000000001970412277785272
0.950000	0.970000	1.000000001970414942320531
0.970000	0.970000	1.000000001970416718677370
0.990000	0.970000	1.000000001970417384811185

-0.990000	0.990000	1.000000001970418495034210
-0.970000	0.990000	1.000000001970417384811185
-0.950000	0.990000	1.000000001970415830498951
-0.930000	0.990000	1.000000001970413165963691
-0.910000	0.990000	1.000000001970409613250013
-0.890000	0.990000	1.000000001970405172357914
-0.870000	0.990000	1.000000001970400065332001
-0.850000	0.990000	1.000000001970394070127668
-0.830000	0.990000	1.000000001970387186744915
-0.810000	0.990000	1.000000001970379637228348
-0.790000	0.990000	1.000000001970371199533361
-0.770000	0.990000	1.000000001970362095704559
-0.750000	0.990000	1.000000001970352325741942
-0.730000	0.990000	1.000000001970341889645510
-0.710000	0.990000	1.000000001970330787415264
-0.690000	0.990000	1.000000001970319019051203
-0.670000	0.990000	1.000000001970306806597932
-0.650000	0.990000	1.000000001970293928010847
-0.630000	0.990000	1.000000001970280827379156
-0.610000	0.990000	1.000000001970267060613651
-0.590000	0.990000	1.000000001970252849758936
-0.570000	0.990000	1.000000001970238638904220
-0.550000	0.990000	1.000000001970223761915690
-0.530000	0.990000	1.000000001970208884927160
-0.510000	0.990000	1.000000001970194007938630
-0.490000	0.990000	1.000000001970178686860891
-0.470000	0.990000	1.000000001970163587827756
-0.450000	0.990000	1.000000001970148266750016
-0.430000	0.990000	1.000000001970133167716881
-0.410000	0.990000	1.000000001970118290728351
-0.390000	0.990000	1.000000001970103413739821
-0.370000	0.990000	1.000000001970088980840501
-0.350000	0.990000	1.000000001970074547941181
-0.330000	0.990000	1.000000001970060781175675
-0.310000	0.990000	1.000000001970047458499380
-0.290000	0.990000	1.000000001970034579912294
-0.270000	0.990000	1.000000001970022145414418
-0.250000	0.990000	1.000000001970010377050357
-0.230000	0.990000	1.000000001969999274820111
-0.210000	0.990000	1.000000001969989726902099
-0.190000	0.990000	1.000000001969980178984088
-0.170000	0.990000	1.000000001969970409021471
-0.150000	0.990000	1.000000001969962193371089
-0.130000	0.990000	1.000000001969955087943731
-0.110000	0.990000	1.000000001969949536828608
-0.090000	0.990000	1.000000001969945317981114
-0.070000	0.990000	1.000000001969942431401250
-0.050000	0.990000	1.000000001969940210955201
-0.030000	0.990000	1.000000001969938878687572
-0.010000	0.990000	1.000000001969938212553757
0.010000	0.990000	1.000000001969938212553757
0.030000	0.990000	1.000000001969938878687572
0.050000	0.990000	1.000000001969940210955201
0.070000	0.990000	1.000000001969942431401250
0.090000	0.990000	1.000000001969945317981114
0.110000	0.990000	1.000000001969949536828608
0.130000	0.990000	1.000000001969955087943731
0.150000	0.990000	1.000000001969962193371089
0.170000	0.990000	1.000000001969970409021471
0.190000	0.990000	1.000000001969980178984088
0.210000	0.990000	1.000000001969989726902099
0.230000	0.990000	1.000000001969999274820111
0.250000	0.990000	1.000000001970010377050357
0.270000	0.990000	1.000000001970022145414418
0.290000	0.990000	1.000000001970034579912294
0.310000	0.990000	1.000000001970047458499380
0.330000	0.990000	1.000000001970060781175675
0.350000	0.990000	1.000000001970074547941181
0.370000	0.990000	1.000000001970088980840501
0.390000	0.990000	1.000000001970103413739821
0.410000	0.990000	1.000000001970118290728351
0.430000	0.990000	1.000000001970133167716881
0.450000	0.990000	1.000000001970148266750016
0.470000	0.990000	1.000000001970163587827756
0.490000	0.990000	1.000000001970178686860891
0.510000	0.990000	1.000000001970194007938630
0.530000	0.990000	1.000000001970208884927160
0.550000	0.990000	1.000000001970223761915690
0.570000	0.990000	1.000000001970238638904220
0.590000	0.990000	1.000000001970252849758936
0.610000	0.990000	1.000000001970267060613651
0.630000	0.990000	1.000000001970280827379156
0.650000	0.990000	1.000000001970293928010847
0.670000	0.990000	1.000000001970306806597932
0.690000	0.990000	1.000000001970319019051203
0.710000	0.990000	1.000000001970330787415264
0.730000	0.990000	1.000000001970341889645510
0.750000	0.990000	1.000000001970352325741942
0.770000	0.990000	1.000000001970362095704559
0.790000	0.990000	1.000000001970371199533361
0.810000	0.990000	1.000000001970379637228348
0.830000	0.990000	1.000000001970387186744915
0.850000	0.990000	1.000000001970394070127668
0.870000	0.990000	1.000000001970400065332001
0.890000	0.990000	1.000000001970405172357914
0.910000	0.990000	1.000000001970409613250013
0.930000	0.990000	1.000000001970413165963691
0.950000	0.990000	1.000000001970415830498951
0.970000	0.990000	1.000000001970417384811185
0.990000	0.990000	1.000000001970418495034210



==> Data_files___plots/Cylindrical_explosion/rho_isotermal_3d/eps1/outputRHO_t0p1.dat <==
-0.990000	-0.990000	1.000000000000000000000000
-0.970000	-0.990000	1.000000000000000000000000
-0.950000	-0.990000	1.000000000000000000000000
-0.930000	-0.990000	1.000000000000000000000000
-0.910000	-0.990000	0.999999999999999777955395
-0.890000	-0.990000	0.999999999999997113420136
-0.870000	-0.990000	0.999999999999974464870434
-0.850000	-0.990000	0.999999999999798716565635
-0.830000	-0.990000	0.999999999998523514399551
-0.810000	-0.990000	0.999999999989892529583813
-0.790000	-0.990000	0.999999999935413441676246
-0.770000	-0.990000	0.999999999615455381629658
-0.750000	-0.990000	0.999999997873412871385312
-0.730000	-0.990000	0.999999989128892874390431
-0.710000	-0.990000	0.999999948926148740646624
-0.690000	-0.990000	0.999999780671607330084782
-0.670000	-0.990000	0.999999141950838166259530
-0.650000	-0.990000	0.999996942190606863398727
-0.630000	-0.990000	0.999990047927545422368212
-0.610000	-0.990000	0.999970332186467358859261
-0.590000	-0.990000	0.999918889812942301986709
-0.570000	-0.990000	0.999796539946829487810476
-0.550000	-0.990000	0.999531065645595129254275
-0.530000	-0.990000	0.999005562846100980678443
-0.510000	-0.990000	0.998058396707252937218868
-0.490000	-0.990000	0.996500550195601131342471
-0.470000	-0.990000	0.994153234935050034160042
-0.450000	-0.990000	0.990897564483525172818190
-0.430000	-0.990000	0.986720559142876929570320
-0.410000	-0.990000	0.981747513718869924126409
-0.390000	-0.990000	0.976228927842916260892991
-0.370000	-0.990000	0.970429557120879748843834
-0.350000	-0.990000	0.964665041175838844367263
-0.330000	-0.990000	0.959067111824790097251991
-0.310000	-0.990000	0.953770408542848890931509
-0.290000	-0.990000	0.948931940843684262887336
-0.270000	-0.990000	0.944461680081074894665960
-0.250000	-0.990000	0.940254015226783423919699
-0.230000	-0.990000	0.936444815407308839283473
-0.210000	-0.990000	0.933070705930188482035703
-0.190000	-0.990000	0.929987346410651172234907
-0.170000	-0.990000	0.927127114818358299963563
-0.150000	-0.990000	0.924558943370302865893962
-0.130000	-0.990000	0.922376993242381759685600
-0.110000	-0.990000	0.920542769952263584265495
-0.090000	-0.990000	0.919002119479025769699376
-0.070000	-0.990000	0.917732460516075931877822
-0.050000	-0.990000	0.916768050415836199817932
-0.030000	-0.990000	0.916132189300108312757231
-0.010000	-0.990000	0.915819664345714157249745
0.010000	-0.990000	0.915819664345714157249745
0.030000	-0.990000	0.916132189300108312757231
0.050000	-0.990000	0.916768050415836088795629
0.070000	-0.990000	0.917732460516075931877822
0.090000	-0.990000	0.919002119479025880721679
0.110000	-0.990000	0.920542769952263695287797
0.130000	-0.990000	0.922376993242381759685600
0.150000	-0.990000	0.924558943370302976916264
0.170000	-0.990000	0.927127114818358077918958
0.190000	-0.990000	0.929987346410651283257209
0.210000	-0.990000	0.933070705930188482035703
0.230000	-0.990000	0.936444815407308839283473
0.250000	-0.990000	0.940254015226783423919699
0.270000	-0.990000	0.944461680081075005688263
0.290000	-0.990000	0.948931940843684373909639
0.310000	-0.990000	0.953770408542848779909207
0.330000	-0.990000	0.959067111824790097251991
0.350000	-0.990000	0.964665041175838844367263
0.370000	-0.990000	0.970429557120879748843834
0.390000	-0.990000	0.976228927842916260892991
0.410000	-0.990000	0.981747513718869924126409
0.430000	-0.990000	0.986720559142876929570320
0.450000	-0.990000	0.990897564483525283840493
0.470000	-0.990000	0.994153234935050034160042
0.490000	-0.990000	0.996500550195601131342471
0.510000	-0.990000	0.998058396707252937218868
0.530000	-0.990000	0.999005562846100980678443
0.550000	-0.990000	0.999531065645595129254275
0.570000	-0.990000	0.999796539946829487810476
0.590000	-0.990000	0.999918889812942301986709
0.610000	-0.990000	0.999970332186467358859261
0.630000	-0.990000	0.999990047927545422368212
0.650000	-0.990000	0.999996942190606863398727
0.670000	-0.990000	0.999999141950838166259530
0.690000	-0.990000	0.999999780671607330084782
0.710000	-0.990000	0.999999948926148740646624
0.730000	-0.990000	0.999999989128892874390431
0.750000	-0.990000	0.999999997873412871385312
0.770000	-0.990000	0.999999999615455381629658
0.790000	-0.990000	0.999999999935413441676246
0.810000	-0.990000	0.999999999989892529583813
0.830000	-0.990000	0.999999999998523514399551
0.850000	-0.990000	0.999999999999798716565635
0.870000	-0.990000	0.999999999999974464870434
0.890000	-0.990000	0.999999999999997113420136
0.910000	-0.990000	0.999999999999999777955395
0.930000	-0.990000	1.000000000000000000000000
0.950000	-0.990000	1.000000000000000000000000
0.970000	-0.990000	1.000000000000000000000000
0.990000	-0.990000	1.000000000000000000000000

-0.990000	-0.970000	1.000000000000000000000000
-0.970000	-0.970000	1.000000000000000000000000
-0.950000	-0.970000	1.000000000000000000000000
-0.930000	-0.970000	0.999999999999999777955395
-0.910000	-0.970000	0.999999999999996891375531
-0.890000	-0.970000	0.999999999999971467268267
-0.870000	-0.970000	0.999999999999765964986409
-0.850000	-0.970000	0.999999999998229083253420
-0.830000	-0.970000	0.999999999987528087608268
-0.810000	-0.970000	0.999999999918312121316433
-0.790000	-0.970000	0.999999999502788505800766
-0.770000	-0.970000	0.999999997191528100515256
-0.750000	-0.970000	0.999999985320037976244123
-0.730000	-0.970000	0.999999929320125380272088
-0.710000	-0.970000	0.999999688449961676717237
-0.690000	-0.970000	0.999998750589450313697171
-0.670000	-0.970000	0.999995461385341677384986
-0.650000	-0.970000	0.999985079565126055989310
-0.630000	-0.970000	0.999955510847504114302353
-0.610000	-0.970000	0.999879338703678732791502
-0.590000	-0.970000	0.999702025590699094870217
-0.570000	-0.970000	0.999329758903445330986415
-0.550000	-0.970000	0.998624393570095914007823
-0.530000	-0.970000	0.997418907395104858970569
-0.510000	-0.970000	0.995563669101736992139706
-0.490000	-0.970000	0.992977611779306656991650
-0.470000	-0.970000	0.989692805589598156856823
-0.450000	-0.970000	0.985843479154519863882911
-0.430000	-0.970000	0.981639905783884159085062
-0.410000	-0.970000	0.977261825386128268888797
-0.390000	-0.970000	0.972833349757896814757885
-0.370000	-0.970000	0.968323451354900277543436
-0.350000	-0.970000	0.963746570606135777303791
-0.330000	-0.970000	0.959110847617221984329205
-0.310000	-0.970000	0.954349456012866470544509
-0.290000	-0.970000	0.949630593271939216215571
-0.270000	-0.970000	0.945176408500576825666428
-0.250000	-0.970000	0.940973686086027494290818
-0.230000	-0.970000	0.937034050555443864816141
-0.210000	-0.970000	0.933423266852715927122119
-0.190000	-0.970000	0.930153660403162274583622
-0.170000	-0.970000	0.927250281053120239960208
-0.150000	-0.970000	0.924768260128440822143148
-0.130000	-0.970000	0.922669036448321766563652
-0.110000	-0.970000	0.920869777178382920013178
-0.090000	-0.970000	0.919336568310577861851129
-0.070000	-0.970000	0.918076214227119602462324
-0.050000	-0.970000	0.917127227764009567145820
-0.030000	-0.970000	0.916504314806740216781122
-0.010000	-0.970000	0.916198283588828710222174
0.010000	-0.970000	0.916198283588828710222174
0.030000	-0.970000	0.916504314806740216781122
0.050000	-0.970000	0.917127227764009678168122
0.070000	-0.970000	0.918076214227119491440021
0.090000	-0.970000	0.919336568310577972873432
0.110000	-0.970000	0.920869777178382920013178
0.130000	-0.970000	0.922669036448321877585954
0.150000	-0.970000	0.924768260128440822143148
0.170000	-0.970000	0.927250281053120350982510
0.190000	-0.970000	0.930153660403162385605924
0.210000	-0.970000	0.933423266852715927122119
0.230000	-0.970000	0.937034050555443864816141
0.250000	-0.970000	0.940973686086027494290818
0.270000	-0.970000	0.945176408500576825666428
0.290000	-0.970000	0.949630593271939327237874
0.310000	-0.970000	0.954349456012866470544509
0.330000	-0.970000	0.959110847617222095351508
0.350000	-0.970000	0.963746570606135777303791
0.370000	-0.970000	0.968323451354900277543436
0.390000	-0.970000	0.972833349757896814757885
0.410000	-0.970000	0.977261825386128268888797
0.430000	-0.970000	0.981639905783884159085062
0.450000	-0.970000	0.985843479154519974905213
0.470000	-0.970000	0.989692805589598156856823
0.490000	-0.970000	0.992977611779306768013953
0.510000	-0.970000	0.995563669101736992139706
0.530000	-0.970000	0.997418907395104858970569
0.550000	-0.970000	0.998624393570095914007823
0.570000	-0.970000	0.999329758903445330986415
0.590000	-0.970000	0.999702025590699094870217
0.610000	-0.970000	0.999879338703678732791502
0.630000	-0.970000	0.999955510847504114302353
0.650000	-0.970000	0.999985079565126055989310
0.670000	-0.970000	0.999995461385341677384986
0.690000	-0.970000	0.999998750589450313697171
0.710000	-0.970000	0.999999688449961676717237
0.730000	-0.970000	0.999999929320125380272088
0.750000	-0.970000	0.999999985320037976244123
0.770000	-0.970000	0.999999997191528100515256
0.790000	-0.970000	0.999999999502788505800766
0.810000	-0.970000	0.999999999918312121316433
0.830000	-0.970000	0.999999999987528087608268
0.850000	-0.970000	0.999999999998229083253420
0.870000	-0.970000	0.999999999999765964986409
0.890000	-0.970000	0.999999999999971467268267
0.910000	-0.970000	0.999999999999996891375531
0.930000	-0.970000	0.999999999999999777955395
0.950000	-0.970000	1.000000000000000000000000
0.970000	-0.970000	1.000000000000000000000000
0.990000	-0.970000	1.000000000000000000000000

-0.990000	-0.950000	1.000000000000000000000000
-0.970000	-0.950000	1.000000000000000000000000
-0.950000	-0.950000	0.999999999999999777955395
-0.930000	-0.950000	0.999999999999996558308624
-0.910000	-0.950000	0.999999999999967470465378
-0.890000	-0.950000	0.999999999999724220600683
-0.870000	-0.950000	0.999999999997827293540809
-0.850000	-0.950000	0.999999999984133358665872
-0.830000	-0.950000	0.999999999892634550135995
-0.810000	-0.950000	0.999999999327513711122606
-0.790000	-0.950000	0.999999996104450117329066
-0.770000	-0.950000	0.999999979156158680382305
-0.750000	-0.950000	0.999999897237049739651127
-0.730000	-0.950000	0.999999535234067704614347
-0.710000	-0.950000	0.999998083815873406443586
-0.690000	-0.950000	0.999992848075281659525615
-0.670000	-0.950000	0.999975964686931173552864
-0.650000	-0.950000	0.999927397783345606185890
-0.630000	-0.950000	0.999802518886528934771718
-0.610000	-0.950000	0.999515017232251890000327
-0.590000	-0.950000	0.998923808467490070839290
-0.570000	-0.950000	0.997841242624222135582102
-0.550000	-0.950000	0.996075186622496389077241
-0.530000	-0.950000	0.993513419088240312682103
-0.510000	-0.950000	0.990211702940128279948340
-0.490000	-0.950000	0.986386994261372329617643
-0.470000	-0.950000	0.982363768362841227599347
-0.450000	-0.950000	0.978389129310746064049908
-0.430000	-0.950000	0.974625234913710336570603
-0.410000	-0.950000	0.971009120812011183865309
-0.390000	-0.950000	0.967431053169242050060461
-0.370000	-0.950000	0.963817775701190315729150
-0.350000	-0.950000	0.960066886058225210653916
-0.330000	-0.950000	0.956324882039344070783216
-0.310000	-0.950000	0.952583759869104373940729
-0.290000	-0.950000	0.948799181261679835941436
-0.270000	-0.950000	0.945063449004304279021937
-0.250000	-0.950000	0.941379220262488436432591
-0.230000	-0.950000	0.937770049087117030239824
-0.210000	-0.950000	0.934351015140025720207007
-0.190000	-0.950000	0.931227816195714264146943
-0.170000	-0.950000	0.928434202318451862190329
-0.150000	-0.950000	0.925962500159018264689337
-0.130000	-0.950000	0.923743317827847465473212
-0.110000	-0.950000	0.921785107315651996984229
-0.090000	-0.950000	0.920121279405951453256307
-0.070000	-0.950000	0.918781100500191239000003
-0.050000	-0.950000	0.917786546864471253215356
-0.030000	-0.950000	0.917135169785829207356187
-0.010000	-0.950000	0.916814166696904297992887
0.010000	-0.950000	0.916814166696904297992887
0.030000	-0.950000	0.917135169785829096333885
0.050000	-0.950000	0.917786546864471253215356
0.070000	-0.950000	0.918781100500191239000003
0.090000	-0.950000	0.920121279405951453256307
0.110000	-0.950000	0.921785107315651885961927
0.130000	-0.950000	0.923743317827847354450910
0.150000	-0.950000	0.925962500159018375711639
0.170000	-0.950000	0.928434202318452084234934
0.190000	-0.950000	0.931227816195714264146943
0.210000	-0.950000	0.934351015140025720207007
0.230000	-0.950000	0.937770049087117030239824
0.250000	-0.950000	0.941379220262488436432591
0.270000	-0.950000	0.945063449004304279021937
0.290000	-0.950000	0.948799181261679835941436
0.310000	-0.950000	0.952583759869104373940729
0.330000	-0.950000	0.956324882039344070783216
0.350000	-0.950000	0.960066886058225099631613
0.370000	-0.950000	0.963817775701190315729150
0.390000	-0.950000	0.967431053169242050060461
0.410000	-0.950000	0.971009120812011183865309
0.430000	-0.950000	0.974625234913710336570603
0.450000	-0.950000	0.978389129310746064049908
0.470000	-0.950000	0.982363768362841338621649
0.490000	-0.950000	0.986386994261372440639946
0.510000	-0.950000	0.990211702940128390970642
0.530000	-0.950000	0.993513419088240312682103
0.550000	-0.950000	0.996075186622496389077241
0.570000	-0.950000	0.997841242624222135582102
0.590000	-0.950000	0.998923808467490070839290
0.610000	-0.950000	0.999515017232251890000327
0.630000	-0.950000	0.999802518886528934771718
0.650000	-0.950000	0.999927397783345606185890
0.670000	-0.950000	0.999975964686931173552864
0.690000	-0.950000	0.999992848075281659525615
0.710000	-0.950000	0.999998083815873406443586
0.730000	-0.950000	0.999999535234067704614347
0.750000	-0.950000	0.999999897237049739651127
0.770000	-0.950000	0.999999979156158680382305
0.790000	-0.950000	0.999999996104450117329066
0.810000	-0.950000	0.999999999327513711122606
0.830000	-0.950000	0.999999999892634550135995
0.850000	-0.950000	0.999999999984133358665872
0.870000	-0.950000	0.999999999997827293540809
0.890000	-0.950000	0.999999999999724220600683
0.910000	-0.950000	0.999999999999967470465378
0.930000	-0.950000	0.999999999999996558308624
0.950000	-0.950000	0.999999999999999777955395
0.970000	-0.950000	1.000000000000000000000000
0.990000	-0.950000	1.000000000000000000000000

-0.990000	-0.930000	1.000000000000000000000000
-0.970000	-0.930000	0.999999999999999777955395
-0.950000	-0.930000	0.999999999999996558308624
-0.930000	-0.930000	0.999999999999965916153144
-0.910000	-0.930000	0.999999999999699462627234
-0.890000	-0.930000	0.999999999997533528528493
-0.870000	-0.930000	0.999999999981244669378100
-0.850000	-0.930000	0.999999999868199318520112
-0.830000	-0.930000	0.999999999145905982267379
-0.810000	-0.930000	0.999999994904436584342022
-0.790000	-0.930000	0.999999972044666840531590
-0.770000	-0.930000	0.999999859145003111571270
-0.750000	-0.930000	0.999999349663277414812512
-0.730000	-0.930000	0.999997260009660382529262
-0.710000	-0.930000	0.999989533131886432215651
-0.690000	-0.930000	0.999964022805520658110368
-0.670000	-0.930000	0.999889440883163893580843
-0.650000	-0.930000	0.999697040678459991625004
-0.630000	-0.930000	0.999258561310203408112329
-0.610000	-0.930000	0.998375167205436619966008
-0.590000	-0.930000	0.996808777905279996822685
-0.570000	-0.930000	0.994373008014156845035814
-0.550000	-0.930000	0.991041441870562311855508
-0.530000	-0.930000	0.987035908272088646775444
-0.510000	-0.930000	0.982754920883848526180770
-0.490000	-0.930000	0.978559021502228842948057
-0.470000	-0.930000	0.974661678730946889892550
-0.450000	-0.930000	0.970994570560296588190852
-0.430000	-0.930000	0.967459546007104931319986
-0.410000	-0.930000	0.964023740237357706917010
-0.390000	-0.930000	0.960622197312361758569921
-0.370000	-0.930000	0.957437435143313142482668
-0.350000	-0.930000	0.954374787401817137322269
-0.330000	-0.930000	0.951293637035632633214277
-0.310000	-0.930000	0.948179288794034902387864
-0.290000	-0.930000	0.945113706744605708287565
-0.270000	-0.930000	0.942209760766966386569266
-0.250000	-0.930000	0.939423931489972274810896
-0.230000	-0.930000	0.936644966346460661199558
-0.210000	-0.930000	0.933856151961991565180199
-0.190000	-0.930000	0.931141593208040019291616
-0.170000	-0.930000	0.928573871483101664914273
-0.150000	-0.930000	0.926192271004268152800876
-0.130000	-0.930000	0.924034934586978273785007
-0.110000	-0.930000	0.922170571436725650116273
-0.090000	-0.930000	0.920628209582084022777337
-0.070000	-0.930000	0.919412763142526623383333
-0.050000	-0.930000	0.918518545449470202868270
-0.030000	-0.930000	0.917932170462219088058475
-0.010000	-0.930000	0.917642250720044683198751
0.010000	-0.930000	0.917642250720044683198751
0.030000	-0.930000	0.917932170462218977036173
0.050000	-0.930000	0.918518545449470202868270
0.070000	-0.930000	0.919412763142526512361030
0.090000	-0.930000	0.920628209582083911755035
0.110000	-0.930000	0.922170571436725761138575
0.130000	-0.930000	0.924034934586978273785007
0.150000	-0.930000	0.926192271004268263823178
0.170000	-0.930000	0.928573871483101664914273
0.190000	-0.930000	0.931141593208040019291616
0.210000	-0.930000	0.933856151961991454157896
0.230000	-0.930000	0.936644966346460661199558
0.250000	-0.930000	0.939423931489972163788593
0.270000	-0.930000	0.942209760766966497591568
0.290000	-0.930000	0.945113706744605708287565
0.310000	-0.930000	0.948179288794034902387864
0.330000	-0.930000	0.951293637035632744236580
0.350000	-0.930000	0.954374787401817248344571
0.370000	-0.930000	0.957437435143313253504971
0.390000	-0.930000	0.960622197312361758569921
0.410000	-0.930000	0.964023740237357595894707
0.430000	-0.930000	0.967459546007104931319986
0.450000	-0.930000	0.970994570560296477168549
0.470000	-0.930000	0.974661678730946778870248
0.490000	-0.930000	0.978559021502228953970359
0.510000	-0.930000	0.982754920883848526180770
0.530000	-0.930000	0.987035908272088646775444
0.550000	-0.930000	0.991041441870562311855508
0.570000	-0.930000	0.994373008014156845035814
0.590000	-0.930000	0.996808777905279996822685
0.610000	-0.930000	0.998375167205436619966008
0.630000	-0.930000	0.999258561310203408112329
0.650000	-0.930000	0.999697040678459991625004
0.670000	-0.930000	0.999889440883163893580843
0.690000	-0.930000	0.999964022805520658110368
0.710000	-0.930000	0.999989533131886432215651
0.730000	-0.930000	0.999997260009660382529262
0.750000	-0.930000	0.999999349663277414812512
0.770000	-0.930000	0.999999859145003111571270
0.790000	-0.930000	0.999999972044666840531590
0.810000	-0.930000	0.999999994904436584342022
0.830000	-0.930000	0.999999999145905982267379
0.850000	-0.930000	0.999999999868199318520112
0.870000	-0.930000	0.999999999981244669378100
0.890000	-0.930000	0.999999999997533528528493
0.910000	-0.930000	0.999999999999699462627234
0.930000	-0.930000	0.999999999999965916153144
0.950000	-0.930000	0.999999999999996558308624
0.970000	-0.930000	0.999999999999999777955395
0.990000	-0.930000	1.000000000000000000000000

-0.990000	-0.910000	0.999999999999999777955395
-0.970000	-0.910000	0.999999999999996891375531
-0.950000	-0.910000	0.999999999999967470465378
-0.930000	-0.910000	0.999999999999699462627234
-0.910000	-0.910000	0.999999999997425392805894
-0.890000	-0.910000	0.999999999979567011365589
-0.870000	-0.910000	0.999999999850308074478278
-0.850000	-0.910000	0.999999998991160987671378
-0.830000	-0.910000	0.999999993763955319359127
-0.810000	-0.910000	0.999999964727016132925996
-0.790000	-0.910000	0.999999817752939001991308
-0.770000	-0.910000	0.999999141210925812650601
-0.750000	-0.910000	0.999996317478237806142261
-0.730000	-0.910000	0.999985688940003614177954
-0.710000	-0.910000	0.999949925678091378067336
-0.690000	-0.910000	0.999843552377367439376599
-0.670000	-0.910000	0.999566773222400062337556
-0.650000	-0.910000	0.998940132718580398041297
-0.630000	-0.910000	0.997705154059228882523769
-0.610000	-0.910000	0.995587604873152676177028
-0.590000	-0.910000	0.992449055305938299120783
-0.570000	-0.910000	0.988428644588184135422182
-0.550000	-0.910000	0.983911713700927892389814
-0.530000	-0.910000	0.979400214966115068015995
-0.510000	-0.910000	0.975147460534370513762781
-0.490000	-0.910000	0.971167217181766351252747
-0.470000	-0.910000	0.967340565332099111550690
-0.450000	-0.910000	0.963678742133078580778260
-0.430000	-0.910000	0.960101237602940305038146
-0.410000	-0.910000	0.956824324656303737413054
-0.390000	-0.910000	0.953660529013042768120556
-0.370000	-0.910000	0.950521796132974161608331
-0.350000	-0.910000	0.947581194298721340985026
-0.330000	-0.910000	0.944890820850545209985683
-0.310000	-0.910000	0.942314374893470252381178
-0.290000	-0.910000	0.939723830833144813112767
-0.270000	-0.910000	0.937156034023096995433377
-0.250000	-0.910000	0.934679100861212197592920
-0.230000	-0.910000	0.932304322620961301026909
-0.210000	-0.910000	0.930056557324011490273108
-0.190000	-0.910000	0.927970472303047966278200
-0.170000	-0.910000	0.926066830876621893686718
-0.150000	-0.910000	0.924362786921725243516335
-0.130000	-0.910000	0.922889855145911708333983
-0.110000	-0.910000	0.921667721672824069578667
-0.090000	-0.910000	0.920683413232267322534597
-0.070000	-0.910000	0.919918305503494182495672
-0.050000	-0.910000	0.919357116218100900439936
-0.030000	-0.910000	0.918988315786889997660580
-0.010000	-0.910000	0.918805773386899171661923
0.010000	-0.910000	0.918805773386899393706528
0.030000	-0.910000	0.918988315786889997660580
0.050000	-0.910000	0.919357116218100900439936
0.070000	-0.910000	0.919918305503494071473369
0.090000	-0.910000	0.920683413232267100489992
0.110000	-0.910000	0.921667721672823958556364
0.130000	-0.910000	0.922889855145911708333983
0.150000	-0.910000	0.924362786921725243516335
0.170000	-0.910000	0.926066830876622004709020
0.190000	-0.910000	0.927970472303048077300502
0.210000	-0.910000	0.930056557324011490273108
0.230000	-0.910000	0.932304322620961301026909
0.250000	-0.910000	0.934679100861212197592920
0.270000	-0.910000	0.937156034023096884411075
0.290000	-0.910000	0.939723830833144813112767
0.310000	-0.910000	0.942314374893470030336573
0.330000	-0.910000	0.944890820850545209985683
0.350000	-0.910000	0.947581194298721229962723
0.370000	-0.910000	0.950521796132974161608331
0.390000	-0.910000	0.953660529013042768120556
0.410000	-0.910000	0.956824324656303737413054
0.430000	-0.910000	0.960101237602940082993541
0.450000	-0.910000	0.963678742133078469755958
0.470000	-0.910000	0.967340565332099000528387
0.490000	-0.910000	0.971167217181766462275050
0.510000	-0.910000	0.975147460534370513762781
0.530000	-0.910000	0.979400214966115068015995
0.550000	-0.910000	0.983911713700927892389814
0.570000	-0.910000	0.988428644588184135422182
0.590000	-0.910000	0.992449055305938299120783
0.610000	-0.910000	0.995587604873152676177028
0.630000	-0.910000	0.997705154059228882523769
0.650000	-0.910000	0.998940132718580398041297
0.670000	-0.910000	0.999566773222400062337556
0.690000	-0.910000	0.999843552377367439376599
0.710000	-0.910000	0.999949925678091378067336
0.730000	-0.910000	0.999985688940003614177954
0.750000	-0.910000	0.999996317478237806142261
0.770000	-0.910000	0.999999141210925812650601
0.790000	-0.910000	0.999999817752939001991308
0.810000	-0.910000	0.999999964727016132925996
0.830000	-0.910000	0.999999993763955319359127
0.850000	-0.910000	0.999999998991160987671378
0.870000	-0.910000	0.999999999850308074478278
0.890000	-0.910000	0.999999999979567011365589
0.910000	-0.910000	0.999999999997425392805894
0.930000	-0.910000	0.999999999999699462627234
0.950000	-0.910000	0.999999999999967470465378
0.970000	-0.910000	0.999999999999996891375531
0.990000	-0.910000	0.999999999999999777955395

-0.990000	-0.890000	0.999999999999997113420136
-0.970000	-0.890000	0.999999999999971467268267
-0.950000	-0.890000	0.999999999999724220600683
-0.930000	-0.890000	0.999999999997533528528493
-0.910000	-0.890000	0.999999999979567011365589
-0.890000	-0.890000	0.999999999843700138058011
-0.870000	-0.890000	0.999999998900895303854952
-0.850000	-0.890000	0.999999992925265424048575
-0.830000	-0.890000	0.999999958478005046558224
-0.810000	-0.890000	0.999999778530617833283145
-0.790000	-0.890000	0.999998929259372060229794
-0.770000	-0.890000	0.999995317892125146208571
-0.750000	-0.890000	0.999981529657715584313848
-0.730000	-0.890000	0.999934540985792597034276
-0.710000	-0.890000	0.999793004553063635597709
-0.690000	-0.890000	0.999421160999138247227336
-0.670000	-0.890000	0.998580190026364888922217
-0.650000	-0.890000	0.996954396600705172737378
-0.630000	-0.890000	0.994265577339503381359975
-0.610000	-0.890000	0.990461328604748225679089
-0.590000	-0.890000	0.985876679093605212678142
-0.570000	-0.890000	0.981071145965486390849719
-0.550000	-0.890000	0.976448830752614349570706
-0.530000	-0.890000	0.972174718859724729114191
-0.510000	-0.890000	0.968009553315989590416279
-0.490000	-0.890000	0.964003909785829060652418
-0.470000	-0.890000	0.960106797238659215310008
-0.450000	-0.890000	0.956544827905520755884083
-0.430000	-0.890000	0.953071880640577906440569
-0.410000	-0.890000	0.949693696045588731102782
-0.390000	-0.890000	0.946581614947032079498968
-0.370000	-0.890000	0.943654142516860638956189
-0.350000	-0.890000	0.940849096802231388281257
-0.330000	-0.890000	0.938140456833167935002393
-0.310000	-0.890000	0.935525885501024889734367
-0.290000	-0.890000	0.933010894485750807980651
-0.270000	-0.890000	0.930682369573517687122433
-0.250000	-0.890000	0.928634438379569937538349
-0.230000	-0.890000	0.926900842963756854686608
-0.210000	-0.890000	0.925476814025227745297286
-0.190000	-0.890000	0.924316084620627753665190
-0.170000	-0.890000	0.923364441919572564998475
-0.150000	-0.890000	0.922586772682406519585641
-0.130000	-0.890000	0.921965610018924075497182
-0.110000	-0.890000	0.921478394272676859522164
-0.090000	-0.890000	0.921098466238439606001975
-0.070000	-0.890000	0.920807234481973657658216
-0.050000	-0.890000	0.920594553839042317733288
-0.030000	-0.890000	0.920454872229401477312649
-0.010000	-0.890000	0.920386287373723299687356
0.010000	-0.890000	0.920386287373723299687356
0.030000	-0.890000	0.920454872229401477312649
0.050000	-0.890000	0.920594553839042206710985
0.070000	-0.890000	0.920807234481973546635913
0.090000	-0.890000	0.921098466238439606001975
0.110000	-0.890000	0.921478394272676748499862
0.130000	-0.890000	0.921965610018923964474880
0.150000	-0.890000	0.922586772682406630607943
0.170000	-0.890000	0.923364441919572564998475
0.190000	-0.890000	0.924316084620627753665190
0.210000	-0.890000	0.925476814025227745297286
0.230000	-0.890000	0.926900842963756854686608
0.250000	-0.890000	0.928634438379569937538349
0.270000	-0.890000	0.930682369573517687122433
0.290000	-0.890000	0.933010894485750696958348
0.310000	-0.890000	0.935525885501024889734367
0.330000	-0.890000	0.938140456833167935002393
0.350000	-0.890000	0.940849096802231388281257
0.370000	-0.890000	0.943654142516860638956189
0.390000	-0.890000	0.946581614947032079498968
0.410000	-0.890000	0.949693696045588620080480
0.430000	-0.890000	0.953071880640577795418267
0.450000	-0.890000	0.956544827905520644861781
0.470000	-0.890000	0.960106797238659215310008
0.490000	-0.890000	0.964003909785829060652418
0.510000	-0.890000	0.968009553315989590416279
0.530000	-0.890000	0.972174718859724729114191
0.550000	-0.890000	0.976448830752614349570706
0.570000	-0.890000	0.981071145965486390849719
0.590000	-0.890000	0.985876679093605212678142
0.610000	-0.890000	0.990461328604748225679089
0.630000	-0.890000	0.994265577339503381359975
0.650000	-0.890000	0.996954396600705172737378
0.670000	-0.890000	0.998580190026364888922217
0.690000	-0.890000	0.999421160999138247227336
0.710000	-0.890000	0.999793004553063635597709
0.730000	-0.890000	0.999934540985792597034276
0.750000	-0.890000	0.999981529657715584313848
0.770000	-0.890000	0.999995317892125146208571
0.790000	-0.890000	0.999998929259372060229794
0.810000	-0.890000	0.999999778530617833283145
0.830000	-0.890000	0.999999958478005046558224
0.850000	-0.890000	0.999999992925265424048575
0.870000	-0.890000	0.999999998900895303854952
0.890000	-0.890000	0.999999999843700138058011
0.910000	-0.890000	0.999999999979567011365589
0.930000	-0.890000	0.999999999997533528528493
0.950000	-0.890000	0.999999999999724220600683
0.970000	-0.890000	0.999999999999971467268267
0.990000	-0.890000	0.999999999999997113420136

-0.990000	-0.870000	0.999999999999974464870434
-0.970000	-0.870000	0.999999999999765964986409
-0.950000	-0.870000	0.999999999997827293540809
-0.930000	-0.870000	0.999999999981244669378100
-0.910000	-0.870000	0.999999999850308074478278
-0.890000	-0.870000	0.999999998900895303854952
-0.870000	-0.870000	0.999999992614555632819417
-0.850000	-0.870000	0.999999954820467329419387
-0.830000	-0.870000	0.999999749635028134520098
-0.810000	-0.870000	0.999998748776583123998307
-0.790000	-0.870000	0.999994381868552051351173
-0.770000	-0.870000	0.999977407331547274438321
-0.750000	-0.870000	0.999918894240615530044636
-0.730000	-0.870000	0.999741272646333278828479
-0.710000	-0.870000	0.999271864990287750352138
-0.690000	-0.870000	0.998209047487126244213584
-0.670000	-0.870000	0.996180260042460297142952
-0.650000	-0.870000	0.992938220946190552851363
-0.630000	-0.870000	0.988571688965961259398796
-0.610000	-0.870000	0.983566902387504771176907
-0.590000	-0.870000	0.978591120676986170323630
-0.570000	-0.870000	0.973911828262588374904851
-0.550000	-0.870000	0.969435750785743843849218
-0.530000	-0.870000	0.965123468218826552345035
-0.510000	-0.870000	0.960942963749727874223083
-0.490000	-0.870000	0.957018055968132275168614
-0.470000	-0.870000	0.953214135949395635627468
-0.450000	-0.870000	0.949557438742687498489659
-0.430000	-0.870000	0.946148797992532930578591
-0.410000	-0.870000	0.942906322402489172063156
-0.390000	-0.870000	0.939816717641379639758270
-0.370000	-0.870000	0.936813344788763324721970
-0.350000	-0.870000	0.933880129427653304929891
-0.330000	-0.870000	0.931153737353156096823170
-0.310000	-0.870000	0.928797290267256769880078
-0.290000	-0.870000	0.926869512533146977517617
-0.270000	-0.870000	0.925367340070882837821387
-0.250000	-0.870000	0.924252713664404978999301
-0.230000	-0.870000	0.923469285004971607300206
-0.210000	-0.870000	0.922954104802283459285661
-0.190000	-0.870000	0.922633238119141774191689
-0.170000	-0.870000	0.922442609722630146862343
-0.150000	-0.870000	0.922339302106404135273010
-0.130000	-0.870000	0.922294327909401689957747
-0.110000	-0.870000	0.922282786083114425323970
-0.090000	-0.870000	0.922286378362539904784967
-0.070000	-0.870000	0.922295464634741657405925
-0.050000	-0.870000	0.922305244434915239004624
-0.030000	-0.870000	0.922313111027575627254294
-0.010000	-0.870000	0.922318573256394880210962
0.010000	-0.870000	0.922318573256394769188660
0.030000	-0.870000	0.922313111027575516231991
0.050000	-0.870000	0.922305244434915127982322
0.070000	-0.870000	0.922295464634741546383623
0.090000	-0.870000	0.922286378362539904784967
0.110000	-0.870000	0.922282786083114536346272
0.130000	-0.870000	0.922294327909401689957747
0.150000	-0.870000	0.922339302106404135273010
0.170000	-0.870000	0.922442609722630146862343
0.190000	-0.870000	0.922633238119141774191689
0.210000	-0.870000	0.922954104802283570307964
0.230000	-0.870000	0.923469285004971718322508
0.250000	-0.870000	0.924252713664405090021603
0.270000	-0.870000	0.925367340070882837821387
0.290000	-0.870000	0.926869512533146977517617
0.310000	-0.870000	0.928797290267256658857775
0.330000	-0.870000	0.931153737353155985800868
0.350000	-0.870000	0.933880129427653304929891
0.370000	-0.870000	0.936813344788763324721970
0.390000	-0.870000	0.939816717641379639758270
0.410000	-0.870000	0.942906322402489172063156
0.430000	-0.870000	0.946148797992532930578591
0.450000	-0.870000	0.949557438742687609511961
0.470000	-0.870000	0.953214135949395746649770
0.490000	-0.870000	0.957018055968132275168614
0.510000	-0.870000	0.960942963749727874223083
0.530000	-0.870000	0.965123468218826552345035
0.550000	-0.870000	0.969435750785743843849218
0.570000	-0.870000	0.973911828262588374904851
0.590000	-0.870000	0.978591120676986170323630
0.610000	-0.870000	0.983566902387504771176907
0.630000	-0.870000	0.988571688965961259398796
0.650000	-0.870000	0.992938220946190552851363
0.670000	-0.870000	0.996180260042460297142952
0.690000	-0.870000	0.998209047487126244213584
0.710000	-0.870000	0.999271864990287750352138
0.730000	-0.870000	0.999741272646333278828479
0.750000	-0.870000	0.999918894240615530044636
0.770000	-0.870000	0.999977407331547274438321
0.790000	-0.870000	0.999994381868552051351173
0.810000	-0.870000	0.999998748776583123998307
0.830000	-0.870000	0.999999749635028134520098
0.850000	-0.870000	0.999999954820467329419387
0.870000	-0.870000	0.999999992614555632819417
0.890000	-0.870000	0.999999998900895303854952
0.910000	-0.870000	0.999999999850308074478278
0.930000	-0.870000	0.999999999981244669378100
0.950000	-0.870000	0.999999999997827293540809
0.970000	-0.870000	0.999999999999765964986409
0.990000	-0.870000	0.999999999999974464870434

-0.990000	-0.850000	0.999999999999798716565635
-0.970000	-0.850000	0.999999999998229083253420
-0.950000	-0.850000	0.999999999984133358665872
-0.930000	-0.850000	0.999999999868199318520112
-0.910000	-0.850000	0.999999998991160987671378
-0.890000	-0.850000	0.999999992925265424048575
-0.870000	-0.850000	0.999999954820467329419387
-0.850000	-0.850000	0.999999738908061375219916
-0.830000	-0.850000	0.999998643048626290052994
-0.810000	-0.850000	0.999993694661389320721412
-0.790000	-0.850000	0.999973940910091285694250
-0.770000	-0.850000	0.999904642753598360549461
-0.750000	-0.850000	0.999692376192704013071477
-0.730000	-0.850000	0.999129681920946310924592
-0.710000	-0.850000	0.997856550756388682721365
-0.690000	-0.850000	0.995444749089897773508540
-0.670000	-0.850000	0.991686265951023271369991
-0.650000	-0.850000	0.986863264384023719522077
-0.630000	-0.850000	0.981599681542865809547038
-0.610000	-0.850000	0.976484535456604407777093
-0.590000	-0.850000	0.971722730920183019875935
-0.570000	-0.850000	0.967050948048008174318113
-0.550000	-0.850000	0.962559114349437416890964
-0.530000	-0.850000	0.958266488849707109842768
-0.510000	-0.850000	0.954186455237823860642266
-0.490000	-0.850000	0.950199756325377675736377
-0.470000	-0.850000	0.946441607113955529761995
-0.450000	-0.850000	0.942872471802901013226972
-0.430000	-0.850000	0.939500587016147581387315
-0.410000	-0.850000	0.936182419148749889181715
-0.390000	-0.850000	0.932956659937158483408837
-0.370000	-0.850000	0.930028559949672373186047
-0.350000	-0.850000	0.927555058596907677781473
-0.330000	-0.850000	0.925635663659423069127286
-0.310000	-0.850000	0.924280293936474039995232
-0.290000	-0.850000	0.923412671105580229458099
-0.270000	-0.850000	0.922925035263394533124881
-0.250000	-0.850000	0.922713097490092892805080
-0.230000	-0.850000	0.922694262277730770094308
-0.210000	-0.850000	0.922805441328692688252033
-0.190000	-0.850000	0.922994521344401186446760
-0.170000	-0.850000	0.923222552473874857881242
-0.150000	-0.850000	0.923463304311551658187796
-0.130000	-0.850000	0.923698130371024217488696
-0.110000	-0.850000	0.923912956543975427692317
-0.090000	-0.850000	0.924099139463141372452526
-0.070000	-0.850000	0.924252594935357607575099
-0.050000	-0.850000	0.924370761165623222588295
-0.030000	-0.850000	0.924451417976322131764277
-0.010000	-0.850000	0.924493999710701452876549
0.010000	-0.850000	0.924493999710701563898851
0.030000	-0.850000	0.924451417976322131764277
0.050000	-0.850000	0.924370761165623111565992
0.070000	-0.850000	0.924252594935357607575099
0.090000	-0.850000	0.924099139463141483474828
0.110000	-0.850000	0.923912956543975538714619
0.130000	-0.850000	0.923698130371024217488696
0.150000	-0.850000	0.923463304311551547165493
0.170000	-0.850000	0.923222552473874746858939
0.190000	-0.850000	0.922994521344401075424457
0.210000	-0.850000	0.922805441328692688252033
0.230000	-0.850000	0.922694262277730770094308
0.250000	-0.850000	0.922713097490093114849685
0.270000	-0.850000	0.922925035263394533124881
0.290000	-0.850000	0.923412671105580229458099
0.310000	-0.850000	0.924280293936474039995232
0.330000	-0.850000	0.925635663659423069127286
0.350000	-0.850000	0.927555058596907677781473
0.370000	-0.850000	0.930028559949672373186047
0.390000	-0.850000	0.932956659937158483408837
0.410000	-0.850000	0.936182419148749889181715
0.430000	-0.850000	0.939500587016147692409618
0.450000	-0.850000	0.942872471802901124249274
0.470000	-0.850000	0.946441607113955640784297
0.490000	-0.850000	0.950199756325377786758679
0.510000	-0.850000	0.954186455237823860642266
0.530000	-0.850000	0.958266488849707109842768
0.550000	-0.850000	0.962559114349437416890964
0.570000	-0.850000	0.967050948048008174318113
0.590000	-0.850000	0.971722730920183019875935
0.610000	-0.850000	0.976484535456604407777093
0.630000	-0.850000	0.981599681542865809547038
0.650000	-0.850000	0.986863264384023719522077
0.670000	-0.850000	0.991686265951023271369991
0.690000	-0.850000	0.995444749089897773508540
0.710000	-0.850000	0.997856550756388793743668
0.730000	-0.850000	0.999129681920946310924592
0.750000	-0.850000	0.999692376192704013071477
0.770000	-0.850000	0.999904642753598360549461
0.790000	-0.850000	0.999973940910091285694250
0.810000	-0.850000	0.999993694661389320721412
0.830000	-0.850000	0.999998643048626290052994
0.850000	-0.850000	0.999999738908061375219916
0.870000	-0.850000	0.999999954820467329419387
0.890000	-0.850000	0.999999992925265424048575
0.910000	-0.850000	0.999999998991160987671378
0.930000	-0.850000	0.999999999868199318520112
0.950000	-0.850000	0.999999999984133358665872
0.970000	-0.850000	0.999999999998229083253420
0.990000	-0.850000	0.999999999999798716565635

-0.990000	-0.830000	0.999999999998523514399551
-0.970000	-0.830000	0.999999999987528087608268
-0.950000	-0.830000	0.999999999892634550135995
-0.930000	-0.830000	0.999999999145905982267379
-0.910000	-0.830000	0.999999993763955319359127
-0.890000	-0.830000	0.999999958478005046558224
-0.870000	-0.830000	0.999999749635028134520098
-0.850000	-0.830000	0.999998643048626290052994
-0.830000	-0.830000	0.999993439627224200982880
-0.810000	-0.830000	0.999971919584549784332239
-0.790000	-0.830000	0.999894328404253296405102
-0.770000	-0.830000	0.999652538043837912695722
-0.750000	-0.830000	0.999007226966281636215683
-0.730000	-0.830000	0.997549028128667747417069
-0.710000	-0.830000	0.994804801401960370199618
-0.690000	-0.830000	0.990591962287739935533182
-0.670000	-0.830000	0.985370262245724881644549
-0.650000	-0.830000	0.979942642099602689853555
-0.630000	-0.830000	0.974726592799649682596907
-0.610000	-0.830000	0.969773583213306533679088
-0.590000	-0.830000	0.964982396613836890253424
-0.570000	-0.830000	0.960340102898086134253219
-0.550000	-0.830000	0.955930979359981947141023
-0.530000	-0.830000	0.951639148392605549453549
-0.510000	-0.830000	0.947575498253638737189419
-0.490000	-0.830000	0.943652424136993905889881
-0.470000	-0.830000	0.939976432946111772892550
-0.450000	-0.830000	0.936345394164224575916933
-0.430000	-0.830000	0.932821606897203947639241
-0.410000	-0.830000	0.929624548408994888504253
-0.390000	-0.830000	0.926975168810754812653840
-0.370000	-0.830000	0.925010817309796951057876
-0.350000	-0.830000	0.923717448140104147036311
-0.330000	-0.830000	0.922994571613966807710483
-0.310000	-0.830000	0.922707264027207929579788
-0.290000	-0.830000	0.922725260747288000828803
-0.270000	-0.830000	0.922942172080806089162763
-0.250000	-0.830000	0.923278392715528695156024
-0.230000	-0.830000	0.923679687603526033967682
-0.210000	-0.830000	0.924109581218429454452234
-0.190000	-0.830000	0.924542378559548794214606
-0.170000	-0.830000	0.924960291921938737580433
-0.150000	-0.830000	0.925351017664647446103743
-0.130000	-0.830000	0.925705440722784711482518
-0.110000	-0.830000	0.926017064323987004748062
-0.090000	-0.830000	0.926282341723292490520691
-0.070000	-0.830000	0.926499586375795214365780
-0.050000	-0.830000	0.926666669009718946270482
-0.030000	-0.830000	0.926780806344263852203369
-0.010000	-0.830000	0.926841034122855567112254
0.010000	-0.830000	0.926841034122855567112254
0.030000	-0.830000	0.926780806344263852203369
0.050000	-0.830000	0.926666669009718946270482
0.070000	-0.830000	0.926499586375795214365780
0.090000	-0.830000	0.926282341723292601542994
0.110000	-0.830000	0.926017064323987226792667
0.130000	-0.830000	0.925705440722784711482518
0.150000	-0.830000	0.925351017664647446103743
0.170000	-0.830000	0.924960291921938737580433
0.190000	-0.830000	0.924542378559548794214606
0.210000	-0.830000	0.924109581218429454452234
0.230000	-0.830000	0.923679687603526033967682
0.250000	-0.830000	0.923278392715528695156024
0.270000	-0.830000	0.922942172080805978140461
0.290000	-0.830000	0.922725260747287889806501
0.310000	-0.830000	0.922707264027207929579788
0.330000	-0.830000	0.922994571613966696688180
0.350000	-0.830000	0.923717448140104147036311
0.370000	-0.830000	0.925010817309796840035574
0.390000	-0.830000	0.926975168810754812653840
0.410000	-0.830000	0.929624548408994666459648
0.430000	-0.830000	0.932821606897203947639241
0.450000	-0.830000	0.936345394164224575916933
0.470000	-0.830000	0.939976432946111772892550
0.490000	-0.830000	0.943652424136993905889881
0.510000	-0.830000	0.947575498253638737189419
0.530000	-0.830000	0.951639148392605549453549
0.550000	-0.830000	0.955930979359981947141023
0.570000	-0.830000	0.960340102898086134253219
0.590000	-0.830000	0.964982396613836890253424
0.610000	-0.830000	0.969773583213306422656785
0.630000	-0.830000	0.974726592799649682596907
0.650000	-0.830000	0.979942642099602689853555
0.670000	-0.830000	0.985370262245724881644549
0.690000	-0.830000	0.990591962287739935533182
0.710000	-0.830000	0.994804801401960481221920
0.730000	-0.830000	0.997549028128667858439371
0.750000	-0.830000	0.999007226966281636215683
0.770000	-0.830000	0.999652538043837912695722
0.790000	-0.830000	0.999894328404253296405102
0.810000	-0.830000	0.999971919584549784332239
0.830000	-0.830000	0.999993439627224200982880
0.850000	-0.830000	0.999998643048626290052994
0.870000	-0.830000	0.999999749635028134520098
0.890000	-0.830000	0.999999958478005046558224
0.910000	-0.830000	0.999999993763955319359127
0.930000	-0.830000	0.999999999145905982267379
0.950000	-0.830000	0.999999999892634550135995
0.970000	-0.830000	0.999999999987528087608268
0.990000	-0.830000	0.999999999998523514399551

-0.990000	-0.810000	0.999999999989892529583813
-0.970000	-0.810000	0.999999999918312121316433
-0.950000	-0.810000	0.999999999327513711122606
-0.930000	-0.810000	0.999999994904436584342022
-0.910000	-0.810000	0.999999964727016132925996
-0.890000	-0.810000	0.999999778530617833283145
-0.870000	-0.810000	0.999998748776583123998307
-0.850000	-0.810000	0.999993694661389320721412
-0.830000	-0.810000	0.999971919584549784332239
-0.810000	-0.810000	0.999890522330046604970732
-0.790000	-0.810000	0.999629694559490244998301
-0.770000	-0.810000	0.998921883071973715217950
-0.750000	-0.810000	0.997315311757222766608777
-0.730000	-0.810000	0.994307542966923696425852
-0.710000	-0.810000	0.989739088413331025151365
-0.690000	-0.810000	0.984176628963917221604163
-0.670000	-0.810000	0.978580910641842938169077
-0.650000	-0.810000	0.973300031065689630338511
-0.630000	-0.810000	0.968145599667450174052874
-0.610000	-0.810000	0.963184126735768808558191
-0.590000	-0.810000	0.958436975184238870717479
-0.570000	-0.810000	0.953857712372818133950148
-0.550000	-0.810000	0.949450743544273390028820
-0.530000	-0.810000	0.945226285634818141900837
-0.510000	-0.810000	0.941240253887707822855191
-0.490000	-0.810000	0.937330068104662239569791
-0.470000	-0.810000	0.933504927683373897373542
-0.450000	-0.810000	0.929953964397573606959213
-0.430000	-0.810000	0.927000803307366005867607
-0.410000	-0.810000	0.924849979236462393927809
-0.390000	-0.810000	0.923501086115817049204679
-0.370000	-0.810000	0.922829212765776563109910
-0.350000	-0.810000	0.922662121490556597080968
-0.330000	-0.810000	0.922838244209661984207571
-0.310000	-0.810000	0.923228616244579636251899
-0.290000	-0.810000	0.923742238227304945930030
-0.270000	-0.810000	0.924318521978796825422364
-0.250000	-0.810000	0.924917596312674783476382
-0.230000	-0.810000	0.925513789039246859147170
-0.210000	-0.810000	0.926090352164004371182671
-0.190000	-0.810000	0.926635956354011969260398
-0.170000	-0.810000	0.927142697026273387983508
-0.150000	-0.810000	0.927604689991712416663461
-0.130000	-0.810000	0.928017327326026930656155
-0.110000	-0.810000	0.928377414079417984105191
-0.090000	-0.810000	0.928683409125958037044768
-0.070000	-0.810000	0.928934457287160952887461
-0.050000	-0.810000	0.929128202274355219358881
-0.030000	-0.810000	0.929261057360670439386752
-0.010000	-0.810000	0.929331685619185221547411
0.010000	-0.810000	0.929331685619185332569714
0.030000	-0.810000	0.929261057360670328364449
0.050000	-0.810000	0.929128202274355219358881
0.070000	-0.810000	0.928934457287160952887461
0.090000	-0.810000	0.928683409125958148067070
0.110000	-0.810000	0.928377414079417984105191
0.130000	-0.810000	0.928017327326026930656155
0.150000	-0.810000	0.927604689991712416663461
0.170000	-0.810000	0.927142697026273276961206
0.190000	-0.810000	0.926635956354011969260398
0.210000	-0.810000	0.926090352164004371182671
0.230000	-0.810000	0.925513789039246859147170
0.250000	-0.810000	0.924917596312674783476382
0.270000	-0.810000	0.924318521978796825422364
0.290000	-0.810000	0.923742238227304834907727
0.310000	-0.810000	0.923228616244579636251899
0.330000	-0.810000	0.922838244209661984207571
0.350000	-0.810000	0.922662121490556708103270
0.370000	-0.810000	0.922829212765776563109910
0.390000	-0.810000	0.923501086115817049204679
0.410000	-0.810000	0.924849979236462282905507
0.430000	-0.810000	0.927000803307365783823002
0.450000	-0.810000	0.929953964397573495936911
0.470000	-0.810000	0.933504927683373897373542
0.490000	-0.810000	0.937330068104662239569791
0.510000	-0.810000	0.941240253887707822855191
0.530000	-0.810000	0.945226285634818141900837
0.550000	-0.810000	0.949450743544273279006518
0.570000	-0.810000	0.953857712372818022927845
0.590000	-0.810000	0.958436975184238759695177
0.610000	-0.810000	0.963184126735768808558191
0.630000	-0.810000	0.968145599667450174052874
0.650000	-0.810000	0.973300031065689630338511
0.670000	-0.810000	0.978580910641842827146775
0.690000	-0.810000	0.984176628963917221604163
0.710000	-0.810000	0.989739088413331025151365
0.730000	-0.810000	0.994307542966923696425852
0.750000	-0.810000	0.997315311757222655586475
0.770000	-0.810000	0.998921883071973715217950
0.790000	-0.810000	0.999629694559490244998301
0.810000	-0.810000	0.999890522330046604970732
0.830000	-0.810000	0.999971919584549784332239
0.850000	-0.810000	0.999993694661389320721412
0.870000	-0.810000	0.999998748776583123998307
0.890000	-0.810000	0.999999778530617833283145
0.910000	-0.810000	0.999999964727016132925996
0.930000	-0.810000	0.999999994904436584342022
0.950000	-0.810000	0.999999999327513711122606
0.970000	-0.810000	0.999999999918312121316433
0.990000	-0.810000	0.999999999989892529583813

-0.990000	-0.790000	0.999999999935413441676246
-0.970000	-0.790000	0.999999999502788505800766
-0.950000	-0.790000	0.999999996104450117329066
-0.930000	-0.790000	0.999999972044666840531590
-0.910000	-0.790000	0.999999817752939001991308
-0.890000	-0.790000	0.999998929259372060229794
-0.870000	-0.790000	0.999994381868552051351173
-0.850000	-0.790000	0.999973940910091285694250
-0.830000	-0.790000	0.999894328404253296405102
-0.810000	-0.790000	0.999629694559490244998301
-0.790000	-0.790000	0.998890964219732113704708
-0.770000	-0.790000	0.997187190640884679737610
-0.750000	-0.790000	0.993990231540558322187451
-0.730000	-0.790000	0.989171923387471951905070
-0.710000	-0.790000	0.983362555760276424443589
-0.690000	-0.790000	0.977576105377212400959763
-0.670000	-0.790000	0.972190201519205543512214
-0.650000	-0.790000	0.966894437673041284853070
-0.630000	-0.790000	0.961782431966040407544938
-0.610000	-0.790000	0.956854721213230563492402
-0.590000	-0.790000	0.952109567200827178190536
-0.570000	-0.790000	0.947547442605567225015761
-0.550000	-0.790000	0.943166411255828673887436
-0.530000	-0.790000	0.939049794705501095215538
-0.510000	-0.790000	0.934959128092412772303987
-0.490000	-0.790000	0.931034827870029557672638
-0.470000	-0.790000	0.927651480752053725353790
-0.450000	-0.790000	0.925127560281627236982160
-0.430000	-0.790000	0.923549381878292829917143
-0.410000	-0.790000	0.922795289834384302452008
-0.390000	-0.790000	0.922653185526074115507811
-0.370000	-0.790000	0.922918454932482590358234
-0.350000	-0.790000	0.923432739239229083416660
-0.330000	-0.790000	0.924086698696087172066882
-0.310000	-0.790000	0.924809111495884073050888
-0.290000	-0.790000	0.925555975832927591007149
-0.270000	-0.790000	0.926300383734069088248475
-0.250000	-0.790000	0.927025314811675049675443
-0.230000	-0.790000	0.927719542061859137049851
-0.210000	-0.790000	0.928375212331889132499896
-0.190000	-0.790000	0.928986513620583376216189
-0.170000	-0.790000	0.929548875716836753291261
-0.150000	-0.790000	0.930058472524132762160320
-0.130000	-0.790000	0.930512135487442826331517
-0.110000	-0.790000	0.930907705693493348064749
-0.090000	-0.790000	0.931244318010024718645923
-0.070000	-0.790000	0.931521388185335474929616
-0.050000	-0.790000	0.931736114382617275353482
-0.030000	-0.790000	0.931883997522604201613206
-0.010000	-0.790000	0.931963354237913210731392
0.010000	-0.790000	0.931963354237913210731392
0.030000	-0.790000	0.931883997522604090590903
0.050000	-0.790000	0.931736114382617275353482
0.070000	-0.790000	0.931521388185335585951918
0.090000	-0.790000	0.931244318010024940690528
0.110000	-0.790000	0.930907705693493459087051
0.130000	-0.790000	0.930512135487442937353819
0.150000	-0.790000	0.930058472524132762160320
0.170000	-0.790000	0.929548875716836753291261
0.190000	-0.790000	0.928986513620583376216189
0.210000	-0.790000	0.928375212331889132499896
0.230000	-0.790000	0.927719542061859137049851
0.250000	-0.790000	0.927025314811675049675443
0.270000	-0.790000	0.926300383734069088248475
0.290000	-0.790000	0.925555975832927702029451
0.310000	-0.790000	0.924809111495884073050888
0.330000	-0.790000	0.924086698696087172066882
0.350000	-0.790000	0.923432739239229194438963
0.370000	-0.790000	0.922918454932482701380536
0.390000	-0.790000	0.922653185526074226530113
0.410000	-0.790000	0.922795289834384413474311
0.430000	-0.790000	0.923549381878292829917143
0.450000	-0.790000	0.925127560281627348004463
0.470000	-0.790000	0.927651480752053614331487
0.490000	-0.790000	0.931034827870029557672638
0.510000	-0.790000	0.934959128092412772303987
0.530000	-0.790000	0.939049794705501095215538
0.550000	-0.790000	0.943166411255828562865133
0.570000	-0.790000	0.947547442605567225015761
0.590000	-0.790000	0.952109567200827067168234
0.610000	-0.790000	0.956854721213230674514705
0.630000	-0.790000	0.961782431966040407544938
0.650000	-0.790000	0.966894437673041173830768
0.670000	-0.790000	0.972190201519205321467609
0.690000	-0.790000	0.977576105377212400959763
0.710000	-0.790000	0.983362555760276424443589
0.730000	-0.790000	0.989171923387471840882768
0.750000	-0.790000	0.993990231540558322187451
0.770000	-0.790000	0.997187190640884790759912
0.790000	-0.790000	0.998890964219732224727011
0.810000	-0.790000	0.999629694559490244998301
0.830000	-0.790000	0.999894328404253296405102
0.850000	-0.790000	0.999973940910091285694250
0.870000	-0.790000	0.999994381868552051351173
0.890000	-0.790000	0.999998929259372060229794
0.910000	-0.790000	0.999999817752939001991308
0.930000	-0.790000	0.999999972044666840531590
0.950000	-0.790000	0.999999996104450117329066
0.970000	-0.790000	0.999999999502788505800766
0.990000	-0.790000	0.999999999935413441676246

-0.990000	-0.770000	0.999999999615455381629658
-0.970000	-0.770000	0.999999997191528100515256
-0.950000	-0.770000	0.999999979156158680382305
-0.930000	-0.770000	0.999999859145003111571270
-0.910000	-0.770000	0.999999141210925812650601
-0.890000	-0.770000	0.999995317892125146208571
-0.870000	-0.770000	0.999977407331547274438321
-0.850000	-0.770000	0.999904642753598360549461
-0.830000	-0.770000	0.999652538043837912695722
-0.810000	-0.770000	0.998921883071973715217950
-0.790000	-0.770000	0.997187190640884679737610
-0.770000	-0.770000	0.993880686746007047105422
-0.750000	-0.770000	0.988891312522732657264157
-0.730000	-0.770000	0.982911901340354887679496
-0.710000	-0.770000	0.976950270877397830560085
-0.690000	-0.770000	0.971375031017732926130748
-0.670000	-0.770000	0.965930825335711618073731
-0.650000	-0.770000	0.960663585241545048276635
-0.630000	-0.770000	0.955606373210076243118749
-0.610000	-0.770000	0.950730818561201895811053
-0.590000	-0.770000	0.946016256191478999149069
-0.570000	-0.770000	0.941500175136499861672235
-0.550000	-0.770000	0.937124392885856583035320
-0.530000	-0.770000	0.932896474549804510800755
-0.510000	-0.770000	0.929008200934708816554064
-0.490000	-0.770000	0.925926209875184702546846
-0.470000	-0.770000	0.923898981221940585051300
-0.450000	-0.770000	0.922875706693751629572375
-0.430000	-0.770000	0.922628795367707033037163
-0.410000	-0.770000	0.922901368837976021630709
-0.390000	-0.770000	0.923486948466750834363381
-0.370000	-0.770000	0.924245376176391797429233
-0.350000	-0.770000	0.925089615870818948728527
-0.330000	-0.770000	0.925967585734374321049245
-0.310000	-0.770000	0.926848385323733703344828
-0.290000	-0.770000	0.927713611766994739049608
-0.270000	-0.770000	0.928551745805317407800317
-0.250000	-0.770000	0.929354859695413981768297
-0.230000	-0.770000	0.930116923311762766601873
-0.210000	-0.770000	0.930832959674132598415497
-0.190000	-0.770000	0.931498651050194026446150
-0.170000	-0.770000	0.932110122867031987148323
-0.150000	-0.770000	0.932663864403756814880353
-0.130000	-0.770000	0.933156892050445718744811
-0.110000	-0.770000	0.933587218174675825821396
-0.090000	-0.770000	0.933954205783061763845865
-0.070000	-0.770000	0.934257375935313549852879
-0.050000	-0.770000	0.934493367755681703101800
-0.030000	-0.770000	0.934656633233475919730893
-0.010000	-0.770000	0.934745114601343241034215
0.010000	-0.770000	0.934745114601343241034215
0.030000	-0.770000	0.934656633233475919730893
0.050000	-0.770000	0.934493367755681703101800
0.070000	-0.770000	0.934257375935313660875181
0.090000	-0.770000	0.933954205783061874868167
0.110000	-0.770000	0.933587218174675825821396
0.130000	-0.770000	0.933156892050445829767114
0.150000	-0.770000	0.932663864403756814880353
0.170000	-0.770000	0.932110122867031876126021
0.190000	-0.770000	0.931498651050193915423847
0.210000	-0.770000	0.930832959674132598415497
0.230000	-0.770000	0.930116923311762544557268
0.250000	-0.770000	0.929354859695413870745995
0.270000	-0.770000	0.928551745805317296778014
0.290000	-0.770000	0.927713611766994739049608
0.310000	-0.770000	0.926848385323733703344828
0.330000	-0.770000	0.925967585734374321049245
0.350000	-0.770000	0.925089615870818948728527
0.370000	-0.770000	0.924245376176391908451535
0.390000	-0.770000	0.923486948466750834363381
0.410000	-0.770000	0.922901368837975910608407
0.430000	-0.770000	0.922628795367707033037163
0.450000	-0.770000	0.922875706693751629572375
0.470000	-0.770000	0.923898981221940585051300
0.490000	-0.770000	0.925926209875184702546846
0.510000	-0.770000	0.929008200934708816554064
0.530000	-0.770000	0.932896474549804510800755
0.550000	-0.770000	0.937124392885856472013018
0.570000	-0.770000	0.941500175136499750649932
0.590000	-0.770000	0.946016256191478999149069
0.610000	-0.770000	0.950730818561201784788750
0.630000	-0.770000	0.955606373210076132096447
0.650000	-0.770000	0.960663585241544826232030
0.670000	-0.770000	0.965930825335711507051428
0.690000	-0.770000	0.971375031017732815108445
0.710000	-0.770000	0.976950270877397719537782
0.730000	-0.770000	0.982911901340354776657193
0.750000	-0.770000	0.988891312522732657264157
0.770000	-0.770000	0.993880686746007158127725
0.790000	-0.770000	0.997187190640884790759912
0.810000	-0.770000	0.998921883071973715217950
0.830000	-0.770000	0.999652538043837912695722
0.850000	-0.770000	0.999904642753598360549461
0.870000	-0.770000	0.999977407331547274438321
0.890000	-0.770000	0.999995317892125146208571
0.910000	-0.770000	0.999999141210925812650601
0.930000	-0.770000	0.999999859145003111571270
0.950000	-0.770000	0.999999979156158680382305
0.970000	-0.770000	0.999999997191528100515256
0.990000	-0.770000	0.999999999615455381629658

-0.990000	-0.750000	0.999999997873412871385312
-0.970000	-0.750000	0.999999985320037976244123
-0.950000	-0.750000	0.999999897237049739651127
-0.930000	-0.750000	0.999999349663277414812512
-0.910000	-0.750000	0.999996317478237806142261
-0.890000	-0.750000	0.999981529657715584313848
-0.870000	-0.750000	0.999918894240615530044636
-0.850000	-0.750000	0.999692376192704013071477
-0.830000	-0.750000	0.999007226966281636215683
-0.810000	-0.750000	0.997315311757222766608777
-0.790000	-0.750000	0.993990231540558322187451
-0.770000	-0.750000	0.988891312522732657264157
-0.750000	-0.750000	0.982768833001780528491054
-0.730000	-0.750000	0.976660183196912057290717
-0.710000	-0.750000	0.970891686112461460567147
-0.690000	-0.750000	0.965275234391174352666098
-0.670000	-0.750000	0.959872077749742036445468
-0.650000	-0.750000	0.954656141219058729241453
-0.630000	-0.750000	0.949611511497186033814444
-0.610000	-0.750000	0.944756135961361320774188
-0.590000	-0.750000	0.940146102048703191655932
-0.570000	-0.750000	0.935567371485798493502273
-0.550000	-0.750000	0.931186384806035216676889
-0.530000	-0.750000	0.927434764116979448722589
-0.510000	-0.750000	0.924716041071032890386050
-0.490000	-0.750000	0.923172083302988499831088
-0.470000	-0.750000	0.922627406008183492680530
-0.450000	-0.750000	0.922783718434070698855010
-0.430000	-0.750000	0.923368842110974363812659
-0.410000	-0.750000	0.924190510311750923477803
-0.390000	-0.750000	0.925130771377973948332851
-0.370000	-0.750000	0.926122127215398438515592
-0.350000	-0.750000	0.927126967654023026454979
-0.330000	-0.750000	0.928123945047977350064627
-0.310000	-0.750000	0.929100211677244436359047
-0.290000	-0.750000	0.930047308697079855299705
-0.270000	-0.750000	0.930958950477548063950906
-0.250000	-0.750000	0.931829886480216140753896
-0.230000	-0.750000	0.932655367286165826179456
-0.210000	-0.750000	0.933430921080734221639830
-0.190000	-0.750000	0.934152282219060547951983
-0.170000	-0.750000	0.934815383854243786565519
-0.150000	-0.750000	0.935416435149733604959010
-0.130000	-0.750000	0.935952198393317669200542
-0.110000	-0.750000	0.936420566993673042510693
-0.090000	-0.750000	0.936820995473862105917817
-0.070000	-0.750000	0.937153050983998259226837
-0.050000	-0.750000	0.937412696290314872982208
-0.030000	-0.750000	0.937593152199483248487866
-0.010000	-0.750000	0.937691922664303234569161
0.010000	-0.750000	0.937691922664303123546858
0.030000	-0.750000	0.937593152199483248487866
0.050000	-0.750000	0.937412696290314872982208
0.070000	-0.750000	0.937153050983998259226837
0.090000	-0.750000	0.936820995473861994895515
0.110000	-0.750000	0.936420566993672931488391
0.130000	-0.750000	0.935952198393317669200542
0.150000	-0.750000	0.935416435149733493936708
0.170000	-0.750000	0.934815383854243786565519
0.190000	-0.750000	0.934152282219060547951983
0.210000	-0.750000	0.933430921080734221639830
0.230000	-0.750000	0.932655367286165715157153
0.250000	-0.750000	0.931829886480216029731594
0.270000	-0.750000	0.930958950477548174973208
0.290000	-0.750000	0.930047308697079855299705
0.310000	-0.750000	0.929100211677244325336744
0.330000	-0.750000	0.928123945047977350064627
0.350000	-0.750000	0.927126967654022915432677
0.370000	-0.750000	0.926122127215398549537895
0.390000	-0.750000	0.925130771377973948332851
0.410000	-0.750000	0.924190510311750923477803
0.430000	-0.750000	0.923368842110974363812659
0.450000	-0.750000	0.922783718434070698855010
0.470000	-0.750000	0.922627406008183492680530
0.490000	-0.750000	0.923172083302988499831088
0.510000	-0.750000	0.924716041071032890386050
0.530000	-0.750000	0.927434764116979226677984
0.550000	-0.750000	0.931186384806035327699192
0.570000	-0.750000	0.935567371485798493502273
0.590000	-0.750000	0.940146102048703191655932
0.610000	-0.750000	0.944756135961361209751885
0.630000	-0.750000	0.949611511497185922792141
0.650000	-0.750000	0.954656141219058618219151
0.670000	-0.750000	0.959872077749742147467771
0.690000	-0.750000	0.965275234391174463688401
0.710000	-0.750000	0.970891686112461460567147
0.730000	-0.750000	0.976660183196912057290717
0.750000	-0.750000	0.982768833001780306446449
0.770000	-0.750000	0.988891312522732657264157
0.790000	-0.750000	0.993990231540558322187451
0.810000	-0.750000	0.997315311757222766608777
0.830000	-0.750000	0.999007226966281636215683
0.850000	-0.750000	0.999692376192704013071477
0.870000	-0.750000	0.999918894240615530044636
0.890000	-0.750000	0.999981529657715584313848
0.910000	-0.750000	0.999996317478237806142261
0.930000	-0.750000	0.999999349663277414812512
0.950000	-0.750000	0.999999897237049739651127
0.970000	-0.750000	0.999999985320037976244123
0.990000	-0.750000	0.999999997873412871385312

-0.990000	-0.730000	0.999999989128892874390431
-0.970000	-0.730000	0.999999929320125380272088
-0.950000	-0.730000	0.999999535234067704614347
-0.930000	-0.730000	0.999997260009660382529262
-0.910000	-0.730000	0.999985688940003614177954
-0.890000	-0.730000	0.999934540985792597034276
-0.870000	-0.730000	0.999741272646333278828479
-0.850000	-0.730000	0.999129681920946310924592
-0.830000	-0.730000	0.997549028128667747417069
-0.810000	-0.730000	0.994307542966923696425852
-0.790000	-0.730000	0.989171923387471951905070
-0.770000	-0.730000	0.982911901340354887679496
-0.750000	-0.730000	0.976660183196912057290717
-0.730000	-0.730000	0.970741542985742333904398
-0.710000	-0.730000	0.964961037279054578696957
-0.690000	-0.730000	0.959399001922178751300407
-0.670000	-0.730000	0.954019038119107598561186
-0.650000	-0.730000	0.948835328505427177958609
-0.630000	-0.730000	0.943819004761110691426040
-0.610000	-0.730000	0.939078008186928325784493
-0.590000	-0.730000	0.934354677043791603807676
-0.570000	-0.730000	0.929868188895332292709384
-0.550000	-0.730000	0.926259552010218256690166
-0.530000	-0.730000	0.923907867522272163718355
-0.510000	-0.730000	0.922793309184157029001483
-0.490000	-0.730000	0.922638678629578823375823
-0.470000	-0.730000	0.923105370957251314401049
-0.450000	-0.730000	0.923924804289636525389540
-0.430000	-0.730000	0.924925051090207173132285
-0.410000	-0.730000	0.926008274909428830135028
-0.390000	-0.730000	0.927122359446784338743441
-0.370000	-0.730000	0.928239849535254291090780
-0.350000	-0.730000	0.929345556428331720510982
-0.330000	-0.730000	0.930430088362703910931373
-0.310000	-0.730000	0.931486716135236925140362
-0.290000	-0.730000	0.932509900852270368076802
-0.270000	-0.730000	0.933494598419466248273579
-0.250000	-0.730000	0.934435948023526363748203
-0.230000	-0.730000	0.935329152777494066128838
-0.210000	-0.730000	0.936169457057657750098656
-0.190000	-0.730000	0.936952171706357139768784
-0.170000	-0.730000	0.937672734361697290950133
-0.150000	-0.730000	0.938326859679033953298699
-0.130000	-0.730000	0.938910908342583061525488
-0.110000	-0.730000	0.939422563127521481618487
-0.090000	-0.730000	0.939861285351322184311584
-0.070000	-0.730000	0.940226556747632336019649
-0.050000	-0.730000	0.940513448624789472063412
-0.030000	-0.730000	0.940713719641142809280154
-0.010000	-0.730000	0.940824380189526077167272
0.010000	-0.730000	0.940824380189525966144970
0.030000	-0.730000	0.940713719641142809280154
0.050000	-0.730000	0.940513448624789472063412
0.070000	-0.730000	0.940226556747632336019649
0.090000	-0.730000	0.939861285351322184311584
0.110000	-0.730000	0.939422563127521481618487
0.130000	-0.730000	0.938910908342583061525488
0.150000	-0.730000	0.938326859679033953298699
0.170000	-0.730000	0.937672734361697290950133
0.190000	-0.730000	0.936952171706357139768784
0.210000	-0.730000	0.936169457057657750098656
0.230000	-0.730000	0.935329152777493955106536
0.250000	-0.730000	0.934435948023526252725901
0.270000	-0.730000	0.933494598419466248273579
0.290000	-0.730000	0.932509900852270257054499
0.310000	-0.730000	0.931486716135236925140362
0.330000	-0.730000	0.930430088362703910931373
0.350000	-0.730000	0.929345556428331720510982
0.370000	-0.730000	0.928239849535254402113083
0.390000	-0.730000	0.927122359446784227721139
0.410000	-0.730000	0.926008274909428719112725
0.430000	-0.730000	0.924925051090207173132285
0.450000	-0.730000	0.923924804289636636411842
0.470000	-0.730000	0.923105370957251425423351
0.490000	-0.730000	0.922638678629578934398126
0.510000	-0.730000	0.922793309184156917979180
0.530000	-0.730000	0.923907867522272052696053
0.550000	-0.730000	0.926259552010218367712469
0.570000	-0.730000	0.929868188895332403731686
0.590000	-0.730000	0.934354677043791603807676
0.610000	-0.730000	0.939078008186928325784493
0.630000	-0.730000	0.943819004761110691426040
0.650000	-0.730000	0.948835328505427177958609
0.670000	-0.730000	0.954019038119107598561186
0.690000	-0.730000	0.959399001922178751300407
0.710000	-0.730000	0.964961037279054578696957
0.730000	-0.730000	0.970741542985742111859793
0.750000	-0.730000	0.976660183196912057290717
0.770000	-0.730000	0.982911901340354887679496
0.790000	-0.730000	0.989171923387471951905070
0.810000	-0.730000	0.994307542966923696425852
0.830000	-0.730000	0.997549028128667747417069
0.850000	-0.730000	0.999129681920946310924592
0.870000	-0.730000	0.999741272646333278828479
0.890000	-0.730000	0.999934540985792597034276
0.910000	-0.730000	0.999985688940003614177954
0.930000	-0.730000	0.999997260009660382529262
0.950000	-0.730000	0.999999535234067704614347
0.970000	-0.730000	0.999999929320125380272088
0.990000	-0.730000	0.999999989128892874390431

-0.990000	-0.710000	0.999999948926148740646624
-0.970000	-0.710000	0.999999688449961676717237
-0.950000	-0.710000	0.999998083815873406443586
-0.930000	-0.710000	0.999989533131886432215651
-0.910000	-0.710000	0.999949925678091378067336
-0.890000	-0.710000	0.999793004553063635597709
-0.870000	-0.710000	0.999271864990287750352138
-0.850000	-0.710000	0.997856550756388682721365
-0.830000	-0.710000	0.994804801401960370199618
-0.810000	-0.710000	0.989739088413331025151365
-0.790000	-0.710000	0.983362555760276424443589
-0.770000	-0.710000	0.976950270877397830560085
-0.750000	-0.710000	0.970891686112461460567147
-0.730000	-0.710000	0.964961037279054578696957
-0.710000	-0.710000	0.959235104931032478425834
-0.690000	-0.710000	0.953707676171544171950245
-0.670000	-0.710000	0.948372817550968361111075
-0.650000	-0.710000	0.943218640666572460951045
-0.630000	-0.710000	0.938306965857346852999399
-0.610000	-0.710000	0.933451488276287433265566
-0.590000	-0.710000	0.928912787235058434731627
-0.570000	-0.710000	0.925428444604280309171429
-0.550000	-0.710000	0.923384172127873714686075
-0.530000	-0.710000	0.922628216005293100288043
-0.510000	-0.710000	0.922784059384453292373962
-0.490000	-0.710000	0.923489746779748599259108
-0.470000	-0.710000	0.924489160423425437862477
-0.450000	-0.710000	0.925630607411949912766147
-0.430000	-0.710000	0.926833284132326240545297
-0.410000	-0.710000	0.928056481027133561845233
-0.390000	-0.710000	0.929279613838325801999929
-0.370000	-0.710000	0.930491345025548532987614
-0.350000	-0.710000	0.931684309531267684789668
-0.330000	-0.710000	0.932852736424277573235031
-0.310000	-0.710000	0.933991425039766953730691
-0.290000	-0.710000	0.935095314699429747129500
-0.270000	-0.710000	0.936159313402688320060463
-0.250000	-0.710000	0.937178248598496077548248
-0.230000	-0.710000	0.938146878785205529105440
-0.210000	-0.710000	0.939059931319681018280221
-0.190000	-0.710000	0.939912145196485471210224
-0.170000	-0.710000	0.940698356311788774775096
-0.150000	-0.710000	0.941413764349847248524839
-0.130000	-0.710000	0.942054458225367263857208
-0.110000	-0.710000	0.942618008795254702647526
-0.090000	-0.710000	0.943103562779340598432043
-0.070000	-0.710000	0.943509752104391030691488
-0.050000	-0.710000	0.943829966208024062623849
-0.030000	-0.710000	0.944054144754488677726556
-0.010000	-0.710000	0.944178968242852967307499
0.010000	-0.710000	0.944178968242852967307499
0.030000	-0.710000	0.944054144754488677726556
0.050000	-0.710000	0.943829966208024062623849
0.070000	-0.710000	0.943509752104390919669186
0.090000	-0.710000	0.943103562779340598432043
0.110000	-0.710000	0.942618008795254702647526
0.130000	-0.710000	0.942054458225367263857208
0.150000	-0.710000	0.941413764349847137502536
0.170000	-0.710000	0.940698356311788774775096
0.190000	-0.710000	0.939912145196485471210224
0.210000	-0.710000	0.939059931319681129302523
0.230000	-0.710000	0.938146878785205418083137
0.250000	-0.710000	0.937178248598495855503643
0.270000	-0.710000	0.936159313402688320060463
0.290000	-0.710000	0.935095314699429747129500
0.310000	-0.710000	0.933991425039766842708389
0.330000	-0.710000	0.932852736424277462212729
0.350000	-0.710000	0.931684309531267684789668
0.370000	-0.710000	0.930491345025548644009916
0.390000	-0.710000	0.929279613838325801999929
0.410000	-0.710000	0.928056481027133672867535
0.430000	-0.710000	0.926833284132326240545297
0.450000	-0.710000	0.925630607411949912766147
0.470000	-0.710000	0.924489160423425548884779
0.490000	-0.710000	0.923489746779748599259108
0.510000	-0.710000	0.922784059384453181351660
0.530000	-0.710000	0.922628216005292989265740
0.550000	-0.710000	0.923384172127873603663772
0.570000	-0.710000	0.925428444604280309171429
0.590000	-0.710000	0.928912787235058434731627
0.610000	-0.710000	0.933451488276287433265566
0.630000	-0.710000	0.938306965857346852999399
0.650000	-0.710000	0.943218640666572682995650
0.670000	-0.710000	0.948372817550968250088772
0.690000	-0.710000	0.953707676171544171950245
0.710000	-0.710000	0.959235104931032478425834
0.730000	-0.710000	0.964961037279054578696957
0.750000	-0.710000	0.970891686112461460567147
0.770000	-0.710000	0.976950270877397830560085
0.790000	-0.710000	0.983362555760276424443589
0.810000	-0.710000	0.989739088413331025151365
0.830000	-0.710000	0.994804801401960370199618
0.850000	-0.710000	0.997856550756388682721365
0.870000	-0.710000	0.999271864990287750352138
0.890000	-0.710000	0.999793004553063635597709
0.910000	-0.710000	0.999949925678091378067336
0.930000	-0.710000	0.999989533131886432215651
0.950000	-0.710000	0.999998083815873406443586
0.970000	-0.710000	0.999999688449961676717237
0.990000	-0.710000	0.999999948926148740646624

-0.990000	-0.690000	0.999999780671607330084782
-0.970000	-0.690000	0.999998750589450313697171
-0.950000	-0.690000	0.999992848075281659525615
-0.930000	-0.690000	0.999964022805520658110368
-0.910000	-0.690000	0.999843552377367439376599
-0.890000	-0.690000	0.999421160999138247227336
-0.870000	-0.690000	0.998209047487126244213584
-0.850000	-0.690000	0.995444749089897773508540
-0.830000	-0.690000	0.990591962287739935533182
-0.810000	-0.690000	0.984176628963917221604163
-0.790000	-0.690000	0.977576105377212400959763
-0.770000	-0.690000	0.971375031017732926130748
-0.750000	-0.690000	0.965275234391174352666098
-0.730000	-0.690000	0.959399001922178751300407
-0.710000	-0.690000	0.953707676171544171950245
-0.690000	-0.690000	0.948201448103888733243139
-0.670000	-0.690000	0.942892888062938361315446
-0.650000	-0.690000	0.937806571542855738066180
-0.630000	-0.690000	0.932813522834920028081740
-0.610000	-0.690000	0.928251621573043528279356
-0.590000	-0.690000	0.924876499980823663094043
-0.570000	-0.690000	0.923061454989497875978088
-0.550000	-0.690000	0.922579859491818310424094
-0.530000	-0.690000	0.922977484861573049812478
-0.510000	-0.690000	0.923869955179283275370494
-0.490000	-0.690000	0.925012884549433422876064
-0.470000	-0.690000	0.926271953574704820510988
-0.450000	-0.690000	0.927579847255083356216687
-0.430000	-0.690000	0.928904267628282487301306
-0.410000	-0.690000	0.930229298477540433864874
-0.390000	-0.690000	0.931546044268296902224336
-0.370000	-0.690000	0.932848356084161944856703
-0.350000	-0.690000	0.934131013135625742904722
-0.330000	-0.690000	0.935388987521308279404764
-0.310000	-0.690000	0.936617162360472765847419
-0.290000	-0.690000	0.937810239889835806081919
-0.270000	-0.690000	0.938962742685058859848368
-0.250000	-0.690000	0.940069076689085458831130
-0.230000	-0.690000	0.941123628315460480919796
-0.210000	-0.690000	0.942120817535668009234939
-0.190000	-0.690000	0.943055042653311637046443
-0.170000	-0.690000	0.943920780296495953720637
-0.150000	-0.690000	0.944713400272691239401013
-0.130000	-0.690000	0.945430087564953058887340
-0.110000	-0.690000	0.946069055914561252151884
-0.090000	-0.690000	0.946627244215666352467053
-0.070000	-0.690000	0.947098249052227836308759
-0.050000	-0.690000	0.947469749069127731289086
-0.030000	-0.690000	0.947728643282759297683526
-0.010000	-0.690000	0.947872664671608800013303
0.010000	-0.690000	0.947872664671608688991000
0.030000	-0.690000	0.947728643282759186661224
0.050000	-0.690000	0.947469749069127731289086
0.070000	-0.690000	0.947098249052227836308759
0.090000	-0.690000	0.946627244215666352467053
0.110000	-0.690000	0.946069055914561252151884
0.130000	-0.690000	0.945430087564952947865038
0.150000	-0.690000	0.944713400272691239401013
0.170000	-0.690000	0.943920780296495842698334
0.190000	-0.690000	0.943055042653311637046443
0.210000	-0.690000	0.942120817535668009234939
0.230000	-0.690000	0.941123628315460369897494
0.250000	-0.690000	0.940069076689085347808827
0.270000	-0.690000	0.938962742685058748826066
0.290000	-0.690000	0.937810239889835806081919
0.310000	-0.690000	0.936617162360472765847419
0.330000	-0.690000	0.935388987521308168382461
0.350000	-0.690000	0.934131013135625853927024
0.370000	-0.690000	0.932848356084161944856703
0.390000	-0.690000	0.931546044268297013246638
0.410000	-0.690000	0.930229298477540433864874
0.430000	-0.690000	0.928904267628282487301306
0.450000	-0.690000	0.927579847255083356216687
0.470000	-0.690000	0.926271953574704931533290
0.490000	-0.690000	0.925012884549433422876064
0.510000	-0.690000	0.923869955179283164348192
0.530000	-0.690000	0.922977484861573049812478
0.550000	-0.690000	0.922579859491818310424094
0.570000	-0.690000	0.923061454989497987000391
0.590000	-0.690000	0.924876499980823663094043
0.610000	-0.690000	0.928251621573043528279356
0.630000	-0.690000	0.932813522834919806037135
0.650000	-0.690000	0.937806571542855627043878
0.670000	-0.690000	0.942892888062938472337748
0.690000	-0.690000	0.948201448103888844265441
0.710000	-0.690000	0.953707676171544282972548
0.730000	-0.690000	0.959399001922178751300407
0.750000	-0.690000	0.965275234391174463688401
0.770000	-0.690000	0.971375031017732815108445
0.790000	-0.690000	0.977576105377212289937461
0.810000	-0.690000	0.984176628963917221604163
0.830000	-0.690000	0.990591962287739935533182
0.850000	-0.690000	0.995444749089897773508540
0.870000	-0.690000	0.998209047487126244213584
0.890000	-0.690000	0.999421160999138247227336
0.910000	-0.690000	0.999843552377367439376599
0.930000	-0.690000	0.999964022805520658110368
0.950000	-0.690000	0.999992848075281659525615
0.970000	-0.690000	0.999998750589450313697171
0.990000	-0.690000	0.999999780671607330084782

-0.990000	-0.670000	0.999999141950838166259530
-0.970000	-0.670000	0.999995461385341677384986
-0.950000	-0.670000	0.999975964686931173552864
-0.930000	-0.670000	0.999889440883163893580843
-0.910000	-0.670000	0.999566773222400062337556
-0.890000	-0.670000	0.998580190026364888922217
-0.870000	-0.670000	0.996180260042460297142952
-0.850000	-0.670000	0.991686265951023271369991
-0.830000	-0.670000	0.985370262245724881644549
-0.810000	-0.670000	0.978580910641842938169077
-0.790000	-0.670000	0.972190201519205543512214
-0.770000	-0.670000	0.965930825335711618073731
-0.750000	-0.670000	0.959872077749742036445468
-0.730000	-0.670000	0.954019038119107598561186
-0.710000	-0.670000	0.948372817550968361111075
-0.690000	-0.670000	0.942892888062938361315446
-0.670000	-0.670000	0.937624414836660147187786
-0.650000	-0.670000	0.932465465932754145050865
-0.630000	-0.670000	0.927845382474059010569079
-0.610000	-0.670000	0.924538566777381332073560
-0.590000	-0.670000	0.922879084210303068935843
-0.570000	-0.670000	0.922589056574826371637243
-0.550000	-0.670000	0.923166179834997047137790
-0.530000	-0.670000	0.924205183542551766961992
-0.510000	-0.670000	0.925466368882614021096344
-0.490000	-0.670000	0.926827622405080986389692
-0.470000	-0.670000	0.928231594677638827128874
-0.450000	-0.670000	0.929652072109722116266539
-0.430000	-0.670000	0.931076406451658233898172
-0.410000	-0.670000	0.932497353536293371867316
-0.390000	-0.670000	0.933909581221719631294320
-0.370000	-0.670000	0.935308259043962419987395
-0.350000	-0.670000	0.936688514263558369421503
-0.330000	-0.670000	0.938045238715577101018539
-0.310000	-0.670000	0.939373053982630601410619
-0.290000	-0.670000	0.940666387434054285243690
-0.270000	-0.670000	0.941919678347274524909949
-0.250000	-0.670000	0.943127739084853145001830
-0.230000	-0.670000	0.944286138810738973070613
-0.210000	-0.670000	0.945391107214214820864129
-0.190000	-0.670000	0.946438716949467462313805
-0.170000	-0.670000	0.947425161648041802564535
-0.150000	-0.670000	0.948350448978526383569942
-0.130000	-0.670000	0.949219598032473466098224
-0.110000	-0.670000	0.950033333603062635219771
-0.090000	-0.670000	0.950776224244661460893724
-0.070000	-0.670000	0.951417940737299350217882
-0.050000	-0.670000	0.951921317067205063899848
-0.030000	-0.670000	0.952262725969070689124862
-0.010000	-0.670000	0.952446546805135518809493
0.010000	-0.670000	0.952446546805135518809493
0.030000	-0.670000	0.952262725969070689124862
0.050000	-0.670000	0.951921317067204952877546
0.070000	-0.670000	0.951417940737299350217882
0.090000	-0.670000	0.950776224244661460893724
0.110000	-0.670000	0.950033333603062746242074
0.130000	-0.670000	0.949219598032473355075922
0.150000	-0.670000	0.948350448978526383569942
0.170000	-0.670000	0.947425161648041802564535
0.190000	-0.670000	0.946438716949467462313805
0.210000	-0.670000	0.945391107214214820864129
0.230000	-0.670000	0.944286138810738973070613
0.250000	-0.670000	0.943127739084853145001830
0.270000	-0.670000	0.941919678347274413887646
0.290000	-0.670000	0.940666387434054285243690
0.310000	-0.670000	0.939373053982630601410619
0.330000	-0.670000	0.938045238715577101018539
0.350000	-0.670000	0.936688514263558369421503
0.370000	-0.670000	0.935308259043962419987395
0.390000	-0.670000	0.933909581221719742316623
0.410000	-0.670000	0.932497353536293371867316
0.430000	-0.670000	0.931076406451658233898172
0.450000	-0.670000	0.929652072109722116266539
0.470000	-0.670000	0.928231594677638827128874
0.490000	-0.670000	0.926827622405080986389692
0.510000	-0.670000	0.925466368882614021096344
0.530000	-0.670000	0.924205183542551766961992
0.550000	-0.670000	0.923166179834997047137790
0.570000	-0.670000	0.922589056574826371637243
0.590000	-0.670000	0.922879084210303068935843
0.610000	-0.670000	0.924538566777381221051257
0.630000	-0.670000	0.927845382474058899546776
0.650000	-0.670000	0.932465465932754034028562
0.670000	-0.670000	0.937624414836660258210088
0.690000	-0.670000	0.942892888062938472337748
0.710000	-0.670000	0.948372817550968361111075
0.730000	-0.670000	0.954019038119107598561186
0.750000	-0.670000	0.959872077749742036445468
0.770000	-0.670000	0.965930825335711507051428
0.790000	-0.670000	0.972190201519205432489912
0.810000	-0.670000	0.978580910641842938169077
0.830000	-0.670000	0.985370262245724881644549
0.850000	-0.670000	0.991686265951023271369991
0.870000	-0.670000	0.996180260042460297142952
0.890000	-0.670000	0.998580190026364888922217
0.910000	-0.670000	0.999566773222400062337556
0.930000	-0.670000	0.999889440883163893580843
0.950000	-0.670000	0.999975964686931173552864
0.970000	-0.670000	0.999995461385341677384986
0.990000	-0.670000	0.999999141950838166259530

-0.990000	-0.650000	0.999996942190606863398727
-0.970000	-0.650000	0.999985079565126055989310
-0.950000	-0.650000	0.999927397783345606185890
-0.930000	-0.650000	0.999697040678459991625004
-0.910000	-0.650000	0.998940132718580398041297
-0.890000	-0.650000	0.996954396600705172737378
-0.870000	-0.650000	0.992938220946190552851363
-0.850000	-0.650000	0.986863264384023719522077
-0.830000	-0.650000	0.979942642099602689853555
-0.810000	-0.650000	0.973300031065689630338511
-0.790000	-0.650000	0.966894437673041284853070
-0.770000	-0.650000	0.960663585241545048276635
-0.750000	-0.650000	0.954656141219058729241453
-0.730000	-0.650000	0.948835328505427177958609
-0.710000	-0.650000	0.943218640666572460951045
-0.690000	-0.650000	0.937806571542855738066180
-0.670000	-0.650000	0.932465465932754145050865
-0.650000	-0.650000	0.927705839622778860587005
-0.630000	-0.650000	0.924376552795563743991636
-0.610000	-0.650000	0.922790420781848919062895
-0.590000	-0.650000	0.922618377158764713108496
-0.570000	-0.650000	0.923320107395027234176155
-0.550000	-0.650000	0.924471914265375560582072
-0.530000	-0.650000	0.925831998833997915632210
-0.510000	-0.650000	0.927284166649082863820297
-0.490000	-0.650000	0.928777411770739580454403
-0.470000	-0.650000	0.930289722773114391429772
-0.450000	-0.650000	0.931810777021289227128875
-0.430000	-0.650000	0.933334550306764598737175
-0.410000	-0.650000	0.934856368268628501461137
-0.390000	-0.650000	0.936371780801567021867982
-0.370000	-0.650000	0.937876147278603577994716
-0.350000	-0.650000	0.939364508406578702093270
-0.330000	-0.650000	0.940831628593460478349186
-0.310000	-0.650000	0.942272258736413736990301
-0.290000	-0.650000	0.943681782195644691668690
-0.270000	-0.650000	0.945057458675643724532733
-0.250000	-0.650000	0.946400298838944942225737
-0.230000	-0.650000	0.947716489535659678544732
-0.210000	-0.650000	0.949015498453579464666063
-0.190000	-0.650000	0.950304982396588671100801
-0.170000	-0.650000	0.951593545330553292060927
-0.150000	-0.650000	0.952906790043615004037747
-0.130000	-0.650000	0.954279237606945329730479
-0.110000	-0.650000	0.955706108513899255108015
-0.090000	-0.650000	0.957114521200786327881360
-0.070000	-0.650000	0.958385799917178649032223
-0.050000	-0.650000	0.959387486476077300245890
-0.030000	-0.650000	0.960042323303251121657809
-0.010000	-0.650000	0.960369305484356616808839
0.010000	-0.650000	0.960369305484356727831141
0.030000	-0.650000	0.960042323303251121657809
0.050000	-0.650000	0.959387486476077300245890
0.070000	-0.650000	0.958385799917178760054526
0.090000	-0.650000	0.957114521200786438903663
0.110000	-0.650000	0.955706108513899255108015
0.130000	-0.650000	0.954279237606945218708177
0.150000	-0.650000	0.952906790043614893015445
0.170000	-0.650000	0.951593545330553292060927
0.190000	-0.650000	0.950304982396588671100801
0.210000	-0.650000	0.949015498453579464666063
0.230000	-0.650000	0.947716489535659678544732
0.250000	-0.650000	0.946400298838944942225737
0.270000	-0.650000	0.945057458675643613510431
0.290000	-0.650000	0.943681782195644691668690
0.310000	-0.650000	0.942272258736413736990301
0.330000	-0.650000	0.940831628593460478349186
0.350000	-0.650000	0.939364508406578702093270
0.370000	-0.650000	0.937876147278603466972413
0.390000	-0.650000	0.936371780801567132890284
0.410000	-0.650000	0.934856368268628612483440
0.430000	-0.650000	0.933334550306764598737175
0.450000	-0.650000	0.931810777021289227128875
0.470000	-0.650000	0.930289722773114391429772
0.490000	-0.650000	0.928777411770739580454403
0.510000	-0.650000	0.927284166649082863820297
0.530000	-0.650000	0.925831998833997915632210
0.550000	-0.650000	0.924471914265375560582072
0.570000	-0.650000	0.923320107395027234176155
0.590000	-0.650000	0.922618377158764824130799
0.610000	-0.650000	0.922790420781848919062895
0.630000	-0.650000	0.924376552795563521947031
0.650000	-0.650000	0.927705839622778971609307
0.670000	-0.650000	0.932465465932754145050865
0.690000	-0.650000	0.937806571542855738066180
0.710000	-0.650000	0.943218640666572682995650
0.730000	-0.650000	0.948835328505427177958609
0.750000	-0.650000	0.954656141219058729241453
0.770000	-0.650000	0.960663585241544937254332
0.790000	-0.650000	0.966894437673041173830768
0.810000	-0.650000	0.973300031065689630338511
0.830000	-0.650000	0.979942642099602689853555
0.850000	-0.650000	0.986863264384023719522077
0.870000	-0.650000	0.992938220946190552851363
0.890000	-0.650000	0.996954396600705172737378
0.910000	-0.650000	0.998940132718580398041297
0.930000	-0.650000	0.999697040678459991625004
0.950000	-0.650000	0.999927397783345606185890
0.970000	-0.650000	0.999985079565126055989310
0.990000	-0.650000	0.999996942190606863398727

-0.990000	-0.630000	0.999990047927545422368212
-0.970000	-0.630000	0.999955510847504114302353
-0.950000	-0.630000	0.999802518886528934771718
-0.930000	-0.630000	0.999258561310203408112329
-0.910000	-0.630000	0.997705154059228882523769
-0.890000	-0.630000	0.994265577339503381359975
-0.870000	-0.630000	0.988571688965961259398796
-0.850000	-0.630000	0.981599681542865809547038
-0.830000	-0.630000	0.974726592799649682596907
-0.810000	-0.630000	0.968145599667450174052874
-0.790000	-0.630000	0.961782431966040407544938
-0.770000	-0.630000	0.955606373210076243118749
-0.750000	-0.630000	0.949611511497186033814444
-0.730000	-0.630000	0.943819004761110691426040
-0.710000	-0.630000	0.938306965857346852999399
-0.690000	-0.630000	0.932813522834920028081740
-0.670000	-0.630000	0.927845382474059010569079
-0.650000	-0.630000	0.924376552795563632969333
-0.630000	-0.630000	0.922764618173561923519799
-0.610000	-0.630000	0.922640978740946748892782
-0.590000	-0.630000	0.923420744460947351406332
-0.570000	-0.630000	0.924656718922314935227291
-0.550000	-0.630000	0.926099372105131823929014
-0.530000	-0.630000	0.927632956400498476234873
-0.510000	-0.630000	0.929209398358816662799597
-0.490000	-0.630000	0.930809253478000364623313
-0.470000	-0.630000	0.932423836830607921655201
-0.450000	-0.630000	0.934048099936858666758610
-0.430000	-0.630000	0.935677991615606496900170
-0.410000	-0.630000	0.937309513232468693999522
-0.390000	-0.630000	0.938938392360813223191940
-0.370000	-0.630000	0.940560021692028125350760
-0.350000	-0.630000	0.942169650500967792439155
-0.330000	-0.630000	0.943763097047238819214954
-0.310000	-0.630000	0.945338586079697562603030
-0.290000	-0.630000	0.946900560391861323417118
-0.270000	-0.630000	0.948466142832300906917453
-0.250000	-0.630000	0.950073308074952938007129
-0.230000	-0.630000	0.951783497874562178786562
-0.210000	-0.630000	0.953665979948725150983080
-0.190000	-0.630000	0.955775212694922493561478
-0.170000	-0.630000	0.958175399040396169603184
-0.150000	-0.630000	0.960989259624802860670911
-0.130000	-0.630000	0.964299807315880053160129
-0.110000	-0.630000	0.967980486918704863263940
-0.090000	-0.630000	0.971749312393272002275069
-0.070000	-0.630000	0.975262641135126950864276
-0.050000	-0.630000	0.978136604411517174284540
-0.030000	-0.630000	0.980058661400946329322892
-0.010000	-0.630000	0.980993119513089206762402
0.010000	-0.630000	0.980993119513089317784704
0.030000	-0.630000	0.980058661400946440345194
0.050000	-0.630000	0.978136604411517285306843
0.070000	-0.630000	0.975262641135127061886578
0.090000	-0.630000	0.971749312393272002275069
0.110000	-0.630000	0.967980486918704752241638
0.130000	-0.630000	0.964299807315880053160129
0.150000	-0.630000	0.960989259624802860670911
0.170000	-0.630000	0.958175399040396169603184
0.190000	-0.630000	0.955775212694922493561478
0.210000	-0.630000	0.953665979948725262005382
0.230000	-0.630000	0.951783497874562178786562
0.250000	-0.630000	0.950073308074952938007129
0.270000	-0.630000	0.948466142832301017939756
0.290000	-0.630000	0.946900560391861434439420
0.310000	-0.630000	0.945338586079697562603030
0.330000	-0.630000	0.943763097047238708192651
0.350000	-0.630000	0.942169650500967792439155
0.370000	-0.630000	0.940560021692028125350760
0.390000	-0.630000	0.938938392360813334214242
0.410000	-0.630000	0.937309513232468693999522
0.430000	-0.630000	0.935677991615606496900170
0.450000	-0.630000	0.934048099936858666758610
0.470000	-0.630000	0.932423836830608032677503
0.490000	-0.630000	0.930809253478000364623313
0.510000	-0.630000	0.929209398358816662799597
0.530000	-0.630000	0.927632956400498365212570
0.550000	-0.630000	0.926099372105131712906712
0.570000	-0.630000	0.924656718922314935227291
0.590000	-0.630000	0.923420744460947351406332
0.610000	-0.630000	0.922640978740946748892782
0.630000	-0.630000	0.922764618173561812497496
0.650000	-0.630000	0.924376552795563521947031
0.670000	-0.630000	0.927845382474058899546776
0.690000	-0.630000	0.932813522834920028081740
0.710000	-0.630000	0.938306965857346852999399
0.730000	-0.630000	0.943819004761110691426040
0.750000	-0.630000	0.949611511497186033814444
0.770000	-0.630000	0.955606373210076243118749
0.790000	-0.630000	0.961782431966040407544938
0.810000	-0.630000	0.968145599667450174052874
0.830000	-0.630000	0.974726592799649682596907
0.850000	-0.630000	0.981599681542865809547038
0.870000	-0.630000	0.988571688965961370421098
0.890000	-0.630000	0.994265577339503381359975
0.910000	-0.630000	0.997705154059228882523769
0.930000	-0.630000	0.999258561310203408112329
0.950000	-0.630000	0.999802518886528934771718
0.970000	-0.630000	0.999955510847504114302353
0.990000	-0.630000	0.999990047927545422368212

-0.990000	-0.610000	0.999970332186467358859261
-0.970000	-0.610000	0.999879338703678732791502
-0.950000	-0.610000	0.999515017232251890000327
-0.930000	-0.610000	0.998375167205436619966008
-0.910000	-0.610000	0.995587604873152676177028
-0.890000	-0.610000	0.990461328604748225679089
-0.870000	-0.610000	0.983566902387504771176907
-0.850000	-0.610000	0.976484535456604407777093
-0.830000	-0.610000	0.969773583213306533679088
-0.810000	-0.610000	0.963184126735768808558191
-0.790000	-0.610000	0.956854721213230563492402
-0.770000	-0.610000	0.950730818561201895811053
-0.750000	-0.610000	0.944756135961361320774188
-0.730000	-0.610000	0.939078008186928325784493
-0.710000	-0.610000	0.933451488276287433265566
-0.690000	-0.610000	0.928251621573043528279356
-0.670000	-0.610000	0.924538566777381221051257
-0.650000	-0.610000	0.922790420781848808040593
-0.630000	-0.610000	0.922640978740946637870479
-0.610000	-0.610000	0.923455843447955171399144
-0.590000	-0.610000	0.924751353664897690620705
-0.570000	-0.610000	0.926262233026045489481248
-0.550000	-0.610000	0.927868395733555395565872
-0.530000	-0.610000	0.929521874504191769617023
-0.510000	-0.610000	0.931204411182467106655736
-0.490000	-0.610000	0.932908416168814369484608
-0.470000	-0.610000	0.934629667165891686586576
-0.450000	-0.610000	0.936364760220360414777474
-0.430000	-0.610000	0.938110257557894455793246
-0.410000	-0.610000	0.939862425356243647023291
-0.390000	-0.610000	0.941617269782000554378953
-0.370000	-0.610000	0.943371024386848167075925
-0.350000	-0.610000	0.945121800287365032566811
-0.330000	-0.610000	0.946874101128073242250593
-0.310000	-0.610000	0.948649073617938931590743
-0.290000	-0.610000	0.950503267613826197113269
-0.270000	-0.610000	0.952555797963775097159100
-0.250000	-0.610000	0.955013449422633886598533
-0.230000	-0.610000	0.958154340322683650832403
-0.210000	-0.610000	0.962235054848519122394634
-0.190000	-0.610000	0.967429275347425399189660
-0.170000	-0.610000	0.973984263970502417429032
-0.150000	-0.610000	0.982233217729382213079248
-0.130000	-0.610000	0.992034129578545642580423
-0.110000	-0.610000	1.002503319613882615257694
-0.090000	-0.610000	1.012848861950922829677779
-0.070000	-0.610000	1.022477746961209854603680
-0.050000	-0.610000	1.030798371587590800402268
-0.030000	-0.610000	1.036830444007617035850899
-0.010000	-0.610000	1.039924927249275654617122
0.010000	-0.610000	1.039924927249275876661727
0.030000	-0.610000	1.036830444007617035850899
0.050000	-0.610000	1.030798371587590578357663
0.070000	-0.610000	1.022477746961209854603680
0.090000	-0.610000	1.012848861950922829677779
0.110000	-0.610000	1.002503319613882615257694
0.130000	-0.610000	0.992034129578545642580423
0.150000	-0.610000	0.982233217729382324101550
0.170000	-0.610000	0.973984263970502417429032
0.190000	-0.610000	0.967429275347425399189660
0.210000	-0.610000	0.962235054848519122394634
0.230000	-0.610000	0.958154340322683761854705
0.250000	-0.610000	0.955013449422633886598533
0.270000	-0.610000	0.952555797963775208181403
0.290000	-0.610000	0.950503267613826308135572
0.310000	-0.610000	0.948649073617939042613045
0.330000	-0.610000	0.946874101128073353272896
0.350000	-0.610000	0.945121800287365032566811
0.370000	-0.610000	0.943371024386848167075925
0.390000	-0.610000	0.941617269782000554378953
0.410000	-0.610000	0.939862425356243758045593
0.430000	-0.610000	0.938110257557894566815548
0.450000	-0.610000	0.936364760220360414777474
0.470000	-0.610000	0.934629667165891686586576
0.490000	-0.610000	0.932908416168814369484608
0.510000	-0.610000	0.931204411182467106655736
0.530000	-0.610000	0.929521874504191769617023
0.550000	-0.610000	0.927868395733555284543570
0.570000	-0.610000	0.926262233026045489481248
0.590000	-0.610000	0.924751353664897690620705
0.610000	-0.610000	0.923455843447955171399144
0.630000	-0.610000	0.922640978740946637870479
0.650000	-0.610000	0.922790420781848919062895
0.670000	-0.610000	0.924538566777381221051257
0.690000	-0.610000	0.928251621573043528279356
0.710000	-0.610000	0.933451488276287433265566
0.730000	-0.610000	0.939078008186928325784493
0.750000	-0.610000	0.944756135961361431796490
0.770000	-0.610000	0.950730818561201784788750
0.790000	-0.610000	0.956854721213230452470100
0.810000	-0.610000	0.963184126735768808558191
0.830000	-0.610000	0.969773583213306422656785
0.850000	-0.610000	0.976484535456604185732488
0.870000	-0.610000	0.983566902387504771176907
0.890000	-0.610000	0.990461328604748225679089
0.910000	-0.610000	0.995587604873152676177028
0.930000	-0.610000	0.998375167205436619966008
0.950000	-0.610000	0.999515017232251890000327
0.970000	-0.610000	0.999879338703678732791502
0.990000	-0.610000	0.999970332186467358859261

-0.990000	-0.590000	0.999918889812942301986709
-0.970000	-0.590000	0.999702025590699094870217
-0.950000	-0.590000	0.998923808467490070839290
-0.930000	-0.590000	0.996808777905279996822685
-0.910000	-0.590000	0.992449055305938299120783
-0.890000	-0.590000	0.985876679093605212678142
-0.870000	-0.590000	0.978591120676986170323630
-0.850000	-0.590000	0.971722730920183019875935
-0.830000	-0.590000	0.964982396613836890253424
-0.810000	-0.590000	0.958436975184238870717479
-0.790000	-0.590000	0.952109567200827178190536
-0.770000	-0.590000	0.946016256191478999149069
-0.750000	-0.590000	0.940146102048703191655932
-0.730000	-0.590000	0.934354677043791603807676
-0.710000	-0.590000	0.928912787235058434731627
-0.690000	-0.590000	0.924876499980823663094043
-0.670000	-0.590000	0.922879084210303068935843
-0.650000	-0.590000	0.922618377158764713108496
-0.630000	-0.590000	0.923420744460947240384030
-0.610000	-0.590000	0.924751353664897579598403
-0.590000	-0.590000	0.926316939559692853478623
-0.570000	-0.590000	0.927986986205658337389934
-0.550000	-0.590000	0.929710919535046365069775
-0.530000	-0.590000	0.931470494580301067166772
-0.510000	-0.590000	0.933258777291449792556932
-0.490000	-0.590000	0.935072269280803780588940
-0.470000	-0.590000	0.936908260519724089832039
-0.450000	-0.590000	0.938763995474384493888920
-0.430000	-0.590000	0.940636463357160668152801
-0.410000	-0.590000	0.942522594452222861605151
-0.390000	-0.590000	0.944420308944207365087209
-0.370000	-0.590000	0.946331950547476208335240
-0.350000	-0.590000	0.948273937276389977668600
-0.330000	-0.590000	0.950300315442988541292380
-0.310000	-0.590000	0.952550082352188520751213
-0.290000	-0.590000	0.955320576282611022556068
-0.270000	-0.590000	0.959149198557479265581094
-0.250000	-0.590000	0.964834328614171732318994
-0.230000	-0.590000	0.973231542794936510532011
-0.210000	-0.590000	0.984855913910288705004348
-0.190000	-0.590000	0.999924099791594356290148
-0.170000	-0.590000	1.019031073197620651527018
-0.150000	-0.590000	1.042268334620073177987365
-0.130000	-0.590000	1.067574284865334233174394
-0.110000	-0.590000	1.091807603745575061537920
-0.090000	-0.590000	1.113793286837183371673632
-0.070000	-0.590000	1.133456305906268335448317
-0.050000	-0.590000	1.151432798217534525520023
-0.030000	-0.590000	1.166051620139955113941710
-0.010000	-0.590000	1.174281080925954956484247
0.010000	-0.590000	1.174281080925954956484247
0.030000	-0.590000	1.166051620139955113941710
0.050000	-0.590000	1.151432798217534747564628
0.070000	-0.590000	1.133456305906268557492922
0.090000	-0.590000	1.113793286837183149629027
0.110000	-0.590000	1.091807603745575283582525
0.130000	-0.590000	1.067574284865334233174394
0.150000	-0.590000	1.042268334620073177987365
0.170000	-0.590000	1.019031073197620873571623
0.190000	-0.590000	0.999924099791594467312450
0.210000	-0.590000	0.984855913910288705004348
0.230000	-0.590000	0.973231542794936399509709
0.250000	-0.590000	0.964834328614171732318994
0.270000	-0.590000	0.959149198557479265581094
0.290000	-0.590000	0.955320576282611022556068
0.310000	-0.590000	0.952550082352188631773515
0.330000	-0.590000	0.950300315442988652314682
0.350000	-0.590000	0.948273937276389977668600
0.370000	-0.590000	0.946331950547476208335240
0.390000	-0.590000	0.944420308944207365087209
0.410000	-0.590000	0.942522594452222972627453
0.430000	-0.590000	0.940636463357160779175103
0.450000	-0.590000	0.938763995474384604911222
0.470000	-0.590000	0.936908260519724089832039
0.490000	-0.590000	0.935072269280803780588940
0.510000	-0.590000	0.933258777291449681534630
0.530000	-0.590000	0.931470494580301067166772
0.550000	-0.590000	0.929710919535046365069775
0.570000	-0.590000	0.927986986205658226367632
0.590000	-0.590000	0.926316939559692853478623
0.610000	-0.590000	0.924751353664897579598403
0.630000	-0.590000	0.923420744460947351406332
0.650000	-0.590000	0.922618377158764824130799
0.670000	-0.590000	0.922879084210303068935843
0.690000	-0.590000	0.924876499980823663094043
0.710000	-0.590000	0.928912787235058434731627
0.730000	-0.590000	0.934354677043791603807676
0.750000	-0.590000	0.940146102048703191655932
0.770000	-0.590000	0.946016256191478999149069
0.790000	-0.590000	0.952109567200826956145931
0.810000	-0.590000	0.958436975184238648672874
0.830000	-0.590000	0.964982396613836779231121
0.850000	-0.590000	0.971722730920182908853633
0.870000	-0.590000	0.978591120676986170323630
0.890000	-0.590000	0.985876679093605212678142
0.910000	-0.590000	0.992449055305938299120783
0.930000	-0.590000	0.996808777905279996822685
0.950000	-0.590000	0.998923808467490070839290
0.970000	-0.590000	0.999702025590699094870217
0.990000	-0.590000	0.999918889812942301986709

-0.990000	-0.570000	0.999796539946829487810476
-0.970000	-0.570000	0.999329758903445330986415
-0.950000	-0.570000	0.997841242624222135582102
-0.930000	-0.570000	0.994373008014156845035814
-0.910000	-0.570000	0.988428644588184135422182
-0.890000	-0.570000	0.981071145965486390849719
-0.870000	-0.570000	0.973911828262588374904851
-0.850000	-0.570000	0.967050948048008174318113
-0.830000	-0.570000	0.960340102898086134253219
-0.810000	-0.570000	0.953857712372818133950148
-0.790000	-0.570000	0.947547442605567225015761
-0.770000	-0.570000	0.941500175136499861672235
-0.750000	-0.570000	0.935567371485798493502273
-0.730000	-0.570000	0.929868188895332292709384
-0.710000	-0.570000	0.925428444604280309171429
-0.690000	-0.570000	0.923061454989497875978088
-0.670000	-0.570000	0.922589056574826371637243
-0.650000	-0.570000	0.923320107395027234176155
-0.630000	-0.570000	0.924656718922314935227291
-0.610000	-0.570000	0.926262233026045489481248
-0.590000	-0.570000	0.927986986205658226367632
-0.570000	-0.570000	0.929774195395818070508653
-0.550000	-0.570000	0.931604336241702912779772
-0.530000	-0.570000	0.933470712321515128095939
-0.510000	-0.570000	0.935370462026927307341850
-0.490000	-0.570000	0.937301616708182905313151
-0.470000	-0.570000	0.939262217814878619392971
-0.450000	-0.570000	0.941250154045665365920570
-0.430000	-0.570000	0.943263605572065122473191
-0.410000	-0.570000	0.945303064037399609631507
-0.390000	-0.570000	0.947377967995907122045196
-0.370000	-0.570000	0.949525460743944171859710
-0.350000	-0.570000	0.951857344019474527208047
-0.330000	-0.570000	0.954661439749659113118696
-0.310000	-0.570000	0.958573399646066248713794
-0.290000	-0.570000	0.964774104023185308243171
-0.270000	-0.570000	0.975079206367993389648063
-0.250000	-0.570000	0.991604149846125215717052
-0.230000	-0.570000	1.015622685709341777027248
-0.210000	-0.570000	1.046670902366941158234681
-0.190000	-0.570000	1.084035211954045507809496
-0.170000	-0.570000	1.128301548329346148946684
-0.150000	-0.570000	1.176360909653257902363066
-0.130000	-0.570000	1.221014592632167161667667
-0.110000	-0.570000	1.257941122786419896328880
-0.090000	-0.570000	1.287345796886571136496968
-0.070000	-0.570000	1.310876481352039490957395
-0.050000	-0.570000	1.333507669163068287687679
-0.030000	-0.570000	1.355749872348102735841735
-0.010000	-0.570000	1.370171428079102415864554
0.010000	-0.570000	1.370171428079102415864554
0.030000	-0.570000	1.355749872348102513797130
0.050000	-0.570000	1.333507669163068065643074
0.070000	-0.570000	1.310876481352039490957395
0.090000	-0.570000	1.287345796886571136496968
0.110000	-0.570000	1.257941122786420118373485
0.130000	-0.570000	1.221014592632166939623062
0.150000	-0.570000	1.176360909653257902363066
0.170000	-0.570000	1.128301548329346370991288
0.190000	-0.570000	1.084035211954045729854101
0.210000	-0.570000	1.046670902366941380279286
0.230000	-0.570000	1.015622685709341777027248
0.250000	-0.570000	0.991604149846125215717052
0.270000	-0.570000	0.975079206367993389648063
0.290000	-0.570000	0.964774104023185197220869
0.310000	-0.570000	0.958573399646066137691491
0.330000	-0.570000	0.954661439749659113118696
0.350000	-0.570000	0.951857344019474527208047
0.370000	-0.570000	0.949525460743944171859710
0.390000	-0.570000	0.947377967995907122045196
0.410000	-0.570000	0.945303064037399609631507
0.430000	-0.570000	0.943263605572065122473191
0.450000	-0.570000	0.941250154045665365920570
0.470000	-0.570000	0.939262217814878619392971
0.490000	-0.570000	0.937301616708182905313151
0.510000	-0.570000	0.935370462026927196319548
0.530000	-0.570000	0.933470712321515017073636
0.550000	-0.570000	0.931604336241703023802074
0.570000	-0.570000	0.929774195395818070508653
0.590000	-0.570000	0.927986986205658226367632
0.610000	-0.570000	0.926262233026045489481248
0.630000	-0.570000	0.924656718922314935227291
0.650000	-0.570000	0.923320107395027234176155
0.670000	-0.570000	0.922589056574826371637243
0.690000	-0.570000	0.923061454989497875978088
0.710000	-0.570000	0.925428444604280309171429
0.730000	-0.570000	0.929868188895332292709384
0.750000	-0.570000	0.935567371485798493502273
0.770000	-0.570000	0.941500175136499750649932
0.790000	-0.570000	0.947547442605567225015761
0.810000	-0.570000	0.953857712372818022927845
0.830000	-0.570000	0.960340102898086023230917
0.850000	-0.570000	0.967050948048008063295811
0.870000	-0.570000	0.973911828262588374904851
0.890000	-0.570000	0.981071145965486390849719
0.910000	-0.570000	0.988428644588184135422182
0.930000	-0.570000	0.994373008014156845035814
0.950000	-0.570000	0.997841242624222135582102
0.970000	-0.570000	0.999329758903445330986415
0.990000	-0.570000	0.999796539946829487810476

-0.990000	-0.550000	0.999531065645595129254275
-0.970000	-0.550000	0.998624393570095914007823
-0.950000	-0.550000	0.996075186622496389077241
-0.930000	-0.550000	0.991041441870562311855508
-0.910000	-0.550000	0.983911713700927892389814
-0.890000	-0.550000	0.976448830752614349570706
-0.870000	-0.550000	0.969435750785743843849218
-0.850000	-0.550000	0.962559114349437416890964
-0.830000	-0.550000	0.955930979359981947141023
-0.810000	-0.550000	0.949450743544273390028820
-0.790000	-0.550000	0.943166411255828673887436
-0.770000	-0.550000	0.937124392885856583035320
-0.750000	-0.550000	0.931186384806035327699192
-0.730000	-0.550000	0.926259552010218256690166
-0.710000	-0.550000	0.923384172127873714686075
-0.690000	-0.550000	0.922579859491818310424094
-0.670000	-0.550000	0.923166179834997047137790
-0.650000	-0.550000	0.924471914265375560582072
-0.630000	-0.550000	0.926099372105131712906712
-0.610000	-0.550000	0.927868395733555395565872
-0.590000	-0.550000	0.929710919535046365069775
-0.570000	-0.550000	0.931604336241702912779772
-0.550000	-0.550000	0.933541646426440885342402
-0.530000	-0.550000	0.935520509234204822313075
-0.510000	-0.550000	0.937539727071702855276669
-0.490000	-0.550000	0.939598231491983404417567
-0.470000	-0.550000	0.941694954807970607824075
-0.450000	-0.550000	0.943829598877821362989948
-0.430000	-0.550000	0.946006098126019989713598
-0.410000	-0.550000	0.948244477709600408488200
-0.390000	-0.550000	0.950615104550949552297823
-0.370000	-0.550000	0.953324249456999894825060
-0.350000	-0.550000	0.956901244688897034684771
-0.330000	-0.550000	0.962537731144588182274902
-0.310000	-0.550000	0.972498238254799973745435
-0.290000	-0.550000	0.990228223948794505915316
-0.270000	-0.550000	1.019652006656229126235758
-0.250000	-0.550000	1.062975854350659554725667
-0.230000	-0.550000	1.117717697249741348741736
-0.210000	-0.550000	1.178096398068080530308066
-0.190000	-0.550000	1.241676507836707132881315
-0.170000	-0.550000	1.308181827416406983743968
-0.150000	-0.550000	1.366855920234644639066346
-0.130000	-0.550000	1.408187346104879722474834
-0.110000	-0.550000	1.437284541626318246088090
-0.090000	-0.550000	1.456107178421432335468921
-0.070000	-0.550000	1.465307902722669641804032
-0.050000	-0.550000	1.471986544217627645991797
-0.030000	-0.550000	1.486313684600327533757991
-0.010000	-0.550000	1.499863866957422908754438
0.010000	-0.550000	1.499863866957422686709833
0.030000	-0.550000	1.486313684600327533757991
0.050000	-0.550000	1.471986544217627868036402
0.070000	-0.550000	1.465307902722669641804032
0.090000	-0.550000	1.456107178421432113424316
0.110000	-0.550000	1.437284541626318468132695
0.130000	-0.550000	1.408187346104879722474834
0.150000	-0.550000	1.366855920234644639066346
0.170000	-0.550000	1.308181827416406983743968
0.190000	-0.550000	1.241676507836707132881315
0.210000	-0.550000	1.178096398068080752352671
0.230000	-0.550000	1.117717697249741348741736
0.250000	-0.550000	1.062975854350659554725667
0.270000	-0.550000	1.019652006656229126235758
0.290000	-0.550000	0.990228223948794616937619
0.310000	-0.550000	0.972498238254799862723132
0.330000	-0.550000	0.962537731144588182274902
0.350000	-0.550000	0.956901244688897034684771
0.370000	-0.550000	0.953324249456999894825060
0.390000	-0.550000	0.950615104550949552297823
0.410000	-0.550000	0.948244477709600408488200
0.430000	-0.550000	0.946006098126019989713598
0.450000	-0.550000	0.943829598877821251967646
0.470000	-0.550000	0.941694954807970496801772
0.490000	-0.550000	0.939598231491983404417567
0.510000	-0.550000	0.937539727071702855276669
0.530000	-0.550000	0.935520509234204933335377
0.550000	-0.550000	0.933541646426440996364704
0.570000	-0.550000	0.931604336241703023802074
0.590000	-0.550000	0.929710919535046476092077
0.610000	-0.550000	0.927868395733555395565872
0.630000	-0.550000	0.926099372105131823929014
0.650000	-0.550000	0.924471914265375671604374
0.670000	-0.550000	0.923166179834997047137790
0.690000	-0.550000	0.922579859491818310424094
0.710000	-0.550000	0.923384172127873714686075
0.730000	-0.550000	0.926259552010218256690166
0.750000	-0.550000	0.931186384806035327699192
0.770000	-0.550000	0.937124392885856472013018
0.790000	-0.550000	0.943166411255828562865133
0.810000	-0.550000	0.949450743544273390028820
0.830000	-0.550000	0.955930979359981947141023
0.850000	-0.550000	0.962559114349437416890964
0.870000	-0.550000	0.969435750785743843849218
0.890000	-0.550000	0.976448830752614460593009
0.910000	-0.550000	0.983911713700927781367511
0.930000	-0.550000	0.991041441870562311855508
0.950000	-0.550000	0.996075186622496389077241
0.970000	-0.550000	0.998624393570095914007823
0.990000	-0.550000	0.999531065645595129254275

-0.990000	-0.530000	0.999005562846100980678443
-0.970000	-0.530000	0.997418907395104858970569
-0.950000	-0.530000	0.993513419088240312682103
-0.930000	-0.530000	0.987035908272088646775444
-0.910000	-0.530000	0.979400214966115068015995
-0.890000	-0.530000	0.972174718859724729114191
-0.870000	-0.530000	0.965123468218826552345035
-0.850000	-0.530000	0.958266488849707109842768
-0.830000	-0.530000	0.951639148392605549453549
-0.810000	-0.530000	0.945226285634818141900837
-0.790000	-0.530000	0.939049794705501095215538
-0.770000	-0.530000	0.932896474549804510800755
-0.750000	-0.530000	0.927434764116979448722589
-0.730000	-0.530000	0.923907867522272163718355
-0.710000	-0.530000	0.922628216005293100288043
-0.690000	-0.530000	0.922977484861573049812478
-0.670000	-0.530000	0.924205183542551766961992
-0.650000	-0.530000	0.925831998833997915632210
-0.630000	-0.530000	0.927632956400498365212570
-0.610000	-0.530000	0.929521874504191769617023
-0.590000	-0.530000	0.931470494580301067166772
-0.570000	-0.530000	0.933470712321515017073636
-0.550000	-0.530000	0.935520509234204933335377
-0.530000	-0.530000	0.937619450739300419606082
-0.510000	-0.530000	0.939767417529989601554519
-0.490000	-0.530000	0.941964476767106928534190
-0.470000	-0.530000	0.944211989257819128695814
-0.450000	-0.530000	0.946517823816177772400238
-0.430000	-0.530000	0.948915444107050642941203
-0.410000	-0.530000	0.951522091623885901690016
-0.390000	-0.530000	0.954686733076027249644824
-0.370000	-0.530000	0.959306466377519706512089
-0.350000	-0.530000	0.967392386199738663066228
-0.330000	-0.530000	0.982779767657195213459431
-0.310000	-0.530000	1.011147276767050184886898
-0.290000	-0.530000	1.058040557067249531897346
-0.270000	-0.530000	1.125147423347112818348137
-0.250000	-0.530000	1.205818368857437983265868
-0.230000	-0.530000	1.285757719404145182906518
-0.210000	-0.530000	1.354750158949268312724712
-0.190000	-0.530000	1.415752818871310658721541
-0.170000	-0.530000	1.466880010087926899942090
-0.150000	-0.530000	1.493119198037212047580624
-0.130000	-0.530000	1.496551207334046562635876
-0.110000	-0.530000	1.504957919666845667094890
-0.090000	-0.530000	1.512958377141311760993858
-0.070000	-0.530000	1.514049527163640274096679
-0.050000	-0.530000	1.501396441780896040540938
-0.030000	-0.530000	1.496889209502864304113245
-0.010000	-0.530000	1.502056858444475784253314
0.010000	-0.530000	1.502056858444475562208709
0.030000	-0.530000	1.496889209502864082068641
0.050000	-0.530000	1.501396441780896040540938
0.070000	-0.530000	1.514049527163640496141284
0.090000	-0.530000	1.512958377141311983038463
0.110000	-0.530000	1.504957919666845667094890
0.130000	-0.530000	1.496551207334046784680481
0.150000	-0.530000	1.493119198037212047580624
0.170000	-0.530000	1.466880010087926899942090
0.190000	-0.530000	1.415752818871310658721541
0.210000	-0.530000	1.354750158949268534769317
0.230000	-0.530000	1.285757719404145182906518
0.250000	-0.530000	1.205818368857437983265868
0.270000	-0.530000	1.125147423347112818348137
0.290000	-0.530000	1.058040557067249753941951
0.310000	-0.530000	1.011147276767050184886898
0.330000	-0.530000	0.982779767657195213459431
0.350000	-0.530000	0.967392386199738885110833
0.370000	-0.530000	0.959306466377519817534392
0.390000	-0.530000	0.954686733076027249644824
0.410000	-0.530000	0.951522091623886012712319
0.430000	-0.530000	0.948915444107050642941203
0.450000	-0.530000	0.946517823816177772400238
0.470000	-0.530000	0.944211989257819128695814
0.490000	-0.530000	0.941964476767106928534190
0.510000	-0.530000	0.939767417529989601554519
0.530000	-0.530000	0.937619450739300308583779
0.550000	-0.530000	0.935520509234204822313075
0.570000	-0.530000	0.933470712321515128095939
0.590000	-0.530000	0.931470494580301067166772
0.610000	-0.530000	0.929521874504191769617023
0.630000	-0.530000	0.927632956400498365212570
0.650000	-0.530000	0.925831998833997915632210
0.670000	-0.530000	0.924205183542551655939690
0.690000	-0.530000	0.922977484861573049812478
0.710000	-0.530000	0.922628216005292989265740
0.730000	-0.530000	0.923907867522272163718355
0.750000	-0.530000	0.927434764116979559744891
0.770000	-0.530000	0.932896474549804510800755
0.790000	-0.530000	0.939049794705501095215538
0.810000	-0.530000	0.945226285634818252923139
0.830000	-0.530000	0.951639148392605549453549
0.850000	-0.530000	0.958266488849706887798163
0.870000	-0.530000	0.965123468218826663367338
0.890000	-0.530000	0.972174718859724729114191
0.910000	-0.530000	0.979400214966114956993692
0.930000	-0.530000	0.987035908272088757797746
0.950000	-0.530000	0.993513419088240312682103
0.970000	-0.530000	0.997418907395104858970569
0.990000	-0.530000	0.999005562846100980678443

-0.990000	-0.510000	0.998058396707252937218868
-0.970000	-0.510000	0.995563669101736992139706
-0.950000	-0.510000	0.990211702940128279948340
-0.930000	-0.510000	0.982754920883848526180770
-0.910000	-0.510000	0.975147460534370513762781
-0.890000	-0.510000	0.968009553315989590416279
-0.870000	-0.510000	0.960942963749727874223083
-0.850000	-0.510000	0.954186455237823860642266
-0.830000	-0.510000	0.947575498253638737189419
-0.810000	-0.510000	0.941240253887707822855191
-0.790000	-0.510000	0.934959128092412772303987
-0.770000	-0.510000	0.929008200934708816554064
-0.750000	-0.510000	0.924716041071032890386050
-0.730000	-0.510000	0.922793309184157029001483
-0.710000	-0.510000	0.922784059384453292373962
-0.690000	-0.510000	0.923869955179283275370494
-0.670000	-0.510000	0.925466368882614132118647
-0.650000	-0.510000	0.927284166649082863820297
-0.630000	-0.510000	0.929209398358816662799597
-0.610000	-0.510000	0.931204411182467106655736
-0.590000	-0.510000	0.933258777291449792556932
-0.570000	-0.510000	0.935370462026927196319548
-0.550000	-0.510000	0.937539727071702744254367
-0.530000	-0.510000	0.939767417529989601554519
-0.510000	-0.510000	0.942054764041819869824224
-0.490000	-0.510000	0.944404743908277222175229
-0.470000	-0.510000	0.946828942301822351623741
-0.450000	-0.510000	0.949374646619981166217883
-0.430000	-0.510000	0.952213912802258088952101
-0.410000	-0.510000	0.955883154935100343152499
-0.390000	-0.510000	0.961797344554225941415382
-0.370000	-0.510000	0.973102179302583580877695
-0.350000	-0.510000	0.995617171011178414552489
-0.330000	-0.510000	1.037564697552025627658168
-0.310000	-0.510000	1.105276778783293556429612
-0.290000	-0.510000	1.196073217972629665339923
-0.270000	-0.510000	1.295928426443157421843466
-0.250000	-0.510000	1.381777667471354220651847
-0.230000	-0.510000	1.437002309227588536799658
-0.210000	-0.510000	1.467626563850492171781070
-0.190000	-0.510000	1.495618546977583784851618
-0.170000	-0.510000	1.510536013759458562333293
-0.150000	-0.510000	1.508148155693017633538489
-0.130000	-0.510000	1.496054017253362511397086
-0.110000	-0.510000	1.504814357414140379987089
-0.090000	-0.510000	1.521386939413161387690820
-0.070000	-0.510000	1.539089427526190823058982
-0.050000	-0.510000	1.532971207071676777999869
-0.030000	-0.510000	1.520152336195445652577973
-0.010000	-0.510000	1.517641513575852307837977
0.010000	-0.510000	1.517641513575852307837977
0.030000	-0.510000	1.520152336195445430533368
0.050000	-0.510000	1.532971207071676777999869
0.070000	-0.510000	1.539089427526190823058982
0.090000	-0.510000	1.521386939413161609735425
0.110000	-0.510000	1.504814357414140379987089
0.130000	-0.510000	1.496054017253362733441691
0.150000	-0.510000	1.508148155693017633538489
0.170000	-0.510000	1.510536013759458340288688
0.190000	-0.510000	1.495618546977584006896222
0.210000	-0.510000	1.467626563850492171781070
0.230000	-0.510000	1.437002309227588758844263
0.250000	-0.510000	1.381777667471354664741057
0.270000	-0.510000	1.295928426443157643888071
0.290000	-0.510000	1.196073217972629665339923
0.310000	-0.510000	1.105276778783293556429612
0.330000	-0.510000	1.037564697552025405613563
0.350000	-0.510000	0.995617171011178303530187
0.370000	-0.510000	0.973102179302583580877695
0.390000	-0.510000	0.961797344554225941415382
0.410000	-0.510000	0.955883154935100232130196
0.430000	-0.510000	0.952213912802258088952101
0.450000	-0.510000	0.949374646619981166217883
0.470000	-0.510000	0.946828942301822351623741
0.490000	-0.510000	0.944404743908277222175229
0.510000	-0.510000	0.942054764041819869824224
0.530000	-0.510000	0.939767417529989601554519
0.550000	-0.510000	0.937539727071702744254367
0.570000	-0.510000	0.935370462026927196319548
0.590000	-0.510000	0.933258777291449792556932
0.610000	-0.510000	0.931204411182467106655736
0.630000	-0.510000	0.929209398358816662799597
0.650000	-0.510000	0.927284166649082752797995
0.670000	-0.510000	0.925466368882614021096344
0.690000	-0.510000	0.923869955179283164348192
0.710000	-0.510000	0.922784059384453403396265
0.730000	-0.510000	0.922793309184156917979180
0.750000	-0.510000	0.924716041071032890386050
0.770000	-0.510000	0.929008200934708816554064
0.790000	-0.510000	0.934959128092412772303987
0.810000	-0.510000	0.941240253887707822855191
0.830000	-0.510000	0.947575498253638626167117
0.850000	-0.510000	0.954186455237823971664568
0.870000	-0.510000	0.960942963749727874223083
0.890000	-0.510000	0.968009553315989590416279
0.910000	-0.510000	0.975147460534370402740478
0.930000	-0.510000	0.982754920883848637203073
0.950000	-0.510000	0.990211702940128390970642
0.970000	-0.510000	0.995563669101736992139706
0.990000	-0.510000	0.998058396707252937218868

-0.990000	-0.490000	0.996500550195601131342471
-0.970000	-0.490000	0.992977611779306656991650
-0.950000	-0.490000	0.986386994261372329617643
-0.930000	-0.490000	0.978559021502228842948057
-0.910000	-0.490000	0.971167217181766351252747
-0.890000	-0.490000	0.964003909785829060652418
-0.870000	-0.490000	0.957018055968132275168614
-0.850000	-0.490000	0.950199756325377675736377
-0.830000	-0.490000	0.943652424136993905889881
-0.810000	-0.490000	0.937330068104662239569791
-0.790000	-0.490000	0.931034827870029446650335
-0.770000	-0.490000	0.925926209875184591524544
-0.750000	-0.490000	0.923172083302988610853390
-0.730000	-0.490000	0.922638678629578934398126
-0.710000	-0.490000	0.923489746779748599259108
-0.690000	-0.490000	0.925012884549433422876064
-0.670000	-0.490000	0.926827622405080986389692
-0.650000	-0.490000	0.928777411770739691476706
-0.630000	-0.490000	0.930809253478000364623313
-0.610000	-0.490000	0.932908416168814258462305
-0.590000	-0.490000	0.935072269280803891611242
-0.570000	-0.490000	0.937301616708182905313151
-0.550000	-0.490000	0.939598231491983404417567
-0.530000	-0.490000	0.941964476767106928534190
-0.510000	-0.490000	0.944404743908277333197532
-0.490000	-0.490000	0.946933357925260343890272
-0.470000	-0.490000	0.949608260865929088012649
-0.450000	-0.490000	0.952651147780326446046217
-0.430000	-0.490000	0.956797652569687517853936
-0.410000	-0.490000	0.964091361517558254057292
-0.390000	-0.490000	0.979145639069789797126475
-0.370000	-0.490000	1.010107692365734166628499
-0.350000	-0.490000	1.067310912591798555126843
-0.330000	-0.490000	1.156524229150707405722187
-0.310000	-0.490000	1.267522658189241369086631
-0.290000	-0.490000	1.374494864344922850918351
-0.270000	-0.490000	1.452302550089391797172311
-0.250000	-0.490000	1.484170680700592770406843
-0.230000	-0.490000	1.484751674465931703394972
-0.210000	-0.490000	1.486029220582423926444449
-0.190000	-0.490000	1.513679338007983377067944
-0.170000	-0.490000	1.525851103844043432644639
-0.150000	-0.490000	1.526797357875725902331965
-0.130000	-0.490000	1.519632635733524139709516
-0.110000	-0.490000	1.523062059485797536950713
-0.090000	-0.490000	1.532345739535356798910470
-0.070000	-0.490000	1.548618912554603488374028
-0.050000	-0.490000	1.545424955445056092173672
-0.030000	-0.490000	1.532530976752598528278781
-0.010000	-0.490000	1.528115949428628050910106
0.010000	-0.490000	1.528115949428627828865501
0.030000	-0.490000	1.532530976752598750323386
0.050000	-0.490000	1.545424955445056092173672
0.070000	-0.490000	1.548618912554603488374028
0.090000	-0.490000	1.532345739535356798910470
0.110000	-0.490000	1.523062059485797536950713
0.130000	-0.490000	1.519632635733524139709516
0.150000	-0.490000	1.526797357875726124376570
0.170000	-0.490000	1.525851103844043432644639
0.190000	-0.490000	1.513679338007983377067944
0.210000	-0.490000	1.486029220582423926444449
0.230000	-0.490000	1.484751674465931481350367
0.250000	-0.490000	1.484170680700593214496052
0.270000	-0.490000	1.452302550089392019216916
0.290000	-0.490000	1.374494864344923072962956
0.310000	-0.490000	1.267522658189241591131236
0.330000	-0.490000	1.156524229150707405722187
0.350000	-0.490000	1.067310912591798777171448
0.370000	-0.490000	1.010107692365734166628499
0.390000	-0.490000	0.979145639069789797126475
0.410000	-0.490000	0.964091361517558143034989
0.430000	-0.490000	0.956797652569687517853936
0.450000	-0.490000	0.952651147780326446046217
0.470000	-0.490000	0.949608260865929088012649
0.490000	-0.490000	0.946933357925260343890272
0.510000	-0.490000	0.944404743908277222175229
0.530000	-0.490000	0.941964476767106928534190
0.550000	-0.490000	0.939598231491983404417567
0.570000	-0.490000	0.937301616708182794290849
0.590000	-0.490000	0.935072269280803780588940
0.610000	-0.490000	0.932908416168814369484608
0.630000	-0.490000	0.930809253478000253601010
0.650000	-0.490000	0.928777411770739580454403
0.670000	-0.490000	0.926827622405080986389692
0.690000	-0.490000	0.925012884549433533898366
0.710000	-0.490000	0.923489746779748710281410
0.730000	-0.490000	0.922638678629578934398126
0.750000	-0.490000	0.923172083302988499831088
0.770000	-0.490000	0.925926209875184591524544
0.790000	-0.490000	0.931034827870029446650335
0.810000	-0.490000	0.937330068104662128547488
0.830000	-0.490000	0.943652424136993905889881
0.850000	-0.490000	0.950199756325377786758679
0.870000	-0.490000	0.957018055968132497213219
0.890000	-0.490000	0.964003909785829060652418
0.910000	-0.490000	0.971167217181766240230445
0.930000	-0.490000	0.978559021502229064992662
0.950000	-0.490000	0.986386994261372440639946
0.970000	-0.490000	0.992977611779306768013953
0.990000	-0.490000	0.996500550195601131342471

-0.990000	-0.470000	0.994153234935050034160042
-0.970000	-0.470000	0.989692805589598156856823
-0.950000	-0.470000	0.982363768362841227599347
-0.930000	-0.470000	0.974661678730946889892550
-0.910000	-0.470000	0.967340565332099111550690
-0.890000	-0.470000	0.960106797238659215310008
-0.870000	-0.470000	0.953214135949395635627468
-0.850000	-0.470000	0.946441607113955529761995
-0.830000	-0.470000	0.939976432946111772892550
-0.810000	-0.470000	0.933504927683373897373542
-0.790000	-0.470000	0.927651480752053614331487
-0.770000	-0.470000	0.923898981221940585051300
-0.750000	-0.470000	0.922627406008183492680530
-0.730000	-0.470000	0.923105370957251314401049
-0.710000	-0.470000	0.924489160423425437862477
-0.690000	-0.470000	0.926271953574704820510988
-0.670000	-0.470000	0.928231594677638827128874
-0.650000	-0.470000	0.930289722773114391429772
-0.630000	-0.470000	0.932423836830608032677503
-0.610000	-0.470000	0.934629667165891686586576
-0.590000	-0.470000	0.936908260519724200854341
-0.570000	-0.470000	0.939262217814878730415273
-0.550000	-0.470000	0.941694954807970496801772
-0.530000	-0.470000	0.944211989257819128695814
-0.510000	-0.470000	0.946828942301822351623741
-0.490000	-0.470000	0.949608260865929088012649
-0.470000	-0.470000	0.952801102726075543891682
-0.450000	-0.470000	0.957298315892809670302199
-0.430000	-0.470000	0.965745894844825536473820
-0.410000	-0.470000	0.984404771485860696778047
-0.390000	-0.470000	1.024135215817282285044598
-0.370000	-0.470000	1.096548325927900302545481
-0.350000	-0.470000	1.203950894490411593906742
-0.330000	-0.470000	1.328355381509845223320099
-0.310000	-0.470000	1.432353176809752826059707
-0.290000	-0.470000	1.491065819976847617311932
-0.270000	-0.470000	1.512481669792511862482343
-0.250000	-0.470000	1.510800381827042571103448
-0.230000	-0.470000	1.504060544095751073001566
-0.210000	-0.470000	1.500415547006615168967869
-0.190000	-0.470000	1.528953091776627415399048
-0.170000	-0.470000	1.540067261886717941976599
-0.150000	-0.470000	1.536558124861941543315424
-0.130000	-0.470000	1.529349804144658486748654
-0.110000	-0.470000	1.537171436621582287784804
-0.090000	-0.470000	1.551769265011609721938157
-0.070000	-0.470000	1.571641803983476748385328
-0.050000	-0.470000	1.569969817362567354734892
-0.030000	-0.470000	1.558742293172873161211101
-0.010000	-0.470000	1.555466635493280014301831
0.010000	-0.470000	1.555466635493279792257226
0.030000	-0.470000	1.558742293172873383255705
0.050000	-0.470000	1.569969817362567354734892
0.070000	-0.470000	1.571641803983476970429933
0.090000	-0.470000	1.551769265011609499893552
0.110000	-0.470000	1.537171436621582287784804
0.130000	-0.470000	1.529349804144658264704049
0.150000	-0.470000	1.536558124861941543315424
0.170000	-0.470000	1.540067261886717941976599
0.190000	-0.470000	1.528953091776627415399048
0.210000	-0.470000	1.500415547006614946923264
0.230000	-0.470000	1.504060544095751073001566
0.250000	-0.470000	1.510800381827042571103448
0.270000	-0.470000	1.512481669792512084526948
0.290000	-0.470000	1.491065819976847617311932
0.310000	-0.470000	1.432353176809753048104312
0.330000	-0.470000	1.328355381509845445364704
0.350000	-0.470000	1.203950894490411593906742
0.370000	-0.470000	1.096548325927900302545481
0.390000	-0.470000	1.024135215817282285044598
0.410000	-0.470000	0.984404771485860696778047
0.430000	-0.470000	0.965745894844825536473820
0.450000	-0.470000	0.957298315892809670302199
0.470000	-0.470000	0.952801102726075432869379
0.490000	-0.470000	0.949608260865929088012649
0.510000	-0.470000	0.946828942301822351623741
0.530000	-0.470000	0.944211989257819128695814
0.550000	-0.470000	0.941694954807970496801772
0.570000	-0.470000	0.939262217814878508370668
0.590000	-0.470000	0.936908260519724089832039
0.610000	-0.470000	0.934629667165891575564274
0.630000	-0.470000	0.932423836830607921655201
0.650000	-0.470000	0.930289722773114391429772
0.670000	-0.470000	0.928231594677638827128874
0.690000	-0.470000	0.926271953574704931533290
0.710000	-0.470000	0.924489160423425548884779
0.730000	-0.470000	0.923105370957251425423351
0.750000	-0.470000	0.922627406008183492680530
0.770000	-0.470000	0.923898981221940474028997
0.790000	-0.470000	0.927651480752053614331487
0.810000	-0.470000	0.933504927683373897373542
0.830000	-0.470000	0.939976432946111772892550
0.850000	-0.470000	0.946441607113955640784297
0.870000	-0.470000	0.953214135949395746649770
0.890000	-0.470000	0.960106797238659326332311
0.910000	-0.470000	0.967340565332099000528387
0.930000	-0.470000	0.974661678730946778870248
0.950000	-0.470000	0.982363768362841338621649
0.970000	-0.470000	0.989692805589598156856823
0.990000	-0.470000	0.994153234935050034160042

-0.990000	-0.450000	0.990897564483525172818190
-0.970000	-0.450000	0.985843479154519863882911
-0.950000	-0.450000	0.978389129310746064049908
-0.930000	-0.450000	0.970994570560296588190852
-0.910000	-0.450000	0.963678742133078580778260
-0.890000	-0.450000	0.956544827905520755884083
-0.870000	-0.450000	0.949557438742687498489659
-0.850000	-0.450000	0.942872471802901013226972
-0.830000	-0.450000	0.936345394164224575916933
-0.810000	-0.450000	0.929953964397573495936911
-0.790000	-0.450000	0.925127560281627348004463
-0.770000	-0.450000	0.922875706693751629572375
-0.750000	-0.450000	0.922783718434070698855010
-0.730000	-0.450000	0.923924804289636525389540
-0.710000	-0.450000	0.925630607411949912766147
-0.690000	-0.450000	0.927579847255083356216687
-0.670000	-0.450000	0.929652072109722116266539
-0.650000	-0.450000	0.931810777021289116106573
-0.630000	-0.450000	0.934048099936858666758610
-0.610000	-0.450000	0.936364760220360192732869
-0.590000	-0.450000	0.938763995474384493888920
-0.570000	-0.450000	0.941250154045665476942872
-0.550000	-0.450000	0.943829598877821251967646
-0.530000	-0.450000	0.946517823816177772400238
-0.510000	-0.450000	0.949374646619981055195581
-0.490000	-0.450000	0.952651147780326446046217
-0.470000	-0.450000	0.957298315892809670302199
-0.450000	-0.450000	0.966352286720480457837823
-0.430000	-0.450000	0.987508642930413516047849
-0.410000	-0.450000	1.034600658229711589441990
-0.390000	-0.450000	1.120698066442315843360689
-0.370000	-0.450000	1.241544805766192638429857
-0.350000	-0.450000	1.369235418897123413017880
-0.330000	-0.450000	1.464445552460986510467933
-0.310000	-0.450000	1.501684043519951661238565
-0.290000	-0.450000	1.514476700181258239652493
-0.270000	-0.450000	1.527184907532789015505159
-0.250000	-0.450000	1.533258126763724193963867
-0.230000	-0.450000	1.530779521484759708727097
-0.210000	-0.450000	1.516750682611341050076703
-0.190000	-0.450000	1.538455761388288545177261
-0.170000	-0.450000	1.558839045713896753753147
-0.150000	-0.450000	1.565326088090639222727418
-0.130000	-0.450000	1.554771498527836248726430
-0.110000	-0.450000	1.552557150004017394451239
-0.090000	-0.450000	1.560644984927904044269553
-0.070000	-0.450000	1.570538109587447994641707
-0.050000	-0.450000	1.566644018233351198787773
-0.030000	-0.450000	1.562599189540851307711478
-0.010000	-0.450000	1.564932911342306720570150
0.010000	-0.450000	1.564932911342306720570150
0.030000	-0.450000	1.562599189540851529756083
0.050000	-0.450000	1.566644018233351198787773
0.070000	-0.450000	1.570538109587447994641707
0.090000	-0.450000	1.560644984927904044269553
0.110000	-0.450000	1.552557150004017394451239
0.130000	-0.450000	1.554771498527836026681825
0.150000	-0.450000	1.565326088090638556593603
0.170000	-0.450000	1.558839045713896531708542
0.190000	-0.450000	1.538455761388288767221866
0.210000	-0.450000	1.516750682611341050076703
0.230000	-0.450000	1.530779521484759708727097
0.250000	-0.450000	1.533258126763724416008472
0.270000	-0.450000	1.527184907532789015505159
0.290000	-0.450000	1.514476700181258239652493
0.310000	-0.450000	1.501684043519951661238565
0.330000	-0.450000	1.464445552460986510467933
0.350000	-0.450000	1.369235418897123413017880
0.370000	-0.450000	1.241544805766192638429857
0.390000	-0.450000	1.120698066442315843360689
0.410000	-0.450000	1.034600658229711589441990
0.430000	-0.450000	0.987508642930413516047849
0.450000	-0.450000	0.966352286720480457837823
0.470000	-0.450000	0.957298315892809670302199
0.490000	-0.450000	0.952651147780326335023915
0.510000	-0.450000	0.949374646619981055195581
0.530000	-0.450000	0.946517823816177550355633
0.550000	-0.450000	0.943829598877821140945343
0.570000	-0.450000	0.941250154045665365920570
0.590000	-0.450000	0.938763995474384493888920
0.610000	-0.450000	0.936364760220360303755172
0.630000	-0.450000	0.934048099936858666758610
0.650000	-0.450000	0.931810777021289227128875
0.670000	-0.450000	0.929652072109722227288842
0.690000	-0.450000	0.927579847255083467238990
0.710000	-0.450000	0.925630607411949912766147
0.730000	-0.450000	0.923924804289636636411842
0.750000	-0.450000	0.922783718434070809877312
0.770000	-0.450000	0.922875706693751629572375
0.790000	-0.450000	0.925127560281627348004463
0.810000	-0.450000	0.929953964397573495936911
0.830000	-0.450000	0.936345394164224575916933
0.850000	-0.450000	0.942872471802901013226972
0.870000	-0.450000	0.949557438742687609511961
0.890000	-0.450000	0.956544827905520644861781
0.910000	-0.450000	0.963678742133078580778260
0.930000	-0.450000	0.970994570560296477168549
0.950000	-0.450000	0.978389129310746175072211
0.970000	-0.450000	0.985843479154519974905213
0.990000	-0.450000	0.990897564483525283840493

-0.990000	-0.430000	0.986720559142876929570320
-0.970000	-0.430000	0.981639905783884159085062
-0.950000	-0.430000	0.974625234913710336570603
-0.930000	-0.430000	0.967459546007104931319986
-0.910000	-0.430000	0.960101237602940305038146
-0.890000	-0.430000	0.953071880640577906440569
-0.870000	-0.430000	0.946148797992532930578591
-0.850000	-0.430000	0.939500587016147581387315
-0.830000	-0.430000	0.932821606897203947639241
-0.810000	-0.430000	0.927000803307365783823002
-0.790000	-0.430000	0.923549381878292829917143
-0.770000	-0.430000	0.922628795367706922014861
-0.750000	-0.430000	0.923368842110974363812659
-0.730000	-0.430000	0.924925051090207173132285
-0.710000	-0.430000	0.926833284132326129522994
-0.690000	-0.430000	0.928904267628282487301306
-0.670000	-0.430000	0.931076406451658122875870
-0.650000	-0.430000	0.933334550306764487714872
-0.630000	-0.430000	0.935677991615606385877868
-0.610000	-0.430000	0.938110257557894344770943
-0.590000	-0.430000	0.940636463357160557130499
-0.570000	-0.430000	0.943263605572065122473191
-0.550000	-0.430000	0.946006098126019989713598
-0.530000	-0.430000	0.948915444107050642941203
-0.510000	-0.430000	0.952213912802258088952101
-0.490000	-0.430000	0.956797652569687517853936
-0.470000	-0.430000	0.965745894844825536473820
-0.450000	-0.430000	0.987508642930413516047849
-0.430000	-0.430000	1.038512938296890286693497
-0.410000	-0.430000	1.134758891046187656570510
-0.390000	-0.430000	1.266717632533952420104129
-0.370000	-0.430000	1.391977346224883893555102
-0.350000	-0.430000	1.473603318665231753925582
-0.330000	-0.430000	1.505527149097702244162633
-0.310000	-0.430000	1.508731553292753657657954
-0.290000	-0.430000	1.521092655017887818047484
-0.270000	-0.430000	1.529816549410165871236700
-0.250000	-0.430000	1.541112942229346582934113
-0.230000	-0.430000	1.550970383466496071989127
-0.210000	-0.430000	1.536968408055974455450610
-0.190000	-0.430000	1.546380229510181170127225
-0.170000	-0.430000	1.562145665669766536609586
-0.150000	-0.430000	1.572601327788387681749782
-0.130000	-0.430000	1.573024375015867448723839
-0.110000	-0.430000	1.580152504178924388611449
-0.090000	-0.430000	1.594341092860891428983905
-0.070000	-0.430000	1.606918344787014785168822
-0.050000	-0.430000	1.613109831829834694971737
-0.030000	-0.430000	1.620409644306765928334357
-0.010000	-0.430000	1.627814183284420401776060
0.010000	-0.430000	1.627814183284420179731455
0.030000	-0.430000	1.620409644306765928334357
0.050000	-0.430000	1.613109831829834917016342
0.070000	-0.430000	1.606918344787015007213427
0.090000	-0.430000	1.594341092860891428983905
0.110000	-0.430000	1.580152504178924610656054
0.130000	-0.430000	1.573024375015867448723839
0.150000	-0.430000	1.572601327788387459705177
0.170000	-0.430000	1.562145665669766314564981
0.190000	-0.430000	1.546380229510181170127225
0.210000	-0.430000	1.536968408055974455450610
0.230000	-0.430000	1.550970383466496071989127
0.250000	-0.430000	1.541112942229346582934113
0.270000	-0.430000	1.529816549410165871236700
0.290000	-0.430000	1.521092655017887818047484
0.310000	-0.430000	1.508731553292753435613349
0.330000	-0.430000	1.505527149097702022118028
0.350000	-0.430000	1.473603318665231753925582
0.370000	-0.430000	1.391977346224883893555102
0.390000	-0.430000	1.266717632533952198059524
0.410000	-0.430000	1.134758891046187656570510
0.430000	-0.430000	1.038512938296890286693497
0.450000	-0.430000	0.987508642930413516047849
0.470000	-0.430000	0.965745894844825536473820
0.490000	-0.430000	0.956797652569687517853936
0.510000	-0.430000	0.952213912802258088952101
0.530000	-0.430000	0.948915444107050531918901
0.550000	-0.430000	0.946006098126019989713598
0.570000	-0.430000	0.943263605572065122473191
0.590000	-0.430000	0.940636463357160668152801
0.610000	-0.430000	0.938110257557894455793246
0.630000	-0.430000	0.935677991615606496900170
0.650000	-0.430000	0.933334550306764598737175
0.670000	-0.430000	0.931076406451658344920475
0.690000	-0.430000	0.928904267628282598323608
0.710000	-0.430000	0.926833284132326240545297
0.730000	-0.430000	0.924925051090207173132285
0.750000	-0.430000	0.923368842110974363812659
0.770000	-0.430000	0.922628795367707033037163
0.790000	-0.430000	0.923549381878292718894841
0.810000	-0.430000	0.927000803307365894845304
0.830000	-0.430000	0.932821606897204058661544
0.850000	-0.430000	0.939500587016147692409618
0.870000	-0.430000	0.946148797992532819556288
0.890000	-0.430000	0.953071880640577795418267
0.910000	-0.430000	0.960101237602940194015844
0.930000	-0.430000	0.967459546007105042342289
0.950000	-0.430000	0.974625234913710447592905
0.970000	-0.430000	0.981639905783884159085062
0.990000	-0.430000	0.986720559142876929570320

-0.990000	-0.410000	0.981747513718869924126409
-0.970000	-0.410000	0.977261825386128268888797
-0.950000	-0.410000	0.971009120812011183865309
-0.930000	-0.410000	0.964023740237357706917010
-0.910000	-0.410000	0.956824324656303737413054
-0.890000	-0.410000	0.949693696045588731102782
-0.870000	-0.410000	0.942906322402489172063156
-0.850000	-0.410000	0.936182419148749889181715
-0.830000	-0.410000	0.929624548408994777481951
-0.810000	-0.410000	0.924849979236462282905507
-0.790000	-0.410000	0.922795289834384302452008
-0.770000	-0.410000	0.922901368837976021630709
-0.750000	-0.410000	0.924190510311750812455500
-0.730000	-0.410000	0.926008274909428830135028
-0.710000	-0.410000	0.928056481027133561845233
-0.690000	-0.410000	0.930229298477540433864874
-0.670000	-0.410000	0.932497353536293371867316
-0.650000	-0.410000	0.934856368268628501461137
-0.630000	-0.410000	0.937309513232468582977219
-0.610000	-0.410000	0.939862425356243536000989
-0.590000	-0.410000	0.942522594452222861605151
-0.570000	-0.410000	0.945303064037399609631507
-0.550000	-0.410000	0.948244477709600408488200
-0.530000	-0.410000	0.951522091623885901690016
-0.510000	-0.410000	0.955883154935100232130196
-0.490000	-0.410000	0.964091361517558143034989
-0.470000	-0.410000	0.984404771485860696778047
-0.450000	-0.410000	1.034600658229711589441990
-0.430000	-0.410000	1.134758891046187656570510
-0.410000	-0.410000	1.275975143814034540312718
-0.390000	-0.410000	1.403080301157584086624297
-0.370000	-0.410000	1.469908453498331546427380
-0.350000	-0.410000	1.500478398662289380993684
-0.330000	-0.410000	1.519605393353924416288692
-0.310000	-0.410000	1.522121123615594706635079
-0.290000	-0.410000	1.536425891823338441000146
-0.270000	-0.410000	1.546131813181925274136574
-0.250000	-0.410000	1.556180908775667948162891
-0.230000	-0.410000	1.570677254400743683149244
-0.210000	-0.410000	1.560581121978390939375458
-0.190000	-0.410000	1.559267653818629195683343
-0.170000	-0.410000	1.574575769571606276286957
-0.150000	-0.410000	1.601402721594792799564289
-0.130000	-0.410000	1.629654418563288631460750
-0.110000	-0.410000	1.658542082863157407501831
-0.090000	-0.410000	1.685647696106519655145917
-0.070000	-0.410000	1.706673178161431714272567
-0.050000	-0.410000	1.721556680528995242340784
-0.030000	-0.410000	1.734222427598012705729502
-0.010000	-0.410000	1.742930725411410586289662
0.010000	-0.410000	1.742930725411410364245057
0.030000	-0.410000	1.734222427598012705729502
0.050000	-0.410000	1.721556680528995464385389
0.070000	-0.410000	1.706673178161431714272567
0.090000	-0.410000	1.685647696106519655145917
0.110000	-0.410000	1.658542082863157407501831
0.130000	-0.410000	1.629654418563288631460750
0.150000	-0.410000	1.601402721594792577519684
0.170000	-0.410000	1.574575769571606054242352
0.190000	-0.410000	1.559267653818629195683343
0.210000	-0.410000	1.560581121978390939375458
0.230000	-0.410000	1.570677254400743683149244
0.250000	-0.410000	1.556180908775667726118286
0.270000	-0.410000	1.546131813181925274136574
0.290000	-0.410000	1.536425891823338218955541
0.310000	-0.410000	1.522121123615594484590474
0.330000	-0.410000	1.519605393353924416288692
0.350000	-0.410000	1.500478398662289380993684
0.370000	-0.410000	1.469908453498331324382775
0.390000	-0.410000	1.403080301157583864579692
0.410000	-0.410000	1.275975143814034318268114
0.430000	-0.410000	1.134758891046187656570510
0.450000	-0.410000	1.034600658229711589441990
0.470000	-0.410000	0.984404771485860696778047
0.490000	-0.410000	0.964091361517558143034989
0.510000	-0.410000	0.955883154935100232130196
0.530000	-0.410000	0.951522091623885901690016
0.550000	-0.410000	0.948244477709600297465897
0.570000	-0.410000	0.945303064037399609631507
0.590000	-0.410000	0.942522594452222861605151
0.610000	-0.410000	0.939862425356243536000989
0.630000	-0.410000	0.937309513232468471954917
0.650000	-0.410000	0.934856368268628501461137
0.670000	-0.410000	0.932497353536293371867316
0.690000	-0.410000	0.930229298477540433864874
0.710000	-0.410000	0.928056481027133672867535
0.730000	-0.410000	0.926008274909428830135028
0.750000	-0.410000	0.924190510311750812455500
0.770000	-0.410000	0.922901368837976021630709
0.790000	-0.410000	0.922795289834384191429706
0.810000	-0.410000	0.924849979236462282905507
0.830000	-0.410000	0.929624548408994777481951
0.850000	-0.410000	0.936182419148750000204018
0.870000	-0.410000	0.942906322402489283085458
0.890000	-0.410000	0.949693696045588620080480
0.910000	-0.410000	0.956824324656303848435357
0.930000	-0.410000	0.964023740237357706917010
0.950000	-0.410000	0.971009120812011183865309
0.970000	-0.410000	0.977261825386128157866494
0.990000	-0.410000	0.981747513718869924126409

-0.990000	-0.390000	0.976228927842916260892991
-0.970000	-0.390000	0.972833349757896814757885
-0.950000	-0.390000	0.967431053169242050060461
-0.930000	-0.390000	0.960622197312361758569921
-0.910000	-0.390000	0.953660529013042768120556
-0.890000	-0.390000	0.946581614947032079498968
-0.870000	-0.390000	0.939816717641379639758270
-0.850000	-0.390000	0.932956659937158483408837
-0.830000	-0.390000	0.926975168810754923676143
-0.810000	-0.390000	0.923501086115817160226982
-0.790000	-0.390000	0.922653185526074226530113
-0.770000	-0.390000	0.923486948466750723341079
-0.750000	-0.390000	0.925130771377973837310549
-0.730000	-0.390000	0.927122359446784338743441
-0.710000	-0.390000	0.929279613838325690977626
-0.690000	-0.390000	0.931546044268296902224336
-0.670000	-0.390000	0.933909581221719631294320
-0.650000	-0.390000	0.936371780801567021867982
-0.630000	-0.390000	0.938938392360813223191940
-0.610000	-0.390000	0.941617269782000554378953
-0.590000	-0.390000	0.944420308944207365087209
-0.570000	-0.390000	0.947377967995907122045196
-0.550000	-0.390000	0.950615104550949552297823
-0.530000	-0.390000	0.954686733076027249644824
-0.510000	-0.390000	0.961797344554225941415382
-0.490000	-0.390000	0.979145639069789797126475
-0.470000	-0.390000	1.024135215817282285044598
-0.450000	-0.390000	1.120698066442315843360689
-0.430000	-0.390000	1.266717632533952420104129
-0.410000	-0.390000	1.403080301157584086624297
-0.390000	-0.390000	1.466572086628218363202336
-0.370000	-0.390000	1.482510212409986927184491
-0.350000	-0.390000	1.508257724362590757039015
-0.330000	-0.390000	1.528177730300446457434305
-0.310000	-0.390000	1.532253541975531652141740
-0.290000	-0.390000	1.543964336414409999065356
-0.270000	-0.390000	1.554114149701161684546946
-0.250000	-0.390000	1.570067404198684624105908
-0.230000	-0.390000	1.583492854160254870166114
-0.210000	-0.390000	1.588196693529511538400811
-0.190000	-0.390000	1.606938138751706546258902
-0.170000	-0.390000	1.642943005694807334648999
-0.150000	-0.390000	1.688087316594455655760498
-0.130000	-0.390000	1.732686863582181935328208
-0.110000	-0.390000	1.772445039229093355359623
-0.090000	-0.390000	1.805307039787960921017884
-0.070000	-0.390000	1.830006803892330724536919
-0.050000	-0.390000	1.847996316074847378274626
-0.030000	-0.390000	1.861630596091320644092093
-0.010000	-0.390000	1.869794827134423575998312
0.010000	-0.390000	1.869794827134423353953707
0.030000	-0.390000	1.861630596091320644092093
0.050000	-0.390000	1.847996316074847378274626
0.070000	-0.390000	1.830006803892330724536919
0.090000	-0.390000	1.805307039787960921017884
0.110000	-0.390000	1.772445039229093355359623
0.130000	-0.390000	1.732686863582181935328208
0.150000	-0.390000	1.688087316594455433715893
0.170000	-0.390000	1.642943005694807112604394
0.190000	-0.390000	1.606938138751706546258902
0.210000	-0.390000	1.588196693529511316356206
0.230000	-0.390000	1.583492854160254870166114
0.250000	-0.390000	1.570067404198684624105908
0.270000	-0.390000	1.554114149701161684546946
0.290000	-0.390000	1.543964336414409777020751
0.310000	-0.390000	1.532253541975531430097135
0.330000	-0.390000	1.528177730300446235389700
0.350000	-0.390000	1.508257724362590757039015
0.370000	-0.390000	1.482510212409986927184491
0.390000	-0.390000	1.466572086628218141157731
0.410000	-0.390000	1.403080301157583864579692
0.430000	-0.390000	1.266717632533952420104129
0.450000	-0.390000	1.120698066442316065405294
0.470000	-0.390000	1.024135215817282507089203
0.490000	-0.390000	0.979145639069789908148778
0.510000	-0.390000	0.961797344554225941415382
0.530000	-0.390000	0.954686733076027249644824
0.550000	-0.390000	0.950615104550949441275520
0.570000	-0.390000	0.947377967995907011022894
0.590000	-0.390000	0.944420308944207365087209
0.610000	-0.390000	0.941617269782000443356651
0.630000	-0.390000	0.938938392360813112169637
0.650000	-0.390000	0.936371780801567021867982
0.670000	-0.390000	0.933909581221719742316623
0.690000	-0.390000	0.931546044268297013246638
0.710000	-0.390000	0.929279613838325690977626
0.730000	-0.390000	0.927122359446784227721139
0.750000	-0.390000	0.925130771377973948332851
0.770000	-0.390000	0.923486948466750834363381
0.790000	-0.390000	0.922653185526074226530113
0.810000	-0.390000	0.923501086115817049204679
0.830000	-0.390000	0.926975168810754923676143
0.850000	-0.390000	0.932956659937158483408837
0.870000	-0.390000	0.939816717641379639758270
0.890000	-0.390000	0.946581614947032190521270
0.910000	-0.390000	0.953660529013042768120556
0.930000	-0.390000	0.960622197312361647547618
0.950000	-0.390000	0.967431053169242050060461
0.970000	-0.390000	0.972833349757896703735582
0.990000	-0.390000	0.976228927842916260892991

-0.990000	-0.370000	0.970429557120879748843834
-0.970000	-0.370000	0.968323451354900277543436
-0.950000	-0.370000	0.963817775701190315729150
-0.930000	-0.370000	0.957437435143313142482668
-0.910000	-0.370000	0.950521796132974161608331
-0.890000	-0.370000	0.943654142516860638956189
-0.870000	-0.370000	0.936813344788763324721970
-0.850000	-0.370000	0.930028559949672373186047
-0.830000	-0.370000	0.925010817309796951057876
-0.810000	-0.370000	0.922829212765776563109910
-0.790000	-0.370000	0.922918454932482590358234
-0.770000	-0.370000	0.924245376176391797429233
-0.750000	-0.370000	0.926122127215398438515592
-0.730000	-0.370000	0.928239849535254291090780
-0.710000	-0.370000	0.930491345025548532987614
-0.690000	-0.370000	0.932848356084161944856703
-0.670000	-0.370000	0.935308259043962419987395
-0.650000	-0.370000	0.937876147278603577994716
-0.630000	-0.370000	0.940560021692028125350760
-0.610000	-0.370000	0.943371024386848167075925
-0.590000	-0.370000	0.946331950547476319357543
-0.570000	-0.370000	0.949525460743944282882012
-0.550000	-0.370000	0.953324249456999783802758
-0.530000	-0.370000	0.959306466377519706512089
-0.510000	-0.370000	0.973102179302583580877695
-0.490000	-0.370000	1.010107692365734166628499
-0.470000	-0.370000	1.096548325927900302545481
-0.450000	-0.370000	1.241544805766192638429857
-0.430000	-0.370000	1.391977346224883893555102
-0.410000	-0.370000	1.469908453498331546427380
-0.390000	-0.370000	1.482510212409986927184491
-0.370000	-0.370000	1.489278090282617039719071
-0.350000	-0.370000	1.509231224079746969124471
-0.330000	-0.370000	1.536331323275963445240677
-0.310000	-0.370000	1.549278003111364876431821
-0.290000	-0.370000	1.561609856795759032621618
-0.270000	-0.370000	1.569370045672369373690458
-0.250000	-0.370000	1.588436030401493725960904
-0.230000	-0.370000	1.616243485431863913248662
-0.210000	-0.370000	1.651792058683269059926602
-0.190000	-0.370000	1.697794046503931397751330
-0.170000	-0.370000	1.750299435536380565636705
-0.150000	-0.370000	1.803177059234953638622301
-0.130000	-0.370000	1.851140216510698488505682
-0.110000	-0.370000	1.891508926867696782636585
-0.090000	-0.370000	1.923443491460951504379295
-0.070000	-0.370000	1.947206481074691186705650
-0.050000	-0.370000	1.964480438438724219096798
-0.030000	-0.370000	1.976788623885538775937221
-0.010000	-0.370000	1.983644408223344868247295
0.010000	-0.370000	1.983644408223344646202690
0.030000	-0.370000	1.976788623885538553892616
0.050000	-0.370000	1.964480438438723775007588
0.070000	-0.370000	1.947206481074691186705650
0.090000	-0.370000	1.923443491460951726423900
0.110000	-0.370000	1.891508926867696782636585
0.130000	-0.370000	1.851140216510698488505682
0.150000	-0.370000	1.803177059234953638622301
0.170000	-0.370000	1.750299435536380343592100
0.190000	-0.370000	1.697794046503931397751330
0.210000	-0.370000	1.651792058683269059926602
0.230000	-0.370000	1.616243485431863913248662
0.250000	-0.370000	1.588436030401493503916299
0.270000	-0.370000	1.569370045672369373690458
0.290000	-0.370000	1.561609856795759032621618
0.310000	-0.370000	1.549278003111364654387216
0.330000	-0.370000	1.536331323275963223196072
0.350000	-0.370000	1.509231224079746969124471
0.370000	-0.370000	1.489278090282617261763676
0.390000	-0.370000	1.482510212409986927184491
0.410000	-0.370000	1.469908453498331546427380
0.430000	-0.370000	1.391977346224883893555102
0.450000	-0.370000	1.241544805766192638429857
0.470000	-0.370000	1.096548325927900524590086
0.490000	-0.370000	1.010107692365734166628499
0.510000	-0.370000	0.973102179302583580877695
0.530000	-0.370000	0.959306466377519706512089
0.550000	-0.370000	0.953324249456999783802758
0.570000	-0.370000	0.949525460743944171859710
0.590000	-0.370000	0.946331950547476208335240
0.610000	-0.370000	0.943371024386848167075925
0.630000	-0.370000	0.940560021692028014328457
0.650000	-0.370000	0.937876147278603466972413
0.670000	-0.370000	0.935308259043962419987395
0.690000	-0.370000	0.932848356084161944856703
0.710000	-0.370000	0.930491345025548644009916
0.730000	-0.370000	0.928239849535254291090780
0.750000	-0.370000	0.926122127215398549537895
0.770000	-0.370000	0.924245376176391908451535
0.790000	-0.370000	0.922918454932482701380536
0.810000	-0.370000	0.922829212765776563109910
0.830000	-0.370000	0.925010817309796951057876
0.850000	-0.370000	0.930028559949672484208349
0.870000	-0.370000	0.936813344788763435744272
0.890000	-0.370000	0.943654142516860638956189
0.910000	-0.370000	0.950521796132974161608331
0.930000	-0.370000	0.957437435143313253504971
0.950000	-0.370000	0.963817775701190315729150
0.970000	-0.370000	0.968323451354900166521134
0.990000	-0.370000	0.970429557120879637821531

-0.990000	-0.350000	0.964665041175838844367263
-0.970000	-0.350000	0.963746570606135777303791
-0.950000	-0.350000	0.960066886058225210653916
-0.930000	-0.350000	0.954374787401817137322269
-0.910000	-0.350000	0.947581194298721340985026
-0.890000	-0.350000	0.940849096802231388281257
-0.870000	-0.350000	0.933880129427653415952193
-0.850000	-0.350000	0.927555058596907677781473
-0.830000	-0.350000	0.923717448140104147036311
-0.810000	-0.350000	0.922662121490556597080968
-0.790000	-0.350000	0.923432739239229083416660
-0.770000	-0.350000	0.925089615870818948728527
-0.750000	-0.350000	0.927126967654023026454979
-0.730000	-0.350000	0.929345556428331720510982
-0.710000	-0.350000	0.931684309531267684789668
-0.690000	-0.350000	0.934131013135625742904722
-0.670000	-0.350000	0.936688514263558369421503
-0.650000	-0.350000	0.939364508406578702093270
-0.630000	-0.350000	0.942169650500967792439155
-0.610000	-0.350000	0.945121800287365032566811
-0.590000	-0.350000	0.948273937276389977668600
-0.570000	-0.350000	0.951857344019474527208047
-0.550000	-0.350000	0.956901244688897034684771
-0.530000	-0.350000	0.967392386199738885110833
-0.510000	-0.350000	0.995617171011178414552489
-0.490000	-0.350000	1.067310912591798777171448
-0.470000	-0.350000	1.203950894490411593906742
-0.450000	-0.350000	1.369235418897123413017880
-0.430000	-0.350000	1.473603318665231753925582
-0.410000	-0.350000	1.500478398662289380993684
-0.390000	-0.350000	1.508257724362590534994411
-0.370000	-0.350000	1.509231224079746969124471
-0.350000	-0.350000	1.515635090498904435918348
-0.330000	-0.350000	1.535164147737017925621217
-0.310000	-0.350000	1.556449577418494101266333
-0.290000	-0.350000	1.570496319431226028839887
-0.270000	-0.350000	1.590925742793074970649059
-0.250000	-0.350000	1.633010395588849084091976
-0.230000	-0.350000	1.687776911703821269838954
-0.210000	-0.350000	1.747572582457562750946067
-0.190000	-0.350000	1.808175147882580491298654
-0.170000	-0.350000	1.865828638275408568603098
-0.150000	-0.350000	1.917562547029949548971217
-0.130000	-0.350000	1.961516965484821461984666
-0.110000	-0.350000	1.997066277301232872787295
-0.090000	-0.350000	2.024547881447790853570723
-0.070000	-0.350000	2.044938199457278837911645
-0.050000	-0.350000	2.059702214373318795992418
-0.030000	-0.350000	2.069842418853492738151090
-0.010000	-0.350000	2.075259882922923626580314
0.010000	-0.350000	2.075259882922923626580314
0.030000	-0.350000	2.069842418853492738151090
0.050000	-0.350000	2.059702214373318795992418
0.070000	-0.350000	2.044938199457278837911645
0.090000	-0.350000	2.024547881447791297659933
0.110000	-0.350000	1.997066277301233316876505
0.130000	-0.350000	1.961516965484821461984666
0.150000	-0.350000	1.917562547029949548971217
0.170000	-0.350000	1.865828638275408346558493
0.190000	-0.350000	1.808175147882580491298654
0.210000	-0.350000	1.747572582457562750946067
0.230000	-0.350000	1.687776911703821269838954
0.250000	-0.350000	1.633010395588849084091976
0.270000	-0.350000	1.590925742793074748604454
0.290000	-0.350000	1.570496319431226028839887
0.310000	-0.350000	1.556449577418494101266333
0.330000	-0.350000	1.535164147737017703576612
0.350000	-0.350000	1.515635090498904435918348
0.370000	-0.350000	1.509231224079746969124471
0.390000	-0.350000	1.508257724362590757039015
0.410000	-0.350000	1.500478398662289380993684
0.430000	-0.350000	1.473603318665231753925582
0.450000	-0.350000	1.369235418897123635062485
0.470000	-0.350000	1.203950894490411593906742
0.490000	-0.350000	1.067310912591798555126843
0.510000	-0.350000	0.995617171011178414552489
0.530000	-0.350000	0.967392386199738885110833
0.550000	-0.350000	0.956901244688897034684771
0.570000	-0.350000	0.951857344019474527208047
0.590000	-0.350000	0.948273937276389977668600
0.610000	-0.350000	0.945121800287365032566811
0.630000	-0.350000	0.942169650500967792439155
0.650000	-0.350000	0.939364508406578702093270
0.670000	-0.350000	0.936688514263558369421503
0.690000	-0.350000	0.934131013135625853927024
0.710000	-0.350000	0.931684309531267684789668
0.730000	-0.350000	0.929345556428331720510982
0.750000	-0.350000	0.927126967654023026454979
0.770000	-0.350000	0.925089615870818948728527
0.790000	-0.350000	0.923432739239229194438963
0.810000	-0.350000	0.922662121490556597080968
0.830000	-0.350000	0.923717448140104147036311
0.850000	-0.350000	0.927555058596907566759171
0.870000	-0.350000	0.933880129427653415952193
0.890000	-0.350000	0.940849096802231388281257
0.910000	-0.350000	0.947581194298721340985026
0.930000	-0.350000	0.954374787401817248344571
0.950000	-0.350000	0.960066886058225099631613
0.970000	-0.350000	0.963746570606135777303791
0.990000	-0.350000	0.964665041175838733344960

-0.990000	-0.330000	0.959067111824790097251991
-0.970000	-0.330000	0.959110847617221984329205
-0.950000	-0.330000	0.956324882039344070783216
-0.930000	-0.330000	0.951293637035632633214277
-0.910000	-0.330000	0.944890820850545209985683
-0.890000	-0.330000	0.938140456833167935002393
-0.870000	-0.330000	0.931153737353156096823170
-0.850000	-0.330000	0.925635663659423069127286
-0.830000	-0.330000	0.922994571613966585665878
-0.810000	-0.330000	0.922838244209661873185269
-0.790000	-0.330000	0.924086698696087172066882
-0.770000	-0.330000	0.925967585734374321049245
-0.750000	-0.330000	0.928123945047977350064627
-0.730000	-0.330000	0.930430088362703910931373
-0.710000	-0.330000	0.932852736424277462212729
-0.690000	-0.330000	0.935388987521308168382461
-0.670000	-0.330000	0.938045238715576989996237
-0.650000	-0.330000	0.940831628593460478349186
-0.630000	-0.330000	0.943763097047238819214954
-0.610000	-0.330000	0.946874101128073242250593
-0.590000	-0.330000	0.950300315442988652314682
-0.570000	-0.330000	0.954661439749659224140999
-0.550000	-0.330000	0.962537731144588293297204
-0.530000	-0.330000	0.982779767657195324481734
-0.510000	-0.330000	1.037564697552025405613563
-0.490000	-0.330000	1.156524229150707405722187
-0.470000	-0.330000	1.328355381509845223320099
-0.450000	-0.330000	1.464445552460986510467933
-0.430000	-0.330000	1.505527149097702022118028
-0.410000	-0.330000	1.519605393353924416288692
-0.390000	-0.330000	1.528177730300446235389700
-0.370000	-0.330000	1.536331323275963445240677
-0.350000	-0.330000	1.535164147737017703576612
-0.330000	-0.330000	1.542932702984322057560007
-0.310000	-0.330000	1.559744434196722151497738
-0.290000	-0.330000	1.589585138672999553577370
-0.270000	-0.330000	1.642104037500965452167634
-0.250000	-0.330000	1.711174539811854744542075
-0.230000	-0.330000	1.784107548503077511625747
-0.210000	-0.330000	1.853591854017833995271758
-0.190000	-0.330000	1.916337352620345102494070
-0.170000	-0.330000	1.970726703079113573124914
-0.150000	-0.330000	2.016207911564676713567223
-0.130000	-0.330000	2.053049502030170003763487
-0.110000	-0.330000	2.082038858023110172723591
-0.090000	-0.330000	2.104241106411596007319531
-0.070000	-0.330000	2.120818030834543677087822
-0.050000	-0.330000	2.132860456557386985565472
-0.030000	-0.330000	2.140985681533970730328065
-0.010000	-0.330000	2.145241357123015113472775
0.010000	-0.330000	2.145241357123015113472775
0.030000	-0.330000	2.140985681533970730328065
0.050000	-0.330000	2.132860456557386985565472
0.070000	-0.330000	2.120818030834543232998612
0.090000	-0.330000	2.104241106411595563230321
0.110000	-0.330000	2.082038858023110172723591
0.130000	-0.330000	2.053049502030169559674277
0.150000	-0.330000	2.016207911564676713567223
0.170000	-0.330000	1.970726703079113573124914
0.190000	-0.330000	1.916337352620345102494070
0.210000	-0.330000	1.853591854017833995271758
0.230000	-0.330000	1.784107548503077511625747
0.250000	-0.330000	1.711174539811854522497470
0.270000	-0.330000	1.642104037500965230123029
0.290000	-0.330000	1.589585138672999553577370
0.310000	-0.330000	1.559744434196722151497738
0.330000	-0.330000	1.542932702984322057560007
0.350000	-0.330000	1.535164147737017925621217
0.370000	-0.330000	1.536331323275963445240677
0.390000	-0.330000	1.528177730300446457434305
0.410000	-0.330000	1.519605393353924416288692
0.430000	-0.330000	1.505527149097702022118028
0.450000	-0.330000	1.464445552460986510467933
0.470000	-0.330000	1.328355381509845223320099
0.490000	-0.330000	1.156524229150707405722187
0.510000	-0.330000	1.037564697552025627658168
0.530000	-0.330000	0.982779767657195213459431
0.550000	-0.330000	0.962537731144588182274902
0.570000	-0.330000	0.954661439749659113118696
0.590000	-0.330000	0.950300315442988652314682
0.610000	-0.330000	0.946874101128073242250593
0.630000	-0.330000	0.943763097047238708192651
0.650000	-0.330000	0.940831628593460478349186
0.670000	-0.330000	0.938045238715577101018539
0.690000	-0.330000	0.935388987521308279404764
0.710000	-0.330000	0.932852736424277573235031
0.730000	-0.330000	0.930430088362703910931373
0.750000	-0.330000	0.928123945047977350064627
0.770000	-0.330000	0.925967585734374321049245
0.790000	-0.330000	0.924086698696087172066882
0.810000	-0.330000	0.922838244209661873185269
0.830000	-0.330000	0.922994571613966807710483
0.850000	-0.330000	0.925635663659423069127286
0.870000	-0.330000	0.931153737353156207845473
0.890000	-0.330000	0.938140456833167935002393
0.910000	-0.330000	0.944890820850545209985683
0.930000	-0.330000	0.951293637035632633214277
0.950000	-0.330000	0.956324882039344070783216
0.970000	-0.330000	0.959110847617222095351508
0.990000	-0.330000	0.959067111824789875207387

-0.990000	-0.310000	0.953770408542848779909207
-0.970000	-0.310000	0.954349456012866359522206
-0.950000	-0.310000	0.952583759869104373940729
-0.930000	-0.310000	0.948179288794034902387864
-0.910000	-0.310000	0.942314374893470252381178
-0.890000	-0.310000	0.935525885501024889734367
-0.870000	-0.310000	0.928797290267256769880078
-0.850000	-0.310000	0.924280293936474039995232
-0.830000	-0.310000	0.922707264027207929579788
-0.810000	-0.310000	0.923228616244579636251899
-0.790000	-0.310000	0.924809111495884184073191
-0.770000	-0.310000	0.926848385323733703344828
-0.750000	-0.310000	0.929100211677244436359047
-0.730000	-0.310000	0.931486716135236814118059
-0.710000	-0.310000	0.933991425039766842708389
-0.690000	-0.310000	0.936617162360472765847419
-0.670000	-0.310000	0.939373053982630490388317
-0.650000	-0.310000	0.942272258736413736990301
-0.630000	-0.310000	0.945338586079697562603030
-0.610000	-0.310000	0.948649073617939042613045
-0.590000	-0.310000	0.952550082352188631773515
-0.570000	-0.310000	0.958573399646066359736096
-0.550000	-0.310000	0.972498238254799973745435
-0.530000	-0.310000	1.011147276767050184886898
-0.510000	-0.310000	1.105276778783293556429612
-0.490000	-0.310000	1.267522658189241369086631
-0.470000	-0.310000	1.432353176809752826059707
-0.450000	-0.310000	1.501684043519951661238565
-0.430000	-0.310000	1.508731553292753657657954
-0.410000	-0.310000	1.522121123615594706635079
-0.390000	-0.310000	1.532253541975531430097135
-0.370000	-0.310000	1.549278003111364876431821
-0.350000	-0.310000	1.556449577418494323310938
-0.330000	-0.310000	1.559744434196722151497738
-0.310000	-0.310000	1.586744791021563294464158
-0.290000	-0.310000	1.645503032171569790520493
-0.270000	-0.310000	1.723894569034295498610732
-0.250000	-0.310000	1.807107647936626371176771
-0.230000	-0.310000	1.884922432349260157380400
-0.210000	-0.310000	1.952954546555132342433581
-0.190000	-0.310000	2.010176176176832640862813
-0.170000	-0.310000	2.056993866271906057363594
-0.150000	-0.310000	2.094499505909122039071235
-0.130000	-0.310000	2.124109350329186352013267
-0.110000	-0.310000	2.147240291222588748354383
-0.090000	-0.310000	2.165127607740924720047815
-0.070000	-0.310000	2.178753486852900156378610
-0.050000	-0.310000	2.188798587547767571237500
-0.030000	-0.310000	2.195571638868659469778777
-0.010000	-0.310000	2.199111602311314417335097
0.010000	-0.310000	2.199111602311314417335097
0.030000	-0.310000	2.195571638868659469778777
0.050000	-0.310000	2.188798587547767571237500
0.070000	-0.310000	2.178753486852900156378610
0.090000	-0.310000	2.165127607740924720047815
0.110000	-0.310000	2.147240291222588748354383
0.130000	-0.310000	2.124109350329185907924057
0.150000	-0.310000	2.094499505909122039071235
0.170000	-0.310000	2.056993866271906057363594
0.190000	-0.310000	2.010176176176832640862813
0.210000	-0.310000	1.952954546555132342433581
0.230000	-0.310000	1.884922432349260157380400
0.250000	-0.310000	1.807107647936626149132167
0.270000	-0.310000	1.723894569034295498610732
0.290000	-0.310000	1.645503032171569790520493
0.310000	-0.310000	1.586744791021563294464158
0.330000	-0.310000	1.559744434196722151497738
0.350000	-0.310000	1.556449577418494101266333
0.370000	-0.310000	1.549278003111364654387216
0.390000	-0.310000	1.532253541975531652141740
0.410000	-0.310000	1.522121123615594706635079
0.430000	-0.310000	1.508731553292753435613349
0.450000	-0.310000	1.501684043519951661238565
0.470000	-0.310000	1.432353176809752826059707
0.490000	-0.310000	1.267522658189241369086631
0.510000	-0.310000	1.105276778783293556429612
0.530000	-0.310000	1.011147276767050184886898
0.550000	-0.310000	0.972498238254799862723132
0.570000	-0.310000	0.958573399646066137691491
0.590000	-0.310000	0.952550082352188520751213
0.610000	-0.310000	0.948649073617939042613045
0.630000	-0.310000	0.945338586079697451580728
0.650000	-0.310000	0.942272258736413736990301
0.670000	-0.310000	0.939373053982630601410619
0.690000	-0.310000	0.936617162360472876869721
0.710000	-0.310000	0.933991425039767064752994
0.730000	-0.310000	0.931486716135237036162664
0.750000	-0.310000	0.929100211677244436359047
0.770000	-0.310000	0.926848385323733703344828
0.790000	-0.310000	0.924809111495884184073191
0.810000	-0.310000	0.923228616244579636251899
0.830000	-0.310000	0.922707264027207929579788
0.850000	-0.310000	0.924280293936474262039837
0.870000	-0.310000	0.928797290267256769880078
0.890000	-0.310000	0.935525885501024889734367
0.910000	-0.310000	0.942314374893470141358875
0.930000	-0.310000	0.948179288794035013410166
0.950000	-0.310000	0.952583759869104373940729
0.970000	-0.310000	0.954349456012866470544509
0.990000	-0.310000	0.953770408542848779909207

-0.990000	-0.290000	0.948931940843684262887336
-0.970000	-0.290000	0.949630593271939216215571
-0.950000	-0.290000	0.948799181261679835941436
-0.930000	-0.290000	0.945113706744605708287565
-0.910000	-0.290000	0.939723830833144813112767
-0.890000	-0.290000	0.933010894485750807980651
-0.870000	-0.290000	0.926869512533146977517617
-0.850000	-0.290000	0.923412671105580229458099
-0.830000	-0.290000	0.922725260747288000828803
-0.810000	-0.290000	0.923742238227304945930030
-0.790000	-0.290000	0.925555975832927702029451
-0.770000	-0.290000	0.927713611766994739049608
-0.750000	-0.290000	0.930047308697079744277403
-0.730000	-0.290000	0.932509900852270257054499
-0.710000	-0.290000	0.935095314699429636107197
-0.690000	-0.290000	0.937810239889835806081919
-0.670000	-0.290000	0.940666387434054174221387
-0.650000	-0.290000	0.943681782195644691668690
-0.630000	-0.290000	0.946900560391861323417118
-0.610000	-0.290000	0.950503267613826308135572
-0.590000	-0.290000	0.955320576282610911533766
-0.570000	-0.290000	0.964774104023185308243171
-0.550000	-0.290000	0.990228223948794616937619
-0.530000	-0.290000	1.058040557067249753941951
-0.510000	-0.290000	1.196073217972629887384528
-0.490000	-0.290000	1.374494864344923072962956
-0.470000	-0.290000	1.491065819976847617311932
-0.450000	-0.290000	1.514476700181258239652493
-0.430000	-0.290000	1.521092655017887596002879
-0.410000	-0.290000	1.536425891823338441000146
-0.390000	-0.290000	1.543964336414409999065356
-0.370000	-0.290000	1.561609856795759254666223
-0.350000	-0.290000	1.570496319431226250884492
-0.330000	-0.290000	1.589585138672999553577370
-0.310000	-0.290000	1.645503032171570012565098
-0.290000	-0.290000	1.727914111800332275237224
-0.270000	-0.290000	1.818075739509861010745340
-0.250000	-0.290000	1.903065720842320951433635
-0.230000	-0.290000	1.976548075567597484436533
-0.210000	-0.290000	2.037029655228994595717040
-0.190000	-0.290000	2.085540028652146826715352
-0.170000	-0.290000	2.123978764212077763318121
-0.150000	-0.290000	2.154343736979062562397758
-0.130000	-0.290000	2.178411923645358516665738
-0.110000	-0.290000	2.197579554672416612959296
-0.090000	-0.290000	2.212836017951284706128945
-0.070000	-0.290000	2.224810775285797070921490
-0.050000	-0.290000	2.233825013896397759793899
-0.030000	-0.290000	2.239957950486737736639498
-0.010000	-0.290000	2.243186152632499652526121
0.010000	-0.290000	2.243186152632499652526121
0.030000	-0.290000	2.239957950486737736639498
0.050000	-0.290000	2.233825013896397759793899
0.070000	-0.290000	2.224810775285797070921490
0.090000	-0.290000	2.212836017951284706128945
0.110000	-0.290000	2.197579554672416612959296
0.130000	-0.290000	2.178411923645358516665738
0.150000	-0.290000	2.154343736979062562397758
0.170000	-0.290000	2.123978764212077763318121
0.190000	-0.290000	2.085540028652146382626142
0.210000	-0.290000	2.037029655228994595717040
0.230000	-0.290000	1.976548075567597484436533
0.250000	-0.290000	1.903065720842320951433635
0.270000	-0.290000	1.818075739509861010745340
0.290000	-0.290000	1.727914111800332275237224
0.310000	-0.290000	1.645503032171569790520493
0.330000	-0.290000	1.589585138672999553577370
0.350000	-0.290000	1.570496319431226028839887
0.370000	-0.290000	1.561609856795759254666223
0.390000	-0.290000	1.543964336414409777020751
0.410000	-0.290000	1.536425891823338441000146
0.430000	-0.290000	1.521092655017887373958274
0.450000	-0.290000	1.514476700181258239652493
0.470000	-0.290000	1.491065819976847617311932
0.490000	-0.290000	1.374494864344922850918351
0.510000	-0.290000	1.196073217972629665339923
0.530000	-0.290000	1.058040557067249531897346
0.550000	-0.290000	0.990228223948794505915316
0.570000	-0.290000	0.964774104023185197220869
0.590000	-0.290000	0.955320576282610911533766
0.610000	-0.290000	0.950503267613826308135572
0.630000	-0.290000	0.946900560391861323417118
0.650000	-0.290000	0.943681782195644691668690
0.670000	-0.290000	0.940666387434054174221387
0.690000	-0.290000	0.937810239889835695059617
0.710000	-0.290000	0.935095314699429747129500
0.730000	-0.290000	0.932509900852270257054499
0.750000	-0.290000	0.930047308697079744277403
0.770000	-0.290000	0.927713611766994628027305
0.790000	-0.290000	0.925555975832927702029451
0.810000	-0.290000	0.923742238227304834907727
0.830000	-0.290000	0.922725260747288000828803
0.850000	-0.290000	0.923412671105580229458099
0.870000	-0.290000	0.926869512533146977517617
0.890000	-0.290000	0.933010894485750807980651
0.910000	-0.290000	0.939723830833144813112767
0.930000	-0.290000	0.945113706744605708287565
0.950000	-0.290000	0.948799181261679835941436
0.970000	-0.290000	0.949630593271939327237874
0.990000	-0.290000	0.948931940843684151865034

-0.990000	-0.270000	0.944461680081074894665960
-0.970000	-0.270000	0.945176408500576825666428
-0.950000	-0.270000	0.945063449004304279021937
-0.930000	-0.270000	0.942209760766966386569266
-0.910000	-0.270000	0.937156034023096995433377
-0.890000	-0.270000	0.930682369573517687122433
-0.870000	-0.270000	0.925367340070882837821387
-0.850000	-0.270000	0.922925035263394644147183
-0.830000	-0.270000	0.922942172080806089162763
-0.810000	-0.270000	0.924318521978796936444667
-0.790000	-0.270000	0.926300383734069199270778
-0.770000	-0.270000	0.928551745805317407800317
-0.750000	-0.270000	0.930958950477548174973208
-0.730000	-0.270000	0.933494598419466248273579
-0.710000	-0.270000	0.936159313402688320060463
-0.690000	-0.270000	0.938962742685058859848368
-0.670000	-0.270000	0.941919678347274524909949
-0.650000	-0.270000	0.945057458675643613510431
-0.630000	-0.270000	0.948466142832300906917453
-0.610000	-0.270000	0.952555797963775097159100
-0.590000	-0.270000	0.959149198557479265581094
-0.570000	-0.270000	0.975079206367993389648063
-0.550000	-0.270000	1.019652006656229126235758
-0.530000	-0.270000	1.125147423347112818348137
-0.510000	-0.270000	1.295928426443157643888071
-0.490000	-0.270000	1.452302550089391797172311
-0.470000	-0.270000	1.512481669792511862482343
-0.450000	-0.270000	1.527184907532789015505159
-0.430000	-0.270000	1.529816549410166093281305
-0.410000	-0.270000	1.546131813181925496181179
-0.390000	-0.270000	1.554114149701161906591551
-0.370000	-0.270000	1.569370045672369595735063
-0.350000	-0.270000	1.590925742793074970649059
-0.330000	-0.270000	1.642104037500965674212239
-0.310000	-0.270000	1.723894569034295720655336
-0.290000	-0.270000	1.818075739509861010745340
-0.270000	-0.270000	1.908983864485218617801365
-0.250000	-0.270000	1.988100012397801208408055
-0.230000	-0.270000	2.052687130499101009206697
-0.210000	-0.270000	2.103691507722395215296274
-0.190000	-0.270000	2.143652187038099121707546
-0.170000	-0.270000	2.175249897819241606811147
-0.150000	-0.270000	2.200668489312723519191195
-0.130000	-0.270000	2.221466089229347407041359
-0.110000	-0.270000	2.238645746193688168546032
-0.090000	-0.270000	2.252789970930241025826035
-0.070000	-0.270000	2.264183815778401331897385
-0.050000	-0.270000	2.272897957319953476940100
-0.030000	-0.270000	2.278873909173827705387794
-0.010000	-0.270000	2.282040747396647084599408
0.010000	-0.270000	2.282040747396647528688618
0.030000	-0.270000	2.278873909173828149477004
0.050000	-0.270000	2.272897957319953032850890
0.070000	-0.270000	2.264183815778401331897385
0.090000	-0.270000	2.252789970930241025826035
0.110000	-0.270000	2.238645746193688168546032
0.130000	-0.270000	2.221466089229347407041359
0.150000	-0.270000	2.200668489312723519191195
0.170000	-0.270000	2.175249897819241606811147
0.190000	-0.270000	2.143652187038099121707546
0.210000	-0.270000	2.103691507722395215296274
0.230000	-0.270000	2.052687130499101009206697
0.250000	-0.270000	1.988100012397800764318845
0.270000	-0.270000	1.908983864485218173712155
0.290000	-0.270000	1.818075739509861010745340
0.310000	-0.270000	1.723894569034295720655336
0.330000	-0.270000	1.642104037500965230123029
0.350000	-0.270000	1.590925742793074970649059
0.370000	-0.270000	1.569370045672369373690458
0.390000	-0.270000	1.554114149701161684546946
0.410000	-0.270000	1.546131813181925274136574
0.430000	-0.270000	1.529816549410165649192095
0.450000	-0.270000	1.527184907532789015505159
0.470000	-0.270000	1.512481669792511862482343
0.490000	-0.270000	1.452302550089391797172311
0.510000	-0.270000	1.295928426443157643888071
0.530000	-0.270000	1.125147423347112818348137
0.550000	-0.270000	1.019652006656228904191153
0.570000	-0.270000	0.975079206367993278625761
0.590000	-0.270000	0.959149198557479154558791
0.610000	-0.270000	0.952555797963774986136798
0.630000	-0.270000	0.948466142832301017939756
0.650000	-0.270000	0.945057458675643724532733
0.670000	-0.270000	0.941919678347274635932251
0.690000	-0.270000	0.938962742685058970870671
0.710000	-0.270000	0.936159313402688431082765
0.730000	-0.270000	0.933494598419466248273579
0.750000	-0.270000	0.930958950477548174973208
0.770000	-0.270000	0.928551745805317296778014
0.790000	-0.270000	0.926300383734069088248475
0.810000	-0.270000	0.924318521978796825422364
0.830000	-0.270000	0.922942172080806089162763
0.850000	-0.270000	0.922925035263394644147183
0.870000	-0.270000	0.925367340070883059865992
0.890000	-0.270000	0.930682369573517687122433
0.910000	-0.270000	0.937156034023096884411075
0.930000	-0.270000	0.942209760766966497591568
0.950000	-0.270000	0.945063449004304390044240
0.970000	-0.270000	0.945176408500576936688731
0.990000	-0.270000	0.944461680081075005688263

-0.990000	-0.250000	0.940254015226783423919699
-0.970000	-0.250000	0.940973686086027494290818
-0.950000	-0.250000	0.941379220262488436432591
-0.930000	-0.250000	0.939423931489972274810896
-0.910000	-0.250000	0.934679100861212197592920
-0.890000	-0.250000	0.928634438379570048560652
-0.870000	-0.250000	0.924252713664405090021603
-0.850000	-0.250000	0.922713097490092892805080
-0.830000	-0.250000	0.923278392715528695156024
-0.810000	-0.250000	0.924917596312674783476382
-0.790000	-0.250000	0.927025314811675049675443
-0.770000	-0.250000	0.929354859695413981768297
-0.750000	-0.250000	0.931829886480216251776199
-0.730000	-0.250000	0.934435948023526363748203
-0.710000	-0.250000	0.937178248598495966525945
-0.690000	-0.250000	0.940069076689085569853432
-0.670000	-0.250000	0.943127739084853145001830
-0.650000	-0.250000	0.946400298838944942225737
-0.630000	-0.250000	0.950073308074952938007129
-0.610000	-0.250000	0.955013449422633886598533
-0.590000	-0.250000	0.964834328614171732318994
-0.570000	-0.250000	0.991604149846125326739354
-0.550000	-0.250000	1.062975854350659554725667
-0.530000	-0.250000	1.205818368857438205310473
-0.510000	-0.250000	1.381777667471354664741057
-0.490000	-0.250000	1.484170680700593214496052
-0.470000	-0.250000	1.510800381827042571103448
-0.450000	-0.250000	1.533258126763724416008472
-0.430000	-0.250000	1.541112942229346804978718
-0.410000	-0.250000	1.556180908775667948162891
-0.390000	-0.250000	1.570067404198684624105908
-0.370000	-0.250000	1.588436030401493725960904
-0.350000	-0.250000	1.633010395588849306136581
-0.330000	-0.250000	1.711174539811854744542075
-0.310000	-0.250000	1.807107647936626371176771
-0.290000	-0.250000	1.903065720842320951433635
-0.270000	-0.250000	1.988100012397801208408055
-0.250000	-0.250000	2.057846234724571399254955
-0.230000	-0.250000	2.112575344639439745009213
-0.210000	-0.250000	2.155027704052869363948730
-0.190000	-0.250000	2.188506776672924480919846
-0.170000	-0.250000	2.215740190660349551166064
-0.150000	-0.250000	2.238550677027481672354270
-0.130000	-0.250000	2.257985501957937124473119
-0.110000	-0.250000	2.274569284584910811020109
-0.090000	-0.250000	2.288522817558432009832359
-0.070000	-0.250000	2.299897733639398644811536
-0.050000	-0.250000	2.308639185528150505888334
-0.030000	-0.250000	2.314642012142329896562387
-0.010000	-0.250000	2.317831487574844473442681
0.010000	-0.250000	2.317831487574844473442681
0.030000	-0.250000	2.314642012142329896562387
0.050000	-0.250000	2.308639185528150061799124
0.070000	-0.250000	2.299897733639398644811536
0.090000	-0.250000	2.288522817558431565743149
0.110000	-0.250000	2.274569284584910811020109
0.130000	-0.250000	2.257985501957937124473119
0.150000	-0.250000	2.238550677027481672354270
0.170000	-0.250000	2.215740190660349551166064
0.190000	-0.250000	2.188506776672924036830636
0.210000	-0.250000	2.155027704052869363948730
0.230000	-0.250000	2.112575344639439300920003
0.250000	-0.250000	2.057846234724570955165746
0.270000	-0.250000	1.988100012397800764318845
0.290000	-0.250000	1.903065720842320951433635
0.310000	-0.250000	1.807107647936626149132167
0.330000	-0.250000	1.711174539811854522497470
0.350000	-0.250000	1.633010395588849306136581
0.370000	-0.250000	1.588436030401493503916299
0.390000	-0.250000	1.570067404198684624105908
0.410000	-0.250000	1.556180908775667948162891
0.430000	-0.250000	1.541112942229346582934113
0.450000	-0.250000	1.533258126763724416008472
0.470000	-0.250000	1.510800381827042571103448
0.490000	-0.250000	1.484170680700592992451448
0.510000	-0.250000	1.381777667471354442696452
0.530000	-0.250000	1.205818368857437983265868
0.550000	-0.250000	1.062975854350659554725667
0.570000	-0.250000	0.991604149846125104694750
0.590000	-0.250000	0.964834328614171732318994
0.610000	-0.250000	0.955013449422633886598533
0.630000	-0.250000	0.950073308074952938007129
0.650000	-0.250000	0.946400298838944942225737
0.670000	-0.250000	0.943127739084853145001830
0.690000	-0.250000	0.940069076689085569853432
0.710000	-0.250000	0.937178248598496077548248
0.730000	-0.250000	0.934435948023526363748203
0.750000	-0.250000	0.931829886480216140753896
0.770000	-0.250000	0.929354859695413870745995
0.790000	-0.250000	0.927025314811674938653141
0.810000	-0.250000	0.924917596312674783476382
0.830000	-0.250000	0.923278392715528695156024
0.850000	-0.250000	0.922713097490092892805080
0.870000	-0.250000	0.924252713664405201043905
0.890000	-0.250000	0.928634438379570159582954
0.910000	-0.250000	0.934679100861212308615222
0.930000	-0.250000	0.939423931489972385833198
0.950000	-0.250000	0.941379220262488325410288
0.970000	-0.250000	0.940973686086027383268515
0.990000	-0.250000	0.940254015226783312897396

-0.990000	-0.230000	0.936444815407308839283473
-0.970000	-0.230000	0.937034050555443864816141
-0.950000	-0.230000	0.937770049087117030239824
-0.930000	-0.230000	0.936644966346460661199558
-0.910000	-0.230000	0.932304322620961301026909
-0.890000	-0.230000	0.926900842963756854686608
-0.870000	-0.230000	0.923469285004971718322508
-0.850000	-0.230000	0.922694262277730770094308
-0.830000	-0.230000	0.923679687603525922945380
-0.810000	-0.230000	0.925513789039246859147170
-0.790000	-0.230000	0.927719542061859137049851
-0.770000	-0.230000	0.930116923311762655579571
-0.750000	-0.230000	0.932655367286165826179456
-0.730000	-0.230000	0.935329152777494066128838
-0.710000	-0.230000	0.938146878785205640127742
-0.690000	-0.230000	0.941123628315460480919796
-0.670000	-0.230000	0.944286138810739084092916
-0.650000	-0.230000	0.947716489535659678544732
-0.630000	-0.230000	0.951783497874562178786562
-0.610000	-0.230000	0.958154340322683761854705
-0.590000	-0.230000	0.973231542794936621554314
-0.570000	-0.230000	1.015622685709341999071853
-0.550000	-0.230000	1.117717697249741348741736
-0.530000	-0.230000	1.285757719404145182906518
-0.510000	-0.230000	1.437002309227588758844263
-0.490000	-0.230000	1.484751674465931703394972
-0.470000	-0.230000	1.504060544095751073001566
-0.450000	-0.230000	1.530779521484759930771702
-0.430000	-0.230000	1.550970383466496294033732
-0.410000	-0.230000	1.570677254400743905193849
-0.390000	-0.230000	1.583492854160254870166114
-0.370000	-0.230000	1.616243485431863913248662
-0.350000	-0.230000	1.687776911703821269838954
-0.330000	-0.230000	1.784107548503077511625747
-0.310000	-0.230000	1.884922432349260157380400
-0.290000	-0.230000	1.976548075567597484436533
-0.270000	-0.230000	2.052687130499101009206697
-0.250000	-0.230000	2.112575344639439745009213
-0.230000	-0.230000	2.158769438219996228411901
-0.210000	-0.230000	2.194989856541748718399276
-0.190000	-0.230000	2.224548796518718951631399
-0.170000	-0.230000	2.249683672412809976037806
-0.150000	-0.230000	2.271600145554830252336842
-0.130000	-0.230000	2.290805136630593263902256
-0.110000	-0.230000	2.307437104570410735249197
-0.090000	-0.230000	2.321488369210307212142652
-0.070000	-0.230000	2.332909688779311263573391
-0.050000	-0.230000	2.341633362992987077433327
-0.030000	-0.230000	2.347589733477630336011543
-0.010000	-0.230000	2.350751588025484561939038
0.010000	-0.230000	2.350751588025484561939038
0.030000	-0.230000	2.347589733477630780100753
0.050000	-0.230000	2.341633362992987077433327
0.070000	-0.230000	2.332909688779310819484181
0.090000	-0.230000	2.321488369210306768053442
0.110000	-0.230000	2.307437104570410291159988
0.130000	-0.230000	2.290805136630592819813046
0.150000	-0.230000	2.271600145554830252336842
0.170000	-0.230000	2.249683672412809531948596
0.190000	-0.230000	2.224548796518718507542189
0.210000	-0.230000	2.194989856541748274310066
0.230000	-0.230000	2.158769438219995784322691
0.250000	-0.230000	2.112575344639439300920003
0.270000	-0.230000	2.052687130499101009206697
0.290000	-0.230000	1.976548075567597484436533
0.310000	-0.230000	1.884922432349260157380400
0.330000	-0.230000	1.784107548503077511625747
0.350000	-0.230000	1.687776911703821269838954
0.370000	-0.230000	1.616243485431863913248662
0.390000	-0.230000	1.583492854160254870166114
0.410000	-0.230000	1.570677254400743683149244
0.430000	-0.230000	1.550970383466496071989127
0.450000	-0.230000	1.530779521484759930771702
0.470000	-0.230000	1.504060544095751073001566
0.490000	-0.230000	1.484751674465931259305762
0.510000	-0.230000	1.437002309227588536799658
0.530000	-0.230000	1.285757719404144960861913
0.550000	-0.230000	1.117717697249741126697131
0.570000	-0.230000	1.015622685709341777027248
0.590000	-0.230000	0.973231542794936510532011
0.610000	-0.230000	0.958154340322683761854705
0.630000	-0.230000	0.951783497874562067764259
0.650000	-0.230000	0.947716489535659678544732
0.670000	-0.230000	0.944286138810739084092916
0.690000	-0.230000	0.941123628315460480919796
0.710000	-0.230000	0.938146878785205418083137
0.730000	-0.230000	0.935329152777494066128838
0.750000	-0.230000	0.932655367286165826179456
0.770000	-0.230000	0.930116923311762655579571
0.790000	-0.230000	0.927719542061859137049851
0.810000	-0.230000	0.925513789039246859147170
0.830000	-0.230000	0.923679687603526033967682
0.850000	-0.230000	0.922694262277730770094308
0.870000	-0.230000	0.923469285004971607300206
0.890000	-0.230000	0.926900842963757076731213
0.910000	-0.230000	0.932304322620961523071514
0.930000	-0.230000	0.936644966346460883244163
0.950000	-0.230000	0.937770049087117030239824
0.970000	-0.230000	0.937034050555443864816141
0.990000	-0.230000	0.936444815407308839283473

-0.990000	-0.210000	0.933070705930188482035703
-0.970000	-0.210000	0.933423266852715927122119
-0.950000	-0.210000	0.934351015140025720207007
-0.930000	-0.210000	0.933856151961991565180199
-0.910000	-0.210000	0.930056557324011601295410
-0.890000	-0.210000	0.925476814025227745297286
-0.870000	-0.210000	0.922954104802283570307964
-0.850000	-0.210000	0.922805441328692688252033
-0.830000	-0.210000	0.924109581218429343429932
-0.810000	-0.210000	0.926090352164004371182671
-0.790000	-0.210000	0.928375212331889021477593
-0.770000	-0.210000	0.930832959674132598415497
-0.750000	-0.210000	0.933430921080734221639830
-0.730000	-0.210000	0.936169457057657639076353
-0.710000	-0.210000	0.939059931319681240324826
-0.690000	-0.210000	0.942120817535668009234939
-0.670000	-0.210000	0.945391107214214820864129
-0.650000	-0.210000	0.949015498453579353643761
-0.630000	-0.210000	0.953665979948725150983080
-0.610000	-0.210000	0.962235054848519233416937
-0.590000	-0.210000	0.984855913910288816026650
-0.570000	-0.210000	1.046670902366941380279286
-0.550000	-0.210000	1.178096398068080752352671
-0.530000	-0.210000	1.354750158949268312724712
-0.510000	-0.210000	1.467626563850492171781070
-0.490000	-0.210000	1.486029220582423926444449
-0.470000	-0.210000	1.500415547006614946923264
-0.450000	-0.210000	1.516750682611340828032098
-0.430000	-0.210000	1.536968408055974677495215
-0.410000	-0.210000	1.560581121978390939375458
-0.390000	-0.210000	1.588196693529511538400811
-0.370000	-0.210000	1.651792058683269059926602
-0.350000	-0.210000	1.747572582457562972990672
-0.330000	-0.210000	1.853591854017834217316363
-0.310000	-0.210000	1.952954546555132342433581
-0.290000	-0.210000	2.037029655228994595717040
-0.270000	-0.210000	2.103691507722395215296274
-0.250000	-0.210000	2.155027704052869363948730
-0.230000	-0.210000	2.194989856541748718399276
-0.210000	-0.210000	2.227458857874819120326038
-0.190000	-0.210000	2.255205344894979813119562
-0.170000	-0.210000	2.279738993444458294845845
-0.150000	-0.210000	2.301642643395064968814268
-0.130000	-0.210000	2.320994943992830350509848
-0.110000	-0.210000	2.337692136364363459932747
-0.090000	-0.210000	2.351632904491616216091643
-0.070000	-0.210000	2.362782516631207752055843
-0.050000	-0.210000	2.371156677303110527077479
-0.030000	-0.210000	2.376798179861015825053983
-0.010000	-0.210000	2.379782189878973941432605
0.010000	-0.210000	2.379782189878973941432605
0.030000	-0.210000	2.376798179861016269143192
0.050000	-0.210000	2.371156677303110527077479
0.070000	-0.210000	2.362782516631207752055843
0.090000	-0.210000	2.351632904491616216091643
0.110000	-0.210000	2.337692136364363015843537
0.130000	-0.210000	2.320994943992829906420639
0.150000	-0.210000	2.301642643395064524725058
0.170000	-0.210000	2.279738993444458294845845
0.190000	-0.210000	2.255205344894979813119562
0.210000	-0.210000	2.227458857874819120326038
0.230000	-0.210000	2.194989856541748718399276
0.250000	-0.210000	2.155027704052869363948730
0.270000	-0.210000	2.103691507722395215296274
0.290000	-0.210000	2.037029655228994595717040
0.310000	-0.210000	1.952954546555132342433581
0.330000	-0.210000	1.853591854017833995271758
0.350000	-0.210000	1.747572582457562750946067
0.370000	-0.210000	1.651792058683268837881997
0.390000	-0.210000	1.588196693529511316356206
0.410000	-0.210000	1.560581121978390717330853
0.430000	-0.210000	1.536968408055974455450610
0.450000	-0.210000	1.516750682611341050076703
0.470000	-0.210000	1.500415547006615168967869
0.490000	-0.210000	1.486029220582423926444449
0.510000	-0.210000	1.467626563850491949736465
0.530000	-0.210000	1.354750158949268312724712
0.550000	-0.210000	1.178096398068080530308066
0.570000	-0.210000	1.046670902366941158234681
0.590000	-0.210000	0.984855913910288816026650
0.610000	-0.210000	0.962235054848519122394634
0.630000	-0.210000	0.953665979948725262005382
0.650000	-0.210000	0.949015498453579353643761
0.670000	-0.210000	0.945391107214214709841826
0.690000	-0.210000	0.942120817535667898212637
0.710000	-0.210000	0.939059931319681129302523
0.730000	-0.210000	0.936169457057657639076353
0.750000	-0.210000	0.933430921080734221639830
0.770000	-0.210000	0.930832959674132598415497
0.790000	-0.210000	0.928375212331889021477593
0.810000	-0.210000	0.926090352164004260160368
0.830000	-0.210000	0.924109581218429343429932
0.850000	-0.210000	0.922805441328692688252033
0.870000	-0.210000	0.922954104802283459285661
0.890000	-0.210000	0.925476814025227745297286
0.910000	-0.210000	0.930056557324011490273108
0.930000	-0.210000	0.933856151961991565180199
0.950000	-0.210000	0.934351015140025720207007
0.970000	-0.210000	0.933423266852716038144422
0.990000	-0.210000	0.933070705930188371013401

-0.990000	-0.190000	0.929987346410651172234907
-0.970000	-0.190000	0.930153660403162163561319
-0.950000	-0.190000	0.931227816195714264146943
-0.930000	-0.190000	0.931141593208040019291616
-0.910000	-0.190000	0.927970472303048077300502
-0.890000	-0.190000	0.924316084620627753665190
-0.870000	-0.190000	0.922633238119141774191689
-0.850000	-0.190000	0.922994521344401075424457
-0.830000	-0.190000	0.924542378559548794214606
-0.810000	-0.190000	0.926635956354011969260398
-0.790000	-0.190000	0.928986513620583376216189
-0.770000	-0.190000	0.931498651050193804401545
-0.750000	-0.190000	0.934152282219060436929681
-0.730000	-0.190000	0.936952171706357028746481
-0.710000	-0.190000	0.939912145196485471210224
-0.690000	-0.190000	0.943055042653311637046443
-0.670000	-0.190000	0.946438716949467351291503
-0.650000	-0.190000	0.950304982396588671100801
-0.630000	-0.190000	0.955775212694922382539175
-0.610000	-0.190000	0.967429275347425399189660
-0.590000	-0.190000	0.999924099791594467312450
-0.570000	-0.190000	1.084035211954045729854101
-0.550000	-0.190000	1.241676507836707132881315
-0.530000	-0.190000	1.415752818871310658721541
-0.510000	-0.190000	1.495618546977584006896222
-0.490000	-0.190000	1.513679338007983377067944
-0.470000	-0.190000	1.528953091776627415399048
-0.450000	-0.190000	1.538455761388288767221866
-0.430000	-0.190000	1.546380229510181392171830
-0.410000	-0.190000	1.559267653818629417727948
-0.390000	-0.190000	1.606938138751706546258902
-0.370000	-0.190000	1.697794046503931397751330
-0.350000	-0.190000	1.808175147882580491298654
-0.330000	-0.190000	1.916337352620345324538675
-0.310000	-0.190000	2.010176176176832640862813
-0.290000	-0.190000	2.085540028652146382626142
-0.270000	-0.190000	2.143652187038099121707546
-0.250000	-0.190000	2.188506776672924036830636
-0.230000	-0.190000	2.224548796518718951631399
-0.210000	-0.190000	2.255205344894979813119562
-0.190000	-0.190000	2.282451948759559368085093
-0.170000	-0.190000	2.307073663533782958978691
-0.150000	-0.190000	2.329148194203512378663845
-0.130000	-0.190000	2.348465689270877732042209
-0.110000	-0.190000	2.364805429161674243943025
-0.090000	-0.190000	2.378079303957903789523698
-0.070000	-0.190000	2.388362427102802332257170
-0.050000	-0.190000	2.395842438702155963170526
-0.030000	-0.190000	2.400753895516674063514984
-0.010000	-0.190000	2.403334617089409874779449
0.010000	-0.190000	2.403334617089410318868659
0.030000	-0.190000	2.400753895516674507604193
0.050000	-0.190000	2.395842438702155963170526
0.070000	-0.190000	2.388362427102802776346380
0.090000	-0.190000	2.378079303957904233612908
0.110000	-0.190000	2.364805429161674243943025
0.130000	-0.190000	2.348465689270877732042209
0.150000	-0.190000	2.329148194203511934574635
0.170000	-0.190000	2.307073663533782958978691
0.190000	-0.190000	2.282451948759559368085093
0.210000	-0.190000	2.255205344894979369030352
0.230000	-0.190000	2.224548796518718507542189
0.250000	-0.190000	2.188506776672924036830636
0.270000	-0.190000	2.143652187038099121707546
0.290000	-0.190000	2.085540028652146382626142
0.310000	-0.190000	2.010176176176832640862813
0.330000	-0.190000	1.916337352620345324538675
0.350000	-0.190000	1.808175147882580491298654
0.370000	-0.190000	1.697794046503931397751330
0.390000	-0.190000	1.606938138751706546258902
0.410000	-0.190000	1.559267653818629195683343
0.430000	-0.190000	1.546380229510181392171830
0.450000	-0.190000	1.538455761388288545177261
0.470000	-0.190000	1.528953091776627415399048
0.490000	-0.190000	1.513679338007983155023339
0.510000	-0.190000	1.495618546977583784851618
0.530000	-0.190000	1.415752818871310658721541
0.550000	-0.190000	1.241676507836707132881315
0.570000	-0.190000	1.084035211954045507809496
0.590000	-0.190000	0.999924099791594356290148
0.610000	-0.190000	0.967429275347425399189660
0.630000	-0.190000	0.955775212694922493561478
0.650000	-0.190000	0.950304982396588560078499
0.670000	-0.190000	0.946438716949467351291503
0.690000	-0.190000	0.943055042653311748068745
0.710000	-0.190000	0.939912145196485471210224
0.730000	-0.190000	0.936952171706357139768784
0.750000	-0.190000	0.934152282219060547951983
0.770000	-0.190000	0.931498651050194026446150
0.790000	-0.190000	0.928986513620583376216189
0.810000	-0.190000	0.926635956354011969260398
0.830000	-0.190000	0.924542378559548794214606
0.850000	-0.190000	0.922994521344401075424457
0.870000	-0.190000	0.922633238119141774191689
0.890000	-0.190000	0.924316084620627753665190
0.910000	-0.190000	0.927970472303048188322805
0.930000	-0.190000	0.931141593208040019291616
0.950000	-0.190000	0.931227816195714264146943
0.970000	-0.190000	0.930153660403162163561319
0.990000	-0.190000	0.929987346410651061212604

-0.990000	-0.170000	0.927127114818358299963563
-0.970000	-0.170000	0.927250281053120239960208
-0.950000	-0.170000	0.928434202318451973212632
-0.930000	-0.170000	0.928573871483101664914273
-0.910000	-0.170000	0.926066830876621893686718
-0.890000	-0.170000	0.923364441919572453976173
-0.870000	-0.170000	0.922442609722630146862343
-0.850000	-0.170000	0.923222552473874746858939
-0.830000	-0.170000	0.924960291921938737580433
-0.810000	-0.170000	0.927142697026273387983508
-0.790000	-0.170000	0.929548875716836864313564
-0.770000	-0.170000	0.932110122867031987148323
-0.750000	-0.170000	0.934815383854243786565519
-0.730000	-0.170000	0.937672734361697290950133
-0.710000	-0.170000	0.940698356311788885797398
-0.690000	-0.170000	0.943920780296495842698334
-0.670000	-0.170000	0.947425161648041802564535
-0.650000	-0.170000	0.951593545330553403083229
-0.630000	-0.170000	0.958175399040396169603184
-0.610000	-0.170000	0.973984263970502417429032
-0.590000	-0.170000	1.019031073197620873571623
-0.570000	-0.170000	1.128301548329346370991288
-0.550000	-0.170000	1.308181827416406983743968
-0.530000	-0.170000	1.466880010087926677897485
-0.510000	-0.170000	1.510536013759458562333293
-0.490000	-0.170000	1.525851103844043654689244
-0.470000	-0.170000	1.540067261886717941976599
-0.450000	-0.170000	1.558839045713896753753147
-0.430000	-0.170000	1.562145665669766758654191
-0.410000	-0.170000	1.574575769571606276286957
-0.390000	-0.170000	1.642943005694807556693604
-0.370000	-0.170000	1.750299435536380565636705
-0.350000	-0.170000	1.865828638275408568603098
-0.330000	-0.170000	1.970726703079113573124914
-0.310000	-0.170000	2.056993866271906057363594
-0.290000	-0.170000	2.123978764212077763318121
-0.270000	-0.170000	2.175249897819241606811147
-0.250000	-0.170000	2.215740190660349551166064
-0.230000	-0.170000	2.249683672412809976037806
-0.210000	-0.170000	2.279738993444458294845845
-0.190000	-0.170000	2.307073663533782958978691
-0.170000	-0.170000	2.331867822857990990570443
-0.150000	-0.170000	2.353830062531087286004094
-0.130000	-0.170000	2.372573979612293992857985
-0.110000	-0.170000	2.387851961567796887919712
-0.090000	-0.170000	2.399671324216919643390611
-0.070000	-0.170000	2.408302092741537503428617
-0.050000	-0.170000	2.414193006730573021201280
-0.030000	-0.170000	2.417855984307808903110981
-0.010000	-0.170000	2.419756222327055006360297
0.010000	-0.170000	2.419756222327055450449507
0.030000	-0.170000	2.417855984307809347200191
0.050000	-0.170000	2.414193006730573021201280
0.070000	-0.170000	2.408302092741537503428617
0.090000	-0.170000	2.399671324216919643390611
0.110000	-0.170000	2.387851961567796887919712
0.130000	-0.170000	2.372573979612293992857985
0.150000	-0.170000	2.353830062531087286004094
0.170000	-0.170000	2.331867822857990990570443
0.190000	-0.170000	2.307073663533782958978691
0.210000	-0.170000	2.279738993444457850756635
0.230000	-0.170000	2.249683672412809531948596
0.250000	-0.170000	2.215740190660349551166064
0.270000	-0.170000	2.175249897819241606811147
0.290000	-0.170000	2.123978764212077763318121
0.310000	-0.170000	2.056993866271906057363594
0.330000	-0.170000	1.970726703079113573124914
0.350000	-0.170000	1.865828638275408568603098
0.370000	-0.170000	1.750299435536380343592100
0.390000	-0.170000	1.642943005694807334648999
0.410000	-0.170000	1.574575769571606276286957
0.430000	-0.170000	1.562145665669766758654191
0.450000	-0.170000	1.558839045713896975797752
0.470000	-0.170000	1.540067261886717941976599
0.490000	-0.170000	1.525851103844043432644639
0.510000	-0.170000	1.510536013759458340288688
0.530000	-0.170000	1.466880010087926677897485
0.550000	-0.170000	1.308181827416406983743968
0.570000	-0.170000	1.128301548329346148946684
0.590000	-0.170000	1.019031073197620651527018
0.610000	-0.170000	0.973984263970502528451334
0.630000	-0.170000	0.958175399040396169603184
0.650000	-0.170000	0.951593545330553292060927
0.670000	-0.170000	0.947425161648041802564535
0.690000	-0.170000	0.943920780296495953720637
0.710000	-0.170000	0.940698356311788774775096
0.730000	-0.170000	0.937672734361697290950133
0.750000	-0.170000	0.934815383854243786565519
0.770000	-0.170000	0.932110122867031987148323
0.790000	-0.170000	0.929548875716836753291261
0.810000	-0.170000	0.927142697026273387983508
0.830000	-0.170000	0.924960291921938737580433
0.850000	-0.170000	0.923222552473874857881242
0.870000	-0.170000	0.922442609722630257884646
0.890000	-0.170000	0.923364441919572453976173
0.910000	-0.170000	0.926066830876622115731323
0.930000	-0.170000	0.928573871483101664914273
0.950000	-0.170000	0.928434202318452084234934
0.970000	-0.170000	0.927250281053120350982510
0.990000	-0.170000	0.927127114818358188941261

-0.990000	-0.150000	0.924558943370302865893962
-0.970000	-0.150000	0.924768260128440822143148
-0.950000	-0.150000	0.925962500159018264689337
-0.930000	-0.150000	0.926192271004268152800876
-0.910000	-0.150000	0.924362786921725132494032
-0.890000	-0.150000	0.922586772682406519585641
-0.870000	-0.150000	0.922339302106404135273010
-0.850000	-0.150000	0.923463304311551547165493
-0.830000	-0.150000	0.925351017664647557126045
-0.810000	-0.150000	0.927604689991712527685763
-0.790000	-0.150000	0.930058472524132762160320
-0.770000	-0.150000	0.932663864403756925902655
-0.750000	-0.150000	0.935416435149733604959010
-0.730000	-0.150000	0.938326859679033953298699
-0.710000	-0.150000	0.941413764349847248524839
-0.690000	-0.150000	0.944713400272691239401013
-0.670000	-0.150000	0.948350448978526272547640
-0.650000	-0.150000	0.952906790043615004037747
-0.630000	-0.150000	0.960989259624802860670911
-0.610000	-0.150000	0.982233217729382324101550
-0.590000	-0.150000	1.042268334620073177987365
-0.570000	-0.150000	1.176360909653257902363066
-0.550000	-0.150000	1.366855920234644639066346
-0.530000	-0.150000	1.493119198037212047580624
-0.510000	-0.150000	1.508148155693017633538489
-0.490000	-0.150000	1.526797357875725902331965
-0.470000	-0.150000	1.536558124861941543315424
-0.450000	-0.150000	1.565326088090639222727418
-0.430000	-0.150000	1.572601327788387681749782
-0.410000	-0.150000	1.601402721594793021608893
-0.390000	-0.150000	1.688087316594455655760498
-0.370000	-0.150000	1.803177059234953638622301
-0.350000	-0.150000	1.917562547029949548971217
-0.330000	-0.150000	2.016207911564676713567223
-0.310000	-0.150000	2.094499505909122039071235
-0.290000	-0.150000	2.154343736979062562397758
-0.270000	-0.150000	2.200668489312723519191195
-0.250000	-0.150000	2.238550677027481672354270
-0.230000	-0.150000	2.271600145554830252336842
-0.210000	-0.150000	2.301642643395064968814268
-0.190000	-0.150000	2.329148194203512378663845
-0.170000	-0.150000	2.353830062531087286004094
-0.150000	-0.150000	2.375133808708563609712883
-0.130000	-0.150000	2.392570979582720802625317
-0.110000	-0.150000	2.405929880277558385870407
-0.090000	-0.150000	2.415382195540694443280927
-0.070000	-0.150000	2.421476347548832119827011
-0.050000	-0.150000	2.425013240009327386559335
-0.030000	-0.150000	2.426865163863529240018124
-0.010000	-0.150000	2.427788987944265564067337
0.010000	-0.150000	2.427788987944265564067337
0.030000	-0.150000	2.426865163863529240018124
0.050000	-0.150000	2.425013240009326942470125
0.070000	-0.150000	2.421476347548832119827011
0.090000	-0.150000	2.415382195540693999191717
0.110000	-0.150000	2.405929880277557941781197
0.130000	-0.150000	2.392570979582720802625317
0.150000	-0.150000	2.375133808708563609712883
0.170000	-0.150000	2.353830062531087286004094
0.190000	-0.150000	2.329148194203512822753055
0.210000	-0.150000	2.301642643395064968814268
0.230000	-0.150000	2.271600145554830696426052
0.250000	-0.150000	2.238550677027481672354270
0.270000	-0.150000	2.200668489312723519191195
0.290000	-0.150000	2.154343736979062562397758
0.310000	-0.150000	2.094499505909122039071235
0.330000	-0.150000	2.016207911564676713567223
0.350000	-0.150000	1.917562547029949548971217
0.370000	-0.150000	1.803177059234953638622301
0.390000	-0.150000	1.688087316594455433715893
0.410000	-0.150000	1.601402721594792799564289
0.430000	-0.150000	1.572601327788387681749782
0.450000	-0.150000	1.565326088090639000682813
0.470000	-0.150000	1.536558124861941543315424
0.490000	-0.150000	1.526797357875725902331965
0.510000	-0.150000	1.508148155693017633538489
0.530000	-0.150000	1.493119198037212047580624
0.550000	-0.150000	1.366855920234644639066346
0.570000	-0.150000	1.176360909653257902363066
0.590000	-0.150000	1.042268334620073177987365
0.610000	-0.150000	0.982233217729382324101550
0.630000	-0.150000	0.960989259624802860670911
0.650000	-0.150000	0.952906790043615004037747
0.670000	-0.150000	0.948350448978526383569942
0.690000	-0.150000	0.944713400272691239401013
0.710000	-0.150000	0.941413764349847137502536
0.730000	-0.150000	0.938326859679033953298699
0.750000	-0.150000	0.935416435149733604959010
0.770000	-0.150000	0.932663864403756814880353
0.790000	-0.150000	0.930058472524132651138018
0.810000	-0.150000	0.927604689991712416663461
0.830000	-0.150000	0.925351017664647557126045
0.850000	-0.150000	0.923463304311551658187796
0.870000	-0.150000	0.922339302106404246295313
0.890000	-0.150000	0.922586772682406630607943
0.910000	-0.150000	0.924362786921725243516335
0.930000	-0.150000	0.926192271004268374845481
0.950000	-0.150000	0.925962500159018375711639
0.970000	-0.150000	0.924768260128441044187753
0.990000	-0.150000	0.924558943370303087938566

-0.990000	-0.130000	0.922376993242381759685600
-0.970000	-0.130000	0.922669036448321766563652
-0.950000	-0.130000	0.923743317827847465473212
-0.930000	-0.130000	0.924034934586978273785007
-0.910000	-0.130000	0.922889855145911708333983
-0.890000	-0.130000	0.921965610018923964474880
-0.870000	-0.130000	0.922294327909401689957747
-0.850000	-0.130000	0.923698130371024217488696
-0.830000	-0.130000	0.925705440722784711482518
-0.810000	-0.130000	0.928017327326026930656155
-0.790000	-0.130000	0.930512135487442826331517
-0.770000	-0.130000	0.933156892050445829767114
-0.750000	-0.130000	0.935952198393317780222844
-0.730000	-0.130000	0.938910908342583172547791
-0.710000	-0.130000	0.942054458225367263857208
-0.690000	-0.130000	0.945430087564952947865038
-0.670000	-0.130000	0.949219598032473355075922
-0.650000	-0.130000	0.954279237606945218708177
-0.630000	-0.130000	0.964299807315880053160129
-0.610000	-0.130000	0.992034129578545642580423
-0.590000	-0.130000	1.067574284865334233174394
-0.570000	-0.130000	1.221014592632167161667667
-0.550000	-0.130000	1.408187346104879722474834
-0.530000	-0.130000	1.496551207334046562635876
-0.510000	-0.130000	1.496054017253362511397086
-0.490000	-0.130000	1.519632635733524139709516
-0.470000	-0.130000	1.529349804144658486748654
-0.450000	-0.130000	1.554771498527836248726430
-0.430000	-0.130000	1.573024375015867448723839
-0.410000	-0.130000	1.629654418563288631460750
-0.390000	-0.130000	1.732686863582181935328208
-0.370000	-0.130000	1.851140216510698488505682
-0.350000	-0.130000	1.961516965484821684029271
-0.330000	-0.130000	2.053049502030170003763487
-0.310000	-0.130000	2.124109350329185907924057
-0.290000	-0.130000	2.178411923645358516665738
-0.270000	-0.130000	2.221466089229347407041359
-0.250000	-0.130000	2.257985501957937124473119
-0.230000	-0.130000	2.290805136630593263902256
-0.210000	-0.130000	2.320994943992830350509848
-0.190000	-0.130000	2.348465689270877732042209
-0.170000	-0.130000	2.372573979612293992857985
-0.150000	-0.130000	2.392570979582720802625317
-0.130000	-0.130000	2.407912729409543040048902
-0.110000	-0.130000	2.418471287683289894232530
-0.090000	-0.130000	2.424647194215495904501267
-0.070000	-0.130000	2.427344765052351416301235
-0.050000	-0.130000	2.427813034269775904760991
-0.030000	-0.130000	2.427363141170963078963041
-0.010000	-0.130000	2.427072056126531318653861
0.010000	-0.130000	2.427072056126530874564651
0.030000	-0.130000	2.427363141170962634873831
0.050000	-0.130000	2.427813034269775904760991
0.070000	-0.130000	2.427344765052350972212025
0.090000	-0.130000	2.424647194215495460412058
0.110000	-0.130000	2.418471287683289450143320
0.130000	-0.130000	2.407912729409542595959692
0.150000	-0.130000	2.392570979582720802625317
0.170000	-0.130000	2.372573979612293992857985
0.190000	-0.130000	2.348465689270877732042209
0.210000	-0.130000	2.320994943992829906420639
0.230000	-0.130000	2.290805136630593263902256
0.250000	-0.130000	2.257985501957937124473119
0.270000	-0.130000	2.221466089229347407041359
0.290000	-0.130000	2.178411923645358516665738
0.310000	-0.130000	2.124109350329186352013267
0.330000	-0.130000	2.053049502030170003763487
0.350000	-0.130000	1.961516965484821684029271
0.370000	-0.130000	1.851140216510698488505682
0.390000	-0.130000	1.732686863582181935328208
0.410000	-0.130000	1.629654418563288409416145
0.430000	-0.130000	1.573024375015867448723839
0.450000	-0.130000	1.554771498527836248726430
0.470000	-0.130000	1.529349804144658264704049
0.490000	-0.130000	1.519632635733524139709516
0.510000	-0.130000	1.496054017253362511397086
0.530000	-0.130000	1.496551207334046562635876
0.550000	-0.130000	1.408187346104879500430229
0.570000	-0.130000	1.221014592632166939623062
0.590000	-0.130000	1.067574284865334011129789
0.610000	-0.130000	0.992034129578545642580423
0.630000	-0.130000	0.964299807315880053160129
0.650000	-0.130000	0.954279237606945218708177
0.670000	-0.130000	0.949219598032473355075922
0.690000	-0.130000	0.945430087564953058887340
0.710000	-0.130000	0.942054458225367263857208
0.730000	-0.130000	0.938910908342583172547791
0.750000	-0.130000	0.935952198393317780222844
0.770000	-0.130000	0.933156892050445829767114
0.790000	-0.130000	0.930512135487442826331517
0.810000	-0.130000	0.928017327326026930656155
0.830000	-0.130000	0.925705440722784711482518
0.850000	-0.130000	0.923698130371024217488696
0.870000	-0.130000	0.922294327909401800980049
0.890000	-0.130000	0.921965610018924186519484
0.910000	-0.130000	0.922889855145911819356286
0.930000	-0.130000	0.924034934586978384807310
0.950000	-0.130000	0.923743317827847465473212
0.970000	-0.130000	0.922669036448321877585954
0.990000	-0.130000	0.922376993242381870707902

-0.990000	-0.110000	0.920542769952263584265495
-0.970000	-0.110000	0.920869777178382920013178
-0.950000	-0.110000	0.921785107315651996984229
-0.930000	-0.110000	0.922170571436725650116273
-0.910000	-0.110000	0.921667721672823958556364
-0.890000	-0.110000	0.921478394272676859522164
-0.870000	-0.110000	0.922282786083114314301667
-0.850000	-0.110000	0.923912956543975427692317
-0.830000	-0.110000	0.926017064323987115770365
-0.810000	-0.110000	0.928377414079417984105191
-0.790000	-0.110000	0.930907705693493348064749
-0.770000	-0.110000	0.933587218174675825821396
-0.750000	-0.110000	0.936420566993673042510693
-0.730000	-0.110000	0.939422563127521481618487
-0.710000	-0.110000	0.942618008795254591625223
-0.690000	-0.110000	0.946069055914561252151884
-0.670000	-0.110000	0.950033333603062635219771
-0.650000	-0.110000	0.955706108513899255108015
-0.630000	-0.110000	0.967980486918704863263940
-0.610000	-0.110000	1.002503319613882615257694
-0.590000	-0.110000	1.091807603745575283582525
-0.570000	-0.110000	1.257941122786420118373485
-0.550000	-0.110000	1.437284541626318468132695
-0.530000	-0.110000	1.504957919666845889139495
-0.510000	-0.110000	1.504814357414140379987089
-0.490000	-0.110000	1.523062059485797536950713
-0.470000	-0.110000	1.537171436621582287784804
-0.450000	-0.110000	1.552557150004017394451239
-0.430000	-0.110000	1.580152504178924388611449
-0.410000	-0.110000	1.658542082863157407501831
-0.390000	-0.110000	1.772445039229093577404228
-0.370000	-0.110000	1.891508926867697004681190
-0.350000	-0.110000	1.997066277301233316876505
-0.330000	-0.110000	2.082038858023110172723591
-0.310000	-0.110000	2.147240291222588304265173
-0.290000	-0.110000	2.197579554672416612959296
-0.270000	-0.110000	2.238645746193688168546032
-0.250000	-0.110000	2.274569284584910366930899
-0.230000	-0.110000	2.307437104570410735249197
-0.210000	-0.110000	2.337692136364363459932747
-0.190000	-0.110000	2.364805429161674243943025
-0.170000	-0.110000	2.387851961567796887919712
-0.150000	-0.110000	2.405929880277558385870407
-0.130000	-0.110000	2.418471287683289894232530
-0.110000	-0.110000	2.425475182779353477968698
-0.090000	-0.110000	2.427628597412235578190121
-0.070000	-0.110000	2.426291804648939454125411
-0.050000	-0.110000	2.423248985735868110680258
-0.030000	-0.110000	2.420265676215870964682608
-0.010000	-0.110000	2.418682989488004864142567
0.010000	-0.110000	2.418682989488004864142567
0.030000	-0.110000	2.420265676215870964682608
0.050000	-0.110000	2.423248985735868110680258
0.070000	-0.110000	2.426291804648939454125411
0.090000	-0.110000	2.427628597412235578190121
0.110000	-0.110000	2.425475182779353477968698
0.130000	-0.110000	2.418471287683289450143320
0.150000	-0.110000	2.405929880277558385870407
0.170000	-0.110000	2.387851961567796887919712
0.190000	-0.110000	2.364805429161674243943025
0.210000	-0.110000	2.337692136364363459932747
0.230000	-0.110000	2.307437104570410735249197
0.250000	-0.110000	2.274569284584910811020109
0.270000	-0.110000	2.238645746193688168546032
0.290000	-0.110000	2.197579554672416168870086
0.310000	-0.110000	2.147240291222588748354383
0.330000	-0.110000	2.082038858023110172723591
0.350000	-0.110000	1.997066277301233316876505
0.370000	-0.110000	1.891508926867697004681190
0.390000	-0.110000	1.772445039229093577404228
0.410000	-0.110000	1.658542082863157407501831
0.430000	-0.110000	1.580152504178924388611449
0.450000	-0.110000	1.552557150004017394451239
0.470000	-0.110000	1.537171436621582065740199
0.490000	-0.110000	1.523062059485797314906108
0.510000	-0.110000	1.504814357414140379987089
0.530000	-0.110000	1.504957919666845667094890
0.550000	-0.110000	1.437284541626318246088090
0.570000	-0.110000	1.257941122786419896328880
0.590000	-0.110000	1.091807603745575283582525
0.610000	-0.110000	1.002503319613882615257694
0.630000	-0.110000	0.967980486918704863263940
0.650000	-0.110000	0.955706108513899255108015
0.670000	-0.110000	0.950033333603062635219771
0.690000	-0.110000	0.946069055914561252151884
0.710000	-0.110000	0.942618008795254591625223
0.730000	-0.110000	0.939422563127521481618487
0.750000	-0.110000	0.936420566993673042510693
0.770000	-0.110000	0.933587218174675825821396
0.790000	-0.110000	0.930907705693493348064749
0.810000	-0.110000	0.928377414079417873082889
0.830000	-0.110000	0.926017064323987115770365
0.850000	-0.110000	0.923912956543975427692317
0.870000	-0.110000	0.922282786083114425323970
0.890000	-0.110000	0.921478394272676859522164
0.910000	-0.110000	0.921667721672824069578667
0.930000	-0.110000	0.922170571436725872160878
0.950000	-0.110000	0.921785107315651996984229
0.970000	-0.110000	0.920869777178382920013178
0.990000	-0.110000	0.920542769952263584265495

-0.990000	-0.090000	0.919002119479025769699376
-0.970000	-0.090000	0.919336568310577861851129
-0.950000	-0.090000	0.920121279405951453256307
-0.930000	-0.090000	0.920628209582084022777337
-0.910000	-0.090000	0.920683413232267211512294
-0.890000	-0.090000	0.921098466238439717024278
-0.870000	-0.090000	0.922286378362539793762664
-0.850000	-0.090000	0.924099139463141372452526
-0.830000	-0.090000	0.926282341723292490520691
-0.810000	-0.090000	0.928683409125958148067070
-0.790000	-0.090000	0.931244318010024829668225
-0.770000	-0.090000	0.933954205783061874868167
-0.750000	-0.090000	0.936820995473861994895515
-0.730000	-0.090000	0.939861285351322073289282
-0.710000	-0.090000	0.943103562779340487409740
-0.690000	-0.090000	0.946627244215666352467053
-0.670000	-0.090000	0.950776224244661460893724
-0.650000	-0.090000	0.957114521200786327881360
-0.630000	-0.090000	0.971749312393271891252766
-0.610000	-0.090000	1.012848861950922829677779
-0.590000	-0.090000	1.113793286837183371673632
-0.570000	-0.090000	1.287345796886571136496968
-0.550000	-0.090000	1.456107178421432335468921
-0.530000	-0.090000	1.512958377141311983038463
-0.510000	-0.090000	1.521386939413161609735425
-0.490000	-0.090000	1.532345739535356798910470
-0.470000	-0.090000	1.551769265011609721938157
-0.450000	-0.090000	1.560644984927904266314158
-0.430000	-0.090000	1.594341092860891428983905
-0.410000	-0.090000	1.685647696106519877190522
-0.390000	-0.090000	1.805307039787961143062489
-0.370000	-0.090000	1.923443491460951726423900
-0.350000	-0.090000	2.024547881447791297659933
-0.330000	-0.090000	2.104241106411596007319531
-0.310000	-0.090000	2.165127607740924720047815
-0.290000	-0.090000	2.212836017951284706128945
-0.270000	-0.090000	2.252789970930241025826035
-0.250000	-0.090000	2.288522817558431565743149
-0.230000	-0.090000	2.321488369210307212142652
-0.210000	-0.090000	2.351632904491616216091643
-0.190000	-0.090000	2.378079303957903789523698
-0.170000	-0.090000	2.399671324216919643390611
-0.150000	-0.090000	2.415382195540693999191717
-0.130000	-0.090000	2.424647194215495904501267
-0.110000	-0.090000	2.427628597412235578190121
-0.090000	-0.090000	2.425391642049973928152440
-0.070000	-0.090000	2.419855394272198090277470
-0.050000	-0.090000	2.413353049224024715613268
-0.030000	-0.090000	2.408026488677597942711373
-0.010000	-0.090000	2.405323895209164675179636
0.010000	-0.090000	2.405323895209164231090426
0.030000	-0.090000	2.408026488677597942711373
0.050000	-0.090000	2.413353049224024715613268
0.070000	-0.090000	2.419855394272198090277470
0.090000	-0.090000	2.425391642049973928152440
0.110000	-0.090000	2.427628597412235578190121
0.130000	-0.090000	2.424647194215495904501267
0.150000	-0.090000	2.415382195540694443280927
0.170000	-0.090000	2.399671324216920087479821
0.190000	-0.090000	2.378079303957904233612908
0.210000	-0.090000	2.351632904491616216091643
0.230000	-0.090000	2.321488369210307212142652
0.250000	-0.090000	2.288522817558431565743149
0.270000	-0.090000	2.252789970930241025826035
0.290000	-0.090000	2.212836017951284706128945
0.310000	-0.090000	2.165127607740924720047815
0.330000	-0.090000	2.104241106411596007319531
0.350000	-0.090000	2.024547881447791297659933
0.370000	-0.090000	1.923443491460951726423900
0.390000	-0.090000	1.805307039787960921017884
0.410000	-0.090000	1.685647696106519655145917
0.430000	-0.090000	1.594341092860891428983905
0.450000	-0.090000	1.560644984927904266314158
0.470000	-0.090000	1.551769265011609721938157
0.490000	-0.090000	1.532345739535356798910470
0.510000	-0.090000	1.521386939413161609735425
0.530000	-0.090000	1.512958377141311760993858
0.550000	-0.090000	1.456107178421432113424316
0.570000	-0.090000	1.287345796886570914452363
0.590000	-0.090000	1.113793286837183149629027
0.610000	-0.090000	1.012848861950922829677779
0.630000	-0.090000	0.971749312393272113297371
0.650000	-0.090000	0.957114521200786438903663
0.670000	-0.090000	0.950776224244661460893724
0.690000	-0.090000	0.946627244215666352467053
0.710000	-0.090000	0.943103562779340598432043
0.730000	-0.090000	0.939861285351322073289282
0.750000	-0.090000	0.936820995473861994895515
0.770000	-0.090000	0.933954205783061874868167
0.790000	-0.090000	0.931244318010024829668225
0.810000	-0.090000	0.928683409125957926022465
0.830000	-0.090000	0.926282341723292490520691
0.850000	-0.090000	0.924099139463141372452526
0.870000	-0.090000	0.922286378362539904784967
0.890000	-0.090000	0.921098466238439717024278
0.910000	-0.090000	0.920683413232267322534597
0.930000	-0.090000	0.920628209582084022777337
0.950000	-0.090000	0.920121279405951453256307
0.970000	-0.090000	0.919336568310577861851129
0.990000	-0.090000	0.919002119479025658677074

-0.990000	-0.070000	0.917732460516075931877822
-0.970000	-0.070000	0.918076214227119602462324
-0.950000	-0.070000	0.918781100500191239000003
-0.930000	-0.070000	0.919412763142526623383333
-0.910000	-0.070000	0.919918305503494071473369
-0.890000	-0.070000	0.920807234481973657658216
-0.870000	-0.070000	0.922295464634741657405925
-0.850000	-0.070000	0.924252594935357607575099
-0.830000	-0.070000	0.926499586375795214365780
-0.810000	-0.070000	0.928934457287160841865159
-0.790000	-0.070000	0.931521388185335585951918
-0.770000	-0.070000	0.934257375935313549852879
-0.750000	-0.070000	0.937153050983998259226837
-0.730000	-0.070000	0.940226556747632336019649
-0.710000	-0.070000	0.943509752104390919669186
-0.690000	-0.070000	0.947098249052227836308759
-0.670000	-0.070000	0.951417940737299350217882
-0.650000	-0.070000	0.958385799917178649032223
-0.630000	-0.070000	0.975262641135126950864276
-0.610000	-0.070000	1.022477746961209854603680
-0.590000	-0.070000	1.133456305906268557492922
-0.570000	-0.070000	1.310876481352039490957395
-0.550000	-0.070000	1.465307902722669641804032
-0.530000	-0.070000	1.514049527163640496141284
-0.510000	-0.070000	1.539089427526190823058982
-0.490000	-0.070000	1.548618912554603710418633
-0.470000	-0.070000	1.571641803983476970429933
-0.450000	-0.070000	1.570538109587448216686312
-0.430000	-0.070000	1.606918344787015007213427
-0.410000	-0.070000	1.706673178161431936317172
-0.390000	-0.070000	1.830006803892330946581524
-0.370000	-0.070000	1.947206481074691186705650
-0.350000	-0.070000	2.044938199457278837911645
-0.330000	-0.070000	2.120818030834543232998612
-0.310000	-0.070000	2.178753486852900156378610
-0.290000	-0.070000	2.224810775285796626832280
-0.270000	-0.070000	2.264183815778401331897385
-0.250000	-0.070000	2.299897733639398644811536
-0.230000	-0.070000	2.332909688779310819484181
-0.210000	-0.070000	2.362782516631207307966633
-0.190000	-0.070000	2.388362427102802332257170
-0.170000	-0.070000	2.408302092741537503428617
-0.150000	-0.070000	2.421476347548832119827011
-0.130000	-0.070000	2.427344765052351416301235
-0.110000	-0.070000	2.426291804648939454125411
-0.090000	-0.070000	2.419855394272198090277470
-0.070000	-0.070000	2.410541559273685408015808
-0.050000	-0.070000	2.401200779190102441162935
-0.030000	-0.070000	2.394179609323346724636394
-0.010000	-0.070000	2.390775814451148839623329
0.010000	-0.070000	2.390775814451148839623329
0.030000	-0.070000	2.394179609323347168725604
0.050000	-0.070000	2.401200779190102441162935
0.070000	-0.070000	2.410541559273685408015808
0.090000	-0.070000	2.419855394272197646188260
0.110000	-0.070000	2.426291804648939010036202
0.130000	-0.070000	2.427344765052350972212025
0.150000	-0.070000	2.421476347548831675737802
0.170000	-0.070000	2.408302092741537503428617
0.190000	-0.070000	2.388362427102802332257170
0.210000	-0.070000	2.362782516631207307966633
0.230000	-0.070000	2.332909688779310819484181
0.250000	-0.070000	2.299897733639398644811536
0.270000	-0.070000	2.264183815778401331897385
0.290000	-0.070000	2.224810775285796626832280
0.310000	-0.070000	2.178753486852900156378610
0.330000	-0.070000	2.120818030834543677087822
0.350000	-0.070000	2.044938199457279282000854
0.370000	-0.070000	1.947206481074691186705650
0.390000	-0.070000	1.830006803892330724536919
0.410000	-0.070000	1.706673178161431714272567
0.430000	-0.070000	1.606918344787015007213427
0.450000	-0.070000	1.570538109587448216686312
0.470000	-0.070000	1.571641803983476970429933
0.490000	-0.070000	1.548618912554603488374028
0.510000	-0.070000	1.539089427526190823058982
0.530000	-0.070000	1.514049527163640274096679
0.550000	-0.070000	1.465307902722669641804032
0.570000	-0.070000	1.310876481352039490957395
0.590000	-0.070000	1.133456305906268557492922
0.610000	-0.070000	1.022477746961209854603680
0.630000	-0.070000	0.975262641135127061886578
0.650000	-0.070000	0.958385799917178649032223
0.670000	-0.070000	0.951417940737299350217882
0.690000	-0.070000	0.947098249052227947331062
0.710000	-0.070000	0.943509752104390919669186
0.730000	-0.070000	0.940226556747632224997346
0.750000	-0.070000	0.937153050983998259226837
0.770000	-0.070000	0.934257375935313549852879
0.790000	-0.070000	0.931521388185335585951918
0.810000	-0.070000	0.928934457287160841865159
0.830000	-0.070000	0.926499586375795103343478
0.850000	-0.070000	0.924252594935357496552797
0.870000	-0.070000	0.922295464634741546383623
0.890000	-0.070000	0.920807234481973657658216
0.910000	-0.070000	0.919918305503494293517974
0.930000	-0.070000	0.919412763142526623383333
0.950000	-0.070000	0.918781100500191350022305
0.970000	-0.070000	0.918076214227119602462324
0.990000	-0.070000	0.917732460516075820855519

-0.990000	-0.050000	0.916768050415836199817932
-0.970000	-0.050000	0.917127227764009567145820
-0.950000	-0.050000	0.917786546864471142193054
-0.930000	-0.050000	0.918518545449470202868270
-0.910000	-0.050000	0.919357116218101011462238
-0.890000	-0.050000	0.920594553839042317733288
-0.870000	-0.050000	0.922305244434915239004624
-0.850000	-0.050000	0.924370761165623222588295
-0.830000	-0.050000	0.926666669009718946270482
-0.810000	-0.050000	0.929128202274355219358881
-0.790000	-0.050000	0.931736114382617275353482
-0.770000	-0.050000	0.934493367755681703101800
-0.750000	-0.050000	0.937412696290314872982208
-0.730000	-0.050000	0.940513448624789472063412
-0.710000	-0.050000	0.943829966208023951601547
-0.690000	-0.050000	0.947469749069127620266784
-0.670000	-0.050000	0.951921317067205063899848
-0.650000	-0.050000	0.959387486476077300245890
-0.630000	-0.050000	0.978136604411517174284540
-0.610000	-0.050000	1.030798371587590578357663
-0.590000	-0.050000	1.151432798217534747564628
-0.570000	-0.050000	1.333507669163068065643074
-0.550000	-0.050000	1.471986544217627423947192
-0.530000	-0.050000	1.501396441780896040540938
-0.510000	-0.050000	1.532971207071676777999869
-0.490000	-0.050000	1.545424955445056092173672
-0.470000	-0.050000	1.569969817362567354734892
-0.450000	-0.050000	1.566644018233351198787773
-0.430000	-0.050000	1.613109831829834917016342
-0.410000	-0.050000	1.721556680528995242340784
-0.390000	-0.050000	1.847996316074847378274626
-0.370000	-0.050000	1.964480438438723775007588
-0.350000	-0.050000	2.059702214373318795992418
-0.330000	-0.050000	2.132860456557386985565472
-0.310000	-0.050000	2.188798587547767571237500
-0.290000	-0.050000	2.233825013896397759793899
-0.270000	-0.050000	2.272897957319953032850890
-0.250000	-0.050000	2.308639185528150061799124
-0.230000	-0.050000	2.341633362992987077433327
-0.210000	-0.050000	2.371156677303110527077479
-0.190000	-0.050000	2.395842438702155963170526
-0.170000	-0.050000	2.414193006730573465290490
-0.150000	-0.050000	2.425013240009327386559335
-0.130000	-0.050000	2.427813034269775904760991
-0.110000	-0.050000	2.423248985735868110680258
-0.090000	-0.050000	2.413353049224024715613268
-0.070000	-0.050000	2.401200779190102441162935
-0.050000	-0.050000	2.390044275908830950783113
-0.030000	-0.050000	2.382191090960686263855450
-0.010000	-0.050000	2.378560855742605006923895
0.010000	-0.050000	2.378560855742605006923895
0.030000	-0.050000	2.382191090960686707944660
0.050000	-0.050000	2.390044275908831394872323
0.070000	-0.050000	2.401200779190102441162935
0.090000	-0.050000	2.413353049224024715613268
0.110000	-0.050000	2.423248985735868110680258
0.130000	-0.050000	2.427813034269775460671781
0.150000	-0.050000	2.425013240009326498380915
0.170000	-0.050000	2.414193006730573021201280
0.190000	-0.050000	2.395842438702155963170526
0.210000	-0.050000	2.371156677303110527077479
0.230000	-0.050000	2.341633362992987077433327
0.250000	-0.050000	2.308639185528150061799124
0.270000	-0.050000	2.272897957319953032850890
0.290000	-0.050000	2.233825013896397759793899
0.310000	-0.050000	2.188798587547767571237500
0.330000	-0.050000	2.132860456557386985565472
0.350000	-0.050000	2.059702214373318795992418
0.370000	-0.050000	1.964480438438723775007588
0.390000	-0.050000	1.847996316074847378274626
0.410000	-0.050000	1.721556680528995464385389
0.430000	-0.050000	1.613109831829834917016342
0.450000	-0.050000	1.566644018233351198787773
0.470000	-0.050000	1.569969817362567354734892
0.490000	-0.050000	1.545424955445055870129067
0.510000	-0.050000	1.532971207071676555955264
0.530000	-0.050000	1.501396441780895818496333
0.550000	-0.050000	1.471986544217627423947192
0.570000	-0.050000	1.333507669163068065643074
0.590000	-0.050000	1.151432798217534525520023
0.610000	-0.050000	1.030798371587590578357663
0.630000	-0.050000	0.978136604411517063262238
0.650000	-0.050000	0.959387486476077300245890
0.670000	-0.050000	0.951921317067205174922151
0.690000	-0.050000	0.947469749069127842311389
0.710000	-0.050000	0.943829966208024062623849
0.730000	-0.050000	0.940513448624789472063412
0.750000	-0.050000	0.937412696290314761959905
0.770000	-0.050000	0.934493367755681703101800
0.790000	-0.050000	0.931736114382617275353482
0.810000	-0.050000	0.929128202274355108336579
0.830000	-0.050000	0.926666669009718946270482
0.850000	-0.050000	0.924370761165623111565992
0.870000	-0.050000	0.922305244434915350026927
0.890000	-0.050000	0.920594553839042428755590
0.910000	-0.050000	0.919357116218101011462238
0.930000	-0.050000	0.918518545449470313890572
0.950000	-0.050000	0.917786546864471253215356
0.970000	-0.050000	0.917127227764009678168122
0.990000	-0.050000	0.916768050415836199817932

-0.990000	-0.030000	0.916132189300108312757231
-0.970000	-0.030000	0.916504314806740216781122
-0.950000	-0.030000	0.917135169785829096333885
-0.930000	-0.030000	0.917932170462218977036173
-0.910000	-0.030000	0.918988315786889997660580
-0.890000	-0.030000	0.920454872229401477312649
-0.870000	-0.030000	0.922313111027575627254294
-0.850000	-0.030000	0.924451417976322131764277
-0.830000	-0.030000	0.926780806344263852203369
-0.810000	-0.030000	0.929261057360670439386752
-0.790000	-0.030000	0.931883997522604201613206
-0.770000	-0.030000	0.934656633233475919730893
-0.750000	-0.030000	0.937593152199483248487866
-0.730000	-0.030000	0.940713719641142920302457
-0.710000	-0.030000	0.944054144754488566704254
-0.690000	-0.030000	0.947728643282759186661224
-0.670000	-0.030000	0.952262725969070689124862
-0.650000	-0.030000	0.960042323303251232680111
-0.630000	-0.030000	0.980058661400946551367497
-0.610000	-0.030000	1.036830444007617257895504
-0.590000	-0.030000	1.166051620139955113941710
-0.570000	-0.030000	1.355749872348102735841735
-0.550000	-0.030000	1.486313684600327533757991
-0.530000	-0.030000	1.496889209502864304113245
-0.510000	-0.030000	1.520152336195445652577973
-0.490000	-0.030000	1.532530976752598528278781
-0.470000	-0.030000	1.558742293172873161211101
-0.450000	-0.030000	1.562599189540851529756083
-0.430000	-0.030000	1.620409644306765928334357
-0.410000	-0.030000	1.734222427598012705729502
-0.390000	-0.030000	1.861630596091320644092093
-0.370000	-0.030000	1.976788623885538553892616
-0.350000	-0.030000	2.069842418853492738151090
-0.330000	-0.030000	2.140985681533971174417275
-0.310000	-0.030000	2.195571638868659913867987
-0.290000	-0.030000	2.239957950486737736639498
-0.270000	-0.030000	2.278873909173828149477004
-0.250000	-0.030000	2.314642012142329896562387
-0.230000	-0.030000	2.347589733477630780100753
-0.210000	-0.030000	2.376798179861015825053983
-0.190000	-0.030000	2.400753895516674063514984
-0.170000	-0.030000	2.417855984307809347200191
-0.150000	-0.030000	2.426865163863529240018124
-0.130000	-0.030000	2.427363141170962634873831
-0.110000	-0.030000	2.420265676215870964682608
-0.090000	-0.030000	2.408026488677597942711373
-0.070000	-0.030000	2.394179609323346724636394
-0.050000	-0.030000	2.382191090960686263855450
-0.030000	-0.030000	2.374149526737283188992933
-0.010000	-0.030000	2.370564796307724986235144
0.010000	-0.030000	2.370564796307724986235144
0.030000	-0.030000	2.374149526737283633082143
0.050000	-0.030000	2.382191090960686707944660
0.070000	-0.030000	2.394179609323347168725604
0.090000	-0.030000	2.408026488677597942711373
0.110000	-0.030000	2.420265676215870964682608
0.130000	-0.030000	2.427363141170962634873831
0.150000	-0.030000	2.426865163863528795928914
0.170000	-0.030000	2.417855984307809347200191
0.190000	-0.030000	2.400753895516674063514984
0.210000	-0.030000	2.376798179861016269143192
0.230000	-0.030000	2.347589733477630780100753
0.250000	-0.030000	2.314642012142329896562387
0.270000	-0.030000	2.278873909173827705387794
0.290000	-0.030000	2.239957950486737292550288
0.310000	-0.030000	2.195571638868659469778777
0.330000	-0.030000	2.140985681533970730328065
0.350000	-0.030000	2.069842418853492294061880
0.370000	-0.030000	1.976788623885538331848011
0.390000	-0.030000	1.861630596091320644092093
0.410000	-0.030000	1.734222427598012927774107
0.430000	-0.030000	1.620409644306766150378962
0.450000	-0.030000	1.562599189540851529756083
0.470000	-0.030000	1.558742293172873161211101
0.490000	-0.030000	1.532530976752598528278781
0.510000	-0.030000	1.520152336195445208488763
0.530000	-0.030000	1.496889209502864082068641
0.550000	-0.030000	1.486313684600327311713386
0.570000	-0.030000	1.355749872348102513797130
0.590000	-0.030000	1.166051620139954891897105
0.610000	-0.030000	1.036830444007616813806294
0.630000	-0.030000	0.980058661400946329322892
0.650000	-0.030000	0.960042323303251121657809
0.670000	-0.030000	0.952262725969070689124862
0.690000	-0.030000	0.947728643282759297683526
0.710000	-0.030000	0.944054144754488788748858
0.730000	-0.030000	0.940713719641142809280154
0.750000	-0.030000	0.937593152199483248487866
0.770000	-0.030000	0.934656633233475808708590
0.790000	-0.030000	0.931883997522604201613206
0.810000	-0.030000	0.929261057360670217342147
0.830000	-0.030000	0.926780806344263741181067
0.850000	-0.030000	0.924451417976322020741975
0.870000	-0.030000	0.922313111027575516231991
0.890000	-0.030000	0.920454872229401477312649
0.910000	-0.030000	0.918988315786889997660580
0.930000	-0.030000	0.917932170462219088058475
0.950000	-0.030000	0.917135169785829096333885
0.970000	-0.030000	0.916504314806740327803425
0.990000	-0.030000	0.916132189300108312757231

-0.990000	-0.010000	0.915819664345714157249745
-0.970000	-0.010000	0.916198283588828710222174
-0.950000	-0.010000	0.916814166696904409015190
-0.930000	-0.010000	0.917642250720044683198751
-0.910000	-0.010000	0.918805773386899171661923
-0.890000	-0.010000	0.920386287373723299687356
-0.870000	-0.010000	0.922318573256394880210962
-0.850000	-0.010000	0.924493999710701563898851
-0.830000	-0.010000	0.926841034122855678134556
-0.810000	-0.010000	0.929331685619185332569714
-0.790000	-0.010000	0.931963354237913210731392
-0.770000	-0.010000	0.934745114601343241034215
-0.750000	-0.010000	0.937691922664303234569161
-0.730000	-0.010000	0.940824380189526077167272
-0.710000	-0.010000	0.944178968242853078329802
-0.690000	-0.010000	0.947872664671608911035605
-0.670000	-0.010000	0.952446546805135518809493
-0.650000	-0.010000	0.960369305484356616808839
-0.630000	-0.010000	0.980993119513089206762402
-0.610000	-0.010000	1.039924927249275654617122
-0.590000	-0.010000	1.174281080925954956484247
-0.570000	-0.010000	1.370171428079102637909159
-0.550000	-0.010000	1.499863866957422908754438
-0.530000	-0.010000	1.502056858444475784253314
-0.510000	-0.010000	1.517641513575852307837977
-0.490000	-0.010000	1.528115949428628050910106
-0.470000	-0.010000	1.555466635493280236346436
-0.450000	-0.010000	1.564932911342306942614755
-0.430000	-0.010000	1.627814183284420401776060
-0.410000	-0.010000	1.742930725411410586289662
-0.390000	-0.010000	1.869794827134423353953707
-0.370000	-0.010000	1.983644408223344868247295
-0.350000	-0.010000	2.075259882922923626580314
-0.330000	-0.010000	2.145241357123015557561985
-0.310000	-0.010000	2.199111602311314861424307
-0.290000	-0.010000	2.243186152632500096615331
-0.270000	-0.010000	2.282040747396647528688618
-0.250000	-0.010000	2.317831487574844473442681
-0.230000	-0.010000	2.350751588025484561939038
-0.210000	-0.010000	2.379782189878973941432605
-0.190000	-0.010000	2.403334617089409874779449
-0.170000	-0.010000	2.419756222327055450449507
-0.150000	-0.010000	2.427788987944265119978127
-0.130000	-0.010000	2.427072056126530874564651
-0.110000	-0.010000	2.418682989488004864142567
-0.090000	-0.010000	2.405323895209164675179636
-0.070000	-0.010000	2.390775814451148839623329
-0.050000	-0.010000	2.378560855742605006923895
-0.030000	-0.010000	2.370564796307724986235144
-0.010000	-0.010000	2.367059771950639213144996
0.010000	-0.010000	2.367059771950639213144996
0.030000	-0.010000	2.370564796307724986235144
0.050000	-0.010000	2.378560855742605451013105
0.070000	-0.010000	2.390775814451148839623329
0.090000	-0.010000	2.405323895209164231090426
0.110000	-0.010000	2.418682989488004864142567
0.130000	-0.010000	2.427072056126530874564651
0.150000	-0.010000	2.427788987944265119978127
0.170000	-0.010000	2.419756222327055006360297
0.190000	-0.010000	2.403334617089409874779449
0.210000	-0.010000	2.379782189878973941432605
0.230000	-0.010000	2.350751588025484561939038
0.250000	-0.010000	2.317831487574844473442681
0.270000	-0.010000	2.282040747396647084599408
0.290000	-0.010000	2.243186152632499208436911
0.310000	-0.010000	2.199111602311313973245888
0.330000	-0.010000	2.145241357123014669383565
0.350000	-0.010000	2.075259882922923626580314
0.370000	-0.010000	1.983644408223344646202690
0.390000	-0.010000	1.869794827134423575998312
0.410000	-0.010000	1.742930725411410364245057
0.430000	-0.010000	1.627814183284420401776060
0.450000	-0.010000	1.564932911342306942614755
0.470000	-0.010000	1.555466635493280236346436
0.490000	-0.010000	1.528115949428628050910106
0.510000	-0.010000	1.517641513575851863748767
0.530000	-0.010000	1.502056858444475562208709
0.550000	-0.010000	1.499863866957422908754438
0.570000	-0.010000	1.370171428079102415864554
0.590000	-0.010000	1.174281080925954956484247
0.610000	-0.010000	1.039924927249275654617122
0.630000	-0.010000	0.980993119513089095740099
0.650000	-0.010000	0.960369305484356616808839
0.670000	-0.010000	0.952446546805135518809493
0.690000	-0.010000	0.947872664671608800013303
0.710000	-0.010000	0.944178968242853078329802
0.730000	-0.010000	0.940824380189526077167272
0.750000	-0.010000	0.937691922664303123546858
0.770000	-0.010000	0.934745114601343018989610
0.790000	-0.010000	0.931963354237913099709090
0.810000	-0.010000	0.929331685619185221547411
0.830000	-0.010000	0.926841034122855567112254
0.850000	-0.010000	0.924493999710701563898851
0.870000	-0.010000	0.922318573256394769188660
0.890000	-0.010000	0.920386287373723299687356
0.910000	-0.010000	0.918805773386899171661923
0.930000	-0.010000	0.917642250720044683198751
0.950000	-0.010000	0.916814166696904409015190
0.970000	-0.010000	0.916198283588828932266779
0.990000	-0.010000	0.915819664345714268272047

-0.990000	0.010000	0.915819664345714268272047
-0.970000	0.010000	0.916198283588828710222174
-0.950000	0.010000	0.916814166696904297992887
-0.930000	0.010000	0.917642250720044572176448
-0.910000	0.010000	0.918805773386899282684226
-0.890000	0.010000	0.920386287373723410709658
-0.870000	0.010000	0.922318573256394991233265
-0.850000	0.010000	0.924493999710701563898851
-0.830000	0.010000	0.926841034122855567112254
-0.810000	0.010000	0.929331685619185221547411
-0.790000	0.010000	0.931963354237913321753695
-0.770000	0.010000	0.934745114601343241034215
-0.750000	0.010000	0.937691922664303123546858
-0.730000	0.010000	0.940824380189525966144970
-0.710000	0.010000	0.944178968242853078329802
-0.690000	0.010000	0.947872664671608911035605
-0.670000	0.010000	0.952446546805135518809493
-0.650000	0.010000	0.960369305484356616808839
-0.630000	0.010000	0.980993119513089206762402
-0.610000	0.010000	1.039924927249275876661727
-0.590000	0.010000	1.174281080925955178528852
-0.570000	0.010000	1.370171428079102637909159
-0.550000	0.010000	1.499863866957422908754438
-0.530000	0.010000	1.502056858444475784253314
-0.510000	0.010000	1.517641513575852085793372
-0.490000	0.010000	1.528115949428628272954711
-0.470000	0.010000	1.555466635493280236346436
-0.450000	0.010000	1.564932911342306942614755
-0.430000	0.010000	1.627814183284420401776060
-0.410000	0.010000	1.742930725411410364245057
-0.390000	0.010000	1.869794827134423353953707
-0.370000	0.010000	1.983644408223344868247295
-0.350000	0.010000	2.075259882922923626580314
-0.330000	0.010000	2.145241357123015113472775
-0.310000	0.010000	2.199111602311314417335097
-0.290000	0.010000	2.243186152632499652526121
-0.270000	0.010000	2.282040747396647084599408
-0.250000	0.010000	2.317831487574844473442681
-0.230000	0.010000	2.350751588025484561939038
-0.210000	0.010000	2.379782189878973497343395
-0.190000	0.010000	2.403334617089409874779449
-0.170000	0.010000	2.419756222327055450449507
-0.150000	0.010000	2.427788987944265119978127
-0.130000	0.010000	2.427072056126530874564651
-0.110000	0.010000	2.418682989488004864142567
-0.090000	0.010000	2.405323895209164231090426
-0.070000	0.010000	2.390775814451148839623329
-0.050000	0.010000	2.378560855742605006923895
-0.030000	0.010000	2.370564796307724986235144
-0.010000	0.010000	2.367059771950639213144996
0.010000	0.010000	2.367059771950638769055786
0.030000	0.010000	2.370564796307724542145934
0.050000	0.010000	2.378560855742605451013105
0.070000	0.010000	2.390775814451148839623329
0.090000	0.010000	2.405323895209164231090426
0.110000	0.010000	2.418682989488004420053358
0.130000	0.010000	2.427072056126530874564651
0.150000	0.010000	2.427788987944265564067337
0.170000	0.010000	2.419756222327055450449507
0.190000	0.010000	2.403334617089409874779449
0.210000	0.010000	2.379782189878973941432605
0.230000	0.010000	2.350751588025484561939038
0.250000	0.010000	2.317831487574844473442681
0.270000	0.010000	2.282040747396647528688618
0.290000	0.010000	2.243186152632499652526121
0.310000	0.010000	2.199111602311314417335097
0.330000	0.010000	2.145241357123015113472775
0.350000	0.010000	2.075259882922923626580314
0.370000	0.010000	1.983644408223344646202690
0.390000	0.010000	1.869794827134423575998312
0.410000	0.010000	1.742930725411410364245057
0.430000	0.010000	1.627814183284420401776060
0.450000	0.010000	1.564932911342307164659360
0.470000	0.010000	1.555466635493280236346436
0.490000	0.010000	1.528115949428628050910106
0.510000	0.010000	1.517641513575851863748767
0.530000	0.010000	1.502056858444475562208709
0.550000	0.010000	1.499863866957422686709833
0.570000	0.010000	1.370171428079102193819949
0.590000	0.010000	1.174281080925954956484247
0.610000	0.010000	1.039924927249275654617122
0.630000	0.010000	0.980993119513089206762402
0.650000	0.010000	0.960369305484356616808839
0.670000	0.010000	0.952446546805135518809493
0.690000	0.010000	0.947872664671608800013303
0.710000	0.010000	0.944178968242853078329802
0.730000	0.010000	0.940824380189526077167272
0.750000	0.010000	0.937691922664303123546858
0.770000	0.010000	0.934745114601343018989610
0.790000	0.010000	0.931963354237913099709090
0.810000	0.010000	0.929331685619185332569714
0.830000	0.010000	0.926841034122855567112254
0.850000	0.010000	0.924493999710701563898851
0.870000	0.010000	0.922318573256394880210962
0.890000	0.010000	0.920386287373723410709658
0.910000	0.010000	0.918805773386899393706528
0.930000	0.010000	0.917642250720044794221053
0.950000	0.010000	0.916814166696904409015190
0.970000	0.010000	0.916198283588828932266779
0.990000	0.010000	0.915819664345714268272047

-0.990000	0.030000	0.916132189300108312757231
-0.970000	0.030000	0.916504314806740105758820
-0.950000	0.030000	0.917135169785828985311582
-0.930000	0.030000	0.917932170462218866013870
-0.910000	0.030000	0.918988315786889886638278
-0.890000	0.030000	0.920454872229401366290347
-0.870000	0.030000	0.922313111027575516231991
-0.850000	0.030000	0.924451417976322131764277
-0.830000	0.030000	0.926780806344263852203369
-0.810000	0.030000	0.929261057360670439386752
-0.790000	0.030000	0.931883997522604201613206
-0.770000	0.030000	0.934656633233475919730893
-0.750000	0.030000	0.937593152199483248487866
-0.730000	0.030000	0.940713719641142809280154
-0.710000	0.030000	0.944054144754488677726556
-0.690000	0.030000	0.947728643282759297683526
-0.670000	0.030000	0.952262725969070689124862
-0.650000	0.030000	0.960042323303251121657809
-0.630000	0.030000	0.980058661400946440345194
-0.610000	0.030000	1.036830444007617035850899
-0.590000	0.030000	1.166051620139955113941710
-0.570000	0.030000	1.355749872348102735841735
-0.550000	0.030000	1.486313684600327755802596
-0.530000	0.030000	1.496889209502864304113245
-0.510000	0.030000	1.520152336195445430533368
-0.490000	0.030000	1.532530976752598528278781
-0.470000	0.030000	1.558742293172873383255705
-0.450000	0.030000	1.562599189540851529756083
-0.430000	0.030000	1.620409644306766150378962
-0.410000	0.030000	1.734222427598012705729502
-0.390000	0.030000	1.861630596091320644092093
-0.370000	0.030000	1.976788623885538553892616
-0.350000	0.030000	2.069842418853492738151090
-0.330000	0.030000	2.140985681533970730328065
-0.310000	0.030000	2.195571638868659469778777
-0.290000	0.030000	2.239957950486737292550288
-0.270000	0.030000	2.278873909173827705387794
-0.250000	0.030000	2.314642012142329452473177
-0.230000	0.030000	2.347589733477630336011543
-0.210000	0.030000	2.376798179861015825053983
-0.190000	0.030000	2.400753895516674063514984
-0.170000	0.030000	2.417855984307809347200191
-0.150000	0.030000	2.426865163863529240018124
-0.130000	0.030000	2.427363141170962634873831
-0.110000	0.030000	2.420265676215870964682608
-0.090000	0.030000	2.408026488677597942711373
-0.070000	0.030000	2.394179609323346724636394
-0.050000	0.030000	2.382191090960686263855450
-0.030000	0.030000	2.374149526737283633082143
-0.010000	0.030000	2.370564796307724986235144
0.010000	0.030000	2.370564796307724986235144
0.030000	0.030000	2.374149526737283633082143
0.050000	0.030000	2.382191090960686707944660
0.070000	0.030000	2.394179609323347168725604
0.090000	0.030000	2.408026488677597942711373
0.110000	0.030000	2.420265676215870964682608
0.130000	0.030000	2.427363141170962634873831
0.150000	0.030000	2.426865163863529240018124
0.170000	0.030000	2.417855984307809347200191
0.190000	0.030000	2.400753895516674063514984
0.210000	0.030000	2.376798179861015825053983
0.230000	0.030000	2.347589733477630780100753
0.250000	0.030000	2.314642012142329896562387
0.270000	0.030000	2.278873909173827705387794
0.290000	0.030000	2.239957950486737292550288
0.310000	0.030000	2.195571638868659469778777
0.330000	0.030000	2.140985681533970730328065
0.350000	0.030000	2.069842418853492294061880
0.370000	0.030000	1.976788623885538331848011
0.390000	0.030000	1.861630596091320644092093
0.410000	0.030000	1.734222427598012927774107
0.430000	0.030000	1.620409644306766150378962
0.450000	0.030000	1.562599189540851751800687
0.470000	0.030000	1.558742293172873383255705
0.490000	0.030000	1.532530976752598306234177
0.510000	0.030000	1.520152336195445208488763
0.530000	0.030000	1.496889209502864082068641
0.550000	0.030000	1.486313684600327533757991
0.570000	0.030000	1.355749872348102513797130
0.590000	0.030000	1.166051620139954891897105
0.610000	0.030000	1.036830444007617035850899
0.630000	0.030000	0.980058661400946440345194
0.650000	0.030000	0.960042323303251232680111
0.670000	0.030000	0.952262725969070689124862
0.690000	0.030000	0.947728643282759297683526
0.710000	0.030000	0.944054144754488788748858
0.730000	0.030000	0.940713719641142809280154
0.750000	0.030000	0.937593152199483248487866
0.770000	0.030000	0.934656633233475919730893
0.790000	0.030000	0.931883997522604312635508
0.810000	0.030000	0.929261057360670328364449
0.830000	0.030000	0.926780806344263852203369
0.850000	0.030000	0.924451417976322131764277
0.870000	0.030000	0.922313111027575627254294
0.890000	0.030000	0.920454872229401477312649
0.910000	0.030000	0.918988315786889997660580
0.930000	0.030000	0.917932170462219088058475
0.950000	0.030000	0.917135169785829096333885
0.970000	0.030000	0.916504314806740327803425
0.990000	0.030000	0.916132189300108312757231

-0.990000	0.050000	0.916768050415836199817932
-0.970000	0.050000	0.917127227764009567145820
-0.950000	0.050000	0.917786546864471142193054
-0.930000	0.050000	0.918518545449470091845967
-0.910000	0.050000	0.919357116218101011462238
-0.890000	0.050000	0.920594553839042206710985
-0.870000	0.050000	0.922305244434915127982322
-0.850000	0.050000	0.924370761165623222588295
-0.830000	0.050000	0.926666669009718946270482
-0.810000	0.050000	0.929128202274355219358881
-0.790000	0.050000	0.931736114382617275353482
-0.770000	0.050000	0.934493367755681703101800
-0.750000	0.050000	0.937412696290314872982208
-0.730000	0.050000	0.940513448624789472063412
-0.710000	0.050000	0.943829966208023951601547
-0.690000	0.050000	0.947469749069127731289086
-0.670000	0.050000	0.951921317067205063899848
-0.650000	0.050000	0.959387486476077411268193
-0.630000	0.050000	0.978136604411517174284540
-0.610000	0.050000	1.030798371587590578357663
-0.590000	0.050000	1.151432798217534747564628
-0.570000	0.050000	1.333507669163068287687679
-0.550000	0.050000	1.471986544217627645991797
-0.530000	0.050000	1.501396441780895818496333
-0.510000	0.050000	1.532971207071676555955264
-0.490000	0.050000	1.545424955445055648084463
-0.470000	0.050000	1.569969817362567354734892
-0.450000	0.050000	1.566644018233351198787773
-0.430000	0.050000	1.613109831829834917016342
-0.410000	0.050000	1.721556680528995242340784
-0.390000	0.050000	1.847996316074847600319231
-0.370000	0.050000	1.964480438438723997052193
-0.350000	0.050000	2.059702214373319240081628
-0.330000	0.050000	2.132860456557386985565472
-0.310000	0.050000	2.188798587547767571237500
-0.290000	0.050000	2.233825013896397759793899
-0.270000	0.050000	2.272897957319953032850890
-0.250000	0.050000	2.308639185528150061799124
-0.230000	0.050000	2.341633362992987077433327
-0.210000	0.050000	2.371156677303110527077479
-0.190000	0.050000	2.395842438702155963170526
-0.170000	0.050000	2.414193006730573021201280
-0.150000	0.050000	2.425013240009326942470125
-0.130000	0.050000	2.427813034269775460671781
-0.110000	0.050000	2.423248985735868110680258
-0.090000	0.050000	2.413353049224024715613268
-0.070000	0.050000	2.401200779190102441162935
-0.050000	0.050000	2.390044275908831394872323
-0.030000	0.050000	2.382191090960686707944660
-0.010000	0.050000	2.378560855742605451013105
0.010000	0.050000	2.378560855742605451013105
0.030000	0.050000	2.382191090960686707944660
0.050000	0.050000	2.390044275908831394872323
0.070000	0.050000	2.401200779190102885252145
0.090000	0.050000	2.413353049224024715613268
0.110000	0.050000	2.423248985735868110680258
0.130000	0.050000	2.427813034269775460671781
0.150000	0.050000	2.425013240009326942470125
0.170000	0.050000	2.414193006730573021201280
0.190000	0.050000	2.395842438702155963170526
0.210000	0.050000	2.371156677303110527077479
0.230000	0.050000	2.341633362992987077433327
0.250000	0.050000	2.308639185528150061799124
0.270000	0.050000	2.272897957319953032850890
0.290000	0.050000	2.233825013896397759793899
0.310000	0.050000	2.188798587547768015326710
0.330000	0.050000	2.132860456557386985565472
0.350000	0.050000	2.059702214373318795992418
0.370000	0.050000	1.964480438438723997052193
0.390000	0.050000	1.847996316074847600319231
0.410000	0.050000	1.721556680528995464385389
0.430000	0.050000	1.613109831829834917016342
0.450000	0.050000	1.566644018233351198787773
0.470000	0.050000	1.569969817362567354734892
0.490000	0.050000	1.545424955445055870129067
0.510000	0.050000	1.532971207071676555955264
0.530000	0.050000	1.501396441780895818496333
0.550000	0.050000	1.471986544217627645991797
0.570000	0.050000	1.333507669163068287687679
0.590000	0.050000	1.151432798217534747564628
0.610000	0.050000	1.030798371587590578357663
0.630000	0.050000	0.978136604411517174284540
0.650000	0.050000	0.959387486476077411268193
0.670000	0.050000	0.951921317067205063899848
0.690000	0.050000	0.947469749069127842311389
0.710000	0.050000	0.943829966208024173646152
0.730000	0.050000	0.940513448624789472063412
0.750000	0.050000	0.937412696290314872982208
0.770000	0.050000	0.934493367755681814124102
0.790000	0.050000	0.931736114382617386375784
0.810000	0.050000	0.929128202274355219358881
0.830000	0.050000	0.926666669009718946270482
0.850000	0.050000	0.924370761165623111565992
0.870000	0.050000	0.922305244434915350026927
0.890000	0.050000	0.920594553839042428755590
0.910000	0.050000	0.919357116218101011462238
0.930000	0.050000	0.918518545449470313890572
0.950000	0.050000	0.917786546864471253215356
0.970000	0.050000	0.917127227764009678168122
0.990000	0.050000	0.916768050415836310840234

-0.990000	0.070000	0.917732460516075931877822
-0.970000	0.070000	0.918076214227119491440021
-0.950000	0.070000	0.918781100500191350022305
-0.930000	0.070000	0.919412763142526623383333
-0.910000	0.070000	0.919918305503494182495672
-0.890000	0.070000	0.920807234481973435613611
-0.870000	0.070000	0.922295464634741546383623
-0.850000	0.070000	0.924252594935357718597402
-0.830000	0.070000	0.926499586375795214365780
-0.810000	0.070000	0.928934457287160952887461
-0.790000	0.070000	0.931521388185335696974221
-0.770000	0.070000	0.934257375935313660875181
-0.750000	0.070000	0.937153050983998259226837
-0.730000	0.070000	0.940226556747632224997346
-0.710000	0.070000	0.943509752104390919669186
-0.690000	0.070000	0.947098249052227836308759
-0.670000	0.070000	0.951417940737299239195579
-0.650000	0.070000	0.958385799917178649032223
-0.630000	0.070000	0.975262641135126950864276
-0.610000	0.070000	1.022477746961209854603680
-0.590000	0.070000	1.133456305906268557492922
-0.570000	0.070000	1.310876481352039713002000
-0.550000	0.070000	1.465307902722669863848637
-0.530000	0.070000	1.514049527163640496141284
-0.510000	0.070000	1.539089427526190823058982
-0.490000	0.070000	1.548618912554603488374028
-0.470000	0.070000	1.571641803983476970429933
-0.450000	0.070000	1.570538109587448216686312
-0.430000	0.070000	1.606918344787015007213427
-0.410000	0.070000	1.706673178161431714272567
-0.390000	0.070000	1.830006803892330502492314
-0.370000	0.070000	1.947206481074691186705650
-0.350000	0.070000	2.044938199457279282000854
-0.330000	0.070000	2.120818030834543677087822
-0.310000	0.070000	2.178753486852900156378610
-0.290000	0.070000	2.224810775285796626832280
-0.270000	0.070000	2.264183815778401331897385
-0.250000	0.070000	2.299897733639398200722326
-0.230000	0.070000	2.332909688779310819484181
-0.210000	0.070000	2.362782516631207307966633
-0.190000	0.070000	2.388362427102802332257170
-0.170000	0.070000	2.408302092741537503428617
-0.150000	0.070000	2.421476347548832119827011
-0.130000	0.070000	2.427344765052350972212025
-0.110000	0.070000	2.426291804648939010036202
-0.090000	0.070000	2.419855394272198090277470
-0.070000	0.070000	2.410541559273685408015808
-0.050000	0.070000	2.401200779190102441162935
-0.030000	0.070000	2.394179609323347168725604
-0.010000	0.070000	2.390775814451148839623329
0.010000	0.070000	2.390775814451148839623329
0.030000	0.070000	2.394179609323347168725604
0.050000	0.070000	2.401200779190102441162935
0.070000	0.070000	2.410541559273685852105018
0.090000	0.070000	2.419855394272198090277470
0.110000	0.070000	2.426291804648939454125411
0.130000	0.070000	2.427344765052350972212025
0.150000	0.070000	2.421476347548831675737802
0.170000	0.070000	2.408302092741537059339407
0.190000	0.070000	2.388362427102802332257170
0.210000	0.070000	2.362782516631207307966633
0.230000	0.070000	2.332909688779310819484181
0.250000	0.070000	2.299897733639398644811536
0.270000	0.070000	2.264183815778401331897385
0.290000	0.070000	2.224810775285796626832280
0.310000	0.070000	2.178753486852900156378610
0.330000	0.070000	2.120818030834543232998612
0.350000	0.070000	2.044938199457278837911645
0.370000	0.070000	1.947206481074690964661045
0.390000	0.070000	1.830006803892330502492314
0.410000	0.070000	1.706673178161431714272567
0.430000	0.070000	1.606918344787015229258031
0.450000	0.070000	1.570538109587448216686312
0.470000	0.070000	1.571641803983476748385328
0.490000	0.070000	1.548618912554603266329423
0.510000	0.070000	1.539089427526190823058982
0.530000	0.070000	1.514049527163640274096679
0.550000	0.070000	1.465307902722669641804032
0.570000	0.070000	1.310876481352039490957395
0.590000	0.070000	1.133456305906268557492922
0.610000	0.070000	1.022477746961209854603680
0.630000	0.070000	0.975262641135126950864276
0.650000	0.070000	0.958385799917178649032223
0.670000	0.070000	0.951417940737299239195579
0.690000	0.070000	0.947098249052227947331062
0.710000	0.070000	0.943509752104391030691488
0.730000	0.070000	0.940226556747632336019649
0.750000	0.070000	0.937153050983998259226837
0.770000	0.070000	0.934257375935313549852879
0.790000	0.070000	0.931521388185335585951918
0.810000	0.070000	0.928934457287160841865159
0.830000	0.070000	0.926499586375795103343478
0.850000	0.070000	0.924252594935357607575099
0.870000	0.070000	0.922295464634741657405925
0.890000	0.070000	0.920807234481973546635913
0.910000	0.070000	0.919918305503494182495672
0.930000	0.070000	0.919412763142526623383333
0.950000	0.070000	0.918781100500191239000003
0.970000	0.070000	0.918076214227119491440021
0.990000	0.070000	0.917732460516075931877822

-0.990000	0.090000	0.919002119479025880721679
-0.970000	0.090000	0.919336568310577972873432
-0.950000	0.090000	0.920121279405951453256307
-0.930000	0.090000	0.920628209582084022777337
-0.910000	0.090000	0.920683413232267211512294
-0.890000	0.090000	0.921098466238439606001975
-0.870000	0.090000	0.922286378362539904784967
-0.850000	0.090000	0.924099139463141594497131
-0.830000	0.090000	0.926282341723292601542994
-0.810000	0.090000	0.928683409125958148067070
-0.790000	0.090000	0.931244318010024829668225
-0.770000	0.090000	0.933954205783061874868167
-0.750000	0.090000	0.936820995473861994895515
-0.730000	0.090000	0.939861285351322073289282
-0.710000	0.090000	0.943103562779340487409740
-0.690000	0.090000	0.946627244215666241444751
-0.670000	0.090000	0.950776224244661349871421
-0.650000	0.090000	0.957114521200786327881360
-0.630000	0.090000	0.971749312393272002275069
-0.610000	0.090000	1.012848861950922829677779
-0.590000	0.090000	1.113793286837183371673632
-0.570000	0.090000	1.287345796886571358541573
-0.550000	0.090000	1.456107178421432335468921
-0.530000	0.090000	1.512958377141311983038463
-0.510000	0.090000	1.521386939413161609735425
-0.490000	0.090000	1.532345739535356798910470
-0.470000	0.090000	1.551769265011609721938157
-0.450000	0.090000	1.560644984927904044269553
-0.430000	0.090000	1.594341092860891428983905
-0.410000	0.090000	1.685647696106519655145917
-0.390000	0.090000	1.805307039787960921017884
-0.370000	0.090000	1.923443491460951726423900
-0.350000	0.090000	2.024547881447791297659933
-0.330000	0.090000	2.104241106411596007319531
-0.310000	0.090000	2.165127607740924720047815
-0.290000	0.090000	2.212836017951284706128945
-0.270000	0.090000	2.252789970930241025826035
-0.250000	0.090000	2.288522817558431565743149
-0.230000	0.090000	2.321488369210306768053442
-0.210000	0.090000	2.351632904491616216091643
-0.190000	0.090000	2.378079303957903789523698
-0.170000	0.090000	2.399671324216919643390611
-0.150000	0.090000	2.415382195540693999191717
-0.130000	0.090000	2.424647194215495460412058
-0.110000	0.090000	2.427628597412235578190121
-0.090000	0.090000	2.425391642049973928152440
-0.070000	0.090000	2.419855394272197646188260
-0.050000	0.090000	2.413353049224024715613268
-0.030000	0.090000	2.408026488677597942711373
-0.010000	0.090000	2.405323895209164231090426
0.010000	0.090000	2.405323895209164231090426
0.030000	0.090000	2.408026488677597942711373
0.050000	0.090000	2.413353049224024715613268
0.070000	0.090000	2.419855394272198090277470
0.090000	0.090000	2.425391642049973928152440
0.110000	0.090000	2.427628597412235578190121
0.130000	0.090000	2.424647194215495904501267
0.150000	0.090000	2.415382195540693999191717
0.170000	0.090000	2.399671324216919643390611
0.190000	0.090000	2.378079303957904233612908
0.210000	0.090000	2.351632904491616216091643
0.230000	0.090000	2.321488369210306768053442
0.250000	0.090000	2.288522817558431565743149
0.270000	0.090000	2.252789970930241025826035
0.290000	0.090000	2.212836017951284706128945
0.310000	0.090000	2.165127607740924720047815
0.330000	0.090000	2.104241106411595563230321
0.350000	0.090000	2.024547881447790853570723
0.370000	0.090000	1.923443491460951282334690
0.390000	0.090000	1.805307039787960921017884
0.410000	0.090000	1.685647696106519655145917
0.430000	0.090000	1.594341092860891651028510
0.450000	0.090000	1.560644984927904266314158
0.470000	0.090000	1.551769265011609721938157
0.490000	0.090000	1.532345739535356798910470
0.510000	0.090000	1.521386939413161609735425
0.530000	0.090000	1.512958377141311760993858
0.550000	0.090000	1.456107178421432113424316
0.570000	0.090000	1.287345796886571136496968
0.590000	0.090000	1.113793286837183149629027
0.610000	0.090000	1.012848861950922829677779
0.630000	0.090000	0.971749312393271891252766
0.650000	0.090000	0.957114521200786216859058
0.670000	0.090000	0.950776224244661460893724
0.690000	0.090000	0.946627244215666352467053
0.710000	0.090000	0.943103562779340598432043
0.730000	0.090000	0.939861285351322073289282
0.750000	0.090000	0.936820995473861994895515
0.770000	0.090000	0.933954205783061763845865
0.790000	0.090000	0.931244318010024829668225
0.810000	0.090000	0.928683409125957926022465
0.830000	0.090000	0.926282341723292490520691
0.850000	0.090000	0.924099139463141372452526
0.870000	0.090000	0.922286378362539793762664
0.890000	0.090000	0.921098466238439606001975
0.910000	0.090000	0.920683413232267322534597
0.930000	0.090000	0.920628209582083911755035
0.950000	0.090000	0.920121279405951342234005
0.970000	0.090000	0.919336568310577750828827
0.990000	0.090000	0.919002119479025769699376

-0.990000	0.110000	0.920542769952263695287797
-0.970000	0.110000	0.920869777178382920013178
-0.950000	0.110000	0.921785107315651885961927
-0.930000	0.110000	0.922170571436725761138575
-0.910000	0.110000	0.921667721672824069578667
-0.890000	0.110000	0.921478394272676748499862
-0.870000	0.110000	0.922282786083114536346272
-0.850000	0.110000	0.923912956543975649736922
-0.830000	0.110000	0.926017064323987115770365
-0.810000	0.110000	0.928377414079417984105191
-0.790000	0.110000	0.930907705693493570109354
-0.770000	0.110000	0.933587218174675936843698
-0.750000	0.110000	0.936420566993673042510693
-0.730000	0.110000	0.939422563127521481618487
-0.710000	0.110000	0.942618008795254591625223
-0.690000	0.110000	0.946069055914561252151884
-0.670000	0.110000	0.950033333603062746242074
-0.650000	0.110000	0.955706108513899366130318
-0.630000	0.110000	0.967980486918704863263940
-0.610000	0.110000	1.002503319613882615257694
-0.590000	0.110000	1.091807603745575283582525
-0.570000	0.110000	1.257941122786419896328880
-0.550000	0.110000	1.437284541626318468132695
-0.530000	0.110000	1.504957919666845667094890
-0.510000	0.110000	1.504814357414140602031694
-0.490000	0.110000	1.523062059485797536950713
-0.470000	0.110000	1.537171436621582065740199
-0.450000	0.110000	1.552557150004017394451239
-0.430000	0.110000	1.580152504178924388611449
-0.410000	0.110000	1.658542082863157407501831
-0.390000	0.110000	1.772445039229093355359623
-0.370000	0.110000	1.891508926867697004681190
-0.350000	0.110000	1.997066277301233316876505
-0.330000	0.110000	2.082038858023110616812801
-0.310000	0.110000	2.147240291222588748354383
-0.290000	0.110000	2.197579554672416168870086
-0.270000	0.110000	2.238645746193687724456822
-0.250000	0.110000	2.274569284584910366930899
-0.230000	0.110000	2.307437104570410291159988
-0.210000	0.110000	2.337692136364363015843537
-0.190000	0.110000	2.364805429161674243943025
-0.170000	0.110000	2.387851961567796887919712
-0.150000	0.110000	2.405929880277557941781197
-0.130000	0.110000	2.418471287683289450143320
-0.110000	0.110000	2.425475182779353477968698
-0.090000	0.110000	2.427628597412235578190121
-0.070000	0.110000	2.426291804648939010036202
-0.050000	0.110000	2.423248985735868110680258
-0.030000	0.110000	2.420265676215870964682608
-0.010000	0.110000	2.418682989488004864142567
0.010000	0.110000	2.418682989488004420053358
0.030000	0.110000	2.420265676215870520593398
0.050000	0.110000	2.423248985735868110680258
0.070000	0.110000	2.426291804648939454125411
0.090000	0.110000	2.427628597412235578190121
0.110000	0.110000	2.425475182779353477968698
0.130000	0.110000	2.418471287683289894232530
0.150000	0.110000	2.405929880277558385870407
0.170000	0.110000	2.387851961567796887919712
0.190000	0.110000	2.364805429161674243943025
0.210000	0.110000	2.337692136364363015843537
0.230000	0.110000	2.307437104570410735249197
0.250000	0.110000	2.274569284584910811020109
0.270000	0.110000	2.238645746193688168546032
0.290000	0.110000	2.197579554672416612959296
0.310000	0.110000	2.147240291222588748354383
0.330000	0.110000	2.082038858023110172723591
0.350000	0.110000	1.997066277301232872787295
0.370000	0.110000	1.891508926867696782636585
0.390000	0.110000	1.772445039229093355359623
0.410000	0.110000	1.658542082863157407501831
0.430000	0.110000	1.580152504178924610656054
0.450000	0.110000	1.552557150004017616495844
0.470000	0.110000	1.537171436621582287784804
0.490000	0.110000	1.523062059485797536950713
0.510000	0.110000	1.504814357414140157942484
0.530000	0.110000	1.504957919666845445050285
0.550000	0.110000	1.437284541626318246088090
0.570000	0.110000	1.257941122786420340418090
0.590000	0.110000	1.091807603745575283582525
0.610000	0.110000	1.002503319613882615257694
0.630000	0.110000	0.967980486918704752241638
0.650000	0.110000	0.955706108513899255108015
0.670000	0.110000	0.950033333603062746242074
0.690000	0.110000	0.946069055914561252151884
0.710000	0.110000	0.942618008795254702647526
0.730000	0.110000	0.939422563127521481618487
0.750000	0.110000	0.936420566993672931488391
0.770000	0.110000	0.933587218174675825821396
0.790000	0.110000	0.930907705693493459087051
0.810000	0.110000	0.928377414079417984105191
0.830000	0.110000	0.926017064323987115770365
0.850000	0.110000	0.923912956543975538714619
0.870000	0.110000	0.922282786083114425323970
0.890000	0.110000	0.921478394272676859522164
0.910000	0.110000	0.921667721672824069578667
0.930000	0.110000	0.922170571436725650116273
0.950000	0.110000	0.921785107315651996984229
0.970000	0.110000	0.920869777178382808990875
0.990000	0.110000	0.920542769952263584265495

-0.990000	0.130000	0.922376993242381759685600
-0.970000	0.130000	0.922669036448321877585954
-0.950000	0.130000	0.923743317827847354450910
-0.930000	0.130000	0.924034934586978273785007
-0.910000	0.130000	0.922889855145911708333983
-0.890000	0.130000	0.921965610018924075497182
-0.870000	0.130000	0.922294327909401800980049
-0.850000	0.130000	0.923698130371024217488696
-0.830000	0.130000	0.925705440722784711482518
-0.810000	0.130000	0.928017327326026930656155
-0.790000	0.130000	0.930512135487442826331517
-0.770000	0.130000	0.933156892050445718744811
-0.750000	0.130000	0.935952198393317669200542
-0.730000	0.130000	0.938910908342583061525488
-0.710000	0.130000	0.942054458225367263857208
-0.690000	0.130000	0.945430087564953058887340
-0.670000	0.130000	0.949219598032473355075922
-0.650000	0.130000	0.954279237606945218708177
-0.630000	0.130000	0.964299807315880053160129
-0.610000	0.130000	0.992034129578545642580423
-0.590000	0.130000	1.067574284865334011129789
-0.570000	0.130000	1.221014592632167161667667
-0.550000	0.130000	1.408187346104879722474834
-0.530000	0.130000	1.496551207334046562635876
-0.510000	0.130000	1.496054017253362733441691
-0.490000	0.130000	1.519632635733524139709516
-0.470000	0.130000	1.529349804144658264704049
-0.450000	0.130000	1.554771498527836248726430
-0.430000	0.130000	1.573024375015867226679234
-0.410000	0.130000	1.629654418563288631460750
-0.390000	0.130000	1.732686863582181935328208
-0.370000	0.130000	1.851140216510698488505682
-0.350000	0.130000	1.961516965484821461984666
-0.330000	0.130000	2.053049502030170003763487
-0.310000	0.130000	2.124109350329186352013267
-0.290000	0.130000	2.178411923645358516665738
-0.270000	0.130000	2.221466089229347407041359
-0.250000	0.130000	2.257985501957937124473119
-0.230000	0.130000	2.290805136630592819813046
-0.210000	0.130000	2.320994943992829462331429
-0.190000	0.130000	2.348465689270877287952999
-0.170000	0.130000	2.372573979612293992857985
-0.150000	0.130000	2.392570979582720802625317
-0.130000	0.130000	2.407912729409542595959692
-0.110000	0.130000	2.418471287683289450143320
-0.090000	0.130000	2.424647194215495904501267
-0.070000	0.130000	2.427344765052350972212025
-0.050000	0.130000	2.427813034269775460671781
-0.030000	0.130000	2.427363141170962634873831
-0.010000	0.130000	2.427072056126530874564651
0.010000	0.130000	2.427072056126530874564651
0.030000	0.130000	2.427363141170962634873831
0.050000	0.130000	2.427813034269775904760991
0.070000	0.130000	2.427344765052351416301235
0.090000	0.130000	2.424647194215495904501267
0.110000	0.130000	2.418471287683289894232530
0.130000	0.130000	2.407912729409543040048902
0.150000	0.130000	2.392570979582720358536108
0.170000	0.130000	2.372573979612293548768776
0.190000	0.130000	2.348465689270877287952999
0.210000	0.130000	2.320994943992829906420639
0.230000	0.130000	2.290805136630592819813046
0.250000	0.130000	2.257985501957937124473119
0.270000	0.130000	2.221466089229347407041359
0.290000	0.130000	2.178411923645358960754947
0.310000	0.130000	2.124109350329186352013267
0.330000	0.130000	2.053049502030170003763487
0.350000	0.130000	1.961516965484821461984666
0.370000	0.130000	1.851140216510698488505682
0.390000	0.130000	1.732686863582181935328208
0.410000	0.130000	1.629654418563288409416145
0.430000	0.130000	1.573024375015867448723839
0.450000	0.130000	1.554771498527836248726430
0.470000	0.130000	1.529349804144658264704049
0.490000	0.130000	1.519632635733523695620306
0.510000	0.130000	1.496054017253362511397086
0.530000	0.130000	1.496551207334046562635876
0.550000	0.130000	1.408187346104879500430229
0.570000	0.130000	1.221014592632166939623062
0.590000	0.130000	1.067574284865334011129789
0.610000	0.130000	0.992034129578545531558120
0.630000	0.130000	0.964299807315880053160129
0.650000	0.130000	0.954279237606945218708177
0.670000	0.130000	0.949219598032473355075922
0.690000	0.130000	0.945430087564952947865038
0.710000	0.130000	0.942054458225367263857208
0.730000	0.130000	0.938910908342583172547791
0.750000	0.130000	0.935952198393317669200542
0.770000	0.130000	0.933156892050445829767114
0.790000	0.130000	0.930512135487442826331517
0.810000	0.130000	0.928017327326026930656155
0.830000	0.130000	0.925705440722784711482518
0.850000	0.130000	0.923698130371024217488696
0.870000	0.130000	0.922294327909401689957747
0.890000	0.130000	0.921965610018924075497182
0.910000	0.130000	0.922889855145911708333983
0.930000	0.130000	0.924034934586978273785007
0.950000	0.130000	0.923743317827847465473212
0.970000	0.130000	0.922669036448321877585954
0.990000	0.130000	0.922376993242381870707902

-0.990000	0.150000	0.924558943370302976916264
-0.970000	0.150000	0.924768260128440822143148
-0.950000	0.150000	0.925962500159018375711639
-0.930000	0.150000	0.926192271004268263823178
-0.910000	0.150000	0.924362786921725243516335
-0.890000	0.150000	0.922586772682406630607943
-0.870000	0.150000	0.922339302106404135273010
-0.850000	0.150000	0.923463304311551547165493
-0.830000	0.150000	0.925351017664647446103743
-0.810000	0.150000	0.927604689991712416663461
-0.790000	0.150000	0.930058472524132651138018
-0.770000	0.150000	0.932663864403756925902655
-0.750000	0.150000	0.935416435149733604959010
-0.730000	0.150000	0.938326859679033953298699
-0.710000	0.150000	0.941413764349847137502536
-0.690000	0.150000	0.944713400272691239401013
-0.670000	0.150000	0.948350448978526494592245
-0.650000	0.150000	0.952906790043615004037747
-0.630000	0.150000	0.960989259624802860670911
-0.610000	0.150000	0.982233217729382324101550
-0.590000	0.150000	1.042268334620073177987365
-0.570000	0.150000	1.176360909653257902363066
-0.550000	0.150000	1.366855920234644639066346
-0.530000	0.150000	1.493119198037212269625229
-0.510000	0.150000	1.508148155693017855583093
-0.490000	0.150000	1.526797357875725902331965
-0.470000	0.150000	1.536558124861941765360029
-0.450000	0.150000	1.565326088090639000682813
-0.430000	0.150000	1.572601327788387459705177
-0.410000	0.150000	1.601402721594792799564289
-0.390000	0.150000	1.688087316594455433715893
-0.370000	0.150000	1.803177059234953416577696
-0.350000	0.150000	1.917562547029949326926612
-0.330000	0.150000	2.016207911564676713567223
-0.310000	0.150000	2.094499505909122039071235
-0.290000	0.150000	2.154343736979062562397758
-0.270000	0.150000	2.200668489312723519191195
-0.250000	0.150000	2.238550677027481672354270
-0.230000	0.150000	2.271600145554830252336842
-0.210000	0.150000	2.301642643395064524725058
-0.190000	0.150000	2.329148194203512378663845
-0.170000	0.150000	2.353830062531087286004094
-0.150000	0.150000	2.375133808708563609712883
-0.130000	0.150000	2.392570979582720802625317
-0.110000	0.150000	2.405929880277558385870407
-0.090000	0.150000	2.415382195540694443280927
-0.070000	0.150000	2.421476347548831675737802
-0.050000	0.150000	2.425013240009326498380915
-0.030000	0.150000	2.426865163863528795928914
-0.010000	0.150000	2.427788987944265119978127
0.010000	0.150000	2.427788987944265119978127
0.030000	0.150000	2.426865163863528795928914
0.050000	0.150000	2.425013240009326942470125
0.070000	0.150000	2.421476347548832119827011
0.090000	0.150000	2.415382195540694443280927
0.110000	0.150000	2.405929880277558385870407
0.130000	0.150000	2.392570979582720802625317
0.150000	0.150000	2.375133808708563609712883
0.170000	0.150000	2.353830062531087286004094
0.190000	0.150000	2.329148194203512822753055
0.210000	0.150000	2.301642643395064968814268
0.230000	0.150000	2.271600145554830252336842
0.250000	0.150000	2.238550677027481672354270
0.270000	0.150000	2.200668489312723519191195
0.290000	0.150000	2.154343736979062562397758
0.310000	0.150000	2.094499505909122039071235
0.330000	0.150000	2.016207911564676713567223
0.350000	0.150000	1.917562547029949548971217
0.370000	0.150000	1.803177059234953638622301
0.390000	0.150000	1.688087316594455433715893
0.410000	0.150000	1.601402721594792577519684
0.430000	0.150000	1.572601327788387681749782
0.450000	0.150000	1.565326088090639222727418
0.470000	0.150000	1.536558124861941543315424
0.490000	0.150000	1.526797357875725680287360
0.510000	0.150000	1.508148155693017633538489
0.530000	0.150000	1.493119198037212047580624
0.550000	0.150000	1.366855920234644639066346
0.570000	0.150000	1.176360909653257902363066
0.590000	0.150000	1.042268334620073177987365
0.610000	0.150000	0.982233217729382324101550
0.630000	0.150000	0.960989259624802860670911
0.650000	0.150000	0.952906790043614893015445
0.670000	0.150000	0.948350448978526383569942
0.690000	0.150000	0.944713400272691239401013
0.710000	0.150000	0.941413764349847137502536
0.730000	0.150000	0.938326859679033842276397
0.750000	0.150000	0.935416435149733493936708
0.770000	0.150000	0.932663864403756703858051
0.790000	0.150000	0.930058472524132651138018
0.810000	0.150000	0.927604689991712416663461
0.830000	0.150000	0.925351017664647446103743
0.850000	0.150000	0.923463304311551658187796
0.870000	0.150000	0.922339302106404135273010
0.890000	0.150000	0.922586772682406630607943
0.910000	0.150000	0.924362786921725132494032
0.930000	0.150000	0.926192271004268263823178
0.950000	0.150000	0.925962500159018375711639
0.970000	0.150000	0.924768260128440933165450
0.990000	0.150000	0.924558943370302976916264

-0.990000	0.170000	0.927127114818358077918958
-0.970000	0.170000	0.927250281053120350982510
-0.950000	0.170000	0.928434202318452084234934
-0.930000	0.170000	0.928573871483101664914273
-0.910000	0.170000	0.926066830876622004709020
-0.890000	0.170000	0.923364441919572564998475
-0.870000	0.170000	0.922442609722630146862343
-0.850000	0.170000	0.923222552473874746858939
-0.830000	0.170000	0.924960291921938737580433
-0.810000	0.170000	0.927142697026273387983508
-0.790000	0.170000	0.929548875716836864313564
-0.770000	0.170000	0.932110122867031987148323
-0.750000	0.170000	0.934815383854243786565519
-0.730000	0.170000	0.937672734361697290950133
-0.710000	0.170000	0.940698356311788885797398
-0.690000	0.170000	0.943920780296495953720637
-0.670000	0.170000	0.947425161648041802564535
-0.650000	0.170000	0.951593545330553403083229
-0.630000	0.170000	0.958175399040396058580882
-0.610000	0.170000	0.973984263970502417429032
-0.590000	0.170000	1.019031073197620873571623
-0.570000	0.170000	1.128301548329346370991288
-0.550000	0.170000	1.308181827416406983743968
-0.530000	0.170000	1.466880010087926899942090
-0.510000	0.170000	1.510536013759458784377898
-0.490000	0.170000	1.525851103844043654689244
-0.470000	0.170000	1.540067261886717941976599
-0.450000	0.170000	1.558839045713896975797752
-0.430000	0.170000	1.562145665669766536609586
-0.410000	0.170000	1.574575769571606054242352
-0.390000	0.170000	1.642943005694807112604394
-0.370000	0.170000	1.750299435536380343592100
-0.350000	0.170000	1.865828638275408346558493
-0.330000	0.170000	1.970726703079113573124914
-0.310000	0.170000	2.056993866271906057363594
-0.290000	0.170000	2.123978764212077763318121
-0.270000	0.170000	2.175249897819241606811147
-0.250000	0.170000	2.215740190660349551166064
-0.230000	0.170000	2.249683672412809531948596
-0.210000	0.170000	2.279738993444458294845845
-0.190000	0.170000	2.307073663533782958978691
-0.170000	0.170000	2.331867822857990990570443
-0.150000	0.170000	2.353830062531087286004094
-0.130000	0.170000	2.372573979612293992857985
-0.110000	0.170000	2.387851961567796887919712
-0.090000	0.170000	2.399671324216920087479821
-0.070000	0.170000	2.408302092741537503428617
-0.050000	0.170000	2.414193006730573021201280
-0.030000	0.170000	2.417855984307809347200191
-0.010000	0.170000	2.419756222327055006360297
0.010000	0.170000	2.419756222327055006360297
0.030000	0.170000	2.417855984307808903110981
0.050000	0.170000	2.414193006730573021201280
0.070000	0.170000	2.408302092741537059339407
0.090000	0.170000	2.399671324216919643390611
0.110000	0.170000	2.387851961567796887919712
0.130000	0.170000	2.372573979612293992857985
0.150000	0.170000	2.353830062531087286004094
0.170000	0.170000	2.331867822857991434659652
0.190000	0.170000	2.307073663533782958978691
0.210000	0.170000	2.279738993444457850756635
0.230000	0.170000	2.249683672412809531948596
0.250000	0.170000	2.215740190660349551166064
0.270000	0.170000	2.175249897819241162721937
0.290000	0.170000	2.123978764212077763318121
0.310000	0.170000	2.056993866271906057363594
0.330000	0.170000	1.970726703079113573124914
0.350000	0.170000	1.865828638275408568603098
0.370000	0.170000	1.750299435536380343592100
0.390000	0.170000	1.642943005694807112604394
0.410000	0.170000	1.574575769571606054242352
0.430000	0.170000	1.562145665669766536609586
0.450000	0.170000	1.558839045713896975797752
0.470000	0.170000	1.540067261886717941976599
0.490000	0.170000	1.525851103844043432644639
0.510000	0.170000	1.510536013759458562333293
0.530000	0.170000	1.466880010087926677897485
0.550000	0.170000	1.308181827416406761699363
0.570000	0.170000	1.128301548329346148946684
0.590000	0.170000	1.019031073197620651527018
0.610000	0.170000	0.973984263970502528451334
0.630000	0.170000	0.958175399040396280625487
0.650000	0.170000	0.951593545330553403083229
0.670000	0.170000	0.947425161648041802564535
0.690000	0.170000	0.943920780296495842698334
0.710000	0.170000	0.940698356311788774775096
0.730000	0.170000	0.937672734361697179927830
0.750000	0.170000	0.934815383854243786565519
0.770000	0.170000	0.932110122867031876126021
0.790000	0.170000	0.929548875716836753291261
0.810000	0.170000	0.927142697026273276961206
0.830000	0.170000	0.924960291921938626558131
0.850000	0.170000	0.923222552473874746858939
0.870000	0.170000	0.922442609722630257884646
0.890000	0.170000	0.923364441919572453976173
0.910000	0.170000	0.926066830876622004709020
0.930000	0.170000	0.928573871483101553891970
0.950000	0.170000	0.928434202318452084234934
0.970000	0.170000	0.927250281053120350982510
0.990000	0.170000	0.927127114818358188941261

-0.990000	0.190000	0.929987346410651172234907
-0.970000	0.190000	0.930153660403162385605924
-0.950000	0.190000	0.931227816195714264146943
-0.930000	0.190000	0.931141593208040019291616
-0.910000	0.190000	0.927970472303048077300502
-0.890000	0.190000	0.924316084620627753665190
-0.870000	0.190000	0.922633238119141774191689
-0.850000	0.190000	0.922994521344401075424457
-0.830000	0.190000	0.924542378559548794214606
-0.810000	0.190000	0.926635956354012080282700
-0.790000	0.190000	0.928986513620583376216189
-0.770000	0.190000	0.931498651050193915423847
-0.750000	0.190000	0.934152282219060436929681
-0.730000	0.190000	0.936952171706357028746481
-0.710000	0.190000	0.939912145196485471210224
-0.690000	0.190000	0.943055042653311637046443
-0.670000	0.190000	0.946438716949467462313805
-0.650000	0.190000	0.950304982396588560078499
-0.630000	0.190000	0.955775212694922382539175
-0.610000	0.190000	0.967429275347425399189660
-0.590000	0.190000	0.999924099791594467312450
-0.570000	0.190000	1.084035211954045729854101
-0.550000	0.190000	1.241676507836707132881315
-0.530000	0.190000	1.415752818871310658721541
-0.510000	0.190000	1.495618546977584006896222
-0.490000	0.190000	1.513679338007983377067944
-0.470000	0.190000	1.528953091776627415399048
-0.450000	0.190000	1.538455761388288545177261
-0.430000	0.190000	1.546380229510181170127225
-0.410000	0.190000	1.559267653818629195683343
-0.390000	0.190000	1.606938138751706324214297
-0.370000	0.190000	1.697794046503931175706725
-0.350000	0.190000	1.808175147882580491298654
-0.330000	0.190000	1.916337352620345102494070
-0.310000	0.190000	2.010176176176832640862813
-0.290000	0.190000	2.085540028652146382626142
-0.270000	0.190000	2.143652187038099121707546
-0.250000	0.190000	2.188506776672924036830636
-0.230000	0.190000	2.224548796518718507542189
-0.210000	0.190000	2.255205344894979813119562
-0.190000	0.190000	2.282451948759559368085093
-0.170000	0.190000	2.307073663533782958978691
-0.150000	0.190000	2.329148194203512822753055
-0.130000	0.190000	2.348465689270877732042209
-0.110000	0.190000	2.364805429161674243943025
-0.090000	0.190000	2.378079303957904233612908
-0.070000	0.190000	2.388362427102802332257170
-0.050000	0.190000	2.395842438702155963170526
-0.030000	0.190000	2.400753895516674063514984
-0.010000	0.190000	2.403334617089409874779449
0.010000	0.190000	2.403334617089409874779449
0.030000	0.190000	2.400753895516674063514984
0.050000	0.190000	2.395842438702155963170526
0.070000	0.190000	2.388362427102802332257170
0.090000	0.190000	2.378079303957904233612908
0.110000	0.190000	2.364805429161674243943025
0.130000	0.190000	2.348465689270877732042209
0.150000	0.190000	2.329148194203512822753055
0.170000	0.190000	2.307073663533783403067901
0.190000	0.190000	2.282451948759558923995883
0.210000	0.190000	2.255205344894979369030352
0.230000	0.190000	2.224548796518718507542189
0.250000	0.190000	2.188506776672924036830636
0.270000	0.190000	2.143652187038099121707546
0.290000	0.190000	2.085540028652146382626142
0.310000	0.190000	2.010176176176832640862813
0.330000	0.190000	1.916337352620345324538675
0.350000	0.190000	1.808175147882580491298654
0.370000	0.190000	1.697794046503931175706725
0.390000	0.190000	1.606938138751706546258902
0.410000	0.190000	1.559267653818629417727948
0.430000	0.190000	1.546380229510181170127225
0.450000	0.190000	1.538455761388288545177261
0.470000	0.190000	1.528953091776627637443653
0.490000	0.190000	1.513679338007983377067944
0.510000	0.190000	1.495618546977584006896222
0.530000	0.190000	1.415752818871310436676936
0.550000	0.190000	1.241676507836707132881315
0.570000	0.190000	1.084035211954045507809496
0.590000	0.190000	0.999924099791594467312450
0.610000	0.190000	0.967429275347425399189660
0.630000	0.190000	0.955775212694922382539175
0.650000	0.190000	0.950304982396588449056196
0.670000	0.190000	0.946438716949467462313805
0.690000	0.190000	0.943055042653311526024140
0.710000	0.190000	0.939912145196485471210224
0.730000	0.190000	0.936952171706357028746481
0.750000	0.190000	0.934152282219060436929681
0.770000	0.190000	0.931498651050193915423847
0.790000	0.190000	0.928986513620583376216189
0.810000	0.190000	0.926635956354011858238096
0.830000	0.190000	0.924542378559548683192304
0.850000	0.190000	0.922994521344401075424457
0.870000	0.190000	0.922633238119141774191689
0.890000	0.190000	0.924316084620627753665190
0.910000	0.190000	0.927970472303048077300502
0.930000	0.190000	0.931141593208039908269313
0.950000	0.190000	0.931227816195714264146943
0.970000	0.190000	0.930153660403162052539017
0.990000	0.190000	0.929987346410651172234907

-0.990000	0.210000	0.933070705930188482035703
-0.970000	0.210000	0.933423266852715927122119
-0.950000	0.210000	0.934351015140025720207007
-0.930000	0.210000	0.933856151961991565180199
-0.910000	0.210000	0.930056557324011490273108
-0.890000	0.210000	0.925476814025227745297286
-0.870000	0.210000	0.922954104802283459285661
-0.850000	0.210000	0.922805441328692688252033
-0.830000	0.210000	0.924109581218429454452234
-0.810000	0.210000	0.926090352164004371182671
-0.790000	0.210000	0.928375212331889021477593
-0.770000	0.210000	0.930832959674132598415497
-0.750000	0.210000	0.933430921080734110617527
-0.730000	0.210000	0.936169457057657528054051
-0.710000	0.210000	0.939059931319681129302523
-0.690000	0.210000	0.942120817535667898212637
-0.670000	0.210000	0.945391107214214820864129
-0.650000	0.210000	0.949015498453579464666063
-0.630000	0.210000	0.953665979948725150983080
-0.610000	0.210000	0.962235054848519233416937
-0.590000	0.210000	0.984855913910288816026650
-0.570000	0.210000	1.046670902366941380279286
-0.550000	0.210000	1.178096398068080752352671
-0.530000	0.210000	1.354750158949268534769317
-0.510000	0.210000	1.467626563850492171781070
-0.490000	0.210000	1.486029220582423926444449
-0.470000	0.210000	1.500415547006614946923264
-0.450000	0.210000	1.516750682611340828032098
-0.430000	0.210000	1.536968408055974677495215
-0.410000	0.210000	1.560581121978390939375458
-0.390000	0.210000	1.588196693529511316356206
-0.370000	0.210000	1.651792058683268837881997
-0.350000	0.210000	1.747572582457562750946067
-0.330000	0.210000	1.853591854017833995271758
-0.310000	0.210000	1.952954546555132342433581
-0.290000	0.210000	2.037029655228995039806250
-0.270000	0.210000	2.103691507722395215296274
-0.250000	0.210000	2.155027704052869363948730
-0.230000	0.210000	2.194989856541748718399276
-0.210000	0.210000	2.227458857874819564415247
-0.190000	0.210000	2.255205344894979813119562
-0.170000	0.210000	2.279738993444458294845845
-0.150000	0.210000	2.301642643395064968814268
-0.130000	0.210000	2.320994943992829906420639
-0.110000	0.210000	2.337692136364363015843537
-0.090000	0.210000	2.351632904491616216091643
-0.070000	0.210000	2.362782516631207307966633
-0.050000	0.210000	2.371156677303110527077479
-0.030000	0.210000	2.376798179861016269143192
-0.010000	0.210000	2.379782189878973941432605
0.010000	0.210000	2.379782189878973941432605
0.030000	0.210000	2.376798179861015825053983
0.050000	0.210000	2.371156677303110527077479
0.070000	0.210000	2.362782516631207307966633
0.090000	0.210000	2.351632904491616216091643
0.110000	0.210000	2.337692136364363015843537
0.130000	0.210000	2.320994943992829906420639
0.150000	0.210000	2.301642643395064968814268
0.170000	0.210000	2.279738993444458294845845
0.190000	0.210000	2.255205344894979369030352
0.210000	0.210000	2.227458857874819120326038
0.230000	0.210000	2.194989856541748274310066
0.250000	0.210000	2.155027704052869363948730
0.270000	0.210000	2.103691507722395215296274
0.290000	0.210000	2.037029655228994595717040
0.310000	0.210000	1.952954546555132342433581
0.330000	0.210000	1.853591854017833995271758
0.350000	0.210000	1.747572582457562750946067
0.370000	0.210000	1.651792058683268837881997
0.390000	0.210000	1.588196693529511316356206
0.410000	0.210000	1.560581121978390939375458
0.430000	0.210000	1.536968408055974455450610
0.450000	0.210000	1.516750682611341050076703
0.470000	0.210000	1.500415547006615168967869
0.490000	0.210000	1.486029220582423926444449
0.510000	0.210000	1.467626563850492171781070
0.530000	0.210000	1.354750158949268312724712
0.550000	0.210000	1.178096398068080530308066
0.570000	0.210000	1.046670902366941158234681
0.590000	0.210000	0.984855913910288816026650
0.610000	0.210000	0.962235054848519011372332
0.630000	0.210000	0.953665979948725039960777
0.650000	0.210000	0.949015498453579353643761
0.670000	0.210000	0.945391107214214820864129
0.690000	0.210000	0.942120817535668009234939
0.710000	0.210000	0.939059931319681129302523
0.730000	0.210000	0.936169457057657639076353
0.750000	0.210000	0.933430921080734110617527
0.770000	0.210000	0.930832959674132487393194
0.790000	0.210000	0.928375212331889021477593
0.810000	0.210000	0.926090352164004260160368
0.830000	0.210000	0.924109581218429343429932
0.850000	0.210000	0.922805441328692688252033
0.870000	0.210000	0.922954104802283348263359
0.890000	0.210000	0.925476814025227856319589
0.910000	0.210000	0.930056557324011601295410
0.930000	0.210000	0.933856151961991676202501
0.950000	0.210000	0.934351015140025720207007
0.970000	0.210000	0.933423266852716038144422
0.990000	0.210000	0.933070705930188482035703

-0.990000	0.230000	0.936444815407308839283473
-0.970000	0.230000	0.937034050555443753793838
-0.950000	0.230000	0.937770049087117030239824
-0.930000	0.230000	0.936644966346460661199558
-0.910000	0.230000	0.932304322620961301026909
-0.890000	0.230000	0.926900842963756854686608
-0.870000	0.230000	0.923469285004971718322508
-0.850000	0.230000	0.922694262277730770094308
-0.830000	0.230000	0.923679687603526144989985
-0.810000	0.230000	0.925513789039246859147170
-0.790000	0.230000	0.927719542061859137049851
-0.770000	0.230000	0.930116923311762655579571
-0.750000	0.230000	0.932655367286165715157153
-0.730000	0.230000	0.935329152777493955106536
-0.710000	0.230000	0.938146878785205418083137
-0.690000	0.230000	0.941123628315460258875191
-0.670000	0.230000	0.944286138810738973070613
-0.650000	0.230000	0.947716489535659678544732
-0.630000	0.230000	0.951783497874562067764259
-0.610000	0.230000	0.958154340322683650832403
-0.590000	0.230000	0.973231542794936510532011
-0.570000	0.230000	1.015622685709341777027248
-0.550000	0.230000	1.117717697249741348741736
-0.530000	0.230000	1.285757719404145182906518
-0.510000	0.230000	1.437002309227588758844263
-0.490000	0.230000	1.484751674465931703394972
-0.470000	0.230000	1.504060544095751073001566
-0.450000	0.230000	1.530779521484759930771702
-0.430000	0.230000	1.550970383466496294033732
-0.410000	0.230000	1.570677254400743905193849
-0.390000	0.230000	1.583492854160254870166114
-0.370000	0.230000	1.616243485431863691204057
-0.350000	0.230000	1.687776911703821269838954
-0.330000	0.230000	1.784107548503077511625747
-0.310000	0.230000	1.884922432349260157380400
-0.290000	0.230000	1.976548075567597484436533
-0.270000	0.230000	2.052687130499101009206697
-0.250000	0.230000	2.112575344639439300920003
-0.230000	0.230000	2.158769438219995784322691
-0.210000	0.230000	2.194989856541748718399276
-0.190000	0.230000	2.224548796518718951631399
-0.170000	0.230000	2.249683672412809976037806
-0.150000	0.230000	2.271600145554830696426052
-0.130000	0.230000	2.290805136630593263902256
-0.110000	0.230000	2.307437104570410735249197
-0.090000	0.230000	2.321488369210307212142652
-0.070000	0.230000	2.332909688779310819484181
-0.050000	0.230000	2.341633362992987077433327
-0.030000	0.230000	2.347589733477630780100753
-0.010000	0.230000	2.350751588025484561939038
0.010000	0.230000	2.350751588025484561939038
0.030000	0.230000	2.347589733477630780100753
0.050000	0.230000	2.341633362992987077433327
0.070000	0.230000	2.332909688779310819484181
0.090000	0.230000	2.321488369210306768053442
0.110000	0.230000	2.307437104570410291159988
0.130000	0.230000	2.290805136630592819813046
0.150000	0.230000	2.271600145554830252336842
0.170000	0.230000	2.249683672412809531948596
0.190000	0.230000	2.224548796518718507542189
0.210000	0.230000	2.194989856541748718399276
0.230000	0.230000	2.158769438219996228411901
0.250000	0.230000	2.112575344639439745009213
0.270000	0.230000	2.052687130499101009206697
0.290000	0.230000	1.976548075567597484436533
0.310000	0.230000	1.884922432349260157380400
0.330000	0.230000	1.784107548503077511625747
0.350000	0.230000	1.687776911703821491883559
0.370000	0.230000	1.616243485431863913248662
0.390000	0.230000	1.583492854160254870166114
0.410000	0.230000	1.570677254400743683149244
0.430000	0.230000	1.550970383466496071989127
0.450000	0.230000	1.530779521484759708727097
0.470000	0.230000	1.504060544095751073001566
0.490000	0.230000	1.484751674465931481350367
0.510000	0.230000	1.437002309227588536799658
0.530000	0.230000	1.285757719404144960861913
0.550000	0.230000	1.117717697249741126697131
0.570000	0.230000	1.015622685709341777027248
0.590000	0.230000	0.973231542794936510532011
0.610000	0.230000	0.958154340322683650832403
0.630000	0.230000	0.951783497874562067764259
0.650000	0.230000	0.947716489535659678544732
0.670000	0.230000	0.944286138810738973070613
0.690000	0.230000	0.941123628315460480919796
0.710000	0.230000	0.938146878785205418083137
0.730000	0.230000	0.935329152777493955106536
0.750000	0.230000	0.932655367286165715157153
0.770000	0.230000	0.930116923311762544557268
0.790000	0.230000	0.927719542061859026027548
0.810000	0.230000	0.925513789039246748124867
0.830000	0.230000	0.923679687603525922945380
0.850000	0.230000	0.922694262277730770094308
0.870000	0.230000	0.923469285004971607300206
0.890000	0.230000	0.926900842963757076731213
0.910000	0.230000	0.932304322620961412049212
0.930000	0.230000	0.936644966346460661199558
0.950000	0.230000	0.937770049087117030239824
0.970000	0.230000	0.937034050555443864816141
0.990000	0.230000	0.936444815407308839283473

-0.990000	0.250000	0.940254015226783423919699
-0.970000	0.250000	0.940973686086027494290818
-0.950000	0.250000	0.941379220262488436432591
-0.930000	0.250000	0.939423931489972052766291
-0.910000	0.250000	0.934679100861212197592920
-0.890000	0.250000	0.928634438379569937538349
-0.870000	0.250000	0.924252713664405090021603
-0.850000	0.250000	0.922713097490093114849685
-0.830000	0.250000	0.923278392715528695156024
-0.810000	0.250000	0.924917596312674894498684
-0.790000	0.250000	0.927025314811675049675443
-0.770000	0.250000	0.929354859695413870745995
-0.750000	0.250000	0.931829886480216029731594
-0.730000	0.250000	0.934435948023526252725901
-0.710000	0.250000	0.937178248598495966525945
-0.690000	0.250000	0.940069076689085347808827
-0.670000	0.250000	0.943127739084853033979527
-0.650000	0.250000	0.946400298838944831203435
-0.630000	0.250000	0.950073308074952826984827
-0.610000	0.250000	0.955013449422633886598533
-0.590000	0.250000	0.964834328614171732318994
-0.570000	0.250000	0.991604149846125215717052
-0.550000	0.250000	1.062975854350659554725667
-0.530000	0.250000	1.205818368857438205310473
-0.510000	0.250000	1.381777667471354664741057
-0.490000	0.250000	1.484170680700593214496052
-0.470000	0.250000	1.510800381827042571103448
-0.450000	0.250000	1.533258126763724416008472
-0.430000	0.250000	1.541112942229346582934113
-0.410000	0.250000	1.556180908775667948162891
-0.390000	0.250000	1.570067404198684624105908
-0.370000	0.250000	1.588436030401493725960904
-0.350000	0.250000	1.633010395588849306136581
-0.330000	0.250000	1.711174539811854522497470
-0.310000	0.250000	1.807107647936626149132167
-0.290000	0.250000	1.903065720842320729389030
-0.270000	0.250000	1.988100012397800764318845
-0.250000	0.250000	2.057846234724570955165746
-0.230000	0.250000	2.112575344639439300920003
-0.210000	0.250000	2.155027704052869363948730
-0.190000	0.250000	2.188506776672924036830636
-0.170000	0.250000	2.215740190660349551166064
-0.150000	0.250000	2.238550677027481672354270
-0.130000	0.250000	2.257985501957937568562329
-0.110000	0.250000	2.274569284584910366930899
-0.090000	0.250000	2.288522817558431565743149
-0.070000	0.250000	2.299897733639398644811536
-0.050000	0.250000	2.308639185528150061799124
-0.030000	0.250000	2.314642012142329896562387
-0.010000	0.250000	2.317831487574844473442681
0.010000	0.250000	2.317831487574844473442681
0.030000	0.250000	2.314642012142329896562387
0.050000	0.250000	2.308639185528150061799124
0.070000	0.250000	2.299897733639398200722326
0.090000	0.250000	2.288522817558431565743149
0.110000	0.250000	2.274569284584910366930899
0.130000	0.250000	2.257985501957937124473119
0.150000	0.250000	2.238550677027481228265060
0.170000	0.250000	2.215740190660349551166064
0.190000	0.250000	2.188506776672924480919846
0.210000	0.250000	2.155027704052869363948730
0.230000	0.250000	2.112575344639439745009213
0.250000	0.250000	2.057846234724571399254955
0.270000	0.250000	1.988100012397800764318845
0.290000	0.250000	1.903065720842320729389030
0.310000	0.250000	1.807107647936626149132167
0.330000	0.250000	1.711174539811854744542075
0.350000	0.250000	1.633010395588849306136581
0.370000	0.250000	1.588436030401493725960904
0.390000	0.250000	1.570067404198684624105908
0.410000	0.250000	1.556180908775667948162891
0.430000	0.250000	1.541112942229346582934113
0.450000	0.250000	1.533258126763724416008472
0.470000	0.250000	1.510800381827042793148053
0.490000	0.250000	1.484170680700592770406843
0.510000	0.250000	1.381777667471354442696452
0.530000	0.250000	1.205818368857437983265868
0.550000	0.250000	1.062975854350659554725667
0.570000	0.250000	0.991604149846125215717052
0.590000	0.250000	0.964834328614171843341296
0.610000	0.250000	0.955013449422633997620835
0.630000	0.250000	0.950073308074952938007129
0.650000	0.250000	0.946400298838944831203435
0.670000	0.250000	0.943127739084853145001830
0.690000	0.250000	0.940069076689085458831130
0.710000	0.250000	0.937178248598495966525945
0.730000	0.250000	0.934435948023526363748203
0.750000	0.250000	0.931829886480216140753896
0.770000	0.250000	0.929354859695413870745995
0.790000	0.250000	0.927025314811674938653141
0.810000	0.250000	0.924917596312674672454079
0.830000	0.250000	0.923278392715528695156024
0.850000	0.250000	0.922713097490093003827383
0.870000	0.250000	0.924252713664405090021603
0.890000	0.250000	0.928634438379570048560652
0.910000	0.250000	0.934679100861212197592920
0.930000	0.250000	0.939423931489972163788593
0.950000	0.250000	0.941379220262488214387986
0.970000	0.250000	0.940973686086027383268515
0.990000	0.250000	0.940254015226783312897396

-0.990000	0.270000	0.944461680081074894665960
-0.970000	0.270000	0.945176408500576825666428
-0.950000	0.270000	0.945063449004304279021937
-0.930000	0.270000	0.942209760766966386569266
-0.910000	0.270000	0.937156034023096884411075
-0.890000	0.270000	0.930682369573517687122433
-0.870000	0.270000	0.925367340070882837821387
-0.850000	0.270000	0.922925035263394533124881
-0.830000	0.270000	0.922942172080806089162763
-0.810000	0.270000	0.924318521978796936444667
-0.790000	0.270000	0.926300383734069199270778
-0.770000	0.270000	0.928551745805317296778014
-0.750000	0.270000	0.930958950477548063950906
-0.730000	0.270000	0.933494598419466137251277
-0.710000	0.270000	0.936159313402688209038160
-0.690000	0.270000	0.938962742685058859848368
-0.670000	0.270000	0.941919678347274524909949
-0.650000	0.270000	0.945057458675643613510431
-0.630000	0.270000	0.948466142832300906917453
-0.610000	0.270000	0.952555797963775097159100
-0.590000	0.270000	0.959149198557479265581094
-0.570000	0.270000	0.975079206367993389648063
-0.550000	0.270000	1.019652006656229126235758
-0.530000	0.270000	1.125147423347112818348137
-0.510000	0.270000	1.295928426443157643888071
-0.490000	0.270000	1.452302550089392241261521
-0.470000	0.270000	1.512481669792512084526948
-0.450000	0.270000	1.527184907532789015505159
-0.430000	0.270000	1.529816549410165871236700
-0.410000	0.270000	1.546131813181925496181179
-0.390000	0.270000	1.554114149701161684546946
-0.370000	0.270000	1.569370045672369595735063
-0.350000	0.270000	1.590925742793074970649059
-0.330000	0.270000	1.642104037500965452167634
-0.310000	0.270000	1.723894569034295498610732
-0.290000	0.270000	1.818075739509861010745340
-0.270000	0.270000	1.908983864485218395756760
-0.250000	0.270000	1.988100012397800764318845
-0.230000	0.270000	2.052687130499101009206697
-0.210000	0.270000	2.103691507722395659385484
-0.190000	0.270000	2.143652187038099121707546
-0.170000	0.270000	2.175249897819241606811147
-0.150000	0.270000	2.200668489312723963280405
-0.130000	0.270000	2.221466089229347851130569
-0.110000	0.270000	2.238645746193688168546032
-0.090000	0.270000	2.252789970930241025826035
-0.070000	0.270000	2.264183815778401331897385
-0.050000	0.270000	2.272897957319953032850890
-0.030000	0.270000	2.278873909173827705387794
-0.010000	0.270000	2.282040747396647084599408
0.010000	0.270000	2.282040747396647084599408
0.030000	0.270000	2.278873909173827705387794
0.050000	0.270000	2.272897957319953032850890
0.070000	0.270000	2.264183815778401331897385
0.090000	0.270000	2.252789970930241025826035
0.110000	0.270000	2.238645746193687724456822
0.130000	0.270000	2.221466089229347407041359
0.150000	0.270000	2.200668489312723519191195
0.170000	0.270000	2.175249897819241162721937
0.190000	0.270000	2.143652187038099121707546
0.210000	0.270000	2.103691507722395215296274
0.230000	0.270000	2.052687130499101009206697
0.250000	0.270000	1.988100012397801208408055
0.270000	0.270000	1.908983864485218395756760
0.290000	0.270000	1.818075739509861010745340
0.310000	0.270000	1.723894569034295498610732
0.330000	0.270000	1.642104037500965452167634
0.350000	0.270000	1.590925742793074970649059
0.370000	0.270000	1.569370045672369373690458
0.390000	0.270000	1.554114149701161462502341
0.410000	0.270000	1.546131813181925274136574
0.430000	0.270000	1.529816549410165649192095
0.450000	0.270000	1.527184907532789015505159
0.470000	0.270000	1.512481669792511862482343
0.490000	0.270000	1.452302550089391797172311
0.510000	0.270000	1.295928426443157421843466
0.530000	0.270000	1.125147423347112818348137
0.550000	0.270000	1.019652006656229126235758
0.570000	0.270000	0.975079206367993389648063
0.590000	0.270000	0.959149198557479265581094
0.610000	0.270000	0.952555797963775097159100
0.630000	0.270000	0.948466142832301017939756
0.650000	0.270000	0.945057458675643724532733
0.670000	0.270000	0.941919678347274524909949
0.690000	0.270000	0.938962742685058859848368
0.710000	0.270000	0.936159313402688320060463
0.730000	0.270000	0.933494598419466248273579
0.750000	0.270000	0.930958950477548174973208
0.770000	0.270000	0.928551745805317296778014
0.790000	0.270000	0.926300383734069088248475
0.810000	0.270000	0.924318521978796825422364
0.830000	0.270000	0.922942172080806089162763
0.850000	0.270000	0.922925035263394533124881
0.870000	0.270000	0.925367340070882837821387
0.890000	0.270000	0.930682369573517687122433
0.910000	0.270000	0.937156034023096995433377
0.930000	0.270000	0.942209760766966386569266
0.950000	0.270000	0.945063449004304279021937
0.970000	0.270000	0.945176408500576936688731
0.990000	0.270000	0.944461680081075005688263

-0.990000	0.290000	0.948931940843684262887336
-0.970000	0.290000	0.949630593271939216215571
-0.950000	0.290000	0.948799181261679835941436
-0.930000	0.290000	0.945113706744605708287565
-0.910000	0.290000	0.939723830833144813112767
-0.890000	0.290000	0.933010894485750696958348
-0.870000	0.290000	0.926869512533146977517617
-0.850000	0.290000	0.923412671105580229458099
-0.830000	0.290000	0.922725260747288000828803
-0.810000	0.290000	0.923742238227304945930030
-0.790000	0.290000	0.925555975832927591007149
-0.770000	0.290000	0.927713611766994628027305
-0.750000	0.290000	0.930047308697079855299705
-0.730000	0.290000	0.932509900852270257054499
-0.710000	0.290000	0.935095314699429636107197
-0.690000	0.290000	0.937810239889835806081919
-0.670000	0.290000	0.940666387434054174221387
-0.650000	0.290000	0.943681782195644691668690
-0.630000	0.290000	0.946900560391861323417118
-0.610000	0.290000	0.950503267613826308135572
-0.590000	0.290000	0.955320576282610911533766
-0.570000	0.290000	0.964774104023185197220869
-0.550000	0.290000	0.990228223948794616937619
-0.530000	0.290000	1.058040557067249753941951
-0.510000	0.290000	1.196073217972629665339923
-0.490000	0.290000	1.374494864344922850918351
-0.470000	0.290000	1.491065819976847617311932
-0.450000	0.290000	1.514476700181258239652493
-0.430000	0.290000	1.521092655017887373958274
-0.410000	0.290000	1.536425891823338441000146
-0.390000	0.290000	1.543964336414409777020751
-0.370000	0.290000	1.561609856795759254666223
-0.350000	0.290000	1.570496319431226028839887
-0.330000	0.290000	1.589585138672999331532765
-0.310000	0.290000	1.645503032171569568475888
-0.290000	0.290000	1.727914111800332053192619
-0.270000	0.290000	1.818075739509860788700735
-0.250000	0.290000	1.903065720842320729389030
-0.230000	0.290000	1.976548075567597484436533
-0.210000	0.290000	2.037029655228995039806250
-0.190000	0.290000	2.085540028652146382626142
-0.170000	0.290000	2.123978764212077763318121
-0.150000	0.290000	2.154343736979062562397758
-0.130000	0.290000	2.178411923645358516665738
-0.110000	0.290000	2.197579554672416168870086
-0.090000	0.290000	2.212836017951284706128945
-0.070000	0.290000	2.224810775285796626832280
-0.050000	0.290000	2.233825013896397759793899
-0.030000	0.290000	2.239957950486737292550288
-0.010000	0.290000	2.243186152632499208436911
0.010000	0.290000	2.243186152632499652526121
0.030000	0.290000	2.239957950486737292550288
0.050000	0.290000	2.233825013896397759793899
0.070000	0.290000	2.224810775285796626832280
0.090000	0.290000	2.212836017951284706128945
0.110000	0.290000	2.197579554672416612959296
0.130000	0.290000	2.178411923645358960754947
0.150000	0.290000	2.154343736979062562397758
0.170000	0.290000	2.123978764212077763318121
0.190000	0.290000	2.085540028652146826715352
0.210000	0.290000	2.037029655228994595717040
0.230000	0.290000	1.976548075567597484436533
0.250000	0.290000	1.903065720842320951433635
0.270000	0.290000	1.818075739509861010745340
0.290000	0.290000	1.727914111800332275237224
0.310000	0.290000	1.645503032171569790520493
0.330000	0.290000	1.589585138672999553577370
0.350000	0.290000	1.570496319431226028839887
0.370000	0.290000	1.561609856795759032621618
0.390000	0.290000	1.543964336414409777020751
0.410000	0.290000	1.536425891823338218955541
0.430000	0.290000	1.521092655017887373958274
0.450000	0.290000	1.514476700181258239652493
0.470000	0.290000	1.491065819976847617311932
0.490000	0.290000	1.374494864344922850918351
0.510000	0.290000	1.196073217972629665339923
0.530000	0.290000	1.058040557067249753941951
0.550000	0.290000	0.990228223948794505915316
0.570000	0.290000	0.964774104023185197220869
0.590000	0.290000	0.955320576282611022556068
0.610000	0.290000	0.950503267613826308135572
0.630000	0.290000	0.946900560391861323417118
0.650000	0.290000	0.943681782195644691668690
0.670000	0.290000	0.940666387434054174221387
0.690000	0.290000	0.937810239889835695059617
0.710000	0.290000	0.935095314699429747129500
0.730000	0.290000	0.932509900852270257054499
0.750000	0.290000	0.930047308697079855299705
0.770000	0.290000	0.927713611766994739049608
0.790000	0.290000	0.925555975832927591007149
0.810000	0.290000	0.923742238227304945930030
0.830000	0.290000	0.922725260747288000828803
0.850000	0.290000	0.923412671105580229458099
0.870000	0.290000	0.926869512533146977517617
0.890000	0.290000	0.933010894485750696958348
0.910000	0.290000	0.939723830833144702090465
0.930000	0.290000	0.945113706744605708287565
0.950000	0.290000	0.948799181261679835941436
0.970000	0.290000	0.949630593271939327237874
0.990000	0.290000	0.948931940843684262887336

-0.990000	0.310000	0.953770408542848779909207
-0.970000	0.310000	0.954349456012866359522206
-0.950000	0.310000	0.952583759869104373940729
-0.930000	0.310000	0.948179288794034902387864
-0.910000	0.310000	0.942314374893470141358875
-0.890000	0.310000	0.935525885501024889734367
-0.870000	0.310000	0.928797290267256658857775
-0.850000	0.310000	0.924280293936474039995232
-0.830000	0.310000	0.922707264027207929579788
-0.810000	0.310000	0.923228616244579636251899
-0.790000	0.310000	0.924809111495883962028586
-0.770000	0.310000	0.926848385323733592322526
-0.750000	0.310000	0.929100211677244325336744
-0.730000	0.310000	0.931486716135236925140362
-0.710000	0.310000	0.933991425039766953730691
-0.690000	0.310000	0.936617162360472876869721
-0.670000	0.310000	0.939373053982630490388317
-0.650000	0.310000	0.942272258736413736990301
-0.630000	0.310000	0.945338586079697451580728
-0.610000	0.310000	0.948649073617939042613045
-0.590000	0.310000	0.952550082352188520751213
-0.570000	0.310000	0.958573399646066137691491
-0.550000	0.310000	0.972498238254799973745435
-0.530000	0.310000	1.011147276767050406931503
-0.510000	0.310000	1.105276778783293556429612
-0.490000	0.310000	1.267522658189241369086631
-0.470000	0.310000	1.432353176809753048104312
-0.450000	0.310000	1.501684043519951883283170
-0.430000	0.310000	1.508731553292753435613349
-0.410000	0.310000	1.522121123615594484590474
-0.390000	0.310000	1.532253541975531652141740
-0.370000	0.310000	1.549278003111364654387216
-0.350000	0.310000	1.556449577418494323310938
-0.330000	0.310000	1.559744434196722151497738
-0.310000	0.310000	1.586744791021563294464158
-0.290000	0.310000	1.645503032171569568475888
-0.270000	0.310000	1.723894569034295498610732
-0.250000	0.310000	1.807107647936626149132167
-0.230000	0.310000	1.884922432349260157380400
-0.210000	0.310000	1.952954546555132342433581
-0.190000	0.310000	2.010176176176832640862813
-0.170000	0.310000	2.056993866271906057363594
-0.150000	0.310000	2.094499505909122039071235
-0.130000	0.310000	2.124109350329185907924057
-0.110000	0.310000	2.147240291222588304265173
-0.090000	0.310000	2.165127607740924275958605
-0.070000	0.310000	2.178753486852900156378610
-0.050000	0.310000	2.188798587547767571237500
-0.030000	0.310000	2.195571638868659469778777
-0.010000	0.310000	2.199111602311313973245888
0.010000	0.310000	2.199111602311314417335097
0.030000	0.310000	2.195571638868659913867987
0.050000	0.310000	2.188798587547768015326710
0.070000	0.310000	2.178753486852900600467819
0.090000	0.310000	2.165127607740924720047815
0.110000	0.310000	2.147240291222588748354383
0.130000	0.310000	2.124109350329186352013267
0.150000	0.310000	2.094499505909122039071235
0.170000	0.310000	2.056993866271906057363594
0.190000	0.310000	2.010176176176832640862813
0.210000	0.310000	1.952954546555132342433581
0.230000	0.310000	1.884922432349260157380400
0.250000	0.310000	1.807107647936626371176771
0.270000	0.310000	1.723894569034295498610732
0.290000	0.310000	1.645503032171569790520493
0.310000	0.310000	1.586744791021563294464158
0.330000	0.310000	1.559744434196722151497738
0.350000	0.310000	1.556449577418494101266333
0.370000	0.310000	1.549278003111364654387216
0.390000	0.310000	1.532253541975531652141740
0.410000	0.310000	1.522121123615594706635079
0.430000	0.310000	1.508731553292753435613349
0.450000	0.310000	1.501684043519951661238565
0.470000	0.310000	1.432353176809752826059707
0.490000	0.310000	1.267522658189241369086631
0.510000	0.310000	1.105276778783293556429612
0.530000	0.310000	1.011147276767050184886898
0.550000	0.310000	0.972498238254799862723132
0.570000	0.310000	0.958573399646066137691491
0.590000	0.310000	0.952550082352188631773515
0.610000	0.310000	0.948649073617939042613045
0.630000	0.310000	0.945338586079697451580728
0.650000	0.310000	0.942272258736413736990301
0.670000	0.310000	0.939373053982630379366014
0.690000	0.310000	0.936617162360472876869721
0.710000	0.310000	0.933991425039767064752994
0.730000	0.310000	0.931486716135236925140362
0.750000	0.310000	0.929100211677244325336744
0.770000	0.310000	0.926848385323733592322526
0.790000	0.310000	0.924809111495884073050888
0.810000	0.310000	0.923228616244579636251899
0.830000	0.310000	0.922707264027207929579788
0.850000	0.310000	0.924280293936474151017535
0.870000	0.310000	0.928797290267256658857775
0.890000	0.310000	0.935525885501024778712065
0.910000	0.310000	0.942314374893470030336573
0.930000	0.310000	0.948179288794035013410166
0.950000	0.310000	0.952583759869104373940729
0.970000	0.310000	0.954349456012866470544509
0.990000	0.310000	0.953770408542848779909207

-0.990000	0.330000	0.959067111824790097251991
-0.970000	0.330000	0.959110847617221984329205
-0.950000	0.330000	0.956324882039344070783216
-0.930000	0.330000	0.951293637035632633214277
-0.910000	0.330000	0.944890820850545098963380
-0.890000	0.330000	0.938140456833167935002393
-0.870000	0.330000	0.931153737353155874778565
-0.850000	0.330000	0.925635663659422847082681
-0.830000	0.330000	0.922994571613966696688180
-0.810000	0.330000	0.922838244209661984207571
-0.790000	0.330000	0.924086698696087172066882
-0.770000	0.330000	0.925967585734374321049245
-0.750000	0.330000	0.928123945047977350064627
-0.730000	0.330000	0.930430088362704021953675
-0.710000	0.330000	0.932852736424277573235031
-0.690000	0.330000	0.935388987521308279404764
-0.670000	0.330000	0.938045238715577101018539
-0.650000	0.330000	0.940831628593460367326884
-0.630000	0.330000	0.943763097047238708192651
-0.610000	0.330000	0.946874101128073353272896
-0.590000	0.330000	0.950300315442988652314682
-0.570000	0.330000	0.954661439749659113118696
-0.550000	0.330000	0.962537731144588182274902
-0.530000	0.330000	0.982779767657195213459431
-0.510000	0.330000	1.037564697552025405613563
-0.490000	0.330000	1.156524229150707183677582
-0.470000	0.330000	1.328355381509845223320099
-0.450000	0.330000	1.464445552460986510467933
-0.430000	0.330000	1.505527149097702022118028
-0.410000	0.330000	1.519605393353924194244087
-0.390000	0.330000	1.528177730300446235389700
-0.370000	0.330000	1.536331323275963445240677
-0.350000	0.330000	1.535164147737018147665822
-0.330000	0.330000	1.542932702984322279604612
-0.310000	0.330000	1.559744434196722151497738
-0.290000	0.330000	1.589585138672999553577370
-0.270000	0.330000	1.642104037500965452167634
-0.250000	0.330000	1.711174539811854744542075
-0.230000	0.330000	1.784107548503077511625747
-0.210000	0.330000	1.853591854017833995271758
-0.190000	0.330000	1.916337352620345324538675
-0.170000	0.330000	1.970726703079113573124914
-0.150000	0.330000	2.016207911564676713567223
-0.130000	0.330000	2.053049502030169559674277
-0.110000	0.330000	2.082038858023110172723591
-0.090000	0.330000	2.104241106411595563230321
-0.070000	0.330000	2.120818030834543677087822
-0.050000	0.330000	2.132860456557386985565472
-0.030000	0.330000	2.140985681533970730328065
-0.010000	0.330000	2.145241357123015113472775
0.010000	0.330000	2.145241357123015113472775
0.030000	0.330000	2.140985681533970730328065
0.050000	0.330000	2.132860456557386985565472
0.070000	0.330000	2.120818030834543677087822
0.090000	0.330000	2.104241106411596007319531
0.110000	0.330000	2.082038858023110172723591
0.130000	0.330000	2.053049502030170003763487
0.150000	0.330000	2.016207911564676713567223
0.170000	0.330000	1.970726703079113573124914
0.190000	0.330000	1.916337352620345102494070
0.210000	0.330000	1.853591854017833995271758
0.230000	0.330000	1.784107548503077511625747
0.250000	0.330000	1.711174539811854744542075
0.270000	0.330000	1.642104037500965452167634
0.290000	0.330000	1.589585138672999331532765
0.310000	0.330000	1.559744434196722151497738
0.330000	0.330000	1.542932702984322279604612
0.350000	0.330000	1.535164147737017925621217
0.370000	0.330000	1.536331323275963445240677
0.390000	0.330000	1.528177730300446235389700
0.410000	0.330000	1.519605393353924194244087
0.430000	0.330000	1.505527149097702022118028
0.450000	0.330000	1.464445552460986288423328
0.470000	0.330000	1.328355381509845445364704
0.490000	0.330000	1.156524229150707405722187
0.510000	0.330000	1.037564697552025405613563
0.530000	0.330000	0.982779767657195102437129
0.550000	0.330000	0.962537731144588071252599
0.570000	0.330000	0.954661439749659113118696
0.590000	0.330000	0.950300315442988652314682
0.610000	0.330000	0.946874101128073353272896
0.630000	0.330000	0.943763097047238819214954
0.650000	0.330000	0.940831628593460367326884
0.670000	0.330000	0.938045238715577101018539
0.690000	0.330000	0.935388987521308168382461
0.710000	0.330000	0.932852736424277462212729
0.730000	0.330000	0.930430088362703910931373
0.750000	0.330000	0.928123945047977350064627
0.770000	0.330000	0.925967585734374321049245
0.790000	0.330000	0.924086698696087061044580
0.810000	0.330000	0.922838244209661873185269
0.830000	0.330000	0.922994571613966696688180
0.850000	0.330000	0.925635663659423069127286
0.870000	0.330000	0.931153737353156096823170
0.890000	0.330000	0.938140456833167935002393
0.910000	0.330000	0.944890820850545098963380
0.930000	0.330000	0.951293637035632633214277
0.950000	0.330000	0.956324882039344070783216
0.970000	0.330000	0.959110847617221984329205
0.990000	0.330000	0.959067111824789875207387

-0.990000	0.350000	0.964665041175838844367263
-0.970000	0.350000	0.963746570606135777303791
-0.950000	0.350000	0.960066886058225099631613
-0.930000	0.350000	0.954374787401817248344571
-0.910000	0.350000	0.947581194298721229962723
-0.890000	0.350000	0.940849096802231388281257
-0.870000	0.350000	0.933880129427653304929891
-0.850000	0.350000	0.927555058596907566759171
-0.830000	0.350000	0.923717448140104147036311
-0.810000	0.350000	0.922662121490556708103270
-0.790000	0.350000	0.923432739239229305461265
-0.770000	0.350000	0.925089615870818948728527
-0.750000	0.350000	0.927126967654022915432677
-0.730000	0.350000	0.929345556428331720510982
-0.710000	0.350000	0.931684309531267573767366
-0.690000	0.350000	0.934131013135625742904722
-0.670000	0.350000	0.936688514263558369421503
-0.650000	0.350000	0.939364508406578702093270
-0.630000	0.350000	0.942169650500967792439155
-0.610000	0.350000	0.945121800287365032566811
-0.590000	0.350000	0.948273937276389977668600
-0.570000	0.350000	0.951857344019474527208047
-0.550000	0.350000	0.956901244688897034684771
-0.530000	0.350000	0.967392386199738885110833
-0.510000	0.350000	0.995617171011178303530187
-0.490000	0.350000	1.067310912591798777171448
-0.470000	0.350000	1.203950894490411593906742
-0.450000	0.350000	1.369235418897123413017880
-0.430000	0.350000	1.473603318665231531880977
-0.410000	0.350000	1.500478398662289158949079
-0.390000	0.350000	1.508257724362590757039015
-0.370000	0.350000	1.509231224079746969124471
-0.350000	0.350000	1.515635090498904435918348
-0.330000	0.350000	1.535164147737018147665822
-0.310000	0.350000	1.556449577418494101266333
-0.290000	0.350000	1.570496319431226250884492
-0.270000	0.350000	1.590925742793075192693664
-0.250000	0.350000	1.633010395588849528181186
-0.230000	0.350000	1.687776911703821491883559
-0.210000	0.350000	1.747572582457562750946067
-0.190000	0.350000	1.808175147882580491298654
-0.170000	0.350000	1.865828638275408568603098
-0.150000	0.350000	1.917562547029949548971217
-0.130000	0.350000	1.961516965484821684029271
-0.110000	0.350000	1.997066277301233316876505
-0.090000	0.350000	2.024547881447791297659933
-0.070000	0.350000	2.044938199457278837911645
-0.050000	0.350000	2.059702214373318795992418
-0.030000	0.350000	2.069842418853492294061880
-0.010000	0.350000	2.075259882922923626580314
0.010000	0.350000	2.075259882922923626580314
0.030000	0.350000	2.069842418853492738151090
0.050000	0.350000	2.059702214373318795992418
0.070000	0.350000	2.044938199457278837911645
0.090000	0.350000	2.024547881447790853570723
0.110000	0.350000	1.997066277301232872787295
0.130000	0.350000	1.961516965484821461984666
0.150000	0.350000	1.917562547029949548971217
0.170000	0.350000	1.865828638275408568603098
0.190000	0.350000	1.808175147882580491298654
0.210000	0.350000	1.747572582457562750946067
0.230000	0.350000	1.687776911703821269838954
0.250000	0.350000	1.633010395588849306136581
0.270000	0.350000	1.590925742793074970649059
0.290000	0.350000	1.570496319431226028839887
0.310000	0.350000	1.556449577418494101266333
0.330000	0.350000	1.535164147737017703576612
0.350000	0.350000	1.515635090498904435918348
0.370000	0.350000	1.509231224079746969124471
0.390000	0.350000	1.508257724362590534994411
0.410000	0.350000	1.500478398662289380993684
0.430000	0.350000	1.473603318665231531880977
0.450000	0.350000	1.369235418897123413017880
0.470000	0.350000	1.203950894490411593906742
0.490000	0.350000	1.067310912591798777171448
0.510000	0.350000	0.995617171011178414552489
0.530000	0.350000	0.967392386199738663066228
0.550000	0.350000	0.956901244688896923662469
0.570000	0.350000	0.951857344019474527208047
0.590000	0.350000	0.948273937276389977668600
0.610000	0.350000	0.945121800287365032566811
0.630000	0.350000	0.942169650500967792439155
0.650000	0.350000	0.939364508406578702093270
0.670000	0.350000	0.936688514263558480443805
0.690000	0.350000	0.934131013135625853927024
0.710000	0.350000	0.931684309531267684789668
0.730000	0.350000	0.929345556428331831533285
0.750000	0.350000	0.927126967654023026454979
0.770000	0.350000	0.925089615870818948728527
0.790000	0.350000	0.923432739239229194438963
0.810000	0.350000	0.922662121490556597080968
0.830000	0.350000	0.923717448140104147036311
0.850000	0.350000	0.927555058596907677781473
0.870000	0.350000	0.933880129427653415952193
0.890000	0.350000	0.940849096802231388281257
0.910000	0.350000	0.947581194298721340985026
0.930000	0.350000	0.954374787401817248344571
0.950000	0.350000	0.960066886058225099631613
0.970000	0.350000	0.963746570606135777303791
0.990000	0.350000	0.964665041175838733344960

-0.990000	0.370000	0.970429557120879748843834
-0.970000	0.370000	0.968323451354900277543436
-0.950000	0.370000	0.963817775701190315729150
-0.930000	0.370000	0.957437435143313253504971
-0.910000	0.370000	0.950521796132974161608331
-0.890000	0.370000	0.943654142516860638956189
-0.870000	0.370000	0.936813344788763324721970
-0.850000	0.370000	0.930028559949672373186047
-0.830000	0.370000	0.925010817309796951057876
-0.810000	0.370000	0.922829212765776563109910
-0.790000	0.370000	0.922918454932482701380536
-0.770000	0.370000	0.924245376176391797429233
-0.750000	0.370000	0.926122127215398438515592
-0.730000	0.370000	0.928239849535254291090780
-0.710000	0.370000	0.930491345025548644009916
-0.690000	0.370000	0.932848356084161944856703
-0.670000	0.370000	0.935308259043962308965092
-0.650000	0.370000	0.937876147278603466972413
-0.630000	0.370000	0.940560021692028125350760
-0.610000	0.370000	0.943371024386848278098228
-0.590000	0.370000	0.946331950547476208335240
-0.570000	0.370000	0.949525460743944171859710
-0.550000	0.370000	0.953324249456999783802758
-0.530000	0.370000	0.959306466377519817534392
-0.510000	0.370000	0.973102179302583580877695
-0.490000	0.370000	1.010107692365734166628499
-0.470000	0.370000	1.096548325927900302545481
-0.450000	0.370000	1.241544805766192638429857
-0.430000	0.370000	1.391977346224883893555102
-0.410000	0.370000	1.469908453498331324382775
-0.390000	0.370000	1.482510212409986705139886
-0.370000	0.370000	1.489278090282616817674466
-0.350000	0.370000	1.509231224079746747079867
-0.330000	0.370000	1.536331323275963445240677
-0.310000	0.370000	1.549278003111364654387216
-0.290000	0.370000	1.561609856795759254666223
-0.270000	0.370000	1.569370045672369595735063
-0.250000	0.370000	1.588436030401493948005509
-0.230000	0.370000	1.616243485431863913248662
-0.210000	0.370000	1.651792058683268837881997
-0.190000	0.370000	1.697794046503931175706725
-0.170000	0.370000	1.750299435536380343592100
-0.150000	0.370000	1.803177059234953638622301
-0.130000	0.370000	1.851140216510698710550287
-0.110000	0.370000	1.891508926867697004681190
-0.090000	0.370000	1.923443491460951726423900
-0.070000	0.370000	1.947206481074690964661045
-0.050000	0.370000	1.964480438438723552962983
-0.030000	0.370000	1.976788623885538331848011
-0.010000	0.370000	1.983644408223344646202690
0.010000	0.370000	1.983644408223344646202690
0.030000	0.370000	1.976788623885538553892616
0.050000	0.370000	1.964480438438723775007588
0.070000	0.370000	1.947206481074691186705650
0.090000	0.370000	1.923443491460951726423900
0.110000	0.370000	1.891508926867696782636585
0.130000	0.370000	1.851140216510698488505682
0.150000	0.370000	1.803177059234953638622301
0.170000	0.370000	1.750299435536380343592100
0.190000	0.370000	1.697794046503931175706725
0.210000	0.370000	1.651792058683268837881997
0.230000	0.370000	1.616243485431863913248662
0.250000	0.370000	1.588436030401493725960904
0.270000	0.370000	1.569370045672369595735063
0.290000	0.370000	1.561609856795759254666223
0.310000	0.370000	1.549278003111364654387216
0.330000	0.370000	1.536331323275963223196072
0.350000	0.370000	1.509231224079746747079867
0.370000	0.370000	1.489278090282616817674466
0.390000	0.370000	1.482510212409986705139886
0.410000	0.370000	1.469908453498331324382775
0.430000	0.370000	1.391977346224883671510497
0.450000	0.370000	1.241544805766192638429857
0.470000	0.370000	1.096548325927900302545481
0.490000	0.370000	1.010107692365734166628499
0.510000	0.370000	0.973102179302583580877695
0.530000	0.370000	0.959306466377519706512089
0.550000	0.370000	0.953324249456999783802758
0.570000	0.370000	0.949525460743944282882012
0.590000	0.370000	0.946331950547476319357543
0.610000	0.370000	0.943371024386848278098228
0.630000	0.370000	0.940560021692028125350760
0.650000	0.370000	0.937876147278603577994716
0.670000	0.370000	0.935308259043962531009697
0.690000	0.370000	0.932848356084162055879005
0.710000	0.370000	0.930491345025548532987614
0.730000	0.370000	0.928239849535254402113083
0.750000	0.370000	0.926122127215398549537895
0.770000	0.370000	0.924245376176391797429233
0.790000	0.370000	0.922918454932482590358234
0.810000	0.370000	0.922829212765776563109910
0.830000	0.370000	0.925010817309796951057876
0.850000	0.370000	0.930028559949672373186047
0.870000	0.370000	0.936813344788763324721970
0.890000	0.370000	0.943654142516860638956189
0.910000	0.370000	0.950521796132974161608331
0.930000	0.370000	0.957437435143313253504971
0.950000	0.370000	0.963817775701190315729150
0.970000	0.370000	0.968323451354900166521134
0.990000	0.370000	0.970429557120879637821531

-0.990000	0.390000	0.976228927842916260892991
-0.970000	0.390000	0.972833349757896814757885
-0.950000	0.390000	0.967431053169242050060461
-0.930000	0.390000	0.960622197312361758569921
-0.910000	0.390000	0.953660529013042768120556
-0.890000	0.390000	0.946581614947032079498968
-0.870000	0.390000	0.939816717641379639758270
-0.850000	0.390000	0.932956659937158483408837
-0.830000	0.390000	0.926975168810754923676143
-0.810000	0.390000	0.923501086115817049204679
-0.790000	0.390000	0.922653185526074115507811
-0.770000	0.390000	0.923486948466750723341079
-0.750000	0.390000	0.925130771377973837310549
-0.730000	0.390000	0.927122359446784227721139
-0.710000	0.390000	0.929279613838325801999929
-0.690000	0.390000	0.931546044268297013246638
-0.670000	0.390000	0.933909581221719631294320
-0.650000	0.390000	0.936371780801567021867982
-0.630000	0.390000	0.938938392360813223191940
-0.610000	0.390000	0.941617269782000554378953
-0.590000	0.390000	0.944420308944207365087209
-0.570000	0.390000	0.947377967995907122045196
-0.550000	0.390000	0.950615104550949441275520
-0.530000	0.390000	0.954686733076027249644824
-0.510000	0.390000	0.961797344554225941415382
-0.490000	0.390000	0.979145639069789797126475
-0.470000	0.390000	1.024135215817282507089203
-0.450000	0.390000	1.120698066442315843360689
-0.430000	0.390000	1.266717632533952420104129
-0.410000	0.390000	1.403080301157583864579692
-0.390000	0.390000	1.466572086628218141157731
-0.370000	0.390000	1.482510212409986705139886
-0.350000	0.390000	1.508257724362590534994411
-0.330000	0.390000	1.528177730300446235389700
-0.310000	0.390000	1.532253541975531430097135
-0.290000	0.390000	1.543964336414409777020751
-0.270000	0.390000	1.554114149701161684546946
-0.250000	0.390000	1.570067404198684846150513
-0.230000	0.390000	1.583492854160254870166114
-0.210000	0.390000	1.588196693529511316356206
-0.190000	0.390000	1.606938138751706546258902
-0.170000	0.390000	1.642943005694807334648999
-0.150000	0.390000	1.688087316594455655760498
-0.130000	0.390000	1.732686863582181935328208
-0.110000	0.390000	1.772445039229093577404228
-0.090000	0.390000	1.805307039787960921017884
-0.070000	0.390000	1.830006803892330724536919
-0.050000	0.390000	1.847996316074847378274626
-0.030000	0.390000	1.861630596091320644092093
-0.010000	0.390000	1.869794827134423353953707
0.010000	0.390000	1.869794827134423131909102
0.030000	0.390000	1.861630596091320422047488
0.050000	0.390000	1.847996316074847378274626
0.070000	0.390000	1.830006803892330724536919
0.090000	0.390000	1.805307039787961143062489
0.110000	0.390000	1.772445039229093577404228
0.130000	0.390000	1.732686863582181935328208
0.150000	0.390000	1.688087316594455433715893
0.170000	0.390000	1.642943005694807334648999
0.190000	0.390000	1.606938138751706546258902
0.210000	0.390000	1.588196693529511316356206
0.230000	0.390000	1.583492854160254870166114
0.250000	0.390000	1.570067404198684624105908
0.270000	0.390000	1.554114149701161684546946
0.290000	0.390000	1.543964336414409777020751
0.310000	0.390000	1.532253541975531652141740
0.330000	0.390000	1.528177730300446235389700
0.350000	0.390000	1.508257724362590534994411
0.370000	0.390000	1.482510212409986705139886
0.390000	0.390000	1.466572086628218141157731
0.410000	0.390000	1.403080301157583864579692
0.430000	0.390000	1.266717632533952420104129
0.450000	0.390000	1.120698066442315843360689
0.470000	0.390000	1.024135215817282285044598
0.490000	0.390000	0.979145639069789797126475
0.510000	0.390000	0.961797344554225941415382
0.530000	0.390000	0.954686733076027249644824
0.550000	0.390000	0.950615104550949441275520
0.570000	0.390000	0.947377967995907122045196
0.590000	0.390000	0.944420308944207365087209
0.610000	0.390000	0.941617269782000443356651
0.630000	0.390000	0.938938392360813223191940
0.650000	0.390000	0.936371780801567132890284
0.670000	0.390000	0.933909581221719742316623
0.690000	0.390000	0.931546044268297013246638
0.710000	0.390000	0.929279613838325690977626
0.730000	0.390000	0.927122359446784338743441
0.750000	0.390000	0.925130771377973948332851
0.770000	0.390000	0.923486948466750834363381
0.790000	0.390000	0.922653185526074115507811
0.810000	0.390000	0.923501086115817049204679
0.830000	0.390000	0.926975168810754923676143
0.850000	0.390000	0.932956659937158483408837
0.870000	0.390000	0.939816717641379528735968
0.890000	0.390000	0.946581614947032079498968
0.910000	0.390000	0.953660529013042657098254
0.930000	0.390000	0.960622197312361647547618
0.950000	0.390000	0.967431053169242050060461
0.970000	0.390000	0.972833349757896703735582
0.990000	0.390000	0.976228927842916260892991

-0.990000	0.410000	0.981747513718869924126409
-0.970000	0.410000	0.977261825386128268888797
-0.950000	0.410000	0.971009120812011183865309
-0.930000	0.410000	0.964023740237357706917010
-0.910000	0.410000	0.956824324656303737413054
-0.890000	0.410000	0.949693696045588620080480
-0.870000	0.410000	0.942906322402489172063156
-0.850000	0.410000	0.936182419148749667137110
-0.830000	0.410000	0.929624548408994777481951
-0.810000	0.410000	0.924849979236462282905507
-0.790000	0.410000	0.922795289834384413474311
-0.770000	0.410000	0.922901368837975910608407
-0.750000	0.410000	0.924190510311750812455500
-0.730000	0.410000	0.926008274909428830135028
-0.710000	0.410000	0.928056481027133672867535
-0.690000	0.410000	0.930229298477540433864874
-0.670000	0.410000	0.932497353536293371867316
-0.650000	0.410000	0.934856368268628390438835
-0.630000	0.410000	0.937309513232468471954917
-0.610000	0.410000	0.939862425356243647023291
-0.590000	0.410000	0.942522594452222861605151
-0.570000	0.410000	0.945303064037399609631507
-0.550000	0.410000	0.948244477709600408488200
-0.530000	0.410000	0.951522091623885901690016
-0.510000	0.410000	0.955883154935100232130196
-0.490000	0.410000	0.964091361517558143034989
-0.470000	0.410000	0.984404771485860696778047
-0.450000	0.410000	1.034600658229711589441990
-0.430000	0.410000	1.134758891046187656570510
-0.410000	0.410000	1.275975143814034318268114
-0.390000	0.410000	1.403080301157583864579692
-0.370000	0.410000	1.469908453498331324382775
-0.350000	0.410000	1.500478398662289380993684
-0.330000	0.410000	1.519605393353924194244087
-0.310000	0.410000	1.522121123615594706635079
-0.290000	0.410000	1.536425891823338218955541
-0.270000	0.410000	1.546131813181925274136574
-0.250000	0.410000	1.556180908775667948162891
-0.230000	0.410000	1.570677254400743905193849
-0.210000	0.410000	1.560581121978390939375458
-0.190000	0.410000	1.559267653818629195683343
-0.170000	0.410000	1.574575769571606276286957
-0.150000	0.410000	1.601402721594792799564289
-0.130000	0.410000	1.629654418563288409416145
-0.110000	0.410000	1.658542082863157407501831
-0.090000	0.410000	1.685647696106519655145917
-0.070000	0.410000	1.706673178161431714272567
-0.050000	0.410000	1.721556680528995464385389
-0.030000	0.410000	1.734222427598012927774107
-0.010000	0.410000	1.742930725411410364245057
0.010000	0.410000	1.742930725411410364245057
0.030000	0.410000	1.734222427598012705729502
0.050000	0.410000	1.721556680528995464385389
0.070000	0.410000	1.706673178161431714272567
0.090000	0.410000	1.685647696106519655145917
0.110000	0.410000	1.658542082863157407501831
0.130000	0.410000	1.629654418563288409416145
0.150000	0.410000	1.601402721594792577519684
0.170000	0.410000	1.574575769571606054242352
0.190000	0.410000	1.559267653818629195683343
0.210000	0.410000	1.560581121978390939375458
0.230000	0.410000	1.570677254400743683149244
0.250000	0.410000	1.556180908775667726118286
0.270000	0.410000	1.546131813181925052091970
0.290000	0.410000	1.536425891823338218955541
0.310000	0.410000	1.522121123615594706635079
0.330000	0.410000	1.519605393353924194244087
0.350000	0.410000	1.500478398662289380993684
0.370000	0.410000	1.469908453498331324382775
0.390000	0.410000	1.403080301157583864579692
0.410000	0.410000	1.275975143814034318268114
0.430000	0.410000	1.134758891046187656570510
0.450000	0.410000	1.034600658229711589441990
0.470000	0.410000	0.984404771485860585755745
0.490000	0.410000	0.964091361517558143034989
0.510000	0.410000	0.955883154935100232130196
0.530000	0.410000	0.951522091623885790667714
0.550000	0.410000	0.948244477709600297465897
0.570000	0.410000	0.945303064037399498609204
0.590000	0.410000	0.942522594452222861605151
0.610000	0.410000	0.939862425356243758045593
0.630000	0.410000	0.937309513232468693999522
0.650000	0.410000	0.934856368268628612483440
0.670000	0.410000	0.932497353536293371867316
0.690000	0.410000	0.930229298477540544887177
0.710000	0.410000	0.928056481027133672867535
0.730000	0.410000	0.926008274909428830135028
0.750000	0.410000	0.924190510311750923477803
0.770000	0.410000	0.922901368837975910608407
0.790000	0.410000	0.922795289834384302452008
0.810000	0.410000	0.924849979236462282905507
0.830000	0.410000	0.929624548408994777481951
0.850000	0.410000	0.936182419148749889181715
0.870000	0.410000	0.942906322402489283085458
0.890000	0.410000	0.949693696045588731102782
0.910000	0.410000	0.956824324656303848435357
0.930000	0.410000	0.964023740237357706917010
0.950000	0.410000	0.971009120812011183865309
0.970000	0.410000	0.977261825386128157866494
0.990000	0.410000	0.981747513718869924126409

-0.990000	0.430000	0.986720559142876929570320
-0.970000	0.430000	0.981639905783884159085062
-0.950000	0.430000	0.974625234913710336570603
-0.930000	0.430000	0.967459546007104931319986
-0.910000	0.430000	0.960101237602940194015844
-0.890000	0.430000	0.953071880640577795418267
-0.870000	0.430000	0.946148797992532930578591
-0.850000	0.430000	0.939500587016147692409618
-0.830000	0.430000	0.932821606897203947639241
-0.810000	0.430000	0.927000803307365894845304
-0.790000	0.430000	0.923549381878292829917143
-0.770000	0.430000	0.922628795367707033037163
-0.750000	0.430000	0.923368842110974363812659
-0.730000	0.430000	0.924925051090207173132285
-0.710000	0.430000	0.926833284132326240545297
-0.690000	0.430000	0.928904267628282598323608
-0.670000	0.430000	0.931076406451658233898172
-0.650000	0.430000	0.933334550306764487714872
-0.630000	0.430000	0.935677991615606385877868
-0.610000	0.430000	0.938110257557894455793246
-0.590000	0.430000	0.940636463357160668152801
-0.570000	0.430000	0.943263605572065122473191
-0.550000	0.430000	0.946006098126019989713598
-0.530000	0.430000	0.948915444107050642941203
-0.510000	0.430000	0.952213912802258199974403
-0.490000	0.430000	0.956797652569687517853936
-0.470000	0.430000	0.965745894844825536473820
-0.450000	0.430000	0.987508642930413516047849
-0.430000	0.430000	1.038512938296890286693497
-0.410000	0.430000	1.134758891046187656570510
-0.390000	0.430000	1.266717632533952198059524
-0.370000	0.430000	1.391977346224883671510497
-0.350000	0.430000	1.473603318665231531880977
-0.330000	0.430000	1.505527149097702022118028
-0.310000	0.430000	1.508731553292753435613349
-0.290000	0.430000	1.521092655017887373958274
-0.270000	0.430000	1.529816549410165649192095
-0.250000	0.430000	1.541112942229346804978718
-0.230000	0.430000	1.550970383466496294033732
-0.210000	0.430000	1.536968408055974677495215
-0.190000	0.430000	1.546380229510181392171830
-0.170000	0.430000	1.562145665669766758654191
-0.150000	0.430000	1.572601327788387681749782
-0.130000	0.430000	1.573024375015867448723839
-0.110000	0.430000	1.580152504178924610656054
-0.090000	0.430000	1.594341092860891651028510
-0.070000	0.430000	1.606918344787015007213427
-0.050000	0.430000	1.613109831829834917016342
-0.030000	0.430000	1.620409644306766150378962
-0.010000	0.430000	1.627814183284420401776060
0.010000	0.430000	1.627814183284420179731455
0.030000	0.430000	1.620409644306765928334357
0.050000	0.430000	1.613109831829834917016342
0.070000	0.430000	1.606918344787015007213427
0.090000	0.430000	1.594341092860891428983905
0.110000	0.430000	1.580152504178924388611449
0.130000	0.430000	1.573024375015867226679234
0.150000	0.430000	1.572601327788387459705177
0.170000	0.430000	1.562145665669766314564981
0.190000	0.430000	1.546380229510181392171830
0.210000	0.430000	1.536968408055974455450610
0.230000	0.430000	1.550970383466496071989127
0.250000	0.430000	1.541112942229346582934113
0.270000	0.430000	1.529816549410165649192095
0.290000	0.430000	1.521092655017887373958274
0.310000	0.430000	1.508731553292753435613349
0.330000	0.430000	1.505527149097701800073423
0.350000	0.430000	1.473603318665231531880977
0.370000	0.430000	1.391977346224883671510497
0.390000	0.430000	1.266717632533952420104129
0.410000	0.430000	1.134758891046187656570510
0.430000	0.430000	1.038512938296890064648892
0.450000	0.430000	0.987508642930413405025547
0.470000	0.430000	0.965745894844825536473820
0.490000	0.430000	0.956797652569687517853936
0.510000	0.430000	0.952213912802258088952101
0.530000	0.430000	0.948915444107050531918901
0.550000	0.430000	0.946006098126019878691295
0.570000	0.430000	0.943263605572065011450889
0.590000	0.430000	0.940636463357160668152801
0.610000	0.430000	0.938110257557894566815548
0.630000	0.430000	0.935677991615606607922473
0.650000	0.430000	0.933334550306764709759477
0.670000	0.430000	0.931076406451658344920475
0.690000	0.430000	0.928904267628282598323608
0.710000	0.430000	0.926833284132326240545297
0.730000	0.430000	0.924925051090207173132285
0.750000	0.430000	0.923368842110974363812659
0.770000	0.430000	0.922628795367707033037163
0.790000	0.430000	0.923549381878292718894841
0.810000	0.430000	0.927000803307365894845304
0.830000	0.430000	0.932821606897203947639241
0.850000	0.430000	0.939500587016147581387315
0.870000	0.430000	0.946148797992532930578591
0.890000	0.430000	0.953071880640577906440569
0.910000	0.430000	0.960101237602940194015844
0.930000	0.430000	0.967459546007104931319986
0.950000	0.430000	0.974625234913710336570603
0.970000	0.430000	0.981639905783884159085062
0.990000	0.430000	0.986720559142876929570320

-0.990000	0.450000	0.990897564483525172818190
-0.970000	0.450000	0.985843479154519863882911
-0.950000	0.450000	0.978389129310745953027606
-0.930000	0.450000	0.970994570560296477168549
-0.910000	0.450000	0.963678742133078580778260
-0.890000	0.450000	0.956544827905520644861781
-0.870000	0.450000	0.949557438742687498489659
-0.850000	0.450000	0.942872471802901124249274
-0.830000	0.450000	0.936345394164224575916933
-0.810000	0.450000	0.929953964397573606959213
-0.790000	0.450000	0.925127560281627236982160
-0.770000	0.450000	0.922875706693751629572375
-0.750000	0.450000	0.922783718434070809877312
-0.730000	0.450000	0.923924804289636636411842
-0.710000	0.450000	0.925630607411949912766147
-0.690000	0.450000	0.927579847255083467238990
-0.670000	0.450000	0.929652072109722116266539
-0.650000	0.450000	0.931810777021289227128875
-0.630000	0.450000	0.934048099936858666758610
-0.610000	0.450000	0.936364760220360303755172
-0.590000	0.450000	0.938763995474384382866617
-0.570000	0.450000	0.941250154045665254898267
-0.550000	0.450000	0.943829598877821140945343
-0.530000	0.450000	0.946517823816177661377935
-0.510000	0.450000	0.949374646619981166217883
-0.490000	0.450000	0.952651147780326446046217
-0.470000	0.450000	0.957298315892809670302199
-0.450000	0.450000	0.966352286720480457837823
-0.430000	0.450000	0.987508642930413516047849
-0.410000	0.450000	1.034600658229711589441990
-0.390000	0.450000	1.120698066442315843360689
-0.370000	0.450000	1.241544805766192638429857
-0.350000	0.450000	1.369235418897123413017880
-0.330000	0.450000	1.464445552460986510467933
-0.310000	0.450000	1.501684043519951661238565
-0.290000	0.450000	1.514476700181258017607888
-0.270000	0.450000	1.527184907532788793460554
-0.250000	0.450000	1.533258126763724638053077
-0.230000	0.450000	1.530779521484759930771702
-0.210000	0.450000	1.516750682611341050076703
-0.190000	0.450000	1.538455761388288767221866
-0.170000	0.450000	1.558839045713896975797752
-0.150000	0.450000	1.565326088090639222727418
-0.130000	0.450000	1.554771498527836248726430
-0.110000	0.450000	1.552557150004017394451239
-0.090000	0.450000	1.560644984927904044269553
-0.070000	0.450000	1.570538109587448216686312
-0.050000	0.450000	1.566644018233351420832378
-0.030000	0.450000	1.562599189540851529756083
-0.010000	0.450000	1.564932911342306720570150
0.010000	0.450000	1.564932911342306720570150
0.030000	0.450000	1.562599189540851529756083
0.050000	0.450000	1.566644018233350976743168
0.070000	0.450000	1.570538109587447994641707
0.090000	0.450000	1.560644984927904266314158
0.110000	0.450000	1.552557150004017394451239
0.130000	0.450000	1.554771498527836248726430
0.150000	0.450000	1.565326088090639000682813
0.170000	0.450000	1.558839045713896531708542
0.190000	0.450000	1.538455761388288767221866
0.210000	0.450000	1.516750682611341050076703
0.230000	0.450000	1.530779521484759708727097
0.250000	0.450000	1.533258126763724193963867
0.270000	0.450000	1.527184907532789015505159
0.290000	0.450000	1.514476700181258239652493
0.310000	0.450000	1.501684043519951661238565
0.330000	0.450000	1.464445552460986510467933
0.350000	0.450000	1.369235418897123413017880
0.370000	0.450000	1.241544805766192638429857
0.390000	0.450000	1.120698066442315843360689
0.410000	0.450000	1.034600658229711589441990
0.430000	0.450000	0.987508642930413516047849
0.450000	0.450000	0.966352286720480457837823
0.470000	0.450000	0.957298315892809559279897
0.490000	0.450000	0.952651147780326446046217
0.510000	0.450000	0.949374646619981166217883
0.530000	0.450000	0.946517823816177661377935
0.550000	0.450000	0.943829598877821251967646
0.570000	0.450000	0.941250154045665365920570
0.590000	0.450000	0.938763995474384493888920
0.610000	0.450000	0.936364760220360414777474
0.630000	0.450000	0.934048099936858777780913
0.650000	0.450000	0.931810777021289338151178
0.670000	0.450000	0.929652072109722227288842
0.690000	0.450000	0.927579847255083467238990
0.710000	0.450000	0.925630607411949912766147
0.730000	0.450000	0.923924804289636747434145
0.750000	0.450000	0.922783718434070809877312
0.770000	0.450000	0.922875706693751740594678
0.790000	0.450000	0.925127560281627348004463
0.810000	0.450000	0.929953964397573495936911
0.830000	0.450000	0.936345394164224575916933
0.850000	0.450000	0.942872471802901013226972
0.870000	0.450000	0.949557438742687498489659
0.890000	0.450000	0.956544827905520644861781
0.910000	0.450000	0.963678742133078469755958
0.930000	0.450000	0.970994570560296477168549
0.950000	0.450000	0.978389129310746175072211
0.970000	0.450000	0.985843479154519974905213
0.990000	0.450000	0.990897564483525283840493

-0.990000	0.470000	0.994153234935050034160042
-0.970000	0.470000	0.989692805589598156856823
-0.950000	0.470000	0.982363768362841227599347
-0.930000	0.470000	0.974661678730946778870248
-0.910000	0.470000	0.967340565332099000528387
-0.890000	0.470000	0.960106797238659215310008
-0.870000	0.470000	0.953214135949395635627468
-0.850000	0.470000	0.946441607113955529761995
-0.830000	0.470000	0.939976432946111883914853
-0.810000	0.470000	0.933504927683374008395845
-0.790000	0.470000	0.927651480752053725353790
-0.770000	0.470000	0.923898981221940585051300
-0.750000	0.470000	0.922627406008183381658228
-0.730000	0.470000	0.923105370957251425423351
-0.710000	0.470000	0.924489160423425548884779
-0.690000	0.470000	0.926271953574704931533290
-0.670000	0.470000	0.928231594677638827128874
-0.650000	0.470000	0.930289722773114391429772
-0.630000	0.470000	0.932423836830608032677503
-0.610000	0.470000	0.934629667165891686586576
-0.590000	0.470000	0.936908260519723978809736
-0.570000	0.470000	0.939262217814878508370668
-0.550000	0.470000	0.941694954807970496801772
-0.530000	0.470000	0.944211989257819128695814
-0.510000	0.470000	0.946828942301822351623741
-0.490000	0.470000	0.949608260865929088012649
-0.470000	0.470000	0.952801102726075432869379
-0.450000	0.470000	0.957298315892809670302199
-0.430000	0.470000	0.965745894844825536473820
-0.410000	0.470000	0.984404771485860696778047
-0.390000	0.470000	1.024135215817282285044598
-0.370000	0.470000	1.096548325927900302545481
-0.350000	0.470000	1.203950894490411593906742
-0.330000	0.470000	1.328355381509845445364704
-0.310000	0.470000	1.432353176809752826059707
-0.290000	0.470000	1.491065819976847617311932
-0.270000	0.470000	1.512481669792511862482343
-0.250000	0.470000	1.510800381827042571103448
-0.230000	0.470000	1.504060544095751073001566
-0.210000	0.470000	1.500415547006615168967869
-0.190000	0.470000	1.528953091776627415399048
-0.170000	0.470000	1.540067261886717941976599
-0.150000	0.470000	1.536558124861941543315424
-0.130000	0.470000	1.529349804144658264704049
-0.110000	0.470000	1.537171436621582287784804
-0.090000	0.470000	1.551769265011609721938157
-0.070000	0.470000	1.571641803983476970429933
-0.050000	0.470000	1.569969817362567576779497
-0.030000	0.470000	1.558742293172873161211101
-0.010000	0.470000	1.555466635493279792257226
0.010000	0.470000	1.555466635493279792257226
0.030000	0.470000	1.558742293172873161211101
0.050000	0.470000	1.569969817362567354734892
0.070000	0.470000	1.571641803983476970429933
0.090000	0.470000	1.551769265011609721938157
0.110000	0.470000	1.537171436621582287784804
0.130000	0.470000	1.529349804144658486748654
0.150000	0.470000	1.536558124861941765360029
0.170000	0.470000	1.540067261886717719931994
0.190000	0.470000	1.528953091776627415399048
0.210000	0.470000	1.500415547006614946923264
0.230000	0.470000	1.504060544095751073001566
0.250000	0.470000	1.510800381827042571103448
0.270000	0.470000	1.512481669792512084526948
0.290000	0.470000	1.491065819976847617311932
0.310000	0.470000	1.432353176809752826059707
0.330000	0.470000	1.328355381509845223320099
0.350000	0.470000	1.203950894490411593906742
0.370000	0.470000	1.096548325927900302545481
0.390000	0.470000	1.024135215817282285044598
0.410000	0.470000	0.984404771485860585755745
0.430000	0.470000	0.965745894844825536473820
0.450000	0.470000	0.957298315892809559279897
0.470000	0.470000	0.952801102726075432869379
0.490000	0.470000	0.949608260865928976990347
0.510000	0.470000	0.946828942301822240601439
0.530000	0.470000	0.944211989257819017673512
0.550000	0.470000	0.941694954807970607824075
0.570000	0.470000	0.939262217814878619392971
0.590000	0.470000	0.936908260519724089832039
0.610000	0.470000	0.934629667165891686586576
0.630000	0.470000	0.932423836830607921655201
0.650000	0.470000	0.930289722773114391429772
0.670000	0.470000	0.928231594677638938151176
0.690000	0.470000	0.926271953574704931533290
0.710000	0.470000	0.924489160423425548884779
0.730000	0.470000	0.923105370957251536445654
0.750000	0.470000	0.922627406008183492680530
0.770000	0.470000	0.923898981221940474028997
0.790000	0.470000	0.927651480752053614331487
0.810000	0.470000	0.933504927683373786351240
0.830000	0.470000	0.939976432946111661870248
0.850000	0.470000	0.946441607113955529761995
0.870000	0.470000	0.953214135949395746649770
0.890000	0.470000	0.960106797238659215310008
0.910000	0.470000	0.967340565332098889506085
0.930000	0.470000	0.974661678730946778870248
0.950000	0.470000	0.982363768362841338621649
0.970000	0.470000	0.989692805589598156856823
0.990000	0.470000	0.994153234935050034160042

-0.990000	0.490000	0.996500550195601131342471
-0.970000	0.490000	0.992977611779306656991650
-0.950000	0.490000	0.986386994261372329617643
-0.930000	0.490000	0.978559021502228953970359
-0.910000	0.490000	0.971167217181766351252747
-0.890000	0.490000	0.964003909785829060652418
-0.870000	0.490000	0.957018055968132275168614
-0.850000	0.490000	0.950199756325377786758679
-0.830000	0.490000	0.943652424136993905889881
-0.810000	0.490000	0.937330068104662239569791
-0.790000	0.490000	0.931034827870029557672638
-0.770000	0.490000	0.925926209875184702546846
-0.750000	0.490000	0.923172083302988610853390
-0.730000	0.490000	0.922638678629578934398126
-0.710000	0.490000	0.923489746779748599259108
-0.690000	0.490000	0.925012884549433422876064
-0.670000	0.490000	0.926827622405080986389692
-0.650000	0.490000	0.928777411770739691476706
-0.630000	0.490000	0.930809253478000364623313
-0.610000	0.490000	0.932908416168814369484608
-0.590000	0.490000	0.935072269280803669566637
-0.570000	0.490000	0.937301616708182794290849
-0.550000	0.490000	0.939598231491983404417567
-0.530000	0.490000	0.941964476767106817511888
-0.510000	0.490000	0.944404743908277222175229
-0.490000	0.490000	0.946933357925260343890272
-0.470000	0.490000	0.949608260865929088012649
-0.450000	0.490000	0.952651147780326446046217
-0.430000	0.490000	0.956797652569687517853936
-0.410000	0.490000	0.964091361517558143034989
-0.390000	0.490000	0.979145639069789797126475
-0.370000	0.490000	1.010107692365733944583894
-0.350000	0.490000	1.067310912591798777171448
-0.330000	0.490000	1.156524229150707405722187
-0.310000	0.490000	1.267522658189241369086631
-0.290000	0.490000	1.374494864344922850918351
-0.270000	0.490000	1.452302550089392019216916
-0.250000	0.490000	1.484170680700593214496052
-0.230000	0.490000	1.484751674465931481350367
-0.210000	0.490000	1.486029220582423926444449
-0.190000	0.490000	1.513679338007983377067944
-0.170000	0.490000	1.525851103844043432644639
-0.150000	0.490000	1.526797357875725902331965
-0.130000	0.490000	1.519632635733523917664911
-0.110000	0.490000	1.523062059485797536950713
-0.090000	0.490000	1.532345739535356798910470
-0.070000	0.490000	1.548618912554603710418633
-0.050000	0.490000	1.545424955445056092173672
-0.030000	0.490000	1.532530976752598528278781
-0.010000	0.490000	1.528115949428627828865501
0.010000	0.490000	1.528115949428627828865501
0.030000	0.490000	1.532530976752598528278781
0.050000	0.490000	1.545424955445055870129067
0.070000	0.490000	1.548618912554603488374028
0.090000	0.490000	1.532345739535356798910470
0.110000	0.490000	1.523062059485797536950713
0.130000	0.490000	1.519632635733523917664911
0.150000	0.490000	1.526797357875725902331965
0.170000	0.490000	1.525851103844043432644639
0.190000	0.490000	1.513679338007983155023339
0.210000	0.490000	1.486029220582423704399844
0.230000	0.490000	1.484751674465931481350367
0.250000	0.490000	1.484170680700592992451448
0.270000	0.490000	1.452302550089392019216916
0.290000	0.490000	1.374494864344922850918351
0.310000	0.490000	1.267522658189241369086631
0.330000	0.490000	1.156524229150707405722187
0.350000	0.490000	1.067310912591798555126843
0.370000	0.490000	1.010107692365733944583894
0.390000	0.490000	0.979145639069789797126475
0.410000	0.490000	0.964091361517558143034989
0.430000	0.490000	0.956797652569687406831633
0.450000	0.490000	0.952651147780326335023915
0.470000	0.490000	0.949608260865928976990347
0.490000	0.490000	0.946933357925260232867970
0.510000	0.490000	0.944404743908277111152927
0.530000	0.490000	0.941964476767106928534190
0.550000	0.490000	0.939598231491983404417567
0.570000	0.490000	0.937301616708182794290849
0.590000	0.490000	0.935072269280803891611242
0.610000	0.490000	0.932908416168814369484608
0.630000	0.490000	0.930809253478000364623313
0.650000	0.490000	0.928777411770739580454403
0.670000	0.490000	0.926827622405080875367389
0.690000	0.490000	0.925012884549433422876064
0.710000	0.490000	0.923489746779748599259108
0.730000	0.490000	0.922638678629578934398126
0.750000	0.490000	0.923172083302988499831088
0.770000	0.490000	0.925926209875184591524544
0.790000	0.490000	0.931034827870029446650335
0.810000	0.490000	0.937330068104662128547488
0.830000	0.490000	0.943652424136993905889881
0.850000	0.490000	0.950199756325377897780982
0.870000	0.490000	0.957018055968132497213219
0.890000	0.490000	0.964003909785829060652418
0.910000	0.490000	0.971167217181766240230445
0.930000	0.490000	0.978559021502229064992662
0.950000	0.490000	0.986386994261372440639946
0.970000	0.490000	0.992977611779306768013953
0.990000	0.490000	0.996500550195601131342471

-0.990000	0.510000	0.998058396707252937218868
-0.970000	0.510000	0.995563669101736992139706
-0.950000	0.510000	0.990211702940128279948340
-0.930000	0.510000	0.982754920883848526180770
-0.910000	0.510000	0.975147460534370402740478
-0.890000	0.510000	0.968009553315989590416279
-0.870000	0.510000	0.960942963749727874223083
-0.850000	0.510000	0.954186455237823971664568
-0.830000	0.510000	0.947575498253638737189419
-0.810000	0.510000	0.941240253887707822855191
-0.790000	0.510000	0.934959128092412772303987
-0.770000	0.510000	0.929008200934708927576366
-0.750000	0.510000	0.924716041071033001408352
-0.730000	0.510000	0.922793309184157029001483
-0.710000	0.510000	0.922784059384453292373962
-0.690000	0.510000	0.923869955179283275370494
-0.670000	0.510000	0.925466368882614132118647
-0.650000	0.510000	0.927284166649082863820297
-0.630000	0.510000	0.929209398358816662799597
-0.610000	0.510000	0.931204411182467106655736
-0.590000	0.510000	0.933258777291449681534630
-0.570000	0.510000	0.935370462026927196319548
-0.550000	0.510000	0.937539727071702744254367
-0.530000	0.510000	0.939767417529989490532216
-0.510000	0.510000	0.942054764041819869824224
-0.490000	0.510000	0.944404743908277222175229
-0.470000	0.510000	0.946828942301822351623741
-0.450000	0.510000	0.949374646619981055195581
-0.430000	0.510000	0.952213912802258088952101
-0.410000	0.510000	0.955883154935100232130196
-0.390000	0.510000	0.961797344554226052437684
-0.370000	0.510000	0.973102179302583469855392
-0.350000	0.510000	0.995617171011178303530187
-0.330000	0.510000	1.037564697552025627658168
-0.310000	0.510000	1.105276778783293556429612
-0.290000	0.510000	1.196073217972629443295318
-0.270000	0.510000	1.295928426443157643888071
-0.250000	0.510000	1.381777667471354664741057
-0.230000	0.510000	1.437002309227588758844263
-0.210000	0.510000	1.467626563850492171781070
-0.190000	0.510000	1.495618546977583784851618
-0.170000	0.510000	1.510536013759458340288688
-0.150000	0.510000	1.508148155693017855583093
-0.130000	0.510000	1.496054017253362511397086
-0.110000	0.510000	1.504814357414140157942484
-0.090000	0.510000	1.521386939413161387690820
-0.070000	0.510000	1.539089427526190823058982
-0.050000	0.510000	1.532971207071676777999869
-0.030000	0.510000	1.520152336195445430533368
-0.010000	0.510000	1.517641513575852085793372
0.010000	0.510000	1.517641513575851863748767
0.030000	0.510000	1.520152336195445430533368
0.050000	0.510000	1.532971207071676555955264
0.070000	0.510000	1.539089427526190823058982
0.090000	0.510000	1.521386939413161387690820
0.110000	0.510000	1.504814357414140379987089
0.130000	0.510000	1.496054017253362511397086
0.150000	0.510000	1.508148155693017633538489
0.170000	0.510000	1.510536013759458340288688
0.190000	0.510000	1.495618546977583784851618
0.210000	0.510000	1.467626563850491949736465
0.230000	0.510000	1.437002309227588536799658
0.250000	0.510000	1.381777667471354442696452
0.270000	0.510000	1.295928426443157643888071
0.290000	0.510000	1.196073217972629665339923
0.310000	0.510000	1.105276778783293556429612
0.330000	0.510000	1.037564697552025627658168
0.350000	0.510000	0.995617171011178192507884
0.370000	0.510000	0.973102179302583469855392
0.390000	0.510000	0.961797344554225941415382
0.410000	0.510000	0.955883154935100232130196
0.430000	0.510000	0.952213912802258088952101
0.450000	0.510000	0.949374646619981055195581
0.470000	0.510000	0.946828942301822240601439
0.490000	0.510000	0.944404743908277111152927
0.510000	0.510000	0.942054764041819869824224
0.530000	0.510000	0.939767417529989601554519
0.550000	0.510000	0.937539727071702855276669
0.570000	0.510000	0.935370462026927196319548
0.590000	0.510000	0.933258777291449681534630
0.610000	0.510000	0.931204411182467106655736
0.630000	0.510000	0.929209398358816662799597
0.650000	0.510000	0.927284166649082863820297
0.670000	0.510000	0.925466368882614132118647
0.690000	0.510000	0.923869955179283164348192
0.710000	0.510000	0.922784059384453403396265
0.730000	0.510000	0.922793309184157029001483
0.750000	0.510000	0.924716041071033001408352
0.770000	0.510000	0.929008200934708816554064
0.790000	0.510000	0.934959128092412661281685
0.810000	0.510000	0.941240253887707822855191
0.830000	0.510000	0.947575498253638626167117
0.850000	0.510000	0.954186455237823971664568
0.870000	0.510000	0.960942963749727874223083
0.890000	0.510000	0.968009553315989590416279
0.910000	0.510000	0.975147460534370402740478
0.930000	0.510000	0.982754920883848637203073
0.950000	0.510000	0.990211702940128390970642
0.970000	0.510000	0.995563669101736992139706
0.990000	0.510000	0.998058396707252937218868

-0.990000	0.530000	0.999005562846100980678443
-0.970000	0.530000	0.997418907395104858970569
-0.950000	0.530000	0.993513419088240312682103
-0.930000	0.530000	0.987035908272088646775444
-0.910000	0.530000	0.979400214966114956993692
-0.890000	0.530000	0.972174718859724729114191
-0.870000	0.530000	0.965123468218826552345035
-0.850000	0.530000	0.958266488849707109842768
-0.830000	0.530000	0.951639148392605549453549
-0.810000	0.530000	0.945226285634818141900837
-0.790000	0.530000	0.939049794705500984193236
-0.770000	0.530000	0.932896474549804510800755
-0.750000	0.530000	0.927434764116979448722589
-0.730000	0.530000	0.923907867522272163718355
-0.710000	0.530000	0.922628216005292989265740
-0.690000	0.530000	0.922977484861573049812478
-0.670000	0.530000	0.924205183542551766961992
-0.650000	0.530000	0.925831998833997915632210
-0.630000	0.530000	0.927632956400498365212570
-0.610000	0.530000	0.929521874504191769617023
-0.590000	0.530000	0.931470494580301067166772
-0.570000	0.530000	0.933470712321515128095939
-0.550000	0.530000	0.935520509234204933335377
-0.530000	0.530000	0.937619450739300419606082
-0.510000	0.530000	0.939767417529989601554519
-0.490000	0.530000	0.941964476767106928534190
-0.470000	0.530000	0.944211989257819128695814
-0.450000	0.530000	0.946517823816177550355633
-0.430000	0.530000	0.948915444107050531918901
-0.410000	0.530000	0.951522091623885901690016
-0.390000	0.530000	0.954686733076027249644824
-0.370000	0.530000	0.959306466377519706512089
-0.350000	0.530000	0.967392386199738774088530
-0.330000	0.530000	0.982779767657195324481734
-0.310000	0.530000	1.011147276767050406931503
-0.290000	0.530000	1.058040557067249531897346
-0.270000	0.530000	1.125147423347112818348137
-0.250000	0.530000	1.205818368857437983265868
-0.230000	0.530000	1.285757719404145182906518
-0.210000	0.530000	1.354750158949268534769317
-0.190000	0.530000	1.415752818871310436676936
-0.170000	0.530000	1.466880010087926899942090
-0.150000	0.530000	1.493119198037212047580624
-0.130000	0.530000	1.496551207334046562635876
-0.110000	0.530000	1.504957919666845445050285
-0.090000	0.530000	1.512958377141311760993858
-0.070000	0.530000	1.514049527163640274096679
-0.050000	0.530000	1.501396441780896040540938
-0.030000	0.530000	1.496889209502864082068641
-0.010000	0.530000	1.502056858444475562208709
0.010000	0.530000	1.502056858444475562208709
0.030000	0.530000	1.496889209502864082068641
0.050000	0.530000	1.501396441780895818496333
0.070000	0.530000	1.514049527163640274096679
0.090000	0.530000	1.512958377141311760993858
0.110000	0.530000	1.504957919666845445050285
0.130000	0.530000	1.496551207334046562635876
0.150000	0.530000	1.493119198037212047580624
0.170000	0.530000	1.466880010087926899942090
0.190000	0.530000	1.415752818871310436676936
0.210000	0.530000	1.354750158949268534769317
0.230000	0.530000	1.285757719404145182906518
0.250000	0.530000	1.205818368857438205310473
0.270000	0.530000	1.125147423347112818348137
0.290000	0.530000	1.058040557067249753941951
0.310000	0.530000	1.011147276767050406931503
0.330000	0.530000	0.982779767657195213459431
0.350000	0.530000	0.967392386199738663066228
0.370000	0.530000	0.959306466377519595489787
0.390000	0.530000	0.954686733076027138622521
0.410000	0.530000	0.951522091623885901690016
0.430000	0.530000	0.948915444107050531918901
0.450000	0.530000	0.946517823816177661377935
0.470000	0.530000	0.944211989257819017673512
0.490000	0.530000	0.941964476767106928534190
0.510000	0.530000	0.939767417529989601554519
0.530000	0.530000	0.937619450739300308583779
0.550000	0.530000	0.935520509234204822313075
0.570000	0.530000	0.933470712321515017073636
0.590000	0.530000	0.931470494580301067166772
0.610000	0.530000	0.929521874504191880639326
0.630000	0.530000	0.927632956400498476234873
0.650000	0.530000	0.925831998833998026654513
0.670000	0.530000	0.924205183542551766961992
0.690000	0.530000	0.922977484861573160834780
0.710000	0.530000	0.922628216005293100288043
0.730000	0.530000	0.923907867522272163718355
0.750000	0.530000	0.927434764116979448722589
0.770000	0.530000	0.932896474549804399778452
0.790000	0.530000	0.939049794705500984193236
0.810000	0.530000	0.945226285634818141900837
0.830000	0.530000	0.951639148392605549453549
0.850000	0.530000	0.958266488849706887798163
0.870000	0.530000	0.965123468218826663367338
0.890000	0.530000	0.972174718859724729114191
0.910000	0.530000	0.979400214966114956993692
0.930000	0.530000	0.987035908272088757797746
0.950000	0.530000	0.993513419088240312682103
0.970000	0.530000	0.997418907395104858970569
0.990000	0.530000	0.999005562846100980678443

-0.990000	0.550000	0.999531065645595129254275
-0.970000	0.550000	0.998624393570095914007823
-0.950000	0.550000	0.996075186622496389077241
-0.930000	0.550000	0.991041441870562311855508
-0.910000	0.550000	0.983911713700927781367511
-0.890000	0.550000	0.976448830752614349570706
-0.870000	0.550000	0.969435750785743843849218
-0.850000	0.550000	0.962559114349437416890964
-0.830000	0.550000	0.955930979359981947141023
-0.810000	0.550000	0.949450743544273279006518
-0.790000	0.550000	0.943166411255828562865133
-0.770000	0.550000	0.937124392885856472013018
-0.750000	0.550000	0.931186384806035327699192
-0.730000	0.550000	0.926259552010218367712469
-0.710000	0.550000	0.923384172127873714686075
-0.690000	0.550000	0.922579859491818310424094
-0.670000	0.550000	0.923166179834997047137790
-0.650000	0.550000	0.924471914265375560582072
-0.630000	0.550000	0.926099372105131712906712
-0.610000	0.550000	0.927868395733555284543570
-0.590000	0.550000	0.929710919535046365069775
-0.570000	0.550000	0.931604336241703023802074
-0.550000	0.550000	0.933541646426440996364704
-0.530000	0.550000	0.935520509234204933335377
-0.510000	0.550000	0.937539727071702744254367
-0.490000	0.550000	0.939598231491983404417567
-0.470000	0.550000	0.941694954807970496801772
-0.450000	0.550000	0.943829598877821251967646
-0.430000	0.550000	0.946006098126019878691295
-0.410000	0.550000	0.948244477709600186443595
-0.390000	0.550000	0.950615104550949441275520
-0.370000	0.550000	0.953324249456999783802758
-0.350000	0.550000	0.956901244688896923662469
-0.330000	0.550000	0.962537731144588071252599
-0.310000	0.550000	0.972498238254799862723132
-0.290000	0.550000	0.990228223948794394893014
-0.270000	0.550000	1.019652006656228904191153
-0.250000	0.550000	1.062975854350659554725667
-0.230000	0.550000	1.117717697249741348741736
-0.210000	0.550000	1.178096398068080752352671
-0.190000	0.550000	1.241676507836707354925920
-0.170000	0.550000	1.308181827416406983743968
-0.150000	0.550000	1.366855920234644639066346
-0.130000	0.550000	1.408187346104879500430229
-0.110000	0.550000	1.437284541626318246088090
-0.090000	0.550000	1.456107178421432113424316
-0.070000	0.550000	1.465307902722669641804032
-0.050000	0.550000	1.471986544217627423947192
-0.030000	0.550000	1.486313684600327311713386
-0.010000	0.550000	1.499863866957422686709833
0.010000	0.550000	1.499863866957422686709833
0.030000	0.550000	1.486313684600327311713386
0.050000	0.550000	1.471986544217627645991797
0.070000	0.550000	1.465307902722669641804032
0.090000	0.550000	1.456107178421432113424316
0.110000	0.550000	1.437284541626318246088090
0.130000	0.550000	1.408187346104879500430229
0.150000	0.550000	1.366855920234644639066346
0.170000	0.550000	1.308181827416406983743968
0.190000	0.550000	1.241676507836707132881315
0.210000	0.550000	1.178096398068080752352671
0.230000	0.550000	1.117717697249741348741736
0.250000	0.550000	1.062975854350659554725667
0.270000	0.550000	1.019652006656228904191153
0.290000	0.550000	0.990228223948794505915316
0.310000	0.550000	0.972498238254799973745435
0.330000	0.550000	0.962537731144588182274902
0.350000	0.550000	0.956901244688896923662469
0.370000	0.550000	0.953324249456999672780455
0.390000	0.550000	0.950615104550949441275520
0.410000	0.550000	0.948244477709600408488200
0.430000	0.550000	0.946006098126019878691295
0.450000	0.550000	0.943829598877821140945343
0.470000	0.550000	0.941694954807970496801772
0.490000	0.550000	0.939598231491983404417567
0.510000	0.550000	0.937539727071702855276669
0.530000	0.550000	0.935520509234204822313075
0.550000	0.550000	0.933541646426440885342402
0.570000	0.550000	0.931604336241702912779772
0.590000	0.550000	0.929710919535046365069775
0.610000	0.550000	0.927868395733555506588175
0.630000	0.550000	0.926099372105131823929014
0.650000	0.550000	0.924471914265375560582072
0.670000	0.550000	0.923166179834997047137790
0.690000	0.550000	0.922579859491818421446396
0.710000	0.550000	0.923384172127873714686075
0.730000	0.550000	0.926259552010218367712469
0.750000	0.550000	0.931186384806035216676889
0.770000	0.550000	0.937124392885856472013018
0.790000	0.550000	0.943166411255828451842831
0.810000	0.550000	0.949450743544273279006518
0.830000	0.550000	0.955930979359981947141023
0.850000	0.550000	0.962559114349437416890964
0.870000	0.550000	0.969435750785743843849218
0.890000	0.550000	0.976448830752614460593009
0.910000	0.550000	0.983911713700927781367511
0.930000	0.550000	0.991041441870562311855508
0.950000	0.550000	0.996075186622496389077241
0.970000	0.550000	0.998624393570095914007823
0.990000	0.550000	0.999531065645595129254275

-0.990000	0.570000	0.999796539946829487810476
-0.970000	0.570000	0.999329758903445330986415
-0.950000	0.570000	0.997841242624222135582102
-0.930000	0.570000	0.994373008014156845035814
-0.910000	0.570000	0.988428644588184135422182
-0.890000	0.570000	0.981071145965486390849719
-0.870000	0.570000	0.973911828262588374904851
-0.850000	0.570000	0.967050948048008174318113
-0.830000	0.570000	0.960340102898086134253219
-0.810000	0.570000	0.953857712372818022927845
-0.790000	0.570000	0.947547442605567225015761
-0.770000	0.570000	0.941500175136499750649932
-0.750000	0.570000	0.935567371485798493502273
-0.730000	0.570000	0.929868188895332403731686
-0.710000	0.570000	0.925428444604280198149127
-0.690000	0.570000	0.923061454989497987000391
-0.670000	0.570000	0.922589056574826371637243
-0.650000	0.570000	0.923320107395027234176155
-0.630000	0.570000	0.924656718922314935227291
-0.610000	0.570000	0.926262233026045489481248
-0.590000	0.570000	0.927986986205658226367632
-0.570000	0.570000	0.929774195395818070508653
-0.550000	0.570000	0.931604336241703023802074
-0.530000	0.570000	0.933470712321515128095939
-0.510000	0.570000	0.935370462026927196319548
-0.490000	0.570000	0.937301616708182794290849
-0.470000	0.570000	0.939262217814878508370668
-0.450000	0.570000	0.941250154045665365920570
-0.430000	0.570000	0.943263605572065122473191
-0.410000	0.570000	0.945303064037399498609204
-0.390000	0.570000	0.947377967995907011022894
-0.370000	0.570000	0.949525460743944171859710
-0.350000	0.570000	0.951857344019474527208047
-0.330000	0.570000	0.954661439749659002096394
-0.310000	0.570000	0.958573399646066137691491
-0.290000	0.570000	0.964774104023185086198566
-0.270000	0.570000	0.975079206367993278625761
-0.250000	0.570000	0.991604149846125215717052
-0.230000	0.570000	1.015622685709341777027248
-0.210000	0.570000	1.046670902366941380279286
-0.190000	0.570000	1.084035211954045507809496
-0.170000	0.570000	1.128301548329346370991288
-0.150000	0.570000	1.176360909653257902363066
-0.130000	0.570000	1.221014592632166939623062
-0.110000	0.570000	1.257941122786420118373485
-0.090000	0.570000	1.287345796886571136496968
-0.070000	0.570000	1.310876481352039490957395
-0.050000	0.570000	1.333507669163068065643074
-0.030000	0.570000	1.355749872348102513797130
-0.010000	0.570000	1.370171428079102415864554
0.010000	0.570000	1.370171428079102415864554
0.030000	0.570000	1.355749872348102513797130
0.050000	0.570000	1.333507669163068287687679
0.070000	0.570000	1.310876481352039490957395
0.090000	0.570000	1.287345796886571136496968
0.110000	0.570000	1.257941122786419896328880
0.130000	0.570000	1.221014592632166939623062
0.150000	0.570000	1.176360909653257902363066
0.170000	0.570000	1.128301548329346370991288
0.190000	0.570000	1.084035211954045729854101
0.210000	0.570000	1.046670902366941380279286
0.230000	0.570000	1.015622685709341777027248
0.250000	0.570000	0.991604149846125215717052
0.270000	0.570000	0.975079206367993278625761
0.290000	0.570000	0.964774104023185197220869
0.310000	0.570000	0.958573399646066137691491
0.330000	0.570000	0.954661439749659113118696
0.350000	0.570000	0.951857344019474527208047
0.370000	0.570000	0.949525460743944060837407
0.390000	0.570000	0.947377967995907011022894
0.410000	0.570000	0.945303064037399609631507
0.430000	0.570000	0.943263605572065011450889
0.450000	0.570000	0.941250154045665365920570
0.470000	0.570000	0.939262217814878508370668
0.490000	0.570000	0.937301616708182794290849
0.510000	0.570000	0.935370462026927196319548
0.530000	0.570000	0.933470712321515017073636
0.550000	0.570000	0.931604336241702912779772
0.570000	0.570000	0.929774195395817959486351
0.590000	0.570000	0.927986986205658115345329
0.610000	0.570000	0.926262233026045378458946
0.630000	0.570000	0.924656718922314935227291
0.650000	0.570000	0.923320107395027234176155
0.670000	0.570000	0.922589056574826371637243
0.690000	0.570000	0.923061454989497875978088
0.710000	0.570000	0.925428444604280198149127
0.730000	0.570000	0.929868188895332403731686
0.750000	0.570000	0.935567371485798382479970
0.770000	0.570000	0.941500175136499750649932
0.790000	0.570000	0.947547442605567225015761
0.810000	0.570000	0.953857712372817911905543
0.830000	0.570000	0.960340102898086023230917
0.850000	0.570000	0.967050948048008063295811
0.870000	0.570000	0.973911828262588374904851
0.890000	0.570000	0.981071145965486390849719
0.910000	0.570000	0.988428644588184135422182
0.930000	0.570000	0.994373008014156845035814
0.950000	0.570000	0.997841242624222135582102
0.970000	0.570000	0.999329758903445330986415
0.990000	0.570000	0.999796539946829487810476

-0.990000	0.590000	0.999918889812942301986709
-0.970000	0.590000	0.999702025590699094870217
-0.950000	0.590000	0.998923808467490070839290
-0.930000	0.590000	0.996808777905279996822685
-0.910000	0.590000	0.992449055305938299120783
-0.890000	0.590000	0.985876679093605212678142
-0.870000	0.590000	0.978591120676986170323630
-0.850000	0.590000	0.971722730920183019875935
-0.830000	0.590000	0.964982396613836890253424
-0.810000	0.590000	0.958436975184238759695177
-0.790000	0.590000	0.952109567200827067168234
-0.770000	0.590000	0.946016256191478999149069
-0.750000	0.590000	0.940146102048703191655932
-0.730000	0.590000	0.934354677043791603807676
-0.710000	0.590000	0.928912787235058323709325
-0.690000	0.590000	0.924876499980823663094043
-0.670000	0.590000	0.922879084210303068935843
-0.650000	0.590000	0.922618377158764824130799
-0.630000	0.590000	0.923420744460947351406332
-0.610000	0.590000	0.924751353664897690620705
-0.590000	0.590000	0.926316939559692853478623
-0.570000	0.590000	0.927986986205658337389934
-0.550000	0.590000	0.929710919535046365069775
-0.530000	0.590000	0.931470494580301067166772
-0.510000	0.590000	0.933258777291449681534630
-0.490000	0.590000	0.935072269280803780588940
-0.470000	0.590000	0.936908260519724200854341
-0.450000	0.590000	0.938763995474384493888920
-0.430000	0.590000	0.940636463357160668152801
-0.410000	0.590000	0.942522594452222861605151
-0.390000	0.590000	0.944420308944207365087209
-0.370000	0.590000	0.946331950547476208335240
-0.350000	0.590000	0.948273937276389866646298
-0.330000	0.590000	0.950300315442988541292380
-0.310000	0.590000	0.952550082352188520751213
-0.290000	0.590000	0.955320576282610911533766
-0.270000	0.590000	0.959149198557479265581094
-0.250000	0.590000	0.964834328614171732318994
-0.230000	0.590000	0.973231542794936510532011
-0.210000	0.590000	0.984855913910288816026650
-0.190000	0.590000	0.999924099791594356290148
-0.170000	0.590000	1.019031073197620651527018
-0.150000	0.590000	1.042268334620073177987365
-0.130000	0.590000	1.067574284865334233174394
-0.110000	0.590000	1.091807603745575505627130
-0.090000	0.590000	1.113793286837183149629027
-0.070000	0.590000	1.133456305906268557492922
-0.050000	0.590000	1.151432798217534525520023
-0.030000	0.590000	1.166051620139954891897105
-0.010000	0.590000	1.174281080925955178528852
0.010000	0.590000	1.174281080925954956484247
0.030000	0.590000	1.166051620139954891897105
0.050000	0.590000	1.151432798217534525520023
0.070000	0.590000	1.133456305906268557492922
0.090000	0.590000	1.113793286837183371673632
0.110000	0.590000	1.091807603745575283582525
0.130000	0.590000	1.067574284865334011129789
0.150000	0.590000	1.042268334620073400031970
0.170000	0.590000	1.019031073197620873571623
0.190000	0.590000	0.999924099791594356290148
0.210000	0.590000	0.984855913910288816026650
0.230000	0.590000	0.973231542794936399509709
0.250000	0.590000	0.964834328614171732318994
0.270000	0.590000	0.959149198557479265581094
0.290000	0.590000	0.955320576282611022556068
0.310000	0.590000	0.952550082352188520751213
0.330000	0.590000	0.950300315442988541292380
0.350000	0.590000	0.948273937276389977668600
0.370000	0.590000	0.946331950547476208335240
0.390000	0.590000	0.944420308944207365087209
0.410000	0.590000	0.942522594452222861605151
0.430000	0.590000	0.940636463357160668152801
0.450000	0.590000	0.938763995474384382866617
0.470000	0.590000	0.936908260519724089832039
0.490000	0.590000	0.935072269280803780588940
0.510000	0.590000	0.933258777291449681534630
0.530000	0.590000	0.931470494580301067166772
0.550000	0.590000	0.929710919535046254047472
0.570000	0.590000	0.927986986205658226367632
0.590000	0.590000	0.926316939559692742456321
0.610000	0.590000	0.924751353664897690620705
0.630000	0.590000	0.923420744460947240384030
0.650000	0.590000	0.922618377158764713108496
0.670000	0.590000	0.922879084210303068935843
0.690000	0.590000	0.924876499980823663094043
0.710000	0.590000	0.928912787235058434731627
0.730000	0.590000	0.934354677043791603807676
0.750000	0.590000	0.940146102048703191655932
0.770000	0.590000	0.946016256191478999149069
0.790000	0.590000	0.952109567200827178190536
0.810000	0.590000	0.958436975184238648672874
0.830000	0.590000	0.964982396613836779231121
0.850000	0.590000	0.971722730920182908853633
0.870000	0.590000	0.978591120676986170323630
0.890000	0.590000	0.985876679093605212678142
0.910000	0.590000	0.992449055305938299120783
0.930000	0.590000	0.996808777905279996822685
0.950000	0.590000	0.998923808467490070839290
0.970000	0.590000	0.999702025590699094870217
0.990000	0.590000	0.999918889812942301986709

-0.990000	0.610000	0.999970332186467358859261
-0.970000	0.610000	0.999879338703678732791502
-0.950000	0.610000	0.999515017232251890000327
-0.930000	0.610000	0.998375167205436619966008
-0.910000	0.610000	0.995587604873152676177028
-0.890000	0.610000	0.990461328604748225679089
-0.870000	0.610000	0.983566902387504771176907
-0.850000	0.610000	0.976484535456604407777093
-0.830000	0.610000	0.969773583213306422656785
-0.810000	0.610000	0.963184126735768808558191
-0.790000	0.610000	0.956854721213230674514705
-0.770000	0.610000	0.950730818561201784788750
-0.750000	0.610000	0.944756135961361320774188
-0.730000	0.610000	0.939078008186928214762190
-0.710000	0.610000	0.933451488276287322243263
-0.690000	0.610000	0.928251621573043528279356
-0.670000	0.610000	0.924538566777381110028955
-0.650000	0.610000	0.922790420781848919062895
-0.630000	0.610000	0.922640978740946748892782
-0.610000	0.610000	0.923455843447955171399144
-0.590000	0.610000	0.924751353664897690620705
-0.570000	0.610000	0.926262233026045489481248
-0.550000	0.610000	0.927868395733555395565872
-0.530000	0.610000	0.929521874504191769617023
-0.510000	0.610000	0.931204411182467106655736
-0.490000	0.610000	0.932908416168814369484608
-0.470000	0.610000	0.934629667165891686586576
-0.450000	0.610000	0.936364760220360303755172
-0.430000	0.610000	0.938110257557894455793246
-0.410000	0.610000	0.939862425356243536000989
-0.390000	0.610000	0.941617269782000443356651
-0.370000	0.610000	0.943371024386848167075925
-0.350000	0.610000	0.945121800287365032566811
-0.330000	0.610000	0.946874101128073242250593
-0.310000	0.610000	0.948649073617939042613045
-0.290000	0.610000	0.950503267613826308135572
-0.270000	0.610000	0.952555797963775097159100
-0.250000	0.610000	0.955013449422633886598533
-0.230000	0.610000	0.958154340322683650832403
-0.210000	0.610000	0.962235054848519122394634
-0.190000	0.610000	0.967429275347425399189660
-0.170000	0.610000	0.973984263970502528451334
-0.150000	0.610000	0.982233217729382324101550
-0.130000	0.610000	0.992034129578545642580423
-0.110000	0.610000	1.002503319613882837302299
-0.090000	0.610000	1.012848861950922829677779
-0.070000	0.610000	1.022477746961209854603680
-0.050000	0.610000	1.030798371587590578357663
-0.030000	0.610000	1.036830444007617035850899
-0.010000	0.610000	1.039924927249275654617122
0.010000	0.610000	1.039924927249275654617122
0.030000	0.610000	1.036830444007617035850899
0.050000	0.610000	1.030798371587590578357663
0.070000	0.610000	1.022477746961209854603680
0.090000	0.610000	1.012848861950923051722384
0.110000	0.610000	1.002503319613882615257694
0.130000	0.610000	0.992034129578545642580423
0.150000	0.610000	0.982233217729382324101550
0.170000	0.610000	0.973984263970502417429032
0.190000	0.610000	0.967429275347425399189660
0.210000	0.610000	0.962235054848519011372332
0.230000	0.610000	0.958154340322683650832403
0.250000	0.610000	0.955013449422633775576230
0.270000	0.610000	0.952555797963775097159100
0.290000	0.610000	0.950503267613826197113269
0.310000	0.610000	0.948649073617939042613045
0.330000	0.610000	0.946874101128073242250593
0.350000	0.610000	0.945121800287365032566811
0.370000	0.610000	0.943371024386848167075925
0.390000	0.610000	0.941617269782000554378953
0.410000	0.610000	0.939862425356243647023291
0.430000	0.610000	0.938110257557894455793246
0.450000	0.610000	0.936364760220360414777474
0.470000	0.610000	0.934629667165891575564274
0.490000	0.610000	0.932908416168814258462305
0.510000	0.610000	0.931204411182467106655736
0.530000	0.610000	0.929521874504191769617023
0.550000	0.610000	0.927868395733555395565872
0.570000	0.610000	0.926262233026045489481248
0.590000	0.610000	0.924751353664897690620705
0.610000	0.610000	0.923455843447955060376842
0.630000	0.610000	0.922640978740946637870479
0.650000	0.610000	0.922790420781848919062895
0.670000	0.610000	0.924538566777381110028955
0.690000	0.610000	0.928251621573043528279356
0.710000	0.610000	0.933451488276287433265566
0.730000	0.610000	0.939078008186928325784493
0.750000	0.610000	0.944756135961361320774188
0.770000	0.610000	0.950730818561201784788750
0.790000	0.610000	0.956854721213230563492402
0.810000	0.610000	0.963184126735768697535889
0.830000	0.610000	0.969773583213306422656785
0.850000	0.610000	0.976484535456604185732488
0.870000	0.610000	0.983566902387504771176907
0.890000	0.610000	0.990461328604748225679089
0.910000	0.610000	0.995587604873152676177028
0.930000	0.610000	0.998375167205436619966008
0.950000	0.610000	0.999515017232251890000327
0.970000	0.610000	0.999879338703678732791502
0.990000	0.610000	0.999970332186467358859261

-0.990000	0.630000	0.999990047927545422368212
-0.970000	0.630000	0.999955510847504114302353
-0.950000	0.630000	0.999802518886528934771718
-0.930000	0.630000	0.999258561310203408112329
-0.910000	0.630000	0.997705154059228882523769
-0.890000	0.630000	0.994265577339503381359975
-0.870000	0.630000	0.988571688965961259398796
-0.850000	0.630000	0.981599681542865809547038
-0.830000	0.630000	0.974726592799649682596907
-0.810000	0.630000	0.968145599667450174052874
-0.790000	0.630000	0.961782431966040407544938
-0.770000	0.630000	0.955606373210076132096447
-0.750000	0.630000	0.949611511497186033814444
-0.730000	0.630000	0.943819004761110691426040
-0.710000	0.630000	0.938306965857346741977096
-0.690000	0.630000	0.932813522834919806037135
-0.670000	0.630000	0.927845382474058788524474
-0.650000	0.630000	0.924376552795563521947031
-0.630000	0.630000	0.922764618173561923519799
-0.610000	0.630000	0.922640978740946748892782
-0.590000	0.630000	0.923420744460947351406332
-0.570000	0.630000	0.924656718922315046249594
-0.550000	0.630000	0.926099372105131823929014
-0.530000	0.630000	0.927632956400498365212570
-0.510000	0.630000	0.929209398358816662799597
-0.490000	0.630000	0.930809253478000364623313
-0.470000	0.630000	0.932423836830607921655201
-0.450000	0.630000	0.934048099936858777780913
-0.430000	0.630000	0.935677991615606496900170
-0.410000	0.630000	0.937309513232468582977219
-0.390000	0.630000	0.938938392360813223191940
-0.370000	0.630000	0.940560021692028014328457
-0.350000	0.630000	0.942169650500967792439155
-0.330000	0.630000	0.943763097047238708192651
-0.310000	0.630000	0.945338586079697562603030
-0.290000	0.630000	0.946900560391861434439420
-0.270000	0.630000	0.948466142832301017939756
-0.250000	0.630000	0.950073308074952938007129
-0.230000	0.630000	0.951783497874562067764259
-0.210000	0.630000	0.953665979948725039960777
-0.190000	0.630000	0.955775212694922382539175
-0.170000	0.630000	0.958175399040396169603184
-0.150000	0.630000	0.960989259624802971693214
-0.130000	0.630000	0.964299807315880053160129
-0.110000	0.630000	0.967980486918704752241638
-0.090000	0.630000	0.971749312393272002275069
-0.070000	0.630000	0.975262641135127061886578
-0.050000	0.630000	0.978136604411517174284540
-0.030000	0.630000	0.980058661400946329322892
-0.010000	0.630000	0.980993119513088984717797
0.010000	0.630000	0.980993119513089095740099
0.030000	0.630000	0.980058661400946440345194
0.050000	0.630000	0.978136604411517174284540
0.070000	0.630000	0.975262641135127061886578
0.090000	0.630000	0.971749312393271891252766
0.110000	0.630000	0.967980486918704752241638
0.130000	0.630000	0.964299807315880053160129
0.150000	0.630000	0.960989259624802860670911
0.170000	0.630000	0.958175399040396280625487
0.190000	0.630000	0.955775212694922382539175
0.210000	0.630000	0.953665979948725262005382
0.230000	0.630000	0.951783497874562178786562
0.250000	0.630000	0.950073308074952938007129
0.270000	0.630000	0.948466142832301017939756
0.290000	0.630000	0.946900560391861323417118
0.310000	0.630000	0.945338586079697451580728
0.330000	0.630000	0.943763097047238708192651
0.350000	0.630000	0.942169650500967681416853
0.370000	0.630000	0.940560021692028125350760
0.390000	0.630000	0.938938392360813223191940
0.410000	0.630000	0.937309513232468471954917
0.430000	0.630000	0.935677991615606496900170
0.450000	0.630000	0.934048099936858555736308
0.470000	0.630000	0.932423836830607810632898
0.490000	0.630000	0.930809253478000253601010
0.510000	0.630000	0.929209398358816662799597
0.530000	0.630000	0.927632956400498365212570
0.550000	0.630000	0.926099372105131712906712
0.570000	0.630000	0.924656718922314935227291
0.590000	0.630000	0.923420744460947240384030
0.610000	0.630000	0.922640978740946637870479
0.630000	0.630000	0.922764618173561812497496
0.650000	0.630000	0.924376552795563410924728
0.670000	0.630000	0.927845382474058788524474
0.690000	0.630000	0.932813522834919917059437
0.710000	0.630000	0.938306965857346741977096
0.730000	0.630000	0.943819004761110691426040
0.750000	0.630000	0.949611511497186033814444
0.770000	0.630000	0.955606373210076243118749
0.790000	0.630000	0.961782431966040407544938
0.810000	0.630000	0.968145599667450174052874
0.830000	0.630000	0.974726592799649682596907
0.850000	0.630000	0.981599681542865809547038
0.870000	0.630000	0.988571688965961370421098
0.890000	0.630000	0.994265577339503381359975
0.910000	0.630000	0.997705154059228882523769
0.930000	0.630000	0.999258561310203408112329
0.950000	0.630000	0.999802518886528934771718
0.970000	0.630000	0.999955510847504114302353
0.990000	0.630000	0.999990047927545422368212

-0.990000	0.650000	0.999996942190606863398727
-0.970000	0.650000	0.999985079565126055989310
-0.950000	0.650000	0.999927397783345606185890
-0.930000	0.650000	0.999697040678459991625004
-0.910000	0.650000	0.998940132718580398041297
-0.890000	0.650000	0.996954396600705172737378
-0.870000	0.650000	0.992938220946190552851363
-0.850000	0.650000	0.986863264384023719522077
-0.830000	0.650000	0.979942642099602689853555
-0.810000	0.650000	0.973300031065689741360814
-0.790000	0.650000	0.966894437673041284853070
-0.770000	0.650000	0.960663585241544715209727
-0.750000	0.650000	0.954656141219058618219151
-0.730000	0.650000	0.948835328505427066936306
-0.710000	0.650000	0.943218640666572571973347
-0.690000	0.650000	0.937806571542855627043878
-0.670000	0.650000	0.932465465932754034028562
-0.650000	0.650000	0.927705839622778971609307
-0.630000	0.650000	0.924376552795563521947031
-0.610000	0.650000	0.922790420781848919062895
-0.590000	0.650000	0.922618377158764824130799
-0.570000	0.650000	0.923320107395027234176155
-0.550000	0.650000	0.924471914265375671604374
-0.530000	0.650000	0.925831998833997915632210
-0.510000	0.650000	0.927284166649082752797995
-0.490000	0.650000	0.928777411770739691476706
-0.470000	0.650000	0.930289722773114391429772
-0.450000	0.650000	0.931810777021289338151178
-0.430000	0.650000	0.933334550306764598737175
-0.410000	0.650000	0.934856368268628501461137
-0.390000	0.650000	0.936371780801567021867982
-0.370000	0.650000	0.937876147278603466972413
-0.350000	0.650000	0.939364508406578702093270
-0.330000	0.650000	0.940831628593460478349186
-0.310000	0.650000	0.942272258736413848012603
-0.290000	0.650000	0.943681782195644691668690
-0.270000	0.650000	0.945057458675643835555036
-0.250000	0.650000	0.946400298838944942225737
-0.230000	0.650000	0.947716489535659567522430
-0.210000	0.650000	0.949015498453579353643761
-0.190000	0.650000	0.950304982396588560078499
-0.170000	0.650000	0.951593545330553403083229
-0.150000	0.650000	0.952906790043615004037747
-0.130000	0.650000	0.954279237606945218708177
-0.110000	0.650000	0.955706108513899255108015
-0.090000	0.650000	0.957114521200786327881360
-0.070000	0.650000	0.958385799917178649032223
-0.050000	0.650000	0.959387486476077411268193
-0.030000	0.650000	0.960042323303251121657809
-0.010000	0.650000	0.960369305484356505786536
0.010000	0.650000	0.960369305484356616808839
0.030000	0.650000	0.960042323303251232680111
0.050000	0.650000	0.959387486476077411268193
0.070000	0.650000	0.958385799917178760054526
0.090000	0.650000	0.957114521200786327881360
0.110000	0.650000	0.955706108513899255108015
0.130000	0.650000	0.954279237606945218708177
0.150000	0.650000	0.952906790043614893015445
0.170000	0.650000	0.951593545330553292060927
0.190000	0.650000	0.950304982396588560078499
0.210000	0.650000	0.949015498453579464666063
0.230000	0.650000	0.947716489535659678544732
0.250000	0.650000	0.946400298838944942225737
0.270000	0.650000	0.945057458675643835555036
0.290000	0.650000	0.943681782195644691668690
0.310000	0.650000	0.942272258736413736990301
0.330000	0.650000	0.940831628593460367326884
0.350000	0.650000	0.939364508406578702093270
0.370000	0.650000	0.937876147278603466972413
0.390000	0.650000	0.936371780801567021867982
0.410000	0.650000	0.934856368268628501461137
0.430000	0.650000	0.933334550306764598737175
0.450000	0.650000	0.931810777021289227128875
0.470000	0.650000	0.930289722773114280407469
0.490000	0.650000	0.928777411770739580454403
0.510000	0.650000	0.927284166649082863820297
0.530000	0.650000	0.925831998833997915632210
0.550000	0.650000	0.924471914265375560582072
0.570000	0.650000	0.923320107395027234176155
0.590000	0.650000	0.922618377158764713108496
0.610000	0.650000	0.922790420781848919062895
0.630000	0.650000	0.924376552795563410924728
0.650000	0.650000	0.927705839622778860587005
0.670000	0.650000	0.932465465932754145050865
0.690000	0.650000	0.937806571542855738066180
0.710000	0.650000	0.943218640666572460951045
0.730000	0.650000	0.948835328505427177958609
0.750000	0.650000	0.954656141219058729241453
0.770000	0.650000	0.960663585241544826232030
0.790000	0.650000	0.966894437673041284853070
0.810000	0.650000	0.973300031065689741360814
0.830000	0.650000	0.979942642099602689853555
0.850000	0.650000	0.986863264384023719522077
0.870000	0.650000	0.992938220946190552851363
0.890000	0.650000	0.996954396600705172737378
0.910000	0.650000	0.998940132718580398041297
0.930000	0.650000	0.999697040678459991625004
0.950000	0.650000	0.999927397783345606185890
0.970000	0.650000	0.999985079565126055989310
0.990000	0.650000	0.999996942190606863398727

-0.990000	0.670000	0.999999141950838166259530
-0.970000	0.670000	0.999995461385341677384986
-0.950000	0.670000	0.999975964686931173552864
-0.930000	0.670000	0.999889440883163893580843
-0.910000	0.670000	0.999566773222400062337556
-0.890000	0.670000	0.998580190026364888922217
-0.870000	0.670000	0.996180260042460297142952
-0.850000	0.670000	0.991686265951023271369991
-0.830000	0.670000	0.985370262245724881644549
-0.810000	0.670000	0.978580910641842938169077
-0.790000	0.670000	0.972190201519205321467609
-0.770000	0.670000	0.965930825335711396029126
-0.750000	0.670000	0.959872077749741925423166
-0.730000	0.670000	0.954019038119107598561186
-0.710000	0.670000	0.948372817550968250088772
-0.690000	0.670000	0.942892888062938472337748
-0.670000	0.670000	0.937624414836660258210088
-0.650000	0.670000	0.932465465932754145050865
-0.630000	0.670000	0.927845382474058899546776
-0.610000	0.670000	0.924538566777381221051257
-0.590000	0.670000	0.922879084210303068935843
-0.570000	0.670000	0.922589056574826260614941
-0.550000	0.670000	0.923166179834997047137790
-0.530000	0.670000	0.924205183542551655939690
-0.510000	0.670000	0.925466368882614021096344
-0.490000	0.670000	0.926827622405080986389692
-0.470000	0.670000	0.928231594677638938151176
-0.450000	0.670000	0.929652072109722338311144
-0.430000	0.670000	0.931076406451658344920475
-0.410000	0.670000	0.932497353536293593911921
-0.390000	0.670000	0.933909581221719853338925
-0.370000	0.670000	0.935308259043962419987395
-0.350000	0.670000	0.936688514263558369421503
-0.330000	0.670000	0.938045238715577101018539
-0.310000	0.670000	0.939373053982630601410619
-0.290000	0.670000	0.940666387434054285243690
-0.270000	0.670000	0.941919678347274524909949
-0.250000	0.670000	0.943127739084853145001830
-0.230000	0.670000	0.944286138810738973070613
-0.210000	0.670000	0.945391107214214820864129
-0.190000	0.670000	0.946438716949467462313805
-0.170000	0.670000	0.947425161648041802564535
-0.150000	0.670000	0.948350448978526383569942
-0.130000	0.670000	0.949219598032473355075922
-0.110000	0.670000	0.950033333603062635219771
-0.090000	0.670000	0.950776224244661349871421
-0.070000	0.670000	0.951417940737299239195579
-0.050000	0.670000	0.951921317067205063899848
-0.030000	0.670000	0.952262725969070689124862
-0.010000	0.670000	0.952446546805135518809493
0.010000	0.670000	0.952446546805135629831796
0.030000	0.670000	0.952262725969070689124862
0.050000	0.670000	0.951921317067205174922151
0.070000	0.670000	0.951417940737299350217882
0.090000	0.670000	0.950776224244661349871421
0.110000	0.670000	0.950033333603062746242074
0.130000	0.670000	0.949219598032473355075922
0.150000	0.670000	0.948350448978526383569942
0.170000	0.670000	0.947425161648041802564535
0.190000	0.670000	0.946438716949467462313805
0.210000	0.670000	0.945391107214214709841826
0.230000	0.670000	0.944286138810738973070613
0.250000	0.670000	0.943127739084853145001830
0.270000	0.670000	0.941919678347274635932251
0.290000	0.670000	0.940666387434054174221387
0.310000	0.670000	0.939373053982630601410619
0.330000	0.670000	0.938045238715577101018539
0.350000	0.670000	0.936688514263558480443805
0.370000	0.670000	0.935308259043962531009697
0.390000	0.670000	0.933909581221719742316623
0.410000	0.670000	0.932497353536293371867316
0.430000	0.670000	0.931076406451658344920475
0.450000	0.670000	0.929652072109722227288842
0.470000	0.670000	0.928231594677638827128874
0.490000	0.670000	0.926827622405080986389692
0.510000	0.670000	0.925466368882614132118647
0.530000	0.670000	0.924205183542551766961992
0.550000	0.670000	0.923166179834997047137790
0.570000	0.670000	0.922589056574826371637243
0.590000	0.670000	0.922879084210303068935843
0.610000	0.670000	0.924538566777381221051257
0.630000	0.670000	0.927845382474058899546776
0.650000	0.670000	0.932465465932754145050865
0.670000	0.670000	0.937624414836660258210088
0.690000	0.670000	0.942892888062938583360051
0.710000	0.670000	0.948372817550968361111075
0.730000	0.670000	0.954019038119107598561186
0.750000	0.670000	0.959872077749742147467771
0.770000	0.670000	0.965930825335711396029126
0.790000	0.670000	0.972190201519205321467609
0.810000	0.670000	0.978580910641842938169077
0.830000	0.670000	0.985370262245724881644549
0.850000	0.670000	0.991686265951023271369991
0.870000	0.670000	0.996180260042460297142952
0.890000	0.670000	0.998580190026364888922217
0.910000	0.670000	0.999566773222400062337556
0.930000	0.670000	0.999889440883163893580843
0.950000	0.670000	0.999975964686931173552864
0.970000	0.670000	0.999995461385341677384986
0.990000	0.670000	0.999999141950838166259530

-0.990000	0.690000	0.999999780671607330084782
-0.970000	0.690000	0.999998750589450313697171
-0.950000	0.690000	0.999992848075281659525615
-0.930000	0.690000	0.999964022805520658110368
-0.910000	0.690000	0.999843552377367439376599
-0.890000	0.690000	0.999421160999138247227336
-0.870000	0.690000	0.998209047487126244213584
-0.850000	0.690000	0.995444749089897773508540
-0.830000	0.690000	0.990591962287739935533182
-0.810000	0.690000	0.984176628963917221604163
-0.790000	0.690000	0.977576105377212400959763
-0.770000	0.690000	0.971375031017732815108445
-0.750000	0.690000	0.965275234391174463688401
-0.730000	0.690000	0.959399001922178751300407
-0.710000	0.690000	0.953707676171544171950245
-0.690000	0.690000	0.948201448103888844265441
-0.670000	0.690000	0.942892888062938472337748
-0.650000	0.690000	0.937806571542855738066180
-0.630000	0.690000	0.932813522834920028081740
-0.610000	0.690000	0.928251621573043528279356
-0.590000	0.690000	0.924876499980823663094043
-0.570000	0.690000	0.923061454989497875978088
-0.550000	0.690000	0.922579859491818199401791
-0.530000	0.690000	0.922977484861572938790175
-0.510000	0.690000	0.923869955179283164348192
-0.490000	0.690000	0.925012884549433422876064
-0.470000	0.690000	0.926271953574704931533290
-0.450000	0.690000	0.927579847255083578261292
-0.430000	0.690000	0.928904267628282598323608
-0.410000	0.690000	0.930229298477540544887177
-0.390000	0.690000	0.931546044268297013246638
-0.370000	0.690000	0.932848356084162055879005
-0.350000	0.690000	0.934131013135625853927024
-0.330000	0.690000	0.935388987521308390427066
-0.310000	0.690000	0.936617162360472876869721
-0.290000	0.690000	0.937810239889835695059617
-0.270000	0.690000	0.938962742685058859848368
-0.250000	0.690000	0.940069076689085458831130
-0.230000	0.690000	0.941123628315460480919796
-0.210000	0.690000	0.942120817535668009234939
-0.190000	0.690000	0.943055042653311637046443
-0.170000	0.690000	0.943920780296495842698334
-0.150000	0.690000	0.944713400272691239401013
-0.130000	0.690000	0.945430087564952947865038
-0.110000	0.690000	0.946069055914561252151884
-0.090000	0.690000	0.946627244215666352467053
-0.070000	0.690000	0.947098249052227836308759
-0.050000	0.690000	0.947469749069127731289086
-0.030000	0.690000	0.947728643282759186661224
-0.010000	0.690000	0.947872664671608800013303
0.010000	0.690000	0.947872664671608911035605
0.030000	0.690000	0.947728643282759297683526
0.050000	0.690000	0.947469749069127842311389
0.070000	0.690000	0.947098249052227947331062
0.090000	0.690000	0.946627244215666463489356
0.110000	0.690000	0.946069055914561363174187
0.130000	0.690000	0.945430087564952947865038
0.150000	0.690000	0.944713400272691239401013
0.170000	0.690000	0.943920780296495953720637
0.190000	0.690000	0.943055042653311637046443
0.210000	0.690000	0.942120817535668009234939
0.230000	0.690000	0.941123628315460369897494
0.250000	0.690000	0.940069076689085569853432
0.270000	0.690000	0.938962742685058859848368
0.290000	0.690000	0.937810239889835695059617
0.310000	0.690000	0.936617162360472765847419
0.330000	0.690000	0.935388987521308168382461
0.350000	0.690000	0.934131013135625742904722
0.370000	0.690000	0.932848356084162055879005
0.390000	0.690000	0.931546044268297013246638
0.410000	0.690000	0.930229298477540433864874
0.430000	0.690000	0.928904267628282598323608
0.450000	0.690000	0.927579847255083578261292
0.470000	0.690000	0.926271953574705042555593
0.490000	0.690000	0.925012884549433533898366
0.510000	0.690000	0.923869955179283275370494
0.530000	0.690000	0.922977484861573160834780
0.550000	0.690000	0.922579859491818421446396
0.570000	0.690000	0.923061454989497987000391
0.590000	0.690000	0.924876499980823663094043
0.610000	0.690000	0.928251621573043528279356
0.630000	0.690000	0.932813522834919917059437
0.650000	0.690000	0.937806571542855738066180
0.670000	0.690000	0.942892888062938583360051
0.690000	0.690000	0.948201448103888844265441
0.710000	0.690000	0.953707676171544171950245
0.730000	0.690000	0.959399001922178862322710
0.750000	0.690000	0.965275234391174463688401
0.770000	0.690000	0.971375031017732815108445
0.790000	0.690000	0.977576105377212400959763
0.810000	0.690000	0.984176628963917221604163
0.830000	0.690000	0.990591962287739935533182
0.850000	0.690000	0.995444749089897773508540
0.870000	0.690000	0.998209047487126244213584
0.890000	0.690000	0.999421160999138247227336
0.910000	0.690000	0.999843552377367439376599
0.930000	0.690000	0.999964022805520658110368
0.950000	0.690000	0.999992848075281659525615
0.970000	0.690000	0.999998750589450313697171
0.990000	0.690000	0.999999780671607330084782

-0.990000	0.710000	0.999999948926148740646624
-0.970000	0.710000	0.999999688449961676717237
-0.950000	0.710000	0.999998083815873406443586
-0.930000	0.710000	0.999989533131886432215651
-0.910000	0.710000	0.999949925678091378067336
-0.890000	0.710000	0.999793004553063635597709
-0.870000	0.710000	0.999271864990287750352138
-0.850000	0.710000	0.997856550756388793743668
-0.830000	0.710000	0.994804801401960481221920
-0.810000	0.710000	0.989739088413331025151365
-0.790000	0.710000	0.983362555760276424443589
-0.770000	0.710000	0.976950270877397719537782
-0.750000	0.710000	0.970891686112461460567147
-0.730000	0.710000	0.964961037279054578696957
-0.710000	0.710000	0.959235104931032478425834
-0.690000	0.710000	0.953707676171544282972548
-0.670000	0.710000	0.948372817550968361111075
-0.650000	0.710000	0.943218640666572682995650
-0.630000	0.710000	0.938306965857346852999399
-0.610000	0.710000	0.933451488276287433265566
-0.590000	0.710000	0.928912787235058434731627
-0.570000	0.710000	0.925428444604280198149127
-0.550000	0.710000	0.923384172127873714686075
-0.530000	0.710000	0.922628216005292989265740
-0.510000	0.710000	0.922784059384453292373962
-0.490000	0.710000	0.923489746779748599259108
-0.470000	0.710000	0.924489160423425548884779
-0.450000	0.710000	0.925630607411950023788449
-0.430000	0.710000	0.926833284132326240545297
-0.410000	0.710000	0.928056481027133672867535
-0.390000	0.710000	0.929279613838325690977626
-0.370000	0.710000	0.930491345025548644009916
-0.350000	0.710000	0.931684309531267684789668
-0.330000	0.710000	0.932852736424277573235031
-0.310000	0.710000	0.933991425039766953730691
-0.290000	0.710000	0.935095314699429636107197
-0.270000	0.710000	0.936159313402688320060463
-0.250000	0.710000	0.937178248598496077548248
-0.230000	0.710000	0.938146878785205418083137
-0.210000	0.710000	0.939059931319681240324826
-0.190000	0.710000	0.939912145196485471210224
-0.170000	0.710000	0.940698356311788663752793
-0.150000	0.710000	0.941413764349847137502536
-0.130000	0.710000	0.942054458225367263857208
-0.110000	0.710000	0.942618008795254702647526
-0.090000	0.710000	0.943103562779340487409740
-0.070000	0.710000	0.943509752104390919669186
-0.050000	0.710000	0.943829966208024062623849
-0.030000	0.710000	0.944054144754488677726556
-0.010000	0.710000	0.944178968242852967307499
0.010000	0.710000	0.944178968242853078329802
0.030000	0.710000	0.944054144754488677726556
0.050000	0.710000	0.943829966208024062623849
0.070000	0.710000	0.943509752104390919669186
0.090000	0.710000	0.943103562779340598432043
0.110000	0.710000	0.942618008795254591625223
0.130000	0.710000	0.942054458225367263857208
0.150000	0.710000	0.941413764349847137502536
0.170000	0.710000	0.940698356311788774775096
0.190000	0.710000	0.939912145196485582232526
0.210000	0.710000	0.939059931319681129302523
0.230000	0.710000	0.938146878785205418083137
0.250000	0.710000	0.937178248598495966525945
0.270000	0.710000	0.936159313402688320060463
0.290000	0.710000	0.935095314699429636107197
0.310000	0.710000	0.933991425039766842708389
0.330000	0.710000	0.932852736424277462212729
0.350000	0.710000	0.931684309531267573767366
0.370000	0.710000	0.930491345025548532987614
0.390000	0.710000	0.929279613838325690977626
0.410000	0.710000	0.928056481027133561845233
0.430000	0.710000	0.926833284132326129522994
0.450000	0.710000	0.925630607411949801743845
0.470000	0.710000	0.924489160423425437862477
0.490000	0.710000	0.923489746779748599259108
0.510000	0.710000	0.922784059384453292373962
0.530000	0.710000	0.922628216005293100288043
0.550000	0.710000	0.923384172127873714686075
0.570000	0.710000	0.925428444604280309171429
0.590000	0.710000	0.928912787235058434731627
0.610000	0.710000	0.933451488276287433265566
0.630000	0.710000	0.938306965857346852999399
0.650000	0.710000	0.943218640666572460951045
0.670000	0.710000	0.948372817550968361111075
0.690000	0.710000	0.953707676171544171950245
0.710000	0.710000	0.959235104931032589448137
0.730000	0.710000	0.964961037279054689719260
0.750000	0.710000	0.970891686112461571589449
0.770000	0.710000	0.976950270877397830560085
0.790000	0.710000	0.983362555760276424443589
0.810000	0.710000	0.989739088413331025151365
0.830000	0.710000	0.994804801401960481221920
0.850000	0.710000	0.997856550756388793743668
0.870000	0.710000	0.999271864990287750352138
0.890000	0.710000	0.999793004553063635597709
0.910000	0.710000	0.999949925678091378067336
0.930000	0.710000	0.999989533131886432215651
0.950000	0.710000	0.999998083815873406443586
0.970000	0.710000	0.999999688449961676717237
0.990000	0.710000	0.999999948926148740646624

-0.990000	0.730000	0.999999989128892874390431
-0.970000	0.730000	0.999999929320125380272088
-0.950000	0.730000	0.999999535234067704614347
-0.930000	0.730000	0.999997260009660382529262
-0.910000	0.730000	0.999985688940003614177954
-0.890000	0.730000	0.999934540985792597034276
-0.870000	0.730000	0.999741272646333278828479
-0.850000	0.730000	0.999129681920946310924592
-0.830000	0.730000	0.997549028128667858439371
-0.810000	0.730000	0.994307542966923696425852
-0.790000	0.730000	0.989171923387471840882768
-0.770000	0.730000	0.982911901340354776657193
-0.750000	0.730000	0.976660183196912057290717
-0.730000	0.730000	0.970741542985742111859793
-0.710000	0.730000	0.964961037279054578696957
-0.690000	0.730000	0.959399001922178751300407
-0.670000	0.730000	0.954019038119107598561186
-0.650000	0.730000	0.948835328505427177958609
-0.630000	0.730000	0.943819004761110691426040
-0.610000	0.730000	0.939078008186928325784493
-0.590000	0.730000	0.934354677043791603807676
-0.570000	0.730000	0.929868188895332403731686
-0.550000	0.730000	0.926259552010218367712469
-0.530000	0.730000	0.923907867522272385762960
-0.510000	0.730000	0.922793309184157029001483
-0.490000	0.730000	0.922638678629578934398126
-0.470000	0.730000	0.923105370957251425423351
-0.450000	0.730000	0.923924804289636636411842
-0.430000	0.730000	0.924925051090207173132285
-0.410000	0.730000	0.926008274909428830135028
-0.390000	0.730000	0.927122359446784227721139
-0.370000	0.730000	0.928239849535254291090780
-0.350000	0.730000	0.929345556428331720510982
-0.330000	0.730000	0.930430088362704021953675
-0.310000	0.730000	0.931486716135236814118059
-0.290000	0.730000	0.932509900852270257054499
-0.270000	0.730000	0.933494598419466248273579
-0.250000	0.730000	0.934435948023526363748203
-0.230000	0.730000	0.935329152777493955106536
-0.210000	0.730000	0.936169457057657750098656
-0.190000	0.730000	0.936952171706357139768784
-0.170000	0.730000	0.937672734361697179927830
-0.150000	0.730000	0.938326859679033953298699
-0.130000	0.730000	0.938910908342583061525488
-0.110000	0.730000	0.939422563127521592640790
-0.090000	0.730000	0.939861285351322073289282
-0.070000	0.730000	0.940226556747632224997346
-0.050000	0.730000	0.940513448624789472063412
-0.030000	0.730000	0.940713719641142809280154
-0.010000	0.730000	0.940824380189525966144970
0.010000	0.730000	0.940824380189526077167272
0.030000	0.730000	0.940713719641142809280154
0.050000	0.730000	0.940513448624789472063412
0.070000	0.730000	0.940226556747632224997346
0.090000	0.730000	0.939861285351322073289282
0.110000	0.730000	0.939422563127521592640790
0.130000	0.730000	0.938910908342583172547791
0.150000	0.730000	0.938326859679033953298699
0.170000	0.730000	0.937672734361697179927830
0.190000	0.730000	0.936952171706357139768784
0.210000	0.730000	0.936169457057657639076353
0.230000	0.730000	0.935329152777493955106536
0.250000	0.730000	0.934435948023526363748203
0.270000	0.730000	0.933494598419466248273579
0.290000	0.730000	0.932509900852270146032197
0.310000	0.730000	0.931486716135236814118059
0.330000	0.730000	0.930430088362703799909070
0.350000	0.730000	0.929345556428331720510982
0.370000	0.730000	0.928239849535254291090780
0.390000	0.730000	0.927122359446784338743441
0.410000	0.730000	0.926008274909428719112725
0.430000	0.730000	0.924925051090207062109982
0.450000	0.730000	0.923924804289636636411842
0.470000	0.730000	0.923105370957251425423351
0.490000	0.730000	0.922638678629578934398126
0.510000	0.730000	0.922793309184157029001483
0.530000	0.730000	0.923907867522272163718355
0.550000	0.730000	0.926259552010218256690166
0.570000	0.730000	0.929868188895332181687081
0.590000	0.730000	0.934354677043791603807676
0.610000	0.730000	0.939078008186928325784493
0.630000	0.730000	0.943819004761110691426040
0.650000	0.730000	0.948835328505427177958609
0.670000	0.730000	0.954019038119107598561186
0.690000	0.730000	0.959399001922178862322710
0.710000	0.730000	0.964961037279054689719260
0.730000	0.730000	0.970741542985742222882095
0.750000	0.730000	0.976660183196911946268415
0.770000	0.730000	0.982911901340354887679496
0.790000	0.730000	0.989171923387471951905070
0.810000	0.730000	0.994307542966923696425852
0.830000	0.730000	0.997549028128667858439371
0.850000	0.730000	0.999129681920946310924592
0.870000	0.730000	0.999741272646333278828479
0.890000	0.730000	0.999934540985792597034276
0.910000	0.730000	0.999985688940003614177954
0.930000	0.730000	0.999997260009660382529262
0.950000	0.730000	0.999999535234067704614347
0.970000	0.730000	0.999999929320125380272088
0.990000	0.730000	0.999999989128892874390431

-0.990000	0.750000	0.999999997873412871385312
-0.970000	0.750000	0.999999985320037976244123
-0.950000	0.750000	0.999999897237049739651127
-0.930000	0.750000	0.999999349663277414812512
-0.910000	0.750000	0.999996317478237806142261
-0.890000	0.750000	0.999981529657715584313848
-0.870000	0.750000	0.999918894240615530044636
-0.850000	0.750000	0.999692376192704013071477
-0.830000	0.750000	0.999007226966281636215683
-0.810000	0.750000	0.997315311757222655586475
-0.790000	0.750000	0.993990231540558322187451
-0.770000	0.750000	0.988891312522732657264157
-0.750000	0.750000	0.982768833001780306446449
-0.730000	0.750000	0.976660183196912057290717
-0.710000	0.750000	0.970891686112461460567147
-0.690000	0.750000	0.965275234391174463688401
-0.670000	0.750000	0.959872077749742036445468
-0.650000	0.750000	0.954656141219058729241453
-0.630000	0.750000	0.949611511497186033814444
-0.610000	0.750000	0.944756135961361431796490
-0.590000	0.750000	0.940146102048703191655932
-0.570000	0.750000	0.935567371485798493502273
-0.550000	0.750000	0.931186384806035327699192
-0.530000	0.750000	0.927434764116979559744891
-0.510000	0.750000	0.924716041071033001408352
-0.490000	0.750000	0.923172083302988610853390
-0.470000	0.750000	0.922627406008183492680530
-0.450000	0.750000	0.922783718434070809877312
-0.430000	0.750000	0.923368842110974363812659
-0.410000	0.750000	0.924190510311750812455500
-0.390000	0.750000	0.925130771377973837310549
-0.370000	0.750000	0.926122127215398549537895
-0.350000	0.750000	0.927126967654022915432677
-0.330000	0.750000	0.928123945047977239042325
-0.310000	0.750000	0.929100211677244214314442
-0.290000	0.750000	0.930047308697079744277403
-0.270000	0.750000	0.930958950477548063950906
-0.250000	0.750000	0.931829886480216140753896
-0.230000	0.750000	0.932655367286165715157153
-0.210000	0.750000	0.933430921080734221639830
-0.190000	0.750000	0.934152282219060547951983
-0.170000	0.750000	0.934815383854243786565519
-0.150000	0.750000	0.935416435149733493936708
-0.130000	0.750000	0.935952198393317669200542
-0.110000	0.750000	0.936420566993673042510693
-0.090000	0.750000	0.936820995473861994895515
-0.070000	0.750000	0.937153050983998259226837
-0.050000	0.750000	0.937412696290314761959905
-0.030000	0.750000	0.937593152199483359510168
-0.010000	0.750000	0.937691922664303123546858
0.010000	0.750000	0.937691922664303123546858
0.030000	0.750000	0.937593152199483248487866
0.050000	0.750000	0.937412696290314872982208
0.070000	0.750000	0.937153050983998259226837
0.090000	0.750000	0.936820995473861994895515
0.110000	0.750000	0.936420566993673042510693
0.130000	0.750000	0.935952198393317669200542
0.150000	0.750000	0.935416435149733493936708
0.170000	0.750000	0.934815383854243786565519
0.190000	0.750000	0.934152282219060547951983
0.210000	0.750000	0.933430921080734110617527
0.230000	0.750000	0.932655367286165715157153
0.250000	0.750000	0.931829886480216140753896
0.270000	0.750000	0.930958950477548063950906
0.290000	0.750000	0.930047308697079744277403
0.310000	0.750000	0.929100211677244325336744
0.330000	0.750000	0.928123945047977350064627
0.350000	0.750000	0.927126967654023026454979
0.370000	0.750000	0.926122127215398438515592
0.390000	0.750000	0.925130771377973837310549
0.410000	0.750000	0.924190510311750812455500
0.430000	0.750000	0.923368842110974252790356
0.450000	0.750000	0.922783718434070809877312
0.470000	0.750000	0.922627406008183492680530
0.490000	0.750000	0.923172083302988610853390
0.510000	0.750000	0.924716041071033001408352
0.530000	0.750000	0.927434764116979448722589
0.550000	0.750000	0.931186384806035216676889
0.570000	0.750000	0.935567371485798382479970
0.590000	0.750000	0.940146102048703191655932
0.610000	0.750000	0.944756135961361320774188
0.630000	0.750000	0.949611511497186033814444
0.650000	0.750000	0.954656141219058729241453
0.670000	0.750000	0.959872077749742147467771
0.690000	0.750000	0.965275234391174463688401
0.710000	0.750000	0.970891686112461571589449
0.730000	0.750000	0.976660183196911946268415
0.750000	0.750000	0.982768833001780195424146
0.770000	0.750000	0.988891312522732657264157
0.790000	0.750000	0.993990231540558322187451
0.810000	0.750000	0.997315311757222655586475
0.830000	0.750000	0.999007226966281636215683
0.850000	0.750000	0.999692376192704013071477
0.870000	0.750000	0.999918894240615530044636
0.890000	0.750000	0.999981529657715584313848
0.910000	0.750000	0.999996317478237806142261
0.930000	0.750000	0.999999349663277414812512
0.950000	0.750000	0.999999897237049739651127
0.970000	0.750000	0.999999985320037976244123
0.990000	0.750000	0.999999997873412871385312

-0.990000	0.770000	0.999999999615455381629658
-0.970000	0.770000	0.999999997191528100515256
-0.950000	0.770000	0.999999979156158680382305
-0.930000	0.770000	0.999999859145003111571270
-0.910000	0.770000	0.999999141210925812650601
-0.890000	0.770000	0.999995317892125146208571
-0.870000	0.770000	0.999977407331547274438321
-0.850000	0.770000	0.999904642753598360549461
-0.830000	0.770000	0.999652538043837912695722
-0.810000	0.770000	0.998921883071973715217950
-0.790000	0.770000	0.997187190640884790759912
-0.770000	0.770000	0.993880686746007158127725
-0.750000	0.770000	0.988891312522732657264157
-0.730000	0.770000	0.982911901340354887679496
-0.710000	0.770000	0.976950270877397830560085
-0.690000	0.770000	0.971375031017732815108445
-0.670000	0.770000	0.965930825335711507051428
-0.650000	0.770000	0.960663585241544937254332
-0.630000	0.770000	0.955606373210076243118749
-0.610000	0.770000	0.950730818561201784788750
-0.590000	0.770000	0.946016256191478888126767
-0.570000	0.770000	0.941500175136499750649932
-0.550000	0.770000	0.937124392885856472013018
-0.530000	0.770000	0.932896474549804510800755
-0.510000	0.770000	0.929008200934708816554064
-0.490000	0.770000	0.925926209875184591524544
-0.470000	0.770000	0.923898981221940585051300
-0.450000	0.770000	0.922875706693751740594678
-0.430000	0.770000	0.922628795367707033037163
-0.410000	0.770000	0.922901368837975910608407
-0.390000	0.770000	0.923486948466750723341079
-0.370000	0.770000	0.924245376176391797429233
-0.350000	0.770000	0.925089615870818948728527
-0.330000	0.770000	0.925967585734374210026942
-0.310000	0.770000	0.926848385323733592322526
-0.290000	0.770000	0.927713611766994628027305
-0.270000	0.770000	0.928551745805317296778014
-0.250000	0.770000	0.929354859695413870745995
-0.230000	0.770000	0.930116923311762655579571
-0.210000	0.770000	0.930832959674132598415497
-0.190000	0.770000	0.931498651050194026446150
-0.170000	0.770000	0.932110122867031987148323
-0.150000	0.770000	0.932663864403756925902655
-0.130000	0.770000	0.933156892050445829767114
-0.110000	0.770000	0.933587218174675825821396
-0.090000	0.770000	0.933954205783061763845865
-0.070000	0.770000	0.934257375935313549852879
-0.050000	0.770000	0.934493367755681703101800
-0.030000	0.770000	0.934656633233475808708590
-0.010000	0.770000	0.934745114601343130011912
0.010000	0.770000	0.934745114601343130011912
0.030000	0.770000	0.934656633233475919730893
0.050000	0.770000	0.934493367755681703101800
0.070000	0.770000	0.934257375935313549852879
0.090000	0.770000	0.933954205783061874868167
0.110000	0.770000	0.933587218174675825821396
0.130000	0.770000	0.933156892050445718744811
0.150000	0.770000	0.932663864403756814880353
0.170000	0.770000	0.932110122867031876126021
0.190000	0.770000	0.931498651050193915423847
0.210000	0.770000	0.930832959674132487393194
0.230000	0.770000	0.930116923311762655579571
0.250000	0.770000	0.929354859695413870745995
0.270000	0.770000	0.928551745805317296778014
0.290000	0.770000	0.927713611766994628027305
0.310000	0.770000	0.926848385323733703344828
0.330000	0.770000	0.925967585734374321049245
0.350000	0.770000	0.925089615870818948728527
0.370000	0.770000	0.924245376176391797429233
0.390000	0.770000	0.923486948466750723341079
0.410000	0.770000	0.922901368837975799586104
0.430000	0.770000	0.922628795367706922014861
0.450000	0.770000	0.922875706693751629572375
0.470000	0.770000	0.923898981221940474028997
0.490000	0.770000	0.925926209875184591524544
0.510000	0.770000	0.929008200934708816554064
0.530000	0.770000	0.932896474549804399778452
0.550000	0.770000	0.937124392885856472013018
0.570000	0.770000	0.941500175136499750649932
0.590000	0.770000	0.946016256191478999149069
0.610000	0.770000	0.950730818561201784788750
0.630000	0.770000	0.955606373210076243118749
0.650000	0.770000	0.960663585241544826232030
0.670000	0.770000	0.965930825335711396029126
0.690000	0.770000	0.971375031017732815108445
0.710000	0.770000	0.976950270877397830560085
0.730000	0.770000	0.982911901340354887679496
0.750000	0.770000	0.988891312522732657264157
0.770000	0.770000	0.993880686746007047105422
0.790000	0.770000	0.997187190640884790759912
0.810000	0.770000	0.998921883071973715217950
0.830000	0.770000	0.999652538043837912695722
0.850000	0.770000	0.999904642753598360549461
0.870000	0.770000	0.999977407331547274438321
0.890000	0.770000	0.999995317892125146208571
0.910000	0.770000	0.999999141210925812650601
0.930000	0.770000	0.999999859145003111571270
0.950000	0.770000	0.999999979156158680382305
0.970000	0.770000	0.999999997191528100515256
0.990000	0.770000	0.999999999615455381629658

-0.990000	0.790000	0.999999999935413441676246
-0.970000	0.790000	0.999999999502788505800766
-0.950000	0.790000	0.999999996104450117329066
-0.930000	0.790000	0.999999972044666840531590
-0.910000	0.790000	0.999999817752939001991308
-0.890000	0.790000	0.999998929259372060229794
-0.870000	0.790000	0.999994381868552051351173
-0.850000	0.790000	0.999973940910091285694250
-0.830000	0.790000	0.999894328404253296405102
-0.810000	0.790000	0.999629694559490244998301
-0.790000	0.790000	0.998890964219732224727011
-0.770000	0.790000	0.997187190640884790759912
-0.750000	0.790000	0.993990231540558322187451
-0.730000	0.790000	0.989171923387471951905070
-0.710000	0.790000	0.983362555760276424443589
-0.690000	0.790000	0.977576105377212289937461
-0.670000	0.790000	0.972190201519205432489912
-0.650000	0.790000	0.966894437673041173830768
-0.630000	0.790000	0.961782431966040407544938
-0.610000	0.790000	0.956854721213230452470100
-0.590000	0.790000	0.952109567200826956145931
-0.570000	0.790000	0.947547442605567225015761
-0.550000	0.790000	0.943166411255828562865133
-0.530000	0.790000	0.939049794705500984193236
-0.510000	0.790000	0.934959128092412772303987
-0.490000	0.790000	0.931034827870029446650335
-0.470000	0.790000	0.927651480752053614331487
-0.450000	0.790000	0.925127560281627348004463
-0.430000	0.790000	0.923549381878292718894841
-0.410000	0.790000	0.922795289834384302452008
-0.390000	0.790000	0.922653185526074226530113
-0.370000	0.790000	0.922918454932482701380536
-0.350000	0.790000	0.923432739239229194438963
-0.330000	0.790000	0.924086698696087061044580
-0.310000	0.790000	0.924809111495884073050888
-0.290000	0.790000	0.925555975832927702029451
-0.270000	0.790000	0.926300383734069088248475
-0.250000	0.790000	0.927025314811674938653141
-0.230000	0.790000	0.927719542061859026027548
-0.210000	0.790000	0.928375212331889021477593
-0.190000	0.790000	0.928986513620583376216189
-0.170000	0.790000	0.929548875716836753291261
-0.150000	0.790000	0.930058472524132873182623
-0.130000	0.790000	0.930512135487442937353819
-0.110000	0.790000	0.930907705693493459087051
-0.090000	0.790000	0.931244318010024829668225
-0.070000	0.790000	0.931521388185335585951918
-0.050000	0.790000	0.931736114382617275353482
-0.030000	0.790000	0.931883997522604312635508
-0.010000	0.790000	0.931963354237913099709090
0.010000	0.790000	0.931963354237913099709090
0.030000	0.790000	0.931883997522604312635508
0.050000	0.790000	0.931736114382617275353482
0.070000	0.790000	0.931521388185335585951918
0.090000	0.790000	0.931244318010024718645923
0.110000	0.790000	0.930907705693493348064749
0.130000	0.790000	0.930512135487442826331517
0.150000	0.790000	0.930058472524132651138018
0.170000	0.790000	0.929548875716836642268959
0.190000	0.790000	0.928986513620583376216189
0.210000	0.790000	0.928375212331889021477593
0.230000	0.790000	0.927719542061859026027548
0.250000	0.790000	0.927025314811674938653141
0.270000	0.790000	0.926300383734069088248475
0.290000	0.790000	0.925555975832927591007149
0.310000	0.790000	0.924809111495884073050888
0.330000	0.790000	0.924086698696087061044580
0.350000	0.790000	0.923432739239229194438963
0.370000	0.790000	0.922918454932482701380536
0.390000	0.790000	0.922653185526074115507811
0.410000	0.790000	0.922795289834384413474311
0.430000	0.790000	0.923549381878292718894841
0.450000	0.790000	0.925127560281627236982160
0.470000	0.790000	0.927651480752053614331487
0.490000	0.790000	0.931034827870029446650335
0.510000	0.790000	0.934959128092412772303987
0.530000	0.790000	0.939049794705500984193236
0.550000	0.790000	0.943166411255828562865133
0.570000	0.790000	0.947547442605567225015761
0.590000	0.790000	0.952109567200827067168234
0.610000	0.790000	0.956854721213230563492402
0.630000	0.790000	0.961782431966040407544938
0.650000	0.790000	0.966894437673041284853070
0.670000	0.790000	0.972190201519205321467609
0.690000	0.790000	0.977576105377212400959763
0.710000	0.790000	0.983362555760276424443589
0.730000	0.790000	0.989171923387471951905070
0.750000	0.790000	0.993990231540558322187451
0.770000	0.790000	0.997187190640884790759912
0.790000	0.790000	0.998890964219732224727011
0.810000	0.790000	0.999629694559490244998301
0.830000	0.790000	0.999894328404253296405102
0.850000	0.790000	0.999973940910091285694250
0.870000	0.790000	0.999994381868552051351173
0.890000	0.790000	0.999998929259372060229794
0.910000	0.790000	0.999999817752939001991308
0.930000	0.790000	0.999999972044666840531590
0.950000	0.790000	0.999999996104450117329066
0.970000	0.790000	0.999999999502788505800766
0.990000	0.790000	0.999999999935413441676246

-0.990000	0.810000	0.999999999989892529583813
-0.970000	0.810000	0.999999999918312121316433
-0.950000	0.810000	0.999999999327513711122606
-0.930000	0.810000	0.999999994904436584342022
-0.910000	0.810000	0.999999964727016132925996
-0.890000	0.810000	0.999999778530617833283145
-0.870000	0.810000	0.999998748776583123998307
-0.850000	0.810000	0.999993694661389320721412
-0.830000	0.810000	0.999971919584549784332239
-0.810000	0.810000	0.999890522330046604970732
-0.790000	0.810000	0.999629694559490244998301
-0.770000	0.810000	0.998921883071973715217950
-0.750000	0.810000	0.997315311757222766608777
-0.730000	0.810000	0.994307542966923696425852
-0.710000	0.810000	0.989739088413331025151365
-0.690000	0.810000	0.984176628963917221604163
-0.670000	0.810000	0.978580910641842938169077
-0.650000	0.810000	0.973300031065689630338511
-0.630000	0.810000	0.968145599667450174052874
-0.610000	0.810000	0.963184126735768808558191
-0.590000	0.810000	0.958436975184238759695177
-0.570000	0.810000	0.953857712372818022927845
-0.550000	0.810000	0.949450743544273279006518
-0.530000	0.810000	0.945226285634818252923139
-0.510000	0.810000	0.941240253887707822855191
-0.490000	0.810000	0.937330068104662239569791
-0.470000	0.810000	0.933504927683373897373542
-0.450000	0.810000	0.929953964397573606959213
-0.430000	0.810000	0.927000803307365783823002
-0.410000	0.810000	0.924849979236462282905507
-0.390000	0.810000	0.923501086115817160226982
-0.370000	0.810000	0.922829212765776563109910
-0.350000	0.810000	0.922662121490556486058665
-0.330000	0.810000	0.922838244209661984207571
-0.310000	0.810000	0.923228616244579636251899
-0.290000	0.810000	0.923742238227304834907727
-0.270000	0.810000	0.924318521978796825422364
-0.250000	0.810000	0.924917596312674783476382
-0.230000	0.810000	0.925513789039246859147170
-0.210000	0.810000	0.926090352164004371182671
-0.190000	0.810000	0.926635956354011969260398
-0.170000	0.810000	0.927142697026273276961206
-0.150000	0.810000	0.927604689991712416663461
-0.130000	0.810000	0.928017327326026930656155
-0.110000	0.810000	0.928377414079417984105191
-0.090000	0.810000	0.928683409125958037044768
-0.070000	0.810000	0.928934457287160841865159
-0.050000	0.810000	0.929128202274355219358881
-0.030000	0.810000	0.929261057360670439386752
-0.010000	0.810000	0.929331685619185221547411
0.010000	0.810000	0.929331685619185221547411
0.030000	0.810000	0.929261057360670439386752
0.050000	0.810000	0.929128202274355219358881
0.070000	0.810000	0.928934457287160841865159
0.090000	0.810000	0.928683409125958037044768
0.110000	0.810000	0.928377414079417873082889
0.130000	0.810000	0.928017327326026930656155
0.150000	0.810000	0.927604689991712416663461
0.170000	0.810000	0.927142697026273276961206
0.190000	0.810000	0.926635956354011969260398
0.210000	0.810000	0.926090352164004371182671
0.230000	0.810000	0.925513789039246748124867
0.250000	0.810000	0.924917596312674672454079
0.270000	0.810000	0.924318521978796825422364
0.290000	0.810000	0.923742238227304834907727
0.310000	0.810000	0.923228616244579636251899
0.330000	0.810000	0.922838244209661984207571
0.350000	0.810000	0.922662121490556597080968
0.370000	0.810000	0.922829212765776452087607
0.390000	0.810000	0.923501086115817049204679
0.410000	0.810000	0.924849979236462393927809
0.430000	0.810000	0.927000803307365894845304
0.450000	0.810000	0.929953964397573606959213
0.470000	0.810000	0.933504927683373897373542
0.490000	0.810000	0.937330068104662239569791
0.510000	0.810000	0.941240253887707822855191
0.530000	0.810000	0.945226285634818252923139
0.550000	0.810000	0.949450743544273279006518
0.570000	0.810000	0.953857712372817911905543
0.590000	0.810000	0.958436975184238648672874
0.610000	0.810000	0.963184126735768697535889
0.630000	0.810000	0.968145599667450174052874
0.650000	0.810000	0.973300031065689741360814
0.670000	0.810000	0.978580910641842938169077
0.690000	0.810000	0.984176628963917221604163
0.710000	0.810000	0.989739088413331025151365
0.730000	0.810000	0.994307542966923696425852
0.750000	0.810000	0.997315311757222655586475
0.770000	0.810000	0.998921883071973715217950
0.790000	0.810000	0.999629694559490244998301
0.810000	0.810000	0.999890522330046604970732
0.830000	0.810000	0.999971919584549784332239
0.850000	0.810000	0.999993694661389320721412
0.870000	0.810000	0.999998748776583123998307
0.890000	0.810000	0.999999778530617833283145
0.910000	0.810000	0.999999964727016132925996
0.930000	0.810000	0.999999994904436584342022
0.950000	0.810000	0.999999999327513711122606
0.970000	0.810000	0.999999999918312121316433
0.990000	0.810000	0.999999999989892529583813

-0.990000	0.830000	0.999999999998523514399551
-0.970000	0.830000	0.999999999987528087608268
-0.950000	0.830000	0.999999999892634550135995
-0.930000	0.830000	0.999999999145905982267379
-0.910000	0.830000	0.999999993763955319359127
-0.890000	0.830000	0.999999958478005046558224
-0.870000	0.830000	0.999999749635028134520098
-0.850000	0.830000	0.999998643048626290052994
-0.830000	0.830000	0.999993439627224200982880
-0.810000	0.830000	0.999971919584549784332239
-0.790000	0.830000	0.999894328404253296405102
-0.770000	0.830000	0.999652538043837912695722
-0.750000	0.830000	0.999007226966281636215683
-0.730000	0.830000	0.997549028128667747417069
-0.710000	0.830000	0.994804801401960370199618
-0.690000	0.830000	0.990591962287739935533182
-0.670000	0.830000	0.985370262245724881644549
-0.650000	0.830000	0.979942642099602578831252
-0.630000	0.830000	0.974726592799649682596907
-0.610000	0.830000	0.969773583213306422656785
-0.590000	0.830000	0.964982396613836779231121
-0.570000	0.830000	0.960340102898086023230917
-0.550000	0.830000	0.955930979359981836118720
-0.530000	0.830000	0.951639148392605549453549
-0.510000	0.830000	0.947575498253638737189419
-0.490000	0.830000	0.943652424136993905889881
-0.470000	0.830000	0.939976432946111772892550
-0.450000	0.830000	0.936345394164224575916933
-0.430000	0.830000	0.932821606897203836616939
-0.410000	0.830000	0.929624548408994777481951
-0.390000	0.830000	0.926975168810754812653840
-0.370000	0.830000	0.925010817309796951057876
-0.350000	0.830000	0.923717448140104036014009
-0.330000	0.830000	0.922994571613966585665878
-0.310000	0.830000	0.922707264027207929579788
-0.290000	0.830000	0.922725260747287889806501
-0.270000	0.830000	0.922942172080806089162763
-0.250000	0.830000	0.923278392715528806178327
-0.230000	0.830000	0.923679687603526033967682
-0.210000	0.830000	0.924109581218429343429932
-0.190000	0.830000	0.924542378559548794214606
-0.170000	0.830000	0.924960291921938626558131
-0.150000	0.830000	0.925351017664647557126045
-0.130000	0.830000	0.925705440722784711482518
-0.110000	0.830000	0.926017064323987115770365
-0.090000	0.830000	0.926282341723292490520691
-0.070000	0.830000	0.926499586375795103343478
-0.050000	0.830000	0.926666669009718946270482
-0.030000	0.830000	0.926780806344263852203369
-0.010000	0.830000	0.926841034122855567112254
0.010000	0.830000	0.926841034122855567112254
0.030000	0.830000	0.926780806344263852203369
0.050000	0.830000	0.926666669009718946270482
0.070000	0.830000	0.926499586375795214365780
0.090000	0.830000	0.926282341723292490520691
0.110000	0.830000	0.926017064323987115770365
0.130000	0.830000	0.925705440722784711482518
0.150000	0.830000	0.925351017664647557126045
0.170000	0.830000	0.924960291921938626558131
0.190000	0.830000	0.924542378559548794214606
0.210000	0.830000	0.924109581218429343429932
0.230000	0.830000	0.923679687603525922945380
0.250000	0.830000	0.923278392715528695156024
0.270000	0.830000	0.922942172080806089162763
0.290000	0.830000	0.922725260747288000828803
0.310000	0.830000	0.922707264027207929579788
0.330000	0.830000	0.922994571613966696688180
0.350000	0.830000	0.923717448140104147036311
0.370000	0.830000	0.925010817309796840035574
0.390000	0.830000	0.926975168810754923676143
0.410000	0.830000	0.929624548408994777481951
0.430000	0.830000	0.932821606897203947639241
0.450000	0.830000	0.936345394164224464894630
0.470000	0.830000	0.939976432946111772892550
0.490000	0.830000	0.943652424136993905889881
0.510000	0.830000	0.947575498253638737189419
0.530000	0.830000	0.951639148392605549453549
0.550000	0.830000	0.955930979359981836118720
0.570000	0.830000	0.960340102898086023230917
0.590000	0.830000	0.964982396613836779231121
0.610000	0.830000	0.969773583213306422656785
0.630000	0.830000	0.974726592799649682596907
0.650000	0.830000	0.979942642099602689853555
0.670000	0.830000	0.985370262245724881644549
0.690000	0.830000	0.990591962287739935533182
0.710000	0.830000	0.994804801401960481221920
0.730000	0.830000	0.997549028128667858439371
0.750000	0.830000	0.999007226966281636215683
0.770000	0.830000	0.999652538043837912695722
0.790000	0.830000	0.999894328404253296405102
0.810000	0.830000	0.999971919584549784332239
0.830000	0.830000	0.999993439627224200982880
0.850000	0.830000	0.999998643048626290052994
0.870000	0.830000	0.999999749635028134520098
0.890000	0.830000	0.999999958478005046558224
0.910000	0.830000	0.999999993763955319359127
0.930000	0.830000	0.999999999145905982267379
0.950000	0.830000	0.999999999892634550135995
0.970000	0.830000	0.999999999987528087608268
0.990000	0.830000	0.999999999998523514399551

-0.990000	0.850000	0.999999999999798716565635
-0.970000	0.850000	0.999999999998229083253420
-0.950000	0.850000	0.999999999984133358665872
-0.930000	0.850000	0.999999999868199318520112
-0.910000	0.850000	0.999999998991160987671378
-0.890000	0.850000	0.999999992925265424048575
-0.870000	0.850000	0.999999954820467329419387
-0.850000	0.850000	0.999999738908061375219916
-0.830000	0.850000	0.999998643048626290052994
-0.810000	0.850000	0.999993694661389320721412
-0.790000	0.850000	0.999973940910091285694250
-0.770000	0.850000	0.999904642753598360549461
-0.750000	0.850000	0.999692376192704013071477
-0.730000	0.850000	0.999129681920946310924592
-0.710000	0.850000	0.997856550756388682721365
-0.690000	0.850000	0.995444749089897773508540
-0.670000	0.850000	0.991686265951023271369991
-0.650000	0.850000	0.986863264384023719522077
-0.630000	0.850000	0.981599681542865809547038
-0.610000	0.850000	0.976484535456604296754790
-0.590000	0.850000	0.971722730920182908853633
-0.570000	0.850000	0.967050948048008063295811
-0.550000	0.850000	0.962559114349437527913267
-0.530000	0.850000	0.958266488849706887798163
-0.510000	0.850000	0.954186455237823860642266
-0.490000	0.850000	0.950199756325377786758679
-0.470000	0.850000	0.946441607113955529761995
-0.450000	0.850000	0.942872471802900902204669
-0.430000	0.850000	0.939500587016147581387315
-0.410000	0.850000	0.936182419148749889181715
-0.390000	0.850000	0.932956659937158372386534
-0.370000	0.850000	0.930028559949672373186047
-0.350000	0.850000	0.927555058596907677781473
-0.330000	0.850000	0.925635663659423069127286
-0.310000	0.850000	0.924280293936474151017535
-0.290000	0.850000	0.923412671105580229458099
-0.270000	0.850000	0.922925035263394533124881
-0.250000	0.850000	0.922713097490092892805080
-0.230000	0.850000	0.922694262277730881116611
-0.210000	0.850000	0.922805441328692688252033
-0.190000	0.850000	0.922994521344401186446760
-0.170000	0.850000	0.923222552473874857881242
-0.150000	0.850000	0.923463304311551658187796
-0.130000	0.850000	0.923698130371024217488696
-0.110000	0.850000	0.923912956543975427692317
-0.090000	0.850000	0.924099139463141261430223
-0.070000	0.850000	0.924252594935357607575099
-0.050000	0.850000	0.924370761165623111565992
-0.030000	0.850000	0.924451417976322131764277
-0.010000	0.850000	0.924493999710701563898851
0.010000	0.850000	0.924493999710701563898851
0.030000	0.850000	0.924451417976322131764277
0.050000	0.850000	0.924370761165623222588295
0.070000	0.850000	0.924252594935357718597402
0.090000	0.850000	0.924099139463141372452526
0.110000	0.850000	0.923912956543975427692317
0.130000	0.850000	0.923698130371024217488696
0.150000	0.850000	0.923463304311551658187796
0.170000	0.850000	0.923222552473874746858939
0.190000	0.850000	0.922994521344401186446760
0.210000	0.850000	0.922805441328692688252033
0.230000	0.850000	0.922694262277730770094308
0.250000	0.850000	0.922713097490092892805080
0.270000	0.850000	0.922925035263394644147183
0.290000	0.850000	0.923412671105580340480401
0.310000	0.850000	0.924280293936474151017535
0.330000	0.850000	0.925635663659423069127286
0.350000	0.850000	0.927555058596907677781473
0.370000	0.850000	0.930028559949672373186047
0.390000	0.850000	0.932956659937158483408837
0.410000	0.850000	0.936182419148749889181715
0.430000	0.850000	0.939500587016147581387315
0.450000	0.850000	0.942872471802900902204669
0.470000	0.850000	0.946441607113955529761995
0.490000	0.850000	0.950199756325377786758679
0.510000	0.850000	0.954186455237823860642266
0.530000	0.850000	0.958266488849706887798163
0.550000	0.850000	0.962559114349437527913267
0.570000	0.850000	0.967050948048008063295811
0.590000	0.850000	0.971722730920182908853633
0.610000	0.850000	0.976484535456604296754790
0.630000	0.850000	0.981599681542865809547038
0.650000	0.850000	0.986863264384023719522077
0.670000	0.850000	0.991686265951023271369991
0.690000	0.850000	0.995444749089897773508540
0.710000	0.850000	0.997856550756388793743668
0.730000	0.850000	0.999129681920946310924592
0.750000	0.850000	0.999692376192704013071477
0.770000	0.850000	0.999904642753598360549461
0.790000	0.850000	0.999973940910091285694250
0.810000	0.850000	0.999993694661389320721412
0.830000	0.850000	0.999998643048626290052994
0.850000	0.850000	0.999999738908061375219916
0.870000	0.850000	0.999999954820467329419387
0.890000	0.850000	0.999999992925265424048575
0.910000	0.850000	0.999999998991160987671378
0.930000	0.850000	0.999999999868199318520112
0.950000	0.850000	0.999999999984133358665872
0.970000	0.850000	0.999999999998229083253420
0.990000	0.850000	0.999999999999798716565635

-0.990000	0.870000	0.999999999999974464870434
-0.970000	0.870000	0.999999999999765964986409
-0.950000	0.870000	0.999999999997827293540809
-0.930000	0.870000	0.999999999981244669378100
-0.910000	0.870000	0.999999999850308074478278
-0.890000	0.870000	0.999999998900895303854952
-0.870000	0.870000	0.999999992614555632819417
-0.850000	0.870000	0.999999954820467329419387
-0.830000	0.870000	0.999999749635028134520098
-0.810000	0.870000	0.999998748776583123998307
-0.790000	0.870000	0.999994381868552051351173
-0.770000	0.870000	0.999977407331547274438321
-0.750000	0.870000	0.999918894240615530044636
-0.730000	0.870000	0.999741272646333278828479
-0.710000	0.870000	0.999271864990287750352138
-0.690000	0.870000	0.998209047487126244213584
-0.670000	0.870000	0.996180260042460297142952
-0.650000	0.870000	0.992938220946190552851363
-0.630000	0.870000	0.988571688965961259398796
-0.610000	0.870000	0.983566902387504771176907
-0.590000	0.870000	0.978591120676986170323630
-0.570000	0.870000	0.973911828262588374904851
-0.550000	0.870000	0.969435750785743732826916
-0.530000	0.870000	0.965123468218826663367338
-0.510000	0.870000	0.960942963749727763200781
-0.490000	0.870000	0.957018055968132386190916
-0.470000	0.870000	0.953214135949395635627468
-0.450000	0.870000	0.949557438742687498489659
-0.430000	0.870000	0.946148797992532819556288
-0.410000	0.870000	0.942906322402489061040853
-0.390000	0.870000	0.939816717641379528735968
-0.370000	0.870000	0.936813344788763324721970
-0.350000	0.870000	0.933880129427653415952193
-0.330000	0.870000	0.931153737353156096823170
-0.310000	0.870000	0.928797290267256769880078
-0.290000	0.870000	0.926869512533147088539920
-0.270000	0.870000	0.925367340070882948843689
-0.250000	0.870000	0.924252713664405090021603
-0.230000	0.870000	0.923469285004971718322508
-0.210000	0.870000	0.922954104802283348263359
-0.190000	0.870000	0.922633238119141885213992
-0.170000	0.870000	0.922442609722630257884646
-0.150000	0.870000	0.922339302106404135273010
-0.130000	0.870000	0.922294327909401689957747
-0.110000	0.870000	0.922282786083114425323970
-0.090000	0.870000	0.922286378362539793762664
-0.070000	0.870000	0.922295464634741657405925
-0.050000	0.870000	0.922305244434915350026927
-0.030000	0.870000	0.922313111027575516231991
-0.010000	0.870000	0.922318573256394880210962
0.010000	0.870000	0.922318573256394880210962
0.030000	0.870000	0.922313111027575627254294
0.050000	0.870000	0.922305244434915350026927
0.070000	0.870000	0.922295464634741546383623
0.090000	0.870000	0.922286378362539793762664
0.110000	0.870000	0.922282786083114425323970
0.130000	0.870000	0.922294327909401689957747
0.150000	0.870000	0.922339302106404135273010
0.170000	0.870000	0.922442609722630146862343
0.190000	0.870000	0.922633238119141885213992
0.210000	0.870000	0.922954104802283459285661
0.230000	0.870000	0.923469285004971718322508
0.250000	0.870000	0.924252713664405090021603
0.270000	0.870000	0.925367340070882948843689
0.290000	0.870000	0.926869512533147088539920
0.310000	0.870000	0.928797290267256658857775
0.330000	0.870000	0.931153737353155985800868
0.350000	0.870000	0.933880129427653304929891
0.370000	0.870000	0.936813344788763324721970
0.390000	0.870000	0.939816717641379528735968
0.410000	0.870000	0.942906322402489283085458
0.430000	0.870000	0.946148797992532930578591
0.450000	0.870000	0.949557438742687498489659
0.470000	0.870000	0.953214135949395635627468
0.490000	0.870000	0.957018055968132386190916
0.510000	0.870000	0.960942963749727763200781
0.530000	0.870000	0.965123468218826663367338
0.550000	0.870000	0.969435750785743732826916
0.570000	0.870000	0.973911828262588374904851
0.590000	0.870000	0.978591120676986170323630
0.610000	0.870000	0.983566902387504771176907
0.630000	0.870000	0.988571688965961259398796
0.650000	0.870000	0.992938220946190552851363
0.670000	0.870000	0.996180260042460297142952
0.690000	0.870000	0.998209047487126244213584
0.710000	0.870000	0.999271864990287750352138
0.730000	0.870000	0.999741272646333278828479
0.750000	0.870000	0.999918894240615530044636
0.770000	0.870000	0.999977407331547274438321
0.790000	0.870000	0.999994381868552051351173
0.810000	0.870000	0.999998748776583123998307
0.830000	0.870000	0.999999749635028134520098
0.850000	0.870000	0.999999954820467329419387
0.870000	0.870000	0.999999992614555632819417
0.890000	0.870000	0.999999998900895303854952
0.910000	0.870000	0.999999999850308074478278
0.930000	0.870000	0.999999999981244669378100
0.950000	0.870000	0.999999999997827293540809
0.970000	0.870000	0.999999999999765964986409
0.990000	0.870000	0.999999999999974464870434

-0.990000	0.890000	0.999999999999997113420136
-0.970000	0.890000	0.999999999999971467268267
-0.950000	0.890000	0.999999999999724220600683
-0.930000	0.890000	0.999999999997533528528493
-0.910000	0.890000	0.999999999979567011365589
-0.890000	0.890000	0.999999999843700138058011
-0.870000	0.890000	0.999999998900895303854952
-0.850000	0.890000	0.999999992925265424048575
-0.830000	0.890000	0.999999958478005046558224
-0.810000	0.890000	0.999999778530617833283145
-0.790000	0.890000	0.999998929259372060229794
-0.770000	0.890000	0.999995317892125146208571
-0.750000	0.890000	0.999981529657715584313848
-0.730000	0.890000	0.999934540985792597034276
-0.710000	0.890000	0.999793004553063635597709
-0.690000	0.890000	0.999421160999138247227336
-0.670000	0.890000	0.998580190026364888922217
-0.650000	0.890000	0.996954396600705172737378
-0.630000	0.890000	0.994265577339503381359975
-0.610000	0.890000	0.990461328604748225679089
-0.590000	0.890000	0.985876679093605212678142
-0.570000	0.890000	0.981071145965486390849719
-0.550000	0.890000	0.976448830752614349570706
-0.530000	0.890000	0.972174718859724729114191
-0.510000	0.890000	0.968009553315989590416279
-0.490000	0.890000	0.964003909785829060652418
-0.470000	0.890000	0.960106797238659215310008
-0.450000	0.890000	0.956544827905520533839479
-0.430000	0.890000	0.953071880640577906440569
-0.410000	0.890000	0.949693696045588731102782
-0.390000	0.890000	0.946581614947032190521270
-0.370000	0.890000	0.943654142516860638956189
-0.350000	0.890000	0.940849096802231388281257
-0.330000	0.890000	0.938140456833167935002393
-0.310000	0.890000	0.935525885501024778712065
-0.290000	0.890000	0.933010894485750807980651
-0.270000	0.890000	0.930682369573517687122433
-0.250000	0.890000	0.928634438379570048560652
-0.230000	0.890000	0.926900842963756854686608
-0.210000	0.890000	0.925476814025227745297286
-0.190000	0.890000	0.924316084620627753665190
-0.170000	0.890000	0.923364441919572564998475
-0.150000	0.890000	0.922586772682406630607943
-0.130000	0.890000	0.921965610018924075497182
-0.110000	0.890000	0.921478394272676859522164
-0.090000	0.890000	0.921098466238439717024278
-0.070000	0.890000	0.920807234481973768680518
-0.050000	0.890000	0.920594553839042428755590
-0.030000	0.890000	0.920454872229401477312649
-0.010000	0.890000	0.920386287373723299687356
0.010000	0.890000	0.920386287373723410709658
0.030000	0.890000	0.920454872229401477312649
0.050000	0.890000	0.920594553839042428755590
0.070000	0.890000	0.920807234481973657658216
0.090000	0.890000	0.921098466238439606001975
0.110000	0.890000	0.921478394272676859522164
0.130000	0.890000	0.921965610018924075497182
0.150000	0.890000	0.922586772682406741630246
0.170000	0.890000	0.923364441919572453976173
0.190000	0.890000	0.924316084620627864687492
0.210000	0.890000	0.925476814025227856319589
0.230000	0.890000	0.926900842963756965708910
0.250000	0.890000	0.928634438379570048560652
0.270000	0.890000	0.930682369573517687122433
0.290000	0.890000	0.933010894485750696958348
0.310000	0.890000	0.935525885501024778712065
0.330000	0.890000	0.938140456833167935002393
0.350000	0.890000	0.940849096802231388281257
0.370000	0.890000	0.943654142516860638956189
0.390000	0.890000	0.946581614947032079498968
0.410000	0.890000	0.949693696045588731102782
0.430000	0.890000	0.953071880640577795418267
0.450000	0.890000	0.956544827905520533839479
0.470000	0.890000	0.960106797238659104287706
0.490000	0.890000	0.964003909785829060652418
0.510000	0.890000	0.968009553315989590416279
0.530000	0.890000	0.972174718859724729114191
0.550000	0.890000	0.976448830752614349570706
0.570000	0.890000	0.981071145965486390849719
0.590000	0.890000	0.985876679093605212678142
0.610000	0.890000	0.990461328604748225679089
0.630000	0.890000	0.994265577339503381359975
0.650000	0.890000	0.996954396600705172737378
0.670000	0.890000	0.998580190026364888922217
0.690000	0.890000	0.999421160999138247227336
0.710000	0.890000	0.999793004553063635597709
0.730000	0.890000	0.999934540985792597034276
0.750000	0.890000	0.999981529657715584313848
0.770000	0.890000	0.999995317892125146208571
0.790000	0.890000	0.999998929259372060229794
0.810000	0.890000	0.999999778530617833283145
0.830000	0.890000	0.999999958478005046558224
0.850000	0.890000	0.999999992925265424048575
0.870000	0.890000	0.999999998900895303854952
0.890000	0.890000	0.999999999843700138058011
0.910000	0.890000	0.999999999979567011365589
0.930000	0.890000	0.999999999997533528528493
0.950000	0.890000	0.999999999999724220600683
0.970000	0.890000	0.999999999999971467268267
0.990000	0.890000	0.999999999999997113420136

-0.990000	0.910000	0.999999999999999777955395
-0.970000	0.910000	0.999999999999996891375531
-0.950000	0.910000	0.999999999999967470465378
-0.930000	0.910000	0.999999999999699462627234
-0.910000	0.910000	0.999999999997425392805894
-0.890000	0.910000	0.999999999979567011365589
-0.870000	0.910000	0.999999999850308074478278
-0.850000	0.910000	0.999999998991160987671378
-0.830000	0.910000	0.999999993763955319359127
-0.810000	0.910000	0.999999964727016132925996
-0.790000	0.910000	0.999999817752939001991308
-0.770000	0.910000	0.999999141210925812650601
-0.750000	0.910000	0.999996317478237806142261
-0.730000	0.910000	0.999985688940003614177954
-0.710000	0.910000	0.999949925678091378067336
-0.690000	0.910000	0.999843552377367439376599
-0.670000	0.910000	0.999566773222400062337556
-0.650000	0.910000	0.998940132718580398041297
-0.630000	0.910000	0.997705154059228882523769
-0.610000	0.910000	0.995587604873152676177028
-0.590000	0.910000	0.992449055305938299120783
-0.570000	0.910000	0.988428644588184135422182
-0.550000	0.910000	0.983911713700927781367511
-0.530000	0.910000	0.979400214966114956993692
-0.510000	0.910000	0.975147460534370402740478
-0.490000	0.910000	0.971167217181766240230445
-0.470000	0.910000	0.967340565332099000528387
-0.450000	0.910000	0.963678742133078469755958
-0.430000	0.910000	0.960101237602940194015844
-0.410000	0.910000	0.956824324656303737413054
-0.390000	0.910000	0.953660529013042768120556
-0.370000	0.910000	0.950521796132974161608331
-0.350000	0.910000	0.947581194298721340985026
-0.330000	0.910000	0.944890820850545209985683
-0.310000	0.910000	0.942314374893470141358875
-0.290000	0.910000	0.939723830833144813112767
-0.270000	0.910000	0.937156034023096995433377
-0.250000	0.910000	0.934679100861212419637525
-0.230000	0.910000	0.932304322620961412049212
-0.210000	0.910000	0.930056557324011601295410
-0.190000	0.910000	0.927970472303048188322805
-0.170000	0.910000	0.926066830876622004709020
-0.150000	0.910000	0.924362786921725243516335
-0.130000	0.910000	0.922889855145911708333983
-0.110000	0.910000	0.921667721672824069578667
-0.090000	0.910000	0.920683413232267322534597
-0.070000	0.910000	0.919918305503494404540277
-0.050000	0.910000	0.919357116218101122484541
-0.030000	0.910000	0.918988315786889997660580
-0.010000	0.910000	0.918805773386899171661923
0.010000	0.910000	0.918805773386899282684226
0.030000	0.910000	0.918988315786889997660580
0.050000	0.910000	0.919357116218101011462238
0.070000	0.910000	0.919918305503494404540277
0.090000	0.910000	0.920683413232267322534597
0.110000	0.910000	0.921667721672824069578667
0.130000	0.910000	0.922889855145911708333983
0.150000	0.910000	0.924362786921725243516335
0.170000	0.910000	0.926066830876622004709020
0.190000	0.910000	0.927970472303048188322805
0.210000	0.910000	0.930056557324011712317713
0.230000	0.910000	0.932304322620961412049212
0.250000	0.910000	0.934679100861212308615222
0.270000	0.910000	0.937156034023096995433377
0.290000	0.910000	0.939723830833144813112767
0.310000	0.910000	0.942314374893470141358875
0.330000	0.910000	0.944890820850545209985683
0.350000	0.910000	0.947581194298721340985026
0.370000	0.910000	0.950521796132974161608331
0.390000	0.910000	0.953660529013042657098254
0.410000	0.910000	0.956824324656303848435357
0.430000	0.910000	0.960101237602940194015844
0.450000	0.910000	0.963678742133078469755958
0.470000	0.910000	0.967340565332098889506085
0.490000	0.910000	0.971167217181766240230445
0.510000	0.910000	0.975147460534370402740478
0.530000	0.910000	0.979400214966114956993692
0.550000	0.910000	0.983911713700927781367511
0.570000	0.910000	0.988428644588184135422182
0.590000	0.910000	0.992449055305938299120783
0.610000	0.910000	0.995587604873152676177028
0.630000	0.910000	0.997705154059228882523769
0.650000	0.910000	0.998940132718580398041297
0.670000	0.910000	0.999566773222400062337556
0.690000	0.910000	0.999843552377367439376599
0.710000	0.910000	0.999949925678091378067336
0.730000	0.910000	0.999985688940003614177954
0.750000	0.910000	0.999996317478237806142261
0.770000	0.910000	0.999999141210925812650601
0.790000	0.910000	0.999999817752939001991308
0.810000	0.910000	0.999999964727016132925996
0.830000	0.910000	0.999999993763955319359127
0.850000	0.910000	0.999999998991160987671378
0.870000	0.910000	0.999999999850308074478278
0.890000	0.910000	0.999999999979567011365589
0.910000	0.910000	0.999999999997425392805894
0.930000	0.910000	0.999999999999699462627234
0.950000	0.910000	0.999999999999967470465378
0.970000	0.910000	0.999999999999996891375531
0.990000	0.910000	0.999999999999999777955395

-0.990000	0.930000	1.000000000000000000000000
-0.970000	0.930000	0.999999999999999777955395
-0.950000	0.930000	0.999999999999996558308624
-0.930000	0.930000	0.999999999999965916153144
-0.910000	0.930000	0.999999999999699462627234
-0.890000	0.930000	0.999999999997533528528493
-0.870000	0.930000	0.999999999981244669378100
-0.850000	0.930000	0.999999999868199318520112
-0.830000	0.930000	0.999999999145905982267379
-0.810000	0.930000	0.999999994904436584342022
-0.790000	0.930000	0.999999972044666840531590
-0.770000	0.930000	0.999999859145003111571270
-0.750000	0.930000	0.999999349663277414812512
-0.730000	0.930000	0.999997260009660382529262
-0.710000	0.930000	0.999989533131886432215651
-0.690000	0.930000	0.999964022805520658110368
-0.670000	0.930000	0.999889440883163893580843
-0.650000	0.930000	0.999697040678459991625004
-0.630000	0.930000	0.999258561310203408112329
-0.610000	0.930000	0.998375167205436619966008
-0.590000	0.930000	0.996808777905279996822685
-0.570000	0.930000	0.994373008014156845035814
-0.550000	0.930000	0.991041441870562311855508
-0.530000	0.930000	0.987035908272088757797746
-0.510000	0.930000	0.982754920883848637203073
-0.490000	0.930000	0.978559021502229064992662
-0.470000	0.930000	0.974661678730946778870248
-0.450000	0.930000	0.970994570560296477168549
-0.430000	0.930000	0.967459546007104931319986
-0.410000	0.930000	0.964023740237357595894707
-0.390000	0.930000	0.960622197312361536525316
-0.370000	0.930000	0.957437435143313253504971
-0.350000	0.930000	0.954374787401817248344571
-0.330000	0.930000	0.951293637035632633214277
-0.310000	0.930000	0.948179288794035013410166
-0.290000	0.930000	0.945113706744605819309868
-0.270000	0.930000	0.942209760766966497591568
-0.250000	0.930000	0.939423931489972385833198
-0.230000	0.930000	0.936644966346460772221860
-0.210000	0.930000	0.933856151961991676202501
-0.190000	0.930000	0.931141593208040130313918
-0.170000	0.930000	0.928573871483101664914273
-0.150000	0.930000	0.926192271004268263823178
-0.130000	0.930000	0.924034934586978273785007
-0.110000	0.930000	0.922170571436725761138575
-0.090000	0.930000	0.920628209582083911755035
-0.070000	0.930000	0.919412763142526623383333
-0.050000	0.930000	0.918518545449470313890572
-0.030000	0.930000	0.917932170462219088058475
-0.010000	0.930000	0.917642250720044683198751
0.010000	0.930000	0.917642250720044683198751
0.030000	0.930000	0.917932170462218977036173
0.050000	0.930000	0.918518545449470313890572
0.070000	0.930000	0.919412763142526623383333
0.090000	0.930000	0.920628209582083911755035
0.110000	0.930000	0.922170571436725650116273
0.130000	0.930000	0.924034934586978273785007
0.150000	0.930000	0.926192271004268263823178
0.170000	0.930000	0.928573871483101664914273
0.190000	0.930000	0.931141593208040019291616
0.210000	0.930000	0.933856151961991676202501
0.230000	0.930000	0.936644966346460661199558
0.250000	0.930000	0.939423931489972163788593
0.270000	0.930000	0.942209760766966386569266
0.290000	0.930000	0.945113706744605708287565
0.310000	0.930000	0.948179288794034902387864
0.330000	0.930000	0.951293637035632744236580
0.350000	0.930000	0.954374787401817248344571
0.370000	0.930000	0.957437435143313253504971
0.390000	0.930000	0.960622197312361647547618
0.410000	0.930000	0.964023740237357706917010
0.430000	0.930000	0.967459546007104931319986
0.450000	0.930000	0.970994570560296477168549
0.470000	0.930000	0.974661678730946778870248
0.490000	0.930000	0.978559021502229064992662
0.510000	0.930000	0.982754920883848637203073
0.530000	0.930000	0.987035908272088757797746
0.550000	0.930000	0.991041441870562311855508
0.570000	0.930000	0.994373008014156845035814
0.590000	0.930000	0.996808777905279996822685
0.610000	0.930000	0.998375167205436619966008
0.630000	0.930000	0.999258561310203408112329
0.650000	0.930000	0.999697040678459991625004
0.670000	0.930000	0.999889440883163893580843
0.690000	0.930000	0.999964022805520658110368
0.710000	0.930000	0.999989533131886432215651
0.730000	0.930000	0.999997260009660382529262
0.750000	0.930000	0.999999349663277414812512
0.770000	0.930000	0.999999859145003111571270
0.790000	0.930000	0.999999972044666840531590
0.810000	0.930000	0.999999994904436584342022
0.830000	0.930000	0.999999999145905982267379
0.850000	0.930000	0.999999999868199318520112
0.870000	0.930000	0.999999999981244669378100
0.890000	0.930000	0.999999999997533528528493
0.910000	0.930000	0.999999999999699462627234
0.930000	0.930000	0.999999999999965916153144
0.950000	0.930000	0.999999999999996558308624
0.970000	0.930000	0.999999999999999777955395
0.990000	0.930000	1.000000000000000000000000

-0.990000	0.950000	1.000000000000000000000000
-0.970000	0.950000	1.000000000000000000000000
-0.950000	0.950000	0.999999999999999777955395
-0.930000	0.950000	0.999999999999996558308624
-0.910000	0.950000	0.999999999999967470465378
-0.890000	0.950000	0.999999999999724220600683
-0.870000	0.950000	0.999999999997827293540809
-0.850000	0.950000	0.999999999984133358665872
-0.830000	0.950000	0.999999999892634550135995
-0.810000	0.950000	0.999999999327513711122606
-0.790000	0.950000	0.999999996104450117329066
-0.770000	0.950000	0.999999979156158680382305
-0.750000	0.950000	0.999999897237049739651127
-0.730000	0.950000	0.999999535234067704614347
-0.710000	0.950000	0.999998083815873406443586
-0.690000	0.950000	0.999992848075281659525615
-0.670000	0.950000	0.999975964686931173552864
-0.650000	0.950000	0.999927397783345606185890
-0.630000	0.950000	0.999802518886528934771718
-0.610000	0.950000	0.999515017232251890000327
-0.590000	0.950000	0.998923808467490070839290
-0.570000	0.950000	0.997841242624222135582102
-0.550000	0.950000	0.996075186622496389077241
-0.530000	0.950000	0.993513419088240312682103
-0.510000	0.950000	0.990211702940128390970642
-0.490000	0.950000	0.986386994261372440639946
-0.470000	0.950000	0.982363768362841338621649
-0.450000	0.950000	0.978389129310746175072211
-0.430000	0.950000	0.974625234913710447592905
-0.410000	0.950000	0.971009120812011183865309
-0.390000	0.950000	0.967431053169241939038159
-0.370000	0.950000	0.963817775701190315729150
-0.350000	0.950000	0.960066886058225099631613
-0.330000	0.950000	0.956324882039344070783216
-0.310000	0.950000	0.952583759869104373940729
-0.290000	0.950000	0.948799181261679835941436
-0.270000	0.950000	0.945063449004304279021937
-0.250000	0.950000	0.941379220262488214387986
-0.230000	0.950000	0.937770049087117030239824
-0.210000	0.950000	0.934351015140025720207007
-0.190000	0.950000	0.931227816195714264146943
-0.170000	0.950000	0.928434202318452084234934
-0.150000	0.950000	0.925962500159018375711639
-0.130000	0.950000	0.923743317827847354450910
-0.110000	0.950000	0.921785107315651996984229
-0.090000	0.950000	0.920121279405951453256307
-0.070000	0.950000	0.918781100500191350022305
-0.050000	0.950000	0.917786546864471253215356
-0.030000	0.950000	0.917135169785829207356187
-0.010000	0.950000	0.916814166696904409015190
0.010000	0.950000	0.916814166696904409015190
0.030000	0.950000	0.917135169785829207356187
0.050000	0.950000	0.917786546864471253215356
0.070000	0.950000	0.918781100500191239000003
0.090000	0.950000	0.920121279405951342234005
0.110000	0.950000	0.921785107315651996984229
0.130000	0.950000	0.923743317827847465473212
0.150000	0.950000	0.925962500159018375711639
0.170000	0.950000	0.928434202318451973212632
0.190000	0.950000	0.931227816195714264146943
0.210000	0.950000	0.934351015140025720207007
0.230000	0.950000	0.937770049087117030239824
0.250000	0.950000	0.941379220262488214387986
0.270000	0.950000	0.945063449004304279021937
0.290000	0.950000	0.948799181261679835941436
0.310000	0.950000	0.952583759869104484963032
0.330000	0.950000	0.956324882039344181805518
0.350000	0.950000	0.960066886058225210653916
0.370000	0.950000	0.963817775701190315729150
0.390000	0.950000	0.967431053169242050060461
0.410000	0.950000	0.971009120812011294887611
0.430000	0.950000	0.974625234913710447592905
0.450000	0.950000	0.978389129310746175072211
0.470000	0.950000	0.982363768362841338621649
0.490000	0.950000	0.986386994261372440639946
0.510000	0.950000	0.990211702940128390970642
0.530000	0.950000	0.993513419088240312682103
0.550000	0.950000	0.996075186622496389077241
0.570000	0.950000	0.997841242624222135582102
0.590000	0.950000	0.998923808467490070839290
0.610000	0.950000	0.999515017232251890000327
0.630000	0.950000	0.999802518886528934771718
0.650000	0.950000	0.999927397783345606185890
0.670000	0.950000	0.999975964686931173552864
0.690000	0.950000	0.999992848075281659525615
0.710000	0.950000	0.999998083815873406443586
0.730000	0.950000	0.999999535234067704614347
0.750000	0.950000	0.999999897237049739651127
0.770000	0.950000	0.999999979156158680382305
0.790000	0.950000	0.999999996104450117329066
0.810000	0.950000	0.999999999327513711122606
0.830000	0.950000	0.999999999892634550135995
0.850000	0.950000	0.999999999984133358665872
0.870000	0.950000	0.999999999997827293540809
0.890000	0.950000	0.999999999999724220600683
0.910000	0.950000	0.999999999999967470465378
0.930000	0.950000	0.999999999999996558308624
0.950000	0.950000	0.999999999999999777955395
0.970000	0.950000	1.000000000000000000000000
0.990000	0.950000	1.000000000000000000000000

-0.990000	0.970000	1.000000000000000000000000
-0.970000	0.970000	1.000000000000000000000000
-0.950000	0.970000	1.000000000000000000000000
-0.930000	0.970000	0.999999999999999777955395
-0.910000	0.970000	0.999999999999996891375531
-0.890000	0.970000	0.999999999999971467268267
-0.870000	0.970000	0.999999999999765964986409
-0.850000	0.970000	0.999999999998229083253420
-0.830000	0.970000	0.999999999987528087608268
-0.810000	0.970000	0.999999999918312121316433
-0.790000	0.970000	0.999999999502788505800766
-0.770000	0.970000	0.999999997191528100515256
-0.750000	0.970000	0.999999985320037976244123
-0.730000	0.970000	0.999999929320125380272088
-0.710000	0.970000	0.999999688449961676717237
-0.690000	0.970000	0.999998750589450313697171
-0.670000	0.970000	0.999995461385341677384986
-0.650000	0.970000	0.999985079565126055989310
-0.630000	0.970000	0.999955510847504114302353
-0.610000	0.970000	0.999879338703678732791502
-0.590000	0.970000	0.999702025590699094870217
-0.570000	0.970000	0.999329758903445330986415
-0.550000	0.970000	0.998624393570095914007823
-0.530000	0.970000	0.997418907395104858970569
-0.510000	0.970000	0.995563669101736992139706
-0.490000	0.970000	0.992977611779306768013953
-0.470000	0.970000	0.989692805589598156856823
-0.450000	0.970000	0.985843479154519974905213
-0.430000	0.970000	0.981639905783884159085062
-0.410000	0.970000	0.977261825386128157866494
-0.390000	0.970000	0.972833349757896703735582
-0.370000	0.970000	0.968323451354900166521134
-0.350000	0.970000	0.963746570606135777303791
-0.330000	0.970000	0.959110847617222095351508
-0.310000	0.970000	0.954349456012866470544509
-0.290000	0.970000	0.949630593271939327237874
-0.270000	0.970000	0.945176408500576936688731
-0.250000	0.970000	0.940973686086027383268515
-0.230000	0.970000	0.937034050555443753793838
-0.210000	0.970000	0.933423266852715927122119
-0.190000	0.970000	0.930153660403162163561319
-0.170000	0.970000	0.927250281053120350982510
-0.150000	0.970000	0.924768260128441044187753
-0.130000	0.970000	0.922669036448321766563652
-0.110000	0.970000	0.920869777178382920013178
-0.090000	0.970000	0.919336568310577861851129
-0.070000	0.970000	0.918076214227119602462324
-0.050000	0.970000	0.917127227764009678168122
-0.030000	0.970000	0.916504314806740327803425
-0.010000	0.970000	0.916198283588828821244476
0.010000	0.970000	0.916198283588828821244476
0.030000	0.970000	0.916504314806740327803425
0.050000	0.970000	0.917127227764009678168122
0.070000	0.970000	0.918076214227119491440021
0.090000	0.970000	0.919336568310577750828827
0.110000	0.970000	0.920869777178382808990875
0.130000	0.970000	0.922669036448321988608257
0.150000	0.970000	0.924768260128440933165450
0.170000	0.970000	0.927250281053120239960208
0.190000	0.970000	0.930153660403162163561319
0.210000	0.970000	0.933423266852716038144422
0.230000	0.970000	0.937034050555443864816141
0.250000	0.970000	0.940973686086027383268515
0.270000	0.970000	0.945176408500576825666428
0.290000	0.970000	0.949630593271939327237874
0.310000	0.970000	0.954349456012866581566811
0.330000	0.970000	0.959110847617222095351508
0.350000	0.970000	0.963746570606135777303791
0.370000	0.970000	0.968323451354900166521134
0.390000	0.970000	0.972833349757896814757885
0.410000	0.970000	0.977261825386128268888797
0.430000	0.970000	0.981639905783884270107365
0.450000	0.970000	0.985843479154519974905213
0.470000	0.970000	0.989692805589598156856823
0.490000	0.970000	0.992977611779306768013953
0.510000	0.970000	0.995563669101736992139706
0.530000	0.970000	0.997418907395104858970569
0.550000	0.970000	0.998624393570095914007823
0.570000	0.970000	0.999329758903445330986415
0.590000	0.970000	0.999702025590699094870217
0.610000	0.970000	0.999879338703678732791502
0.630000	0.970000	0.999955510847504114302353
0.650000	0.970000	0.999985079565126055989310
0.670000	0.970000	0.999995461385341677384986
0.690000	0.970000	0.999998750589450313697171
0.710000	0.970000	0.999999688449961676717237
0.730000	0.970000	0.999999929320125380272088
0.750000	0.970000	0.999999985320037976244123
0.770000	0.970000	0.999999997191528100515256
0.790000	0.970000	0.999999999502788505800766
0.810000	0.970000	0.999999999918312121316433
0.830000	0.970000	0.999999999987528087608268
0.850000	0.970000	0.999999999998229083253420
0.870000	0.970000	0.999999999999765964986409
0.890000	0.970000	0.999999999999971467268267
0.910000	0.970000	0.999999999999996891375531
0.930000	0.970000	0.999999999999999777955395
0.950000	0.970000	1.000000000000000000000000
0.970000	0.970000	1.000000000000000000000000
0.990000	0.970000	1.000000000000000000000000

-0.990000	0.990000	1.000000000000000000000000
-0.970000	0.990000	1.000000000000000000000000
-0.950000	0.990000	1.000000000000000000000000
-0.930000	0.990000	1.000000000000000000000000
-0.910000	0.990000	0.999999999999999777955395
-0.890000	0.990000	0.999999999999997113420136
-0.870000	0.990000	0.999999999999974464870434
-0.850000	0.990000	0.999999999999798716565635
-0.830000	0.990000	0.999999999998523514399551
-0.810000	0.990000	0.999999999989892529583813
-0.790000	0.990000	0.999999999935413441676246
-0.770000	0.990000	0.999999999615455381629658
-0.750000	0.990000	0.999999997873412871385312
-0.730000	0.990000	0.999999989128892874390431
-0.710000	0.990000	0.999999948926148740646624
-0.690000	0.990000	0.999999780671607330084782
-0.670000	0.990000	0.999999141950838166259530
-0.650000	0.990000	0.999996942190606863398727
-0.630000	0.990000	0.999990047927545422368212
-0.610000	0.990000	0.999970332186467358859261
-0.590000	0.990000	0.999918889812942301986709
-0.570000	0.990000	0.999796539946829487810476
-0.550000	0.990000	0.999531065645595129254275
-0.530000	0.990000	0.999005562846100980678443
-0.510000	0.990000	0.998058396707252937218868
-0.490000	0.990000	0.996500550195601131342471
-0.470000	0.990000	0.994153234935050034160042
-0.450000	0.990000	0.990897564483525283840493
-0.430000	0.990000	0.986720559142876929570320
-0.410000	0.990000	0.981747513718869924126409
-0.390000	0.990000	0.976228927842916260892991
-0.370000	0.990000	0.970429557120879637821531
-0.350000	0.990000	0.964665041175838733344960
-0.330000	0.990000	0.959067111824789875207387
-0.310000	0.990000	0.953770408542848779909207
-0.290000	0.990000	0.948931940843684151865034
-0.270000	0.990000	0.944461680081075005688263
-0.250000	0.990000	0.940254015226783312897396
-0.230000	0.990000	0.936444815407308839283473
-0.210000	0.990000	0.933070705930188371013401
-0.190000	0.990000	0.929987346410651172234907
-0.170000	0.990000	0.927127114818358188941261
-0.150000	0.990000	0.924558943370303087938566
-0.130000	0.990000	0.922376993242381870707902
-0.110000	0.990000	0.920542769952263584265495
-0.090000	0.990000	0.919002119479025658677074
-0.070000	0.990000	0.917732460516075820855519
-0.050000	0.990000	0.916768050415836199817932
-0.030000	0.990000	0.916132189300108312757231
-0.010000	0.990000	0.915819664345714268272047
0.010000	0.990000	0.915819664345714268272047
0.030000	0.990000	0.916132189300108312757231
0.050000	0.990000	0.916768050415836310840234
0.070000	0.990000	0.917732460516075931877822
0.090000	0.990000	0.919002119479025769699376
0.110000	0.990000	0.920542769952263584265495
0.130000	0.990000	0.922376993242381870707902
0.150000	0.990000	0.924558943370302976916264
0.170000	0.990000	0.927127114818358077918958
0.190000	0.990000	0.929987346410651172234907
0.210000	0.990000	0.933070705930188371013401
0.230000	0.990000	0.936444815407308839283473
0.250000	0.990000	0.940254015226783423919699
0.270000	0.990000	0.944461680081075005688263
0.290000	0.990000	0.948931940843684262887336
0.310000	0.990000	0.953770408542848779909207
0.330000	0.990000	0.959067111824789875207387
0.350000	0.990000	0.964665041175838733344960
0.370000	0.990000	0.970429557120879637821531
0.390000	0.990000	0.976228927842916371915294
0.410000	0.990000	0.981747513718869924126409
0.430000	0.990000	0.986720559142877040592623
0.450000	0.990000	0.990897564483525283840493
0.470000	0.990000	0.994153234935050034160042
0.490000	0.990000	0.996500550195601131342471
0.510000	0.990000	0.998058396707252937218868
0.530000	0.990000	0.999005562846100980678443
0.550000	0.990000	0.999531065645595129254275
0.570000	0.990000	0.999796539946829487810476
0.590000	0.990000	0.999918889812942301986709
0.610000	0.990000	0.999970332186467358859261
0.630000	0.990000	0.999990047927545422368212
0.650000	0.990000	0.999996942190606863398727
0.670000	0.990000	0.999999141950838166259530
0.690000	0.990000	0.999999780671607330084782
0.710000	0.990000	0.999999948926148740646624
0.730000	0.990000	0.999999989128892874390431
0.750000	0.990000	0.999999997873412871385312
0.770000	0.990000	0.999999999615455381629658
0.790000	0.990000	0.999999999935413441676246
0.810000	0.990000	0.999999999989892529583813
0.830000	0.990000	0.999999999998523514399551
0.850000	0.990000	0.999999999999798716565635
0.870000	0.990000	0.999999999999974464870434
0.890000	0.990000	0.999999999999997113420136
0.910000	0.990000	0.999999999999999777955395
0.930000	0.990000	1.000000000000000000000000
0.950000	0.990000	1.000000000000000000000000
0.970000	0.990000	1.000000000000000000000000
0.990000	0.990000	1.000000000000000000000000



==> Data_files___plots/Cylindrical_explosion/rho_isotermal_3d/eps1/outputRHO_t0p25.dat <==
-0.990000	-0.990000	0.999999672762776681267383
-0.970000	-0.990000	0.999999074278492661171924
-0.950000	-0.990000	0.999996999102201633569109
-0.930000	-0.990000	0.999990742514983099731296
-0.910000	-0.990000	0.999973274555485014403189
-0.890000	-0.990000	0.999927991737754595646948
-0.870000	-0.990000	0.999819209407321718430239
-0.850000	-0.990000	0.999577630458597821139222
-0.830000	-0.990000	0.999082915161018547678395
-0.810000	-0.990000	0.998150851050648602047488
-0.790000	-0.990000	0.996538100111561075955535
-0.770000	-0.990000	0.993977207811318708152726
-0.750000	-0.990000	0.990243032444278026282802
-0.730000	-0.990000	0.985231626668204740759904
-0.710000	-0.990000	0.979016548566584376978028
-0.690000	-0.990000	0.971849233354504460358214
-0.670000	-0.990000	0.964094498274984279539979
-0.650000	-0.990000	0.956128993543600369520163
-0.630000	-0.990000	0.948250085067316894615885
-0.610000	-0.990000	0.940630548439171820795934
-0.590000	-0.990000	0.933330955276807650022874
-0.570000	-0.990000	0.926348463463116167382339
-0.550000	-0.990000	0.919660742240382744761007
-0.530000	-0.990000	0.913252631764006506109865
-0.510000	-0.990000	0.907119336406414289442068
-0.490000	-0.990000	0.901263243771719513297569
-0.470000	-0.990000	0.895686468137687930024526
-0.450000	-0.990000	0.890385676298263706307523
-0.430000	-0.990000	0.885356045196143859321580
-0.410000	-0.990000	0.880596568903614262957547
-0.390000	-0.990000	0.876096832408982617579341
-0.370000	-0.990000	0.871857863773364494264229
-0.350000	-0.990000	0.867875719391886679687786
-0.330000	-0.990000	0.864155123486256337983491
-0.310000	-0.990000	0.860688342438872933115590
-0.290000	-0.990000	0.857462026683859956932565
-0.270000	-0.990000	0.854480611947469159694890
-0.250000	-0.990000	0.851733634992320243206620
-0.230000	-0.990000	0.849214557730420871450860
-0.210000	-0.990000	0.846928425466158318890564
-0.190000	-0.990000	0.844870750276827231495247
-0.170000	-0.990000	0.843032850436067127120054
-0.150000	-0.990000	0.841415180923551941916116
-0.130000	-0.990000	0.840010660033714384731240
-0.110000	-0.990000	0.838808087523451040290468
-0.090000	-0.990000	0.837816186639342763697869
-0.070000	-0.990000	0.837039794741629483709744
-0.050000	-0.990000	0.836460422486657639851160
-0.030000	-0.990000	0.836062395395914537132853
-0.010000	-0.990000	0.835855767088600765113426
0.010000	-0.990000	0.835855767088600765113426
0.030000	-0.990000	0.836062395395914537132853
0.050000	-0.990000	0.836460422486657528828857
0.070000	-0.990000	0.837039794741629594732046
0.090000	-0.990000	0.837816186639342763697869
0.110000	-0.990000	0.838808087523451151312770
0.130000	-0.990000	0.840010660033714495753543
0.150000	-0.990000	0.841415180923552052938419
0.170000	-0.990000	0.843032850436067127120054
0.190000	-0.990000	0.844870750276827120472944
0.210000	-0.990000	0.846928425466158318890564
0.230000	-0.990000	0.849214557730420982473163
0.250000	-0.990000	0.851733634992320465251225
0.270000	-0.990000	0.854480611947469270717193
0.290000	-0.990000	0.857462026683860067954868
0.310000	-0.990000	0.860688342438873044137893
0.330000	-0.990000	0.864155123486256449005793
0.350000	-0.990000	0.867875719391886679687786
0.370000	-0.990000	0.871857863773364383241926
0.390000	-0.990000	0.876096832408982728601643
0.410000	-0.990000	0.880596568903614262957547
0.430000	-0.990000	0.885356045196143859321580
0.450000	-0.990000	0.890385676298263706307523
0.470000	-0.990000	0.895686468137687930024526
0.490000	-0.990000	0.901263243771719624319871
0.510000	-0.990000	0.907119336406414289442068
0.530000	-0.990000	0.913252631764006395087563
0.550000	-0.990000	0.919660742240382855783309
0.570000	-0.990000	0.926348463463116167382339
0.590000	-0.990000	0.933330955276807761045177
0.610000	-0.990000	0.940630548439171820795934
0.630000	-0.990000	0.948250085067316894615885
0.650000	-0.990000	0.956128993543600369520163
0.670000	-0.990000	0.964094498274984390562281
0.690000	-0.990000	0.971849233354504460358214
0.710000	-0.990000	0.979016548566584376978028
0.730000	-0.990000	0.985231626668204740759904
0.750000	-0.990000	0.990243032444278026282802
0.770000	-0.990000	0.993977207811318708152726
0.790000	-0.990000	0.996538100111561075955535
0.810000	-0.990000	0.998150851050648602047488
0.830000	-0.990000	0.999082915161018547678395
0.850000	-0.990000	0.999577630458597821139222
0.870000	-0.990000	0.999819209407321718430239
0.890000	-0.990000	0.999927991737754595646948
0.910000	-0.990000	0.999973274555485014403189
0.930000	-0.990000	0.999990742514983099731296
0.950000	-0.990000	0.999996999102201633569109
0.970000	-0.990000	0.999999074278492661171924
0.990000	-0.990000	0.999999672762776681267383

-0.990000	-0.970000	0.999999074278492661171924
-0.970000	-0.970000	0.999997523751578354378466
-0.950000	-0.970000	0.999992402728324347727096
-0.930000	-0.970000	0.999977860228332016134800
-0.910000	-0.970000	0.999939854997737298525351
-0.890000	-0.970000	0.999848147211525373201368
-0.870000	-0.970000	0.999644236352326243100208
-0.850000	-0.970000	0.999227464870117709772046
-0.830000	-0.970000	0.998446106460559201778437
-0.810000	-0.970000	0.997104255715871801157846
-0.790000	-0.970000	0.994993111043663613912713
-0.770000	-0.970000	0.991942675133160367551000
-0.750000	-0.970000	0.987872868472135290396352
-0.730000	-0.970000	0.982817458208238181605054
-0.710000	-0.970000	0.976908495254293796072886
-0.690000	-0.970000	0.970331960750352107147876
-0.670000	-0.970000	0.963281690033723991817283
-0.650000	-0.970000	0.955937104421011429877808
-0.630000	-0.970000	0.948463520890342914881899
-0.610000	-0.970000	0.941013875395226961906303
-0.590000	-0.970000	0.933723109163650755171204
-0.570000	-0.970000	0.926690684205474957124693
-0.550000	-0.970000	0.919965860954137459870594
-0.530000	-0.970000	0.913555693254464729058384
-0.510000	-0.970000	0.907440099747408912556068
-0.490000	-0.970000	0.901599824869451116349239
-0.470000	-0.970000	0.896024506800185527310987
-0.450000	-0.970000	0.890717027166782249203436
-0.430000	-0.970000	0.885681241207623815014927
-0.410000	-0.970000	0.880924616254383674451844
-0.390000	-0.970000	0.876434314234075251270895
-0.370000	-0.970000	0.872202186556342962120425
-0.350000	-0.970000	0.868225394932675476056261
-0.330000	-0.970000	0.864503879105116612713289
-0.310000	-0.970000	0.861035589598566741820207
-0.290000	-0.970000	0.857812349637288806825097
-0.270000	-0.970000	0.854830483274630847922992
-0.250000	-0.970000	0.852081962314074070619085
-0.230000	-0.970000	0.849567459058285345818717
-0.210000	-0.970000	0.847288798195268699764426
-0.190000	-0.970000	0.845235088246025889624491
-0.170000	-0.970000	0.843398028162576474109358
-0.150000	-0.970000	0.841780029749854552534316
-0.130000	-0.970000	0.840374546920684917239441
-0.110000	-0.970000	0.839172653965983394996897
-0.090000	-0.970000	0.838183780267372724459563
-0.070000	-0.970000	0.837409961670570801572921
-0.050000	-0.970000	0.836831575806212479839985
-0.030000	-0.970000	0.836434273790767623957265
-0.010000	-0.970000	0.836228519577380091654106
0.010000	-0.970000	0.836228519577379869609501
0.030000	-0.970000	0.836434273790767623957265
0.050000	-0.970000	0.836831575806212368817683
0.070000	-0.970000	0.837409961670570801572921
0.090000	-0.970000	0.838183780267372724459563
0.110000	-0.970000	0.839172653965983394996897
0.130000	-0.970000	0.840374546920685028261744
0.150000	-0.970000	0.841780029749854552534316
0.170000	-0.970000	0.843398028162576474109358
0.190000	-0.970000	0.845235088246025889624491
0.210000	-0.970000	0.847288798195268477719821
0.230000	-0.970000	0.849567459058285234796415
0.250000	-0.970000	0.852081962314074181641388
0.270000	-0.970000	0.854830483274631069967597
0.290000	-0.970000	0.857812349637288917847400
0.310000	-0.970000	0.861035589598566852842509
0.330000	-0.970000	0.864503879105116723735591
0.350000	-0.970000	0.868225394932675476056261
0.370000	-0.970000	0.872202186556342851098123
0.390000	-0.970000	0.876434314234075251270895
0.410000	-0.970000	0.880924616254383674451844
0.430000	-0.970000	0.885681241207623926037229
0.450000	-0.970000	0.890717027166782471248041
0.470000	-0.970000	0.896024506800185527310987
0.490000	-0.970000	0.901599824869451005326937
0.510000	-0.970000	0.907440099747408912556068
0.530000	-0.970000	0.913555693254464618036081
0.550000	-0.970000	0.919965860954137348848292
0.570000	-0.970000	0.926690684205474957124693
0.590000	-0.970000	0.933723109163650644148902
0.610000	-0.970000	0.941013875395227072928606
0.630000	-0.970000	0.948463520890343025904201
0.650000	-0.970000	0.955937104421011540900111
0.670000	-0.970000	0.963281690033723880794980
0.690000	-0.970000	0.970331960750352107147876
0.710000	-0.970000	0.976908495254293796072886
0.730000	-0.970000	0.982817458208238292627357
0.750000	-0.970000	0.987872868472135290396352
0.770000	-0.970000	0.991942675133160367551000
0.790000	-0.970000	0.994993111043663613912713
0.810000	-0.970000	0.997104255715871801157846
0.830000	-0.970000	0.998446106460559201778437
0.850000	-0.970000	0.999227464870117709772046
0.870000	-0.970000	0.999644236352326243100208
0.890000	-0.970000	0.999848147211525373201368
0.910000	-0.970000	0.999939854997737298525351
0.930000	-0.970000	0.999977860228332016134800
0.950000	-0.970000	0.999992402728324347727096
0.970000	-0.970000	0.999997523751578354378466
0.990000	-0.970000	0.999999074278492661171924

-0.990000	-0.950000	0.999996999102201633569109
-0.970000	-0.950000	0.999992402728324347727096
-0.950000	-0.950000	0.999977936034417091981652
-0.930000	-0.950000	0.999939267986471924665182
-0.910000	-0.950000	0.999844859424278364912198
-0.890000	-0.950000	0.999633542759057247550913
-0.870000	-0.950000	0.999201039780327482375810
-0.850000	-0.950000	0.998394074062994740792476
-0.830000	-0.950000	0.997024999902197062162656
-0.810000	-0.950000	0.994915452470410355267916
-0.790000	-0.950000	0.991958885608246299092627
-0.770000	-0.950000	0.988167859396545833483572
-0.750000	-0.950000	0.983668499186262534905723
-0.730000	-0.950000	0.978637376255585555995253
-0.710000	-0.950000	0.973219092821873799081800
-0.690000	-0.950000	0.967475658141348837659734
-0.670000	-0.950000	0.961398764624361801267582
-0.650000	-0.950000	0.954973711868287167270353
-0.630000	-0.950000	0.948237493073520898434481
-0.610000	-0.950000	0.941292088579269381476422
-0.590000	-0.950000	0.934283685707467670411575
-0.570000	-0.950000	0.927357582912401778862943
-0.550000	-0.950000	0.920628757999742752815564
-0.530000	-0.950000	0.914172290520237185162955
-0.510000	-0.950000	0.908019062540120325266457
-0.490000	-0.950000	0.902172133687439314897460
-0.470000	-0.950000	0.896613235721516410592358
-0.450000	-0.950000	0.891326841279467929624047
-0.430000	-0.950000	0.886302803625013679855726
-0.410000	-0.950000	0.881547817088313090394536
-0.390000	-0.950000	0.877055377059188123745059
-0.370000	-0.950000	0.872818718726471654001386
-0.350000	-0.950000	0.868840209259240769945620
-0.330000	-0.950000	0.865121070397819602604272
-0.310000	-0.950000	0.861659225378723636623590
-0.290000	-0.950000	0.858444329772281022883362
-0.270000	-0.950000	0.855467983410059140680914
-0.250000	-0.950000	0.852726788979556116210290
-0.230000	-0.950000	0.850220321696860237281612
-0.210000	-0.950000	0.847942486043247289906333
-0.190000	-0.950000	0.845885817090214930935588
-0.170000	-0.950000	0.844050776372075040043796
-0.150000	-0.950000	0.842437702030923385443373
-0.130000	-0.950000	0.841035360334562498429989
-0.110000	-0.950000	0.839837101522323048463647
-0.090000	-0.950000	0.838852972240592187347374
-0.070000	-0.950000	0.838081217347462770206334
-0.050000	-0.950000	0.837502651081270199640016
-0.030000	-0.950000	0.837106405208071224777200
-0.010000	-0.950000	0.836902773734996552335019
0.010000	-0.950000	0.836902773734996441312717
0.030000	-0.950000	0.837106405208071224777200
0.050000	-0.950000	0.837502651081270088617714
0.070000	-0.950000	0.838081217347462770206334
0.090000	-0.950000	0.838852972240592298369677
0.110000	-0.950000	0.839837101522323159485950
0.130000	-0.950000	0.841035360334562720474594
0.150000	-0.950000	0.842437702030923496465675
0.170000	-0.950000	0.844050776372075040043796
0.190000	-0.950000	0.845885817090214819913285
0.210000	-0.950000	0.847942486043247289906333
0.230000	-0.950000	0.850220321696860237281612
0.250000	-0.950000	0.852726788979556005187987
0.270000	-0.950000	0.855467983410059140680914
0.290000	-0.950000	0.858444329772281133905665
0.310000	-0.950000	0.861659225378723747645893
0.330000	-0.950000	0.865121070397819602604272
0.350000	-0.950000	0.868840209259240769945620
0.370000	-0.950000	0.872818718726471654001386
0.390000	-0.950000	0.877055377059188234767362
0.410000	-0.950000	0.881547817088313090394536
0.430000	-0.950000	0.886302803625013679855726
0.450000	-0.950000	0.891326841279468040646350
0.470000	-0.950000	0.896613235721516299570055
0.490000	-0.950000	0.902172133687439314897460
0.510000	-0.950000	0.908019062540120325266457
0.530000	-0.950000	0.914172290520237074140653
0.550000	-0.950000	0.920628757999742530770959
0.570000	-0.950000	0.927357582912401667840641
0.590000	-0.950000	0.934283685707467670411575
0.610000	-0.950000	0.941292088579269492498725
0.630000	-0.950000	0.948237493073521120479086
0.650000	-0.950000	0.954973711868287167270353
0.670000	-0.950000	0.961398764624361801267582
0.690000	-0.950000	0.967475658141348948682037
0.710000	-0.950000	0.973219092821873910104102
0.730000	-0.950000	0.978637376255585555995253
0.750000	-0.950000	0.983668499186262534905723
0.770000	-0.950000	0.988167859396545833483572
0.790000	-0.950000	0.991958885608246188070325
0.810000	-0.950000	0.994915452470410355267916
0.830000	-0.950000	0.997024999902197062162656
0.850000	-0.950000	0.998394074062994740792476
0.870000	-0.950000	0.999201039780327482375810
0.890000	-0.950000	0.999633542759057247550913
0.910000	-0.950000	0.999844859424278364912198
0.930000	-0.950000	0.999939267986471924665182
0.950000	-0.950000	0.999977936034417091981652
0.970000	-0.950000	0.999992402728324347727096
0.990000	-0.950000	0.999996999102201633569109

-0.990000	-0.930000	0.999990742514983099731296
-0.970000	-0.930000	0.999977860228332016134800
-0.950000	-0.930000	0.999939267986471924665182
-0.930000	-0.930000	0.999842389679379994760211
-0.910000	-0.930000	0.999622003483819798752563
-0.890000	-0.930000	0.999165695927424324374044
-0.870000	-0.930000	0.998308306697008762675694
-0.850000	-0.930000	0.996851139406803254949807
-0.830000	-0.930000	0.994616407724136175616536
-0.810000	-0.930000	0.991524277233860273916832
-0.790000	-0.930000	0.987648714168676278291059
-0.770000	-0.930000	0.983202076717267225980379
-0.750000	-0.930000	0.978442773403803145448876
-0.730000	-0.930000	0.973563760237020736632019
-0.710000	-0.930000	0.968631044587153433589322
-0.690000	-0.930000	0.963594694126513551246660
-0.670000	-0.930000	0.958354055420865824643784
-0.650000	-0.930000	0.952829793329407537250120
-0.630000	-0.930000	0.946990640363324698292047
-0.610000	-0.930000	0.940854753473625460280516
-0.590000	-0.930000	0.934490726713073538434173
-0.570000	-0.930000	0.927999323732906056250158
-0.550000	-0.930000	0.921505354984222257996862
-0.530000	-0.930000	0.915129192815211101041939
-0.510000	-0.930000	0.908965417775585149406936
-0.490000	-0.930000	0.903073225299343418370768
-0.470000	-0.930000	0.897476339793488175899938
-0.450000	-0.930000	0.892175611364364629096713
-0.430000	-0.930000	0.887161109972834260872787
-0.410000	-0.930000	0.882428315268361296297428
-0.390000	-0.930000	0.877957893040182568711316
-0.370000	-0.930000	0.873734299868403452293819
-0.350000	-0.930000	0.869756068426371764523708
-0.330000	-0.930000	0.866030106207318906008652
-0.310000	-0.930000	0.862562644956523683070770
-0.290000	-0.930000	0.859348510648328955952024
-0.270000	-0.930000	0.856377749775001473331315
-0.250000	-0.930000	0.853645196617968005092791
-0.230000	-0.930000	0.851147458099089093686018
-0.210000	-0.930000	0.848878550520284602676213
-0.190000	-0.930000	0.846835789077255207679684
-0.170000	-0.930000	0.845014540795556823304935
-0.150000	-0.930000	0.843404439223239821288303
-0.130000	-0.930000	0.841998216170587010509507
-0.110000	-0.930000	0.840800386118059406292957
-0.090000	-0.930000	0.839820766436737975446647
-0.070000	-0.930000	0.839050654667291784249983
-0.050000	-0.930000	0.838472201491970658970843
-0.030000	-0.930000	0.838079434389845889796788
-0.010000	-0.930000	0.837880677255093186950319
0.010000	-0.930000	0.837880677255093075928016
0.030000	-0.930000	0.838079434389845889796788
0.050000	-0.930000	0.838472201491970547948540
0.070000	-0.930000	0.839050654667291784249983
0.090000	-0.930000	0.839820766436738086468949
0.110000	-0.930000	0.840800386118059406292957
0.130000	-0.930000	0.841998216170587232554112
0.150000	-0.930000	0.843404439223239932310605
0.170000	-0.930000	0.845014540795556712282632
0.190000	-0.930000	0.846835789077255207679684
0.210000	-0.930000	0.848878550520284602676213
0.230000	-0.930000	0.851147458099089093686018
0.250000	-0.930000	0.853645196617967894070489
0.270000	-0.930000	0.856377749775001362309013
0.290000	-0.930000	0.859348510648328955952024
0.310000	-0.930000	0.862562644956523794093073
0.330000	-0.930000	0.866030106207318906008652
0.350000	-0.930000	0.869756068426371764523708
0.370000	-0.930000	0.873734299868403341271517
0.390000	-0.930000	0.877957893040182457689014
0.410000	-0.930000	0.882428315268361296297428
0.430000	-0.930000	0.887161109972834260872787
0.450000	-0.930000	0.892175611364364518074410
0.470000	-0.930000	0.897476339793488064877636
0.490000	-0.930000	0.903073225299343418370768
0.510000	-0.930000	0.908965417775585038384634
0.530000	-0.930000	0.915129192815211101041939
0.550000	-0.930000	0.921505354984222146974560
0.570000	-0.930000	0.927999323732906056250158
0.590000	-0.930000	0.934490726713073538434173
0.610000	-0.930000	0.940854753473625460280516
0.630000	-0.930000	0.946990640363324698292047
0.650000	-0.930000	0.952829793329407537250120
0.670000	-0.930000	0.958354055420865824643784
0.690000	-0.930000	0.963594694126513662268962
0.710000	-0.930000	0.968631044587153433589322
0.730000	-0.930000	0.973563760237020847654321
0.750000	-0.930000	0.978442773403803145448876
0.770000	-0.930000	0.983202076717267448024984
0.790000	-0.930000	0.987648714168676278291059
0.810000	-0.930000	0.991524277233860273916832
0.830000	-0.930000	0.994616407724136175616536
0.850000	-0.930000	0.996851139406803254949807
0.870000	-0.930000	0.998308306697008762675694
0.890000	-0.930000	0.999165695927424435396347
0.910000	-0.930000	0.999622003483819798752563
0.930000	-0.930000	0.999842389679379994760211
0.950000	-0.930000	0.999939267986471924665182
0.970000	-0.930000	0.999977860228332016134800
0.990000	-0.930000	0.999990742514983099731296

-0.990000	-0.910000	0.999973274555485014403189
-0.970000	-0.910000	0.999939854997737298525351
-0.950000	-0.910000	0.999844859424278364912198
-0.930000	-0.910000	0.999622003483819798752563
-0.910000	-0.910000	0.999152443968305381538642
-0.890000	-0.910000	0.998258941578560654583896
-0.870000	-0.910000	0.996727675059050133299365
-0.850000	-0.910000	0.994370632777508589583704
-0.830000	-0.910000	0.991114461243491340347589
-0.810000	-0.910000	0.987064806899511149040904
-0.790000	-0.910000	0.982486346610925487254917
-0.770000	-0.910000	0.977690550249489032097472
-0.750000	-0.910000	0.972905536580376040234341
-0.730000	-0.910000	0.968220611944908937651633
-0.710000	-0.910000	0.963615720977281209336240
-0.690000	-0.910000	0.959017701587412951802492
-0.670000	-0.910000	0.954347997071365194976522
-0.650000	-0.910000	0.949540012699611080115858
-0.630000	-0.910000	0.944527588801583717348365
-0.610000	-0.910000	0.939263255289755738530744
-0.590000	-0.910000	0.933739160907512966147692
-0.570000	-0.910000	0.927982799212668352240030
-0.550000	-0.910000	0.922065749856362582015379
-0.530000	-0.910000	0.916079800792907184003866
-0.510000	-0.910000	0.910132791556563014445658
-0.490000	-0.910000	0.904321117468931845451152
-0.470000	-0.910000	0.898721597038570463311657
-0.450000	-0.910000	0.893380739605099338795924
-0.430000	-0.910000	0.888321164162376275541533
-0.410000	-0.910000	0.883562112250766085175258
-0.390000	-0.910000	0.879091673455444255758096
-0.370000	-0.910000	0.874885479176944813595185
-0.350000	-0.910000	0.870931758416336299077898
-0.330000	-0.910000	0.867227607117942778103270
-0.310000	-0.910000	0.863774223641523564154454
-0.290000	-0.910000	0.860567505430180457182132
-0.270000	-0.910000	0.857601968749548304593588
-0.250000	-0.910000	0.854874264153644092267825
-0.230000	-0.910000	0.852379608621195217210698
-0.210000	-0.910000	0.850113871120791730895405
-0.190000	-0.910000	0.848074031140459094757489
-0.170000	-0.910000	0.846251924806948663260187
-0.150000	-0.910000	0.844640299610325606671779
-0.130000	-0.910000	0.843241228059836145369843
-0.110000	-0.910000	0.842060101948292616391711
-0.090000	-0.910000	0.841093818188245911926515
-0.070000	-0.910000	0.840326869063706793916424
-0.050000	-0.910000	0.839750224944748269173544
-0.030000	-0.910000	0.839365507968836799257417
-0.010000	-0.910000	0.839175825717456858043874
0.010000	-0.910000	0.839175825717456747021572
0.030000	-0.910000	0.839365507968836799257417
0.050000	-0.910000	0.839750224944748158151242
0.070000	-0.910000	0.840326869063707015961029
0.090000	-0.910000	0.841093818188245911926515
0.110000	-0.910000	0.842060101948292727414014
0.130000	-0.910000	0.843241228059836367414448
0.150000	-0.910000	0.844640299610325828716384
0.170000	-0.910000	0.846251924806948774282489
0.190000	-0.910000	0.848074031140458983735186
0.210000	-0.910000	0.850113871120791619873103
0.230000	-0.910000	0.852379608621195217210698
0.250000	-0.910000	0.854874264153644092267825
0.270000	-0.910000	0.857601968749548082548984
0.290000	-0.910000	0.860567505430180457182132
0.310000	-0.910000	0.863774223641523564154454
0.330000	-0.910000	0.867227607117942778103270
0.350000	-0.910000	0.870931758416336077033293
0.370000	-0.910000	0.874885479176944813595185
0.390000	-0.910000	0.879091673455444255758096
0.410000	-0.910000	0.883562112250765974152955
0.430000	-0.910000	0.888321164162376275541533
0.450000	-0.910000	0.893380739605099338795924
0.470000	-0.910000	0.898721597038570241267053
0.490000	-0.910000	0.904321117468931734428850
0.510000	-0.910000	0.910132791556563014445658
0.530000	-0.910000	0.916079800792907184003866
0.550000	-0.910000	0.922065749856362582015379
0.570000	-0.910000	0.927982799212668463262332
0.590000	-0.910000	0.933739160907513077169995
0.610000	-0.910000	0.939263255289755738530744
0.630000	-0.910000	0.944527588801583606326062
0.650000	-0.910000	0.949540012699610858071253
0.670000	-0.910000	0.954347997071364972931917
0.690000	-0.910000	0.959017701587412840780189
0.710000	-0.910000	0.963615720977281209336240
0.730000	-0.910000	0.968220611944908937651633
0.750000	-0.910000	0.972905536580376151256644
0.770000	-0.910000	0.977690550249489143119774
0.790000	-0.910000	0.982486346610925487254917
0.810000	-0.910000	0.987064806899511038018602
0.830000	-0.910000	0.991114461243491451369891
0.850000	-0.910000	0.994370632777508589583704
0.870000	-0.910000	0.996727675059050022277063
0.890000	-0.910000	0.998258941578560654583896
0.910000	-0.910000	0.999152443968305381538642
0.930000	-0.910000	0.999622003483819798752563
0.950000	-0.910000	0.999844859424278364912198
0.970000	-0.910000	0.999939854997737298525351
0.990000	-0.910000	0.999973274555485014403189

-0.990000	-0.890000	0.999927991737754595646948
-0.970000	-0.890000	0.999848147211525373201368
-0.950000	-0.890000	0.999633542759057247550913
-0.930000	-0.890000	0.999165695927424324374044
-0.910000	-0.890000	0.998258941578560654583896
-0.890000	-0.890000	0.996684832886344351798869
-0.870000	-0.890000	0.994241353861227583621485
-0.850000	-0.890000	0.990852360587434755068159
-0.830000	-0.890000	0.986639866681514488000460
-0.810000	-0.890000	0.981901429050715091051416
-0.790000	-0.890000	0.976982331609374976544302
-0.770000	-0.890000	0.972126855320362914802956
-0.750000	-0.890000	0.967424672787299488874169
-0.730000	-0.890000	0.962870048745125606259876
-0.710000	-0.890000	0.958431728889269751725521
-0.690000	-0.890000	0.954071975691602403024660
-0.670000	-0.890000	0.949751507442717080031969
-0.650000	-0.890000	0.945421849504397115993015
-0.630000	-0.890000	0.941016606385165710335627
-0.610000	-0.890000	0.936477745906699632350012
-0.590000	-0.890000	0.931758508044374877954397
-0.570000	-0.890000	0.926828114357673871204213
-0.550000	-0.890000	0.921693029521743145693335
-0.530000	-0.890000	0.916385917317429687933839
-0.510000	-0.890000	0.910973970145735445491653
-0.490000	-0.890000	0.905536481118129121803406
-0.470000	-0.890000	0.900158735978660473620039
-0.450000	-0.890000	0.894919200775429968253150
-0.430000	-0.890000	0.889875632752763046084965
-0.410000	-0.890000	0.885086305362328018553342
-0.390000	-0.890000	0.880576996013034629662286
-0.370000	-0.890000	0.876339309973734326142392
-0.350000	-0.890000	0.872369443988642245813026
-0.330000	-0.890000	0.868666546065186007119507
-0.310000	-0.890000	0.865230542058126550486463
-0.290000	-0.890000	0.862050564561632870486108
-0.270000	-0.890000	0.859111791059727680774927
-0.250000	-0.890000	0.856404403352801324444954
-0.230000	-0.890000	0.853923677298578653882544
-0.210000	-0.890000	0.851669242803778758776900
-0.190000	-0.890000	0.849639591420154327572334
-0.170000	-0.890000	0.847827884138902310162678
-0.150000	-0.890000	0.846230631442395742070062
-0.130000	-0.890000	0.844848637272875180315168
-0.110000	-0.890000	0.843678205435549721791233
-0.090000	-0.890000	0.842708405985028052853636
-0.070000	-0.890000	0.841932083237861839108973
-0.050000	-0.890000	0.841354886124818568404748
-0.030000	-0.890000	0.840980723309735722637015
-0.010000	-0.890000	0.840802050993321503646882
0.010000	-0.890000	0.840802050993321503646882
0.030000	-0.890000	0.840980723309735611614713
0.050000	-0.890000	0.841354886124818457382446
0.070000	-0.890000	0.841932083237861950131276
0.090000	-0.890000	0.842708405985028052853636
0.110000	-0.890000	0.843678205435549832813535
0.130000	-0.890000	0.844848637272875180315168
0.150000	-0.890000	0.846230631442395742070062
0.170000	-0.890000	0.847827884138902421184980
0.190000	-0.890000	0.849639591420154216550031
0.210000	-0.890000	0.851669242803778647754598
0.230000	-0.890000	0.853923677298578653882544
0.250000	-0.890000	0.856404403352801435467256
0.270000	-0.890000	0.859111791059727569752624
0.290000	-0.890000	0.862050564561632759463805
0.310000	-0.890000	0.865230542058126661508766
0.330000	-0.890000	0.868666546065186007119507
0.350000	-0.890000	0.872369443988642134790723
0.370000	-0.890000	0.876339309973734215120089
0.390000	-0.890000	0.880576996013034518639984
0.410000	-0.890000	0.885086305362327907531039
0.430000	-0.890000	0.889875632752762935062663
0.450000	-0.890000	0.894919200775429968253150
0.470000	-0.890000	0.900158735978660251575434
0.490000	-0.890000	0.905536481118129121803406
0.510000	-0.890000	0.910973970145735445491653
0.530000	-0.890000	0.916385917317429687933839
0.550000	-0.890000	0.921693029521743145693335
0.570000	-0.890000	0.926828114357673982226515
0.590000	-0.890000	0.931758508044374877954397
0.610000	-0.890000	0.936477745906699743372315
0.630000	-0.890000	0.941016606385165710335627
0.650000	-0.890000	0.945421849504397115993015
0.670000	-0.890000	0.949751507442716857987364
0.690000	-0.890000	0.954071975691602292002358
0.710000	-0.890000	0.958431728889269751725521
0.730000	-0.890000	0.962870048745125606259876
0.750000	-0.890000	0.967424672787299266829564
0.770000	-0.890000	0.972126855320362803780654
0.790000	-0.890000	0.976982331609374976544302
0.810000	-0.890000	0.981901429050715091051416
0.830000	-0.890000	0.986639866681514710045064
0.850000	-0.890000	0.990852360587434755068159
0.870000	-0.890000	0.994241353861227694643787
0.890000	-0.890000	0.996684832886344351798869
0.910000	-0.890000	0.998258941578560654583896
0.930000	-0.890000	0.999165695927424324374044
0.950000	-0.890000	0.999633542759057247550913
0.970000	-0.890000	0.999848147211525373201368
0.990000	-0.890000	0.999927991737754595646948

-0.990000	-0.870000	0.999819209407321718430239
-0.970000	-0.870000	0.999644236352326243100208
-0.950000	-0.870000	0.999201039780327482375810
-0.930000	-0.870000	0.998308306697008762675694
-0.910000	-0.870000	0.996727675059050133299365
-0.890000	-0.870000	0.994241353861227583621485
-0.870000	-0.870000	0.990763590108297953484850
-0.850000	-0.870000	0.986422820903156249983113
-0.830000	-0.870000	0.981538649799427176390054
-0.810000	-0.870000	0.976482700675475268070613
-0.790000	-0.870000	0.971514303290668457258050
-0.770000	-0.870000	0.966718913783861655275587
-0.750000	-0.870000	0.962083489613796638550980
-0.730000	-0.870000	0.957594350370007396655581
-0.710000	-0.870000	0.953246404304886829628174
-0.690000	-0.870000	0.949020569016428172659516
-0.670000	-0.870000	0.944896389749766307808443
-0.650000	-0.870000	0.940845525876812582843911
-0.630000	-0.870000	0.936824045208015987462602
-0.610000	-0.870000	0.932787047325447704615442
-0.590000	-0.870000	0.928682529936230016787135
-0.570000	-0.870000	0.924462089142106036021573
-0.550000	-0.870000	0.920094455541926037334122
-0.530000	-0.870000	0.915562186288118473598274
-0.510000	-0.870000	0.910878359892075883941231
-0.490000	-0.870000	0.906078899345212462890231
-0.470000	-0.870000	0.901216052657328292596617
-0.450000	-0.870000	0.896355127191117762031070
-0.430000	-0.870000	0.891557298927046049108469
-0.410000	-0.870000	0.886900131902409682993493
-0.390000	-0.870000	0.882444457707161400428220
-0.370000	-0.870000	0.878212476626474725094340
-0.350000	-0.870000	0.874220071148820498940779
-0.330000	-0.870000	0.870482653410808437932644
-0.310000	-0.870000	0.867015201898783893774691
-0.290000	-0.870000	0.863818681912132069200538
-0.270000	-0.870000	0.860882003783388083384409
-0.250000	-0.870000	0.858191766042828430016698
-0.230000	-0.870000	0.855736956473115428778442
-0.210000	-0.870000	0.853510374036065222469460
-0.190000	-0.870000	0.851505757100274207616053
-0.170000	-0.870000	0.849715970578235668675404
-0.150000	-0.870000	0.848138421926008634343930
-0.130000	-0.870000	0.846770951346604627829606
-0.110000	-0.870000	0.845606632320168527527926
-0.090000	-0.870000	0.844638762299909973130241
-0.070000	-0.870000	0.843871072290628521095357
-0.050000	-0.870000	0.843312084643375370340834
-0.030000	-0.870000	0.842957854632363723368371
-0.010000	-0.870000	0.842791743783304903026021
0.010000	-0.870000	0.842791743783304903026021
0.030000	-0.870000	0.842957854632363612346069
0.050000	-0.870000	0.843312084643375259318532
0.070000	-0.870000	0.843871072290628632117659
0.090000	-0.870000	0.844638762299909973130241
0.110000	-0.870000	0.845606632320168638550228
0.130000	-0.870000	0.846770951346604738851909
0.150000	-0.870000	0.848138421926008745366232
0.170000	-0.870000	0.849715970578235668675404
0.190000	-0.870000	0.851505757100274318638355
0.210000	-0.870000	0.853510374036065333491763
0.230000	-0.870000	0.855736956473115539800745
0.250000	-0.870000	0.858191766042828763083605
0.270000	-0.870000	0.860882003783387972362107
0.290000	-0.870000	0.863818681912131736133631
0.310000	-0.870000	0.867015201898783782752389
0.330000	-0.870000	0.870482653410808437932644
0.350000	-0.870000	0.874220071148820498940779
0.370000	-0.870000	0.878212476626474725094340
0.390000	-0.870000	0.882444457707161400428220
0.410000	-0.870000	0.886900131902409682993493
0.430000	-0.870000	0.891557298927045938086167
0.450000	-0.870000	0.896355127191117651008767
0.470000	-0.870000	0.901216052657328181574314
0.490000	-0.870000	0.906078899345212351867929
0.510000	-0.870000	0.910878359892075883941231
0.530000	-0.870000	0.915562186288118362575972
0.550000	-0.870000	0.920094455541926037334122
0.570000	-0.870000	0.924462089142106147043876
0.590000	-0.870000	0.928682529936230127809438
0.610000	-0.870000	0.932787047325447704615442
0.630000	-0.870000	0.936824045208015987462602
0.650000	-0.870000	0.940845525876812471821609
0.670000	-0.870000	0.944896389749766196786140
0.690000	-0.870000	0.949020569016428061637214
0.710000	-0.870000	0.953246404304886940650476
0.730000	-0.870000	0.957594350370007285633278
0.750000	-0.870000	0.962083489613796638550980
0.770000	-0.870000	0.966718913783861655275587
0.790000	-0.870000	0.971514303290668346235748
0.810000	-0.870000	0.976482700675475379092916
0.830000	-0.870000	0.981538649799427287412357
0.850000	-0.870000	0.986422820903156138960810
0.870000	-0.870000	0.990763590108297953484850
0.890000	-0.870000	0.994241353861227583621485
0.910000	-0.870000	0.996727675059050133299365
0.930000	-0.870000	0.998308306697008762675694
0.950000	-0.870000	0.999201039780327482375810
0.970000	-0.870000	0.999644236352326243100208
0.990000	-0.870000	0.999819209407321718430239

-0.990000	-0.850000	0.999577630458597821139222
-0.970000	-0.850000	0.999227464870117709772046
-0.950000	-0.850000	0.998394074062994740792476
-0.930000	-0.850000	0.996851139406803254949807
-0.910000	-0.850000	0.994370632777508589583704
-0.890000	-0.850000	0.990852360587434755068159
-0.870000	-0.850000	0.986422820903156249983113
-0.850000	-0.850000	0.981416575062588392164287
-0.830000	-0.850000	0.976227791621045448700045
-0.810000	-0.850000	0.971134129348812269455493
-0.790000	-0.850000	0.966226780371124860380405
-0.770000	-0.850000	0.961484267622146560050567
-0.750000	-0.850000	0.956888081220482522581960
-0.730000	-0.850000	0.952449363349362587705116
-0.710000	-0.850000	0.948164905850398143094537
-0.690000	-0.850000	0.944018695966922227746920
-0.670000	-0.850000	0.940005255545273143980012
-0.650000	-0.850000	0.936110710593210160190836
-0.630000	-0.850000	0.932309884511434705522959
-0.610000	-0.850000	0.928575979900670422928499
-0.590000	-0.850000	0.924872338735148402655284
-0.570000	-0.850000	0.921155986730366582726504
-0.550000	-0.850000	0.917388480542512541049405
-0.530000	-0.850000	0.913532844800676313568033
-0.510000	-0.850000	0.909568893144102386116856
-0.490000	-0.850000	0.905489967660489947220981
-0.470000	-0.850000	0.901308132771451719911227
-0.450000	-0.850000	0.897056080160286484215248
-0.430000	-0.850000	0.892765654670897301770083
-0.410000	-0.850000	0.888497366084032957900263
-0.390000	-0.850000	0.884320147972741166242372
-0.370000	-0.850000	0.880276897610879793809602
-0.350000	-0.850000	0.876396779857047003581272
-0.330000	-0.850000	0.872707701068913488384737
-0.310000	-0.850000	0.869243194384506256966461
-0.290000	-0.850000	0.866027976022893164476102
-0.270000	-0.850000	0.863069825226067566248389
-0.250000	-0.850000	0.860364631687466019371868
-0.230000	-0.850000	0.857903931053554114072313
-0.210000	-0.850000	0.855680506552640829376344
-0.190000	-0.850000	0.853688420842860229420523
-0.170000	-0.850000	0.851921858382475583049143
-0.150000	-0.850000	0.850376833913517593543929
-0.130000	-0.850000	0.849046957069673924323183
-0.110000	-0.850000	0.847922975704874293256808
-0.090000	-0.850000	0.846999483461733926326076
-0.070000	-0.850000	0.846278245515756921690809
-0.050000	-0.850000	0.845758258097996762359116
-0.030000	-0.850000	0.845428007266509018435841
-0.010000	-0.850000	0.845271910982341001528084
0.010000	-0.850000	0.845271910982341001528084
0.030000	-0.850000	0.845428007266509018435841
0.050000	-0.850000	0.845758258097996762359116
0.070000	-0.850000	0.846278245515757032713111
0.090000	-0.850000	0.846999483461733926326076
0.110000	-0.850000	0.847922975704874293256808
0.130000	-0.850000	0.849046957069673924323183
0.150000	-0.850000	0.850376833913517593543929
0.170000	-0.850000	0.851921858382475583049143
0.190000	-0.850000	0.853688420842860229420523
0.210000	-0.850000	0.855680506552640829376344
0.230000	-0.850000	0.857903931053554225094615
0.250000	-0.850000	0.860364631687466019371868
0.270000	-0.850000	0.863069825226067455226087
0.290000	-0.850000	0.866027976022892942431497
0.310000	-0.850000	0.869243194384506145944158
0.330000	-0.850000	0.872707701068913266340132
0.350000	-0.850000	0.876396779857046892558969
0.370000	-0.850000	0.880276897610879793809602
0.390000	-0.850000	0.884320147972740944197767
0.410000	-0.850000	0.888497366084032957900263
0.430000	-0.850000	0.892765654670897190747780
0.450000	-0.850000	0.897056080160286373192946
0.470000	-0.850000	0.901308132771451608888924
0.490000	-0.850000	0.905489967660489947220981
0.510000	-0.850000	0.909568893144102497139158
0.530000	-0.850000	0.913532844800676424590336
0.550000	-0.850000	0.917388480542512652071707
0.570000	-0.850000	0.921155986730366582726504
0.590000	-0.850000	0.924872338735148513677586
0.610000	-0.850000	0.928575979900670644973104
0.630000	-0.850000	0.932309884511434705522959
0.650000	-0.850000	0.936110710593210049168533
0.670000	-0.850000	0.940005255545273032957709
0.690000	-0.850000	0.944018695966922227746920
0.710000	-0.850000	0.948164905850398254116840
0.730000	-0.850000	0.952449363349362476682813
0.750000	-0.850000	0.956888081220482411559658
0.770000	-0.850000	0.961484267622146449028264
0.790000	-0.850000	0.966226780371124749358103
0.810000	-0.850000	0.971134129348812158433191
0.830000	-0.850000	0.976227791621045448700045
0.850000	-0.850000	0.981416575062588392164287
0.870000	-0.850000	0.986422820903156249983113
0.890000	-0.850000	0.990852360587434755068159
0.910000	-0.850000	0.994370632777508589583704
0.930000	-0.850000	0.996851139406803254949807
0.950000	-0.850000	0.998394074062994740792476
0.970000	-0.850000	0.999227464870117709772046
0.990000	-0.850000	0.999577630458597821139222

-0.990000	-0.830000	0.999082915161018547678395
-0.970000	-0.830000	0.998446106460559201778437
-0.950000	-0.830000	0.997024999902197062162656
-0.930000	-0.830000	0.994616407724136175616536
-0.910000	-0.830000	0.991114461243491340347589
-0.890000	-0.830000	0.986639866681514488000460
-0.870000	-0.830000	0.981538649799427176390054
-0.850000	-0.830000	0.976227791621045448700045
-0.830000	-0.830000	0.971005333381308455287240
-0.810000	-0.830000	0.965976019800112495339306
-0.790000	-0.830000	0.961121544473956590515229
-0.770000	-0.830000	0.956413421123931128953188
-0.750000	-0.830000	0.951858418210886236821011
-0.730000	-0.830000	0.947467124788267334167813
-0.710000	-0.830000	0.943230526647193645572997
-0.690000	-0.830000	0.939141253932839870088856
-0.670000	-0.830000	0.935198922576725988342616
-0.650000	-0.830000	0.931396615720031406659984
-0.630000	-0.830000	0.927722163572420099875160
-0.610000	-0.830000	0.924162070491799103599817
-0.590000	-0.830000	0.920694538628077152608853
-0.570000	-0.830000	0.917292164361576345399385
-0.550000	-0.830000	0.913925520521108758487117
-0.530000	-0.830000	0.910558485789461635739883
-0.510000	-0.830000	0.907163915281284038982790
-0.490000	-0.830000	0.903716271515950353432345
-0.470000	-0.830000	0.900197574307074588340072
-0.450000	-0.830000	0.896611790302020206233635
-0.430000	-0.830000	0.892962066108559993082849
-0.410000	-0.830000	0.889274179272939169216272
-0.390000	-0.830000	0.885593116752727338436557
-0.370000	-0.830000	0.881960212625166661837284
-0.350000	-0.830000	0.878409749231213066167356
-0.330000	-0.830000	0.874971533762061048911107
-0.310000	-0.830000	0.871680079887874770250278
-0.290000	-0.830000	0.868569724151781574761344
-0.270000	-0.830000	0.865668478142307518119480
-0.250000	-0.830000	0.862996255614638441144848
-0.230000	-0.830000	0.860564611310394633747478
-0.210000	-0.830000	0.858378875814869712890243
-0.190000	-0.830000	0.856438741758474120224776
-0.170000	-0.830000	0.854739312343715362807473
-0.150000	-0.830000	0.853273041295002143691306
-0.130000	-0.830000	0.852028552368530589511408
-0.110000	-0.830000	0.850993036232978505850610
-0.090000	-0.830000	0.850156703847804284812639
-0.070000	-0.830000	0.849511763798480923348677
-0.050000	-0.830000	0.849046675633178926645428
-0.030000	-0.830000	0.848747433269985696036031
-0.010000	-0.830000	0.848604016471758648698653
0.010000	-0.830000	0.848604016471758537676351
0.030000	-0.830000	0.848747433269985585013728
0.050000	-0.830000	0.849046675633178926645428
0.070000	-0.830000	0.849511763798481034370980
0.090000	-0.830000	0.850156703847804173790337
0.110000	-0.830000	0.850993036232978394828308
0.130000	-0.830000	0.852028552368530589511408
0.150000	-0.830000	0.853273041295002254713609
0.170000	-0.830000	0.854739312343715473829775
0.190000	-0.830000	0.856438741758474231247078
0.210000	-0.830000	0.858378875814869823912545
0.230000	-0.830000	0.860564611310394633747478
0.250000	-0.830000	0.862996255614638441144848
0.270000	-0.830000	0.865668478142307407097178
0.290000	-0.830000	0.868569724151781463739042
0.310000	-0.830000	0.871680079887874659227975
0.330000	-0.830000	0.874971533762061048911107
0.350000	-0.830000	0.878409749231213066167356
0.370000	-0.830000	0.881960212625166661837284
0.390000	-0.830000	0.885593116752727227414255
0.410000	-0.830000	0.889274179272939058193970
0.430000	-0.830000	0.892962066108559882060547
0.450000	-0.830000	0.896611790302020206233635
0.470000	-0.830000	0.900197574307074588340072
0.490000	-0.830000	0.903716271515950353432345
0.510000	-0.830000	0.907163915281284150005092
0.530000	-0.830000	0.910558485789461746762186
0.550000	-0.830000	0.913925520521108869509419
0.570000	-0.830000	0.917292164361576456421687
0.590000	-0.830000	0.920694538628077152608853
0.610000	-0.830000	0.924162070491799103599817
0.630000	-0.830000	0.927722163572420210897462
0.650000	-0.830000	0.931396615720031406659984
0.670000	-0.830000	0.935198922576725988342616
0.690000	-0.830000	0.939141253932839759066553
0.710000	-0.830000	0.943230526647193867617602
0.730000	-0.830000	0.947467124788267445190115
0.750000	-0.830000	0.951858418210886347843314
0.770000	-0.830000	0.956413421123931128953188
0.790000	-0.830000	0.961121544473956479492927
0.810000	-0.830000	0.965976019800112495339306
0.830000	-0.830000	0.971005333381308566309542
0.850000	-0.830000	0.976227791621045448700045
0.870000	-0.830000	0.981538649799427176390054
0.890000	-0.830000	0.986639866681514488000460
0.910000	-0.830000	0.991114461243491340347589
0.930000	-0.830000	0.994616407724136175616536
0.950000	-0.830000	0.997024999902197062162656
0.970000	-0.830000	0.998446106460559201778437
0.990000	-0.830000	0.999082915161018547678395

-0.990000	-0.810000	0.998150851050648602047488
-0.970000	-0.810000	0.997104255715871801157846
-0.950000	-0.810000	0.994915452470410355267916
-0.930000	-0.810000	0.991524277233860273916832
-0.910000	-0.810000	0.987064806899511149040904
-0.890000	-0.810000	0.981901429050715091051416
-0.870000	-0.810000	0.976482700675475268070613
-0.850000	-0.810000	0.971134129348812269455493
-0.830000	-0.810000	0.965976019800112495339306
-0.810000	-0.810000	0.961000835161077926471762
-0.790000	-0.810000	0.956181071741573629374500
-0.770000	-0.810000	0.951511277330733040713540
-0.750000	-0.810000	0.946999681151810324131191
-0.730000	-0.810000	0.942650518028253725510979
-0.710000	-0.810000	0.938458839971082370290389
-0.690000	-0.810000	0.934419712130072355193988
-0.670000	-0.810000	0.930532708078171455490235
-0.650000	-0.810000	0.926796166223371131742681
-0.630000	-0.810000	0.923203341118110087926141
-0.610000	-0.810000	0.919748225158416254920724
-0.590000	-0.810000	0.916419399160258940639778
-0.570000	-0.810000	0.913201831034837208100896
-0.550000	-0.810000	0.910078582690631909812851
-0.530000	-0.810000	0.907023832660987072706860
-0.510000	-0.810000	0.904014416982729773764049
-0.490000	-0.810000	0.901027028371773730519578
-0.470000	-0.810000	0.898034641134088151837034
-0.450000	-0.810000	0.895022796052360236629397
-0.430000	-0.810000	0.891978759364708939649802
-0.410000	-0.810000	0.888903300654317662932158
-0.390000	-0.810000	0.885812007328211636902893
-0.370000	-0.810000	0.882727716104768744820319
-0.350000	-0.810000	0.879674752546398597274901
-0.330000	-0.810000	0.876675799712502201721520
-0.310000	-0.810000	0.873759890240906500480378
-0.290000	-0.810000	0.870963517116426166886356
-0.270000	-0.810000	0.868326852811097782414151
-0.250000	-0.810000	0.865886396817586834195879
-0.230000	-0.810000	0.863669025738059370489452
-0.210000	-0.810000	0.861692071692217176348549
-0.190000	-0.810000	0.859964200151987268050391
-0.170000	-0.810000	0.858486527221317352598362
-0.150000	-0.810000	0.857253322757400515463644
-0.130000	-0.810000	0.856251688229496932258655
-0.110000	-0.810000	0.855463626896487472350827
-0.090000	-0.810000	0.854867974841615474446144
-0.070000	-0.810000	0.854439624618795190436060
-0.050000	-0.810000	0.854150039249632841986681
-0.030000	-0.810000	0.853973554052643302192394
-0.010000	-0.810000	0.853893301868068443916115
0.010000	-0.810000	0.853893301868068554938418
0.030000	-0.810000	0.853973554052643302192394
0.050000	-0.810000	0.854150039249632841986681
0.070000	-0.810000	0.854439624618795190436060
0.090000	-0.810000	0.854867974841615474446144
0.110000	-0.810000	0.855463626896487472350827
0.130000	-0.810000	0.856251688229497043280958
0.150000	-0.810000	0.857253322757400737508249
0.170000	-0.810000	0.858486527221317574642967
0.190000	-0.810000	0.859964200151987379072693
0.210000	-0.810000	0.861692071692217287370852
0.230000	-0.810000	0.863669025738059370489452
0.250000	-0.810000	0.865886396817586723173577
0.270000	-0.810000	0.868326852811097671391849
0.290000	-0.810000	0.870963517116426166886356
0.310000	-0.810000	0.873759890240906389458075
0.330000	-0.810000	0.876675799712502090699218
0.350000	-0.810000	0.879674752546398708297204
0.370000	-0.810000	0.882727716104768633798017
0.390000	-0.810000	0.885812007328211636902893
0.410000	-0.810000	0.888903300654317662932158
0.430000	-0.810000	0.891978759364708939649802
0.450000	-0.810000	0.895022796052360236629397
0.470000	-0.810000	0.898034641134088151837034
0.490000	-0.810000	0.901027028371773730519578
0.510000	-0.810000	0.904014416982729773764049
0.530000	-0.810000	0.907023832660987183729162
0.550000	-0.810000	0.910078582690632020835153
0.570000	-0.810000	0.913201831034837208100896
0.590000	-0.810000	0.916419399160258940639778
0.610000	-0.810000	0.919748225158416365943026
0.630000	-0.810000	0.923203341118110198948443
0.650000	-0.810000	0.926796166223371131742681
0.670000	-0.810000	0.930532708078171344467933
0.690000	-0.810000	0.934419712130072244171686
0.710000	-0.810000	0.938458839971082481312692
0.730000	-0.810000	0.942650518028253836533281
0.750000	-0.810000	0.946999681151810435153493
0.770000	-0.810000	0.951511277330733040713540
0.790000	-0.810000	0.956181071741573518352197
0.810000	-0.810000	0.961000835161077926471762
0.830000	-0.810000	0.965976019800112495339306
0.850000	-0.810000	0.971134129348812158433191
0.870000	-0.810000	0.976482700675475268070613
0.890000	-0.810000	0.981901429050715091051416
0.910000	-0.810000	0.987064806899511149040904
0.930000	-0.810000	0.991524277233860273916832
0.950000	-0.810000	0.994915452470410355267916
0.970000	-0.810000	0.997104255715871801157846
0.990000	-0.810000	0.998150851050648602047488

-0.990000	-0.790000	0.996538100111561075955535
-0.970000	-0.790000	0.994993111043663613912713
-0.950000	-0.790000	0.991958885608246299092627
-0.930000	-0.790000	0.987648714168676278291059
-0.910000	-0.790000	0.982486346610925487254917
-0.890000	-0.790000	0.976982331609374976544302
-0.870000	-0.790000	0.971514303290668457258050
-0.850000	-0.790000	0.966226780371124860380405
-0.830000	-0.790000	0.961121544473956590515229
-0.810000	-0.790000	0.956181071741573629374500
-0.790000	-0.790000	0.951399061921988642431813
-0.770000	-0.790000	0.946771820960118914989323
-0.750000	-0.790000	0.942303217391158076665647
-0.730000	-0.790000	0.937998590098538809201045
-0.710000	-0.790000	0.933853704555915209439831
-0.690000	-0.790000	0.929863878014389855231059
-0.670000	-0.790000	0.926028868281507211435155
-0.650000	-0.790000	0.922348367685066894416934
-0.630000	-0.790000	0.918819921180076382150048
-0.610000	-0.790000	0.915439701040037800972016
-0.590000	-0.790000	0.912201622495000918888763
-0.570000	-0.790000	0.909099087487958423814405
-0.550000	-0.790000	0.906122982424898637532351
-0.530000	-0.790000	0.903258749409768912919105
-0.510000	-0.790000	0.900490417993709324484541
-0.490000	-0.790000	0.897801509411091602785859
-0.470000	-0.790000	0.895172183507080276854140
-0.450000	-0.790000	0.892580200949698254753173
-0.430000	-0.790000	0.890009074116152043565364
-0.410000	-0.790000	0.887453067083215696442267
-0.390000	-0.790000	0.884908363611984882801664
-0.370000	-0.790000	0.882376869198262969717916
-0.350000	-0.790000	0.879871956283124867503886
-0.330000	-0.790000	0.877415711428496725154957
-0.310000	-0.790000	0.875037458554149161216174
-0.290000	-0.790000	0.872772214913873911612541
-0.270000	-0.790000	0.870660363014488125621426
-0.250000	-0.790000	0.868744620462451710984908
-0.230000	-0.790000	0.867066527071200798815198
-0.210000	-0.790000	0.865663390172627500440683
-0.190000	-0.790000	0.864562588939139842203474
-0.170000	-0.790000	0.863775758910015012403960
-0.150000	-0.790000	0.863294685483931178993089
-0.130000	-0.790000	0.863090809334688957576986
-0.110000	-0.790000	0.863117591259458527552795
-0.090000	-0.790000	0.863313059672919935749746
-0.070000	-0.790000	0.863603188886762573872602
-0.050000	-0.790000	0.863909320127334900973892
-0.030000	-0.790000	0.864160363429833933146540
-0.010000	-0.790000	0.864303851291868485695602
0.010000	-0.790000	0.864303851291868485695602
0.030000	-0.790000	0.864160363429833822124237
0.050000	-0.790000	0.863909320127334900973892
0.070000	-0.790000	0.863603188886762462850299
0.090000	-0.790000	0.863313059672919935749746
0.110000	-0.790000	0.863117591259458416530492
0.130000	-0.790000	0.863090809334688957576986
0.150000	-0.790000	0.863294685483931178993089
0.170000	-0.790000	0.863775758910015234448565
0.190000	-0.790000	0.864562588939139953225776
0.210000	-0.790000	0.865663390172627611462985
0.230000	-0.790000	0.867066527071200798815198
0.250000	-0.790000	0.868744620462451599962606
0.270000	-0.790000	0.870660363014488014599124
0.290000	-0.790000	0.872772214913873800590238
0.310000	-0.790000	0.875037458554149050193871
0.330000	-0.790000	0.877415711428496836177260
0.350000	-0.790000	0.879871956283124867503886
0.370000	-0.790000	0.882376869198262858695614
0.390000	-0.790000	0.884908363611984993823967
0.410000	-0.790000	0.887453067083215696442267
0.430000	-0.790000	0.890009074116152043565364
0.450000	-0.790000	0.892580200949698254753173
0.470000	-0.790000	0.895172183507080276854140
0.490000	-0.790000	0.897801509411091491763557
0.510000	-0.790000	0.900490417993709324484541
0.530000	-0.790000	0.903258749409768912919105
0.550000	-0.790000	0.906122982424898748554654
0.570000	-0.790000	0.909099087487958423814405
0.590000	-0.790000	0.912201622495000918888763
0.610000	-0.790000	0.915439701040037689949713
0.630000	-0.790000	0.918819921180076382150048
0.650000	-0.790000	0.922348367685066894416934
0.670000	-0.790000	0.926028868281507211435155
0.690000	-0.790000	0.929863878014389855231059
0.710000	-0.790000	0.933853704555915209439831
0.730000	-0.790000	0.937998590098538809201045
0.750000	-0.790000	0.942303217391158187687950
0.770000	-0.790000	0.946771820960119026011625
0.790000	-0.790000	0.951399061921988642431813
0.810000	-0.790000	0.956181071741573629374500
0.830000	-0.790000	0.961121544473956479492927
0.850000	-0.790000	0.966226780371124749358103
0.870000	-0.790000	0.971514303290668346235748
0.890000	-0.790000	0.976982331609374976544302
0.910000	-0.790000	0.982486346610925487254917
0.930000	-0.790000	0.987648714168676278291059
0.950000	-0.790000	0.991958885608246299092627
0.970000	-0.790000	0.994993111043663613912713
0.990000	-0.790000	0.996538100111561075955535

-0.990000	-0.770000	0.993977207811318708152726
-0.970000	-0.770000	0.991942675133160367551000
-0.950000	-0.770000	0.988167859396545833483572
-0.930000	-0.770000	0.983202076717267225980379
-0.910000	-0.770000	0.977690550249489032097472
-0.890000	-0.770000	0.972126855320362914802956
-0.870000	-0.770000	0.966718913783861655275587
-0.850000	-0.770000	0.961484267622146560050567
-0.830000	-0.770000	0.956413421123931128953188
-0.810000	-0.770000	0.951511277330733040713540
-0.790000	-0.770000	0.946771820960118914989323
-0.770000	-0.770000	0.942188569751121418605067
-0.750000	-0.770000	0.937766111328834472971039
-0.730000	-0.770000	0.933508317494989969809183
-0.710000	-0.770000	0.929412365346190316728325
-0.690000	-0.770000	0.925474726159064786656927
-0.670000	-0.770000	0.921693180786035903828690
-0.650000	-0.770000	0.918068166081628778130153
-0.630000	-0.770000	0.914599403023442669713461
-0.610000	-0.770000	0.911284630416901775262772
-0.590000	-0.770000	0.908119491788147326083447
-0.570000	-0.770000	0.905100483467821237404394
-0.550000	-0.770000	0.902224308940836494663529
-0.530000	-0.770000	0.899482812348020188686348
-0.510000	-0.770000	0.896868265237556472335712
-0.490000	-0.770000	0.894368330883733575475958
-0.470000	-0.770000	0.891972881057825239814463
-0.450000	-0.770000	0.889662335209180699102660
-0.430000	-0.770000	0.887422637850872164655414
-0.410000	-0.770000	0.885249591245941824801946
-0.390000	-0.770000	0.883138092991054057812050
-0.370000	-0.770000	0.881089927893877189468697
-0.350000	-0.770000	0.879122071663396953411507
-0.330000	-0.770000	0.877264080994418771197729
-0.310000	-0.770000	0.875555058579414735575597
-0.290000	-0.770000	0.874045905765625130712237
-0.270000	-0.770000	0.872803854003959433960347
-0.250000	-0.770000	0.871910504123217577898686
-0.230000	-0.770000	0.871452212712924056958741
-0.210000	-0.770000	0.871503369505180702780933
-0.190000	-0.770000	0.872105907708970784497637
-0.170000	-0.770000	0.873254343643494301829833
-0.150000	-0.770000	0.874891565658808767480537
-0.130000	-0.770000	0.876913236198942125376732
-0.110000	-0.770000	0.879174523620271375357049
-0.090000	-0.770000	0.881496957213513399054250
-0.070000	-0.770000	0.883680822539619659217180
-0.050000	-0.770000	0.885525868609352118099309
-0.030000	-0.770000	0.886859801171025696753247
-0.010000	-0.770000	0.887561342328346047914067
0.010000	-0.770000	0.887561342328346047914067
0.030000	-0.770000	0.886859801171025585730945
0.050000	-0.770000	0.885525868609351785032402
0.070000	-0.770000	0.883680822539619548194878
0.090000	-0.770000	0.881496957213513510076552
0.110000	-0.770000	0.879174523620271375357049
0.130000	-0.770000	0.876913236198942125376732
0.150000	-0.770000	0.874891565658808878502839
0.170000	-0.770000	0.873254343643494523874438
0.190000	-0.770000	0.872105907708970895519940
0.210000	-0.770000	0.871503369505180813803236
0.230000	-0.770000	0.871452212712924056958741
0.250000	-0.770000	0.871910504123217577898686
0.270000	-0.770000	0.872803854003959322938044
0.290000	-0.770000	0.874045905765625019689935
0.310000	-0.770000	0.875555058579414846597899
0.330000	-0.770000	0.877264080994418771197729
0.350000	-0.770000	0.879122071663396842389204
0.370000	-0.770000	0.881089927893877300490999
0.390000	-0.770000	0.883138092991054057812050
0.410000	-0.770000	0.885249591245941935824249
0.430000	-0.770000	0.887422637850872164655414
0.450000	-0.770000	0.889662335209180810124963
0.470000	-0.770000	0.891972881057825350836765
0.490000	-0.770000	0.894368330883733686498260
0.510000	-0.770000	0.896868265237556361313409
0.530000	-0.770000	0.899482812348020077664046
0.550000	-0.770000	0.902224308940836494663529
0.570000	-0.770000	0.905100483467821237404394
0.590000	-0.770000	0.908119491788147326083447
0.610000	-0.770000	0.911284630416901664240470
0.630000	-0.770000	0.914599403023442558691158
0.650000	-0.770000	0.918068166081628778130153
0.670000	-0.770000	0.921693180786035903828690
0.690000	-0.770000	0.925474726159064897679229
0.710000	-0.770000	0.929412365346190316728325
0.730000	-0.770000	0.933508317494990191853788
0.750000	-0.770000	0.937766111328834695015644
0.770000	-0.770000	0.942188569751121640649671
0.790000	-0.770000	0.946771820960118914989323
0.810000	-0.770000	0.951511277330732929691237
0.830000	-0.770000	0.956413421123931128953188
0.850000	-0.770000	0.961484267622146449028264
0.870000	-0.770000	0.966718913783861766297889
0.890000	-0.770000	0.972126855320362914802956
0.910000	-0.770000	0.977690550249489032097472
0.930000	-0.770000	0.983202076717267225980379
0.950000	-0.770000	0.988167859396545833483572
0.970000	-0.770000	0.991942675133160367551000
0.990000	-0.770000	0.993977207811318708152726

-0.990000	-0.750000	0.990243032444278026282802
-0.970000	-0.750000	0.987872868472135290396352
-0.950000	-0.750000	0.983668499186262534905723
-0.930000	-0.750000	0.978442773403803145448876
-0.910000	-0.750000	0.972905536580376040234341
-0.890000	-0.750000	0.967424672787299488874169
-0.870000	-0.750000	0.962083489613796638550980
-0.850000	-0.750000	0.956888081220482522581960
-0.830000	-0.750000	0.951858418210886236821011
-0.810000	-0.750000	0.946999681151810324131191
-0.790000	-0.750000	0.942303217391158187687950
-0.770000	-0.750000	0.937766111328834472971039
-0.750000	-0.750000	0.933391008120017073856900
-0.730000	-0.750000	0.929181372025705942796492
-0.710000	-0.750000	0.925136584831412922547145
-0.690000	-0.750000	0.921253255802169324084616
-0.670000	-0.750000	0.917528577688305535531299
-0.650000	-0.750000	0.913961161439717395538196
-0.630000	-0.750000	0.910552279175610657091511
-0.610000	-0.750000	0.907301130252986975932572
-0.590000	-0.750000	0.904205369491029697925910
-0.570000	-0.750000	0.901260470424685822266042
-0.550000	-0.750000	0.898465582716044375288789
-0.530000	-0.750000	0.895817290224933726605627
-0.510000	-0.750000	0.893312332982180157259222
-0.490000	-0.750000	0.890943553803075216634966
-0.470000	-0.750000	0.888707332265861738029855
-0.450000	-0.750000	0.886587905655947139393902
-0.430000	-0.750000	0.884578156782511726419216
-0.410000	-0.750000	0.882688326923851573901914
-0.390000	-0.750000	0.880934322399848590556815
-0.370000	-0.750000	0.879340074379586722486124
-0.350000	-0.750000	0.877948622555804081279973
-0.330000	-0.750000	0.876832421595693078941736
-0.310000	-0.750000	0.876100984737745780428497
-0.290000	-0.750000	0.875902636521481703368863
-0.270000	-0.750000	0.876417026336513860229616
-0.250000	-0.750000	0.877834492919384756781653
-0.230000	-0.750000	0.880320826587939753160583
-0.210000	-0.750000	0.883972882672087623134871
-0.190000	-0.750000	0.888782015496466848425428
-0.170000	-0.750000	0.894623220645505590198354
-0.150000	-0.750000	0.901269353109081405861502
-0.130000	-0.750000	0.908407416953024959838103
-0.110000	-0.750000	0.915651863611529170938752
-0.090000	-0.750000	0.922564075584725751255633
-0.070000	-0.750000	0.928696516066166655178904
-0.050000	-0.750000	0.933637375746089404060513
-0.030000	-0.750000	0.937077550176276696802802
-0.010000	-0.750000	0.938838616983672547000594
0.010000	-0.750000	0.938838616983672547000594
0.030000	-0.750000	0.937077550176276807825104
0.050000	-0.750000	0.933637375746089404060513
0.070000	-0.750000	0.928696516066166655178904
0.090000	-0.750000	0.922564075584725862277935
0.110000	-0.750000	0.915651863611529281961054
0.130000	-0.750000	0.908407416953024959838103
0.150000	-0.750000	0.901269353109081405861502
0.170000	-0.750000	0.894623220645505812242959
0.190000	-0.750000	0.888782015496466848425428
0.210000	-0.750000	0.883972882672087623134871
0.230000	-0.750000	0.880320826587939753160583
0.250000	-0.750000	0.877834492919384756781653
0.270000	-0.750000	0.876417026336513860229616
0.290000	-0.750000	0.875902636521481703368863
0.310000	-0.750000	0.876100984737745891450800
0.330000	-0.750000	0.876832421595693189964038
0.350000	-0.750000	0.877948622555804081279973
0.370000	-0.750000	0.879340074379586722486124
0.390000	-0.750000	0.880934322399848590556815
0.410000	-0.750000	0.882688326923851684924216
0.430000	-0.750000	0.884578156782511837441518
0.450000	-0.750000	0.886587905655947472460809
0.470000	-0.750000	0.888707332265861849052158
0.490000	-0.750000	0.890943553803075327657268
0.510000	-0.750000	0.893312332982180268281525
0.530000	-0.750000	0.895817290224933726605627
0.550000	-0.750000	0.898465582716044264266486
0.570000	-0.750000	0.901260470424685822266042
0.590000	-0.750000	0.904205369491029697925910
0.610000	-0.750000	0.907301130252986975932572
0.630000	-0.750000	0.910552279175610657091511
0.650000	-0.750000	0.913961161439717284515893
0.670000	-0.750000	0.917528577688305535531299
0.690000	-0.750000	0.921253255802169435106919
0.710000	-0.750000	0.925136584831412922547145
0.730000	-0.750000	0.929181372025705942796492
0.750000	-0.750000	0.933391008120017073856900
0.770000	-0.750000	0.937766111328834695015644
0.790000	-0.750000	0.942303217391158187687950
0.810000	-0.750000	0.946999681151810435153493
0.830000	-0.750000	0.951858418210886236821011
0.850000	-0.750000	0.956888081220482633604263
0.870000	-0.750000	0.962083489613796749573282
0.890000	-0.750000	0.967424672787299488874169
0.910000	-0.750000	0.972905536580376040234341
0.930000	-0.750000	0.978442773403803145448876
0.950000	-0.750000	0.983668499186262534905723
0.970000	-0.750000	0.987872868472135290396352
0.990000	-0.750000	0.990243032444278026282802

-0.990000	-0.730000	0.985231626668204740759904
-0.970000	-0.730000	0.982817458208238181605054
-0.950000	-0.730000	0.978637376255585555995253
-0.930000	-0.730000	0.973563760237020736632019
-0.910000	-0.730000	0.968220611944908937651633
-0.890000	-0.730000	0.962870048745125606259876
-0.870000	-0.730000	0.957594350370007396655581
-0.850000	-0.730000	0.952449363349362587705116
-0.830000	-0.730000	0.947467124788267334167813
-0.810000	-0.730000	0.942650518028253836533281
-0.790000	-0.730000	0.937998590098538920223348
-0.770000	-0.730000	0.933508317494990080831485
-0.750000	-0.730000	0.929181372025705942796492
-0.730000	-0.730000	0.925020515741156623690244
-0.710000	-0.730000	0.921027019813237091128144
-0.690000	-0.730000	0.917199387092757834061274
-0.670000	-0.730000	0.913534574935825016694935
-0.650000	-0.730000	0.910029518932880643333760
-0.630000	-0.730000	0.906683348820448764548985
-0.610000	-0.730000	0.903497486206536914998821
-0.590000	-0.730000	0.900471208146372492642229
-0.570000	-0.730000	0.897600388625244716145346
-0.550000	-0.730000	0.894883285005708351000919
-0.530000	-0.730000	0.892319194634229262419467
-0.510000	-0.730000	0.889907648689191255186870
-0.490000	-0.730000	0.887648294316509489654266
-0.470000	-0.730000	0.885539578712936759075092
-0.450000	-0.730000	0.883575175578204086157541
-0.430000	-0.730000	0.881770436010342995025724
-0.410000	-0.730000	0.880167053716202629765064
-0.390000	-0.730000	0.878825061518443195751615
-0.370000	-0.730000	0.877838052151205694428882
-0.350000	-0.730000	0.877363636411611858001436
-0.330000	-0.730000	0.877645454894129373180078
-0.310000	-0.730000	0.879010982085338121727602
-0.290000	-0.730000	0.881846830082143040563381
-0.270000	-0.730000	0.886553561526374434009767
-0.250000	-0.730000	0.893473499778268398507919
-0.230000	-0.730000	0.902796973777946321071397
-0.210000	-0.730000	0.914483698347814621953944
-0.190000	-0.730000	0.928233428918345926383893
-0.170000	-0.730000	0.943561921172975881511036
-0.150000	-0.730000	0.959852691254973078294199
-0.130000	-0.730000	0.976331434354722138557747
-0.110000	-0.730000	0.992131533186581759942158
-0.090000	-0.730000	1.006478176573833982487827
-0.070000	-0.730000	1.018643395971596365967571
-0.050000	-0.730000	1.027997778330116407374817
-0.030000	-0.730000	1.034258243278407096710225
-0.010000	-0.730000	1.037378356576102778063841
0.010000	-0.730000	1.037378356576102778063841
0.030000	-0.730000	1.034258243278407318754830
0.050000	-0.730000	1.027997778330116407374817
0.070000	-0.730000	1.018643395971596365967571
0.090000	-0.730000	1.006478176573833982487827
0.110000	-0.730000	0.992131533186581870964460
0.130000	-0.730000	0.976331434354722138557747
0.150000	-0.730000	0.959852691254973078294199
0.170000	-0.730000	0.943561921172975881511036
0.190000	-0.730000	0.928233428918346037406195
0.210000	-0.730000	0.914483698347814621953944
0.230000	-0.730000	0.902796973777946432093700
0.250000	-0.730000	0.893473499778268398507919
0.270000	-0.730000	0.886553561526374434009767
0.290000	-0.730000	0.881846830082143040563381
0.310000	-0.730000	0.879010982085338232749905
0.330000	-0.730000	0.877645454894129373180078
0.350000	-0.730000	0.877363636411611969023738
0.370000	-0.730000	0.877838052151205694428882
0.390000	-0.730000	0.878825061518443306773918
0.410000	-0.730000	0.880167053716202629765064
0.430000	-0.730000	0.881770436010343106048026
0.450000	-0.730000	0.883575175578204197179844
0.470000	-0.730000	0.885539578712936870097394
0.490000	-0.730000	0.887648294316509600676568
0.510000	-0.730000	0.889907648689191255186870
0.530000	-0.730000	0.892319194634229262419467
0.550000	-0.730000	0.894883285005708351000919
0.570000	-0.730000	0.897600388625244716145346
0.590000	-0.730000	0.900471208146372381619926
0.610000	-0.730000	0.903497486206536914998821
0.630000	-0.730000	0.906683348820448764548985
0.650000	-0.730000	0.910029518932880643333760
0.670000	-0.730000	0.913534574935825016694935
0.690000	-0.730000	0.917199387092757834061274
0.710000	-0.730000	0.921027019813237091128144
0.730000	-0.730000	0.925020515741156623690244
0.750000	-0.730000	0.929181372025705942796492
0.770000	-0.730000	0.933508317494989969809183
0.790000	-0.730000	0.937998590098538920223348
0.810000	-0.730000	0.942650518028253836533281
0.830000	-0.730000	0.947467124788267334167813
0.850000	-0.730000	0.952449363349362698727418
0.870000	-0.730000	0.957594350370007285633278
0.890000	-0.730000	0.962870048745125495237573
0.910000	-0.730000	0.968220611944908937651633
0.930000	-0.730000	0.973563760237020736632019
0.950000	-0.730000	0.978637376255585555995253
0.970000	-0.730000	0.982817458208238181605054
0.990000	-0.730000	0.985231626668204740759904

-0.990000	-0.710000	0.979016548566584376978028
-0.970000	-0.710000	0.976908495254293796072886
-0.950000	-0.710000	0.973219092821873799081800
-0.930000	-0.710000	0.968631044587153433589322
-0.910000	-0.710000	0.963615720977281209336240
-0.890000	-0.710000	0.958431728889269751725521
-0.870000	-0.710000	0.953246404304886829628174
-0.850000	-0.710000	0.948164905850398143094537
-0.830000	-0.710000	0.943230526647193756595300
-0.810000	-0.710000	0.938458839971082370290389
-0.790000	-0.710000	0.933853704555915320462134
-0.770000	-0.710000	0.929412365346190316728325
-0.750000	-0.710000	0.925136584831412922547145
-0.730000	-0.710000	0.921027019813237091128144
-0.710000	-0.710000	0.917086049622980126194705
-0.690000	-0.710000	0.913314150127598534112394
-0.670000	-0.710000	0.909710602085859965093562
-0.650000	-0.710000	0.906271437901625898092561
-0.630000	-0.710000	0.902993605091986006883076
-0.610000	-0.710000	0.899877955428805664794822
-0.590000	-0.710000	0.896925500216020021859720
-0.570000	-0.710000	0.894132458260811002759283
-0.550000	-0.710000	0.891496069149135372811088
-0.530000	-0.710000	0.889017963950084588731215
-0.510000	-0.710000	0.886700526799923394172254
-0.490000	-0.710000	0.884551307910406259260583
-0.470000	-0.710000	0.882580176077266131962062
-0.450000	-0.710000	0.880808981342690033855547
-0.430000	-0.710000	0.879299025335048445306541
-0.410000	-0.710000	0.878166864721044992947441
-0.390000	-0.710000	0.877610584852016706314259
-0.370000	-0.710000	0.877957854913494206705593
-0.350000	-0.710000	0.879701142365694521707553
-0.330000	-0.710000	0.883489573425927154914916
-0.310000	-0.710000	0.890071474726389810783189
-0.290000	-0.710000	0.900191816073583894741716
-0.270000	-0.710000	0.914449133474976028068681
-0.250000	-0.710000	0.933094109896801193748672
-0.230000	-0.710000	0.955899662960294937974481
-0.210000	-0.710000	0.982076918749663185792542
-0.190000	-0.710000	1.010372959356945266051753
-0.170000	-0.710000	1.039708230922713028121507
-0.150000	-0.710000	1.068355101686388586301746
-0.130000	-0.710000	1.094679433977258309340641
-0.110000	-0.710000	1.117458411371410775814184
-0.090000	-0.710000	1.135876532723324228157935
-0.070000	-0.710000	1.149712268560988626120434
-0.050000	-0.710000	1.159398042773445380859698
-0.030000	-0.710000	1.165507727425385553488013
-0.010000	-0.710000	1.168462835643737873780879
0.010000	-0.710000	1.168462835643737873780879
0.030000	-0.710000	1.165507727425385553488013
0.050000	-0.710000	1.159398042773445824948908
0.070000	-0.710000	1.149712268560988848165039
0.090000	-0.710000	1.135876532723324228157935
0.110000	-0.710000	1.117458411371410775814184
0.130000	-0.710000	1.094679433977258309340641
0.150000	-0.710000	1.068355101686388586301746
0.170000	-0.710000	1.039708230922713028121507
0.190000	-0.710000	1.010372959356945266051753
0.210000	-0.710000	0.982076918749663296814845
0.230000	-0.710000	0.955899662960294937974481
0.250000	-0.710000	0.933094109896801193748672
0.270000	-0.710000	0.914449133474975917046379
0.290000	-0.710000	0.900191816073583783719414
0.310000	-0.710000	0.890071474726389921805492
0.330000	-0.710000	0.883489573425927154914916
0.350000	-0.710000	0.879701142365694521707553
0.370000	-0.710000	0.877957854913494317727896
0.390000	-0.710000	0.877610584852016706314259
0.410000	-0.710000	0.878166864721044992947441
0.430000	-0.710000	0.879299025335048556328843
0.450000	-0.710000	0.880808981342690033855547
0.470000	-0.710000	0.882580176077266242984365
0.490000	-0.710000	0.884551307910406259260583
0.510000	-0.710000	0.886700526799923283149951
0.530000	-0.710000	0.889017963950084477708913
0.550000	-0.710000	0.891496069149135261788786
0.570000	-0.710000	0.894132458260811002759283
0.590000	-0.710000	0.896925500216020021859720
0.610000	-0.710000	0.899877955428805664794822
0.630000	-0.710000	0.902993605091985895860773
0.650000	-0.710000	0.906271437901625787070259
0.670000	-0.710000	0.909710602085859965093562
0.690000	-0.710000	0.913314150127598534112394
0.710000	-0.710000	0.917086049622980237217007
0.730000	-0.710000	0.921027019813237091128144
0.750000	-0.710000	0.925136584831413033569447
0.770000	-0.710000	0.929412365346190316728325
0.790000	-0.710000	0.933853704555915320462134
0.810000	-0.710000	0.938458839971082481312692
0.830000	-0.710000	0.943230526647193756595300
0.850000	-0.710000	0.948164905850398254116840
0.870000	-0.710000	0.953246404304886829628174
0.890000	-0.710000	0.958431728889269751725521
0.910000	-0.710000	0.963615720977281209336240
0.930000	-0.710000	0.968631044587153433589322
0.950000	-0.710000	0.973219092821873799081800
0.970000	-0.710000	0.976908495254293796072886
0.990000	-0.710000	0.979016548566584376978028

-0.990000	-0.690000	0.971849233354504460358214
-0.970000	-0.690000	0.970331960750352107147876
-0.950000	-0.690000	0.967475658141348837659734
-0.930000	-0.690000	0.963594694126513551246660
-0.910000	-0.690000	0.959017701587412951802492
-0.890000	-0.690000	0.954071975691602403024660
-0.870000	-0.690000	0.949020569016428172659516
-0.850000	-0.690000	0.944018695966922338769223
-0.830000	-0.690000	0.939141253932839870088856
-0.810000	-0.690000	0.934419712130072355193988
-0.790000	-0.690000	0.929863878014389855231059
-0.770000	-0.690000	0.925474726159064786656927
-0.750000	-0.690000	0.921253255802169324084616
-0.730000	-0.690000	0.917199387092757834061274
-0.710000	-0.690000	0.913314150127598534112394
-0.690000	-0.690000	0.909599795047614900767030
-0.670000	-0.690000	0.906057849972527029613900
-0.650000	-0.690000	0.902686164854117234490616
-0.630000	-0.690000	0.899480183149224954419765
-0.610000	-0.690000	0.896440286495799099064641
-0.590000	-0.690000	0.893567668638366008337925
-0.570000	-0.690000	0.890858887102397800639153
-0.550000	-0.690000	0.888312601235348386907731
-0.530000	-0.690000	0.885930680962464633942943
-0.510000	-0.690000	0.883724187785714154763639
-0.490000	-0.690000	0.881722106276861206097806
-0.470000	-0.690000	0.879969413816245493720203
-0.450000	-0.690000	0.878555258388440840633393
-0.430000	-0.690000	0.877671418204174491606295
-0.410000	-0.690000	0.877680827398544249895451
-0.390000	-0.690000	0.879192091321762014821672
-0.370000	-0.690000	0.883108484962815687424609
-0.350000	-0.690000	0.890601222436982697949759
-0.330000	-0.690000	0.902967148339672731616190
-0.310000	-0.690000	0.921388802722986399729166
-0.290000	-0.690000	0.946625445216679906046409
-0.270000	-0.690000	0.978718217667232548429013
-0.250000	-0.690000	1.016462120520829737202462
-0.230000	-0.690000	1.057833178932373829894686
-0.210000	-0.690000	1.099048659001187200345839
-0.190000	-0.690000	1.136695809165165327314639
-0.170000	-0.690000	1.168574319027863017694813
-0.150000	-0.690000	1.194322219755002967289670
-0.130000	-0.690000	1.214309871720168576558763
-0.110000	-0.690000	1.229107753653743362320938
-0.090000	-0.690000	1.239509646628923711375592
-0.070000	-0.690000	1.246562762906502142001841
-0.050000	-0.690000	1.251335270118948850281981
-0.030000	-0.690000	1.254510619828057116365017
-0.010000	-0.690000	1.256189613268458904471458
0.010000	-0.690000	1.256189613268459126516063
0.030000	-0.690000	1.254510619828057116365017
0.050000	-0.690000	1.251335270118949072326586
0.070000	-0.690000	1.246562762906502364046446
0.090000	-0.690000	1.239509646628923711375592
0.110000	-0.690000	1.229107753653743362320938
0.130000	-0.690000	1.214309871720168576558763
0.150000	-0.690000	1.194322219755002745245065
0.170000	-0.690000	1.168574319027862795650208
0.190000	-0.690000	1.136695809165165105270034
0.210000	-0.690000	1.099048659001186978301234
0.230000	-0.690000	1.057833178932373829894686
0.250000	-0.690000	1.016462120520829737202462
0.270000	-0.690000	0.978718217667232659451315
0.290000	-0.690000	0.946625445216679795024106
0.310000	-0.690000	0.921388802722986288706863
0.330000	-0.690000	0.902967148339672731616190
0.350000	-0.690000	0.890601222436982697949759
0.370000	-0.690000	0.883108484962815687424609
0.390000	-0.690000	0.879192091321762125843975
0.410000	-0.690000	0.877680827398544360917754
0.430000	-0.690000	0.877671418204174491606295
0.450000	-0.690000	0.878555258388440729611091
0.470000	-0.690000	0.879969413816245493720203
0.490000	-0.690000	0.881722106276861206097806
0.510000	-0.690000	0.883724187785714154763639
0.530000	-0.690000	0.885930680962464411898338
0.550000	-0.690000	0.888312601235348275885428
0.570000	-0.690000	0.890858887102397689616851
0.590000	-0.690000	0.893567668638366008337925
0.610000	-0.690000	0.896440286495799099064641
0.630000	-0.690000	0.899480183149225065442067
0.650000	-0.690000	0.902686164854117123468313
0.670000	-0.690000	0.906057849972527029613900
0.690000	-0.690000	0.909599795047615011789333
0.710000	-0.690000	0.913314150127598534112394
0.730000	-0.690000	0.917199387092757723038972
0.750000	-0.690000	0.921253255802169435106919
0.770000	-0.690000	0.925474726159064897679229
0.790000	-0.690000	0.929863878014389966253361
0.810000	-0.690000	0.934419712130072355193988
0.830000	-0.690000	0.939141253932839870088856
0.850000	-0.690000	0.944018695966922338769223
0.870000	-0.690000	0.949020569016428172659516
0.890000	-0.690000	0.954071975691602292002358
0.910000	-0.690000	0.959017701587413062824794
0.930000	-0.690000	0.963594694126513662268962
0.950000	-0.690000	0.967475658141348837659734
0.970000	-0.690000	0.970331960750352107147876
0.990000	-0.690000	0.971849233354504460358214

-0.990000	-0.670000	0.964094498274984279539979
-0.970000	-0.670000	0.963281690033723991817283
-0.950000	-0.670000	0.961398764624361801267582
-0.930000	-0.670000	0.958354055420865824643784
-0.910000	-0.670000	0.954347997071365194976522
-0.890000	-0.670000	0.949751507442717080031969
-0.870000	-0.670000	0.944896389749766307808443
-0.850000	-0.670000	0.940005255545273032957709
-0.830000	-0.670000	0.935198922576725988342616
-0.810000	-0.670000	0.930532708078171455490235
-0.790000	-0.670000	0.926028868281507211435155
-0.770000	-0.670000	0.921693180786035903828690
-0.750000	-0.670000	0.917528577688305646553601
-0.730000	-0.670000	0.913534574935825016694935
-0.710000	-0.670000	0.909710602085859965093562
-0.690000	-0.670000	0.906057849972527029613900
-0.670000	-0.670000	0.902579769637678497318234
-0.650000	-0.670000	0.899276966009544986846436
-0.630000	-0.670000	0.896145397212393612917936
-0.610000	-0.670000	0.893185258803107950953404
-0.590000	-0.670000	0.890398081454537249079806
-0.570000	-0.670000	0.887783292083076602807523
-0.550000	-0.670000	0.885340062072283329186462
-0.530000	-0.670000	0.883078228696142053522067
-0.510000	-0.670000	0.881038149404912207529605
-0.490000	-0.670000	0.879298213200104372688770
-0.470000	-0.670000	0.878000477829199987844788
-0.450000	-0.670000	0.877444597238034584840705
-0.430000	-0.670000	0.878225930211548821979761
-0.410000	-0.670000	0.881365618301683917401590
-0.390000	-0.670000	0.888384538918841504262502
-0.370000	-0.670000	0.901222915049402772957876
-0.350000	-0.670000	0.921898946020847764870609
-0.330000	-0.670000	0.951926869940007858161835
-0.310000	-0.670000	0.991717116919307639655301
-0.290000	-0.670000	1.039945002940459994889011
-0.270000	-0.670000	1.092591296909192655206766
-0.250000	-0.670000	1.142283835265524460922393
-0.230000	-0.670000	1.183139930896687452843707
-0.210000	-0.670000	1.214224903975243963216712
-0.190000	-0.670000	1.237191061764088884089574
-0.170000	-0.670000	1.254061189828231448473161
-0.150000	-0.670000	1.266332331894918894477087
-0.130000	-0.670000	1.274909834120951712677083
-0.110000	-0.670000	1.280490831154517783474489
-0.090000	-0.670000	1.283962811004696558114802
-0.070000	-0.670000	1.286441796845011031891204
-0.050000	-0.670000	1.288788685230191521924326
-0.030000	-0.670000	1.291048705139504981787013
-0.010000	-0.670000	1.292516892182211218909060
0.010000	-0.670000	1.292516892182211440953665
0.030000	-0.670000	1.291048705139504759742408
0.050000	-0.670000	1.288788685230191521924326
0.070000	-0.670000	1.286441796845011253935809
0.090000	-0.670000	1.283962811004696558114802
0.110000	-0.670000	1.280490831154517561429884
0.130000	-0.670000	1.274909834120951712677083
0.150000	-0.670000	1.266332331894918894477087
0.170000	-0.670000	1.254061189828231226428557
0.190000	-0.670000	1.237191061764088884089574
0.210000	-0.670000	1.214224903975243963216712
0.230000	-0.670000	1.183139930896687452843707
0.250000	-0.670000	1.142283835265524460922393
0.270000	-0.670000	1.092591296909192655206766
0.290000	-0.670000	1.039945002940459772844406
0.310000	-0.670000	0.991717116919307528632999
0.330000	-0.670000	0.951926869940007747139532
0.350000	-0.670000	0.921898946020847542826004
0.370000	-0.670000	0.901222915049402550913271
0.390000	-0.670000	0.888384538918841393240200
0.410000	-0.670000	0.881365618301683917401590
0.430000	-0.670000	0.878225930211548821979761
0.450000	-0.670000	0.877444597238034473818402
0.470000	-0.670000	0.878000477829199987844788
0.490000	-0.670000	0.879298213200104372688770
0.510000	-0.670000	0.881038149404912096507303
0.530000	-0.670000	0.883078228696142053522067
0.550000	-0.670000	0.885340062072283329186462
0.570000	-0.670000	0.887783292083076491785221
0.590000	-0.670000	0.890398081454537138057503
0.610000	-0.670000	0.893185258803107950953404
0.630000	-0.670000	0.896145397212393501895633
0.650000	-0.670000	0.899276966009544986846436
0.670000	-0.670000	0.902579769637678608340536
0.690000	-0.670000	0.906057849972527029613900
0.710000	-0.670000	0.909710602085860076115864
0.730000	-0.670000	0.913534574935825016694935
0.750000	-0.670000	0.917528577688305646553601
0.770000	-0.670000	0.921693180786035903828690
0.790000	-0.670000	0.926028868281507211435155
0.810000	-0.670000	0.930532708078171455490235
0.830000	-0.670000	0.935198922576725988342616
0.850000	-0.670000	0.940005255545273032957709
0.870000	-0.670000	0.944896389749766307808443
0.890000	-0.670000	0.949751507442716969009666
0.910000	-0.670000	0.954347997071365305998825
0.930000	-0.670000	0.958354055420865824643784
0.950000	-0.670000	0.961398764624361690245280
0.970000	-0.670000	0.963281690033723991817283
0.990000	-0.670000	0.964094498274984279539979

-0.990000	-0.650000	0.956128993543600369520163
-0.970000	-0.650000	0.955937104421011429877808
-0.950000	-0.650000	0.954973711868287167270353
-0.930000	-0.650000	0.952829793329407537250120
-0.910000	-0.650000	0.949540012699611080115858
-0.890000	-0.650000	0.945421849504397115993015
-0.870000	-0.650000	0.940845525876812582843911
-0.850000	-0.650000	0.936110710593210049168533
-0.830000	-0.650000	0.931396615720031517682287
-0.810000	-0.650000	0.926796166223371131742681
-0.790000	-0.650000	0.922348367685066894416934
-0.770000	-0.650000	0.918068166081628778130153
-0.750000	-0.650000	0.913961161439717284515893
-0.730000	-0.650000	0.910029518932880532311458
-0.710000	-0.650000	0.906271437901625787070259
-0.690000	-0.650000	0.902686164854117234490616
-0.670000	-0.650000	0.899276966009544875824133
-0.650000	-0.650000	0.896046946241300878988056
-0.630000	-0.650000	0.892993595126740036249657
-0.610000	-0.650000	0.890117534233588303393958
-0.590000	-0.650000	0.887423316805061479506378
-0.570000	-0.650000	0.884914068565538003419135
-0.550000	-0.650000	0.882599642170622034065275
-0.530000	-0.650000	0.880524541334670618475400
-0.510000	-0.650000	0.878796626045718287656427
-0.490000	-0.650000	0.877632481007080467172443
-0.470000	-0.650000	0.877484553568485203811633
-0.450000	-0.650000	0.879256351393500557023231
-0.430000	-0.650000	0.884524810409162753899182
-0.410000	-0.650000	0.895658780419824274154905
-0.390000	-0.650000	0.915620157737061735048201
-0.370000	-0.650000	0.947198576802495195714471
-0.350000	-0.650000	0.991768119466301723008428
-0.330000	-0.650000	1.047923670897100700827309
-0.310000	-0.650000	1.109608005879850090025229
-0.290000	-0.650000	1.165808507411556060873181
-0.270000	-0.650000	1.209233121918075193335085
-0.250000	-0.650000	1.239461474585389133551416
-0.230000	-0.650000	1.259392858669101666890811
-0.210000	-0.650000	1.272713225457412722363415
-0.190000	-0.650000	1.282163441972486772613138
-0.170000	-0.650000	1.289163575852046772496351
-0.150000	-0.650000	1.294220682362774876850153
-0.130000	-0.650000	1.297499412224602632903725
-0.110000	-0.650000	1.299399735136309796956766
-0.090000	-0.650000	1.300807900056253130216533
-0.070000	-0.650000	1.302769341748635678612800
-0.050000	-0.650000	1.305621971576622186717032
-0.030000	-0.650000	1.308577273153099351787887
-0.010000	-0.650000	1.310396156408639489754364
0.010000	-0.650000	1.310396156408639489754364
0.030000	-0.650000	1.308577273153099129743282
0.050000	-0.650000	1.305621971576622186717032
0.070000	-0.650000	1.302769341748635678612800
0.090000	-0.650000	1.300807900056253130216533
0.110000	-0.650000	1.299399735136309574912161
0.130000	-0.650000	1.297499412224602410859120
0.150000	-0.650000	1.294220682362774876850153
0.170000	-0.650000	1.289163575852046772496351
0.190000	-0.650000	1.282163441972486772613138
0.210000	-0.650000	1.272713225457412500318810
0.230000	-0.650000	1.259392858669101444846206
0.250000	-0.650000	1.239461474585389133551416
0.270000	-0.650000	1.209233121918074971290480
0.290000	-0.650000	1.165808507411555838828576
0.310000	-0.650000	1.109608005879850090025229
0.330000	-0.650000	1.047923670897100700827309
0.350000	-0.650000	0.991768119466301723008428
0.370000	-0.650000	0.947198576802495084692168
0.390000	-0.650000	0.915620157737061513003596
0.410000	-0.650000	0.895658780419824274154905
0.430000	-0.650000	0.884524810409162753899182
0.450000	-0.650000	0.879256351393500446000928
0.470000	-0.650000	0.877484553568485092789331
0.490000	-0.650000	0.877632481007080467172443
0.510000	-0.650000	0.878796626045718287656427
0.530000	-0.650000	0.880524541334670618475400
0.550000	-0.650000	0.882599642170622034065275
0.570000	-0.650000	0.884914068565538003419135
0.590000	-0.650000	0.887423316805061479506378
0.610000	-0.650000	0.890117534233588192371656
0.630000	-0.650000	0.892993595126740036249657
0.650000	-0.650000	0.896046946241300878988056
0.670000	-0.650000	0.899276966009544986846436
0.690000	-0.650000	0.902686164854117234490616
0.710000	-0.650000	0.906271437901625787070259
0.730000	-0.650000	0.910029518932880532311458
0.750000	-0.650000	0.913961161439717284515893
0.770000	-0.650000	0.918068166081628889152455
0.790000	-0.650000	0.922348367685066894416934
0.810000	-0.650000	0.926796166223371131742681
0.830000	-0.650000	0.931396615720031406659984
0.850000	-0.650000	0.936110710593210049168533
0.870000	-0.650000	0.940845525876812582843911
0.890000	-0.650000	0.945421849504397338037620
0.910000	-0.650000	0.949540012699610969093555
0.930000	-0.650000	0.952829793329407426227817
0.950000	-0.650000	0.954973711868287056248050
0.970000	-0.650000	0.955937104421011429877808
0.990000	-0.650000	0.956128993543600369520163

-0.990000	-0.630000	0.948250085067316894615885
-0.970000	-0.630000	0.948463520890342914881899
-0.950000	-0.630000	0.948237493073520898434481
-0.930000	-0.630000	0.946990640363324698292047
-0.910000	-0.630000	0.944527588801583717348365
-0.890000	-0.630000	0.941016606385165710335627
-0.870000	-0.630000	0.936824045208016098484904
-0.850000	-0.630000	0.932309884511434705522959
-0.830000	-0.630000	0.927722163572420210897462
-0.810000	-0.630000	0.923203341118110087926141
-0.790000	-0.630000	0.918819921180076382150048
-0.770000	-0.630000	0.914599403023442669713461
-0.750000	-0.630000	0.910552279175610657091511
-0.730000	-0.630000	0.906683348820448764548985
-0.710000	-0.630000	0.902993605091985895860773
-0.690000	-0.630000	0.899480183149225065442067
-0.670000	-0.630000	0.896145397212393612917936
-0.650000	-0.630000	0.892993595126740036249657
-0.630000	-0.630000	0.890024137066738219026263
-0.610000	-0.630000	0.887240294621090996862733
-0.590000	-0.630000	0.884651614586899226466699
-0.570000	-0.630000	0.882276333566365145166799
-0.550000	-0.630000	0.880164983529674205264826
-0.530000	-0.630000	0.878448011020840691109868
-0.510000	-0.630000	0.877421801189195771364382
-0.490000	-0.630000	0.877728736939735076916236
-0.470000	-0.630000	0.880655253999176990120645
-0.450000	-0.630000	0.888471430714973697817527
-0.430000	-0.630000	0.904606245756501947674622
-0.410000	-0.630000	0.933226754472190944689203
-0.390000	-0.630000	0.977737955747920772786586
-0.370000	-0.630000	1.038178569949097518332337
-0.350000	-0.630000	1.107818813679002589722700
-0.330000	-0.630000	1.171145131053622501227096
-0.310000	-0.630000	1.218664234876719154598845
-0.290000	-0.630000	1.250831046784180999864589
-0.270000	-0.630000	1.271008084134264581877005
-0.250000	-0.630000	1.283072990590917283881822
-0.230000	-0.630000	1.290786902791220880359901
-0.210000	-0.630000	1.296816433549890845711161
-0.190000	-0.630000	1.302155241277763053631134
-0.170000	-0.630000	1.306689488045131852800296
-0.150000	-0.630000	1.310026207115599694574826
-0.130000	-0.630000	1.312079942961215772712080
-0.110000	-0.630000	1.313501628946941668374393
-0.090000	-0.630000	1.315414004192889896316387
-0.070000	-0.630000	1.318617552080392663071962
-0.050000	-0.630000	1.322555055714833782687379
-0.030000	-0.630000	1.325701002811623840926814
-0.010000	-0.630000	1.327145515933732422553248
0.010000	-0.630000	1.327145515933732200508643
0.030000	-0.630000	1.325701002811623840926814
0.050000	-0.630000	1.322555055714833782687379
0.070000	-0.630000	1.318617552080392663071962
0.090000	-0.630000	1.315414004192889674271782
0.110000	-0.630000	1.313501628946941446329788
0.130000	-0.630000	1.312079942961215772712080
0.150000	-0.630000	1.310026207115599916619431
0.170000	-0.630000	1.306689488045131852800296
0.190000	-0.630000	1.302155241277762831586529
0.210000	-0.630000	1.296816433549890845711161
0.230000	-0.630000	1.290786902791220880359901
0.250000	-0.630000	1.283072990590917283881822
0.270000	-0.630000	1.271008084134264359832400
0.290000	-0.630000	1.250831046784180999864589
0.310000	-0.630000	1.218664234876719154598845
0.330000	-0.630000	1.171145131053622501227096
0.350000	-0.630000	1.107818813679002589722700
0.370000	-0.630000	1.038178569949097518332337
0.390000	-0.630000	0.977737955747920661764283
0.410000	-0.630000	0.933226754472190833666900
0.430000	-0.630000	0.904606245756502058696924
0.450000	-0.630000	0.888471430714973808839829
0.470000	-0.630000	0.880655253999176879098343
0.490000	-0.630000	0.877728736939734854871631
0.510000	-0.630000	0.877421801189195771364382
0.530000	-0.630000	0.878448011020840691109868
0.550000	-0.630000	0.880164983529674205264826
0.570000	-0.630000	0.882276333566365034144496
0.590000	-0.630000	0.884651614586899337489001
0.610000	-0.630000	0.887240294621091107885036
0.630000	-0.630000	0.890024137066738330048565
0.650000	-0.630000	0.892993595126739925227355
0.670000	-0.630000	0.896145397212393501895633
0.690000	-0.630000	0.899480183149224954419765
0.710000	-0.630000	0.902993605091985895860773
0.730000	-0.630000	0.906683348820448764548985
0.750000	-0.630000	0.910552279175610657091511
0.770000	-0.630000	0.914599403023442669713461
0.790000	-0.630000	0.918819921180076493172351
0.810000	-0.630000	0.923203341118110198948443
0.830000	-0.630000	0.927722163572420210897462
0.850000	-0.630000	0.932309884511434483478354
0.870000	-0.630000	0.936824045208015876440300
0.890000	-0.630000	0.941016606385165710335627
0.910000	-0.630000	0.944527588801583606326062
0.930000	-0.630000	0.946990640363324587269744
0.950000	-0.630000	0.948237493073520898434481
0.970000	-0.630000	0.948463520890342914881899
0.990000	-0.630000	0.948250085067316894615885

-0.990000	-0.610000	0.940630548439171709773632
-0.970000	-0.610000	0.941013875395226850884001
-0.950000	-0.610000	0.941292088579269381476422
-0.930000	-0.610000	0.940854753473625460280516
-0.910000	-0.610000	0.939263255289755738530744
-0.890000	-0.610000	0.936477745906699632350012
-0.870000	-0.610000	0.932787047325447704615442
-0.850000	-0.610000	0.928575979900670533950802
-0.830000	-0.610000	0.924162070491799214622120
-0.810000	-0.610000	0.919748225158416254920724
-0.790000	-0.610000	0.915439701040037800972016
-0.770000	-0.610000	0.911284630416901775262772
-0.750000	-0.610000	0.907301130252986975932572
-0.730000	-0.610000	0.903497486206536914998821
-0.710000	-0.610000	0.899877955428805664794822
-0.690000	-0.610000	0.896440286495799099064641
-0.670000	-0.610000	0.893185258803107950953404
-0.650000	-0.610000	0.890117534233588303393958
-0.630000	-0.610000	0.887240294621091107885036
-0.610000	-0.610000	0.884562380521697777524537
-0.590000	-0.610000	0.882110794949460430558474
-0.570000	-0.610000	0.879949446387497835608826
-0.550000	-0.610000	0.878230905277048057300249
-0.530000	-0.610000	0.877325162659889468130814
-0.510000	-0.610000	0.878076292047195727796804
-0.490000	-0.610000	0.882203886641158119275019
-0.470000	-0.610000	0.892775205278124706076426
-0.450000	-0.610000	0.914426888642220325742471
-0.430000	-0.610000	0.952572661601786441210038
-0.410000	-0.610000	1.010702353658719188089776
-0.390000	-0.610000	1.085596820333624590304566
-0.370000	-0.610000	1.159424877052586566605896
-0.350000	-0.610000	1.214554789087445740847215
-0.330000	-0.610000	1.250595904559837379110832
-0.310000	-0.610000	1.273336144521557633524367
-0.290000	-0.610000	1.287535165750909094128929
-0.270000	-0.610000	1.296208728551420996666366
-0.250000	-0.610000	1.302049330813792149541541
-0.230000	-0.610000	1.307489954611598781397674
-0.210000	-0.610000	1.313471202404951077014061
-0.190000	-0.610000	1.319388000431984897531379
-0.170000	-0.610000	1.324246704023379850312381
-0.150000	-0.610000	1.327454192447094616369441
-0.130000	-0.610000	1.329235808319805256516588
-0.110000	-0.610000	1.330888612488767996921979
-0.090000	-0.610000	1.333772273171482725118153
-0.070000	-0.610000	1.338117930542256583947847
-0.050000	-0.610000	1.342250370469154407970791
-0.030000	-0.610000	1.344294515937184852916175
-0.010000	-0.610000	1.344452666630620685239705
0.010000	-0.610000	1.344452666630620463195100
0.030000	-0.610000	1.344294515937185074960780
0.050000	-0.610000	1.342250370469154407970791
0.070000	-0.610000	1.338117930542256583947847
0.090000	-0.610000	1.333772273171482725118153
0.110000	-0.610000	1.330888612488767996921979
0.130000	-0.610000	1.329235808319805256516588
0.150000	-0.610000	1.327454192447094838414046
0.170000	-0.610000	1.324246704023379850312381
0.190000	-0.610000	1.319388000431984675486774
0.210000	-0.610000	1.313471202404951077014061
0.230000	-0.610000	1.307489954611598781397674
0.250000	-0.610000	1.302049330813792149541541
0.270000	-0.610000	1.296208728551420774621761
0.290000	-0.610000	1.287535165750909094128929
0.310000	-0.610000	1.273336144521557633524367
0.330000	-0.610000	1.250595904559837379110832
0.350000	-0.610000	1.214554789087445518802610
0.370000	-0.610000	1.159424877052586566605896
0.390000	-0.610000	1.085596820333624590304566
0.410000	-0.610000	1.010702353658718966045171
0.430000	-0.610000	0.952572661601786552232340
0.450000	-0.610000	0.914426888642220325742471
0.470000	-0.610000	0.892775205278124595054123
0.490000	-0.610000	0.882203886641158008252717
0.510000	-0.610000	0.878076292047195727796804
0.530000	-0.610000	0.877325162659889468130814
0.550000	-0.610000	0.878230905277047946277946
0.570000	-0.610000	0.879949446387497724586524
0.590000	-0.610000	0.882110794949460430558474
0.610000	-0.610000	0.884562380521697666502234
0.630000	-0.610000	0.887240294621091107885036
0.650000	-0.610000	0.890117534233588192371656
0.670000	-0.610000	0.893185258803108061975706
0.690000	-0.610000	0.896440286495799099064641
0.710000	-0.610000	0.899877955428805553772520
0.730000	-0.610000	0.903497486206537026021124
0.750000	-0.610000	0.907301130252986975932572
0.770000	-0.610000	0.911284630416901664240470
0.790000	-0.610000	0.915439701040037689949713
0.810000	-0.610000	0.919748225158416254920724
0.830000	-0.610000	0.924162070491799103599817
0.850000	-0.610000	0.928575979900670422928499
0.870000	-0.610000	0.932787047325447593593140
0.890000	-0.610000	0.936477745906699743372315
0.910000	-0.610000	0.939263255289755738530744
0.930000	-0.610000	0.940854753473625460280516
0.950000	-0.610000	0.941292088579269270454120
0.970000	-0.610000	0.941013875395226961906303
0.990000	-0.610000	0.940630548439171820795934

-0.990000	-0.590000	0.933330955276807650022874
-0.970000	-0.590000	0.933723109163650755171204
-0.950000	-0.590000	0.934283685707467670411575
-0.930000	-0.590000	0.934490726713073538434173
-0.910000	-0.590000	0.933739160907512966147692
-0.890000	-0.590000	0.931758508044374877954397
-0.870000	-0.590000	0.928682529936230016787135
-0.850000	-0.590000	0.924872338735148402655284
-0.830000	-0.590000	0.920694538628077152608853
-0.810000	-0.590000	0.916419399160258940639778
-0.790000	-0.590000	0.912201622495000918888763
-0.770000	-0.590000	0.908119491788147326083447
-0.750000	-0.590000	0.904205369491029808948213
-0.730000	-0.590000	0.900471208146372381619926
-0.710000	-0.590000	0.896925500216020132882022
-0.690000	-0.590000	0.893567668638366119360228
-0.670000	-0.590000	0.890398081454537249079806
-0.650000	-0.590000	0.887423316805061590528680
-0.630000	-0.590000	0.884651614586899337489001
-0.610000	-0.590000	0.882110794949460430558474
-0.590000	-0.590000	0.879877158061003306066539
-0.570000	-0.590000	0.878127295650463879361780
-0.550000	-0.590000	0.877294143544154469971375
-0.530000	-0.590000	0.878406473130796561221700
-0.510000	-0.590000	0.883619296296721756789339
-0.490000	-0.590000	0.896836575755902920548124
-0.470000	-0.590000	0.923954555331702231946167
-0.450000	-0.590000	0.971539230189863212139301
-0.430000	-0.590000	1.042499430653204273156121
-0.410000	-0.590000	1.126655525836829152552809
-0.390000	-0.590000	1.196524038783754795289838
-0.370000	-0.590000	1.241590782339784704291219
-0.350000	-0.590000	1.268098993654407591336053
-0.330000	-0.590000	1.284476473315676159359100
-0.310000	-0.590000	1.295963229388227944127721
-0.290000	-0.590000	1.304422528897613231535502
-0.270000	-0.590000	1.310726700945616496341017
-0.250000	-0.590000	1.316557902910922672745642
-0.230000	-0.590000	1.323420117344351831789595
-0.210000	-0.590000	1.331026557141582244980782
-0.190000	-0.590000	1.338046168716072958915220
-0.170000	-0.590000	1.343412710180440727825157
-0.150000	-0.590000	1.346683270744104765626048
-0.130000	-0.590000	1.348395002197485981199065
-0.110000	-0.590000	1.350382970537067572891488
-0.090000	-0.590000	1.354088946736259346792508
-0.070000	-0.590000	1.359062473697284056939338
-0.050000	-0.590000	1.362796006443738994207138
-0.030000	-0.590000	1.363546177306922846383941
-0.010000	-0.590000	1.362599808303852855217997
0.010000	-0.590000	1.362599808303852855217997
0.030000	-0.590000	1.363546177306922846383941
0.050000	-0.590000	1.362796006443738994207138
0.070000	-0.590000	1.359062473697284056939338
0.090000	-0.590000	1.354088946736259346792508
0.110000	-0.590000	1.350382970537067572891488
0.130000	-0.590000	1.348395002197485759154461
0.150000	-0.590000	1.346683270744104765626048
0.170000	-0.590000	1.343412710180440727825157
0.190000	-0.590000	1.338046168716072958915220
0.210000	-0.590000	1.331026557141582244980782
0.230000	-0.590000	1.323420117344351831789595
0.250000	-0.590000	1.316557902910922894790247
0.270000	-0.590000	1.310726700945616718385622
0.290000	-0.590000	1.304422528897613231535502
0.310000	-0.590000	1.295963229388227944127721
0.330000	-0.590000	1.284476473315676159359100
0.350000	-0.590000	1.268098993654407369291448
0.370000	-0.590000	1.241590782339784704291219
0.390000	-0.590000	1.196524038783754795289838
0.410000	-0.590000	1.126655525836829374597414
0.430000	-0.590000	1.042499430653204495200725
0.450000	-0.590000	0.971539230189863212139301
0.470000	-0.590000	0.923954555331702231946167
0.490000	-0.590000	0.896836575755902809525821
0.510000	-0.590000	0.883619296296721756789339
0.530000	-0.590000	0.878406473130796450199398
0.550000	-0.590000	0.877294143544154469971375
0.570000	-0.590000	0.878127295650463879361780
0.590000	-0.590000	0.879877158061003195044236
0.610000	-0.590000	0.882110794949460319536172
0.630000	-0.590000	0.884651614586899226466699
0.650000	-0.590000	0.887423316805061479506378
0.670000	-0.590000	0.890398081454537249079806
0.690000	-0.590000	0.893567668638366008337925
0.710000	-0.590000	0.896925500216020021859720
0.730000	-0.590000	0.900471208146372381619926
0.750000	-0.590000	0.904205369491029697925910
0.770000	-0.590000	0.908119491788147437105749
0.790000	-0.590000	0.912201622495000918888763
0.810000	-0.590000	0.916419399160258829617476
0.830000	-0.590000	0.920694538628077152608853
0.850000	-0.590000	0.924872338735148513677586
0.870000	-0.590000	0.928682529936230127809438
0.890000	-0.590000	0.931758508044374877954397
0.910000	-0.590000	0.933739160907512855125390
0.930000	-0.590000	0.934490726713073427411871
0.950000	-0.590000	0.934283685707467559389272
0.970000	-0.590000	0.933723109163650644148902
0.990000	-0.590000	0.933330955276807650022874

-0.990000	-0.570000	0.926348463463116056360036
-0.970000	-0.570000	0.926690684205474957124693
-0.950000	-0.570000	0.927357582912401667840641
-0.930000	-0.570000	0.927999323732906056250158
-0.910000	-0.570000	0.927982799212668352240030
-0.890000	-0.570000	0.926828114357673871204213
-0.870000	-0.570000	0.924462089142106036021573
-0.850000	-0.570000	0.921155986730366693748806
-0.830000	-0.570000	0.917292164361576234377083
-0.810000	-0.570000	0.913201831034836986056291
-0.790000	-0.570000	0.909099087487958423814405
-0.770000	-0.570000	0.905100483467821126382091
-0.750000	-0.570000	0.901260470424685711243740
-0.730000	-0.570000	0.897600388625244716145346
-0.710000	-0.570000	0.894132458260811113781585
-0.690000	-0.570000	0.890858887102397800639153
-0.670000	-0.570000	0.887783292083076602807523
-0.650000	-0.570000	0.884914068565538114441438
-0.630000	-0.570000	0.882276333566365145166799
-0.610000	-0.570000	0.879949446387497835608826
-0.590000	-0.570000	0.878127295650463879361780
-0.570000	-0.570000	0.877288988804893143935715
-0.550000	-0.570000	0.878606350339547592653844
-0.530000	-0.570000	0.884614446824067535146696
-0.510000	-0.570000	0.900008939779897598754133
-0.490000	-0.570000	0.931903610341393906502105
-0.470000	-0.570000	0.987851883835894839513969
-0.450000	-0.570000	1.069401107616497981211978
-0.430000	-0.570000	1.157029531712360892470315
-0.410000	-0.570000	1.220577062167000237380421
-0.390000	-0.570000	1.257512604638927555811279
-0.370000	-0.570000	1.277577670197545645081050
-0.350000	-0.570000	1.289988320940117505486455
-0.330000	-0.570000	1.300262575576294654666754
-0.310000	-0.570000	1.309862420093899526563064
-0.290000	-0.570000	1.317998156232864204184807
-0.270000	-0.570000	1.324707330680678252221583
-0.250000	-0.570000	1.331694544177658201533632
-0.230000	-0.570000	1.340031812685733791923326
-0.210000	-0.570000	1.348776314684817290157071
-0.190000	-0.570000	1.356603444368083000171055
-0.170000	-0.570000	1.362713813717124633484445
-0.150000	-0.570000	1.366735011518980691391789
-0.130000	-0.570000	1.369159573170404931019561
-0.110000	-0.570000	1.371868709294436383672178
-0.090000	-0.570000	1.376230280842066999724693
-0.070000	-0.570000	1.381315717685248189994240
-0.050000	-0.570000	1.384462991796911790487457
-0.030000	-0.570000	1.384512707563312350345086
-0.010000	-0.570000	1.383308416969768250837092
0.010000	-0.570000	1.383308416969768250837092
0.030000	-0.570000	1.384512707563312572389691
0.050000	-0.570000	1.384462991796912012532061
0.070000	-0.570000	1.381315717685248189994240
0.090000	-0.570000	1.376230280842066999724693
0.110000	-0.570000	1.371868709294436161627573
0.130000	-0.570000	1.369159573170404708974957
0.150000	-0.570000	1.366735011518980691391789
0.170000	-0.570000	1.362713813717124411439841
0.190000	-0.570000	1.356603444368083000171055
0.210000	-0.570000	1.348776314684817290157071
0.230000	-0.570000	1.340031812685733791923326
0.250000	-0.570000	1.331694544177658423578237
0.270000	-0.570000	1.324707330680678474266188
0.290000	-0.570000	1.317998156232864204184807
0.310000	-0.570000	1.309862420093899526563064
0.330000	-0.570000	1.300262575576294654666754
0.350000	-0.570000	1.289988320940117283441850
0.370000	-0.570000	1.277577670197545645081050
0.390000	-0.570000	1.257512604638927777855884
0.410000	-0.570000	1.220577062167000459425026
0.430000	-0.570000	1.157029531712361114514920
0.450000	-0.570000	1.069401107616497981211978
0.470000	-0.570000	0.987851883835894728491667
0.490000	-0.570000	0.931903610341393684457501
0.510000	-0.570000	0.900008939779897487731830
0.530000	-0.570000	0.884614446824067535146696
0.550000	-0.570000	0.878606350339547703676146
0.570000	-0.570000	0.877288988804893143935715
0.590000	-0.570000	0.878127295650463990384083
0.610000	-0.570000	0.879949446387497835608826
0.630000	-0.570000	0.882276333566365034144496
0.650000	-0.570000	0.884914068565538114441438
0.670000	-0.570000	0.887783292083076491785221
0.690000	-0.570000	0.890858887102397800639153
0.710000	-0.570000	0.894132458260811002759283
0.730000	-0.570000	0.897600388625244716145346
0.750000	-0.570000	0.901260470424685822266042
0.770000	-0.570000	0.905100483467821126382091
0.790000	-0.570000	0.909099087487958423814405
0.810000	-0.570000	0.913201831034837097078594
0.830000	-0.570000	0.917292164361576345399385
0.850000	-0.570000	0.921155986730366693748806
0.870000	-0.570000	0.924462089142106036021573
0.890000	-0.570000	0.926828114357673760181910
0.910000	-0.570000	0.927982799212668241217727
0.930000	-0.570000	0.927999323732906056250158
0.950000	-0.570000	0.927357582912401667840641
0.970000	-0.570000	0.926690684205474846102391
0.990000	-0.570000	0.926348463463116056360036

-0.990000	-0.550000	0.919660742240382744761007
-0.970000	-0.550000	0.919965860954137348848292
-0.950000	-0.550000	0.920628757999742752815564
-0.930000	-0.550000	0.921505354984222369019164
-0.910000	-0.550000	0.922065749856362470993076
-0.890000	-0.550000	0.921693029521742923648731
-0.870000	-0.550000	0.920094455541925926311819
-0.850000	-0.550000	0.917388480542512541049405
-0.830000	-0.550000	0.913925520521108647464814
-0.810000	-0.550000	0.910078582690631909812851
-0.790000	-0.550000	0.906122982424898748554654
-0.770000	-0.550000	0.902224308940836605685831
-0.750000	-0.550000	0.898465582716044375288789
-0.730000	-0.550000	0.894883285005708351000919
-0.710000	-0.550000	0.891496069149135372811088
-0.690000	-0.550000	0.888312601235348386907731
-0.670000	-0.550000	0.885340062072283440208764
-0.650000	-0.550000	0.882599642170622034065275
-0.630000	-0.550000	0.880164983529674205264826
-0.610000	-0.550000	0.878230905277048057300249
-0.590000	-0.550000	0.877294143544154469971375
-0.570000	-0.550000	0.878606350339547592653844
-0.550000	-0.550000	0.884973066627521176563675
-0.530000	-0.550000	0.901749302371978367354188
-0.510000	-0.550000	0.937159839109778847188181
-0.490000	-0.550000	0.999644169143188987547433
-0.470000	-0.550000	1.088936251205317784496174
-0.450000	-0.550000	1.177010992370517872274149
-0.430000	-0.550000	1.235254521546455874769777
-0.410000	-0.550000	1.266922196831878899558887
-0.390000	-0.550000	1.283395486232649984614795
-0.370000	-0.550000	1.293669094072521952298871
-0.350000	-0.550000	1.303061553525208804416025
-0.330000	-0.550000	1.313453011450395502279775
-0.310000	-0.550000	1.323768812850795395519299
-0.290000	-0.550000	1.332350739232710079562594
-0.270000	-0.550000	1.339674588822278966659951
-0.250000	-0.550000	1.347816407912070246766234
-0.230000	-0.550000	1.357386772984226164240340
-0.210000	-0.550000	1.367000486091533684174237
-0.190000	-0.550000	1.375552079535092175888167
-0.170000	-0.550000	1.382549301830440668936717
-0.150000	-0.550000	1.387777425944034304094998
-0.130000	-0.550000	1.391620701803749193814497
-0.110000	-0.550000	1.395444226555893285635079
-0.090000	-0.550000	1.400318117812226814677956
-0.070000	-0.550000	1.405077534509869163770190
-0.050000	-0.550000	1.407462848438073121926095
-0.030000	-0.550000	1.407153165463882027452769
-0.010000	-0.550000	1.406173870792663649353926
0.010000	-0.550000	1.406173870792663871398531
0.030000	-0.550000	1.407153165463882471541979
0.050000	-0.550000	1.407462848438073343970700
0.070000	-0.550000	1.405077534509869163770190
0.090000	-0.550000	1.400318117812226592633351
0.110000	-0.550000	1.395444226555893063590474
0.130000	-0.550000	1.391620701803748971769892
0.150000	-0.550000	1.387777425944034082050393
0.170000	-0.550000	1.382549301830440446892112
0.190000	-0.550000	1.375552079535091953843562
0.210000	-0.550000	1.367000486091533906218842
0.230000	-0.550000	1.357386772984226386284945
0.250000	-0.550000	1.347816407912070246766234
0.270000	-0.550000	1.339674588822279188704556
0.290000	-0.550000	1.332350739232710523651804
0.310000	-0.550000	1.323768812850795395519299
0.330000	-0.550000	1.313453011450395724324380
0.350000	-0.550000	1.303061553525209026460630
0.370000	-0.550000	1.293669094072522174343476
0.390000	-0.550000	1.283395486232650206659400
0.410000	-0.550000	1.266922196831879121603492
0.430000	-0.550000	1.235254521546456096814381
0.450000	-0.550000	1.177010992370518094318754
0.470000	-0.550000	1.088936251205318006540779
0.490000	-0.550000	0.999644169143188876525130
0.510000	-0.550000	0.937159839109778736165879
0.530000	-0.550000	0.901749302371978367354188
0.550000	-0.550000	0.884973066627521287585978
0.570000	-0.550000	0.878606350339547703676146
0.590000	-0.550000	0.877294143544154469971375
0.610000	-0.550000	0.878230905277048057300249
0.630000	-0.550000	0.880164983529674316287128
0.650000	-0.550000	0.882599642170622034065275
0.670000	-0.550000	0.885340062072283440208764
0.690000	-0.550000	0.888312601235348386907731
0.710000	-0.550000	0.891496069149135372811088
0.730000	-0.550000	0.894883285005708351000919
0.750000	-0.550000	0.898465582716044264266486
0.770000	-0.550000	0.902224308940836383641226
0.790000	-0.550000	0.906122982424898748554654
0.810000	-0.550000	0.910078582690631909812851
0.830000	-0.550000	0.913925520521108869509419
0.850000	-0.550000	0.917388480542512652071707
0.870000	-0.550000	0.920094455541926037334122
0.890000	-0.550000	0.921693029521743034671033
0.910000	-0.550000	0.922065749856362470993076
0.930000	-0.550000	0.921505354984222146974560
0.950000	-0.550000	0.920628757999742530770959
0.970000	-0.550000	0.919965860954137237825989
0.990000	-0.550000	0.919660742240382744761007

-0.990000	-0.530000	0.913252631764006506109865
-0.970000	-0.530000	0.913555693254464618036081
-0.950000	-0.530000	0.914172290520237185162955
-0.930000	-0.530000	0.915129192815211101041939
-0.910000	-0.530000	0.916079800792907184003866
-0.890000	-0.530000	0.916385917317429576911536
-0.870000	-0.530000	0.915562186288118362575972
-0.850000	-0.530000	0.913532844800676424590336
-0.830000	-0.530000	0.910558485789461635739883
-0.810000	-0.530000	0.907023832660987072706860
-0.790000	-0.530000	0.903258749409768912919105
-0.770000	-0.530000	0.899482812348020188686348
-0.750000	-0.530000	0.895817290224933726605627
-0.730000	-0.530000	0.892319194634229373441769
-0.710000	-0.530000	0.889017963950084588731215
-0.690000	-0.530000	0.885930680962464522920641
-0.670000	-0.530000	0.883078228696142053522067
-0.650000	-0.530000	0.880524541334670618475400
-0.630000	-0.530000	0.878448011020840802132170
-0.610000	-0.530000	0.877325162659889579153116
-0.590000	-0.530000	0.878406473130796561221700
-0.570000	-0.530000	0.884614446824067646168999
-0.550000	-0.530000	0.901749302371978478376491
-0.530000	-0.530000	0.938994892684034909713375
-0.510000	-0.530000	1.005778135074559154205076
-0.490000	-0.530000	1.100476380172170420834732
-0.470000	-0.530000	1.188716795148018867678275
-0.450000	-0.530000	1.243850593068025922605102
-0.430000	-0.530000	1.272832854515288714125631
-0.410000	-0.530000	1.287935151521971688381996
-0.390000	-0.530000	1.297628876490165339419036
-0.370000	-0.530000	1.306464740085769848931818
-0.350000	-0.530000	1.316582453599381752340491
-0.330000	-0.530000	1.328031449423477283744432
-0.310000	-0.530000	1.338938056692976719119770
-0.290000	-0.530000	1.347887337380240913020657
-0.270000	-0.530000	1.355977172412212050645053
-0.250000	-0.530000	1.365396589937060811692504
-0.230000	-0.530000	1.376190217416145999962396
-0.210000	-0.530000	1.386642298093464509278760
-0.190000	-0.530000	1.395785703238439090512202
-0.170000	-0.530000	1.403387086310573517167199
-0.150000	-0.530000	1.409620224794835063875098
-0.130000	-0.530000	1.415095466039506311162199
-0.110000	-0.530000	1.420353133981964388610209
-0.090000	-0.530000	1.425906586500086614677230
-0.070000	-0.530000	1.430418269264190911371770
-0.050000	-0.530000	1.432219766641429359310678
-0.030000	-0.530000	1.431788811446175202490849
-0.010000	-0.530000	1.431156316512989468137107
0.010000	-0.530000	1.431156316512989690181712
0.030000	-0.530000	1.431788811446175424535454
0.050000	-0.530000	1.432219766641429581355283
0.070000	-0.530000	1.430418269264191133416375
0.090000	-0.530000	1.425906586500086614677230
0.110000	-0.530000	1.420353133981964166565604
0.130000	-0.530000	1.415095466039506311162199
0.150000	-0.530000	1.409620224794835063875098
0.170000	-0.530000	1.403387086310573517167199
0.190000	-0.530000	1.395785703238438868467597
0.210000	-0.530000	1.386642298093464731323365
0.230000	-0.530000	1.376190217416146222007001
0.250000	-0.530000	1.365396589937061033737109
0.270000	-0.530000	1.355977172412212272689658
0.290000	-0.530000	1.347887337380241357109867
0.310000	-0.530000	1.338938056692977163208980
0.330000	-0.530000	1.328031449423477283744432
0.350000	-0.530000	1.316582453599381752340491
0.370000	-0.530000	1.306464740085770070976423
0.390000	-0.530000	1.297628876490165561463641
0.410000	-0.530000	1.287935151521971910426601
0.430000	-0.530000	1.272832854515288714125631
0.450000	-0.530000	1.243850593068026144649707
0.470000	-0.530000	1.188716795148019089722879
0.490000	-0.530000	1.100476380172170642879337
0.510000	-0.530000	1.005778135074559154205076
0.530000	-0.530000	0.938994892684034909713375
0.550000	-0.530000	0.901749302371978478376491
0.570000	-0.530000	0.884614446824067646168999
0.590000	-0.530000	0.878406473130796672244003
0.610000	-0.530000	0.877325162659889690175419
0.630000	-0.530000	0.878448011020840913154473
0.650000	-0.530000	0.880524541334670618475400
0.670000	-0.530000	0.883078228696141942499764
0.690000	-0.530000	0.885930680962464522920641
0.710000	-0.530000	0.889017963950084588731215
0.730000	-0.530000	0.892319194634229373441769
0.750000	-0.530000	0.895817290224933726605627
0.770000	-0.530000	0.899482812348020077664046
0.790000	-0.530000	0.903258749409769023941408
0.810000	-0.530000	0.907023832660987072706860
0.830000	-0.530000	0.910558485789461746762186
0.850000	-0.530000	0.913532844800676424590336
0.870000	-0.530000	0.915562186288118362575972
0.890000	-0.530000	0.916385917317429576911536
0.910000	-0.530000	0.916079800792907184003866
0.930000	-0.530000	0.915129192815211101041939
0.950000	-0.530000	0.914172290520236963118350
0.970000	-0.530000	0.913555693254464507013779
0.990000	-0.530000	0.913252631764006395087563

-0.990000	-0.510000	0.907119336406414178419766
-0.970000	-0.510000	0.907440099747408912556068
-0.950000	-0.510000	0.908019062540120214244155
-0.930000	-0.510000	0.908965417775585038384634
-0.910000	-0.510000	0.910132791556563014445658
-0.890000	-0.510000	0.910973970145735556513955
-0.870000	-0.510000	0.910878359892075994963534
-0.850000	-0.510000	0.909568893144102386116856
-0.830000	-0.510000	0.907163915281284038982790
-0.810000	-0.510000	0.904014416982729773764049
-0.790000	-0.510000	0.900490417993709324484541
-0.770000	-0.510000	0.896868265237556361313409
-0.750000	-0.510000	0.893312332982180268281525
-0.730000	-0.510000	0.889907648689191366209172
-0.710000	-0.510000	0.886700526799923505194556
-0.690000	-0.510000	0.883724187785714154763639
-0.670000	-0.510000	0.881038149404912096507303
-0.650000	-0.510000	0.878796626045718287656427
-0.630000	-0.510000	0.877421801189195771364382
-0.610000	-0.510000	0.878076292047195838819107
-0.590000	-0.510000	0.883619296296721756789339
-0.570000	-0.510000	0.900008939779897598754133
-0.550000	-0.510000	0.937159839109778847188181
-0.530000	-0.510000	1.005778135074559154205076
-0.510000	-0.510000	1.104257170541840027411240
-0.490000	-0.510000	1.194055849418793169292030
-0.470000	-0.510000	1.248423829029009279878437
-0.450000	-0.510000	1.276717918568262888356912
-0.430000	-0.510000	1.291959606562924189887553
-0.410000	-0.510000	1.302256137550391157375884
-0.390000	-0.510000	1.311383031541641264183795
-0.370000	-0.510000	1.320991052960685196993040
-0.350000	-0.510000	1.332092507554831550820040
-0.330000	-0.510000	1.344317518087591478703757
-0.310000	-0.510000	1.355644106965534723130418
-0.290000	-0.510000	1.364946821639821061822317
-0.270000	-0.510000	1.373686240564319538393079
-0.250000	-0.510000	1.384157290906420145759625
-0.230000	-0.510000	1.396102907760181199847693
-0.210000	-0.510000	1.407628718604571727013308
-0.190000	-0.510000	1.417656518636620788242908
-0.170000	-0.510000	1.425911791576069065357046
-0.150000	-0.510000	1.432914096500770728681573
-0.130000	-0.510000	1.439820190512393516257816
-0.110000	-0.510000	1.446510243466697875902582
-0.090000	-0.510000	1.452963876198843928833071
-0.070000	-0.510000	1.457531257238979804924384
-0.050000	-0.510000	1.459076184855344848756431
-0.030000	-0.510000	1.458690697009481951340604
-0.010000	-0.510000	1.458350206540410809452624
0.010000	-0.510000	1.458350206540410809452624
0.030000	-0.510000	1.458690697009482395429814
0.050000	-0.510000	1.459076184855345070801036
0.070000	-0.510000	1.457531257238980026968989
0.090000	-0.510000	1.452963876198843928833071
0.110000	-0.510000	1.446510243466697875902582
0.130000	-0.510000	1.439820190512393516257816
0.150000	-0.510000	1.432914096500770506636968
0.170000	-0.510000	1.425911791576069065357046
0.190000	-0.510000	1.417656518636620566198303
0.210000	-0.510000	1.407628718604571727013308
0.230000	-0.510000	1.396102907760181421892298
0.250000	-0.510000	1.384157290906420367804230
0.270000	-0.510000	1.373686240564319538393079
0.290000	-0.510000	1.364946821639821505911527
0.310000	-0.510000	1.355644106965534945175023
0.330000	-0.510000	1.344317518087591700748362
0.350000	-0.510000	1.332092507554831772864645
0.370000	-0.510000	1.320991052960685419037645
0.390000	-0.510000	1.311383031541641708273005
0.410000	-0.510000	1.302256137550391157375884
0.430000	-0.510000	1.291959606562924189887553
0.450000	-0.510000	1.276717918568262888356912
0.470000	-0.510000	1.248423829029009279878437
0.490000	-0.510000	1.194055849418793169292030
0.510000	-0.510000	1.104257170541840249455845
0.530000	-0.510000	1.005778135074559154205076
0.550000	-0.510000	0.937159839109778847188181
0.570000	-0.510000	0.900008939779897598754133
0.590000	-0.510000	0.883619296296721867811641
0.610000	-0.510000	0.878076292047195838819107
0.630000	-0.510000	0.877421801189195771364382
0.650000	-0.510000	0.878796626045718176634125
0.670000	-0.510000	0.881038149404912096507303
0.690000	-0.510000	0.883724187785714154763639
0.710000	-0.510000	0.886700526799923394172254
0.730000	-0.510000	0.889907648689191255186870
0.750000	-0.510000	0.893312332982180268281525
0.770000	-0.510000	0.896868265237556361313409
0.790000	-0.510000	0.900490417993709213462239
0.810000	-0.510000	0.904014416982729773764049
0.830000	-0.510000	0.907163915281284038982790
0.850000	-0.510000	0.909568893144102386116856
0.870000	-0.510000	0.910878359892075994963534
0.890000	-0.510000	0.910973970145735556513955
0.910000	-0.510000	0.910132791556563014445658
0.930000	-0.510000	0.908965417775584927362331
0.950000	-0.510000	0.908019062540120214244155
0.970000	-0.510000	0.907440099747408690511463
0.990000	-0.510000	0.907119336406414067397463

-0.990000	-0.490000	0.901263243771719513297569
-0.970000	-0.490000	0.901599824869451005326937
-0.950000	-0.490000	0.902172133687439203875158
-0.930000	-0.490000	0.903073225299343307348465
-0.910000	-0.490000	0.904321117468931845451152
-0.890000	-0.490000	0.905536481118129121803406
-0.870000	-0.490000	0.906078899345212462890231
-0.850000	-0.490000	0.905489967660489947220981
-0.830000	-0.490000	0.903716271515950464454647
-0.810000	-0.490000	0.901027028371773841541881
-0.790000	-0.490000	0.897801509411091713808162
-0.770000	-0.490000	0.894368330883733686498260
-0.750000	-0.490000	0.890943553803075327657268
-0.730000	-0.490000	0.887648294316509600676568
-0.710000	-0.490000	0.884551307910406259260583
-0.690000	-0.490000	0.881722106276861095075503
-0.670000	-0.490000	0.879298213200104261666468
-0.650000	-0.490000	0.877632481007080356150141
-0.630000	-0.490000	0.877728736939734854871631
-0.610000	-0.490000	0.882203886641157897230414
-0.590000	-0.490000	0.896836575755902920548124
-0.570000	-0.490000	0.931903610341393906502105
-0.550000	-0.490000	0.999644169143188987547433
-0.530000	-0.490000	1.100476380172170642879337
-0.510000	-0.490000	1.194055849418793169292030
-0.490000	-0.490000	1.249878385626451260392855
-0.470000	-0.490000	1.278804528377865734611873
-0.450000	-0.490000	1.295025610057365161864595
-0.430000	-0.490000	1.306526601893348793481664
-0.410000	-0.490000	1.316699337050053486564138
-0.390000	-0.490000	1.326676705775074793791646
-0.370000	-0.490000	1.337212917552379476404667
-0.350000	-0.490000	1.349291325799302221355447
-0.330000	-0.490000	1.362386547882237231021918
-0.310000	-0.490000	1.374318792077637407800239
-0.290000	-0.490000	1.384044008135384196123141
-0.270000	-0.490000	1.393183594024001825673054
-0.250000	-0.490000	1.404269011997447469397571
-0.230000	-0.490000	1.417099976952430173682274
-0.210000	-0.490000	1.429797362061637322483421
-0.190000	-0.490000	1.441023228173730297285715
-0.170000	-0.490000	1.450270456029662424768389
-0.150000	-0.490000	1.458102726945079030684838
-0.130000	-0.490000	1.466155351550046725961352
-0.110000	-0.490000	1.474244502893400143861413
-0.090000	-0.490000	1.481637911402998719623270
-0.070000	-0.490000	1.486495686845120234309547
-0.050000	-0.490000	1.488086928534210207075716
-0.030000	-0.490000	1.487782760163702144851072
-0.010000	-0.490000	1.487543857490442933411146
0.010000	-0.490000	1.487543857490442711366541
0.030000	-0.490000	1.487782760163702366895677
0.050000	-0.490000	1.488086928534210429120321
0.070000	-0.490000	1.486495686845120234309547
0.090000	-0.490000	1.481637911402998719623270
0.110000	-0.490000	1.474244502893399699772203
0.130000	-0.490000	1.466155351550046503916747
0.150000	-0.490000	1.458102726945078808640233
0.170000	-0.490000	1.450270456029662424768389
0.190000	-0.490000	1.441023228173730297285715
0.210000	-0.490000	1.429797362061637322483421
0.230000	-0.490000	1.417099976952430173682274
0.250000	-0.490000	1.404269011997447691442176
0.270000	-0.490000	1.393183594024002047717659
0.290000	-0.490000	1.384044008135384418167746
0.310000	-0.490000	1.374318792077637629844844
0.330000	-0.490000	1.362386547882237453066523
0.350000	-0.490000	1.349291325799302443400052
0.370000	-0.490000	1.337212917552379698449272
0.390000	-0.490000	1.326676705775074793791646
0.410000	-0.490000	1.316699337050053486564138
0.430000	-0.490000	1.306526601893348793481664
0.450000	-0.490000	1.295025610057364939819990
0.470000	-0.490000	1.278804528377865512567269
0.490000	-0.490000	1.249878385626451038348250
0.510000	-0.490000	1.194055849418793169292030
0.530000	-0.490000	1.100476380172170864923942
0.550000	-0.490000	0.999644169143188987547433
0.570000	-0.490000	0.931903610341393906502105
0.590000	-0.490000	0.896836575755902920548124
0.610000	-0.490000	0.882203886641157897230414
0.630000	-0.490000	0.877728736939734854871631
0.650000	-0.490000	0.877632481007080578194746
0.670000	-0.490000	0.879298213200104372688770
0.690000	-0.490000	0.881722106276861206097806
0.710000	-0.490000	0.884551307910406259260583
0.730000	-0.490000	0.887648294316509489654266
0.750000	-0.490000	0.890943553803075327657268
0.770000	-0.490000	0.894368330883733575475958
0.790000	-0.490000	0.897801509411091602785859
0.810000	-0.490000	0.901027028371773730519578
0.830000	-0.490000	0.903716271515950464454647
0.850000	-0.490000	0.905489967660489947220981
0.870000	-0.490000	0.906078899345212462890231
0.890000	-0.490000	0.905536481118129121803406
0.910000	-0.490000	0.904321117468931734428850
0.930000	-0.490000	0.903073225299343307348465
0.950000	-0.490000	0.902172133687439425919763
0.970000	-0.490000	0.901599824869450894304634
0.990000	-0.490000	0.901263243771719402275266

-0.990000	-0.470000	0.895686468137687819002224
-0.970000	-0.470000	0.896024506800185416288684
-0.950000	-0.470000	0.896613235721516410592358
-0.930000	-0.470000	0.897476339793487953855333
-0.910000	-0.470000	0.898721597038570352289355
-0.890000	-0.470000	0.900158735978660362597736
-0.870000	-0.470000	0.901216052657328292596617
-0.850000	-0.470000	0.901308132771451719911227
-0.830000	-0.470000	0.900197574307074588340072
-0.810000	-0.470000	0.898034641134088151837034
-0.790000	-0.470000	0.895172183507080276854140
-0.770000	-0.470000	0.891972881057825239814463
-0.750000	-0.470000	0.888707332265861738029855
-0.730000	-0.470000	0.885539578712936648052789
-0.710000	-0.470000	0.882580176077266020939760
-0.690000	-0.470000	0.879969413816245382697900
-0.670000	-0.470000	0.878000477829199876822486
-0.650000	-0.470000	0.877484553568485092789331
-0.630000	-0.470000	0.880655253999176879098343
-0.610000	-0.470000	0.892775205278124595054123
-0.590000	-0.470000	0.923954555331702231946167
-0.570000	-0.470000	0.987851883835894728491667
-0.550000	-0.470000	1.088936251205318006540779
-0.530000	-0.470000	1.188716795148019089722879
-0.510000	-0.470000	1.248423829029009279878437
-0.490000	-0.470000	1.278804528377865734611873
-0.470000	-0.470000	1.296202308923327439771356
-0.450000	-0.470000	1.309058433837369639363146
-0.430000	-0.470000	1.320436123544164397358713
-0.410000	-0.470000	1.331448888055378088068892
-0.390000	-0.470000	1.342414768994073970276304
-0.370000	-0.470000	1.353981079760566696990054
-0.350000	-0.470000	1.367244911249450023404961
-0.330000	-0.470000	1.381575534329913645947840
-0.310000	-0.470000	1.394715384174120220706072
-0.290000	-0.470000	1.405416260793048932598026
-0.270000	-0.470000	1.415085103092939000646311
-0.250000	-0.470000	1.426432592230707285807512
-0.230000	-0.470000	1.439698470802403873491926
-0.210000	-0.470000	1.453321495249700223695299
-0.190000	-0.470000	1.465854742754927553249900
-0.170000	-0.470000	1.476469890358103276284396
-0.150000	-0.470000	1.485458884427109937931277
-0.130000	-0.470000	1.494546924803084930744035
-0.110000	-0.470000	1.503725195616135490439547
-0.090000	-0.470000	1.511861833968902724123495
-0.070000	-0.470000	1.517271677072204782987797
-0.050000	-0.470000	1.519231388735556187441489
-0.030000	-0.470000	1.519106505846694377126482
-0.010000	-0.470000	1.518858740777599081184235
0.010000	-0.470000	1.518858740777598859139630
0.030000	-0.470000	1.519106505846694377126482
0.050000	-0.470000	1.519231388735556187441489
0.070000	-0.470000	1.517271677072204560943192
0.090000	-0.470000	1.511861833968902502078890
0.110000	-0.470000	1.503725195616135046350337
0.130000	-0.470000	1.494546924803084708699430
0.150000	-0.470000	1.485458884427109715886672
0.170000	-0.470000	1.476469890358103054239791
0.190000	-0.470000	1.465854742754927331205295
0.210000	-0.470000	1.453321495249700223695299
0.230000	-0.470000	1.439698470802404095536531
0.250000	-0.470000	1.426432592230707507852117
0.270000	-0.470000	1.415085103092939000646311
0.290000	-0.470000	1.405416260793048932598026
0.310000	-0.470000	1.394715384174120442750677
0.330000	-0.470000	1.381575534329913645947840
0.350000	-0.470000	1.367244911249450023404961
0.370000	-0.470000	1.353981079760566919034659
0.390000	-0.470000	1.342414768994073748231699
0.410000	-0.470000	1.331448888055377866024287
0.430000	-0.470000	1.320436123544164175314108
0.450000	-0.470000	1.309058433837369417318541
0.470000	-0.470000	1.296202308923327217726751
0.490000	-0.470000	1.278804528377865512567269
0.510000	-0.470000	1.248423829029009279878437
0.530000	-0.470000	1.188716795148019089722879
0.550000	-0.470000	1.088936251205318006540779
0.570000	-0.470000	0.987851883835894728491667
0.590000	-0.470000	0.923954555331702120923865
0.610000	-0.470000	0.892775205278124595054123
0.630000	-0.470000	0.880655253999176879098343
0.650000	-0.470000	0.877484553568485092789331
0.670000	-0.470000	0.878000477829199987844788
0.690000	-0.470000	0.879969413816245493720203
0.710000	-0.470000	0.882580176077266020939760
0.730000	-0.470000	0.885539578712936759075092
0.750000	-0.470000	0.888707332265861738029855
0.770000	-0.470000	0.891972881057825239814463
0.790000	-0.470000	0.895172183507080165831837
0.810000	-0.470000	0.898034641134088040814731
0.830000	-0.470000	0.900197574307074588340072
0.850000	-0.470000	0.901308132771451719911227
0.870000	-0.470000	0.901216052657328403618919
0.890000	-0.470000	0.900158735978660362597736
0.910000	-0.470000	0.898721597038570463311657
0.930000	-0.470000	0.897476339793487842833031
0.950000	-0.470000	0.896613235721516299570055
0.970000	-0.470000	0.896024506800185305266382
0.990000	-0.470000	0.895686468137687930024526

-0.990000	-0.450000	0.890385676298263706307523
-0.970000	-0.450000	0.890717027166782360225739
-0.950000	-0.450000	0.891326841279467929624047
-0.930000	-0.450000	0.892175611364364518074410
-0.910000	-0.450000	0.893380739605099227773621
-0.890000	-0.450000	0.894919200775429857230847
-0.870000	-0.450000	0.896355127191117651008767
-0.850000	-0.450000	0.897056080160286373192946
-0.830000	-0.450000	0.896611790302020206233635
-0.810000	-0.450000	0.895022796052360236629397
-0.790000	-0.450000	0.892580200949698254753173
-0.770000	-0.450000	0.889662335209180699102660
-0.750000	-0.450000	0.886587905655947139393902
-0.730000	-0.450000	0.883575175578204086157541
-0.710000	-0.450000	0.880808981342690033855547
-0.690000	-0.450000	0.878555258388440618588788
-0.670000	-0.450000	0.877444597238034473818402
-0.650000	-0.450000	0.879256351393500334978626
-0.630000	-0.450000	0.888471430714973808839829
-0.610000	-0.450000	0.914426888642220325742471
-0.590000	-0.450000	0.971539230189863212139301
-0.570000	-0.450000	1.069401107616497981211978
-0.550000	-0.450000	1.177010992370518316363359
-0.530000	-0.450000	1.243850593068025922605102
-0.510000	-0.450000	1.276717918568262888356912
-0.490000	-0.450000	1.295025610057364939819990
-0.470000	-0.450000	1.309058433837369639363146
-0.450000	-0.450000	1.321688902130320864003465
-0.430000	-0.450000	1.333731226295442606755159
-0.410000	-0.450000	1.345765200963411123424862
-0.390000	-0.450000	1.357797505363932621946788
-0.370000	-0.450000	1.370424770212196552421346
-0.350000	-0.450000	1.384891667637177636862589
-0.330000	-0.450000	1.400685595086530677022552
-0.310000	-0.450000	1.415639606381757120701081
-0.290000	-0.450000	1.428113625294305188972999
-0.270000	-0.450000	1.438930150594594170598839
-0.250000	-0.450000	1.450689680353413502089666
-0.230000	-0.450000	1.464300534810404341712342
-0.210000	-0.450000	1.478664806761410543956003
-0.190000	-0.450000	1.492418801103076342329246
-0.170000	-0.450000	1.504416642469265763537578
-0.150000	-0.450000	1.514627673953374387139093
-0.130000	-0.450000	1.524604086551892390133389
-0.110000	-0.450000	1.534607829951916357913433
-0.090000	-0.450000	1.543488211625990924602547
-0.070000	-0.450000	1.549635279686092603768088
-0.050000	-0.450000	1.552230739952145555093921
-0.030000	-0.450000	1.552377402045320708978693
-0.010000	-0.450000	1.552020580889722722872648
0.010000	-0.450000	1.552020580889722500828043
0.030000	-0.450000	1.552377402045320708978693
0.050000	-0.450000	1.552230739952145555093921
0.070000	-0.450000	1.549635279686092603768088
0.090000	-0.450000	1.543488211625990924602547
0.110000	-0.450000	1.534607829951915913824223
0.130000	-0.450000	1.524604086551892168088784
0.150000	-0.450000	1.514627673953374165094488
0.170000	-0.450000	1.504416642469265541492973
0.190000	-0.450000	1.492418801103075898240036
0.210000	-0.450000	1.478664806761410321911399
0.230000	-0.450000	1.464300534810404341712342
0.250000	-0.450000	1.450689680353413724134271
0.270000	-0.450000	1.438930150594594170598839
0.290000	-0.450000	1.428113625294305411017604
0.310000	-0.450000	1.415639606381757342745686
0.330000	-0.450000	1.400685595086530677022552
0.350000	-0.450000	1.384891667637177414817984
0.370000	-0.450000	1.370424770212196330376742
0.390000	-0.450000	1.357797505363932621946788
0.410000	-0.450000	1.345765200963410901380257
0.430000	-0.450000	1.333731226295442606755159
0.450000	-0.450000	1.321688902130320641958861
0.470000	-0.450000	1.309058433837369417318541
0.490000	-0.450000	1.295025610057364939819990
0.510000	-0.450000	1.276717918568262888356912
0.530000	-0.450000	1.243850593068025922605102
0.550000	-0.450000	1.177010992370518094318754
0.570000	-0.450000	1.069401107616497759167373
0.590000	-0.450000	0.971539230189863101116998
0.610000	-0.450000	0.914426888642220325742471
0.630000	-0.450000	0.888471430714973808839829
0.650000	-0.450000	0.879256351393500446000928
0.670000	-0.450000	0.877444597238034473818402
0.690000	-0.450000	0.878555258388440729611091
0.710000	-0.450000	0.880808981342690033855547
0.730000	-0.450000	0.883575175578203975135239
0.750000	-0.450000	0.886587905655947028371600
0.770000	-0.450000	0.889662335209180699102660
0.790000	-0.450000	0.892580200949698365775475
0.810000	-0.450000	0.895022796052360236629397
0.830000	-0.450000	0.896611790302020206233635
0.850000	-0.450000	0.897056080160286373192946
0.870000	-0.450000	0.896355127191117762031070
0.890000	-0.450000	0.894919200775429968253150
0.910000	-0.450000	0.893380739605099338795924
0.930000	-0.450000	0.892175611364364518074410
0.950000	-0.450000	0.891326841279468040646350
0.970000	-0.450000	0.890717027166782249203436
0.990000	-0.450000	0.890385676298263817329826

-0.990000	-0.430000	0.885356045196143748299278
-0.970000	-0.430000	0.885681241207623926037229
-0.950000	-0.430000	0.886302803625013679855726
-0.930000	-0.430000	0.887161109972834260872787
-0.910000	-0.430000	0.888321164162376164519230
-0.890000	-0.430000	0.889875632752762935062663
-0.870000	-0.430000	0.891557298927045938086167
-0.850000	-0.430000	0.892765654670897190747780
-0.830000	-0.430000	0.892962066108559993082849
-0.810000	-0.430000	0.891978759364708939649802
-0.790000	-0.430000	0.890009074116152043565364
-0.770000	-0.430000	0.887422637850872053633111
-0.750000	-0.430000	0.884578156782511615396913
-0.730000	-0.430000	0.881770436010343106048026
-0.710000	-0.430000	0.879299025335048556328843
-0.690000	-0.430000	0.877671418204174491606295
-0.670000	-0.430000	0.878225930211548710957459
-0.650000	-0.430000	0.884524810409162753899182
-0.630000	-0.430000	0.904606245756501947674622
-0.610000	-0.430000	0.952572661601786552232340
-0.590000	-0.430000	1.042499430653204495200725
-0.570000	-0.430000	1.157029531712361114514920
-0.550000	-0.430000	1.235254521546456096814381
-0.530000	-0.430000	1.272832854515288714125631
-0.510000	-0.430000	1.291959606562923967842949
-0.490000	-0.430000	1.306526601893348793481664
-0.470000	-0.430000	1.320436123544164397358713
-0.450000	-0.430000	1.333731226295442606755159
-0.430000	-0.430000	1.346790066037815591926119
-0.410000	-0.430000	1.360076063745382812797402
-0.390000	-0.430000	1.373305798341298622489148
-0.370000	-0.430000	1.386997816546184703057065
-0.350000	-0.430000	1.402504250311774169901469
-0.330000	-0.430000	1.419612017853522978327874
-0.310000	-0.430000	1.436481919967172116159304
-0.290000	-0.430000	1.451274339603049412517066
-0.270000	-0.430000	1.464021399455683658530347
-0.250000	-0.430000	1.476799196615971254686883
-0.230000	-0.430000	1.490862094256247161183637
-0.210000	-0.430000	1.505752872407865039505737
-0.190000	-0.430000	1.520545071194332908959268
-0.170000	-0.430000	1.533928470566197743707448
-0.150000	-0.430000	1.545511373020752587947868
-0.130000	-0.430000	1.556456694372363447342877
-0.110000	-0.430000	1.567121982572949878687041
-0.090000	-0.430000	1.576569249491470481316924
-0.070000	-0.430000	1.583441233298881645197298
-0.050000	-0.430000	1.586868705909762145012110
-0.030000	-0.430000	1.587476224694351012445281
-0.010000	-0.430000	1.587059746746751764945316
0.010000	-0.430000	1.587059746746751542900711
0.030000	-0.430000	1.587476224694351012445281
0.050000	-0.430000	1.586868705909762145012110
0.070000	-0.430000	1.583441233298881645197298
0.090000	-0.430000	1.576569249491470259272319
0.110000	-0.430000	1.567121982572949656642436
0.130000	-0.430000	1.556456694372363447342877
0.150000	-0.430000	1.545511373020752587947868
0.170000	-0.430000	1.533928470566197521662843
0.190000	-0.430000	1.520545071194332464870058
0.210000	-0.430000	1.505752872407864817461132
0.230000	-0.430000	1.490862094256247161183637
0.250000	-0.430000	1.476799196615971254686883
0.270000	-0.430000	1.464021399455683436485742
0.290000	-0.430000	1.451274339603049412517066
0.310000	-0.430000	1.436481919967172116159304
0.330000	-0.430000	1.419612017853522978327874
0.350000	-0.430000	1.402504250311774169901469
0.370000	-0.430000	1.386997816546184703057065
0.390000	-0.430000	1.373305798341298400444543
0.410000	-0.430000	1.360076063745382590752797
0.430000	-0.430000	1.346790066037815369881514
0.450000	-0.430000	1.333731226295442384710555
0.470000	-0.430000	1.320436123544164175314108
0.490000	-0.430000	1.306526601893348793481664
0.510000	-0.430000	1.291959606562923967842949
0.530000	-0.430000	1.272832854515288714125631
0.550000	-0.430000	1.235254521546456096814381
0.570000	-0.430000	1.157029531712360892470315
0.590000	-0.430000	1.042499430653204273156121
0.610000	-0.430000	0.952572661601786441210038
0.630000	-0.430000	0.904606245756502058696924
0.650000	-0.430000	0.884524810409162753899182
0.670000	-0.430000	0.878225930211548710957459
0.690000	-0.430000	0.877671418204174380583993
0.710000	-0.430000	0.879299025335048445306541
0.730000	-0.430000	0.881770436010342995025724
0.750000	-0.430000	0.884578156782511504374611
0.770000	-0.430000	0.887422637850872053633111
0.790000	-0.430000	0.890009074116152043565364
0.810000	-0.430000	0.891978759364708939649802
0.830000	-0.430000	0.892962066108560104105152
0.850000	-0.430000	0.892765654670897190747780
0.870000	-0.430000	0.891557298927045938086167
0.890000	-0.430000	0.889875632752762935062663
0.910000	-0.430000	0.888321164162376275541533
0.930000	-0.430000	0.887161109972834260872787
0.950000	-0.430000	0.886302803625013679855726
0.970000	-0.430000	0.885681241207623815014927
0.990000	-0.430000	0.885356045196143970343883

-0.990000	-0.410000	0.880596568903614262957547
-0.970000	-0.410000	0.880924616254383785474147
-0.950000	-0.410000	0.881547817088313090394536
-0.930000	-0.410000	0.882428315268361296297428
-0.910000	-0.410000	0.883562112250766085175258
-0.890000	-0.410000	0.885086305362327907531039
-0.870000	-0.410000	0.886900131902409682993493
-0.850000	-0.410000	0.888497366084032957900263
-0.830000	-0.410000	0.889274179272939058193970
-0.810000	-0.410000	0.888903300654317662932158
-0.790000	-0.410000	0.887453067083215696442267
-0.770000	-0.410000	0.885249591245941824801946
-0.750000	-0.410000	0.882688326923851573901914
-0.730000	-0.410000	0.880167053716202629765064
-0.710000	-0.410000	0.878166864721045214992046
-0.690000	-0.410000	0.877680827398544249895451
-0.670000	-0.410000	0.881365618301683917401590
-0.650000	-0.410000	0.895658780419824274154905
-0.630000	-0.410000	0.933226754472190944689203
-0.610000	-0.410000	1.010702353658719188089776
-0.590000	-0.410000	1.126655525836829374597414
-0.570000	-0.410000	1.220577062167000681469631
-0.550000	-0.410000	1.266922196831879121603492
-0.530000	-0.410000	1.287935151521971688381996
-0.510000	-0.410000	1.302256137550390935331279
-0.490000	-0.410000	1.316699337050053264519534
-0.470000	-0.410000	1.331448888055377866024287
-0.450000	-0.410000	1.345765200963410901380257
-0.430000	-0.410000	1.360076063745382590752797
-0.410000	-0.410000	1.374802694748763265408797
-0.390000	-0.410000	1.389468254856268680796916
-0.370000	-0.410000	1.404399512560671414718172
-0.350000	-0.410000	1.420903482421666197410559
-0.330000	-0.410000	1.439107682474951799278529
-0.310000	-0.410000	1.457603255484115623019648
-0.290000	-0.410000	1.474853182340787327575526
-0.270000	-0.410000	1.489985484283129713034555
-0.250000	-0.410000	1.504252813399921340220544
-0.230000	-0.410000	1.519037230990364140126303
-0.210000	-0.410000	1.534536474714393028406789
-0.190000	-0.410000	1.550246981332484841331620
-0.170000	-0.410000	1.564889384687828011166744
-0.150000	-0.410000	1.577872741537049483540045
-0.130000	-0.410000	1.589894246879674177819197
-0.110000	-0.410000	1.601171698970550227869580
-0.090000	-0.410000	1.610986117642217552159423
-0.070000	-0.410000	1.618410737350157724279143
-0.050000	-0.410000	1.622671620442004414286430
-0.030000	-0.410000	1.623902760218634888644829
-0.010000	-0.410000	1.623605528961181931890678
0.010000	-0.410000	1.623605528961181931890678
0.030000	-0.410000	1.623902760218634888644829
0.050000	-0.410000	1.622671620442004414286430
0.070000	-0.410000	1.618410737350157724279143
0.090000	-0.410000	1.610986117642217330114818
0.110000	-0.410000	1.601171698970550227869580
0.130000	-0.410000	1.589894246879674177819197
0.150000	-0.410000	1.577872741537049483540045
0.170000	-0.410000	1.564889384687828011166744
0.190000	-0.410000	1.550246981332484841331620
0.210000	-0.410000	1.534536474714393028406789
0.230000	-0.410000	1.519037230990364140126303
0.250000	-0.410000	1.504252813399921340220544
0.270000	-0.410000	1.489985484283129713034555
0.290000	-0.410000	1.474853182340787327575526
0.310000	-0.410000	1.457603255484115400975043
0.330000	-0.410000	1.439107682474951799278529
0.350000	-0.410000	1.420903482421666197410559
0.370000	-0.410000	1.404399512560671192673567
0.390000	-0.410000	1.389468254856268458752311
0.410000	-0.410000	1.374802694748763043364193
0.430000	-0.410000	1.360076063745382368708192
0.450000	-0.410000	1.345765200963410679335652
0.470000	-0.410000	1.331448888055378088068892
0.490000	-0.410000	1.316699337050053264519534
0.510000	-0.410000	1.302256137550390935331279
0.530000	-0.410000	1.287935151521971466337391
0.550000	-0.410000	1.266922196831878899558887
0.570000	-0.410000	1.220577062167000237380421
0.590000	-0.410000	1.126655525836829152552809
0.610000	-0.410000	1.010702353658718966045171
0.630000	-0.410000	0.933226754472190833666900
0.650000	-0.410000	0.895658780419824274154905
0.670000	-0.410000	0.881365618301683917401590
0.690000	-0.410000	0.877680827398544249895451
0.710000	-0.410000	0.878166864721044992947441
0.730000	-0.410000	0.880167053716202518742762
0.750000	-0.410000	0.882688326923851462879611
0.770000	-0.410000	0.885249591245941935824249
0.790000	-0.410000	0.887453067083215696442267
0.810000	-0.410000	0.888903300654317662932158
0.830000	-0.410000	0.889274179272939169216272
0.850000	-0.410000	0.888497366084032957900263
0.870000	-0.410000	0.886900131902409682993493
0.890000	-0.410000	0.885086305362327907531039
0.910000	-0.410000	0.883562112250765974152955
0.930000	-0.410000	0.882428315268361296297428
0.950000	-0.410000	0.881547817088312979372233
0.970000	-0.410000	0.880924616254383785474147
0.990000	-0.410000	0.880596568903614262957547

-0.990000	-0.390000	0.876096832408982728601643
-0.970000	-0.390000	0.876434314234075251270895
-0.950000	-0.390000	0.877055377059188345789664
-0.930000	-0.390000	0.877957893040182679733618
-0.910000	-0.390000	0.879091673455444366780398
-0.890000	-0.390000	0.880576996013034629662286
-0.870000	-0.390000	0.882444457707161400428220
-0.850000	-0.390000	0.884320147972741055220069
-0.830000	-0.390000	0.885593116752727338436557
-0.810000	-0.390000	0.885812007328211636902893
-0.790000	-0.390000	0.884908363611984882801664
-0.770000	-0.390000	0.883138092991053946789748
-0.750000	-0.390000	0.880934322399848590556815
-0.730000	-0.390000	0.878825061518443306773918
-0.710000	-0.390000	0.877610584852016706314259
-0.690000	-0.390000	0.879192091321762125843975
-0.670000	-0.390000	0.888384538918841504262502
-0.650000	-0.390000	0.915620157737061624025898
-0.630000	-0.390000	0.977737955747920772786586
-0.610000	-0.390000	1.085596820333624812349171
-0.590000	-0.390000	1.196524038783754795289838
-0.570000	-0.390000	1.257512604638927777855884
-0.550000	-0.390000	1.283395486232650206659400
-0.530000	-0.390000	1.297628876490165339419036
-0.510000	-0.390000	1.311383031541641708273005
-0.490000	-0.390000	1.326676705775074793791646
-0.470000	-0.390000	1.342414768994073970276304
-0.450000	-0.390000	1.357797505363932843991392
-0.430000	-0.390000	1.373305798341298622489148
-0.410000	-0.390000	1.389468254856268680796916
-0.390000	-0.390000	1.405734529859694159625860
-0.370000	-0.390000	1.422166893759739592084657
-0.350000	-0.390000	1.439881965585174894428633
-0.330000	-0.390000	1.459296814974705425171919
-0.310000	-0.390000	1.479501068850679112998137
-0.290000	-0.390000	1.499051045813888816127246
-0.270000	-0.390000	1.516602220148791202447569
-0.250000	-0.390000	1.532712047720815151663487
-0.230000	-0.390000	1.548521474675068176907189
-0.210000	-0.390000	1.564687443585616177799125
-0.190000	-0.390000	1.581235772520390492346110
-0.170000	-0.390000	1.597047324697514980584856
-0.150000	-0.390000	1.611447582451031923511664
-0.130000	-0.390000	1.624642779748312060306148
-0.110000	-0.390000	1.636505075749251636452186
-0.090000	-0.390000	1.646478753055393928761418
-0.070000	-0.390000	1.654153344404510006526721
-0.050000	-0.390000	1.659070351244011698454983
-0.030000	-0.390000	1.661087477979477311507139
-0.010000	-0.390000	1.661250833947508498411594
0.010000	-0.390000	1.661250833947508498411594
0.030000	-0.390000	1.661087477979477533551744
0.050000	-0.390000	1.659070351244011476410378
0.070000	-0.390000	1.654153344404510006526721
0.090000	-0.390000	1.646478753055393484672209
0.110000	-0.390000	1.636505075749251414407581
0.130000	-0.390000	1.624642779748312282350753
0.150000	-0.390000	1.611447582451031923511664
0.170000	-0.390000	1.597047324697514758540251
0.190000	-0.390000	1.581235772520390492346110
0.210000	-0.390000	1.564687443585616177799125
0.230000	-0.390000	1.548521474675068398951794
0.250000	-0.390000	1.532712047720815151663487
0.270000	-0.390000	1.516602220148791424492174
0.290000	-0.390000	1.499051045813888816127246
0.310000	-0.390000	1.479501068850678890953532
0.330000	-0.390000	1.459296814974705647216524
0.350000	-0.390000	1.439881965585175116473238
0.370000	-0.390000	1.422166893759739592084657
0.390000	-0.390000	1.405734529859694159625860
0.410000	-0.390000	1.389468254856268458752311
0.430000	-0.390000	1.373305798341298400444543
0.450000	-0.390000	1.357797505363932621946788
0.470000	-0.390000	1.342414768994073970276304
0.490000	-0.390000	1.326676705775074793791646
0.510000	-0.390000	1.311383031541641486228400
0.530000	-0.390000	1.297628876490165339419036
0.550000	-0.390000	1.283395486232649984614795
0.570000	-0.390000	1.257512604638927555811279
0.590000	-0.390000	1.196524038783754795289838
0.610000	-0.390000	1.085596820333624812349171
0.630000	-0.390000	0.977737955747920772786586
0.650000	-0.390000	0.915620157737061624025898
0.670000	-0.390000	0.888384538918841393240200
0.690000	-0.390000	0.879192091321762014821672
0.710000	-0.390000	0.877610584852016706314259
0.730000	-0.390000	0.878825061518443195751615
0.750000	-0.390000	0.880934322399848590556815
0.770000	-0.390000	0.883138092991054168834353
0.790000	-0.390000	0.884908363611984993823967
0.810000	-0.390000	0.885812007328211525880590
0.830000	-0.390000	0.885593116752727338436557
0.850000	-0.390000	0.884320147972741055220069
0.870000	-0.390000	0.882444457707161400428220
0.890000	-0.390000	0.880576996013034518639984
0.910000	-0.390000	0.879091673455444255758096
0.930000	-0.390000	0.877957893040182568711316
0.950000	-0.390000	0.877055377059188234767362
0.970000	-0.390000	0.876434314234075251270895
0.990000	-0.390000	0.876096832408982728601643

-0.990000	-0.370000	0.871857863773364494264229
-0.970000	-0.370000	0.872202186556342962120425
-0.950000	-0.370000	0.872818718726471765023689
-0.930000	-0.370000	0.873734299868403674338424
-0.910000	-0.370000	0.874885479176944924617487
-0.890000	-0.370000	0.876339309973734437164694
-0.870000	-0.370000	0.878212476626474725094340
-0.850000	-0.370000	0.880276897610879793809602
-0.830000	-0.370000	0.881960212625166550814981
-0.810000	-0.370000	0.882727716104768633798017
-0.790000	-0.370000	0.882376869198262858695614
-0.770000	-0.370000	0.881089927893877189468697
-0.750000	-0.370000	0.879340074379586722486124
-0.730000	-0.370000	0.877838052151205805451184
-0.710000	-0.370000	0.877957854913494317727896
-0.690000	-0.370000	0.883108484962815798446911
-0.670000	-0.370000	0.901222915049402661935574
-0.650000	-0.370000	0.947198576802495195714471
-0.630000	-0.370000	1.038178569949097518332337
-0.610000	-0.370000	1.159424877052586566605896
-0.590000	-0.370000	1.241590782339784704291219
-0.570000	-0.370000	1.277577670197545645081050
-0.550000	-0.370000	1.293669094072521952298871
-0.530000	-0.370000	1.306464740085770070976423
-0.510000	-0.370000	1.320991052960685419037645
-0.490000	-0.370000	1.337212917552379698449272
-0.470000	-0.370000	1.353981079760566696990054
-0.450000	-0.370000	1.370424770212196774465951
-0.430000	-0.370000	1.386997816546184925101670
-0.410000	-0.370000	1.404399512560671414718172
-0.390000	-0.370000	1.422166893759739814129262
-0.370000	-0.370000	1.440132188820749004065647
-0.350000	-0.370000	1.459145956444575453758716
-0.330000	-0.370000	1.479839093034554187156004
-0.310000	-0.370000	1.501711581917343663050701
-0.290000	-0.370000	1.523427847399237311520892
-0.270000	-0.370000	1.543662319899462564976034
-0.250000	-0.370000	1.562070226328804656290572
-0.230000	-0.370000	1.579235356388305033803476
-0.210000	-0.370000	1.596075382460840907938859
-0.190000	-0.370000	1.613194401033230640507554
-0.170000	-0.370000	1.629909596908036384377283
-0.150000	-0.370000	1.645617492266687964530547
-0.130000	-0.370000	1.660063696844063407809244
-0.110000	-0.370000	1.672659141850897146497346
-0.090000	-0.370000	1.682865968449793081518351
-0.070000	-0.370000	1.690676049198376107440822
-0.050000	-0.370000	1.696074598911733177786232
-0.030000	-0.370000	1.698952909157386059746386
-0.010000	-0.370000	1.699846840619709364972323
0.010000	-0.370000	1.699846840619709587016928
0.030000	-0.370000	1.698952909157386059746386
0.050000	-0.370000	1.696074598911733177786232
0.070000	-0.370000	1.690676049198375885396217
0.090000	-0.370000	1.682865968449792859473746
0.110000	-0.370000	1.672659141850896924452741
0.130000	-0.370000	1.660063696844063185764639
0.150000	-0.370000	1.645617492266687742485942
0.170000	-0.370000	1.629909596908036384377283
0.190000	-0.370000	1.613194401033230640507554
0.210000	-0.370000	1.596075382460840907938859
0.230000	-0.370000	1.579235356388305033803476
0.250000	-0.370000	1.562070226328804878335177
0.270000	-0.370000	1.543662319899462564976034
0.290000	-0.370000	1.523427847399237311520892
0.310000	-0.370000	1.501711581917343663050701
0.330000	-0.370000	1.479839093034554187156004
0.350000	-0.370000	1.459145956444575453758716
0.370000	-0.370000	1.440132188820748782021042
0.390000	-0.370000	1.422166893759739592084657
0.410000	-0.370000	1.404399512560671192673567
0.430000	-0.370000	1.386997816546184703057065
0.450000	-0.370000	1.370424770212196330376742
0.470000	-0.370000	1.353981079760566696990054
0.490000	-0.370000	1.337212917552379476404667
0.510000	-0.370000	1.320991052960685419037645
0.530000	-0.370000	1.306464740085770070976423
0.550000	-0.370000	1.293669094072522174343476
0.570000	-0.370000	1.277577670197545645081050
0.590000	-0.370000	1.241590782339784704291219
0.610000	-0.370000	1.159424877052586788650501
0.630000	-0.370000	1.038178569949097740376942
0.650000	-0.370000	0.947198576802495306736773
0.670000	-0.370000	0.901222915049402772957876
0.690000	-0.370000	0.883108484962815798446911
0.710000	-0.370000	0.877957854913494317727896
0.730000	-0.370000	0.877838052151205805451184
0.750000	-0.370000	0.879340074379586722486124
0.770000	-0.370000	0.881089927893877300490999
0.790000	-0.370000	0.882376869198262969717916
0.810000	-0.370000	0.882727716104768522775714
0.830000	-0.370000	0.881960212625166550814981
0.850000	-0.370000	0.880276897610879793809602
0.870000	-0.370000	0.878212476626474725094340
0.890000	-0.370000	0.876339309973734326142392
0.910000	-0.370000	0.874885479176944924617487
0.930000	-0.370000	0.873734299868403563316122
0.950000	-0.370000	0.872818718726471765023689
0.970000	-0.370000	0.872202186556342962120425
0.990000	-0.370000	0.871857863773364383241926

-0.990000	-0.350000	0.867875719391886679687786
-0.970000	-0.350000	0.868225394932675587078563
-0.950000	-0.350000	0.868840209259240880967923
-0.930000	-0.350000	0.869756068426371875546010
-0.910000	-0.350000	0.870931758416336188055595
-0.890000	-0.350000	0.872369443988642245813026
-0.870000	-0.350000	0.874220071148820498940779
-0.850000	-0.350000	0.876396779857047003581272
-0.830000	-0.350000	0.878409749231213066167356
-0.810000	-0.350000	0.879674752546398597274901
-0.790000	-0.350000	0.879871956283124867503886
-0.770000	-0.350000	0.879122071663396842389204
-0.750000	-0.350000	0.877948622555804081279973
-0.730000	-0.350000	0.877363636411611969023738
-0.710000	-0.350000	0.879701142365694521707553
-0.690000	-0.350000	0.890601222436982697949759
-0.670000	-0.350000	0.921898946020847653848307
-0.650000	-0.350000	0.991768119466301834030730
-0.630000	-0.350000	1.107818813679002589722700
-0.610000	-0.350000	1.214554789087445518802610
-0.590000	-0.350000	1.268098993654407369291448
-0.570000	-0.350000	1.289988320940117283441850
-0.550000	-0.350000	1.303061553525209026460630
-0.530000	-0.350000	1.316582453599381974385096
-0.510000	-0.350000	1.332092507554831772864645
-0.490000	-0.350000	1.349291325799302221355447
-0.470000	-0.350000	1.367244911249450023404961
-0.450000	-0.350000	1.384891667637177636862589
-0.430000	-0.350000	1.402504250311774169901469
-0.410000	-0.350000	1.420903482421666419455164
-0.390000	-0.350000	1.439881965585174894428633
-0.370000	-0.350000	1.459145956444575453758716
-0.350000	-0.350000	1.479248474698949378236534
-0.330000	-0.350000	1.500936565841334502380278
-0.310000	-0.350000	1.524123878104391094367998
-0.290000	-0.350000	1.547756269721548560980295
-0.270000	-0.350000	1.570579194125226951683771
-0.250000	-0.350000	1.591648077739822308984685
-0.230000	-0.350000	1.610731967632122563216512
-0.210000	-0.350000	1.628581489266221815626068
-0.190000	-0.350000	1.646155475482500518680240
-0.170000	-0.350000	1.663430831368082563059829
-0.150000	-0.350000	1.680103470264821874380345
-0.130000	-0.350000	1.695597568849784630984345
-0.110000	-0.350000	1.708936302421869113388198
-0.090000	-0.350000	1.719553418025776991839848
-0.070000	-0.350000	1.727685959114683811321811
-0.050000	-0.350000	1.733671679651587416159941
-0.030000	-0.350000	1.737502383498480407197917
-0.010000	-0.350000	1.739224123952788580993456
0.010000	-0.350000	1.739224123952788580993456
0.030000	-0.350000	1.737502383498480407197917
0.050000	-0.350000	1.733671679651587416159941
0.070000	-0.350000	1.727685959114683589277206
0.090000	-0.350000	1.719553418025776769795243
0.110000	-0.350000	1.708936302421869113388198
0.130000	-0.350000	1.695597568849784630984345
0.150000	-0.350000	1.680103470264821874380345
0.170000	-0.350000	1.663430831368082341015224
0.190000	-0.350000	1.646155475482500296635635
0.210000	-0.350000	1.628581489266221371536858
0.230000	-0.350000	1.610731967632122341171907
0.250000	-0.350000	1.591648077739822308984685
0.270000	-0.350000	1.570579194125226951683771
0.290000	-0.350000	1.547756269721548560980295
0.310000	-0.350000	1.524123878104391316412602
0.330000	-0.350000	1.500936565841334502380278
0.350000	-0.350000	1.479248474698949378236534
0.370000	-0.350000	1.459145956444575453758716
0.390000	-0.350000	1.439881965585174672384028
0.410000	-0.350000	1.420903482421665975365954
0.430000	-0.350000	1.402504250311773947856864
0.450000	-0.350000	1.384891667637177636862589
0.470000	-0.350000	1.367244911249449801360356
0.490000	-0.350000	1.349291325799302221355447
0.510000	-0.350000	1.332092507554831772864645
0.530000	-0.350000	1.316582453599381974385096
0.550000	-0.350000	1.303061553525209026460630
0.570000	-0.350000	1.289988320940117505486455
0.590000	-0.350000	1.268098993654407591336053
0.610000	-0.350000	1.214554789087445962891820
0.630000	-0.350000	1.107818813679002811767305
0.650000	-0.350000	0.991768119466301945053033
0.670000	-0.350000	0.921898946020847875892912
0.690000	-0.350000	0.890601222436982808972061
0.710000	-0.350000	0.879701142365694632729856
0.730000	-0.350000	0.877363636411611969023738
0.750000	-0.350000	0.877948622555804081279973
0.770000	-0.350000	0.879122071663396953411507
0.790000	-0.350000	0.879871956283124978526189
0.810000	-0.350000	0.879674752546398708297204
0.830000	-0.350000	0.878409749231213066167356
0.850000	-0.350000	0.876396779857046892558969
0.870000	-0.350000	0.874220071148820498940779
0.890000	-0.350000	0.872369443988642356835328
0.910000	-0.350000	0.870931758416336299077898
0.930000	-0.350000	0.869756068426371875546010
0.950000	-0.350000	0.868840209259240880967923
0.970000	-0.350000	0.868225394932675587078563
0.990000	-0.350000	0.867875719391886790710089

-0.990000	-0.330000	0.864155123486256337983491
-0.970000	-0.330000	0.864503879105116612713289
-0.950000	-0.330000	0.865121070397819602604272
-0.930000	-0.330000	0.866030106207319017030954
-0.910000	-0.330000	0.867227607117942889125572
-0.890000	-0.330000	0.868666546065186007119507
-0.870000	-0.330000	0.870482653410808326910342
-0.850000	-0.330000	0.872707701068913377362435
-0.830000	-0.330000	0.874971533762061159933410
-0.810000	-0.330000	0.876675799712502201721520
-0.790000	-0.330000	0.877415711428496725154957
-0.770000	-0.330000	0.877264080994418549153124
-0.750000	-0.330000	0.876832421595693189964038
-0.730000	-0.330000	0.877645454894129373180078
-0.710000	-0.330000	0.883489573425927043892614
-0.690000	-0.330000	0.902967148339672731616190
-0.670000	-0.330000	0.951926869940007858161835
-0.650000	-0.330000	1.047923670897100922871914
-0.630000	-0.330000	1.171145131053622501227096
-0.610000	-0.330000	1.250595904559837157066227
-0.590000	-0.330000	1.284476473315675937314495
-0.570000	-0.330000	1.300262575576294654666754
-0.550000	-0.330000	1.313453011450395724324380
-0.530000	-0.330000	1.328031449423477283744432
-0.510000	-0.330000	1.344317518087591700748362
-0.490000	-0.330000	1.362386547882237453066523
-0.470000	-0.330000	1.381575534329913645947840
-0.450000	-0.330000	1.400685595086530677022552
-0.430000	-0.330000	1.419612017853523200372479
-0.410000	-0.330000	1.439107682474952021323134
-0.390000	-0.330000	1.459296814974705425171919
-0.370000	-0.330000	1.479839093034553965111400
-0.350000	-0.330000	1.500936565841334280335673
-0.330000	-0.330000	1.523332862697422518394319
-0.310000	-0.330000	1.547335122374783766829864
-0.290000	-0.330000	1.572261683825876055209392
-0.270000	-0.330000	1.597082939580856120187491
-0.250000	-0.330000	1.620628835846701587541929
-0.230000	-0.330000	1.641969405914686985781259
-0.210000	-0.330000	1.661351520972901063544214
-0.190000	-0.330000	1.679715827481099044149460
-0.170000	-0.330000	1.697612068404246166153371
-0.150000	-0.330000	1.715137515514365551538845
-0.130000	-0.330000	1.731717686230232811084306
-0.110000	-0.330000	1.746373708937181579159414
-0.090000	-0.330000	1.758602481461810196350370
-0.070000	-0.330000	1.768587309403083951409030
-0.050000	-0.330000	1.776532775725983448467105
-0.030000	-0.330000	1.782192609819432504991710
-0.010000	-0.330000	1.785105987721041564952884
0.010000	-0.330000	1.785105987721041564952884
0.030000	-0.330000	1.782192609819432504991710
0.050000	-0.330000	1.776532775725983004377895
0.070000	-0.330000	1.768587309403083729364425
0.090000	-0.330000	1.758602481461810196350370
0.110000	-0.330000	1.746373708937181801204019
0.130000	-0.330000	1.731717686230233033128911
0.150000	-0.330000	1.715137515514365551538845
0.170000	-0.330000	1.697612068404246166153371
0.190000	-0.330000	1.679715827481099044149460
0.210000	-0.330000	1.661351520972901063544214
0.230000	-0.330000	1.641969405914686985781259
0.250000	-0.330000	1.620628835846701587541929
0.270000	-0.330000	1.597082939580856120187491
0.290000	-0.330000	1.572261683825876055209392
0.310000	-0.330000	1.547335122374783766829864
0.330000	-0.330000	1.523332862697422518394319
0.350000	-0.330000	1.500936565841334280335673
0.370000	-0.330000	1.479839093034554187156004
0.390000	-0.330000	1.459296814974705425171919
0.410000	-0.330000	1.439107682474951799278529
0.430000	-0.330000	1.419612017853522978327874
0.450000	-0.330000	1.400685595086530677022552
0.470000	-0.330000	1.381575534329913645947840
0.490000	-0.330000	1.362386547882237453066523
0.510000	-0.330000	1.344317518087591700748362
0.530000	-0.330000	1.328031449423477505789037
0.550000	-0.330000	1.313453011450395724324380
0.570000	-0.330000	1.300262575576294654666754
0.590000	-0.330000	1.284476473315676159359100
0.610000	-0.330000	1.250595904559837601155436
0.630000	-0.330000	1.171145131053622723271701
0.650000	-0.330000	1.047923670897100922871914
0.670000	-0.330000	0.951926869940007858161835
0.690000	-0.330000	0.902967148339672731616190
0.710000	-0.330000	0.883489573425927154914916
0.730000	-0.330000	0.877645454894129373180078
0.750000	-0.330000	0.876832421595693078941736
0.770000	-0.330000	0.877264080994418771197729
0.790000	-0.330000	0.877415711428496836177260
0.810000	-0.330000	0.876675799712502201721520
0.830000	-0.330000	0.874971533762060937888805
0.850000	-0.330000	0.872707701068913377362435
0.870000	-0.330000	0.870482653410808326910342
0.890000	-0.330000	0.868666546065186007119507
0.910000	-0.330000	0.867227607117942778103270
0.930000	-0.330000	0.866030106207319017030954
0.950000	-0.330000	0.865121070397819602604272
0.970000	-0.330000	0.864503879105116612713289
0.990000	-0.330000	0.864155123486256337983491

-0.990000	-0.310000	0.860688342438872933115590
-0.970000	-0.310000	0.861035589598566852842509
-0.950000	-0.310000	0.861659225378723747645893
-0.930000	-0.310000	0.862562644956523905115375
-0.910000	-0.310000	0.863774223641523564154454
-0.890000	-0.310000	0.865230542058126661508766
-0.870000	-0.310000	0.867015201898783782752389
-0.850000	-0.310000	0.869243194384506256966461
-0.830000	-0.310000	0.871680079887874770250278
-0.810000	-0.310000	0.873759890240906500480378
-0.790000	-0.310000	0.875037458554149161216174
-0.770000	-0.310000	0.875555058579414735575597
-0.750000	-0.310000	0.876100984737745780428497
-0.730000	-0.310000	0.879010982085338232749905
-0.710000	-0.310000	0.890071474726389810783189
-0.690000	-0.310000	0.921388802722986399729166
-0.670000	-0.310000	0.991717116919307639655301
-0.650000	-0.310000	1.109608005879850090025229
-0.630000	-0.310000	1.218664234876719154598845
-0.610000	-0.310000	1.273336144521557855568972
-0.590000	-0.310000	1.295963229388227944127721
-0.570000	-0.310000	1.309862420093899748607669
-0.550000	-0.310000	1.323768812850795617563904
-0.530000	-0.310000	1.338938056692977163208980
-0.510000	-0.310000	1.355644106965534723130418
-0.490000	-0.310000	1.374318792077637629844844
-0.470000	-0.310000	1.394715384174120442750677
-0.450000	-0.310000	1.415639606381757342745686
-0.430000	-0.310000	1.436481919967172338203909
-0.410000	-0.310000	1.457603255484115623019648
-0.390000	-0.310000	1.479501068850678890953532
-0.370000	-0.310000	1.501711581917343885095306
-0.350000	-0.310000	1.524123878104391094367998
-0.330000	-0.310000	1.547335122374783988874469
-0.310000	-0.310000	1.571934837249518768231837
-0.290000	-0.310000	1.597629671900689940500229
-0.270000	-0.310000	1.623689464419381112136875
-0.250000	-0.310000	1.648992207021078959527927
-0.230000	-0.310000	1.672308026683311465987458
-0.210000	-0.310000	1.693462105093202163530464
-0.190000	-0.310000	1.713285058953709416584843
-0.170000	-0.310000	1.732783854356134023433356
-0.150000	-0.310000	1.752511103920305624015441
-0.130000	-0.310000	1.772136044237696550496253
-0.110000	-0.310000	1.790776396941086812120147
-0.090000	-0.310000	1.807710543587824458811042
-0.070000	-0.310000	1.822538318855987604649727
-0.050000	-0.310000	1.834801554769827314217423
-0.030000	-0.310000	1.843730637392867022228415
-0.010000	-0.310000	1.848440742906403810863480
0.010000	-0.310000	1.848440742906403810863480
0.030000	-0.310000	1.843730637392866800183810
0.050000	-0.310000	1.834801554769826870128213
0.070000	-0.310000	1.822538318855987382605122
0.090000	-0.310000	1.807710543587824458811042
0.110000	-0.310000	1.790776396941086812120147
0.130000	-0.310000	1.772136044237696550496253
0.150000	-0.310000	1.752511103920305846060046
0.170000	-0.310000	1.732783854356134023433356
0.190000	-0.310000	1.713285058953709194540238
0.210000	-0.310000	1.693462105093202163530464
0.230000	-0.310000	1.672308026683311688032063
0.250000	-0.310000	1.648992207021078959527927
0.270000	-0.310000	1.623689464419381112136875
0.290000	-0.310000	1.597629671900690162544834
0.310000	-0.310000	1.571934837249518990276442
0.330000	-0.310000	1.547335122374783988874469
0.350000	-0.310000	1.524123878104391316412602
0.370000	-0.310000	1.501711581917343663050701
0.390000	-0.310000	1.479501068850678890953532
0.410000	-0.310000	1.457603255484115623019648
0.430000	-0.310000	1.436481919967172338203909
0.450000	-0.310000	1.415639606381757564790291
0.470000	-0.310000	1.394715384174120442750677
0.490000	-0.310000	1.374318792077637629844844
0.510000	-0.310000	1.355644106965535167219628
0.530000	-0.310000	1.338938056692977163208980
0.550000	-0.310000	1.323768812850795617563904
0.570000	-0.310000	1.309862420093899526563064
0.590000	-0.310000	1.295963229388227944127721
0.610000	-0.310000	1.273336144521557633524367
0.630000	-0.310000	1.218664234876719154598845
0.650000	-0.310000	1.109608005879850090025229
0.670000	-0.310000	0.991717116919307528632999
0.690000	-0.310000	0.921388802722986399729166
0.710000	-0.310000	0.890071474726389921805492
0.730000	-0.310000	0.879010982085338121727602
0.750000	-0.310000	0.876100984737745891450800
0.770000	-0.310000	0.875555058579414846597899
0.790000	-0.310000	0.875037458554149161216174
0.810000	-0.310000	0.873759890240906389458075
0.830000	-0.310000	0.871680079887874770250278
0.850000	-0.310000	0.869243194384506256966461
0.870000	-0.310000	0.867015201898783782752389
0.890000	-0.310000	0.865230542058126550486463
0.910000	-0.310000	0.863774223641523453132152
0.930000	-0.310000	0.862562644956523794093073
0.950000	-0.310000	0.861659225378723747645893
0.970000	-0.310000	0.861035589598566963864812
0.990000	-0.310000	0.860688342438873044137893

-0.990000	-0.290000	0.857462026683860067954868
-0.970000	-0.290000	0.857812349637288917847400
-0.950000	-0.290000	0.858444329772281022883362
-0.930000	-0.290000	0.859348510648328955952024
-0.910000	-0.290000	0.860567505430180457182132
-0.890000	-0.290000	0.862050564561632759463805
-0.870000	-0.290000	0.863818681912131847155933
-0.850000	-0.290000	0.866027976022893053453799
-0.830000	-0.290000	0.868569724151781574761344
-0.810000	-0.290000	0.870963517116426277908658
-0.790000	-0.290000	0.872772214913873911612541
-0.770000	-0.290000	0.874045905765625019689935
-0.750000	-0.290000	0.875902636521481703368863
-0.730000	-0.290000	0.881846830082142929541078
-0.710000	-0.290000	0.900191816073583783719414
-0.690000	-0.290000	0.946625445216679906046409
-0.670000	-0.290000	1.039945002940459994889011
-0.650000	-0.290000	1.165808507411556060873181
-0.630000	-0.290000	1.250831046784181221909193
-0.610000	-0.290000	1.287535165750909094128929
-0.590000	-0.290000	1.304422528897613231535502
-0.570000	-0.290000	1.317998156232864204184807
-0.550000	-0.290000	1.332350739232710301607199
-0.530000	-0.290000	1.347887337380241357109867
-0.510000	-0.290000	1.364946821639821283866922
-0.490000	-0.290000	1.384044008135384418167746
-0.470000	-0.290000	1.405416260793048932598026
-0.450000	-0.290000	1.428113625294305411017604
-0.430000	-0.290000	1.451274339603049412517066
-0.410000	-0.290000	1.474853182340787327575526
-0.390000	-0.290000	1.499051045813888816127246
-0.370000	-0.290000	1.523427847399237533565497
-0.350000	-0.290000	1.547756269721548560980295
-0.330000	-0.290000	1.572261683825876055209392
-0.310000	-0.290000	1.597629671900690162544834
-0.290000	-0.290000	1.623938776336424805180059
-0.270000	-0.290000	1.650772160885205064317915
-0.250000	-0.290000	1.677183747738384411718471
-0.230000	-0.290000	1.702051766858755366129685
-0.210000	-0.290000	1.725279255940544320679919
-0.190000	-0.290000	1.748006057652073064190290
-0.170000	-0.290000	1.771718869034312859866986
-0.150000	-0.290000	1.797155247763309260378151
-0.130000	-0.290000	1.823816887411713549838055
-0.110000	-0.290000	1.850396539424243425031591
-0.090000	-0.290000	1.875467765086320293121958
-0.070000	-0.290000	1.897765079981765357075574
-0.050000	-0.290000	1.916091557006761147974316
-0.030000	-0.290000	1.929237115191898555011107
-0.010000	-0.290000	1.936113653609092155605254
0.010000	-0.290000	1.936113653609092155605254
0.030000	-0.290000	1.929237115191898555011107
0.050000	-0.290000	1.916091557006760703885107
0.070000	-0.290000	1.897765079981765357075574
0.090000	-0.290000	1.875467765086320293121958
0.110000	-0.290000	1.850396539424243425031591
0.130000	-0.290000	1.823816887411713549838055
0.150000	-0.290000	1.797155247763309482422756
0.170000	-0.290000	1.771718869034312859866986
0.190000	-0.290000	1.748006057652072842145685
0.210000	-0.290000	1.725279255940544542724524
0.230000	-0.290000	1.702051766858755588174290
0.250000	-0.290000	1.677183747738384411718471
0.270000	-0.290000	1.650772160885205064317915
0.290000	-0.290000	1.623938776336424805180059
0.310000	-0.290000	1.597629671900690162544834
0.330000	-0.290000	1.572261683825876055209392
0.350000	-0.290000	1.547756269721548783024900
0.370000	-0.290000	1.523427847399237533565497
0.390000	-0.290000	1.499051045813888816127246
0.410000	-0.290000	1.474853182340787327575526
0.430000	-0.290000	1.451274339603049412517066
0.450000	-0.290000	1.428113625294305633062208
0.470000	-0.290000	1.405416260793049154642631
0.490000	-0.290000	1.384044008135384640212351
0.510000	-0.290000	1.364946821639821727956132
0.530000	-0.290000	1.347887337380241135065262
0.550000	-0.290000	1.332350739232710301607199
0.570000	-0.290000	1.317998156232864204184807
0.590000	-0.290000	1.304422528897613231535502
0.610000	-0.290000	1.287535165750909094128929
0.630000	-0.290000	1.250831046784180999864589
0.650000	-0.290000	1.165808507411555838828576
0.670000	-0.290000	1.039945002940459772844406
0.690000	-0.290000	0.946625445216679795024106
0.710000	-0.290000	0.900191816073583783719414
0.730000	-0.290000	0.881846830082142929541078
0.750000	-0.290000	0.875902636521481703368863
0.770000	-0.290000	0.874045905765625019689935
0.790000	-0.290000	0.872772214913873800590238
0.810000	-0.290000	0.870963517116426166886356
0.830000	-0.290000	0.868569724151781463739042
0.850000	-0.290000	0.866027976022893053453799
0.870000	-0.290000	0.863818681912131736133631
0.890000	-0.290000	0.862050564561632759463805
0.910000	-0.290000	0.860567505430180568204435
0.930000	-0.290000	0.859348510648328844929722
0.950000	-0.290000	0.858444329772280911861060
0.970000	-0.290000	0.857812349637289139892005
0.990000	-0.290000	0.857462026683860178977170

-0.990000	-0.270000	0.854480611947469159694890
-0.970000	-0.270000	0.854830483274630958945295
-0.950000	-0.270000	0.855467983410059029658612
-0.930000	-0.270000	0.856377749775001473331315
-0.910000	-0.270000	0.857601968749548193571286
-0.890000	-0.270000	0.859111791059727569752624
-0.870000	-0.270000	0.860882003783387972362107
-0.850000	-0.270000	0.863069825226067677270692
-0.830000	-0.270000	0.865668478142307518119480
-0.810000	-0.270000	0.868326852811097893436454
-0.790000	-0.270000	0.870660363014488125621426
-0.770000	-0.270000	0.872803854003959433960347
-0.750000	-0.270000	0.876417026336513860229616
-0.730000	-0.270000	0.886553561526374322987465
-0.710000	-0.270000	0.914449133474975917046379
-0.690000	-0.270000	0.978718217667232548429013
-0.670000	-0.270000	1.092591296909192655206766
-0.650000	-0.270000	1.209233121918074971290480
-0.630000	-0.270000	1.271008084134264581877005
-0.610000	-0.270000	1.296208728551420996666366
-0.590000	-0.270000	1.310726700945616718385622
-0.570000	-0.270000	1.324707330680678474266188
-0.550000	-0.270000	1.339674588822278966659951
-0.530000	-0.270000	1.355977172412212050645053
-0.510000	-0.270000	1.373686240564319538393079
-0.490000	-0.270000	1.393183594024002047717659
-0.470000	-0.270000	1.415085103092939000646311
-0.450000	-0.270000	1.438930150594594392643444
-0.430000	-0.270000	1.464021399455683658530347
-0.410000	-0.270000	1.489985484283129713034555
-0.390000	-0.270000	1.516602220148791646536779
-0.370000	-0.270000	1.543662319899462787020639
-0.350000	-0.270000	1.570579194125227173728376
-0.330000	-0.270000	1.597082939580855898142886
-0.310000	-0.270000	1.623689464419381334181480
-0.290000	-0.270000	1.650772160885205286362520
-0.270000	-0.270000	1.678278029657727321577454
-0.250000	-0.270000	1.705613870057645531375101
-0.230000	-0.270000	1.732280157397793285412035
-0.210000	-0.270000	1.759013145116043563831454
-0.190000	-0.270000	1.787618264826634106867687
-0.170000	-0.270000	1.819605169726171922661706
-0.150000	-0.270000	1.855049808646200837358720
-0.130000	-0.270000	1.892531124743949799693610
-0.110000	-0.270000	1.929856809202881384734951
-0.090000	-0.270000	1.964799767304134636702884
-0.070000	-0.270000	1.995427066581442421266956
-0.050000	-0.270000	2.020108358741703469263484
-0.030000	-0.270000	2.037469729283202024561206
-0.010000	-0.270000	2.046441574121763196103529
0.010000	-0.270000	2.046441574121763196103529
0.030000	-0.270000	2.037469729283202024561206
0.050000	-0.270000	2.020108358741703469263484
0.070000	-0.270000	1.995427066581442421266956
0.090000	-0.270000	1.964799767304134414658279
0.110000	-0.270000	1.929856809202881606779556
0.130000	-0.270000	1.892531124743949799693610
0.150000	-0.270000	1.855049808646201059403325
0.170000	-0.270000	1.819605169726171922661706
0.190000	-0.270000	1.787618264826634106867687
0.210000	-0.270000	1.759013145116043563831454
0.230000	-0.270000	1.732280157397793507456640
0.250000	-0.270000	1.705613870057645753419706
0.270000	-0.270000	1.678278029657727321577454
0.290000	-0.270000	1.650772160885205286362520
0.310000	-0.270000	1.623689464419381112136875
0.330000	-0.270000	1.597082939580855676098281
0.350000	-0.270000	1.570579194125226951683771
0.370000	-0.270000	1.543662319899462564976034
0.390000	-0.270000	1.516602220148791424492174
0.410000	-0.270000	1.489985484283129713034555
0.430000	-0.270000	1.464021399455683658530347
0.450000	-0.270000	1.438930150594594392643444
0.470000	-0.270000	1.415085103092939222690916
0.490000	-0.270000	1.393183594024002047717659
0.510000	-0.270000	1.373686240564319538393079
0.530000	-0.270000	1.355977172412212272689658
0.550000	-0.270000	1.339674588822278966659951
0.570000	-0.270000	1.324707330680678474266188
0.590000	-0.270000	1.310726700945616496341017
0.610000	-0.270000	1.296208728551420774621761
0.630000	-0.270000	1.271008084134264359832400
0.650000	-0.270000	1.209233121918074971290480
0.670000	-0.270000	1.092591296909192655206766
0.690000	-0.270000	0.978718217667232548429013
0.710000	-0.270000	0.914449133474975917046379
0.730000	-0.270000	0.886553561526374434009767
0.750000	-0.270000	0.876417026336513860229616
0.770000	-0.270000	0.872803854003959322938044
0.790000	-0.270000	0.870660363014488014599124
0.810000	-0.270000	0.868326852811097782414151
0.830000	-0.270000	0.865668478142307407097178
0.850000	-0.270000	0.863069825226067455226087
0.870000	-0.270000	0.860882003783387972362107
0.890000	-0.270000	0.859111791059727569752624
0.910000	-0.270000	0.857601968749548193571286
0.930000	-0.270000	0.856377749775001362309013
0.950000	-0.270000	0.855467983410059140680914
0.970000	-0.270000	0.854830483274630958945295
0.990000	-0.270000	0.854480611947469159694890

-0.990000	-0.250000	0.851733634992320243206620
-0.970000	-0.250000	0.852081962314074181641388
-0.950000	-0.250000	0.852726788979556116210290
-0.930000	-0.250000	0.853645196617967894070489
-0.910000	-0.250000	0.854874264153644092267825
-0.890000	-0.250000	0.856404403352801324444954
-0.870000	-0.250000	0.858191766042828541039000
-0.850000	-0.250000	0.860364631687466019371868
-0.830000	-0.250000	0.862996255614638441144848
-0.810000	-0.250000	0.865886396817586834195879
-0.790000	-0.250000	0.868744620462451710984908
-0.770000	-0.250000	0.871910504123217466876383
-0.750000	-0.250000	0.877834492919384645759351
-0.730000	-0.250000	0.893473499778268398507919
-0.710000	-0.250000	0.933094109896801193748672
-0.690000	-0.250000	1.016462120520829737202462
-0.670000	-0.250000	1.142283835265524460922393
-0.650000	-0.250000	1.239461474585389133551416
-0.630000	-0.250000	1.283072990590917505926427
-0.610000	-0.250000	1.302049330813792149541541
-0.590000	-0.250000	1.316557902910922894790247
-0.570000	-0.250000	1.331694544177658423578237
-0.550000	-0.250000	1.347816407912070246766234
-0.530000	-0.250000	1.365396589937060811692504
-0.510000	-0.250000	1.384157290906420367804230
-0.490000	-0.250000	1.404269011997447691442176
-0.470000	-0.250000	1.426432592230707507852117
-0.450000	-0.250000	1.450689680353413502089666
-0.430000	-0.250000	1.476799196615971032642278
-0.410000	-0.250000	1.504252813399921562265149
-0.390000	-0.250000	1.532712047720815373708092
-0.370000	-0.250000	1.562070226328804878335177
-0.350000	-0.250000	1.591648077739822308984685
-0.330000	-0.250000	1.620628835846701365497324
-0.310000	-0.250000	1.648992207021078959527927
-0.290000	-0.250000	1.677183747738384633763076
-0.270000	-0.250000	1.705613870057645753419706
-0.250000	-0.250000	1.734516729243475108290795
-0.230000	-0.250000	1.764722802177805638379482
-0.210000	-0.250000	1.798125476205934880624682
-0.190000	-0.250000	1.836637418557714784839163
-0.170000	-0.250000	1.880752220469189772700247
-0.150000	-0.250000	1.929097187772901067503994
-0.130000	-0.250000	1.979033592502009719638068
-0.110000	-0.250000	2.027573376707895391746206
-0.090000	-0.250000	2.072014991416821771963441
-0.070000	-0.250000	2.110171748593712592878546
-0.050000	-0.250000	2.140342526971680925385044
-0.030000	-0.250000	2.161229919936531018720416
-0.010000	-0.250000	2.171914346827594766153879
0.010000	-0.250000	2.171914346827594766153879
0.030000	-0.250000	2.161229919936531018720416
0.050000	-0.250000	2.140342526971680481295834
0.070000	-0.250000	2.110171748593712592878546
0.090000	-0.250000	2.072014991416821771963441
0.110000	-0.250000	2.027573376707895835835416
0.130000	-0.250000	1.979033592502009719638068
0.150000	-0.250000	1.929097187772901289548599
0.170000	-0.250000	1.880752220469189772700247
0.190000	-0.250000	1.836637418557714562794558
0.210000	-0.250000	1.798125476205934880624682
0.230000	-0.250000	1.764722802177805638379482
0.250000	-0.250000	1.734516729243475108290795
0.270000	-0.250000	1.705613870057645531375101
0.290000	-0.250000	1.677183747738384633763076
0.310000	-0.250000	1.648992207021078959527927
0.330000	-0.250000	1.620628835846701365497324
0.350000	-0.250000	1.591648077739822308984685
0.370000	-0.250000	1.562070226328804656290572
0.390000	-0.250000	1.532712047720815373708092
0.410000	-0.250000	1.504252813399921340220544
0.430000	-0.250000	1.476799196615971254686883
0.450000	-0.250000	1.450689680353413724134271
0.470000	-0.250000	1.426432592230707729896722
0.490000	-0.250000	1.404269011997447691442176
0.510000	-0.250000	1.384157290906420367804230
0.530000	-0.250000	1.365396589937060811692504
0.550000	-0.250000	1.347816407912070246766234
0.570000	-0.250000	1.331694544177658201533632
0.590000	-0.250000	1.316557902910922672745642
0.610000	-0.250000	1.302049330813792149541541
0.630000	-0.250000	1.283072990590917283881822
0.650000	-0.250000	1.239461474585388911506811
0.670000	-0.250000	1.142283835265524460922393
0.690000	-0.250000	1.016462120520829737202462
0.710000	-0.250000	0.933094109896801304770975
0.730000	-0.250000	0.893473499778268398507919
0.750000	-0.250000	0.877834492919384645759351
0.770000	-0.250000	0.871910504123217466876383
0.790000	-0.250000	0.868744620462451599962606
0.810000	-0.250000	0.865886396817586723173577
0.830000	-0.250000	0.862996255614638441144848
0.850000	-0.250000	0.860364631687466019371868
0.870000	-0.250000	0.858191766042828430016698
0.890000	-0.250000	0.856404403352801213422651
0.910000	-0.250000	0.854874264153644092267825
0.930000	-0.250000	0.853645196617967894070489
0.950000	-0.250000	0.852726788979556005187987
0.970000	-0.250000	0.852081962314074181641388
0.990000	-0.250000	0.851733634992320465251225

-0.990000	-0.230000	0.849214557730420871450860
-0.970000	-0.230000	0.849567459058285345818717
-0.950000	-0.230000	0.850220321696860237281612
-0.930000	-0.230000	0.851147458099089093686018
-0.910000	-0.230000	0.852379608621195106188395
-0.890000	-0.230000	0.853923677298578542860241
-0.870000	-0.230000	0.855736956473115428778442
-0.850000	-0.230000	0.857903931053554114072313
-0.830000	-0.230000	0.860564611310394633747478
-0.810000	-0.230000	0.863669025738059370489452
-0.790000	-0.230000	0.867066527071200909837501
-0.770000	-0.230000	0.871452212712924056958741
-0.750000	-0.230000	0.880320826587939753160583
-0.730000	-0.230000	0.902796973777946321071397
-0.710000	-0.230000	0.955899662960294826952179
-0.690000	-0.230000	1.057833178932373829894686
-0.670000	-0.230000	1.183139930896687452843707
-0.650000	-0.230000	1.259392858669101666890811
-0.630000	-0.230000	1.290786902791221102404506
-0.610000	-0.230000	1.307489954611598781397674
-0.590000	-0.230000	1.323420117344352053834200
-0.570000	-0.230000	1.340031812685734013967931
-0.550000	-0.230000	1.357386772984226386284945
-0.530000	-0.230000	1.376190217416146222007001
-0.510000	-0.230000	1.396102907760181421892298
-0.490000	-0.230000	1.417099976952430173682274
-0.470000	-0.230000	1.439698470802403873491926
-0.450000	-0.230000	1.464300534810404119667737
-0.430000	-0.230000	1.490862094256246939139032
-0.410000	-0.230000	1.519037230990363918081698
-0.390000	-0.230000	1.548521474675068176907189
-0.370000	-0.230000	1.579235356388305033803476
-0.350000	-0.230000	1.610731967632122563216512
-0.330000	-0.230000	1.641969405914686985781259
-0.310000	-0.230000	1.672308026683311688032063
-0.290000	-0.230000	1.702051766858755588174290
-0.270000	-0.230000	1.732280157397793507456640
-0.250000	-0.230000	1.764722802177805638379482
-0.230000	-0.230000	1.801805910036166080701037
-0.210000	-0.230000	1.845838634262917388184633
-0.190000	-0.230000	1.897625962269456678654933
-0.170000	-0.230000	1.955855330183782658792779
-0.150000	-0.230000	2.017604393694406361703386
-0.130000	-0.230000	2.079328908092765715309724
-0.110000	-0.230000	2.137681904490005280194964
-0.090000	-0.230000	2.189913611556407513347722
-0.070000	-0.230000	2.233932917154348718469237
-0.050000	-0.230000	2.268210548895720268802734
-0.030000	-0.230000	2.291657331223817983811841
-0.010000	-0.230000	2.303561411312546436391813
0.010000	-0.230000	2.303561411312546436391813
0.030000	-0.230000	2.291657331223817983811841
0.050000	-0.230000	2.268210548895719824713524
0.070000	-0.230000	2.233932917154348718469237
0.090000	-0.230000	2.189913611556407513347722
0.110000	-0.230000	2.137681904490005724284174
0.130000	-0.230000	2.079328908092765715309724
0.150000	-0.230000	2.017604393694406361703386
0.170000	-0.230000	1.955855330183782880837384
0.190000	-0.230000	1.897625962269456678654933
0.210000	-0.230000	1.845838634262917388184633
0.230000	-0.230000	1.801805910036166080701037
0.250000	-0.230000	1.764722802177805860424087
0.270000	-0.230000	1.732280157397793507456640
0.290000	-0.230000	1.702051766858755366129685
0.310000	-0.230000	1.672308026683311465987458
0.330000	-0.230000	1.641969405914686763736654
0.350000	-0.230000	1.610731967632122341171907
0.370000	-0.230000	1.579235356388304811758871
0.390000	-0.230000	1.548521474675068176907189
0.410000	-0.230000	1.519037230990364140126303
0.430000	-0.230000	1.490862094256246939139032
0.450000	-0.230000	1.464300534810404341712342
0.470000	-0.230000	1.439698470802403873491926
0.490000	-0.230000	1.417099976952430173682274
0.510000	-0.230000	1.396102907760181199847693
0.530000	-0.230000	1.376190217416146222007001
0.550000	-0.230000	1.357386772984226386284945
0.570000	-0.230000	1.340031812685733791923326
0.590000	-0.230000	1.323420117344351831789595
0.610000	-0.230000	1.307489954611598781397674
0.630000	-0.230000	1.290786902791220880359901
0.650000	-0.230000	1.259392858669101444846206
0.670000	-0.230000	1.183139930896687452843707
0.690000	-0.230000	1.057833178932373829894686
0.710000	-0.230000	0.955899662960295048996784
0.730000	-0.230000	0.902796973777946321071397
0.750000	-0.230000	0.880320826587939753160583
0.770000	-0.230000	0.871452212712924167981043
0.790000	-0.230000	0.867066527071200798815198
0.810000	-0.230000	0.863669025738059370489452
0.830000	-0.230000	0.860564611310394633747478
0.850000	-0.230000	0.857903931053554114072313
0.870000	-0.230000	0.855736956473115428778442
0.890000	-0.230000	0.853923677298578542860241
0.910000	-0.230000	0.852379608621195217210698
0.930000	-0.230000	0.851147458099089093686018
0.950000	-0.230000	0.850220321696860237281612
0.970000	-0.230000	0.849567459058285456841020
0.990000	-0.230000	0.849214557730420982473163

-0.990000	-0.210000	0.846928425466158318890564
-0.970000	-0.210000	0.847288798195268588742124
-0.950000	-0.210000	0.847942486043247178884030
-0.930000	-0.210000	0.848878550520284602676213
-0.910000	-0.210000	0.850113871120791730895405
-0.890000	-0.210000	0.851669242803778758776900
-0.870000	-0.210000	0.853510374036065222469460
-0.850000	-0.210000	0.855680506552640829376344
-0.830000	-0.210000	0.858378875814869712890243
-0.810000	-0.210000	0.861692071692217287370852
-0.790000	-0.210000	0.865663390172627611462985
-0.770000	-0.210000	0.871503369505180813803236
-0.750000	-0.210000	0.883972882672087623134871
-0.730000	-0.210000	0.914483698347814510931642
-0.710000	-0.210000	0.982076918749663185792542
-0.690000	-0.210000	1.099048659001186978301234
-0.670000	-0.210000	1.214224903975243963216712
-0.650000	-0.210000	1.272713225457412500318810
-0.630000	-0.210000	1.296816433549890845711161
-0.610000	-0.210000	1.313471202404951299058666
-0.590000	-0.210000	1.331026557141582467025387
-0.570000	-0.210000	1.348776314684817512201676
-0.550000	-0.210000	1.367000486091533906218842
-0.530000	-0.210000	1.386642298093464731323365
-0.510000	-0.210000	1.407628718604571727013308
-0.490000	-0.210000	1.429797362061637322483421
-0.470000	-0.210000	1.453321495249700001650695
-0.450000	-0.210000	1.478664806761410321911399
-0.430000	-0.210000	1.505752872407864817461132
-0.410000	-0.210000	1.534536474714393028406789
-0.390000	-0.210000	1.564687443585615955754520
-0.370000	-0.210000	1.596075382460840907938859
-0.350000	-0.210000	1.628581489266221593581463
-0.330000	-0.210000	1.661351520972901063544214
-0.310000	-0.210000	1.693462105093202385575069
-0.290000	-0.210000	1.725279255940544542724524
-0.270000	-0.210000	1.759013145116043785876059
-0.250000	-0.210000	1.798125476205935102669287
-0.230000	-0.210000	1.845838634262917388184633
-0.210000	-0.210000	1.903504427808841326097422
-0.190000	-0.210000	1.969947785112292182319038
-0.170000	-0.210000	2.042028554390096228843277
-0.150000	-0.210000	2.115745844699969513413862
-0.130000	-0.210000	2.187195490468992087329525
-0.110000	-0.210000	2.253100671690470235830617
-0.090000	-0.210000	2.310958056202546018198518
-0.070000	-0.210000	2.358969201862086251253459
-0.050000	-0.210000	2.395900240481237286616079
-0.030000	-0.210000	2.420891114881275285597440
-0.010000	-0.210000	2.433491280058739825165048
0.010000	-0.210000	2.433491280058739825165048
0.030000	-0.210000	2.420891114881275285597440
0.050000	-0.210000	2.395900240481236842526869
0.070000	-0.210000	2.358969201862085807164249
0.090000	-0.210000	2.310958056202546018198518
0.110000	-0.210000	2.253100671690470235830617
0.130000	-0.210000	2.187195490468992087329525
0.150000	-0.210000	2.115745844699969957503072
0.170000	-0.210000	2.042028554390096228843277
0.190000	-0.210000	1.969947785112292404363643
0.210000	-0.210000	1.903504427808841548142027
0.230000	-0.210000	1.845838634262917388184633
0.250000	-0.210000	1.798125476205934880624682
0.270000	-0.210000	1.759013145116043563831454
0.290000	-0.210000	1.725279255940544320679919
0.310000	-0.210000	1.693462105093202163530464
0.330000	-0.210000	1.661351520972901063544214
0.350000	-0.210000	1.628581489266221371536858
0.370000	-0.210000	1.596075382460840685894254
0.390000	-0.210000	1.564687443585615955754520
0.410000	-0.210000	1.534536474714393028406789
0.430000	-0.210000	1.505752872407865039505737
0.450000	-0.210000	1.478664806761410321911399
0.470000	-0.210000	1.453321495249700223695299
0.490000	-0.210000	1.429797362061637322483421
0.510000	-0.210000	1.407628718604571504968703
0.530000	-0.210000	1.386642298093464731323365
0.550000	-0.210000	1.367000486091533684174237
0.570000	-0.210000	1.348776314684817290157071
0.590000	-0.210000	1.331026557141582244980782
0.610000	-0.210000	1.313471202404951077014061
0.630000	-0.210000	1.296816433549890623666556
0.650000	-0.210000	1.272713225457412500318810
0.670000	-0.210000	1.214224903975243963216712
0.690000	-0.210000	1.099048659001187200345839
0.710000	-0.210000	0.982076918749663296814845
0.730000	-0.210000	0.914483698347814621953944
0.750000	-0.210000	0.883972882672087845179476
0.770000	-0.210000	0.871503369505180813803236
0.790000	-0.210000	0.865663390172627722485288
0.810000	-0.210000	0.861692071692217287370852
0.830000	-0.210000	0.858378875814869712890243
0.850000	-0.210000	0.855680506552640829376344
0.870000	-0.210000	0.853510374036065333491763
0.890000	-0.210000	0.851669242803778647754598
0.910000	-0.210000	0.850113871120791730895405
0.930000	-0.210000	0.848878550520284380631608
0.950000	-0.210000	0.847942486043247178884030
0.970000	-0.210000	0.847288798195268477719821
0.990000	-0.210000	0.846928425466158318890564

-0.990000	-0.190000	0.844870750276827231495247
-0.970000	-0.190000	0.845235088246025889624491
-0.950000	-0.190000	0.845885817090214930935588
-0.930000	-0.190000	0.846835789077255207679684
-0.910000	-0.190000	0.848074031140458872712884
-0.890000	-0.190000	0.849639591420154216550031
-0.870000	-0.190000	0.851505757100274096593751
-0.850000	-0.190000	0.853688420842860229420523
-0.830000	-0.190000	0.856438741758474120224776
-0.810000	-0.190000	0.859964200151987379072693
-0.790000	-0.190000	0.864562588939139953225776
-0.770000	-0.190000	0.872105907708970784497637
-0.750000	-0.190000	0.888782015496466848425428
-0.730000	-0.190000	0.928233428918345926383893
-0.710000	-0.190000	1.010372959356945266051753
-0.690000	-0.190000	1.136695809165165105270034
-0.670000	-0.190000	1.237191061764088884089574
-0.650000	-0.190000	1.282163441972486772613138
-0.630000	-0.190000	1.302155241277763053631134
-0.610000	-0.190000	1.319388000431984897531379
-0.590000	-0.190000	1.338046168716072958915220
-0.570000	-0.190000	1.356603444368083000171055
-0.550000	-0.190000	1.375552079535091953843562
-0.530000	-0.190000	1.395785703238439090512202
-0.510000	-0.190000	1.417656518636620566198303
-0.490000	-0.190000	1.441023228173730297285715
-0.470000	-0.190000	1.465854742754927109160690
-0.450000	-0.190000	1.492418801103075898240036
-0.430000	-0.190000	1.520545071194332686914663
-0.410000	-0.190000	1.550246981332484841331620
-0.390000	-0.190000	1.581235772520390492346110
-0.370000	-0.190000	1.613194401033230640507554
-0.350000	-0.190000	1.646155475482500518680240
-0.330000	-0.190000	1.679715827481099266194065
-0.310000	-0.190000	1.713285058953709638629448
-0.290000	-0.190000	1.748006057652073286234895
-0.270000	-0.190000	1.787618264826634328912291
-0.250000	-0.190000	1.836637418557714784839163
-0.230000	-0.190000	1.897625962269456678654933
-0.210000	-0.190000	1.969947785112292404363643
-0.190000	-0.190000	2.050374085519109712549835
-0.170000	-0.190000	2.134462268168360044029441
-0.150000	-0.190000	2.217747212488359043192077
-0.130000	-0.190000	2.296411848665019572734991
-0.110000	-0.190000	2.367505809603624999937210
-0.090000	-0.190000	2.428885248905450655598770
-0.070000	-0.190000	2.479000265856377893669560
-0.050000	-0.190000	2.517074542969870876163441
-0.030000	-0.190000	2.542728964094482790869733
-0.010000	-0.190000	2.555661237421816611714576
0.010000	-0.190000	2.555661237421816611714576
0.030000	-0.190000	2.542728964094482790869733
0.050000	-0.190000	2.517074542969870876163441
0.070000	-0.190000	2.479000265856377893669560
0.090000	-0.190000	2.428885248905451099687980
0.110000	-0.190000	2.367505809603625444026420
0.130000	-0.190000	2.296411848665020016824201
0.150000	-0.190000	2.217747212488359487281286
0.170000	-0.190000	2.134462268168360488118651
0.190000	-0.190000	2.050374085519110156639044
0.210000	-0.190000	1.969947785112292404363643
0.230000	-0.190000	1.897625962269456678654933
0.250000	-0.190000	1.836637418557714784839163
0.270000	-0.190000	1.787618264826634106867687
0.290000	-0.190000	1.748006057652072842145685
0.310000	-0.190000	1.713285058953709416584843
0.330000	-0.190000	1.679715827481099044149460
0.350000	-0.190000	1.646155475482500074591030
0.370000	-0.190000	1.613194401033230418462949
0.390000	-0.190000	1.581235772520390492346110
0.410000	-0.190000	1.550246981332484841331620
0.430000	-0.190000	1.520545071194332908959268
0.450000	-0.190000	1.492418801103076120284641
0.470000	-0.190000	1.465854742754927331205295
0.490000	-0.190000	1.441023228173730297285715
0.510000	-0.190000	1.417656518636620566198303
0.530000	-0.190000	1.395785703238439090512202
0.550000	-0.190000	1.375552079535091953843562
0.570000	-0.190000	1.356603444368082778126450
0.590000	-0.190000	1.338046168716072736870615
0.610000	-0.190000	1.319388000431984675486774
0.630000	-0.190000	1.302155241277762609541924
0.650000	-0.190000	1.282163441972486550568533
0.670000	-0.190000	1.237191061764088662044969
0.690000	-0.190000	1.136695809165165327314639
0.710000	-0.190000	1.010372959356945266051753
0.730000	-0.190000	0.928233428918346037406195
0.750000	-0.190000	0.888782015496466848425428
0.770000	-0.190000	0.872105907708970784497637
0.790000	-0.190000	0.864562588939139953225776
0.810000	-0.190000	0.859964200151987379072693
0.830000	-0.190000	0.856438741758474231247078
0.850000	-0.190000	0.853688420842860229420523
0.870000	-0.190000	0.851505757100274207616053
0.890000	-0.190000	0.849639591420154216550031
0.910000	-0.190000	0.848074031140458872712884
0.930000	-0.190000	0.846835789077255096657382
0.950000	-0.190000	0.845885817090214819913285
0.970000	-0.190000	0.845235088246025889624491
0.990000	-0.190000	0.844870750276827120472944

-0.990000	-0.170000	0.843032850436067016097752
-0.970000	-0.170000	0.843398028162576474109358
-0.950000	-0.170000	0.844050776372075040043796
-0.930000	-0.170000	0.845014540795556823304935
-0.910000	-0.170000	0.846251924806948774282489
-0.890000	-0.170000	0.847827884138902421184980
-0.870000	-0.170000	0.849715970578235668675404
-0.850000	-0.170000	0.851921858382475472026840
-0.830000	-0.170000	0.854739312343715362807473
-0.810000	-0.170000	0.858486527221317463620665
-0.790000	-0.170000	0.863775758910015345470867
-0.770000	-0.170000	0.873254343643494523874438
-0.750000	-0.170000	0.894623220645505590198354
-0.730000	-0.170000	0.943561921172975881511036
-0.710000	-0.170000	1.039708230922713028121507
-0.690000	-0.170000	1.168574319027863017694813
-0.670000	-0.170000	1.254061189828231226428557
-0.650000	-0.170000	1.289163575852046772496351
-0.630000	-0.170000	1.306689488045132074844901
-0.610000	-0.170000	1.324246704023380072356986
-0.590000	-0.170000	1.343412710180440949869762
-0.570000	-0.170000	1.362713813717124633484445
-0.550000	-0.170000	1.382549301830440668936717
-0.530000	-0.170000	1.403387086310573517167199
-0.510000	-0.170000	1.425911791576069065357046
-0.490000	-0.170000	1.450270456029662646812994
-0.470000	-0.170000	1.476469890358103054239791
-0.450000	-0.170000	1.504416642469265541492973
-0.430000	-0.170000	1.533928470566197521662843
-0.410000	-0.170000	1.564889384687828011166744
-0.390000	-0.170000	1.597047324697514980584856
-0.370000	-0.170000	1.629909596908036384377283
-0.350000	-0.170000	1.663430831368082563059829
-0.330000	-0.170000	1.697612068404246388197976
-0.310000	-0.170000	1.732783854356134245477961
-0.290000	-0.170000	1.771718869034313081911591
-0.270000	-0.170000	1.819605169726171922661706
-0.250000	-0.170000	1.880752220469189772700247
-0.230000	-0.170000	1.955855330183782880837384
-0.210000	-0.170000	2.042028554390096228843277
-0.190000	-0.170000	2.134462268168360488118651
-0.170000	-0.170000	2.228052811479869887989480
-0.150000	-0.170000	2.318342611609391479277065
-0.130000	-0.170000	2.401855667080721179473812
-0.110000	-0.170000	2.475937899253624507878158
-0.090000	-0.170000	2.538950463456856265764827
-0.070000	-0.170000	2.590271373864812431975224
-0.050000	-0.170000	2.629297474938271594879780
-0.030000	-0.170000	2.655579780821439861426825
-0.010000	-0.170000	2.668832832271642807597800
0.010000	-0.170000	2.668832832271642807597800
0.030000	-0.170000	2.655579780821439861426825
0.050000	-0.170000	2.629297474938271594879780
0.070000	-0.170000	2.590271373864812431975224
0.090000	-0.170000	2.538950463456856265764827
0.110000	-0.170000	2.475937899253624951967367
0.130000	-0.170000	2.401855667080721179473812
0.150000	-0.170000	2.318342611609391923366275
0.170000	-0.170000	2.228052811479870332078690
0.190000	-0.170000	2.134462268168360488118651
0.210000	-0.170000	2.042028554390096228843277
0.230000	-0.170000	1.955855330183782658792779
0.250000	-0.170000	1.880752220469189772700247
0.270000	-0.170000	1.819605169726171700617101
0.290000	-0.170000	1.771718869034312859866986
0.310000	-0.170000	1.732783854356134023433356
0.330000	-0.170000	1.697612068404245944108766
0.350000	-0.170000	1.663430831368082118970619
0.370000	-0.170000	1.629909596908036162332678
0.390000	-0.170000	1.597047324697514980584856
0.410000	-0.170000	1.564889384687828233211349
0.430000	-0.170000	1.533928470566197743707448
0.450000	-0.170000	1.504416642469265763537578
0.470000	-0.170000	1.476469890358103276284396
0.490000	-0.170000	1.450270456029662424768389
0.510000	-0.170000	1.425911791576068843312441
0.530000	-0.170000	1.403387086310573517167199
0.550000	-0.170000	1.382549301830440668936717
0.570000	-0.170000	1.362713813717124411439841
0.590000	-0.170000	1.343412710180440505780552
0.610000	-0.170000	1.324246704023379628267776
0.630000	-0.170000	1.306689488045131852800296
0.650000	-0.170000	1.289163575852046550451746
0.670000	-0.170000	1.254061189828231004383952
0.690000	-0.170000	1.168574319027863017694813
0.710000	-0.170000	1.039708230922713028121507
0.730000	-0.170000	0.943561921172975992533338
0.750000	-0.170000	0.894623220645505701220657
0.770000	-0.170000	0.873254343643494412852135
0.790000	-0.170000	0.863775758910015123426263
0.810000	-0.170000	0.858486527221317463620665
0.830000	-0.170000	0.854739312343715362807473
0.850000	-0.170000	0.851921858382475472026840
0.870000	-0.170000	0.849715970578235557653102
0.890000	-0.170000	0.847827884138902310162678
0.910000	-0.170000	0.846251924806948552237884
0.930000	-0.170000	0.845014540795556712282632
0.950000	-0.170000	0.844050776372075040043796
0.970000	-0.170000	0.843398028162576474109358
0.990000	-0.170000	0.843032850436067127120054

-0.990000	-0.150000	0.841415180923551941916116
-0.970000	-0.150000	0.841780029749854552534316
-0.950000	-0.150000	0.842437702030923385443373
-0.930000	-0.150000	0.843404439223240043332908
-0.910000	-0.150000	0.844640299610325717694082
-0.890000	-0.150000	0.846230631442395742070062
-0.870000	-0.150000	0.848138421926008745366232
-0.850000	-0.150000	0.850376833913517593543929
-0.830000	-0.150000	0.853273041295002254713609
-0.810000	-0.150000	0.857253322757400626485946
-0.790000	-0.150000	0.863294685483931290015391
-0.770000	-0.150000	0.874891565658808878502839
-0.750000	-0.150000	0.901269353109081405861502
-0.730000	-0.150000	0.959852691254973078294199
-0.710000	-0.150000	1.068355101686388586301746
-0.690000	-0.150000	1.194322219755002967289670
-0.670000	-0.150000	1.266332331894919116521692
-0.650000	-0.150000	1.294220682362775098894758
-0.630000	-0.150000	1.310026207115600138664036
-0.610000	-0.150000	1.327454192447094838414046
-0.590000	-0.150000	1.346683270744104987670653
-0.570000	-0.150000	1.366735011518980691391789
-0.550000	-0.150000	1.387777425944034304094998
-0.530000	-0.150000	1.409620224794835285919703
-0.510000	-0.150000	1.432914096500770728681573
-0.490000	-0.150000	1.458102726945078808640233
-0.470000	-0.150000	1.485458884427109715886672
-0.450000	-0.150000	1.514627673953374387139093
-0.430000	-0.150000	1.545511373020752587947868
-0.410000	-0.150000	1.577872741537049705584650
-0.390000	-0.150000	1.611447582451032145556269
-0.370000	-0.150000	1.645617492266687964530547
-0.350000	-0.150000	1.680103470264821874380345
-0.330000	-0.150000	1.715137515514365773583449
-0.310000	-0.150000	1.752511103920306068104651
-0.290000	-0.150000	1.797155247763309704467360
-0.270000	-0.150000	1.855049808646200837358720
-0.250000	-0.150000	1.929097187772901067503994
-0.230000	-0.150000	2.017604393694406361703386
-0.210000	-0.150000	2.115745844699969957503072
-0.190000	-0.150000	2.217747212488359487281286
-0.170000	-0.150000	2.318342611609391479277065
-0.150000	-0.150000	2.413360275309245128738667
-0.130000	-0.150000	2.499548415279352120421663
-0.110000	-0.150000	2.575261777510990057749041
-0.090000	-0.150000	2.639758594602935382056330
-0.070000	-0.150000	2.692246284698657010636680
-0.050000	-0.150000	2.732097031495423156144398
-0.030000	-0.150000	2.758895218427845463793346
-0.010000	-0.150000	2.772407445624111677062729
0.010000	-0.150000	2.772407445624111677062729
0.030000	-0.150000	2.758895218427845463793346
0.050000	-0.150000	2.732097031495423600233607
0.070000	-0.150000	2.692246284698657454725890
0.090000	-0.150000	2.639758594602935826145540
0.110000	-0.150000	2.575261777510990945927460
0.130000	-0.150000	2.499548415279352564510873
0.150000	-0.150000	2.413360275309245128738667
0.170000	-0.150000	2.318342611609391923366275
0.190000	-0.150000	2.217747212488359487281286
0.210000	-0.150000	2.115745844699969513413862
0.230000	-0.150000	2.017604393694405917614176
0.250000	-0.150000	1.929097187772901067503994
0.270000	-0.150000	1.855049808646200837358720
0.290000	-0.150000	1.797155247763309482422756
0.310000	-0.150000	1.752511103920305624015441
0.330000	-0.150000	1.715137515514365329494240
0.350000	-0.150000	1.680103470264821652335741
0.370000	-0.150000	1.645617492266687742485942
0.390000	-0.150000	1.611447582451031701467059
0.410000	-0.150000	1.577872741537049483540045
0.430000	-0.150000	1.545511373020752587947868
0.450000	-0.150000	1.514627673953374387139093
0.470000	-0.150000	1.485458884427109715886672
0.490000	-0.150000	1.458102726945078808640233
0.510000	-0.150000	1.432914096500770728681573
0.530000	-0.150000	1.409620224794835285919703
0.550000	-0.150000	1.387777425944034304094998
0.570000	-0.150000	1.366735011518980691391789
0.590000	-0.150000	1.346683270744104765626048
0.610000	-0.150000	1.327454192447094616369441
0.630000	-0.150000	1.310026207115599694574826
0.650000	-0.150000	1.294220682362774876850153
0.670000	-0.150000	1.266332331894918894477087
0.690000	-0.150000	1.194322219755002967289670
0.710000	-0.150000	1.068355101686388586301746
0.730000	-0.150000	0.959852691254973078294199
0.750000	-0.150000	0.901269353109081516883805
0.770000	-0.150000	0.874891565658808878502839
0.790000	-0.150000	0.863294685483931178993089
0.810000	-0.150000	0.857253322757400626485946
0.830000	-0.150000	0.853273041295002143691306
0.850000	-0.150000	0.850376833913517482521627
0.870000	-0.150000	0.848138421926008634343930
0.890000	-0.150000	0.846230631442395742070062
0.910000	-0.150000	0.844640299610325606671779
0.930000	-0.150000	0.843404439223239821288303
0.950000	-0.150000	0.842437702030923274421070
0.970000	-0.150000	0.841780029749854663556619
0.990000	-0.150000	0.841415180923552052938419

-0.990000	-0.130000	0.840010660033714495753543
-0.970000	-0.130000	0.840374546920684917239441
-0.950000	-0.130000	0.841035360334562498429989
-0.930000	-0.130000	0.841998216170587121531810
-0.910000	-0.130000	0.843241228059836256392146
-0.890000	-0.130000	0.844848637272875180315168
-0.870000	-0.130000	0.846770951346604627829606
-0.850000	-0.130000	0.849046957069673924323183
-0.830000	-0.130000	0.852028552368530478489106
-0.810000	-0.130000	0.856251688229496932258655
-0.790000	-0.130000	0.863090809334688957576986
-0.770000	-0.130000	0.876913236198942014354429
-0.750000	-0.130000	0.908407416953024959838103
-0.730000	-0.130000	0.976331434354722249580050
-0.710000	-0.130000	1.094679433977258309340641
-0.690000	-0.130000	1.214309871720168576558763
-0.670000	-0.130000	1.274909834120951712677083
-0.650000	-0.130000	1.297499412224602854948330
-0.630000	-0.130000	1.312079942961215994756685
-0.610000	-0.130000	1.329235808319805256516588
-0.590000	-0.130000	1.348395002197485981199065
-0.570000	-0.130000	1.369159573170404931019561
-0.550000	-0.130000	1.391620701803748971769892
-0.530000	-0.130000	1.415095466039506311162199
-0.510000	-0.130000	1.439820190512393516257816
-0.490000	-0.130000	1.466155351550046503916747
-0.470000	-0.130000	1.494546924803084930744035
-0.450000	-0.130000	1.524604086551892390133389
-0.430000	-0.130000	1.556456694372363447342877
-0.410000	-0.130000	1.589894246879674399863802
-0.390000	-0.130000	1.624642779748312282350753
-0.370000	-0.130000	1.660063696844063407809244
-0.350000	-0.130000	1.695597568849784630984345
-0.330000	-0.130000	1.731717686230233033128911
-0.310000	-0.130000	1.772136044237696550496253
-0.290000	-0.130000	1.823816887411713771882660
-0.270000	-0.130000	1.892531124743949799693610
-0.250000	-0.130000	1.979033592502009941682672
-0.230000	-0.130000	2.079328908092765715309724
-0.210000	-0.130000	2.187195490468992087329525
-0.190000	-0.130000	2.296411848665019572734991
-0.170000	-0.130000	2.401855667080721179473812
-0.150000	-0.130000	2.499548415279352564510873
-0.130000	-0.130000	2.587431853838836115500044
-0.110000	-0.130000	2.664745935569337476067631
-0.090000	-0.130000	2.730543215392891465143066
-0.070000	-0.130000	2.783999628711735674357897
-0.050000	-0.130000	2.824516681834845055476535
-0.030000	-0.130000	2.851725578540889483036835
-0.010000	-0.130000	2.865442096032890351153810
0.010000	-0.130000	2.865442096032890795243020
0.030000	-0.130000	2.851725578540889483036835
0.050000	-0.130000	2.824516681834845055476535
0.070000	-0.130000	2.783999628711735674357897
0.090000	-0.130000	2.730543215392891909232276
0.110000	-0.130000	2.664745935569337920156840
0.130000	-0.130000	2.587431853838836115500044
0.150000	-0.130000	2.499548415279352120421663
0.170000	-0.130000	2.401855667080721179473812
0.190000	-0.130000	2.296411848665019572734991
0.210000	-0.130000	2.187195490468992087329525
0.230000	-0.130000	2.079328908092765715309724
0.250000	-0.130000	1.979033592502009719638068
0.270000	-0.130000	1.892531124743949577649005
0.290000	-0.130000	1.823816887411713549838055
0.310000	-0.130000	1.772136044237696550496253
0.330000	-0.130000	1.731717686230232811084306
0.350000	-0.130000	1.695597568849784630984345
0.370000	-0.130000	1.660063696844063185764639
0.390000	-0.130000	1.624642779748312060306148
0.410000	-0.130000	1.589894246879674177819197
0.430000	-0.130000	1.556456694372363447342877
0.450000	-0.130000	1.524604086551892390133389
0.470000	-0.130000	1.494546924803084930744035
0.490000	-0.130000	1.466155351550046725961352
0.510000	-0.130000	1.439820190512393516257816
0.530000	-0.130000	1.415095466039506311162199
0.550000	-0.130000	1.391620701803748971769892
0.570000	-0.130000	1.369159573170404708974957
0.590000	-0.130000	1.348395002197485759154461
0.610000	-0.130000	1.329235808319805034471983
0.630000	-0.130000	1.312079942961215772712080
0.650000	-0.130000	1.297499412224602410859120
0.670000	-0.130000	1.274909834120951712677083
0.690000	-0.130000	1.214309871720168354514158
0.710000	-0.130000	1.094679433977258309340641
0.730000	-0.130000	0.976331434354722138557747
0.750000	-0.130000	0.908407416953025070860406
0.770000	-0.130000	0.876913236198942347421337
0.790000	-0.130000	0.863090809334689068599289
0.810000	-0.130000	0.856251688229496932258655
0.830000	-0.130000	0.852028552368530478489106
0.850000	-0.130000	0.849046957069673813300881
0.870000	-0.130000	0.846770951346604627829606
0.890000	-0.130000	0.844848637272875069292866
0.910000	-0.130000	0.843241228059836034347541
0.930000	-0.130000	0.841998216170587010509507
0.950000	-0.130000	0.841035360334562609452291
0.970000	-0.130000	0.840374546920684917239441
0.990000	-0.130000	0.840010660033714495753543

-0.990000	-0.110000	0.838808087523451040290468
-0.970000	-0.110000	0.839172653965983283974595
-0.950000	-0.110000	0.839837101522323048463647
-0.930000	-0.110000	0.840800386118059406292957
-0.910000	-0.110000	0.842060101948292616391711
-0.890000	-0.110000	0.843678205435549832813535
-0.870000	-0.110000	0.845606632320168638550228
-0.850000	-0.110000	0.847922975704874293256808
-0.830000	-0.110000	0.850993036232978505850610
-0.810000	-0.110000	0.855463626896487472350827
-0.790000	-0.110000	0.863117591259458416530492
-0.770000	-0.110000	0.879174523620271264334747
-0.750000	-0.110000	0.915651863611529170938752
-0.730000	-0.110000	0.992131533186581870964460
-0.710000	-0.110000	1.117458411371410997858789
-0.690000	-0.110000	1.229107753653743362320938
-0.670000	-0.110000	1.280490831154517783474489
-0.650000	-0.110000	1.299399735136309574912161
-0.630000	-0.110000	1.313501628946941446329788
-0.610000	-0.110000	1.330888612488767996921979
-0.590000	-0.110000	1.350382970537067572891488
-0.570000	-0.110000	1.371868709294436383672178
-0.550000	-0.110000	1.395444226555893063590474
-0.530000	-0.110000	1.420353133981964166565604
-0.510000	-0.110000	1.446510243466698097947187
-0.490000	-0.110000	1.474244502893400143861413
-0.470000	-0.110000	1.503725195616135490439547
-0.450000	-0.110000	1.534607829951916135868828
-0.430000	-0.110000	1.567121982572949878687041
-0.410000	-0.110000	1.601171698970550227869580
-0.390000	-0.110000	1.636505075749251414407581
-0.370000	-0.110000	1.672659141850897146497346
-0.350000	-0.110000	1.708936302421869113388198
-0.330000	-0.110000	1.746373708937181801204019
-0.310000	-0.110000	1.790776396941087034164752
-0.290000	-0.110000	1.850396539424243647076196
-0.270000	-0.110000	1.929856809202881606779556
-0.250000	-0.110000	2.027573376707895835835416
-0.230000	-0.110000	2.137681904490005280194964
-0.210000	-0.110000	2.253100671690470235830617
-0.190000	-0.110000	2.367505809603624999937210
-0.170000	-0.110000	2.475937899253624507878158
-0.150000	-0.110000	2.575261777510990501838251
-0.130000	-0.110000	2.664745935569337476067631
-0.110000	-0.110000	2.743407414009655820308353
-0.090000	-0.110000	2.810260495835324334734651
-0.070000	-0.110000	2.864502292368177993608924
-0.050000	-0.110000	2.905566297456286140032944
-0.030000	-0.110000	2.933116743666107417709554
-0.010000	-0.110000	2.947002770453779785242432
0.010000	-0.110000	2.947002770453779785242432
0.030000	-0.110000	2.933116743666106973620344
0.050000	-0.110000	2.905566297456286140032944
0.070000	-0.110000	2.864502292368177993608924
0.090000	-0.110000	2.810260495835324778823860
0.110000	-0.110000	2.743407414009656264397563
0.130000	-0.110000	2.664745935569337476067631
0.150000	-0.110000	2.575261777510990501838251
0.170000	-0.110000	2.475937899253624507878158
0.190000	-0.110000	2.367505809603624999937210
0.210000	-0.110000	2.253100671690469791741407
0.230000	-0.110000	2.137681904490005280194964
0.250000	-0.110000	2.027573376707895391746206
0.270000	-0.110000	1.929856809202881384734951
0.290000	-0.110000	1.850396539424243647076196
0.310000	-0.110000	1.790776396941087034164752
0.330000	-0.110000	1.746373708937181801204019
0.350000	-0.110000	1.708936302421869113388198
0.370000	-0.110000	1.672659141850896702408136
0.390000	-0.110000	1.636505075749251192362976
0.410000	-0.110000	1.601171698970550227869580
0.430000	-0.110000	1.567121982572949878687041
0.450000	-0.110000	1.534607829951916135868828
0.470000	-0.110000	1.503725195616135268394942
0.490000	-0.110000	1.474244502893399921816808
0.510000	-0.110000	1.446510243466698097947187
0.530000	-0.110000	1.420353133981964166565604
0.550000	-0.110000	1.395444226555893063590474
0.570000	-0.110000	1.371868709294436161627573
0.590000	-0.110000	1.350382970537067572891488
0.610000	-0.110000	1.330888612488767552832769
0.630000	-0.110000	1.313501628946941224285183
0.650000	-0.110000	1.299399735136309352867556
0.670000	-0.110000	1.280490831154517339385279
0.690000	-0.110000	1.229107753653743140276333
0.710000	-0.110000	1.117458411371410775814184
0.730000	-0.110000	0.992131533186581870964460
0.750000	-0.110000	0.915651863611529392983357
0.770000	-0.110000	0.879174523620271375357049
0.790000	-0.110000	0.863117591259458527552795
0.810000	-0.110000	0.855463626896487583373130
0.830000	-0.110000	0.850993036232978394828308
0.850000	-0.110000	0.847922975704874404279110
0.870000	-0.110000	0.845606632320168527527926
0.890000	-0.110000	0.843678205435549832813535
0.910000	-0.110000	0.842060101948292616391711
0.930000	-0.110000	0.840800386118059406292957
0.950000	-0.110000	0.839837101522323159485950
0.970000	-0.110000	0.839172653965983283974595
0.990000	-0.110000	0.838808087523451040290468

-0.990000	-0.090000	0.837816186639342874720171
-0.970000	-0.090000	0.838183780267372724459563
-0.950000	-0.090000	0.838852972240592298369677
-0.930000	-0.090000	0.839820766436737975446647
-0.910000	-0.090000	0.841093818188245800904213
-0.890000	-0.090000	0.842708405985027941831333
-0.870000	-0.090000	0.844638762299909973130241
-0.850000	-0.090000	0.846999483461733926326076
-0.830000	-0.090000	0.850156703847804395834942
-0.810000	-0.090000	0.854867974841615585468446
-0.790000	-0.090000	0.863313059672919935749746
-0.770000	-0.090000	0.881496957213513399054250
-0.750000	-0.090000	0.922564075584725862277935
-0.730000	-0.090000	1.006478176573833982487827
-0.710000	-0.090000	1.135876532723324228157935
-0.690000	-0.090000	1.239509646628923489330987
-0.670000	-0.090000	1.283962811004696558114802
-0.650000	-0.090000	1.300807900056253130216533
-0.630000	-0.090000	1.315414004192889896316387
-0.610000	-0.090000	1.333772273171482947162758
-0.590000	-0.090000	1.354088946736259124747903
-0.570000	-0.090000	1.376230280842066999724693
-0.550000	-0.090000	1.400318117812226592633351
-0.530000	-0.090000	1.425906586500086392632625
-0.510000	-0.090000	1.452963876198843928833071
-0.490000	-0.090000	1.481637911402998719623270
-0.470000	-0.090000	1.511861833968902502078890
-0.450000	-0.090000	1.543488211625990924602547
-0.430000	-0.090000	1.576569249491470481316924
-0.410000	-0.090000	1.610986117642217330114818
-0.390000	-0.090000	1.646478753055393706716814
-0.370000	-0.090000	1.682865968449792859473746
-0.350000	-0.090000	1.719553418025776769795243
-0.330000	-0.090000	1.758602481461809974305766
-0.310000	-0.090000	1.807710543587824458811042
-0.290000	-0.090000	1.875467765086320293121958
-0.270000	-0.090000	1.964799767304134636702884
-0.250000	-0.090000	2.072014991416822216052651
-0.230000	-0.090000	2.189913611556407513347722
-0.210000	-0.090000	2.310958056202545574109308
-0.190000	-0.090000	2.428885248905450655598770
-0.170000	-0.090000	2.538950463456856265764827
-0.150000	-0.090000	2.639758594602935382056330
-0.130000	-0.090000	2.730543215392891465143066
-0.110000	-0.090000	2.810260495835324778823860
-0.090000	-0.090000	2.877946739122219543816072
-0.070000	-0.090000	2.932827294980518750833198
-0.050000	-0.090000	2.974354715608557686579161
-0.030000	-0.090000	3.002205051169211991179964
-0.010000	-0.090000	3.016240870015896913258757
0.010000	-0.090000	3.016240870015896469169547
0.030000	-0.090000	3.002205051169211991179964
0.050000	-0.090000	2.974354715608557686579161
0.070000	-0.090000	2.932827294980518306743988
0.090000	-0.090000	2.877946739122219543816072
0.110000	-0.090000	2.810260495835324334734651
0.130000	-0.090000	2.730543215392891465143066
0.150000	-0.090000	2.639758594602935382056330
0.170000	-0.090000	2.538950463456855821675617
0.190000	-0.090000	2.428885248905450211509560
0.210000	-0.090000	2.310958056202545574109308
0.230000	-0.090000	2.189913611556407069258512
0.250000	-0.090000	2.072014991416821327874231
0.270000	-0.090000	1.964799767304134192613674
0.290000	-0.090000	1.875467765086320293121958
0.310000	-0.090000	1.807710543587824680855647
0.330000	-0.090000	1.758602481461810196350370
0.350000	-0.090000	1.719553418025776769795243
0.370000	-0.090000	1.682865968449792859473746
0.390000	-0.090000	1.646478753055393484672209
0.410000	-0.090000	1.610986117642217330114818
0.430000	-0.090000	1.576569249491470259272319
0.450000	-0.090000	1.543488211625990924602547
0.470000	-0.090000	1.511861833968902502078890
0.490000	-0.090000	1.481637911402998719623270
0.510000	-0.090000	1.452963876198843706788466
0.530000	-0.090000	1.425906586500086392632625
0.550000	-0.090000	1.400318117812226370588746
0.570000	-0.090000	1.376230280842066777680088
0.590000	-0.090000	1.354088946736259124747903
0.610000	-0.090000	1.333772273171482503073548
0.630000	-0.090000	1.315414004192889452227178
0.650000	-0.090000	1.300807900056252908171928
0.670000	-0.090000	1.283962811004696336070197
0.690000	-0.090000	1.239509646628923489330987
0.710000	-0.090000	1.135876532723324228157935
0.730000	-0.090000	1.006478176573833982487827
0.750000	-0.090000	0.922564075584725862277935
0.770000	-0.090000	0.881496957213513510076552
0.790000	-0.090000	0.863313059672920046772049
0.810000	-0.090000	0.854867974841615474446144
0.830000	-0.090000	0.850156703847804284812639
0.850000	-0.090000	0.846999483461733926326076
0.870000	-0.090000	0.844638762299909973130241
0.890000	-0.090000	0.842708405985028052853636
0.910000	-0.090000	0.841093818188245911926515
0.930000	-0.090000	0.839820766436738086468949
0.950000	-0.090000	0.838852972240592187347374
0.970000	-0.090000	0.838183780267372724459563
0.990000	-0.090000	0.837816186639342874720171

-0.990000	-0.070000	0.837039794741629261665139
-0.970000	-0.070000	0.837409961670570801572921
-0.950000	-0.070000	0.838081217347462770206334
-0.930000	-0.070000	0.839050654667291784249983
-0.910000	-0.070000	0.840326869063706793916424
-0.890000	-0.070000	0.841932083237861950131276
-0.870000	-0.070000	0.843871072290628410073055
-0.850000	-0.070000	0.846278245515756810668506
-0.830000	-0.070000	0.849511763798481034370980
-0.810000	-0.070000	0.854439624618795190436060
-0.790000	-0.070000	0.863603188886762351827997
-0.770000	-0.070000	0.883680822539619548194878
-0.750000	-0.070000	0.928696516066166766201206
-0.730000	-0.070000	1.018643395971596365967571
-0.710000	-0.070000	1.149712268560988626120434
-0.690000	-0.070000	1.246562762906502364046446
-0.670000	-0.070000	1.286441796845011253935809
-0.650000	-0.070000	1.302769341748635900657405
-0.630000	-0.070000	1.318617552080392663071962
-0.610000	-0.070000	1.338117930542256805992452
-0.590000	-0.070000	1.359062473697284056939338
-0.570000	-0.070000	1.381315717685248189994240
-0.550000	-0.070000	1.405077534509868941725586
-0.530000	-0.070000	1.430418269264190911371770
-0.510000	-0.070000	1.457531257238979804924384
-0.490000	-0.070000	1.486495686845120234309547
-0.470000	-0.070000	1.517271677072204560943192
-0.450000	-0.070000	1.549635279686092603768088
-0.430000	-0.070000	1.583441233298881645197298
-0.410000	-0.070000	1.618410737350157724279143
-0.390000	-0.070000	1.654153344404510006526721
-0.370000	-0.070000	1.690676049198375885396217
-0.350000	-0.070000	1.727685959114683367232601
-0.330000	-0.070000	1.768587309403083507319820
-0.310000	-0.070000	1.822538318855987160560517
-0.290000	-0.070000	1.897765079981765357075574
-0.270000	-0.070000	1.995427066581442865356166
-0.250000	-0.070000	2.110171748593713036967756
-0.230000	-0.070000	2.233932917154349162558447
-0.210000	-0.070000	2.358969201862086251253459
-0.190000	-0.070000	2.479000265856377893669560
-0.170000	-0.070000	2.590271373864812431975224
-0.150000	-0.070000	2.692246284698657454725890
-0.130000	-0.070000	2.783999628711735674357897
-0.110000	-0.070000	2.864502292368177993608924
-0.090000	-0.070000	2.932827294980518750833198
-0.070000	-0.070000	2.988222580060166500004470
-0.050000	-0.070000	3.030144015093047649145319
-0.030000	-0.070000	3.058260054705231212324179
-0.010000	-0.070000	3.072429809973827197211449
0.010000	-0.070000	3.072429809973827197211449
0.030000	-0.070000	3.058260054705230768234969
0.050000	-0.070000	3.030144015093047649145319
0.070000	-0.070000	2.988222580060166500004470
0.090000	-0.070000	2.932827294980518750833198
0.110000	-0.070000	2.864502292368177549519714
0.130000	-0.070000	2.783999628711735230268687
0.150000	-0.070000	2.692246284698656566547470
0.170000	-0.070000	2.590271373864811987886014
0.190000	-0.070000	2.479000265856377449580350
0.210000	-0.070000	2.358969201862085807164249
0.230000	-0.070000	2.233932917154348718469237
0.250000	-0.070000	2.110171748593712592878546
0.270000	-0.070000	1.995427066581442865356166
0.290000	-0.070000	1.897765079981765357075574
0.310000	-0.070000	1.822538318855987382605122
0.330000	-0.070000	1.768587309403083729364425
0.350000	-0.070000	1.727685959114683589277206
0.370000	-0.070000	1.690676049198375885396217
0.390000	-0.070000	1.654153344404509784482116
0.410000	-0.070000	1.618410737350157724279143
0.430000	-0.070000	1.583441233298881645197298
0.450000	-0.070000	1.549635279686092381723483
0.470000	-0.070000	1.517271677072204560943192
0.490000	-0.070000	1.486495686845120234309547
0.510000	-0.070000	1.457531257238979804924384
0.530000	-0.070000	1.430418269264190911371770
0.550000	-0.070000	1.405077534509868941725586
0.570000	-0.070000	1.381315717685247967949635
0.590000	-0.070000	1.359062473697284056939338
0.610000	-0.070000	1.338117930542256583947847
0.630000	-0.070000	1.318617552080392441027357
0.650000	-0.070000	1.302769341748635678612800
0.670000	-0.070000	1.286441796845011253935809
0.690000	-0.070000	1.246562762906502142001841
0.710000	-0.070000	1.149712268560988626120434
0.730000	-0.070000	1.018643395971596365967571
0.750000	-0.070000	0.928696516066166766201206
0.770000	-0.070000	0.883680822539619770239483
0.790000	-0.070000	0.863603188886762573872602
0.810000	-0.070000	0.854439624618795190436060
0.830000	-0.070000	0.849511763798481034370980
0.850000	-0.070000	0.846278245515756921690809
0.870000	-0.070000	0.843871072290628632117659
0.890000	-0.070000	0.841932083237861839108973
0.910000	-0.070000	0.840326869063706793916424
0.930000	-0.070000	0.839050654667291673227680
0.950000	-0.070000	0.838081217347462770206334
0.970000	-0.070000	0.837409961670570690550619
0.990000	-0.070000	0.837039794741629372687441

-0.990000	-0.050000	0.836460422486657639851160
-0.970000	-0.050000	0.836831575806212479839985
-0.950000	-0.050000	0.837502651081270088617714
-0.930000	-0.050000	0.838472201491970547948540
-0.910000	-0.050000	0.839750224944748158151242
-0.890000	-0.050000	0.841354886124818568404748
-0.870000	-0.050000	0.843312084643375370340834
-0.850000	-0.050000	0.845758258097996762359116
-0.830000	-0.050000	0.849046675633179037667730
-0.810000	-0.050000	0.854150039249633064031286
-0.790000	-0.050000	0.863909320127334900973892
-0.770000	-0.050000	0.885525868609351896054704
-0.750000	-0.050000	0.933637375746089404060513
-0.730000	-0.050000	1.027997778330116629419422
-0.710000	-0.050000	1.159398042773445824948908
-0.690000	-0.050000	1.251335270118949072326586
-0.670000	-0.050000	1.288788685230191743968930
-0.650000	-0.050000	1.305621971576622630806241
-0.630000	-0.050000	1.322555055714834004731983
-0.610000	-0.050000	1.342250370469154630015396
-0.590000	-0.050000	1.362796006443738994207138
-0.570000	-0.050000	1.384462991796911790487457
-0.550000	-0.050000	1.407462848438073121926095
-0.530000	-0.050000	1.432219766641429359310678
-0.510000	-0.050000	1.459076184855344848756431
-0.490000	-0.050000	1.488086928534210429120321
-0.470000	-0.050000	1.519231388735556187441489
-0.450000	-0.050000	1.552230739952145333049316
-0.430000	-0.050000	1.586868705909762145012110
-0.410000	-0.050000	1.622671620442004192241825
-0.390000	-0.050000	1.659070351244011254365773
-0.370000	-0.050000	1.696074598911733177786232
-0.350000	-0.050000	1.733671679651587194115336
-0.330000	-0.050000	1.776532775725983226422500
-0.310000	-0.050000	1.834801554769827092172818
-0.290000	-0.050000	1.916091557006761147974316
-0.270000	-0.050000	2.020108358741703469263484
-0.250000	-0.050000	2.140342526971680925385044
-0.230000	-0.050000	2.268210548895720268802734
-0.210000	-0.050000	2.395900240481237286616079
-0.190000	-0.050000	2.517074542969870876163441
-0.170000	-0.050000	2.629297474938271594879780
-0.150000	-0.050000	2.732097031495423600233607
-0.130000	-0.050000	2.824516681834845499565745
-0.110000	-0.050000	2.905566297456286140032944
-0.090000	-0.050000	2.974354715608558130668371
-0.070000	-0.050000	3.030144015093048093234529
-0.050000	-0.050000	3.072381950690876273313279
-0.030000	-0.050000	3.100718339890961239291300
-0.010000	-0.050000	3.114999803042993509194503
0.010000	-0.050000	3.114999803042993509194503
0.030000	-0.050000	3.100718339890961239291300
0.050000	-0.050000	3.072381950690876717402489
0.070000	-0.050000	3.030144015093047649145319
0.090000	-0.050000	2.974354715608557686579161
0.110000	-0.050000	2.905566297456285695943734
0.130000	-0.050000	2.824516681834844611387325
0.150000	-0.050000	2.732097031495422712055188
0.170000	-0.050000	2.629297474938271150790570
0.190000	-0.050000	2.517074542969870432074231
0.210000	-0.050000	2.395900240481236842526869
0.230000	-0.050000	2.268210548895719824713524
0.250000	-0.050000	2.140342526971680925385044
0.270000	-0.050000	2.020108358741703469263484
0.290000	-0.050000	1.916091557006760925929711
0.310000	-0.050000	1.834801554769827092172818
0.330000	-0.050000	1.776532775725983226422500
0.350000	-0.050000	1.733671679651587416159941
0.370000	-0.050000	1.696074598911733177786232
0.390000	-0.050000	1.659070351244011476410378
0.410000	-0.050000	1.622671620442004414286430
0.430000	-0.050000	1.586868705909762145012110
0.450000	-0.050000	1.552230739952145555093921
0.470000	-0.050000	1.519231388735556187441489
0.490000	-0.050000	1.488086928534210207075716
0.510000	-0.050000	1.459076184855344848756431
0.530000	-0.050000	1.432219766641429359310678
0.550000	-0.050000	1.407462848438072899881490
0.570000	-0.050000	1.384462991796911790487457
0.590000	-0.050000	1.362796006443738994207138
0.610000	-0.050000	1.342250370469154407970791
0.630000	-0.050000	1.322555055714833782687379
0.650000	-0.050000	1.305621971576622186717032
0.670000	-0.050000	1.288788685230191521924326
0.690000	-0.050000	1.251335270118948850281981
0.710000	-0.050000	1.159398042773445602904303
0.730000	-0.050000	1.027997778330116629419422
0.750000	-0.050000	0.933637375746089515082815
0.770000	-0.050000	0.885525868609352007077007
0.790000	-0.050000	0.863909320127335123018497
0.810000	-0.050000	0.854150039249633064031286
0.830000	-0.050000	0.849046675633179148690033
0.850000	-0.050000	0.845758258097996873381419
0.870000	-0.050000	0.843312084643375370340834
0.890000	-0.050000	0.841354886124818457382446
0.910000	-0.050000	0.839750224944747936106637
0.930000	-0.050000	0.838472201491970436926238
0.950000	-0.050000	0.837502651081269866573109
0.970000	-0.050000	0.836831575806212479839985
0.990000	-0.050000	0.836460422486657639851160

-0.990000	-0.030000	0.836062395395914648155156
-0.970000	-0.030000	0.836434273790767623957265
-0.950000	-0.030000	0.837106405208071224777200
-0.930000	-0.030000	0.838079434389845889796788
-0.910000	-0.030000	0.839365507968836799257417
-0.890000	-0.030000	0.840980723309735722637015
-0.870000	-0.030000	0.842957854632363723368371
-0.850000	-0.030000	0.845428007266509129458143
-0.830000	-0.030000	0.848747433269985807058333
-0.810000	-0.030000	0.853973554052643413214696
-0.790000	-0.030000	0.864160363429833933146540
-0.770000	-0.030000	0.886859801171025696753247
-0.750000	-0.030000	0.937077550176276807825104
-0.730000	-0.030000	1.034258243278407318754830
-0.710000	-0.030000	1.165507727425385331443408
-0.690000	-0.030000	1.254510619828057338409621
-0.670000	-0.030000	1.291048705139504981787013
-0.650000	-0.030000	1.308577273153099351787887
-0.630000	-0.030000	1.325701002811624062971418
-0.610000	-0.030000	1.344294515937185074960780
-0.590000	-0.030000	1.363546177306923068428546
-0.570000	-0.030000	1.384512707563312572389691
-0.550000	-0.030000	1.407153165463882249497374
-0.530000	-0.030000	1.431788811446175202490849
-0.510000	-0.030000	1.458690697009482173385209
-0.490000	-0.030000	1.487782760163702144851072
-0.470000	-0.030000	1.519106505846694377126482
-0.450000	-0.030000	1.552377402045320486934088
-0.430000	-0.030000	1.587476224694350790400676
-0.410000	-0.030000	1.623902760218634888644829
-0.390000	-0.030000	1.661087477979477311507139
-0.370000	-0.030000	1.698952909157386059746386
-0.350000	-0.030000	1.737502383498480629242522
-0.330000	-0.030000	1.782192609819432504991710
-0.310000	-0.030000	1.843730637392866800183810
-0.290000	-0.030000	1.929237115191898555011107
-0.270000	-0.030000	2.037469729283202024561206
-0.250000	-0.030000	2.161229919936531462809626
-0.230000	-0.030000	2.291657331223818427901051
-0.210000	-0.030000	2.420891114881275729686649
-0.190000	-0.030000	2.542728964094483234958943
-0.170000	-0.030000	2.655579780821439861426825
-0.150000	-0.030000	2.758895218427845907882556
-0.130000	-0.030000	2.851725578540889483036835
-0.110000	-0.030000	2.933116743666107417709554
-0.090000	-0.030000	3.002205051169211991179964
-0.070000	-0.030000	3.058260054705230768234969
-0.050000	-0.030000	3.100718339890961239291300
-0.030000	-0.030000	3.129211001773881228871232
-0.010000	-0.030000	3.143571836498513238922214
0.010000	-0.030000	3.143571836498513683011424
0.030000	-0.030000	3.129211001773881672960442
0.050000	-0.030000	3.100718339890961239291300
0.070000	-0.030000	3.058260054705230768234969
0.090000	-0.030000	3.002205051169211547090754
0.110000	-0.030000	2.933116743666106973620344
0.130000	-0.030000	2.851725578540889038947626
0.150000	-0.030000	2.758895218427844575614927
0.170000	-0.030000	2.655579780821439417337615
0.190000	-0.030000	2.542728964094482346780524
0.210000	-0.030000	2.420891114881275285597440
0.230000	-0.030000	2.291657331223818427901051
0.250000	-0.030000	2.161229919936531462809626
0.270000	-0.030000	2.037469729283202468650416
0.290000	-0.030000	1.929237115191898777055712
0.310000	-0.030000	1.843730637392867022228415
0.330000	-0.030000	1.782192609819432504991710
0.350000	-0.030000	1.737502383498480629242522
0.370000	-0.030000	1.698952909157386059746386
0.390000	-0.030000	1.661087477979477311507139
0.410000	-0.030000	1.623902760218635110689434
0.430000	-0.030000	1.587476224694351012445281
0.450000	-0.030000	1.552377402045320708978693
0.470000	-0.030000	1.519106505846694377126482
0.490000	-0.030000	1.487782760163701922806467
0.510000	-0.030000	1.458690697009482173385209
0.530000	-0.030000	1.431788811446175202490849
0.550000	-0.030000	1.407153165463882027452769
0.570000	-0.030000	1.384512707563312572389691
0.590000	-0.030000	1.363546177306922846383941
0.610000	-0.030000	1.344294515937185074960780
0.630000	-0.030000	1.325701002811623840926814
0.650000	-0.030000	1.308577273153099129743282
0.670000	-0.030000	1.291048705139504981787013
0.690000	-0.030000	1.254510619828056894320412
0.710000	-0.030000	1.165507727425385553488013
0.730000	-0.030000	1.034258243278407318754830
0.750000	-0.030000	0.937077550176276807825104
0.770000	-0.030000	0.886859801171025696753247
0.790000	-0.030000	0.864160363429833933146540
0.810000	-0.030000	0.853973554052643302192394
0.830000	-0.030000	0.848747433269985696036031
0.850000	-0.030000	0.845428007266509129458143
0.870000	-0.030000	0.842957854632363723368371
0.890000	-0.030000	0.840980723309735722637015
0.910000	-0.030000	0.839365507968836688235115
0.930000	-0.030000	0.838079434389845778774486
0.950000	-0.030000	0.837106405208071113754897
0.970000	-0.030000	0.836434273790767623957265
0.990000	-0.030000	0.836062395395914537132853

-0.990000	-0.010000	0.835855767088600765113426
-0.970000	-0.010000	0.836228519577379980631804
-0.950000	-0.010000	0.836902773734996441312717
-0.930000	-0.010000	0.837880677255092964905714
-0.910000	-0.010000	0.839175825717456858043874
-0.890000	-0.010000	0.840802050993321614669185
-0.870000	-0.010000	0.842791743783305014048324
-0.850000	-0.010000	0.845271910982341001528084
-0.830000	-0.010000	0.848604016471758648698653
-0.810000	-0.010000	0.853893301868068554938418
-0.790000	-0.010000	0.864303851291868596717904
-0.770000	-0.010000	0.887561342328346158936370
-0.750000	-0.010000	0.938838616983672547000594
-0.730000	-0.010000	1.037378356576102778063841
-0.710000	-0.010000	1.168462835643737873780879
-0.690000	-0.010000	1.256189613268458904471458
-0.670000	-0.010000	1.292516892182211218909060
-0.650000	-0.010000	1.310396156408639711798969
-0.630000	-0.010000	1.327145515933732422553248
-0.610000	-0.010000	1.344452666630620685239705
-0.590000	-0.010000	1.362599808303853077262602
-0.570000	-0.010000	1.383308416969768472881697
-0.550000	-0.010000	1.406173870792663649353926
-0.530000	-0.010000	1.431156316512989468137107
-0.510000	-0.010000	1.458350206540410809452624
-0.490000	-0.010000	1.487543857490442933411146
-0.470000	-0.010000	1.518858740777598859139630
-0.450000	-0.010000	1.552020580889722722872648
-0.430000	-0.010000	1.587059746746751542900711
-0.410000	-0.010000	1.623605528961181709846073
-0.390000	-0.010000	1.661250833947508498411594
-0.370000	-0.010000	1.699846840619709364972323
-0.350000	-0.010000	1.739224123952788580993456
-0.330000	-0.010000	1.785105987721041564952884
-0.310000	-0.010000	1.848440742906403810863480
-0.290000	-0.010000	1.936113653609091933560649
-0.270000	-0.010000	2.046441574121763196103529
-0.250000	-0.010000	2.171914346827594766153879
-0.230000	-0.010000	2.303561411312546436391813
-0.210000	-0.010000	2.433491280058739825165048
-0.190000	-0.010000	2.555661237421816611714576
-0.170000	-0.010000	2.668832832271642807597800
-0.150000	-0.010000	2.772407445624112121151938
-0.130000	-0.010000	2.865442096032890795243020
-0.110000	-0.010000	2.947002770453779785242432
-0.090000	-0.010000	3.016240870015896469169547
-0.070000	-0.010000	3.072429809973827197211449
-0.050000	-0.010000	3.114999803042993509194503
-0.030000	-0.010000	3.143571836498513683011424
-0.010000	-0.010000	3.157973164943553179284663
0.010000	-0.010000	3.157973164943553179284663
0.030000	-0.010000	3.143571836498513683011424
0.050000	-0.010000	3.114999803042993509194503
0.070000	-0.010000	3.072429809973826753122239
0.090000	-0.010000	3.016240870015896025080337
0.110000	-0.010000	2.947002770453779341153222
0.130000	-0.010000	2.865442096032889907064600
0.150000	-0.010000	2.772407445624111232973519
0.170000	-0.010000	2.668832832271642363508590
0.190000	-0.010000	2.555661237421816167625366
0.210000	-0.010000	2.433491280058739381075839
0.230000	-0.010000	2.303561411312546436391813
0.250000	-0.010000	2.171914346827594766153879
0.270000	-0.010000	2.046441574121763640192739
0.290000	-0.010000	1.936113653609092155605254
0.310000	-0.010000	1.848440742906403810863480
0.330000	-0.010000	1.785105987721041564952884
0.350000	-0.010000	1.739224123952788580993456
0.370000	-0.010000	1.699846840619709587016928
0.390000	-0.010000	1.661250833947508498411594
0.410000	-0.010000	1.623605528961181931890678
0.430000	-0.010000	1.587059746746751764945316
0.450000	-0.010000	1.552020580889722722872648
0.470000	-0.010000	1.518858740777599081184235
0.490000	-0.010000	1.487543857490442711366541
0.510000	-0.010000	1.458350206540410809452624
0.530000	-0.010000	1.431156316512989468137107
0.550000	-0.010000	1.406173870792663427309321
0.570000	-0.010000	1.383308416969768250837092
0.590000	-0.010000	1.362599808303852855217997
0.610000	-0.010000	1.344452666630620685239705
0.630000	-0.010000	1.327145515933732422553248
0.650000	-0.010000	1.310396156408639711798969
0.670000	-0.010000	1.292516892182211440953665
0.690000	-0.010000	1.256189613268458682426854
0.710000	-0.010000	1.168462835643737873780879
0.730000	-0.010000	1.037378356576103000108446
0.750000	-0.010000	0.938838616983672658022897
0.770000	-0.010000	0.887561342328346047914067
0.790000	-0.010000	0.864303851291868596717904
0.810000	-0.010000	0.853893301868068443916115
0.830000	-0.010000	0.848604016471758537676351
0.850000	-0.010000	0.845271910982341112550387
0.870000	-0.010000	0.842791743783304903026021
0.890000	-0.010000	0.840802050993321614669185
0.910000	-0.010000	0.839175825717456858043874
0.930000	-0.010000	0.837880677255093075928016
0.950000	-0.010000	0.836902773734996330290414
0.970000	-0.010000	0.836228519577379869609501
0.990000	-0.010000	0.835855767088600654091124

-0.990000	0.010000	0.835855767088600654091124
-0.970000	0.010000	0.836228519577379980631804
-0.950000	0.010000	0.836902773734996330290414
-0.930000	0.010000	0.837880677255092964905714
-0.910000	0.010000	0.839175825717456858043874
-0.890000	0.010000	0.840802050993321614669185
-0.870000	0.010000	0.842791743783304903026021
-0.850000	0.010000	0.845271910982341112550387
-0.830000	0.010000	0.848604016471758648698653
-0.810000	0.010000	0.853893301868068554938418
-0.790000	0.010000	0.864303851291868485695602
-0.770000	0.010000	0.887561342328346047914067
-0.750000	0.010000	0.938838616983672547000594
-0.730000	0.010000	1.037378356576103000108446
-0.710000	0.010000	1.168462835643737873780879
-0.690000	0.010000	1.256189613268458904471458
-0.670000	0.010000	1.292516892182211218909060
-0.650000	0.010000	1.310396156408639489754364
-0.630000	0.010000	1.327145515933732422553248
-0.610000	0.010000	1.344452666630620685239705
-0.590000	0.010000	1.362599808303852855217997
-0.570000	0.010000	1.383308416969768250837092
-0.550000	0.010000	1.406173870792663649353926
-0.530000	0.010000	1.431156316512989690181712
-0.510000	0.010000	1.458350206540410809452624
-0.490000	0.010000	1.487543857490442711366541
-0.470000	0.010000	1.518858740777598859139630
-0.450000	0.010000	1.552020580889722500828043
-0.430000	0.010000	1.587059746746751542900711
-0.410000	0.010000	1.623605528961181709846073
-0.390000	0.010000	1.661250833947508498411594
-0.370000	0.010000	1.699846840619709364972323
-0.350000	0.010000	1.739224123952788580993456
-0.330000	0.010000	1.785105987721041342908279
-0.310000	0.010000	1.848440742906403588818876
-0.290000	0.010000	1.936113653609091933560649
-0.270000	0.010000	2.046441574121763196103529
-0.250000	0.010000	2.171914346827594766153879
-0.230000	0.010000	2.303561411312546436391813
-0.210000	0.010000	2.433491280058739825165048
-0.190000	0.010000	2.555661237421816611714576
-0.170000	0.010000	2.668832832271642807597800
-0.150000	0.010000	2.772407445624111677062729
-0.130000	0.010000	2.865442096032890795243020
-0.110000	0.010000	2.947002770453779785242432
-0.090000	0.010000	3.016240870015896469169547
-0.070000	0.010000	3.072429809973827197211449
-0.050000	0.010000	3.114999803042993509194503
-0.030000	0.010000	3.143571836498513238922214
-0.010000	0.010000	3.157973164943553179284663
0.010000	0.010000	3.157973164943553623373873
0.030000	0.010000	3.143571836498513683011424
0.050000	0.010000	3.114999803042993509194503
0.070000	0.010000	3.072429809973826753122239
0.090000	0.010000	3.016240870015896025080337
0.110000	0.010000	2.947002770453779341153222
0.130000	0.010000	2.865442096032889907064600
0.150000	0.010000	2.772407445624111232973519
0.170000	0.010000	2.668832832271642363508590
0.190000	0.010000	2.555661237421816167625366
0.210000	0.010000	2.433491280058739825165048
0.230000	0.010000	2.303561411312546436391813
0.250000	0.010000	2.171914346827594766153879
0.270000	0.010000	2.046441574121763196103529
0.290000	0.010000	1.936113653609092155605254
0.310000	0.010000	1.848440742906403810863480
0.330000	0.010000	1.785105987721041342908279
0.350000	0.010000	1.739224123952788358948851
0.370000	0.010000	1.699846840619709364972323
0.390000	0.010000	1.661250833947508498411594
0.410000	0.010000	1.623605528961181931890678
0.430000	0.010000	1.587059746746751542900711
0.450000	0.010000	1.552020580889722722872648
0.470000	0.010000	1.518858740777598859139630
0.490000	0.010000	1.487543857490442711366541
0.510000	0.010000	1.458350206540410809452624
0.530000	0.010000	1.431156316512989246092502
0.550000	0.010000	1.406173870792663427309321
0.570000	0.010000	1.383308416969768250837092
0.590000	0.010000	1.362599808303852855217997
0.610000	0.010000	1.344452666630620685239705
0.630000	0.010000	1.327145515933732422553248
0.650000	0.010000	1.310396156408639711798969
0.670000	0.010000	1.292516892182211440953665
0.690000	0.010000	1.256189613268458904471458
0.710000	0.010000	1.168462835643737873780879
0.730000	0.010000	1.037378356576102778063841
0.750000	0.010000	0.938838616983672547000594
0.770000	0.010000	0.887561342328346269958672
0.790000	0.010000	0.864303851291868596717904
0.810000	0.010000	0.853893301868068443916115
0.830000	0.010000	0.848604016471758537676351
0.850000	0.010000	0.845271910982341112550387
0.870000	0.010000	0.842791743783304903026021
0.890000	0.010000	0.840802050993321503646882
0.910000	0.010000	0.839175825717456858043874
0.930000	0.010000	0.837880677255093075928016
0.950000	0.010000	0.836902773734996441312717
0.970000	0.010000	0.836228519577379980631804
0.990000	0.010000	0.835855767088600654091124

-0.990000	0.030000	0.836062395395914537132853
-0.970000	0.030000	0.836434273790767512934963
-0.950000	0.030000	0.837106405208071224777200
-0.930000	0.030000	0.838079434389845778774486
-0.910000	0.030000	0.839365507968836688235115
-0.890000	0.030000	0.840980723309735833659317
-0.870000	0.030000	0.842957854632363834390674
-0.850000	0.030000	0.845428007266509129458143
-0.830000	0.030000	0.848747433269985696036031
-0.810000	0.030000	0.853973554052643302192394
-0.790000	0.030000	0.864160363429833933146540
-0.770000	0.030000	0.886859801171025585730945
-0.750000	0.030000	0.937077550176276696802802
-0.730000	0.030000	1.034258243278407096710225
-0.710000	0.030000	1.165507727425385553488013
-0.690000	0.030000	1.254510619828057116365017
-0.670000	0.030000	1.291048705139504759742408
-0.650000	0.030000	1.308577273153099129743282
-0.630000	0.030000	1.325701002811623840926814
-0.610000	0.030000	1.344294515937185074960780
-0.590000	0.030000	1.363546177306922846383941
-0.570000	0.030000	1.384512707563312572389691
-0.550000	0.030000	1.407153165463882249497374
-0.530000	0.030000	1.431788811446175202490849
-0.510000	0.030000	1.458690697009482173385209
-0.490000	0.030000	1.487782760163702144851072
-0.470000	0.030000	1.519106505846694377126482
-0.450000	0.030000	1.552377402045320486934088
-0.430000	0.030000	1.587476224694350790400676
-0.410000	0.030000	1.623902760218634666600224
-0.390000	0.030000	1.661087477979477311507139
-0.370000	0.030000	1.698952909157386059746386
-0.350000	0.030000	1.737502383498480407197917
-0.330000	0.030000	1.782192609819432504991710
-0.310000	0.030000	1.843730637392866800183810
-0.290000	0.030000	1.929237115191898555011107
-0.270000	0.030000	2.037469729283202024561206
-0.250000	0.030000	2.161229919936531018720416
-0.230000	0.030000	2.291657331223817983811841
-0.210000	0.030000	2.420891114881275285597440
-0.190000	0.030000	2.542728964094482790869733
-0.170000	0.030000	2.655579780821439861426825
-0.150000	0.030000	2.758895218427845907882556
-0.130000	0.030000	2.851725578540889483036835
-0.110000	0.030000	2.933116743666106973620344
-0.090000	0.030000	3.002205051169211547090754
-0.070000	0.030000	3.058260054705230768234969
-0.050000	0.030000	3.100718339890960795202091
-0.030000	0.030000	3.129211001773881228871232
-0.010000	0.030000	3.143571836498513683011424
0.010000	0.030000	3.143571836498513683011424
0.030000	0.030000	3.129211001773881672960442
0.050000	0.030000	3.100718339890961239291300
0.070000	0.030000	3.058260054705230768234969
0.090000	0.030000	3.002205051169211547090754
0.110000	0.030000	2.933116743666106973620344
0.130000	0.030000	2.851725578540889038947626
0.150000	0.030000	2.758895218427845019704137
0.170000	0.030000	2.655579780821439417337615
0.190000	0.030000	2.542728964094482790869733
0.210000	0.030000	2.420891114881274841508230
0.230000	0.030000	2.291657331223817539722631
0.250000	0.030000	2.161229919936531018720416
0.270000	0.030000	2.037469729283202024561206
0.290000	0.030000	1.929237115191898555011107
0.310000	0.030000	1.843730637392866800183810
0.330000	0.030000	1.782192609819432282947105
0.350000	0.030000	1.737502383498480407197917
0.370000	0.030000	1.698952909157386059746386
0.390000	0.030000	1.661087477979477311507139
0.410000	0.030000	1.623902760218634666600224
0.430000	0.030000	1.587476224694350790400676
0.450000	0.030000	1.552377402045320486934088
0.470000	0.030000	1.519106505846694155081877
0.490000	0.030000	1.487782760163702144851072
0.510000	0.030000	1.458690697009482173385209
0.530000	0.030000	1.431788811446175202490849
0.550000	0.030000	1.407153165463882027452769
0.570000	0.030000	1.384512707563312572389691
0.590000	0.030000	1.363546177306922624339336
0.610000	0.030000	1.344294515937184852916175
0.630000	0.030000	1.325701002811623840926814
0.650000	0.030000	1.308577273153099351787887
0.670000	0.030000	1.291048705139504981787013
0.690000	0.030000	1.254510619828057116365017
0.710000	0.030000	1.165507727425385553488013
0.730000	0.030000	1.034258243278407096710225
0.750000	0.030000	0.937077550176276696802802
0.770000	0.030000	0.886859801171025807775550
0.790000	0.030000	0.864160363429834155191145
0.810000	0.030000	0.853973554052643413214696
0.830000	0.030000	0.848747433269985696036031
0.850000	0.030000	0.845428007266509129458143
0.870000	0.030000	0.842957854632363723368371
0.890000	0.030000	0.840980723309735722637015
0.910000	0.030000	0.839365507968836799257417
0.930000	0.030000	0.838079434389845889796788
0.950000	0.030000	0.837106405208071224777200
0.970000	0.030000	0.836434273790767734979568
0.990000	0.030000	0.836062395395914537132853

-0.990000	0.050000	0.836460422486657639851160
-0.970000	0.050000	0.836831575806212479839985
-0.950000	0.050000	0.837502651081269866573109
-0.930000	0.050000	0.838472201491970658970843
-0.910000	0.050000	0.839750224944748269173544
-0.890000	0.050000	0.841354886124818568404748
-0.870000	0.050000	0.843312084643375370340834
-0.850000	0.050000	0.845758258097996762359116
-0.830000	0.050000	0.849046675633179037667730
-0.810000	0.050000	0.854150039249632953008984
-0.790000	0.050000	0.863909320127335011996195
-0.770000	0.050000	0.885525868609351896054704
-0.750000	0.050000	0.933637375746089404060513
-0.730000	0.050000	1.027997778330116407374817
-0.710000	0.050000	1.159398042773445602904303
-0.690000	0.050000	1.251335270118948850281981
-0.670000	0.050000	1.288788685230191521924326
-0.650000	0.050000	1.305621971576622408761637
-0.630000	0.050000	1.322555055714833782687379
-0.610000	0.050000	1.342250370469154407970791
-0.590000	0.050000	1.362796006443738772162533
-0.570000	0.050000	1.384462991796911790487457
-0.550000	0.050000	1.407462848438073343970700
-0.530000	0.050000	1.432219766641429359310678
-0.510000	0.050000	1.459076184855344848756431
-0.490000	0.050000	1.488086928534210429120321
-0.470000	0.050000	1.519231388735556187441489
-0.450000	0.050000	1.552230739952145333049316
-0.430000	0.050000	1.586868705909761922967505
-0.410000	0.050000	1.622671620442004192241825
-0.390000	0.050000	1.659070351244011476410378
-0.370000	0.050000	1.696074598911733177786232
-0.350000	0.050000	1.733671679651587416159941
-0.330000	0.050000	1.776532775725983448467105
-0.310000	0.050000	1.834801554769827092172818
-0.290000	0.050000	1.916091557006760925929711
-0.270000	0.050000	2.020108358741703469263484
-0.250000	0.050000	2.140342526971680481295834
-0.230000	0.050000	2.268210548895719824713524
-0.210000	0.050000	2.395900240481236842526869
-0.190000	0.050000	2.517074542969870876163441
-0.170000	0.050000	2.629297474938271150790570
-0.150000	0.050000	2.732097031495423600233607
-0.130000	0.050000	2.824516681834845055476535
-0.110000	0.050000	2.905566297456285695943734
-0.090000	0.050000	2.974354715608557242489951
-0.070000	0.050000	3.030144015093047205056109
-0.050000	0.050000	3.072381950690876273313279
-0.030000	0.050000	3.100718339890960795202091
-0.010000	0.050000	3.114999803042993509194503
0.010000	0.050000	3.114999803042993953283712
0.030000	0.050000	3.100718339890961239291300
0.050000	0.050000	3.072381950690876717402489
0.070000	0.050000	3.030144015093047649145319
0.090000	0.050000	2.974354715608557242489951
0.110000	0.050000	2.905566297456285695943734
0.130000	0.050000	2.824516681834844611387325
0.150000	0.050000	2.732097031495422712055188
0.170000	0.050000	2.629297474938271150790570
0.190000	0.050000	2.517074542969870432074231
0.210000	0.050000	2.395900240481236398437659
0.230000	0.050000	2.268210548895719824713524
0.250000	0.050000	2.140342526971680481295834
0.270000	0.050000	2.020108358741703469263484
0.290000	0.050000	1.916091557006760925929711
0.310000	0.050000	1.834801554769827092172818
0.330000	0.050000	1.776532775725983226422500
0.350000	0.050000	1.733671679651587194115336
0.370000	0.050000	1.696074598911732955741627
0.390000	0.050000	1.659070351244011476410378
0.410000	0.050000	1.622671620442003970197220
0.430000	0.050000	1.586868705909761922967505
0.450000	0.050000	1.552230739952145111004711
0.470000	0.050000	1.519231388735555965396884
0.490000	0.050000	1.488086928534210207075716
0.510000	0.050000	1.459076184855344848756431
0.530000	0.050000	1.432219766641429581355283
0.550000	0.050000	1.407462848438073121926095
0.570000	0.050000	1.384462991796911790487457
0.590000	0.050000	1.362796006443738772162533
0.610000	0.050000	1.342250370469154185926186
0.630000	0.050000	1.322555055714833782687379
0.650000	0.050000	1.305621971576622186717032
0.670000	0.050000	1.288788685230191743968930
0.690000	0.050000	1.251335270118949072326586
0.710000	0.050000	1.159398042773445602904303
0.730000	0.050000	1.027997778330116407374817
0.750000	0.050000	0.933637375746089515082815
0.770000	0.050000	0.885525868609352007077007
0.790000	0.050000	0.863909320127335011996195
0.810000	0.050000	0.854150039249633064031286
0.830000	0.050000	0.849046675633179148690033
0.850000	0.050000	0.845758258097996873381419
0.870000	0.050000	0.843312084643375370340834
0.890000	0.050000	0.841354886124818568404748
0.910000	0.050000	0.839750224944748269173544
0.930000	0.050000	0.838472201491970658970843
0.950000	0.050000	0.837502651081269866573109
0.970000	0.050000	0.836831575806212368817683
0.990000	0.050000	0.836460422486657528828857

-0.990000	0.070000	0.837039794741629594732046
-0.970000	0.070000	0.837409961670570801572921
-0.950000	0.070000	0.838081217347462770206334
-0.930000	0.070000	0.839050654667291784249983
-0.910000	0.070000	0.840326869063706904938726
-0.890000	0.070000	0.841932083237861839108973
-0.870000	0.070000	0.843871072290628410073055
-0.850000	0.070000	0.846278245515756921690809
-0.830000	0.070000	0.849511763798480923348677
-0.810000	0.070000	0.854439624618795190436060
-0.790000	0.070000	0.863603188886762573872602
-0.770000	0.070000	0.883680822539619659217180
-0.750000	0.070000	0.928696516066166655178904
-0.730000	0.070000	1.018643395971596365967571
-0.710000	0.070000	1.149712268560988404075829
-0.690000	0.070000	1.246562762906501919957236
-0.670000	0.070000	1.286441796845011031891204
-0.650000	0.070000	1.302769341748635456568195
-0.630000	0.070000	1.318617552080392441027357
-0.610000	0.070000	1.338117930542256583947847
-0.590000	0.070000	1.359062473697284056939338
-0.570000	0.070000	1.381315717685247967949635
-0.550000	0.070000	1.405077534509868941725586
-0.530000	0.070000	1.430418269264190911371770
-0.510000	0.070000	1.457531257238979804924384
-0.490000	0.070000	1.486495686845120234309547
-0.470000	0.070000	1.517271677072204560943192
-0.450000	0.070000	1.549635279686092381723483
-0.430000	0.070000	1.583441233298881645197298
-0.410000	0.070000	1.618410737350157724279143
-0.390000	0.070000	1.654153344404510006526721
-0.370000	0.070000	1.690676049198375885396217
-0.350000	0.070000	1.727685959114683367232601
-0.330000	0.070000	1.768587309403083507319820
-0.310000	0.070000	1.822538318855987160560517
-0.290000	0.070000	1.897765079981765135030969
-0.270000	0.070000	1.995427066581441977177747
-0.250000	0.070000	2.110171748593712148789336
-0.230000	0.070000	2.233932917154348718469237
-0.210000	0.070000	2.358969201862085807164249
-0.190000	0.070000	2.479000265856377893669560
-0.170000	0.070000	2.590271373864811987886014
-0.150000	0.070000	2.692246284698657010636680
-0.130000	0.070000	2.783999628711735230268687
-0.110000	0.070000	2.864502292368177549519714
-0.090000	0.070000	2.932827294980518306743988
-0.070000	0.070000	2.988222580060166055915261
-0.050000	0.070000	3.030144015093047205056109
-0.030000	0.070000	3.058260054705230768234969
-0.010000	0.070000	3.072429809973826753122239
0.010000	0.070000	3.072429809973827197211449
0.030000	0.070000	3.058260054705231212324179
0.050000	0.070000	3.030144015093048093234529
0.070000	0.070000	2.988222580060166500004470
0.090000	0.070000	2.932827294980518306743988
0.110000	0.070000	2.864502292368177549519714
0.130000	0.070000	2.783999628711735230268687
0.150000	0.070000	2.692246284698657010636680
0.170000	0.070000	2.590271373864811987886014
0.190000	0.070000	2.479000265856377893669560
0.210000	0.070000	2.358969201862085807164249
0.230000	0.070000	2.233932917154348718469237
0.250000	0.070000	2.110171748593712148789336
0.270000	0.070000	1.995427066581442421266956
0.290000	0.070000	1.897765079981765357075574
0.310000	0.070000	1.822538318855987604649727
0.330000	0.070000	1.768587309403083729364425
0.350000	0.070000	1.727685959114683589277206
0.370000	0.070000	1.690676049198375885396217
0.390000	0.070000	1.654153344404510006526721
0.410000	0.070000	1.618410737350157502234538
0.430000	0.070000	1.583441233298881423152693
0.450000	0.070000	1.549635279686092159678878
0.470000	0.070000	1.517271677072204338898587
0.490000	0.070000	1.486495686845120234309547
0.510000	0.070000	1.457531257238979804924384
0.530000	0.070000	1.430418269264190911371770
0.550000	0.070000	1.405077534509868941725586
0.570000	0.070000	1.381315717685247967949635
0.590000	0.070000	1.359062473697283834894733
0.610000	0.070000	1.338117930542256361903242
0.630000	0.070000	1.318617552080392441027357
0.650000	0.070000	1.302769341748635678612800
0.670000	0.070000	1.286441796845011253935809
0.690000	0.070000	1.246562762906502142001841
0.710000	0.070000	1.149712268560988626120434
0.730000	0.070000	1.018643395971596365967571
0.750000	0.070000	0.928696516066166766201206
0.770000	0.070000	0.883680822539619659217180
0.790000	0.070000	0.863603188886762573872602
0.810000	0.070000	0.854439624618795190436060
0.830000	0.070000	0.849511763798481034370980
0.850000	0.070000	0.846278245515756810668506
0.870000	0.070000	0.843871072290628188028450
0.890000	0.070000	0.841932083237861839108973
0.910000	0.070000	0.840326869063706904938726
0.930000	0.070000	0.839050654667291784249983
0.950000	0.070000	0.838081217347462659184032
0.970000	0.070000	0.837409961670570801572921
0.990000	0.070000	0.837039794741629594732046

-0.990000	0.090000	0.837816186639342985742474
-0.970000	0.090000	0.838183780267372724459563
-0.950000	0.090000	0.838852972240592298369677
-0.930000	0.090000	0.839820766436737975446647
-0.910000	0.090000	0.841093818188245911926515
-0.890000	0.090000	0.842708405985028052853636
-0.870000	0.090000	0.844638762299909973130241
-0.850000	0.090000	0.846999483461734037348378
-0.830000	0.090000	0.850156703847804284812639
-0.810000	0.090000	0.854867974841615474446144
-0.790000	0.090000	0.863313059672920046772049
-0.770000	0.090000	0.881496957213513510076552
-0.750000	0.090000	0.922564075584725862277935
-0.730000	0.090000	1.006478176573833982487827
-0.710000	0.090000	1.135876532723324228157935
-0.690000	0.090000	1.239509646628923489330987
-0.670000	0.090000	1.283962811004696336070197
-0.650000	0.090000	1.300807900056252908171928
-0.630000	0.090000	1.315414004192889674271782
-0.610000	0.090000	1.333772273171482725118153
-0.590000	0.090000	1.354088946736259124747903
-0.570000	0.090000	1.376230280842066777680088
-0.550000	0.090000	1.400318117812226370588746
-0.530000	0.090000	1.425906586500086614677230
-0.510000	0.090000	1.452963876198843928833071
-0.490000	0.090000	1.481637911402998719623270
-0.470000	0.090000	1.511861833968902502078890
-0.450000	0.090000	1.543488211625990924602547
-0.430000	0.090000	1.576569249491470481316924
-0.410000	0.090000	1.610986117642217330114818
-0.390000	0.090000	1.646478753055393706716814
-0.370000	0.090000	1.682865968449792859473746
-0.350000	0.090000	1.719553418025776547750638
-0.330000	0.090000	1.758602481461809974305766
-0.310000	0.090000	1.807710543587824236766437
-0.290000	0.090000	1.875467765086320071077353
-0.270000	0.090000	1.964799767304134414658279
-0.250000	0.090000	2.072014991416821771963441
-0.230000	0.090000	2.189913611556407513347722
-0.210000	0.090000	2.310958056202545574109308
-0.190000	0.090000	2.428885248905450655598770
-0.170000	0.090000	2.538950463456855821675617
-0.150000	0.090000	2.639758594602935382056330
-0.130000	0.090000	2.730543215392891021053856
-0.110000	0.090000	2.810260495835323890645441
-0.090000	0.090000	2.877946739122219099726863
-0.070000	0.090000	2.932827294980517862654779
-0.050000	0.090000	2.974354715608557242489951
-0.030000	0.090000	3.002205051169211547090754
-0.010000	0.090000	3.016240870015896469169547
0.010000	0.090000	3.016240870015896469169547
0.030000	0.090000	3.002205051169211991179964
0.050000	0.090000	2.974354715608558130668371
0.070000	0.090000	2.932827294980518750833198
0.090000	0.090000	2.877946739122219099726863
0.110000	0.090000	2.810260495835324334734651
0.130000	0.090000	2.730543215392891021053856
0.150000	0.090000	2.639758594602935382056330
0.170000	0.090000	2.538950463456855821675617
0.190000	0.090000	2.428885248905450655598770
0.210000	0.090000	2.310958056202545574109308
0.230000	0.090000	2.189913611556407069258512
0.250000	0.090000	2.072014991416821327874231
0.270000	0.090000	1.964799767304134192613674
0.290000	0.090000	1.875467765086320293121958
0.310000	0.090000	1.807710543587824680855647
0.330000	0.090000	1.758602481461810196350370
0.350000	0.090000	1.719553418025776769795243
0.370000	0.090000	1.682865968449792859473746
0.390000	0.090000	1.646478753055393706716814
0.410000	0.090000	1.610986117642217330114818
0.430000	0.090000	1.576569249491470481316924
0.450000	0.090000	1.543488211625990702557942
0.470000	0.090000	1.511861833968902502078890
0.490000	0.090000	1.481637911402998497578665
0.510000	0.090000	1.452963876198843928833071
0.530000	0.090000	1.425906586500086614677230
0.550000	0.090000	1.400318117812226592633351
0.570000	0.090000	1.376230280842066999724693
0.590000	0.090000	1.354088946736258902703298
0.610000	0.090000	1.333772273171482503073548
0.630000	0.090000	1.315414004192889674271782
0.650000	0.090000	1.300807900056252908171928
0.670000	0.090000	1.283962811004696336070197
0.690000	0.090000	1.239509646628923489330987
0.710000	0.090000	1.135876532723324228157935
0.730000	0.090000	1.006478176573833982487827
0.750000	0.090000	0.922564075584725862277935
0.770000	0.090000	0.881496957213513510076552
0.790000	0.090000	0.863313059672920046772049
0.810000	0.090000	0.854867974841615474446144
0.830000	0.090000	0.850156703847804284812639
0.850000	0.090000	0.846999483461733815303774
0.870000	0.090000	0.844638762299909862107938
0.890000	0.090000	0.842708405985028052853636
0.910000	0.090000	0.841093818188246022948817
0.930000	0.090000	0.839820766436738086468949
0.950000	0.090000	0.838852972240592187347374
0.970000	0.090000	0.838183780267372613437260
0.990000	0.090000	0.837816186639342874720171

-0.990000	0.110000	0.838808087523451151312770
-0.970000	0.110000	0.839172653965983283974595
-0.950000	0.110000	0.839837101522323048463647
-0.930000	0.110000	0.840800386118059406292957
-0.910000	0.110000	0.842060101948292727414014
-0.890000	0.110000	0.843678205435549832813535
-0.870000	0.110000	0.845606632320168638550228
-0.850000	0.110000	0.847922975704874404279110
-0.830000	0.110000	0.850993036232978616872913
-0.810000	0.110000	0.855463626896487694395432
-0.790000	0.110000	0.863117591259458527552795
-0.770000	0.110000	0.879174523620271486379352
-0.750000	0.110000	0.915651863611529281961054
-0.730000	0.110000	0.992131533186581870964460
-0.710000	0.110000	1.117458411371410997858789
-0.690000	0.110000	1.229107753653743362320938
-0.670000	0.110000	1.280490831154517561429884
-0.650000	0.110000	1.299399735136309574912161
-0.630000	0.110000	1.313501628946941446329788
-0.610000	0.110000	1.330888612488767996921979
-0.590000	0.110000	1.350382970537067572891488
-0.570000	0.110000	1.371868709294436161627573
-0.550000	0.110000	1.395444226555893285635079
-0.530000	0.110000	1.420353133981964610654813
-0.510000	0.110000	1.446510243466698097947187
-0.490000	0.110000	1.474244502893399921816808
-0.470000	0.110000	1.503725195616135268394942
-0.450000	0.110000	1.534607829951916135868828
-0.430000	0.110000	1.567121982572949656642436
-0.410000	0.110000	1.601171698970550005824975
-0.390000	0.110000	1.636505075749251414407581
-0.370000	0.110000	1.672659141850896702408136
-0.350000	0.110000	1.708936302421868891343593
-0.330000	0.110000	1.746373708937181579159414
-0.310000	0.110000	1.790776396941086590075543
-0.290000	0.110000	1.850396539424243425031591
-0.270000	0.110000	1.929856809202881384734951
-0.250000	0.110000	2.027573376707895391746206
-0.230000	0.110000	2.137681904490005280194964
-0.210000	0.110000	2.253100671690469791741407
-0.190000	0.110000	2.367505809603624999937210
-0.170000	0.110000	2.475937899253624507878158
-0.150000	0.110000	2.575261777510990501838251
-0.130000	0.110000	2.664745935569337476067631
-0.110000	0.110000	2.743407414009655820308353
-0.090000	0.110000	2.810260495835323890645441
-0.070000	0.110000	2.864502292368177549519714
-0.050000	0.110000	2.905566297456285695943734
-0.030000	0.110000	2.933116743666106973620344
-0.010000	0.110000	2.947002770453779785242432
0.010000	0.110000	2.947002770453779785242432
0.030000	0.110000	2.933116743666107417709554
0.050000	0.110000	2.905566297456286140032944
0.070000	0.110000	2.864502292368177993608924
0.090000	0.110000	2.810260495835323890645441
0.110000	0.110000	2.743407414009655820308353
0.130000	0.110000	2.664745935569337476067631
0.150000	0.110000	2.575261777510990501838251
0.170000	0.110000	2.475937899253624507878158
0.190000	0.110000	2.367505809603625444026420
0.210000	0.110000	2.253100671690470235830617
0.230000	0.110000	2.137681904490005280194964
0.250000	0.110000	2.027573376707895391746206
0.270000	0.110000	1.929856809202881384734951
0.290000	0.110000	1.850396539424243425031591
0.310000	0.110000	1.790776396941087034164752
0.330000	0.110000	1.746373708937181801204019
0.350000	0.110000	1.708936302421869113388198
0.370000	0.110000	1.672659141850896924452741
0.390000	0.110000	1.636505075749251414407581
0.410000	0.110000	1.601171698970550005824975
0.430000	0.110000	1.567121982572949656642436
0.450000	0.110000	1.534607829951916135868828
0.470000	0.110000	1.503725195616135268394942
0.490000	0.110000	1.474244502893399699772203
0.510000	0.110000	1.446510243466697875902582
0.530000	0.110000	1.420353133981964388610209
0.550000	0.110000	1.395444226555893063590474
0.570000	0.110000	1.371868709294436161627573
0.590000	0.110000	1.350382970537067572891488
0.610000	0.110000	1.330888612488767774877374
0.630000	0.110000	1.313501628946941224285183
0.650000	0.110000	1.299399735136309574912161
0.670000	0.110000	1.280490831154517561429884
0.690000	0.110000	1.229107753653743140276333
0.710000	0.110000	1.117458411371410775814184
0.730000	0.110000	0.992131533186581870964460
0.750000	0.110000	0.915651863611529392983357
0.770000	0.110000	0.879174523620271375357049
0.790000	0.110000	0.863117591259458527552795
0.810000	0.110000	0.855463626896487472350827
0.830000	0.110000	0.850993036232978394828308
0.850000	0.110000	0.847922975704874404279110
0.870000	0.110000	0.845606632320168527527926
0.890000	0.110000	0.843678205435549832813535
0.910000	0.110000	0.842060101948292616391711
0.930000	0.110000	0.840800386118059517315260
0.950000	0.110000	0.839837101522323159485950
0.970000	0.110000	0.839172653965983283974595
0.990000	0.110000	0.838808087523451040290468

-0.990000	0.130000	0.840010660033714384731240
-0.970000	0.130000	0.840374546920684917239441
-0.950000	0.130000	0.841035360334562498429989
-0.930000	0.130000	0.841998216170587121531810
-0.910000	0.130000	0.843241228059836367414448
-0.890000	0.130000	0.844848637272875180315168
-0.870000	0.130000	0.846770951346604738851909
-0.850000	0.130000	0.849046957069673924323183
-0.830000	0.130000	0.852028552368530589511408
-0.810000	0.130000	0.856251688229497043280958
-0.790000	0.130000	0.863090809334688957576986
-0.770000	0.130000	0.876913236198942236399034
-0.750000	0.130000	0.908407416953025070860406
-0.730000	0.130000	0.976331434354722138557747
-0.710000	0.130000	1.094679433977258309340641
-0.690000	0.130000	1.214309871720168576558763
-0.670000	0.130000	1.274909834120951712677083
-0.650000	0.130000	1.297499412224602632903725
-0.630000	0.130000	1.312079942961215772712080
-0.610000	0.130000	1.329235808319805034471983
-0.590000	0.130000	1.348395002197485759154461
-0.570000	0.130000	1.369159573170404708974957
-0.550000	0.130000	1.391620701803748971769892
-0.530000	0.130000	1.415095466039506311162199
-0.510000	0.130000	1.439820190512393516257816
-0.490000	0.130000	1.466155351550046725961352
-0.470000	0.130000	1.494546924803084930744035
-0.450000	0.130000	1.524604086551892168088784
-0.430000	0.130000	1.556456694372363225298272
-0.410000	0.130000	1.589894246879673955774592
-0.390000	0.130000	1.624642779748312060306148
-0.370000	0.130000	1.660063696844063185764639
-0.350000	0.130000	1.695597568849784408939740
-0.330000	0.130000	1.731717686230232811084306
-0.310000	0.130000	1.772136044237696328451648
-0.290000	0.130000	1.823816887411713549838055
-0.270000	0.130000	1.892531124743949577649005
-0.250000	0.130000	1.979033592502009719638068
-0.230000	0.130000	2.079328908092765715309724
-0.210000	0.130000	2.187195490468991643240315
-0.190000	0.130000	2.296411848665019572734991
-0.170000	0.130000	2.401855667080721179473812
-0.150000	0.130000	2.499548415279352120421663
-0.130000	0.130000	2.587431853838836115500044
-0.110000	0.130000	2.664745935569337476067631
-0.090000	0.130000	2.730543215392891465143066
-0.070000	0.130000	2.783999628711735230268687
-0.050000	0.130000	2.824516681834844611387325
-0.030000	0.130000	2.851725578540889038947626
-0.010000	0.130000	2.865442096032890351153810
0.010000	0.130000	2.865442096032890795243020
0.030000	0.130000	2.851725578540889483036835
0.050000	0.130000	2.824516681834845055476535
0.070000	0.130000	2.783999628711735230268687
0.090000	0.130000	2.730543215392891021053856
0.110000	0.130000	2.664745935569337476067631
0.130000	0.130000	2.587431853838836115500044
0.150000	0.130000	2.499548415279352120421663
0.170000	0.130000	2.401855667080721179473812
0.190000	0.130000	2.296411848665019572734991
0.210000	0.130000	2.187195490468992087329525
0.230000	0.130000	2.079328908092765271220514
0.250000	0.130000	1.979033592502009497593463
0.270000	0.130000	1.892531124743949577649005
0.290000	0.130000	1.823816887411713549838055
0.310000	0.130000	1.772136044237696772540858
0.330000	0.130000	1.731717686230232811084306
0.350000	0.130000	1.695597568849784630984345
0.370000	0.130000	1.660063696844063407809244
0.390000	0.130000	1.624642779748312282350753
0.410000	0.130000	1.589894246879674177819197
0.430000	0.130000	1.556456694372363225298272
0.450000	0.130000	1.524604086551892168088784
0.470000	0.130000	1.494546924803084930744035
0.490000	0.130000	1.466155351550046503916747
0.510000	0.130000	1.439820190512393294213211
0.530000	0.130000	1.415095466039506311162199
0.550000	0.130000	1.391620701803748971769892
0.570000	0.130000	1.369159573170404708974957
0.590000	0.130000	1.348395002197485759154461
0.610000	0.130000	1.329235808319805034471983
0.630000	0.130000	1.312079942961215772712080
0.650000	0.130000	1.297499412224602410859120
0.670000	0.130000	1.274909834120951712677083
0.690000	0.130000	1.214309871720168576558763
0.710000	0.130000	1.094679433977258309340641
0.730000	0.130000	0.976331434354722249580050
0.750000	0.130000	0.908407416953025070860406
0.770000	0.130000	0.876913236198942236399034
0.790000	0.130000	0.863090809334688957576986
0.810000	0.130000	0.856251688229496932258655
0.830000	0.130000	0.852028552368530478489106
0.850000	0.130000	0.849046957069673702278578
0.870000	0.130000	0.846770951346604516807304
0.890000	0.130000	0.844848637272875291337471
0.910000	0.130000	0.843241228059836478436750
0.930000	0.130000	0.841998216170587121531810
0.950000	0.130000	0.841035360334562609452291
0.970000	0.130000	0.840374546920685028261744
0.990000	0.130000	0.840010660033714495753543

-0.990000	0.150000	0.841415180923552052938419
-0.970000	0.150000	0.841780029749854663556619
-0.950000	0.150000	0.842437702030923274421070
-0.930000	0.150000	0.843404439223239710266000
-0.910000	0.150000	0.844640299610325717694082
-0.890000	0.150000	0.846230631442395853092364
-0.870000	0.150000	0.848138421926008745366232
-0.850000	0.150000	0.850376833913517704566232
-0.830000	0.150000	0.853273041295002143691306
-0.810000	0.150000	0.857253322757400626485946
-0.790000	0.150000	0.863294685483931178993089
-0.770000	0.150000	0.874891565658808878502839
-0.750000	0.150000	0.901269353109081405861502
-0.730000	0.150000	0.959852691254972967271897
-0.710000	0.150000	1.068355101686388586301746
-0.690000	0.150000	1.194322219755002967289670
-0.670000	0.150000	1.266332331894919116521692
-0.650000	0.150000	1.294220682362775098894758
-0.630000	0.150000	1.310026207115599916619431
-0.610000	0.150000	1.327454192447094616369441
-0.590000	0.150000	1.346683270744104765626048
-0.570000	0.150000	1.366735011518980691391789
-0.550000	0.150000	1.387777425944034304094998
-0.530000	0.150000	1.409620224794835285919703
-0.510000	0.150000	1.432914096500770728681573
-0.490000	0.150000	1.458102726945078808640233
-0.470000	0.150000	1.485458884427109715886672
-0.450000	0.150000	1.514627673953374387139093
-0.430000	0.150000	1.545511373020752587947868
-0.410000	0.150000	1.577872741537049261495440
-0.390000	0.150000	1.611447582451031701467059
-0.370000	0.150000	1.645617492266687742485942
-0.350000	0.150000	1.680103470264821652335741
-0.330000	0.150000	1.715137515514365551538845
-0.310000	0.150000	1.752511103920305624015441
-0.290000	0.150000	1.797155247763309260378151
-0.270000	0.150000	1.855049808646200837358720
-0.250000	0.150000	1.929097187772901067503994
-0.230000	0.150000	2.017604393694406361703386
-0.210000	0.150000	2.115745844699969513413862
-0.190000	0.150000	2.217747212488359043192077
-0.170000	0.150000	2.318342611609391479277065
-0.150000	0.150000	2.413360275309245128738667
-0.130000	0.150000	2.499548415279352120421663
-0.110000	0.150000	2.575261777510990501838251
-0.090000	0.150000	2.639758594602935382056330
-0.070000	0.150000	2.692246284698657010636680
-0.050000	0.150000	2.732097031495423156144398
-0.030000	0.150000	2.758895218427845463793346
-0.010000	0.150000	2.772407445624111232973519
0.010000	0.150000	2.772407445624111232973519
0.030000	0.150000	2.758895218427845463793346
0.050000	0.150000	2.732097031495423156144398
0.070000	0.150000	2.692246284698657010636680
0.090000	0.150000	2.639758594602935382056330
0.110000	0.150000	2.575261777510990501838251
0.130000	0.150000	2.499548415279352564510873
0.150000	0.150000	2.413360275309245128738667
0.170000	0.150000	2.318342611609391479277065
0.190000	0.150000	2.217747212488359043192077
0.210000	0.150000	2.115745844699969513413862
0.230000	0.150000	2.017604393694406361703386
0.250000	0.150000	1.929097187772901067503994
0.270000	0.150000	1.855049808646200615314115
0.290000	0.150000	1.797155247763309260378151
0.310000	0.150000	1.752511103920305846060046
0.330000	0.150000	1.715137515514365329494240
0.350000	0.150000	1.680103470264821430291136
0.370000	0.150000	1.645617492266687742485942
0.390000	0.150000	1.611447582451031701467059
0.410000	0.150000	1.577872741537049483540045
0.430000	0.150000	1.545511373020752587947868
0.450000	0.150000	1.514627673953374387139093
0.470000	0.150000	1.485458884427109937931277
0.490000	0.150000	1.458102726945078808640233
0.510000	0.150000	1.432914096500770506636968
0.530000	0.150000	1.409620224794835063875098
0.550000	0.150000	1.387777425944034304094998
0.570000	0.150000	1.366735011518980691391789
0.590000	0.150000	1.346683270744104765626048
0.610000	0.150000	1.327454192447094616369441
0.630000	0.150000	1.310026207115599916619431
0.650000	0.150000	1.294220682362775098894758
0.670000	0.150000	1.266332331894919116521692
0.690000	0.150000	1.194322219755002967289670
0.710000	0.150000	1.068355101686388586301746
0.730000	0.150000	0.959852691254973078294199
0.750000	0.150000	0.901269353109081405861502
0.770000	0.150000	0.874891565658808878502839
0.790000	0.150000	0.863294685483931178993089
0.810000	0.150000	0.857253322757400626485946
0.830000	0.150000	0.853273041295002143691306
0.850000	0.150000	0.850376833913517593543929
0.870000	0.150000	0.848138421926008856388535
0.890000	0.150000	0.846230631442395853092364
0.910000	0.150000	0.844640299610325717694082
0.930000	0.150000	0.843404439223239821288303
0.950000	0.150000	0.842437702030923496465675
0.970000	0.150000	0.841780029749854663556619
0.990000	0.150000	0.841415180923552163960721

-0.990000	0.170000	0.843032850436067127120054
-0.970000	0.170000	0.843398028162576474109358
-0.950000	0.170000	0.844050776372075040043796
-0.930000	0.170000	0.845014540795556712282632
-0.910000	0.170000	0.846251924806948663260187
-0.890000	0.170000	0.847827884138902421184980
-0.870000	0.170000	0.849715970578235668675404
-0.850000	0.170000	0.851921858382475472026840
-0.830000	0.170000	0.854739312343715251785170
-0.810000	0.170000	0.858486527221317352598362
-0.790000	0.170000	0.863775758910015123426263
-0.770000	0.170000	0.873254343643494412852135
-0.750000	0.170000	0.894623220645505590198354
-0.730000	0.170000	0.943561921172975881511036
-0.710000	0.170000	1.039708230922713028121507
-0.690000	0.170000	1.168574319027862795650208
-0.670000	0.170000	1.254061189828231226428557
-0.650000	0.170000	1.289163575852046772496351
-0.630000	0.170000	1.306689488045132074844901
-0.610000	0.170000	1.324246704023379850312381
-0.590000	0.170000	1.343412710180440727825157
-0.570000	0.170000	1.362713813717124411439841
-0.550000	0.170000	1.382549301830440446892112
-0.530000	0.170000	1.403387086310573517167199
-0.510000	0.170000	1.425911791576069065357046
-0.490000	0.170000	1.450270456029662424768389
-0.470000	0.170000	1.476469890358103276284396
-0.450000	0.170000	1.504416642469265541492973
-0.430000	0.170000	1.533928470566197521662843
-0.410000	0.170000	1.564889384687828233211349
-0.390000	0.170000	1.597047324697514758540251
-0.370000	0.170000	1.629909596908036384377283
-0.350000	0.170000	1.663430831368082341015224
-0.330000	0.170000	1.697612068404246166153371
-0.310000	0.170000	1.732783854356134023433356
-0.290000	0.170000	1.771718869034312859866986
-0.270000	0.170000	1.819605169726171700617101
-0.250000	0.170000	1.880752220469189772700247
-0.230000	0.170000	1.955855330183782880837384
-0.210000	0.170000	2.042028554390096228843277
-0.190000	0.170000	2.134462268168360488118651
-0.170000	0.170000	2.228052811479869887989480
-0.150000	0.170000	2.318342611609391479277065
-0.130000	0.170000	2.401855667080721179473812
-0.110000	0.170000	2.475937899253624507878158
-0.090000	0.170000	2.538950463456855821675617
-0.070000	0.170000	2.590271373864812431975224
-0.050000	0.170000	2.629297474938271594879780
-0.030000	0.170000	2.655579780821439417337615
-0.010000	0.170000	2.668832832271641919419380
0.010000	0.170000	2.668832832271642363508590
0.030000	0.170000	2.655579780821439417337615
0.050000	0.170000	2.629297474938271150790570
0.070000	0.170000	2.590271373864811987886014
0.090000	0.170000	2.538950463456855821675617
0.110000	0.170000	2.475937899253624507878158
0.130000	0.170000	2.401855667080721179473812
0.150000	0.170000	2.318342611609391479277065
0.170000	0.170000	2.228052811479869887989480
0.190000	0.170000	2.134462268168360044029441
0.210000	0.170000	2.042028554390096228843277
0.230000	0.170000	1.955855330183782880837384
0.250000	0.170000	1.880752220469189772700247
0.270000	0.170000	1.819605169726171700617101
0.290000	0.170000	1.771718869034312859866986
0.310000	0.170000	1.732783854356134023433356
0.330000	0.170000	1.697612068404246166153371
0.350000	0.170000	1.663430831368082118970619
0.370000	0.170000	1.629909596908036162332678
0.390000	0.170000	1.597047324697514758540251
0.410000	0.170000	1.564889384687828011166744
0.430000	0.170000	1.533928470566197521662843
0.450000	0.170000	1.504416642469265763537578
0.470000	0.170000	1.476469890358103276284396
0.490000	0.170000	1.450270456029662424768389
0.510000	0.170000	1.425911791576068843312441
0.530000	0.170000	1.403387086310573517167199
0.550000	0.170000	1.382549301830440668936717
0.570000	0.170000	1.362713813717124411439841
0.590000	0.170000	1.343412710180440505780552
0.610000	0.170000	1.324246704023379850312381
0.630000	0.170000	1.306689488045131852800296
0.650000	0.170000	1.289163575852046772496351
0.670000	0.170000	1.254061189828231226428557
0.690000	0.170000	1.168574319027863017694813
0.710000	0.170000	1.039708230922713028121507
0.730000	0.170000	0.943561921172975992533338
0.750000	0.170000	0.894623220645505701220657
0.770000	0.170000	0.873254343643494412852135
0.790000	0.170000	0.863775758910015123426263
0.810000	0.170000	0.858486527221317352598362
0.830000	0.170000	0.854739312343715362807473
0.850000	0.170000	0.851921858382475583049143
0.870000	0.170000	0.849715970578235557653102
0.890000	0.170000	0.847827884138902532207283
0.910000	0.170000	0.846251924806948663260187
0.930000	0.170000	0.845014540795556601260330
0.950000	0.170000	0.844050776372075040043796
0.970000	0.170000	0.843398028162576585131660
0.990000	0.170000	0.843032850436067127120054

-0.990000	0.190000	0.844870750276827120472944
-0.970000	0.190000	0.845235088246026000646793
-0.950000	0.190000	0.845885817090214819913285
-0.930000	0.190000	0.846835789077255096657382
-0.910000	0.190000	0.848074031140458872712884
-0.890000	0.190000	0.849639591420154105527729
-0.870000	0.190000	0.851505757100274207616053
-0.850000	0.190000	0.853688420842860229420523
-0.830000	0.190000	0.856438741758474009202473
-0.810000	0.190000	0.859964200151987379072693
-0.790000	0.190000	0.864562588939139953225776
-0.770000	0.190000	0.872105907708970895519940
-0.750000	0.190000	0.888782015496466848425428
-0.730000	0.190000	0.928233428918346037406195
-0.710000	0.190000	1.010372959356945266051753
-0.690000	0.190000	1.136695809165165327314639
-0.670000	0.190000	1.237191061764088884089574
-0.650000	0.190000	1.282163441972486772613138
-0.630000	0.190000	1.302155241277763053631134
-0.610000	0.190000	1.319388000431984897531379
-0.590000	0.190000	1.338046168716073180959825
-0.570000	0.190000	1.356603444368083000171055
-0.550000	0.190000	1.375552079535092175888167
-0.530000	0.190000	1.395785703238438868467597
-0.510000	0.190000	1.417656518636620566198303
-0.490000	0.190000	1.441023228173730297285715
-0.470000	0.190000	1.465854742754927331205295
-0.450000	0.190000	1.492418801103076120284641
-0.430000	0.190000	1.520545071194332686914663
-0.410000	0.190000	1.550246981332484841331620
-0.390000	0.190000	1.581235772520390492346110
-0.370000	0.190000	1.613194401033230640507554
-0.350000	0.190000	1.646155475482500296635635
-0.330000	0.190000	1.679715827481099044149460
-0.310000	0.190000	1.713285058953709416584843
-0.290000	0.190000	1.748006057652073064190290
-0.270000	0.190000	1.787618264826634106867687
-0.250000	0.190000	1.836637418557714784839163
-0.230000	0.190000	1.897625962269456678654933
-0.210000	0.190000	1.969947785112292404363643
-0.190000	0.190000	2.050374085519110156639044
-0.170000	0.190000	2.134462268168360488118651
-0.150000	0.190000	2.217747212488359487281286
-0.130000	0.190000	2.296411848665019572734991
-0.110000	0.190000	2.367505809603624999937210
-0.090000	0.190000	2.428885248905450655598770
-0.070000	0.190000	2.479000265856377893669560
-0.050000	0.190000	2.517074542969870876163441
-0.030000	0.190000	2.542728964094482790869733
-0.010000	0.190000	2.555661237421815723536156
0.010000	0.190000	2.555661237421816167625366
0.030000	0.190000	2.542728964094482346780524
0.050000	0.190000	2.517074542969870876163441
0.070000	0.190000	2.479000265856377893669560
0.090000	0.190000	2.428885248905450655598770
0.110000	0.190000	2.367505809603625444026420
0.130000	0.190000	2.296411848665019572734991
0.150000	0.190000	2.217747212488359043192077
0.170000	0.190000	2.134462268168360044029441
0.190000	0.190000	2.050374085519109712549835
0.210000	0.190000	1.969947785112292182319038
0.230000	0.190000	1.897625962269456678654933
0.250000	0.190000	1.836637418557714562794558
0.270000	0.190000	1.787618264826634106867687
0.290000	0.190000	1.748006057652072842145685
0.310000	0.190000	1.713285058953709416584843
0.330000	0.190000	1.679715827481099044149460
0.350000	0.190000	1.646155475482500296635635
0.370000	0.190000	1.613194401033230418462949
0.390000	0.190000	1.581235772520390492346110
0.410000	0.190000	1.550246981332484619287015
0.430000	0.190000	1.520545071194332686914663
0.450000	0.190000	1.492418801103076120284641
0.470000	0.190000	1.465854742754927331205295
0.490000	0.190000	1.441023228173730297285715
0.510000	0.190000	1.417656518636620566198303
0.530000	0.190000	1.395785703238438868467597
0.550000	0.190000	1.375552079535092175888167
0.570000	0.190000	1.356603444368083000171055
0.590000	0.190000	1.338046168716072736870615
0.610000	0.190000	1.319388000431984675486774
0.630000	0.190000	1.302155241277762831586529
0.650000	0.190000	1.282163441972486772613138
0.670000	0.190000	1.237191061764088884089574
0.690000	0.190000	1.136695809165165549359244
0.710000	0.190000	1.010372959356945266051753
0.730000	0.190000	0.928233428918346037406195
0.750000	0.190000	0.888782015496466848425428
0.770000	0.190000	0.872105907708970784497637
0.790000	0.190000	0.864562588939139953225776
0.810000	0.190000	0.859964200151987268050391
0.830000	0.190000	0.856438741758474120224776
0.850000	0.190000	0.853688420842860229420523
0.870000	0.190000	0.851505757100274207616053
0.890000	0.190000	0.849639591420154216550031
0.910000	0.190000	0.848074031140458872712884
0.930000	0.190000	0.846835789077255096657382
0.950000	0.190000	0.845885817090214819913285
0.970000	0.190000	0.845235088246026000646793
0.990000	0.190000	0.844870750276827120472944

-0.990000	0.210000	0.846928425466158207868261
-0.970000	0.210000	0.847288798195268588742124
-0.950000	0.210000	0.847942486043247178884030
-0.930000	0.210000	0.848878550520284491653911
-0.910000	0.210000	0.850113871120791619873103
-0.890000	0.210000	0.851669242803778536732295
-0.870000	0.210000	0.853510374036065222469460
-0.850000	0.210000	0.855680506552640718354041
-0.830000	0.210000	0.858378875814869601867940
-0.810000	0.210000	0.861692071692217176348549
-0.790000	0.210000	0.865663390172627611462985
-0.770000	0.210000	0.871503369505180813803236
-0.750000	0.210000	0.883972882672087623134871
-0.730000	0.210000	0.914483698347814510931642
-0.710000	0.210000	0.982076918749663296814845
-0.690000	0.210000	1.099048659001186978301234
-0.670000	0.210000	1.214224903975244185261317
-0.650000	0.210000	1.272713225457412500318810
-0.630000	0.210000	1.296816433549890845711161
-0.610000	0.210000	1.313471202404951077014061
-0.590000	0.210000	1.331026557141582467025387
-0.570000	0.210000	1.348776314684817512201676
-0.550000	0.210000	1.367000486091534128263447
-0.530000	0.210000	1.386642298093464731323365
-0.510000	0.210000	1.407628718604571727013308
-0.490000	0.210000	1.429797362061637544528026
-0.470000	0.210000	1.453321495249700445739904
-0.450000	0.210000	1.478664806761410543956003
-0.430000	0.210000	1.505752872407865039505737
-0.410000	0.210000	1.534536474714393028406789
-0.390000	0.210000	1.564687443585615955754520
-0.370000	0.210000	1.596075382460840907938859
-0.350000	0.210000	1.628581489266221593581463
-0.330000	0.210000	1.661351520972901285588819
-0.310000	0.210000	1.693462105093202163530464
-0.290000	0.210000	1.725279255940544320679919
-0.270000	0.210000	1.759013145116043563831454
-0.250000	0.210000	1.798125476205934880624682
-0.230000	0.210000	1.845838634262917388184633
-0.210000	0.210000	1.903504427808841548142027
-0.190000	0.210000	1.969947785112292404363643
-0.170000	0.210000	2.042028554390096228843277
-0.150000	0.210000	2.115745844699969513413862
-0.130000	0.210000	2.187195490468992087329525
-0.110000	0.210000	2.253100671690469791741407
-0.090000	0.210000	2.310958056202545574109308
-0.070000	0.210000	2.358969201862086251253459
-0.050000	0.210000	2.395900240481236842526869
-0.030000	0.210000	2.420891114881275285597440
-0.010000	0.210000	2.433491280058739381075839
0.010000	0.210000	2.433491280058739381075839
0.030000	0.210000	2.420891114881274841508230
0.050000	0.210000	2.395900240481236842526869
0.070000	0.210000	2.358969201862085807164249
0.090000	0.210000	2.310958056202545574109308
0.110000	0.210000	2.253100671690469791741407
0.130000	0.210000	2.187195490468991643240315
0.150000	0.210000	2.115745844699969513413862
0.170000	0.210000	2.042028554390095784754067
0.190000	0.210000	1.969947785112291738229828
0.210000	0.210000	1.903504427808841326097422
0.230000	0.210000	1.845838634262917166140028
0.250000	0.210000	1.798125476205934658580077
0.270000	0.210000	1.759013145116043563831454
0.290000	0.210000	1.725279255940544098635314
0.310000	0.210000	1.693462105093202163530464
0.330000	0.210000	1.661351520972900841499609
0.350000	0.210000	1.628581489266221371536858
0.370000	0.210000	1.596075382460840685894254
0.390000	0.210000	1.564687443585615955754520
0.410000	0.210000	1.534536474714393028406789
0.430000	0.210000	1.505752872407865039505737
0.450000	0.210000	1.478664806761410321911399
0.470000	0.210000	1.453321495249700001650695
0.490000	0.210000	1.429797362061637322483421
0.510000	0.210000	1.407628718604571504968703
0.530000	0.210000	1.386642298093464509278760
0.550000	0.210000	1.367000486091533684174237
0.570000	0.210000	1.348776314684817290157071
0.590000	0.210000	1.331026557141582244980782
0.610000	0.210000	1.313471202404951077014061
0.630000	0.210000	1.296816433549890401621951
0.650000	0.210000	1.272713225457412500318810
0.670000	0.210000	1.214224903975243963216712
0.690000	0.210000	1.099048659001186978301234
0.710000	0.210000	0.982076918749663185792542
0.730000	0.210000	0.914483698347814621953944
0.750000	0.210000	0.883972882672087623134871
0.770000	0.210000	0.871503369505180702780933
0.790000	0.210000	0.865663390172627611462985
0.810000	0.210000	0.861692071692217287370852
0.830000	0.210000	0.858378875814869712890243
0.850000	0.210000	0.855680506552640829376344
0.870000	0.210000	0.853510374036065333491763
0.890000	0.210000	0.851669242803778647754598
0.910000	0.210000	0.850113871120791619873103
0.930000	0.210000	0.848878550520284380631608
0.950000	0.210000	0.847942486043247178884030
0.970000	0.210000	0.847288798195268699764426
0.990000	0.210000	0.846928425466158207868261

-0.990000	0.230000	0.849214557730420871450860
-0.970000	0.230000	0.849567459058285456841020
-0.950000	0.230000	0.850220321696860237281612
-0.930000	0.230000	0.851147458099089093686018
-0.910000	0.230000	0.852379608621195106188395
-0.890000	0.230000	0.853923677298578542860241
-0.870000	0.230000	0.855736956473115428778442
-0.850000	0.230000	0.857903931053554114072313
-0.830000	0.230000	0.860564611310394522725176
-0.810000	0.230000	0.863669025738059259467150
-0.790000	0.230000	0.867066527071200798815198
-0.770000	0.230000	0.871452212712924056958741
-0.750000	0.230000	0.880320826587939753160583
-0.730000	0.230000	0.902796973777946321071397
-0.710000	0.230000	0.955899662960294937974481
-0.690000	0.230000	1.057833178932373829894686
-0.670000	0.230000	1.183139930896687452843707
-0.650000	0.230000	1.259392858669101444846206
-0.630000	0.230000	1.290786902791220880359901
-0.610000	0.230000	1.307489954611598781397674
-0.590000	0.230000	1.323420117344351831789595
-0.570000	0.230000	1.340031812685734013967931
-0.550000	0.230000	1.357386772984226608329550
-0.530000	0.230000	1.376190217416146222007001
-0.510000	0.230000	1.396102907760181421892298
-0.490000	0.230000	1.417099976952430395726878
-0.470000	0.230000	1.439698470802404095536531
-0.450000	0.230000	1.464300534810404341712342
-0.430000	0.230000	1.490862094256247161183637
-0.410000	0.230000	1.519037230990363918081698
-0.390000	0.230000	1.548521474675068176907189
-0.370000	0.230000	1.579235356388304811758871
-0.350000	0.230000	1.610731967632122341171907
-0.330000	0.230000	1.641969405914686763736654
-0.310000	0.230000	1.672308026683311688032063
-0.290000	0.230000	1.702051766858755366129685
-0.270000	0.230000	1.732280157397793507456640
-0.250000	0.230000	1.764722802177805638379482
-0.230000	0.230000	1.801805910036165858656432
-0.210000	0.230000	1.845838634262917166140028
-0.190000	0.230000	1.897625962269456456610328
-0.170000	0.230000	1.955855330183782436748174
-0.150000	0.230000	2.017604393694406361703386
-0.130000	0.230000	2.079328908092765715309724
-0.110000	0.230000	2.137681904490005280194964
-0.090000	0.230000	2.189913611556407513347722
-0.070000	0.230000	2.233932917154349162558447
-0.050000	0.230000	2.268210548895719824713524
-0.030000	0.230000	2.291657331223817983811841
-0.010000	0.230000	2.303561411312546436391813
0.010000	0.230000	2.303561411312546436391813
0.030000	0.230000	2.291657331223817983811841
0.050000	0.230000	2.268210548895719824713524
0.070000	0.230000	2.233932917154348718469237
0.090000	0.230000	2.189913611556407069258512
0.110000	0.230000	2.137681904490004836105754
0.130000	0.230000	2.079328908092765271220514
0.150000	0.230000	2.017604393694405917614176
0.170000	0.230000	1.955855330183782436748174
0.190000	0.230000	1.897625962269456234565723
0.210000	0.230000	1.845838634262917166140028
0.230000	0.230000	1.801805910036165858656432
0.250000	0.230000	1.764722802177805416334877
0.270000	0.230000	1.732280157397793285412035
0.290000	0.230000	1.702051766858755144085080
0.310000	0.230000	1.672308026683311465987458
0.330000	0.230000	1.641969405914686541692049
0.350000	0.230000	1.610731967632122341171907
0.370000	0.230000	1.579235356388304811758871
0.390000	0.230000	1.548521474675068176907189
0.410000	0.230000	1.519037230990363918081698
0.430000	0.230000	1.490862094256246939139032
0.450000	0.230000	1.464300534810404119667737
0.470000	0.230000	1.439698470802403873491926
0.490000	0.230000	1.417099976952430173682274
0.510000	0.230000	1.396102907760181199847693
0.530000	0.230000	1.376190217416145999962396
0.550000	0.230000	1.357386772984226164240340
0.570000	0.230000	1.340031812685733791923326
0.590000	0.230000	1.323420117344351609744990
0.610000	0.230000	1.307489954611598559353070
0.630000	0.230000	1.290786902791220658315297
0.650000	0.230000	1.259392858669101444846206
0.670000	0.230000	1.183139930896687452843707
0.690000	0.230000	1.057833178932373829894686
0.710000	0.230000	0.955899662960294937974481
0.730000	0.230000	0.902796973777946321071397
0.750000	0.230000	0.880320826587939753160583
0.770000	0.230000	0.871452212712924056958741
0.790000	0.230000	0.867066527071200909837501
0.810000	0.230000	0.863669025738059370489452
0.830000	0.230000	0.860564611310394633747478
0.850000	0.230000	0.857903931053554114072313
0.870000	0.230000	0.855736956473115539800745
0.890000	0.230000	0.853923677298578542860241
0.910000	0.230000	0.852379608621195217210698
0.930000	0.230000	0.851147458099089093686018
0.950000	0.230000	0.850220321696860126259310
0.970000	0.230000	0.849567459058285345818717
0.990000	0.230000	0.849214557730420871450860

-0.990000	0.250000	0.851733634992320354228923
-0.970000	0.250000	0.852081962314074181641388
-0.950000	0.250000	0.852726788979556005187987
-0.930000	0.250000	0.853645196617967894070489
-0.910000	0.250000	0.854874264153644203290128
-0.890000	0.250000	0.856404403352801324444954
-0.870000	0.250000	0.858191766042828430016698
-0.850000	0.250000	0.860364631687466019371868
-0.830000	0.250000	0.862996255614638441144848
-0.810000	0.250000	0.865886396817586723173577
-0.790000	0.250000	0.868744620462451710984908
-0.770000	0.250000	0.871910504123217466876383
-0.750000	0.250000	0.877834492919384756781653
-0.730000	0.250000	0.893473499778268398507919
-0.710000	0.250000	0.933094109896801304770975
-0.690000	0.250000	1.016462120520829737202462
-0.670000	0.250000	1.142283835265524682966998
-0.650000	0.250000	1.239461474585389355596021
-0.630000	0.250000	1.283072990590917283881822
-0.610000	0.250000	1.302049330813792149541541
-0.590000	0.250000	1.316557902910922894790247
-0.570000	0.250000	1.331694544177658423578237
-0.550000	0.250000	1.347816407912070468810839
-0.530000	0.250000	1.365396589937060811692504
-0.510000	0.250000	1.384157290906420367804230
-0.490000	0.250000	1.404269011997447691442176
-0.470000	0.250000	1.426432592230707729896722
-0.450000	0.250000	1.450689680353413724134271
-0.430000	0.250000	1.476799196615971032642278
-0.410000	0.250000	1.504252813399921340220544
-0.390000	0.250000	1.532712047720815151663487
-0.370000	0.250000	1.562070226328804434245967
-0.350000	0.250000	1.591648077739822086940080
-0.330000	0.250000	1.620628835846701587541929
-0.310000	0.250000	1.648992207021078959527927
-0.290000	0.250000	1.677183747738384189673866
-0.270000	0.250000	1.705613870057645531375101
-0.250000	0.250000	1.734516729243474886246190
-0.230000	0.250000	1.764722802177805194290272
-0.210000	0.250000	1.798125476205934658580077
-0.190000	0.250000	1.836637418557714340749953
-0.170000	0.250000	1.880752220469189550655642
-0.150000	0.250000	1.929097187772900845459390
-0.130000	0.250000	1.979033592502009719638068
-0.110000	0.250000	2.027573376707895835835416
-0.090000	0.250000	2.072014991416821771963441
-0.070000	0.250000	2.110171748593712592878546
-0.050000	0.250000	2.140342526971680481295834
-0.030000	0.250000	2.161229919936531018720416
-0.010000	0.250000	2.171914346827594766153879
0.010000	0.250000	2.171914346827594766153879
0.030000	0.250000	2.161229919936531462809626
0.050000	0.250000	2.140342526971680481295834
0.070000	0.250000	2.110171748593712148789336
0.090000	0.250000	2.072014991416821327874231
0.110000	0.250000	2.027573376707894947656996
0.130000	0.250000	1.979033592502009275548858
0.150000	0.250000	1.929097187772900845459390
0.170000	0.250000	1.880752220469189328611037
0.190000	0.250000	1.836637418557714340749953
0.210000	0.250000	1.798125476205934658580077
0.230000	0.250000	1.764722802177805638379482
0.250000	0.250000	1.734516729243474886246190
0.270000	0.250000	1.705613870057645531375101
0.290000	0.250000	1.677183747738384189673866
0.310000	0.250000	1.648992207021078737483322
0.330000	0.250000	1.620628835846701365497324
0.350000	0.250000	1.591648077739822086940080
0.370000	0.250000	1.562070226328804434245967
0.390000	0.250000	1.532712047720815151663487
0.410000	0.250000	1.504252813399921340220544
0.430000	0.250000	1.476799196615970810597673
0.450000	0.250000	1.450689680353413502089666
0.470000	0.250000	1.426432592230707507852117
0.490000	0.250000	1.404269011997447691442176
0.510000	0.250000	1.384157290906420145759625
0.530000	0.250000	1.365396589937060589647899
0.550000	0.250000	1.347816407912070024721629
0.570000	0.250000	1.331694544177658201533632
0.590000	0.250000	1.316557902910922672745642
0.610000	0.250000	1.302049330813792149541541
0.630000	0.250000	1.283072990590917283881822
0.650000	0.250000	1.239461474585389133551416
0.670000	0.250000	1.142283835265524460922393
0.690000	0.250000	1.016462120520829737202462
0.710000	0.250000	0.933094109896801304770975
0.730000	0.250000	0.893473499778268398507919
0.750000	0.250000	0.877834492919384756781653
0.770000	0.250000	0.871910504123217577898686
0.790000	0.250000	0.868744620462451599962606
0.810000	0.250000	0.865886396817586723173577
0.830000	0.250000	0.862996255614638441144848
0.850000	0.250000	0.860364631687466019371868
0.870000	0.250000	0.858191766042828541039000
0.890000	0.250000	0.856404403352801324444954
0.910000	0.250000	0.854874264153644092267825
0.930000	0.250000	0.853645196617967894070489
0.950000	0.250000	0.852726788979556005187987
0.970000	0.250000	0.852081962314074181641388
0.990000	0.250000	0.851733634992320243206620

-0.990000	0.270000	0.854480611947469159694890
-0.970000	0.270000	0.854830483274630958945295
-0.950000	0.270000	0.855467983410059029658612
-0.930000	0.270000	0.856377749775001362309013
-0.910000	0.270000	0.857601968749548193571286
-0.890000	0.270000	0.859111791059727680774927
-0.870000	0.270000	0.860882003783387972362107
-0.850000	0.270000	0.863069825226067455226087
-0.830000	0.270000	0.865668478142307296074875
-0.810000	0.270000	0.868326852811097671391849
-0.790000	0.270000	0.870660363014488014599124
-0.770000	0.270000	0.872803854003959322938044
-0.750000	0.270000	0.876417026336513860229616
-0.730000	0.270000	0.886553561526374434009767
-0.710000	0.270000	0.914449133474975917046379
-0.690000	0.270000	0.978718217667232659451315
-0.670000	0.270000	1.092591296909192655206766
-0.650000	0.270000	1.209233121918074971290480
-0.630000	0.270000	1.271008084134264359832400
-0.610000	0.270000	1.296208728551420774621761
-0.590000	0.270000	1.310726700945616496341017
-0.570000	0.270000	1.324707330680678474266188
-0.550000	0.270000	1.339674588822278966659951
-0.530000	0.270000	1.355977172412212272689658
-0.510000	0.270000	1.373686240564319760437684
-0.490000	0.270000	1.393183594024002047717659
-0.470000	0.270000	1.415085103092939222690916
-0.450000	0.270000	1.438930150594594392643444
-0.430000	0.270000	1.464021399455683436485742
-0.410000	0.270000	1.489985484283129713034555
-0.390000	0.270000	1.516602220148791424492174
-0.370000	0.270000	1.543662319899462564976034
-0.350000	0.270000	1.570579194125227173728376
-0.330000	0.270000	1.597082939580855898142886
-0.310000	0.270000	1.623689464419381112136875
-0.290000	0.270000	1.650772160885205064317915
-0.270000	0.270000	1.678278029657727099532849
-0.250000	0.270000	1.705613870057645531375101
-0.230000	0.270000	1.732280157397793285412035
-0.210000	0.270000	1.759013145116043119742244
-0.190000	0.270000	1.787618264826633662778477
-0.170000	0.270000	1.819605169726171478572496
-0.150000	0.270000	1.855049808646200837358720
-0.130000	0.270000	1.892531124743949577649005
-0.110000	0.270000	1.929856809202881384734951
-0.090000	0.270000	1.964799767304134192613674
-0.070000	0.270000	1.995427066581442421266956
-0.050000	0.270000	2.020108358741703469263484
-0.030000	0.270000	2.037469729283202024561206
-0.010000	0.270000	2.046441574121763196103529
0.010000	0.270000	2.046441574121762752014320
0.030000	0.270000	2.037469729283202024561206
0.050000	0.270000	2.020108358741703025174274
0.070000	0.270000	1.995427066581441977177747
0.090000	0.270000	1.964799767304134192613674
0.110000	0.270000	1.929856809202881162690346
0.130000	0.270000	1.892531124743949355604400
0.150000	0.270000	1.855049808646200615314115
0.170000	0.270000	1.819605169726171478572496
0.190000	0.270000	1.787618264826633662778477
0.210000	0.270000	1.759013145116043341786849
0.230000	0.270000	1.732280157397793285412035
0.250000	0.270000	1.705613870057645531375101
0.270000	0.270000	1.678278029657726877488244
0.290000	0.270000	1.650772160885204842273311
0.310000	0.270000	1.623689464419380890092270
0.330000	0.270000	1.597082939580855676098281
0.350000	0.270000	1.570579194125226729639166
0.370000	0.270000	1.543662319899462342931429
0.390000	0.270000	1.516602220148791202447569
0.410000	0.270000	1.489985484283129490989950
0.430000	0.270000	1.464021399455683436485742
0.450000	0.270000	1.438930150594594170598839
0.470000	0.270000	1.415085103092939000646311
0.490000	0.270000	1.393183594024001825673054
0.510000	0.270000	1.373686240564319538393079
0.530000	0.270000	1.355977172412212050645053
0.550000	0.270000	1.339674588822278744615346
0.570000	0.270000	1.324707330680678252221583
0.590000	0.270000	1.310726700945616496341017
0.610000	0.270000	1.296208728551420774621761
0.630000	0.270000	1.271008084134264581877005
0.650000	0.270000	1.209233121918075193335085
0.670000	0.270000	1.092591296909192655206766
0.690000	0.270000	0.978718217667232659451315
0.710000	0.270000	0.914449133474976028068681
0.730000	0.270000	0.886553561526374434009767
0.750000	0.270000	0.876417026336513860229616
0.770000	0.270000	0.872803854003959322938044
0.790000	0.270000	0.870660363014488014599124
0.810000	0.270000	0.868326852811097671391849
0.830000	0.270000	0.865668478142307407097178
0.850000	0.270000	0.863069825226067566248389
0.870000	0.270000	0.860882003783387972362107
0.890000	0.270000	0.859111791059727569752624
0.910000	0.270000	0.857601968749548082548984
0.930000	0.270000	0.856377749775001362309013
0.950000	0.270000	0.855467983410059140680914
0.970000	0.270000	0.854830483274630958945295
0.990000	0.270000	0.854480611947469270717193

-0.990000	0.290000	0.857462026683860067954868
-0.970000	0.290000	0.857812349637288917847400
-0.950000	0.290000	0.858444329772281022883362
-0.930000	0.290000	0.859348510648328955952024
-0.910000	0.290000	0.860567505430180457182132
-0.890000	0.290000	0.862050564561632759463805
-0.870000	0.290000	0.863818681912131847155933
-0.850000	0.290000	0.866027976022893053453799
-0.830000	0.290000	0.868569724151781463739042
-0.810000	0.290000	0.870963517116426166886356
-0.790000	0.290000	0.872772214913873911612541
-0.770000	0.290000	0.874045905765625019689935
-0.750000	0.290000	0.875902636521481703368863
-0.730000	0.290000	0.881846830082142929541078
-0.710000	0.290000	0.900191816073583672697112
-0.690000	0.290000	0.946625445216679906046409
-0.670000	0.290000	1.039945002940459994889011
-0.650000	0.290000	1.165808507411555838828576
-0.630000	0.290000	1.250831046784180777819984
-0.610000	0.290000	1.287535165750909094128929
-0.590000	0.290000	1.304422528897613453580107
-0.570000	0.290000	1.317998156232864204184807
-0.550000	0.290000	1.332350739232710301607199
-0.530000	0.290000	1.347887337380241357109867
-0.510000	0.290000	1.364946821639821505911527
-0.490000	0.290000	1.384044008135384418167746
-0.470000	0.290000	1.405416260793049154642631
-0.450000	0.290000	1.428113625294305411017604
-0.430000	0.290000	1.451274339603049412517066
-0.410000	0.290000	1.474853182340787105530922
-0.390000	0.290000	1.499051045813888816127246
-0.370000	0.290000	1.523427847399237311520892
-0.350000	0.290000	1.547756269721548560980295
-0.330000	0.290000	1.572261683825876055209392
-0.310000	0.290000	1.597629671900689940500229
-0.290000	0.290000	1.623938776336424583135454
-0.270000	0.290000	1.650772160885204842273311
-0.250000	0.290000	1.677183747738384189673866
-0.230000	0.290000	1.702051766858755144085080
-0.210000	0.290000	1.725279255940544098635314
-0.190000	0.290000	1.748006057652072620101080
-0.170000	0.290000	1.771718869034312637822381
-0.150000	0.290000	1.797155247763309260378151
-0.130000	0.290000	1.823816887411713549838055
-0.110000	0.290000	1.850396539424243202986986
-0.090000	0.290000	1.875467765086320071077353
-0.070000	0.290000	1.897765079981765135030969
-0.050000	0.290000	1.916091557006760925929711
-0.030000	0.290000	1.929237115191898555011107
-0.010000	0.290000	1.936113653609091933560649
0.010000	0.290000	1.936113653609091933560649
0.030000	0.290000	1.929237115191898332966502
0.050000	0.290000	1.916091557006760925929711
0.070000	0.290000	1.897765079981765135030969
0.090000	0.290000	1.875467765086319849032748
0.110000	0.290000	1.850396539424242980942381
0.130000	0.290000	1.823816887411713327793450
0.150000	0.290000	1.797155247763309038333546
0.170000	0.290000	1.771718869034312637822381
0.190000	0.290000	1.748006057652072620101080
0.210000	0.290000	1.725279255940544098635314
0.230000	0.290000	1.702051766858755366129685
0.250000	0.290000	1.677183747738384189673866
0.270000	0.290000	1.650772160885204842273311
0.290000	0.290000	1.623938776336424361090849
0.310000	0.290000	1.597629671900689718455624
0.330000	0.290000	1.572261683825875833164787
0.350000	0.290000	1.547756269721548338935690
0.370000	0.290000	1.523427847399237089476287
0.390000	0.290000	1.499051045813888594082641
0.410000	0.290000	1.474853182340786883486317
0.430000	0.290000	1.451274339603049190472461
0.450000	0.290000	1.428113625294305188972999
0.470000	0.290000	1.405416260793048710553421
0.490000	0.290000	1.384044008135384196123141
0.510000	0.290000	1.364946821639821505911527
0.530000	0.290000	1.347887337380241135065262
0.550000	0.290000	1.332350739232710301607199
0.570000	0.290000	1.317998156232864204184807
0.590000	0.290000	1.304422528897613453580107
0.610000	0.290000	1.287535165750909094128929
0.630000	0.290000	1.250831046784180999864589
0.650000	0.290000	1.165808507411556060873181
0.670000	0.290000	1.039945002940459994889011
0.690000	0.290000	0.946625445216680017068711
0.710000	0.290000	0.900191816073583894741716
0.730000	0.290000	0.881846830082143040563381
0.750000	0.290000	0.875902636521481814391166
0.770000	0.290000	0.874045905765625130712237
0.790000	0.290000	0.872772214913873800590238
0.810000	0.290000	0.870963517116426055864054
0.830000	0.290000	0.868569724151781463739042
0.850000	0.290000	0.866027976022893053453799
0.870000	0.290000	0.863818681912131847155933
0.890000	0.290000	0.862050564561632759463805
0.910000	0.290000	0.860567505430180346159830
0.930000	0.290000	0.859348510648328955952024
0.950000	0.290000	0.858444329772281022883362
0.970000	0.290000	0.857812349637289028869702
0.990000	0.290000	0.857462026683860067954868

-0.990000	0.310000	0.860688342438872933115590
-0.970000	0.310000	0.861035589598566741820207
-0.950000	0.310000	0.861659225378723747645893
-0.930000	0.310000	0.862562644956523794093073
-0.910000	0.310000	0.863774223641523453132152
-0.890000	0.310000	0.865230542058126550486463
-0.870000	0.310000	0.867015201898783893774691
-0.850000	0.310000	0.869243194384506256966461
-0.830000	0.310000	0.871680079887874659227975
-0.810000	0.310000	0.873759890240906389458075
-0.790000	0.310000	0.875037458554149050193871
-0.770000	0.310000	0.875555058579414735575597
-0.750000	0.310000	0.876100984737745780428497
-0.730000	0.310000	0.879010982085338121727602
-0.710000	0.310000	0.890071474726389921805492
-0.690000	0.310000	0.921388802722986399729166
-0.670000	0.310000	0.991717116919307528632999
-0.650000	0.310000	1.109608005879850090025229
-0.630000	0.310000	1.218664234876718932554240
-0.610000	0.310000	1.273336144521557633524367
-0.590000	0.310000	1.295963229388227944127721
-0.570000	0.310000	1.309862420093899526563064
-0.550000	0.310000	1.323768812850795395519299
-0.530000	0.310000	1.338938056692977163208980
-0.510000	0.310000	1.355644106965535167219628
-0.490000	0.310000	1.374318792077637407800239
-0.470000	0.310000	1.394715384174120442750677
-0.450000	0.310000	1.415639606381757342745686
-0.430000	0.310000	1.436481919967172116159304
-0.410000	0.310000	1.457603255484115623019648
-0.390000	0.310000	1.479501068850679112998137
-0.370000	0.310000	1.501711581917343663050701
-0.350000	0.310000	1.524123878104391094367998
-0.330000	0.310000	1.547335122374783988874469
-0.310000	0.310000	1.571934837249518768231837
-0.290000	0.310000	1.597629671900689940500229
-0.270000	0.310000	1.623689464419380890092270
-0.250000	0.310000	1.648992207021078737483322
-0.230000	0.310000	1.672308026683311465987458
-0.210000	0.310000	1.693462105093201941485859
-0.190000	0.310000	1.713285058953708972495633
-0.170000	0.310000	1.732783854356133801388751
-0.150000	0.310000	1.752511103920305624015441
-0.130000	0.310000	1.772136044237696328451648
-0.110000	0.310000	1.790776396941086590075543
-0.090000	0.310000	1.807710543587824236766437
-0.070000	0.310000	1.822538318855987382605122
-0.050000	0.310000	1.834801554769827092172818
-0.030000	0.310000	1.843730637392866800183810
-0.010000	0.310000	1.848440742906403588818876
0.010000	0.310000	1.848440742906403588818876
0.030000	0.310000	1.843730637392866578139206
0.050000	0.310000	1.834801554769827092172818
0.070000	0.310000	1.822538318855987382605122
0.090000	0.310000	1.807710543587824236766437
0.110000	0.310000	1.790776396941086590075543
0.130000	0.310000	1.772136044237696328451648
0.150000	0.310000	1.752511103920305401970836
0.170000	0.310000	1.732783854356133801388751
0.190000	0.310000	1.713285058953709194540238
0.210000	0.310000	1.693462105093202163530464
0.230000	0.310000	1.672308026683311465987458
0.250000	0.310000	1.648992207021078737483322
0.270000	0.310000	1.623689464419380890092270
0.290000	0.310000	1.597629671900689940500229
0.310000	0.310000	1.571934837249518546187232
0.330000	0.310000	1.547335122374783544785259
0.350000	0.310000	1.524123878104390872323393
0.370000	0.310000	1.501711581917343663050701
0.390000	0.310000	1.479501068850678668908927
0.410000	0.310000	1.457603255484115400975043
0.430000	0.310000	1.436481919967172116159304
0.450000	0.310000	1.415639606381757120701081
0.470000	0.310000	1.394715384174120220706072
0.490000	0.310000	1.374318792077637407800239
0.510000	0.310000	1.355644106965534945175023
0.530000	0.310000	1.338938056692976941164375
0.550000	0.310000	1.323768812850795395519299
0.570000	0.310000	1.309862420093899526563064
0.590000	0.310000	1.295963229388228166172325
0.610000	0.310000	1.273336144521557855568972
0.630000	0.310000	1.218664234876719154598845
0.650000	0.310000	1.109608005879850312069834
0.670000	0.310000	0.991717116919307861699906
0.690000	0.310000	0.921388802722986510751468
0.710000	0.310000	0.890071474726389921805492
0.730000	0.310000	0.879010982085338232749905
0.750000	0.310000	0.876100984737745891450800
0.770000	0.310000	0.875555058579414735575597
0.790000	0.310000	0.875037458554149161216174
0.810000	0.310000	0.873759890240906389458075
0.830000	0.310000	0.871680079887874659227975
0.850000	0.310000	0.869243194384506145944158
0.870000	0.310000	0.867015201898783782752389
0.890000	0.310000	0.865230542058126550486463
0.910000	0.310000	0.863774223641523453132152
0.930000	0.310000	0.862562644956523683070770
0.950000	0.310000	0.861659225378723636623590
0.970000	0.310000	0.861035589598566741820207
0.990000	0.310000	0.860688342438873044137893

-0.990000	0.330000	0.864155123486256449005793
-0.970000	0.330000	0.864503879105116834757894
-0.950000	0.330000	0.865121070397819713626575
-0.930000	0.330000	0.866030106207319017030954
-0.910000	0.330000	0.867227607117942778103270
-0.890000	0.330000	0.868666546065186007119507
-0.870000	0.330000	0.870482653410808437932644
-0.850000	0.330000	0.872707701068913377362435
-0.830000	0.330000	0.874971533762061048911107
-0.810000	0.330000	0.876675799712502201721520
-0.790000	0.330000	0.877415711428496836177260
-0.770000	0.330000	0.877264080994418771197729
-0.750000	0.330000	0.876832421595693078941736
-0.730000	0.330000	0.877645454894129373180078
-0.710000	0.330000	0.883489573425927265937219
-0.690000	0.330000	0.902967148339672731616190
-0.670000	0.330000	0.951926869940007747139532
-0.650000	0.330000	1.047923670897100700827309
-0.630000	0.330000	1.171145131053622279182491
-0.610000	0.330000	1.250595904559837379110832
-0.590000	0.330000	1.284476473315676159359100
-0.570000	0.330000	1.300262575576294654666754
-0.550000	0.330000	1.313453011450395724324380
-0.530000	0.330000	1.328031449423477283744432
-0.510000	0.330000	1.344317518087591700748362
-0.490000	0.330000	1.362386547882237231021918
-0.470000	0.330000	1.381575534329913645947840
-0.450000	0.330000	1.400685595086530899067156
-0.430000	0.330000	1.419612017853522978327874
-0.410000	0.330000	1.439107682474951799278529
-0.390000	0.330000	1.459296814974705425171919
-0.370000	0.330000	1.479839093034554187156004
-0.350000	0.330000	1.500936565841334280335673
-0.330000	0.330000	1.523332862697422518394319
-0.310000	0.330000	1.547335122374783766829864
-0.290000	0.330000	1.572261683825875833164787
-0.270000	0.330000	1.597082939580855676098281
-0.250000	0.330000	1.620628835846701365497324
-0.230000	0.330000	1.641969405914686763736654
-0.210000	0.330000	1.661351520972900841499609
-0.190000	0.330000	1.679715827481098600060250
-0.170000	0.330000	1.697612068404245944108766
-0.150000	0.330000	1.715137515514365329494240
-0.130000	0.330000	1.731717686230232589039701
-0.110000	0.330000	1.746373708937181357114810
-0.090000	0.330000	1.758602481461809974305766
-0.070000	0.330000	1.768587309403083729364425
-0.050000	0.330000	1.776532775725983448467105
-0.030000	0.330000	1.782192609819432282947105
-0.010000	0.330000	1.785105987721041120863674
0.010000	0.330000	1.785105987721041120863674
0.030000	0.330000	1.782192609819432282947105
0.050000	0.330000	1.776532775725983226422500
0.070000	0.330000	1.768587309403083729364425
0.090000	0.330000	1.758602481461809974305766
0.110000	0.330000	1.746373708937181579159414
0.130000	0.330000	1.731717686230232811084306
0.150000	0.330000	1.715137515514365329494240
0.170000	0.330000	1.697612068404246166153371
0.190000	0.330000	1.679715827481098822104855
0.210000	0.330000	1.661351520972901063544214
0.230000	0.330000	1.641969405914686541692049
0.250000	0.330000	1.620628835846701365497324
0.270000	0.330000	1.597082939580855898142886
0.290000	0.330000	1.572261683825875833164787
0.310000	0.330000	1.547335122374783766829864
0.330000	0.330000	1.523332862697422074305109
0.350000	0.330000	1.500936565841334058291068
0.370000	0.330000	1.479839093034553743066795
0.390000	0.330000	1.459296814974705425171919
0.410000	0.330000	1.439107682474951799278529
0.430000	0.330000	1.419612017853522978327874
0.450000	0.330000	1.400685595086530677022552
0.470000	0.330000	1.381575534329913423903236
0.490000	0.330000	1.362386547882237231021918
0.510000	0.330000	1.344317518087591478703757
0.530000	0.330000	1.328031449423477283744432
0.550000	0.330000	1.313453011450395724324380
0.570000	0.330000	1.300262575576294654666754
0.590000	0.330000	1.284476473315676159359100
0.610000	0.330000	1.250595904559837157066227
0.630000	0.330000	1.171145131053622501227096
0.650000	0.330000	1.047923670897100922871914
0.670000	0.330000	0.951926869940007858161835
0.690000	0.330000	0.902967148339672842638493
0.710000	0.330000	0.883489573425927265937219
0.730000	0.330000	0.877645454894129373180078
0.750000	0.330000	0.876832421595693078941736
0.770000	0.330000	0.877264080994418771197729
0.790000	0.330000	0.877415711428496725154957
0.810000	0.330000	0.876675799712502090699218
0.830000	0.330000	0.874971533762061048911107
0.850000	0.330000	0.872707701068913266340132
0.870000	0.330000	0.870482653410808326910342
0.890000	0.330000	0.868666546065186007119507
0.910000	0.330000	0.867227607117942778103270
0.930000	0.330000	0.866030106207319017030954
0.950000	0.330000	0.865121070397819602604272
0.970000	0.330000	0.864503879105116723735591
0.990000	0.330000	0.864155123486256449005793

-0.990000	0.350000	0.867875719391886790710089
-0.970000	0.350000	0.868225394932675698100866
-0.950000	0.350000	0.868840209259240880967923
-0.930000	0.350000	0.869756068426371875546010
-0.910000	0.350000	0.870931758416336299077898
-0.890000	0.350000	0.872369443988642356835328
-0.870000	0.350000	0.874220071148820498940779
-0.850000	0.350000	0.876396779857047003581272
-0.830000	0.350000	0.878409749231213066167356
-0.810000	0.350000	0.879674752546398708297204
-0.790000	0.350000	0.879871956283124867503886
-0.770000	0.350000	0.879122071663396842389204
-0.750000	0.350000	0.877948622555804081279973
-0.730000	0.350000	0.877363636411611858001436
-0.710000	0.350000	0.879701142365694521707553
-0.690000	0.350000	0.890601222436982697949759
-0.670000	0.350000	0.921898946020847542826004
-0.650000	0.350000	0.991768119466301834030730
-0.630000	0.350000	1.107818813679002589722700
-0.610000	0.350000	1.214554789087445518802610
-0.590000	0.350000	1.268098993654407369291448
-0.570000	0.350000	1.289988320940117505486455
-0.550000	0.350000	1.303061553525209026460630
-0.530000	0.350000	1.316582453599381530295886
-0.510000	0.350000	1.332092507554831550820040
-0.490000	0.350000	1.349291325799301999310842
-0.470000	0.350000	1.367244911249449801360356
-0.450000	0.350000	1.384891667637177636862589
-0.430000	0.350000	1.402504250311773947856864
-0.410000	0.350000	1.420903482421665975365954
-0.390000	0.350000	1.439881965585175116473238
-0.370000	0.350000	1.459145956444575231714111
-0.350000	0.350000	1.479248474698949378236534
-0.330000	0.350000	1.500936565841334280335673
-0.310000	0.350000	1.524123878104391094367998
-0.290000	0.350000	1.547756269721548560980295
-0.270000	0.350000	1.570579194125226951683771
-0.250000	0.350000	1.591648077739822086940080
-0.230000	0.350000	1.610731967632122341171907
-0.210000	0.350000	1.628581489266221371536858
-0.190000	0.350000	1.646155475482500074591030
-0.170000	0.350000	1.663430831368082118970619
-0.150000	0.350000	1.680103470264821430291136
-0.130000	0.350000	1.695597568849784186895135
-0.110000	0.350000	1.708936302421868669298988
-0.090000	0.350000	1.719553418025776769795243
-0.070000	0.350000	1.727685959114683589277206
-0.050000	0.350000	1.733671679651587416159941
-0.030000	0.350000	1.737502383498480185153312
-0.010000	0.350000	1.739224123952788136904246
0.010000	0.350000	1.739224123952788358948851
0.030000	0.350000	1.737502383498480185153312
0.050000	0.350000	1.733671679651587194115336
0.070000	0.350000	1.727685959114683367232601
0.090000	0.350000	1.719553418025776769795243
0.110000	0.350000	1.708936302421869113388198
0.130000	0.350000	1.695597568849784630984345
0.150000	0.350000	1.680103470264821652335741
0.170000	0.350000	1.663430831368082341015224
0.190000	0.350000	1.646155475482500296635635
0.210000	0.350000	1.628581489266221593581463
0.230000	0.350000	1.610731967632122119127303
0.250000	0.350000	1.591648077739821864895475
0.270000	0.350000	1.570579194125226951683771
0.290000	0.350000	1.547756269721548338935690
0.310000	0.350000	1.524123878104390872323393
0.330000	0.350000	1.500936565841334058291068
0.350000	0.350000	1.479248474698948934147325
0.370000	0.350000	1.459145956444575009669506
0.390000	0.350000	1.439881965585174894428633
0.410000	0.350000	1.420903482421666197410559
0.430000	0.350000	1.402504250311774169901469
0.450000	0.350000	1.384891667637177636862589
0.470000	0.350000	1.367244911249449801360356
0.490000	0.350000	1.349291325799302221355447
0.510000	0.350000	1.332092507554831550820040
0.530000	0.350000	1.316582453599381752340491
0.550000	0.350000	1.303061553525208804416025
0.570000	0.350000	1.289988320940117283441850
0.590000	0.350000	1.268098993654407369291448
0.610000	0.350000	1.214554789087445518802610
0.630000	0.350000	1.107818813679002589722700
0.650000	0.350000	0.991768119466301834030730
0.670000	0.350000	0.921898946020847653848307
0.690000	0.350000	0.890601222436982697949759
0.710000	0.350000	0.879701142365694521707553
0.730000	0.350000	0.877363636411611969023738
0.750000	0.350000	0.877948622555804081279973
0.770000	0.350000	0.879122071663396842389204
0.790000	0.350000	0.879871956283124756481584
0.810000	0.350000	0.879674752546398708297204
0.830000	0.350000	0.878409749231213066167356
0.850000	0.350000	0.876396779857047003581272
0.870000	0.350000	0.874220071148820387918477
0.890000	0.350000	0.872369443988642245813026
0.910000	0.350000	0.870931758416336299077898
0.930000	0.350000	0.869756068426371875546010
0.950000	0.350000	0.868840209259240769945620
0.970000	0.350000	0.868225394932675476056261
0.990000	0.350000	0.867875719391886790710089

-0.990000	0.370000	0.871857863773364716308834
-0.970000	0.370000	0.872202186556343073142727
-0.950000	0.370000	0.872818718726471876045991
-0.930000	0.370000	0.873734299868403563316122
-0.910000	0.370000	0.874885479176944813595185
-0.890000	0.370000	0.876339309973734326142392
-0.870000	0.370000	0.878212476626474614072038
-0.850000	0.370000	0.880276897610879793809602
-0.830000	0.370000	0.881960212625166661837284
-0.810000	0.370000	0.882727716104768744820319
-0.790000	0.370000	0.882376869198262858695614
-0.770000	0.370000	0.881089927893877189468697
-0.750000	0.370000	0.879340074379586722486124
-0.730000	0.370000	0.877838052151205694428882
-0.710000	0.370000	0.877957854913494317727896
-0.690000	0.370000	0.883108484962815687424609
-0.670000	0.370000	0.901222915049402661935574
-0.650000	0.370000	0.947198576802495195714471
-0.630000	0.370000	1.038178569949097518332337
-0.610000	0.370000	1.159424877052586566605896
-0.590000	0.370000	1.241590782339784704291219
-0.570000	0.370000	1.277577670197545645081050
-0.550000	0.370000	1.293669094072522174343476
-0.530000	0.370000	1.306464740085770070976423
-0.510000	0.370000	1.320991052960685419037645
-0.490000	0.370000	1.337212917552379476404667
-0.470000	0.370000	1.353981079760566696990054
-0.450000	0.370000	1.370424770212196552421346
-0.430000	0.370000	1.386997816546184703057065
-0.410000	0.370000	1.404399512560671414718172
-0.390000	0.370000	1.422166893759739592084657
-0.370000	0.370000	1.440132188820748782021042
-0.350000	0.370000	1.459145956444575453758716
-0.330000	0.370000	1.479839093034554187156004
-0.310000	0.370000	1.501711581917343885095306
-0.290000	0.370000	1.523427847399237311520892
-0.270000	0.370000	1.543662319899462564976034
-0.250000	0.370000	1.562070226328804656290572
-0.230000	0.370000	1.579235356388304811758871
-0.210000	0.370000	1.596075382460840685894254
-0.190000	0.370000	1.613194401033230640507554
-0.170000	0.370000	1.629909596908035940288073
-0.150000	0.370000	1.645617492266687520441337
-0.130000	0.370000	1.660063696844062963720035
-0.110000	0.370000	1.672659141850896702408136
-0.090000	0.370000	1.682865968449792637429141
-0.070000	0.370000	1.690676049198375885396217
-0.050000	0.370000	1.696074598911733177786232
-0.030000	0.370000	1.698952909157386059746386
-0.010000	0.370000	1.699846840619709142927718
0.010000	0.370000	1.699846840619709142927718
0.030000	0.370000	1.698952909157385837701781
0.050000	0.370000	1.696074598911732955741627
0.070000	0.370000	1.690676049198375663351612
0.090000	0.370000	1.682865968449792637429141
0.110000	0.370000	1.672659141850896924452741
0.130000	0.370000	1.660063696844063185764639
0.150000	0.370000	1.645617492266687520441337
0.170000	0.370000	1.629909596908036162332678
0.190000	0.370000	1.613194401033230862552159
0.210000	0.370000	1.596075382460840907938859
0.230000	0.370000	1.579235356388304811758871
0.250000	0.370000	1.562070226328804434245967
0.270000	0.370000	1.543662319899462342931429
0.290000	0.370000	1.523427847399237311520892
0.310000	0.370000	1.501711581917343663050701
0.330000	0.370000	1.479839093034553965111400
0.350000	0.370000	1.459145956444575231714111
0.370000	0.370000	1.440132188820748559976437
0.390000	0.370000	1.422166893759739592084657
0.410000	0.370000	1.404399512560671414718172
0.430000	0.370000	1.386997816546184703057065
0.450000	0.370000	1.370424770212196552421346
0.470000	0.370000	1.353981079760566696990054
0.490000	0.370000	1.337212917552379476404667
0.510000	0.370000	1.320991052960685419037645
0.530000	0.370000	1.306464740085770070976423
0.550000	0.370000	1.293669094072521952298871
0.570000	0.370000	1.277577670197545645081050
0.590000	0.370000	1.241590782339784482246614
0.610000	0.370000	1.159424877052586566605896
0.630000	0.370000	1.038178569949097518332337
0.650000	0.370000	0.947198576802495195714471
0.670000	0.370000	0.901222915049402661935574
0.690000	0.370000	0.883108484962815798446911
0.710000	0.370000	0.877957854913494317727896
0.730000	0.370000	0.877838052151205694428882
0.750000	0.370000	0.879340074379586611463822
0.770000	0.370000	0.881089927893877189468697
0.790000	0.370000	0.882376869198262858695614
0.810000	0.370000	0.882727716104768633798017
0.830000	0.370000	0.881960212625166550814981
0.850000	0.370000	0.880276897610879682787299
0.870000	0.370000	0.878212476626474614072038
0.890000	0.370000	0.876339309973734326142392
0.910000	0.370000	0.874885479176944924617487
0.930000	0.370000	0.873734299868403563316122
0.950000	0.370000	0.872818718726471765023689
0.970000	0.370000	0.872202186556343073142727
0.990000	0.370000	0.871857863773364605286531

-0.990000	0.390000	0.876096832408982728601643
-0.970000	0.390000	0.876434314234075473315499
-0.950000	0.390000	0.877055377059188234767362
-0.930000	0.390000	0.877957893040182457689014
-0.910000	0.390000	0.879091673455444255758096
-0.890000	0.390000	0.880576996013034518639984
-0.870000	0.390000	0.882444457707161289405917
-0.850000	0.390000	0.884320147972741055220069
-0.830000	0.390000	0.885593116752727338436557
-0.810000	0.390000	0.885812007328211525880590
-0.790000	0.390000	0.884908363611984882801664
-0.770000	0.390000	0.883138092991054057812050
-0.750000	0.390000	0.880934322399848590556815
-0.730000	0.390000	0.878825061518443195751615
-0.710000	0.390000	0.877610584852016817336562
-0.690000	0.390000	0.879192091321762125843975
-0.670000	0.390000	0.888384538918841615284805
-0.650000	0.390000	0.915620157737061735048201
-0.630000	0.390000	0.977737955747920772786586
-0.610000	0.390000	1.085596820333624590304566
-0.590000	0.390000	1.196524038783754795289838
-0.570000	0.390000	1.257512604638927777855884
-0.550000	0.390000	1.283395486232649984614795
-0.530000	0.390000	1.297628876490165339419036
-0.510000	0.390000	1.311383031541641264183795
-0.490000	0.390000	1.326676705775074793791646
-0.470000	0.390000	1.342414768994073970276304
-0.450000	0.390000	1.357797505363932621946788
-0.430000	0.390000	1.373305798341298622489148
-0.410000	0.390000	1.389468254856268680796916
-0.390000	0.390000	1.405734529859694159625860
-0.370000	0.390000	1.422166893759739592084657
-0.350000	0.390000	1.439881965585175116473238
-0.330000	0.390000	1.459296814974705647216524
-0.310000	0.390000	1.479501068850679112998137
-0.290000	0.390000	1.499051045813888816127246
-0.270000	0.390000	1.516602220148791424492174
-0.250000	0.390000	1.532712047720814929618882
-0.230000	0.390000	1.548521474675067954862584
-0.210000	0.390000	1.564687443585615733709915
-0.190000	0.390000	1.581235772520390270301505
-0.170000	0.390000	1.597047324697514536495646
-0.150000	0.390000	1.611447582451031701467059
-0.130000	0.390000	1.624642779748311838261543
-0.110000	0.390000	1.636505075749251192362976
-0.090000	0.390000	1.646478753055393706716814
-0.070000	0.390000	1.654153344404509784482116
-0.050000	0.390000	1.659070351244011254365773
-0.030000	0.390000	1.661087477979477311507139
-0.010000	0.390000	1.661250833947508276366989
0.010000	0.390000	1.661250833947508276366989
0.030000	0.390000	1.661087477979477311507139
0.050000	0.390000	1.659070351244011254365773
0.070000	0.390000	1.654153344404509784482116
0.090000	0.390000	1.646478753055393484672209
0.110000	0.390000	1.636505075749251192362976
0.130000	0.390000	1.624642779748312060306148
0.150000	0.390000	1.611447582451031923511664
0.170000	0.390000	1.597047324697514758540251
0.190000	0.390000	1.581235772520390492346110
0.210000	0.390000	1.564687443585615955754520
0.230000	0.390000	1.548521474675068176907189
0.250000	0.390000	1.532712047720815151663487
0.270000	0.390000	1.516602220148791202447569
0.290000	0.390000	1.499051045813888594082641
0.310000	0.390000	1.479501068850678668908927
0.330000	0.390000	1.459296814974705425171919
0.350000	0.390000	1.439881965585174894428633
0.370000	0.390000	1.422166893759739370040052
0.390000	0.390000	1.405734529859694159625860
0.410000	0.390000	1.389468254856268680796916
0.430000	0.390000	1.373305798341298622489148
0.450000	0.390000	1.357797505363932621946788
0.470000	0.390000	1.342414768994073748231699
0.490000	0.390000	1.326676705775074793791646
0.510000	0.390000	1.311383031541641264183795
0.530000	0.390000	1.297628876490165339419036
0.550000	0.390000	1.283395486232649984614795
0.570000	0.390000	1.257512604638927555811279
0.590000	0.390000	1.196524038783754795289838
0.610000	0.390000	1.085596820333624812349171
0.630000	0.390000	0.977737955747920772786586
0.650000	0.390000	0.915620157737061624025898
0.670000	0.390000	0.888384538918841393240200
0.690000	0.390000	0.879192091321762014821672
0.710000	0.390000	0.877610584852016706314259
0.730000	0.390000	0.878825061518443195751615
0.750000	0.390000	0.880934322399848590556815
0.770000	0.390000	0.883138092991053946789748
0.790000	0.390000	0.884908363611984771779362
0.810000	0.390000	0.885812007328211525880590
0.830000	0.390000	0.885593116752727116391952
0.850000	0.390000	0.884320147972740833175465
0.870000	0.390000	0.882444457707161400428220
0.890000	0.390000	0.880576996013034629662286
0.910000	0.390000	0.879091673455444366780398
0.930000	0.390000	0.877957893040182679733618
0.950000	0.390000	0.877055377059188345789664
0.970000	0.390000	0.876434314234075362293197
0.990000	0.390000	0.876096832408982728601643

-0.990000	0.410000	0.880596568903614262957547
-0.970000	0.410000	0.880924616254383674451844
-0.950000	0.410000	0.881547817088312979372233
-0.930000	0.410000	0.882428315268361296297428
-0.910000	0.410000	0.883562112250765974152955
-0.890000	0.410000	0.885086305362327796508737
-0.870000	0.410000	0.886900131902409682993493
-0.850000	0.410000	0.888497366084032957900263
-0.830000	0.410000	0.889274179272939169216272
-0.810000	0.410000	0.888903300654317662932158
-0.790000	0.410000	0.887453067083215696442267
-0.770000	0.410000	0.885249591245941935824249
-0.750000	0.410000	0.882688326923851351857309
-0.730000	0.410000	0.880167053716202518742762
-0.710000	0.410000	0.878166864721045103969743
-0.690000	0.410000	0.877680827398544249895451
-0.670000	0.410000	0.881365618301683917401590
-0.650000	0.410000	0.895658780419824274154905
-0.630000	0.410000	0.933226754472190833666900
-0.610000	0.410000	1.010702353658718966045171
-0.590000	0.410000	1.126655525836829152552809
-0.570000	0.410000	1.220577062167000237380421
-0.550000	0.410000	1.266922196831878899558887
-0.530000	0.410000	1.287935151521971466337391
-0.510000	0.410000	1.302256137550390935331279
-0.490000	0.410000	1.316699337050053264519534
-0.470000	0.410000	1.331448888055378088068892
-0.450000	0.410000	1.345765200963410901380257
-0.430000	0.410000	1.360076063745382590752797
-0.410000	0.410000	1.374802694748763265408797
-0.390000	0.410000	1.389468254856268680796916
-0.370000	0.410000	1.404399512560671414718172
-0.350000	0.410000	1.420903482421666197410559
-0.330000	0.410000	1.439107682474952021323134
-0.310000	0.410000	1.457603255484115623019648
-0.290000	0.410000	1.474853182340787327575526
-0.270000	0.410000	1.489985484283129713034555
-0.250000	0.410000	1.504252813399921340220544
-0.230000	0.410000	1.519037230990363918081698
-0.210000	0.410000	1.534536474714393028406789
-0.190000	0.410000	1.550246981332484619287015
-0.170000	0.410000	1.564889384687827789122139
-0.150000	0.410000	1.577872741537049483540045
-0.130000	0.410000	1.589894246879674177819197
-0.110000	0.410000	1.601171698970550005824975
-0.090000	0.410000	1.610986117642217330114818
-0.070000	0.410000	1.618410737350157502234538
-0.050000	0.410000	1.622671620442004192241825
-0.030000	0.410000	1.623902760218634888644829
-0.010000	0.410000	1.623605528961181709846073
0.010000	0.410000	1.623605528961181487801468
0.030000	0.410000	1.623902760218634666600224
0.050000	0.410000	1.622671620442004192241825
0.070000	0.410000	1.618410737350157502234538
0.090000	0.410000	1.610986117642217330114818
0.110000	0.410000	1.601171698970550005824975
0.130000	0.410000	1.589894246879673955774592
0.150000	0.410000	1.577872741537049483540045
0.170000	0.410000	1.564889384687828011166744
0.190000	0.410000	1.550246981332484841331620
0.210000	0.410000	1.534536474714393028406789
0.230000	0.410000	1.519037230990363918081698
0.250000	0.410000	1.504252813399921340220544
0.270000	0.410000	1.489985484283129490989950
0.290000	0.410000	1.474853182340786883486317
0.310000	0.410000	1.457603255484115400975043
0.330000	0.410000	1.439107682474951799278529
0.350000	0.410000	1.420903482421665975365954
0.370000	0.410000	1.404399512560671192673567
0.390000	0.410000	1.389468254856268680796916
0.410000	0.410000	1.374802694748763265408797
0.430000	0.410000	1.360076063745382812797402
0.450000	0.410000	1.345765200963410901380257
0.470000	0.410000	1.331448888055377866024287
0.490000	0.410000	1.316699337050053264519534
0.510000	0.410000	1.302256137550390935331279
0.530000	0.410000	1.287935151521971466337391
0.550000	0.410000	1.266922196831878899558887
0.570000	0.410000	1.220577062167000237380421
0.590000	0.410000	1.126655525836829152552809
0.610000	0.410000	1.010702353658718966045171
0.630000	0.410000	0.933226754472190833666900
0.650000	0.410000	0.895658780419824274154905
0.670000	0.410000	0.881365618301683917401590
0.690000	0.410000	0.877680827398544138873149
0.710000	0.410000	0.878166864721044992947441
0.730000	0.410000	0.880167053716202407720459
0.750000	0.410000	0.882688326923851573901914
0.770000	0.410000	0.885249591245941824801946
0.790000	0.410000	0.887453067083215696442267
0.810000	0.410000	0.888903300654317551909855
0.830000	0.410000	0.889274179272939058193970
0.850000	0.410000	0.888497366084032957900263
0.870000	0.410000	0.886900131902409571971191
0.890000	0.410000	0.885086305362328018553342
0.910000	0.410000	0.883562112250765974152955
0.930000	0.410000	0.882428315268361296297428
0.950000	0.410000	0.881547817088313090394536
0.970000	0.410000	0.880924616254383785474147
0.990000	0.410000	0.880596568903614373979849

-0.990000	0.430000	0.885356045196143859321580
-0.970000	0.430000	0.885681241207623815014927
-0.950000	0.430000	0.886302803625013679855726
-0.930000	0.430000	0.887161109972834260872787
-0.910000	0.430000	0.888321164162376275541533
-0.890000	0.430000	0.889875632752762824040360
-0.870000	0.430000	0.891557298927045938086167
-0.850000	0.430000	0.892765654670897301770083
-0.830000	0.430000	0.892962066108559993082849
-0.810000	0.430000	0.891978759364708939649802
-0.790000	0.430000	0.890009074116152043565364
-0.770000	0.430000	0.887422637850872053633111
-0.750000	0.430000	0.884578156782511726419216
-0.730000	0.430000	0.881770436010342995025724
-0.710000	0.430000	0.879299025335048445306541
-0.690000	0.430000	0.877671418204174380583993
-0.670000	0.430000	0.878225930211548710957459
-0.650000	0.430000	0.884524810409162753899182
-0.630000	0.430000	0.904606245756502058696924
-0.610000	0.430000	0.952572661601786441210038
-0.590000	0.430000	1.042499430653204495200725
-0.570000	0.430000	1.157029531712360892470315
-0.550000	0.430000	1.235254521546456096814381
-0.530000	0.430000	1.272832854515288714125631
-0.510000	0.430000	1.291959606562923967842949
-0.490000	0.430000	1.306526601893348793481664
-0.470000	0.430000	1.320436123544164175314108
-0.450000	0.430000	1.333731226295442606755159
-0.430000	0.430000	1.346790066037815591926119
-0.410000	0.430000	1.360076063745382590752797
-0.390000	0.430000	1.373305798341298622489148
-0.370000	0.430000	1.386997816546184925101670
-0.350000	0.430000	1.402504250311774169901469
-0.330000	0.430000	1.419612017853522978327874
-0.310000	0.430000	1.436481919967172338203909
-0.290000	0.430000	1.451274339603049412517066
-0.270000	0.430000	1.464021399455683436485742
-0.250000	0.430000	1.476799196615971032642278
-0.230000	0.430000	1.490862094256247161183637
-0.210000	0.430000	1.505752872407864817461132
-0.190000	0.430000	1.520545071194332686914663
-0.170000	0.430000	1.533928470566197521662843
-0.150000	0.430000	1.545511373020752587947868
-0.130000	0.430000	1.556456694372363447342877
-0.110000	0.430000	1.567121982572949656642436
-0.090000	0.430000	1.576569249491470481316924
-0.070000	0.430000	1.583441233298881645197298
-0.050000	0.430000	1.586868705909761922967505
-0.030000	0.430000	1.587476224694350790400676
-0.010000	0.430000	1.587059746746751542900711
0.010000	0.430000	1.587059746746751320856106
0.030000	0.430000	1.587476224694350790400676
0.050000	0.430000	1.586868705909762145012110
0.070000	0.430000	1.583441233298881645197298
0.090000	0.430000	1.576569249491470481316924
0.110000	0.430000	1.567121982572949878687041
0.130000	0.430000	1.556456694372363225298272
0.150000	0.430000	1.545511373020752587947868
0.170000	0.430000	1.533928470566197521662843
0.190000	0.430000	1.520545071194332686914663
0.210000	0.430000	1.505752872407865039505737
0.230000	0.430000	1.490862094256246939139032
0.250000	0.430000	1.476799196615971032642278
0.270000	0.430000	1.464021399455683436485742
0.290000	0.430000	1.451274339603049190472461
0.310000	0.430000	1.436481919967172116159304
0.330000	0.430000	1.419612017853522978327874
0.350000	0.430000	1.402504250311774169901469
0.370000	0.430000	1.386997816546184703057065
0.390000	0.430000	1.373305798341298622489148
0.410000	0.430000	1.360076063745382590752797
0.430000	0.430000	1.346790066037815591926119
0.450000	0.430000	1.333731226295442606755159
0.470000	0.430000	1.320436123544164175314108
0.490000	0.430000	1.306526601893348793481664
0.510000	0.430000	1.291959606562923967842949
0.530000	0.430000	1.272832854515288714125631
0.550000	0.430000	1.235254521546456096814381
0.570000	0.430000	1.157029531712360892470315
0.590000	0.430000	1.042499430653204495200725
0.610000	0.430000	0.952572661601786441210038
0.630000	0.430000	0.904606245756502058696924
0.650000	0.430000	0.884524810409162864921484
0.670000	0.430000	0.878225930211548821979761
0.690000	0.430000	0.877671418204174380583993
0.710000	0.430000	0.879299025335048334284238
0.730000	0.430000	0.881770436010342995025724
0.750000	0.430000	0.884578156782511726419216
0.770000	0.430000	0.887422637850872053633111
0.790000	0.430000	0.890009074116151932543062
0.810000	0.430000	0.891978759364708828627499
0.830000	0.430000	0.892962066108559882060547
0.850000	0.430000	0.892765654670897301770083
0.870000	0.430000	0.891557298927045938086167
0.890000	0.430000	0.889875632752762935062663
0.910000	0.430000	0.888321164162376275541533
0.930000	0.430000	0.887161109972834260872787
0.950000	0.430000	0.886302803625013679855726
0.970000	0.430000	0.885681241207623815014927
0.990000	0.430000	0.885356045196143970343883

-0.990000	0.450000	0.890385676298263817329826
-0.970000	0.450000	0.890717027166782360225739
-0.950000	0.450000	0.891326841279468040646350
-0.930000	0.450000	0.892175611364364518074410
-0.910000	0.450000	0.893380739605099227773621
-0.890000	0.450000	0.894919200775429968253150
-0.870000	0.450000	0.896355127191117762031070
-0.850000	0.450000	0.897056080160286484215248
-0.830000	0.450000	0.896611790302020206233635
-0.810000	0.450000	0.895022796052360236629397
-0.790000	0.450000	0.892580200949698254753173
-0.770000	0.450000	0.889662335209180699102660
-0.750000	0.450000	0.886587905655947250416204
-0.730000	0.450000	0.883575175578204086157541
-0.710000	0.450000	0.880808981342690033855547
-0.690000	0.450000	0.878555258388440729611091
-0.670000	0.450000	0.877444597238034473818402
-0.650000	0.450000	0.879256351393500446000928
-0.630000	0.450000	0.888471430714973919862132
-0.610000	0.450000	0.914426888642220436764774
-0.590000	0.450000	0.971539230189863212139301
-0.570000	0.450000	1.069401107616497981211978
-0.550000	0.450000	1.177010992370517872274149
-0.530000	0.450000	1.243850593068025922605102
-0.510000	0.450000	1.276717918568262666312307
-0.490000	0.450000	1.295025610057364939819990
-0.470000	0.450000	1.309058433837369639363146
-0.450000	0.450000	1.321688902130320864003465
-0.430000	0.450000	1.333731226295442606755159
-0.410000	0.450000	1.345765200963410901380257
-0.390000	0.450000	1.357797505363932621946788
-0.370000	0.450000	1.370424770212196552421346
-0.350000	0.450000	1.384891667637177636862589
-0.330000	0.450000	1.400685595086530677022552
-0.310000	0.450000	1.415639606381757342745686
-0.290000	0.450000	1.428113625294305411017604
-0.270000	0.450000	1.438930150594594170598839
-0.250000	0.450000	1.450689680353413502089666
-0.230000	0.450000	1.464300534810404341712342
-0.210000	0.450000	1.478664806761410321911399
-0.190000	0.450000	1.492418801103075898240036
-0.170000	0.450000	1.504416642469265763537578
-0.150000	0.450000	1.514627673953374387139093
-0.130000	0.450000	1.524604086551892390133389
-0.110000	0.450000	1.534607829951916135868828
-0.090000	0.450000	1.543488211625990924602547
-0.070000	0.450000	1.549635279686092381723483
-0.050000	0.450000	1.552230739952145333049316
-0.030000	0.450000	1.552377402045320486934088
-0.010000	0.450000	1.552020580889722722872648
0.010000	0.450000	1.552020580889722500828043
0.030000	0.450000	1.552377402045320486934088
0.050000	0.450000	1.552230739952145333049316
0.070000	0.450000	1.549635279686092603768088
0.090000	0.450000	1.543488211625990924602547
0.110000	0.450000	1.534607829951916135868828
0.130000	0.450000	1.524604086551892168088784
0.150000	0.450000	1.514627673953374387139093
0.170000	0.450000	1.504416642469265541492973
0.190000	0.450000	1.492418801103075898240036
0.210000	0.450000	1.478664806761410321911399
0.230000	0.450000	1.464300534810404341712342
0.250000	0.450000	1.450689680353413502089666
0.270000	0.450000	1.438930150594594170598839
0.290000	0.450000	1.428113625294305188972999
0.310000	0.450000	1.415639606381757342745686
0.330000	0.450000	1.400685595086530677022552
0.350000	0.450000	1.384891667637177636862589
0.370000	0.450000	1.370424770212196552421346
0.390000	0.450000	1.357797505363932621946788
0.410000	0.450000	1.345765200963410901380257
0.430000	0.450000	1.333731226295442606755159
0.450000	0.450000	1.321688902130320641958861
0.470000	0.450000	1.309058433837369639363146
0.490000	0.450000	1.295025610057364939819990
0.510000	0.450000	1.276717918568262888356912
0.530000	0.450000	1.243850593068025922605102
0.550000	0.450000	1.177010992370517872274149
0.570000	0.450000	1.069401107616497981211978
0.590000	0.450000	0.971539230189863212139301
0.610000	0.450000	0.914426888642220436764774
0.630000	0.450000	0.888471430714973919862132
0.650000	0.450000	0.879256351393500557023231
0.670000	0.450000	0.877444597238034584840705
0.690000	0.450000	0.878555258388440729611091
0.710000	0.450000	0.880808981342690033855547
0.730000	0.450000	0.883575175578204086157541
0.750000	0.450000	0.886587905655947250416204
0.770000	0.450000	0.889662335209180699102660
0.790000	0.450000	0.892580200949698143730870
0.810000	0.450000	0.895022796052360236629397
0.830000	0.450000	0.896611790302020206233635
0.850000	0.450000	0.897056080160286373192946
0.870000	0.450000	0.896355127191117651008767
0.890000	0.450000	0.894919200775429968253150
0.910000	0.450000	0.893380739605099227773621
0.930000	0.450000	0.892175611364364629096713
0.950000	0.450000	0.891326841279468040646350
0.970000	0.450000	0.890717027166782249203436
0.990000	0.450000	0.890385676298263706307523

-0.990000	0.470000	0.895686468137687819002224
-0.970000	0.470000	0.896024506800185416288684
-0.950000	0.470000	0.896613235721516299570055
-0.930000	0.470000	0.897476339793487953855333
-0.910000	0.470000	0.898721597038570352289355
-0.890000	0.470000	0.900158735978660362597736
-0.870000	0.470000	0.901216052657328292596617
-0.850000	0.470000	0.901308132771451830933529
-0.830000	0.470000	0.900197574307074588340072
-0.810000	0.470000	0.898034641134088151837034
-0.790000	0.470000	0.895172183507080276854140
-0.770000	0.470000	0.891972881057825239814463
-0.750000	0.470000	0.888707332265861738029855
-0.730000	0.470000	0.885539578712936759075092
-0.710000	0.470000	0.882580176077266131962062
-0.690000	0.470000	0.879969413816245493720203
-0.670000	0.470000	0.878000477829199987844788
-0.650000	0.470000	0.877484553568485203811633
-0.630000	0.470000	0.880655253999176990120645
-0.610000	0.470000	0.892775205278124706076426
-0.590000	0.470000	0.923954555331702231946167
-0.570000	0.470000	0.987851883835894839513969
-0.550000	0.470000	1.088936251205318006540779
-0.530000	0.470000	1.188716795148019089722879
-0.510000	0.470000	1.248423829029009279878437
-0.490000	0.470000	1.278804528377865512567269
-0.470000	0.470000	1.296202308923327439771356
-0.450000	0.470000	1.309058433837369639363146
-0.430000	0.470000	1.320436123544164397358713
-0.410000	0.470000	1.331448888055378088068892
-0.390000	0.470000	1.342414768994073970276304
-0.370000	0.470000	1.353981079760566696990054
-0.350000	0.470000	1.367244911249450023404961
-0.330000	0.470000	1.381575534329913645947840
-0.310000	0.470000	1.394715384174120442750677
-0.290000	0.470000	1.405416260793048932598026
-0.270000	0.470000	1.415085103092939000646311
-0.250000	0.470000	1.426432592230707507852117
-0.230000	0.470000	1.439698470802403873491926
-0.210000	0.470000	1.453321495249700001650695
-0.190000	0.470000	1.465854742754927109160690
-0.170000	0.470000	1.476469890358103054239791
-0.150000	0.470000	1.485458884427109715886672
-0.130000	0.470000	1.494546924803084930744035
-0.110000	0.470000	1.503725195616135268394942
-0.090000	0.470000	1.511861833968902502078890
-0.070000	0.470000	1.517271677072204560943192
-0.050000	0.470000	1.519231388735555965396884
-0.030000	0.470000	1.519106505846694377126482
-0.010000	0.470000	1.518858740777599081184235
0.010000	0.470000	1.518858740777598859139630
0.030000	0.470000	1.519106505846694155081877
0.050000	0.470000	1.519231388735556187441489
0.070000	0.470000	1.517271677072204560943192
0.090000	0.470000	1.511861833968902502078890
0.110000	0.470000	1.503725195616135268394942
0.130000	0.470000	1.494546924803084930744035
0.150000	0.470000	1.485458884427109715886672
0.170000	0.470000	1.476469890358103054239791
0.190000	0.470000	1.465854742754927331205295
0.210000	0.470000	1.453321495249700223695299
0.230000	0.470000	1.439698470802404095536531
0.250000	0.470000	1.426432592230707507852117
0.270000	0.470000	1.415085103092939000646311
0.290000	0.470000	1.405416260793048932598026
0.310000	0.470000	1.394715384174120442750677
0.330000	0.470000	1.381575534329913645947840
0.350000	0.470000	1.367244911249450023404961
0.370000	0.470000	1.353981079760566696990054
0.390000	0.470000	1.342414768994073748231699
0.410000	0.470000	1.331448888055377866024287
0.430000	0.470000	1.320436123544164175314108
0.450000	0.470000	1.309058433837369639363146
0.470000	0.470000	1.296202308923327439771356
0.490000	0.470000	1.278804528377865512567269
0.510000	0.470000	1.248423829029009279878437
0.530000	0.470000	1.188716795148019089722879
0.550000	0.470000	1.088936251205318006540779
0.570000	0.470000	0.987851883835894839513969
0.590000	0.470000	0.923954555331702231946167
0.610000	0.470000	0.892775205278124706076426
0.630000	0.470000	0.880655253999177101142948
0.650000	0.470000	0.877484553568485203811633
0.670000	0.470000	0.878000477829200098867091
0.690000	0.470000	0.879969413816245604742505
0.710000	0.470000	0.882580176077266131962062
0.730000	0.470000	0.885539578712936870097394
0.750000	0.470000	0.888707332265861849052158
0.770000	0.470000	0.891972881057825239814463
0.790000	0.470000	0.895172183507080276854140
0.810000	0.470000	0.898034641134088040814731
0.830000	0.470000	0.900197574307074588340072
0.850000	0.470000	0.901308132771451719911227
0.870000	0.470000	0.901216052657328292596617
0.890000	0.470000	0.900158735978660362597736
0.910000	0.470000	0.898721597038570352289355
0.930000	0.470000	0.897476339793488175899938
0.950000	0.470000	0.896613235721516521614660
0.970000	0.470000	0.896024506800185638333289
0.990000	0.470000	0.895686468137687930024526

-0.990000	0.490000	0.901263243771719624319871
-0.970000	0.490000	0.901599824869451005326937
-0.950000	0.490000	0.902172133687439314897460
-0.930000	0.490000	0.903073225299343307348465
-0.910000	0.490000	0.904321117468931845451152
-0.890000	0.490000	0.905536481118129121803406
-0.870000	0.490000	0.906078899345212351867929
-0.850000	0.490000	0.905489967660489947220981
-0.830000	0.490000	0.903716271515950464454647
-0.810000	0.490000	0.901027028371773841541881
-0.790000	0.490000	0.897801509411091713808162
-0.770000	0.490000	0.894368330883733686498260
-0.750000	0.490000	0.890943553803075438679571
-0.730000	0.490000	0.887648294316509600676568
-0.710000	0.490000	0.884551307910406259260583
-0.690000	0.490000	0.881722106276861206097806
-0.670000	0.490000	0.879298213200104372688770
-0.650000	0.490000	0.877632481007080467172443
-0.630000	0.490000	0.877728736939734965893933
-0.610000	0.490000	0.882203886641157897230414
-0.590000	0.490000	0.896836575755902920548124
-0.570000	0.490000	0.931903610341393906502105
-0.550000	0.490000	0.999644169143188987547433
-0.530000	0.490000	1.100476380172170642879337
-0.510000	0.490000	1.194055849418793169292030
-0.490000	0.490000	1.249878385626451260392855
-0.470000	0.490000	1.278804528377865512567269
-0.450000	0.490000	1.295025610057364939819990
-0.430000	0.490000	1.306526601893348793481664
-0.410000	0.490000	1.316699337050053264519534
-0.390000	0.490000	1.326676705775074793791646
-0.370000	0.490000	1.337212917552379476404667
-0.350000	0.490000	1.349291325799302221355447
-0.330000	0.490000	1.362386547882237231021918
-0.310000	0.490000	1.374318792077637407800239
-0.290000	0.490000	1.384044008135384196123141
-0.270000	0.490000	1.393183594024001825673054
-0.250000	0.490000	1.404269011997447469397571
-0.230000	0.490000	1.417099976952430173682274
-0.210000	0.490000	1.429797362061637322483421
-0.190000	0.490000	1.441023228173730297285715
-0.170000	0.490000	1.450270456029662424768389
-0.150000	0.490000	1.458102726945078808640233
-0.130000	0.490000	1.466155351550046503916747
-0.110000	0.490000	1.474244502893399921816808
-0.090000	0.490000	1.481637911402998497578665
-0.070000	0.490000	1.486495686845120234309547
-0.050000	0.490000	1.488086928534210207075716
-0.030000	0.490000	1.487782760163701922806467
-0.010000	0.490000	1.487543857490442711366541
0.010000	0.490000	1.487543857490442711366541
0.030000	0.490000	1.487782760163701922806467
0.050000	0.490000	1.488086928534210207075716
0.070000	0.490000	1.486495686845120234309547
0.090000	0.490000	1.481637911402998497578665
0.110000	0.490000	1.474244502893399699772203
0.130000	0.490000	1.466155351550046503916747
0.150000	0.490000	1.458102726945078808640233
0.170000	0.490000	1.450270456029662424768389
0.190000	0.490000	1.441023228173730519330320
0.210000	0.490000	1.429797362061637544528026
0.230000	0.490000	1.417099976952430395726878
0.250000	0.490000	1.404269011997447913486781
0.270000	0.490000	1.393183594024002047717659
0.290000	0.490000	1.384044008135384418167746
0.310000	0.490000	1.374318792077637407800239
0.330000	0.490000	1.362386547882237231021918
0.350000	0.490000	1.349291325799302221355447
0.370000	0.490000	1.337212917552379476404667
0.390000	0.490000	1.326676705775074793791646
0.410000	0.490000	1.316699337050053264519534
0.430000	0.490000	1.306526601893348793481664
0.450000	0.490000	1.295025610057364939819990
0.470000	0.490000	1.278804528377865512567269
0.490000	0.490000	1.249878385626451260392855
0.510000	0.490000	1.194055849418793169292030
0.530000	0.490000	1.100476380172170864923942
0.550000	0.490000	0.999644169143189098569735
0.570000	0.490000	0.931903610341393906502105
0.590000	0.490000	0.896836575755903031570426
0.610000	0.490000	0.882203886641158008252717
0.630000	0.490000	0.877728736939734965893933
0.650000	0.490000	0.877632481007080578194746
0.670000	0.490000	0.879298213200104372688770
0.690000	0.490000	0.881722106276861317120108
0.710000	0.490000	0.884551307910406370282885
0.730000	0.490000	0.887648294316509600676568
0.750000	0.490000	0.890943553803075327657268
0.770000	0.490000	0.894368330883733686498260
0.790000	0.490000	0.897801509411091602785859
0.810000	0.490000	0.901027028371773730519578
0.830000	0.490000	0.903716271515950353432345
0.850000	0.490000	0.905489967660489947220981
0.870000	0.490000	0.906078899345212351867929
0.890000	0.490000	0.905536481118129232825709
0.910000	0.490000	0.904321117468931956473455
0.930000	0.490000	0.903073225299343418370768
0.950000	0.490000	0.902172133687439425919763
0.970000	0.490000	0.901599824869451005326937
0.990000	0.490000	0.901263243771719624319871

-0.990000	0.510000	0.907119336406414289442068
-0.970000	0.510000	0.907440099747408912556068
-0.950000	0.510000	0.908019062540120325266457
-0.930000	0.510000	0.908965417775585038384634
-0.910000	0.510000	0.910132791556563014445658
-0.890000	0.510000	0.910973970145735445491653
-0.870000	0.510000	0.910878359892075994963534
-0.850000	0.510000	0.909568893144102386116856
-0.830000	0.510000	0.907163915281284150005092
-0.810000	0.510000	0.904014416982729773764049
-0.790000	0.510000	0.900490417993709324484541
-0.770000	0.510000	0.896868265237556472335712
-0.750000	0.510000	0.893312332982180268281525
-0.730000	0.510000	0.889907648689191255186870
-0.710000	0.510000	0.886700526799923394172254
-0.690000	0.510000	0.883724187785714265785941
-0.670000	0.510000	0.881038149404912207529605
-0.650000	0.510000	0.878796626045718398678730
-0.630000	0.510000	0.877421801189195882386684
-0.610000	0.510000	0.878076292047195838819107
-0.590000	0.510000	0.883619296296721756789339
-0.570000	0.510000	0.900008939779897709776435
-0.550000	0.510000	0.937159839109778847188181
-0.530000	0.510000	1.005778135074559154205076
-0.510000	0.510000	1.104257170541840249455845
-0.490000	0.510000	1.194055849418793169292030
-0.470000	0.510000	1.248423829029009279878437
-0.450000	0.510000	1.276717918568262888356912
-0.430000	0.510000	1.291959606562924189887553
-0.410000	0.510000	1.302256137550390935331279
-0.390000	0.510000	1.311383031541641486228400
-0.370000	0.510000	1.320991052960685419037645
-0.350000	0.510000	1.332092507554831772864645
-0.330000	0.510000	1.344317518087591700748362
-0.310000	0.510000	1.355644106965534945175023
-0.290000	0.510000	1.364946821639821505911527
-0.270000	0.510000	1.373686240564319538393079
-0.250000	0.510000	1.384157290906420145759625
-0.230000	0.510000	1.396102907760181199847693
-0.210000	0.510000	1.407628718604571504968703
-0.190000	0.510000	1.417656518636620566198303
-0.170000	0.510000	1.425911791576068843312441
-0.150000	0.510000	1.432914096500770506636968
-0.130000	0.510000	1.439820190512393294213211
-0.110000	0.510000	1.446510243466697875902582
-0.090000	0.510000	1.452963876198843706788466
-0.070000	0.510000	1.457531257238979804924384
-0.050000	0.510000	1.459076184855344848756431
-0.030000	0.510000	1.458690697009481951340604
-0.010000	0.510000	1.458350206540410587408019
0.010000	0.510000	1.458350206540410809452624
0.030000	0.510000	1.458690697009482173385209
0.050000	0.510000	1.459076184855344848756431
0.070000	0.510000	1.457531257238979582879779
0.090000	0.510000	1.452963876198843706788466
0.110000	0.510000	1.446510243466697875902582
0.130000	0.510000	1.439820190512393516257816
0.150000	0.510000	1.432914096500770506636968
0.170000	0.510000	1.425911791576068843312441
0.190000	0.510000	1.417656518636620566198303
0.210000	0.510000	1.407628718604571727013308
0.230000	0.510000	1.396102907760181199847693
0.250000	0.510000	1.384157290906420367804230
0.270000	0.510000	1.373686240564319760437684
0.290000	0.510000	1.364946821639821505911527
0.310000	0.510000	1.355644106965534945175023
0.330000	0.510000	1.344317518087591478703757
0.350000	0.510000	1.332092507554831550820040
0.370000	0.510000	1.320991052960685419037645
0.390000	0.510000	1.311383031541641486228400
0.410000	0.510000	1.302256137550390935331279
0.430000	0.510000	1.291959606562923967842949
0.450000	0.510000	1.276717918568262888356912
0.470000	0.510000	1.248423829029009279878437
0.490000	0.510000	1.194055849418793169292030
0.510000	0.510000	1.104257170541840249455845
0.530000	0.510000	1.005778135074559376249681
0.550000	0.510000	0.937159839109778958210484
0.570000	0.510000	0.900008939779897598754133
0.590000	0.510000	0.883619296296721867811641
0.610000	0.510000	0.878076292047195838819107
0.630000	0.510000	0.877421801189195771364382
0.650000	0.510000	0.878796626045718287656427
0.670000	0.510000	0.881038149404912207529605
0.690000	0.510000	0.883724187785714265785941
0.710000	0.510000	0.886700526799923505194556
0.730000	0.510000	0.889907648689191477231475
0.750000	0.510000	0.893312332982180268281525
0.770000	0.510000	0.896868265237556361313409
0.790000	0.510000	0.900490417993709213462239
0.810000	0.510000	0.904014416982729773764049
0.830000	0.510000	0.907163915281284038982790
0.850000	0.510000	0.909568893144102275094554
0.870000	0.510000	0.910878359892075883941231
0.890000	0.510000	0.910973970145735445491653
0.910000	0.510000	0.910132791556563125467960
0.930000	0.510000	0.908965417775585149406936
0.950000	0.510000	0.908019062540120325266457
0.970000	0.510000	0.907440099747408912556068
0.990000	0.510000	0.907119336406414289442068

-0.990000	0.530000	0.913252631764006395087563
-0.970000	0.530000	0.913555693254464618036081
-0.950000	0.530000	0.914172290520237074140653
-0.930000	0.530000	0.915129192815211101041939
-0.910000	0.530000	0.916079800792907072981563
-0.890000	0.530000	0.916385917317429576911536
-0.870000	0.530000	0.915562186288118473598274
-0.850000	0.530000	0.913532844800676424590336
-0.830000	0.530000	0.910558485789461746762186
-0.810000	0.530000	0.907023832660987183729162
-0.790000	0.530000	0.903258749409768912919105
-0.770000	0.530000	0.899482812348020188686348
-0.750000	0.530000	0.895817290224933726605627
-0.730000	0.530000	0.892319194634229262419467
-0.710000	0.530000	0.889017963950084588731215
-0.690000	0.530000	0.885930680962464633942943
-0.670000	0.530000	0.883078228696142164544369
-0.650000	0.530000	0.880524541334670618475400
-0.630000	0.530000	0.878448011020840802132170
-0.610000	0.530000	0.877325162659889579153116
-0.590000	0.530000	0.878406473130796561221700
-0.570000	0.530000	0.884614446824067646168999
-0.550000	0.530000	0.901749302371978478376491
-0.530000	0.530000	0.938994892684034909713375
-0.510000	0.530000	1.005778135074559154205076
-0.490000	0.530000	1.100476380172170420834732
-0.470000	0.530000	1.188716795148018867678275
-0.450000	0.530000	1.243850593068025922605102
-0.430000	0.530000	1.272832854515288936170236
-0.410000	0.530000	1.287935151521971688381996
-0.390000	0.530000	1.297628876490165339419036
-0.370000	0.530000	1.306464740085770070976423
-0.350000	0.530000	1.316582453599381752340491
-0.330000	0.530000	1.328031449423477283744432
-0.310000	0.530000	1.338938056692976719119770
-0.290000	0.530000	1.347887337380240913020657
-0.270000	0.530000	1.355977172412212050645053
-0.250000	0.530000	1.365396589937060811692504
-0.230000	0.530000	1.376190217416145999962396
-0.210000	0.530000	1.386642298093464509278760
-0.190000	0.530000	1.395785703238439090512202
-0.170000	0.530000	1.403387086310573295122595
-0.150000	0.530000	1.409620224794835063875098
-0.130000	0.530000	1.415095466039506311162199
-0.110000	0.530000	1.420353133981964388610209
-0.090000	0.530000	1.425906586500086614677230
-0.070000	0.530000	1.430418269264190911371770
-0.050000	0.530000	1.432219766641429359310678
-0.030000	0.530000	1.431788811446174980446244
-0.010000	0.530000	1.431156316512989246092502
0.010000	0.530000	1.431156316512989468137107
0.030000	0.530000	1.431788811446175202490849
0.050000	0.530000	1.432219766641429359310678
0.070000	0.530000	1.430418269264190911371770
0.090000	0.530000	1.425906586500086614677230
0.110000	0.530000	1.420353133981964166565604
0.130000	0.530000	1.415095466039506311162199
0.150000	0.530000	1.409620224794835063875098
0.170000	0.530000	1.403387086310573517167199
0.190000	0.530000	1.395785703238438868467597
0.210000	0.530000	1.386642298093464509278760
0.230000	0.530000	1.376190217416145999962396
0.250000	0.530000	1.365396589937060811692504
0.270000	0.530000	1.355977172412212272689658
0.290000	0.530000	1.347887337380241357109867
0.310000	0.530000	1.338938056692976941164375
0.330000	0.530000	1.328031449423477283744432
0.350000	0.530000	1.316582453599381752340491
0.370000	0.530000	1.306464740085770070976423
0.390000	0.530000	1.297628876490165117374431
0.410000	0.530000	1.287935151521971466337391
0.430000	0.530000	1.272832854515288714125631
0.450000	0.530000	1.243850593068025922605102
0.470000	0.530000	1.188716795148019089722879
0.490000	0.530000	1.100476380172170642879337
0.510000	0.530000	1.005778135074559154205076
0.530000	0.530000	0.938994892684035020735678
0.550000	0.530000	0.901749302371978478376491
0.570000	0.530000	0.884614446824067646168999
0.590000	0.530000	0.878406473130796561221700
0.610000	0.530000	0.877325162659889468130814
0.630000	0.530000	0.878448011020840691109868
0.650000	0.530000	0.880524541334670618475400
0.670000	0.530000	0.883078228696141942499764
0.690000	0.530000	0.885930680962464522920641
0.710000	0.530000	0.889017963950084588731215
0.730000	0.530000	0.892319194634229373441769
0.750000	0.530000	0.895817290224933837627930
0.770000	0.530000	0.899482812348020188686348
0.790000	0.530000	0.903258749409769023941408
0.810000	0.530000	0.907023832660987294751465
0.830000	0.530000	0.910558485789461857784488
0.850000	0.530000	0.913532844800676424590336
0.870000	0.530000	0.915562186288118473598274
0.890000	0.530000	0.916385917317429687933839
0.910000	0.530000	0.916079800792907184003866
0.930000	0.530000	0.915129192815211101041939
0.950000	0.530000	0.914172290520237074140653
0.970000	0.530000	0.913555693254464618036081
0.990000	0.530000	0.913252631764006506109865

-0.990000	0.550000	0.919660742240382744761007
-0.970000	0.550000	0.919965860954137459870594
-0.950000	0.550000	0.920628757999742752815564
-0.930000	0.550000	0.921505354984222146974560
-0.910000	0.550000	0.922065749856362470993076
-0.890000	0.550000	0.921693029521743145693335
-0.870000	0.550000	0.920094455541926037334122
-0.850000	0.550000	0.917388480542512652071707
-0.830000	0.550000	0.913925520521108869509419
-0.810000	0.550000	0.910078582690632020835153
-0.790000	0.550000	0.906122982424898748554654
-0.770000	0.550000	0.902224308940836605685831
-0.750000	0.550000	0.898465582716044375288789
-0.730000	0.550000	0.894883285005708351000919
-0.710000	0.550000	0.891496069149135372811088
-0.690000	0.550000	0.888312601235348386907731
-0.670000	0.550000	0.885340062072283662253369
-0.650000	0.550000	0.882599642170622034065275
-0.630000	0.550000	0.880164983529674094242523
-0.610000	0.550000	0.878230905277047946277946
-0.590000	0.550000	0.877294143544154469971375
-0.570000	0.550000	0.878606350339547703676146
-0.550000	0.550000	0.884973066627521287585978
-0.530000	0.550000	0.901749302371978478376491
-0.510000	0.550000	0.937159839109778847188181
-0.490000	0.550000	0.999644169143188876525130
-0.470000	0.550000	1.088936251205317784496174
-0.450000	0.550000	1.177010992370517872274149
-0.430000	0.550000	1.235254521546456096814381
-0.410000	0.550000	1.266922196831879121603492
-0.390000	0.550000	1.283395486232649984614795
-0.370000	0.550000	1.293669094072521952298871
-0.350000	0.550000	1.303061553525208804416025
-0.330000	0.550000	1.313453011450395502279775
-0.310000	0.550000	1.323768812850795173474694
-0.290000	0.550000	1.332350739232710079562594
-0.270000	0.550000	1.339674588822278744615346
-0.250000	0.550000	1.347816407912070246766234
-0.230000	0.550000	1.357386772984226164240340
-0.210000	0.550000	1.367000486091533462129632
-0.190000	0.550000	1.375552079535091953843562
-0.170000	0.550000	1.382549301830440446892112
-0.150000	0.550000	1.387777425944034304094998
-0.130000	0.550000	1.391620701803748971769892
-0.110000	0.550000	1.395444226555893063590474
-0.090000	0.550000	1.400318117812226370588746
-0.070000	0.550000	1.405077534509868941725586
-0.050000	0.550000	1.407462848438072899881490
-0.030000	0.550000	1.407153165463881805408164
-0.010000	0.550000	1.406173870792663205264716
0.010000	0.550000	1.406173870792663427309321
0.030000	0.550000	1.407153165463882027452769
0.050000	0.550000	1.407462848438073121926095
0.070000	0.550000	1.405077534509869163770190
0.090000	0.550000	1.400318117812226592633351
0.110000	0.550000	1.395444226555893063590474
0.130000	0.550000	1.391620701803748971769892
0.150000	0.550000	1.387777425944034082050393
0.170000	0.550000	1.382549301830440446892112
0.190000	0.550000	1.375552079535091731798957
0.210000	0.550000	1.367000486091533684174237
0.230000	0.550000	1.357386772984226386284945
0.250000	0.550000	1.347816407912070246766234
0.270000	0.550000	1.339674588822278966659951
0.290000	0.550000	1.332350739232710745696409
0.310000	0.550000	1.323768812850795395519299
0.330000	0.550000	1.313453011450395280235171
0.350000	0.550000	1.303061553525208804416025
0.370000	0.550000	1.293669094072522174343476
0.390000	0.550000	1.283395486232649984614795
0.410000	0.550000	1.266922196831878899558887
0.430000	0.550000	1.235254521546456096814381
0.450000	0.550000	1.177010992370518094318754
0.470000	0.550000	1.088936251205318006540779
0.490000	0.550000	0.999644169143188876525130
0.510000	0.550000	0.937159839109778847188181
0.530000	0.550000	0.901749302371978478376491
0.550000	0.550000	0.884973066627521287585978
0.570000	0.550000	0.878606350339547814698449
0.590000	0.550000	0.877294143544154580993677
0.610000	0.550000	0.878230905277047946277946
0.630000	0.550000	0.880164983529674205264826
0.650000	0.550000	0.882599642170622034065275
0.670000	0.550000	0.885340062072283551231067
0.690000	0.550000	0.888312601235348275885428
0.710000	0.550000	0.891496069149135372811088
0.730000	0.550000	0.894883285005708351000919
0.750000	0.550000	0.898465582716044375288789
0.770000	0.550000	0.902224308940836716708134
0.790000	0.550000	0.906122982424898859576956
0.810000	0.550000	0.910078582690632020835153
0.830000	0.550000	0.913925520521108869509419
0.850000	0.550000	0.917388480542512763094010
0.870000	0.550000	0.920094455541926148356424
0.890000	0.550000	0.921693029521743145693335
0.910000	0.550000	0.922065749856362470993076
0.930000	0.550000	0.921505354984222257996862
0.950000	0.550000	0.920628757999742641793262
0.970000	0.550000	0.919965860954137237825989
0.990000	0.550000	0.919660742240382633738704

-0.990000	0.570000	0.926348463463116167382339
-0.970000	0.570000	0.926690684205475068146995
-0.950000	0.570000	0.927357582912401667840641
-0.930000	0.570000	0.927999323732906056250158
-0.910000	0.570000	0.927982799212668241217727
-0.890000	0.570000	0.926828114357673871204213
-0.870000	0.570000	0.924462089142106147043876
-0.850000	0.570000	0.921155986730366693748806
-0.830000	0.570000	0.917292164361576345399385
-0.810000	0.570000	0.913201831034837097078594
-0.790000	0.570000	0.909099087487958534836707
-0.770000	0.570000	0.905100483467821459448999
-0.750000	0.570000	0.901260470424685822266042
-0.730000	0.570000	0.897600388625244716145346
-0.710000	0.570000	0.894132458260811113781585
-0.690000	0.570000	0.890858887102397911661456
-0.670000	0.570000	0.887783292083076713829826
-0.650000	0.570000	0.884914068565538114441438
-0.630000	0.570000	0.882276333566365034144496
-0.610000	0.570000	0.879949446387497835608826
-0.590000	0.570000	0.878127295650463879361780
-0.570000	0.570000	0.877288988804893143935715
-0.550000	0.570000	0.878606350339547592653844
-0.530000	0.570000	0.884614446824067535146696
-0.510000	0.570000	0.900008939779897487731830
-0.490000	0.570000	0.931903610341393795479803
-0.470000	0.570000	0.987851883835894728491667
-0.450000	0.570000	1.069401107616497981211978
-0.430000	0.570000	1.157029531712360892470315
-0.410000	0.570000	1.220577062167000237380421
-0.390000	0.570000	1.257512604638927777855884
-0.370000	0.570000	1.277577670197545645081050
-0.350000	0.570000	1.289988320940117283441850
-0.330000	0.570000	1.300262575576294432622149
-0.310000	0.570000	1.309862420093899304518459
-0.290000	0.570000	1.317998156232863982140202
-0.270000	0.570000	1.324707330680678252221583
-0.250000	0.570000	1.331694544177658201533632
-0.230000	0.570000	1.340031812685733791923326
-0.210000	0.570000	1.348776314684817290157071
-0.190000	0.570000	1.356603444368083000171055
-0.170000	0.570000	1.362713813717124411439841
-0.150000	0.570000	1.366735011518980691391789
-0.130000	0.570000	1.369159573170404708974957
-0.110000	0.570000	1.371868709294435939582968
-0.090000	0.570000	1.376230280842066777680088
-0.070000	0.570000	1.381315717685247967949635
-0.050000	0.570000	1.384462991796911568442852
-0.030000	0.570000	1.384512707563312350345086
-0.010000	0.570000	1.383308416969768028792487
0.010000	0.570000	1.383308416969768028792487
0.030000	0.570000	1.384512707563312350345086
0.050000	0.570000	1.384462991796911790487457
0.070000	0.570000	1.381315717685247967949635
0.090000	0.570000	1.376230280842066777680088
0.110000	0.570000	1.371868709294435939582968
0.130000	0.570000	1.369159573170404708974957
0.150000	0.570000	1.366735011518980469347184
0.170000	0.570000	1.362713813717124189395236
0.190000	0.570000	1.356603444368082778126450
0.210000	0.570000	1.348776314684817290157071
0.230000	0.570000	1.340031812685733791923326
0.250000	0.570000	1.331694544177658201533632
0.270000	0.570000	1.324707330680678474266188
0.290000	0.570000	1.317998156232864204184807
0.310000	0.570000	1.309862420093899526563064
0.330000	0.570000	1.300262575576294432622149
0.350000	0.570000	1.289988320940117283441850
0.370000	0.570000	1.277577670197545645081050
0.390000	0.570000	1.257512604638927777855884
0.410000	0.570000	1.220577062167000237380421
0.430000	0.570000	1.157029531712360892470315
0.450000	0.570000	1.069401107616497981211978
0.470000	0.570000	0.987851883835894728491667
0.490000	0.570000	0.931903610341393795479803
0.510000	0.570000	0.900008939779897598754133
0.530000	0.570000	0.884614446824067646168999
0.550000	0.570000	0.878606350339547703676146
0.570000	0.570000	0.877288988804893143935715
0.590000	0.570000	0.878127295650463990384083
0.610000	0.570000	0.879949446387497835608826
0.630000	0.570000	0.882276333566365145166799
0.650000	0.570000	0.884914068565538114441438
0.670000	0.570000	0.887783292083076602807523
0.690000	0.570000	0.890858887102397578594548
0.710000	0.570000	0.894132458260811002759283
0.730000	0.570000	0.897600388625244716145346
0.750000	0.570000	0.901260470424685822266042
0.770000	0.570000	0.905100483467821237404394
0.790000	0.570000	0.909099087487958534836707
0.810000	0.570000	0.913201831034837097078594
0.830000	0.570000	0.917292164361576456421687
0.850000	0.570000	0.921155986730366804771108
0.870000	0.570000	0.924462089142106147043876
0.890000	0.570000	0.926828114357674093248818
0.910000	0.570000	0.927982799212668352240030
0.930000	0.570000	0.927999323732906056250158
0.950000	0.570000	0.927357582912401778862943
0.970000	0.570000	0.926690684205475068146995
0.990000	0.570000	0.926348463463116167382339

-0.990000	0.590000	0.933330955276807761045177
-0.970000	0.590000	0.933723109163650644148902
-0.950000	0.590000	0.934283685707467670411575
-0.930000	0.590000	0.934490726713073538434173
-0.910000	0.590000	0.933739160907512966147692
-0.890000	0.590000	0.931758508044374877954397
-0.870000	0.590000	0.928682529936230127809438
-0.850000	0.590000	0.924872338735148513677586
-0.830000	0.590000	0.920694538628077152608853
-0.810000	0.590000	0.916419399160258829617476
-0.790000	0.590000	0.912201622495000918888763
-0.770000	0.590000	0.908119491788147326083447
-0.750000	0.590000	0.904205369491029697925910
-0.730000	0.590000	0.900471208146372492642229
-0.710000	0.590000	0.896925500216020021859720
-0.690000	0.590000	0.893567668638366008337925
-0.670000	0.590000	0.890398081454537360102108
-0.650000	0.590000	0.887423316805061368484076
-0.630000	0.590000	0.884651614586899337489001
-0.610000	0.590000	0.882110794949460541580777
-0.590000	0.590000	0.879877158061003306066539
-0.570000	0.590000	0.878127295650463879361780
-0.550000	0.590000	0.877294143544154469971375
-0.530000	0.590000	0.878406473130796561221700
-0.510000	0.590000	0.883619296296721756789339
-0.490000	0.590000	0.896836575755902809525821
-0.470000	0.590000	0.923954555331702231946167
-0.450000	0.590000	0.971539230189863212139301
-0.430000	0.590000	1.042499430653204273156121
-0.410000	0.590000	1.126655525836829152552809
-0.390000	0.590000	1.196524038783754795289838
-0.370000	0.590000	1.241590782339784704291219
-0.350000	0.590000	1.268098993654407369291448
-0.330000	0.590000	1.284476473315675937314495
-0.310000	0.590000	1.295963229388227944127721
-0.290000	0.590000	1.304422528897613231535502
-0.270000	0.590000	1.310726700945616496341017
-0.250000	0.590000	1.316557902910922672745642
-0.230000	0.590000	1.323420117344351609744990
-0.210000	0.590000	1.331026557141582022936177
-0.190000	0.590000	1.338046168716072958915220
-0.170000	0.590000	1.343412710180440505780552
-0.150000	0.590000	1.346683270744104543581443
-0.130000	0.590000	1.348395002197485537109856
-0.110000	0.590000	1.350382970537067350846883
-0.090000	0.590000	1.354088946736258902703298
-0.070000	0.590000	1.359062473697283612850129
-0.050000	0.590000	1.362796006443738550117928
-0.030000	0.590000	1.363546177306922624339336
-0.010000	0.590000	1.362599808303852633173392
0.010000	0.590000	1.362599808303852855217997
0.030000	0.590000	1.363546177306922624339336
0.050000	0.590000	1.362796006443738772162533
0.070000	0.590000	1.359062473697283834894733
0.090000	0.590000	1.354088946736259124747903
0.110000	0.590000	1.350382970537067350846883
0.130000	0.590000	1.348395002197485537109856
0.150000	0.590000	1.346683270744104543581443
0.170000	0.590000	1.343412710180440505780552
0.190000	0.590000	1.338046168716072736870615
0.210000	0.590000	1.331026557141582022936177
0.230000	0.590000	1.323420117344351609744990
0.250000	0.590000	1.316557902910922672745642
0.270000	0.590000	1.310726700945616496341017
0.290000	0.590000	1.304422528897613231535502
0.310000	0.590000	1.295963229388227944127721
0.330000	0.590000	1.284476473315676159359100
0.350000	0.590000	1.268098993654407369291448
0.370000	0.590000	1.241590782339784704291219
0.390000	0.590000	1.196524038783754795289838
0.410000	0.590000	1.126655525836829374597414
0.430000	0.590000	1.042499430653204495200725
0.450000	0.590000	0.971539230189863212139301
0.470000	0.590000	0.923954555331702231946167
0.490000	0.590000	0.896836575755902920548124
0.510000	0.590000	0.883619296296721756789339
0.530000	0.590000	0.878406473130796561221700
0.550000	0.590000	0.877294143544154469971375
0.570000	0.590000	0.878127295650463990384083
0.590000	0.590000	0.879877158061003306066539
0.610000	0.590000	0.882110794949460652603079
0.630000	0.590000	0.884651614586899448511303
0.650000	0.590000	0.887423316805061479506378
0.670000	0.590000	0.890398081454537360102108
0.690000	0.590000	0.893567668638366008337925
0.710000	0.590000	0.896925500216020021859720
0.730000	0.590000	0.900471208146372381619926
0.750000	0.590000	0.904205369491029697925910
0.770000	0.590000	0.908119491788147437105749
0.790000	0.590000	0.912201622495001029911066
0.810000	0.590000	0.916419399160258829617476
0.830000	0.590000	0.920694538628077152608853
0.850000	0.590000	0.924872338735148513677586
0.870000	0.590000	0.928682529936230127809438
0.890000	0.590000	0.931758508044374877954397
0.910000	0.590000	0.933739160907512855125390
0.930000	0.590000	0.934490726713073538434173
0.950000	0.590000	0.934283685707467559389272
0.970000	0.590000	0.933723109163650644148902
0.990000	0.590000	0.933330955276807872067479

-0.990000	0.610000	0.940630548439171820795934
-0.970000	0.610000	0.941013875395226961906303
-0.950000	0.610000	0.941292088579269381476422
-0.930000	0.610000	0.940854753473625460280516
-0.910000	0.610000	0.939263255289755627508441
-0.890000	0.610000	0.936477745906699632350012
-0.870000	0.610000	0.932787047325447704615442
-0.850000	0.610000	0.928575979900670533950802
-0.830000	0.610000	0.924162070491799103599817
-0.810000	0.610000	0.919748225158416254920724
-0.790000	0.610000	0.915439701040037578927411
-0.770000	0.610000	0.911284630416901553218167
-0.750000	0.610000	0.907301130252986864910270
-0.730000	0.610000	0.903497486206536914998821
-0.710000	0.610000	0.899877955428805664794822
-0.690000	0.610000	0.896440286495799099064641
-0.670000	0.610000	0.893185258803108061975706
-0.650000	0.610000	0.890117534233588192371656
-0.630000	0.610000	0.887240294621091107885036
-0.610000	0.610000	0.884562380521697888546839
-0.590000	0.610000	0.882110794949460541580777
-0.570000	0.610000	0.879949446387497835608826
-0.550000	0.610000	0.878230905277048057300249
-0.530000	0.610000	0.877325162659889579153116
-0.510000	0.610000	0.878076292047195838819107
-0.490000	0.610000	0.882203886641157786208112
-0.470000	0.610000	0.892775205278124595054123
-0.450000	0.610000	0.914426888642220325742471
-0.430000	0.610000	0.952572661601786441210038
-0.410000	0.610000	1.010702353658719188089776
-0.390000	0.610000	1.085596820333624812349171
-0.370000	0.610000	1.159424877052586566605896
-0.350000	0.610000	1.214554789087445740847215
-0.330000	0.610000	1.250595904559837379110832
-0.310000	0.610000	1.273336144521557633524367
-0.290000	0.610000	1.287535165750908872084324
-0.270000	0.610000	1.296208728551420774621761
-0.250000	0.610000	1.302049330813791927496936
-0.230000	0.610000	1.307489954611598337308465
-0.210000	0.610000	1.313471202404950854969456
-0.190000	0.610000	1.319388000431984675486774
-0.170000	0.610000	1.324246704023379628267776
-0.150000	0.610000	1.327454192447094394324836
-0.130000	0.610000	1.329235808319805034471983
-0.110000	0.610000	1.330888612488767552832769
-0.090000	0.610000	1.333772273171482503073548
-0.070000	0.610000	1.338117930542256361903242
-0.050000	0.610000	1.342250370469154185926186
-0.030000	0.610000	1.344294515937184852916175
-0.010000	0.610000	1.344452666630620463195100
0.010000	0.610000	1.344452666630620463195100
0.030000	0.610000	1.344294515937184852916175
0.050000	0.610000	1.342250370469154185926186
0.070000	0.610000	1.338117930542256361903242
0.090000	0.610000	1.333772273171482503073548
0.110000	0.610000	1.330888612488767774877374
0.130000	0.610000	1.329235808319805034471983
0.150000	0.610000	1.327454192447094394324836
0.170000	0.610000	1.324246704023379628267776
0.190000	0.610000	1.319388000431984453442169
0.210000	0.610000	1.313471202404950854969456
0.230000	0.610000	1.307489954611598559353070
0.250000	0.610000	1.302049330813791927496936
0.270000	0.610000	1.296208728551420774621761
0.290000	0.610000	1.287535165750908872084324
0.310000	0.610000	1.273336144521557633524367
0.330000	0.610000	1.250595904559837157066227
0.350000	0.610000	1.214554789087445518802610
0.370000	0.610000	1.159424877052586566605896
0.390000	0.610000	1.085596820333624812349171
0.410000	0.610000	1.010702353658719188089776
0.430000	0.610000	0.952572661601786441210038
0.450000	0.610000	0.914426888642220325742471
0.470000	0.610000	0.892775205278124595054123
0.490000	0.610000	0.882203886641157897230414
0.510000	0.610000	0.878076292047195838819107
0.530000	0.610000	0.877325162659889468130814
0.550000	0.610000	0.878230905277048057300249
0.570000	0.610000	0.879949446387497835608826
0.590000	0.610000	0.882110794949460541580777
0.610000	0.610000	0.884562380521697999569142
0.630000	0.610000	0.887240294621091329929641
0.650000	0.610000	0.890117534233588303393958
0.670000	0.610000	0.893185258803108061975706
0.690000	0.610000	0.896440286495799099064641
0.710000	0.610000	0.899877955428805553772520
0.730000	0.610000	0.903497486206537026021124
0.750000	0.610000	0.907301130252986975932572
0.770000	0.610000	0.911284630416901775262772
0.790000	0.610000	0.915439701040037800972016
0.810000	0.610000	0.919748225158416143898421
0.830000	0.610000	0.924162070491799103599817
0.850000	0.610000	0.928575979900670422928499
0.870000	0.610000	0.932787047325447704615442
0.890000	0.610000	0.936477745906699743372315
0.910000	0.610000	0.939263255289755627508441
0.930000	0.610000	0.940854753473625349258214
0.950000	0.610000	0.941292088579269159431817
0.970000	0.610000	0.941013875395226961906303
0.990000	0.610000	0.940630548439171820795934

-0.990000	0.630000	0.948250085067316894615885
-0.970000	0.630000	0.948463520890342914881899
-0.950000	0.630000	0.948237493073520898434481
-0.930000	0.630000	0.946990640363324587269744
-0.910000	0.630000	0.944527588801583606326062
-0.890000	0.630000	0.941016606385165821357930
-0.870000	0.630000	0.936824045208016098484904
-0.850000	0.630000	0.932309884511434705522959
-0.830000	0.630000	0.927722163572420099875160
-0.810000	0.630000	0.923203341118110087926141
-0.790000	0.630000	0.918819921180076271127746
-0.770000	0.630000	0.914599403023442558691158
-0.750000	0.630000	0.910552279175610546069208
-0.730000	0.630000	0.906683348820448764548985
-0.710000	0.630000	0.902993605091985895860773
-0.690000	0.630000	0.899480183149224954419765
-0.670000	0.630000	0.896145397212393612917936
-0.650000	0.630000	0.892993595126739925227355
-0.630000	0.630000	0.890024137066738330048565
-0.610000	0.630000	0.887240294621090996862733
-0.590000	0.630000	0.884651614586899226466699
-0.570000	0.630000	0.882276333566365034144496
-0.550000	0.630000	0.880164983529674205264826
-0.530000	0.630000	0.878448011020840802132170
-0.510000	0.630000	0.877421801189195771364382
-0.490000	0.630000	0.877728736939734854871631
-0.470000	0.630000	0.880655253999176990120645
-0.450000	0.630000	0.888471430714974030884434
-0.430000	0.630000	0.904606245756502058696924
-0.410000	0.630000	0.933226754472190833666900
-0.390000	0.630000	0.977737955747920772786586
-0.370000	0.630000	1.038178569949097518332337
-0.350000	0.630000	1.107818813679002589722700
-0.330000	0.630000	1.171145131053622501227096
-0.310000	0.630000	1.218664234876718932554240
-0.290000	0.630000	1.250831046784180777819984
-0.270000	0.630000	1.271008084134264359832400
-0.250000	0.630000	1.283072990590917061837217
-0.230000	0.630000	1.290786902791220658315297
-0.210000	0.630000	1.296816433549890623666556
-0.190000	0.630000	1.302155241277762831586529
-0.170000	0.630000	1.306689488045131630755691
-0.150000	0.630000	1.310026207115599694574826
-0.130000	0.630000	1.312079942961215550667475
-0.110000	0.630000	1.313501628946941224285183
-0.090000	0.630000	1.315414004192889452227178
-0.070000	0.630000	1.318617552080392218982752
-0.050000	0.630000	1.322555055714833560642774
-0.030000	0.630000	1.325701002811623840926814
-0.010000	0.630000	1.327145515933732422553248
0.010000	0.630000	1.327145515933732422553248
0.030000	0.630000	1.325701002811623840926814
0.050000	0.630000	1.322555055714833560642774
0.070000	0.630000	1.318617552080392441027357
0.090000	0.630000	1.315414004192889674271782
0.110000	0.630000	1.313501628946941446329788
0.130000	0.630000	1.312079942961215772712080
0.150000	0.630000	1.310026207115599694574826
0.170000	0.630000	1.306689488045131852800296
0.190000	0.630000	1.302155241277762609541924
0.210000	0.630000	1.296816433549890401621951
0.230000	0.630000	1.290786902791220658315297
0.250000	0.630000	1.283072990590917061837217
0.270000	0.630000	1.271008084134264359832400
0.290000	0.630000	1.250831046784180777819984
0.310000	0.630000	1.218664234876718932554240
0.330000	0.630000	1.171145131053622501227096
0.350000	0.630000	1.107818813679002589722700
0.370000	0.630000	1.038178569949097740376942
0.390000	0.630000	0.977737955747920772786586
0.410000	0.630000	0.933226754472190833666900
0.430000	0.630000	0.904606245756501947674622
0.450000	0.630000	0.888471430714973808839829
0.470000	0.630000	0.880655253999176990120645
0.490000	0.630000	0.877728736939734965893933
0.510000	0.630000	0.877421801189195771364382
0.530000	0.630000	0.878448011020840691109868
0.550000	0.630000	0.880164983529674094242523
0.570000	0.630000	0.882276333566364923122194
0.590000	0.630000	0.884651614586899226466699
0.610000	0.630000	0.887240294621090996862733
0.630000	0.630000	0.890024137066738219026263
0.650000	0.630000	0.892993595126740147271960
0.670000	0.630000	0.896145397212393612917936
0.690000	0.630000	0.899480183149224954419765
0.710000	0.630000	0.902993605091985895860773
0.730000	0.630000	0.906683348820448875571287
0.750000	0.630000	0.910552279175610657091511
0.770000	0.630000	0.914599403023442669713461
0.790000	0.630000	0.918819921180076493172351
0.810000	0.630000	0.923203341118110087926141
0.830000	0.630000	0.927722163572420099875160
0.850000	0.630000	0.932309884511434705522959
0.870000	0.630000	0.936824045208016098484904
0.890000	0.630000	0.941016606385165710335627
0.910000	0.630000	0.944527588801583606326062
0.930000	0.630000	0.946990640363324587269744
0.950000	0.630000	0.948237493073520787412178
0.970000	0.630000	0.948463520890343025904201
0.990000	0.630000	0.948250085067316894615885

-0.990000	0.650000	0.956128993543600369520163
-0.970000	0.650000	0.955937104421011540900111
-0.950000	0.650000	0.954973711868287278292655
-0.930000	0.650000	0.952829793329407648272422
-0.910000	0.650000	0.949540012699611080115858
-0.890000	0.650000	0.945421849504397115993015
-0.870000	0.650000	0.940845525876812582843911
-0.850000	0.650000	0.936110710593210049168533
-0.830000	0.650000	0.931396615720031406659984
-0.810000	0.650000	0.926796166223371020720379
-0.790000	0.650000	0.922348367685066894416934
-0.770000	0.650000	0.918068166081628889152455
-0.750000	0.650000	0.913961161439717506560498
-0.730000	0.650000	0.910029518932880532311458
-0.710000	0.650000	0.906271437901625676047956
-0.690000	0.650000	0.902686164854117123468313
-0.670000	0.650000	0.899276966009544986846436
-0.650000	0.650000	0.896046946241300878988056
-0.630000	0.650000	0.892993595126739925227355
-0.610000	0.650000	0.890117534233588081349353
-0.590000	0.650000	0.887423316805061368484076
-0.570000	0.650000	0.884914068565538114441438
-0.550000	0.650000	0.882599642170622034065275
-0.530000	0.650000	0.880524541334670507453097
-0.510000	0.650000	0.878796626045718176634125
-0.490000	0.650000	0.877632481007080356150141
-0.470000	0.650000	0.877484553568485092789331
-0.450000	0.650000	0.879256351393500557023231
-0.430000	0.650000	0.884524810409162864921484
-0.410000	0.650000	0.895658780419824274154905
-0.390000	0.650000	0.915620157737061624025898
-0.370000	0.650000	0.947198576802495306736773
-0.350000	0.650000	0.991768119466301834030730
-0.330000	0.650000	1.047923670897100700827309
-0.310000	0.650000	1.109608005879850090025229
-0.290000	0.650000	1.165808507411556060873181
-0.270000	0.650000	1.209233121918075193335085
-0.250000	0.650000	1.239461474585388911506811
-0.230000	0.650000	1.259392858669101444846206
-0.210000	0.650000	1.272713225457412500318810
-0.190000	0.650000	1.282163441972486550568533
-0.170000	0.650000	1.289163575852046550451746
-0.150000	0.650000	1.294220682362774654805548
-0.130000	0.650000	1.297499412224602410859120
-0.110000	0.650000	1.299399735136309352867556
-0.090000	0.650000	1.300807900056252686127323
-0.070000	0.650000	1.302769341748635456568195
-0.050000	0.650000	1.305621971576622186717032
-0.030000	0.650000	1.308577273153099129743282
-0.010000	0.650000	1.310396156408639711798969
0.010000	0.650000	1.310396156408639711798969
0.030000	0.650000	1.308577273153099129743282
0.050000	0.650000	1.305621971576622186717032
0.070000	0.650000	1.302769341748635456568195
0.090000	0.650000	1.300807900056252908171928
0.110000	0.650000	1.299399735136309352867556
0.130000	0.650000	1.297499412224602410859120
0.150000	0.650000	1.294220682362774876850153
0.170000	0.650000	1.289163575852046772496351
0.190000	0.650000	1.282163441972486772613138
0.210000	0.650000	1.272713225457412500318810
0.230000	0.650000	1.259392858669101444846206
0.250000	0.650000	1.239461474585388911506811
0.270000	0.650000	1.209233121918074971290480
0.290000	0.650000	1.165808507411555838828576
0.310000	0.650000	1.109608005879850090025229
0.330000	0.650000	1.047923670897100922871914
0.350000	0.650000	0.991768119466301723008428
0.370000	0.650000	0.947198576802495084692168
0.390000	0.650000	0.915620157737061624025898
0.410000	0.650000	0.895658780419824274154905
0.430000	0.650000	0.884524810409162753899182
0.450000	0.650000	0.879256351393500446000928
0.470000	0.650000	0.877484553568485203811633
0.490000	0.650000	0.877632481007080356150141
0.510000	0.650000	0.878796626045718287656427
0.530000	0.650000	0.880524541334670507453097
0.550000	0.650000	0.882599642170622034065275
0.570000	0.650000	0.884914068565538003419135
0.590000	0.650000	0.887423316805061479506378
0.610000	0.650000	0.890117534233588192371656
0.630000	0.650000	0.892993595126740036249657
0.650000	0.650000	0.896046946241300990010359
0.670000	0.650000	0.899276966009544986846436
0.690000	0.650000	0.902686164854117123468313
0.710000	0.650000	0.906271437901625676047956
0.730000	0.650000	0.910029518932880532311458
0.750000	0.650000	0.913961161439717284515893
0.770000	0.650000	0.918068166081628667107850
0.790000	0.650000	0.922348367685066894416934
0.810000	0.650000	0.926796166223371131742681
0.830000	0.650000	0.931396615720031406659984
0.850000	0.650000	0.936110710593210160190836
0.870000	0.650000	0.940845525876812582843911
0.890000	0.650000	0.945421849504397227015318
0.910000	0.650000	0.949540012699611080115858
0.930000	0.650000	0.952829793329407426227817
0.950000	0.650000	0.954973711868287167270353
0.970000	0.650000	0.955937104421011429877808
0.990000	0.650000	0.956128993543600369520163

-0.990000	0.670000	0.964094498274984390562281
-0.970000	0.670000	0.963281690033723991817283
-0.950000	0.670000	0.961398764624361801267582
-0.930000	0.670000	0.958354055420865935666086
-0.910000	0.670000	0.954347997071365083954220
-0.890000	0.670000	0.949751507442716969009666
-0.870000	0.670000	0.944896389749766307808443
-0.850000	0.670000	0.940005255545273032957709
-0.830000	0.670000	0.935198922576725877320314
-0.810000	0.670000	0.930532708078171344467933
-0.790000	0.670000	0.926028868281507211435155
-0.770000	0.670000	0.921693180786035903828690
-0.750000	0.670000	0.917528577688305757575904
-0.730000	0.670000	0.913534574935825016694935
-0.710000	0.670000	0.909710602085859854071259
-0.690000	0.670000	0.906057849972526918591598
-0.670000	0.670000	0.902579769637678719362839
-0.650000	0.670000	0.899276966009544986846436
-0.630000	0.670000	0.896145397212393501895633
-0.610000	0.670000	0.893185258803107839931101
-0.590000	0.670000	0.890398081454537027035201
-0.570000	0.670000	0.887783292083076602807523
-0.550000	0.670000	0.885340062072283551231067
-0.530000	0.670000	0.883078228696141942499764
-0.510000	0.670000	0.881038149404912096507303
-0.490000	0.670000	0.879298213200104261666468
-0.470000	0.670000	0.878000477829199876822486
-0.450000	0.670000	0.877444597238034362796100
-0.430000	0.670000	0.878225930211548710957459
-0.410000	0.670000	0.881365618301683917401590
-0.390000	0.670000	0.888384538918841393240200
-0.370000	0.670000	0.901222915049402661935574
-0.350000	0.670000	0.921898946020847653848307
-0.330000	0.670000	0.951926869940007747139532
-0.310000	0.670000	0.991717116919307750677604
-0.290000	0.670000	1.039945002940459994889011
-0.270000	0.670000	1.092591296909192655206766
-0.250000	0.670000	1.142283835265524460922393
-0.230000	0.670000	1.183139930896687452843707
-0.210000	0.670000	1.214224903975243741172108
-0.190000	0.670000	1.237191061764088440000364
-0.170000	0.670000	1.254061189828231004383952
-0.150000	0.670000	1.266332331894918894477087
-0.130000	0.670000	1.274909834120951712677083
-0.110000	0.670000	1.280490831154517339385279
-0.090000	0.670000	1.283962811004696336070197
-0.070000	0.670000	1.286441796845011031891204
-0.050000	0.670000	1.288788685230191743968930
-0.030000	0.670000	1.291048705139504981787013
-0.010000	0.670000	1.292516892182211440953665
0.010000	0.670000	1.292516892182211440953665
0.030000	0.670000	1.291048705139504981787013
0.050000	0.670000	1.288788685230191743968930
0.070000	0.670000	1.286441796845011031891204
0.090000	0.670000	1.283962811004696336070197
0.110000	0.670000	1.280490831154517561429884
0.130000	0.670000	1.274909834120951712677083
0.150000	0.670000	1.266332331894918894477087
0.170000	0.670000	1.254061189828231226428557
0.190000	0.670000	1.237191061764088662044969
0.210000	0.670000	1.214224903975243963216712
0.230000	0.670000	1.183139930896687230799103
0.250000	0.670000	1.142283835265524460922393
0.270000	0.670000	1.092591296909192433162161
0.290000	0.670000	1.039945002940459994889011
0.310000	0.670000	0.991717116919307861699906
0.330000	0.670000	0.951926869940007747139532
0.350000	0.670000	0.921898946020847542826004
0.370000	0.670000	0.901222915049402661935574
0.390000	0.670000	0.888384538918841393240200
0.410000	0.670000	0.881365618301683917401590
0.430000	0.670000	0.878225930211548710957459
0.450000	0.670000	0.877444597238034473818402
0.470000	0.670000	0.878000477829199987844788
0.490000	0.670000	0.879298213200104261666468
0.510000	0.670000	0.881038149404912096507303
0.530000	0.670000	0.883078228696142053522067
0.550000	0.670000	0.885340062072283329186462
0.570000	0.670000	0.887783292083076602807523
0.590000	0.670000	0.890398081454537249079806
0.610000	0.670000	0.893185258803107950953404
0.630000	0.670000	0.896145397212393612917936
0.650000	0.670000	0.899276966009544986846436
0.670000	0.670000	0.902579769637678719362839
0.690000	0.670000	0.906057849972527029613900
0.710000	0.670000	0.909710602085860076115864
0.730000	0.670000	0.913534574935824905672632
0.750000	0.670000	0.917528577688305535531299
0.770000	0.670000	0.921693180786035903828690
0.790000	0.670000	0.926028868281507211435155
0.810000	0.670000	0.930532708078171566512538
0.830000	0.670000	0.935198922576725988342616
0.850000	0.670000	0.940005255545273032957709
0.870000	0.670000	0.944896389749766307808443
0.890000	0.670000	0.949751507442716969009666
0.910000	0.670000	0.954347997071365194976522
0.930000	0.670000	0.958354055420865824643784
0.950000	0.670000	0.961398764624361801267582
0.970000	0.670000	0.963281690033723991817283
0.990000	0.670000	0.964094498274984390562281

-0.990000	0.690000	0.971849233354504571380517
-0.970000	0.690000	0.970331960750352218170178
-0.950000	0.690000	0.967475658141348948682037
-0.930000	0.690000	0.963594694126513551246660
-0.910000	0.690000	0.959017701587412951802492
-0.890000	0.690000	0.954071975691602180980055
-0.870000	0.690000	0.949020569016428061637214
-0.850000	0.690000	0.944018695966922227746920
-0.830000	0.690000	0.939141253932839759066553
-0.810000	0.690000	0.934419712130072244171686
-0.790000	0.690000	0.929863878014389855231059
-0.770000	0.690000	0.925474726159064897679229
-0.750000	0.690000	0.921253255802169546129221
-0.730000	0.690000	0.917199387092757834061274
-0.710000	0.690000	0.913314150127598423090092
-0.690000	0.690000	0.909599795047614900767030
-0.670000	0.690000	0.906057849972527029613900
-0.650000	0.690000	0.902686164854117234490616
-0.630000	0.690000	0.899480183149225065442067
-0.610000	0.690000	0.896440286495798988042338
-0.590000	0.690000	0.893567668638366008337925
-0.570000	0.690000	0.890858887102397800639153
-0.550000	0.690000	0.888312601235348497930033
-0.530000	0.690000	0.885930680962464633942943
-0.510000	0.690000	0.883724187785714265785941
-0.490000	0.690000	0.881722106276861206097806
-0.470000	0.690000	0.879969413816245493720203
-0.450000	0.690000	0.878555258388440729611091
-0.430000	0.690000	0.877671418204174380583993
-0.410000	0.690000	0.877680827398544249895451
-0.390000	0.690000	0.879192091321762125843975
-0.370000	0.690000	0.883108484962815687424609
-0.350000	0.690000	0.890601222436982697949759
-0.330000	0.690000	0.902967148339672731616190
-0.310000	0.690000	0.921388802722986399729166
-0.290000	0.690000	0.946625445216679906046409
-0.270000	0.690000	0.978718217667232659451315
-0.250000	0.690000	1.016462120520829737202462
-0.230000	0.690000	1.057833178932373829894686
-0.210000	0.690000	1.099048659001186978301234
-0.190000	0.690000	1.136695809165165327314639
-0.170000	0.690000	1.168574319027862573605603
-0.150000	0.690000	1.194322219755002967289670
-0.130000	0.690000	1.214309871720168798603368
-0.110000	0.690000	1.229107753653743140276333
-0.090000	0.690000	1.239509646628923489330987
-0.070000	0.690000	1.246562762906501919957236
-0.050000	0.690000	1.251335270118949072326586
-0.030000	0.690000	1.254510619828057338409621
-0.010000	0.690000	1.256189613268459126516063
0.010000	0.690000	1.256189613268459126516063
0.030000	0.690000	1.254510619828057116365017
0.050000	0.690000	1.251335270118948850281981
0.070000	0.690000	1.246562762906502142001841
0.090000	0.690000	1.239509646628923489330987
0.110000	0.690000	1.229107753653743362320938
0.130000	0.690000	1.214309871720168576558763
0.150000	0.690000	1.194322219755002967289670
0.170000	0.690000	1.168574319027863017694813
0.190000	0.690000	1.136695809165165549359244
0.210000	0.690000	1.099048659001186978301234
0.230000	0.690000	1.057833178932373829894686
0.250000	0.690000	1.016462120520829737202462
0.270000	0.690000	0.978718217667232659451315
0.290000	0.690000	0.946625445216680017068711
0.310000	0.690000	0.921388802722986399729166
0.330000	0.690000	0.902967148339672731616190
0.350000	0.690000	0.890601222436982697949759
0.370000	0.690000	0.883108484962815798446911
0.390000	0.690000	0.879192091321762014821672
0.410000	0.690000	0.877680827398544249895451
0.430000	0.690000	0.877671418204174380583993
0.450000	0.690000	0.878555258388440729611091
0.470000	0.690000	0.879969413816245604742505
0.490000	0.690000	0.881722106276861206097806
0.510000	0.690000	0.883724187785714265785941
0.530000	0.690000	0.885930680962464522920641
0.550000	0.690000	0.888312601235348386907731
0.570000	0.690000	0.890858887102397800639153
0.590000	0.690000	0.893567668638366008337925
0.610000	0.690000	0.896440286495799099064641
0.630000	0.690000	0.899480183149225065442067
0.650000	0.690000	0.902686164854117123468313
0.670000	0.690000	0.906057849972526918591598
0.690000	0.690000	0.909599795047614900767030
0.710000	0.690000	0.913314150127598534112394
0.730000	0.690000	0.917199387092757723038972
0.750000	0.690000	0.921253255802169435106919
0.770000	0.690000	0.925474726159064897679229
0.790000	0.690000	0.929863878014389855231059
0.810000	0.690000	0.934419712130072355193988
0.830000	0.690000	0.939141253932839648044251
0.850000	0.690000	0.944018695966922338769223
0.870000	0.690000	0.949020569016428172659516
0.890000	0.690000	0.954071975691602403024660
0.910000	0.690000	0.959017701587413062824794
0.930000	0.690000	0.963594694126513773291265
0.950000	0.690000	0.967475658141348948682037
0.970000	0.690000	0.970331960750352218170178
0.990000	0.690000	0.971849233354504571380517

-0.990000	0.710000	0.979016548566584488000331
-0.970000	0.710000	0.976908495254293907095189
-0.950000	0.710000	0.973219092821873910104102
-0.930000	0.710000	0.968631044587153433589322
-0.910000	0.710000	0.963615720977281098313938
-0.890000	0.710000	0.958431728889269529680917
-0.870000	0.710000	0.953246404304886607583569
-0.850000	0.710000	0.948164905850398032072235
-0.830000	0.710000	0.943230526647193756595300
-0.810000	0.710000	0.938458839971082370290389
-0.790000	0.710000	0.933853704555915098417529
-0.770000	0.710000	0.929412365346190316728325
-0.750000	0.710000	0.925136584831412922547145
-0.730000	0.710000	0.921027019813237091128144
-0.710000	0.710000	0.917086049622980237217007
-0.690000	0.710000	0.913314150127598423090092
-0.670000	0.710000	0.909710602085859854071259
-0.650000	0.710000	0.906271437901625787070259
-0.630000	0.710000	0.902993605091985895860773
-0.610000	0.710000	0.899877955428805553772520
-0.590000	0.710000	0.896925500216019910837417
-0.570000	0.710000	0.894132458260811002759283
-0.550000	0.710000	0.891496069149135483833390
-0.530000	0.710000	0.889017963950084699753518
-0.510000	0.710000	0.886700526799923394172254
-0.490000	0.710000	0.884551307910406259260583
-0.470000	0.710000	0.882580176077266131962062
-0.450000	0.710000	0.880808981342689922833245
-0.430000	0.710000	0.879299025335048445306541
-0.410000	0.710000	0.878166864721045103969743
-0.390000	0.710000	0.877610584852016706314259
-0.370000	0.710000	0.877957854913494317727896
-0.350000	0.710000	0.879701142365694521707553
-0.330000	0.710000	0.883489573425927154914916
-0.310000	0.710000	0.890071474726389921805492
-0.290000	0.710000	0.900191816073583783719414
-0.270000	0.710000	0.914449133474975917046379
-0.250000	0.710000	0.933094109896801304770975
-0.230000	0.710000	0.955899662960294937974481
-0.210000	0.710000	0.982076918749663296814845
-0.190000	0.710000	1.010372959356945266051753
-0.170000	0.710000	1.039708230922713028121507
-0.150000	0.710000	1.068355101686388586301746
-0.130000	0.710000	1.094679433977258531385246
-0.110000	0.710000	1.117458411371411219903393
-0.090000	0.710000	1.135876532723324450202540
-0.070000	0.710000	1.149712268560988626120434
-0.050000	0.710000	1.159398042773445602904303
-0.030000	0.710000	1.165507727425385553488013
-0.010000	0.710000	1.168462835643737873780879
0.010000	0.710000	1.168462835643737873780879
0.030000	0.710000	1.165507727425385331443408
0.050000	0.710000	1.159398042773445602904303
0.070000	0.710000	1.149712268560988626120434
0.090000	0.710000	1.135876532723324228157935
0.110000	0.710000	1.117458411371410997858789
0.130000	0.710000	1.094679433977258309340641
0.150000	0.710000	1.068355101686388586301746
0.170000	0.710000	1.039708230922713028121507
0.190000	0.710000	1.010372959356945488096358
0.210000	0.710000	0.982076918749663296814845
0.230000	0.710000	0.955899662960294937974481
0.250000	0.710000	0.933094109896801193748672
0.270000	0.710000	0.914449133474975917046379
0.290000	0.710000	0.900191816073583894741716
0.310000	0.710000	0.890071474726389921805492
0.330000	0.710000	0.883489573425927154914916
0.350000	0.710000	0.879701142365694521707553
0.370000	0.710000	0.877957854913494428750198
0.390000	0.710000	0.877610584852016706314259
0.410000	0.710000	0.878166864721045103969743
0.430000	0.710000	0.879299025335048334284238
0.450000	0.710000	0.880808981342690033855547
0.470000	0.710000	0.882580176077266354006667
0.490000	0.710000	0.884551307910406370282885
0.510000	0.710000	0.886700526799923505194556
0.530000	0.710000	0.889017963950084588731215
0.550000	0.710000	0.891496069149135261788786
0.570000	0.710000	0.894132458260811002759283
0.590000	0.710000	0.896925500216020021859720
0.610000	0.710000	0.899877955428805664794822
0.630000	0.710000	0.902993605091985895860773
0.650000	0.710000	0.906271437901625787070259
0.670000	0.710000	0.909710602085859854071259
0.690000	0.710000	0.913314150127598423090092
0.710000	0.710000	0.917086049622980126194705
0.730000	0.710000	0.921027019813237091128144
0.750000	0.710000	0.925136584831413033569447
0.770000	0.710000	0.929412365346190427750628
0.790000	0.710000	0.933853704555915209439831
0.810000	0.710000	0.938458839971082481312692
0.830000	0.710000	0.943230526647193756595300
0.850000	0.710000	0.948164905850398143094537
0.870000	0.710000	0.953246404304886829628174
0.890000	0.710000	0.958431728889269640703219
0.910000	0.710000	0.963615720977281209336240
0.930000	0.710000	0.968631044587153433589322
0.950000	0.710000	0.973219092821873910104102
0.970000	0.710000	0.976908495254293796072886
0.990000	0.710000	0.979016548566584488000331

-0.990000	0.730000	0.985231626668204851782207
-0.970000	0.730000	0.982817458208238292627357
-0.950000	0.730000	0.978637376255585667017556
-0.930000	0.730000	0.973563760237020736632019
-0.910000	0.730000	0.968220611944908937651633
-0.890000	0.730000	0.962870048745125606259876
-0.870000	0.730000	0.957594350370007285633278
-0.850000	0.730000	0.952449363349362365660511
-0.830000	0.730000	0.947467124788267334167813
-0.810000	0.730000	0.942650518028253836533281
-0.790000	0.730000	0.937998590098538698178743
-0.770000	0.730000	0.933508317494989969809183
-0.750000	0.730000	0.929181372025705831774189
-0.730000	0.730000	0.925020515741156623690244
-0.710000	0.730000	0.921027019813237091128144
-0.690000	0.730000	0.917199387092757834061274
-0.670000	0.730000	0.913534574935825016694935
-0.650000	0.730000	0.910029518932880532311458
-0.630000	0.730000	0.906683348820448764548985
-0.610000	0.730000	0.903497486206537026021124
-0.590000	0.730000	0.900471208146372381619926
-0.570000	0.730000	0.897600388625244716145346
-0.550000	0.730000	0.894883285005708351000919
-0.530000	0.730000	0.892319194634229373441769
-0.510000	0.730000	0.889907648689191255186870
-0.490000	0.730000	0.887648294316509600676568
-0.470000	0.730000	0.885539578712936648052789
-0.450000	0.730000	0.883575175578204086157541
-0.430000	0.730000	0.881770436010342995025724
-0.410000	0.730000	0.880167053716202629765064
-0.390000	0.730000	0.878825061518443195751615
-0.370000	0.730000	0.877838052151205694428882
-0.350000	0.730000	0.877363636411611969023738
-0.330000	0.730000	0.877645454894129484202381
-0.310000	0.730000	0.879010982085338232749905
-0.290000	0.730000	0.881846830082142929541078
-0.270000	0.730000	0.886553561526374434009767
-0.250000	0.730000	0.893473499778268398507919
-0.230000	0.730000	0.902796973777946321071397
-0.210000	0.730000	0.914483698347814510931642
-0.190000	0.730000	0.928233428918346037406195
-0.170000	0.730000	0.943561921172975992533338
-0.150000	0.730000	0.959852691254973078294199
-0.130000	0.730000	0.976331434354722249580050
-0.110000	0.730000	0.992131533186581981986762
-0.090000	0.730000	1.006478176573833982487827
-0.070000	0.730000	1.018643395971596365967571
-0.050000	0.730000	1.027997778330116407374817
-0.030000	0.730000	1.034258243278407096710225
-0.010000	0.730000	1.037378356576102778063841
0.010000	0.730000	1.037378356576102778063841
0.030000	0.730000	1.034258243278407096710225
0.050000	0.730000	1.027997778330116629419422
0.070000	0.730000	1.018643395971596365967571
0.090000	0.730000	1.006478176573833982487827
0.110000	0.730000	0.992131533186581870964460
0.130000	0.730000	0.976331434354722138557747
0.150000	0.730000	0.959852691254973078294199
0.170000	0.730000	0.943561921172975992533338
0.190000	0.730000	0.928233428918346148428498
0.210000	0.730000	0.914483698347814621953944
0.230000	0.730000	0.902796973777946321071397
0.250000	0.730000	0.893473499778268287485616
0.270000	0.730000	0.886553561526374434009767
0.290000	0.730000	0.881846830082143040563381
0.310000	0.730000	0.879010982085338232749905
0.330000	0.730000	0.877645454894129484202381
0.350000	0.730000	0.877363636411611969023738
0.370000	0.730000	0.877838052151205805451184
0.390000	0.730000	0.878825061518443195751615
0.410000	0.730000	0.880167053716202629765064
0.430000	0.730000	0.881770436010342995025724
0.450000	0.730000	0.883575175578204086157541
0.470000	0.730000	0.885539578712936759075092
0.490000	0.730000	0.887648294316509600676568
0.510000	0.730000	0.889907648689191366209172
0.530000	0.730000	0.892319194634229262419467
0.550000	0.730000	0.894883285005708239978617
0.570000	0.730000	0.897600388625244605123044
0.590000	0.730000	0.900471208146372381619926
0.610000	0.730000	0.903497486206537026021124
0.630000	0.730000	0.906683348820448875571287
0.650000	0.730000	0.910029518932880421289155
0.670000	0.730000	0.913534574935824905672632
0.690000	0.730000	0.917199387092757723038972
0.710000	0.730000	0.921027019813237091128144
0.730000	0.730000	0.925020515741156512667942
0.750000	0.730000	0.929181372025705942796492
0.770000	0.730000	0.933508317494990080831485
0.790000	0.730000	0.937998590098538698178743
0.810000	0.730000	0.942650518028253836533281
0.830000	0.730000	0.947467124788267334167813
0.850000	0.730000	0.952449363349362476682813
0.870000	0.730000	0.957594350370007396655581
0.890000	0.730000	0.962870048745125606259876
0.910000	0.730000	0.968220611944908937651633
0.930000	0.730000	0.973563760237020736632019
0.950000	0.730000	0.978637376255585667017556
0.970000	0.730000	0.982817458208238292627357
0.990000	0.730000	0.985231626668204851782207

-0.990000	0.750000	0.990243032444278137305105
-0.970000	0.750000	0.987872868472135401418655
-0.950000	0.750000	0.983668499186262534905723
-0.930000	0.750000	0.978442773403803145448876
-0.910000	0.750000	0.972905536580375929212039
-0.890000	0.750000	0.967424672787299488874169
-0.870000	0.750000	0.962083489613796638550980
-0.850000	0.750000	0.956888081220482522581960
-0.830000	0.750000	0.951858418210886236821011
-0.810000	0.750000	0.946999681151810324131191
-0.790000	0.750000	0.942303217391158076665647
-0.770000	0.750000	0.937766111328834583993341
-0.750000	0.750000	0.933391008120016962834598
-0.730000	0.750000	0.929181372025705942796492
-0.710000	0.750000	0.925136584831412922547145
-0.690000	0.750000	0.921253255802169435106919
-0.670000	0.750000	0.917528577688305646553601
-0.650000	0.750000	0.913961161439717284515893
-0.630000	0.750000	0.910552279175610657091511
-0.610000	0.750000	0.907301130252986975932572
-0.590000	0.750000	0.904205369491029697925910
-0.570000	0.750000	0.901260470424685822266042
-0.550000	0.750000	0.898465582716044375288789
-0.530000	0.750000	0.895817290224933726605627
-0.510000	0.750000	0.893312332982180268281525
-0.490000	0.750000	0.890943553803075327657268
-0.470000	0.750000	0.888707332265861738029855
-0.450000	0.750000	0.886587905655947139393902
-0.430000	0.750000	0.884578156782511726419216
-0.410000	0.750000	0.882688326923851573901914
-0.390000	0.750000	0.880934322399848590556815
-0.370000	0.750000	0.879340074379586722486124
-0.350000	0.750000	0.877948622555804081279973
-0.330000	0.750000	0.876832421595693078941736
-0.310000	0.750000	0.876100984737745780428497
-0.290000	0.750000	0.875902636521481703368863
-0.270000	0.750000	0.876417026336513860229616
-0.250000	0.750000	0.877834492919384756781653
-0.230000	0.750000	0.880320826587939753160583
-0.210000	0.750000	0.883972882672087734157174
-0.190000	0.750000	0.888782015496466848425428
-0.170000	0.750000	0.894623220645505590198354
-0.150000	0.750000	0.901269353109081516883805
-0.130000	0.750000	0.908407416953024959838103
-0.110000	0.750000	0.915651863611529281961054
-0.090000	0.750000	0.922564075584725862277935
-0.070000	0.750000	0.928696516066166655178904
-0.050000	0.750000	0.933637375746089404060513
-0.030000	0.750000	0.937077550176276696802802
-0.010000	0.750000	0.938838616983672435978292
0.010000	0.750000	0.938838616983672435978292
0.030000	0.750000	0.937077550176276585780499
0.050000	0.750000	0.933637375746089404060513
0.070000	0.750000	0.928696516066166766201206
0.090000	0.750000	0.922564075584725862277935
0.110000	0.750000	0.915651863611529281961054
0.130000	0.750000	0.908407416953024959838103
0.150000	0.750000	0.901269353109081405861502
0.170000	0.750000	0.894623220645505701220657
0.190000	0.750000	0.888782015496466959447730
0.210000	0.750000	0.883972882672087845179476
0.230000	0.750000	0.880320826587939753160583
0.250000	0.750000	0.877834492919384645759351
0.270000	0.750000	0.876417026336513860229616
0.290000	0.750000	0.875902636521481814391166
0.310000	0.750000	0.876100984737745891450800
0.330000	0.750000	0.876832421595693189964038
0.350000	0.750000	0.877948622555804081279973
0.370000	0.750000	0.879340074379586722486124
0.390000	0.750000	0.880934322399848590556815
0.410000	0.750000	0.882688326923851573901914
0.430000	0.750000	0.884578156782511726419216
0.450000	0.750000	0.886587905655947250416204
0.470000	0.750000	0.888707332265861738029855
0.490000	0.750000	0.890943553803075327657268
0.510000	0.750000	0.893312332982180268281525
0.530000	0.750000	0.895817290224933615583325
0.550000	0.750000	0.898465582716044264266486
0.570000	0.750000	0.901260470424685711243740
0.590000	0.750000	0.904205369491029697925910
0.610000	0.750000	0.907301130252986975932572
0.630000	0.750000	0.910552279175610546069208
0.650000	0.750000	0.913961161439717173493591
0.670000	0.750000	0.917528577688305424508997
0.690000	0.750000	0.921253255802169324084616
0.710000	0.750000	0.925136584831413033569447
0.730000	0.750000	0.929181372025705942796492
0.750000	0.750000	0.933391008120016962834598
0.770000	0.750000	0.937766111328834583993341
0.790000	0.750000	0.942303217391157965643345
0.810000	0.750000	0.946999681151810324131191
0.830000	0.750000	0.951858418210886236821011
0.850000	0.750000	0.956888081220482522581960
0.870000	0.750000	0.962083489613796638550980
0.890000	0.750000	0.967424672787299488874169
0.910000	0.750000	0.972905536580375929212039
0.930000	0.750000	0.978442773403803145448876
0.950000	0.750000	0.983668499186262534905723
0.970000	0.750000	0.987872868472135401418655
0.990000	0.750000	0.990243032444278137305105

-0.990000	0.770000	0.993977207811318708152726
-0.970000	0.770000	0.991942675133160478573302
-0.950000	0.770000	0.988167859396545944505874
-0.930000	0.770000	0.983202076717267448024984
-0.910000	0.770000	0.977690550249489032097472
-0.890000	0.770000	0.972126855320362803780654
-0.870000	0.770000	0.966718913783861655275587
-0.850000	0.770000	0.961484267622146449028264
-0.830000	0.770000	0.956413421123931128953188
-0.810000	0.770000	0.951511277330733040713540
-0.790000	0.770000	0.946771820960118914989323
-0.770000	0.770000	0.942188569751121640649671
-0.750000	0.770000	0.937766111328834695015644
-0.730000	0.770000	0.933508317494989969809183
-0.710000	0.770000	0.929412365346190316728325
-0.690000	0.770000	0.925474726159064897679229
-0.670000	0.770000	0.921693180786035903828690
-0.650000	0.770000	0.918068166081628889152455
-0.630000	0.770000	0.914599403023442780735763
-0.610000	0.770000	0.911284630416901886285075
-0.590000	0.770000	0.908119491788147437105749
-0.570000	0.770000	0.905100483467821126382091
-0.550000	0.770000	0.902224308940836605685831
-0.530000	0.770000	0.899482812348020188686348
-0.510000	0.770000	0.896868265237556361313409
-0.490000	0.770000	0.894368330883733686498260
-0.470000	0.770000	0.891972881057825239814463
-0.450000	0.770000	0.889662335209180588080358
-0.430000	0.770000	0.887422637850872164655414
-0.410000	0.770000	0.885249591245941935824249
-0.390000	0.770000	0.883138092991054057812050
-0.370000	0.770000	0.881089927893877300490999
-0.350000	0.770000	0.879122071663396953411507
-0.330000	0.770000	0.877264080994418660175427
-0.310000	0.770000	0.875555058579414624553294
-0.290000	0.770000	0.874045905765625019689935
-0.270000	0.770000	0.872803854003959433960347
-0.250000	0.770000	0.871910504123217688920988
-0.230000	0.770000	0.871452212712924167981043
-0.210000	0.770000	0.871503369505180813803236
-0.190000	0.770000	0.872105907708970895519940
-0.170000	0.770000	0.873254343643494301829833
-0.150000	0.770000	0.874891565658808878502839
-0.130000	0.770000	0.876913236198942125376732
-0.110000	0.770000	0.879174523620271375357049
-0.090000	0.770000	0.881496957213513399054250
-0.070000	0.770000	0.883680822539619548194878
-0.050000	0.770000	0.885525868609351896054704
-0.030000	0.770000	0.886859801171025696753247
-0.010000	0.770000	0.887561342328346047914067
0.010000	0.770000	0.887561342328345936891765
0.030000	0.770000	0.886859801171025696753247
0.050000	0.770000	0.885525868609351896054704
0.070000	0.770000	0.883680822539619659217180
0.090000	0.770000	0.881496957213513510076552
0.110000	0.770000	0.879174523620271486379352
0.130000	0.770000	0.876913236198942236399034
0.150000	0.770000	0.874891565658808989525141
0.170000	0.770000	0.873254343643494523874438
0.190000	0.770000	0.872105907708970895519940
0.210000	0.770000	0.871503369505180924825538
0.230000	0.770000	0.871452212712924056958741
0.250000	0.770000	0.871910504123217466876383
0.270000	0.770000	0.872803854003959322938044
0.290000	0.770000	0.874045905765625019689935
0.310000	0.770000	0.875555058579414846597899
0.330000	0.770000	0.877264080994418882220032
0.350000	0.770000	0.879122071663397064433809
0.370000	0.770000	0.881089927893877300490999
0.390000	0.770000	0.883138092991054057812050
0.410000	0.770000	0.885249591245941935824249
0.430000	0.770000	0.887422637850872164655414
0.450000	0.770000	0.889662335209180699102660
0.470000	0.770000	0.891972881057825239814463
0.490000	0.770000	0.894368330883733797520563
0.510000	0.770000	0.896868265237556472335712
0.530000	0.770000	0.899482812348020077664046
0.550000	0.770000	0.902224308940836494663529
0.570000	0.770000	0.905100483467821237404394
0.590000	0.770000	0.908119491788147326083447
0.610000	0.770000	0.911284630416901664240470
0.630000	0.770000	0.914599403023442558691158
0.650000	0.770000	0.918068166081628778130153
0.670000	0.770000	0.921693180786035792806388
0.690000	0.770000	0.925474726159064897679229
0.710000	0.770000	0.929412365346190427750628
0.730000	0.770000	0.933508317494990080831485
0.750000	0.770000	0.937766111328834472971039
0.770000	0.770000	0.942188569751121418605067
0.790000	0.770000	0.946771820960118914989323
0.810000	0.770000	0.951511277330733040713540
0.830000	0.770000	0.956413421123931128953188
0.850000	0.770000	0.961484267622146560050567
0.870000	0.770000	0.966718913783861655275587
0.890000	0.770000	0.972126855320362914802956
0.910000	0.770000	0.977690550249489032097472
0.930000	0.770000	0.983202076717267448024984
0.950000	0.770000	0.988167859396545944505874
0.970000	0.770000	0.991942675133160478573302
0.990000	0.770000	0.993977207811318708152726

-0.990000	0.790000	0.996538100111561075955535
-0.970000	0.790000	0.994993111043663724935016
-0.950000	0.790000	0.991958885608246077048022
-0.930000	0.790000	0.987648714168676278291059
-0.910000	0.790000	0.982486346610925487254917
-0.890000	0.790000	0.976982331609374976544302
-0.870000	0.790000	0.971514303290668346235748
-0.850000	0.790000	0.966226780371124860380405
-0.830000	0.790000	0.961121544473956590515229
-0.810000	0.790000	0.956181071741573629374500
-0.790000	0.790000	0.951399061921988753454116
-0.770000	0.790000	0.946771820960119026011625
-0.750000	0.790000	0.942303217391158187687950
-0.730000	0.790000	0.937998590098538809201045
-0.710000	0.790000	0.933853704555915320462134
-0.690000	0.790000	0.929863878014389855231059
-0.670000	0.790000	0.926028868281507211435155
-0.650000	0.790000	0.922348367685066894416934
-0.630000	0.790000	0.918819921180076382150048
-0.610000	0.790000	0.915439701040037800972016
-0.590000	0.790000	0.912201622495001029911066
-0.570000	0.790000	0.909099087487958312792102
-0.550000	0.790000	0.906122982424898748554654
-0.530000	0.790000	0.903258749409768912919105
-0.510000	0.790000	0.900490417993709213462239
-0.490000	0.790000	0.897801509411091713808162
-0.470000	0.790000	0.895172183507080165831837
-0.450000	0.790000	0.892580200949698254753173
-0.430000	0.790000	0.890009074116152043565364
-0.410000	0.790000	0.887453067083215807464569
-0.390000	0.790000	0.884908363611984993823967
-0.370000	0.790000	0.882376869198262969717916
-0.350000	0.790000	0.879871956283124978526189
-0.330000	0.790000	0.877415711428496725154957
-0.310000	0.790000	0.875037458554149050193871
-0.290000	0.790000	0.872772214913873800590238
-0.270000	0.790000	0.870660363014488125621426
-0.250000	0.790000	0.868744620462451710984908
-0.230000	0.790000	0.867066527071201020859803
-0.210000	0.790000	0.865663390172627611462985
-0.190000	0.790000	0.864562588939139953225776
-0.170000	0.790000	0.863775758910015012403960
-0.150000	0.790000	0.863294685483931067970786
-0.130000	0.790000	0.863090809334688846554684
-0.110000	0.790000	0.863117591259458527552795
-0.090000	0.790000	0.863313059672920046772049
-0.070000	0.790000	0.863603188886762462850299
-0.050000	0.790000	0.863909320127334900973892
-0.030000	0.790000	0.864160363429833933146540
-0.010000	0.790000	0.864303851291868485695602
0.010000	0.790000	0.864303851291868485695602
0.030000	0.790000	0.864160363429833933146540
0.050000	0.790000	0.863909320127334900973892
0.070000	0.790000	0.863603188886762462850299
0.090000	0.790000	0.863313059672919935749746
0.110000	0.790000	0.863117591259458527552795
0.130000	0.790000	0.863090809334688846554684
0.150000	0.790000	0.863294685483931290015391
0.170000	0.790000	0.863775758910015234448565
0.190000	0.790000	0.864562588939139953225776
0.210000	0.790000	0.865663390172627722485288
0.230000	0.790000	0.867066527071200909837501
0.250000	0.790000	0.868744620462451710984908
0.270000	0.790000	0.870660363014488014599124
0.290000	0.790000	0.872772214913873911612541
0.310000	0.790000	0.875037458554149161216174
0.330000	0.790000	0.877415711428496836177260
0.350000	0.790000	0.879871956283124978526189
0.370000	0.790000	0.882376869198262969717916
0.390000	0.790000	0.884908363611984882801664
0.410000	0.790000	0.887453067083215696442267
0.430000	0.790000	0.890009074116152043565364
0.450000	0.790000	0.892580200949698254753173
0.470000	0.790000	0.895172183507080165831837
0.490000	0.790000	0.897801509411091713808162
0.510000	0.790000	0.900490417993709324484541
0.530000	0.790000	0.903258749409768912919105
0.550000	0.790000	0.906122982424898748554654
0.570000	0.790000	0.909099087487958423814405
0.590000	0.790000	0.912201622495000807866461
0.610000	0.790000	0.915439701040037578927411
0.630000	0.790000	0.918819921180076271127746
0.650000	0.790000	0.922348367685066783394632
0.670000	0.790000	0.926028868281507100412853
0.690000	0.790000	0.929863878014389855231059
0.710000	0.790000	0.933853704555915209439831
0.730000	0.790000	0.937998590098538698178743
0.750000	0.790000	0.942303217391157965643345
0.770000	0.790000	0.946771820960118914989323
0.790000	0.790000	0.951399061921988642431813
0.810000	0.790000	0.956181071741573629374500
0.830000	0.790000	0.961121544473956590515229
0.850000	0.790000	0.966226780371124749358103
0.870000	0.790000	0.971514303290668457258050
0.890000	0.790000	0.976982331609374976544302
0.910000	0.790000	0.982486346610925487254917
0.930000	0.790000	0.987648714168676278291059
0.950000	0.790000	0.991958885608246077048022
0.970000	0.790000	0.994993111043663724935016
0.990000	0.790000	0.996538100111561075955535

-0.990000	0.810000	0.998150851050648602047488
-0.970000	0.810000	0.997104255715871801157846
-0.950000	0.810000	0.994915452470410355267916
-0.930000	0.810000	0.991524277233860273916832
-0.910000	0.810000	0.987064806899511149040904
-0.890000	0.810000	0.981901429050715202073718
-0.870000	0.810000	0.976482700675475379092916
-0.850000	0.810000	0.971134129348812158433191
-0.830000	0.810000	0.965976019800112495339306
-0.810000	0.810000	0.961000835161077926471762
-0.790000	0.810000	0.956181071741573629374500
-0.770000	0.810000	0.951511277330733040713540
-0.750000	0.810000	0.946999681151810324131191
-0.730000	0.810000	0.942650518028253947555584
-0.710000	0.810000	0.938458839971082481312692
-0.690000	0.810000	0.934419712130072355193988
-0.670000	0.810000	0.930532708078171455490235
-0.650000	0.810000	0.926796166223371131742681
-0.630000	0.810000	0.923203341118110087926141
-0.610000	0.810000	0.919748225158416254920724
-0.590000	0.810000	0.916419399160258829617476
-0.570000	0.810000	0.913201831034836875033989
-0.550000	0.810000	0.910078582690631909812851
-0.530000	0.810000	0.907023832660987072706860
-0.510000	0.810000	0.904014416982729662741747
-0.490000	0.810000	0.901027028371773730519578
-0.470000	0.810000	0.898034641134088151837034
-0.450000	0.810000	0.895022796052360236629397
-0.430000	0.810000	0.891978759364708939649802
-0.410000	0.810000	0.888903300654317773954460
-0.390000	0.810000	0.885812007328211636902893
-0.370000	0.810000	0.882727716104768744820319
-0.350000	0.810000	0.879674752546398708297204
-0.330000	0.810000	0.876675799712502201721520
-0.310000	0.810000	0.873759890240906389458075
-0.290000	0.810000	0.870963517116426166886356
-0.270000	0.810000	0.868326852811097782414151
-0.250000	0.810000	0.865886396817586945218181
-0.230000	0.810000	0.863669025738059481511755
-0.210000	0.810000	0.861692071692217287370852
-0.190000	0.810000	0.859964200151987379072693
-0.170000	0.810000	0.858486527221317352598362
-0.150000	0.810000	0.857253322757400626485946
-0.130000	0.810000	0.856251688229496932258655
-0.110000	0.810000	0.855463626896487361328525
-0.090000	0.810000	0.854867974841615585468446
-0.070000	0.810000	0.854439624618795190436060
-0.050000	0.810000	0.854150039249632953008984
-0.030000	0.810000	0.853973554052643302192394
-0.010000	0.810000	0.853893301868068443916115
0.010000	0.810000	0.853893301868068332893813
0.030000	0.810000	0.853973554052643302192394
0.050000	0.810000	0.854150039249632953008984
0.070000	0.810000	0.854439624618795190436060
0.090000	0.810000	0.854867974841615585468446
0.110000	0.810000	0.855463626896487472350827
0.130000	0.810000	0.856251688229497043280958
0.150000	0.810000	0.857253322757400626485946
0.170000	0.810000	0.858486527221317463620665
0.190000	0.810000	0.859964200151987379072693
0.210000	0.810000	0.861692071692217287370852
0.230000	0.810000	0.863669025738059370489452
0.250000	0.810000	0.865886396817586834195879
0.270000	0.810000	0.868326852811097782414151
0.290000	0.810000	0.870963517116426166886356
0.310000	0.810000	0.873759890240906500480378
0.330000	0.810000	0.876675799712502201721520
0.350000	0.810000	0.879674752546398708297204
0.370000	0.810000	0.882727716104768633798017
0.390000	0.810000	0.885812007328211525880590
0.410000	0.810000	0.888903300654317662932158
0.430000	0.810000	0.891978759364708939649802
0.450000	0.810000	0.895022796052360347651700
0.470000	0.810000	0.898034641134088151837034
0.490000	0.810000	0.901027028371773841541881
0.510000	0.810000	0.904014416982729773764049
0.530000	0.810000	0.907023832660987183729162
0.550000	0.810000	0.910078582690632020835153
0.570000	0.810000	0.913201831034836986056291
0.590000	0.810000	0.916419399160258829617476
0.610000	0.810000	0.919748225158416254920724
0.630000	0.810000	0.923203341118110087926141
0.650000	0.810000	0.926796166223371131742681
0.670000	0.810000	0.930532708078171344467933
0.690000	0.810000	0.934419712130072244171686
0.710000	0.810000	0.938458839971082481312692
0.730000	0.810000	0.942650518028253836533281
0.750000	0.810000	0.946999681151810435153493
0.770000	0.810000	0.951511277330733151735842
0.790000	0.810000	0.956181071741573629374500
0.810000	0.810000	0.961000835161078037494065
0.830000	0.810000	0.965976019800112606361608
0.850000	0.810000	0.971134129348812158433191
0.870000	0.810000	0.976482700675475379092916
0.890000	0.810000	0.981901429050715202073718
0.910000	0.810000	0.987064806899511149040904
0.930000	0.810000	0.991524277233860273916832
0.950000	0.810000	0.994915452470410355267916
0.970000	0.810000	0.997104255715871801157846
0.990000	0.810000	0.998150851050648602047488

-0.990000	0.830000	0.999082915161018547678395
-0.970000	0.830000	0.998446106460559201778437
-0.950000	0.830000	0.997024999902197062162656
-0.930000	0.830000	0.994616407724136175616536
-0.910000	0.830000	0.991114461243491562392194
-0.890000	0.830000	0.986639866681514821067367
-0.870000	0.830000	0.981538649799427287412357
-0.850000	0.830000	0.976227791621045559722347
-0.830000	0.830000	0.971005333381308455287240
-0.810000	0.830000	0.965976019800112606361608
-0.790000	0.830000	0.961121544473956590515229
-0.770000	0.830000	0.956413421123931239975491
-0.750000	0.830000	0.951858418210886236821011
-0.730000	0.830000	0.947467124788267334167813
-0.710000	0.830000	0.943230526647193756595300
-0.690000	0.830000	0.939141253932839870088856
-0.670000	0.830000	0.935198922576725988342616
-0.650000	0.830000	0.931396615720031406659984
-0.630000	0.830000	0.927722163572420210897462
-0.610000	0.830000	0.924162070491799103599817
-0.590000	0.830000	0.920694538628077041586550
-0.570000	0.830000	0.917292164361576234377083
-0.550000	0.830000	0.913925520521108758487117
-0.530000	0.830000	0.910558485789461635739883
-0.510000	0.830000	0.907163915281283927960487
-0.490000	0.830000	0.903716271515950464454647
-0.470000	0.830000	0.900197574307074588340072
-0.450000	0.830000	0.896611790302020317255938
-0.430000	0.830000	0.892962066108559993082849
-0.410000	0.830000	0.889274179272939169216272
-0.390000	0.830000	0.885593116752727338436557
-0.370000	0.830000	0.881960212625166550814981
-0.350000	0.830000	0.878409749231213066167356
-0.330000	0.830000	0.874971533762061159933410
-0.310000	0.830000	0.871680079887874659227975
-0.290000	0.830000	0.868569724151781463739042
-0.270000	0.830000	0.865668478142307407097178
-0.250000	0.830000	0.862996255614638552167150
-0.230000	0.830000	0.860564611310394633747478
-0.210000	0.830000	0.858378875814869712890243
-0.190000	0.830000	0.856438741758474231247078
-0.170000	0.830000	0.854739312343715362807473
-0.150000	0.830000	0.853273041295002254713609
-0.130000	0.830000	0.852028552368530367466803
-0.110000	0.830000	0.850993036232978394828308
-0.090000	0.830000	0.850156703847804284812639
-0.070000	0.830000	0.849511763798481034370980
-0.050000	0.830000	0.849046675633179037667730
-0.030000	0.830000	0.848747433269985696036031
-0.010000	0.830000	0.848604016471758648698653
0.010000	0.830000	0.848604016471758426654048
0.030000	0.830000	0.848747433269985585013728
0.050000	0.830000	0.849046675633178926645428
0.070000	0.830000	0.849511763798481034370980
0.090000	0.830000	0.850156703847804284812639
0.110000	0.830000	0.850993036232978505850610
0.130000	0.830000	0.852028552368530589511408
0.150000	0.830000	0.853273041295002143691306
0.170000	0.830000	0.854739312343715362807473
0.190000	0.830000	0.856438741758474120224776
0.210000	0.830000	0.858378875814869712890243
0.230000	0.830000	0.860564611310394633747478
0.250000	0.830000	0.862996255614638552167150
0.270000	0.830000	0.865668478142307407097178
0.290000	0.830000	0.868569724151781463739042
0.310000	0.830000	0.871680079887874659227975
0.330000	0.830000	0.874971533762060937888805
0.350000	0.830000	0.878409749231213177189659
0.370000	0.830000	0.881960212625166661837284
0.390000	0.830000	0.885593116752727338436557
0.410000	0.830000	0.889274179272939058193970
0.430000	0.830000	0.892962066108559993082849
0.450000	0.830000	0.896611790302020206233635
0.470000	0.830000	0.900197574307074588340072
0.490000	0.830000	0.903716271515950464454647
0.510000	0.830000	0.907163915281284038982790
0.530000	0.830000	0.910558485789461746762186
0.550000	0.830000	0.913925520521108869509419
0.570000	0.830000	0.917292164361576456421687
0.590000	0.830000	0.920694538628077152608853
0.610000	0.830000	0.924162070491799103599817
0.630000	0.830000	0.927722163572420210897462
0.650000	0.830000	0.931396615720031406659984
0.670000	0.830000	0.935198922576725988342616
0.690000	0.830000	0.939141253932839648044251
0.710000	0.830000	0.943230526647193645572997
0.730000	0.830000	0.947467124788267223145510
0.750000	0.830000	0.951858418210886125798709
0.770000	0.830000	0.956413421123931128953188
0.790000	0.830000	0.961121544473956701537531
0.810000	0.830000	0.965976019800112606361608
0.830000	0.830000	0.971005333381308566309542
0.850000	0.830000	0.976227791621045448700045
0.870000	0.830000	0.981538649799427176390054
0.890000	0.830000	0.986639866681514821067367
0.910000	0.830000	0.991114461243491562392194
0.930000	0.830000	0.994616407724136175616536
0.950000	0.830000	0.997024999902197062162656
0.970000	0.830000	0.998446106460559201778437
0.990000	0.830000	0.999082915161018547678395

-0.990000	0.850000	0.999577630458597821139222
-0.970000	0.850000	0.999227464870117709772046
-0.950000	0.850000	0.998394074062994740792476
-0.930000	0.850000	0.996851139406803254949807
-0.910000	0.850000	0.994370632777508700606006
-0.890000	0.850000	0.990852360587434755068159
-0.870000	0.850000	0.986422820903156249983113
-0.850000	0.850000	0.981416575062588503186589
-0.830000	0.850000	0.976227791621045559722347
-0.810000	0.850000	0.971134129348812269455493
-0.790000	0.850000	0.966226780371124860380405
-0.770000	0.850000	0.961484267622146449028264
-0.750000	0.850000	0.956888081220482633604263
-0.730000	0.850000	0.952449363349362698727418
-0.710000	0.850000	0.948164905850398254116840
-0.690000	0.850000	0.944018695966922338769223
-0.670000	0.850000	0.940005255545273143980012
-0.650000	0.850000	0.936110710593210160190836
-0.630000	0.850000	0.932309884511434705522959
-0.610000	0.850000	0.928575979900670533950802
-0.590000	0.850000	0.924872338735148513677586
-0.570000	0.850000	0.921155986730366582726504
-0.550000	0.850000	0.917388480542512652071707
-0.530000	0.850000	0.913532844800676424590336
-0.510000	0.850000	0.909568893144102386116856
-0.490000	0.850000	0.905489967660489947220981
-0.470000	0.850000	0.901308132771451719911227
-0.450000	0.850000	0.897056080160286373192946
-0.430000	0.850000	0.892765654670897190747780
-0.410000	0.850000	0.888497366084033068922565
-0.390000	0.850000	0.884320147972741166242372
-0.370000	0.850000	0.880276897610879682787299
-0.350000	0.850000	0.876396779857046892558969
-0.330000	0.850000	0.872707701068913377362435
-0.310000	0.850000	0.869243194384506145944158
-0.290000	0.850000	0.866027976022892942431497
-0.270000	0.850000	0.863069825226067455226087
-0.250000	0.850000	0.860364631687466019371868
-0.230000	0.850000	0.857903931053554003050010
-0.210000	0.850000	0.855680506552640718354041
-0.190000	0.850000	0.853688420842860118398221
-0.170000	0.850000	0.851921858382475583049143
-0.150000	0.850000	0.850376833913517704566232
-0.130000	0.850000	0.849046957069673924323183
-0.110000	0.850000	0.847922975704874293256808
-0.090000	0.850000	0.846999483461734037348378
-0.070000	0.850000	0.846278245515756921690809
-0.050000	0.850000	0.845758258097996873381419
-0.030000	0.850000	0.845428007266509018435841
-0.010000	0.850000	0.845271910982341112550387
0.010000	0.850000	0.845271910982341001528084
0.030000	0.850000	0.845428007266509129458143
0.050000	0.850000	0.845758258097996762359116
0.070000	0.850000	0.846278245515756921690809
0.090000	0.850000	0.846999483461734037348378
0.110000	0.850000	0.847922975704874293256808
0.130000	0.850000	0.849046957069673924323183
0.150000	0.850000	0.850376833913517593543929
0.170000	0.850000	0.851921858382475472026840
0.190000	0.850000	0.853688420842860340442826
0.210000	0.850000	0.855680506552640718354041
0.230000	0.850000	0.857903931053554003050010
0.250000	0.850000	0.860364631687466019371868
0.270000	0.850000	0.863069825226067566248389
0.290000	0.850000	0.866027976022893053453799
0.310000	0.850000	0.869243194384506145944158
0.330000	0.850000	0.872707701068913377362435
0.350000	0.850000	0.876396779857047003581272
0.370000	0.850000	0.880276897610879793809602
0.390000	0.850000	0.884320147972741055220069
0.410000	0.850000	0.888497366084032957900263
0.430000	0.850000	0.892765654670897301770083
0.450000	0.850000	0.897056080160286373192946
0.470000	0.850000	0.901308132771451830933529
0.490000	0.850000	0.905489967660490058243283
0.510000	0.850000	0.909568893144102386116856
0.530000	0.850000	0.913532844800676424590336
0.550000	0.850000	0.917388480542512652071707
0.570000	0.850000	0.921155986730366693748806
0.590000	0.850000	0.924872338735148513677586
0.610000	0.850000	0.928575979900670533950802
0.630000	0.850000	0.932309884511434705522959
0.650000	0.850000	0.936110710593210160190836
0.670000	0.850000	0.940005255545272921935407
0.690000	0.850000	0.944018695966922227746920
0.710000	0.850000	0.948164905850398143094537
0.730000	0.850000	0.952449363349362698727418
0.750000	0.850000	0.956888081220482522581960
0.770000	0.850000	0.961484267622146449028264
0.790000	0.850000	0.966226780371124860380405
0.810000	0.850000	0.971134129348812269455493
0.830000	0.850000	0.976227791621045559722347
0.850000	0.850000	0.981416575062588503186589
0.870000	0.850000	0.986422820903156138960810
0.890000	0.850000	0.990852360587434755068159
0.910000	0.850000	0.994370632777508700606006
0.930000	0.850000	0.996851139406803254949807
0.950000	0.850000	0.998394074062994740792476
0.970000	0.850000	0.999227464870117709772046
0.990000	0.850000	0.999577630458597821139222

-0.990000	0.870000	0.999819209407321718430239
-0.970000	0.870000	0.999644236352326243100208
-0.950000	0.870000	0.999201039780327482375810
-0.930000	0.870000	0.998308306697008762675694
-0.910000	0.870000	0.996727675059050133299365
-0.890000	0.870000	0.994241353861227694643787
-0.870000	0.870000	0.990763590108297953484850
-0.850000	0.870000	0.986422820903156249983113
-0.830000	0.870000	0.981538649799427287412357
-0.810000	0.870000	0.976482700675475379092916
-0.790000	0.870000	0.971514303290668457258050
-0.770000	0.870000	0.966718913783861655275587
-0.750000	0.870000	0.962083489613796638550980
-0.730000	0.870000	0.957594350370007285633278
-0.710000	0.870000	0.953246404304886829628174
-0.690000	0.870000	0.949020569016428172659516
-0.670000	0.870000	0.944896389749766307808443
-0.650000	0.870000	0.940845525876812582843911
-0.630000	0.870000	0.936824045208015987462602
-0.610000	0.870000	0.932787047325447704615442
-0.590000	0.870000	0.928682529936229905764833
-0.570000	0.870000	0.924462089142106036021573
-0.550000	0.870000	0.920094455541926037334122
-0.530000	0.870000	0.915562186288118362575972
-0.510000	0.870000	0.910878359892075883941231
-0.490000	0.870000	0.906078899345212351867929
-0.470000	0.870000	0.901216052657328292596617
-0.450000	0.870000	0.896355127191117651008767
-0.430000	0.870000	0.891557298927045827063864
-0.410000	0.870000	0.886900131902409682993493
-0.390000	0.870000	0.882444457707161400428220
-0.370000	0.870000	0.878212476626474725094340
-0.350000	0.870000	0.874220071148820498940779
-0.330000	0.870000	0.870482653410808326910342
-0.310000	0.870000	0.867015201898783782752389
-0.290000	0.870000	0.863818681912131736133631
-0.270000	0.870000	0.860882003783387750317502
-0.250000	0.870000	0.858191766042828430016698
-0.230000	0.870000	0.855736956473115428778442
-0.210000	0.870000	0.853510374036065222469460
-0.190000	0.870000	0.851505757100274096593751
-0.170000	0.870000	0.849715970578235668675404
-0.150000	0.870000	0.848138421926008745366232
-0.130000	0.870000	0.846770951346604738851909
-0.110000	0.870000	0.845606632320168638550228
-0.090000	0.870000	0.844638762299909973130241
-0.070000	0.870000	0.843871072290628521095357
-0.050000	0.870000	0.843312084643375481363137
-0.030000	0.870000	0.842957854632363723368371
-0.010000	0.870000	0.842791743783304903026021
0.010000	0.870000	0.842791743783304903026021
0.030000	0.870000	0.842957854632363612346069
0.050000	0.870000	0.843312084643375370340834
0.070000	0.870000	0.843871072290628521095357
0.090000	0.870000	0.844638762299909973130241
0.110000	0.870000	0.845606632320168527527926
0.130000	0.870000	0.846770951346604627829606
0.150000	0.870000	0.848138421926008745366232
0.170000	0.870000	0.849715970578235668675404
0.190000	0.870000	0.851505757100274096593751
0.210000	0.870000	0.853510374036065222469460
0.230000	0.870000	0.855736956473115317756140
0.250000	0.870000	0.858191766042828430016698
0.270000	0.870000	0.860882003783387861339804
0.290000	0.870000	0.863818681912131847155933
0.310000	0.870000	0.867015201898783782752389
0.330000	0.870000	0.870482653410808326910342
0.350000	0.870000	0.874220071148820498940779
0.370000	0.870000	0.878212476626474725094340
0.390000	0.870000	0.882444457707161400428220
0.410000	0.870000	0.886900131902409571971191
0.430000	0.870000	0.891557298927045938086167
0.450000	0.870000	0.896355127191117651008767
0.470000	0.870000	0.901216052657328292596617
0.490000	0.870000	0.906078899345212351867929
0.510000	0.870000	0.910878359892075994963534
0.530000	0.870000	0.915562186288118473598274
0.550000	0.870000	0.920094455541926148356424
0.570000	0.870000	0.924462089142106147043876
0.590000	0.870000	0.928682529936230127809438
0.610000	0.870000	0.932787047325447704615442
0.630000	0.870000	0.936824045208016098484904
0.650000	0.870000	0.940845525876812582843911
0.670000	0.870000	0.944896389749766307808443
0.690000	0.870000	0.949020569016428061637214
0.710000	0.870000	0.953246404304886940650476
0.730000	0.870000	0.957594350370007285633278
0.750000	0.870000	0.962083489613796749573282
0.770000	0.870000	0.966718913783861766297889
0.790000	0.870000	0.971514303290668568280353
0.810000	0.870000	0.976482700675475490115218
0.830000	0.870000	0.981538649799427287412357
0.850000	0.870000	0.986422820903156249983113
0.870000	0.870000	0.990763590108297953484850
0.890000	0.870000	0.994241353861227694643787
0.910000	0.870000	0.996727675059050133299365
0.930000	0.870000	0.998308306697008762675694
0.950000	0.870000	0.999201039780327482375810
0.970000	0.870000	0.999644236352326243100208
0.990000	0.870000	0.999819209407321718430239

-0.990000	0.890000	0.999927991737754595646948
-0.970000	0.890000	0.999848147211525373201368
-0.950000	0.890000	0.999633542759057247550913
-0.930000	0.890000	0.999165695927424435396347
-0.910000	0.890000	0.998258941578560654583896
-0.890000	0.890000	0.996684832886344351798869
-0.870000	0.890000	0.994241353861227583621485
-0.850000	0.890000	0.990852360587434755068159
-0.830000	0.890000	0.986639866681514599022762
-0.810000	0.890000	0.981901429050714980029113
-0.790000	0.890000	0.976982331609375087566605
-0.770000	0.890000	0.972126855320362914802956
-0.750000	0.890000	0.967424672787299488874169
-0.730000	0.890000	0.962870048745125495237573
-0.710000	0.890000	0.958431728889269751725521
-0.690000	0.890000	0.954071975691602292002358
-0.670000	0.890000	0.949751507442716969009666
-0.650000	0.890000	0.945421849504397227015318
-0.630000	0.890000	0.941016606385165710335627
-0.610000	0.890000	0.936477745906699743372315
-0.590000	0.890000	0.931758508044374655909792
-0.570000	0.890000	0.926828114357673760181910
-0.550000	0.890000	0.921693029521743145693335
-0.530000	0.890000	0.916385917317429687933839
-0.510000	0.890000	0.910973970145735556513955
-0.490000	0.890000	0.905536481118129121803406
-0.470000	0.890000	0.900158735978660251575434
-0.450000	0.890000	0.894919200775429968253150
-0.430000	0.890000	0.889875632752762935062663
-0.410000	0.890000	0.885086305362327907531039
-0.390000	0.890000	0.880576996013034518639984
-0.370000	0.890000	0.876339309973734326142392
-0.350000	0.890000	0.872369443988642245813026
-0.330000	0.890000	0.868666546065185896097205
-0.310000	0.890000	0.865230542058126550486463
-0.290000	0.890000	0.862050564561632648441503
-0.270000	0.890000	0.859111791059727569752624
-0.250000	0.890000	0.856404403352801324444954
-0.230000	0.890000	0.853923677298578542860241
-0.210000	0.890000	0.851669242803778647754598
-0.190000	0.890000	0.849639591420154216550031
-0.170000	0.890000	0.847827884138902421184980
-0.150000	0.890000	0.846230631442395742070062
-0.130000	0.890000	0.844848637272875069292866
-0.110000	0.890000	0.843678205435549832813535
-0.090000	0.890000	0.842708405985028052853636
-0.070000	0.890000	0.841932083237861950131276
-0.050000	0.890000	0.841354886124818457382446
-0.030000	0.890000	0.840980723309735611614713
-0.010000	0.890000	0.840802050993321503646882
0.010000	0.890000	0.840802050993321503646882
0.030000	0.890000	0.840980723309735500592410
0.050000	0.890000	0.841354886124818457382446
0.070000	0.890000	0.841932083237861839108973
0.090000	0.890000	0.842708405985027941831333
0.110000	0.890000	0.843678205435549721791233
0.130000	0.890000	0.844848637272875069292866
0.150000	0.890000	0.846230631442395742070062
0.170000	0.890000	0.847827884138902421184980
0.190000	0.890000	0.849639591420154105527729
0.210000	0.890000	0.851669242803778536732295
0.230000	0.890000	0.853923677298578431837939
0.250000	0.890000	0.856404403352801213422651
0.270000	0.890000	0.859111791059727569752624
0.290000	0.890000	0.862050564561632759463805
0.310000	0.890000	0.865230542058126550486463
0.330000	0.890000	0.868666546065186007119507
0.350000	0.890000	0.872369443988642356835328
0.370000	0.890000	0.876339309973734437164694
0.390000	0.890000	0.880576996013034518639984
0.410000	0.890000	0.885086305362327907531039
0.430000	0.890000	0.889875632752762935062663
0.450000	0.890000	0.894919200775429968253150
0.470000	0.890000	0.900158735978660362597736
0.490000	0.890000	0.905536481118129121803406
0.510000	0.890000	0.910973970145735556513955
0.530000	0.890000	0.916385917317429687933839
0.550000	0.890000	0.921693029521743145693335
0.570000	0.890000	0.926828114357673871204213
0.590000	0.890000	0.931758508044374877954397
0.610000	0.890000	0.936477745906699632350012
0.630000	0.890000	0.941016606385165710335627
0.650000	0.890000	0.945421849504397227015318
0.670000	0.890000	0.949751507442716857987364
0.690000	0.890000	0.954071975691602403024660
0.710000	0.890000	0.958431728889269751725521
0.730000	0.890000	0.962870048745125717282178
0.750000	0.890000	0.967424672787299599896471
0.770000	0.890000	0.972126855320363025825259
0.790000	0.890000	0.976982331609374976544302
0.810000	0.890000	0.981901429050715202073718
0.830000	0.890000	0.986639866681514710045064
0.850000	0.890000	0.990852360587434866090462
0.870000	0.890000	0.994241353861227694643787
0.890000	0.890000	0.996684832886344462821171
0.910000	0.890000	0.998258941578560654583896
0.930000	0.890000	0.999165695927424435396347
0.950000	0.890000	0.999633542759057247550913
0.970000	0.890000	0.999848147211525373201368
0.990000	0.890000	0.999927991737754595646948

-0.990000	0.910000	0.999973274555485014403189
-0.970000	0.910000	0.999939854997737298525351
-0.950000	0.910000	0.999844859424278364912198
-0.930000	0.910000	0.999622003483819798752563
-0.910000	0.910000	0.999152443968305381538642
-0.890000	0.910000	0.998258941578560654583896
-0.870000	0.910000	0.996727675059050133299365
-0.850000	0.910000	0.994370632777508589583704
-0.830000	0.910000	0.991114461243491451369891
-0.810000	0.910000	0.987064806899511149040904
-0.790000	0.910000	0.982486346610925487254917
-0.770000	0.910000	0.977690550249489032097472
-0.750000	0.910000	0.972905536580376040234341
-0.730000	0.910000	0.968220611944908937651633
-0.710000	0.910000	0.963615720977281209336240
-0.690000	0.910000	0.959017701587413062824794
-0.670000	0.910000	0.954347997071365305998825
-0.650000	0.910000	0.949540012699611080115858
-0.630000	0.910000	0.944527588801583606326062
-0.610000	0.910000	0.939263255289755627508441
-0.590000	0.910000	0.933739160907512855125390
-0.570000	0.910000	0.927982799212668241217727
-0.550000	0.910000	0.922065749856362470993076
-0.530000	0.910000	0.916079800792907184003866
-0.510000	0.910000	0.910132791556563014445658
-0.490000	0.910000	0.904321117468931734428850
-0.470000	0.910000	0.898721597038570241267053
-0.450000	0.910000	0.893380739605099227773621
-0.430000	0.910000	0.888321164162376275541533
-0.410000	0.910000	0.883562112250765974152955
-0.390000	0.910000	0.879091673455444144735793
-0.370000	0.910000	0.874885479176944813595185
-0.350000	0.910000	0.870931758416336188055595
-0.330000	0.910000	0.867227607117942667080968
-0.310000	0.910000	0.863774223641523453132152
-0.290000	0.910000	0.860567505430180457182132
-0.270000	0.910000	0.857601968749548193571286
-0.250000	0.910000	0.854874264153643981245523
-0.230000	0.910000	0.852379608621195106188395
-0.210000	0.910000	0.850113871120791730895405
-0.190000	0.910000	0.848074031140458872712884
-0.170000	0.910000	0.846251924806948663260187
-0.150000	0.910000	0.844640299610325606671779
-0.130000	0.910000	0.843241228059836256392146
-0.110000	0.910000	0.842060101948292616391711
-0.090000	0.910000	0.841093818188245911926515
-0.070000	0.910000	0.840326869063706904938726
-0.050000	0.910000	0.839750224944748047128940
-0.030000	0.910000	0.839365507968836688235115
-0.010000	0.910000	0.839175825717456747021572
0.010000	0.910000	0.839175825717456747021572
0.030000	0.910000	0.839365507968836688235115
0.050000	0.910000	0.839750224944748047128940
0.070000	0.910000	0.840326869063706793916424
0.090000	0.910000	0.841093818188245911926515
0.110000	0.910000	0.842060101948292616391711
0.130000	0.910000	0.843241228059836145369843
0.150000	0.910000	0.844640299610325717694082
0.170000	0.910000	0.846251924806948552237884
0.190000	0.910000	0.848074031140458761690581
0.210000	0.910000	0.850113871120791508850800
0.230000	0.910000	0.852379608621194995166093
0.250000	0.910000	0.854874264153643981245523
0.270000	0.910000	0.857601968749548193571286
0.290000	0.910000	0.860567505430180568204435
0.310000	0.910000	0.863774223641523453132152
0.330000	0.910000	0.867227607117942889125572
0.350000	0.910000	0.870931758416336299077898
0.370000	0.910000	0.874885479176944924617487
0.390000	0.910000	0.879091673455444144735793
0.410000	0.910000	0.883562112250765863130653
0.430000	0.910000	0.888321164162376275541533
0.450000	0.910000	0.893380739605099227773621
0.470000	0.910000	0.898721597038570352289355
0.490000	0.910000	0.904321117468931734428850
0.510000	0.910000	0.910132791556563125467960
0.530000	0.910000	0.916079800792907184003866
0.550000	0.910000	0.922065749856362582015379
0.570000	0.910000	0.927982799212668352240030
0.590000	0.910000	0.933739160907512966147692
0.610000	0.910000	0.939263255289755627508441
0.630000	0.910000	0.944527588801583606326062
0.650000	0.910000	0.949540012699611080115858
0.670000	0.910000	0.954347997071365083954220
0.690000	0.910000	0.959017701587412951802492
0.710000	0.910000	0.963615720977281209336240
0.730000	0.910000	0.968220611944909048673935
0.750000	0.910000	0.972905536580376151256644
0.770000	0.910000	0.977690550249489143119774
0.790000	0.910000	0.982486346610925487254917
0.810000	0.910000	0.987064806899511038018602
0.830000	0.910000	0.991114461243491451369891
0.850000	0.910000	0.994370632777508589583704
0.870000	0.910000	0.996727675059050022277063
0.890000	0.910000	0.998258941578560654583896
0.910000	0.910000	0.999152443968305381538642
0.930000	0.910000	0.999622003483819798752563
0.950000	0.910000	0.999844859424278364912198
0.970000	0.910000	0.999939854997737298525351
0.990000	0.910000	0.999973274555485014403189

-0.990000	0.930000	0.999990742514983099731296
-0.970000	0.930000	0.999977860228332016134800
-0.950000	0.930000	0.999939267986471924665182
-0.930000	0.930000	0.999842389679379994760211
-0.910000	0.930000	0.999622003483819798752563
-0.890000	0.930000	0.999165695927424324374044
-0.870000	0.930000	0.998308306697008762675694
-0.850000	0.930000	0.996851139406803254949807
-0.830000	0.930000	0.994616407724136175616536
-0.810000	0.930000	0.991524277233860273916832
-0.790000	0.930000	0.987648714168676278291059
-0.770000	0.930000	0.983202076717267225980379
-0.750000	0.930000	0.978442773403803145448876
-0.730000	0.930000	0.973563760237020736632019
-0.710000	0.930000	0.968631044587153433589322
-0.690000	0.930000	0.963594694126513662268962
-0.670000	0.930000	0.958354055420865824643784
-0.650000	0.930000	0.952829793329407426227817
-0.630000	0.930000	0.946990640363324587269744
-0.610000	0.930000	0.940854753473625349258214
-0.590000	0.930000	0.934490726713073427411871
-0.570000	0.930000	0.927999323732906056250158
-0.550000	0.930000	0.921505354984222257996862
-0.530000	0.930000	0.915129192815210990019636
-0.510000	0.930000	0.908965417775585038384634
-0.490000	0.930000	0.903073225299343418370768
-0.470000	0.930000	0.897476339793487842833031
-0.450000	0.930000	0.892175611364364518074410
-0.430000	0.930000	0.887161109972834260872787
-0.410000	0.930000	0.882428315268361185275126
-0.390000	0.930000	0.877957893040182457689014
-0.370000	0.930000	0.873734299868403563316122
-0.350000	0.930000	0.869756068426371764523708
-0.330000	0.930000	0.866030106207318906008652
-0.310000	0.930000	0.862562644956523905115375
-0.290000	0.930000	0.859348510648328844929722
-0.270000	0.930000	0.856377749775001473331315
-0.250000	0.930000	0.853645196617967783048186
-0.230000	0.930000	0.851147458099089093686018
-0.210000	0.930000	0.848878550520284491653911
-0.190000	0.930000	0.846835789077255096657382
-0.170000	0.930000	0.845014540795556712282632
-0.150000	0.930000	0.843404439223239710266000
-0.130000	0.930000	0.841998216170587121531810
-0.110000	0.930000	0.840800386118059406292957
-0.090000	0.930000	0.839820766436737975446647
-0.070000	0.930000	0.839050654667291673227680
-0.050000	0.930000	0.838472201491970547948540
-0.030000	0.930000	0.838079434389845889796788
-0.010000	0.930000	0.837880677255092964905714
0.010000	0.930000	0.837880677255093075928016
0.030000	0.930000	0.838079434389845778774486
0.050000	0.930000	0.838472201491970436926238
0.070000	0.930000	0.839050654667291673227680
0.090000	0.930000	0.839820766436738086468949
0.110000	0.930000	0.840800386118059295270655
0.130000	0.930000	0.841998216170587121531810
0.150000	0.930000	0.843404439223239821288303
0.170000	0.930000	0.845014540795556601260330
0.190000	0.930000	0.846835789077254985635079
0.210000	0.930000	0.848878550520284491653911
0.230000	0.930000	0.851147458099089093686018
0.250000	0.930000	0.853645196617967783048186
0.270000	0.930000	0.856377749775001362309013
0.290000	0.930000	0.859348510648329066974327
0.310000	0.930000	0.862562644956523794093073
0.330000	0.930000	0.866030106207319128053257
0.350000	0.930000	0.869756068426371875546010
0.370000	0.930000	0.873734299868403674338424
0.390000	0.930000	0.877957893040182457689014
0.410000	0.930000	0.882428315268361185275126
0.430000	0.930000	0.887161109972834260872787
0.450000	0.930000	0.892175611364364629096713
0.470000	0.930000	0.897476339793488064877636
0.490000	0.930000	0.903073225299343418370768
0.510000	0.930000	0.908965417775585149406936
0.530000	0.930000	0.915129192815211212064241
0.550000	0.930000	0.921505354984222257996862
0.570000	0.930000	0.927999323732906056250158
0.590000	0.930000	0.934490726713073538434173
0.610000	0.930000	0.940854753473625460280516
0.630000	0.930000	0.946990640363324587269744
0.650000	0.930000	0.952829793329407537250120
0.670000	0.930000	0.958354055420865713621481
0.690000	0.930000	0.963594694126513662268962
0.710000	0.930000	0.968631044587153433589322
0.730000	0.930000	0.973563760237020847654321
0.750000	0.930000	0.978442773403803145448876
0.770000	0.930000	0.983202076717267448024984
0.790000	0.930000	0.987648714168676278291059
0.810000	0.930000	0.991524277233860273916832
0.830000	0.930000	0.994616407724136175616536
0.850000	0.930000	0.996851139406803254949807
0.870000	0.930000	0.998308306697008762675694
0.890000	0.930000	0.999165695927424435396347
0.910000	0.930000	0.999622003483819798752563
0.930000	0.930000	0.999842389679379994760211
0.950000	0.930000	0.999939267986471924665182
0.970000	0.930000	0.999977860228332016134800
0.990000	0.930000	0.999990742514983099731296

-0.990000	0.950000	0.999996999102201633569109
-0.970000	0.950000	0.999992402728324347727096
-0.950000	0.950000	0.999977936034417091981652
-0.930000	0.950000	0.999939267986471924665182
-0.910000	0.950000	0.999844859424278364912198
-0.890000	0.950000	0.999633542759057247550913
-0.870000	0.950000	0.999201039780327482375810
-0.850000	0.950000	0.998394074062994740792476
-0.830000	0.950000	0.997024999902197062162656
-0.810000	0.950000	0.994915452470410355267916
-0.790000	0.950000	0.991958885608246299092627
-0.770000	0.950000	0.988167859396545833483572
-0.750000	0.950000	0.983668499186262534905723
-0.730000	0.950000	0.978637376255585555995253
-0.710000	0.950000	0.973219092821873799081800
-0.690000	0.950000	0.967475658141348837659734
-0.670000	0.950000	0.961398764624361690245280
-0.650000	0.950000	0.954973711868287056248050
-0.630000	0.950000	0.948237493073520898434481
-0.610000	0.950000	0.941292088579269270454120
-0.590000	0.950000	0.934283685707467559389272
-0.570000	0.950000	0.927357582912401667840641
-0.550000	0.950000	0.920628757999742641793262
-0.530000	0.950000	0.914172290520237074140653
-0.510000	0.950000	0.908019062540120214244155
-0.490000	0.950000	0.902172133687439314897460
-0.470000	0.950000	0.896613235721516299570055
-0.450000	0.950000	0.891326841279467818601745
-0.430000	0.950000	0.886302803625013568833424
-0.410000	0.950000	0.881547817088313090394536
-0.390000	0.950000	0.877055377059188234767362
-0.370000	0.950000	0.872818718726471654001386
-0.350000	0.950000	0.868840209259240991990225
-0.330000	0.950000	0.865121070397819602604272
-0.310000	0.950000	0.861659225378723636623590
-0.290000	0.950000	0.858444329772281022883362
-0.270000	0.950000	0.855467983410059362725519
-0.250000	0.950000	0.852726788979556116210290
-0.230000	0.950000	0.850220321696860237281612
-0.210000	0.950000	0.847942486043247067861728
-0.190000	0.950000	0.845885817090214708890983
-0.170000	0.950000	0.844050776372075040043796
-0.150000	0.950000	0.842437702030923385443373
-0.130000	0.950000	0.841035360334562720474594
-0.110000	0.950000	0.839837101522323159485950
-0.090000	0.950000	0.838852972240592076325072
-0.070000	0.950000	0.838081217347462659184032
-0.050000	0.950000	0.837502651081269977595412
-0.030000	0.950000	0.837106405208071113754897
-0.010000	0.950000	0.836902773734996330290414
0.010000	0.950000	0.836902773734996330290414
0.030000	0.950000	0.837106405208071113754897
0.050000	0.950000	0.837502651081269866573109
0.070000	0.950000	0.838081217347462659184032
0.090000	0.950000	0.838852972240592076325072
0.110000	0.950000	0.839837101522323048463647
0.130000	0.950000	0.841035360334562498429989
0.150000	0.950000	0.842437702030923385443373
0.170000	0.950000	0.844050776372075040043796
0.190000	0.950000	0.845885817090214597868680
0.210000	0.950000	0.847942486043247178884030
0.230000	0.950000	0.850220321696860126259310
0.250000	0.950000	0.852726788979555894165685
0.270000	0.950000	0.855467983410059029658612
0.290000	0.950000	0.858444329772281133905665
0.310000	0.950000	0.861659225378723747645893
0.330000	0.950000	0.865121070397819824648877
0.350000	0.950000	0.868840209259240991990225
0.370000	0.950000	0.872818718726471542979084
0.390000	0.950000	0.877055377059188234767362
0.410000	0.950000	0.881547817088313090394536
0.430000	0.950000	0.886302803625013679855726
0.450000	0.950000	0.891326841279468040646350
0.470000	0.950000	0.896613235721516410592358
0.490000	0.950000	0.902172133687439425919763
0.510000	0.950000	0.908019062540120325266457
0.530000	0.950000	0.914172290520237185162955
0.550000	0.950000	0.920628757999742641793262
0.570000	0.950000	0.927357582912401667840641
0.590000	0.950000	0.934283685707467559389272
0.610000	0.950000	0.941292088579269270454120
0.630000	0.950000	0.948237493073520787412178
0.650000	0.950000	0.954973711868287167270353
0.670000	0.950000	0.961398764624361690245280
0.690000	0.950000	0.967475658141348837659734
0.710000	0.950000	0.973219092821873910104102
0.730000	0.950000	0.978637376255585555995253
0.750000	0.950000	0.983668499186262534905723
0.770000	0.950000	0.988167859396545833483572
0.790000	0.950000	0.991958885608246188070325
0.810000	0.950000	0.994915452470410355267916
0.830000	0.950000	0.997024999902197062162656
0.850000	0.950000	0.998394074062994740792476
0.870000	0.950000	0.999201039780327482375810
0.890000	0.950000	0.999633542759057247550913
0.910000	0.950000	0.999844859424278364912198
0.930000	0.950000	0.999939267986471924665182
0.950000	0.950000	0.999977936034417091981652
0.970000	0.950000	0.999992402728324347727096
0.990000	0.950000	0.999996999102201633569109

-0.990000	0.970000	0.999999074278492661171924
-0.970000	0.970000	0.999997523751578354378466
-0.950000	0.970000	0.999992402728324347727096
-0.930000	0.970000	0.999977860228332016134800
-0.910000	0.970000	0.999939854997737298525351
-0.890000	0.970000	0.999848147211525373201368
-0.870000	0.970000	0.999644236352326243100208
-0.850000	0.970000	0.999227464870117709772046
-0.830000	0.970000	0.998446106460559201778437
-0.810000	0.970000	0.997104255715871801157846
-0.790000	0.970000	0.994993111043663613912713
-0.770000	0.970000	0.991942675133160367551000
-0.750000	0.970000	0.987872868472135290396352
-0.730000	0.970000	0.982817458208238181605054
-0.710000	0.970000	0.976908495254293796072886
-0.690000	0.970000	0.970331960750352107147876
-0.670000	0.970000	0.963281690033723991817283
-0.650000	0.970000	0.955937104421011429877808
-0.630000	0.970000	0.948463520890342914881899
-0.610000	0.970000	0.941013875395226961906303
-0.590000	0.970000	0.933723109163650755171204
-0.570000	0.970000	0.926690684205474957124693
-0.550000	0.970000	0.919965860954137237825989
-0.530000	0.970000	0.913555693254464618036081
-0.510000	0.970000	0.907440099747408801533766
-0.490000	0.970000	0.901599824869451005326937
-0.470000	0.970000	0.896024506800185416288684
-0.450000	0.970000	0.890717027166782249203436
-0.430000	0.970000	0.885681241207623815014927
-0.410000	0.970000	0.880924616254383674451844
-0.390000	0.970000	0.876434314234075251270895
-0.370000	0.970000	0.872202186556342851098123
-0.350000	0.970000	0.868225394932675587078563
-0.330000	0.970000	0.864503879105116612713289
-0.310000	0.970000	0.861035589598566852842509
-0.290000	0.970000	0.857812349637289028869702
-0.270000	0.970000	0.854830483274631180989900
-0.250000	0.970000	0.852081962314074292663690
-0.230000	0.970000	0.849567459058285456841020
-0.210000	0.970000	0.847288798195268588742124
-0.190000	0.970000	0.845235088246025889624491
-0.170000	0.970000	0.843398028162576585131660
-0.150000	0.970000	0.841780029749854774578921
-0.130000	0.970000	0.840374546920685139284046
-0.110000	0.970000	0.839172653965983283974595
-0.090000	0.970000	0.838183780267372502414958
-0.070000	0.970000	0.837409961670570579528317
-0.050000	0.970000	0.836831575806212368817683
-0.030000	0.970000	0.836434273790767623957265
-0.010000	0.970000	0.836228519577379980631804
0.010000	0.970000	0.836228519577379980631804
0.030000	0.970000	0.836434273790767623957265
0.050000	0.970000	0.836831575806212368817683
0.070000	0.970000	0.837409961670570690550619
0.090000	0.970000	0.838183780267372502414958
0.110000	0.970000	0.839172653965983283974595
0.130000	0.970000	0.840374546920684917239441
0.150000	0.970000	0.841780029749854663556619
0.170000	0.970000	0.843398028162576585131660
0.190000	0.970000	0.845235088246025889624491
0.210000	0.970000	0.847288798195268588742124
0.230000	0.970000	0.849567459058285345818717
0.250000	0.970000	0.852081962314074181641388
0.270000	0.970000	0.854830483274631069967597
0.290000	0.970000	0.857812349637289028869702
0.310000	0.970000	0.861035589598566852842509
0.330000	0.970000	0.864503879105116723735591
0.350000	0.970000	0.868225394932675587078563
0.370000	0.970000	0.872202186556342851098123
0.390000	0.970000	0.876434314234075251270895
0.410000	0.970000	0.880924616254383674451844
0.430000	0.970000	0.885681241207623815014927
0.450000	0.970000	0.890717027166782360225739
0.470000	0.970000	0.896024506800185638333289
0.490000	0.970000	0.901599824869451005326937
0.510000	0.970000	0.907440099747408912556068
0.530000	0.970000	0.913555693254464729058384
0.550000	0.970000	0.919965860954137348848292
0.570000	0.970000	0.926690684205474957124693
0.590000	0.970000	0.933723109163650755171204
0.610000	0.970000	0.941013875395226961906303
0.630000	0.970000	0.948463520890343025904201
0.650000	0.970000	0.955937104421011429877808
0.670000	0.970000	0.963281690033723880794980
0.690000	0.970000	0.970331960750352107147876
0.710000	0.970000	0.976908495254293796072886
0.730000	0.970000	0.982817458208238292627357
0.750000	0.970000	0.987872868472135290396352
0.770000	0.970000	0.991942675133160367551000
0.790000	0.970000	0.994993111043663613912713
0.810000	0.970000	0.997104255715871801157846
0.830000	0.970000	0.998446106460559201778437
0.850000	0.970000	0.999227464870117709772046
0.870000	0.970000	0.999644236352326243100208
0.890000	0.970000	0.999848147211525373201368
0.910000	0.970000	0.999939854997737298525351
0.930000	0.970000	0.999977860228332016134800
0.950000	0.970000	0.999992402728324347727096
0.970000	0.970000	0.999997523751578354378466
0.990000	0.970000	0.999999074278492661171924

-0.990000	0.990000	0.999999672762776681267383
-0.970000	0.990000	0.999999074278492661171924
-0.950000	0.990000	0.999996999102201633569109
-0.930000	0.990000	0.999990742514983099731296
-0.910000	0.990000	0.999973274555485014403189
-0.890000	0.990000	0.999927991737754595646948
-0.870000	0.990000	0.999819209407321718430239
-0.850000	0.990000	0.999577630458597821139222
-0.830000	0.990000	0.999082915161018547678395
-0.810000	0.990000	0.998150851050648602047488
-0.790000	0.990000	0.996538100111561075955535
-0.770000	0.990000	0.993977207811318708152726
-0.750000	0.990000	0.990243032444278026282802
-0.730000	0.990000	0.985231626668204740759904
-0.710000	0.990000	0.979016548566584376978028
-0.690000	0.990000	0.971849233354504460358214
-0.670000	0.990000	0.964094498274984279539979
-0.650000	0.990000	0.956128993543600369520163
-0.630000	0.990000	0.948250085067316894615885
-0.610000	0.990000	0.940630548439171820795934
-0.590000	0.990000	0.933330955276807761045177
-0.570000	0.990000	0.926348463463116167382339
-0.550000	0.990000	0.919660742240382744761007
-0.530000	0.990000	0.913252631764006395087563
-0.510000	0.990000	0.907119336406414289442068
-0.490000	0.990000	0.901263243771719624319871
-0.470000	0.990000	0.895686468137687819002224
-0.450000	0.990000	0.890385676298263706307523
-0.430000	0.990000	0.885356045196143859321580
-0.410000	0.990000	0.880596568903614262957547
-0.390000	0.990000	0.876096832408982728601643
-0.370000	0.990000	0.871857863773364494264229
-0.350000	0.990000	0.867875719391886568665484
-0.330000	0.990000	0.864155123486256337983491
-0.310000	0.990000	0.860688342438872933115590
-0.290000	0.990000	0.857462026683859956932565
-0.270000	0.990000	0.854480611947469270717193
-0.250000	0.990000	0.851733634992320354228923
-0.230000	0.990000	0.849214557730420982473163
-0.210000	0.990000	0.846928425466158207868261
-0.190000	0.990000	0.844870750276827120472944
-0.170000	0.990000	0.843032850436067016097752
-0.150000	0.990000	0.841415180923551941916116
-0.130000	0.990000	0.840010660033714384731240
-0.110000	0.990000	0.838808087523451040290468
-0.090000	0.990000	0.837816186639342652675566
-0.070000	0.990000	0.837039794741629150642837
-0.050000	0.990000	0.836460422486657528828857
-0.030000	0.990000	0.836062395395914537132853
-0.010000	0.990000	0.835855767088600765113426
0.010000	0.990000	0.835855767088600654091124
0.030000	0.990000	0.836062395395914426110551
0.050000	0.990000	0.836460422486657417806555
0.070000	0.990000	0.837039794741629483709744
0.090000	0.990000	0.837816186639342763697869
0.110000	0.990000	0.838808087523451040290468
0.130000	0.990000	0.840010660033714384731240
0.150000	0.990000	0.841415180923552052938419
0.170000	0.990000	0.843032850436067238142357
0.190000	0.990000	0.844870750276827120472944
0.210000	0.990000	0.846928425466158207868261
0.230000	0.990000	0.849214557730420760428558
0.250000	0.990000	0.851733634992320576273528
0.270000	0.990000	0.854480611947469270717193
0.290000	0.990000	0.857462026683860067954868
0.310000	0.990000	0.860688342438873155160195
0.330000	0.990000	0.864155123486256449005793
0.350000	0.990000	0.867875719391886790710089
0.370000	0.990000	0.871857863773364494264229
0.390000	0.990000	0.876096832408982728601643
0.410000	0.990000	0.880596568903614262957547
0.430000	0.990000	0.885356045196143970343883
0.450000	0.990000	0.890385676298263706307523
0.470000	0.990000	0.895686468137688041046829
0.490000	0.990000	0.901263243771719624319871
0.510000	0.990000	0.907119336406414178419766
0.530000	0.990000	0.913252631764006395087563
0.550000	0.990000	0.919660742240382744761007
0.570000	0.990000	0.926348463463116167382339
0.590000	0.990000	0.933330955276807761045177
0.610000	0.990000	0.940630548439171709773632
0.630000	0.990000	0.948250085067316894615885
0.650000	0.990000	0.956128993543600369520163
0.670000	0.990000	0.964094498274984390562281
0.690000	0.990000	0.971849233354504460358214
0.710000	0.990000	0.979016548566584376978028
0.730000	0.990000	0.985231626668204740759904
0.750000	0.990000	0.990243032444278026282802
0.770000	0.990000	0.993977207811318708152726
0.790000	0.990000	0.996538100111561075955535
0.810000	0.990000	0.998150851050648602047488
0.830000	0.990000	0.999082915161018547678395
0.850000	0.990000	0.999577630458597821139222
0.870000	0.990000	0.999819209407321718430239
0.890000	0.990000	0.999927991737754595646948
0.910000	0.990000	0.999973274555485014403189
0.930000	0.990000	0.999990742514983099731296
0.950000	0.990000	0.999996999102201633569109
0.970000	0.990000	0.999999074278492661171924
0.990000	0.990000	0.999999672762776681267383



==> Data_files___plots/Cylindrical_explosion/rho_isotermal_3d/eps1/outputRHO_t0p4.dat <==
-0.990000	-0.990000	0.988829693156348388249910
-0.970000	-0.990000	0.986270519166178361025743
-0.950000	-0.990000	0.981408663225559751985827
-0.930000	-0.990000	0.974725171742899298976681
-0.910000	-0.990000	0.966840827479808373468018
-0.890000	-0.990000	0.958382197102375932296070
-0.870000	-0.990000	0.949842039461284315393641
-0.850000	-0.990000	0.941505438613615464049644
-0.830000	-0.990000	0.933470957237441889553509
-0.810000	-0.990000	0.925731097419334791887024
-0.790000	-0.990000	0.918251839781472956047992
-0.770000	-0.990000	0.911015787988525449492272
-0.750000	-0.990000	0.904024962742020710138036
-0.730000	-0.990000	0.897283837641623005509928
-0.710000	-0.990000	0.890791775583215539313642
-0.690000	-0.990000	0.884546376495185859845094
-0.670000	-0.990000	0.878544811374344924992386
-0.650000	-0.990000	0.872786337620369834233713
-0.630000	-0.990000	0.867270697298729964508368
-0.610000	-0.990000	0.861995629212876757208051
-0.590000	-0.990000	0.856959665434163464503570
-0.570000	-0.990000	0.852160633661262600924147
-0.550000	-0.990000	0.847598483939623226213200
-0.530000	-0.990000	0.843271220172573165996255
-0.510000	-0.990000	0.839174491430597968566474
-0.490000	-0.990000	0.835303470954859461627962
-0.470000	-0.990000	0.831657911562651008807734
-0.450000	-0.990000	0.828236239299059984197982
-0.430000	-0.990000	0.825035125190346274592912
-0.410000	-0.990000	0.822048452753080582944278
-0.390000	-0.990000	0.819271397260052713917844
-0.370000	-0.990000	0.816697534955357462571612
-0.350000	-0.990000	0.814322587753933957444019
-0.330000	-0.990000	0.812139057632706440337245
-0.310000	-0.990000	0.810141740334210602725307
-0.290000	-0.990000	0.808327487873781391769512
-0.270000	-0.990000	0.806690232139859575433150
-0.250000	-0.990000	0.805225303687529758711605
-0.230000	-0.990000	0.803923487258076052697220
-0.210000	-0.990000	0.802777802652547611828027
-0.190000	-0.990000	0.801782771850945041869352
-0.170000	-0.990000	0.800928463780169908048379
-0.150000	-0.990000	0.800207796064154930348877
-0.130000	-0.990000	0.799615003657418221827413
-0.110000	-0.990000	0.799138050712314695900318
-0.090000	-0.990000	0.798762948137444528384776
-0.070000	-0.990000	0.798478069002615198357375
-0.050000	-0.990000	0.798275361521439519307819
-0.030000	-0.990000	0.798153937418871639586371
-0.010000	-0.990000	0.798107058117159540167052
0.010000	-0.990000	0.798107058117159429144749
0.030000	-0.990000	0.798153937418871528564068
0.050000	-0.990000	0.798275361521439519307819
0.070000	-0.990000	0.798478069002615420401980
0.090000	-0.990000	0.798762948137444306340171
0.110000	-0.990000	0.799138050712314473855713
0.130000	-0.990000	0.799615003657418221827413
0.150000	-0.990000	0.800207796064155041371180
0.170000	-0.990000	0.800928463780170019070681
0.190000	-0.990000	0.801782771850945152891654
0.210000	-0.990000	0.802777802652547611828027
0.230000	-0.990000	0.803923487258075830652615
0.250000	-0.990000	0.805225303687529536667000
0.270000	-0.990000	0.806690232139859464410847
0.290000	-0.990000	0.808327487873781391769512
0.310000	-0.990000	0.810141740334210713747609
0.330000	-0.990000	0.812139057632706329314942
0.350000	-0.990000	0.814322587753934068466322
0.370000	-0.990000	0.816697534955357573593915
0.390000	-0.990000	0.819271397260052824940146
0.410000	-0.990000	0.822048452753080693966581
0.430000	-0.990000	0.825035125190346274592912
0.450000	-0.990000	0.828236239299059984197982
0.470000	-0.990000	0.831657911562651008807734
0.490000	-0.990000	0.835303470954859239583357
0.510000	-0.990000	0.839174491430597746521869
0.530000	-0.990000	0.843271220172573165996255
0.550000	-0.990000	0.847598483939623115190898
0.570000	-0.990000	0.852160633661262711946449
0.590000	-0.990000	0.856959665434163464503570
0.610000	-0.990000	0.861995629212876646185748
0.630000	-0.990000	0.867270697298729853486066
0.650000	-0.990000	0.872786337620369723211411
0.670000	-0.990000	0.878544811374344702947781
0.690000	-0.990000	0.884546376495185859845094
0.710000	-0.990000	0.890791775583215650335944
0.730000	-0.990000	0.897283837641623005509928
0.750000	-0.990000	0.904024962742020821160338
0.770000	-0.990000	0.911015787988525671536877
0.790000	-0.990000	0.918251839781472956047992
0.810000	-0.990000	0.925731097419334680864722
0.830000	-0.990000	0.933470957237441889553509
0.850000	-0.990000	0.941505438613615575071947
0.870000	-0.990000	0.949842039461284315393641
0.890000	-0.990000	0.958382197102376043318372
0.910000	-0.990000	0.966840827479808373468018
0.930000	-0.990000	0.974725171742899187954379
0.950000	-0.990000	0.981408663225559863008129
0.970000	-0.990000	0.986270519166178138981138
0.990000	-0.990000	0.988829693156348388249910

-0.990000	-0.970000	0.986270519166178361025743
-0.970000	-0.970000	0.983908995195262425781380
-0.950000	-0.970000	0.979450845454199692241559
-0.930000	-0.970000	0.973347759764573439156266
-0.910000	-0.970000	0.966112546115689752035394
-0.890000	-0.970000	0.958216045258525772609914
-0.870000	-0.970000	0.950032000656891306711316
-0.850000	-0.970000	0.941830151573141094445418
-0.830000	-0.970000	0.933788805872714289257885
-0.810000	-0.970000	0.926004339343611260204625
-0.790000	-0.970000	0.918504450140626649279341
-0.770000	-0.970000	0.911276598554589423173411
-0.750000	-0.970000	0.904299648012596546386987
-0.730000	-0.970000	0.897562852858600268568523
-0.710000	-0.970000	0.891069155869861684315936
-0.690000	-0.970000	0.884824048366991577907470
-0.670000	-0.970000	0.878826505304587279887585
-0.650000	-0.970000	0.873072674981892449252996
-0.630000	-0.970000	0.867559290014070394470025
-0.610000	-0.970000	0.862285671903864070486634
-0.590000	-0.970000	0.857252090098771790671606
-0.570000	-0.970000	0.852457043363002986424704
-0.550000	-0.970000	0.847899213573138132993279
-0.530000	-0.970000	0.843575635532727741150438
-0.510000	-0.970000	0.839482156212230656855411
-0.490000	-0.970000	0.835614862782781187000580
-0.470000	-0.970000	0.831974218737504989107379
-0.450000	-0.970000	0.828558959110820114624119
-0.430000	-0.970000	0.825364810318324981786020
-0.410000	-0.970000	0.822385631578192888291312
-0.390000	-0.970000	0.819615929675958088118648
-0.370000	-0.970000	0.817050432480266097812205
-0.350000	-0.970000	0.814685518235517935892176
-0.330000	-0.970000	0.812515510269489871220117
-0.310000	-0.970000	0.810537550548684038176361
-0.290000	-0.970000	0.808748972816863531676290
-0.270000	-0.970000	0.807145499249253495221978
-0.250000	-0.970000	0.805725175660248815745490
-0.230000	-0.970000	0.804481408850657220277469
-0.210000	-0.970000	0.803409214007538508006689
-0.190000	-0.970000	0.802502368111163377761841
-0.170000	-0.970000	0.801749522522835156301824
-0.150000	-0.970000	0.801142663775026631078902
-0.130000	-0.970000	0.800672996473439702036501
-0.110000	-0.970000	0.800323333348380572260794
-0.090000	-0.970000	0.800072730991463587635337
-0.070000	-0.970000	0.799900760256155973770831
-0.050000	-0.970000	0.799791075964570441492185
-0.030000	-0.970000	0.799736354016489348062180
-0.010000	-0.970000	0.799724549303885479112353
0.010000	-0.970000	0.799724549303885368090050
0.030000	-0.970000	0.799736354016489126017575
0.050000	-0.970000	0.799791075964570441492185
0.070000	-0.970000	0.799900760256155973770831
0.090000	-0.970000	0.800072730991463698657640
0.110000	-0.970000	0.800323333348380350216189
0.130000	-0.970000	0.800672996473439591014198
0.150000	-0.970000	0.801142663775026631078902
0.170000	-0.970000	0.801749522522835267324126
0.190000	-0.970000	0.802502368111163488784143
0.210000	-0.970000	0.803409214007538396984387
0.230000	-0.970000	0.804481408850657220277469
0.250000	-0.970000	0.805725175660248704723188
0.270000	-0.970000	0.807145499249253162155071
0.290000	-0.970000	0.808748972816863420653988
0.310000	-0.970000	0.810537550548684260220966
0.330000	-0.970000	0.812515510269489982242419
0.350000	-0.970000	0.814685518235518157936781
0.370000	-0.970000	0.817050432480266541901415
0.390000	-0.970000	0.819615929675958421185555
0.410000	-0.970000	0.822385631578193332380522
0.430000	-0.970000	0.825364810318324981786020
0.450000	-0.970000	0.828558959110820225646421
0.470000	-0.970000	0.831974218737505100129681
0.490000	-0.970000	0.835614862782781075978278
0.510000	-0.970000	0.839482156212230545833108
0.530000	-0.970000	0.843575635532727741150438
0.550000	-0.970000	0.847899213573138355037884
0.570000	-0.970000	0.852457043363003319491611
0.590000	-0.970000	0.857252090098771901693908
0.610000	-0.970000	0.862285671903864070486634
0.630000	-0.970000	0.867559290014070394470025
0.650000	-0.970000	0.873072674981892449252996
0.670000	-0.970000	0.878826505304587279887585
0.690000	-0.970000	0.884824048366991577907470
0.710000	-0.970000	0.891069155869861573293633
0.730000	-0.970000	0.897562852858600490613128
0.750000	-0.970000	0.904299648012596657409290
0.770000	-0.970000	0.911276598554589645218016
0.790000	-0.970000	0.918504450140626760301643
0.810000	-0.970000	0.926004339343611371226928
0.830000	-0.970000	0.933788805872714289257885
0.850000	-0.970000	0.941830151573141205467721
0.870000	-0.970000	0.950032000656891306711316
0.890000	-0.970000	0.958216045258525661587612
0.910000	-0.970000	0.966112546115689752035394
0.930000	-0.970000	0.973347759764573550178568
0.950000	-0.970000	0.979450845454199581219257
0.970000	-0.970000	0.983908995195262425781380
0.990000	-0.970000	0.986270519166178361025743

-0.990000	-0.950000	0.981408663225559751985827
-0.970000	-0.950000	0.979450845454199692241559
-0.950000	-0.950000	0.975756076030731223092118
-0.930000	-0.950000	0.970670875510267761043792
-0.910000	-0.950000	0.964526238811088121316573
-0.890000	-0.950000	0.957586637458204492645564
-0.870000	-0.950000	0.950082037212713448326440
-0.850000	-0.950000	0.942253877531977312997924
-0.830000	-0.950000	0.934349044430090924784338
-0.810000	-0.950000	0.926568756669596260699961
-0.790000	-0.950000	0.919031969588750441424452
-0.770000	-0.950000	0.911779965860763930152189
-0.750000	-0.950000	0.904804154140914862480827
-0.730000	-0.950000	0.898081497373682036133857
-0.710000	-0.950000	0.891599547793817670537919
-0.690000	-0.950000	0.885357412678756672264058
-0.670000	-0.950000	0.879359631878852909814270
-0.650000	-0.950000	0.873609500033282637687648
-0.630000	-0.950000	0.868103965980539404867500
-0.610000	-0.950000	0.862838999046142696158768
-0.590000	-0.950000	0.857811537685390645968653
-0.570000	-0.950000	0.853021329419760721002319
-0.550000	-0.950000	0.848469520842359825607559
-0.530000	-0.950000	0.844154740804168635115445
-0.510000	-0.950000	0.840071834953221685537983
-0.490000	-0.950000	0.836215168428916744147728
-0.470000	-0.950000	0.832584528915956023631395
-0.450000	-0.950000	0.829179575743058117076600
-0.430000	-0.950000	0.825997207990815440759036
-0.410000	-0.950000	0.823032452427606586731201
-0.390000	-0.950000	0.820280301275352563550314
-0.370000	-0.950000	0.817737580538102193372652
-0.350000	-0.950000	0.815402561687105786880636
-0.330000	-0.950000	0.813274840447392621811673
-0.310000	-0.950000	0.811356043805821602887818
-0.290000	-0.950000	0.809648541558459000633263
-0.270000	-0.950000	0.808155741574987152020526
-0.250000	-0.950000	0.806882040639885222965688
-0.230000	-0.950000	0.805829107493115204263745
-0.210000	-0.950000	0.804999170884044046303529
-0.190000	-0.950000	0.804386642577416099975096
-0.170000	-0.950000	0.803977050335639598088733
-0.150000	-0.950000	0.803755722450749110485901
-0.130000	-0.950000	0.803701718714062485204863
-0.110000	-0.950000	0.803781702366255346170476
-0.090000	-0.950000	0.803952343217460563273846
-0.070000	-0.950000	0.804164293510725824987162
-0.050000	-0.950000	0.804372438123891475569849
-0.030000	-0.950000	0.804545427220097697507128
-0.010000	-0.950000	0.804652833980422421689127
0.010000	-0.950000	0.804652833980422421689127
0.030000	-0.950000	0.804545427220097808529431
0.050000	-0.950000	0.804372438123891364547546
0.070000	-0.950000	0.804164293510725936009464
0.090000	-0.950000	0.803952343217460563273846
0.110000	-0.950000	0.803781702366255346170476
0.130000	-0.950000	0.803701718714062263160258
0.150000	-0.950000	0.803755722450749110485901
0.170000	-0.950000	0.803977050335639598088733
0.190000	-0.950000	0.804386642577415988952794
0.210000	-0.950000	0.804999170884043935281227
0.230000	-0.950000	0.805829107493115093241443
0.250000	-0.950000	0.806882040639885111943386
0.270000	-0.950000	0.808155741574987040998224
0.290000	-0.950000	0.809648541558458778588658
0.310000	-0.950000	0.811356043805821602887818
0.330000	-0.950000	0.813274840447392510789371
0.350000	-0.950000	0.815402561687105786880636
0.370000	-0.950000	0.817737580538102526439559
0.390000	-0.950000	0.820280301275352896617221
0.410000	-0.950000	0.823032452427606697753504
0.430000	-0.950000	0.825997207990815551781338
0.450000	-0.950000	0.829179575743058006054298
0.470000	-0.950000	0.832584528915955912609093
0.490000	-0.950000	0.836215168428916522103123
0.510000	-0.950000	0.840071834953221685537983
0.530000	-0.950000	0.844154740804168635115445
0.550000	-0.950000	0.848469520842359825607559
0.570000	-0.950000	0.853021329419760832024622
0.590000	-0.950000	0.857811537685390534946350
0.610000	-0.950000	0.862838999046142807181070
0.630000	-0.950000	0.868103965980539404867500
0.650000	-0.950000	0.873609500033282526665346
0.670000	-0.950000	0.879359631878852909814270
0.690000	-0.950000	0.885357412678756894308663
0.710000	-0.950000	0.891599547793817670537919
0.730000	-0.950000	0.898081497373682036133857
0.750000	-0.950000	0.904804154140914751458524
0.770000	-0.950000	0.911779965860764263219096
0.790000	-0.950000	0.919031969588750774491359
0.810000	-0.950000	0.926568756669596482744566
0.830000	-0.950000	0.934349044430091035806640
0.850000	-0.950000	0.942253877531977424020226
0.870000	-0.950000	0.950082037212713448326440
0.890000	-0.950000	0.957586637458204492645564
0.910000	-0.950000	0.964526238811088121316573
0.930000	-0.950000	0.970670875510267872066095
0.950000	-0.950000	0.975756076030731334114421
0.970000	-0.950000	0.979450845454199803263862
0.990000	-0.950000	0.981408663225559751985827

-0.990000	-0.930000	0.974725171742899298976681
-0.970000	-0.930000	0.973347759764573439156266
-0.950000	-0.930000	0.970670875510267761043792
-0.930000	-0.930000	0.966833402044978473810488
-0.910000	-0.930000	0.961958939000404411601153
-0.890000	-0.930000	0.956159093109272495425444
-0.870000	-0.930000	0.949580231355475756771511
-0.850000	-0.930000	0.942428787976530402126230
-0.830000	-0.930000	0.934944846117177874589288
-0.810000	-0.930000	0.927357635717917516693376
-0.790000	-0.930000	0.919856767157590127226285
-0.770000	-0.930000	0.912572071298891507318274
-0.750000	-0.930000	0.905562287348177119561399
-0.730000	-0.930000	0.898832676169098232499266
-0.710000	-0.930000	0.892365502779454700110762
-0.690000	-0.930000	0.886141724581714695929691
-0.670000	-0.930000	0.880155245899505112028294
-0.650000	-0.930000	0.874409388570678069996234
-0.630000	-0.930000	0.868907461655121671206814
-0.610000	-0.930000	0.863650797728301222733194
-0.590000	-0.930000	0.858636110177760758510601
-0.570000	-0.930000	0.853859915251544365766279
-0.550000	-0.930000	0.849320204033222503348100
-0.530000	-0.930000	0.845016103697774023650879
-0.510000	-0.930000	0.840944798130178305939353
-0.490000	-0.930000	0.837102561232002551072640
-0.470000	-0.930000	0.833489419200350023508861
-0.450000	-0.930000	0.830104357714232632403650
-0.430000	-0.930000	0.826944470327920955199374
-0.410000	-0.930000	0.824006914976618931589769
-0.390000	-0.930000	0.821291081501351771798625
-0.370000	-0.930000	0.818801779099589177590701
-0.350000	-0.930000	0.816546855069331223297979
-0.330000	-0.930000	0.814538286744735717803678
-0.310000	-0.930000	0.812790855139934875772667
-0.290000	-0.930000	0.811325523110081991973175
-0.270000	-0.930000	0.810166905600111508789496
-0.250000	-0.930000	0.809341109108698608665122
-0.230000	-0.930000	0.808874078723583411765219
-0.210000	-0.930000	0.808784522208478739990767
-0.190000	-0.930000	0.809074172727361706769500
-0.170000	-0.930000	0.809728269965715230505054
-0.150000	-0.930000	0.810714394793893844415322
-0.130000	-0.930000	0.811974941849092357593065
-0.110000	-0.930000	0.813421351663670799680972
-0.090000	-0.930000	0.814933800749212400305055
-0.070000	-0.930000	0.816371351837664183115351
-0.050000	-0.930000	0.817597368405008739777884
-0.030000	-0.930000	0.818500070302469961980307
-0.010000	-0.930000	0.818990892130266656678828
0.010000	-0.930000	0.818990892130266767701130
0.030000	-0.930000	0.818500070302470073002610
0.050000	-0.930000	0.817597368405008628755581
0.070000	-0.930000	0.816371351837664072093048
0.090000	-0.930000	0.814933800749212178260450
0.110000	-0.930000	0.813421351663670799680972
0.130000	-0.930000	0.811974941849092357593065
0.150000	-0.930000	0.810714394793893955437625
0.170000	-0.930000	0.809728269965715119482752
0.190000	-0.930000	0.809074172727361706769500
0.210000	-0.930000	0.808784522208478739990767
0.230000	-0.930000	0.808874078723583411765219
0.250000	-0.930000	0.809341109108698608665122
0.270000	-0.930000	0.810166905600111286744891
0.290000	-0.930000	0.811325523110081769928570
0.310000	-0.930000	0.812790855139934764750365
0.330000	-0.930000	0.814538286744735495759073
0.350000	-0.930000	0.816546855069331223297979
0.370000	-0.930000	0.818801779099589177590701
0.390000	-0.930000	0.821291081501351882820927
0.410000	-0.930000	0.824006914976618931589769
0.430000	-0.930000	0.826944470327920733154770
0.450000	-0.930000	0.830104357714232632403650
0.470000	-0.930000	0.833489419200349912486558
0.490000	-0.930000	0.837102561232002662094942
0.510000	-0.930000	0.840944798130178305939353
0.530000	-0.930000	0.845016103697774356717787
0.550000	-0.930000	0.849320204033222503348100
0.570000	-0.930000	0.853859915251544365766279
0.590000	-0.930000	0.858636110177760536465996
0.610000	-0.930000	0.863650797728301222733194
0.630000	-0.930000	0.868907461655121671206814
0.650000	-0.930000	0.874409388570678292040839
0.670000	-0.930000	0.880155245899505334072899
0.690000	-0.930000	0.886141724581714584907388
0.710000	-0.930000	0.892365502779454700110762
0.730000	-0.930000	0.898832676169098232499266
0.750000	-0.930000	0.905562287348177008539096
0.770000	-0.930000	0.912572071298891396295971
0.790000	-0.930000	0.919856767157590460293193
0.810000	-0.930000	0.927357635717917627715678
0.830000	-0.930000	0.934944846117177985611590
0.850000	-0.930000	0.942428787976530513148532
0.870000	-0.930000	0.949580231355475645749209
0.890000	-0.930000	0.956159093109272495425444
0.910000	-0.930000	0.961958939000404411601153
0.930000	-0.930000	0.966833402044978473810488
0.950000	-0.930000	0.970670875510267872066095
0.970000	-0.930000	0.973347759764573550178568
0.990000	-0.930000	0.974725171742899298976681

-0.990000	-0.910000	0.966840827479808373468018
-0.970000	-0.910000	0.966112546115689752035394
-0.950000	-0.910000	0.964526238811088121316573
-0.930000	-0.910000	0.961958939000404411601153
-0.910000	-0.910000	0.958346699405066337895676
-0.890000	-0.910000	0.953723630543055089781035
-0.870000	-0.910000	0.948212007579565363535323
-0.850000	-0.910000	0.941980952566407014892036
-0.830000	-0.910000	0.935213258666046320932708
-0.810000	-0.910000	0.928102544876518109617791
-0.790000	-0.910000	0.920853014009311299226113
-0.770000	-0.910000	0.913649976885685943805981
-0.750000	-0.910000	0.906627391371438773326474
-0.730000	-0.910000	0.899861442718864812384538
-0.710000	-0.910000	0.893376328121798790604657
-0.690000	-0.910000	0.887161394898442923206971
-0.670000	-0.910000	0.881198250918434955458736
-0.650000	-0.910000	0.875474310663620691741471
-0.630000	-0.910000	0.869986122022681107601727
-0.610000	-0.910000	0.864737254474630345768560
-0.590000	-0.910000	0.859730716292059660155189
-0.570000	-0.910000	0.854967899812161702399749
-0.550000	-0.910000	0.850446879750822004595534
-0.530000	-0.910000	0.846163880376364918589616
-0.510000	-0.910000	0.842112866714367802600805
-0.490000	-0.910000	0.838289784555816597233502
-0.470000	-0.910000	0.834697706921061710616527
-0.450000	-0.910000	0.831341085362406362335719
-0.430000	-0.910000	0.828223332068297346530983
-0.410000	-0.910000	0.825349986615708908210820
-0.390000	-0.910000	0.822732551782592969047414
-0.370000	-0.910000	0.820393116322856719158096
-0.350000	-0.910000	0.818366375616995656017139
-0.330000	-0.910000	0.816700259348377421986243
-0.310000	-0.910000	0.815455323972345325067579
-0.290000	-0.910000	0.814710840756213028335253
-0.270000	-0.910000	0.814558077076845021835538
-0.250000	-0.910000	0.815095120868731037866439
-0.230000	-0.910000	0.816420104052634432179048
-0.210000	-0.910000	0.818612611181373739377420
-0.190000	-0.910000	0.821723769803181736115505
-0.170000	-0.910000	0.825740855472674950554790
-0.150000	-0.910000	0.830565280741046629842117
-0.130000	-0.910000	0.836038317489475879540350
-0.110000	-0.910000	0.841821365339961991125506
-0.090000	-0.910000	0.847500718623799609297009
-0.070000	-0.910000	0.852644182188814658829301
-0.050000	-0.910000	0.856865981470047222146036
-0.030000	-0.910000	0.859867252631184020295052
-0.010000	-0.910000	0.861431664350182257905431
0.010000	-0.910000	0.861431664350182146883128
0.030000	-0.910000	0.859867252631183909272750
0.050000	-0.910000	0.856865981470047333168338
0.070000	-0.910000	0.852644182188814436784696
0.090000	-0.910000	0.847500718623799276230102
0.110000	-0.910000	0.841821365339961880103203
0.130000	-0.910000	0.836038317489475990562653
0.150000	-0.910000	0.830565280741046629842117
0.170000	-0.910000	0.825740855472674839532488
0.190000	-0.910000	0.821723769803181514070900
0.210000	-0.910000	0.818612611181373739377420
0.230000	-0.910000	0.816420104052634432179048
0.250000	-0.910000	0.815095120868731148888742
0.270000	-0.910000	0.814558077076844910813236
0.290000	-0.910000	0.814710840756212806290648
0.310000	-0.910000	0.815455323972345103022974
0.330000	-0.910000	0.816700259348377199941638
0.350000	-0.910000	0.818366375616995544994836
0.370000	-0.910000	0.820393116322856719158096
0.390000	-0.910000	0.822732551782593080069717
0.410000	-0.910000	0.825349986615709130255425
0.430000	-0.910000	0.828223332068297346530983
0.450000	-0.910000	0.831341085362406473358021
0.470000	-0.910000	0.834697706921061821638830
0.490000	-0.910000	0.838289784555816819278107
0.510000	-0.910000	0.842112866714368024645410
0.530000	-0.910000	0.846163880376365029611918
0.550000	-0.910000	0.850446879750822115617837
0.570000	-0.910000	0.854967899812161702399749
0.590000	-0.910000	0.859730716292059660155189
0.610000	-0.910000	0.864737254474630345768560
0.630000	-0.910000	0.869986122022681329646332
0.650000	-0.910000	0.875474310663620913786076
0.670000	-0.910000	0.881198250918434955458736
0.690000	-0.910000	0.887161394898442923206971
0.710000	-0.910000	0.893376328121798901626960
0.730000	-0.910000	0.899861442718864923406841
0.750000	-0.910000	0.906627391371438662304172
0.770000	-0.910000	0.913649976885685943805981
0.790000	-0.910000	0.920853014009311521270718
0.810000	-0.910000	0.928102544876518220640094
0.830000	-0.910000	0.935213258666046431955010
0.850000	-0.910000	0.941980952566407125914338
0.870000	-0.910000	0.948212007579565252513021
0.890000	-0.910000	0.953723630543054867736430
0.910000	-0.910000	0.958346699405066337895676
0.930000	-0.910000	0.961958939000404411601153
0.950000	-0.910000	0.964526238811088010294270
0.970000	-0.910000	0.966112546115689752035394
0.990000	-0.910000	0.966840827479808373468018

-0.990000	-0.890000	0.958382197102375932296070
-0.970000	-0.890000	0.958216045258525772609914
-0.950000	-0.890000	0.957586637458204492645564
-0.930000	-0.890000	0.956159093109272495425444
-0.910000	-0.890000	0.953723630543055089781035
-0.890000	-0.890000	0.950254416067963791903139
-0.870000	-0.890000	0.945850579489936893473612
-0.850000	-0.890000	0.940650757401813475411245
-0.830000	-0.890000	0.934793072659732326989968
-0.810000	-0.890000	0.928424169754202499582618
-0.790000	-0.890000	0.921711482835133155688823
-0.770000	-0.890000	0.914831396841491506499722
-0.750000	-0.890000	0.907950246702385221908571
-0.730000	-0.890000	0.901206841527556590243364
-0.710000	-0.890000	0.894692822238284168889777
-0.690000	-0.890000	0.888449552772112238763214
-0.670000	-0.890000	0.882482944483558351400632
-0.650000	-0.890000	0.876779159099766336460391
-0.630000	-0.890000	0.871321007575884043383496
-0.610000	-0.890000	0.866098813545041257278001
-0.590000	-0.890000	0.861110443257820712403827
-0.570000	-0.890000	0.856360395259581297366935
-0.550000	-0.890000	0.851853299382327677768956
-0.530000	-0.890000	0.847591061436816062268917
-0.510000	-0.890000	0.843569219397888647726802
-0.490000	-0.890000	0.839783131178958086593411
-0.470000	-0.890000	0.836237257255501242880769
-0.450000	-0.890000	0.832944519345636069651562
-0.430000	-0.890000	0.829925349473603080063810
-0.410000	-0.890000	0.827212931370296389310681
-0.390000	-0.890000	0.824860777043177839651378
-0.370000	-0.890000	0.822948308448666066006183
-0.350000	-0.890000	0.821591600526209941968148
-0.330000	-0.890000	0.820947878496293359518177
-0.310000	-0.890000	0.821219524184309879188959
-0.290000	-0.890000	0.822663019455024957515832
-0.270000	-0.890000	0.825579982870523809701524
-0.250000	-0.890000	0.830314626829653845696555
-0.230000	-0.890000	0.837196374107270657738411
-0.210000	-0.890000	0.846513564409619112538508
-0.190000	-0.890000	0.858297002409004750056454
-0.170000	-0.890000	0.872019254621418937745148
-0.150000	-0.890000	0.886783239307842530152470
-0.130000	-0.890000	0.901518320221633029376562
-0.110000	-0.890000	0.915323134156696638363826
-0.090000	-0.890000	0.927502668531170582078005
-0.070000	-0.890000	0.937584219821539277539557
-0.050000	-0.890000	0.945288974258030934016972
-0.030000	-0.890000	0.950479743939801502428111
-0.010000	-0.890000	0.953089551783337984858235
0.010000	-0.890000	0.953089551783337984858235
0.030000	-0.890000	0.950479743939801391405808
0.050000	-0.890000	0.945288974258031045039274
0.070000	-0.890000	0.937584219821538944472650
0.090000	-0.890000	0.927502668531170360033400
0.110000	-0.890000	0.915323134156696527341524
0.130000	-0.890000	0.901518320221632807331957
0.150000	-0.890000	0.886783239307842419130168
0.170000	-0.890000	0.872019254621418715700543
0.190000	-0.890000	0.858297002409004639034151
0.210000	-0.890000	0.846513564409619112538508
0.230000	-0.890000	0.837196374107270657738411
0.250000	-0.890000	0.830314626829653845696555
0.270000	-0.890000	0.825579982870523809701524
0.290000	-0.890000	0.822663019455025068538134
0.310000	-0.890000	0.821219524184309879188959
0.330000	-0.890000	0.820947878496293359518177
0.350000	-0.890000	0.821591600526209830945845
0.370000	-0.890000	0.822948308448666066006183
0.390000	-0.890000	0.824860777043177839651378
0.410000	-0.890000	0.827212931370296278288379
0.430000	-0.890000	0.829925349473602969041508
0.450000	-0.890000	0.832944519345636180673864
0.470000	-0.890000	0.836237257255501353903071
0.490000	-0.890000	0.839783131178958308638016
0.510000	-0.890000	0.843569219397888869771407
0.530000	-0.890000	0.847591061436816284313522
0.550000	-0.890000	0.851853299382327788791258
0.570000	-0.890000	0.856360395259581408389238
0.590000	-0.890000	0.861110443257820490359222
0.610000	-0.890000	0.866098813545041146255699
0.630000	-0.890000	0.871321007575884265428101
0.650000	-0.890000	0.876779159099766669527298
0.670000	-0.890000	0.882482944483558462422934
0.690000	-0.890000	0.888449552772112349785516
0.710000	-0.890000	0.894692822238284390934382
0.730000	-0.890000	0.901206841527556923310271
0.750000	-0.890000	0.907950246702385221908571
0.770000	-0.890000	0.914831396841491617522024
0.790000	-0.890000	0.921711482835133266711125
0.810000	-0.890000	0.928424169754202610604921
0.830000	-0.890000	0.934793072659732438012270
0.850000	-0.890000	0.940650757401813475411245
0.870000	-0.890000	0.945850579489936782451309
0.890000	-0.890000	0.950254416067963791903139
0.910000	-0.890000	0.953723630543054867736430
0.930000	-0.890000	0.956159093109272384403141
0.950000	-0.890000	0.957586637458204492645564
0.970000	-0.890000	0.958216045258525661587612
0.990000	-0.890000	0.958382197102375932296070

-0.990000	-0.870000	0.949842039461284315393641
-0.970000	-0.870000	0.950032000656891306711316
-0.950000	-0.870000	0.950082037212713448326440
-0.930000	-0.870000	0.949580231355475756771511
-0.910000	-0.870000	0.948212007579565363535323
-0.890000	-0.870000	0.945850579489936893473612
-0.870000	-0.870000	0.942529086893576728556354
-0.850000	-0.870000	0.938361529842857700067782
-0.830000	-0.870000	0.933477332799750092462432
-0.810000	-0.870000	0.927999856370309239572691
-0.790000	-0.870000	0.922052046391150570414652
-0.770000	-0.870000	0.915764640728643830591693
-0.750000	-0.870000	0.909281695514984722450436
-0.730000	-0.870000	0.902753543132947200433591
-0.710000	-0.870000	0.896314637745006304037076
-0.690000	-0.870000	0.890066037496528461581136
-0.670000	-0.870000	0.884069438744032431998221
-0.650000	-0.870000	0.878348138560451796585937
-0.630000	-0.870000	0.872898725608638792472505
-0.610000	-0.870000	0.867706230261273137038813
-0.590000	-0.870000	0.862755046474669606837438
-0.570000	-0.870000	0.858038632842105575271319
-0.550000	-0.870000	0.853558855054834086928395
-0.530000	-0.870000	0.849323365077064518224859
-0.510000	-0.870000	0.845337922441942168916285
-0.490000	-0.870000	0.841610481745097893657714
-0.470000	-0.870000	0.838162329195527466829674
-0.450000	-0.870000	0.835034428107097492777200
-0.430000	-0.870000	0.832294437996761615750074
-0.410000	-0.870000	0.830051437452015150597617
-0.390000	-0.870000	0.828478167721889202645968
-0.370000	-0.870000	0.827829578826314804729236
-0.350000	-0.870000	0.828470105392680844502706
-0.330000	-0.870000	0.830894962257153979479085
-0.310000	-0.870000	0.835746605586372370844117
-0.290000	-0.870000	0.843843179856518466053217
-0.270000	-0.870000	0.856077053546819510820853
-0.250000	-0.870000	0.873290298682468768554088
-0.230000	-0.870000	0.895121400532125743865208
-0.210000	-0.870000	0.919939101474389731016856
-0.190000	-0.870000	0.945447415998089124578030
-0.170000	-0.870000	0.969615938095648610683952
-0.150000	-0.870000	0.991083978274733934377139
-0.130000	-0.870000	1.009232586570237844014741
-0.110000	-0.870000	1.023995959917520792714640
-0.090000	-0.870000	1.035600444047709789430201
-0.070000	-0.870000	1.044372544170445005207171
-0.050000	-0.870000	1.050634907345804114342513
-0.030000	-0.870000	1.054651484751554013641339
-0.010000	-0.870000	1.056608528637880350942169
0.010000	-0.870000	1.056608528637880572986774
0.030000	-0.870000	1.054651484751554235685944
0.050000	-0.870000	1.050634907345804336387118
0.070000	-0.870000	1.044372544170444561117961
0.090000	-0.870000	1.035600444047709789430201
0.110000	-0.870000	1.023995959917520792714640
0.130000	-0.870000	1.009232586570237844014741
0.150000	-0.870000	0.991083978274733823354836
0.170000	-0.870000	0.969615938095648610683952
0.190000	-0.870000	0.945447415998089124578030
0.210000	-0.870000	0.919939101474389731016856
0.230000	-0.870000	0.895121400532125632842906
0.250000	-0.870000	0.873290298682468546509483
0.270000	-0.870000	0.856077053546819399798551
0.290000	-0.870000	0.843843179856518355030914
0.310000	-0.870000	0.835746605586372037777210
0.330000	-0.870000	0.830894962257153868456783
0.350000	-0.870000	0.828470105392680955525009
0.370000	-0.870000	0.827829578826315026773841
0.390000	-0.870000	0.828478167721889313668271
0.410000	-0.870000	0.830051437452015039575315
0.430000	-0.870000	0.832294437996761504727772
0.450000	-0.870000	0.835034428107097492777200
0.470000	-0.870000	0.838162329195527577851976
0.490000	-0.870000	0.841610481745098115702319
0.510000	-0.870000	0.845337922441942390960889
0.530000	-0.870000	0.849323365077064629247161
0.550000	-0.870000	0.853558855054834197950697
0.570000	-0.870000	0.858038632842105575271319
0.590000	-0.870000	0.862755046474669495815135
0.610000	-0.870000	0.867706230261273026016511
0.630000	-0.870000	0.872898725608638681450202
0.650000	-0.870000	0.878348138560452129652845
0.670000	-0.870000	0.884069438744032543020523
0.690000	-0.870000	0.890066037496528461581136
0.710000	-0.870000	0.896314637745006415059379
0.730000	-0.870000	0.902753543132947422478196
0.750000	-0.870000	0.909281695514984833472738
0.770000	-0.870000	0.915764640728643830591693
0.790000	-0.870000	0.922052046391150570414652
0.810000	-0.870000	0.927999856370309239572691
0.830000	-0.870000	0.933477332799750203484734
0.850000	-0.870000	0.938361529842857811090084
0.870000	-0.870000	0.942529086893576728556354
0.890000	-0.870000	0.945850579489936893473612
0.910000	-0.870000	0.948212007579565141490718
0.930000	-0.870000	0.949580231355475756771511
0.950000	-0.870000	0.950082037212713337304137
0.970000	-0.870000	0.950032000656891306711316
0.990000	-0.870000	0.949842039461284426415943

-0.990000	-0.850000	0.941505438613615575071947
-0.970000	-0.850000	0.941830151573141205467721
-0.950000	-0.850000	0.942253877531977312997924
-0.930000	-0.850000	0.942428787976530402126230
-0.910000	-0.850000	0.941980952566407014892036
-0.890000	-0.850000	0.940650757401813475411245
-0.870000	-0.850000	0.938361529842857700067782
-0.850000	-0.850000	0.935182599978857553857381
-0.830000	-0.850000	0.931244330968077127508309
-0.810000	-0.850000	0.926677730028694246477983
-0.790000	-0.850000	0.921592554129964547371401
-0.770000	-0.850000	0.916081564781661028540327
-0.750000	-0.850000	0.910241533298410732122363
-0.730000	-0.850000	0.904187840567428180449383
-0.710000	-0.850000	0.898047642853572858356870
-0.690000	-0.850000	0.891945407674346713022828
-0.670000	-0.850000	0.885988403851900030439026
-0.650000	-0.850000	0.880252633126437866728509
-0.630000	-0.850000	0.874779657425070578113946
-0.610000	-0.850000	0.869581829381997795103132
-0.590000	-0.850000	0.864651757275513910272480
-0.570000	-0.850000	0.859977294132483360833419
-0.550000	-0.850000	0.855551588368111182170139
-0.530000	-0.850000	0.851380873334634524773890
-0.510000	-0.850000	0.847483272477420945811843
-0.490000	-0.850000	0.843895726187293138131906
-0.470000	-0.850000	0.840693868681220979333091
-0.450000	-0.850000	0.838012013762261753768712
-0.430000	-0.850000	0.836069295035931303594623
-0.410000	-0.850000	0.835209179313004201894444
-0.390000	-0.850000	0.835958697944995443585015
-0.370000	-0.850000	0.839092167921083542658778
-0.350000	-0.850000	0.845703227885093111737547
-0.330000	-0.850000	0.857271413166962870100463
-0.310000	-0.850000	0.875560365134019469302018
-0.290000	-0.850000	0.901805730474059097367956
-0.270000	-0.850000	0.934511478668196393648770
-0.250000	-0.850000	0.969729542604087169088700
-0.230000	-0.850000	1.003337726698909415645744
-0.210000	-0.850000	1.032482522556594339846470
-0.190000	-0.850000	1.055901208312965744440248
-0.170000	-0.850000	1.073760485287327703929350
-0.150000	-0.850000	1.086945439436024951618265
-0.130000	-0.850000	1.096525204794467800439861
-0.110000	-0.850000	1.103438414780745002730100
-0.090000	-0.850000	1.108391712581204835430526
-0.070000	-0.850000	1.111878440259719269533889
-0.050000	-0.850000	1.114233071952211551192136
-0.030000	-0.850000	1.115674266744227871583917
-0.010000	-0.850000	1.116350338229215255481108
0.010000	-0.850000	1.116350338229215255481108
0.030000	-0.850000	1.115674266744228093628521
0.050000	-0.850000	1.114233071952211551192136
0.070000	-0.850000	1.111878440259719047489284
0.090000	-0.850000	1.108391712581205057475131
0.110000	-0.850000	1.103438414780745002730100
0.130000	-0.850000	1.096525204794467800439861
0.150000	-0.850000	1.086945439436024951618265
0.170000	-0.850000	1.073760485287327703929350
0.190000	-0.850000	1.055901208312965966484853
0.210000	-0.850000	1.032482522556594561891075
0.230000	-0.850000	1.003337726698909415645744
0.250000	-0.850000	0.969729542604087058066398
0.270000	-0.850000	0.934511478668196393648770
0.290000	-0.850000	0.901805730474059097367956
0.310000	-0.850000	0.875560365134019136235111
0.330000	-0.850000	0.857271413166962648055858
0.350000	-0.850000	0.845703227885093111737547
0.370000	-0.850000	0.839092167921083653681080
0.390000	-0.850000	0.835958697944995665629619
0.410000	-0.850000	0.835209179313004090872141
0.430000	-0.850000	0.836069295035931081550018
0.450000	-0.850000	0.838012013762261753768712
0.470000	-0.850000	0.840693868681221090355393
0.490000	-0.850000	0.843895726187293360176511
0.510000	-0.850000	0.847483272477421167856448
0.530000	-0.850000	0.851380873334634635796192
0.550000	-0.850000	0.855551588368111182170139
0.570000	-0.850000	0.859977294132483360833419
0.590000	-0.850000	0.864651757275513799250177
0.610000	-0.850000	0.869581829381997684080829
0.630000	-0.850000	0.874779657425070467091643
0.650000	-0.850000	0.880252633126437977750811
0.670000	-0.850000	0.885988403851900141461329
0.690000	-0.850000	0.891945407674346824045131
0.710000	-0.850000	0.898047642853572969379172
0.730000	-0.850000	0.904187840567428291471685
0.750000	-0.850000	0.910241533298410732122363
0.770000	-0.850000	0.916081564781661028540327
0.790000	-0.850000	0.921592554129964769416006
0.810000	-0.850000	0.926677730028694357500285
0.830000	-0.850000	0.931244330968077238530611
0.850000	-0.850000	0.935182599978857553857381
0.870000	-0.850000	0.938361529842857700067782
0.890000	-0.850000	0.940650757401813364388943
0.910000	-0.850000	0.941980952566407014892036
0.930000	-0.850000	0.942428787976530513148532
0.950000	-0.850000	0.942253877531977312997924
0.970000	-0.850000	0.941830151573141205467721
0.990000	-0.850000	0.941505438613615575071947

-0.990000	-0.830000	0.933470957237442000575811
-0.970000	-0.830000	0.933788805872714400280188
-0.950000	-0.830000	0.934349044430090924784338
-0.930000	-0.830000	0.934944846117177985611590
-0.910000	-0.830000	0.935213258666046320932708
-0.890000	-0.830000	0.934793072659732326989968
-0.870000	-0.830000	0.933477332799750092462432
-0.850000	-0.830000	0.931244330968077127508309
-0.830000	-0.830000	0.928198215039417129368360
-0.810000	-0.830000	0.924487932921547406195373
-0.790000	-0.830000	0.920244290235193718174855
-0.770000	-0.830000	0.915557492396380401267209
-0.750000	-0.830000	0.910493997842356517224971
-0.730000	-0.830000	0.905122716543720562398789
-0.710000	-0.830000	0.899528355547969504790728
-0.690000	-0.830000	0.893813279557420736765039
-0.670000	-0.830000	0.888089215746264759587802
-0.650000	-0.830000	0.882461039157362070461943
-0.630000	-0.830000	0.877014112509453824806371
-0.610000	-0.830000	0.871806806950555235324885
-0.590000	-0.830000	0.866869734514565060123914
-0.570000	-0.830000	0.862215670446451198927207
-0.550000	-0.830000	0.857853128947358101186182
-0.530000	-0.830000	0.853805656869849216583646
-0.510000	-0.830000	0.850129816270195681759958
-0.490000	-0.830000	0.846940874338540039545364
-0.470000	-0.830000	0.844465226395750279131391
-0.450000	-0.830000	0.843104337278553161993955
-0.430000	-0.830000	0.843518099308991020635062
-0.410000	-0.830000	0.846736043958023709699034
-0.390000	-0.830000	0.854300792943127773604317
-0.370000	-0.830000	0.868427216959935632800693
-0.350000	-0.830000	0.891908361081524381219765
-0.330000	-0.830000	0.926559721205657993436944
-0.310000	-0.830000	0.969106841890339465450666
-0.290000	-0.830000	1.012438729492211031413262
-0.270000	-0.830000	1.050478832422679476010785
-0.250000	-0.830000	1.080065086570275223465387
-0.230000	-0.830000	1.101155124283889952252480
-0.210000	-0.830000	1.115205813979974758254343
-0.190000	-0.830000	1.124074984169941782141677
-0.170000	-0.830000	1.129470490005801242006100
-0.150000	-0.830000	1.132713535478972577408285
-0.130000	-0.830000	1.134689172415124236437123
-0.110000	-0.830000	1.135906707528738790458078
-0.090000	-0.830000	1.136638538726500335940273
-0.070000	-0.830000	1.137049335479469958087861
-0.050000	-0.830000	1.137248197125126925044469
-0.030000	-0.830000	1.137319420561256677615347
-0.010000	-0.830000	1.137329142168074902485841
0.010000	-0.830000	1.137329142168074902485841
0.030000	-0.830000	1.137319420561256677615347
0.050000	-0.830000	1.137248197125126925044469
0.070000	-0.830000	1.137049335479469513998652
0.090000	-0.830000	1.136638538726500113895668
0.110000	-0.830000	1.135906707528739012502683
0.130000	-0.830000	1.134689172415124458481728
0.150000	-0.830000	1.132713535478972577408285
0.170000	-0.830000	1.129470490005801019961496
0.190000	-0.830000	1.124074984169942226230887
0.210000	-0.830000	1.115205813979975202343553
0.230000	-0.830000	1.101155124283889952252480
0.250000	-0.830000	1.080065086570275445509992
0.270000	-0.830000	1.050478832422679476010785
0.290000	-0.830000	1.012438729492210809368657
0.310000	-0.830000	0.969106841890339132383758
0.330000	-0.830000	0.926559721205657993436944
0.350000	-0.830000	0.891908361081524048152858
0.370000	-0.830000	0.868427216959935632800693
0.390000	-0.830000	0.854300792943127773604317
0.410000	-0.830000	0.846736043958023598676732
0.430000	-0.830000	0.843518099308991020635062
0.450000	-0.830000	0.843104337278553050971652
0.470000	-0.830000	0.844465226395750279131391
0.490000	-0.830000	0.846940874338540039545364
0.510000	-0.830000	0.850129816270195681759958
0.530000	-0.830000	0.853805656869849216583646
0.550000	-0.830000	0.857853128947357990163880
0.570000	-0.830000	0.862215670446451198927207
0.590000	-0.830000	0.866869734514565060123914
0.610000	-0.830000	0.871806806950555124302582
0.630000	-0.830000	0.877014112509453824806371
0.650000	-0.830000	0.882461039157362181484245
0.670000	-0.830000	0.888089215746264648565500
0.690000	-0.830000	0.893813279557420736765039
0.710000	-0.830000	0.899528355547969837857636
0.730000	-0.830000	0.905122716543720784443394
0.750000	-0.830000	0.910493997842356628247273
0.770000	-0.830000	0.915557492396380623311813
0.790000	-0.830000	0.920244290235193829197158
0.810000	-0.830000	0.924487932921547517217675
0.830000	-0.830000	0.928198215039417240390662
0.850000	-0.830000	0.931244330968077349552914
0.870000	-0.830000	0.933477332799750203484734
0.890000	-0.830000	0.934793072659732215967665
0.910000	-0.830000	0.935213258666046320932708
0.930000	-0.830000	0.934944846117178096633893
0.950000	-0.830000	0.934349044430091035806640
0.970000	-0.830000	0.933788805872714400280188
0.990000	-0.830000	0.933470957237441889553509

-0.990000	-0.810000	0.925731097419334680864722
-0.970000	-0.810000	0.926004339343611149182323
-0.950000	-0.810000	0.926568756669596260699961
-0.930000	-0.810000	0.927357635717917627715678
-0.910000	-0.810000	0.928102544876518220640094
-0.890000	-0.810000	0.928424169754202610604921
-0.870000	-0.810000	0.927999856370309239572691
-0.850000	-0.810000	0.926677730028694246477983
-0.830000	-0.810000	0.924487932921547406195373
-0.810000	-0.810000	0.921572428926960229844667
-0.790000	-0.810000	0.918093405439333709594507
-0.770000	-0.810000	0.914173412384110983808228
-0.750000	-0.810000	0.909886354614575676436061
-0.730000	-0.810000	0.905278219603505296397827
-0.710000	-0.810000	0.900391420573054435116944
-0.690000	-0.810000	0.895283012625514462712317
-0.670000	-0.810000	0.890032108638538099754101
-0.650000	-0.810000	0.884732709138476458576861
-0.630000	-0.810000	0.879483108055087448029496
-0.610000	-0.810000	0.874374581869675870926528
-0.590000	-0.810000	0.869483774897510386381327
-0.570000	-0.810000	0.864877105024337344829632
-0.550000	-0.810000	0.860626077308390691200657
-0.530000	-0.810000	0.856841376955836397932842
-0.510000	-0.810000	0.853725824515323528096644
-0.490000	-0.810000	0.851652646142925684458191
-0.470000	-0.810000	0.851300336043535943453264
-0.450000	-0.810000	0.853833152033671272107540
-0.430000	-0.810000	0.861121140360844972150289
-0.410000	-0.810000	0.875989165862746888002732
-0.390000	-0.810000	0.902245043381793121461953
-0.370000	-0.810000	0.943073304541468204753585
-0.350000	-0.810000	0.993981598487170825428905
-0.330000	-0.810000	1.044097757953383887041809
-0.310000	-0.810000	1.084577630627756805736794
-0.290000	-0.810000	1.112818337011780123191329
-0.270000	-0.810000	1.130584012828579121290318
-0.250000	-0.810000	1.140790119772410848852928
-0.230000	-0.810000	1.146014858525955970591781
-0.210000	-0.810000	1.148176371493197400752706
-0.190000	-0.810000	1.148654842458930014359453
-0.170000	-0.810000	1.148402047838720685390967
-0.150000	-0.810000	1.147969173369202566803438
-0.130000	-0.810000	1.147548287008415490717539
-0.110000	-0.810000	1.147121337812323504934398
-0.090000	-0.810000	1.146645279575969178509354
-0.070000	-0.810000	1.146143534026392796221216
-0.050000	-0.810000	1.145684475752377862178832
-0.030000	-0.810000	1.145336173874653251658629
-0.010000	-0.810000	1.145146146062199887794009
0.010000	-0.810000	1.145146146062199887794009
0.030000	-0.810000	1.145336173874653251658629
0.050000	-0.810000	1.145684475752377862178832
0.070000	-0.810000	1.146143534026392352132007
0.090000	-0.810000	1.146645279575969178509354
0.110000	-0.810000	1.147121337812323949023607
0.130000	-0.810000	1.147548287008415712762144
0.150000	-0.810000	1.147969173369202566803438
0.170000	-0.810000	1.148402047838720685390967
0.190000	-0.810000	1.148654842458930236404058
0.210000	-0.810000	1.148176371493197622797311
0.230000	-0.810000	1.146014858525956192636386
0.250000	-0.810000	1.140790119772410848852928
0.270000	-0.810000	1.130584012828578899245713
0.290000	-0.810000	1.112818337011780123191329
0.310000	-0.810000	1.084577630627756805736794
0.330000	-0.810000	1.044097757953384109086414
0.350000	-0.810000	0.993981598487170714406602
0.370000	-0.810000	0.943073304541468204753585
0.390000	-0.810000	0.902245043381793121461953
0.410000	-0.810000	0.875989165862746888002732
0.430000	-0.810000	0.861121140360845083172592
0.450000	-0.810000	0.853833152033671383129843
0.470000	-0.810000	0.851300336043535943453264
0.490000	-0.810000	0.851652646142925684458191
0.510000	-0.810000	0.853725824515323639118947
0.530000	-0.810000	0.856841376955836286910539
0.550000	-0.810000	0.860626077308390802222959
0.570000	-0.810000	0.864877105024337344829632
0.590000	-0.810000	0.869483774897510275359025
0.610000	-0.810000	0.874374581869675870926528
0.630000	-0.810000	0.879483108055087781096404
0.650000	-0.810000	0.884732709138476569599163
0.670000	-0.810000	0.890032108638538099754101
0.690000	-0.810000	0.895283012625514462712317
0.710000	-0.810000	0.900391420573054657161549
0.730000	-0.810000	0.905278219603505296397827
0.750000	-0.810000	0.909886354614575676436061
0.770000	-0.810000	0.914173412384110983808228
0.790000	-0.810000	0.918093405439333820616810
0.810000	-0.810000	0.921572428926960451889272
0.830000	-0.810000	0.924487932921547406195373
0.850000	-0.810000	0.926677730028694024433378
0.870000	-0.810000	0.927999856370309128550389
0.890000	-0.810000	0.928424169754202499582618
0.910000	-0.810000	0.928102544876518109617791
0.930000	-0.810000	0.927357635717917627715678
0.950000	-0.810000	0.926568756669596371722264
0.970000	-0.810000	0.926004339343611371226928
0.990000	-0.810000	0.925731097419334791887024

-0.990000	-0.790000	0.918251839781472956047992
-0.970000	-0.790000	0.918504450140626649279341
-0.950000	-0.790000	0.919031969588750441424452
-0.930000	-0.790000	0.919856767157590349270890
-0.910000	-0.790000	0.920853014009311410248415
-0.890000	-0.790000	0.921711482835133266711125
-0.870000	-0.790000	0.922052046391150570414652
-0.850000	-0.790000	0.921592554129964658393703
-0.830000	-0.790000	0.920244290235193718174855
-0.810000	-0.790000	0.918093405439333709594507
-0.790000	-0.790000	0.915311781786932843196780
-0.770000	-0.790000	0.912065161813640057353325
-0.750000	-0.790000	0.908467574243541409195757
-0.730000	-0.790000	0.904579589802202099768635
-0.710000	-0.790000	0.900428992716536313878350
-0.690000	-0.790000	0.896036778185895776971392
-0.670000	-0.790000	0.891438270129642496009126
-0.650000	-0.790000	0.886690774588077434970046
-0.630000	-0.790000	0.881873575000456044747921
-0.610000	-0.790000	0.877084136497952804312206
-0.590000	-0.790000	0.872436652415370272883877
-0.570000	-0.790000	0.868075629195514175684423
-0.550000	-0.790000	0.864210982343179945353029
-0.530000	-0.790000	0.861198419580688212526809
-0.510000	-0.790000	0.859680465660248693815504
-0.490000	-0.790000	0.860801314535166617325501
-0.470000	-0.790000	0.866520729516904841815972
-0.450000	-0.790000	0.879981491280838468149739
-0.430000	-0.790000	0.905744044506203827005208
-0.410000	-0.790000	0.948937923544044825696631
-0.390000	-0.790000	1.006530649519074671616181
-0.370000	-0.790000	1.063732170791974462886742
-0.350000	-0.790000	1.107392396571716508546501
-0.330000	-0.790000	1.134966869103912312510829
-0.310000	-0.790000	1.150204604995897605945743
-0.290000	-0.790000	1.157696825327503731273282
-0.270000	-0.790000	1.160744132877911116707992
-0.250000	-0.790000	1.161312216903021887759451
-0.230000	-0.790000	1.160551665154662792645013
-0.210000	-0.790000	1.159240427838466480636725
-0.190000	-0.790000	1.157957030856295421727964
-0.170000	-0.790000	1.157042758495901768611702
-0.150000	-0.790000	1.156514820935282017444479
-0.130000	-0.790000	1.156138220113294590163378
-0.110000	-0.790000	1.155665217377937592502235
-0.090000	-0.790000	1.155026378096847716747675
-0.070000	-0.790000	1.154317153810949792003271
-0.050000	-0.790000	1.153674701297549232137385
-0.030000	-0.790000	1.153202174162815785152247
-0.010000	-0.790000	1.152952262924297421875508
0.010000	-0.790000	1.152952262924297421875508
0.030000	-0.790000	1.153202174162815785152247
0.050000	-0.790000	1.153674701297549232137385
0.070000	-0.790000	1.154317153810949792003271
0.090000	-0.790000	1.155026378096847716747675
0.110000	-0.790000	1.155665217377938036591445
0.130000	-0.790000	1.156138220113294590163378
0.150000	-0.790000	1.156514820935282017444479
0.170000	-0.790000	1.157042758495901990656307
0.190000	-0.790000	1.157957030856295421727964
0.210000	-0.790000	1.159240427838466924725935
0.230000	-0.790000	1.160551665154662792645013
0.250000	-0.790000	1.161312216903021887759451
0.270000	-0.790000	1.160744132877910894663387
0.290000	-0.790000	1.157696825327503953317887
0.310000	-0.790000	1.150204604995897605945743
0.330000	-0.790000	1.134966869103912312510829
0.350000	-0.790000	1.107392396571716508546501
0.370000	-0.790000	1.063732170791974462886742
0.390000	-0.790000	1.006530649519074671616181
0.410000	-0.790000	0.948937923544044936718933
0.430000	-0.790000	0.905744044506203938027511
0.450000	-0.790000	0.879981491280838579172041
0.470000	-0.790000	0.866520729516904841815972
0.490000	-0.790000	0.860801314535166506303199
0.510000	-0.790000	0.859680465660248693815504
0.530000	-0.790000	0.861198419580688212526809
0.550000	-0.790000	0.864210982343180056375331
0.570000	-0.790000	0.868075629195514175684423
0.590000	-0.790000	0.872436652415370383906179
0.610000	-0.790000	0.877084136497952915334508
0.630000	-0.790000	0.881873575000456377814828
0.650000	-0.790000	0.886690774588077657014651
0.670000	-0.790000	0.891438270129642496009126
0.690000	-0.790000	0.896036778185895887993695
0.710000	-0.790000	0.900428992716536424900653
0.730000	-0.790000	0.904579589802202210790938
0.750000	-0.790000	0.908467574243541409195757
0.770000	-0.790000	0.912065161813640168375628
0.790000	-0.790000	0.915311781786932954219083
0.810000	-0.790000	0.918093405439333709594507
0.830000	-0.790000	0.920244290235193607152553
0.850000	-0.790000	0.921592554129964658393703
0.870000	-0.790000	0.922052046391150459392350
0.890000	-0.790000	0.921711482835133044666520
0.910000	-0.790000	0.920853014009311410248415
0.930000	-0.790000	0.919856767157590349270890
0.950000	-0.790000	0.919031969588750663469057
0.970000	-0.790000	0.918504450140626538257038
0.990000	-0.790000	0.918251839781472956047992

-0.990000	-0.770000	0.911015787988525449492272
-0.970000	-0.770000	0.911276598554589423173411
-0.950000	-0.770000	0.911779965860764041174491
-0.930000	-0.770000	0.912572071298891618340576
-0.910000	-0.770000	0.913649976885686054828284
-0.890000	-0.770000	0.914831396841491617522024
-0.870000	-0.770000	0.915764640728643830591693
-0.850000	-0.770000	0.916081564781661028540327
-0.830000	-0.770000	0.915557492396380623311813
-0.810000	-0.770000	0.914173412384110983808228
-0.790000	-0.770000	0.912065161813640057353325
-0.770000	-0.770000	0.909423063043720669718084
-0.750000	-0.770000	0.906411905179600352333580
-0.730000	-0.770000	0.903136387761155456921358
-0.710000	-0.770000	0.899644625408624332152385
-0.690000	-0.770000	0.895950891103801883019742
-0.670000	-0.770000	0.892063313076101982446175
-0.650000	-0.770000	0.888004426742685759599283
-0.630000	-0.770000	0.883826622492607572034728
-0.610000	-0.770000	0.879626987123194203910259
-0.590000	-0.770000	0.875572923965826865888573
-0.570000	-0.770000	0.871960222508604831936907
-0.550000	-0.770000	0.869328138375561221273813
-0.530000	-0.770000	0.868681147207643777896635
-0.510000	-0.770000	0.871855685851629202964830
-0.490000	-0.770000	0.882002177538225295982954
-0.470000	-0.770000	0.904032290055668652506426
-0.450000	-0.770000	0.944373471718158885579442
-0.430000	-0.770000	1.005107792628174179228040
-0.410000	-0.770000	1.070589342244251618296857
-0.390000	-0.770000	1.120542287557056093660890
-0.370000	-0.770000	1.150037074535229963956340
-0.350000	-0.770000	1.164467569493063292540569
-0.330000	-0.770000	1.170376884967965658290723
-0.310000	-0.770000	1.172164201705472308390199
-0.290000	-0.770000	1.172124737082293366441377
-0.270000	-0.770000	1.171246578023084516928520
-0.250000	-0.770000	1.169951090424416806357044
-0.230000	-0.770000	1.168545609460176493143990
-0.210000	-0.770000	1.167389957026541802420638
-0.190000	-0.770000	1.166787375379348956627723
-0.170000	-0.770000	1.166756854679902533078462
-0.150000	-0.770000	1.166968042880353495505119
-0.130000	-0.770000	1.166979455825870815033340
-0.110000	-0.770000	1.166577999242557339698578
-0.090000	-0.770000	1.165863148763267798102561
-0.070000	-0.770000	1.165057837328573153712341
-0.050000	-0.770000	1.164332860440353778486156
-0.030000	-0.770000	1.163793585376296180200484
-0.010000	-0.770000	1.163502353096047770009136
0.010000	-0.770000	1.163502353096047770009136
0.030000	-0.770000	1.163793585376295958155879
0.050000	-0.770000	1.164332860440353778486156
0.070000	-0.770000	1.165057837328573153712341
0.090000	-0.770000	1.165863148763267798102561
0.110000	-0.770000	1.166577999242557783787788
0.130000	-0.770000	1.166979455825870815033340
0.150000	-0.770000	1.166968042880353495505119
0.170000	-0.770000	1.166756854679902533078462
0.190000	-0.770000	1.166787375379348734583118
0.210000	-0.770000	1.167389957026541802420638
0.230000	-0.770000	1.168545609460176493143990
0.250000	-0.770000	1.169951090424417028401649
0.270000	-0.770000	1.171246578023084738973125
0.290000	-0.770000	1.172124737082293588485982
0.310000	-0.770000	1.172164201705472530434804
0.330000	-0.770000	1.170376884967965658290723
0.350000	-0.770000	1.164467569493063514585174
0.370000	-0.770000	1.150037074535229741911735
0.390000	-0.770000	1.120542287557056315705495
0.410000	-0.770000	1.070589342244251840341462
0.430000	-0.770000	1.005107792628174179228040
0.450000	-0.770000	0.944373471718159107624047
0.470000	-0.770000	0.904032290055668763528729
0.490000	-0.770000	0.882002177538225295982954
0.510000	-0.770000	0.871855685851629313987132
0.530000	-0.770000	0.868681147207643777896635
0.550000	-0.770000	0.869328138375561110251510
0.570000	-0.770000	0.871960222508604831936907
0.590000	-0.770000	0.875572923965826976910876
0.610000	-0.770000	0.879626987123194314932562
0.630000	-0.770000	0.883826622492607794079333
0.650000	-0.770000	0.888004426742685870621585
0.670000	-0.770000	0.892063313076101982446175
0.690000	-0.770000	0.895950891103801883019742
0.710000	-0.770000	0.899644625408624332152385
0.730000	-0.770000	0.903136387761155456921358
0.750000	-0.770000	0.906411905179600463355882
0.770000	-0.770000	0.909423063043720558695782
0.790000	-0.770000	0.912065161813640168375628
0.810000	-0.770000	0.914173412384110983808228
0.830000	-0.770000	0.915557492396380512289511
0.850000	-0.770000	0.916081564781660917518025
0.870000	-0.770000	0.915764640728643719569391
0.890000	-0.770000	0.914831396841491506499722
0.910000	-0.770000	0.913649976885685943805981
0.930000	-0.770000	0.912572071298891396295971
0.950000	-0.770000	0.911779965860764041174491
0.970000	-0.770000	0.911276598554589534195713
0.990000	-0.770000	0.911015787988525449492272

-0.990000	-0.750000	0.904024962742020599115733
-0.970000	-0.750000	0.904299648012596435364685
-0.950000	-0.750000	0.904804154140914973503129
-0.930000	-0.750000	0.905562287348177341606004
-0.910000	-0.750000	0.906627391371438884348777
-0.890000	-0.750000	0.907950246702385110886269
-0.870000	-0.750000	0.909281695514984722450436
-0.850000	-0.750000	0.910241533298410732122363
-0.830000	-0.750000	0.910493997842356628247273
-0.810000	-0.750000	0.909886354614575787458364
-0.790000	-0.750000	0.908467574243541409195757
-0.770000	-0.750000	0.906411905179600574378185
-0.750000	-0.750000	0.903919956776244370999507
-0.730000	-0.750000	0.901150901846183738364005
-0.710000	-0.750000	0.898199079457545401794505
-0.690000	-0.750000	0.895104267667336639391351
-0.670000	-0.750000	0.891878936692998669499843
-0.650000	-0.750000	0.888539761801173666455611
-0.630000	-0.750000	0.885143165975926016209030
-0.610000	-0.750000	0.881837574844284266539773
-0.590000	-0.750000	0.878958397960443504892680
-0.570000	-0.750000	0.877214344647567645374409
-0.550000	-0.750000	0.878032106090940178688697
-0.530000	-0.750000	0.884122510842087261373479
-0.510000	-0.750000	0.900183194796112529090237
-0.490000	-0.750000	0.933206515095069244480896
-0.470000	-0.750000	0.990195493233187562509556
-0.450000	-0.750000	1.063112102799929736818285
-0.430000	-0.750000	1.123837140283119317984983
-0.410000	-0.750000	1.159511132473586281221856
-0.390000	-0.750000	1.175787277756772164494237
-0.370000	-0.750000	1.181462502665667768653179
-0.350000	-0.750000	1.182475328573332484793923
-0.330000	-0.750000	1.181941024194819389592226
-0.310000	-0.750000	1.181139533706661026712936
-0.290000	-0.750000	1.180343483553317307510611
-0.270000	-0.750000	1.179475771923298221821597
-0.250000	-0.750000	1.178535583250735374605256
-0.230000	-0.750000	1.177756531568429076983762
-0.210000	-0.750000	1.177494189481351094528350
-0.190000	-0.750000	1.177914844903928059949294
-0.170000	-0.750000	1.178746042535670168760475
-0.150000	-0.750000	1.179410781973954325252407
-0.130000	-0.750000	1.179486418488436827445298
-0.110000	-0.750000	1.179009843842233618005366
-0.090000	-0.750000	1.178291857594636393713472
-0.070000	-0.750000	1.177567653024345961654262
-0.050000	-0.750000	1.176913508872616809242118
-0.030000	-0.750000	1.176388372825460715276336
-0.010000	-0.750000	1.176082279629497850947928
0.010000	-0.750000	1.176082279629498295037138
0.030000	-0.750000	1.176388372825460937320941
0.050000	-0.750000	1.176913508872616809242118
0.070000	-0.750000	1.177567653024346183698867
0.090000	-0.750000	1.178291857594636393713472
0.110000	-0.750000	1.179009843842234062094576
0.130000	-0.750000	1.179486418488436827445298
0.150000	-0.750000	1.179410781973954325252407
0.170000	-0.750000	1.178746042535669946715871
0.190000	-0.750000	1.177914844903928059949294
0.210000	-0.750000	1.177494189481351094528350
0.230000	-0.750000	1.177756531568429521072972
0.250000	-0.750000	1.178535583250735596649861
0.270000	-0.750000	1.179475771923298443866202
0.290000	-0.750000	1.180343483553317529555216
0.310000	-0.750000	1.181139533706661026712936
0.330000	-0.750000	1.181941024194819611636831
0.350000	-0.750000	1.182475328573332928883133
0.370000	-0.750000	1.181462502665667546608574
0.390000	-0.750000	1.175787277756772164494237
0.410000	-0.750000	1.159511132473586059177251
0.430000	-0.750000	1.123837140283119317984983
0.450000	-0.750000	1.063112102799929736818285
0.470000	-0.750000	0.990195493233187562509556
0.490000	-0.750000	0.933206515095069244480896
0.510000	-0.750000	0.900183194796112529090237
0.530000	-0.750000	0.884122510842087150351176
0.550000	-0.750000	0.878032106090940067666395
0.570000	-0.750000	0.877214344647567645374409
0.590000	-0.750000	0.878958397960443615914983
0.610000	-0.750000	0.881837574844284488584378
0.630000	-0.750000	0.885143165975926349275937
0.650000	-0.750000	0.888539761801173888500216
0.670000	-0.750000	0.891878936692998447455238
0.690000	-0.750000	0.895104267667336528369049
0.710000	-0.750000	0.898199079457545401794505
0.730000	-0.750000	0.901150901846183849386307
0.750000	-0.750000	0.903919956776244593044112
0.770000	-0.750000	0.906411905179600574378185
0.790000	-0.750000	0.908467574243541409195757
0.810000	-0.750000	0.909886354614575676436061
0.830000	-0.750000	0.910493997842356517224971
0.850000	-0.750000	0.910241533298410621100061
0.870000	-0.750000	0.909281695514984611428133
0.890000	-0.750000	0.907950246702385110886269
0.910000	-0.750000	0.906627391371438773326474
0.930000	-0.750000	0.905562287348177230583701
0.950000	-0.750000	0.904804154140914862480827
0.970000	-0.750000	0.904299648012596546386987
0.990000	-0.750000	0.904024962742020710138036

-0.990000	-0.730000	0.897283837641622783465323
-0.970000	-0.730000	0.897562852858600268568523
-0.950000	-0.730000	0.898081497373682147156160
-0.930000	-0.730000	0.898832676169098454543871
-0.910000	-0.730000	0.899861442718864923406841
-0.890000	-0.730000	0.901206841527556701265667
-0.870000	-0.730000	0.902753543132947200433591
-0.850000	-0.730000	0.904187840567428180449383
-0.830000	-0.730000	0.905122716543720784443394
-0.810000	-0.730000	0.905278219603505296397827
-0.790000	-0.730000	0.904579589802202099768635
-0.770000	-0.730000	0.903136387761155234876753
-0.750000	-0.730000	0.901150901846183627341702
-0.730000	-0.730000	0.898826423796867390869636
-0.710000	-0.730000	0.896314158387859327703495
-0.690000	-0.730000	0.893704719124087554327218
-0.670000	-0.730000	0.891052119658721220041286
-0.650000	-0.730000	0.888420715671428773418938
-0.630000	-0.730000	0.885961180505860146361385
-0.610000	-0.730000	0.884049981983209831604142
-0.590000	-0.730000	0.883561701104612184920484
-0.570000	-0.730000	0.886385351218205830292618
-0.550000	-0.730000	0.896266965124998593594796
-0.530000	-0.730000	0.919734252244699623801694
-0.510000	-0.730000	0.965778875867167707625072
-0.490000	-0.730000	1.038632930481559801805247
-0.470000	-0.730000	1.114061341943921812358553
-0.450000	-0.730000	1.162381265015801634632453
-0.430000	-0.730000	1.184537221515135740901314
-0.410000	-0.730000	1.192120782215521979097161
-0.390000	-0.730000	1.193314686544997726969086
-0.370000	-0.730000	1.192310254798820468025156
-0.350000	-0.730000	1.191082103083122678555128
-0.330000	-0.730000	1.190342077231568929107652
-0.310000	-0.730000	1.190014081740978335588466
-0.290000	-0.730000	1.189731836419688715267284
-0.270000	-0.730000	1.189276368251150239885305
-0.250000	-0.730000	1.188770170013057292379699
-0.230000	-0.730000	1.188613096768781574041896
-0.210000	-0.730000	1.189174224400675550228357
-0.190000	-0.730000	1.190393436502750201810841
-0.170000	-0.730000	1.191690137829479523290388
-0.150000	-0.730000	1.192403864798722512574614
-0.130000	-0.730000	1.192370195064641924531657
-0.110000	-0.730000	1.191963671928685242207280
-0.090000	-0.730000	1.191572619074864780586154
-0.070000	-0.730000	1.191251891947534780058504
-0.050000	-0.730000	1.190891801904170987924658
-0.030000	-0.730000	1.190507280777792553649874
-0.010000	-0.730000	1.190241229244222154193267
0.010000	-0.730000	1.190241229244222376237872
0.030000	-0.730000	1.190507280777792553649874
0.050000	-0.730000	1.190891801904170987924658
0.070000	-0.730000	1.191251891947535002103109
0.090000	-0.730000	1.191572619074865002630759
0.110000	-0.730000	1.191963671928685242207280
0.130000	-0.730000	1.192370195064641702487052
0.150000	-0.730000	1.192403864798722290530009
0.170000	-0.730000	1.191690137829479523290388
0.190000	-0.730000	1.190393436502750201810841
0.210000	-0.730000	1.189174224400675994317567
0.230000	-0.730000	1.188613096768782018131105
0.250000	-0.730000	1.188770170013057736468909
0.270000	-0.730000	1.189276368251150461929910
0.290000	-0.730000	1.189731836419688715267284
0.310000	-0.730000	1.190014081740978335588466
0.330000	-0.730000	1.190342077231569151152257
0.350000	-0.730000	1.191082103083122678555128
0.370000	-0.730000	1.192310254798820468025156
0.390000	-0.730000	1.193314686544997504924481
0.410000	-0.730000	1.192120782215521757052556
0.430000	-0.730000	1.184537221515135518856709
0.450000	-0.730000	1.162381265015801856677058
0.470000	-0.730000	1.114061341943921812358553
0.490000	-0.730000	1.038632930481559801805247
0.510000	-0.730000	0.965778875867167818647374
0.530000	-0.730000	0.919734252244699512779391
0.550000	-0.730000	0.896266965124998593594796
0.570000	-0.730000	0.886385351218205830292618
0.590000	-0.730000	0.883561701104612184920484
0.610000	-0.730000	0.884049981983209831604142
0.630000	-0.730000	0.885961180505860368405990
0.650000	-0.730000	0.888420715671428884441241
0.670000	-0.730000	0.891052119658721109018984
0.690000	-0.730000	0.893704719124087665349521
0.710000	-0.730000	0.896314158387859327703495
0.730000	-0.730000	0.898826423796867390869636
0.750000	-0.730000	0.901150901846183849386307
0.770000	-0.730000	0.903136387761155456921358
0.790000	-0.730000	0.904579589802202210790938
0.810000	-0.730000	0.905278219603505296397827
0.830000	-0.730000	0.905122716543720673421092
0.850000	-0.730000	0.904187840567428069427081
0.870000	-0.730000	0.902753543132947200433591
0.890000	-0.730000	0.901206841527556812287969
0.910000	-0.730000	0.899861442718865034429143
0.930000	-0.730000	0.898832676169098343521568
0.950000	-0.730000	0.898081497373682036133857
0.970000	-0.730000	0.897562852858600157546221
0.990000	-0.730000	0.897283837641622783465323

-0.990000	-0.710000	0.890791775583215428291339
-0.970000	-0.710000	0.891069155869861573293633
-0.950000	-0.710000	0.891599547793817670537919
-0.930000	-0.710000	0.892365502779454922155367
-0.910000	-0.710000	0.893376328121798568560052
-0.890000	-0.710000	0.894692822238284057867475
-0.870000	-0.710000	0.896314637745006304037076
-0.850000	-0.710000	0.898047642853572969379172
-0.830000	-0.710000	0.899528355547969726835333
-0.810000	-0.710000	0.900391420573054657161549
-0.790000	-0.710000	0.900428992716536313878350
-0.770000	-0.710000	0.899644625408624110107780
-0.750000	-0.710000	0.898199079457545179749900
-0.730000	-0.710000	0.896314158387859327703495
-0.710000	-0.710000	0.894195325794436612909522
-0.690000	-0.710000	0.892004372031240500007243
-0.670000	-0.710000	0.889885753683457347840147
-0.650000	-0.710000	0.888052074158334203701770
-0.630000	-0.710000	0.886963683114741718860330
-0.610000	-0.710000	0.887695500913691759592439
-0.590000	-0.710000	0.892647869494088030961620
-0.570000	-0.710000	0.906725381985081790858771
-0.550000	-0.710000	0.938479906667602170600162
-0.530000	-0.710000	0.998461223316926660409365
-0.510000	-0.710000	1.083226725564498282849968
-0.490000	-0.710000	1.152812859978874504562896
-0.470000	-0.710000	1.188041708309552024758204
-0.450000	-0.710000	1.200946259667001969617672
-0.430000	-0.710000	1.204121304246118073777438
-0.410000	-0.710000	1.203710243350957886931951
-0.390000	-0.710000	1.202260617543955856234561
-0.370000	-0.710000	1.200988950351899564594760
-0.350000	-0.710000	1.200445227691291361082904
-0.330000	-0.710000	1.200533002221180201019024
-0.310000	-0.710000	1.200758419277770050470622
-0.290000	-0.710000	1.200724898086946046404933
-0.270000	-0.710000	1.200428191376831987824403
-0.250000	-0.710000	1.200241749757569476031449
-0.230000	-0.710000	1.200686813416288689637668
-0.210000	-0.710000	1.202000946106189349649185
-0.190000	-0.710000	1.203789855623456084288136
-0.170000	-0.710000	1.205237633554617326936409
-0.150000	-0.710000	1.205823499066320803052577
-0.130000	-0.710000	1.205791893779473156200766
-0.110000	-0.710000	1.205767505182514076622624
-0.090000	-0.710000	1.206004381235614486556074
-0.070000	-0.710000	1.206279707414043222968303
-0.050000	-0.710000	1.206356428361244237379424
-0.030000	-0.710000	1.206246576321426955402671
-0.010000	-0.710000	1.206110769772564150770222
0.010000	-0.710000	1.206110769772563928725617
0.030000	-0.710000	1.206246576321426733358066
0.050000	-0.710000	1.206356428361243793290214
0.070000	-0.710000	1.206279707414043445012908
0.090000	-0.710000	1.206004381235614708600679
0.110000	-0.710000	1.205767505182514076622624
0.130000	-0.710000	1.205791893779473156200766
0.150000	-0.710000	1.205823499066320581007972
0.170000	-0.710000	1.205237633554617104891804
0.190000	-0.710000	1.203789855623456306332741
0.210000	-0.710000	1.202000946106189349649185
0.230000	-0.710000	1.200686813416288689637668
0.250000	-0.710000	1.200241749757569476031449
0.270000	-0.710000	1.200428191376831987824403
0.290000	-0.710000	1.200724898086946046404933
0.310000	-0.710000	1.200758419277770050470622
0.330000	-0.710000	1.200533002221179978974419
0.350000	-0.710000	1.200445227691291361082904
0.370000	-0.710000	1.200988950351899342550155
0.390000	-0.710000	1.202260617543955634189956
0.410000	-0.710000	1.203710243350957442842741
0.430000	-0.710000	1.204121304246117851732834
0.450000	-0.710000	1.200946259667001969617672
0.470000	-0.710000	1.188041708309552246802809
0.490000	-0.710000	1.152812859978874948652106
0.510000	-0.710000	1.083226725564498504894573
0.530000	-0.710000	0.998461223316926660409365
0.550000	-0.710000	0.938479906667602059577860
0.570000	-0.710000	0.906725381985081679836469
0.590000	-0.710000	0.892647869494088030961620
0.610000	-0.710000	0.887695500913691759592439
0.630000	-0.710000	0.886963683114741718860330
0.650000	-0.710000	0.888052074158334314724073
0.670000	-0.710000	0.889885753683457347840147
0.690000	-0.710000	0.892004372031240500007243
0.710000	-0.710000	0.894195325794436390864917
0.730000	-0.710000	0.896314158387859327703495
0.750000	-0.710000	0.898199079457545401794505
0.770000	-0.710000	0.899644625408624332152385
0.790000	-0.710000	0.900428992716536313878350
0.810000	-0.710000	0.900391420573054546139247
0.830000	-0.710000	0.899528355547969504790728
0.850000	-0.710000	0.898047642853572969379172
0.870000	-0.710000	0.896314637745006415059379
0.890000	-0.710000	0.894692822238284279912079
0.910000	-0.710000	0.893376328121798901626960
0.930000	-0.710000	0.892365502779454700110762
0.950000	-0.710000	0.891599547793817337471012
0.970000	-0.710000	0.891069155869861351249028
0.990000	-0.710000	0.890791775583215428291339

-0.990000	-0.690000	0.884546376495185970867396
-0.970000	-0.690000	0.884824048366991577907470
-0.950000	-0.690000	0.885357412678756894308663
-0.930000	-0.690000	0.886141724581714695929691
-0.910000	-0.690000	0.887161394898442812184669
-0.890000	-0.690000	0.888449552772112238763214
-0.870000	-0.690000	0.890066037496528350558833
-0.850000	-0.690000	0.891945407674346713022828
-0.830000	-0.690000	0.893813279557420736765039
-0.810000	-0.690000	0.895283012625514462712317
-0.790000	-0.690000	0.896036778185895887993695
-0.770000	-0.690000	0.895950891103801771997439
-0.750000	-0.690000	0.895104267667336417346746
-0.730000	-0.690000	0.893704719124087443304916
-0.710000	-0.690000	0.892004372031240500007243
-0.690000	-0.690000	0.890265801107926080248944
-0.670000	-0.690000	0.888817603808909950657835
-0.650000	-0.690000	0.888249958836607178547240
-0.630000	-0.690000	0.889866629440421608165934
-0.610000	-0.690000	0.896604002899307195306733
-0.590000	-0.690000	0.914582150935841609040722
-0.570000	-0.690000	0.954449687212761466170718
-0.550000	-0.690000	1.027551357182271640766658
-0.530000	-0.690000	1.118390017637904909619806
-0.510000	-0.690000	1.178958060154550402387486
-0.490000	-0.690000	1.204223085236155066368724
-0.470000	-0.690000	1.212009414591862510590659
-0.450000	-0.690000	1.213557004666943717197114
-0.430000	-0.690000	1.213155902103624672605520
-0.410000	-0.690000	1.212189080463797141717919
-0.390000	-0.690000	1.211311055809493497648077
-0.370000	-0.690000	1.211033780525380798565038
-0.350000	-0.690000	1.211471247107960280686711
-0.330000	-0.690000	1.212201374408485632372390
-0.310000	-0.690000	1.212683318352324901567840
-0.290000	-0.690000	1.212742739645275680260283
-0.270000	-0.690000	1.212648541690322323560736
-0.250000	-0.690000	1.212942391515817952551970
-0.230000	-0.690000	1.214118733781502701418731
-0.210000	-0.690000	1.216145496918887847215274
-0.190000	-0.690000	1.218293680977723836278415
-0.170000	-0.690000	1.219693421498261987068190
-0.150000	-0.690000	1.220161748705671955761431
-0.130000	-0.690000	1.220343607558979082128303
-0.110000	-0.690000	1.220898219815034435598022
-0.090000	-0.690000	1.221793914036502615161339
-0.070000	-0.690000	1.222620268582080393926503
-0.050000	-0.690000	1.223196078327944524843929
-0.030000	-0.690000	1.223537059663505122131255
-0.010000	-0.690000	1.223681232676203656239977
0.010000	-0.690000	1.223681232676203434195372
0.030000	-0.690000	1.223537059663504900086650
0.050000	-0.690000	1.223196078327944080754719
0.070000	-0.690000	1.222620268582080393926503
0.090000	-0.690000	1.221793914036502837205944
0.110000	-0.690000	1.220898219815034435598022
0.130000	-0.690000	1.220343607558979082128303
0.150000	-0.690000	1.220161748705671733716827
0.170000	-0.690000	1.219693421498261987068190
0.190000	-0.690000	1.218293680977723836278415
0.210000	-0.690000	1.216145496918888069259879
0.230000	-0.690000	1.214118733781502701418731
0.250000	-0.690000	1.212942391515818174596575
0.270000	-0.690000	1.212648541690322323560736
0.290000	-0.690000	1.212742739645275680260283
0.310000	-0.690000	1.212683318352324901567840
0.330000	-0.690000	1.212201374408485632372390
0.350000	-0.690000	1.211471247107960280686711
0.370000	-0.690000	1.211033780525380798565038
0.390000	-0.690000	1.211311055809493275603472
0.410000	-0.690000	1.212189080463796919673314
0.430000	-0.690000	1.213155902103624228516310
0.450000	-0.690000	1.213557004666943717197114
0.470000	-0.690000	1.212009414591862288546054
0.490000	-0.690000	1.204223085236155066368724
0.510000	-0.690000	1.178958060154550402387486
0.530000	-0.690000	1.118390017637904909619806
0.550000	-0.690000	1.027551357182271640766658
0.570000	-0.690000	0.954449687212761466170718
0.590000	-0.690000	0.914582150935841609040722
0.610000	-0.690000	0.896604002899307084284430
0.630000	-0.690000	0.889866629440421608165934
0.650000	-0.690000	0.888249958836607067524938
0.670000	-0.690000	0.888817603808909950657835
0.690000	-0.690000	0.890265801107925969226642
0.710000	-0.690000	0.892004372031240500007243
0.730000	-0.690000	0.893704719124087554327218
0.750000	-0.690000	0.895104267667336750413654
0.770000	-0.690000	0.895950891103801883019742
0.790000	-0.690000	0.896036778185895887993695
0.810000	-0.690000	0.895283012625514462712317
0.830000	-0.690000	0.893813279557420514720434
0.850000	-0.690000	0.891945407674346713022828
0.870000	-0.690000	0.890066037496528461581136
0.890000	-0.690000	0.888449552772112460807818
0.910000	-0.690000	0.887161394898442923206971
0.930000	-0.690000	0.886141724581714584907388
0.950000	-0.690000	0.885357412678756672264058
0.970000	-0.690000	0.884824048366991466885167
0.990000	-0.690000	0.884546376495185859845094

-0.990000	-0.670000	0.878544811374344924992386
-0.970000	-0.670000	0.878826505304587279887585
-0.950000	-0.670000	0.879359631878852909814270
-0.930000	-0.670000	0.880155245899505223050596
-0.910000	-0.670000	0.881198250918434955458736
-0.890000	-0.670000	0.882482944483558462422934
-0.870000	-0.670000	0.884069438744032431998221
-0.850000	-0.670000	0.885988403851900141461329
-0.830000	-0.670000	0.888089215746264759587802
-0.810000	-0.670000	0.890032108638538099754101
-0.790000	-0.670000	0.891438270129642607031428
-0.770000	-0.670000	0.892063313076102093468478
-0.750000	-0.670000	0.891878936692998558477541
-0.730000	-0.670000	0.891052119658721220041286
-0.710000	-0.670000	0.889885753683457458862449
-0.690000	-0.670000	0.888817603808910172702440
-0.670000	-0.670000	0.888586036884507324273841
-0.650000	-0.670000	0.890725545777068528074949
-0.630000	-0.670000	0.898667475050808683967318
-0.610000	-0.670000	0.919675430440217600569497
-0.590000	-0.670000	0.966416230754511884626368
-0.570000	-0.670000	1.050268410369387339642344
-0.550000	-0.670000	1.142754468278549317972193
-0.530000	-0.670000	1.194997633902763478630504
-0.510000	-0.670000	1.213946280622351991951291
-0.490000	-0.670000	1.219260737958954621262819
-0.470000	-0.670000	1.220497027548760105020165
-0.450000	-0.670000	1.220815182239605833913743
-0.430000	-0.670000	1.220884546291116423688550
-0.410000	-0.670000	1.220817782724350486489584
-0.390000	-0.670000	1.220970870089076010245321
-0.370000	-0.670000	1.221747883282393365433904
-0.350000	-0.670000	1.223049183500974690375074
-0.330000	-0.670000	1.224305128302713097099286
-0.310000	-0.670000	1.225084366260518198288310
-0.290000	-0.670000	1.225448313877955053285973
-0.270000	-0.670000	1.225829990210772546532780
-0.250000	-0.670000	1.226816478777390306831307
-0.230000	-0.670000	1.228772432911138912103866
-0.210000	-0.670000	1.231367904269597746136355
-0.190000	-0.670000	1.233668723234609521099969
-0.170000	-0.670000	1.234967490579366389269467
-0.150000	-0.670000	1.235503934675391324304883
-0.130000	-0.670000	1.236165278067025363739617
-0.110000	-0.670000	1.237401935238837236141762
-0.090000	-0.670000	1.238867499467287691672368
-0.070000	-0.670000	1.240156127736647739823184
-0.050000	-0.670000	1.241305299729737798841711
-0.030000	-0.670000	1.242290405841291356381362
-0.010000	-0.670000	1.242873076364674256311105
0.010000	-0.670000	1.242873076364674256311105
0.030000	-0.670000	1.242290405841291356381362
0.050000	-0.670000	1.241305299729738020886316
0.070000	-0.670000	1.240156127736647961867789
0.090000	-0.670000	1.238867499467287691672368
0.110000	-0.670000	1.237401935238837458186367
0.130000	-0.670000	1.236165278067025363739617
0.150000	-0.670000	1.235503934675391546349488
0.170000	-0.670000	1.234967490579366833358677
0.190000	-0.670000	1.233668723234609743144574
0.210000	-0.670000	1.231367904269597968180960
0.230000	-0.670000	1.228772432911138912103866
0.250000	-0.670000	1.226816478777390528875912
0.270000	-0.670000	1.225829990210772546532780
0.290000	-0.670000	1.225448313877955497375183
0.310000	-0.670000	1.225084366260518198288310
0.330000	-0.670000	1.224305128302713097099286
0.350000	-0.670000	1.223049183500974912419679
0.370000	-0.670000	1.221747883282393143389299
0.390000	-0.670000	1.220970870089075788200716
0.410000	-0.670000	1.220817782724350264444979
0.430000	-0.670000	1.220884546291116201643945
0.450000	-0.670000	1.220815182239605611869138
0.470000	-0.670000	1.220497027548759660930955
0.490000	-0.670000	1.219260737958954621262819
0.510000	-0.670000	1.213946280622351769906686
0.530000	-0.670000	1.194997633902763256585899
0.550000	-0.670000	1.142754468278549540016797
0.570000	-0.670000	1.050268410369387339642344
0.590000	-0.670000	0.966416230754511773604065
0.610000	-0.670000	0.919675430440217600569497
0.630000	-0.670000	0.898667475050808683967318
0.650000	-0.670000	0.890725545777068306030344
0.670000	-0.670000	0.888586036884507102229236
0.690000	-0.670000	0.888817603808909950657835
0.710000	-0.670000	0.889885753683457347840147
0.730000	-0.670000	0.891052119658721109018984
0.750000	-0.670000	0.891878936692998558477541
0.770000	-0.670000	0.892063313076102093468478
0.790000	-0.670000	0.891438270129642607031428
0.810000	-0.670000	0.890032108638538099754101
0.830000	-0.670000	0.888089215746264648565500
0.850000	-0.670000	0.885988403851900030439026
0.870000	-0.670000	0.884069438744032320975919
0.890000	-0.670000	0.882482944483558684467539
0.910000	-0.670000	0.881198250918435066481038
0.930000	-0.670000	0.880155245899505223050596
0.950000	-0.670000	0.879359631878852909814270
0.970000	-0.670000	0.878826505304587168865282
0.990000	-0.670000	0.878544811374344702947781

-0.990000	-0.650000	0.872786337620369723211411
-0.970000	-0.650000	0.873072674981892338230693
-0.950000	-0.650000	0.873609500033282637687648
-0.930000	-0.650000	0.874409388570678181018536
-0.910000	-0.650000	0.875474310663620802763774
-0.890000	-0.650000	0.876779159099766558504996
-0.870000	-0.650000	0.878348138560451907608240
-0.850000	-0.650000	0.880252633126437755706206
-0.830000	-0.650000	0.882461039157362070461943
-0.810000	-0.650000	0.884732709138476458576861
-0.790000	-0.650000	0.886690774588077545992348
-0.770000	-0.650000	0.888004426742685759599283
-0.750000	-0.650000	0.888539761801173777477914
-0.730000	-0.650000	0.888420715671428884441241
-0.710000	-0.650000	0.888052074158334203701770
-0.690000	-0.650000	0.888249958836607067524938
-0.670000	-0.650000	0.890725545777068417052647
-0.650000	-0.650000	0.899296886971439501934356
-0.630000	-0.650000	0.922161879891645219764484
-0.610000	-0.650000	0.973776123584406239075406
-0.590000	-0.650000	1.065426445432660074175146
-0.570000	-0.650000	1.157848996404565067308567
-0.550000	-0.650000	1.204186248671193171233540
-0.530000	-0.650000	1.219520724553546431323525
-0.510000	-0.650000	1.223663843399186434979242
-0.490000	-0.650000	1.224963001497590076027677
-0.470000	-0.650000	1.226057349669398721658808
-0.450000	-0.650000	1.227275916870345318088198
-0.430000	-0.650000	1.228277287490337377207084
-0.410000	-0.650000	1.229075249377092005076406
-0.390000	-0.650000	1.230205978099690788951648
-0.370000	-0.650000	1.232041945609707589426307
-0.350000	-0.650000	1.234243622198920808941125
-0.330000	-0.650000	1.236139323061733019670783
-0.310000	-0.650000	1.237440939251563287726299
-0.290000	-0.650000	1.238381556056338927973570
-0.270000	-0.650000	1.239471074517630944100688
-0.250000	-0.650000	1.241283031801818204087340
-0.230000	-0.650000	1.244011340950970323504521
-0.210000	-0.650000	1.247072281113406511110497
-0.190000	-0.650000	1.249489202201686355309107
-0.170000	-0.650000	1.250864871913482279097707
-0.150000	-0.650000	1.251824538094083560935132
-0.130000	-0.650000	1.253293339389901950298167
-0.110000	-0.650000	1.255353735211422794293412
-0.090000	-0.650000	1.257408112423701984639024
-0.070000	-0.650000	1.259186211593194659741357
-0.050000	-0.650000	1.260968265463111581681233
-0.030000	-0.650000	1.262660468579511086062439
-0.010000	-0.650000	1.263726351922197510546653
0.010000	-0.650000	1.263726351922197510546653
0.030000	-0.650000	1.262660468579510864017834
0.050000	-0.650000	1.260968265463111581681233
0.070000	-0.650000	1.259186211593195103830567
0.090000	-0.650000	1.257408112423702206683629
0.110000	-0.650000	1.255353735211423016338017
0.130000	-0.650000	1.253293339389901950298167
0.150000	-0.650000	1.251824538094083560935132
0.170000	-0.650000	1.250864871913482723186917
0.190000	-0.650000	1.249489202201687021442922
0.210000	-0.650000	1.247072281113406733155102
0.230000	-0.650000	1.244011340950970545549126
0.250000	-0.650000	1.241283031801818204087340
0.270000	-0.650000	1.239471074517630944100688
0.290000	-0.650000	1.238381556056339150018175
0.310000	-0.650000	1.237440939251563287726299
0.330000	-0.650000	1.236139323061733019670783
0.350000	-0.650000	1.234243622198920808941125
0.370000	-0.650000	1.232041945609707367381702
0.390000	-0.650000	1.230205978099690344862438
0.410000	-0.650000	1.229075249377091783031801
0.430000	-0.650000	1.228277287490337377207084
0.450000	-0.650000	1.227275916870345096043593
0.470000	-0.650000	1.226057349669398499614204
0.490000	-0.650000	1.224963001497589853983072
0.510000	-0.650000	1.223663843399186212934637
0.530000	-0.650000	1.219520724553546431323525
0.550000	-0.650000	1.204186248671193393278145
0.570000	-0.650000	1.157848996404565067308567
0.590000	-0.650000	1.065426445432660296219751
0.610000	-0.650000	0.973776123584406239075406
0.630000	-0.650000	0.922161879891645108742182
0.650000	-0.650000	0.899296886971439390912053
0.670000	-0.650000	0.890725545777068417052647
0.690000	-0.650000	0.888249958836607067524938
0.710000	-0.650000	0.888052074158334203701770
0.730000	-0.650000	0.888420715671428773418938
0.750000	-0.650000	0.888539761801173777477914
0.770000	-0.650000	0.888004426742685759599283
0.790000	-0.650000	0.886690774588077434970046
0.810000	-0.650000	0.884732709138476347554558
0.830000	-0.650000	0.882461039157362070461943
0.850000	-0.650000	0.880252633126437866728509
0.870000	-0.650000	0.878348138560452129652845
0.890000	-0.650000	0.876779159099766558504996
0.910000	-0.650000	0.875474310663620802763774
0.930000	-0.650000	0.874409388570678181018536
0.950000	-0.650000	0.873609500033282637687648
0.970000	-0.650000	0.873072674981892449252996
0.990000	-0.650000	0.872786337620369723211411

-0.990000	-0.630000	0.867270697298729853486066
-0.970000	-0.630000	0.867559290014070505492327
-0.950000	-0.630000	0.868103965980539515889802
-0.930000	-0.630000	0.868907461655121782229116
-0.910000	-0.630000	0.869986122022681218624029
-0.890000	-0.630000	0.871321007575884043383496
-0.870000	-0.630000	0.872898725608638792472505
-0.850000	-0.630000	0.874779657425070467091643
-0.830000	-0.630000	0.877014112509453713784069
-0.810000	-0.630000	0.879483108055087448029496
-0.790000	-0.630000	0.881873575000456266792526
-0.770000	-0.630000	0.883826622492607683057031
-0.750000	-0.630000	0.885143165975926127231332
-0.730000	-0.630000	0.885961180505860257383688
-0.710000	-0.630000	0.886963683114741607838027
-0.690000	-0.630000	0.889866629440421608165934
-0.670000	-0.630000	0.898667475050808683967318
-0.650000	-0.630000	0.922161879891645108742182
-0.630000	-0.630000	0.976257119850092336399427
-0.610000	-0.630000	1.072926265082978725118323
-0.590000	-0.630000	1.165871427366316881446551
-0.570000	-0.630000	1.209096063269391230221572
-0.550000	-0.630000	1.222597039707016053355915
-0.530000	-0.630000	1.226151799628612426573682
-0.510000	-0.630000	1.227456035291881963900096
-0.490000	-0.630000	1.228978357757540607053670
-0.470000	-0.630000	1.231030964990377452039638
-0.450000	-0.630000	1.233075845990524221917894
-0.430000	-0.630000	1.234723614169134897622371
-0.410000	-0.630000	1.236290435835567524947010
-0.390000	-0.630000	1.238461739892244173333324
-0.370000	-0.630000	1.241412824982144114116522
-0.350000	-0.630000	1.244540086688383784263578
-0.330000	-0.630000	1.247166747040075351904420
-0.310000	-0.630000	1.249183481236322723617604
-0.290000	-0.630000	1.250945051854654543888046
-0.270000	-0.630000	1.252992608348023395592463
-0.250000	-0.630000	1.255845333717806378004411
-0.230000	-0.630000	1.259490932968776233380481
-0.210000	-0.630000	1.263140253578677318913037
-0.190000	-0.630000	1.265883423953605202427752
-0.170000	-0.630000	1.267672413935044373189953
-0.150000	-0.630000	1.269420336005561811276721
-0.130000	-0.630000	1.271955278648267073648981
-0.110000	-0.630000	1.274981883020310347021109
-0.090000	-0.630000	1.277755161955055340783360
-0.070000	-0.630000	1.280144412042881763014179
-0.050000	-0.630000	1.282551612921560169056079
-0.030000	-0.630000	1.284825904570848331687216
-0.010000	-0.630000	1.286266589992803410780198
0.010000	-0.630000	1.286266589992803188735593
0.030000	-0.630000	1.284825904570848109642611
0.050000	-0.630000	1.282551612921560169056079
0.070000	-0.630000	1.280144412042881985058784
0.090000	-0.630000	1.277755161955055562827965
0.110000	-0.630000	1.274981883020310569065714
0.130000	-0.630000	1.271955278648267517738191
0.150000	-0.630000	1.269420336005562255365930
0.170000	-0.630000	1.267672413935044595234558
0.190000	-0.630000	1.265883423953605424472357
0.210000	-0.630000	1.263140253578677540957642
0.230000	-0.630000	1.259490932968776233380481
0.250000	-0.630000	1.255845333717806378004411
0.270000	-0.630000	1.252992608348023395592463
0.290000	-0.630000	1.250945051854654543888046
0.310000	-0.630000	1.249183481236322723617604
0.330000	-0.630000	1.247166747040075351904420
0.350000	-0.630000	1.244540086688383562218974
0.370000	-0.630000	1.241412824982144114116522
0.390000	-0.630000	1.238461739892243951288719
0.410000	-0.630000	1.236290435835567080857800
0.430000	-0.630000	1.234723614169134675577766
0.450000	-0.630000	1.233075845990524221917894
0.470000	-0.630000	1.231030964990377452039638
0.490000	-0.630000	1.228978357757540385009065
0.510000	-0.630000	1.227456035291881741855491
0.530000	-0.630000	1.226151799628612426573682
0.550000	-0.630000	1.222597039707016053355915
0.570000	-0.630000	1.209096063269391230221572
0.590000	-0.630000	1.165871427366316881446551
0.610000	-0.630000	1.072926265082978725118323
0.630000	-0.630000	0.976257119850092336399427
0.650000	-0.630000	0.922161879891645108742182
0.670000	-0.630000	0.898667475050808572945016
0.690000	-0.630000	0.889866629440421497143632
0.710000	-0.630000	0.886963683114741607838027
0.730000	-0.630000	0.885961180505860146361385
0.750000	-0.630000	0.885143165975926016209030
0.770000	-0.630000	0.883826622492607461012426
0.790000	-0.630000	0.881873575000456155770223
0.810000	-0.630000	0.879483108055087337007194
0.830000	-0.630000	0.877014112509453824806371
0.850000	-0.630000	0.874779657425070578113946
0.870000	-0.630000	0.872898725608638903494807
0.890000	-0.630000	0.871321007575884265428101
0.910000	-0.630000	0.869986122022681218624029
0.930000	-0.630000	0.868907461655121782229116
0.950000	-0.630000	0.868103965980539404867500
0.970000	-0.630000	0.867559290014070394470025
0.990000	-0.630000	0.867270697298730075530671

-0.990000	-0.610000	0.861995629212876868230353
-0.970000	-0.610000	0.862285671903864292531239
-0.950000	-0.610000	0.862838999046142807181070
-0.930000	-0.610000	0.863650797728301111710891
-0.910000	-0.610000	0.864737254474630345768560
-0.890000	-0.610000	0.866098813545041035233396
-0.870000	-0.610000	0.867706230261273026016511
-0.850000	-0.610000	0.869581829381997684080829
-0.830000	-0.610000	0.871806806950555124302582
-0.810000	-0.610000	0.874374581869675870926528
-0.790000	-0.610000	0.877084136497952915334508
-0.770000	-0.610000	0.879626987123194314932562
-0.750000	-0.610000	0.881837574844284488584378
-0.730000	-0.610000	0.884049981983209831604142
-0.710000	-0.610000	0.887695500913691648570136
-0.690000	-0.610000	0.896604002899307084284430
-0.670000	-0.610000	0.919675430440217711591799
-0.650000	-0.610000	0.973776123584406239075406
-0.630000	-0.610000	1.072926265082978725118323
-0.610000	-0.610000	1.168374105862220568852194
-0.590000	-0.610000	1.211241705822426073524412
-0.570000	-0.610000	1.224147976444780461235950
-0.550000	-0.610000	1.227469320918486817006965
-0.530000	-0.610000	1.228680900363354533411098
-0.510000	-0.610000	1.230226786699754715215249
-0.490000	-0.610000	1.232592386446524690413185
-0.470000	-0.610000	1.235369245036016971894810
-0.450000	-0.610000	1.237945623751674384394050
-0.430000	-0.610000	1.240158316083919576300332
-0.410000	-0.610000	1.242549776941779038352820
-0.390000	-0.610000	1.245779137229779287565634
-0.370000	-0.610000	1.249770353747507556363416
-0.350000	-0.610000	1.253762354678084056658349
-0.330000	-0.610000	1.257181332605571189020566
-0.310000	-0.610000	1.260100598296156393374190
-0.290000	-0.610000	1.262957970490258263751571
-0.270000	-0.610000	1.266299875477928438272102
-0.250000	-0.610000	1.270546809483808159413343
-0.230000	-0.610000	1.275449015847367917331212
-0.210000	-0.610000	1.280041100174112100873458
-0.190000	-0.610000	1.283504307387180798372128
-0.170000	-0.610000	1.286077145816928668509149
-0.150000	-0.610000	1.288848769082548084696782
-0.130000	-0.610000	1.292516483105982549872692
-0.110000	-0.610000	1.296528696656519041852107
-0.090000	-0.610000	1.300114289350505769604638
-0.070000	-0.610000	1.303226481198625608115549
-0.050000	-0.610000	1.306206968499001197514531
-0.030000	-0.610000	1.308849090908896117824156
-0.010000	-0.610000	1.310474863534151213073642
0.010000	-0.610000	1.310474863534150991029037
0.030000	-0.610000	1.308849090908895895779551
0.050000	-0.610000	1.306206968499001419559136
0.070000	-0.610000	1.303226481198625608115549
0.090000	-0.610000	1.300114289350505991649243
0.110000	-0.610000	1.296528696656519263896712
0.130000	-0.610000	1.292516483105982993961902
0.150000	-0.610000	1.288848769082548306741387
0.170000	-0.610000	1.286077145816928890553754
0.190000	-0.610000	1.283504307387181020416733
0.210000	-0.610000	1.280041100174112322918063
0.230000	-0.610000	1.275449015847368139375817
0.250000	-0.610000	1.270546809483807937368738
0.270000	-0.610000	1.266299875477928216227497
0.290000	-0.610000	1.262957970490258485796176
0.310000	-0.610000	1.260100598296156393374190
0.330000	-0.610000	1.257181332605571411065171
0.350000	-0.610000	1.253762354678084056658349
0.370000	-0.610000	1.249770353747507556363416
0.390000	-0.610000	1.245779137229779287565634
0.410000	-0.610000	1.242549776941778594263610
0.430000	-0.610000	1.240158316083919576300332
0.450000	-0.610000	1.237945623751674162349445
0.470000	-0.610000	1.235369245036017193939415
0.490000	-0.610000	1.232592386446524468368580
0.510000	-0.610000	1.230226786699754493170644
0.530000	-0.610000	1.228680900363354533411098
0.550000	-0.610000	1.227469320918486817006965
0.570000	-0.610000	1.224147976444780461235950
0.590000	-0.610000	1.211241705822426073524412
0.610000	-0.610000	1.168374105862220568852194
0.630000	-0.610000	1.072926265082978725118323
0.650000	-0.610000	0.973776123584406128053104
0.670000	-0.610000	0.919675430440217378524892
0.690000	-0.610000	0.896604002899306862239825
0.710000	-0.610000	0.887695500913691537547834
0.730000	-0.610000	0.884049981983209720581840
0.750000	-0.610000	0.881837574844284266539773
0.770000	-0.610000	0.879626987123194092887957
0.790000	-0.610000	0.877084136497952804312206
0.810000	-0.610000	0.874374581869675870926528
0.830000	-0.610000	0.871806806950555124302582
0.850000	-0.610000	0.869581829381997684080829
0.870000	-0.610000	0.867706230261273248061116
0.890000	-0.610000	0.866098813545041368300303
0.910000	-0.610000	0.864737254474630456790862
0.930000	-0.610000	0.863650797728301111710891
0.950000	-0.610000	0.862838999046142696158768
0.970000	-0.610000	0.862285671903864070486634
0.990000	-0.610000	0.861995629212876868230353

-0.990000	-0.590000	0.856959665434163464503570
-0.970000	-0.590000	0.857252090098771901693908
-0.950000	-0.590000	0.857811537685390534946350
-0.930000	-0.590000	0.858636110177760425443694
-0.910000	-0.590000	0.859730716292059660155189
-0.890000	-0.590000	0.861110443257820268314617
-0.870000	-0.590000	0.862755046474669384792833
-0.850000	-0.590000	0.864651757275513910272480
-0.830000	-0.590000	0.866869734514565060123914
-0.810000	-0.590000	0.869483774897510275359025
-0.790000	-0.590000	0.872436652415370494928482
-0.770000	-0.590000	0.875572923965826976910876
-0.750000	-0.590000	0.878958397960443615914983
-0.730000	-0.590000	0.883561701104612184920484
-0.710000	-0.590000	0.892647869494088030961620
-0.690000	-0.590000	0.914582150935841720063024
-0.670000	-0.590000	0.966416230754511773604065
-0.650000	-0.590000	1.065426445432660074175146
-0.630000	-0.590000	1.165871427366316881446551
-0.610000	-0.590000	1.211241705822426073524412
-0.590000	-0.590000	1.224626816394602579762818
-0.570000	-0.590000	1.228044389866274288536374
-0.550000	-0.590000	1.229201828590986700362464
-0.530000	-0.590000	1.230571568494750911426650
-0.510000	-0.590000	1.232825333324998773321113
-0.490000	-0.590000	1.235867498906780381773274
-0.470000	-0.590000	1.239200078364511847794915
-0.450000	-0.590000	1.242283954868693918172085
-0.430000	-0.590000	1.245108354465223943208230
-0.410000	-0.590000	1.248334558252439885350782
-0.390000	-0.590000	1.252541583659675827888691
-0.370000	-0.590000	1.257459163227115928052058
-0.350000	-0.590000	1.262287204564350506785786
-0.330000	-0.590000	1.266609594355204482241106
-0.310000	-0.590000	1.270657776974553954119074
-0.290000	-0.590000	1.274917770768512426116104
-0.270000	-0.590000	1.279912354902212889840030
-0.250000	-0.590000	1.285924378393601408276936
-0.230000	-0.590000	1.292466654241274159886643
-0.210000	-0.590000	1.298424346791728911654218
-0.190000	-0.590000	1.303041256569977823787099
-0.170000	-0.590000	1.306721201041565194600480
-0.150000	-0.590000	1.310617673244450998026878
-0.130000	-0.590000	1.315314534636231602604539
-0.110000	-0.590000	1.320169791688467375578853
-0.090000	-0.590000	1.324505826657883744701394
-0.070000	-0.590000	1.328333838410040268485091
-0.050000	-0.590000	1.331799436150586934957119
-0.030000	-0.590000	1.334602530842861511928277
-0.010000	-0.590000	1.336224366383383710399357
0.010000	-0.590000	1.336224366383383488354752
0.030000	-0.590000	1.334602530842861289883672
0.050000	-0.590000	1.331799436150586934957119
0.070000	-0.590000	1.328333838410040046440486
0.090000	-0.590000	1.324505826657883522656789
0.110000	-0.590000	1.320169791688467597623458
0.130000	-0.590000	1.315314534636231824649144
0.150000	-0.590000	1.310617673244451220071483
0.170000	-0.590000	1.306721201041565416645085
0.190000	-0.590000	1.303041256569978045831704
0.210000	-0.590000	1.298424346791728911654218
0.230000	-0.590000	1.292466654241274159886643
0.250000	-0.590000	1.285924378393601408276936
0.270000	-0.590000	1.279912354902212889840030
0.290000	-0.590000	1.274917770768512648160709
0.310000	-0.590000	1.270657776974554176163679
0.330000	-0.590000	1.266609594355204482241106
0.350000	-0.590000	1.262287204564350284741181
0.370000	-0.590000	1.257459163227115928052058
0.390000	-0.590000	1.252541583659675605844086
0.410000	-0.590000	1.248334558252439663306177
0.430000	-0.590000	1.245108354465223943208230
0.450000	-0.590000	1.242283954868693918172085
0.470000	-0.590000	1.239200078364512069839520
0.490000	-0.590000	1.235867498906780381773274
0.510000	-0.590000	1.232825333324998773321113
0.530000	-0.590000	1.230571568494750911426650
0.550000	-0.590000	1.229201828590986700362464
0.570000	-0.590000	1.228044389866274066491769
0.590000	-0.590000	1.224626816394602579762818
0.610000	-0.590000	1.211241705822426073524412
0.630000	-0.590000	1.165871427366316881446551
0.650000	-0.590000	1.065426445432660074175146
0.670000	-0.590000	0.966416230754511662581763
0.690000	-0.590000	0.914582150935841609040722
0.710000	-0.590000	0.892647869494088030961620
0.730000	-0.590000	0.883561701104612073898181
0.750000	-0.590000	0.878958397960443504892680
0.770000	-0.590000	0.875572923965826865888573
0.790000	-0.590000	0.872436652415370383906179
0.810000	-0.590000	0.869483774897510164336722
0.830000	-0.590000	0.866869734514565060123914
0.850000	-0.590000	0.864651757275513799250177
0.870000	-0.590000	0.862755046474669606837438
0.890000	-0.590000	0.861110443257820601381525
0.910000	-0.590000	0.859730716292059771177492
0.930000	-0.590000	0.858636110177760647488299
0.950000	-0.590000	0.857811537685390312901745
0.970000	-0.590000	0.857252090098771790671606
0.990000	-0.590000	0.856959665434163575525872

-0.990000	-0.570000	0.852160633661262711946449
-0.970000	-0.570000	0.852457043363003430513913
-0.950000	-0.570000	0.853021329419761054069227
-0.930000	-0.570000	0.853859915251544476788581
-0.910000	-0.570000	0.854967899812161591377446
-0.890000	-0.570000	0.856360395259580964300028
-0.870000	-0.570000	0.858038632842105464249016
-0.850000	-0.570000	0.859977294132483249811116
-0.830000	-0.570000	0.862215670446451087904904
-0.810000	-0.570000	0.864877105024337344829632
-0.790000	-0.570000	0.868075629195514175684423
-0.770000	-0.570000	0.871960222508604831936907
-0.750000	-0.570000	0.877214344647567645374409
-0.730000	-0.570000	0.886385351218205941314920
-0.710000	-0.570000	0.906725381985081790858771
-0.690000	-0.570000	0.954449687212761466170718
-0.670000	-0.570000	1.050268410369387339642344
-0.650000	-0.570000	1.157848996404565067308567
-0.630000	-0.570000	1.209096063269391230221572
-0.610000	-0.570000	1.224147976444780461235950
-0.590000	-0.570000	1.228044389866274066491769
-0.570000	-0.570000	1.229341324369112697922901
-0.550000	-0.570000	1.230596162359408607400724
-0.530000	-0.570000	1.232584601875801322279358
-0.510000	-0.570000	1.235501325278833384402333
-0.490000	-0.570000	1.239178876910093762830911
-0.470000	-0.570000	1.243093977658023652210773
-0.450000	-0.570000	1.246725693350112296187149
-0.430000	-0.570000	1.250182517574290219641853
-0.410000	-0.570000	1.254216999244648356182097
-0.390000	-0.570000	1.259335649806327284139229
-0.370000	-0.570000	1.265161791778576683142887
-0.350000	-0.570000	1.270941601550582333857164
-0.330000	-0.570000	1.276414347465013143789747
-0.310000	-0.570000	1.281907773725044608070789
-0.290000	-0.570000	1.287893373862024848364172
-0.270000	-0.570000	1.294819516353161503730007
-0.250000	-0.570000	1.302809722609054254860439
-0.230000	-0.570000	1.311188107326399565621955
-0.210000	-0.570000	1.318748646629350762538024
-0.190000	-0.570000	1.324784991543474399477986
-0.170000	-0.570000	1.329755917761688888134586
-0.150000	-0.570000	1.334784018944983552401595
-0.130000	-0.570000	1.340343552601299448312488
-0.110000	-0.570000	1.345813941345099795654505
-0.090000	-0.570000	1.350699649440138871980821
-0.070000	-0.570000	1.355094711955706854311643
-0.050000	-0.570000	1.358913696078602351136055
-0.030000	-0.570000	1.361723817447009654557633
-0.010000	-0.570000	1.363210290141427361021442
0.010000	-0.570000	1.363210290141427361021442
0.030000	-0.570000	1.361723817447009432513028
0.050000	-0.570000	1.358913696078602573180660
0.070000	-0.570000	1.355094711955706854311643
0.090000	-0.570000	1.350699649440138649936216
0.110000	-0.570000	1.345813941345100017699110
0.130000	-0.570000	1.340343552601299892401698
0.150000	-0.570000	1.334784018944983996490805
0.170000	-0.570000	1.329755917761689332223796
0.190000	-0.570000	1.324784991543474399477986
0.210000	-0.570000	1.318748646629350762538024
0.230000	-0.570000	1.311188107326399565621955
0.250000	-0.570000	1.302809722609054476905044
0.270000	-0.570000	1.294819516353161725774612
0.290000	-0.570000	1.287893373862025292453382
0.310000	-0.570000	1.281907773725044830115394
0.330000	-0.570000	1.276414347465013365834352
0.350000	-0.570000	1.270941601550582333857164
0.370000	-0.570000	1.265161791778576683142887
0.390000	-0.570000	1.259335649806327062094624
0.410000	-0.570000	1.254216999244648578226702
0.430000	-0.570000	1.250182517574290219641853
0.450000	-0.570000	1.246725693350112296187149
0.470000	-0.570000	1.243093977658023652210773
0.490000	-0.570000	1.239178876910093762830911
0.510000	-0.570000	1.235501325278833606446938
0.530000	-0.570000	1.232584601875801322279358
0.550000	-0.570000	1.230596162359409051489934
0.570000	-0.570000	1.229341324369112919967506
0.590000	-0.570000	1.228044389866274066491769
0.610000	-0.570000	1.224147976444780239191346
0.630000	-0.570000	1.209096063269391230221572
0.650000	-0.570000	1.157848996404565067308567
0.670000	-0.570000	1.050268410369387339642344
0.690000	-0.570000	0.954449687212761466170718
0.710000	-0.570000	0.906725381985081679836469
0.730000	-0.570000	0.886385351218205830292618
0.750000	-0.570000	0.877214344647567645374409
0.770000	-0.570000	0.871960222508604831936907
0.790000	-0.570000	0.868075629195514064662120
0.810000	-0.570000	0.864877105024337233807330
0.830000	-0.570000	0.862215670446451198927207
0.850000	-0.570000	0.859977294132483249811116
0.870000	-0.570000	0.858038632842105575271319
0.890000	-0.570000	0.856360395259581297366935
0.910000	-0.570000	0.854967899812161702399749
0.930000	-0.570000	0.853859915251544365766279
0.950000	-0.570000	0.853021329419760721002319
0.970000	-0.570000	0.852457043363003208469308
0.990000	-0.570000	0.852160633661262711946449

-0.990000	-0.550000	0.847598483939623448257805
-0.970000	-0.550000	0.847899213573138466060186
-0.950000	-0.550000	0.848469520842359825607559
-0.930000	-0.550000	0.849320204033222614370402
-0.910000	-0.550000	0.850446879750822004595534
-0.890000	-0.550000	0.851853299382327566746653
-0.870000	-0.550000	0.853558855054833753861487
-0.850000	-0.550000	0.855551588368111071147837
-0.830000	-0.550000	0.857853128947358101186182
-0.810000	-0.550000	0.860626077308390691200657
-0.790000	-0.550000	0.864210982343179945353029
-0.770000	-0.550000	0.869328138375561443318418
-0.750000	-0.550000	0.878032106090940289711000
-0.730000	-0.550000	0.896266965124998593594796
-0.710000	-0.550000	0.938479906667602170600162
-0.690000	-0.550000	1.027551357182271640766658
-0.670000	-0.550000	1.142754468278549317972193
-0.650000	-0.550000	1.204186248671193393278145
-0.630000	-0.550000	1.222597039707016275400520
-0.610000	-0.550000	1.227469320918486817006965
-0.590000	-0.550000	1.229201828590986700362464
-0.570000	-0.550000	1.230596162359408607400724
-0.550000	-0.550000	1.232439962737989169738739
-0.530000	-0.550000	1.235085668209748410717452
-0.510000	-0.550000	1.238686063778719592676225
-0.490000	-0.550000	1.243033460030170456178666
-0.470000	-0.550000	1.247550891833581809819975
-0.450000	-0.550000	1.251744434140234840668882
-0.430000	-0.550000	1.255844449101071846897071
-0.410000	-0.550000	1.260685841494653791627911
-0.390000	-0.550000	1.266747720219740358515992
-0.370000	-0.550000	1.273638732557325736749476
-0.350000	-0.550000	1.280678965117060474909749
-0.330000	-0.550000	1.287692372131165274851128
-0.310000	-0.550000	1.294998251674168932012776
-0.290000	-0.550000	1.302972272251660790232108
-0.270000	-0.550000	1.311939437972511335317449
-0.250000	-0.550000	1.321874267937416025375796
-0.230000	-0.550000	1.331997075099717209312189
-0.210000	-0.550000	1.341094926272245579923492
-0.190000	-0.550000	1.348539441025149665520644
-0.170000	-0.550000	1.354791458278554738825505
-0.150000	-0.550000	1.360890733741436653403412
-0.130000	-0.550000	1.367174207457845680480091
-0.110000	-0.550000	1.373056613916507018302582
-0.090000	-0.550000	1.378263221727243914571659
-0.070000	-0.550000	1.383011086923388255343070
-0.050000	-0.550000	1.387029373856834668643501
-0.030000	-0.550000	1.389753880416668696540228
-0.010000	-0.550000	1.391047942454215036178766
0.010000	-0.550000	1.391047942454215036178766
0.030000	-0.550000	1.389753880416668696540228
0.050000	-0.550000	1.387029373856834890688106
0.070000	-0.550000	1.383011086923388477387675
0.090000	-0.550000	1.378263221727243914571659
0.110000	-0.550000	1.373056613916507018302582
0.130000	-0.550000	1.367174207457845902524696
0.150000	-0.550000	1.360890733741436653403412
0.170000	-0.550000	1.354791458278554960870110
0.190000	-0.550000	1.348539441025149887565249
0.210000	-0.550000	1.341094926272245579923492
0.230000	-0.550000	1.331997075099716987267584
0.250000	-0.550000	1.321874267937416025375796
0.270000	-0.550000	1.311939437972511557362054
0.290000	-0.550000	1.302972272251661012276713
0.310000	-0.550000	1.294998251674168932012776
0.330000	-0.550000	1.287692372131165274851128
0.350000	-0.550000	1.280678965117060474909749
0.370000	-0.550000	1.273638732557325736749476
0.390000	-0.550000	1.266747720219740136471387
0.410000	-0.550000	1.260685841494653569583306
0.430000	-0.550000	1.255844449101071624852466
0.450000	-0.550000	1.251744434140235062713487
0.470000	-0.550000	1.247550891833582031864580
0.490000	-0.550000	1.243033460030170678223271
0.510000	-0.550000	1.238686063778719814720830
0.530000	-0.550000	1.235085668209748410717452
0.550000	-0.550000	1.232439962737989613827949
0.570000	-0.550000	1.230596162359408607400724
0.590000	-0.550000	1.229201828590986700362464
0.610000	-0.550000	1.227469320918486594962360
0.630000	-0.550000	1.222597039707016275400520
0.650000	-0.550000	1.204186248671193393278145
0.670000	-0.550000	1.142754468278549317972193
0.690000	-0.550000	1.027551357182271640766658
0.710000	-0.550000	0.938479906667601948555557
0.730000	-0.550000	0.896266965124998593594796
0.750000	-0.550000	0.878032106090940178688697
0.770000	-0.550000	0.869328138375561221273813
0.790000	-0.550000	0.864210982343179945353029
0.810000	-0.550000	0.860626077308390802222959
0.830000	-0.550000	0.857853128947358101186182
0.850000	-0.550000	0.855551588368111071147837
0.870000	-0.550000	0.853558855054834086928395
0.890000	-0.550000	0.851853299382327788791258
0.910000	-0.550000	0.850446879750822226640139
0.930000	-0.550000	0.849320204033222614370402
0.950000	-0.550000	0.848469520842359936629862
0.970000	-0.550000	0.847899213573138355037884
0.990000	-0.550000	0.847598483939623226213200

-0.990000	-0.530000	0.843271220172573277018557
-0.970000	-0.530000	0.843575635532727963195043
-0.950000	-0.530000	0.844154740804168746137748
-0.930000	-0.530000	0.845016103697774134673182
-0.910000	-0.530000	0.846163880376365029611918
-0.890000	-0.530000	0.847591061436816284313522
-0.870000	-0.530000	0.849323365077064518224859
-0.850000	-0.530000	0.851380873334634413751587
-0.830000	-0.530000	0.853805656869849105561343
-0.810000	-0.530000	0.856841376955836286910539
-0.790000	-0.530000	0.861198419580688212526809
-0.770000	-0.530000	0.868681147207643888918938
-0.750000	-0.530000	0.884122510842087261373479
-0.730000	-0.530000	0.919734252244699512779391
-0.710000	-0.530000	0.998461223316926771431667
-0.690000	-0.530000	1.118390017637905131664411
-0.670000	-0.530000	1.194997633902763478630504
-0.650000	-0.530000	1.219520724553546653368130
-0.630000	-0.530000	1.226151799628612648618287
-0.610000	-0.530000	1.228680900363354533411098
-0.590000	-0.530000	1.230571568494750911426650
-0.570000	-0.530000	1.232584601875801100234753
-0.550000	-0.530000	1.235085668209748188672847
-0.530000	-0.530000	1.238425229577155839422176
-0.510000	-0.530000	1.242728552304480427181943
-0.490000	-0.530000	1.247743697984558419733503
-0.470000	-0.530000	1.252871126346307706356242
-0.450000	-0.530000	1.257660932492582928077240
-0.430000	-0.530000	1.262463616621043449583794
-0.410000	-0.530000	1.268206437025102273352672
-0.390000	-0.530000	1.275395995893897849171594
-0.370000	-0.530000	1.283664983158511629923737
-0.350000	-0.530000	1.292353746479363962862408
-0.330000	-0.530000	1.301261281044264084272299
-0.310000	-0.530000	1.310610909224928510852237
-0.290000	-0.530000	1.320645912969267810055385
-0.270000	-0.530000	1.331560609502012049176756
-0.250000	-0.530000	1.343220013132968349012231
-0.230000	-0.530000	1.354818254779990738256856
-0.210000	-0.530000	1.365195140087035907683344
-0.190000	-0.530000	1.373831841982969814708326
-0.170000	-0.530000	1.381197254421189901663070
-0.150000	-0.530000	1.388248042126421832875849
-0.130000	-0.530000	1.395163873082607475240025
-0.110000	-0.530000	1.401345307960113251155576
-0.090000	-0.530000	1.406704506861770731518391
-0.070000	-0.530000	1.411597475919696309532014
-0.050000	-0.530000	1.415659805592090814130302
-0.030000	-0.530000	1.418241459423355443902892
-0.010000	-0.530000	1.419334866695550534387849
0.010000	-0.530000	1.419334866695550534387849
0.030000	-0.530000	1.418241459423355443902892
0.050000	-0.530000	1.415659805592090370041092
0.070000	-0.530000	1.411597475919696309532014
0.090000	-0.530000	1.406704506861770731518391
0.110000	-0.530000	1.401345307960113473200181
0.130000	-0.530000	1.395163873082607253195420
0.150000	-0.530000	1.388248042126422054920454
0.170000	-0.530000	1.381197254421189901663070
0.190000	-0.530000	1.373831841982969592663721
0.210000	-0.530000	1.365195140087035685638739
0.230000	-0.530000	1.354818254779990738256856
0.250000	-0.530000	1.343220013132968349012231
0.270000	-0.530000	1.331560609502012049176756
0.290000	-0.530000	1.320645912969268032099990
0.310000	-0.530000	1.310610909224928510852237
0.330000	-0.530000	1.301261281044264084272299
0.350000	-0.530000	1.292353746479363962862408
0.370000	-0.530000	1.283664983158511629923737
0.390000	-0.530000	1.275395995893898071216199
0.410000	-0.530000	1.268206437025102273352672
0.430000	-0.530000	1.262463616621043449583794
0.450000	-0.530000	1.257660932492582928077240
0.470000	-0.530000	1.252871126346307706356242
0.490000	-0.530000	1.247743697984558641778108
0.510000	-0.530000	1.242728552304480427181943
0.530000	-0.530000	1.238425229577155839422176
0.550000	-0.530000	1.235085668209748410717452
0.570000	-0.530000	1.232584601875801322279358
0.590000	-0.530000	1.230571568494750911426650
0.610000	-0.530000	1.228680900363354533411098
0.630000	-0.530000	1.226151799628612204529077
0.650000	-0.530000	1.219520724553546209278920
0.670000	-0.530000	1.194997633902763256585899
0.690000	-0.530000	1.118390017637904687575201
0.710000	-0.530000	0.998461223316926549387063
0.730000	-0.530000	0.919734252244699623801694
0.750000	-0.530000	0.884122510842087261373479
0.770000	-0.530000	0.868681147207643777896635
0.790000	-0.530000	0.861198419580688212526809
0.810000	-0.530000	0.856841376955836397932842
0.830000	-0.530000	0.853805656869849327605948
0.850000	-0.530000	0.851380873334634524773890
0.870000	-0.530000	0.849323365077064518224859
0.890000	-0.530000	0.847591061436816284313522
0.910000	-0.530000	0.846163880376365029611918
0.930000	-0.530000	0.845016103697774245695484
0.950000	-0.530000	0.844154740804168746137748
0.970000	-0.530000	0.843575635532727852172741
0.990000	-0.530000	0.843271220172573388040860

-0.990000	-0.510000	0.839174491430597857544171
-0.970000	-0.510000	0.839482156212230545833108
-0.950000	-0.510000	0.840071834953221796560285
-0.930000	-0.510000	0.840944798130178194917050
-0.910000	-0.510000	0.842112866714367913623107
-0.890000	-0.510000	0.843569219397888758749104
-0.870000	-0.510000	0.845337922441942057893982
-0.850000	-0.510000	0.847483272477420945811843
-0.830000	-0.510000	0.850129816270195570737656
-0.810000	-0.510000	0.853725824515323417074342
-0.790000	-0.510000	0.859680465660248693815504
-0.770000	-0.510000	0.871855685851629313987132
-0.750000	-0.510000	0.900183194796112529090237
-0.730000	-0.510000	0.965778875867167707625072
-0.710000	-0.510000	1.083226725564498504894573
-0.690000	-0.510000	1.178958060154550624432090
-0.670000	-0.510000	1.213946280622351991951291
-0.650000	-0.510000	1.223663843399186434979242
-0.630000	-0.510000	1.227456035291881963900096
-0.610000	-0.510000	1.230226786699754715215249
-0.590000	-0.510000	1.232825333324998551276508
-0.570000	-0.510000	1.235501325278833384402333
-0.550000	-0.510000	1.238686063778719814720830
-0.530000	-0.510000	1.242728552304480427181943
-0.510000	-0.510000	1.247722371661731832759301
-0.490000	-0.510000	1.253417140391536177546072
-0.470000	-0.510000	1.259219078002619118805683
-0.450000	-0.510000	1.264739619617496257930611
-0.430000	-0.510000	1.270451530236005988072634
-0.410000	-0.510000	1.277368549964121635653669
-0.390000	-0.510000	1.286020619921203644864249
-0.370000	-0.510000	1.296021769104835463792824
-0.350000	-0.510000	1.306640293268762409439887
-0.330000	-0.510000	1.317567003514585444179374
-0.310000	-0.510000	1.328907942053273671945135
-0.290000	-0.510000	1.340806734567272506808422
-0.270000	-0.510000	1.353370480875555337263449
-0.250000	-0.510000	1.366417184864495260043782
-0.230000	-0.510000	1.379170652234281257975113
-0.210000	-0.510000	1.390536001986333092261816
-0.190000	-0.510000	1.400092339654037454366176
-0.170000	-0.510000	1.408342527481271533318363
-0.150000	-0.510000	1.416176748923059003359981
-0.130000	-0.510000	1.423650048317222527316517
-0.110000	-0.510000	1.430117318193688147331954
-0.090000	-0.510000	1.435557618263783918877152
-0.070000	-0.510000	1.440442140790974212549713
-0.050000	-0.510000	1.444421169165517770949236
-0.030000	-0.510000	1.446827718882286450963193
-0.010000	-0.510000	1.447740038202432355518567
0.010000	-0.510000	1.447740038202432355518567
0.030000	-0.510000	1.446827718882286228918588
0.050000	-0.510000	1.444421169165517770949236
0.070000	-0.510000	1.440442140790974434594318
0.090000	-0.510000	1.435557618263783696832547
0.110000	-0.510000	1.430117318193688147331954
0.130000	-0.510000	1.423650048317222305271912
0.150000	-0.510000	1.416176748923059003359981
0.170000	-0.510000	1.408342527481271533318363
0.190000	-0.510000	1.400092339654037232321571
0.210000	-0.510000	1.390536001986332870217211
0.230000	-0.510000	1.379170652234281035930508
0.250000	-0.510000	1.366417184864495260043782
0.270000	-0.510000	1.353370480875555337263449
0.290000	-0.510000	1.340806734567272284763817
0.310000	-0.510000	1.328907942053273671945135
0.330000	-0.510000	1.317567003514585444179374
0.350000	-0.510000	1.306640293268762409439887
0.370000	-0.510000	1.296021769104835463792824
0.390000	-0.510000	1.286020619921203644864249
0.410000	-0.510000	1.277368549964121635653669
0.430000	-0.510000	1.270451530236005988072634
0.450000	-0.510000	1.264739619617496257930611
0.470000	-0.510000	1.259219078002619118805683
0.490000	-0.510000	1.253417140391536399590677
0.510000	-0.510000	1.247722371661732054803906
0.530000	-0.510000	1.242728552304480427181943
0.550000	-0.510000	1.238686063778719814720830
0.570000	-0.510000	1.235501325278833384402333
0.590000	-0.510000	1.232825333324998773321113
0.610000	-0.510000	1.230226786699754715215249
0.630000	-0.510000	1.227456035291881963900096
0.650000	-0.510000	1.223663843399186212934637
0.670000	-0.510000	1.213946280622351991951291
0.690000	-0.510000	1.178958060154550624432090
0.710000	-0.510000	1.083226725564498504894573
0.730000	-0.510000	0.965778875867167818647374
0.750000	-0.510000	0.900183194796112529090237
0.770000	-0.510000	0.871855685851629313987132
0.790000	-0.510000	0.859680465660248804837806
0.810000	-0.510000	0.853725824515323639118947
0.830000	-0.510000	0.850129816270195681759958
0.850000	-0.510000	0.847483272477421056834146
0.870000	-0.510000	0.845337922441942279938587
0.890000	-0.510000	0.843569219397888869771407
0.910000	-0.510000	0.842112866714367802600805
0.930000	-0.510000	0.840944798130178416961655
0.950000	-0.510000	0.840071834953221796560285
0.970000	-0.510000	0.839482156212230545833108
0.990000	-0.510000	0.839174491430597968566474

-0.990000	-0.490000	0.835303470954859350605659
-0.970000	-0.490000	0.835614862782780964955975
-0.950000	-0.490000	0.836215168428916522103123
-0.930000	-0.490000	0.837102561232002551072640
-0.910000	-0.490000	0.838289784555816819278107
-0.890000	-0.490000	0.839783131178958308638016
-0.870000	-0.490000	0.841610481745097893657714
-0.850000	-0.490000	0.843895726187293249154209
-0.830000	-0.490000	0.846940874338539928523062
-0.810000	-0.490000	0.851652646142925462413587
-0.790000	-0.490000	0.860801314535166395280896
-0.770000	-0.490000	0.882002177538225184960652
-0.750000	-0.490000	0.933206515095069244480896
-0.730000	-0.490000	1.038632930481559801805247
-0.710000	-0.490000	1.152812859978874504562896
-0.690000	-0.490000	1.204223085236155066368724
-0.670000	-0.490000	1.219260737958954621262819
-0.650000	-0.490000	1.224963001497589853983072
-0.630000	-0.490000	1.228978357757540385009065
-0.610000	-0.490000	1.232592386446524468368580
-0.590000	-0.490000	1.235867498906780159728669
-0.570000	-0.490000	1.239178876910093762830911
-0.550000	-0.490000	1.243033460030170456178666
-0.530000	-0.490000	1.247743697984558419733503
-0.510000	-0.490000	1.253417140391536177546072
-0.490000	-0.490000	1.259846109903851818501153
-0.470000	-0.490000	1.266486427629381239512441
-0.450000	-0.490000	1.273040773283911297752979
-0.430000	-0.490000	1.280072456880447129279332
-0.410000	-0.490000	1.288608322666229710762309
-0.390000	-0.490000	1.299129737993703903597975
-0.370000	-0.490000	1.311159551161801939400675
-0.350000	-0.490000	1.323825252595955515033666
-0.330000	-0.490000	1.336673641411188162564372
-0.310000	-0.490000	1.349718320562352635860748
-0.290000	-0.490000	1.363071183217253734554220
-0.270000	-0.490000	1.376827187986943146214003
-0.250000	-0.490000	1.390840141518600470149636
-0.230000	-0.490000	1.404419626890465400137487
-0.210000	-0.490000	1.416533115594074576648609
-0.190000	-0.490000	1.426794140188382575828996
-0.170000	-0.490000	1.435720698374131298891143
-0.150000	-0.490000	1.444147431569028139364264
-0.130000	-0.490000	1.452090149775974614598795
-0.110000	-0.490000	1.458878917266867247803930
-0.090000	-0.490000	1.464430529695219806995965
-0.070000	-0.490000	1.469251363710082136648793
-0.050000	-0.490000	1.473080163288607469240787
-0.030000	-0.490000	1.475308345163101719776932
-0.010000	-0.490000	1.476075273865252057703401
0.010000	-0.490000	1.476075273865252057703401
0.030000	-0.490000	1.475308345163101497732328
0.050000	-0.490000	1.473080163288607247196182
0.070000	-0.490000	1.469251363710081914604189
0.090000	-0.490000	1.464430529695219584951360
0.110000	-0.490000	1.458878917266867025759325
0.130000	-0.490000	1.452090149775974614598795
0.150000	-0.490000	1.444147431569028139364264
0.170000	-0.490000	1.435720698374131076846538
0.190000	-0.490000	1.426794140188382131739786
0.210000	-0.490000	1.416533115594074354604004
0.230000	-0.490000	1.404419626890465178092882
0.250000	-0.490000	1.390840141518600470149636
0.270000	-0.490000	1.376827187986943146214003
0.290000	-0.490000	1.363071183217253512509615
0.310000	-0.490000	1.349718320562352857905353
0.330000	-0.490000	1.336673641411188384608977
0.350000	-0.490000	1.323825252595955515033666
0.370000	-0.490000	1.311159551161802161445280
0.390000	-0.490000	1.299129737993704125642580
0.410000	-0.490000	1.288608322666229710762309
0.430000	-0.490000	1.280072456880447129279332
0.450000	-0.490000	1.273040773283911297752979
0.470000	-0.490000	1.266486427629381461557045
0.490000	-0.490000	1.259846109903851818501153
0.510000	-0.490000	1.253417140391536177546072
0.530000	-0.490000	1.247743697984558419733503
0.550000	-0.490000	1.243033460030170678223271
0.570000	-0.490000	1.239178876910093762830911
0.590000	-0.490000	1.235867498906780159728669
0.610000	-0.490000	1.232592386446524468368580
0.630000	-0.490000	1.228978357757540607053670
0.650000	-0.490000	1.224963001497590076027677
0.670000	-0.490000	1.219260737958954843307424
0.690000	-0.490000	1.204223085236155288413329
0.710000	-0.490000	1.152812859978874948652106
0.730000	-0.490000	1.038632930481559801805247
0.750000	-0.490000	0.933206515095069244480896
0.770000	-0.490000	0.882002177538225295982954
0.790000	-0.490000	0.860801314535166506303199
0.810000	-0.490000	0.851652646142925684458191
0.830000	-0.490000	0.846940874338540039545364
0.850000	-0.490000	0.843895726187293249154209
0.870000	-0.490000	0.841610481745098004680017
0.890000	-0.490000	0.839783131178958419660319
0.910000	-0.490000	0.838289784555816819278107
0.930000	-0.490000	0.837102561232002773117244
0.950000	-0.490000	0.836215168428916744147728
0.970000	-0.490000	0.835614862782781075978278
0.990000	-0.490000	0.835303470954859350605659

-0.990000	-0.470000	0.831657911562651008807734
-0.970000	-0.470000	0.831974218737505100129681
-0.950000	-0.470000	0.832584528915956134653698
-0.930000	-0.470000	0.833489419200350134531163
-0.910000	-0.470000	0.834697706921061710616527
-0.890000	-0.470000	0.836237257255501242880769
-0.870000	-0.470000	0.838162329195527577851976
-0.850000	-0.470000	0.840693868681221090355393
-0.830000	-0.470000	0.844465226395750279131391
-0.810000	-0.470000	0.851300336043535832430962
-0.790000	-0.470000	0.866520729516904730793669
-0.770000	-0.470000	0.904032290055668541484124
-0.750000	-0.470000	0.990195493233187562509556
-0.730000	-0.470000	1.114061341943921812358553
-0.710000	-0.470000	1.188041708309552246802809
-0.690000	-0.470000	1.212009414591862288546054
-0.670000	-0.470000	1.220497027548759882975560
-0.650000	-0.470000	1.226057349669398721658808
-0.630000	-0.470000	1.231030964990377452039638
-0.610000	-0.470000	1.235369245036016971894810
-0.590000	-0.470000	1.239200078364511847794915
-0.570000	-0.470000	1.243093977658023874255377
-0.550000	-0.470000	1.247550891833582031864580
-0.530000	-0.470000	1.252871126346307706356242
-0.510000	-0.470000	1.259219078002619118805683
-0.490000	-0.470000	1.266486427629381461557045
-0.470000	-0.470000	1.274244850212695290281317
-0.450000	-0.470000	1.282285544796395893030194
-0.430000	-0.470000	1.291161501906089803526356
-0.410000	-0.470000	1.301788375180090717719850
-0.390000	-0.470000	1.314520793765658668306173
-0.370000	-0.470000	1.328759570569774117743123
-0.350000	-0.470000	1.343482621064780779818193
-0.330000	-0.470000	1.358091548537524007045363
-0.310000	-0.470000	1.372530052255180210707408
-0.290000	-0.470000	1.386921409060934973211943
-0.270000	-0.470000	1.401410188399167644490717
-0.250000	-0.470000	1.415964349238151731569246
-0.230000	-0.470000	1.430043173467758998995691
-0.210000	-0.470000	1.442706736123272825977892
-0.190000	-0.470000	1.453537384409052890532621
-0.170000	-0.470000	1.462987321407007490492447
-0.150000	-0.470000	1.471839620596286479781156
-0.130000	-0.470000	1.480165304500659750885916
-0.110000	-0.470000	1.487317477078189620343096
-0.090000	-0.470000	1.493083743289987941338381
-0.070000	-0.470000	1.497883352365508180525921
-0.050000	-0.470000	1.501569644898335997851291
-0.030000	-0.470000	1.503651986064980627944010
-0.010000	-0.470000	1.504318965983454825519061
0.010000	-0.470000	1.504318965983455047563666
0.030000	-0.470000	1.503651986064980405899405
0.050000	-0.470000	1.501569644898335997851291
0.070000	-0.470000	1.497883352365508180525921
0.090000	-0.470000	1.493083743289987941338381
0.110000	-0.470000	1.487317477078189620343096
0.130000	-0.470000	1.480165304500659750885916
0.150000	-0.470000	1.471839620596286479781156
0.170000	-0.470000	1.462987321407007268447842
0.190000	-0.470000	1.453537384409053112577226
0.210000	-0.470000	1.442706736123273048022497
0.230000	-0.470000	1.430043173467758998995691
0.250000	-0.470000	1.415964349238151731569246
0.270000	-0.470000	1.401410188399167644490717
0.290000	-0.470000	1.386921409060935195256548
0.310000	-0.470000	1.372530052255180432752013
0.330000	-0.470000	1.358091548537524229089968
0.350000	-0.470000	1.343482621064781001862798
0.370000	-0.470000	1.328759570569774117743123
0.390000	-0.470000	1.314520793765658890350778
0.410000	-0.470000	1.301788375180090717719850
0.430000	-0.470000	1.291161501906089803526356
0.450000	-0.470000	1.282285544796396115074799
0.470000	-0.470000	1.274244850212695068236712
0.490000	-0.470000	1.266486427629381239512441
0.510000	-0.470000	1.259219078002619118805683
0.530000	-0.470000	1.252871126346307706356242
0.550000	-0.470000	1.247550891833581809819975
0.570000	-0.470000	1.243093977658023652210773
0.590000	-0.470000	1.239200078364511847794915
0.610000	-0.470000	1.235369245036016971894810
0.630000	-0.470000	1.231030964990377452039638
0.650000	-0.470000	1.226057349669398721658808
0.670000	-0.470000	1.220497027548760105020165
0.690000	-0.470000	1.212009414591862510590659
0.710000	-0.470000	1.188041708309552024758204
0.730000	-0.470000	1.114061341943921812358553
0.750000	-0.470000	0.990195493233187451487254
0.770000	-0.470000	0.904032290055668652506426
0.790000	-0.470000	0.866520729516904841815972
0.810000	-0.470000	0.851300336043535832430962
0.830000	-0.470000	0.844465226395750168109089
0.850000	-0.470000	0.840693868681220868310788
0.870000	-0.470000	0.838162329195527355807371
0.890000	-0.470000	0.836237257255501242880769
0.910000	-0.470000	0.834697706921061710616527
0.930000	-0.470000	0.833489419200350023508861
0.950000	-0.470000	0.832584528915956134653698
0.970000	-0.470000	0.831974218737504989107379
0.990000	-0.470000	0.831657911562651008807734

-0.990000	-0.450000	0.828236239299059984197982
-0.970000	-0.450000	0.828558959110820225646421
-0.950000	-0.450000	0.829179575743058228098903
-0.930000	-0.450000	0.830104357714232854448255
-0.910000	-0.450000	0.831341085362406473358021
-0.890000	-0.450000	0.832944519345636180673864
-0.870000	-0.450000	0.835034428107097492777200
-0.850000	-0.450000	0.838012013762261864791014
-0.830000	-0.450000	0.843104337278553050971652
-0.810000	-0.450000	0.853833152033671383129843
-0.790000	-0.450000	0.879981491280838357127436
-0.770000	-0.450000	0.944373471718158663534837
-0.750000	-0.450000	1.063112102799929736818285
-0.730000	-0.450000	1.162381265015801856677058
-0.710000	-0.450000	1.200946259667001969617672
-0.690000	-0.450000	1.213557004666943717197114
-0.670000	-0.450000	1.220815182239605833913743
-0.650000	-0.450000	1.227275916870345318088198
-0.630000	-0.450000	1.233075845990524221917894
-0.610000	-0.450000	1.237945623751674606438655
-0.590000	-0.450000	1.242283954868693918172085
-0.570000	-0.450000	1.246725693350112518231754
-0.550000	-0.450000	1.251744434140235062713487
-0.530000	-0.450000	1.257660932492582928077240
-0.510000	-0.450000	1.264739619617496257930611
-0.490000	-0.450000	1.273040773283911075708374
-0.470000	-0.450000	1.282285544796395893030194
-0.450000	-0.450000	1.292283100618331515008208
-0.430000	-0.450000	1.303433103983033358730381
-0.410000	-0.450000	1.316427742098878139742624
-0.390000	-0.450000	1.331473883687520176621888
-0.370000	-0.450000	1.347900191913250500519439
-0.350000	-0.450000	1.364594069969700340649865
-0.330000	-0.450000	1.380833434571856033201698
-0.310000	-0.450000	1.396489033520401656929266
-0.290000	-0.450000	1.411683025855388740055218
-0.270000	-0.450000	1.426618567419304373089517
-0.250000	-0.450000	1.441413703254207590020997
-0.230000	-0.450000	1.455725137663121948605749
-0.210000	-0.450000	1.468770754715912563170832
-0.190000	-0.450000	1.480091380698724368158992
-0.170000	-0.450000	1.489996799804724103566400
-0.150000	-0.450000	1.499193880248011812028608
-0.130000	-0.450000	1.507852946062575583141552
-0.110000	-0.450000	1.515400292046365171572120
-0.090000	-0.450000	1.521490266051945372538512
-0.070000	-0.450000	1.526369349878027525946322
-0.050000	-0.450000	1.529985330759107364784199
-0.030000	-0.450000	1.531991612417319181815856
-0.010000	-0.450000	1.532613428627520590907807
0.010000	-0.450000	1.532613428627520812952412
0.030000	-0.450000	1.531991612417318737726646
0.050000	-0.450000	1.529985330759107586828804
0.070000	-0.450000	1.526369349878027525946322
0.090000	-0.450000	1.521490266051945150493907
0.110000	-0.450000	1.515400292046365171572120
0.130000	-0.450000	1.507852946062575361096947
0.150000	-0.450000	1.499193880248011589984003
0.170000	-0.450000	1.489996799804723881521795
0.190000	-0.450000	1.480091380698724368158992
0.210000	-0.450000	1.468770754715912341126227
0.230000	-0.450000	1.455725137663121948605749
0.250000	-0.450000	1.441413703254207590020997
0.270000	-0.450000	1.426618567419304373089517
0.290000	-0.450000	1.411683025855388962099823
0.310000	-0.450000	1.396489033520401656929266
0.330000	-0.450000	1.380833434571856033201698
0.350000	-0.450000	1.364594069969700562694470
0.370000	-0.450000	1.347900191913250944608649
0.390000	-0.450000	1.331473883687520176621888
0.410000	-0.450000	1.316427742098878361787229
0.430000	-0.450000	1.303433103983033136685776
0.450000	-0.450000	1.292283100618331292963603
0.470000	-0.450000	1.282285544796395893030194
0.490000	-0.450000	1.273040773283911297752979
0.510000	-0.450000	1.264739619617496257930611
0.530000	-0.450000	1.257660932492583150121845
0.550000	-0.450000	1.251744434140235062713487
0.570000	-0.450000	1.246725693350112296187149
0.590000	-0.450000	1.242283954868693918172085
0.610000	-0.450000	1.237945623751674162349445
0.630000	-0.450000	1.233075845990524443962499
0.650000	-0.450000	1.227275916870345540132803
0.670000	-0.450000	1.220815182239606055958347
0.690000	-0.450000	1.213557004666943939241719
0.710000	-0.450000	1.200946259667001969617672
0.730000	-0.450000	1.162381265015801634632453
0.750000	-0.450000	1.063112102799929514773680
0.770000	-0.450000	0.944373471718158885579442
0.790000	-0.450000	0.879981491280838357127436
0.810000	-0.450000	0.853833152033671161085238
0.830000	-0.450000	0.843104337278552939949350
0.850000	-0.450000	0.838012013762261420701805
0.870000	-0.450000	0.835034428107097270732595
0.890000	-0.450000	0.832944519345636069651562
0.910000	-0.450000	0.831341085362406362335719
0.930000	-0.450000	0.830104357714232743425953
0.950000	-0.450000	0.829179575743058228098903
0.970000	-0.450000	0.828558959110820225646421
0.990000	-0.450000	0.828236239299059873175679

-0.990000	-0.430000	0.825035125190346385615214
-0.970000	-0.430000	0.825364810318325092808323
-0.950000	-0.430000	0.825997207990815773825943
-0.930000	-0.430000	0.826944470327920844177072
-0.910000	-0.430000	0.828223332068297457553285
-0.890000	-0.430000	0.829925349473602969041508
-0.870000	-0.430000	0.832294437996761504727772
-0.850000	-0.430000	0.836069295035931303594623
-0.830000	-0.430000	0.843518099308991020635062
-0.810000	-0.430000	0.861121140360844972150289
-0.790000	-0.430000	0.905744044506203938027511
-0.770000	-0.430000	1.005107792628174179228040
-0.750000	-0.430000	1.123837140283119540029588
-0.730000	-0.430000	1.184537221515135740901314
-0.710000	-0.430000	1.204121304246118073777438
-0.690000	-0.430000	1.213155902103624450560915
-0.670000	-0.430000	1.220884546291116201643945
-0.650000	-0.430000	1.228277287490337377207084
-0.630000	-0.430000	1.234723614169134897622371
-0.610000	-0.430000	1.240158316083919576300332
-0.590000	-0.430000	1.245108354465224165252835
-0.570000	-0.430000	1.250182517574290219641853
-0.550000	-0.430000	1.255844449101071846897071
-0.530000	-0.430000	1.262463616621043671628399
-0.510000	-0.430000	1.270451530236006210117239
-0.490000	-0.430000	1.280072456880447351323937
-0.470000	-0.430000	1.291161501906089803526356
-0.450000	-0.430000	1.303433103983033136685776
-0.430000	-0.430000	1.317008023365272562088535
-0.410000	-0.430000	1.332301351900664565519605
-0.390000	-0.430000	1.349417330930844149960990
-0.370000	-0.430000	1.367724029902121607449317
-0.350000	-0.430000	1.386128095265598103580373
-0.330000	-0.430000	1.403832531632858593440005
-0.310000	-0.430000	1.420623589850709578286114
-0.290000	-0.430000	1.436579644497594010488228
-0.270000	-0.430000	1.451916490818758287417722
-0.250000	-0.430000	1.466869003847516284011476
-0.230000	-0.430000	1.481295937607168822225390
-0.210000	-0.430000	1.494626250963278391026279
-0.190000	-0.430000	1.506402245145547658111695
-0.170000	-0.430000	1.516775307645856774030335
-0.150000	-0.430000	1.526333848158460071431364
-0.130000	-0.430000	1.535333030610752214073500
-0.110000	-0.430000	1.543304471329667304502209
-0.090000	-0.430000	1.549804376424557927904857
-0.070000	-0.430000	1.554888347796375080989151
-0.050000	-0.430000	1.558543717808644313294053
-0.030000	-0.430000	1.560566526183661428817118
-0.010000	-0.430000	1.561205193871744834055448
0.010000	-0.430000	1.561205193871744834055448
0.030000	-0.430000	1.560566526183661428817118
0.050000	-0.430000	1.558543717808644535338658
0.070000	-0.430000	1.554888347796375080989151
0.090000	-0.430000	1.549804376424557705860252
0.110000	-0.430000	1.543304471329667304502209
0.130000	-0.430000	1.535333030610751992028895
0.150000	-0.430000	1.526333848158459849386759
0.170000	-0.430000	1.516775307645856551985730
0.190000	-0.430000	1.506402245145547436067091
0.210000	-0.430000	1.494626250963278168981674
0.230000	-0.430000	1.481295937607168600180785
0.250000	-0.430000	1.466869003847516284011476
0.270000	-0.430000	1.451916490818758287417722
0.290000	-0.430000	1.436579644497594232532833
0.310000	-0.430000	1.420623589850709800330719
0.330000	-0.430000	1.403832531632859037529215
0.350000	-0.430000	1.386128095265598325624978
0.370000	-0.430000	1.367724029902121829493922
0.390000	-0.430000	1.349417330930844149960990
0.410000	-0.430000	1.332301351900664565519605
0.430000	-0.430000	1.317008023365272562088535
0.450000	-0.430000	1.303433103983033136685776
0.470000	-0.430000	1.291161501906089581481751
0.490000	-0.430000	1.280072456880447129279332
0.510000	-0.430000	1.270451530236006210117239
0.530000	-0.430000	1.262463616621043449583794
0.550000	-0.430000	1.255844449101071624852466
0.570000	-0.430000	1.250182517574290219641853
0.590000	-0.430000	1.245108354465224165252835
0.610000	-0.430000	1.240158316083919798344937
0.630000	-0.430000	1.234723614169135119666976
0.650000	-0.430000	1.228277287490337599251689
0.670000	-0.430000	1.220884546291116645733155
0.690000	-0.430000	1.213155902103624450560915
0.710000	-0.430000	1.204121304246117851732834
0.730000	-0.430000	1.184537221515135518856709
0.750000	-0.430000	1.123837140283119317984983
0.770000	-0.430000	1.005107792628174179228040
0.790000	-0.430000	0.905744044506203827005208
0.810000	-0.430000	0.861121140360844861127987
0.830000	-0.430000	0.843518099308990909612760
0.850000	-0.430000	0.836069295035931081550018
0.870000	-0.430000	0.832294437996761393705469
0.890000	-0.430000	0.829925349473602969041508
0.910000	-0.430000	0.828223332068297346530983
0.930000	-0.430000	0.826944470327920733154770
0.950000	-0.430000	0.825997207990815662803641
0.970000	-0.430000	0.825364810318325092808323
0.990000	-0.430000	0.825035125190346385615214

-0.990000	-0.410000	0.822048452753080916011186
-0.970000	-0.410000	0.822385631578193221358219
-0.950000	-0.410000	0.823032452427606697753504
-0.930000	-0.410000	0.824006914976618820567467
-0.910000	-0.410000	0.825349986615709019233122
-0.890000	-0.410000	0.827212931370296167266076
-0.870000	-0.410000	0.830051437452014928553012
-0.850000	-0.410000	0.835209179313004423939049
-0.830000	-0.410000	0.846736043958023820721337
-0.810000	-0.410000	0.875989165862746888002732
-0.790000	-0.410000	0.948937923544044936718933
-0.770000	-0.410000	1.070589342244252062386067
-0.750000	-0.410000	1.159511132473586281221856
-0.730000	-0.410000	1.192120782215521979097161
-0.710000	-0.410000	1.203710243350957664887346
-0.690000	-0.410000	1.212189080463797141717919
-0.670000	-0.410000	1.220817782724350486489584
-0.650000	-0.410000	1.229075249377092005076406
-0.630000	-0.410000	1.236290435835567302902405
-0.610000	-0.410000	1.242549776941778816308215
-0.590000	-0.410000	1.248334558252439885350782
-0.570000	-0.410000	1.254216999244648578226702
-0.550000	-0.410000	1.260685841494653791627911
-0.530000	-0.410000	1.268206437025102495397277
-0.510000	-0.410000	1.277368549964121857698274
-0.490000	-0.410000	1.288608322666229932806914
-0.470000	-0.410000	1.301788375180090717719850
-0.450000	-0.410000	1.316427742098878139742624
-0.430000	-0.410000	1.332301351900664343475000
-0.410000	-0.410000	1.349545563238023104801755
-0.390000	-0.410000	1.368225980996878865525446
-0.370000	-0.410000	1.387867828551374804746388
-0.350000	-0.410000	1.407524894648099822447307
-0.330000	-0.410000	1.426403691023752529076773
-0.310000	-0.410000	1.444210505868685157082609
-0.290000	-0.410000	1.460950536891613804613144
-0.270000	-0.410000	1.476801352984342674545815
-0.250000	-0.410000	1.492028957974111724738009
-0.230000	-0.410000	1.506642068226610398085086
-0.210000	-0.410000	1.520286742971447502270621
-0.190000	-0.410000	1.532559439735837747420533
-0.170000	-0.410000	1.543479253372070703065333
-0.150000	-0.410000	1.553490903442041215498648
-0.130000	-0.410000	1.562885964246992998027963
-0.110000	-0.410000	1.571317916802152270250303
-0.090000	-0.410000	1.578302385197653201487356
-0.070000	-0.410000	1.583717773917491689061876
-0.050000	-0.410000	1.587536935873593790802261
-0.030000	-0.410000	1.589677873646931693940587
-0.010000	-0.410000	1.590397860008447405988363
0.010000	-0.410000	1.590397860008447405988363
0.030000	-0.410000	1.589677873646931915985192
0.050000	-0.410000	1.587536935873593790802261
0.070000	-0.410000	1.583717773917491689061876
0.090000	-0.410000	1.578302385197653201487356
0.110000	-0.410000	1.571317916802152270250303
0.130000	-0.410000	1.562885964246992998027963
0.150000	-0.410000	1.553490903442041215498648
0.170000	-0.410000	1.543479253372070703065333
0.190000	-0.410000	1.532559439735837525375928
0.210000	-0.410000	1.520286742971447280226016
0.230000	-0.410000	1.506642068226610398085086
0.250000	-0.410000	1.492028957974111724738009
0.270000	-0.410000	1.476801352984342674545815
0.290000	-0.410000	1.460950536891613804613144
0.310000	-0.410000	1.444210505868685379127214
0.330000	-0.410000	1.426403691023752973165983
0.350000	-0.410000	1.407524894648100044491912
0.370000	-0.410000	1.387867828551375470880203
0.390000	-0.410000	1.368225980996878865525446
0.410000	-0.410000	1.349545563238023104801755
0.430000	-0.410000	1.332301351900664343475000
0.450000	-0.410000	1.316427742098877917698019
0.470000	-0.410000	1.301788375180090717719850
0.490000	-0.410000	1.288608322666229710762309
0.510000	-0.410000	1.277368549964121635653669
0.530000	-0.410000	1.268206437025102273352672
0.550000	-0.410000	1.260685841494653569583306
0.570000	-0.410000	1.254216999244648578226702
0.590000	-0.410000	1.248334558252439885350782
0.610000	-0.410000	1.242549776941779038352820
0.630000	-0.410000	1.236290435835567524947010
0.650000	-0.410000	1.229075249377092005076406
0.670000	-0.410000	1.220817782724350486489584
0.690000	-0.410000	1.212189080463797141717919
0.710000	-0.410000	1.203710243350957664887346
0.730000	-0.410000	1.192120782215521757052556
0.750000	-0.410000	1.159511132473586059177251
0.770000	-0.410000	1.070589342244252062386067
0.790000	-0.410000	0.948937923544045047741236
0.810000	-0.410000	0.875989165862746999025035
0.830000	-0.410000	0.846736043958023820721337
0.850000	-0.410000	0.835209179313004312916746
0.870000	-0.410000	0.830051437452015039575315
0.890000	-0.410000	0.827212931370296278288379
0.910000	-0.410000	0.825349986615709130255425
0.930000	-0.410000	0.824006914976618931589769
0.950000	-0.410000	0.823032452427606697753504
0.970000	-0.410000	0.822385631578193221358219
0.990000	-0.410000	0.822048452753081138055791

-0.990000	-0.390000	0.819271397260052824940146
-0.970000	-0.390000	0.819615929675958310163253
-0.950000	-0.390000	0.820280301275352674572616
-0.930000	-0.390000	0.821291081501351660776322
-0.910000	-0.390000	0.822732551782593080069717
-0.890000	-0.390000	0.824860777043177728629075
-0.870000	-0.390000	0.828478167721888980601364
-0.850000	-0.390000	0.835958697944995665629619
-0.830000	-0.390000	0.854300792943127773604317
-0.810000	-0.390000	0.902245043381793121461953
-0.790000	-0.390000	1.006530649519074671616181
-0.770000	-0.390000	1.120542287557056315705495
-0.750000	-0.390000	1.175787277756772164494237
-0.730000	-0.390000	1.193314686544997726969086
-0.710000	-0.390000	1.202260617543955634189956
-0.690000	-0.390000	1.211311055809493275603472
-0.670000	-0.390000	1.220970870089075788200716
-0.650000	-0.390000	1.230205978099690566907043
-0.630000	-0.390000	1.238461739892244173333324
-0.610000	-0.390000	1.245779137229779287565634
-0.590000	-0.390000	1.252541583659675827888691
-0.570000	-0.390000	1.259335649806327284139229
-0.550000	-0.390000	1.266747720219740136471387
-0.530000	-0.390000	1.275395995893898071216199
-0.510000	-0.390000	1.286020619921203644864249
-0.490000	-0.390000	1.299129737993704125642580
-0.470000	-0.390000	1.314520793765658668306173
-0.450000	-0.390000	1.331473883687520176621888
-0.430000	-0.390000	1.349417330930843927916385
-0.410000	-0.390000	1.368225980996878865525446
-0.390000	-0.390000	1.387957606516538877627909
-0.370000	-0.390000	1.408362372623448655062361
-0.350000	-0.390000	1.428741304114119481383227
-0.330000	-0.390000	1.448393341135673750841306
-0.310000	-0.390000	1.466987151788772703042696
-0.290000	-0.390000	1.484470874774055371148052
-0.270000	-0.390000	1.500966069100688304871483
-0.250000	-0.390000	1.516687387203872416918671
-0.230000	-0.390000	1.531702448830131180201874
-0.210000	-0.390000	1.545820544223988513010681
-0.190000	-0.390000	1.558723025725335276092665
-0.170000	-0.390000	1.570335526738831477544522
-0.150000	-0.390000	1.580950458765078225908951
-0.130000	-0.390000	1.590838490531962801100008
-0.110000	-0.390000	1.599770897512153400299439
-0.090000	-0.390000	1.607287941673704922962429
-0.070000	-0.390000	1.613134059555167532096220
-0.050000	-0.390000	1.617231869700256785549186
-0.030000	-0.390000	1.619585313801954251644588
-0.010000	-0.390000	1.620443972315918079729613
0.010000	-0.390000	1.620443972315918301774218
0.030000	-0.390000	1.619585313801954473689193
0.050000	-0.390000	1.617231869700256785549186
0.070000	-0.390000	1.613134059555167310051615
0.090000	-0.390000	1.607287941673704700917824
0.110000	-0.390000	1.599770897512153400299439
0.130000	-0.390000	1.590838490531962579055403
0.150000	-0.390000	1.580950458765078225908951
0.170000	-0.390000	1.570335526738831477544522
0.190000	-0.390000	1.558723025725335054048060
0.210000	-0.390000	1.545820544223988290966076
0.230000	-0.390000	1.531702448830131180201874
0.250000	-0.390000	1.516687387203872194874066
0.270000	-0.390000	1.500966069100687860782273
0.290000	-0.390000	1.484470874774054927058842
0.310000	-0.390000	1.466987151788772703042696
0.330000	-0.390000	1.448393341135674194930516
0.350000	-0.390000	1.428741304114119925472437
0.370000	-0.390000	1.408362372623449099151571
0.390000	-0.390000	1.387957606516539099672514
0.410000	-0.390000	1.368225980996878643480841
0.430000	-0.390000	1.349417330930843927916385
0.450000	-0.390000	1.331473883687519954577283
0.470000	-0.390000	1.314520793765658668306173
0.490000	-0.390000	1.299129737993704125642580
0.510000	-0.390000	1.286020619921203644864249
0.530000	-0.390000	1.275395995893897849171594
0.550000	-0.390000	1.266747720219740136471387
0.570000	-0.390000	1.259335649806327284139229
0.590000	-0.390000	1.252541583659675605844086
0.610000	-0.390000	1.245779137229779509610239
0.630000	-0.390000	1.238461739892244173333324
0.650000	-0.390000	1.230205978099690566907043
0.670000	-0.390000	1.220970870089076010245321
0.690000	-0.390000	1.211311055809493497648077
0.710000	-0.390000	1.202260617543955856234561
0.730000	-0.390000	1.193314686544997726969086
0.750000	-0.390000	1.175787277756772164494237
0.770000	-0.390000	1.120542287557056537750100
0.790000	-0.390000	1.006530649519074893660786
0.810000	-0.390000	0.902245043381793121461953
0.830000	-0.390000	0.854300792943127773604317
0.850000	-0.390000	0.835958697944995554607317
0.870000	-0.390000	0.828478167721889202645968
0.890000	-0.390000	0.824860777043177617606773
0.910000	-0.390000	0.822732551782593080069717
0.930000	-0.390000	0.821291081501351882820927
0.950000	-0.390000	0.820280301275352896617221
0.970000	-0.390000	0.819615929675958421185555
0.990000	-0.390000	0.819271397260052824940146

-0.990000	-0.370000	0.816697534955357684616217
-0.970000	-0.370000	0.817050432480266319856810
-0.950000	-0.370000	0.817737580538102415417256
-0.930000	-0.370000	0.818801779099589177590701
-0.910000	-0.370000	0.820393116322856719158096
-0.890000	-0.370000	0.822948308448665843961578
-0.870000	-0.370000	0.827829578826314693706934
-0.850000	-0.370000	0.839092167921083542658778
-0.830000	-0.370000	0.868427216959935410756088
-0.810000	-0.370000	0.943073304541468204753585
-0.790000	-0.370000	1.063732170791974462886742
-0.770000	-0.370000	1.150037074535229963956340
-0.750000	-0.370000	1.181462502665667768653179
-0.730000	-0.370000	1.192310254798820468025156
-0.710000	-0.370000	1.200988950351899564594760
-0.690000	-0.370000	1.211033780525380576520433
-0.670000	-0.370000	1.221747883282392699300090
-0.650000	-0.370000	1.232041945609707367381702
-0.630000	-0.370000	1.241412824982144336161127
-0.610000	-0.370000	1.249770353747507778408021
-0.590000	-0.370000	1.257459163227116150096663
-0.570000	-0.370000	1.265161791778576683142887
-0.550000	-0.370000	1.273638732557325736749476
-0.530000	-0.370000	1.283664983158511629923737
-0.510000	-0.370000	1.296021769104835463792824
-0.490000	-0.370000	1.311159551161801939400675
-0.470000	-0.370000	1.328759570569774117743123
-0.450000	-0.370000	1.347900191913250722564044
-0.430000	-0.370000	1.367724029902121607449317
-0.410000	-0.370000	1.387867828551375026790993
-0.390000	-0.370000	1.408362372623448877106966
-0.370000	-0.370000	1.429174570509241792848343
-0.350000	-0.370000	1.449890787199002772922540
-0.330000	-0.370000	1.469968798535139287153584
-0.310000	-0.370000	1.489097852450679937419409
-0.290000	-0.370000	1.507215327547196004331909
-0.270000	-0.370000	1.524409754160420238378038
-0.250000	-0.370000	1.540821416095861318140692
-0.230000	-0.370000	1.556499856290681549353394
-0.210000	-0.370000	1.571329931074929575629540
-0.190000	-0.370000	1.585062481226825470415065
-0.170000	-0.370000	1.597559140906975816420754
-0.150000	-0.370000	1.608961979943670295156721
-0.130000	-0.370000	1.619466714301232013184517
-0.110000	-0.370000	1.628934750114898299955257
-0.090000	-0.370000	1.636985872989351831208182
-0.070000	-0.370000	1.643303843519201778988759
-0.050000	-0.370000	1.647758951600407861803887
-0.030000	-0.370000	1.650396211214181896309583
-0.010000	-0.370000	1.651433965417210547599325
0.010000	-0.370000	1.651433965417210547599325
0.030000	-0.370000	1.650396211214181896309583
0.050000	-0.370000	1.647758951600407861803887
0.070000	-0.370000	1.643303843519201556944154
0.090000	-0.370000	1.636985872989351387118973
0.110000	-0.370000	1.628934750114898299955257
0.130000	-0.370000	1.619466714301232013184517
0.150000	-0.370000	1.608961979943670073112116
0.170000	-0.370000	1.597559140906975816420754
0.190000	-0.370000	1.585062481226825248370460
0.210000	-0.370000	1.571329931074929353584935
0.230000	-0.370000	1.556499856290681549353394
0.250000	-0.370000	1.540821416095861096096087
0.270000	-0.370000	1.524409754160420016333433
0.290000	-0.370000	1.507215327547195560242699
0.310000	-0.370000	1.489097852450679715374804
0.330000	-0.370000	1.469968798535139509198189
0.350000	-0.370000	1.449890787199002994967145
0.370000	-0.370000	1.429174570509242014892948
0.390000	-0.370000	1.408362372623448877106966
0.410000	-0.370000	1.387867828551375026790993
0.430000	-0.370000	1.367724029902121607449317
0.450000	-0.370000	1.347900191913250500519439
0.470000	-0.370000	1.328759570569774117743123
0.490000	-0.370000	1.311159551161802161445280
0.510000	-0.370000	1.296021769104835463792824
0.530000	-0.370000	1.283664983158511407879132
0.550000	-0.370000	1.273638732557325958794081
0.570000	-0.370000	1.265161791778576683142887
0.590000	-0.370000	1.257459163227116150096663
0.610000	-0.370000	1.249770353747507778408021
0.630000	-0.370000	1.241412824982144114116522
0.650000	-0.370000	1.232041945609707589426307
0.670000	-0.370000	1.221747883282393143389299
0.690000	-0.370000	1.211033780525380798565038
0.710000	-0.370000	1.200988950351899564594760
0.730000	-0.370000	1.192310254798820468025156
0.750000	-0.370000	1.181462502665667546608574
0.770000	-0.370000	1.150037074535229963956340
0.790000	-0.370000	1.063732170791974684931347
0.810000	-0.370000	0.943073304541468537820492
0.830000	-0.370000	0.868427216959935521778391
0.850000	-0.370000	0.839092167921083542658778
0.870000	-0.370000	0.827829578826314804729236
0.890000	-0.370000	0.822948308448665954983881
0.910000	-0.370000	0.820393116322856830180399
0.930000	-0.370000	0.818801779099589177590701
0.950000	-0.370000	0.817737580538102526439559
0.970000	-0.370000	0.817050432480266652923717
0.990000	-0.370000	0.816697534955357684616217

-0.990000	-0.350000	0.814322587753934179488624
-0.970000	-0.350000	0.814685518235518046914478
-0.950000	-0.350000	0.815402561687105786880636
-0.930000	-0.350000	0.816546855069331112275677
-0.910000	-0.350000	0.818366375616995544994836
-0.890000	-0.350000	0.821591600526209719923543
-0.870000	-0.350000	0.828470105392680733480404
-0.850000	-0.350000	0.845703227885093111737547
-0.830000	-0.350000	0.891908361081524048152858
-0.810000	-0.350000	0.993981598487170603384300
-0.790000	-0.350000	1.107392396571716508546501
-0.770000	-0.350000	1.164467569493063292540569
-0.750000	-0.350000	1.182475328573332706838528
-0.730000	-0.350000	1.191082103083122678555128
-0.710000	-0.350000	1.200445227691291361082904
-0.690000	-0.350000	1.211471247107960058642107
-0.670000	-0.350000	1.223049183500974468330469
-0.650000	-0.350000	1.234243622198920586896520
-0.630000	-0.350000	1.244540086688383784263578
-0.610000	-0.350000	1.253762354678084278702954
-0.590000	-0.350000	1.262287204564350728830391
-0.570000	-0.350000	1.270941601550582555901769
-0.550000	-0.350000	1.280678965117060474909749
-0.530000	-0.350000	1.292353746479364184907013
-0.510000	-0.350000	1.306640293268762631484492
-0.490000	-0.350000	1.323825252595955737078270
-0.470000	-0.350000	1.343482621064780779818193
-0.450000	-0.350000	1.364594069969700340649865
-0.430000	-0.350000	1.386128095265598103580373
-0.410000	-0.350000	1.407524894648099822447307
-0.390000	-0.350000	1.428741304114119703427832
-0.370000	-0.350000	1.449890787199002994967145
-0.350000	-0.350000	1.470824579851320867973641
-0.330000	-0.350000	1.491193295298610221877311
-0.310000	-0.350000	1.510746871137693680964276
-0.290000	-0.350000	1.529438313171168628556984
-0.270000	-0.350000	1.547356711471775003730045
-0.250000	-0.350000	1.564600426832992496883890
-0.230000	-0.350000	1.581170868739820045689726
-0.210000	-0.350000	1.596951575649093513220578
-0.190000	-0.350000	1.611718396168340561303012
-0.170000	-0.350000	1.625280975796643767594674
-0.150000	-0.350000	1.637640378424573661675367
-0.130000	-0.350000	1.648876856627511600095204
-0.110000	-0.350000	1.658895310254494104285072
-0.090000	-0.350000	1.667423114582444743092537
-0.070000	-0.350000	1.674171441999502629727203
-0.050000	-0.350000	1.678995700749951636154833
-0.030000	-0.350000	1.681943174348283109864610
-0.010000	-0.350000	1.683171331832506778525271
0.010000	-0.350000	1.683171331832506778525271
0.030000	-0.350000	1.681943174348283109864610
0.050000	-0.350000	1.678995700749951636154833
0.070000	-0.350000	1.674171441999502629727203
0.090000	-0.350000	1.667423114582444299003328
0.110000	-0.350000	1.658895310254493882240467
0.130000	-0.350000	1.648876856627511378050599
0.150000	-0.350000	1.637640378424573439630763
0.170000	-0.350000	1.625280975796643767594674
0.190000	-0.350000	1.611718396168340339258407
0.210000	-0.350000	1.596951575649093291175973
0.230000	-0.350000	1.581170868739820045689726
0.250000	-0.350000	1.564600426832992496883890
0.270000	-0.350000	1.547356711471775003730045
0.290000	-0.350000	1.529438313171168406512379
0.310000	-0.350000	1.510746871137693236875066
0.330000	-0.350000	1.491193295298609777788101
0.350000	-0.350000	1.470824579851320645929036
0.370000	-0.350000	1.449890787199002772922540
0.390000	-0.350000	1.428741304114119703427832
0.410000	-0.350000	1.407524894648100044491912
0.430000	-0.350000	1.386128095265598103580373
0.450000	-0.350000	1.364594069969700118605260
0.470000	-0.350000	1.343482621064780779818193
0.490000	-0.350000	1.323825252595955515033666
0.510000	-0.350000	1.306640293268762187395282
0.530000	-0.350000	1.292353746479363962862408
0.550000	-0.350000	1.280678965117060474909749
0.570000	-0.350000	1.270941601550582333857164
0.590000	-0.350000	1.262287204564350506785786
0.610000	-0.350000	1.253762354678084056658349
0.630000	-0.350000	1.244540086688383784263578
0.650000	-0.350000	1.234243622198920586896520
0.670000	-0.350000	1.223049183500974690375074
0.690000	-0.350000	1.211471247107960280686711
0.710000	-0.350000	1.200445227691291361082904
0.730000	-0.350000	1.191082103083122678555128
0.750000	-0.350000	1.182475328573332484793923
0.770000	-0.350000	1.164467569493063070495964
0.790000	-0.350000	1.107392396571716508546501
0.810000	-0.350000	0.993981598487170825428905
0.830000	-0.350000	0.891908361081524270197463
0.850000	-0.350000	0.845703227885093222759849
0.870000	-0.350000	0.828470105392680955525009
0.890000	-0.350000	0.821591600526210052990450
0.910000	-0.350000	0.818366375616995767039441
0.930000	-0.350000	0.816546855069331334320282
0.950000	-0.350000	0.815402561687105786880636
0.970000	-0.350000	0.814685518235518157936781
0.990000	-0.350000	0.814322587753934179488624

-0.990000	-0.330000	0.812139057632706329314942
-0.970000	-0.330000	0.812515510269489760197814
-0.950000	-0.330000	0.813274840447392399767068
-0.930000	-0.330000	0.814538286744735495759073
-0.910000	-0.330000	0.816700259348377199941638
-0.890000	-0.330000	0.820947878496293248495874
-0.870000	-0.330000	0.830894962257153868456783
-0.850000	-0.330000	0.857271413166962759078160
-0.830000	-0.330000	0.926559721205657993436944
-0.810000	-0.330000	1.044097757953383887041809
-0.790000	-0.330000	1.134966869103912534555434
-0.770000	-0.330000	1.170376884967965880335328
-0.750000	-0.330000	1.181941024194819611636831
-0.730000	-0.330000	1.190342077231569151152257
-0.710000	-0.330000	1.200533002221180201019024
-0.690000	-0.330000	1.212201374408485632372390
-0.670000	-0.330000	1.224305128302713097099286
-0.650000	-0.330000	1.236139323061733019670783
-0.630000	-0.330000	1.247166747040075351904420
-0.610000	-0.330000	1.257181332605571411065171
-0.590000	-0.330000	1.266609594355204704285711
-0.570000	-0.330000	1.276414347465013365834352
-0.550000	-0.330000	1.287692372131165496895733
-0.530000	-0.330000	1.301261281044264084272299
-0.510000	-0.330000	1.317567003514585444179374
-0.490000	-0.330000	1.336673641411188162564372
-0.470000	-0.330000	1.358091548537524007045363
-0.450000	-0.330000	1.380833434571856033201698
-0.430000	-0.330000	1.403832531632858815484610
-0.410000	-0.330000	1.426403691023752529076773
-0.390000	-0.330000	1.448393341135673750841306
-0.370000	-0.330000	1.469968798535139731242793
-0.350000	-0.330000	1.491193295298610221877311
-0.330000	-0.330000	1.511917272692210101325827
-0.310000	-0.330000	1.531971408196904249621184
-0.290000	-0.330000	1.551319696457279739831847
-0.270000	-0.330000	1.570053599927068388453222
-0.250000	-0.330000	1.588259056166525740039219
-0.230000	-0.330000	1.605897617356440987279598
-0.210000	-0.330000	1.622810866716217326199967
-0.190000	-0.330000	1.638755054119639842369338
-0.170000	-0.330000	1.653489886574210254721606
-0.150000	-0.330000	1.666893817454042858727803
-0.130000	-0.330000	1.678916193785885635492150
-0.110000	-0.330000	1.689456384598348570591497
-0.090000	-0.330000	1.698345305725691645193365
-0.070000	-0.330000	1.705396923825494903681488
-0.050000	-0.330000	1.710514808808681452845235
-0.030000	-0.330000	1.713732684608791911884396
-0.010000	-0.330000	1.715122799619726023934163
0.010000	-0.330000	1.715122799619726245978768
0.030000	-0.330000	1.713732684608791911884396
0.050000	-0.330000	1.710514808808681674889840
0.070000	-0.330000	1.705396923825494903681488
0.090000	-0.330000	1.698345305725691423148760
0.110000	-0.330000	1.689456384598348348546892
0.130000	-0.330000	1.678916193785885413447545
0.150000	-0.330000	1.666893817454042636683198
0.170000	-0.330000	1.653489886574210032677001
0.190000	-0.330000	1.638755054119639620324733
0.210000	-0.330000	1.622810866716216882110757
0.230000	-0.330000	1.605897617356440765234993
0.250000	-0.330000	1.588259056166525517994614
0.270000	-0.330000	1.570053599927068166408617
0.290000	-0.330000	1.551319696457279739831847
0.310000	-0.330000	1.531971408196904249621184
0.330000	-0.330000	1.511917272692209657236617
0.350000	-0.330000	1.491193295298609999832706
0.370000	-0.330000	1.469968798535139509198189
0.390000	-0.330000	1.448393341135673972885911
0.410000	-0.330000	1.426403691023752751121378
0.430000	-0.330000	1.403832531632858815484610
0.450000	-0.330000	1.380833434571855811157093
0.470000	-0.330000	1.358091548537523785000758
0.490000	-0.330000	1.336673641411188162564372
0.510000	-0.330000	1.317567003514585444179374
0.530000	-0.330000	1.301261281044264084272299
0.550000	-0.330000	1.287692372131165274851128
0.570000	-0.330000	1.276414347465013143789747
0.590000	-0.330000	1.266609594355204482241106
0.610000	-0.330000	1.257181332605571189020566
0.630000	-0.330000	1.247166747040075351904420
0.650000	-0.330000	1.236139323061733019670783
0.670000	-0.330000	1.224305128302713319143891
0.690000	-0.330000	1.212201374408485410327785
0.710000	-0.330000	1.200533002221180201019024
0.730000	-0.330000	1.190342077231569151152257
0.750000	-0.330000	1.181941024194819389592226
0.770000	-0.330000	1.170376884967965436246118
0.790000	-0.330000	1.134966869103912312510829
0.810000	-0.330000	1.044097757953383887041809
0.830000	-0.330000	0.926559721205658104459246
0.850000	-0.330000	0.857271413166962870100463
0.870000	-0.330000	0.830894962257154090501388
0.890000	-0.330000	0.820947878496293359518177
0.910000	-0.330000	0.816700259348377421986243
0.930000	-0.330000	0.814538286744735717803678
0.950000	-0.330000	0.813274840447392510789371
0.970000	-0.330000	0.812515510269489760197814
0.990000	-0.330000	0.812139057632706440337245

-0.990000	-0.310000	0.810141740334210491703004
-0.970000	-0.310000	0.810537550548684149198664
-0.950000	-0.310000	0.811356043805821380843213
-0.930000	-0.310000	0.812790855139934764750365
-0.910000	-0.310000	0.815455323972344992000671
-0.890000	-0.310000	0.821219524184309657144354
-0.870000	-0.310000	0.835746605586372148799512
-0.850000	-0.310000	0.875560365134019247257413
-0.830000	-0.310000	0.969106841890339354428363
-0.810000	-0.310000	1.084577630627756583692189
-0.790000	-0.310000	1.150204604995897605945743
-0.770000	-0.310000	1.172164201705472308390199
-0.750000	-0.310000	1.181139533706661026712936
-0.730000	-0.310000	1.190014081740978557633071
-0.710000	-0.310000	1.200758419277770272515227
-0.690000	-0.310000	1.212683318352325123612445
-0.670000	-0.310000	1.225084366260518198288310
-0.650000	-0.310000	1.237440939251563065681694
-0.630000	-0.310000	1.249183481236322723617604
-0.610000	-0.310000	1.260100598296156615418795
-0.590000	-0.310000	1.270657776974553954119074
-0.570000	-0.310000	1.281907773725044608070789
-0.550000	-0.310000	1.294998251674168932012776
-0.530000	-0.310000	1.310610909224928510852237
-0.510000	-0.310000	1.328907942053273671945135
-0.490000	-0.310000	1.349718320562352635860748
-0.470000	-0.310000	1.372530052255180210707408
-0.450000	-0.310000	1.396489033520401656929266
-0.430000	-0.310000	1.420623589850709356241509
-0.410000	-0.310000	1.444210505868685157082609
-0.390000	-0.310000	1.466987151788772480998091
-0.370000	-0.310000	1.489097852450679937419409
-0.350000	-0.310000	1.510746871137693680964276
-0.330000	-0.310000	1.531971408196904249621184
-0.310000	-0.310000	1.552702582991716484528411
-0.290000	-0.310000	1.572904240582843726770079
-0.270000	-0.310000	1.592635255927188575597597
-0.250000	-0.310000	1.611956444974900426458930
-0.230000	-0.310000	1.630795383169333812034552
-0.210000	-0.310000	1.648939996204543234625817
-0.190000	-0.310000	1.666100426530268130420609
-0.170000	-0.310000	1.681989173738378973155250
-0.150000	-0.310000	1.696391644714091873069606
-0.130000	-0.310000	1.709143270195503827579842
-0.110000	-0.310000	1.720109696486660011416348
-0.090000	-0.310000	1.729202021735398941970629
-0.070000	-0.310000	1.736374312636994821090752
-0.050000	-0.310000	1.741632472314911916910773
-0.030000	-0.310000	1.745007234119020811391465
-0.010000	-0.310000	1.746485608326084459918093
0.010000	-0.310000	1.746485608326084681962698
0.030000	-0.310000	1.745007234119020811391465
0.050000	-0.310000	1.741632472314912138955378
0.070000	-0.310000	1.736374312636994821090752
0.090000	-0.310000	1.729202021735398941970629
0.110000	-0.310000	1.720109696486659789371743
0.130000	-0.310000	1.709143270195503827579842
0.150000	-0.310000	1.696391644714091651025001
0.170000	-0.310000	1.681989173738378973155250
0.190000	-0.310000	1.666100426530267908376004
0.210000	-0.310000	1.648939996204543012581212
0.230000	-0.310000	1.630795383169333589989947
0.250000	-0.310000	1.611956444974900204414325
0.270000	-0.310000	1.592635255927188575597597
0.290000	-0.310000	1.572904240582843726770079
0.310000	-0.310000	1.552702582991716262483806
0.330000	-0.310000	1.531971408196904249621184
0.350000	-0.310000	1.510746871137693458919671
0.370000	-0.310000	1.489097852450679937419409
0.390000	-0.310000	1.466987151788772703042696
0.410000	-0.310000	1.444210505868685379127214
0.430000	-0.310000	1.420623589850709578286114
0.450000	-0.310000	1.396489033520401434884661
0.470000	-0.310000	1.372530052255179988662803
0.490000	-0.310000	1.349718320562352635860748
0.510000	-0.310000	1.328907942053273671945135
0.530000	-0.310000	1.310610909224928510852237
0.550000	-0.310000	1.294998251674168709968171
0.570000	-0.310000	1.281907773725044830115394
0.590000	-0.310000	1.270657776974554176163679
0.610000	-0.310000	1.260100598296156615418795
0.630000	-0.310000	1.249183481236322501572999
0.650000	-0.310000	1.237440939251563287726299
0.670000	-0.310000	1.225084366260517976243705
0.690000	-0.310000	1.212683318352325123612445
0.710000	-0.310000	1.200758419277770494559832
0.730000	-0.310000	1.190014081740978557633071
0.750000	-0.310000	1.181139533706661026712936
0.770000	-0.310000	1.172164201705472086345594
0.790000	-0.310000	1.150204604995897383901138
0.810000	-0.310000	1.084577630627756805736794
0.830000	-0.310000	0.969106841890339465450666
0.850000	-0.310000	0.875560365134019469302018
0.870000	-0.310000	0.835746605586372370844117
0.890000	-0.310000	0.821219524184309879188959
0.910000	-0.310000	0.815455323972345103022974
0.930000	-0.310000	0.812790855139934653728062
0.950000	-0.310000	0.811356043805821380843213
0.970000	-0.310000	0.810537550548684038176361
0.990000	-0.310000	0.810141740334210713747609

-0.990000	-0.290000	0.808327487873781280747210
-0.970000	-0.290000	0.808748972816863420653988
-0.950000	-0.290000	0.809648541558458778588658
-0.930000	-0.290000	0.811325523110081769928570
-0.910000	-0.290000	0.814710840756212806290648
-0.890000	-0.290000	0.822663019455024846493529
-0.870000	-0.290000	0.843843179856518355030914
-0.850000	-0.290000	0.901805730474059208390258
-0.830000	-0.290000	1.012438729492210809368657
-0.810000	-0.290000	1.112818337011780123191329
-0.790000	-0.290000	1.157696825327503731273282
-0.770000	-0.290000	1.172124737082293366441377
-0.750000	-0.290000	1.180343483553317307510611
-0.730000	-0.290000	1.189731836419688715267284
-0.710000	-0.290000	1.200724898086946046404933
-0.690000	-0.290000	1.212742739645275458215679
-0.670000	-0.290000	1.225448313877955053285973
-0.650000	-0.290000	1.238381556056338927973570
-0.630000	-0.290000	1.250945051854654543888046
-0.610000	-0.290000	1.262957970490258485796176
-0.590000	-0.290000	1.274917770768512204071499
-0.570000	-0.290000	1.287893373862024848364172
-0.550000	-0.290000	1.302972272251660568187503
-0.530000	-0.290000	1.320645912969268032099990
-0.510000	-0.290000	1.340806734567272284763817
-0.490000	-0.290000	1.363071183217253290465010
-0.470000	-0.290000	1.386921409060934973211943
-0.450000	-0.290000	1.411683025855388740055218
-0.430000	-0.290000	1.436579644497594010488228
-0.410000	-0.290000	1.460950536891613804613144
-0.390000	-0.290000	1.484470874774054927058842
-0.370000	-0.290000	1.507215327547195782287304
-0.350000	-0.290000	1.529438313171168628556984
-0.330000	-0.290000	1.551319696457279961876452
-0.310000	-0.290000	1.572904240582843726770079
-0.290000	-0.290000	1.594165021122956549248784
-0.270000	-0.290000	1.615095018439338891980128
-0.250000	-0.290000	1.635685140884046706588606
-0.230000	-0.290000	1.655808470159062073534528
-0.210000	-0.290000	1.675193290301218329574340
-0.190000	-0.290000	1.693494650526337741425209
-0.170000	-0.290000	1.710385436430597483337124
-0.150000	-0.290000	1.725596202893379116360961
-0.130000	-0.290000	1.738895716376628541866012
-0.110000	-0.290000	1.750126551903099958451548
-0.090000	-0.290000	1.759262246612358193686987
-0.070000	-0.290000	1.766389465828280602721634
-0.050000	-0.290000	1.771625263787243609314714
-0.030000	-0.290000	1.775012042101094644763748
-0.010000	-0.290000	1.776479155647454621913539
0.010000	-0.290000	1.776479155647454621913539
0.030000	-0.290000	1.775012042101094644763748
0.050000	-0.290000	1.771625263787243609314714
0.070000	-0.290000	1.766389465828280602721634
0.090000	-0.290000	1.759262246612357971642382
0.110000	-0.290000	1.750126551903099736406944
0.130000	-0.290000	1.738895716376628541866012
0.150000	-0.290000	1.725596202893379116360961
0.170000	-0.290000	1.710385436430597483337124
0.190000	-0.290000	1.693494650526337519380604
0.210000	-0.290000	1.675193290301218107529735
0.230000	-0.290000	1.655808470159062073534528
0.250000	-0.290000	1.635685140884046484544001
0.270000	-0.290000	1.615095018439338891980128
0.290000	-0.290000	1.594165021122956549248784
0.310000	-0.290000	1.572904240582843504725474
0.330000	-0.290000	1.551319696457279739831847
0.350000	-0.290000	1.529438313171168406512379
0.370000	-0.290000	1.507215327547195782287304
0.390000	-0.290000	1.484470874774055149103447
0.410000	-0.290000	1.460950536891614026657749
0.430000	-0.290000	1.436579644497594010488228
0.450000	-0.290000	1.411683025855388740055218
0.470000	-0.290000	1.386921409060934973211943
0.490000	-0.290000	1.363071183217253290465010
0.510000	-0.290000	1.340806734567272284763817
0.530000	-0.290000	1.320645912969267810055385
0.550000	-0.290000	1.302972272251660790232108
0.570000	-0.290000	1.287893373862024848364172
0.590000	-0.290000	1.274917770768512426116104
0.610000	-0.290000	1.262957970490258485796176
0.630000	-0.290000	1.250945051854654543888046
0.650000	-0.290000	1.238381556056338927973570
0.670000	-0.290000	1.225448313877955275330578
0.690000	-0.290000	1.212742739645275680260283
0.710000	-0.290000	1.200724898086946046404933
0.730000	-0.290000	1.189731836419688715267284
0.750000	-0.290000	1.180343483553317085466006
0.770000	-0.290000	1.172124737082292922352167
0.790000	-0.290000	1.157696825327503731273282
0.810000	-0.290000	1.112818337011780123191329
0.830000	-0.290000	1.012438729492211031413262
0.850000	-0.290000	0.901805730474059319412561
0.870000	-0.290000	0.843843179856518577075519
0.890000	-0.290000	0.822663019455025179560437
0.910000	-0.290000	0.814710840756213028335253
0.930000	-0.290000	0.811325523110081769928570
0.950000	-0.290000	0.809648541558458667566356
0.970000	-0.290000	0.808748972816863420653988
0.990000	-0.290000	0.808327487873781280747210

-0.990000	-0.270000	0.806690232139859464410847
-0.970000	-0.270000	0.807145499249253273177374
-0.950000	-0.270000	0.808155741574986929975921
-0.930000	-0.270000	0.810166905600111397767193
-0.910000	-0.270000	0.814558077076844799790933
-0.890000	-0.270000	0.825579982870523698679222
-0.870000	-0.270000	0.856077053546819288776248
-0.850000	-0.270000	0.934511478668196282626468
-0.830000	-0.270000	1.050478832422679476010785
-0.810000	-0.270000	1.130584012828578899245713
-0.790000	-0.270000	1.160744132877910894663387
-0.770000	-0.270000	1.171246578023084738973125
-0.750000	-0.270000	1.179475771923298443866202
-0.730000	-0.270000	1.189276368251150461929910
-0.710000	-0.270000	1.200428191376831987824403
-0.690000	-0.270000	1.212648541690322323560736
-0.670000	-0.270000	1.225829990210772324488175
-0.650000	-0.270000	1.239471074517630944100688
-0.630000	-0.270000	1.252992608348023395592463
-0.610000	-0.270000	1.266299875477928216227497
-0.590000	-0.270000	1.279912354902212667795425
-0.570000	-0.270000	1.294819516353161503730007
-0.550000	-0.270000	1.311939437972511335317449
-0.530000	-0.270000	1.331560609502012049176756
-0.510000	-0.270000	1.353370480875555337263449
-0.490000	-0.270000	1.376827187986943146214003
-0.470000	-0.270000	1.401410188399167644490717
-0.450000	-0.270000	1.426618567419304595134122
-0.430000	-0.270000	1.451916490818758287417722
-0.410000	-0.270000	1.476801352984342674545815
-0.390000	-0.270000	1.500966069100688082826878
-0.370000	-0.270000	1.524409754160420238378038
-0.350000	-0.270000	1.547356711471775225774650
-0.330000	-0.270000	1.570053599927068388453222
-0.310000	-0.270000	1.592635255927188797642202
-0.290000	-0.270000	1.615095018439339114024733
-0.270000	-0.270000	1.637351321400543957551577
-0.250000	-0.270000	1.659286817803190539066804
-0.230000	-0.270000	1.680688162276430475117195
-0.210000	-0.270000	1.701216135914260574324430
-0.190000	-0.270000	1.720474524726758769332946
-0.170000	-0.270000	1.738111841630078702181095
-0.150000	-0.270000	1.753848436810817812414598
-0.130000	-0.270000	1.767455160177314965608275
-0.110000	-0.270000	1.778802317548539679847863
-0.090000	-0.270000	1.787928401181061888181034
-0.070000	-0.270000	1.795007511871341998599405
-0.050000	-0.270000	1.800210480210019392544041
-0.030000	-0.270000	1.803568109896872329045436
-0.010000	-0.270000	1.804973357281768553406209
0.010000	-0.270000	1.804973357281768553406209
0.030000	-0.270000	1.803568109896872107000831
0.050000	-0.270000	1.800210480210019392544041
0.070000	-0.270000	1.795007511871341554510195
0.090000	-0.270000	1.787928401181061666136429
0.110000	-0.270000	1.778802317548539457803258
0.130000	-0.270000	1.767455160177314743563670
0.150000	-0.270000	1.753848436810817590369993
0.170000	-0.270000	1.738111841630078702181095
0.190000	-0.270000	1.720474524726758547288341
0.210000	-0.270000	1.701216135914260352279825
0.230000	-0.270000	1.680688162276430253072590
0.250000	-0.270000	1.659286817803190539066804
0.270000	-0.270000	1.637351321400543735506972
0.290000	-0.270000	1.615095018439338891980128
0.310000	-0.270000	1.592635255927188575597597
0.330000	-0.270000	1.570053599927068388453222
0.350000	-0.270000	1.547356711471775003730045
0.370000	-0.270000	1.524409754160420238378038
0.390000	-0.270000	1.500966069100688082826878
0.410000	-0.270000	1.476801352984342674545815
0.430000	-0.270000	1.451916490818758287417722
0.450000	-0.270000	1.426618567419304373089517
0.470000	-0.270000	1.401410188399167422446112
0.490000	-0.270000	1.376827187986942924169398
0.510000	-0.270000	1.353370480875555337263449
0.530000	-0.270000	1.331560609502012049176756
0.550000	-0.270000	1.311939437972511557362054
0.570000	-0.270000	1.294819516353161503730007
0.590000	-0.270000	1.279912354902212889840030
0.610000	-0.270000	1.266299875477928438272102
0.630000	-0.270000	1.252992608348023395592463
0.650000	-0.270000	1.239471074517630944100688
0.670000	-0.270000	1.225829990210772546532780
0.690000	-0.270000	1.212648541690322545605341
0.710000	-0.270000	1.200428191376831765779798
0.730000	-0.270000	1.189276368251150461929910
0.750000	-0.270000	1.179475771923298221821597
0.770000	-0.270000	1.171246578023084294883915
0.790000	-0.270000	1.160744132877910894663387
0.810000	-0.270000	1.130584012828579121290318
0.830000	-0.270000	1.050478832422679698055390
0.850000	-0.270000	0.934511478668196726715678
0.870000	-0.270000	0.856077053546819621843156
0.890000	-0.270000	0.825579982870523809701524
0.910000	-0.270000	0.814558077076844910813236
0.930000	-0.270000	0.810166905600111508789496
0.950000	-0.270000	0.808155741574987040998224
0.970000	-0.270000	0.807145499249253273177374
0.990000	-0.270000	0.806690232139859575433150

-0.990000	-0.250000	0.805225303687529536667000
-0.970000	-0.250000	0.805725175660248704723188
-0.950000	-0.250000	0.806882040639885000921083
-0.930000	-0.250000	0.809341109108698608665122
-0.910000	-0.250000	0.815095120868730815821834
-0.890000	-0.250000	0.830314626829653845696555
-0.870000	-0.250000	0.873290298682468657531786
-0.850000	-0.250000	0.969729542604087058066398
-0.830000	-0.250000	1.080065086570275445509992
-0.810000	-0.250000	1.140790119772410848852928
-0.790000	-0.250000	1.161312216903022109804056
-0.770000	-0.250000	1.169951090424417028401649
-0.750000	-0.250000	1.178535583250735596649861
-0.730000	-0.250000	1.188770170013057736468909
-0.710000	-0.250000	1.200241749757569920120659
-0.690000	-0.250000	1.212942391515818174596575
-0.670000	-0.250000	1.226816478777390528875912
-0.650000	-0.250000	1.241283031801818426131945
-0.630000	-0.250000	1.255845333717806378004411
-0.610000	-0.250000	1.270546809483808159413343
-0.590000	-0.250000	1.285924378393601630321541
-0.570000	-0.250000	1.302809722609054254860439
-0.550000	-0.250000	1.321874267937416025375796
-0.530000	-0.250000	1.343220013132968349012231
-0.510000	-0.250000	1.366417184864495260043782
-0.490000	-0.250000	1.390840141518600692194241
-0.470000	-0.250000	1.415964349238151953613851
-0.450000	-0.250000	1.441413703254207812065602
-0.430000	-0.250000	1.466869003847516506056081
-0.410000	-0.250000	1.492028957974111724738009
-0.390000	-0.250000	1.516687387203872416918671
-0.370000	-0.250000	1.540821416095861318140692
-0.350000	-0.250000	1.564600426832992496883890
-0.330000	-0.250000	1.588259056166525517994614
-0.310000	-0.250000	1.611956444974900426458930
-0.290000	-0.250000	1.635685140884046706588606
-0.270000	-0.250000	1.659286817803190539066804
-0.250000	-0.250000	1.682519927276495463885908
-0.230000	-0.250000	1.705066033170154149445352
-0.210000	-0.250000	1.726520780877036642664279
-0.190000	-0.250000	1.746459945371098498867468
-0.170000	-0.250000	1.764544668478408517842126
-0.150000	-0.250000	1.780548567254333969245295
-0.130000	-0.250000	1.794332970276897087913426
-0.110000	-0.250000	1.805869883250622809356400
-0.090000	-0.250000	1.815267675584707696145870
-0.070000	-0.250000	1.822700648804739476105397
-0.050000	-0.250000	1.828261718104860822364799
-0.030000	-0.250000	1.831869389818933324676209
-0.010000	-0.250000	1.833338824806096889474816
0.010000	-0.250000	1.833338824806096889474816
0.030000	-0.250000	1.831869389818933324676209
0.050000	-0.250000	1.828261718104860378275589
0.070000	-0.250000	1.822700648804739032016187
0.090000	-0.250000	1.815267675584707474101265
0.110000	-0.250000	1.805869883250622587311796
0.130000	-0.250000	1.794332970276896865868821
0.150000	-0.250000	1.780548567254333747200690
0.170000	-0.250000	1.764544668478408517842126
0.190000	-0.250000	1.746459945371098720912073
0.210000	-0.250000	1.726520780877036420619675
0.230000	-0.250000	1.705066033170154149445352
0.250000	-0.250000	1.682519927276495463885908
0.270000	-0.250000	1.659286817803190539066804
0.290000	-0.250000	1.635685140884046706588606
0.310000	-0.250000	1.611956444974900204414325
0.330000	-0.250000	1.588259056166525295950009
0.350000	-0.250000	1.564600426832992274839285
0.370000	-0.250000	1.540821416095861096096087
0.390000	-0.250000	1.516687387203872194874066
0.410000	-0.250000	1.492028957974111946782614
0.430000	-0.250000	1.466869003847516506056081
0.450000	-0.250000	1.441413703254207590020997
0.470000	-0.250000	1.415964349238151731569246
0.490000	-0.250000	1.390840141518600470149636
0.510000	-0.250000	1.366417184864495260043782
0.530000	-0.250000	1.343220013132968349012231
0.550000	-0.250000	1.321874267937415803331191
0.570000	-0.250000	1.302809722609054254860439
0.590000	-0.250000	1.285924378393601852366146
0.610000	-0.250000	1.270546809483808159413343
0.630000	-0.250000	1.255845333717806378004411
0.650000	-0.250000	1.241283031801818204087340
0.670000	-0.250000	1.226816478777390528875912
0.690000	-0.250000	1.212942391515818174596575
0.710000	-0.250000	1.200241749757569698076054
0.730000	-0.250000	1.188770170013057514424304
0.750000	-0.250000	1.178535583250735596649861
0.770000	-0.250000	1.169951090424416806357044
0.790000	-0.250000	1.161312216903021887759451
0.810000	-0.250000	1.140790119772410848852928
0.830000	-0.250000	1.080065086570275445509992
0.850000	-0.250000	0.969729542604087391133305
0.870000	-0.250000	0.873290298682468990598693
0.890000	-0.250000	0.830314626829653956718857
0.910000	-0.250000	0.815095120868730926844137
0.930000	-0.250000	0.809341109108698719687425
0.950000	-0.250000	0.806882040639885000921083
0.970000	-0.250000	0.805725175660248704723188
0.990000	-0.250000	0.805225303687529758711605

-0.990000	-0.230000	0.803923487258075941674917
-0.970000	-0.230000	0.804481408850657331299772
-0.950000	-0.230000	0.805829107493115204263745
-0.930000	-0.230000	0.808874078723583300742916
-0.910000	-0.230000	0.816420104052634210134443
-0.890000	-0.230000	0.837196374107270546716109
-0.870000	-0.230000	0.895121400532125632842906
-0.850000	-0.230000	1.003337726698909415645744
-0.830000	-0.230000	1.101155124283889952252480
-0.810000	-0.230000	1.146014858525955970591781
-0.790000	-0.230000	1.160551665154662792645013
-0.770000	-0.230000	1.168545609460176715188595
-0.750000	-0.230000	1.177756531568429521072972
-0.730000	-0.230000	1.188613096768782018131105
-0.710000	-0.230000	1.200686813416288911682273
-0.690000	-0.230000	1.214118733781502701418731
-0.670000	-0.230000	1.228772432911139134148470
-0.650000	-0.230000	1.244011340950970767593731
-0.630000	-0.230000	1.259490932968776455425086
-0.610000	-0.230000	1.275449015847368361420422
-0.590000	-0.230000	1.292466654241274159886643
-0.570000	-0.230000	1.311188107326399343577350
-0.550000	-0.230000	1.331997075099716987267584
-0.530000	-0.230000	1.354818254779990738256856
-0.510000	-0.230000	1.379170652234281035930508
-0.490000	-0.230000	1.404419626890465400137487
-0.470000	-0.230000	1.430043173467759221040296
-0.450000	-0.230000	1.455725137663122170650354
-0.430000	-0.230000	1.481295937607168822225390
-0.410000	-0.230000	1.506642068226610398085086
-0.390000	-0.230000	1.531702448830131402246479
-0.370000	-0.230000	1.556499856290681771397999
-0.350000	-0.230000	1.581170868739820267734331
-0.330000	-0.230000	1.605897617356440765234993
-0.310000	-0.230000	1.630795383169333812034552
-0.290000	-0.230000	1.655808470159062073534528
-0.270000	-0.230000	1.680688162276430253072590
-0.250000	-0.230000	1.705066033170154149445352
-0.230000	-0.230000	1.728519615373063755825456
-0.210000	-0.230000	1.750603279355780639292561
-0.190000	-0.230000	1.770921920057638487833174
-0.170000	-0.230000	1.789234204140678574646017
-0.150000	-0.230000	1.805475611560421134171861
-0.130000	-0.230000	1.819706923823451338861901
-0.110000	-0.230000	1.832058770130874369996832
-0.090000	-0.230000	1.842660062403228327099214
-0.070000	-0.230000	1.851525182422462556530718
-0.050000	-0.230000	1.858460631345967284389076
-0.030000	-0.230000	1.863089585412655679874661
-0.010000	-0.230000	1.865025634235128348947796
0.010000	-0.230000	1.865025634235128348947796
0.030000	-0.230000	1.863089585412655679874661
0.050000	-0.230000	1.858460631345967062344471
0.070000	-0.230000	1.851525182422462334486113
0.090000	-0.230000	1.842660062403227883010004
0.110000	-0.230000	1.832058770130874147952227
0.130000	-0.230000	1.819706923823451116817296
0.150000	-0.230000	1.805475611560420690082651
0.170000	-0.230000	1.789234204140678352601412
0.190000	-0.230000	1.770921920057638265788569
0.210000	-0.230000	1.750603279355780417247956
0.230000	-0.230000	1.728519615373063533780851
0.250000	-0.230000	1.705066033170154149445352
0.270000	-0.230000	1.680688162276430253072590
0.290000	-0.230000	1.655808470159062073534528
0.310000	-0.230000	1.630795383169333589989947
0.330000	-0.230000	1.605897617356440765234993
0.350000	-0.230000	1.581170868739820045689726
0.370000	-0.230000	1.556499856290681549353394
0.390000	-0.230000	1.531702448830131180201874
0.410000	-0.230000	1.506642068226610620129691
0.430000	-0.230000	1.481295937607168822225390
0.450000	-0.230000	1.455725137663121948605749
0.470000	-0.230000	1.430043173467758998995691
0.490000	-0.230000	1.404419626890465178092882
0.510000	-0.230000	1.379170652234280813885903
0.530000	-0.230000	1.354818254779990516212251
0.550000	-0.230000	1.331997075099716765222979
0.570000	-0.230000	1.311188107326399343577350
0.590000	-0.230000	1.292466654241274159886643
0.610000	-0.230000	1.275449015847368361420422
0.630000	-0.230000	1.259490932968776455425086
0.650000	-0.230000	1.244011340950970545549126
0.670000	-0.230000	1.228772432911139134148470
0.690000	-0.230000	1.214118733781502701418731
0.710000	-0.230000	1.200686813416288689637668
0.730000	-0.230000	1.188613096768781796086500
0.750000	-0.230000	1.177756531568429299028367
0.770000	-0.230000	1.168545609460176493143990
0.790000	-0.230000	1.160551665154662792645013
0.810000	-0.230000	1.146014858525956192636386
0.830000	-0.230000	1.101155124283890174297085
0.850000	-0.230000	1.003337726698909637690349
0.870000	-0.230000	0.895121400532126187954418
0.890000	-0.230000	0.837196374107270768760714
0.910000	-0.230000	0.816420104052634432179048
0.930000	-0.230000	0.808874078723583411765219
0.950000	-0.230000	0.805829107493115315286047
0.970000	-0.230000	0.804481408850657220277469
0.990000	-0.230000	0.803923487258076052697220

-0.990000	-0.210000	0.802777802652547722850329
-0.970000	-0.210000	0.803409214007538396984387
-0.950000	-0.210000	0.804999170884043935281227
-0.930000	-0.210000	0.808784522208478628968464
-0.910000	-0.210000	0.818612611181373628355118
-0.890000	-0.210000	0.846513564409619112538508
-0.870000	-0.210000	0.919939101474389619994554
-0.850000	-0.210000	1.032482522556594339846470
-0.830000	-0.210000	1.115205813979974758254343
-0.810000	-0.210000	1.148176371493197178708101
-0.790000	-0.210000	1.159240427838466702681330
-0.770000	-0.210000	1.167389957026541802420638
-0.750000	-0.210000	1.177494189481351094528350
-0.730000	-0.210000	1.189174224400675772272962
-0.710000	-0.210000	1.202000946106189571693790
-0.690000	-0.210000	1.216145496918888069259879
-0.670000	-0.210000	1.231367904269597968180960
-0.650000	-0.210000	1.247072281113406733155102
-0.630000	-0.210000	1.263140253578677540957642
-0.610000	-0.210000	1.280041100174112322918063
-0.590000	-0.210000	1.298424346791729133698823
-0.570000	-0.210000	1.318748646629350762538024
-0.550000	-0.210000	1.341094926272245579923492
-0.530000	-0.210000	1.365195140087035463594134
-0.510000	-0.210000	1.390536001986332870217211
-0.490000	-0.210000	1.416533115594074576648609
-0.470000	-0.210000	1.442706736123273048022497
-0.450000	-0.210000	1.468770754715912563170832
-0.430000	-0.210000	1.494626250963278391026279
-0.410000	-0.210000	1.520286742971447280226016
-0.390000	-0.210000	1.545820544223988290966076
-0.370000	-0.210000	1.571329931074929575629540
-0.350000	-0.210000	1.596951575649093291175973
-0.330000	-0.210000	1.622810866716217104155362
-0.310000	-0.210000	1.648939996204543234625817
-0.290000	-0.210000	1.675193290301218329574340
-0.270000	-0.210000	1.701216135914260574324430
-0.250000	-0.210000	1.726520780877036642664279
-0.230000	-0.210000	1.750603279355780639292561
-0.210000	-0.210000	1.773032581037231159015732
-0.190000	-0.210000	1.793551300875382281674320
-0.170000	-0.210000	1.812168428599802538769836
-0.150000	-0.210000	1.829136962202407845623497
-0.130000	-0.210000	1.844805778358610925948824
-0.110000	-0.210000	1.859424122638989373967888
-0.090000	-0.210000	1.872966945523256487859953
-0.070000	-0.210000	1.885039608477584671675231
-0.050000	-0.210000	1.894917344563837424686881
-0.030000	-0.210000	1.901731172628904120713855
-0.010000	-0.210000	1.904750977281702839505328
0.010000	-0.210000	1.904750977281702839505328
0.030000	-0.210000	1.901731172628904120713855
0.050000	-0.210000	1.894917344563837424686881
0.070000	-0.210000	1.885039608477584671675231
0.090000	-0.210000	1.872966945523256487859953
0.110000	-0.210000	1.859424122638989151923283
0.130000	-0.210000	1.844805778358610703904219
0.150000	-0.210000	1.829136962202407623578893
0.170000	-0.210000	1.812168428599802538769836
0.190000	-0.210000	1.793551300875382503718924
0.210000	-0.210000	1.773032581037230936971127
0.230000	-0.210000	1.750603279355780639292561
0.250000	-0.210000	1.726520780877036420619675
0.270000	-0.210000	1.701216135914260352279825
0.290000	-0.210000	1.675193290301218107529735
0.310000	-0.210000	1.648939996204543012581212
0.330000	-0.210000	1.622810866716217104155362
0.350000	-0.210000	1.596951575649093513220578
0.370000	-0.210000	1.571329931074929575629540
0.390000	-0.210000	1.545820544223988513010681
0.410000	-0.210000	1.520286742971447502270621
0.430000	-0.210000	1.494626250963278391026279
0.450000	-0.210000	1.468770754715912563170832
0.470000	-0.210000	1.442706736123272825977892
0.490000	-0.210000	1.416533115594074354604004
0.510000	-0.210000	1.390536001986332426128001
0.530000	-0.210000	1.365195140087035463594134
0.550000	-0.210000	1.341094926272245135834282
0.570000	-0.210000	1.318748646629350540493419
0.590000	-0.210000	1.298424346791728911654218
0.610000	-0.210000	1.280041100174112100873458
0.630000	-0.210000	1.263140253578677318913037
0.650000	-0.210000	1.247072281113406733155102
0.670000	-0.210000	1.231367904269597746136355
0.690000	-0.210000	1.216145496918888069259879
0.710000	-0.210000	1.202000946106189793738395
0.730000	-0.210000	1.189174224400675994317567
0.750000	-0.210000	1.177494189481351094528350
0.770000	-0.210000	1.167389957026542024465243
0.790000	-0.210000	1.159240427838466924725935
0.810000	-0.210000	1.148176371493197622797311
0.830000	-0.210000	1.115205813979974980298948
0.850000	-0.210000	1.032482522556594783935680
0.870000	-0.210000	0.919939101474389953061461
0.890000	-0.210000	0.846513564409619112538508
0.910000	-0.210000	0.818612611181373628355118
0.930000	-0.210000	0.808784522208478628968464
0.950000	-0.210000	0.804999170884044046303529
0.970000	-0.210000	0.803409214007538508006689
0.990000	-0.210000	0.802777802652547722850329

-0.990000	-0.190000	0.801782771850945041869352
-0.970000	-0.190000	0.802502368111163488784143
-0.950000	-0.190000	0.804386642577415988952794
-0.930000	-0.190000	0.809074172727361595747197
-0.910000	-0.190000	0.821723769803181514070900
-0.890000	-0.190000	0.858297002409004639034151
-0.870000	-0.190000	0.945447415998089013555727
-0.850000	-0.190000	1.055901208312965744440248
-0.830000	-0.190000	1.124074984169941782141677
-0.810000	-0.190000	1.148654842458929792314848
-0.790000	-0.190000	1.157957030856294977638754
-0.770000	-0.190000	1.166787375379348734583118
-0.750000	-0.190000	1.177914844903928059949294
-0.730000	-0.190000	1.190393436502750201810841
-0.710000	-0.190000	1.203789855623456528377346
-0.690000	-0.190000	1.218293680977723836278415
-0.670000	-0.190000	1.233668723234609743144574
-0.650000	-0.190000	1.249489202201686799398317
-0.630000	-0.190000	1.265883423953605646516962
-0.610000	-0.190000	1.283504307387181020416733
-0.590000	-0.190000	1.303041256569978045831704
-0.570000	-0.190000	1.324784991543474399477986
-0.550000	-0.190000	1.348539441025149887565249
-0.530000	-0.190000	1.373831841982969370619116
-0.510000	-0.190000	1.400092339654037232321571
-0.490000	-0.190000	1.426794140188382353784391
-0.470000	-0.190000	1.453537384409053112577226
-0.450000	-0.190000	1.480091380698724368158992
-0.430000	-0.190000	1.506402245145547658111695
-0.410000	-0.190000	1.532559439735837747420533
-0.390000	-0.190000	1.558723025725335054048060
-0.370000	-0.190000	1.585062481226825248370460
-0.350000	-0.190000	1.611718396168340339258407
-0.330000	-0.190000	1.638755054119639620324733
-0.310000	-0.190000	1.666100426530267908376004
-0.290000	-0.190000	1.693494650526337519380604
-0.270000	-0.190000	1.720474524726758769332946
-0.250000	-0.190000	1.746459945371098720912073
-0.230000	-0.190000	1.770921920057638709877779
-0.210000	-0.190000	1.793551300875382503718924
-0.190000	-0.190000	1.814402804474414487856393
-0.170000	-0.190000	1.833938871869248421475618
-0.150000	-0.190000	1.852862838249205168494882
-0.130000	-0.190000	1.871776436815602684404780
-0.110000	-0.190000	1.890835226837404015043376
-0.090000	-0.190000	1.909563875530320142814844
-0.070000	-0.190000	1.926893430070477863935707
-0.050000	-0.190000	1.941387625955404150346340
-0.030000	-0.190000	1.951575106147926286226379
-0.010000	-0.190000	1.956305229066069850674126
0.010000	-0.190000	1.956305229066069628629521
0.030000	-0.190000	1.951575106147926286226379
0.050000	-0.190000	1.941387625955404150346340
0.070000	-0.190000	1.926893430070477863935707
0.090000	-0.190000	1.909563875530320142814844
0.110000	-0.190000	1.890835226837404237087981
0.130000	-0.190000	1.871776436815602684404780
0.150000	-0.190000	1.852862838249205168494882
0.170000	-0.190000	1.833938871869248421475618
0.190000	-0.190000	1.814402804474414487856393
0.210000	-0.190000	1.793551300875382503718924
0.230000	-0.190000	1.770921920057638487833174
0.250000	-0.190000	1.746459945371098720912073
0.270000	-0.190000	1.720474524726758547288341
0.290000	-0.190000	1.693494650526337519380604
0.310000	-0.190000	1.666100426530267686331399
0.330000	-0.190000	1.638755054119639398280128
0.350000	-0.190000	1.611718396168340117213802
0.370000	-0.190000	1.585062481226825248370460
0.390000	-0.190000	1.558723025725335054048060
0.410000	-0.190000	1.532559439735837747420533
0.430000	-0.190000	1.506402245145547436067091
0.450000	-0.190000	1.480091380698724368158992
0.470000	-0.190000	1.453537384409053112577226
0.490000	-0.190000	1.426794140188382353784391
0.510000	-0.190000	1.400092339654037010276966
0.530000	-0.190000	1.373831841982969370619116
0.550000	-0.190000	1.348539441025149443476039
0.570000	-0.190000	1.324784991543474177433382
0.590000	-0.190000	1.303041256569977823787099
0.610000	-0.190000	1.283504307387180576327523
0.630000	-0.190000	1.265883423953605424472357
0.650000	-0.190000	1.249489202201686799398317
0.670000	-0.190000	1.233668723234609521099969
0.690000	-0.190000	1.218293680977723836278415
0.710000	-0.190000	1.203789855623456306332741
0.730000	-0.190000	1.190393436502750201810841
0.750000	-0.190000	1.177914844903928281993899
0.770000	-0.190000	1.166787375379348734583118
0.790000	-0.190000	1.157957030856295421727964
0.810000	-0.190000	1.148654842458930014359453
0.830000	-0.190000	1.124074984169942004186282
0.850000	-0.190000	1.055901208312965744440248
0.870000	-0.190000	0.945447415998089013555727
0.890000	-0.190000	0.858297002409004639034151
0.910000	-0.190000	0.821723769803181625093202
0.930000	-0.190000	0.809074172727361595747197
0.950000	-0.190000	0.804386642577415988952794
0.970000	-0.190000	0.802502368111163377761841
0.990000	-0.190000	0.801782771850945152891654

-0.990000	-0.170000	0.800928463780169908048379
-0.970000	-0.170000	0.801749522522835267324126
-0.950000	-0.170000	0.803977050335639598088733
-0.930000	-0.170000	0.809728269965715119482752
-0.910000	-0.170000	0.825740855472674728510185
-0.890000	-0.170000	0.872019254621418715700543
-0.870000	-0.170000	0.969615938095648499661650
-0.850000	-0.170000	1.073760485287327703929350
-0.830000	-0.170000	1.129470490005801019961496
-0.810000	-0.170000	1.148402047838720685390967
-0.790000	-0.170000	1.157042758495901546567097
-0.770000	-0.170000	1.166756854679902311033857
-0.750000	-0.170000	1.178746042535669946715871
-0.730000	-0.170000	1.191690137829479745334993
-0.710000	-0.170000	1.205237633554617326936409
-0.690000	-0.170000	1.219693421498261765023585
-0.670000	-0.170000	1.234967490579366833358677
-0.650000	-0.170000	1.250864871913482501142312
-0.630000	-0.170000	1.267672413935044817279163
-0.610000	-0.170000	1.286077145816928668509149
-0.590000	-0.170000	1.306721201041565416645085
-0.570000	-0.170000	1.329755917761689110179191
-0.550000	-0.170000	1.354791458278554738825505
-0.530000	-0.170000	1.381197254421189679618465
-0.510000	-0.170000	1.408342527481271533318363
-0.490000	-0.170000	1.435720698374131076846538
-0.470000	-0.170000	1.462987321407007268447842
-0.450000	-0.170000	1.489996799804723881521795
-0.430000	-0.170000	1.516775307645856774030335
-0.410000	-0.170000	1.543479253372070925109938
-0.390000	-0.170000	1.570335526738831699589127
-0.370000	-0.170000	1.597559140906976038465359
-0.350000	-0.170000	1.625280975796643767594674
-0.330000	-0.170000	1.653489886574209810632397
-0.310000	-0.170000	1.681989173738378751110645
-0.290000	-0.170000	1.710385436430597483337124
-0.270000	-0.170000	1.738111841630078924225700
-0.250000	-0.170000	1.764544668478408739886731
-0.230000	-0.170000	1.789234204140678574646017
-0.210000	-0.170000	1.812168428599802760814441
-0.190000	-0.170000	1.833938871869248421475618
-0.170000	-0.170000	1.855633419097335590208786
-0.150000	-0.170000	1.878392423775061104151973
-0.130000	-0.170000	1.902836315356484453431563
-0.110000	-0.170000	1.928683687099822741117805
-0.090000	-0.170000	1.954716778613384109419826
-0.070000	-0.170000	1.979034890844241445506668
-0.050000	-0.170000	1.999448108814470659311269
-0.030000	-0.170000	2.013890179430724014508769
-0.010000	-0.170000	2.020793082050256650461506
0.010000	-0.170000	2.020793082050256650461506
0.030000	-0.170000	2.013890179430724458597979
0.050000	-0.170000	1.999448108814470659311269
0.070000	-0.170000	1.979034890844241445506668
0.090000	-0.170000	1.954716778613384109419826
0.110000	-0.170000	1.928683687099822741117805
0.130000	-0.170000	1.902836315356484453431563
0.150000	-0.170000	1.878392423775061104151973
0.170000	-0.170000	1.855633419097335590208786
0.190000	-0.170000	1.833938871869248421475618
0.210000	-0.170000	1.812168428599802538769836
0.230000	-0.170000	1.789234204140678574646017
0.250000	-0.170000	1.764544668478408517842126
0.270000	-0.170000	1.738111841630078702181095
0.290000	-0.170000	1.710385436430597039247914
0.310000	-0.170000	1.681989173738378307021435
0.330000	-0.170000	1.653489886574209588587792
0.350000	-0.170000	1.625280975796643545550069
0.370000	-0.170000	1.597559140906975594376149
0.390000	-0.170000	1.570335526738831255499917
0.410000	-0.170000	1.543479253372070703065333
0.430000	-0.170000	1.516775307645856551985730
0.450000	-0.170000	1.489996799804723881521795
0.470000	-0.170000	1.462987321407007490492447
0.490000	-0.170000	1.435720698374131298891143
0.510000	-0.170000	1.408342527481271311273758
0.530000	-0.170000	1.381197254421189457573860
0.550000	-0.170000	1.354791458278554516780900
0.570000	-0.170000	1.329755917761689110179191
0.590000	-0.170000	1.306721201041565194600480
0.610000	-0.170000	1.286077145816928446464544
0.630000	-0.170000	1.267672413935044373189953
0.650000	-0.170000	1.250864871913482501142312
0.670000	-0.170000	1.234967490579366611314072
0.690000	-0.170000	1.219693421498261987068190
0.710000	-0.170000	1.205237633554617548981014
0.730000	-0.170000	1.191690137829479745334993
0.750000	-0.170000	1.178746042535670168760475
0.770000	-0.170000	1.166756854679902311033857
0.790000	-0.170000	1.157042758495901768611702
0.810000	-0.170000	1.148402047838720685390967
0.830000	-0.170000	1.129470490005801019961496
0.850000	-0.170000	1.073760485287327703929350
0.870000	-0.170000	0.969615938095648721706254
0.890000	-0.170000	0.872019254621418937745148
0.910000	-0.170000	0.825740855472674839532488
0.930000	-0.170000	0.809728269965715230505054
0.950000	-0.170000	0.803977050335639487066430
0.970000	-0.170000	0.801749522522835156301824
0.990000	-0.170000	0.800928463780169908048379

-0.990000	-0.150000	0.800207796064154819326575
-0.970000	-0.150000	0.801142663775026298011994
-0.950000	-0.150000	0.803755722450749332530506
-0.930000	-0.150000	0.810714394793893844415322
-0.910000	-0.150000	0.830565280741046629842117
-0.890000	-0.150000	0.886783239307842197085563
-0.870000	-0.150000	0.991083978274733823354836
-0.850000	-0.150000	1.086945439436024729573660
-0.830000	-0.150000	1.132713535478972355363680
-0.810000	-0.150000	1.147969173369202344758833
-0.790000	-0.150000	1.156514820935281795399874
-0.770000	-0.150000	1.166968042880353273460514
-0.750000	-0.150000	1.179410781973954547297012
-0.730000	-0.150000	1.192403864798722734619218
-0.710000	-0.150000	1.205823499066320803052577
-0.690000	-0.150000	1.220161748705671955761431
-0.670000	-0.150000	1.235503934675391324304883
-0.650000	-0.150000	1.251824538094083560935132
-0.630000	-0.150000	1.269420336005561811276721
-0.610000	-0.150000	1.288848769082548084696782
-0.590000	-0.150000	1.310617673244450998026878
-0.570000	-0.150000	1.334784018944983774446200
-0.550000	-0.150000	1.360890733741436431358807
-0.530000	-0.150000	1.388248042126421832875849
-0.510000	-0.150000	1.416176748923058781315376
-0.490000	-0.150000	1.444147431569027917319659
-0.470000	-0.150000	1.471839620596286257736551
-0.450000	-0.150000	1.499193880248011812028608
-0.430000	-0.150000	1.526333848158460071431364
-0.410000	-0.150000	1.553490903442041215498648
-0.390000	-0.150000	1.580950458765078447953556
-0.370000	-0.150000	1.608961979943670295156721
-0.350000	-0.150000	1.637640378424573439630763
-0.330000	-0.150000	1.666893817454042858727803
-0.310000	-0.150000	1.696391644714091873069606
-0.290000	-0.150000	1.725596202893379116360961
-0.270000	-0.150000	1.753848436810817812414598
-0.250000	-0.150000	1.780548567254333969245295
-0.230000	-0.150000	1.805475611560421134171861
-0.210000	-0.150000	1.829136962202407845623497
-0.190000	-0.150000	1.852862838249205168494882
-0.170000	-0.150000	1.878392423775060882107368
-0.150000	-0.150000	1.907079681554770589357872
-0.130000	-0.150000	1.939199082566194665133708
-0.110000	-0.150000	1.973718924044300937481466
-0.090000	-0.150000	2.008529919274830266573417
-0.070000	-0.150000	2.040900576459828918984840
-0.050000	-0.150000	2.067960825239693267718621
-0.030000	-0.150000	2.087125762854936450452215
-0.010000	-0.150000	2.096452486561573014256510
0.010000	-0.150000	2.096452486561573014256510
0.030000	-0.150000	2.087125762854936450452215
0.050000	-0.150000	2.067960825239693267718621
0.070000	-0.150000	2.040900576459829363074050
0.090000	-0.150000	2.008529919274830266573417
0.110000	-0.150000	1.973718924044300937481466
0.130000	-0.150000	1.939199082566194887178312
0.150000	-0.150000	1.907079681554770589357872
0.170000	-0.150000	1.878392423775060882107368
0.190000	-0.150000	1.852862838249205168494882
0.210000	-0.150000	1.829136962202407845623497
0.230000	-0.150000	1.805475611560420912127256
0.250000	-0.150000	1.780548567254333969245295
0.270000	-0.150000	1.753848436810817590369993
0.290000	-0.150000	1.725596202893378894316356
0.310000	-0.150000	1.696391644714091428980396
0.330000	-0.150000	1.666893817454042414638593
0.350000	-0.150000	1.637640378424573217586158
0.370000	-0.150000	1.608961979943669851067511
0.390000	-0.150000	1.580950458765078003864346
0.410000	-0.150000	1.553490903442040993454043
0.430000	-0.150000	1.526333848158459849386759
0.450000	-0.150000	1.499193880248011812028608
0.470000	-0.150000	1.471839620596286257736551
0.490000	-0.150000	1.444147431569028139364264
0.510000	-0.150000	1.416176748923058781315376
0.530000	-0.150000	1.388248042126421832875849
0.550000	-0.150000	1.360890733741436209314202
0.570000	-0.150000	1.334784018944983552401595
0.590000	-0.150000	1.310617673244450998026878
0.610000	-0.150000	1.288848769082548084696782
0.630000	-0.150000	1.269420336005562033321326
0.650000	-0.150000	1.251824538094083782979737
0.670000	-0.150000	1.235503934675391546349488
0.690000	-0.150000	1.220161748705671955761431
0.710000	-0.150000	1.205823499066320803052577
0.730000	-0.150000	1.192403864798722512574614
0.750000	-0.150000	1.179410781973954325252407
0.770000	-0.150000	1.166968042880353273460514
0.790000	-0.150000	1.156514820935281795399874
0.810000	-0.150000	1.147969173369202344758833
0.830000	-0.150000	1.132713535478972355363680
0.850000	-0.150000	1.086945439436024729573660
0.870000	-0.150000	0.991083978274733934377139
0.890000	-0.150000	0.886783239307842419130168
0.910000	-0.150000	0.830565280741046629842117
0.930000	-0.150000	0.810714394793893955437625
0.950000	-0.150000	0.803755722450748999463599
0.970000	-0.150000	0.801142663775026409034297
0.990000	-0.150000	0.800207796064154819326575

-0.990000	-0.130000	0.799615003657417999782808
-0.970000	-0.130000	0.800672996473439702036501
-0.950000	-0.130000	0.803701718714062485204863
-0.930000	-0.130000	0.811974941849092357593065
-0.910000	-0.130000	0.836038317489475879540350
-0.890000	-0.130000	0.901518320221632807331957
-0.870000	-0.130000	1.009232586570237844014741
-0.850000	-0.130000	1.096525204794467800439861
-0.830000	-0.130000	1.134689172415124458481728
-0.810000	-0.130000	1.147548287008415712762144
-0.790000	-0.130000	1.156138220113294368118773
-0.770000	-0.130000	1.166979455825870815033340
-0.750000	-0.130000	1.179486418488437049489903
-0.730000	-0.130000	1.192370195064641924531657
-0.710000	-0.130000	1.205791893779473156200766
-0.690000	-0.130000	1.220343607558979082128303
-0.670000	-0.130000	1.236165278067025141695012
-0.650000	-0.130000	1.253293339389901506208957
-0.630000	-0.130000	1.271955278648267073648981
-0.610000	-0.130000	1.292516483105982771917297
-0.590000	-0.130000	1.315314534636231158515329
-0.570000	-0.130000	1.340343552601299448312488
-0.550000	-0.130000	1.367174207457845458435486
-0.530000	-0.130000	1.395163873082607031150815
-0.510000	-0.130000	1.423650048317222527316517
-0.490000	-0.130000	1.452090149775974392554190
-0.470000	-0.130000	1.480165304500659750885916
-0.450000	-0.130000	1.507852946062575583141552
-0.430000	-0.130000	1.535333030610752214073500
-0.410000	-0.130000	1.562885964246992998027963
-0.390000	-0.130000	1.590838490531962579055403
-0.370000	-0.130000	1.619466714301232013184517
-0.350000	-0.130000	1.648876856627511378050599
-0.330000	-0.130000	1.678916193785885635492150
-0.310000	-0.130000	1.709143270195503827579842
-0.290000	-0.130000	1.738895716376628763910617
-0.270000	-0.130000	1.767455160177315187652880
-0.250000	-0.130000	1.794332970276897309958031
-0.230000	-0.130000	1.819706923823451338861901
-0.210000	-0.130000	1.844805778358610703904219
-0.190000	-0.130000	1.871776436815602684404780
-0.170000	-0.130000	1.902836315356484453431563
-0.150000	-0.130000	1.939199082566194665133708
-0.130000	-0.130000	1.980469237912402702406212
-0.110000	-0.130000	2.024716616578372541113140
-0.090000	-0.130000	2.068963741475052575680138
-0.070000	-0.130000	2.109757618357388064822544
-0.050000	-0.130000	2.143664748117058316267958
-0.030000	-0.130000	2.167666778885908307472619
-0.010000	-0.130000	2.179490336502956981945545
0.010000	-0.130000	2.179490336502956981945545
0.030000	-0.130000	2.167666778885908751561828
0.050000	-0.130000	2.143664748117058760357168
0.070000	-0.130000	2.109757618357388064822544
0.090000	-0.130000	2.068963741475053019769348
0.110000	-0.130000	2.024716616578372541113140
0.130000	-0.130000	1.980469237912402924450816
0.150000	-0.130000	1.939199082566194665133708
0.170000	-0.130000	1.902836315356484453431563
0.190000	-0.130000	1.871776436815602684404780
0.210000	-0.130000	1.844805778358610925948824
0.230000	-0.130000	1.819706923823451116817296
0.250000	-0.130000	1.794332970276897087913426
0.270000	-0.130000	1.767455160177315187652880
0.290000	-0.130000	1.738895716376628541866012
0.310000	-0.130000	1.709143270195503827579842
0.330000	-0.130000	1.678916193785885413447545
0.350000	-0.130000	1.648876856627511156005994
0.370000	-0.130000	1.619466714301232013184517
0.390000	-0.130000	1.590838490531962801100008
0.410000	-0.130000	1.562885964246992998027963
0.430000	-0.130000	1.535333030610751992028895
0.450000	-0.130000	1.507852946062575583141552
0.470000	-0.130000	1.480165304500659750885916
0.490000	-0.130000	1.452090149775974392554190
0.510000	-0.130000	1.423650048317222083227307
0.530000	-0.130000	1.395163873082606809106210
0.550000	-0.130000	1.367174207457845458435486
0.570000	-0.130000	1.340343552601299226267884
0.590000	-0.130000	1.315314534636231602604539
0.610000	-0.130000	1.292516483105982771917297
0.630000	-0.130000	1.271955278648267295693586
0.650000	-0.130000	1.253293339389901950298167
0.670000	-0.130000	1.236165278067025363739617
0.690000	-0.130000	1.220343607558979082128303
0.710000	-0.130000	1.205791893779473156200766
0.730000	-0.130000	1.192370195064642146576261
0.750000	-0.130000	1.179486418488437271534508
0.770000	-0.130000	1.166979455825871037077945
0.790000	-0.130000	1.156138220113294368118773
0.810000	-0.130000	1.147548287008415490717539
0.830000	-0.130000	1.134689172415124236437123
0.850000	-0.130000	1.096525204794467578395256
0.870000	-0.130000	1.009232586570237844014741
0.890000	-0.130000	0.901518320221632918354260
0.910000	-0.130000	0.836038317489475879540350
0.930000	-0.130000	0.811974941849092468615368
0.950000	-0.130000	0.803701718714062263160258
0.970000	-0.130000	0.800672996473439368969593
0.990000	-0.130000	0.799615003657418110805111

-0.990000	-0.110000	0.799138050712314584878015
-0.970000	-0.110000	0.800323333348380239193887
-0.950000	-0.110000	0.803781702366255457192779
-0.930000	-0.110000	0.813421351663670688658669
-0.910000	-0.110000	0.841821365339961769080901
-0.890000	-0.110000	0.915323134156696416319221
-0.870000	-0.110000	1.023995959917520792714640
-0.850000	-0.110000	1.103438414780744780685495
-0.830000	-0.110000	1.135906707528739012502683
-0.810000	-0.110000	1.147121337812323726979002
-0.790000	-0.110000	1.155665217377937592502235
-0.770000	-0.110000	1.166577999242557339698578
-0.750000	-0.110000	1.179009843842234062094576
-0.730000	-0.110000	1.191963671928685242207280
-0.710000	-0.110000	1.205767505182513854578019
-0.690000	-0.110000	1.220898219815034213553417
-0.670000	-0.110000	1.237401935238837236141762
-0.650000	-0.110000	1.255353735211422794293412
-0.630000	-0.110000	1.274981883020310347021109
-0.610000	-0.110000	1.296528696656519041852107
-0.590000	-0.110000	1.320169791688467375578853
-0.570000	-0.110000	1.345813941345099573609900
-0.550000	-0.110000	1.373056613916506574213372
-0.530000	-0.110000	1.401345307960113029110971
-0.510000	-0.110000	1.430117318193687925287350
-0.490000	-0.110000	1.458878917266867025759325
-0.470000	-0.110000	1.487317477078189620343096
-0.450000	-0.110000	1.515400292046365171572120
-0.430000	-0.110000	1.543304471329667304502209
-0.410000	-0.110000	1.571317916802152270250303
-0.390000	-0.110000	1.599770897512153400299439
-0.370000	-0.110000	1.628934750114898077910652
-0.350000	-0.110000	1.658895310254493882240467
-0.330000	-0.110000	1.689456384598348570591497
-0.310000	-0.110000	1.720109696486660011416348
-0.290000	-0.110000	1.750126551903099958451548
-0.270000	-0.110000	1.778802317548539457803258
-0.250000	-0.110000	1.805869883250622809356400
-0.230000	-0.110000	1.832058770130874369996832
-0.210000	-0.110000	1.859424122638989373967888
-0.190000	-0.110000	1.890835226837404015043376
-0.170000	-0.110000	1.928683687099822741117805
-0.150000	-0.110000	1.973718924044300715436862
-0.130000	-0.110000	2.024716616578372541113140
-0.110000	-0.110000	2.078877991304547645512457
-0.090000	-0.110000	2.132487656480027471417316
-0.070000	-0.110000	2.181511560435136498625752
-0.050000	-0.110000	2.222059562086070805264626
-0.030000	-0.110000	2.250746919404611912085556
-0.010000	-0.110000	2.265004909480232697660540
0.010000	-0.110000	2.265004909480232697660540
0.030000	-0.110000	2.250746919404612356174766
0.050000	-0.110000	2.222059562086071249353836
0.070000	-0.110000	2.181511560435136498625752
0.090000	-0.110000	2.132487656480027471417316
0.110000	-0.110000	2.078877991304548089601667
0.130000	-0.110000	2.024716616578372541113140
0.150000	-0.110000	1.973718924044300937481466
0.170000	-0.110000	1.928683687099822519073200
0.190000	-0.110000	1.890835226837404015043376
0.210000	-0.110000	1.859424122638989373967888
0.230000	-0.110000	1.832058770130874147952227
0.250000	-0.110000	1.805869883250622587311796
0.270000	-0.110000	1.778802317548539457803258
0.290000	-0.110000	1.750126551903099736406944
0.310000	-0.110000	1.720109696486659789371743
0.330000	-0.110000	1.689456384598348348546892
0.350000	-0.110000	1.658895310254493882240467
0.370000	-0.110000	1.628934750114898299955257
0.390000	-0.110000	1.599770897512153622344044
0.410000	-0.110000	1.571317916802152270250303
0.430000	-0.110000	1.543304471329667304502209
0.450000	-0.110000	1.515400292046365171572120
0.470000	-0.110000	1.487317477078189620343096
0.490000	-0.110000	1.458878917266866803714720
0.510000	-0.110000	1.430117318193687703242745
0.530000	-0.110000	1.401345307960112807066366
0.550000	-0.110000	1.373056613916506352168767
0.570000	-0.110000	1.345813941345099351565295
0.590000	-0.110000	1.320169791688467153534248
0.610000	-0.110000	1.296528696656519041852107
0.630000	-0.110000	1.274981883020310347021109
0.650000	-0.110000	1.255353735211422794293412
0.670000	-0.110000	1.237401935238837458186367
0.690000	-0.110000	1.220898219815034657642627
0.710000	-0.110000	1.205767505182514076622624
0.730000	-0.110000	1.191963671928685242207280
0.750000	-0.110000	1.179009843842234062094576
0.770000	-0.110000	1.166577999242557783787788
0.790000	-0.110000	1.155665217377937814546840
0.810000	-0.110000	1.147121337812323949023607
0.830000	-0.110000	1.135906707528739012502683
0.850000	-0.110000	1.103438414780745002730100
0.870000	-0.110000	1.023995959917520792714640
0.890000	-0.110000	0.915323134156696638363826
0.910000	-0.110000	0.841821365339961991125506
0.930000	-0.110000	0.813421351663670799680972
0.950000	-0.110000	0.803781702366255346170476
0.970000	-0.110000	0.800323333348380239193887
0.990000	-0.110000	0.799138050712314695900318

-0.990000	-0.090000	0.798762948137444417362474
-0.970000	-0.090000	0.800072730991463698657640
-0.950000	-0.090000	0.803952343217460563273846
-0.930000	-0.090000	0.814933800749212400305055
-0.910000	-0.090000	0.847500718623799387252404
-0.890000	-0.090000	0.927502668531170360033400
-0.870000	-0.090000	1.035600444047709567385596
-0.850000	-0.090000	1.108391712581204613385921
-0.830000	-0.090000	1.136638538726499891851063
-0.810000	-0.090000	1.146645279575969178509354
-0.790000	-0.090000	1.155026378096847716747675
-0.770000	-0.090000	1.165863148763267798102561
-0.750000	-0.090000	1.178291857594636615758077
-0.730000	-0.090000	1.191572619074865224675364
-0.710000	-0.090000	1.206004381235614708600679
-0.690000	-0.090000	1.221793914036502393116734
-0.670000	-0.090000	1.238867499467287469627763
-0.650000	-0.090000	1.257408112423701762594419
-0.630000	-0.090000	1.277755161955055118738755
-0.610000	-0.090000	1.300114289350505547560033
-0.590000	-0.090000	1.324505826657883522656789
-0.570000	-0.090000	1.350699649440138649936216
-0.550000	-0.090000	1.378263221727243914571659
-0.530000	-0.090000	1.406704506861770731518391
-0.510000	-0.090000	1.435557618263783696832547
-0.490000	-0.090000	1.464430529695219584951360
-0.470000	-0.090000	1.493083743289987719293777
-0.450000	-0.090000	1.521490266051944928449302
-0.430000	-0.090000	1.549804376424557483815647
-0.410000	-0.090000	1.578302385197653201487356
-0.390000	-0.090000	1.607287941673704922962429
-0.370000	-0.090000	1.636985872989351609163577
-0.350000	-0.090000	1.667423114582444521047933
-0.330000	-0.090000	1.698345305725691645193365
-0.310000	-0.090000	1.729202021735399164015234
-0.290000	-0.090000	1.759262246612358193686987
-0.270000	-0.090000	1.787928401181061444091824
-0.250000	-0.090000	1.815267675584707696145870
-0.230000	-0.090000	1.842660062403228327099214
-0.210000	-0.090000	1.872966945523256709904558
-0.190000	-0.090000	1.909563875530320364859449
-0.170000	-0.090000	1.954716778613384109419826
-0.150000	-0.090000	2.008529919274830266573417
-0.130000	-0.090000	2.068963741475053019769348
-0.110000	-0.090000	2.132487656480027915506525
-0.090000	-0.090000	2.194807320158785213237707
-0.070000	-0.090000	2.251432879559652988632479
-0.050000	-0.090000	2.298099939496244914494127
-0.030000	-0.090000	2.331108408574626977838307
-0.010000	-0.090000	2.347625698926382398212809
0.010000	-0.090000	2.347625698926382398212809
0.030000	-0.090000	2.331108408574627421927516
0.050000	-0.090000	2.298099939496245358583337
0.070000	-0.090000	2.251432879559652544543269
0.090000	-0.090000	2.194807320158784769148497
0.110000	-0.090000	2.132487656480027471417316
0.130000	-0.090000	2.068963741475053019769348
0.150000	-0.090000	2.008529919274830266573417
0.170000	-0.090000	1.954716778613384109419826
0.190000	-0.090000	1.909563875530320142814844
0.210000	-0.090000	1.872966945523256487859953
0.230000	-0.090000	1.842660062403228327099214
0.250000	-0.090000	1.815267675584707696145870
0.270000	-0.090000	1.787928401181061888181034
0.290000	-0.090000	1.759262246612357749597777
0.310000	-0.090000	1.729202021735398719926025
0.330000	-0.090000	1.698345305725691201104155
0.350000	-0.090000	1.667423114582444299003328
0.370000	-0.090000	1.636985872989351387118973
0.390000	-0.090000	1.607287941673704922962429
0.410000	-0.090000	1.578302385197653423531960
0.430000	-0.090000	1.549804376424557705860252
0.450000	-0.090000	1.521490266051945372538512
0.470000	-0.090000	1.493083743289987941338381
0.490000	-0.090000	1.464430529695219584951360
0.510000	-0.090000	1.435557618263783474787942
0.530000	-0.090000	1.406704506861770731518391
0.550000	-0.090000	1.378263221727243692527054
0.570000	-0.090000	1.350699649440138649936216
0.590000	-0.090000	1.324505826657883744701394
0.610000	-0.090000	1.300114289350505991649243
0.630000	-0.090000	1.277755161955055562827965
0.650000	-0.090000	1.257408112423701984639024
0.670000	-0.090000	1.238867499467287691672368
0.690000	-0.090000	1.221793914036502393116734
0.710000	-0.090000	1.206004381235614708600679
0.730000	-0.090000	1.191572619074865002630759
0.750000	-0.090000	1.178291857594636615758077
0.770000	-0.090000	1.165863148763268020147166
0.790000	-0.090000	1.155026378096847938792280
0.810000	-0.090000	1.146645279575969400553959
0.830000	-0.090000	1.136638538726499891851063
0.850000	-0.090000	1.108391712581204613385921
0.870000	-0.090000	1.035600444047709567385596
0.890000	-0.090000	0.927502668531170582078005
0.910000	-0.090000	0.847500718623799609297009
0.930000	-0.090000	0.814933800749212511327357
0.950000	-0.090000	0.803952343217460674296149
0.970000	-0.090000	0.800072730991463587635337
0.990000	-0.090000	0.798762948137444417362474

-0.990000	-0.070000	0.798478069002615309379678
-0.970000	-0.070000	0.799900760256156084793133
-0.950000	-0.070000	0.804164293510725936009464
-0.930000	-0.070000	0.816371351837664183115351
-0.910000	-0.070000	0.852644182188814547806999
-0.890000	-0.070000	0.937584219821539055494952
-0.870000	-0.070000	1.044372544170444783162566
-0.850000	-0.070000	1.111878440259719269533889
-0.830000	-0.070000	1.137049335479469513998652
-0.810000	-0.070000	1.146143534026392574176612
-0.790000	-0.070000	1.154317153810950014047876
-0.770000	-0.070000	1.165057837328573375756946
-0.750000	-0.070000	1.177567653024346405743472
-0.730000	-0.070000	1.191251891947535446192319
-0.710000	-0.070000	1.206279707414043667057513
-0.690000	-0.070000	1.222620268582080615971108
-0.670000	-0.070000	1.240156127736647517778579
-0.650000	-0.070000	1.259186211593194659741357
-0.630000	-0.070000	1.280144412042881540969574
-0.610000	-0.070000	1.303226481198625386070944
-0.590000	-0.070000	1.328333838410040046440486
-0.570000	-0.070000	1.355094711955706854311643
-0.550000	-0.070000	1.383011086923388477387675
-0.530000	-0.070000	1.411597475919696087487409
-0.510000	-0.070000	1.440442140790973990505108
-0.490000	-0.070000	1.469251363710081914604189
-0.470000	-0.070000	1.497883352365508402570526
-0.450000	-0.070000	1.526369349878027525946322
-0.430000	-0.070000	1.554888347796374858944546
-0.410000	-0.070000	1.583717773917491689061876
-0.390000	-0.070000	1.613134059555167532096220
-0.370000	-0.070000	1.643303843519201778988759
-0.350000	-0.070000	1.674171441999502629727203
-0.330000	-0.070000	1.705396923825494903681488
-0.310000	-0.070000	1.736374312636994821090752
-0.290000	-0.070000	1.766389465828280602721634
-0.270000	-0.070000	1.795007511871341554510195
-0.250000	-0.070000	1.822700648804739254060792
-0.230000	-0.070000	1.851525182422462556530718
-0.210000	-0.070000	1.885039608477584893719836
-0.190000	-0.070000	1.926893430070477863935707
-0.170000	-0.070000	1.979034890844241445506668
-0.150000	-0.070000	2.040900576459828918984840
-0.130000	-0.070000	2.109757618357388064822544
-0.110000	-0.070000	2.181511560435136498625752
-0.090000	-0.070000	2.251432879559652988632479
-0.070000	-0.070000	2.314676460903769328325552
-0.050000	-0.070000	2.366670540579007830928049
-0.030000	-0.070000	2.403446831998355737169959
-0.010000	-0.070000	2.421944391795819662149825
0.010000	-0.070000	2.421944391795819662149825
0.030000	-0.070000	2.403446831998355737169959
0.050000	-0.070000	2.366670540579007830928049
0.070000	-0.070000	2.314676460903768884236342
0.090000	-0.070000	2.251432879559652544543269
0.110000	-0.070000	2.181511560435136498625752
0.130000	-0.070000	2.109757618357388064822544
0.150000	-0.070000	2.040900576459828918984840
0.170000	-0.070000	1.979034890844241223462063
0.190000	-0.070000	1.926893430070477863935707
0.210000	-0.070000	1.885039608477584893719836
0.230000	-0.070000	1.851525182422462334486113
0.250000	-0.070000	1.822700648804739254060792
0.270000	-0.070000	1.795007511871341776554800
0.290000	-0.070000	1.766389465828280380677029
0.310000	-0.070000	1.736374312636994599046147
0.330000	-0.070000	1.705396923825494681636883
0.350000	-0.070000	1.674171441999502407682598
0.370000	-0.070000	1.643303843519201556944154
0.390000	-0.070000	1.613134059555167310051615
0.410000	-0.070000	1.583717773917491689061876
0.430000	-0.070000	1.554888347796375080989151
0.450000	-0.070000	1.526369349878027525946322
0.470000	-0.070000	1.497883352365508180525921
0.490000	-0.070000	1.469251363710081914604189
0.510000	-0.070000	1.440442140790973768460503
0.530000	-0.070000	1.411597475919695865442804
0.550000	-0.070000	1.383011086923388033298465
0.570000	-0.070000	1.355094711955706854311643
0.590000	-0.070000	1.328333838410040268485091
0.610000	-0.070000	1.303226481198625608115549
0.630000	-0.070000	1.280144412042881763014179
0.650000	-0.070000	1.259186211593194659741357
0.670000	-0.070000	1.240156127736647739823184
0.690000	-0.070000	1.222620268582080615971108
0.710000	-0.070000	1.206279707414043667057513
0.730000	-0.070000	1.191251891947535446192319
0.750000	-0.070000	1.177567653024346183698867
0.770000	-0.070000	1.165057837328573153712341
0.790000	-0.070000	1.154317153810949792003271
0.810000	-0.070000	1.146143534026392574176612
0.830000	-0.070000	1.137049335479469513998652
0.850000	-0.070000	1.111878440259719047489284
0.870000	-0.070000	1.044372544170444783162566
0.890000	-0.070000	0.937584219821539166517255
0.910000	-0.070000	0.852644182188814547806999
0.930000	-0.070000	0.816371351837664405159956
0.950000	-0.070000	0.804164293510726158054069
0.970000	-0.070000	0.799900760256155973770831
0.990000	-0.070000	0.798478069002615309379678

-0.990000	-0.050000	0.798275361521439519307819
-0.970000	-0.050000	0.799791075964570774559093
-0.950000	-0.050000	0.804372438123891586592151
-0.930000	-0.050000	0.817597368405008739777884
-0.910000	-0.050000	0.856865981470047333168338
-0.890000	-0.050000	0.945288974258031045039274
-0.870000	-0.050000	1.050634907345804114342513
-0.850000	-0.050000	1.114233071952211329147531
-0.830000	-0.050000	1.137248197125126702999864
-0.810000	-0.050000	1.145684475752377862178832
-0.790000	-0.050000	1.153674701297549232137385
-0.770000	-0.050000	1.164332860440353778486156
-0.750000	-0.050000	1.176913508872616809242118
-0.730000	-0.050000	1.190891801904171209969263
-0.710000	-0.050000	1.206356428361244015334819
-0.690000	-0.050000	1.223196078327944080754719
-0.670000	-0.050000	1.241305299729737798841711
-0.650000	-0.050000	1.260968265463111581681233
-0.630000	-0.050000	1.282551612921560169056079
-0.610000	-0.050000	1.306206968499001419559136
-0.590000	-0.050000	1.331799436150587157001723
-0.570000	-0.050000	1.358913696078602795225265
-0.550000	-0.050000	1.387029373856835112732711
-0.530000	-0.050000	1.415659805592090592085697
-0.510000	-0.050000	1.444421169165517548904631
-0.490000	-0.050000	1.473080163288607247196182
-0.470000	-0.050000	1.501569644898335997851291
-0.450000	-0.050000	1.529985330759107586828804
-0.430000	-0.050000	1.558543717808644313294053
-0.410000	-0.050000	1.587536935873593568757656
-0.390000	-0.050000	1.617231869700256785549186
-0.370000	-0.050000	1.647758951600408083848492
-0.350000	-0.050000	1.678995700749951858199438
-0.330000	-0.050000	1.710514808808681674889840
-0.310000	-0.050000	1.741632472314911916910773
-0.290000	-0.050000	1.771625263787243609314714
-0.270000	-0.050000	1.800210480210019392544041
-0.250000	-0.050000	1.828261718104860822364799
-0.230000	-0.050000	1.858460631345967284389076
-0.210000	-0.050000	1.894917344563837424686881
-0.190000	-0.050000	1.941387625955404150346340
-0.170000	-0.050000	1.999448108814470659311269
-0.150000	-0.050000	2.067960825239692823629412
-0.130000	-0.050000	2.143664748117058316267958
-0.110000	-0.050000	2.222059562086070805264626
-0.090000	-0.050000	2.298099939496244914494127
-0.070000	-0.050000	2.366670540579007830928049
-0.050000	-0.050000	2.422956674746178595825086
-0.030000	-0.050000	2.462774191309688553985779
-0.010000	-0.050000	2.482876617999472568243391
0.010000	-0.050000	2.482876617999473012332601
0.030000	-0.050000	2.462774191309688998074989
0.050000	-0.050000	2.422956674746179039914296
0.070000	-0.050000	2.366670540579007830928049
0.090000	-0.050000	2.298099939496244914494127
0.110000	-0.050000	2.222059562086070805264626
0.130000	-0.050000	2.143664748117058316267958
0.150000	-0.050000	2.067960825239692823629412
0.170000	-0.050000	1.999448108814470659311269
0.190000	-0.050000	1.941387625955404150346340
0.210000	-0.050000	1.894917344563837202642276
0.230000	-0.050000	1.858460631345967062344471
0.250000	-0.050000	1.828261718104860378275589
0.270000	-0.050000	1.800210480210018948454831
0.290000	-0.050000	1.771625263787243387270109
0.310000	-0.050000	1.741632472314911694866169
0.330000	-0.050000	1.710514808808681230800630
0.350000	-0.050000	1.678995700749951414110228
0.370000	-0.050000	1.647758951600407639759283
0.390000	-0.050000	1.617231869700256563504581
0.410000	-0.050000	1.587536935873593790802261
0.430000	-0.050000	1.558543717808644313294053
0.450000	-0.050000	1.529985330759107364784199
0.470000	-0.050000	1.501569644898335775806686
0.490000	-0.050000	1.473080163288607247196182
0.510000	-0.050000	1.444421169165517548904631
0.530000	-0.050000	1.415659805592090370041092
0.550000	-0.050000	1.387029373856834890688106
0.570000	-0.050000	1.358913696078602351136055
0.590000	-0.050000	1.331799436150586934957119
0.610000	-0.050000	1.306206968499001419559136
0.630000	-0.050000	1.282551612921560391100684
0.650000	-0.050000	1.260968265463111581681233
0.670000	-0.050000	1.241305299729737798841711
0.690000	-0.050000	1.223196078327944080754719
0.710000	-0.050000	1.206356428361244015334819
0.730000	-0.050000	1.190891801904171209969263
0.750000	-0.050000	1.176913508872616587197513
0.770000	-0.050000	1.164332860440353556441551
0.790000	-0.050000	1.153674701297549010092780
0.810000	-0.050000	1.145684475752377640134227
0.830000	-0.050000	1.137248197125126702999864
0.850000	-0.050000	1.114233071952211329147531
0.870000	-0.050000	1.050634907345804114342513
0.890000	-0.050000	0.945288974258030822994670
0.910000	-0.050000	0.856865981470047111123733
0.930000	-0.050000	0.817597368405008739777884
0.950000	-0.050000	0.804372438123891697614454
0.970000	-0.050000	0.799791075964570774559093
0.990000	-0.050000	0.798275361521439519307819

-0.990000	-0.030000	0.798153937418871750608673
-0.970000	-0.030000	0.799736354016489237039877
-0.950000	-0.030000	0.804545427220097697507128
-0.930000	-0.030000	0.818500070302469961980307
-0.910000	-0.030000	0.859867252631184020295052
-0.890000	-0.030000	0.950479743939801391405808
-0.870000	-0.030000	1.054651484751554013641339
-0.850000	-0.030000	1.115674266744228093628521
-0.830000	-0.030000	1.137319420561256677615347
-0.810000	-0.030000	1.145336173874653251658629
-0.790000	-0.030000	1.153202174162815785152247
-0.770000	-0.030000	1.163793585376296180200484
-0.750000	-0.030000	1.176388372825460937320941
-0.730000	-0.030000	1.190507280777792775694479
-0.710000	-0.030000	1.206246576321426955402671
-0.690000	-0.030000	1.223537059663505122131255
-0.670000	-0.030000	1.242290405841291578425967
-0.650000	-0.030000	1.262660468579510864017834
-0.630000	-0.030000	1.284825904570848109642611
-0.610000	-0.030000	1.308849090908896117824156
-0.590000	-0.030000	1.334602530842861289883672
-0.570000	-0.030000	1.361723817447009654557633
-0.550000	-0.030000	1.389753880416668918584833
-0.530000	-0.030000	1.418241459423355443902892
-0.510000	-0.030000	1.446827718882286228918588
-0.490000	-0.030000	1.475308345163101497732328
-0.470000	-0.030000	1.503651986064980405899405
-0.450000	-0.030000	1.531991612417318959771251
-0.430000	-0.030000	1.560566526183661206772513
-0.410000	-0.030000	1.589677873646931693940587
-0.390000	-0.030000	1.619585313801954251644588
-0.370000	-0.030000	1.650396211214181896309583
-0.350000	-0.030000	1.681943174348283331909215
-0.330000	-0.030000	1.713732684608792133929001
-0.310000	-0.030000	1.745007234119021033436070
-0.290000	-0.030000	1.775012042101094644763748
-0.270000	-0.030000	1.803568109896872329045436
-0.250000	-0.030000	1.831869389818933546720814
-0.230000	-0.030000	1.863089585412655457830056
-0.210000	-0.030000	1.901731172628903898669250
-0.190000	-0.030000	1.951575106147926064181775
-0.170000	-0.030000	2.013890179430724014508769
-0.150000	-0.030000	2.087125762854936450452215
-0.130000	-0.030000	2.167666778885908307472619
-0.110000	-0.030000	2.250746919404612356174766
-0.090000	-0.030000	2.331108408574627421927516
-0.070000	-0.030000	2.403446831998355737169959
-0.050000	-0.030000	2.462774191309688998074989
-0.030000	-0.030000	2.504751405722156043509585
-0.010000	-0.030000	2.525997443786172524937683
0.010000	-0.030000	2.525997443786172524937683
0.030000	-0.030000	2.504751405722156043509585
0.050000	-0.030000	2.462774191309688553985779
0.070000	-0.030000	2.403446831998355293080749
0.090000	-0.030000	2.331108408574626977838307
0.110000	-0.030000	2.250746919404611912085556
0.130000	-0.030000	2.167666778885907863383409
0.150000	-0.030000	2.087125762854936006363005
0.170000	-0.030000	2.013890179430724014508769
0.190000	-0.030000	1.951575106147926064181775
0.210000	-0.030000	1.901731172628903898669250
0.230000	-0.030000	1.863089585412655235785451
0.250000	-0.030000	1.831869389818933102631604
0.270000	-0.030000	1.803568109896871884956226
0.290000	-0.030000	1.775012042101094422719143
0.310000	-0.030000	1.745007234119020589346860
0.330000	-0.030000	1.713732684608791911884396
0.350000	-0.030000	1.681943174348282887820005
0.370000	-0.030000	1.650396211214181896309583
0.390000	-0.030000	1.619585313801954251644588
0.410000	-0.030000	1.589677873646931693940587
0.430000	-0.030000	1.560566526183661428817118
0.450000	-0.030000	1.531991612417319181815856
0.470000	-0.030000	1.503651986064980405899405
0.490000	-0.030000	1.475308345163101719776932
0.510000	-0.030000	1.446827718882286450963193
0.530000	-0.030000	1.418241459423355221858287
0.550000	-0.030000	1.389753880416668474495623
0.570000	-0.030000	1.361723817447009654557633
0.590000	-0.030000	1.334602530842861289883672
0.610000	-0.030000	1.308849090908895895779551
0.630000	-0.030000	1.284825904570848109642611
0.650000	-0.030000	1.262660468579510864017834
0.670000	-0.030000	1.242290405841291356381362
0.690000	-0.030000	1.223537059663504900086650
0.710000	-0.030000	1.206246576321426511313462
0.730000	-0.030000	1.190507280777792331605269
0.750000	-0.030000	1.176388372825460493231731
0.770000	-0.030000	1.163793585376296180200484
0.790000	-0.030000	1.153202174162815563107642
0.810000	-0.030000	1.145336173874653029614024
0.830000	-0.030000	1.137319420561256455570742
0.850000	-0.030000	1.115674266744227871583917
0.870000	-0.030000	1.054651484751554013641339
0.890000	-0.030000	0.950479743939801391405808
0.910000	-0.030000	0.859867252631183909272750
0.930000	-0.030000	0.818500070302470073002610
0.950000	-0.030000	0.804545427220097808529431
0.970000	-0.030000	0.799736354016489348062180
0.990000	-0.030000	0.798153937418871639586371

-0.990000	-0.010000	0.798107058117159540167052
-0.970000	-0.010000	0.799724549303885479112353
-0.950000	-0.010000	0.804652833980422421689127
-0.930000	-0.010000	0.818990892130266656678828
-0.910000	-0.010000	0.861431664350182146883128
-0.890000	-0.010000	0.953089551783337873835933
-0.870000	-0.010000	1.056608528637880350942169
-0.850000	-0.010000	1.116350338229215033436503
-0.830000	-0.010000	1.137329142168074680441237
-0.810000	-0.010000	1.145146146062199887794009
-0.790000	-0.010000	1.152952262924297421875508
-0.770000	-0.010000	1.163502353096047992053741
-0.750000	-0.010000	1.176082279629498295037138
-0.730000	-0.010000	1.190241229244222376237872
-0.710000	-0.010000	1.206110769772563928725617
-0.690000	-0.010000	1.223681232676203434195372
-0.670000	-0.010000	1.242873076364674256311105
-0.650000	-0.010000	1.263726351922197288502048
-0.630000	-0.010000	1.286266589992803188735593
-0.610000	-0.010000	1.310474863534151213073642
-0.590000	-0.010000	1.336224366383383488354752
-0.570000	-0.010000	1.363210290141427361021442
-0.550000	-0.010000	1.391047942454214814134161
-0.530000	-0.010000	1.419334866695550534387849
-0.510000	-0.010000	1.447740038202432133473962
-0.490000	-0.010000	1.476075273865251835658796
-0.470000	-0.010000	1.504318965983454825519061
-0.450000	-0.010000	1.532613428627520590907807
-0.430000	-0.010000	1.561205193871744834055448
-0.410000	-0.010000	1.590397860008447405988363
-0.390000	-0.010000	1.620443972315918079729613
-0.370000	-0.010000	1.651433965417210547599325
-0.350000	-0.010000	1.683171331832506778525271
-0.330000	-0.010000	1.715122799619726245978768
-0.310000	-0.010000	1.746485608326084681962698
-0.290000	-0.010000	1.776479155647454621913539
-0.270000	-0.010000	1.804973357281768775450814
-0.250000	-0.010000	1.833338824806096889474816
-0.230000	-0.010000	1.865025634235128126903192
-0.210000	-0.010000	1.904750977281702395416119
-0.190000	-0.010000	1.956305229066069406584916
-0.170000	-0.010000	2.020793082050256650461506
-0.150000	-0.010000	2.096452486561572570167300
-0.130000	-0.010000	2.179490336502956537856335
-0.110000	-0.010000	2.265004909480232697660540
-0.090000	-0.010000	2.347625698926382398212809
-0.070000	-0.010000	2.421944391795820106239034
-0.050000	-0.010000	2.482876617999473012332601
-0.030000	-0.010000	2.525997443786172524937683
-0.010000	-0.010000	2.547851601334800708542616
0.010000	-0.010000	2.547851601334800708542616
0.030000	-0.010000	2.525997443786172080848473
0.050000	-0.010000	2.482876617999473012332601
0.070000	-0.010000	2.421944391795819662149825
0.090000	-0.010000	2.347625698926381954123599
0.110000	-0.010000	2.265004909480232253571330
0.130000	-0.010000	2.179490336502956537856335
0.150000	-0.010000	2.096452486561572570167300
0.170000	-0.010000	2.020793082050256206372296
0.190000	-0.010000	1.956305229066069184540311
0.210000	-0.010000	1.904750977281702395416119
0.230000	-0.010000	1.865025634235128126903192
0.250000	-0.010000	1.833338824806096667430211
0.270000	-0.010000	1.804973357281768331361604
0.290000	-0.010000	1.776479155647454177824329
0.310000	-0.010000	1.746485608326084237873488
0.330000	-0.010000	1.715122799619726023934163
0.350000	-0.010000	1.683171331832506556480666
0.370000	-0.010000	1.651433965417210325554720
0.390000	-0.010000	1.620443972315918301774218
0.410000	-0.010000	1.590397860008447628032968
0.430000	-0.010000	1.561205193871744834055448
0.450000	-0.010000	1.532613428627520590907807
0.470000	-0.010000	1.504318965983454825519061
0.490000	-0.010000	1.476075273865251835658796
0.510000	-0.010000	1.447740038202432133473962
0.530000	-0.010000	1.419334866695550312343244
0.550000	-0.010000	1.391047942454214814134161
0.570000	-0.010000	1.363210290141427138976837
0.590000	-0.010000	1.336224366383383266310148
0.610000	-0.010000	1.310474863534150768984432
0.630000	-0.010000	1.286266589992802744646383
0.650000	-0.010000	1.263726351922197288502048
0.670000	-0.010000	1.242873076364674034266500
0.690000	-0.010000	1.223681232676203434195372
0.710000	-0.010000	1.206110769772563928725617
0.730000	-0.010000	1.190241229244221932148662
0.750000	-0.010000	1.176082279629497850947928
0.770000	-0.010000	1.163502353096047770009136
0.790000	-0.010000	1.152952262924297199830903
0.810000	-0.010000	1.145146146062199443704799
0.830000	-0.010000	1.137329142168074458396632
0.850000	-0.010000	1.116350338229214589347293
0.870000	-0.010000	1.056608528637880350942169
0.890000	-0.010000	0.953089551783337984858235
0.910000	-0.010000	0.861431664350182257905431
0.930000	-0.010000	0.818990892130266767701130
0.950000	-0.010000	0.804652833980422532711430
0.970000	-0.010000	0.799724549303885479112353
0.990000	-0.010000	0.798107058117159540167052

-0.990000	0.010000	0.798107058117159429144749
-0.970000	0.010000	0.799724549303885368090050
-0.950000	0.010000	0.804652833980422421689127
-0.930000	0.010000	0.818990892130266767701130
-0.910000	0.010000	0.861431664350182257905431
-0.890000	0.010000	0.953089551783337873835933
-0.870000	0.010000	1.056608528637880350942169
-0.850000	0.010000	1.116350338229215033436503
-0.830000	0.010000	1.137329142168074902485841
-0.810000	0.010000	1.145146146062199887794009
-0.790000	0.010000	1.152952262924297643920113
-0.770000	0.010000	1.163502353096047770009136
-0.750000	0.010000	1.176082279629498295037138
-0.730000	0.010000	1.190241229244222376237872
-0.710000	0.010000	1.206110769772563928725617
-0.690000	0.010000	1.223681232676203434195372
-0.670000	0.010000	1.242873076364674034266500
-0.650000	0.010000	1.263726351922197288502048
-0.630000	0.010000	1.286266589992802966690988
-0.610000	0.010000	1.310474863534150991029037
-0.590000	0.010000	1.336224366383383266310148
-0.570000	0.010000	1.363210290141427138976837
-0.550000	0.010000	1.391047942454214814134161
-0.530000	0.010000	1.419334866695550312343244
-0.510000	0.010000	1.447740038202431911429358
-0.490000	0.010000	1.476075273865251835658796
-0.470000	0.010000	1.504318965983454825519061
-0.450000	0.010000	1.532613428627520812952412
-0.430000	0.010000	1.561205193871744612010843
-0.410000	0.010000	1.590397860008447405988363
-0.390000	0.010000	1.620443972315918079729613
-0.370000	0.010000	1.651433965417210325554720
-0.350000	0.010000	1.683171331832506778525271
-0.330000	0.010000	1.715122799619726245978768
-0.310000	0.010000	1.746485608326084459918093
-0.290000	0.010000	1.776479155647454621913539
-0.270000	0.010000	1.804973357281768775450814
-0.250000	0.010000	1.833338824806096889474816
-0.230000	0.010000	1.865025634235128348947796
-0.210000	0.010000	1.904750977281702617460724
-0.190000	0.010000	1.956305229066069184540311
-0.170000	0.010000	2.020793082050256206372296
-0.150000	0.010000	2.096452486561572570167300
-0.130000	0.010000	2.179490336502956537856335
-0.110000	0.010000	2.265004909480232697660540
-0.090000	0.010000	2.347625698926382398212809
-0.070000	0.010000	2.421944391795819662149825
-0.050000	0.010000	2.482876617999473012332601
-0.030000	0.010000	2.525997443786172524937683
-0.010000	0.010000	2.547851601334800708542616
0.010000	0.010000	2.547851601334800708542616
0.030000	0.010000	2.525997443786172524937683
0.050000	0.010000	2.482876617999473012332601
0.070000	0.010000	2.421944391795819662149825
0.090000	0.010000	2.347625698926382398212809
0.110000	0.010000	2.265004909480232253571330
0.130000	0.010000	2.179490336502956537856335
0.150000	0.010000	2.096452486561572126078090
0.170000	0.010000	2.020793082050256206372296
0.190000	0.010000	1.956305229066069406584916
0.210000	0.010000	1.904750977281702617460724
0.230000	0.010000	1.865025634235128348947796
0.250000	0.010000	1.833338824806096889474816
0.270000	0.010000	1.804973357281768331361604
0.290000	0.010000	1.776479155647454621913539
0.310000	0.010000	1.746485608326084237873488
0.330000	0.010000	1.715122799619726023934163
0.350000	0.010000	1.683171331832506778525271
0.370000	0.010000	1.651433965417210547599325
0.390000	0.010000	1.620443972315918301774218
0.410000	0.010000	1.590397860008447628032968
0.430000	0.010000	1.561205193871744834055448
0.450000	0.010000	1.532613428627520812952412
0.470000	0.010000	1.504318965983454825519061
0.490000	0.010000	1.476075273865251613614191
0.510000	0.010000	1.447740038202431689384753
0.530000	0.010000	1.419334866695550090298639
0.550000	0.010000	1.391047942454214592089556
0.570000	0.010000	1.363210290141426916932232
0.590000	0.010000	1.336224366383383266310148
0.610000	0.010000	1.310474863534150768984432
0.630000	0.010000	1.286266589992802966690988
0.650000	0.010000	1.263726351922197288502048
0.670000	0.010000	1.242873076364674034266500
0.690000	0.010000	1.223681232676203434195372
0.710000	0.010000	1.206110769772563928725617
0.730000	0.010000	1.190241229244222154193267
0.750000	0.010000	1.176082279629498295037138
0.770000	0.010000	1.163502353096047992053741
0.790000	0.010000	1.152952262924297199830903
0.810000	0.010000	1.145146146062199443704799
0.830000	0.010000	1.137329142168074680441237
0.850000	0.010000	1.116350338229215033436503
0.870000	0.010000	1.056608528637880572986774
0.890000	0.010000	0.953089551783338095880538
0.910000	0.010000	0.861431664350182368927733
0.930000	0.010000	0.818990892130266767701130
0.950000	0.010000	0.804652833980422643733732
0.970000	0.010000	0.799724549303885479112353
0.990000	0.010000	0.798107058117159540167052

-0.990000	0.030000	0.798153937418871639586371
-0.970000	0.030000	0.799736354016489237039877
-0.950000	0.030000	0.804545427220097808529431
-0.930000	0.030000	0.818500070302470184024912
-0.910000	0.030000	0.859867252631184020295052
-0.890000	0.030000	0.950479743939801391405808
-0.870000	0.030000	1.054651484751554013641339
-0.850000	0.030000	1.115674266744227871583917
-0.830000	0.030000	1.137319420561256677615347
-0.810000	0.030000	1.145336173874653029614024
-0.790000	0.030000	1.153202174162815785152247
-0.770000	0.030000	1.163793585376296180200484
-0.750000	0.030000	1.176388372825461159365545
-0.730000	0.030000	1.190507280777792997739084
-0.710000	0.030000	1.206246576321426733358066
-0.690000	0.030000	1.223537059663504900086650
-0.670000	0.030000	1.242290405841291578425967
-0.650000	0.030000	1.262660468579510864017834
-0.630000	0.030000	1.284825904570848331687216
-0.610000	0.030000	1.308849090908895895779551
-0.590000	0.030000	1.334602530842861289883672
-0.570000	0.030000	1.361723817447009654557633
-0.550000	0.030000	1.389753880416668696540228
-0.530000	0.030000	1.418241459423355443902892
-0.510000	0.030000	1.446827718882286450963193
-0.490000	0.030000	1.475308345163101719776932
-0.470000	0.030000	1.503651986064980183854800
-0.450000	0.030000	1.531991612417318959771251
-0.430000	0.030000	1.560566526183661428817118
-0.410000	0.030000	1.589677873646931915985192
-0.390000	0.030000	1.619585313801954251644588
-0.370000	0.030000	1.650396211214181674264978
-0.350000	0.030000	1.681943174348282887820005
-0.330000	0.030000	1.713732684608791911884396
-0.310000	0.030000	1.745007234119021033436070
-0.290000	0.030000	1.775012042101094866808353
-0.270000	0.030000	1.803568109896872329045436
-0.250000	0.030000	1.831869389818933324676209
-0.230000	0.030000	1.863089585412655457830056
-0.210000	0.030000	1.901731172628903898669250
-0.190000	0.030000	1.951575106147926064181775
-0.170000	0.030000	2.013890179430723570419559
-0.150000	0.030000	2.087125762854936450452215
-0.130000	0.030000	2.167666778885908307472619
-0.110000	0.030000	2.250746919404612356174766
-0.090000	0.030000	2.331108408574626977838307
-0.070000	0.030000	2.403446831998355737169959
-0.050000	0.030000	2.462774191309688998074989
-0.030000	0.030000	2.504751405722156043509585
-0.010000	0.030000	2.525997443786172524937683
0.010000	0.030000	2.525997443786172524937683
0.030000	0.030000	2.504751405722155599420375
0.050000	0.030000	2.462774191309688553985779
0.070000	0.030000	2.403446831998355737169959
0.090000	0.030000	2.331108408574626977838307
0.110000	0.030000	2.250746919404612356174766
0.130000	0.030000	2.167666778885908307472619
0.150000	0.030000	2.087125762854936450452215
0.170000	0.030000	2.013890179430723570419559
0.190000	0.030000	1.951575106147926064181775
0.210000	0.030000	1.901731172628904120713855
0.230000	0.030000	1.863089585412655679874661
0.250000	0.030000	1.831869389818933324676209
0.270000	0.030000	1.803568109896871884956226
0.290000	0.030000	1.775012042101094422719143
0.310000	0.030000	1.745007234119020589346860
0.330000	0.030000	1.713732684608791911884396
0.350000	0.030000	1.681943174348283109864610
0.370000	0.030000	1.650396211214182118354188
0.390000	0.030000	1.619585313801954473689193
0.410000	0.030000	1.589677873646931915985192
0.430000	0.030000	1.560566526183661206772513
0.450000	0.030000	1.531991612417318737726646
0.470000	0.030000	1.503651986064980183854800
0.490000	0.030000	1.475308345163101497732328
0.510000	0.030000	1.446827718882286228918588
0.530000	0.030000	1.418241459423354999813682
0.550000	0.030000	1.389753880416668474495623
0.570000	0.030000	1.361723817447009432513028
0.590000	0.030000	1.334602530842861289883672
0.610000	0.030000	1.308849090908895673734946
0.630000	0.030000	1.284825904570847887598006
0.650000	0.030000	1.262660468579510641973229
0.670000	0.030000	1.242290405841291134336757
0.690000	0.030000	1.223537059663504900086650
0.710000	0.030000	1.206246576321426733358066
0.730000	0.030000	1.190507280777792553649874
0.750000	0.030000	1.176388372825460937320941
0.770000	0.030000	1.163793585376296180200484
0.790000	0.030000	1.153202174162815785152247
0.810000	0.030000	1.145336173874653029614024
0.830000	0.030000	1.137319420561256455570742
0.850000	0.030000	1.115674266744228093628521
0.870000	0.030000	1.054651484751554235685944
0.890000	0.030000	0.950479743939801613450413
0.910000	0.030000	0.859867252631184020295052
0.930000	0.030000	0.818500070302470073002610
0.950000	0.030000	0.804545427220097697507128
0.970000	0.030000	0.799736354016489348062180
0.990000	0.030000	0.798153937418871528564068

-0.990000	0.050000	0.798275361521439630330121
-0.970000	0.050000	0.799791075964570774559093
-0.950000	0.050000	0.804372438123891697614454
-0.930000	0.050000	0.817597368405008739777884
-0.910000	0.050000	0.856865981470047222146036
-0.890000	0.050000	0.945288974258030822994670
-0.870000	0.050000	1.050634907345803892297909
-0.850000	0.050000	1.114233071952211329147531
-0.830000	0.050000	1.137248197125126702999864
-0.810000	0.050000	1.145684475752377640134227
-0.790000	0.050000	1.153674701297549232137385
-0.770000	0.050000	1.164332860440353778486156
-0.750000	0.050000	1.176913508872617253331327
-0.730000	0.050000	1.190891801904171209969263
-0.710000	0.050000	1.206356428361244015334819
-0.690000	0.050000	1.223196078327944080754719
-0.670000	0.050000	1.241305299729737798841711
-0.650000	0.050000	1.260968265463111581681233
-0.630000	0.050000	1.282551612921560169056079
-0.610000	0.050000	1.306206968499001197514531
-0.590000	0.050000	1.331799436150586934957119
-0.570000	0.050000	1.358913696078602795225265
-0.550000	0.050000	1.387029373856835112732711
-0.530000	0.050000	1.415659805592090592085697
-0.510000	0.050000	1.444421169165517992993841
-0.490000	0.050000	1.473080163288607469240787
-0.470000	0.050000	1.501569644898335775806686
-0.450000	0.050000	1.529985330759107142739595
-0.430000	0.050000	1.558543717808644313294053
-0.410000	0.050000	1.587536935873593790802261
-0.390000	0.050000	1.617231869700256563504581
-0.370000	0.050000	1.647758951600407861803887
-0.350000	0.050000	1.678995700749951636154833
-0.330000	0.050000	1.710514808808681674889840
-0.310000	0.050000	1.741632472314911916910773
-0.290000	0.050000	1.771625263787243831359319
-0.270000	0.050000	1.800210480210019392544041
-0.250000	0.050000	1.828261718104860600320194
-0.230000	0.050000	1.858460631345967062344471
-0.210000	0.050000	1.894917344563837424686881
-0.190000	0.050000	1.941387625955404150346340
-0.170000	0.050000	1.999448108814470659311269
-0.150000	0.050000	2.067960825239693267718621
-0.130000	0.050000	2.143664748117058316267958
-0.110000	0.050000	2.222059562086070805264626
-0.090000	0.050000	2.298099939496244914494127
-0.070000	0.050000	2.366670540579007830928049
-0.050000	0.050000	2.422956674746179039914296
-0.030000	0.050000	2.462774191309688998074989
-0.010000	0.050000	2.482876617999473012332601
0.010000	0.050000	2.482876617999473012332601
0.030000	0.050000	2.462774191309688553985779
0.050000	0.050000	2.422956674746178595825086
0.070000	0.050000	2.366670540579007830928049
0.090000	0.050000	2.298099939496244914494127
0.110000	0.050000	2.222059562086070805264626
0.130000	0.050000	2.143664748117058760357168
0.150000	0.050000	2.067960825239693267718621
0.170000	0.050000	1.999448108814470659311269
0.190000	0.050000	1.941387625955404150346340
0.210000	0.050000	1.894917344563837424686881
0.230000	0.050000	1.858460631345967062344471
0.250000	0.050000	1.828261718104860600320194
0.270000	0.050000	1.800210480210018948454831
0.290000	0.050000	1.771625263787243387270109
0.310000	0.050000	1.741632472314911916910773
0.330000	0.050000	1.710514808808681674889840
0.350000	0.050000	1.678995700749951858199438
0.370000	0.050000	1.647758951600407861803887
0.390000	0.050000	1.617231869700256563504581
0.410000	0.050000	1.587536935873593790802261
0.430000	0.050000	1.558543717808644091249448
0.450000	0.050000	1.529985330759107142739595
0.470000	0.050000	1.501569644898335553762081
0.490000	0.050000	1.473080163288607247196182
0.510000	0.050000	1.444421169165517770949236
0.530000	0.050000	1.415659805592090370041092
0.550000	0.050000	1.387029373856834890688106
0.570000	0.050000	1.358913696078602795225265
0.590000	0.050000	1.331799436150587157001723
0.610000	0.050000	1.306206968499001197514531
0.630000	0.050000	1.282551612921560169056079
0.650000	0.050000	1.260968265463111581681233
0.670000	0.050000	1.241305299729737798841711
0.690000	0.050000	1.223196078327944080754719
0.710000	0.050000	1.206356428361243793290214
0.730000	0.050000	1.190891801904170987924658
0.750000	0.050000	1.176913508872616809242118
0.770000	0.050000	1.164332860440353556441551
0.790000	0.050000	1.153674701297549010092780
0.810000	0.050000	1.145684475752377640134227
0.830000	0.050000	1.137248197125126702999864
0.850000	0.050000	1.114233071952211551192136
0.870000	0.050000	1.050634907345804336387118
0.890000	0.050000	0.945288974258031156061577
0.910000	0.050000	0.856865981470047222146036
0.930000	0.050000	0.817597368405008739777884
0.950000	0.050000	0.804372438123891475569849
0.970000	0.050000	0.799791075964570885581395
0.990000	0.050000	0.798275361521439519307819

-0.990000	0.070000	0.798478069002615420401980
-0.970000	0.070000	0.799900760256156084793133
-0.950000	0.070000	0.804164293510726047031767
-0.930000	0.070000	0.816371351837664294137653
-0.910000	0.070000	0.852644182188814547806999
-0.890000	0.070000	0.937584219821539055494952
-0.870000	0.070000	1.044372544170444783162566
-0.850000	0.070000	1.111878440259719047489284
-0.830000	0.070000	1.137049335479469736043256
-0.810000	0.070000	1.146143534026392574176612
-0.790000	0.070000	1.154317153810950014047876
-0.770000	0.070000	1.165057837328573375756946
-0.750000	0.070000	1.177567653024346405743472
-0.730000	0.070000	1.191251891947535224147714
-0.710000	0.070000	1.206279707414043445012908
-0.690000	0.070000	1.222620268582080171881898
-0.670000	0.070000	1.240156127736647517778579
-0.650000	0.070000	1.259186211593194659741357
-0.630000	0.070000	1.280144412042881763014179
-0.610000	0.070000	1.303226481198625608115549
-0.590000	0.070000	1.328333838410040268485091
-0.570000	0.070000	1.355094711955706854311643
-0.550000	0.070000	1.383011086923388255343070
-0.530000	0.070000	1.411597475919696309532014
-0.510000	0.070000	1.440442140790974212549713
-0.490000	0.070000	1.469251363710082358693398
-0.470000	0.070000	1.497883352365508402570526
-0.450000	0.070000	1.526369349878027747990927
-0.430000	0.070000	1.554888347796375303033756
-0.410000	0.070000	1.583717773917491689061876
-0.390000	0.070000	1.613134059555167310051615
-0.370000	0.070000	1.643303843519201778988759
-0.350000	0.070000	1.674171441999502407682598
-0.330000	0.070000	1.705396923825494903681488
-0.310000	0.070000	1.736374312636994821090752
-0.290000	0.070000	1.766389465828280824766239
-0.270000	0.070000	1.795007511871341776554800
-0.250000	0.070000	1.822700648804739254060792
-0.230000	0.070000	1.851525182422462556530718
-0.210000	0.070000	1.885039608477584893719836
-0.190000	0.070000	1.926893430070478085980312
-0.170000	0.070000	1.979034890844241667551273
-0.150000	0.070000	2.040900576459829363074050
-0.130000	0.070000	2.109757618357388064822544
-0.110000	0.070000	2.181511560435136498625752
-0.090000	0.070000	2.251432879559652544543269
-0.070000	0.070000	2.314676460903768884236342
-0.050000	0.070000	2.366670540579007830928049
-0.030000	0.070000	2.403446831998355737169959
-0.010000	0.070000	2.421944391795820106239034
0.010000	0.070000	2.421944391795820106239034
0.030000	0.070000	2.403446831998356181259169
0.050000	0.070000	2.366670540579007830928049
0.070000	0.070000	2.314676460903768884236342
0.090000	0.070000	2.251432879559652544543269
0.110000	0.070000	2.181511560435136498625752
0.130000	0.070000	2.109757618357388064822544
0.150000	0.070000	2.040900576459829363074050
0.170000	0.070000	1.979034890844241667551273
0.190000	0.070000	1.926893430070477863935707
0.210000	0.070000	1.885039608477584671675231
0.230000	0.070000	1.851525182422462112441508
0.250000	0.070000	1.822700648804739032016187
0.270000	0.070000	1.795007511871341554510195
0.290000	0.070000	1.766389465828280602721634
0.310000	0.070000	1.736374312636994821090752
0.330000	0.070000	1.705396923825495125726093
0.350000	0.070000	1.674171441999502851771808
0.370000	0.070000	1.643303843519201778988759
0.390000	0.070000	1.613134059555167310051615
0.410000	0.070000	1.583717773917491689061876
0.430000	0.070000	1.554888347796375080989151
0.450000	0.070000	1.526369349878027525946322
0.470000	0.070000	1.497883352365508180525921
0.490000	0.070000	1.469251363710082136648793
0.510000	0.070000	1.440442140790974212549713
0.530000	0.070000	1.411597475919696087487409
0.550000	0.070000	1.383011086923388255343070
0.570000	0.070000	1.355094711955706854311643
0.590000	0.070000	1.328333838410040268485091
0.610000	0.070000	1.303226481198625386070944
0.630000	0.070000	1.280144412042881763014179
0.650000	0.070000	1.259186211593194659741357
0.670000	0.070000	1.240156127736647961867789
0.690000	0.070000	1.222620268582080615971108
0.710000	0.070000	1.206279707414043667057513
0.730000	0.070000	1.191251891947535224147714
0.750000	0.070000	1.177567653024346183698867
0.770000	0.070000	1.165057837328572931667736
0.790000	0.070000	1.154317153810949569958666
0.810000	0.070000	1.146143534026392352132007
0.830000	0.070000	1.137049335479469513998652
0.850000	0.070000	1.111878440259719047489284
0.870000	0.070000	1.044372544170445005207171
0.890000	0.070000	0.937584219821539166517255
0.910000	0.070000	0.852644182188814547806999
0.930000	0.070000	0.816371351837664516182258
0.950000	0.070000	0.804164293510726047031767
0.970000	0.070000	0.799900760256156084793133
0.990000	0.070000	0.798478069002615420401980

-0.990000	0.090000	0.798762948137444195317869
-0.970000	0.090000	0.800072730991463809679942
-0.950000	0.090000	0.803952343217460785318451
-0.930000	0.090000	0.814933800749212400305055
-0.910000	0.090000	0.847500718623799498274707
-0.890000	0.090000	0.927502668531170137988795
-0.870000	0.090000	1.035600444047709567385596
-0.850000	0.090000	1.108391712581204835430526
-0.830000	0.090000	1.136638538726500113895668
-0.810000	0.090000	1.146645279575969178509354
-0.790000	0.090000	1.155026378096847716747675
-0.770000	0.090000	1.165863148763267798102561
-0.750000	0.090000	1.178291857594636615758077
-0.730000	0.090000	1.191572619074865224675364
-0.710000	0.090000	1.206004381235614708600679
-0.690000	0.090000	1.221793914036502837205944
-0.670000	0.090000	1.238867499467287691672368
-0.650000	0.090000	1.257408112423701762594419
-0.630000	0.090000	1.277755161955055118738755
-0.610000	0.090000	1.300114289350505769604638
-0.590000	0.090000	1.324505826657883522656789
-0.570000	0.090000	1.350699649440138427891611
-0.550000	0.090000	1.378263221727243914571659
-0.530000	0.090000	1.406704506861770731518391
-0.510000	0.090000	1.435557618263783696832547
-0.490000	0.090000	1.464430529695219584951360
-0.470000	0.090000	1.493083743289987941338381
-0.450000	0.090000	1.521490266051945150493907
-0.430000	0.090000	1.549804376424557483815647
-0.410000	0.090000	1.578302385197652979442751
-0.390000	0.090000	1.607287941673704700917824
-0.370000	0.090000	1.636985872989351609163577
-0.350000	0.090000	1.667423114582444521047933
-0.330000	0.090000	1.698345305725691645193365
-0.310000	0.090000	1.729202021735399164015234
-0.290000	0.090000	1.759262246612358193686987
-0.270000	0.090000	1.787928401181061666136429
-0.250000	0.090000	1.815267675584707474101265
-0.230000	0.090000	1.842660062403228105054609
-0.210000	0.090000	1.872966945523256487859953
-0.190000	0.090000	1.909563875530320142814844
-0.170000	0.090000	1.954716778613384109419826
-0.150000	0.090000	2.008529919274830266573417
-0.130000	0.090000	2.068963741475052575680138
-0.110000	0.090000	2.132487656480027471417316
-0.090000	0.090000	2.194807320158784769148497
-0.070000	0.090000	2.251432879559652544543269
-0.050000	0.090000	2.298099939496244914494127
-0.030000	0.090000	2.331108408574626977838307
-0.010000	0.090000	2.347625698926382842302019
0.010000	0.090000	2.347625698926382842302019
0.030000	0.090000	2.331108408574627421927516
0.050000	0.090000	2.298099939496244914494127
0.070000	0.090000	2.251432879559652544543269
0.090000	0.090000	2.194807320158784769148497
0.110000	0.090000	2.132487656480027471417316
0.130000	0.090000	2.068963741475053019769348
0.150000	0.090000	2.008529919274830710662627
0.170000	0.090000	1.954716778613384553509036
0.190000	0.090000	1.909563875530320142814844
0.210000	0.090000	1.872966945523256265815348
0.230000	0.090000	1.842660062403227883010004
0.250000	0.090000	1.815267675584707474101265
0.270000	0.090000	1.787928401181061444091824
0.290000	0.090000	1.759262246612357971642382
0.310000	0.090000	1.729202021735399164015234
0.330000	0.090000	1.698345305725691423148760
0.350000	0.090000	1.667423114582444521047933
0.370000	0.090000	1.636985872989351387118973
0.390000	0.090000	1.607287941673704700917824
0.410000	0.090000	1.578302385197653201487356
0.430000	0.090000	1.549804376424557705860252
0.450000	0.090000	1.521490266051945150493907
0.470000	0.090000	1.493083743289987941338381
0.490000	0.090000	1.464430529695219806995965
0.510000	0.090000	1.435557618263783696832547
0.530000	0.090000	1.406704506861770731518391
0.550000	0.090000	1.378263221727243692527054
0.570000	0.090000	1.350699649440138427891611
0.590000	0.090000	1.324505826657883300612184
0.610000	0.090000	1.300114289350505769604638
0.630000	0.090000	1.277755161955055562827965
0.650000	0.090000	1.257408112423701984639024
0.670000	0.090000	1.238867499467287691672368
0.690000	0.090000	1.221793914036502837205944
0.710000	0.090000	1.206004381235614930645283
0.730000	0.090000	1.191572619074865002630759
0.750000	0.090000	1.178291857594636393713472
0.770000	0.090000	1.165863148763267576057956
0.790000	0.090000	1.155026378096847272658465
0.810000	0.090000	1.146645279575968956464749
0.830000	0.090000	1.136638538726500113895668
0.850000	0.090000	1.108391712581204835430526
0.870000	0.090000	1.035600444047709789430201
0.890000	0.090000	0.927502668531170471055702
0.910000	0.090000	0.847500718623799609297009
0.930000	0.090000	0.814933800749212400305055
0.950000	0.090000	0.803952343217460674296149
0.970000	0.090000	0.800072730991463476613035
0.990000	0.090000	0.798762948137444195317869

-0.990000	0.110000	0.799138050712314695900318
-0.970000	0.110000	0.800323333348380461238492
-0.950000	0.110000	0.803781702366255457192779
-0.930000	0.110000	0.813421351663670910703274
-0.910000	0.110000	0.841821365339962102147808
-0.890000	0.110000	0.915323134156696527341524
-0.870000	0.110000	1.023995959917520570670035
-0.850000	0.110000	1.103438414780744780685495
-0.830000	0.110000	1.135906707528738790458078
-0.810000	0.110000	1.147121337812323726979002
-0.790000	0.110000	1.155665217377937814546840
-0.770000	0.110000	1.166577999242557783787788
-0.750000	0.110000	1.179009843842234062094576
-0.730000	0.110000	1.191963671928685464251885
-0.710000	0.110000	1.205767505182514076622624
-0.690000	0.110000	1.220898219815034435598022
-0.670000	0.110000	1.237401935238837236141762
-0.650000	0.110000	1.255353735211422794293412
-0.630000	0.110000	1.274981883020310347021109
-0.610000	0.110000	1.296528696656519041852107
-0.590000	0.110000	1.320169791688467375578853
-0.570000	0.110000	1.345813941345099795654505
-0.550000	0.110000	1.373056613916507018302582
-0.530000	0.110000	1.401345307960113251155576
-0.510000	0.110000	1.430117318193687925287350
-0.490000	0.110000	1.458878917266867025759325
-0.470000	0.110000	1.487317477078189620343096
-0.450000	0.110000	1.515400292046365171572120
-0.430000	0.110000	1.543304471329667304502209
-0.410000	0.110000	1.571317916802152048205699
-0.390000	0.110000	1.599770897512153178254835
-0.370000	0.110000	1.628934750114898077910652
-0.350000	0.110000	1.658895310254493882240467
-0.330000	0.110000	1.689456384598348570591497
-0.310000	0.110000	1.720109696486659789371743
-0.290000	0.110000	1.750126551903099958451548
-0.270000	0.110000	1.778802317548539457803258
-0.250000	0.110000	1.805869883250622587311796
-0.230000	0.110000	1.832058770130874147952227
-0.210000	0.110000	1.859424122638989373967888
-0.190000	0.110000	1.890835226837404015043376
-0.170000	0.110000	1.928683687099822519073200
-0.150000	0.110000	1.973718924044300715436862
-0.130000	0.110000	2.024716616578372541113140
-0.110000	0.110000	2.078877991304548089601667
-0.090000	0.110000	2.132487656480027471417316
-0.070000	0.110000	2.181511560435136498625752
-0.050000	0.110000	2.222059562086070805264626
-0.030000	0.110000	2.250746919404611912085556
-0.010000	0.110000	2.265004909480232697660540
0.010000	0.110000	2.265004909480232697660540
0.030000	0.110000	2.250746919404612356174766
0.050000	0.110000	2.222059562086070805264626
0.070000	0.110000	2.181511560435136498625752
0.090000	0.110000	2.132487656480027471417316
0.110000	0.110000	2.078877991304547645512457
0.130000	0.110000	2.024716616578372541113140
0.150000	0.110000	1.973718924044300937481466
0.170000	0.110000	1.928683687099822741117805
0.190000	0.110000	1.890835226837403792998771
0.210000	0.110000	1.859424122638989151923283
0.230000	0.110000	1.832058770130873925907622
0.250000	0.110000	1.805869883250622365267191
0.270000	0.110000	1.778802317548539235758653
0.290000	0.110000	1.750126551903099736406944
0.310000	0.110000	1.720109696486659567327138
0.330000	0.110000	1.689456384598348348546892
0.350000	0.110000	1.658895310254493882240467
0.370000	0.110000	1.628934750114898299955257
0.390000	0.110000	1.599770897512153400299439
0.410000	0.110000	1.571317916802152270250303
0.430000	0.110000	1.543304471329667304502209
0.450000	0.110000	1.515400292046365171572120
0.470000	0.110000	1.487317477078189620343096
0.490000	0.110000	1.458878917266866803714720
0.510000	0.110000	1.430117318193687925287350
0.530000	0.110000	1.401345307960112807066366
0.550000	0.110000	1.373056613916506352168767
0.570000	0.110000	1.345813941345099351565295
0.590000	0.110000	1.320169791688467153534248
0.610000	0.110000	1.296528696656519041852107
0.630000	0.110000	1.274981883020310347021109
0.650000	0.110000	1.255353735211422794293412
0.670000	0.110000	1.237401935238837458186367
0.690000	0.110000	1.220898219815034435598022
0.710000	0.110000	1.205767505182514076622624
0.730000	0.110000	1.191963671928685242207280
0.750000	0.110000	1.179009843842233618005366
0.770000	0.110000	1.166577999242557561743183
0.790000	0.110000	1.155665217377937592502235
0.810000	0.110000	1.147121337812323726979002
0.830000	0.110000	1.135906707528739012502683
0.850000	0.110000	1.103438414780744780685495
0.870000	0.110000	1.023995959917520792714640
0.890000	0.110000	0.915323134156696638363826
0.910000	0.110000	0.841821365339961991125506
0.930000	0.110000	0.813421351663670688658669
0.950000	0.110000	0.803781702366255346170476
0.970000	0.110000	0.800323333348380239193887
0.990000	0.110000	0.799138050712314584878015

-0.990000	0.130000	0.799615003657418332849716
-0.970000	0.130000	0.800672996473439591014198
-0.950000	0.130000	0.803701718714062485204863
-0.930000	0.130000	0.811974941849092468615368
-0.910000	0.130000	0.836038317489475990562653
-0.890000	0.130000	0.901518320221632807331957
-0.870000	0.130000	1.009232586570237621970136
-0.850000	0.130000	1.096525204794467578395256
-0.830000	0.130000	1.134689172415124236437123
-0.810000	0.130000	1.147548287008415712762144
-0.790000	0.130000	1.156138220113294590163378
-0.770000	0.130000	1.166979455825871037077945
-0.750000	0.130000	1.179486418488437271534508
-0.730000	0.130000	1.192370195064641924531657
-0.710000	0.130000	1.205791893779473156200766
-0.690000	0.130000	1.220343607558979082128303
-0.670000	0.130000	1.236165278067025141695012
-0.650000	0.130000	1.253293339389901728253562
-0.630000	0.130000	1.271955278648267073648981
-0.610000	0.130000	1.292516483105982771917297
-0.590000	0.130000	1.315314534636231602604539
-0.570000	0.130000	1.340343552601299448312488
-0.550000	0.130000	1.367174207457845680480091
-0.530000	0.130000	1.395163873082607031150815
-0.510000	0.130000	1.423650048317222305271912
-0.490000	0.130000	1.452090149775974614598795
-0.470000	0.130000	1.480165304500659750885916
-0.450000	0.130000	1.507852946062575583141552
-0.430000	0.130000	1.535333030610751992028895
-0.410000	0.130000	1.562885964246992775983358
-0.390000	0.130000	1.590838490531962579055403
-0.370000	0.130000	1.619466714301232013184517
-0.350000	0.130000	1.648876856627511378050599
-0.330000	0.130000	1.678916193785885635492150
-0.310000	0.130000	1.709143270195503605535237
-0.290000	0.130000	1.738895716376628541866012
-0.270000	0.130000	1.767455160177315187652880
-0.250000	0.130000	1.794332970276896865868821
-0.230000	0.130000	1.819706923823451116817296
-0.210000	0.130000	1.844805778358610703904219
-0.190000	0.130000	1.871776436815602684404780
-0.170000	0.130000	1.902836315356484453431563
-0.150000	0.130000	1.939199082566194443089103
-0.130000	0.130000	1.980469237912402924450816
-0.110000	0.130000	2.024716616578372985202350
-0.090000	0.130000	2.068963741475053019769348
-0.070000	0.130000	2.109757618357388064822544
-0.050000	0.130000	2.143664748117058316267958
-0.030000	0.130000	2.167666778885908307472619
-0.010000	0.130000	2.179490336502956981945545
0.010000	0.130000	2.179490336502956981945545
0.030000	0.130000	2.167666778885908307472619
0.050000	0.130000	2.143664748117058316267958
0.070000	0.130000	2.109757618357388064822544
0.090000	0.130000	2.068963741475053019769348
0.110000	0.130000	2.024716616578372541113140
0.130000	0.130000	1.980469237912402924450816
0.150000	0.130000	1.939199082566194887178312
0.170000	0.130000	1.902836315356484453431563
0.190000	0.130000	1.871776436815602462360175
0.210000	0.130000	1.844805778358610703904219
0.230000	0.130000	1.819706923823451116817296
0.250000	0.130000	1.794332970276896865868821
0.270000	0.130000	1.767455160177314743563670
0.290000	0.130000	1.738895716376628319821407
0.310000	0.130000	1.709143270195503605535237
0.330000	0.130000	1.678916193785885413447545
0.350000	0.130000	1.648876856627511378050599
0.370000	0.130000	1.619466714301232013184517
0.390000	0.130000	1.590838490531962801100008
0.410000	0.130000	1.562885964246992998027963
0.430000	0.130000	1.535333030610751992028895
0.450000	0.130000	1.507852946062575361096947
0.470000	0.130000	1.480165304500659528841311
0.490000	0.130000	1.452090149775974170509585
0.510000	0.130000	1.423650048317222305271912
0.530000	0.130000	1.395163873082607253195420
0.550000	0.130000	1.367174207457845458435486
0.570000	0.130000	1.340343552601299448312488
0.590000	0.130000	1.315314534636231380559934
0.610000	0.130000	1.292516483105982549872692
0.630000	0.130000	1.271955278648267073648981
0.650000	0.130000	1.253293339389901728253562
0.670000	0.130000	1.236165278067025141695012
0.690000	0.130000	1.220343607558979304172908
0.710000	0.130000	1.205791893779473378245370
0.730000	0.130000	1.192370195064641924531657
0.750000	0.130000	1.179486418488436827445298
0.770000	0.130000	1.166979455825870815033340
0.790000	0.130000	1.156138220113294368118773
0.810000	0.130000	1.147548287008415712762144
0.830000	0.130000	1.134689172415124236437123
0.850000	0.130000	1.096525204794467800439861
0.870000	0.130000	1.009232586570238066059346
0.890000	0.130000	0.901518320221633029376562
0.910000	0.130000	0.836038317489476101584955
0.930000	0.130000	0.811974941849092579637670
0.950000	0.130000	0.803701718714062485204863
0.970000	0.130000	0.800672996473439702036501
0.990000	0.130000	0.799615003657418221827413

-0.990000	0.150000	0.800207796064155263415785
-0.970000	0.150000	0.801142663775026409034297
-0.950000	0.150000	0.803755722450749221508204
-0.930000	0.150000	0.810714394793893844415322
-0.910000	0.150000	0.830565280741046629842117
-0.890000	0.150000	0.886783239307842419130168
-0.870000	0.150000	0.991083978274733712332534
-0.850000	0.150000	1.086945439436024729573660
-0.830000	0.150000	1.132713535478972577408285
-0.810000	0.150000	1.147969173369202566803438
-0.790000	0.150000	1.156514820935282017444479
-0.770000	0.150000	1.166968042880353717549724
-0.750000	0.150000	1.179410781973954547297012
-0.730000	0.150000	1.192403864798722734619218
-0.710000	0.150000	1.205823499066320803052577
-0.690000	0.150000	1.220161748705671955761431
-0.670000	0.150000	1.235503934675391324304883
-0.650000	0.150000	1.251824538094083560935132
-0.630000	0.150000	1.269420336005561811276721
-0.610000	0.150000	1.288848769082547862652177
-0.590000	0.150000	1.310617673244451220071483
-0.570000	0.150000	1.334784018944983552401595
-0.550000	0.150000	1.360890733741436431358807
-0.530000	0.150000	1.388248042126422054920454
-0.510000	0.150000	1.416176748923058781315376
-0.490000	0.150000	1.444147431569027917319659
-0.470000	0.150000	1.471839620596286257736551
-0.450000	0.150000	1.499193880248011589984003
-0.430000	0.150000	1.526333848158459849386759
-0.410000	0.150000	1.553490903442040993454043
-0.390000	0.150000	1.580950458765078225908951
-0.370000	0.150000	1.608961979943670295156721
-0.350000	0.150000	1.637640378424573439630763
-0.330000	0.150000	1.666893817454042636683198
-0.310000	0.150000	1.696391644714091428980396
-0.290000	0.150000	1.725596202893379116360961
-0.270000	0.150000	1.753848436810817812414598
-0.250000	0.150000	1.780548567254333747200690
-0.230000	0.150000	1.805475611560420690082651
-0.210000	0.150000	1.829136962202407845623497
-0.190000	0.150000	1.852862838249204946450277
-0.170000	0.150000	1.878392423775061104151973
-0.150000	0.150000	1.907079681554770367313267
-0.130000	0.150000	1.939199082566194665133708
-0.110000	0.150000	1.973718924044300715436862
-0.090000	0.150000	2.008529919274830266573417
-0.070000	0.150000	2.040900576459828918984840
-0.050000	0.150000	2.067960825239692823629412
-0.030000	0.150000	2.087125762854936450452215
-0.010000	0.150000	2.096452486561573014256510
0.010000	0.150000	2.096452486561572570167300
0.030000	0.150000	2.087125762854936450452215
0.050000	0.150000	2.067960825239692823629412
0.070000	0.150000	2.040900576459828918984840
0.090000	0.150000	2.008529919274830266573417
0.110000	0.150000	1.973718924044301159526071
0.130000	0.150000	1.939199082566194887178312
0.150000	0.150000	1.907079681554770589357872
0.170000	0.150000	1.878392423775061104151973
0.190000	0.150000	1.852862838249205168494882
0.210000	0.150000	1.829136962202407845623497
0.230000	0.150000	1.805475611560420690082651
0.250000	0.150000	1.780548567254333525156085
0.270000	0.150000	1.753848436810817368325388
0.290000	0.150000	1.725596202893378672271751
0.310000	0.150000	1.696391644714091206935791
0.330000	0.150000	1.666893817454042414638593
0.350000	0.150000	1.637640378424573217586158
0.370000	0.150000	1.608961979943670073112116
0.390000	0.150000	1.580950458765078225908951
0.410000	0.150000	1.553490903442040993454043
0.430000	0.150000	1.526333848158459849386759
0.450000	0.150000	1.499193880248011589984003
0.470000	0.150000	1.471839620596286035691946
0.490000	0.150000	1.444147431569027917319659
0.510000	0.150000	1.416176748923058781315376
0.530000	0.150000	1.388248042126421832875849
0.550000	0.150000	1.360890733741436431358807
0.570000	0.150000	1.334784018944983774446200
0.590000	0.150000	1.310617673244450998026878
0.610000	0.150000	1.288848769082548084696782
0.630000	0.150000	1.269420336005562033321326
0.650000	0.150000	1.251824538094083560935132
0.670000	0.150000	1.235503934675391324304883
0.690000	0.150000	1.220161748705671955761431
0.710000	0.150000	1.205823499066320803052577
0.730000	0.150000	1.192403864798722512574614
0.750000	0.150000	1.179410781973954325252407
0.770000	0.150000	1.166968042880353273460514
0.790000	0.150000	1.156514820935281795399874
0.810000	0.150000	1.147969173369202566803438
0.830000	0.150000	1.132713535478972355363680
0.850000	0.150000	1.086945439436024729573660
0.870000	0.150000	0.991083978274734045399441
0.890000	0.150000	0.886783239307842530152470
0.910000	0.150000	0.830565280741046740864419
0.930000	0.150000	0.810714394793894066459927
0.950000	0.150000	0.803755722450749110485901
0.970000	0.150000	0.801142663775026298011994
0.990000	0.150000	0.800207796064155263415785

-0.990000	0.170000	0.800928463780170019070681
-0.970000	0.170000	0.801749522522835156301824
-0.950000	0.170000	0.803977050335639487066430
-0.930000	0.170000	0.809728269965715119482752
-0.910000	0.170000	0.825740855472674950554790
-0.890000	0.170000	0.872019254621418826722845
-0.870000	0.170000	0.969615938095648499661650
-0.850000	0.170000	1.073760485287327925973955
-0.830000	0.170000	1.129470490005801019961496
-0.810000	0.170000	1.148402047838720907435572
-0.790000	0.170000	1.157042758495901768611702
-0.770000	0.170000	1.166756854679902533078462
-0.750000	0.170000	1.178746042535670168760475
-0.730000	0.170000	1.191690137829479745334993
-0.710000	0.170000	1.205237633554617548981014
-0.690000	0.170000	1.219693421498261765023585
-0.670000	0.170000	1.234967490579366611314072
-0.650000	0.170000	1.250864871913482057053102
-0.630000	0.170000	1.267672413935044373189953
-0.610000	0.170000	1.286077145816928446464544
-0.590000	0.170000	1.306721201041565416645085
-0.570000	0.170000	1.329755917761689110179191
-0.550000	0.170000	1.354791458278554738825505
-0.530000	0.170000	1.381197254421189679618465
-0.510000	0.170000	1.408342527481271533318363
-0.490000	0.170000	1.435720698374131298891143
-0.470000	0.170000	1.462987321407007268447842
-0.450000	0.170000	1.489996799804723881521795
-0.430000	0.170000	1.516775307645856551985730
-0.410000	0.170000	1.543479253372070703065333
-0.390000	0.170000	1.570335526738831699589127
-0.370000	0.170000	1.597559140906976038465359
-0.350000	0.170000	1.625280975796643767594674
-0.330000	0.170000	1.653489886574209810632397
-0.310000	0.170000	1.681989173738378751110645
-0.290000	0.170000	1.710385436430597261292519
-0.270000	0.170000	1.738111841630078924225700
-0.250000	0.170000	1.764544668478408739886731
-0.230000	0.170000	1.789234204140678352601412
-0.210000	0.170000	1.812168428599802538769836
-0.190000	0.170000	1.833938871869248421475618
-0.170000	0.170000	1.855633419097335590208786
-0.150000	0.170000	1.878392423775061104151973
-0.130000	0.170000	1.902836315356484453431563
-0.110000	0.170000	1.928683687099822741117805
-0.090000	0.170000	1.954716778613384331464431
-0.070000	0.170000	1.979034890844241223462063
-0.050000	0.170000	1.999448108814470215222059
-0.030000	0.170000	2.013890179430724014508769
-0.010000	0.170000	2.020793082050256650461506
0.010000	0.170000	2.020793082050256650461506
0.030000	0.170000	2.013890179430724014508769
0.050000	0.170000	1.999448108814470215222059
0.070000	0.170000	1.979034890844241223462063
0.090000	0.170000	1.954716778613384109419826
0.110000	0.170000	1.928683687099822741117805
0.130000	0.170000	1.902836315356484675476167
0.150000	0.170000	1.878392423775061104151973
0.170000	0.170000	1.855633419097335812253391
0.190000	0.170000	1.833938871869248643520223
0.210000	0.170000	1.812168428599802538769836
0.230000	0.170000	1.789234204140678352601412
0.250000	0.170000	1.764544668478408295797522
0.270000	0.170000	1.738111841630078702181095
0.290000	0.170000	1.710385436430597039247914
0.310000	0.170000	1.681989173738378529066040
0.330000	0.170000	1.653489886574209810632397
0.350000	0.170000	1.625280975796643545550069
0.370000	0.170000	1.597559140906975594376149
0.390000	0.170000	1.570335526738831255499917
0.410000	0.170000	1.543479253372070481020728
0.430000	0.170000	1.516775307645856774030335
0.450000	0.170000	1.489996799804723659477190
0.470000	0.170000	1.462987321407007046403237
0.490000	0.170000	1.435720698374130854801933
0.510000	0.170000	1.408342527481271311273758
0.530000	0.170000	1.381197254421189679618465
0.550000	0.170000	1.354791458278554738825505
0.570000	0.170000	1.329755917761689110179191
0.590000	0.170000	1.306721201041565194600480
0.610000	0.170000	1.286077145816928668509149
0.630000	0.170000	1.267672413935044373189953
0.650000	0.170000	1.250864871913482501142312
0.670000	0.170000	1.234967490579366611314072
0.690000	0.170000	1.219693421498261987068190
0.710000	0.170000	1.205237633554617548981014
0.730000	0.170000	1.191690137829479523290388
0.750000	0.170000	1.178746042535669946715871
0.770000	0.170000	1.166756854679902311033857
0.790000	0.170000	1.157042758495901546567097
0.810000	0.170000	1.148402047838720685390967
0.830000	0.170000	1.129470490005801019961496
0.850000	0.170000	1.073760485287327703929350
0.870000	0.170000	0.969615938095648832728557
0.890000	0.170000	0.872019254621418937745148
0.910000	0.170000	0.825740855472674839532488
0.930000	0.170000	0.809728269965715230505054
0.950000	0.170000	0.803977050335639487066430
0.970000	0.170000	0.801749522522835267324126
0.990000	0.170000	0.800928463780170130092984

-0.990000	0.190000	0.801782771850944930847049
-0.970000	0.190000	0.802502368111163377761841
-0.950000	0.190000	0.804386642577416099975096
-0.930000	0.190000	0.809074172727361817791802
-0.910000	0.190000	0.821723769803181625093202
-0.890000	0.190000	0.858297002409004750056454
-0.870000	0.190000	0.945447415998088902533425
-0.850000	0.190000	1.055901208312965744440248
-0.830000	0.190000	1.124074984169941782141677
-0.810000	0.190000	1.148654842458930014359453
-0.790000	0.190000	1.157957030856294977638754
-0.770000	0.190000	1.166787375379348734583118
-0.750000	0.190000	1.177914844903928281993899
-0.730000	0.190000	1.190393436502750201810841
-0.710000	0.190000	1.203789855623456306332741
-0.690000	0.190000	1.218293680977723836278415
-0.670000	0.190000	1.233668723234609521099969
-0.650000	0.190000	1.249489202201686577353712
-0.630000	0.190000	1.265883423953605424472357
-0.610000	0.190000	1.283504307387180576327523
-0.590000	0.190000	1.303041256569977823787099
-0.570000	0.190000	1.324784991543474399477986
-0.550000	0.190000	1.348539441025149887565249
-0.530000	0.190000	1.373831841982969592663721
-0.510000	0.190000	1.400092339654037454366176
-0.490000	0.190000	1.426794140188382353784391
-0.470000	0.190000	1.453537384409053112577226
-0.450000	0.190000	1.480091380698724368158992
-0.430000	0.190000	1.506402245145547436067091
-0.410000	0.190000	1.532559439735837525375928
-0.390000	0.190000	1.558723025725335054048060
-0.370000	0.190000	1.585062481226825248370460
-0.350000	0.190000	1.611718396168340339258407
-0.330000	0.190000	1.638755054119639620324733
-0.310000	0.190000	1.666100426530267686331399
-0.290000	0.190000	1.693494650526337297335999
-0.270000	0.190000	1.720474524726758547288341
-0.250000	0.190000	1.746459945371098498867468
-0.230000	0.190000	1.770921920057638487833174
-0.210000	0.190000	1.793551300875382281674320
-0.190000	0.190000	1.814402804474414487856393
-0.170000	0.190000	1.833938871869248421475618
-0.150000	0.190000	1.852862838249204946450277
-0.130000	0.190000	1.871776436815602684404780
-0.110000	0.190000	1.890835226837404015043376
-0.090000	0.190000	1.909563875530320142814844
-0.070000	0.190000	1.926893430070477863935707
-0.050000	0.190000	1.941387625955403928301735
-0.030000	0.190000	1.951575106147926064181775
-0.010000	0.190000	1.956305229066069406584916
0.010000	0.190000	1.956305229066069406584916
0.030000	0.190000	1.951575106147926064181775
0.050000	0.190000	1.941387625955403928301735
0.070000	0.190000	1.926893430070477641891102
0.090000	0.190000	1.909563875530319920770239
0.110000	0.190000	1.890835226837404015043376
0.130000	0.190000	1.871776436815602684404780
0.150000	0.190000	1.852862838249205168494882
0.170000	0.190000	1.833938871869248643520223
0.190000	0.190000	1.814402804474414709900998
0.210000	0.190000	1.793551300875382281674320
0.230000	0.190000	1.770921920057638265788569
0.250000	0.190000	1.746459945371098276822863
0.270000	0.190000	1.720474524726758325243736
0.290000	0.190000	1.693494650526337297335999
0.310000	0.190000	1.666100426530267686331399
0.330000	0.190000	1.638755054119639398280128
0.350000	0.190000	1.611718396168340117213802
0.370000	0.190000	1.585062481226825248370460
0.390000	0.190000	1.558723025725335054048060
0.410000	0.190000	1.532559439735837525375928
0.430000	0.190000	1.506402245145547436067091
0.450000	0.190000	1.480091380698724146114387
0.470000	0.190000	1.453537384409052890532621
0.490000	0.190000	1.426794140188382131739786
0.510000	0.190000	1.400092339654037010276966
0.530000	0.190000	1.373831841982969370619116
0.550000	0.190000	1.348539441025149665520644
0.570000	0.190000	1.324784991543474399477986
0.590000	0.190000	1.303041256569977823787099
0.610000	0.190000	1.283504307387180798372128
0.630000	0.190000	1.265883423953605424472357
0.650000	0.190000	1.249489202201686799398317
0.670000	0.190000	1.233668723234609743144574
0.690000	0.190000	1.218293680977723836278415
0.710000	0.190000	1.203789855623456306332741
0.730000	0.190000	1.190393436502749979766236
0.750000	0.190000	1.177914844903928059949294
0.770000	0.190000	1.166787375379348512538513
0.790000	0.190000	1.157957030856294977638754
0.810000	0.190000	1.148654842458929792314848
0.830000	0.190000	1.124074984169942004186282
0.850000	0.190000	1.055901208312965744440248
0.870000	0.190000	0.945447415998089346622635
0.890000	0.190000	0.858297002409004750056454
0.910000	0.190000	0.821723769803181736115505
0.930000	0.190000	0.809074172727361706769500
0.950000	0.190000	0.804386642577415988952794
0.970000	0.190000	0.802502368111163377761841
0.990000	0.190000	0.801782771850944930847049

-0.990000	0.210000	0.802777802652547611828027
-0.970000	0.210000	0.803409214007538285962085
-0.950000	0.210000	0.804999170884044046303529
-0.930000	0.210000	0.808784522208478739990767
-0.910000	0.210000	0.818612611181373628355118
-0.890000	0.210000	0.846513564409619112538508
-0.870000	0.210000	0.919939101474389731016856
-0.850000	0.210000	1.032482522556594783935680
-0.830000	0.210000	1.115205813979975202343553
-0.810000	0.210000	1.148176371493197622797311
-0.790000	0.210000	1.159240427838466702681330
-0.770000	0.210000	1.167389957026542024465243
-0.750000	0.210000	1.177494189481351316572955
-0.730000	0.210000	1.189174224400675994317567
-0.710000	0.210000	1.202000946106189793738395
-0.690000	0.210000	1.216145496918888069259879
-0.670000	0.210000	1.231367904269597746136355
-0.650000	0.210000	1.247072281113406511110497
-0.630000	0.210000	1.263140253578677318913037
-0.610000	0.210000	1.280041100174112100873458
-0.590000	0.210000	1.298424346791729133698823
-0.570000	0.210000	1.318748646629350762538024
-0.550000	0.210000	1.341094926272245801968097
-0.530000	0.210000	1.365195140087035907683344
-0.510000	0.210000	1.390536001986333092261816
-0.490000	0.210000	1.416533115594074576648609
-0.470000	0.210000	1.442706736123273048022497
-0.450000	0.210000	1.468770754715912563170832
-0.430000	0.210000	1.494626250963278391026279
-0.410000	0.210000	1.520286742971447280226016
-0.390000	0.210000	1.545820544223988290966076
-0.370000	0.210000	1.571329931074929353584935
-0.350000	0.210000	1.596951575649093291175973
-0.330000	0.210000	1.622810866716216882110757
-0.310000	0.210000	1.648939996204543012581212
-0.290000	0.210000	1.675193290301218107529735
-0.270000	0.210000	1.701216135914260352279825
-0.250000	0.210000	1.726520780877036420619675
-0.230000	0.210000	1.750603279355780417247956
-0.210000	0.210000	1.773032581037230714926523
-0.190000	0.210000	1.793551300875382281674320
-0.170000	0.210000	1.812168428599802538769836
-0.150000	0.210000	1.829136962202407623578893
-0.130000	0.210000	1.844805778358610703904219
-0.110000	0.210000	1.859424122638989151923283
-0.090000	0.210000	1.872966945523256487859953
-0.070000	0.210000	1.885039608477584671675231
-0.050000	0.210000	1.894917344563837202642276
-0.030000	0.210000	1.901731172628903898669250
-0.010000	0.210000	1.904750977281702617460724
0.010000	0.210000	1.904750977281702617460724
0.030000	0.210000	1.901731172628903898669250
0.050000	0.210000	1.894917344563837202642276
0.070000	0.210000	1.885039608477584449630626
0.090000	0.210000	1.872966945523256487859953
0.110000	0.210000	1.859424122638989373967888
0.130000	0.210000	1.844805778358610703904219
0.150000	0.210000	1.829136962202407623578893
0.170000	0.210000	1.812168428599802538769836
0.190000	0.210000	1.793551300875382281674320
0.210000	0.210000	1.773032581037230936971127
0.230000	0.210000	1.750603279355780639292561
0.250000	0.210000	1.726520780877036420619675
0.270000	0.210000	1.701216135914260352279825
0.290000	0.210000	1.675193290301218107529735
0.310000	0.210000	1.648939996204543012581212
0.330000	0.210000	1.622810866716216882110757
0.350000	0.210000	1.596951575649093291175973
0.370000	0.210000	1.571329931074929131540330
0.390000	0.210000	1.545820544223988290966076
0.410000	0.210000	1.520286742971447280226016
0.430000	0.210000	1.494626250963278168981674
0.450000	0.210000	1.468770754715912341126227
0.470000	0.210000	1.442706736123272825977892
0.490000	0.210000	1.416533115594074354604004
0.510000	0.210000	1.390536001986332870217211
0.530000	0.210000	1.365195140087035463594134
0.550000	0.210000	1.341094926272245801968097
0.570000	0.210000	1.318748646629350762538024
0.590000	0.210000	1.298424346791728911654218
0.610000	0.210000	1.280041100174112322918063
0.630000	0.210000	1.263140253578677540957642
0.650000	0.210000	1.247072281113406511110497
0.670000	0.210000	1.231367904269597746136355
0.690000	0.210000	1.216145496918888069259879
0.710000	0.210000	1.202000946106189571693790
0.730000	0.210000	1.189174224400675772272962
0.750000	0.210000	1.177494189481351094528350
0.770000	0.210000	1.167389957026541802420638
0.790000	0.210000	1.159240427838466480636725
0.810000	0.210000	1.148176371493197622797311
0.830000	0.210000	1.115205813979974980298948
0.850000	0.210000	1.032482522556594783935680
0.870000	0.210000	0.919939101474389953061461
0.890000	0.210000	0.846513564409619334583113
0.910000	0.210000	0.818612611181373961422025
0.930000	0.210000	0.808784522208478739990767
0.950000	0.210000	0.804999170884044046303529
0.970000	0.210000	0.803409214007538285962085
0.990000	0.210000	0.802777802652547611828027

-0.990000	0.230000	0.803923487258075941674917
-0.970000	0.230000	0.804481408850657331299772
-0.950000	0.230000	0.805829107493115315286047
-0.930000	0.230000	0.808874078723583522787521
-0.910000	0.230000	0.816420104052634210134443
-0.890000	0.230000	0.837196374107270546716109
-0.870000	0.230000	0.895121400532125743865208
-0.850000	0.230000	1.003337726698909637690349
-0.830000	0.230000	1.101155124283890396341690
-0.810000	0.230000	1.146014858525956414680991
-0.790000	0.230000	1.160551665154662792645013
-0.770000	0.230000	1.168545609460176715188595
-0.750000	0.230000	1.177756531568429299028367
-0.730000	0.230000	1.188613096768781796086500
-0.710000	0.230000	1.200686813416288689637668
-0.690000	0.230000	1.214118733781502701418731
-0.670000	0.230000	1.228772432911138912103866
-0.650000	0.230000	1.244011340950970545549126
-0.630000	0.230000	1.259490932968776233380481
-0.610000	0.230000	1.275449015847368139375817
-0.590000	0.230000	1.292466654241274381931248
-0.570000	0.230000	1.311188107326399343577350
-0.550000	0.230000	1.331997075099716765222979
-0.530000	0.230000	1.354818254779990516212251
-0.510000	0.230000	1.379170652234281035930508
-0.490000	0.230000	1.404419626890465400137487
-0.470000	0.230000	1.430043173467759221040296
-0.450000	0.230000	1.455725137663121948605749
-0.430000	0.230000	1.481295937607168600180785
-0.410000	0.230000	1.506642068226610398085086
-0.390000	0.230000	1.531702448830131402246479
-0.370000	0.230000	1.556499856290681771397999
-0.350000	0.230000	1.581170868739820045689726
-0.330000	0.230000	1.605897617356440543190388
-0.310000	0.230000	1.630795383169333589989947
-0.290000	0.230000	1.655808470159061851489923
-0.270000	0.230000	1.680688162276430031027985
-0.250000	0.230000	1.705066033170154149445352
-0.230000	0.230000	1.728519615373063533780851
-0.210000	0.230000	1.750603279355780639292561
-0.190000	0.230000	1.770921920057638265788569
-0.170000	0.230000	1.789234204140678352601412
-0.150000	0.230000	1.805475611560420912127256
-0.130000	0.230000	1.819706923823451116817296
-0.110000	0.230000	1.832058770130874147952227
-0.090000	0.230000	1.842660062403228105054609
-0.070000	0.230000	1.851525182422462334486113
-0.050000	0.230000	1.858460631345967062344471
-0.030000	0.230000	1.863089585412655457830056
-0.010000	0.230000	1.865025634235128348947796
0.010000	0.230000	1.865025634235128348947796
0.030000	0.230000	1.863089585412655457830056
0.050000	0.230000	1.858460631345967062344471
0.070000	0.230000	1.851525182422462334486113
0.090000	0.230000	1.842660062403228105054609
0.110000	0.230000	1.832058770130874147952227
0.130000	0.230000	1.819706923823451116817296
0.150000	0.230000	1.805475611560420912127256
0.170000	0.230000	1.789234204140678352601412
0.190000	0.230000	1.770921920057638265788569
0.210000	0.230000	1.750603279355780639292561
0.230000	0.230000	1.728519615373063533780851
0.250000	0.230000	1.705066033170153927400747
0.270000	0.230000	1.680688162276430253072590
0.290000	0.230000	1.655808470159061851489923
0.310000	0.230000	1.630795383169333367945342
0.330000	0.230000	1.605897617356440543190388
0.350000	0.230000	1.581170868739819823645121
0.370000	0.230000	1.556499856290681549353394
0.390000	0.230000	1.531702448830131180201874
0.410000	0.230000	1.506642068226610398085086
0.430000	0.230000	1.481295937607168822225390
0.450000	0.230000	1.455725137663121948605749
0.470000	0.230000	1.430043173467758998995691
0.490000	0.230000	1.404419626890465400137487
0.510000	0.230000	1.379170652234281035930508
0.530000	0.230000	1.354818254779990516212251
0.550000	0.230000	1.331997075099716765222979
0.570000	0.230000	1.311188107326399343577350
0.590000	0.230000	1.292466654241274159886643
0.610000	0.230000	1.275449015847368361420422
0.630000	0.230000	1.259490932968776455425086
0.650000	0.230000	1.244011340950970545549126
0.670000	0.230000	1.228772432911139134148470
0.690000	0.230000	1.214118733781502923463336
0.710000	0.230000	1.200686813416288911682273
0.730000	0.230000	1.188613096768782240175710
0.750000	0.230000	1.177756531568429521072972
0.770000	0.230000	1.168545609460176715188595
0.790000	0.230000	1.160551665154662792645013
0.810000	0.230000	1.146014858525956192636386
0.830000	0.230000	1.101155124283890174297085
0.850000	0.230000	1.003337726698909637690349
0.870000	0.230000	0.895121400532125965909813
0.890000	0.230000	0.837196374107270879783016
0.910000	0.230000	0.816420104052634321156745
0.930000	0.230000	0.808874078723583411765219
0.950000	0.230000	0.805829107493115204263745
0.970000	0.230000	0.804481408850657220277469
0.990000	0.230000	0.803923487258075941674917

-0.990000	0.250000	0.805225303687529536667000
-0.970000	0.250000	0.805725175660248704723188
-0.950000	0.250000	0.806882040639885111943386
-0.930000	0.250000	0.809341109108698719687425
-0.910000	0.250000	0.815095120868730815821834
-0.890000	0.250000	0.830314626829653845696555
-0.870000	0.250000	0.873290298682468879576390
-0.850000	0.250000	0.969729542604087280111003
-0.830000	0.250000	1.080065086570275667554597
-0.810000	0.250000	1.140790119772410848852928
-0.790000	0.250000	1.161312216903022109804056
-0.770000	0.250000	1.169951090424417028401649
-0.750000	0.250000	1.178535583250735596649861
-0.730000	0.250000	1.188770170013057292379699
-0.710000	0.250000	1.200241749757569698076054
-0.690000	0.250000	1.212942391515817952551970
-0.670000	0.250000	1.226816478777390306831307
-0.650000	0.250000	1.241283031801817982042735
-0.630000	0.250000	1.255845333717806378004411
-0.610000	0.250000	1.270546809483808159413343
-0.590000	0.250000	1.285924378393601630321541
-0.570000	0.250000	1.302809722609054254860439
-0.550000	0.250000	1.321874267937415803331191
-0.530000	0.250000	1.343220013132968126967626
-0.510000	0.250000	1.366417184864495037999177
-0.490000	0.250000	1.390840141518600692194241
-0.470000	0.250000	1.415964349238151731569246
-0.450000	0.250000	1.441413703254207590020997
-0.430000	0.250000	1.466869003847516284011476
-0.410000	0.250000	1.492028957974111724738009
-0.390000	0.250000	1.516687387203872416918671
-0.370000	0.250000	1.540821416095861318140692
-0.350000	0.250000	1.564600426832992274839285
-0.330000	0.250000	1.588259056166525517994614
-0.310000	0.250000	1.611956444974900204414325
-0.290000	0.250000	1.635685140884046262499396
-0.270000	0.250000	1.659286817803190317022199
-0.250000	0.250000	1.682519927276495463885908
-0.230000	0.250000	1.705066033170154149445352
-0.210000	0.250000	1.726520780877036420619675
-0.190000	0.250000	1.746459945371098498867468
-0.170000	0.250000	1.764544668478408517842126
-0.150000	0.250000	1.780548567254333747200690
-0.130000	0.250000	1.794332970276896865868821
-0.110000	0.250000	1.805869883250622587311796
-0.090000	0.250000	1.815267675584707474101265
-0.070000	0.250000	1.822700648804739032016187
-0.050000	0.250000	1.828261718104860378275589
-0.030000	0.250000	1.831869389818933102631604
-0.010000	0.250000	1.833338824806096667430211
0.010000	0.250000	1.833338824806096889474816
0.030000	0.250000	1.831869389818933324676209
0.050000	0.250000	1.828261718104860600320194
0.070000	0.250000	1.822700648804739254060792
0.090000	0.250000	1.815267675584707696145870
0.110000	0.250000	1.805869883250622587311796
0.130000	0.250000	1.794332970276896865868821
0.150000	0.250000	1.780548567254333747200690
0.170000	0.250000	1.764544668478408517842126
0.190000	0.250000	1.746459945371098720912073
0.210000	0.250000	1.726520780877036420619675
0.230000	0.250000	1.705066033170154149445352
0.250000	0.250000	1.682519927276495463885908
0.270000	0.250000	1.659286817803190539066804
0.290000	0.250000	1.635685140884046484544001
0.310000	0.250000	1.611956444974899982369720
0.330000	0.250000	1.588259056166525295950009
0.350000	0.250000	1.564600426832992274839285
0.370000	0.250000	1.540821416095861096096087
0.390000	0.250000	1.516687387203872416918671
0.410000	0.250000	1.492028957974111724738009
0.430000	0.250000	1.466869003847516284011476
0.450000	0.250000	1.441413703254207367976392
0.470000	0.250000	1.415964349238151731569246
0.490000	0.250000	1.390840141518600470149636
0.510000	0.250000	1.366417184864495260043782
0.530000	0.250000	1.343220013132968126967626
0.550000	0.250000	1.321874267937415803331191
0.570000	0.250000	1.302809722609054254860439
0.590000	0.250000	1.285924378393601630321541
0.610000	0.250000	1.270546809483808159413343
0.630000	0.250000	1.255845333717806378004411
0.650000	0.250000	1.241283031801818204087340
0.670000	0.250000	1.226816478777390306831307
0.690000	0.250000	1.212942391515818174596575
0.710000	0.250000	1.200241749757569698076054
0.730000	0.250000	1.188770170013057736468909
0.750000	0.250000	1.178535583250735596649861
0.770000	0.250000	1.169951090424416806357044
0.790000	0.250000	1.161312216903021887759451
0.810000	0.250000	1.140790119772410848852928
0.830000	0.250000	1.080065086570275667554597
0.850000	0.250000	0.969729542604087391133305
0.870000	0.250000	0.873290298682468879576390
0.890000	0.250000	0.830314626829653845696555
0.910000	0.250000	0.815095120868731148888742
0.930000	0.250000	0.809341109108698719687425
0.950000	0.250000	0.806882040639885111943386
0.970000	0.250000	0.805725175660248704723188
0.990000	0.250000	0.805225303687529647689303

-0.990000	0.270000	0.806690232139859464410847
-0.970000	0.270000	0.807145499249253384199676
-0.950000	0.270000	0.808155741574986929975921
-0.930000	0.270000	0.810166905600111508789496
-0.910000	0.270000	0.814558077076844910813236
-0.890000	0.270000	0.825579982870523698679222
-0.870000	0.270000	0.856077053546819510820853
-0.850000	0.270000	0.934511478668196393648770
-0.830000	0.270000	1.050478832422679476010785
-0.810000	0.270000	1.130584012828578899245713
-0.790000	0.270000	1.160744132877910894663387
-0.770000	0.270000	1.171246578023084516928520
-0.750000	0.270000	1.179475771923298221821597
-0.730000	0.270000	1.189276368251150239885305
-0.710000	0.270000	1.200428191376831987824403
-0.690000	0.270000	1.212648541690322323560736
-0.670000	0.270000	1.225829990210772324488175
-0.650000	0.270000	1.239471074517630944100688
-0.630000	0.270000	1.252992608348023173547858
-0.610000	0.270000	1.266299875477928216227497
-0.590000	0.270000	1.279912354902212889840030
-0.570000	0.270000	1.294819516353161281685402
-0.550000	0.270000	1.311939437972511335317449
-0.530000	0.270000	1.331560609502011827132151
-0.510000	0.270000	1.353370480875555115218845
-0.490000	0.270000	1.376827187986942924169398
-0.470000	0.270000	1.401410188399167200401507
-0.450000	0.270000	1.426618567419304373089517
-0.430000	0.270000	1.451916490818758287417722
-0.410000	0.270000	1.476801352984342674545815
-0.390000	0.270000	1.500966069100688082826878
-0.370000	0.270000	1.524409754160420238378038
-0.350000	0.270000	1.547356711471775003730045
-0.330000	0.270000	1.570053599927068166408617
-0.310000	0.270000	1.592635255927188575597597
-0.290000	0.270000	1.615095018439338891980128
-0.270000	0.270000	1.637351321400543735506972
-0.250000	0.270000	1.659286817803190539066804
-0.230000	0.270000	1.680688162276430253072590
-0.210000	0.270000	1.701216135914260352279825
-0.190000	0.270000	1.720474524726758769332946
-0.170000	0.270000	1.738111841630078702181095
-0.150000	0.270000	1.753848436810817590369993
-0.130000	0.270000	1.767455160177314965608275
-0.110000	0.270000	1.778802317548539457803258
-0.090000	0.270000	1.787928401181061444091824
-0.070000	0.270000	1.795007511871341776554800
-0.050000	0.270000	1.800210480210018948454831
-0.030000	0.270000	1.803568109896871884956226
-0.010000	0.270000	1.804973357281768331361604
0.010000	0.270000	1.804973357281768553406209
0.030000	0.270000	1.803568109896872107000831
0.050000	0.270000	1.800210480210019170499436
0.070000	0.270000	1.795007511871341776554800
0.090000	0.270000	1.787928401181061666136429
0.110000	0.270000	1.778802317548539457803258
0.130000	0.270000	1.767455160177314743563670
0.150000	0.270000	1.753848436810817590369993
0.170000	0.270000	1.738111841630078702181095
0.190000	0.270000	1.720474524726758547288341
0.210000	0.270000	1.701216135914260352279825
0.230000	0.270000	1.680688162276430253072590
0.250000	0.270000	1.659286817803190539066804
0.270000	0.270000	1.637351321400543735506972
0.290000	0.270000	1.615095018439338891980128
0.310000	0.270000	1.592635255927188353552992
0.330000	0.270000	1.570053599927068166408617
0.350000	0.270000	1.547356711471774781685440
0.370000	0.270000	1.524409754160420016333433
0.390000	0.270000	1.500966069100688082826878
0.410000	0.270000	1.476801352984342452501210
0.430000	0.270000	1.451916490818758065373117
0.450000	0.270000	1.426618567419304151044912
0.470000	0.270000	1.401410188399167422446112
0.490000	0.270000	1.376827187986942924169398
0.510000	0.270000	1.353370480875555115218845
0.530000	0.270000	1.331560609502011827132151
0.550000	0.270000	1.311939437972511113272844
0.570000	0.270000	1.294819516353161281685402
0.590000	0.270000	1.279912354902212889840030
0.610000	0.270000	1.266299875477928216227497
0.630000	0.270000	1.252992608348023173547858
0.650000	0.270000	1.239471074517630722056083
0.670000	0.270000	1.225829990210772324488175
0.690000	0.270000	1.212648541690322323560736
0.710000	0.270000	1.200428191376831765779798
0.730000	0.270000	1.189276368251150461929910
0.750000	0.270000	1.179475771923298443866202
0.770000	0.270000	1.171246578023084516928520
0.790000	0.270000	1.160744132877910894663387
0.810000	0.270000	1.130584012828578899245713
0.830000	0.270000	1.050478832422679698055390
0.850000	0.270000	0.934511478668196615693375
0.870000	0.270000	0.856077053546819621843156
0.890000	0.270000	0.825579982870523587656919
0.910000	0.270000	0.814558077076844799790933
0.930000	0.270000	0.810166905600111508789496
0.950000	0.270000	0.808155741574987040998224
0.970000	0.270000	0.807145499249253273177374
0.990000	0.270000	0.806690232139859575433150

-0.990000	0.290000	0.808327487873781391769512
-0.970000	0.290000	0.808748972816863753720895
-0.950000	0.290000	0.809648541558458889610961
-0.930000	0.290000	0.811325523110081880950872
-0.910000	0.290000	0.814710840756212806290648
-0.890000	0.290000	0.822663019455025068538134
-0.870000	0.290000	0.843843179856518355030914
-0.850000	0.290000	0.901805730474059097367956
-0.830000	0.290000	1.012438729492210809368657
-0.810000	0.290000	1.112818337011780123191329
-0.790000	0.290000	1.157696825327503731273282
-0.770000	0.290000	1.172124737082293144396772
-0.750000	0.290000	1.180343483553317085466006
-0.730000	0.290000	1.189731836419688493222679
-0.710000	0.290000	1.200724898086945824360328
-0.690000	0.290000	1.212742739645275680260283
-0.670000	0.290000	1.225448313877955053285973
-0.650000	0.290000	1.238381556056339150018175
-0.630000	0.290000	1.250945051854654321843441
-0.610000	0.290000	1.262957970490257819662361
-0.590000	0.290000	1.274917770768512204071499
-0.570000	0.290000	1.287893373862024626319567
-0.550000	0.290000	1.302972272251660568187503
-0.530000	0.290000	1.320645912969267588010780
-0.510000	0.290000	1.340806734567272284763817
-0.490000	0.290000	1.363071183217253512509615
-0.470000	0.290000	1.386921409060934751167338
-0.450000	0.290000	1.411683025855388740055218
-0.430000	0.290000	1.436579644497594010488228
-0.410000	0.290000	1.460950536891613804613144
-0.390000	0.290000	1.484470874774055149103447
-0.370000	0.290000	1.507215327547195782287304
-0.350000	0.290000	1.529438313171168406512379
-0.330000	0.290000	1.551319696457279739831847
-0.310000	0.290000	1.572904240582843726770079
-0.290000	0.290000	1.594165021122956549248784
-0.270000	0.290000	1.615095018439338891980128
-0.250000	0.290000	1.635685140884046484544001
-0.230000	0.290000	1.655808470159061851489923
-0.210000	0.290000	1.675193290301218107529735
-0.190000	0.290000	1.693494650526337519380604
-0.170000	0.290000	1.710385436430597261292519
-0.150000	0.290000	1.725596202893379116360961
-0.130000	0.290000	1.738895716376628541866012
-0.110000	0.290000	1.750126551903099958451548
-0.090000	0.290000	1.759262246612357971642382
-0.070000	0.290000	1.766389465828280380677029
-0.050000	0.290000	1.771625263787243165225505
-0.030000	0.290000	1.775012042101094200674538
-0.010000	0.290000	1.776479155647454399868934
0.010000	0.290000	1.776479155647454399868934
0.030000	0.290000	1.775012042101094422719143
0.050000	0.290000	1.771625263787243387270109
0.070000	0.290000	1.766389465828280380677029
0.090000	0.290000	1.759262246612357971642382
0.110000	0.290000	1.750126551903099736406944
0.130000	0.290000	1.738895716376628319821407
0.150000	0.290000	1.725596202893378894316356
0.170000	0.290000	1.710385436430597261292519
0.190000	0.290000	1.693494650526337297335999
0.210000	0.290000	1.675193290301217885485130
0.230000	0.290000	1.655808470159062073534528
0.250000	0.290000	1.635685140884046484544001
0.270000	0.290000	1.615095018439338891980128
0.290000	0.290000	1.594165021122956549248784
0.310000	0.290000	1.572904240582843504725474
0.330000	0.290000	1.551319696457279739831847
0.350000	0.290000	1.529438313171168184467774
0.370000	0.290000	1.507215327547195560242699
0.390000	0.290000	1.484470874774054705014237
0.410000	0.290000	1.460950536891613582568539
0.430000	0.290000	1.436579644497594010488228
0.450000	0.290000	1.411683025855388740055218
0.470000	0.290000	1.386921409060934751167338
0.490000	0.290000	1.363071183217253290465010
0.510000	0.290000	1.340806734567272062719212
0.530000	0.290000	1.320645912969267810055385
0.550000	0.290000	1.302972272251660568187503
0.570000	0.290000	1.287893373862024626319567
0.590000	0.290000	1.274917770768511982026894
0.610000	0.290000	1.262957970490258041706966
0.630000	0.290000	1.250945051854654321843441
0.650000	0.290000	1.238381556056338927973570
0.670000	0.290000	1.225448313877955275330578
0.690000	0.290000	1.212742739645275680260283
0.710000	0.290000	1.200724898086945824360328
0.730000	0.290000	1.189731836419688715267284
0.750000	0.290000	1.180343483553317307510611
0.770000	0.290000	1.172124737082293366441377
0.790000	0.290000	1.157696825327503731273282
0.810000	0.290000	1.112818337011779901146724
0.830000	0.290000	1.012438729492210809368657
0.850000	0.290000	0.901805730474059208390258
0.870000	0.290000	0.843843179856518466053217
0.890000	0.290000	0.822663019455024846493529
0.910000	0.290000	0.814710840756212695268346
0.930000	0.290000	0.811325523110081769928570
0.950000	0.290000	0.809648541558458889610961
0.970000	0.290000	0.808748972816863531676290
0.990000	0.290000	0.808327487873781502791815

-0.990000	0.310000	0.810141740334210713747609
-0.970000	0.310000	0.810537550548684260220966
-0.950000	0.310000	0.811356043805821713910120
-0.930000	0.310000	0.812790855139934764750365
-0.910000	0.310000	0.815455323972345103022974
-0.890000	0.310000	0.821219524184309879188959
-0.870000	0.310000	0.835746605586372148799512
-0.850000	0.310000	0.875560365134019247257413
-0.830000	0.310000	0.969106841890339354428363
-0.810000	0.310000	1.084577630627756583692189
-0.790000	0.310000	1.150204604995897605945743
-0.770000	0.310000	1.172164201705472308390199
-0.750000	0.310000	1.181139533706661026712936
-0.730000	0.310000	1.190014081740978335588466
-0.710000	0.310000	1.200758419277770494559832
-0.690000	0.310000	1.212683318352325123612445
-0.670000	0.310000	1.225084366260517976243705
-0.650000	0.310000	1.237440939251563065681694
-0.630000	0.310000	1.249183481236322501572999
-0.610000	0.310000	1.260100598296156393374190
-0.590000	0.310000	1.270657776974553954119074
-0.570000	0.310000	1.281907773725044608070789
-0.550000	0.310000	1.294998251674168709968171
-0.530000	0.310000	1.310610909224928288807632
-0.510000	0.310000	1.328907942053273449900530
-0.490000	0.310000	1.349718320562352635860748
-0.470000	0.310000	1.372530052255180210707408
-0.450000	0.310000	1.396489033520401656929266
-0.430000	0.310000	1.420623589850709578286114
-0.410000	0.310000	1.444210505868685379127214
-0.390000	0.310000	1.466987151788772703042696
-0.370000	0.310000	1.489097852450679937419409
-0.350000	0.310000	1.510746871137693458919671
-0.330000	0.310000	1.531971408196904027576579
-0.310000	0.310000	1.552702582991716484528411
-0.290000	0.310000	1.572904240582843726770079
-0.270000	0.310000	1.592635255927188575597597
-0.250000	0.310000	1.611956444974900204414325
-0.230000	0.310000	1.630795383169333589989947
-0.210000	0.310000	1.648939996204543012581212
-0.190000	0.310000	1.666100426530267686331399
-0.170000	0.310000	1.681989173738378751110645
-0.150000	0.310000	1.696391644714091651025001
-0.130000	0.310000	1.709143270195503605535237
-0.110000	0.310000	1.720109696486659789371743
-0.090000	0.310000	1.729202021735398719926025
-0.070000	0.310000	1.736374312636994599046147
-0.050000	0.310000	1.741632472314911694866169
-0.030000	0.310000	1.745007234119020811391465
-0.010000	0.310000	1.746485608326084237873488
0.010000	0.310000	1.746485608326084237873488
0.030000	0.310000	1.745007234119020811391465
0.050000	0.310000	1.741632472314911916910773
0.070000	0.310000	1.736374312636994599046147
0.090000	0.310000	1.729202021735398941970629
0.110000	0.310000	1.720109696486659567327138
0.130000	0.310000	1.709143270195503383490632
0.150000	0.310000	1.696391644714091428980396
0.170000	0.310000	1.681989173738378529066040
0.190000	0.310000	1.666100426530267686331399
0.210000	0.310000	1.648939996204543012581212
0.230000	0.310000	1.630795383169333589989947
0.250000	0.310000	1.611956444974900204414325
0.270000	0.310000	1.592635255927188575597597
0.290000	0.310000	1.572904240582843726770079
0.310000	0.310000	1.552702582991716484528411
0.330000	0.310000	1.531971408196904249621184
0.350000	0.310000	1.510746871137693014830461
0.370000	0.310000	1.489097852450679715374804
0.390000	0.310000	1.466987151788772258953486
0.410000	0.310000	1.444210505868684935038004
0.430000	0.310000	1.420623589850709356241509
0.450000	0.310000	1.396489033520401434884661
0.470000	0.310000	1.372530052255179988662803
0.490000	0.310000	1.349718320562352413816143
0.510000	0.310000	1.328907942053273449900530
0.530000	0.310000	1.310610909224928288807632
0.550000	0.310000	1.294998251674168487923566
0.570000	0.310000	1.281907773725044386026184
0.590000	0.310000	1.270657776974553510029864
0.610000	0.310000	1.260100598296156171329585
0.630000	0.310000	1.249183481236322501572999
0.650000	0.310000	1.237440939251563287726299
0.670000	0.310000	1.225084366260517754199100
0.690000	0.310000	1.212683318352324901567840
0.710000	0.310000	1.200758419277770050470622
0.730000	0.310000	1.190014081740978335588466
0.750000	0.310000	1.181139533706660804668331
0.770000	0.310000	1.172164201705472308390199
0.790000	0.310000	1.150204604995897605945743
0.810000	0.310000	1.084577630627756805736794
0.830000	0.310000	0.969106841890339354428363
0.850000	0.310000	0.875560365134019247257413
0.870000	0.310000	0.835746605586372259821815
0.890000	0.310000	0.821219524184309879188959
0.910000	0.310000	0.815455323972345103022974
0.930000	0.310000	0.812790855139934764750365
0.950000	0.310000	0.811356043805821602887818
0.970000	0.310000	0.810537550548684149198664
0.990000	0.310000	0.810141740334210602725307

-0.990000	0.330000	0.812139057632706329314942
-0.970000	0.330000	0.812515510269489871220117
-0.950000	0.330000	0.813274840447392621811673
-0.930000	0.330000	0.814538286744735717803678
-0.910000	0.330000	0.816700259348377421986243
-0.890000	0.330000	0.820947878496293470540479
-0.870000	0.330000	0.830894962257153979479085
-0.850000	0.330000	0.857271413166962870100463
-0.830000	0.330000	0.926559721205658215481549
-0.810000	0.330000	1.044097757953383887041809
-0.790000	0.330000	1.134966869103912312510829
-0.770000	0.330000	1.170376884967965658290723
-0.750000	0.330000	1.181941024194819389592226
-0.730000	0.330000	1.190342077231568929107652
-0.710000	0.330000	1.200533002221180423063629
-0.690000	0.330000	1.212201374408485632372390
-0.670000	0.330000	1.224305128302713097099286
-0.650000	0.330000	1.236139323061732797626178
-0.630000	0.330000	1.247166747040075351904420
-0.610000	0.330000	1.257181332605571189020566
-0.590000	0.330000	1.266609594355204482241106
-0.570000	0.330000	1.276414347465013143789747
-0.550000	0.330000	1.287692372131165052806523
-0.530000	0.330000	1.301261281044263862227695
-0.510000	0.330000	1.317567003514585444179374
-0.490000	0.330000	1.336673641411188384608977
-0.470000	0.330000	1.358091548537524007045363
-0.450000	0.330000	1.380833434571856033201698
-0.430000	0.330000	1.403832531632858815484610
-0.410000	0.330000	1.426403691023752751121378
-0.390000	0.330000	1.448393341135673972885911
-0.370000	0.330000	1.469968798535139287153584
-0.350000	0.330000	1.491193295298609999832706
-0.330000	0.330000	1.511917272692209657236617
-0.310000	0.330000	1.531971408196904249621184
-0.290000	0.330000	1.551319696457279961876452
-0.270000	0.330000	1.570053599927068388453222
-0.250000	0.330000	1.588259056166525295950009
-0.230000	0.330000	1.605897617356440543190388
-0.210000	0.330000	1.622810866716216882110757
-0.190000	0.330000	1.638755054119639620324733
-0.170000	0.330000	1.653489886574209810632397
-0.150000	0.330000	1.666893817454042636683198
-0.130000	0.330000	1.678916193785885413447545
-0.110000	0.330000	1.689456384598348126502287
-0.090000	0.330000	1.698345305725691423148760
-0.070000	0.330000	1.705396923825494681636883
-0.050000	0.330000	1.710514808808681230800630
-0.030000	0.330000	1.713732684608791911884396
-0.010000	0.330000	1.715122799619725801889558
0.010000	0.330000	1.715122799619725801889558
0.030000	0.330000	1.713732684608792133929001
0.050000	0.330000	1.710514808808681452845235
0.070000	0.330000	1.705396923825494681636883
0.090000	0.330000	1.698345305725691423148760
0.110000	0.330000	1.689456384598348126502287
0.130000	0.330000	1.678916193785885191402940
0.150000	0.330000	1.666893817454042414638593
0.170000	0.330000	1.653489886574209588587792
0.190000	0.330000	1.638755054119639398280128
0.210000	0.330000	1.622810866716216882110757
0.230000	0.330000	1.605897617356440543190388
0.250000	0.330000	1.588259056166525517994614
0.270000	0.330000	1.570053599927068388453222
0.290000	0.330000	1.551319696457279739831847
0.310000	0.330000	1.531971408196904027576579
0.330000	0.330000	1.511917272692209657236617
0.350000	0.330000	1.491193295298609777788101
0.370000	0.330000	1.469968798535139065108979
0.390000	0.330000	1.448393341135673528796701
0.410000	0.330000	1.426403691023752307032169
0.430000	0.330000	1.403832531632858593440005
0.450000	0.330000	1.380833434571856033201698
0.470000	0.330000	1.358091548537524007045363
0.490000	0.330000	1.336673641411187940519767
0.510000	0.330000	1.317567003514585444179374
0.530000	0.330000	1.301261281044263862227695
0.550000	0.330000	1.287692372131165052806523
0.570000	0.330000	1.276414347465012921745142
0.590000	0.330000	1.266609594355204260196501
0.610000	0.330000	1.257181332605571189020566
0.630000	0.330000	1.247166747040075351904420
0.650000	0.330000	1.236139323061733019670783
0.670000	0.330000	1.224305128302713097099286
0.690000	0.330000	1.212201374408485410327785
0.710000	0.330000	1.200533002221180201019024
0.730000	0.330000	1.190342077231569151152257
0.750000	0.330000	1.181941024194819611636831
0.770000	0.330000	1.170376884967965658290723
0.790000	0.330000	1.134966869103912312510829
0.810000	0.330000	1.044097757953383887041809
0.830000	0.330000	0.926559721205657993436944
0.850000	0.330000	0.857271413166962759078160
0.870000	0.330000	0.830894962257153868456783
0.890000	0.330000	0.820947878496293359518177
0.910000	0.330000	0.816700259348377310963940
0.930000	0.330000	0.814538286744735606781376
0.950000	0.330000	0.813274840447392621811673
0.970000	0.330000	0.812515510269489871220117
0.990000	0.330000	0.812139057632706551359547

-0.990000	0.350000	0.814322587753934179488624
-0.970000	0.350000	0.814685518235518157936781
-0.950000	0.350000	0.815402561687105786880636
-0.930000	0.350000	0.816546855069331334320282
-0.910000	0.350000	0.818366375616995878061743
-0.890000	0.350000	0.821591600526210052990450
-0.870000	0.350000	0.828470105392680844502706
-0.850000	0.350000	0.845703227885093111737547
-0.830000	0.350000	0.891908361081524270197463
-0.810000	0.350000	0.993981598487170603384300
-0.790000	0.350000	1.107392396571716508546501
-0.770000	0.350000	1.164467569493063514585174
-0.750000	0.350000	1.182475328573332706838528
-0.730000	0.350000	1.191082103083122900599733
-0.710000	0.350000	1.200445227691291361082904
-0.690000	0.350000	1.211471247107960058642107
-0.670000	0.350000	1.223049183500974690375074
-0.650000	0.350000	1.234243622198920586896520
-0.630000	0.350000	1.244540086688383562218974
-0.610000	0.350000	1.253762354678084056658349
-0.590000	0.350000	1.262287204564350284741181
-0.570000	0.350000	1.270941601550582111812560
-0.550000	0.350000	1.280678965117060252865144
-0.530000	0.350000	1.292353746479363962862408
-0.510000	0.350000	1.306640293268762631484492
-0.490000	0.350000	1.323825252595955737078270
-0.470000	0.350000	1.343482621064781001862798
-0.450000	0.350000	1.364594069969700340649865
-0.430000	0.350000	1.386128095265598103580373
-0.410000	0.350000	1.407524894648100044491912
-0.390000	0.350000	1.428741304114119481383227
-0.370000	0.350000	1.449890787199002772922540
-0.350000	0.350000	1.470824579851320645929036
-0.330000	0.350000	1.491193295298609777788101
-0.310000	0.350000	1.510746871137693236875066
-0.290000	0.350000	1.529438313171168406512379
-0.270000	0.350000	1.547356711471775225774650
-0.250000	0.350000	1.564600426832992274839285
-0.230000	0.350000	1.581170868739820045689726
-0.210000	0.350000	1.596951575649093291175973
-0.190000	0.350000	1.611718396168340117213802
-0.170000	0.350000	1.625280975796643545550069
-0.150000	0.350000	1.637640378424573439630763
-0.130000	0.350000	1.648876856627511378050599
-0.110000	0.350000	1.658895310254493660195863
-0.090000	0.350000	1.667423114582444299003328
-0.070000	0.350000	1.674171441999502407682598
-0.050000	0.350000	1.678995700749951414110228
-0.030000	0.350000	1.681943174348282887820005
-0.010000	0.350000	1.683171331832506778525271
0.010000	0.350000	1.683171331832506778525271
0.030000	0.350000	1.681943174348283109864610
0.050000	0.350000	1.678995700749951636154833
0.070000	0.350000	1.674171441999502407682598
0.090000	0.350000	1.667423114582444299003328
0.110000	0.350000	1.658895310254493660195863
0.130000	0.350000	1.648876856627511156005994
0.150000	0.350000	1.637640378424573217586158
0.170000	0.350000	1.625280975796643545550069
0.190000	0.350000	1.611718396168340117213802
0.210000	0.350000	1.596951575649093069131368
0.230000	0.350000	1.581170868739819823645121
0.250000	0.350000	1.564600426832992274839285
0.270000	0.350000	1.547356711471774781685440
0.290000	0.350000	1.529438313171168406512379
0.310000	0.350000	1.510746871137693236875066
0.330000	0.350000	1.491193295298609777788101
0.350000	0.350000	1.470824579851320423884431
0.370000	0.350000	1.449890787199002772922540
0.390000	0.350000	1.428741304114119481383227
0.410000	0.350000	1.407524894648099600402702
0.430000	0.350000	1.386128095265598103580373
0.450000	0.350000	1.364594069969700118605260
0.470000	0.350000	1.343482621064780779818193
0.490000	0.350000	1.323825252595955515033666
0.510000	0.350000	1.306640293268762409439887
0.530000	0.350000	1.292353746479363962862408
0.550000	0.350000	1.280678965117060252865144
0.570000	0.350000	1.270941601550582333857164
0.590000	0.350000	1.262287204564350506785786
0.610000	0.350000	1.253762354678084056658349
0.630000	0.350000	1.244540086688383784263578
0.650000	0.350000	1.234243622198920808941125
0.670000	0.350000	1.223049183500974468330469
0.690000	0.350000	1.211471247107960058642107
0.710000	0.350000	1.200445227691291139038299
0.730000	0.350000	1.191082103083122456510523
0.750000	0.350000	1.182475328573332484793923
0.770000	0.350000	1.164467569493063292540569
0.790000	0.350000	1.107392396571716286501896
0.810000	0.350000	0.993981598487170825428905
0.830000	0.350000	0.891908361081524270197463
0.850000	0.350000	0.845703227885093111737547
0.870000	0.350000	0.828470105392680955525009
0.890000	0.350000	0.821591600526209830945845
0.910000	0.350000	0.818366375616995544994836
0.930000	0.350000	0.816546855069331223297979
0.950000	0.350000	0.815402561687105786880636
0.970000	0.350000	0.814685518235518046914478
0.990000	0.350000	0.814322587753934290510927

-0.990000	0.370000	0.816697534955357684616217
-0.970000	0.370000	0.817050432480266430879112
-0.950000	0.370000	0.817737580538102526439559
-0.930000	0.370000	0.818801779099589288613004
-0.910000	0.370000	0.820393116322856830180399
-0.890000	0.370000	0.822948308448665954983881
-0.870000	0.370000	0.827829578826314693706934
-0.850000	0.370000	0.839092167921083542658778
-0.830000	0.370000	0.868427216959935521778391
-0.810000	0.370000	0.943073304541468315775887
-0.790000	0.370000	1.063732170791974462886742
-0.770000	0.370000	1.150037074535229741911735
-0.750000	0.370000	1.181462502665667546608574
-0.730000	0.370000	1.192310254798820468025156
-0.710000	0.370000	1.200988950351899564594760
-0.690000	0.370000	1.211033780525380798565038
-0.670000	0.370000	1.221747883282392921344695
-0.650000	0.370000	1.232041945609707367381702
-0.630000	0.370000	1.241412824982144114116522
-0.610000	0.370000	1.249770353747507778408021
-0.590000	0.370000	1.257459163227115928052058
-0.570000	0.370000	1.265161791778576239053677
-0.550000	0.370000	1.273638732557325514704871
-0.530000	0.370000	1.283664983158511407879132
-0.510000	0.370000	1.296021769104835463792824
-0.490000	0.370000	1.311159551161802161445280
-0.470000	0.370000	1.328759570569774117743123
-0.450000	0.370000	1.347900191913250722564044
-0.430000	0.370000	1.367724029902121607449317
-0.410000	0.370000	1.387867828551375026790993
-0.390000	0.370000	1.408362372623448655062361
-0.370000	0.370000	1.429174570509241792848343
-0.350000	0.370000	1.449890787199002772922540
-0.330000	0.370000	1.469968798535139287153584
-0.310000	0.370000	1.489097852450679937419409
-0.290000	0.370000	1.507215327547196004331909
-0.270000	0.370000	1.524409754160420238378038
-0.250000	0.370000	1.540821416095861318140692
-0.230000	0.370000	1.556499856290681549353394
-0.210000	0.370000	1.571329931074929353584935
-0.190000	0.370000	1.585062481226825248370460
-0.170000	0.370000	1.597559140906975816420754
-0.150000	0.370000	1.608961979943670073112116
-0.130000	0.370000	1.619466714301232013184517
-0.110000	0.370000	1.628934750114898077910652
-0.090000	0.370000	1.636985872989351609163577
-0.070000	0.370000	1.643303843519201778988759
-0.050000	0.370000	1.647758951600407861803887
-0.030000	0.370000	1.650396211214181896309583
-0.010000	0.370000	1.651433965417210547599325
0.010000	0.370000	1.651433965417210325554720
0.030000	0.370000	1.650396211214181896309583
0.050000	0.370000	1.647758951600407639759283
0.070000	0.370000	1.643303843519201556944154
0.090000	0.370000	1.636985872989351387118973
0.110000	0.370000	1.628934750114897855866047
0.130000	0.370000	1.619466714301231791139912
0.150000	0.370000	1.608961979943670073112116
0.170000	0.370000	1.597559140906975594376149
0.190000	0.370000	1.585062481226825248370460
0.210000	0.370000	1.571329931074929353584935
0.230000	0.370000	1.556499856290681549353394
0.250000	0.370000	1.540821416095861318140692
0.270000	0.370000	1.524409754160420016333433
0.290000	0.370000	1.507215327547195782287304
0.310000	0.370000	1.489097852450679715374804
0.330000	0.370000	1.469968798535139065108979
0.350000	0.370000	1.449890787199002772922540
0.370000	0.370000	1.429174570509241792848343
0.390000	0.370000	1.408362372623448655062361
0.410000	0.370000	1.387867828551374804746388
0.430000	0.370000	1.367724029902121385404712
0.450000	0.370000	1.347900191913250500519439
0.470000	0.370000	1.328759570569773895698518
0.490000	0.370000	1.311159551161801717356070
0.510000	0.370000	1.296021769104835463792824
0.530000	0.370000	1.283664983158511629923737
0.550000	0.370000	1.273638732557325736749476
0.570000	0.370000	1.265161791778576683142887
0.590000	0.370000	1.257459163227115928052058
0.610000	0.370000	1.249770353747507556363416
0.630000	0.370000	1.241412824982144336161127
0.650000	0.370000	1.232041945609707589426307
0.670000	0.370000	1.221747883282393143389299
0.690000	0.370000	1.211033780525380798565038
0.710000	0.370000	1.200988950351899342550155
0.730000	0.370000	1.192310254798820245980551
0.750000	0.370000	1.181462502665667546608574
0.770000	0.370000	1.150037074535229741911735
0.790000	0.370000	1.063732170791974684931347
0.810000	0.370000	0.943073304541468315775887
0.830000	0.370000	0.868427216959935521778391
0.850000	0.370000	0.839092167921083653681080
0.870000	0.370000	0.827829578826314915751539
0.890000	0.370000	0.822948308448666066006183
0.910000	0.370000	0.820393116322856719158096
0.930000	0.370000	0.818801779099589177590701
0.950000	0.370000	0.817737580538102415417256
0.970000	0.370000	0.817050432480266430879112
0.990000	0.370000	0.816697534955357573593915

-0.990000	0.390000	0.819271397260052824940146
-0.970000	0.390000	0.819615929675958310163253
-0.950000	0.390000	0.820280301275353007639524
-0.930000	0.390000	0.821291081501351771798625
-0.910000	0.390000	0.822732551782592969047414
-0.890000	0.390000	0.824860777043177728629075
-0.870000	0.390000	0.828478167721889091623666
-0.850000	0.390000	0.835958697944995443585015
-0.830000	0.390000	0.854300792943127662582015
-0.810000	0.390000	0.902245043381793010439651
-0.790000	0.390000	1.006530649519074671616181
-0.770000	0.390000	1.120542287557056315705495
-0.750000	0.390000	1.175787277756772164494237
-0.730000	0.390000	1.193314686544997726969086
-0.710000	0.390000	1.202260617543955634189956
-0.690000	0.390000	1.211311055809493275603472
-0.670000	0.390000	1.220970870089075788200716
-0.650000	0.390000	1.230205978099690566907043
-0.630000	0.390000	1.238461739892244173333324
-0.610000	0.390000	1.245779137229779509610239
-0.590000	0.390000	1.252541583659675605844086
-0.570000	0.390000	1.259335649806327062094624
-0.550000	0.390000	1.266747720219739914426782
-0.530000	0.390000	1.275395995893897849171594
-0.510000	0.390000	1.286020619921203422819644
-0.490000	0.390000	1.299129737993704125642580
-0.470000	0.390000	1.314520793765658668306173
-0.450000	0.390000	1.331473883687519954577283
-0.430000	0.390000	1.349417330930844149960990
-0.410000	0.390000	1.368225980996878643480841
-0.390000	0.390000	1.387957606516538877627909
-0.370000	0.390000	1.408362372623448877106966
-0.350000	0.390000	1.428741304114119703427832
-0.330000	0.390000	1.448393341135673750841306
-0.310000	0.390000	1.466987151788772480998091
-0.290000	0.390000	1.484470874774055149103447
-0.270000	0.390000	1.500966069100687860782273
-0.250000	0.390000	1.516687387203872194874066
-0.230000	0.390000	1.531702448830131402246479
-0.210000	0.390000	1.545820544223988513010681
-0.190000	0.390000	1.558723025725335054048060
-0.170000	0.390000	1.570335526738831255499917
-0.150000	0.390000	1.580950458765078225908951
-0.130000	0.390000	1.590838490531962579055403
-0.110000	0.390000	1.599770897512153400299439
-0.090000	0.390000	1.607287941673704922962429
-0.070000	0.390000	1.613134059555167310051615
-0.050000	0.390000	1.617231869700256785549186
-0.030000	0.390000	1.619585313801954251644588
-0.010000	0.390000	1.620443972315918301774218
0.010000	0.390000	1.620443972315918079729613
0.030000	0.390000	1.619585313801954251644588
0.050000	0.390000	1.617231869700256563504581
0.070000	0.390000	1.613134059555167310051615
0.090000	0.390000	1.607287941673704478873219
0.110000	0.390000	1.599770897512152956210230
0.130000	0.390000	1.590838490531962579055403
0.150000	0.390000	1.580950458765078225908951
0.170000	0.390000	1.570335526738831255499917
0.190000	0.390000	1.558723025725335054048060
0.210000	0.390000	1.545820544223988290966076
0.230000	0.390000	1.531702448830131180201874
0.250000	0.390000	1.516687387203872416918671
0.270000	0.390000	1.500966069100688082826878
0.290000	0.390000	1.484470874774054927058842
0.310000	0.390000	1.466987151788772480998091
0.330000	0.390000	1.448393341135673750841306
0.350000	0.390000	1.428741304114119703427832
0.370000	0.390000	1.408362372623448877106966
0.390000	0.390000	1.387957606516538877627909
0.410000	0.390000	1.368225980996878643480841
0.430000	0.390000	1.349417330930844149960990
0.450000	0.390000	1.331473883687519954577283
0.470000	0.390000	1.314520793765658668306173
0.490000	0.390000	1.299129737993703903597975
0.510000	0.390000	1.286020619921203422819644
0.530000	0.390000	1.275395995893897849171594
0.550000	0.390000	1.266747720219740136471387
0.570000	0.390000	1.259335649806327284139229
0.590000	0.390000	1.252541583659675827888691
0.610000	0.390000	1.245779137229779509610239
0.630000	0.390000	1.238461739892243951288719
0.650000	0.390000	1.230205978099690566907043
0.670000	0.390000	1.220970870089075788200716
0.690000	0.390000	1.211311055809493275603472
0.710000	0.390000	1.202260617543955634189956
0.730000	0.390000	1.193314686544997504924481
0.750000	0.390000	1.175787277756772164494237
0.770000	0.390000	1.120542287557056315705495
0.790000	0.390000	1.006530649519074671616181
0.810000	0.390000	0.902245043381793232484256
0.830000	0.390000	0.854300792943127884626620
0.850000	0.390000	0.835958697944995554607317
0.870000	0.390000	0.828478167721889202645968
0.890000	0.390000	0.824860777043177839651378
0.910000	0.390000	0.822732551782593080069717
0.930000	0.390000	0.821291081501351993843230
0.950000	0.390000	0.820280301275352785594919
0.970000	0.390000	0.819615929675958421185555
0.990000	0.390000	0.819271397260052824940146

-0.990000	0.410000	0.822048452753080916011186
-0.970000	0.410000	0.822385631578193221358219
-0.950000	0.410000	0.823032452427606697753504
-0.930000	0.410000	0.824006914976618931589769
-0.910000	0.410000	0.825349986615709019233122
-0.890000	0.410000	0.827212931370296278288379
-0.870000	0.410000	0.830051437452014817530710
-0.850000	0.410000	0.835209179313003979849839
-0.830000	0.410000	0.846736043958023598676732
-0.810000	0.410000	0.875989165862746999025035
-0.790000	0.410000	0.948937923544044936718933
-0.770000	0.410000	1.070589342244251840341462
-0.750000	0.410000	1.159511132473586059177251
-0.730000	0.410000	1.192120782215521757052556
-0.710000	0.410000	1.203710243350957442842741
-0.690000	0.410000	1.212189080463797141717919
-0.670000	0.410000	1.220817782724350486489584
-0.650000	0.410000	1.229075249377091783031801
-0.630000	0.410000	1.236290435835567080857800
-0.610000	0.410000	1.242549776941778816308215
-0.590000	0.410000	1.248334558252439663306177
-0.570000	0.410000	1.254216999244648356182097
-0.550000	0.410000	1.260685841494653347538701
-0.530000	0.410000	1.268206437025102051308068
-0.510000	0.410000	1.277368549964121413609064
-0.490000	0.410000	1.288608322666229488717704
-0.470000	0.410000	1.301788375180090495675245
-0.450000	0.410000	1.316427742098877917698019
-0.430000	0.410000	1.332301351900664121430395
-0.410000	0.410000	1.349545563238022882757150
-0.390000	0.410000	1.368225980996878643480841
-0.370000	0.410000	1.387867828551375026790993
-0.350000	0.410000	1.407524894648099822447307
-0.330000	0.410000	1.426403691023752751121378
-0.310000	0.410000	1.444210505868685157082609
-0.290000	0.410000	1.460950536891613804613144
-0.270000	0.410000	1.476801352984342674545815
-0.250000	0.410000	1.492028957974111724738009
-0.230000	0.410000	1.506642068226610620129691
-0.210000	0.410000	1.520286742971447280226016
-0.190000	0.410000	1.532559439735837525375928
-0.170000	0.410000	1.543479253372070481020728
-0.150000	0.410000	1.553490903442041215498648
-0.130000	0.410000	1.562885964246992998027963
-0.110000	0.410000	1.571317916802152270250303
-0.090000	0.410000	1.578302385197653423531960
-0.070000	0.410000	1.583717773917491689061876
-0.050000	0.410000	1.587536935873593568757656
-0.030000	0.410000	1.589677873646931693940587
-0.010000	0.410000	1.590397860008447405988363
0.010000	0.410000	1.590397860008447183943758
0.030000	0.410000	1.589677873646931471895982
0.050000	0.410000	1.587536935873593568757656
0.070000	0.410000	1.583717773917491467017271
0.090000	0.410000	1.578302385197653201487356
0.110000	0.410000	1.571317916802152048205699
0.130000	0.410000	1.562885964246992998027963
0.150000	0.410000	1.553490903442041215498648
0.170000	0.410000	1.543479253372070703065333
0.190000	0.410000	1.532559439735837747420533
0.210000	0.410000	1.520286742971447502270621
0.230000	0.410000	1.506642068226610398085086
0.250000	0.410000	1.492028957974111724738009
0.270000	0.410000	1.476801352984342674545815
0.290000	0.410000	1.460950536891613582568539
0.310000	0.410000	1.444210505868685157082609
0.330000	0.410000	1.426403691023752751121378
0.350000	0.410000	1.407524894648100044491912
0.370000	0.410000	1.387867828551375248835598
0.390000	0.410000	1.368225980996878865525446
0.410000	0.410000	1.349545563238022660712545
0.430000	0.410000	1.332301351900664121430395
0.450000	0.410000	1.316427742098877695653414
0.470000	0.410000	1.301788375180090495675245
0.490000	0.410000	1.288608322666229710762309
0.510000	0.410000	1.277368549964121413609064
0.530000	0.410000	1.268206437025102273352672
0.550000	0.410000	1.260685841494653569583306
0.570000	0.410000	1.254216999244648578226702
0.590000	0.410000	1.248334558252439885350782
0.610000	0.410000	1.242549776941779038352820
0.630000	0.410000	1.236290435835567302902405
0.650000	0.410000	1.229075249377092005076406
0.670000	0.410000	1.220817782724350486489584
0.690000	0.410000	1.212189080463797141717919
0.710000	0.410000	1.203710243350957442842741
0.730000	0.410000	1.192120782215521535007952
0.750000	0.410000	1.159511132473586059177251
0.770000	0.410000	1.070589342244251840341462
0.790000	0.410000	0.948937923544045047741236
0.810000	0.410000	0.875989165862746999025035
0.830000	0.410000	0.846736043958023820721337
0.850000	0.410000	0.835209179313004312916746
0.870000	0.410000	0.830051437452015150597617
0.890000	0.410000	0.827212931370296611355286
0.910000	0.410000	0.825349986615709241277727
0.930000	0.410000	0.824006914976619153634374
0.950000	0.410000	0.823032452427606697753504
0.970000	0.410000	0.822385631578193110335917
0.990000	0.410000	0.822048452753080916011186

-0.990000	0.430000	0.825035125190346496637517
-0.970000	0.430000	0.825364810318324981786020
-0.950000	0.430000	0.825997207990815551781338
-0.930000	0.430000	0.826944470327920733154770
-0.910000	0.430000	0.828223332068297346530983
-0.890000	0.430000	0.829925349473602969041508
-0.870000	0.430000	0.832294437996761504727772
-0.850000	0.430000	0.836069295035931192572320
-0.830000	0.430000	0.843518099308991020635062
-0.810000	0.430000	0.861121140360844972150289
-0.790000	0.430000	0.905744044506203938027511
-0.770000	0.430000	1.005107792628174401272645
-0.750000	0.430000	1.123837140283119317984983
-0.730000	0.430000	1.184537221515135518856709
-0.710000	0.430000	1.204121304246117851732834
-0.690000	0.430000	1.213155902103624450560915
-0.670000	0.430000	1.220884546291116423688550
-0.650000	0.430000	1.228277287490337377207084
-0.630000	0.430000	1.234723614169134897622371
-0.610000	0.430000	1.240158316083919354255727
-0.590000	0.430000	1.245108354465223943208230
-0.570000	0.430000	1.250182517574290219641853
-0.550000	0.430000	1.255844449101071624852466
-0.530000	0.430000	1.262463616621043449583794
-0.510000	0.430000	1.270451530236005766028029
-0.490000	0.430000	1.280072456880446907234727
-0.470000	0.430000	1.291161501906089581481751
-0.450000	0.430000	1.303433103983032692596566
-0.430000	0.430000	1.317008023365272340043930
-0.410000	0.430000	1.332301351900664343475000
-0.390000	0.430000	1.349417330930844149960990
-0.370000	0.430000	1.367724029902121607449317
-0.350000	0.430000	1.386128095265598103580373
-0.330000	0.430000	1.403832531632858815484610
-0.310000	0.430000	1.420623589850709578286114
-0.290000	0.430000	1.436579644497594010488228
-0.270000	0.430000	1.451916490818758065373117
-0.250000	0.430000	1.466869003847516506056081
-0.230000	0.430000	1.481295937607169044269995
-0.210000	0.430000	1.494626250963278168981674
-0.190000	0.430000	1.506402245145547436067091
-0.170000	0.430000	1.516775307645856551985730
-0.150000	0.430000	1.526333848158459849386759
-0.130000	0.430000	1.535333030610752214073500
-0.110000	0.430000	1.543304471329667304502209
-0.090000	0.430000	1.549804376424557705860252
-0.070000	0.430000	1.554888347796375080989151
-0.050000	0.430000	1.558543717808644091249448
-0.030000	0.430000	1.560566526183661428817118
-0.010000	0.430000	1.561205193871744834055448
0.010000	0.430000	1.561205193871744612010843
0.030000	0.430000	1.560566526183661206772513
0.050000	0.430000	1.558543717808644091249448
0.070000	0.430000	1.554888347796375080989151
0.090000	0.430000	1.549804376424557705860252
0.110000	0.430000	1.543304471329667304502209
0.130000	0.430000	1.535333030610751992028895
0.150000	0.430000	1.526333848158460071431364
0.170000	0.430000	1.516775307645856551985730
0.190000	0.430000	1.506402245145547436067091
0.210000	0.430000	1.494626250963278391026279
0.230000	0.430000	1.481295937607168822225390
0.250000	0.430000	1.466869003847516506056081
0.270000	0.430000	1.451916490818758287417722
0.290000	0.430000	1.436579644497594010488228
0.310000	0.430000	1.420623589850709578286114
0.330000	0.430000	1.403832531632858815484610
0.350000	0.430000	1.386128095265598103580373
0.370000	0.430000	1.367724029902121607449317
0.390000	0.430000	1.349417330930844149960990
0.410000	0.430000	1.332301351900664121430395
0.430000	0.430000	1.317008023365272340043930
0.450000	0.430000	1.303433103983033136685776
0.470000	0.430000	1.291161501906089803526356
0.490000	0.430000	1.280072456880446907234727
0.510000	0.430000	1.270451530236005988072634
0.530000	0.430000	1.262463616621043449583794
0.550000	0.430000	1.255844449101071624852466
0.570000	0.430000	1.250182517574290219641853
0.590000	0.430000	1.245108354465224165252835
0.610000	0.430000	1.240158316083919576300332
0.630000	0.430000	1.234723614169134897622371
0.650000	0.430000	1.228277287490337377207084
0.670000	0.430000	1.220884546291116423688550
0.690000	0.430000	1.213155902103624672605520
0.710000	0.430000	1.204121304246118073777438
0.730000	0.430000	1.184537221515135518856709
0.750000	0.430000	1.123837140283119317984983
0.770000	0.430000	1.005107792628174179228040
0.790000	0.430000	0.905744044506203827005208
0.810000	0.430000	0.861121140360844972150289
0.830000	0.430000	0.843518099308991131657365
0.850000	0.430000	0.836069295035931303594623
0.870000	0.430000	0.832294437996761504727772
0.890000	0.430000	0.829925349473603080063810
0.910000	0.430000	0.828223332068297346530983
0.930000	0.430000	0.826944470327920955199374
0.950000	0.430000	0.825997207990815551781338
0.970000	0.430000	0.825364810318325092808323
0.990000	0.430000	0.825035125190346385615214

-0.990000	0.450000	0.828236239299060206242586
-0.970000	0.450000	0.828558959110820003601816
-0.950000	0.450000	0.829179575743058117076600
-0.930000	0.450000	0.830104357714232632403650
-0.910000	0.450000	0.831341085362406362335719
-0.890000	0.450000	0.832944519345636180673864
-0.870000	0.450000	0.835034428107097492777200
-0.850000	0.450000	0.838012013762261753768712
-0.830000	0.450000	0.843104337278553050971652
-0.810000	0.450000	0.853833152033671383129843
-0.790000	0.450000	0.879981491280838579172041
-0.770000	0.450000	0.944373471718158996601744
-0.750000	0.450000	1.063112102799929736818285
-0.730000	0.450000	1.162381265015801634632453
-0.710000	0.450000	1.200946259667001969617672
-0.690000	0.450000	1.213557004666943717197114
-0.670000	0.450000	1.220815182239606055958347
-0.650000	0.450000	1.227275916870345318088198
-0.630000	0.450000	1.233075845990524221917894
-0.610000	0.450000	1.237945623751674162349445
-0.590000	0.450000	1.242283954868693696127480
-0.570000	0.450000	1.246725693350112296187149
-0.550000	0.450000	1.251744434140234618624277
-0.530000	0.450000	1.257660932492582706032636
-0.510000	0.450000	1.264739619617495813841401
-0.490000	0.450000	1.273040773283911075708374
-0.470000	0.450000	1.282285544796395670985589
-0.450000	0.450000	1.292283100618331070918998
-0.430000	0.450000	1.303433103983032914641171
-0.410000	0.450000	1.316427742098877917698019
-0.390000	0.450000	1.331473883687519954577283
-0.370000	0.450000	1.347900191913250722564044
-0.350000	0.450000	1.364594069969700340649865
-0.330000	0.450000	1.380833434571856033201698
-0.310000	0.450000	1.396489033520401656929266
-0.290000	0.450000	1.411683025855388740055218
-0.270000	0.450000	1.426618567419304373089517
-0.250000	0.450000	1.441413703254207590020997
-0.230000	0.450000	1.455725137663122170650354
-0.210000	0.450000	1.468770754715912341126227
-0.190000	0.450000	1.480091380698724146114387
-0.170000	0.450000	1.489996799804723881521795
-0.150000	0.450000	1.499193880248011589984003
-0.130000	0.450000	1.507852946062575583141552
-0.110000	0.450000	1.515400292046365171572120
-0.090000	0.450000	1.521490266051945372538512
-0.070000	0.450000	1.526369349878027525946322
-0.050000	0.450000	1.529985330759107142739595
-0.030000	0.450000	1.531991612417318959771251
-0.010000	0.450000	1.532613428627520590907807
0.010000	0.450000	1.532613428627520590907807
0.030000	0.450000	1.531991612417318515682041
0.050000	0.450000	1.529985330759107364784199
0.070000	0.450000	1.526369349878027747990927
0.090000	0.450000	1.521490266051945150493907
0.110000	0.450000	1.515400292046365171572120
0.130000	0.450000	1.507852946062575583141552
0.150000	0.450000	1.499193880248011812028608
0.170000	0.450000	1.489996799804723881521795
0.190000	0.450000	1.480091380698724368158992
0.210000	0.450000	1.468770754715912563170832
0.230000	0.450000	1.455725137663121948605749
0.250000	0.450000	1.441413703254207590020997
0.270000	0.450000	1.426618567419304595134122
0.290000	0.450000	1.411683025855388740055218
0.310000	0.450000	1.396489033520401656929266
0.330000	0.450000	1.380833434571856033201698
0.350000	0.450000	1.364594069969700340649865
0.370000	0.450000	1.347900191913250500519439
0.390000	0.450000	1.331473883687519954577283
0.410000	0.450000	1.316427742098877917698019
0.430000	0.450000	1.303433103983032914641171
0.450000	0.450000	1.292283100618331292963603
0.470000	0.450000	1.282285544796395670985589
0.490000	0.450000	1.273040773283911075708374
0.510000	0.450000	1.264739619617496257930611
0.530000	0.450000	1.257660932492582928077240
0.550000	0.450000	1.251744434140235062713487
0.570000	0.450000	1.246725693350112296187149
0.590000	0.450000	1.242283954868693696127480
0.610000	0.450000	1.237945623751674384394050
0.630000	0.450000	1.233075845990524221917894
0.650000	0.450000	1.227275916870345318088198
0.670000	0.450000	1.220815182239605833913743
0.690000	0.450000	1.213557004666943939241719
0.710000	0.450000	1.200946259667001969617672
0.730000	0.450000	1.162381265015801856677058
0.750000	0.450000	1.063112102799929736818285
0.770000	0.450000	0.944373471718158885579442
0.790000	0.450000	0.879981491280838468149739
0.810000	0.450000	0.853833152033671383129843
0.830000	0.450000	0.843104337278553050971652
0.850000	0.450000	0.838012013762261753768712
0.870000	0.450000	0.835034428107097492777200
0.890000	0.450000	0.832944519345636180673864
0.910000	0.450000	0.831341085362406473358021
0.930000	0.450000	0.830104357714232743425953
0.950000	0.450000	0.829179575743058228098903
0.970000	0.450000	0.828558959110820336668723
0.990000	0.450000	0.828236239299060206242586

-0.990000	0.470000	0.831657911562651119830036
-0.970000	0.470000	0.831974218737504989107379
-0.950000	0.470000	0.832584528915956023631395
-0.930000	0.470000	0.833489419200349912486558
-0.910000	0.470000	0.834697706921061710616527
-0.890000	0.470000	0.836237257255501242880769
-0.870000	0.470000	0.838162329195527466829674
-0.850000	0.470000	0.840693868681221090355393
-0.830000	0.470000	0.844465226395750279131391
-0.810000	0.470000	0.851300336043535943453264
-0.790000	0.470000	0.866520729516904841815972
-0.770000	0.470000	0.904032290055668763528729
-0.750000	0.470000	0.990195493233187673531859
-0.730000	0.470000	1.114061341943922034403158
-0.710000	0.470000	1.188041708309552468847414
-0.690000	0.470000	1.212009414591862732635263
-0.670000	0.470000	1.220497027548760105020165
-0.650000	0.470000	1.226057349669398721658808
-0.630000	0.470000	1.231030964990377229995033
-0.610000	0.470000	1.235369245036016971894810
-0.590000	0.470000	1.239200078364511625750310
-0.570000	0.470000	1.243093977658023430166168
-0.550000	0.470000	1.247550891833581809819975
-0.530000	0.470000	1.252871126346307484311637
-0.510000	0.470000	1.259219078002618674716473
-0.490000	0.470000	1.266486427629381017467836
-0.470000	0.470000	1.274244850212694846192107
-0.450000	0.470000	1.282285544796395670985589
-0.430000	0.470000	1.291161501906089803526356
-0.410000	0.470000	1.301788375180090495675245
-0.390000	0.470000	1.314520793765658668306173
-0.370000	0.470000	1.328759570569773895698518
-0.350000	0.470000	1.343482621064780557773588
-0.330000	0.470000	1.358091548537524007045363
-0.310000	0.470000	1.372530052255180210707408
-0.290000	0.470000	1.386921409060934751167338
-0.270000	0.470000	1.401410188399167422446112
-0.250000	0.470000	1.415964349238151731569246
-0.230000	0.470000	1.430043173467759221040296
-0.210000	0.470000	1.442706736123273048022497
-0.190000	0.470000	1.453537384409052890532621
-0.170000	0.470000	1.462987321407007268447842
-0.150000	0.470000	1.471839620596286035691946
-0.130000	0.470000	1.480165304500659528841311
-0.110000	0.470000	1.487317477078189620343096
-0.090000	0.470000	1.493083743289987941338381
-0.070000	0.470000	1.497883352365508402570526
-0.050000	0.470000	1.501569644898335775806686
-0.030000	0.470000	1.503651986064980183854800
-0.010000	0.470000	1.504318965983454825519061
0.010000	0.470000	1.504318965983454825519061
0.030000	0.470000	1.503651986064980183854800
0.050000	0.470000	1.501569644898335775806686
0.070000	0.470000	1.497883352365508402570526
0.090000	0.470000	1.493083743289987719293777
0.110000	0.470000	1.487317477078189620343096
0.130000	0.470000	1.480165304500659750885916
0.150000	0.470000	1.471839620596286257736551
0.170000	0.470000	1.462987321407007268447842
0.190000	0.470000	1.453537384409053112577226
0.210000	0.470000	1.442706736123272825977892
0.230000	0.470000	1.430043173467758998995691
0.250000	0.470000	1.415964349238151731569246
0.270000	0.470000	1.401410188399167644490717
0.290000	0.470000	1.386921409060934973211943
0.310000	0.470000	1.372530052255180210707408
0.330000	0.470000	1.358091548537523785000758
0.350000	0.470000	1.343482621064780779818193
0.370000	0.470000	1.328759570569773673653913
0.390000	0.470000	1.314520793765658668306173
0.410000	0.470000	1.301788375180090495675245
0.430000	0.470000	1.291161501906089581481751
0.450000	0.470000	1.282285544796395670985589
0.470000	0.470000	1.274244850212694846192107
0.490000	0.470000	1.266486427629381239512441
0.510000	0.470000	1.259219078002619118805683
0.530000	0.470000	1.252871126346307484311637
0.550000	0.470000	1.247550891833581809819975
0.570000	0.470000	1.243093977658023430166168
0.590000	0.470000	1.239200078364511625750310
0.610000	0.470000	1.235369245036017193939415
0.630000	0.470000	1.231030964990377452039638
0.650000	0.470000	1.226057349669398721658808
0.670000	0.470000	1.220497027548760105020165
0.690000	0.470000	1.212009414591862510590659
0.710000	0.470000	1.188041708309552246802809
0.730000	0.470000	1.114061341943921812358553
0.750000	0.470000	0.990195493233187451487254
0.770000	0.470000	0.904032290055668541484124
0.790000	0.470000	0.866520729516904730793669
0.810000	0.470000	0.851300336043535943453264
0.830000	0.470000	0.844465226395750390153694
0.850000	0.470000	0.840693868681221201377696
0.870000	0.470000	0.838162329195527577851976
0.890000	0.470000	0.836237257255501242880769
0.910000	0.470000	0.834697706921061821638830
0.930000	0.470000	0.833489419200350023508861
0.950000	0.470000	0.832584528915956134653698
0.970000	0.470000	0.831974218737505100129681
0.990000	0.470000	0.831657911562651119830036

-0.990000	0.490000	0.835303470954859350605659
-0.970000	0.490000	0.835614862782780964955975
-0.950000	0.490000	0.836215168428916633125425
-0.930000	0.490000	0.837102561232002551072640
-0.910000	0.490000	0.838289784555816819278107
-0.890000	0.490000	0.839783131178958086593411
-0.870000	0.490000	0.841610481745098004680017
-0.850000	0.490000	0.843895726187293249154209
-0.830000	0.490000	0.846940874338539928523062
-0.810000	0.490000	0.851652646142925684458191
-0.790000	0.490000	0.860801314535166506303199
-0.770000	0.490000	0.882002177538225184960652
-0.750000	0.490000	0.933206515095069466525501
-0.730000	0.490000	1.038632930481560245894457
-0.710000	0.490000	1.152812859978874948652106
-0.690000	0.490000	1.204223085236155288413329
-0.670000	0.490000	1.219260737958954843307424
-0.650000	0.490000	1.224963001497589853983072
-0.630000	0.490000	1.228978357757540385009065
-0.610000	0.490000	1.232592386446524468368580
-0.590000	0.490000	1.235867498906780159728669
-0.570000	0.490000	1.239178876910093540786306
-0.550000	0.490000	1.243033460030170456178666
-0.530000	0.490000	1.247743697984558419733503
-0.510000	0.490000	1.253417140391536177546072
-0.490000	0.490000	1.259846109903851596456548
-0.470000	0.490000	1.266486427629381239512441
-0.450000	0.490000	1.273040773283911297752979
-0.430000	0.490000	1.280072456880447129279332
-0.410000	0.490000	1.288608322666229488717704
-0.390000	0.490000	1.299129737993704125642580
-0.370000	0.490000	1.311159551161802161445280
-0.350000	0.490000	1.323825252595955515033666
-0.330000	0.490000	1.336673641411188162564372
-0.310000	0.490000	1.349718320562352635860748
-0.290000	0.490000	1.363071183217253512509615
-0.270000	0.490000	1.376827187986943146214003
-0.250000	0.490000	1.390840141518600692194241
-0.230000	0.490000	1.404419626890465400137487
-0.210000	0.490000	1.416533115594074576648609
-0.190000	0.490000	1.426794140188382353784391
-0.170000	0.490000	1.435720698374131076846538
-0.150000	0.490000	1.444147431569027695275054
-0.130000	0.490000	1.452090149775974392554190
-0.110000	0.490000	1.458878917266867025759325
-0.090000	0.490000	1.464430529695219584951360
-0.070000	0.490000	1.469251363710082136648793
-0.050000	0.490000	1.473080163288607469240787
-0.030000	0.490000	1.475308345163101497732328
-0.010000	0.490000	1.476075273865251613614191
0.010000	0.490000	1.476075273865251613614191
0.030000	0.490000	1.475308345163101497732328
0.050000	0.490000	1.473080163288607247196182
0.070000	0.490000	1.469251363710082136648793
0.090000	0.490000	1.464430529695219584951360
0.110000	0.490000	1.458878917266867025759325
0.130000	0.490000	1.452090149775974170509585
0.150000	0.490000	1.444147431569027917319659
0.170000	0.490000	1.435720698374130854801933
0.190000	0.490000	1.426794140188382353784391
0.210000	0.490000	1.416533115594074354604004
0.230000	0.490000	1.404419626890465178092882
0.250000	0.490000	1.390840141518600470149636
0.270000	0.490000	1.376827187986942924169398
0.290000	0.490000	1.363071183217253290465010
0.310000	0.490000	1.349718320562352413816143
0.330000	0.490000	1.336673641411188162564372
0.350000	0.490000	1.323825252595955515033666
0.370000	0.490000	1.311159551161801717356070
0.390000	0.490000	1.299129737993703903597975
0.410000	0.490000	1.288608322666229488717704
0.430000	0.490000	1.280072456880446907234727
0.450000	0.490000	1.273040773283911075708374
0.470000	0.490000	1.266486427629381239512441
0.490000	0.490000	1.259846109903851596456548
0.510000	0.490000	1.253417140391536177546072
0.530000	0.490000	1.247743697984558419733503
0.550000	0.490000	1.243033460030170456178666
0.570000	0.490000	1.239178876910093540786306
0.590000	0.490000	1.235867498906780159728669
0.610000	0.490000	1.232592386446524468368580
0.630000	0.490000	1.228978357757540607053670
0.650000	0.490000	1.224963001497589853983072
0.670000	0.490000	1.219260737958954621262819
0.690000	0.490000	1.204223085236155066368724
0.710000	0.490000	1.152812859978874726607501
0.730000	0.490000	1.038632930481559579760642
0.750000	0.490000	0.933206515095069244480896
0.770000	0.490000	0.882002177538225184960652
0.790000	0.490000	0.860801314535166395280896
0.810000	0.490000	0.851652646142925684458191
0.830000	0.490000	0.846940874338540039545364
0.850000	0.490000	0.843895726187293249154209
0.870000	0.490000	0.841610481745097893657714
0.890000	0.490000	0.839783131178958086593411
0.910000	0.490000	0.838289784555816708255804
0.930000	0.490000	0.837102561232002662094942
0.950000	0.490000	0.836215168428916855170030
0.970000	0.490000	0.835614862782781298022883
0.990000	0.490000	0.835303470954859350605659

-0.990000	0.510000	0.839174491430597857544171
-0.970000	0.510000	0.839482156212230545833108
-0.950000	0.510000	0.840071834953221685537983
-0.930000	0.510000	0.840944798130178305939353
-0.910000	0.510000	0.842112866714367913623107
-0.890000	0.510000	0.843569219397888758749104
-0.870000	0.510000	0.845337922441942168916285
-0.850000	0.510000	0.847483272477421056834146
-0.830000	0.510000	0.850129816270195681759958
-0.810000	0.510000	0.853725824515323528096644
-0.790000	0.510000	0.859680465660248804837806
-0.770000	0.510000	0.871855685851629202964830
-0.750000	0.510000	0.900183194796112640112540
-0.730000	0.510000	0.965778875867167929669677
-0.710000	0.510000	1.083226725564498504894573
-0.690000	0.510000	1.178958060154550624432090
-0.670000	0.510000	1.213946280622351991951291
-0.650000	0.510000	1.223663843399186212934637
-0.630000	0.510000	1.227456035291881741855491
-0.610000	0.510000	1.230226786699754493170644
-0.590000	0.510000	1.232825333324998773321113
-0.570000	0.510000	1.235501325278833384402333
-0.550000	0.510000	1.238686063778719592676225
-0.530000	0.510000	1.242728552304480427181943
-0.510000	0.510000	1.247722371661732054803906
-0.490000	0.510000	1.253417140391536399590677
-0.470000	0.510000	1.259219078002619118805683
-0.450000	0.510000	1.264739619617496257930611
-0.430000	0.510000	1.270451530236006210117239
-0.410000	0.510000	1.277368549964121635653669
-0.390000	0.510000	1.286020619921203644864249
-0.370000	0.510000	1.296021769104835463792824
-0.350000	0.510000	1.306640293268762409439887
-0.330000	0.510000	1.317567003514585222134770
-0.310000	0.510000	1.328907942053273671945135
-0.290000	0.510000	1.340806734567272506808422
-0.270000	0.510000	1.353370480875555559308054
-0.250000	0.510000	1.366417184864495482088387
-0.230000	0.510000	1.379170652234281035930508
-0.210000	0.510000	1.390536001986333092261816
-0.190000	0.510000	1.400092339654037232321571
-0.170000	0.510000	1.408342527481271311273758
-0.150000	0.510000	1.416176748923058559270771
-0.130000	0.510000	1.423650048317222083227307
-0.110000	0.510000	1.430117318193687925287350
-0.090000	0.510000	1.435557618263783696832547
-0.070000	0.510000	1.440442140790974212549713
-0.050000	0.510000	1.444421169165517770949236
-0.030000	0.510000	1.446827718882286228918588
-0.010000	0.510000	1.447740038202431689384753
0.010000	0.510000	1.447740038202431911429358
0.030000	0.510000	1.446827718882286228918588
0.050000	0.510000	1.444421169165517770949236
0.070000	0.510000	1.440442140790974212549713
0.090000	0.510000	1.435557618263783696832547
0.110000	0.510000	1.430117318193687925287350
0.130000	0.510000	1.423650048317221861182702
0.150000	0.510000	1.416176748923058559270771
0.170000	0.510000	1.408342527481271311273758
0.190000	0.510000	1.400092339654037232321571
0.210000	0.510000	1.390536001986332870217211
0.230000	0.510000	1.379170652234280813885903
0.250000	0.510000	1.366417184864495037999177
0.270000	0.510000	1.353370480875555115218845
0.290000	0.510000	1.340806734567272062719212
0.310000	0.510000	1.328907942053273227855925
0.330000	0.510000	1.317567003514585222134770
0.350000	0.510000	1.306640293268762187395282
0.370000	0.510000	1.296021769104835463792824
0.390000	0.510000	1.286020619921203644864249
0.410000	0.510000	1.277368549964121413609064
0.430000	0.510000	1.270451530236005988072634
0.450000	0.510000	1.264739619617496257930611
0.470000	0.510000	1.259219078002619118805683
0.490000	0.510000	1.253417140391536177546072
0.510000	0.510000	1.247722371661731832759301
0.530000	0.510000	1.242728552304480427181943
0.550000	0.510000	1.238686063778719814720830
0.570000	0.510000	1.235501325278833162357728
0.590000	0.510000	1.232825333324998773321113
0.610000	0.510000	1.230226786699754715215249
0.630000	0.510000	1.227456035291881963900096
0.650000	0.510000	1.223663843399186434979242
0.670000	0.510000	1.213946280622351991951291
0.690000	0.510000	1.178958060154550624432090
0.710000	0.510000	1.083226725564498504894573
0.730000	0.510000	0.965778875867167707625072
0.750000	0.510000	0.900183194796112529090237
0.770000	0.510000	0.871855685851629202964830
0.790000	0.510000	0.859680465660248804837806
0.810000	0.510000	0.853725824515323639118947
0.830000	0.510000	0.850129816270195792782260
0.850000	0.510000	0.847483272477421056834146
0.870000	0.510000	0.845337922441942168916285
0.890000	0.510000	0.843569219397888869771407
0.910000	0.510000	0.842112866714367913623107
0.930000	0.510000	0.840944798130178527983958
0.950000	0.510000	0.840071834953221796560285
0.970000	0.510000	0.839482156212230656855411
0.990000	0.510000	0.839174491430597968566474

-0.990000	0.530000	0.843271220172573165996255
-0.970000	0.530000	0.843575635532727852172741
-0.950000	0.530000	0.844154740804168746137748
-0.930000	0.530000	0.845016103697774134673182
-0.910000	0.530000	0.846163880376365029611918
-0.890000	0.530000	0.847591061436816173291220
-0.870000	0.530000	0.849323365077064407202556
-0.850000	0.530000	0.851380873334634524773890
-0.830000	0.530000	0.853805656869849105561343
-0.810000	0.530000	0.856841376955836175888237
-0.790000	0.530000	0.861198419580688323549111
-0.770000	0.530000	0.868681147207643999941240
-0.750000	0.530000	0.884122510842087372395781
-0.730000	0.530000	0.919734252244699734823996
-0.710000	0.530000	0.998461223316926771431667
-0.690000	0.530000	1.118390017637904909619806
-0.670000	0.530000	1.194997633902763478630504
-0.650000	0.530000	1.219520724553546431323525
-0.630000	0.530000	1.226151799628612426573682
-0.610000	0.530000	1.228680900363354311366493
-0.590000	0.530000	1.230571568494750689382045
-0.570000	0.530000	1.232584601875801100234753
-0.550000	0.530000	1.235085668209748410717452
-0.530000	0.530000	1.238425229577155839422176
-0.510000	0.530000	1.242728552304480427181943
-0.490000	0.530000	1.247743697984558641778108
-0.470000	0.530000	1.252871126346307928400847
-0.450000	0.530000	1.257660932492583150121845
-0.430000	0.530000	1.262463616621043671628399
-0.410000	0.530000	1.268206437025102273352672
-0.390000	0.530000	1.275395995893897849171594
-0.370000	0.530000	1.283664983158511629923737
-0.350000	0.530000	1.292353746479363962862408
-0.330000	0.530000	1.301261281044263862227695
-0.310000	0.530000	1.310610909224928288807632
-0.290000	0.530000	1.320645912969267810055385
-0.270000	0.530000	1.331560609502012049176756
-0.250000	0.530000	1.343220013132968349012231
-0.230000	0.530000	1.354818254779990738256856
-0.210000	0.530000	1.365195140087035685638739
-0.190000	0.530000	1.373831841982969370619116
-0.170000	0.530000	1.381197254421189679618465
-0.150000	0.530000	1.388248042126421610831244
-0.130000	0.530000	1.395163873082607031150815
-0.110000	0.530000	1.401345307960113251155576
-0.090000	0.530000	1.406704506861770731518391
-0.070000	0.530000	1.411597475919696309532014
-0.050000	0.530000	1.415659805592090592085697
-0.030000	0.530000	1.418241459423354999813682
-0.010000	0.530000	1.419334866695550090298639
0.010000	0.530000	1.419334866695550090298639
0.030000	0.530000	1.418241459423355221858287
0.050000	0.530000	1.415659805592090592085697
0.070000	0.530000	1.411597475919696087487409
0.090000	0.530000	1.406704506861770731518391
0.110000	0.530000	1.401345307960113251155576
0.130000	0.530000	1.395163873082607031150815
0.150000	0.530000	1.388248042126421832875849
0.170000	0.530000	1.381197254421189457573860
0.190000	0.530000	1.373831841982969592663721
0.210000	0.530000	1.365195140087035685638739
0.230000	0.530000	1.354818254779990516212251
0.250000	0.530000	1.343220013132968126967626
0.270000	0.530000	1.331560609502011827132151
0.290000	0.530000	1.320645912969267588010780
0.310000	0.530000	1.310610909224928288807632
0.330000	0.530000	1.301261281044263640183090
0.350000	0.530000	1.292353746479363740817803
0.370000	0.530000	1.283664983158511407879132
0.390000	0.530000	1.275395995893897627126989
0.410000	0.530000	1.268206437025102051308068
0.430000	0.530000	1.262463616621043449583794
0.450000	0.530000	1.257660932492582928077240
0.470000	0.530000	1.252871126346307484311637
0.490000	0.530000	1.247743697984558419733503
0.510000	0.530000	1.242728552304480427181943
0.530000	0.530000	1.238425229577155839422176
0.550000	0.530000	1.235085668209748410717452
0.570000	0.530000	1.232584601875801100234753
0.590000	0.530000	1.230571568494750911426650
0.610000	0.530000	1.228680900363354755455703
0.630000	0.530000	1.226151799628612870662892
0.650000	0.530000	1.219520724553546431323525
0.670000	0.530000	1.194997633902763478630504
0.690000	0.530000	1.118390017637904909619806
0.710000	0.530000	0.998461223316926660409365
0.730000	0.530000	0.919734252244699623801694
0.750000	0.530000	0.884122510842087372395781
0.770000	0.530000	0.868681147207643999941240
0.790000	0.530000	0.861198419580688323549111
0.810000	0.530000	0.856841376955836175888237
0.830000	0.530000	0.853805656869849216583646
0.850000	0.530000	0.851380873334634302729285
0.870000	0.530000	0.849323365077064518224859
0.890000	0.530000	0.847591061436816506358127
0.910000	0.530000	0.846163880376365029611918
0.930000	0.530000	0.845016103697774245695484
0.950000	0.530000	0.844154740804168746137748
0.970000	0.530000	0.843575635532727852172741
0.990000	0.530000	0.843271220172573277018557

-0.990000	0.550000	0.847598483939623226213200
-0.970000	0.550000	0.847899213573138244015581
-0.950000	0.550000	0.848469520842359825607559
-0.930000	0.550000	0.849320204033222614370402
-0.910000	0.550000	0.850446879750822115617837
-0.890000	0.550000	0.851853299382327677768956
-0.870000	0.550000	0.853558855054834086928395
-0.850000	0.550000	0.855551588368111182170139
-0.830000	0.550000	0.857853128947357990163880
-0.810000	0.550000	0.860626077308390802222959
-0.790000	0.550000	0.864210982343180056375331
-0.770000	0.550000	0.869328138375561443318418
-0.750000	0.550000	0.878032106090940289711000
-0.730000	0.550000	0.896266965124998704617099
-0.710000	0.550000	0.938479906667602059577860
-0.690000	0.550000	1.027551357182271640766658
-0.670000	0.550000	1.142754468278549540016797
-0.650000	0.550000	1.204186248671193393278145
-0.630000	0.550000	1.222597039707015831311310
-0.610000	0.550000	1.227469320918486594962360
-0.590000	0.550000	1.229201828590986700362464
-0.570000	0.550000	1.230596162359408607400724
-0.550000	0.550000	1.232439962737989391783344
-0.530000	0.550000	1.235085668209748410717452
-0.510000	0.550000	1.238686063778719592676225
-0.490000	0.550000	1.243033460030170456178666
-0.470000	0.550000	1.247550891833582031864580
-0.450000	0.550000	1.251744434140235284758091
-0.430000	0.550000	1.255844449101071846897071
-0.410000	0.550000	1.260685841494653791627911
-0.390000	0.550000	1.266747720219740358515992
-0.370000	0.550000	1.273638732557325736749476
-0.350000	0.550000	1.280678965117060474909749
-0.330000	0.550000	1.287692372131165274851128
-0.310000	0.550000	1.294998251674168709968171
-0.290000	0.550000	1.302972272251660568187503
-0.270000	0.550000	1.311939437972511557362054
-0.250000	0.550000	1.321874267937416025375796
-0.230000	0.550000	1.331997075099716765222979
-0.210000	0.550000	1.341094926272245801968097
-0.190000	0.550000	1.348539441025150109609854
-0.170000	0.550000	1.354791458278554738825505
-0.150000	0.550000	1.360890733741436209314202
-0.130000	0.550000	1.367174207457845458435486
-0.110000	0.550000	1.373056613916506574213372
-0.090000	0.550000	1.378263221727243692527054
-0.070000	0.550000	1.383011086923388255343070
-0.050000	0.550000	1.387029373856834890688106
-0.030000	0.550000	1.389753880416668696540228
-0.010000	0.550000	1.391047942454214814134161
0.010000	0.550000	1.391047942454214592089556
0.030000	0.550000	1.389753880416668696540228
0.050000	0.550000	1.387029373856834890688106
0.070000	0.550000	1.383011086923388033298465
0.090000	0.550000	1.378263221727243692527054
0.110000	0.550000	1.373056613916506574213372
0.130000	0.550000	1.367174207457845458435486
0.150000	0.550000	1.360890733741436209314202
0.170000	0.550000	1.354791458278554516780900
0.190000	0.550000	1.348539441025149665520644
0.210000	0.550000	1.341094926272245579923492
0.230000	0.550000	1.331997075099716765222979
0.250000	0.550000	1.321874267937415803331191
0.270000	0.550000	1.311939437972511335317449
0.290000	0.550000	1.302972272251660568187503
0.310000	0.550000	1.294998251674168709968171
0.330000	0.550000	1.287692372131165274851128
0.350000	0.550000	1.280678965117060474909749
0.370000	0.550000	1.273638732557325514704871
0.390000	0.550000	1.266747720219740136471387
0.410000	0.550000	1.260685841494653569583306
0.430000	0.550000	1.255844449101071624852466
0.450000	0.550000	1.251744434140234840668882
0.470000	0.550000	1.247550891833581809819975
0.490000	0.550000	1.243033460030170456178666
0.510000	0.550000	1.238686063778719592676225
0.530000	0.550000	1.235085668209748410717452
0.550000	0.550000	1.232439962737989391783344
0.570000	0.550000	1.230596162359408829445329
0.590000	0.550000	1.229201828590986700362464
0.610000	0.550000	1.227469320918486817006965
0.630000	0.550000	1.222597039707016053355915
0.650000	0.550000	1.204186248671193393278145
0.670000	0.550000	1.142754468278549317972193
0.690000	0.550000	1.027551357182271640766658
0.710000	0.550000	0.938479906667601948555557
0.730000	0.550000	0.896266965124998593594796
0.750000	0.550000	0.878032106090940289711000
0.770000	0.550000	0.869328138375561332296115
0.790000	0.550000	0.864210982343180167397634
0.810000	0.550000	0.860626077308390802222959
0.830000	0.550000	0.857853128947358101186182
0.850000	0.550000	0.855551588368111182170139
0.870000	0.550000	0.853558855054833864883790
0.890000	0.550000	0.851853299382327788791258
0.910000	0.550000	0.850446879750822115617837
0.930000	0.550000	0.849320204033222614370402
0.950000	0.550000	0.848469520842359936629862
0.970000	0.550000	0.847899213573138355037884
0.990000	0.550000	0.847598483939623115190898

-0.990000	0.570000	0.852160633661262600924147
-0.970000	0.570000	0.852457043363003208469308
-0.950000	0.570000	0.853021329419760832024622
-0.930000	0.570000	0.853859915251544476788581
-0.910000	0.570000	0.854967899812161702399749
-0.890000	0.570000	0.856360395259581075322330
-0.870000	0.570000	0.858038632842105575271319
-0.850000	0.570000	0.859977294132483138788814
-0.830000	0.570000	0.862215670446451087904904
-0.810000	0.570000	0.864877105024337455851935
-0.790000	0.570000	0.868075629195514175684423
-0.770000	0.570000	0.871960222508604942959209
-0.750000	0.570000	0.877214344647567645374409
-0.730000	0.570000	0.886385351218205941314920
-0.710000	0.570000	0.906725381985081790858771
-0.690000	0.570000	0.954449687212761466170718
-0.670000	0.570000	1.050268410369387561686949
-0.650000	0.570000	1.157848996404565289353172
-0.630000	0.570000	1.209096063269391230221572
-0.610000	0.570000	1.224147976444780239191346
-0.590000	0.570000	1.228044389866274066491769
-0.570000	0.570000	1.229341324369112697922901
-0.550000	0.570000	1.230596162359408829445329
-0.530000	0.570000	1.232584601875801100234753
-0.510000	0.570000	1.235501325278832940313123
-0.490000	0.570000	1.239178876910093540786306
-0.470000	0.570000	1.243093977658023430166168
-0.450000	0.570000	1.246725693350112518231754
-0.430000	0.570000	1.250182517574290441686458
-0.410000	0.570000	1.254216999244648578226702
-0.390000	0.570000	1.259335649806327062094624
-0.370000	0.570000	1.265161791778576683142887
-0.350000	0.570000	1.270941601550582555901769
-0.330000	0.570000	1.276414347465013365834352
-0.310000	0.570000	1.281907773725044830115394
-0.290000	0.570000	1.287893373862025070408777
-0.270000	0.570000	1.294819516353161725774612
-0.250000	0.570000	1.302809722609054476905044
-0.230000	0.570000	1.311188107326399565621955
-0.210000	0.570000	1.318748646629350762538024
-0.190000	0.570000	1.324784991543474621522591
-0.170000	0.570000	1.329755917761689110179191
-0.150000	0.570000	1.334784018944983552401595
-0.130000	0.570000	1.340343552601299448312488
-0.110000	0.570000	1.345813941345099351565295
-0.090000	0.570000	1.350699649440138427891611
-0.070000	0.570000	1.355094711955706854311643
-0.050000	0.570000	1.358913696078602573180660
-0.030000	0.570000	1.361723817447009654557633
-0.010000	0.570000	1.363210290141427138976837
0.010000	0.570000	1.363210290141427138976837
0.030000	0.570000	1.361723817447009432513028
0.050000	0.570000	1.358913696078602573180660
0.070000	0.570000	1.355094711955706632267038
0.090000	0.570000	1.350699649440138427891611
0.110000	0.570000	1.345813941345099351565295
0.130000	0.570000	1.340343552601299226267884
0.150000	0.570000	1.334784018944983552401595
0.170000	0.570000	1.329755917761689110179191
0.190000	0.570000	1.324784991543474399477986
0.210000	0.570000	1.318748646629350540493419
0.230000	0.570000	1.311188107326399343577350
0.250000	0.570000	1.302809722609054032815834
0.270000	0.570000	1.294819516353161281685402
0.290000	0.570000	1.287893373862024848364172
0.310000	0.570000	1.281907773725044608070789
0.330000	0.570000	1.276414347465013143789747
0.350000	0.570000	1.270941601550582333857164
0.370000	0.570000	1.265161791778576461098282
0.390000	0.570000	1.259335649806326840050019
0.410000	0.570000	1.254216999244648356182097
0.430000	0.570000	1.250182517574290219641853
0.450000	0.570000	1.246725693350112296187149
0.470000	0.570000	1.243093977658023652210773
0.490000	0.570000	1.239178876910093540786306
0.510000	0.570000	1.235501325278833162357728
0.530000	0.570000	1.232584601875801100234753
0.550000	0.570000	1.230596162359408607400724
0.570000	0.570000	1.229341324369112697922901
0.590000	0.570000	1.228044389866274288536374
0.610000	0.570000	1.224147976444780461235950
0.630000	0.570000	1.209096063269391452266177
0.650000	0.570000	1.157848996404565511397777
0.670000	0.570000	1.050268410369387339642344
0.690000	0.570000	0.954449687212761244126114
0.710000	0.570000	0.906725381985081568814167
0.730000	0.570000	0.886385351218205830292618
0.750000	0.570000	0.877214344647567645374409
0.770000	0.570000	0.871960222508604942959209
0.790000	0.570000	0.868075629195514064662120
0.810000	0.570000	0.864877105024337344829632
0.830000	0.570000	0.862215670446451198927207
0.850000	0.570000	0.859977294132483360833419
0.870000	0.570000	0.858038632842105686293621
0.890000	0.570000	0.856360395259581408389238
0.910000	0.570000	0.854967899812161591377446
0.930000	0.570000	0.853859915251544476788581
0.950000	0.570000	0.853021329419760832024622
0.970000	0.570000	0.852457043363003208469308
0.990000	0.570000	0.852160633661262600924147

-0.990000	0.590000	0.856959665434163575525872
-0.970000	0.590000	0.857252090098771790671606
-0.950000	0.590000	0.857811537685390534946350
-0.930000	0.590000	0.858636110177760536465996
-0.910000	0.590000	0.859730716292059771177492
-0.890000	0.590000	0.861110443257820490359222
-0.870000	0.590000	0.862755046474669606837438
-0.850000	0.590000	0.864651757275513799250177
-0.830000	0.590000	0.866869734514565060123914
-0.810000	0.590000	0.869483774897510275359025
-0.790000	0.590000	0.872436652415370383906179
-0.770000	0.590000	0.875572923965827087933178
-0.750000	0.590000	0.878958397960443615914983
-0.730000	0.590000	0.883561701104612295942786
-0.710000	0.590000	0.892647869494088141983923
-0.690000	0.590000	0.914582150935841720063024
-0.670000	0.590000	0.966416230754511884626368
-0.650000	0.590000	1.065426445432660518264356
-0.630000	0.590000	1.165871427366317103491156
-0.610000	0.590000	1.211241705822426073524412
-0.590000	0.590000	1.224626816394602579762818
-0.570000	0.590000	1.228044389866274066491769
-0.550000	0.590000	1.229201828590986700362464
-0.530000	0.590000	1.230571568494750689382045
-0.510000	0.590000	1.232825333324998551276508
-0.490000	0.590000	1.235867498906779937684064
-0.470000	0.590000	1.239200078364511625750310
-0.450000	0.590000	1.242283954868693918172085
-0.430000	0.590000	1.245108354465224165252835
-0.410000	0.590000	1.248334558252439885350782
-0.390000	0.590000	1.252541583659675605844086
-0.370000	0.590000	1.257459163227115928052058
-0.350000	0.590000	1.262287204564350284741181
-0.330000	0.590000	1.266609594355204482241106
-0.310000	0.590000	1.270657776974554176163679
-0.290000	0.590000	1.274917770768512426116104
-0.270000	0.590000	1.279912354902213111884635
-0.250000	0.590000	1.285924378393601630321541
-0.230000	0.590000	1.292466654241274159886643
-0.210000	0.590000	1.298424346791729133698823
-0.190000	0.590000	1.303041256569978045831704
-0.170000	0.590000	1.306721201041565194600480
-0.150000	0.590000	1.310617673244450775982273
-0.130000	0.590000	1.315314534636231380559934
-0.110000	0.590000	1.320169791688467375578853
-0.090000	0.590000	1.324505826657883522656789
-0.070000	0.590000	1.328333838410040046440486
-0.050000	0.590000	1.331799436150586712912514
-0.030000	0.590000	1.334602530842861067839067
-0.010000	0.590000	1.336224366383383488354752
0.010000	0.590000	1.336224366383383488354752
0.030000	0.590000	1.334602530842861289883672
0.050000	0.590000	1.331799436150586934957119
0.070000	0.590000	1.328333838410040046440486
0.090000	0.590000	1.324505826657883522656789
0.110000	0.590000	1.320169791688467153534248
0.130000	0.590000	1.315314534636231380559934
0.150000	0.590000	1.310617673244450775982273
0.170000	0.590000	1.306721201041565194600480
0.190000	0.590000	1.303041256569978045831704
0.210000	0.590000	1.298424346791728911654218
0.230000	0.590000	1.292466654241274159886643
0.250000	0.590000	1.285924378393601408276936
0.270000	0.590000	1.279912354902212889840030
0.290000	0.590000	1.274917770768512204071499
0.310000	0.590000	1.270657776974553954119074
0.330000	0.590000	1.266609594355204482241106
0.350000	0.590000	1.262287204564350506785786
0.370000	0.590000	1.257459163227115928052058
0.390000	0.590000	1.252541583659675605844086
0.410000	0.590000	1.248334558252439663306177
0.430000	0.590000	1.245108354465223943208230
0.450000	0.590000	1.242283954868693696127480
0.470000	0.590000	1.239200078364511625750310
0.490000	0.590000	1.235867498906779937684064
0.510000	0.590000	1.232825333324998551276508
0.530000	0.590000	1.230571568494750689382045
0.550000	0.590000	1.229201828590986700362464
0.570000	0.590000	1.228044389866274066491769
0.590000	0.590000	1.224626816394602801807423
0.610000	0.590000	1.211241705822426073524412
0.630000	0.590000	1.165871427366317103491156
0.650000	0.590000	1.065426445432660074175146
0.670000	0.590000	0.966416230754511773604065
0.690000	0.590000	0.914582150935841609040722
0.710000	0.590000	0.892647869494088030961620
0.730000	0.590000	0.883561701104612184920484
0.750000	0.590000	0.878958397960443504892680
0.770000	0.590000	0.875572923965827087933178
0.790000	0.590000	0.872436652415370494928482
0.810000	0.590000	0.869483774897510386381327
0.830000	0.590000	0.866869734514565060123914
0.850000	0.590000	0.864651757275514021294782
0.870000	0.590000	0.862755046474669606837438
0.890000	0.590000	0.861110443257820490359222
0.910000	0.590000	0.859730716292059549132887
0.930000	0.590000	0.858636110177760425443694
0.950000	0.590000	0.857811537685390423924048
0.970000	0.590000	0.857252090098771790671606
0.990000	0.590000	0.856959665434163353481267

-0.990000	0.610000	0.861995629212876535163446
-0.970000	0.610000	0.862285671903864181508936
-0.950000	0.610000	0.862838999046142807181070
-0.930000	0.610000	0.863650797728301222733194
-0.910000	0.610000	0.864737254474630234746257
-0.890000	0.610000	0.866098813545041146255699
-0.870000	0.610000	0.867706230261273026016511
-0.850000	0.610000	0.869581829381997462036225
-0.830000	0.610000	0.871806806950555124302582
-0.810000	0.610000	0.874374581869675870926528
-0.790000	0.610000	0.877084136497952915334508
-0.770000	0.610000	0.879626987123194425954864
-0.750000	0.610000	0.881837574844284377562076
-0.730000	0.610000	0.884049981983209831604142
-0.710000	0.610000	0.887695500913691648570136
-0.690000	0.610000	0.896604002899307306329035
-0.670000	0.610000	0.919675430440217711591799
-0.650000	0.610000	0.973776123584406239075406
-0.630000	0.610000	1.072926265082978725118323
-0.610000	0.610000	1.168374105862220346807590
-0.590000	0.610000	1.211241705822426073524412
-0.570000	0.610000	1.224147976444780461235950
-0.550000	0.610000	1.227469320918486594962360
-0.530000	0.610000	1.228680900363354311366493
-0.510000	0.610000	1.230226786699754493170644
-0.490000	0.610000	1.232592386446524468368580
-0.470000	0.610000	1.235369245036017193939415
-0.450000	0.610000	1.237945623751674606438655
-0.430000	0.610000	1.240158316083919576300332
-0.410000	0.610000	1.242549776941778816308215
-0.390000	0.610000	1.245779137229779287565634
-0.370000	0.610000	1.249770353747507556363416
-0.350000	0.610000	1.253762354678083834613744
-0.330000	0.610000	1.257181332605570966975961
-0.310000	0.610000	1.260100598296156171329585
-0.290000	0.610000	1.262957970490258263751571
-0.270000	0.610000	1.266299875477928438272102
-0.250000	0.610000	1.270546809483808381457948
-0.230000	0.610000	1.275449015847368139375817
-0.210000	0.610000	1.280041100174112100873458
-0.190000	0.610000	1.283504307387180576327523
-0.170000	0.610000	1.286077145816928446464544
-0.150000	0.610000	1.288848769082547862652177
-0.130000	0.610000	1.292516483105982549872692
-0.110000	0.610000	1.296528696656519041852107
-0.090000	0.610000	1.300114289350505769604638
-0.070000	0.610000	1.303226481198625386070944
-0.050000	0.610000	1.306206968499001197514531
-0.030000	0.610000	1.308849090908895895779551
-0.010000	0.610000	1.310474863534150768984432
0.010000	0.610000	1.310474863534150768984432
0.030000	0.610000	1.308849090908895895779551
0.050000	0.610000	1.306206968499001419559136
0.070000	0.610000	1.303226481198625608115549
0.090000	0.610000	1.300114289350505769604638
0.110000	0.610000	1.296528696656519041852107
0.130000	0.610000	1.292516483105982771917297
0.150000	0.610000	1.288848769082547862652177
0.170000	0.610000	1.286077145816928446464544
0.190000	0.610000	1.283504307387180576327523
0.210000	0.610000	1.280041100174112100873458
0.230000	0.610000	1.275449015847367917331212
0.250000	0.610000	1.270546809483808159413343
0.270000	0.610000	1.266299875477928216227497
0.290000	0.610000	1.262957970490258041706966
0.310000	0.610000	1.260100598296156393374190
0.330000	0.610000	1.257181332605571189020566
0.350000	0.610000	1.253762354678083834613744
0.370000	0.610000	1.249770353747507556363416
0.390000	0.610000	1.245779137229779065521029
0.410000	0.610000	1.242549776941778594263610
0.430000	0.610000	1.240158316083919354255727
0.450000	0.610000	1.237945623751673940304840
0.470000	0.610000	1.235369245036016971894810
0.490000	0.610000	1.232592386446524246323975
0.510000	0.610000	1.230226786699754493170644
0.530000	0.610000	1.228680900363354533411098
0.550000	0.610000	1.227469320918486817006965
0.570000	0.610000	1.224147976444780461235950
0.590000	0.610000	1.211241705822426073524412
0.610000	0.610000	1.168374105862220568852194
0.630000	0.610000	1.072926265082978947162928
0.650000	0.610000	0.973776123584406239075406
0.670000	0.610000	0.919675430440217600569497
0.690000	0.610000	0.896604002899307195306733
0.710000	0.610000	0.887695500913691759592439
0.730000	0.610000	0.884049981983209831604142
0.750000	0.610000	0.881837574844284266539773
0.770000	0.610000	0.879626987123194203910259
0.790000	0.610000	0.877084136497952915334508
0.810000	0.610000	0.874374581869675870926528
0.830000	0.610000	0.871806806950555124302582
0.850000	0.610000	0.869581829381997684080829
0.870000	0.610000	0.867706230261273137038813
0.890000	0.610000	0.866098813545041146255699
0.910000	0.610000	0.864737254474630456790862
0.930000	0.610000	0.863650797728301111710891
0.950000	0.610000	0.862838999046142696158768
0.970000	0.610000	0.862285671903864070486634
0.990000	0.610000	0.861995629212876757208051

-0.990000	0.630000	0.867270697298729853486066
-0.970000	0.630000	0.867559290014070394470025
-0.950000	0.630000	0.868103965980539404867500
-0.930000	0.630000	0.868907461655121782229116
-0.910000	0.630000	0.869986122022681107601727
-0.890000	0.630000	0.871321007575884043383496
-0.870000	0.630000	0.872898725608638792472505
-0.850000	0.630000	0.874779657425070356069341
-0.830000	0.630000	0.877014112509453824806371
-0.810000	0.630000	0.879483108055087670074101
-0.790000	0.630000	0.881873575000456266792526
-0.770000	0.630000	0.883826622492607572034728
-0.750000	0.630000	0.885143165975925905186728
-0.730000	0.630000	0.885961180505860146361385
-0.710000	0.630000	0.886963683114741607838027
-0.690000	0.630000	0.889866629440421608165934
-0.670000	0.630000	0.898667475050808572945016
-0.650000	0.630000	0.922161879891644997719879
-0.630000	0.630000	0.976257119850092447421730
-0.610000	0.630000	1.072926265082978947162928
-0.590000	0.630000	1.165871427366317103491156
-0.570000	0.630000	1.209096063269391230221572
-0.550000	0.630000	1.222597039707016275400520
-0.530000	0.630000	1.226151799628612204529077
-0.510000	0.630000	1.227456035291881963900096
-0.490000	0.630000	1.228978357757540385009065
-0.470000	0.630000	1.231030964990377229995033
-0.450000	0.630000	1.233075845990524443962499
-0.430000	0.630000	1.234723614169135119666976
-0.410000	0.630000	1.236290435835567302902405
-0.390000	0.630000	1.238461739892243951288719
-0.370000	0.630000	1.241412824982144114116522
-0.350000	0.630000	1.244540086688383562218974
-0.330000	0.630000	1.247166747040075351904420
-0.310000	0.630000	1.249183481236322723617604
-0.290000	0.630000	1.250945051854654321843441
-0.270000	0.630000	1.252992608348023173547858
-0.250000	0.630000	1.255845333717806378004411
-0.230000	0.630000	1.259490932968776233380481
-0.210000	0.630000	1.263140253578677318913037
-0.190000	0.630000	1.265883423953605424472357
-0.170000	0.630000	1.267672413935044373189953
-0.150000	0.630000	1.269420336005561811276721
-0.130000	0.630000	1.271955278648266851604376
-0.110000	0.630000	1.274981883020310347021109
-0.090000	0.630000	1.277755161955055340783360
-0.070000	0.630000	1.280144412042881540969574
-0.050000	0.630000	1.282551612921560169056079
-0.030000	0.630000	1.284825904570848331687216
-0.010000	0.630000	1.286266589992803188735593
0.010000	0.630000	1.286266589992802966690988
0.030000	0.630000	1.284825904570848109642611
0.050000	0.630000	1.282551612921560169056079
0.070000	0.630000	1.280144412042881763014179
0.090000	0.630000	1.277755161955055118738755
0.110000	0.630000	1.274981883020310569065714
0.130000	0.630000	1.271955278648267295693586
0.150000	0.630000	1.269420336005561811276721
0.170000	0.630000	1.267672413935044373189953
0.190000	0.630000	1.265883423953605202427752
0.210000	0.630000	1.263140253578677318913037
0.230000	0.630000	1.259490932968776233380481
0.250000	0.630000	1.255845333717806378004411
0.270000	0.630000	1.252992608348023173547858
0.290000	0.630000	1.250945051854654321843441
0.310000	0.630000	1.249183481236322501572999
0.330000	0.630000	1.247166747040075351904420
0.350000	0.630000	1.244540086688383562218974
0.370000	0.630000	1.241412824982144336161127
0.390000	0.630000	1.238461739892243951288719
0.410000	0.630000	1.236290435835567080857800
0.430000	0.630000	1.234723614169134675577766
0.450000	0.630000	1.233075845990524221917894
0.470000	0.630000	1.231030964990377229995033
0.490000	0.630000	1.228978357757540385009065
0.510000	0.630000	1.227456035291881741855491
0.530000	0.630000	1.226151799628612204529077
0.550000	0.630000	1.222597039707016053355915
0.570000	0.630000	1.209096063269391452266177
0.590000	0.630000	1.165871427366317103491156
0.610000	0.630000	1.072926265082978725118323
0.630000	0.630000	0.976257119850092336399427
0.650000	0.630000	0.922161879891645108742182
0.670000	0.630000	0.898667475050808683967318
0.690000	0.630000	0.889866629440421608165934
0.710000	0.630000	0.886963683114741718860330
0.730000	0.630000	0.885961180505860146361385
0.750000	0.630000	0.885143165975925905186728
0.770000	0.630000	0.883826622492607572034728
0.790000	0.630000	0.881873575000456266792526
0.810000	0.630000	0.879483108055087448029496
0.830000	0.630000	0.877014112509453824806371
0.850000	0.630000	0.874779657425070467091643
0.870000	0.630000	0.872898725608638792472505
0.890000	0.630000	0.871321007575884043383496
0.910000	0.630000	0.869986122022681218624029
0.930000	0.630000	0.868907461655121782229116
0.950000	0.630000	0.868103965980539404867500
0.970000	0.630000	0.867559290014070394470025
0.990000	0.630000	0.867270697298729853486066

-0.990000	0.650000	0.872786337620369723211411
-0.970000	0.650000	0.873072674981892449252996
-0.950000	0.650000	0.873609500033282637687648
-0.930000	0.650000	0.874409388570678181018536
-0.910000	0.650000	0.875474310663620691741471
-0.890000	0.650000	0.876779159099766447482693
-0.870000	0.650000	0.878348138560452129652845
-0.850000	0.650000	0.880252633126437755706206
-0.830000	0.650000	0.882461039157361959439640
-0.810000	0.650000	0.884732709138476569599163
-0.790000	0.650000	0.886690774588077768036953
-0.770000	0.650000	0.888004426742685759599283
-0.750000	0.650000	0.888539761801173666455611
-0.730000	0.650000	0.888420715671428773418938
-0.710000	0.650000	0.888052074158334203701770
-0.690000	0.650000	0.888249958836607178547240
-0.670000	0.650000	0.890725545777068417052647
-0.650000	0.650000	0.899296886971439057845146
-0.630000	0.650000	0.922161879891644997719879
-0.610000	0.650000	0.973776123584406239075406
-0.590000	0.650000	1.065426445432660518264356
-0.570000	0.650000	1.157848996404565289353172
-0.550000	0.650000	1.204186248671193615322750
-0.530000	0.650000	1.219520724553546431323525
-0.510000	0.650000	1.223663843399186434979242
-0.490000	0.650000	1.224963001497589631938467
-0.470000	0.650000	1.226057349669398721658808
-0.450000	0.650000	1.227275916870345096043593
-0.430000	0.650000	1.228277287490337599251689
-0.410000	0.650000	1.229075249377092005076406
-0.390000	0.650000	1.230205978099690566907043
-0.370000	0.650000	1.232041945609707589426307
-0.350000	0.650000	1.234243622198920808941125
-0.330000	0.650000	1.236139323061733019670783
-0.310000	0.650000	1.237440939251563287726299
-0.290000	0.650000	1.238381556056338927973570
-0.270000	0.650000	1.239471074517630944100688
-0.250000	0.650000	1.241283031801818426131945
-0.230000	0.650000	1.244011340950970323504521
-0.210000	0.650000	1.247072281113406511110497
-0.190000	0.650000	1.249489202201686577353712
-0.170000	0.650000	1.250864871913482501142312
-0.150000	0.650000	1.251824538094083782979737
-0.130000	0.650000	1.253293339389901728253562
-0.110000	0.650000	1.255353735211422794293412
-0.090000	0.650000	1.257408112423701762594419
-0.070000	0.650000	1.259186211593194659741357
-0.050000	0.650000	1.260968265463111359636628
-0.030000	0.650000	1.262660468579511086062439
-0.010000	0.650000	1.263726351922197288502048
0.010000	0.650000	1.263726351922197288502048
0.030000	0.650000	1.262660468579510864017834
0.050000	0.650000	1.260968265463111581681233
0.070000	0.650000	1.259186211593194659741357
0.090000	0.650000	1.257408112423701762594419
0.110000	0.650000	1.255353735211422794293412
0.130000	0.650000	1.253293339389901950298167
0.150000	0.650000	1.251824538094083560935132
0.170000	0.650000	1.250864871913482279097707
0.190000	0.650000	1.249489202201686577353712
0.210000	0.650000	1.247072281113406511110497
0.230000	0.650000	1.244011340950970545549126
0.250000	0.650000	1.241283031801818204087340
0.270000	0.650000	1.239471074517630722056083
0.290000	0.650000	1.238381556056338927973570
0.310000	0.650000	1.237440939251563065681694
0.330000	0.650000	1.236139323061733019670783
0.350000	0.650000	1.234243622198920808941125
0.370000	0.650000	1.232041945609707589426307
0.390000	0.650000	1.230205978099690566907043
0.410000	0.650000	1.229075249377091783031801
0.430000	0.650000	1.228277287490337377207084
0.450000	0.650000	1.227275916870345096043593
0.470000	0.650000	1.226057349669398499614204
0.490000	0.650000	1.224963001497589853983072
0.510000	0.650000	1.223663843399186212934637
0.530000	0.650000	1.219520724553546431323525
0.550000	0.650000	1.204186248671193393278145
0.570000	0.650000	1.157848996404565289353172
0.590000	0.650000	1.065426445432660074175146
0.610000	0.650000	0.973776123584406239075406
0.630000	0.650000	0.922161879891644997719879
0.650000	0.650000	0.899296886971439168867448
0.670000	0.650000	0.890725545777068417052647
0.690000	0.650000	0.888249958836607178547240
0.710000	0.650000	0.888052074158334203701770
0.730000	0.650000	0.888420715671428662396636
0.750000	0.650000	0.888539761801173555433309
0.770000	0.650000	0.888004426742685648576980
0.790000	0.650000	0.886690774588077545992348
0.810000	0.650000	0.884732709138476347554558
0.830000	0.650000	0.882461039157362070461943
0.850000	0.650000	0.880252633126437755706206
0.870000	0.650000	0.878348138560451907608240
0.890000	0.650000	0.876779159099766336460391
0.910000	0.650000	0.875474310663620691741471
0.930000	0.650000	0.874409388570678181018536
0.950000	0.650000	0.873609500033282526665346
0.970000	0.650000	0.873072674981892449252996
0.990000	0.650000	0.872786337620369834233713

-0.990000	0.670000	0.878544811374344924992386
-0.970000	0.670000	0.878826505304587279887585
-0.950000	0.670000	0.879359631878853020836573
-0.930000	0.670000	0.880155245899505223050596
-0.910000	0.670000	0.881198250918434955458736
-0.890000	0.670000	0.882482944483558462422934
-0.870000	0.670000	0.884069438744032543020523
-0.850000	0.670000	0.885988403851900141461329
-0.830000	0.670000	0.888089215746264648565500
-0.810000	0.670000	0.890032108638538099754101
-0.790000	0.670000	0.891438270129642607031428
-0.770000	0.670000	0.892063313076101982446175
-0.750000	0.670000	0.891878936692998780522146
-0.730000	0.670000	0.891052119658721109018984
-0.710000	0.670000	0.889885753683457347840147
-0.690000	0.670000	0.888817603808910172702440
-0.670000	0.670000	0.888586036884507102229236
-0.650000	0.670000	0.890725545777068306030344
-0.630000	0.670000	0.898667475050808572945016
-0.610000	0.670000	0.919675430440217822614102
-0.590000	0.670000	0.966416230754511884626368
-0.570000	0.670000	1.050268410369387561686949
-0.550000	0.670000	1.142754468278549540016797
-0.530000	0.670000	1.194997633902763478630504
-0.510000	0.670000	1.213946280622352213995896
-0.490000	0.670000	1.219260737958954621262819
-0.470000	0.670000	1.220497027548759882975560
-0.450000	0.670000	1.220815182239605611869138
-0.430000	0.670000	1.220884546291116423688550
-0.410000	0.670000	1.220817782724350486489584
-0.390000	0.670000	1.220970870089075788200716
-0.370000	0.670000	1.221747883282393143389299
-0.350000	0.670000	1.223049183500974690375074
-0.330000	0.670000	1.224305128302713319143891
-0.310000	0.670000	1.225084366260517976243705
-0.290000	0.670000	1.225448313877955053285973
-0.270000	0.670000	1.225829990210772324488175
-0.250000	0.670000	1.226816478777390306831307
-0.230000	0.670000	1.228772432911138912103866
-0.210000	0.670000	1.231367904269597524091751
-0.190000	0.670000	1.233668723234609743144574
-0.170000	0.670000	1.234967490579366833358677
-0.150000	0.670000	1.235503934675391546349488
-0.130000	0.670000	1.236165278067025363739617
-0.110000	0.670000	1.237401935238837014097157
-0.090000	0.670000	1.238867499467287469627763
-0.070000	0.670000	1.240156127736647517778579
-0.050000	0.670000	1.241305299729737798841711
-0.030000	0.670000	1.242290405841291356381362
-0.010000	0.670000	1.242873076364674034266500
0.010000	0.670000	1.242873076364674256311105
0.030000	0.670000	1.242290405841291356381362
0.050000	0.670000	1.241305299729737798841711
0.070000	0.670000	1.240156127736647517778579
0.090000	0.670000	1.238867499467287691672368
0.110000	0.670000	1.237401935238837236141762
0.130000	0.670000	1.236165278067025141695012
0.150000	0.670000	1.235503934675391324304883
0.170000	0.670000	1.234967490579366389269467
0.190000	0.670000	1.233668723234609521099969
0.210000	0.670000	1.231367904269597968180960
0.230000	0.670000	1.228772432911138912103866
0.250000	0.670000	1.226816478777390084786703
0.270000	0.670000	1.225829990210772324488175
0.290000	0.670000	1.225448313877955275330578
0.310000	0.670000	1.225084366260517976243705
0.330000	0.670000	1.224305128302713319143891
0.350000	0.670000	1.223049183500974690375074
0.370000	0.670000	1.221747883282393143389299
0.390000	0.670000	1.220970870089075788200716
0.410000	0.670000	1.220817782724350486489584
0.430000	0.670000	1.220884546291116423688550
0.450000	0.670000	1.220815182239605833913743
0.470000	0.670000	1.220497027548759882975560
0.490000	0.670000	1.219260737958954621262819
0.510000	0.670000	1.213946280622351991951291
0.530000	0.670000	1.194997633902763478630504
0.550000	0.670000	1.142754468278549540016797
0.570000	0.670000	1.050268410369387339642344
0.590000	0.670000	0.966416230754511662581763
0.610000	0.670000	0.919675430440217600569497
0.630000	0.670000	0.898667475050808572945016
0.650000	0.670000	0.890725545777068417052647
0.670000	0.670000	0.888586036884507213251538
0.690000	0.670000	0.888817603808910283724742
0.710000	0.670000	0.889885753683457458862449
0.730000	0.670000	0.891052119658721220041286
0.750000	0.670000	0.891878936692998558477541
0.770000	0.670000	0.892063313076101871423873
0.790000	0.670000	0.891438270129642496009126
0.810000	0.670000	0.890032108638537988731798
0.830000	0.670000	0.888089215746264648565500
0.850000	0.670000	0.885988403851900141461329
0.870000	0.670000	0.884069438744032320975919
0.890000	0.670000	0.882482944483558573445237
0.910000	0.670000	0.881198250918434955458736
0.930000	0.670000	0.880155245899505223050596
0.950000	0.670000	0.879359631878853020836573
0.970000	0.670000	0.878826505304587279887585
0.990000	0.670000	0.878544811374344924992386

-0.990000	0.690000	0.884546376495185970867396
-0.970000	0.690000	0.884824048366991577907470
-0.950000	0.690000	0.885357412678756783286360
-0.930000	0.690000	0.886141724581714695929691
-0.910000	0.690000	0.887161394898442923206971
-0.890000	0.690000	0.888449552772112460807818
-0.870000	0.690000	0.890066037496528572603438
-0.850000	0.690000	0.891945407674346935067433
-0.830000	0.690000	0.893813279557420958809644
-0.810000	0.690000	0.895283012625514462712317
-0.790000	0.690000	0.896036778185895887993695
-0.770000	0.690000	0.895950891103801994042044
-0.750000	0.690000	0.895104267667336750413654
-0.730000	0.690000	0.893704719124087665349521
-0.710000	0.690000	0.892004372031240500007243
-0.690000	0.690000	0.890265801107926080248944
-0.670000	0.690000	0.888817603808910061680137
-0.650000	0.690000	0.888249958836606956502635
-0.630000	0.690000	0.889866629440421497143632
-0.610000	0.690000	0.896604002899307084284430
-0.590000	0.690000	0.914582150935841609040722
-0.570000	0.690000	0.954449687212761577193021
-0.550000	0.690000	1.027551357182271862811263
-0.530000	0.690000	1.118390017637905131664411
-0.510000	0.690000	1.178958060154550624432090
-0.490000	0.690000	1.204223085236154844324119
-0.470000	0.690000	1.212009414591862510590659
-0.450000	0.690000	1.213557004666943717197114
-0.430000	0.690000	1.213155902103624450560915
-0.410000	0.690000	1.212189080463797141717919
-0.390000	0.690000	1.211311055809493275603472
-0.370000	0.690000	1.211033780525380576520433
-0.350000	0.690000	1.211471247107960280686711
-0.330000	0.690000	1.212201374408485410327785
-0.310000	0.690000	1.212683318352324901567840
-0.290000	0.690000	1.212742739645275458215679
-0.270000	0.690000	1.212648541690322101516131
-0.250000	0.690000	1.212942391515817952551970
-0.230000	0.690000	1.214118733781502479374126
-0.210000	0.690000	1.216145496918887847215274
-0.190000	0.690000	1.218293680977723392189205
-0.170000	0.690000	1.219693421498261765023585
-0.150000	0.690000	1.220161748705671955761431
-0.130000	0.690000	1.220343607558979304172908
-0.110000	0.690000	1.220898219815034435598022
-0.090000	0.690000	1.221793914036502393116734
-0.070000	0.690000	1.222620268582080393926503
-0.050000	0.690000	1.223196078327944302799324
-0.030000	0.690000	1.223537059663504900086650
-0.010000	0.690000	1.223681232676203434195372
0.010000	0.690000	1.223681232676203434195372
0.030000	0.690000	1.223537059663505122131255
0.050000	0.690000	1.223196078327944524843929
0.070000	0.690000	1.222620268582080393926503
0.090000	0.690000	1.221793914036502615161339
0.110000	0.690000	1.220898219815034435598022
0.130000	0.690000	1.220343607558979304172908
0.150000	0.690000	1.220161748705671733716827
0.170000	0.690000	1.219693421498261765023585
0.190000	0.690000	1.218293680977723614233810
0.210000	0.690000	1.216145496918888069259879
0.230000	0.690000	1.214118733781502479374126
0.250000	0.690000	1.212942391515817952551970
0.270000	0.690000	1.212648541690322323560736
0.290000	0.690000	1.212742739645275680260283
0.310000	0.690000	1.212683318352324901567840
0.330000	0.690000	1.212201374408485410327785
0.350000	0.690000	1.211471247107960280686711
0.370000	0.690000	1.211033780525380798565038
0.390000	0.690000	1.211311055809493275603472
0.410000	0.690000	1.212189080463796919673314
0.430000	0.690000	1.213155902103624450560915
0.450000	0.690000	1.213557004666943717197114
0.470000	0.690000	1.212009414591862288546054
0.490000	0.690000	1.204223085236155066368724
0.510000	0.690000	1.178958060154550624432090
0.530000	0.690000	1.118390017637904909619806
0.550000	0.690000	1.027551357182271862811263
0.570000	0.690000	0.954449687212761355148416
0.590000	0.690000	0.914582150935841720063024
0.610000	0.690000	0.896604002899307084284430
0.630000	0.690000	0.889866629440421497143632
0.650000	0.690000	0.888249958836607067524938
0.670000	0.690000	0.888817603808910061680137
0.690000	0.690000	0.890265801107926080248944
0.710000	0.690000	0.892004372031240500007243
0.730000	0.690000	0.893704719124087554327218
0.750000	0.690000	0.895104267667336639391351
0.770000	0.690000	0.895950891103801883019742
0.790000	0.690000	0.896036778185895776971392
0.810000	0.690000	0.895283012625514240667712
0.830000	0.690000	0.893813279557420625742736
0.850000	0.690000	0.891945407674346713022828
0.870000	0.690000	0.890066037496528350558833
0.890000	0.690000	0.888449552772112349785516
0.910000	0.690000	0.887161394898442923206971
0.930000	0.690000	0.886141724581714695929691
0.950000	0.690000	0.885357412678756783286360
0.970000	0.690000	0.884824048366991466885167
0.990000	0.690000	0.884546376495185970867396

-0.990000	0.710000	0.890791775583215650335944
-0.970000	0.710000	0.891069155869861573293633
-0.950000	0.710000	0.891599547793817781560222
-0.930000	0.710000	0.892365502779454589088459
-0.910000	0.710000	0.893376328121798901626960
-0.890000	0.710000	0.894692822238284279912079
-0.870000	0.710000	0.896314637745006304037076
-0.850000	0.710000	0.898047642853573080401475
-0.830000	0.710000	0.899528355547969726835333
-0.810000	0.710000	0.900391420573054657161549
-0.790000	0.710000	0.900428992716536424900653
-0.770000	0.710000	0.899644625408624332152385
-0.750000	0.710000	0.898199079457545401794505
-0.730000	0.710000	0.896314158387859327703495
-0.710000	0.710000	0.894195325794436501887219
-0.690000	0.710000	0.892004372031240500007243
-0.670000	0.710000	0.889885753683457458862449
-0.650000	0.710000	0.888052074158334203701770
-0.630000	0.710000	0.886963683114741607838027
-0.610000	0.710000	0.887695500913691648570136
-0.590000	0.710000	0.892647869494088030961620
-0.570000	0.710000	0.906725381985081679836469
-0.550000	0.710000	0.938479906667602059577860
-0.530000	0.710000	0.998461223316926771431667
-0.510000	0.710000	1.083226725564498726939178
-0.490000	0.710000	1.152812859978874504562896
-0.470000	0.710000	1.188041708309552024758204
-0.450000	0.710000	1.200946259667001969617672
-0.430000	0.710000	1.204121304246117851732834
-0.410000	0.710000	1.203710243350957664887346
-0.390000	0.710000	1.202260617543955634189956
-0.370000	0.710000	1.200988950351899564594760
-0.350000	0.710000	1.200445227691291361082904
-0.330000	0.710000	1.200533002221180201019024
-0.310000	0.710000	1.200758419277770272515227
-0.290000	0.710000	1.200724898086946046404933
-0.270000	0.710000	1.200428191376831987824403
-0.250000	0.710000	1.200241749757569476031449
-0.230000	0.710000	1.200686813416288689637668
-0.210000	0.710000	1.202000946106189349649185
-0.190000	0.710000	1.203789855623456084288136
-0.170000	0.710000	1.205237633554617326936409
-0.150000	0.710000	1.205823499066320803052577
-0.130000	0.710000	1.205791893779473156200766
-0.110000	0.710000	1.205767505182514076622624
-0.090000	0.710000	1.206004381235614708600679
-0.070000	0.710000	1.206279707414043445012908
-0.050000	0.710000	1.206356428361244015334819
-0.030000	0.710000	1.206246576321426733358066
-0.010000	0.710000	1.206110769772563928725617
0.010000	0.710000	1.206110769772563928725617
0.030000	0.710000	1.206246576321426733358066
0.050000	0.710000	1.206356428361244015334819
0.070000	0.710000	1.206279707414043445012908
0.090000	0.710000	1.206004381235614708600679
0.110000	0.710000	1.205767505182514076622624
0.130000	0.710000	1.205791893779473156200766
0.150000	0.710000	1.205823499066320581007972
0.170000	0.710000	1.205237633554617326936409
0.190000	0.710000	1.203789855623456306332741
0.210000	0.710000	1.202000946106189571693790
0.230000	0.710000	1.200686813416288911682273
0.250000	0.710000	1.200241749757569476031449
0.270000	0.710000	1.200428191376831543735193
0.290000	0.710000	1.200724898086945824360328
0.310000	0.710000	1.200758419277770272515227
0.330000	0.710000	1.200533002221180423063629
0.350000	0.710000	1.200445227691291361082904
0.370000	0.710000	1.200988950351899564594760
0.390000	0.710000	1.202260617543955412145351
0.410000	0.710000	1.203710243350957442842741
0.430000	0.710000	1.204121304246117851732834
0.450000	0.710000	1.200946259667001969617672
0.470000	0.710000	1.188041708309552024758204
0.490000	0.710000	1.152812859978874504562896
0.510000	0.710000	1.083226725564498504894573
0.530000	0.710000	0.998461223316926549387063
0.550000	0.710000	0.938479906667602059577860
0.570000	0.710000	0.906725381985081568814167
0.590000	0.710000	0.892647869494087919939318
0.610000	0.710000	0.887695500913691537547834
0.630000	0.710000	0.886963683114741607838027
0.650000	0.710000	0.888052074158334314724073
0.670000	0.710000	0.889885753683457347840147
0.690000	0.710000	0.892004372031240388984941
0.710000	0.710000	0.894195325794436390864917
0.730000	0.710000	0.896314158387859327703495
0.750000	0.710000	0.898199079457545401794505
0.770000	0.710000	0.899644625408624221130083
0.790000	0.710000	0.900428992716536313878350
0.810000	0.710000	0.900391420573054546139247
0.830000	0.710000	0.899528355547969504790728
0.850000	0.710000	0.898047642853572747334567
0.870000	0.710000	0.896314637745006415059379
0.890000	0.710000	0.894692822238284279912079
0.910000	0.710000	0.893376328121798679582355
0.930000	0.710000	0.892365502779454700110762
0.950000	0.710000	0.891599547793817559515617
0.970000	0.710000	0.891069155869861573293633
0.990000	0.710000	0.890791775583215539313642

-0.990000	0.730000	0.897283837641622894487625
-0.970000	0.730000	0.897562852858600379590825
-0.950000	0.730000	0.898081497373682036133857
-0.930000	0.730000	0.898832676169098232499266
-0.910000	0.730000	0.899861442718864923406841
-0.890000	0.730000	0.901206841527556701265667
-0.870000	0.730000	0.902753543132947422478196
-0.850000	0.730000	0.904187840567428291471685
-0.830000	0.730000	0.905122716543720673421092
-0.810000	0.730000	0.905278219603505407420130
-0.790000	0.730000	0.904579589802202210790938
-0.770000	0.730000	0.903136387761155456921358
-0.750000	0.730000	0.901150901846183849386307
-0.730000	0.730000	0.898826423796867390869636
-0.710000	0.730000	0.896314158387859327703495
-0.690000	0.730000	0.893704719124087665349521
-0.670000	0.730000	0.891052119658721220041286
-0.650000	0.730000	0.888420715671428773418938
-0.630000	0.730000	0.885961180505860257383688
-0.610000	0.730000	0.884049981983209831604142
-0.590000	0.730000	0.883561701104612073898181
-0.570000	0.730000	0.886385351218205941314920
-0.550000	0.730000	0.896266965124998704617099
-0.530000	0.730000	0.919734252244699623801694
-0.510000	0.730000	0.965778875867167818647374
-0.490000	0.730000	1.038632930481559801805247
-0.470000	0.730000	1.114061341943921812358553
-0.450000	0.730000	1.162381265015801856677058
-0.430000	0.730000	1.184537221515135518856709
-0.410000	0.730000	1.192120782215521757052556
-0.390000	0.730000	1.193314686544997504924481
-0.370000	0.730000	1.192310254798820468025156
-0.350000	0.730000	1.191082103083122678555128
-0.330000	0.730000	1.190342077231569151152257
-0.310000	0.730000	1.190014081740978335588466
-0.290000	0.730000	1.189731836419688715267284
-0.270000	0.730000	1.189276368251150461929910
-0.250000	0.730000	1.188770170013057514424304
-0.230000	0.730000	1.188613096768781796086500
-0.210000	0.730000	1.189174224400675550228357
-0.190000	0.730000	1.190393436502750201810841
-0.170000	0.730000	1.191690137829479523290388
-0.150000	0.730000	1.192403864798722734619218
-0.130000	0.730000	1.192370195064641924531657
-0.110000	0.730000	1.191963671928685242207280
-0.090000	0.730000	1.191572619074865002630759
-0.070000	0.730000	1.191251891947535002103109
-0.050000	0.730000	1.190891801904170987924658
-0.030000	0.730000	1.190507280777792553649874
-0.010000	0.730000	1.190241229244222154193267
0.010000	0.730000	1.190241229244222154193267
0.030000	0.730000	1.190507280777792331605269
0.050000	0.730000	1.190891801904171209969263
0.070000	0.730000	1.191251891947535224147714
0.090000	0.730000	1.191572619074865224675364
0.110000	0.730000	1.191963671928685242207280
0.130000	0.730000	1.192370195064641702487052
0.150000	0.730000	1.192403864798722512574614
0.170000	0.730000	1.191690137829479745334993
0.190000	0.730000	1.190393436502750201810841
0.210000	0.730000	1.189174224400675772272962
0.230000	0.730000	1.188613096768781796086500
0.250000	0.730000	1.188770170013057514424304
0.270000	0.730000	1.189276368251150239885305
0.290000	0.730000	1.189731836419688493222679
0.310000	0.730000	1.190014081740978557633071
0.330000	0.730000	1.190342077231568929107652
0.350000	0.730000	1.191082103083122678555128
0.370000	0.730000	1.192310254798820468025156
0.390000	0.730000	1.193314686544997949013691
0.410000	0.730000	1.192120782215521757052556
0.430000	0.730000	1.184537221515135740901314
0.450000	0.730000	1.162381265015801856677058
0.470000	0.730000	1.114061341943921812358553
0.490000	0.730000	1.038632930481559801805247
0.510000	0.730000	0.965778875867168040691979
0.530000	0.730000	0.919734252244699512779391
0.550000	0.730000	0.896266965124998482572494
0.570000	0.730000	0.886385351218205719270316
0.590000	0.730000	0.883561701104612073898181
0.610000	0.730000	0.884049981983209720581840
0.630000	0.730000	0.885961180505860368405990
0.650000	0.730000	0.888420715671428884441241
0.670000	0.730000	0.891052119658721109018984
0.690000	0.730000	0.893704719124087443304916
0.710000	0.730000	0.896314158387859216681193
0.730000	0.730000	0.898826423796867390869636
0.750000	0.730000	0.901150901846183849386307
0.770000	0.730000	0.903136387761155345899056
0.790000	0.730000	0.904579589802202099768635
0.810000	0.730000	0.905278219603505296397827
0.830000	0.730000	0.905122716543720673421092
0.850000	0.730000	0.904187840567428180449383
0.870000	0.730000	0.902753543132947311455894
0.890000	0.730000	0.901206841527556701265667
0.910000	0.730000	0.899861442718864923406841
0.930000	0.730000	0.898832676169098232499266
0.950000	0.730000	0.898081497373682147156160
0.970000	0.730000	0.897562852858600268568523
0.990000	0.730000	0.897283837641622894487625

-0.990000	0.750000	0.904024962742020710138036
-0.970000	0.750000	0.904299648012596546386987
-0.950000	0.750000	0.904804154140914529413919
-0.930000	0.750000	0.905562287348177008539096
-0.910000	0.750000	0.906627391371438773326474
-0.890000	0.750000	0.907950246702385221908571
-0.870000	0.750000	0.909281695514984722450436
-0.850000	0.750000	0.910241533298410621100061
-0.830000	0.750000	0.910493997842356628247273
-0.810000	0.750000	0.909886354614575787458364
-0.790000	0.750000	0.908467574243541409195757
-0.770000	0.750000	0.906411905179600463355882
-0.750000	0.750000	0.903919956776244593044112
-0.730000	0.750000	0.901150901846183738364005
-0.710000	0.750000	0.898199079457545401794505
-0.690000	0.750000	0.895104267667336528369049
-0.670000	0.750000	0.891878936692998558477541
-0.650000	0.750000	0.888539761801173666455611
-0.630000	0.750000	0.885143165975925905186728
-0.610000	0.750000	0.881837574844284266539773
-0.590000	0.750000	0.878958397960443504892680
-0.570000	0.750000	0.877214344647567756396711
-0.550000	0.750000	0.878032106090940289711000
-0.530000	0.750000	0.884122510842087261373479
-0.510000	0.750000	0.900183194796112640112540
-0.490000	0.750000	0.933206515095069244480896
-0.470000	0.750000	0.990195493233187562509556
-0.450000	0.750000	1.063112102799929736818285
-0.430000	0.750000	1.123837140283119317984983
-0.410000	0.750000	1.159511132473585837132646
-0.390000	0.750000	1.175787277756771942449632
-0.370000	0.750000	1.181462502665667324563969
-0.350000	0.750000	1.182475328573332484793923
-0.330000	0.750000	1.181941024194819611636831
-0.310000	0.750000	1.181139533706661026712936
-0.290000	0.750000	1.180343483553317307510611
-0.270000	0.750000	1.179475771923298221821597
-0.250000	0.750000	1.178535583250735374605256
-0.230000	0.750000	1.177756531568429076983762
-0.210000	0.750000	1.177494189481351094528350
-0.190000	0.750000	1.177914844903928059949294
-0.170000	0.750000	1.178746042535670168760475
-0.150000	0.750000	1.179410781973954325252407
-0.130000	0.750000	1.179486418488437049489903
-0.110000	0.750000	1.179009843842234062094576
-0.090000	0.750000	1.178291857594636393713472
-0.070000	0.750000	1.177567653024345961654262
-0.050000	0.750000	1.176913508872616587197513
-0.030000	0.750000	1.176388372825460715276336
-0.010000	0.750000	1.176082279629498072992533
0.010000	0.750000	1.176082279629497850947928
0.030000	0.750000	1.176388372825460715276336
0.050000	0.750000	1.176913508872616809242118
0.070000	0.750000	1.177567653024346183698867
0.090000	0.750000	1.178291857594636393713472
0.110000	0.750000	1.179009843842233840049971
0.130000	0.750000	1.179486418488436827445298
0.150000	0.750000	1.179410781973954325252407
0.170000	0.750000	1.178746042535670168760475
0.190000	0.750000	1.177914844903928059949294
0.210000	0.750000	1.177494189481351094528350
0.230000	0.750000	1.177756531568429299028367
0.250000	0.750000	1.178535583250735596649861
0.270000	0.750000	1.179475771923298443866202
0.290000	0.750000	1.180343483553317307510611
0.310000	0.750000	1.181139533706661248757541
0.330000	0.750000	1.181941024194819389592226
0.350000	0.750000	1.182475328573332706838528
0.370000	0.750000	1.181462502665667546608574
0.390000	0.750000	1.175787277756772164494237
0.410000	0.750000	1.159511132473586281221856
0.430000	0.750000	1.123837140283119317984983
0.450000	0.750000	1.063112102799929514773680
0.470000	0.750000	0.990195493233187451487254
0.490000	0.750000	0.933206515095069244480896
0.510000	0.750000	0.900183194796112529090237
0.530000	0.750000	0.884122510842087261373479
0.550000	0.750000	0.878032106090940178688697
0.570000	0.750000	0.877214344647567645374409
0.590000	0.750000	0.878958397960443504892680
0.610000	0.750000	0.881837574844284266539773
0.630000	0.750000	0.885143165975926016209030
0.650000	0.750000	0.888539761801173777477914
0.670000	0.750000	0.891878936692998558477541
0.690000	0.750000	0.895104267667336417346746
0.710000	0.750000	0.898199079457545290772202
0.730000	0.750000	0.901150901846183738364005
0.750000	0.750000	0.903919956776244482021809
0.770000	0.750000	0.906411905179600463355882
0.790000	0.750000	0.908467574243541409195757
0.810000	0.750000	0.909886354614575565413759
0.830000	0.750000	0.910493997842356406202668
0.850000	0.750000	0.910241533298410621100061
0.870000	0.750000	0.909281695514984611428133
0.890000	0.750000	0.907950246702385110886269
0.910000	0.750000	0.906627391371438773326474
0.930000	0.750000	0.905562287348177119561399
0.950000	0.750000	0.904804154140914862480827
0.970000	0.750000	0.904299648012596435364685
0.990000	0.750000	0.904024962742020710138036

-0.990000	0.770000	0.911015787988525560514574
-0.970000	0.770000	0.911276598554589645218016
-0.950000	0.770000	0.911779965860764152196793
-0.930000	0.770000	0.912572071298891507318274
-0.910000	0.770000	0.913649976885686054828284
-0.890000	0.770000	0.914831396841491617522024
-0.870000	0.770000	0.915764640728643830591693
-0.850000	0.770000	0.916081564781660917518025
-0.830000	0.770000	0.915557492396380512289511
-0.810000	0.770000	0.914173412384110983808228
-0.790000	0.770000	0.912065161813640168375628
-0.770000	0.770000	0.909423063043720780740387
-0.750000	0.770000	0.906411905179600463355882
-0.730000	0.770000	0.903136387761155456921358
-0.710000	0.770000	0.899644625408624332152385
-0.690000	0.770000	0.895950891103801883019742
-0.670000	0.770000	0.892063313076101760401571
-0.650000	0.770000	0.888004426742685648576980
-0.630000	0.770000	0.883826622492607461012426
-0.610000	0.770000	0.879626987123194203910259
-0.590000	0.770000	0.875572923965826976910876
-0.570000	0.770000	0.871960222508604942959209
-0.550000	0.770000	0.869328138375561443318418
-0.530000	0.770000	0.868681147207643888918938
-0.510000	0.770000	0.871855685851629313987132
-0.490000	0.770000	0.882002177538225073938349
-0.470000	0.770000	0.904032290055668541484124
-0.450000	0.770000	0.944373471718158774557139
-0.430000	0.770000	1.005107792628174179228040
-0.410000	0.770000	1.070589342244251618296857
-0.390000	0.770000	1.120542287557056315705495
-0.370000	0.770000	1.150037074535229741911735
-0.350000	0.770000	1.164467569493063514585174
-0.330000	0.770000	1.170376884967965658290723
-0.310000	0.770000	1.172164201705472530434804
-0.290000	0.770000	1.172124737082293588485982
-0.270000	0.770000	1.171246578023084516928520
-0.250000	0.770000	1.169951090424416806357044
-0.230000	0.770000	1.168545609460176493143990
-0.210000	0.770000	1.167389957026541802420638
-0.190000	0.770000	1.166787375379348734583118
-0.170000	0.770000	1.166756854679902533078462
-0.150000	0.770000	1.166968042880353273460514
-0.130000	0.770000	1.166979455825870815033340
-0.110000	0.770000	1.166577999242557561743183
-0.090000	0.770000	1.165863148763267576057956
-0.070000	0.770000	1.165057837328573153712341
-0.050000	0.770000	1.164332860440353556441551
-0.030000	0.770000	1.163793585376295958155879
-0.010000	0.770000	1.163502353096047770009136
0.010000	0.770000	1.163502353096047770009136
0.030000	0.770000	1.163793585376295958155879
0.050000	0.770000	1.164332860440353778486156
0.070000	0.770000	1.165057837328573153712341
0.090000	0.770000	1.165863148763267798102561
0.110000	0.770000	1.166577999242557561743183
0.130000	0.770000	1.166979455825870815033340
0.150000	0.770000	1.166968042880353495505119
0.170000	0.770000	1.166756854679902533078462
0.190000	0.770000	1.166787375379348956627723
0.210000	0.770000	1.167389957026541802420638
0.230000	0.770000	1.168545609460176715188595
0.250000	0.770000	1.169951090424416806357044
0.270000	0.770000	1.171246578023084516928520
0.290000	0.770000	1.172124737082293588485982
0.310000	0.770000	1.172164201705472530434804
0.330000	0.770000	1.170376884967965658290723
0.350000	0.770000	1.164467569493063292540569
0.370000	0.770000	1.150037074535229741911735
0.390000	0.770000	1.120542287557056315705495
0.410000	0.770000	1.070589342244252062386067
0.430000	0.770000	1.005107792628174179228040
0.450000	0.770000	0.944373471718158774557139
0.470000	0.770000	0.904032290055668652506426
0.490000	0.770000	0.882002177538225184960652
0.510000	0.770000	0.871855685851629425009435
0.530000	0.770000	0.868681147207643888918938
0.550000	0.770000	0.869328138375561332296115
0.570000	0.770000	0.871960222508604831936907
0.590000	0.770000	0.875572923965826865888573
0.610000	0.770000	0.879626987123194203910259
0.630000	0.770000	0.883826622492607572034728
0.650000	0.770000	0.888004426742685759599283
0.670000	0.770000	0.892063313076101982446175
0.690000	0.770000	0.895950891103801771997439
0.710000	0.770000	0.899644625408624221130083
0.730000	0.770000	0.903136387761155345899056
0.750000	0.770000	0.906411905179600463355882
0.770000	0.770000	0.909423063043720558695782
0.790000	0.770000	0.912065161813640057353325
0.810000	0.770000	0.914173412384110872785925
0.830000	0.770000	0.915557492396380512289511
0.850000	0.770000	0.916081564781660917518025
0.870000	0.770000	0.915764640728643830591693
0.890000	0.770000	0.914831396841491395477419
0.910000	0.770000	0.913649976885685943805981
0.930000	0.770000	0.912572071298891507318274
0.950000	0.770000	0.911779965860764152196793
0.970000	0.770000	0.911276598554589423173411
0.990000	0.770000	0.911015787988525560514574

-0.990000	0.790000	0.918251839781472845025689
-0.970000	0.790000	0.918504450140626871323946
-0.950000	0.790000	0.919031969588750663469057
-0.930000	0.790000	0.919856767157590460293193
-0.910000	0.790000	0.920853014009311521270718
-0.890000	0.790000	0.921711482835133266711125
-0.870000	0.790000	0.922052046391150570414652
-0.850000	0.790000	0.921592554129964658393703
-0.830000	0.790000	0.920244290235193718174855
-0.810000	0.790000	0.918093405439333820616810
-0.790000	0.790000	0.915311781786932954219083
-0.770000	0.790000	0.912065161813640168375628
-0.750000	0.790000	0.908467574243541409195757
-0.730000	0.790000	0.904579589802202210790938
-0.710000	0.790000	0.900428992716536202856048
-0.690000	0.790000	0.896036778185895887993695
-0.670000	0.790000	0.891438270129642607031428
-0.650000	0.790000	0.886690774588077434970046
-0.630000	0.790000	0.881873575000456044747921
-0.610000	0.790000	0.877084136497952804312206
-0.590000	0.790000	0.872436652415370383906179
-0.570000	0.790000	0.868075629195514175684423
-0.550000	0.790000	0.864210982343180056375331
-0.530000	0.790000	0.861198419580688323549111
-0.510000	0.790000	0.859680465660248804837806
-0.490000	0.790000	0.860801314535166395280896
-0.470000	0.790000	0.866520729516904841815972
-0.450000	0.790000	0.879981491280838468149739
-0.430000	0.790000	0.905744044506203715982906
-0.410000	0.790000	0.948937923544044825696631
-0.390000	0.790000	1.006530649519074449571576
-0.370000	0.790000	1.063732170791974462886742
-0.350000	0.790000	1.107392396571716508546501
-0.330000	0.790000	1.134966869103912312510829
-0.310000	0.790000	1.150204604995897383901138
-0.290000	0.790000	1.157696825327503953317887
-0.270000	0.790000	1.160744132877910894663387
-0.250000	0.790000	1.161312216903021887759451
-0.230000	0.790000	1.160551665154662792645013
-0.210000	0.790000	1.159240427838466702681330
-0.190000	0.790000	1.157957030856295421727964
-0.170000	0.790000	1.157042758495901768611702
-0.150000	0.790000	1.156514820935281795399874
-0.130000	0.790000	1.156138220113294368118773
-0.110000	0.790000	1.155665217377937814546840
-0.090000	0.790000	1.155026378096847938792280
-0.070000	0.790000	1.154317153810949792003271
-0.050000	0.790000	1.153674701297549232137385
-0.030000	0.790000	1.153202174162815785152247
-0.010000	0.790000	1.152952262924297199830903
0.010000	0.790000	1.152952262924297421875508
0.030000	0.790000	1.153202174162815785152247
0.050000	0.790000	1.153674701297549454181990
0.070000	0.790000	1.154317153810949792003271
0.090000	0.790000	1.155026378096847716747675
0.110000	0.790000	1.155665217377937592502235
0.130000	0.790000	1.156138220113294590163378
0.150000	0.790000	1.156514820935282017444479
0.170000	0.790000	1.157042758495901768611702
0.190000	0.790000	1.157957030856295421727964
0.210000	0.790000	1.159240427838466480636725
0.230000	0.790000	1.160551665154662792645013
0.250000	0.790000	1.161312216903021665714846
0.270000	0.790000	1.160744132877910894663387
0.290000	0.790000	1.157696825327503731273282
0.310000	0.790000	1.150204604995897605945743
0.330000	0.790000	1.134966869103912312510829
0.350000	0.790000	1.107392396571716508546501
0.370000	0.790000	1.063732170791974462886742
0.390000	0.790000	1.006530649519074671616181
0.410000	0.790000	0.948937923544045158763538
0.430000	0.790000	0.905744044506203938027511
0.450000	0.790000	0.879981491280838357127436
0.470000	0.790000	0.866520729516904841815972
0.490000	0.790000	0.860801314535166395280896
0.510000	0.790000	0.859680465660248804837806
0.530000	0.790000	0.861198419580688212526809
0.550000	0.790000	0.864210982343179945353029
0.570000	0.790000	0.868075629195514175684423
0.590000	0.790000	0.872436652415370383906179
0.610000	0.790000	0.877084136497952804312206
0.630000	0.790000	0.881873575000456044747921
0.650000	0.790000	0.886690774588077434970046
0.670000	0.790000	0.891438270129642496009126
0.690000	0.790000	0.896036778185895776971392
0.710000	0.790000	0.900428992716536313878350
0.730000	0.790000	0.904579589802202210790938
0.750000	0.790000	0.908467574243541298173454
0.770000	0.790000	0.912065161813640057353325
0.790000	0.790000	0.915311781786932954219083
0.810000	0.790000	0.918093405439333709594507
0.830000	0.790000	0.920244290235193718174855
0.850000	0.790000	0.921592554129964658393703
0.870000	0.790000	0.922052046391150459392350
0.890000	0.790000	0.921711482835133044666520
0.910000	0.790000	0.920853014009311521270718
0.930000	0.790000	0.919856767157590349270890
0.950000	0.790000	0.919031969588750552446754
0.970000	0.790000	0.918504450140626538257038
0.990000	0.790000	0.918251839781472734003387

-0.990000	0.810000	0.925731097419334680864722
-0.970000	0.810000	0.926004339343611149182323
-0.950000	0.810000	0.926568756669596482744566
-0.930000	0.810000	0.927357635717917627715678
-0.910000	0.810000	0.928102544876518220640094
-0.890000	0.810000	0.928424169754202610604921
-0.870000	0.810000	0.927999856370309239572691
-0.850000	0.810000	0.926677730028694246477983
-0.830000	0.810000	0.924487932921547406195373
-0.810000	0.810000	0.921572428926960229844667
-0.790000	0.810000	0.918093405439333820616810
-0.770000	0.810000	0.914173412384111094830530
-0.750000	0.810000	0.909886354614575787458364
-0.730000	0.810000	0.905278219603505407420130
-0.710000	0.810000	0.900391420573054657161549
-0.690000	0.810000	0.895283012625514573734620
-0.670000	0.810000	0.890032108638538099754101
-0.650000	0.810000	0.884732709138476458576861
-0.630000	0.810000	0.879483108055087448029496
-0.610000	0.810000	0.874374581869675981948831
-0.590000	0.810000	0.869483774897510275359025
-0.570000	0.810000	0.864877105024337455851935
-0.550000	0.810000	0.860626077308390913245262
-0.530000	0.810000	0.856841376955836286910539
-0.510000	0.810000	0.853725824515323639118947
-0.490000	0.810000	0.851652646142925795480494
-0.470000	0.810000	0.851300336043535943453264
-0.450000	0.810000	0.853833152033671494152145
-0.430000	0.810000	0.861121140360844972150289
-0.410000	0.810000	0.875989165862746999025035
-0.390000	0.810000	0.902245043381792899417349
-0.370000	0.810000	0.943073304541468204753585
-0.350000	0.810000	0.993981598487170714406602
-0.330000	0.810000	1.044097757953384109086414
-0.310000	0.810000	1.084577630627756805736794
-0.290000	0.810000	1.112818337011780123191329
-0.270000	0.810000	1.130584012828579121290318
-0.250000	0.810000	1.140790119772410848852928
-0.230000	0.810000	1.146014858525956192636386
-0.210000	0.810000	1.148176371493197400752706
-0.190000	0.810000	1.148654842458930014359453
-0.170000	0.810000	1.148402047838720907435572
-0.150000	0.810000	1.147969173369202788848042
-0.130000	0.810000	1.147548287008415712762144
-0.110000	0.810000	1.147121337812323726979002
-0.090000	0.810000	1.146645279575969400553959
-0.070000	0.810000	1.146143534026392352132007
-0.050000	0.810000	1.145684475752377640134227
-0.030000	0.810000	1.145336173874653029614024
-0.010000	0.810000	1.145146146062199665749404
0.010000	0.810000	1.145146146062199665749404
0.030000	0.810000	1.145336173874653251658629
0.050000	0.810000	1.145684475752378084223437
0.070000	0.810000	1.146143534026392796221216
0.090000	0.810000	1.146645279575969178509354
0.110000	0.810000	1.147121337812323949023607
0.130000	0.810000	1.147548287008415934806749
0.150000	0.810000	1.147969173369202566803438
0.170000	0.810000	1.148402047838720685390967
0.190000	0.810000	1.148654842458929792314848
0.210000	0.810000	1.148176371493197178708101
0.230000	0.810000	1.146014858525955970591781
0.250000	0.810000	1.140790119772410848852928
0.270000	0.810000	1.130584012828578899245713
0.290000	0.810000	1.112818337011780123191329
0.310000	0.810000	1.084577630627756805736794
0.330000	0.810000	1.044097757953383887041809
0.350000	0.810000	0.993981598487170936451207
0.370000	0.810000	0.943073304541468315775887
0.390000	0.810000	0.902245043381793121461953
0.410000	0.810000	0.875989165862746888002732
0.430000	0.810000	0.861121140360844972150289
0.450000	0.810000	0.853833152033671272107540
0.470000	0.810000	0.851300336043535832430962
0.490000	0.810000	0.851652646142925573435889
0.510000	0.810000	0.853725824515323528096644
0.530000	0.810000	0.856841376955836175888237
0.550000	0.810000	0.860626077308390691200657
0.570000	0.810000	0.864877105024337344829632
0.590000	0.810000	0.869483774897510386381327
0.610000	0.810000	0.874374581869675870926528
0.630000	0.810000	0.879483108055087448029496
0.650000	0.810000	0.884732709138476458576861
0.670000	0.810000	0.890032108638538099754101
0.690000	0.810000	0.895283012625514351690015
0.710000	0.810000	0.900391420573054657161549
0.730000	0.810000	0.905278219603505407420130
0.750000	0.810000	0.909886354614575787458364
0.770000	0.810000	0.914173412384110872785925
0.790000	0.810000	0.918093405439333709594507
0.810000	0.810000	0.921572428926960340866970
0.830000	0.810000	0.924487932921547406195373
0.850000	0.810000	0.926677730028694246477983
0.870000	0.810000	0.927999856370309239572691
0.890000	0.810000	0.928424169754202610604921
0.910000	0.810000	0.928102544876518220640094
0.930000	0.810000	0.927357635717917627715678
0.950000	0.810000	0.926568756669596482744566
0.970000	0.810000	0.926004339343611038160020
0.990000	0.810000	0.925731097419334569842420

-0.990000	0.830000	0.933470957237441889553509
-0.970000	0.830000	0.933788805872714289257885
-0.950000	0.830000	0.934349044430091146828943
-0.930000	0.830000	0.934944846117178096633893
-0.910000	0.830000	0.935213258666046320932708
-0.890000	0.830000	0.934793072659732326989968
-0.870000	0.830000	0.933477332799750092462432
-0.850000	0.830000	0.931244330968077349552914
-0.830000	0.830000	0.928198215039417240390662
-0.810000	0.830000	0.924487932921547517217675
-0.790000	0.830000	0.920244290235193718174855
-0.770000	0.830000	0.915557492396380512289511
-0.750000	0.830000	0.910493997842356628247273
-0.730000	0.830000	0.905122716543720673421092
-0.710000	0.830000	0.899528355547969615813031
-0.690000	0.830000	0.893813279557420625742736
-0.670000	0.830000	0.888089215746264648565500
-0.650000	0.830000	0.882461039157361959439640
-0.630000	0.830000	0.877014112509453713784069
-0.610000	0.830000	0.871806806950555124302582
-0.590000	0.830000	0.866869734514565060123914
-0.570000	0.830000	0.862215670446451198927207
-0.550000	0.830000	0.857853128947357990163880
-0.530000	0.830000	0.853805656869849216583646
-0.510000	0.830000	0.850129816270195681759958
-0.490000	0.830000	0.846940874338539928523062
-0.470000	0.830000	0.844465226395750390153694
-0.450000	0.830000	0.843104337278553273016257
-0.430000	0.830000	0.843518099308991020635062
-0.410000	0.830000	0.846736043958023598676732
-0.390000	0.830000	0.854300792943127551559712
-0.370000	0.830000	0.868427216959935410756088
-0.350000	0.830000	0.891908361081524381219765
-0.330000	0.830000	0.926559721205658215481549
-0.310000	0.830000	0.969106841890339465450666
-0.290000	0.830000	1.012438729492211031413262
-0.270000	0.830000	1.050478832422679698055390
-0.250000	0.830000	1.080065086570275445509992
-0.230000	0.830000	1.101155124283890174297085
-0.210000	0.830000	1.115205813979974980298948
-0.190000	0.830000	1.124074984169942004186282
-0.170000	0.830000	1.129470490005801242006100
-0.150000	0.830000	1.132713535478972577408285
-0.130000	0.830000	1.134689172415124236437123
-0.110000	0.830000	1.135906707528739012502683
-0.090000	0.830000	1.136638538726500335940273
-0.070000	0.830000	1.137049335479469291954047
-0.050000	0.830000	1.137248197125126702999864
-0.030000	0.830000	1.137319420561256455570742
-0.010000	0.830000	1.137329142168074680441237
0.010000	0.830000	1.137329142168074680441237
0.030000	0.830000	1.137319420561256899659952
0.050000	0.830000	1.137248197125126925044469
0.070000	0.830000	1.137049335479469736043256
0.090000	0.830000	1.136638538726500335940273
0.110000	0.830000	1.135906707528739012502683
0.130000	0.830000	1.134689172415124680526333
0.150000	0.830000	1.132713535478972577408285
0.170000	0.830000	1.129470490005801242006100
0.190000	0.830000	1.124074984169942004186282
0.210000	0.830000	1.115205813979974980298948
0.230000	0.830000	1.101155124283889952252480
0.250000	0.830000	1.080065086570275445509992
0.270000	0.830000	1.050478832422679698055390
0.290000	0.830000	1.012438729492211031413262
0.310000	0.830000	0.969106841890339354428363
0.330000	0.830000	0.926559721205657993436944
0.350000	0.830000	0.891908361081524381219765
0.370000	0.830000	0.868427216959935632800693
0.390000	0.830000	0.854300792943127773604317
0.410000	0.830000	0.846736043958023820721337
0.430000	0.830000	0.843518099308991020635062
0.450000	0.830000	0.843104337278553161993955
0.470000	0.830000	0.844465226395750168109089
0.490000	0.830000	0.846940874338539817500759
0.510000	0.830000	0.850129816270195459715353
0.530000	0.830000	0.853805656869849216583646
0.550000	0.830000	0.857853128947358101186182
0.570000	0.830000	0.862215670446451198927207
0.590000	0.830000	0.866869734514565060123914
0.610000	0.830000	0.871806806950555124302582
0.630000	0.830000	0.877014112509453824806371
0.650000	0.830000	0.882461039157362070461943
0.670000	0.830000	0.888089215746264759587802
0.690000	0.830000	0.893813279557420514720434
0.710000	0.830000	0.899528355547969615813031
0.730000	0.830000	0.905122716543720673421092
0.750000	0.830000	0.910493997842356628247273
0.770000	0.830000	0.915557492396380512289511
0.790000	0.830000	0.920244290235193829197158
0.810000	0.830000	0.924487932921547406195373
0.830000	0.830000	0.928198215039417129368360
0.850000	0.830000	0.931244330968077127508309
0.870000	0.830000	0.933477332799750092462432
0.890000	0.830000	0.934793072659732438012270
0.910000	0.830000	0.935213258666046320932708
0.930000	0.830000	0.934944846117178207656195
0.950000	0.830000	0.934349044430091035806640
0.970000	0.830000	0.933788805872714289257885
0.990000	0.830000	0.933470957237441778531206

-0.990000	0.850000	0.941505438613615575071947
-0.970000	0.850000	0.941830151573141205467721
-0.950000	0.850000	0.942253877531977312997924
-0.930000	0.850000	0.942428787976530402126230
-0.910000	0.850000	0.941980952566406903869733
-0.890000	0.850000	0.940650757401813364388943
-0.870000	0.850000	0.938361529842857700067782
-0.850000	0.850000	0.935182599978857442835078
-0.830000	0.850000	0.931244330968077238530611
-0.810000	0.850000	0.926677730028694246477983
-0.790000	0.850000	0.921592554129964658393703
-0.770000	0.850000	0.916081564781660917518025
-0.750000	0.850000	0.910241533298410732122363
-0.730000	0.850000	0.904187840567428180449383
-0.710000	0.850000	0.898047642853572969379172
-0.690000	0.850000	0.891945407674346713022828
-0.670000	0.850000	0.885988403851900030439026
-0.650000	0.850000	0.880252633126437755706206
-0.630000	0.850000	0.874779657425070467091643
-0.610000	0.850000	0.869581829381997795103132
-0.590000	0.850000	0.864651757275513910272480
-0.570000	0.850000	0.859977294132483360833419
-0.550000	0.850000	0.855551588368111182170139
-0.530000	0.850000	0.851380873334634413751587
-0.510000	0.850000	0.847483272477420945811843
-0.490000	0.850000	0.843895726187293249154209
-0.470000	0.850000	0.840693868681221201377696
-0.450000	0.850000	0.838012013762261753768712
-0.430000	0.850000	0.836069295035931081550018
-0.410000	0.850000	0.835209179313004090872141
-0.390000	0.850000	0.835958697944995332562712
-0.370000	0.850000	0.839092167921083542658778
-0.350000	0.850000	0.845703227885093111737547
-0.330000	0.850000	0.857271413166962759078160
-0.310000	0.850000	0.875560365134019358279716
-0.290000	0.850000	0.901805730474059208390258
-0.270000	0.850000	0.934511478668196837737980
-0.250000	0.850000	0.969729542604087391133305
-0.230000	0.850000	1.003337726698909637690349
-0.210000	0.850000	1.032482522556594561891075
-0.190000	0.850000	1.055901208312965744440248
-0.170000	0.850000	1.073760485287327703929350
-0.150000	0.850000	1.086945439436024951618265
-0.130000	0.850000	1.096525204794467800439861
-0.110000	0.850000	1.103438414780745002730100
-0.090000	0.850000	1.108391712581204835430526
-0.070000	0.850000	1.111878440259719047489284
-0.050000	0.850000	1.114233071952211329147531
-0.030000	0.850000	1.115674266744227871583917
-0.010000	0.850000	1.116350338229215033436503
0.010000	0.850000	1.116350338229215033436503
0.030000	0.850000	1.115674266744228093628521
0.050000	0.850000	1.114233071952211551192136
0.070000	0.850000	1.111878440259719491578494
0.090000	0.850000	1.108391712581205057475131
0.110000	0.850000	1.103438414780745224774705
0.130000	0.850000	1.096525204794467800439861
0.150000	0.850000	1.086945439436024729573660
0.170000	0.850000	1.073760485287327925973955
0.190000	0.850000	1.055901208312965744440248
0.210000	0.850000	1.032482522556594561891075
0.230000	0.850000	1.003337726698909415645744
0.250000	0.850000	0.969729542604087280111003
0.270000	0.850000	0.934511478668196615693375
0.290000	0.850000	0.901805730474059319412561
0.310000	0.850000	0.875560365134019358279716
0.330000	0.850000	0.857271413166962759078160
0.350000	0.850000	0.845703227885093222759849
0.370000	0.850000	0.839092167921083653681080
0.390000	0.850000	0.835958697944995554607317
0.410000	0.850000	0.835209179313004201894444
0.430000	0.850000	0.836069295035930970527716
0.450000	0.850000	0.838012013762261753768712
0.470000	0.850000	0.840693868681221090355393
0.490000	0.850000	0.843895726187293138131906
0.510000	0.850000	0.847483272477420834789541
0.530000	0.850000	0.851380873334634524773890
0.550000	0.850000	0.855551588368111071147837
0.570000	0.850000	0.859977294132483249811116
0.590000	0.850000	0.864651757275514021294782
0.610000	0.850000	0.869581829381997795103132
0.630000	0.850000	0.874779657425070578113946
0.650000	0.850000	0.880252633126437977750811
0.670000	0.850000	0.885988403851900141461329
0.690000	0.850000	0.891945407674346602000526
0.710000	0.850000	0.898047642853572858356870
0.730000	0.850000	0.904187840567428180449383
0.750000	0.850000	0.910241533298410732122363
0.770000	0.850000	0.916081564781661028540327
0.790000	0.850000	0.921592554129964769416006
0.810000	0.850000	0.926677730028694246477983
0.830000	0.850000	0.931244330968077127508309
0.850000	0.850000	0.935182599978857553857381
0.870000	0.850000	0.938361529842857811090084
0.890000	0.850000	0.940650757401813253366640
0.910000	0.850000	0.941980952566407125914338
0.930000	0.850000	0.942428787976530513148532
0.950000	0.850000	0.942253877531977312997924
0.970000	0.850000	0.941830151573141094445418
0.990000	0.850000	0.941505438613615464049644

-0.990000	0.870000	0.949842039461284426415943
-0.970000	0.870000	0.950032000656891306711316
-0.950000	0.870000	0.950082037212713337304137
-0.930000	0.870000	0.949580231355475756771511
-0.910000	0.870000	0.948212007579565141490718
-0.890000	0.870000	0.945850579489936782451309
-0.870000	0.870000	0.942529086893576728556354
-0.850000	0.870000	0.938361529842857700067782
-0.830000	0.870000	0.933477332799750092462432
-0.810000	0.870000	0.927999856370309239572691
-0.790000	0.870000	0.922052046391150570414652
-0.770000	0.870000	0.915764640728643830591693
-0.750000	0.870000	0.909281695514984833472738
-0.730000	0.870000	0.902753543132947422478196
-0.710000	0.870000	0.896314637745006526081681
-0.690000	0.870000	0.890066037496528461581136
-0.670000	0.870000	0.884069438744032543020523
-0.650000	0.870000	0.878348138560451907608240
-0.630000	0.870000	0.872898725608638792472505
-0.610000	0.870000	0.867706230261273137038813
-0.590000	0.870000	0.862755046474669717859740
-0.570000	0.870000	0.858038632842105686293621
-0.550000	0.870000	0.853558855054833975906092
-0.530000	0.870000	0.849323365077064518224859
-0.510000	0.870000	0.845337922441942168916285
-0.490000	0.870000	0.841610481745098115702319
-0.470000	0.870000	0.838162329195527577851976
-0.450000	0.870000	0.835034428107097603799502
-0.430000	0.870000	0.832294437996761504727772
-0.410000	0.870000	0.830051437452014928553012
-0.390000	0.870000	0.828478167721889091623666
-0.370000	0.870000	0.827829578826314582684631
-0.350000	0.870000	0.828470105392680733480404
-0.330000	0.870000	0.830894962257153757434480
-0.310000	0.870000	0.835746605586372370844117
-0.290000	0.870000	0.843843179856518577075519
-0.270000	0.870000	0.856077053546819621843156
-0.250000	0.870000	0.873290298682468879576390
-0.230000	0.870000	0.895121400532125965909813
-0.210000	0.870000	0.919939101474389953061461
-0.190000	0.870000	0.945447415998089124578030
-0.170000	0.870000	0.969615938095648721706254
-0.150000	0.870000	0.991083978274734045399441
-0.130000	0.870000	1.009232586570237844014741
-0.110000	0.870000	1.023995959917520792714640
-0.090000	0.870000	1.035600444047709789430201
-0.070000	0.870000	1.044372544170444783162566
-0.050000	0.870000	1.050634907345804114342513
-0.030000	0.870000	1.054651484751554235685944
-0.010000	0.870000	1.056608528637880572986774
0.010000	0.870000	1.056608528637880572986774
0.030000	0.870000	1.054651484751554235685944
0.050000	0.870000	1.050634907345804114342513
0.070000	0.870000	1.044372544170444783162566
0.090000	0.870000	1.035600444047709789430201
0.110000	0.870000	1.023995959917521014759245
0.130000	0.870000	1.009232586570237844014741
0.150000	0.870000	0.991083978274734045399441
0.170000	0.870000	0.969615938095648721706254
0.190000	0.870000	0.945447415998088902533425
0.210000	0.870000	0.919939101474389842039159
0.230000	0.870000	0.895121400532125854887511
0.250000	0.870000	0.873290298682468768554088
0.270000	0.870000	0.856077053546819510820853
0.290000	0.870000	0.843843179856518577075519
0.310000	0.870000	0.835746605586372259821815
0.330000	0.870000	0.830894962257153979479085
0.350000	0.870000	0.828470105392681177569614
0.370000	0.870000	0.827829578826315137796144
0.390000	0.870000	0.828478167721889424690573
0.410000	0.870000	0.830051437452015150597617
0.430000	0.870000	0.832294437996761615750074
0.450000	0.870000	0.835034428107097603799502
0.470000	0.870000	0.838162329195527577851976
0.490000	0.870000	0.841610481745097893657714
0.510000	0.870000	0.845337922441941946871680
0.530000	0.870000	0.849323365077064518224859
0.550000	0.870000	0.853558855054834086928395
0.570000	0.870000	0.858038632842105575271319
0.590000	0.870000	0.862755046474669606837438
0.610000	0.870000	0.867706230261273248061116
0.630000	0.870000	0.872898725608639014517109
0.650000	0.870000	0.878348138560452129652845
0.670000	0.870000	0.884069438744032543020523
0.690000	0.870000	0.890066037496528461581136
0.710000	0.870000	0.896314637745006304037076
0.730000	0.870000	0.902753543132947200433591
0.750000	0.870000	0.909281695514984722450436
0.770000	0.870000	0.915764640728643830591693
0.790000	0.870000	0.922052046391150681436955
0.810000	0.870000	0.927999856370309239572691
0.830000	0.870000	0.933477332799750092462432
0.850000	0.870000	0.938361529842857700067782
0.870000	0.870000	0.942529086893576617534052
0.890000	0.870000	0.945850579489936782451309
0.910000	0.870000	0.948212007579565252513021
0.930000	0.870000	0.949580231355475756771511
0.950000	0.870000	0.950082037212713337304137
0.970000	0.870000	0.950032000656891306711316
0.990000	0.870000	0.949842039461284426415943

-0.990000	0.890000	0.958382197102375821273768
-0.970000	0.890000	0.958216045258525661587612
-0.950000	0.890000	0.957586637458204492645564
-0.930000	0.890000	0.956159093109272495425444
-0.910000	0.890000	0.953723630543054867736430
-0.890000	0.890000	0.950254416067963791903139
-0.870000	0.890000	0.945850579489936893473612
-0.850000	0.890000	0.940650757401813364388943
-0.830000	0.890000	0.934793072659732215967665
-0.810000	0.890000	0.928424169754202499582618
-0.790000	0.890000	0.921711482835133155688823
-0.770000	0.890000	0.914831396841491506499722
-0.750000	0.890000	0.907950246702385221908571
-0.730000	0.890000	0.901206841527556812287969
-0.710000	0.890000	0.894692822238284390934382
-0.690000	0.890000	0.888449552772112460807818
-0.670000	0.890000	0.882482944483558573445237
-0.650000	0.890000	0.876779159099766447482693
-0.630000	0.890000	0.871321007575884154405799
-0.610000	0.890000	0.866098813545041257278001
-0.590000	0.890000	0.861110443257820601381525
-0.570000	0.890000	0.856360395259581297366935
-0.550000	0.890000	0.851853299382327677768956
-0.530000	0.890000	0.847591061436816284313522
-0.510000	0.890000	0.843569219397888869771407
-0.490000	0.890000	0.839783131178958308638016
-0.470000	0.890000	0.836237257255501353903071
-0.450000	0.890000	0.832944519345636291696167
-0.430000	0.890000	0.829925349473603080063810
-0.410000	0.890000	0.827212931370296389310681
-0.390000	0.890000	0.824860777043177839651378
-0.370000	0.890000	0.822948308448665954983881
-0.350000	0.890000	0.821591600526209830945845
-0.330000	0.890000	0.820947878496293248495874
-0.310000	0.890000	0.821219524184309768166656
-0.290000	0.890000	0.822663019455025068538134
-0.270000	0.890000	0.825579982870523809701524
-0.250000	0.890000	0.830314626829653956718857
-0.230000	0.890000	0.837196374107270768760714
-0.210000	0.890000	0.846513564409619223560810
-0.190000	0.890000	0.858297002409004750056454
-0.170000	0.890000	0.872019254621419048767450
-0.150000	0.890000	0.886783239307842641174773
-0.130000	0.890000	0.901518320221633029376562
-0.110000	0.890000	0.915323134156696527341524
-0.090000	0.890000	0.927502668531170471055702
-0.070000	0.890000	0.937584219821539277539557
-0.050000	0.890000	0.945288974258031045039274
-0.030000	0.890000	0.950479743939801724472716
-0.010000	0.890000	0.953089551783338095880538
0.010000	0.890000	0.953089551783337984858235
0.030000	0.890000	0.950479743939801502428111
0.050000	0.890000	0.945288974258031156061577
0.070000	0.890000	0.937584219821539277539557
0.090000	0.890000	0.927502668531170582078005
0.110000	0.890000	0.915323134156696749386128
0.130000	0.890000	0.901518320221632918354260
0.150000	0.890000	0.886783239307842530152470
0.170000	0.890000	0.872019254621419048767450
0.190000	0.890000	0.858297002409004750056454
0.210000	0.890000	0.846513564409619223560810
0.230000	0.890000	0.837196374107270657738411
0.250000	0.890000	0.830314626829653845696555
0.270000	0.890000	0.825579982870523809701524
0.290000	0.890000	0.822663019455025068538134
0.310000	0.890000	0.821219524184309879188959
0.330000	0.890000	0.820947878496293359518177
0.350000	0.890000	0.821591600526210052990450
0.370000	0.890000	0.822948308448666177028485
0.390000	0.890000	0.824860777043177839651378
0.410000	0.890000	0.827212931370296389310681
0.430000	0.890000	0.829925349473603191086113
0.450000	0.890000	0.832944519345636402718469
0.470000	0.890000	0.836237257255501464925374
0.490000	0.890000	0.839783131178958308638016
0.510000	0.890000	0.843569219397888758749104
0.530000	0.890000	0.847591061436816284313522
0.550000	0.890000	0.851853299382327677768956
0.570000	0.890000	0.856360395259581297366935
0.590000	0.890000	0.861110443257820601381525
0.610000	0.890000	0.866098813545041368300303
0.630000	0.890000	0.871321007575884154405799
0.650000	0.890000	0.876779159099766447482693
0.670000	0.890000	0.882482944483558462422934
0.690000	0.890000	0.888449552772112349785516
0.710000	0.890000	0.894692822238284168889777
0.730000	0.890000	0.901206841527556701265667
0.750000	0.890000	0.907950246702385110886269
0.770000	0.890000	0.914831396841491617522024
0.790000	0.890000	0.921711482835133266711125
0.810000	0.890000	0.928424169754202610604921
0.830000	0.890000	0.934793072659732438012270
0.850000	0.890000	0.940650757401813586433548
0.870000	0.890000	0.945850579489937004495914
0.890000	0.890000	0.950254416067963902925442
0.910000	0.890000	0.953723630543054867736430
0.930000	0.890000	0.956159093109272606447746
0.950000	0.890000	0.957586637458204714690169
0.970000	0.890000	0.958216045258525883632217
0.990000	0.890000	0.958382197102375932296070

-0.990000	0.910000	0.966840827479808262445715
-0.970000	0.910000	0.966112546115689752035394
-0.950000	0.910000	0.964526238811088121316573
-0.930000	0.910000	0.961958939000404411601153
-0.910000	0.910000	0.958346699405066337895676
-0.890000	0.910000	0.953723630543054978758732
-0.870000	0.910000	0.948212007579565252513021
-0.850000	0.910000	0.941980952566407014892036
-0.830000	0.910000	0.935213258666046320932708
-0.810000	0.910000	0.928102544876518109617791
-0.790000	0.910000	0.920853014009311299226113
-0.770000	0.910000	0.913649976885685943805981
-0.750000	0.910000	0.906627391371438662304172
-0.730000	0.910000	0.899861442718864923406841
-0.710000	0.910000	0.893376328121798790604657
-0.690000	0.910000	0.887161394898443034229274
-0.670000	0.910000	0.881198250918435177503341
-0.650000	0.910000	0.875474310663620913786076
-0.630000	0.910000	0.869986122022681329646332
-0.610000	0.910000	0.864737254474630456790862
-0.590000	0.910000	0.859730716292059771177492
-0.570000	0.910000	0.854967899812161813422051
-0.550000	0.910000	0.850446879750822226640139
-0.530000	0.910000	0.846163880376365029611918
-0.510000	0.910000	0.842112866714367691578502
-0.490000	0.910000	0.838289784555816708255804
-0.470000	0.910000	0.834697706921061710616527
-0.450000	0.910000	0.831341085362406473358021
-0.430000	0.910000	0.828223332068297346530983
-0.410000	0.910000	0.825349986615709241277727
-0.390000	0.910000	0.822732551782593191092019
-0.370000	0.910000	0.820393116322856830180399
-0.350000	0.910000	0.818366375616995656017139
-0.330000	0.910000	0.816700259348377199941638
-0.310000	0.910000	0.815455323972345103022974
-0.290000	0.910000	0.814710840756212806290648
-0.270000	0.910000	0.814558077076845021835538
-0.250000	0.910000	0.815095120868730926844137
-0.230000	0.910000	0.816420104052634432179048
-0.210000	0.910000	0.818612611181373739377420
-0.190000	0.910000	0.821723769803181514070900
-0.170000	0.910000	0.825740855472674839532488
-0.150000	0.910000	0.830565280741046740864419
-0.130000	0.910000	0.836038317489475990562653
-0.110000	0.910000	0.841821365339961880103203
-0.090000	0.910000	0.847500718623799387252404
-0.070000	0.910000	0.852644182188814547806999
-0.050000	0.910000	0.856865981470047222146036
-0.030000	0.910000	0.859867252631184020295052
-0.010000	0.910000	0.861431664350182257905431
0.010000	0.910000	0.861431664350182257905431
0.030000	0.910000	0.859867252631184020295052
0.050000	0.910000	0.856865981470047444190641
0.070000	0.910000	0.852644182188814547806999
0.090000	0.910000	0.847500718623799498274707
0.110000	0.910000	0.841821365339962102147808
0.130000	0.910000	0.836038317489476212607258
0.150000	0.910000	0.830565280741046851886722
0.170000	0.910000	0.825740855472675061577092
0.190000	0.910000	0.821723769803181625093202
0.210000	0.910000	0.818612611181373850399723
0.230000	0.910000	0.816420104052634321156745
0.250000	0.910000	0.815095120868730926844137
0.270000	0.910000	0.814558077076844799790933
0.290000	0.910000	0.814710840756212695268346
0.310000	0.910000	0.815455323972345103022974
0.330000	0.910000	0.816700259348377310963940
0.350000	0.910000	0.818366375616995656017139
0.370000	0.910000	0.820393116322856830180399
0.390000	0.910000	0.822732551782593191092019
0.410000	0.910000	0.825349986615709019233122
0.430000	0.910000	0.828223332068297457553285
0.450000	0.910000	0.831341085362406584380324
0.470000	0.910000	0.834697706921061932661132
0.490000	0.910000	0.838289784555816819278107
0.510000	0.910000	0.842112866714367802600805
0.530000	0.910000	0.846163880376365029611918
0.550000	0.910000	0.850446879750822115617837
0.570000	0.910000	0.854967899812161702399749
0.590000	0.910000	0.859730716292059771177492
0.610000	0.910000	0.864737254474630567813165
0.630000	0.910000	0.869986122022681218624029
0.650000	0.910000	0.875474310663620691741471
0.670000	0.910000	0.881198250918434844436433
0.690000	0.910000	0.887161394898442701162367
0.710000	0.910000	0.893376328121798679582355
0.730000	0.910000	0.899861442718864923406841
0.750000	0.910000	0.906627391371438773326474
0.770000	0.910000	0.913649976885685832783679
0.790000	0.910000	0.920853014009311410248415
0.810000	0.910000	0.928102544876518109617791
0.830000	0.910000	0.935213258666046320932708
0.850000	0.910000	0.941980952566407125914338
0.870000	0.910000	0.948212007579565363535323
0.890000	0.910000	0.953723630543054978758732
0.910000	0.910000	0.958346699405066337895676
0.930000	0.910000	0.961958939000404300578850
0.950000	0.910000	0.964526238811088121316573
0.970000	0.910000	0.966112546115689752035394
0.990000	0.910000	0.966840827479808262445715

-0.990000	0.930000	0.974725171742899187954379
-0.970000	0.930000	0.973347759764573439156266
-0.950000	0.930000	0.970670875510267761043792
-0.930000	0.930000	0.966833402044978473810488
-0.910000	0.930000	0.961958939000404411601153
-0.890000	0.930000	0.956159093109272606447746
-0.870000	0.930000	0.949580231355475756771511
-0.850000	0.930000	0.942428787976530513148532
-0.830000	0.930000	0.934944846117178096633893
-0.810000	0.930000	0.927357635717917627715678
-0.790000	0.930000	0.919856767157590238248588
-0.770000	0.930000	0.912572071298891396295971
-0.750000	0.930000	0.905562287348177008539096
-0.730000	0.930000	0.898832676169098232499266
-0.710000	0.930000	0.892365502779454700110762
-0.690000	0.930000	0.886141724581714695929691
-0.670000	0.930000	0.880155245899505223050596
-0.650000	0.930000	0.874409388570678292040839
-0.630000	0.930000	0.868907461655121893251419
-0.610000	0.930000	0.863650797728301222733194
-0.590000	0.930000	0.858636110177760758510601
-0.570000	0.930000	0.853859915251544698833186
-0.550000	0.930000	0.849320204033222725392704
-0.530000	0.930000	0.845016103697774245695484
-0.510000	0.930000	0.840944798130178194917050
-0.490000	0.930000	0.837102561232002551072640
-0.470000	0.930000	0.833489419200350023508861
-0.450000	0.930000	0.830104357714232854448255
-0.430000	0.930000	0.826944470327920955199374
-0.410000	0.930000	0.824006914976619042612072
-0.390000	0.930000	0.821291081501351660776322
-0.370000	0.930000	0.818801779099589177590701
-0.350000	0.930000	0.816546855069331223297979
-0.330000	0.930000	0.814538286744735495759073
-0.310000	0.930000	0.812790855139934764750365
-0.290000	0.930000	0.811325523110081769928570
-0.270000	0.930000	0.810166905600111397767193
-0.250000	0.930000	0.809341109108698719687425
-0.230000	0.930000	0.808874078723583522787521
-0.210000	0.930000	0.808784522208478739990767
-0.190000	0.930000	0.809074172727361706769500
-0.170000	0.930000	0.809728269965715230505054
-0.150000	0.930000	0.810714394793894066459927
-0.130000	0.930000	0.811974941849092468615368
-0.110000	0.930000	0.813421351663670799680972
-0.090000	0.930000	0.814933800749212400305055
-0.070000	0.930000	0.816371351837664294137653
-0.050000	0.930000	0.817597368405008628755581
-0.030000	0.930000	0.818500070302469961980307
-0.010000	0.930000	0.818990892130266878723432
0.010000	0.930000	0.818990892130266767701130
0.030000	0.930000	0.818500070302469961980307
0.050000	0.930000	0.817597368405008850800186
0.070000	0.930000	0.816371351837664405159956
0.090000	0.930000	0.814933800749212400305055
0.110000	0.930000	0.813421351663670799680972
0.130000	0.930000	0.811974941849092468615368
0.150000	0.930000	0.810714394793894066459927
0.170000	0.930000	0.809728269965715341527357
0.190000	0.930000	0.809074172727361706769500
0.210000	0.930000	0.808784522208478851013069
0.230000	0.930000	0.808874078723583411765219
0.250000	0.930000	0.809341109108698608665122
0.270000	0.930000	0.810166905600111397767193
0.290000	0.930000	0.811325523110081769928570
0.310000	0.930000	0.812790855139934542705760
0.330000	0.930000	0.814538286744735717803678
0.350000	0.930000	0.816546855069331112275677
0.370000	0.930000	0.818801779099589177590701
0.390000	0.930000	0.821291081501351882820927
0.410000	0.930000	0.824006914976618931589769
0.430000	0.930000	0.826944470327921066221677
0.450000	0.930000	0.830104357714232854448255
0.470000	0.930000	0.833489419200350134531163
0.490000	0.930000	0.837102561232002662094942
0.510000	0.930000	0.840944798130178194917050
0.530000	0.930000	0.845016103697774134673182
0.550000	0.930000	0.849320204033222614370402
0.570000	0.930000	0.853859915251544587810884
0.590000	0.930000	0.858636110177760758510601
0.610000	0.930000	0.863650797728301111710891
0.630000	0.930000	0.868907461655121782229116
0.650000	0.930000	0.874409388570678181018536
0.670000	0.930000	0.880155245899505223050596
0.690000	0.930000	0.886141724581714695929691
0.710000	0.930000	0.892365502779454700110762
0.730000	0.930000	0.898832676169098343521568
0.750000	0.930000	0.905562287348177119561399
0.770000	0.930000	0.912572071298891396295971
0.790000	0.930000	0.919856767157590238248588
0.810000	0.930000	0.927357635717917627715678
0.830000	0.930000	0.934944846117178096633893
0.850000	0.930000	0.942428787976530513148532
0.870000	0.930000	0.949580231355475867793814
0.890000	0.930000	0.956159093109272495425444
0.910000	0.930000	0.961958939000404411601153
0.930000	0.930000	0.966833402044978584832791
0.950000	0.930000	0.970670875510267761043792
0.970000	0.930000	0.973347759764573439156266
0.990000	0.930000	0.974725171742899187954379

-0.990000	0.950000	0.981408663225559751985827
-0.970000	0.950000	0.979450845454199692241559
-0.950000	0.950000	0.975756076030731223092118
-0.930000	0.950000	0.970670875510267761043792
-0.910000	0.950000	0.964526238811088121316573
-0.890000	0.950000	0.957586637458204492645564
-0.870000	0.950000	0.950082037212713448326440
-0.850000	0.950000	0.942253877531977312997924
-0.830000	0.950000	0.934349044430091146828943
-0.810000	0.950000	0.926568756669596482744566
-0.790000	0.950000	0.919031969588750552446754
-0.770000	0.950000	0.911779965860764041174491
-0.750000	0.950000	0.904804154140914751458524
-0.730000	0.950000	0.898081497373682036133857
-0.710000	0.950000	0.891599547793817337471012
-0.690000	0.950000	0.885357412678756672264058
-0.670000	0.950000	0.879359631878852798791968
-0.650000	0.950000	0.873609500033282637687648
-0.630000	0.950000	0.868103965980539515889802
-0.610000	0.950000	0.862838999046142807181070
-0.590000	0.950000	0.857811537685390645968653
-0.570000	0.950000	0.853021329419760943046924
-0.550000	0.950000	0.848469520842360047652164
-0.530000	0.950000	0.844154740804168746137748
-0.510000	0.950000	0.840071834953221685537983
-0.490000	0.950000	0.836215168428916522103123
-0.470000	0.950000	0.832584528915956023631395
-0.450000	0.950000	0.829179575743058117076600
-0.430000	0.950000	0.825997207990815440759036
-0.410000	0.950000	0.823032452427606586731201
-0.390000	0.950000	0.820280301275352785594919
-0.370000	0.950000	0.817737580538102304394954
-0.350000	0.950000	0.815402561687105786880636
-0.330000	0.950000	0.813274840447392621811673
-0.310000	0.950000	0.811356043805821602887818
-0.290000	0.950000	0.809648541558458778588658
-0.270000	0.950000	0.808155741574986929975921
-0.250000	0.950000	0.806882040639885222965688
-0.230000	0.950000	0.805829107493115426308350
-0.210000	0.950000	0.804999170884044157325832
-0.190000	0.950000	0.804386642577416210997399
-0.170000	0.950000	0.803977050335639709111035
-0.150000	0.950000	0.803755722450749221508204
-0.130000	0.950000	0.803701718714062485204863
-0.110000	0.950000	0.803781702366255679237383
-0.090000	0.950000	0.803952343217460896340754
-0.070000	0.950000	0.804164293510725936009464
-0.050000	0.950000	0.804372438123891586592151
-0.030000	0.950000	0.804545427220097697507128
-0.010000	0.950000	0.804652833980422643733732
0.010000	0.950000	0.804652833980422643733732
0.030000	0.950000	0.804545427220097919551733
0.050000	0.950000	0.804372438123891697614454
0.070000	0.950000	0.804164293510726158054069
0.090000	0.950000	0.803952343217460674296149
0.110000	0.950000	0.803781702366255346170476
0.130000	0.950000	0.803701718714062374182561
0.150000	0.950000	0.803755722450749110485901
0.170000	0.950000	0.803977050335639598088733
0.190000	0.950000	0.804386642577416210997399
0.210000	0.950000	0.804999170884044157325832
0.230000	0.950000	0.805829107493115426308350
0.250000	0.950000	0.806882040639885111943386
0.270000	0.950000	0.808155741574986818953619
0.290000	0.950000	0.809648541558458778588658
0.310000	0.950000	0.811356043805821491865515
0.330000	0.950000	0.813274840447392510789371
0.350000	0.950000	0.815402561687105786880636
0.370000	0.950000	0.817737580538102748484164
0.390000	0.950000	0.820280301275352896617221
0.410000	0.950000	0.823032452427606697753504
0.430000	0.950000	0.825997207990815551781338
0.450000	0.950000	0.829179575743058228098903
0.470000	0.950000	0.832584528915956134653698
0.490000	0.950000	0.836215168428916633125425
0.510000	0.950000	0.840071834953221685537983
0.530000	0.950000	0.844154740804168635115445
0.550000	0.950000	0.848469520842359825607559
0.570000	0.950000	0.853021329419760721002319
0.590000	0.950000	0.857811537685390312901745
0.610000	0.950000	0.862838999046142585136465
0.630000	0.950000	0.868103965980539404867500
0.650000	0.950000	0.873609500033282526665346
0.670000	0.950000	0.879359631878853020836573
0.690000	0.950000	0.885357412678756783286360
0.710000	0.950000	0.891599547793817670537919
0.730000	0.950000	0.898081497373682147156160
0.750000	0.950000	0.904804154140914751458524
0.770000	0.950000	0.911779965860764263219096
0.790000	0.950000	0.919031969588750663469057
0.810000	0.950000	0.926568756669596593766869
0.830000	0.950000	0.934349044430091146828943
0.850000	0.950000	0.942253877531977312997924
0.870000	0.950000	0.950082037212713115259533
0.890000	0.950000	0.957586637458204492645564
0.910000	0.950000	0.964526238811088121316573
0.930000	0.950000	0.970670875510267761043792
0.950000	0.950000	0.975756076030731112069816
0.970000	0.950000	0.979450845454199581219257
0.990000	0.950000	0.981408663225559751985827

-0.990000	0.970000	0.986270519166178361025743
-0.970000	0.970000	0.983908995195262425781380
-0.950000	0.970000	0.979450845454199692241559
-0.930000	0.970000	0.973347759764573439156266
-0.910000	0.970000	0.966112546115689752035394
-0.890000	0.970000	0.958216045258525772609914
-0.870000	0.970000	0.950032000656891306711316
-0.850000	0.970000	0.941830151573141205467721
-0.830000	0.970000	0.933788805872714289257885
-0.810000	0.970000	0.926004339343611260204625
-0.790000	0.970000	0.918504450140626427234736
-0.770000	0.970000	0.911276598554589534195713
-0.750000	0.970000	0.904299648012596657409290
-0.730000	0.970000	0.897562852858600379590825
-0.710000	0.970000	0.891069155869861573293633
-0.690000	0.970000	0.884824048366991244840563
-0.670000	0.970000	0.878826505304587168865282
-0.650000	0.970000	0.873072674981892449252996
-0.630000	0.970000	0.867559290014070394470025
-0.610000	0.970000	0.862285671903863959464331
-0.590000	0.970000	0.857252090098771901693908
-0.570000	0.970000	0.852457043363003319491611
-0.550000	0.970000	0.847899213573138466060186
-0.530000	0.970000	0.843575635532727852172741
-0.510000	0.970000	0.839482156212230545833108
-0.490000	0.970000	0.835614862782781075978278
-0.470000	0.970000	0.831974218737504989107379
-0.450000	0.970000	0.828558959110820225646421
-0.430000	0.970000	0.825364810318324870763718
-0.410000	0.970000	0.822385631578192888291312
-0.390000	0.970000	0.819615929675958088118648
-0.370000	0.970000	0.817050432480266319856810
-0.350000	0.970000	0.814685518235518046914478
-0.330000	0.970000	0.812515510269489760197814
-0.310000	0.970000	0.810537550548684149198664
-0.290000	0.970000	0.808748972816863531676290
-0.270000	0.970000	0.807145499249253273177374
-0.250000	0.970000	0.805725175660248704723188
-0.230000	0.970000	0.804481408850657331299772
-0.210000	0.970000	0.803409214007538396984387
-0.190000	0.970000	0.802502368111163599806446
-0.170000	0.970000	0.801749522522835378346429
-0.150000	0.970000	0.801142663775026742101204
-0.130000	0.970000	0.800672996473439591014198
-0.110000	0.970000	0.800323333348380350216189
-0.090000	0.970000	0.800072730991463587635337
-0.070000	0.970000	0.799900760256156084793133
-0.050000	0.970000	0.799791075964570774559093
-0.030000	0.970000	0.799736354016489237039877
-0.010000	0.970000	0.799724549303885479112353
0.010000	0.970000	0.799724549303885479112353
0.030000	0.970000	0.799736354016489237039877
0.050000	0.970000	0.799791075964570774559093
0.070000	0.970000	0.799900760256156195815436
0.090000	0.970000	0.800072730991463587635337
0.110000	0.970000	0.800323333348380350216189
0.130000	0.970000	0.800672996473439591014198
0.150000	0.970000	0.801142663775026298011994
0.170000	0.970000	0.801749522522835267324126
0.190000	0.970000	0.802502368111163377761841
0.210000	0.970000	0.803409214007538396984387
0.230000	0.970000	0.804481408850657220277469
0.250000	0.970000	0.805725175660248704723188
0.270000	0.970000	0.807145499249253273177374
0.290000	0.970000	0.808748972816863531676290
0.310000	0.970000	0.810537550548684038176361
0.330000	0.970000	0.812515510269489760197814
0.350000	0.970000	0.814685518235518157936781
0.370000	0.970000	0.817050432480266430879112
0.390000	0.970000	0.819615929675958310163253
0.410000	0.970000	0.822385631578193221358219
0.430000	0.970000	0.825364810318325203830625
0.450000	0.970000	0.828558959110820225646421
0.470000	0.970000	0.831974218737505100129681
0.490000	0.970000	0.835614862782781075978278
0.510000	0.970000	0.839482156212230545833108
0.530000	0.970000	0.843575635532727852172741
0.550000	0.970000	0.847899213573138355037884
0.570000	0.970000	0.852457043363003319491611
0.590000	0.970000	0.857252090098771901693908
0.610000	0.970000	0.862285671903864181508936
0.630000	0.970000	0.867559290014070283447722
0.650000	0.970000	0.873072674981892449252996
0.670000	0.970000	0.878826505304587279887585
0.690000	0.970000	0.884824048366991244840563
0.710000	0.970000	0.891069155869861462271331
0.730000	0.970000	0.897562852858600268568523
0.750000	0.970000	0.904299648012596546386987
0.770000	0.970000	0.911276598554589423173411
0.790000	0.970000	0.918504450140626538257038
0.810000	0.970000	0.926004339343611482249230
0.830000	0.970000	0.933788805872714400280188
0.850000	0.970000	0.941830151573141205467721
0.870000	0.970000	0.950032000656891417733618
0.890000	0.970000	0.958216045258525994654519
0.910000	0.970000	0.966112546115689863057696
0.930000	0.970000	0.973347759764573328133963
0.950000	0.970000	0.979450845454199692241559
0.970000	0.970000	0.983908995195262536803682
0.990000	0.970000	0.986270519166178361025743

-0.990000	0.990000	0.988829693156348388249910
-0.970000	0.990000	0.986270519166178361025743
-0.950000	0.990000	0.981408663225559751985827
-0.930000	0.990000	0.974725171742899298976681
-0.910000	0.990000	0.966840827479808373468018
-0.890000	0.990000	0.958382197102375932296070
-0.870000	0.990000	0.949842039461284315393641
-0.850000	0.990000	0.941505438613615464049644
-0.830000	0.990000	0.933470957237441889553509
-0.810000	0.990000	0.925731097419334791887024
-0.790000	0.990000	0.918251839781472845025689
-0.770000	0.990000	0.911015787988525449492272
-0.750000	0.990000	0.904024962742020821160338
-0.730000	0.990000	0.897283837641622894487625
-0.710000	0.990000	0.890791775583215428291339
-0.690000	0.990000	0.884546376495185859845094
-0.670000	0.990000	0.878544811374344813970083
-0.650000	0.990000	0.872786337620369945256016
-0.630000	0.990000	0.867270697298730186552973
-0.610000	0.990000	0.861995629212876757208051
-0.590000	0.990000	0.856959665434163575525872
-0.570000	0.990000	0.852160633661262711946449
-0.550000	0.990000	0.847598483939623337235503
-0.530000	0.990000	0.843271220172573277018557
-0.510000	0.990000	0.839174491430597857544171
-0.490000	0.990000	0.835303470954859461627962
-0.470000	0.990000	0.831657911562651008807734
-0.450000	0.990000	0.828236239299059984197982
-0.430000	0.990000	0.825035125190346274592912
-0.410000	0.990000	0.822048452753080804988883
-0.390000	0.990000	0.819271397260052713917844
-0.370000	0.990000	0.816697534955357462571612
-0.350000	0.990000	0.814322587753934179488624
-0.330000	0.990000	0.812139057632706440337245
-0.310000	0.990000	0.810141740334210602725307
-0.290000	0.990000	0.808327487873781391769512
-0.270000	0.990000	0.806690232139859575433150
-0.250000	0.990000	0.805225303687529758711605
-0.230000	0.990000	0.803923487258076052697220
-0.210000	0.990000	0.802777802652547722850329
-0.190000	0.990000	0.801782771850945041869352
-0.170000	0.990000	0.800928463780170019070681
-0.150000	0.990000	0.800207796064155041371180
-0.130000	0.990000	0.799615003657418221827413
-0.110000	0.990000	0.799138050712314362833411
-0.090000	0.990000	0.798762948137444195317869
-0.070000	0.990000	0.798478069002615198357375
-0.050000	0.990000	0.798275361521439408285516
-0.030000	0.990000	0.798153937418871528564068
-0.010000	0.990000	0.798107058117159540167052
0.010000	0.990000	0.798107058117159540167052
0.030000	0.990000	0.798153937418871639586371
0.050000	0.990000	0.798275361521439630330121
0.070000	0.990000	0.798478069002615420401980
0.090000	0.990000	0.798762948137444195317869
0.110000	0.990000	0.799138050712314584878015
0.130000	0.990000	0.799615003657418110805111
0.150000	0.990000	0.800207796064155041371180
0.170000	0.990000	0.800928463780170130092984
0.190000	0.990000	0.801782771850945152891654
0.210000	0.990000	0.802777802652547611828027
0.230000	0.990000	0.803923487258075830652615
0.250000	0.990000	0.805225303687529536667000
0.270000	0.990000	0.806690232139859464410847
0.290000	0.990000	0.808327487873781280747210
0.310000	0.990000	0.810141740334210602725307
0.330000	0.990000	0.812139057632706329314942
0.350000	0.990000	0.814322587753934179488624
0.370000	0.990000	0.816697534955357684616217
0.390000	0.990000	0.819271397260052491873239
0.410000	0.990000	0.822048452753080693966581
0.430000	0.990000	0.825035125190346385615214
0.450000	0.990000	0.828236239299060206242586
0.470000	0.990000	0.831657911562651119830036
0.490000	0.990000	0.835303470954859239583357
0.510000	0.990000	0.839174491430597857544171
0.530000	0.990000	0.843271220172573165996255
0.550000	0.990000	0.847598483939623337235503
0.570000	0.990000	0.852160633661262711946449
0.590000	0.990000	0.856959665434163575525872
0.610000	0.990000	0.861995629212876868230353
0.630000	0.990000	0.867270697298730075530671
0.650000	0.990000	0.872786337620369834233713
0.670000	0.990000	0.878544811374344924992386
0.690000	0.990000	0.884546376495185970867396
0.710000	0.990000	0.890791775583215539313642
0.730000	0.990000	0.897283837641623005509928
0.750000	0.990000	0.904024962742020710138036
0.770000	0.990000	0.911015787988525671536877
0.790000	0.990000	0.918251839781472956047992
0.810000	0.990000	0.925731097419334791887024
0.830000	0.990000	0.933470957237442000575811
0.850000	0.990000	0.941505438613615575071947
0.870000	0.990000	0.949842039461284426415943
0.890000	0.990000	0.958382197102375932296070
0.910000	0.990000	0.966840827479808262445715
0.930000	0.990000	0.974725171742899187954379
0.950000	0.990000	0.981408663225559974030432
0.970000	0.990000	0.986270519166178361025743
0.990000	0.990000	0.988829693156348388249910



==> Data_files___plots/Cylindrical_explosion/rho_isotermal_3d/eps1/outputRHO_t0p5.dat <==
-0.990000	-0.990000	0.895141961041161948742229
-0.970000	-0.990000	0.895433347432150639200188
-0.950000	-0.990000	0.895723022223142484321556
-0.930000	-0.990000	0.895655435536966026965899
-0.910000	-0.990000	0.894877760672181055134899
-0.890000	-0.990000	0.893146341092279083540006
-0.870000	-0.990000	0.890380597717053579032154
-0.850000	-0.990000	0.886661368998225452031647
-0.830000	-0.990000	0.882184180637835879679187
-0.810000	-0.990000	0.877192813017317440937859
-0.790000	-0.990000	0.871921606858233499970368
-0.770000	-0.990000	0.866560262795768476706826
-0.750000	-0.990000	0.861242508781779547710755
-0.730000	-0.990000	0.856053037802495864205810
-0.710000	-0.990000	0.851040779686135229198385
-0.690000	-0.990000	0.846231506974373659524247
-0.670000	-0.990000	0.841638029935893872135466
-0.650000	-0.990000	0.837266166884808260562068
-0.630000	-0.990000	0.833118195588448795518843
-0.610000	-0.990000	0.829194252156632227723776
-0.590000	-0.990000	0.825493313844561593661808
-0.570000	-0.990000	0.822015383367552643356646
-0.550000	-0.990000	0.818762609939389540691934
-0.530000	-0.990000	0.815739308545046393206235
-0.510000	-0.990000	0.812952467360150032860133
-0.490000	-0.990000	0.810415974904518332522230
-0.470000	-0.990000	0.808156220007865799814795
-0.450000	-0.990000	0.806220283680309512952533
-0.430000	-0.990000	0.804686744554521160566196
-0.410000	-0.990000	0.803682466265086326018263
-0.390000	-0.990000	0.803407986330593515411636
-0.370000	-0.990000	0.804178418145830353758186
-0.350000	-0.990000	0.806487149945506520687388
-0.330000	-0.990000	0.811035529012829048411959
-0.310000	-0.990000	0.818691753774921204822590
-0.290000	-0.990000	0.830342587394885200957617
-0.270000	-0.990000	0.846612131599263739722971
-0.250000	-0.990000	0.867585886675614426088998
-0.230000	-0.990000	0.892709544336869220693131
-0.210000	-0.990000	0.920853813975016644022276
-0.190000	-0.990000	0.950531406193031558338191
-0.170000	-0.990000	0.980221653350994870379509
-0.150000	-0.990000	1.008623641519299729552017
-0.130000	-0.990000	1.034724441219404100777979
-0.110000	-0.990000	1.057800564221299532974285
-0.090000	-0.990000	1.077367923452314357746218
-0.070000	-0.990000	1.093158337282705616644307
-0.050000	-0.990000	1.105041941658573056983528
-0.030000	-0.990000	1.112967407331717950569328
-0.010000	-0.990000	1.116924052959234581194892
0.010000	-0.990000	1.116924052959234581194892
0.030000	-0.990000	1.112967407331718394658537
0.050000	-0.990000	1.105041941658573279028133
0.070000	-0.990000	1.093158337282705838688912
0.090000	-0.990000	1.077367923452314579790823
0.110000	-0.990000	1.057800564221299532974285
0.130000	-0.990000	1.034724441219404100777979
0.150000	-0.990000	1.008623641519299507507412
0.170000	-0.990000	0.980221653350995092424114
0.190000	-0.990000	0.950531406193031558338191
0.210000	-0.990000	0.920853813975016532999973
0.230000	-0.990000	0.892709544336869109670829
0.250000	-0.990000	0.867585886675614204044393
0.270000	-0.990000	0.846612131599263739722971
0.290000	-0.990000	0.830342587394885311979920
0.310000	-0.990000	0.818691753774921204822590
0.330000	-0.990000	0.811035529012828937389656
0.350000	-0.990000	0.806487149945506298642783
0.370000	-0.990000	0.804178418145830020691278
0.390000	-0.990000	0.803407986330593404389333
0.410000	-0.990000	0.803682466265086326018263
0.430000	-0.990000	0.804686744554521160566196
0.450000	-0.990000	0.806220283680309846019441
0.470000	-0.990000	0.808156220007866132881702
0.490000	-0.990000	0.810415974904518665589137
0.510000	-0.990000	0.812952467360150254904738
0.530000	-0.990000	0.815739308545046504228537
0.550000	-0.990000	0.818762609939389651714237
0.570000	-0.990000	0.822015383367552754378949
0.590000	-0.990000	0.825493313844561593661808
0.610000	-0.990000	0.829194252156632116701473
0.630000	-0.990000	0.833118195588448684496541
0.650000	-0.990000	0.837266166884808038517463
0.670000	-0.990000	0.841638029935893872135466
0.690000	-0.990000	0.846231506974373659524247
0.710000	-0.990000	0.851040779686135118176082
0.730000	-0.990000	0.856053037802495753183507
0.750000	-0.990000	0.861242508781779547710755
0.770000	-0.990000	0.866560262795768365684523
0.790000	-0.990000	0.871921606858233388948065
0.810000	-0.990000	0.877192813017317329915556
0.830000	-0.990000	0.882184180637835657634582
0.850000	-0.990000	0.886661368998225563053950
0.870000	-0.990000	0.890380597717053690054456
0.890000	-0.990000	0.893146341092279194562309
0.910000	-0.990000	0.894877760672181277179504
0.930000	-0.990000	0.895655435536966026965899
0.950000	-0.990000	0.895723022223142373299254
0.970000	-0.990000	0.895433347432150528177885
0.990000	-0.990000	0.895141961041161837719926

-0.990000	-0.970000	0.895433347432150528177885
-0.970000	-0.970000	0.895527837501469248238095
-0.950000	-0.970000	0.895507813469588631605234
-0.930000	-0.970000	0.895137683517381321784967
-0.910000	-0.970000	0.894162081208332626403035
-0.890000	-0.970000	0.892378828422791259278313
-0.870000	-0.970000	0.889694872106115419718719
-0.850000	-0.970000	0.886144842287297285210457
-0.830000	-0.970000	0.881868338922562444714970
-0.810000	-0.970000	0.877063617276060081273670
-0.790000	-0.970000	0.871939861998735077364131
-0.770000	-0.970000	0.866681200791054040521999
-0.750000	-0.970000	0.861428455801271586445012
-0.730000	-0.970000	0.856277559215201766740222
-0.710000	-0.970000	0.851287400375730696211463
-0.690000	-0.970000	0.846491056276235220856563
-0.670000	-0.970000	0.841906021315153130224473
-0.650000	-0.970000	0.837540940870553973773838
-0.630000	-0.970000	0.833399718429258973273477
-0.610000	-0.970000	0.829483552137752822019934
-0.590000	-0.970000	0.825792771923569812742016
-0.570000	-0.970000	0.822329692972980641485492
-0.550000	-0.970000	0.819100935455810641450114
-0.530000	-0.970000	0.816118998792739525072193
-0.510000	-0.970000	0.813405750097221602601394
-0.490000	-0.970000	0.811001230289768448855625
-0.470000	-0.970000	0.808976996959533511954987
-0.450000	-0.970000	0.807456675162547599100549
-0.430000	-0.970000	0.806647827683955820354811
-0.410000	-0.970000	0.806894591650817116779137
-0.390000	-0.970000	0.808766841185453388973770
-0.370000	-0.970000	0.813187926612164768691571
-0.350000	-0.970000	0.821355008621870497087514
-0.330000	-0.970000	0.834420682715488748470989
-0.310000	-0.970000	0.852961916882800763595185
-0.290000	-0.970000	0.876503149139891135632752
-0.270000	-0.970000	0.903460718692219000303112
-0.250000	-0.970000	0.931678910044662633715973
-0.230000	-0.970000	0.959160391277907864449048
-0.210000	-0.970000	0.984507766269964279537419
-0.190000	-0.970000	1.007034035498441504330458
-0.170000	-0.970000	1.026604646022985845021935
-0.150000	-0.970000	1.043351652704052723308337
-0.130000	-0.970000	1.057514581907510020641894
-0.110000	-0.970000	1.069332822285956829944098
-0.090000	-0.970000	1.078988689712447435198328
-0.070000	-0.970000	1.086608430700607419439052
-0.050000	-0.970000	1.092274601226174146617609
-0.030000	-0.970000	1.096032756473605207503397
-0.010000	-0.970000	1.097905436186622729621831
0.010000	-0.970000	1.097905436186622729621831
0.030000	-0.970000	1.096032756473605651592607
0.050000	-0.970000	1.092274601226174368662214
0.070000	-0.970000	1.086608430700607419439052
0.090000	-0.970000	1.078988689712447213153723
0.110000	-0.970000	1.069332822285956829944098
0.130000	-0.970000	1.057514581907510020641894
0.150000	-0.970000	1.043351652704052723308337
0.170000	-0.970000	1.026604646022986067066540
0.190000	-0.970000	1.007034035498441282285853
0.210000	-0.970000	0.984507766269964279537419
0.230000	-0.970000	0.959160391277907864449048
0.250000	-0.970000	0.931678910044662522693670
0.270000	-0.970000	0.903460718692219000303112
0.290000	-0.970000	0.876503149139891246655054
0.310000	-0.970000	0.852961916882800874617487
0.330000	-0.970000	0.834420682715488859493291
0.350000	-0.970000	0.821355008621870608109816
0.370000	-0.970000	0.813187926612164657669268
0.390000	-0.970000	0.808766841185453277951467
0.410000	-0.970000	0.806894591650816894734533
0.430000	-0.970000	0.806647827683955820354811
0.450000	-0.970000	0.807456675162547710122851
0.470000	-0.970000	0.808976996959533733999592
0.490000	-0.970000	0.811001230289768670900230
0.510000	-0.970000	0.813405750097221713623696
0.530000	-0.970000	0.816118998792739747116798
0.550000	-0.970000	0.819100935455810641450114
0.570000	-0.970000	0.822329692972980530463190
0.590000	-0.970000	0.825792771923569923764319
0.610000	-0.970000	0.829483552137752822019934
0.630000	-0.970000	0.833399718429258973273477
0.650000	-0.970000	0.837540940870553751729233
0.670000	-0.970000	0.841906021315153019202171
0.690000	-0.970000	0.846491056276235331878866
0.710000	-0.970000	0.851287400375730807233765
0.730000	-0.970000	0.856277559215201655717919
0.750000	-0.970000	0.861428455801271697467314
0.770000	-0.970000	0.866681200791053929499697
0.790000	-0.970000	0.871939861998735077364131
0.810000	-0.970000	0.877063617276060081273670
0.830000	-0.970000	0.881868338922562333692667
0.850000	-0.970000	0.886144842287297396232759
0.870000	-0.970000	0.889694872106115419718719
0.890000	-0.970000	0.892378828422791148256010
0.910000	-0.970000	0.894162081208332848447640
0.930000	-0.970000	0.895137683517381210762665
0.950000	-0.970000	0.895507813469588520582931
0.970000	-0.970000	0.895527837501469248238095
0.990000	-0.970000	0.895433347432150528177885

-0.990000	-0.950000	0.895723022223142373299254
-0.970000	-0.950000	0.895507813469588631605234
-0.950000	-0.950000	0.894991739205480918428748
-0.930000	-0.950000	0.894121432471867483293693
-0.910000	-0.950000	0.892804992946417241839185
-0.890000	-0.950000	0.890925265325428261675711
-0.870000	-0.950000	0.888381825043276118769597
-0.850000	-0.950000	0.885134954013362507119211
-0.830000	-0.950000	0.881226868731950552238175
-0.810000	-0.950000	0.876774102607940863940428
-0.790000	-0.950000	0.871937745670396946451319
-0.770000	-0.950000	0.866886802413095458597070
-0.750000	-0.950000	0.861770080662372039981278
-0.730000	-0.950000	0.856701917960642655991421
-0.710000	-0.950000	0.851760201964898655546676
-0.690000	-0.950000	0.846992837794002029205842
-0.670000	-0.950000	0.842426854221492327212673
-0.650000	-0.950000	0.838076699189908902454249
-0.630000	-0.950000	0.833950218889441319269906
-0.610000	-0.950000	0.830052096766210278921960
-0.590000	-0.950000	0.826387252076918987775400
-0.570000	-0.950000	0.822965734662883807715161
-0.550000	-0.950000	0.819808936740818672284092
-0.530000	-0.950000	0.816957027771120225523305
-0.510000	-0.950000	0.814482385303493039430123
-0.490000	-0.950000	0.812514812234363725806929
-0.470000	-0.950000	0.811283526888874284566100
-0.450000	-0.950000	0.811187312841462060397646
-0.430000	-0.950000	0.812914204078075131043590
-0.410000	-0.950000	0.817642916274226472239661
-0.390000	-0.950000	0.827184528216768466535314
-0.370000	-0.950000	0.843336563998977162270876
-0.350000	-0.950000	0.866895820499078317844521
-0.330000	-0.950000	0.896706254593585883050366
-0.310000	-0.950000	0.929716521769798909247129
-0.290000	-0.950000	0.962211647248891410733052
-0.270000	-0.950000	0.991223806180885791405899
-0.250000	-0.950000	1.015291509922492618755996
-0.230000	-0.950000	1.034275767003431267809788
-0.210000	-0.950000	1.048807806046575974434631
-0.190000	-0.950000	1.059821697178108479420189
-0.170000	-0.950000	1.068197733890719147709092
-0.150000	-0.950000	1.074628946698583442653785
-0.130000	-0.950000	1.079618295944823058718498
-0.110000	-0.950000	1.083512372802293510787308
-0.090000	-0.950000	1.086537581910589578271242
-0.070000	-0.950000	1.088838159149172701845032
-0.050000	-0.950000	1.090505856405233231498642
-0.030000	-0.950000	1.091594382619749836749179
-0.010000	-0.950000	1.092131687363209424646016
0.010000	-0.950000	1.092131687363209646690621
0.030000	-0.950000	1.091594382619750058793784
0.050000	-0.950000	1.090505856405233453543246
0.070000	-0.950000	1.088838159149172701845032
0.090000	-0.950000	1.086537581910589356226637
0.110000	-0.950000	1.083512372802293288742703
0.130000	-0.950000	1.079618295944823058718498
0.150000	-0.950000	1.074628946698583442653785
0.170000	-0.950000	1.068197733890719147709092
0.190000	-0.950000	1.059821697178108479420189
0.210000	-0.950000	1.048807806046575974434631
0.230000	-0.950000	1.034275767003431267809788
0.250000	-0.950000	1.015291509922492618755996
0.270000	-0.950000	0.991223806180885902428201
0.290000	-0.950000	0.962211647248891632777656
0.310000	-0.950000	0.929716521769799131291734
0.330000	-0.950000	0.896706254593585994072669
0.350000	-0.950000	0.866895820499078317844521
0.370000	-0.950000	0.843336563998977162270876
0.390000	-0.950000	0.827184528216768244490709
0.410000	-0.950000	0.817642916274226250195056
0.430000	-0.950000	0.812914204078075353088195
0.450000	-0.950000	0.811187312841462171419948
0.470000	-0.950000	0.811283526888874395588402
0.490000	-0.950000	0.812514812234363836829232
0.510000	-0.950000	0.814482385303493039430123
0.530000	-0.950000	0.816957027771120225523305
0.550000	-0.950000	0.819808936740818783306395
0.570000	-0.950000	0.822965734662883807715161
0.590000	-0.950000	0.826387252076919098797703
0.610000	-0.950000	0.830052096766210278921960
0.630000	-0.950000	0.833950218889441208247604
0.650000	-0.950000	0.838076699189908680409644
0.670000	-0.950000	0.842426854221492216190370
0.690000	-0.950000	0.846992837794002029205842
0.710000	-0.950000	0.851760201964898877591281
0.730000	-0.950000	0.856701917960642767013724
0.750000	-0.950000	0.861770080662372262025883
0.770000	-0.950000	0.866886802413095458597070
0.790000	-0.950000	0.871937745670396946451319
0.810000	-0.950000	0.876774102607940863940428
0.830000	-0.950000	0.881226868731950663260477
0.850000	-0.950000	0.885134954013362507119211
0.870000	-0.950000	0.888381825043276229791900
0.890000	-0.950000	0.890925265325428483720316
0.910000	-0.950000	0.892804992946417352861488
0.930000	-0.950000	0.894121432471867594315995
0.950000	-0.950000	0.894991739205481029451050
0.970000	-0.950000	0.895507813469588631605234
0.990000	-0.950000	0.895723022223142262276951

-0.990000	-0.930000	0.895655435536966026965899
-0.970000	-0.930000	0.895137683517381321784967
-0.950000	-0.930000	0.894121432471867372271390
-0.930000	-0.930000	0.892717101235821819393834
-0.910000	-0.930000	0.891006166816935674113154
-0.890000	-0.930000	0.888990193396421601867985
-0.870000	-0.930000	0.886592997486858269695631
-0.850000	-0.930000	0.883710986289667821402816
-0.830000	-0.930000	0.880277256646055161759534
-0.810000	-0.930000	0.876302960195052049741093
-0.790000	-0.930000	0.871877667256680366492105
-0.770000	-0.930000	0.867139639122888716826765
-0.750000	-0.930000	0.862239028789625661097773
-0.730000	-0.930000	0.857308854941310927166853
-0.710000	-0.930000	0.852450676657424022408804
-0.690000	-0.930000	0.847733767045898423120320
-0.670000	-0.930000	0.843201058622491284033629
-0.650000	-0.930000	0.838877682953626857553786
-0.630000	-0.930000	0.834779240092808350048870
-0.610000	-0.930000	0.830918669171076484936123
-0.590000	-0.930000	0.827314108022048855239916
-0.570000	-0.930000	0.823999866788305057596631
-0.550000	-0.930000	0.821043012785125370101014
-0.530000	-0.930000	0.818568680501724377229777
-0.510000	-0.930000	0.816805381316674017355695
-0.490000	-0.930000	0.816166795980481363237402
-0.470000	-0.930000	0.817394856219592180757161
-0.450000	-0.930000	0.821807377805684580174272
-0.430000	-0.930000	0.831668553991674830427883
-0.410000	-0.930000	0.849778294053787575101921
-0.390000	-0.930000	0.877523442343862258852027
-0.370000	-0.930000	0.913226109674791564074781
-0.350000	-0.930000	0.952198136761126634475261
-0.330000	-0.930000	0.988920546724874172106468
-0.310000	-0.930000	1.019571115953081141825010
-0.290000	-0.930000	1.042819611358203779616360
-0.270000	-0.930000	1.059265672145863090847229
-0.250000	-0.930000	1.070417579952049891289789
-0.230000	-0.930000	1.077809435894485634577222
-0.210000	-0.930000	1.082672321028225637107312
-0.190000	-0.930000	1.085880286333801514331299
-0.170000	-0.930000	1.088010468868748858994877
-0.150000	-0.930000	1.089426953780584739206461
-0.130000	-0.930000	1.090364525836033049444040
-0.110000	-0.930000	1.090977857758232083540406
-0.090000	-0.930000	1.091369367950276947354382
-0.070000	-0.930000	1.091608693500600635317710
-0.050000	-0.930000	1.091746527152702705976139
-0.030000	-0.930000	1.091818996273608677327616
-0.010000	-0.930000	1.091848721168435787376438
0.010000	-0.930000	1.091848721168435565331833
0.030000	-0.930000	1.091818996273608677327616
0.050000	-0.930000	1.091746527152702705976139
0.070000	-0.930000	1.091608693500600635317710
0.090000	-0.930000	1.091369367950276947354382
0.110000	-0.930000	1.090977857758232083540406
0.130000	-0.930000	1.090364525836032827399436
0.150000	-0.930000	1.089426953780584739206461
0.170000	-0.930000	1.088010468868748858994877
0.190000	-0.930000	1.085880286333801514331299
0.210000	-0.930000	1.082672321028225415062707
0.230000	-0.930000	1.077809435894485634577222
0.250000	-0.930000	1.070417579952050113334394
0.270000	-0.930000	1.059265672145863312891834
0.290000	-0.930000	1.042819611358203779616360
0.310000	-0.930000	1.019571115953081141825010
0.330000	-0.930000	0.988920546724874172106468
0.350000	-0.930000	0.952198136761126634475261
0.370000	-0.930000	0.913226109674791453052478
0.390000	-0.930000	0.877523442343862036807423
0.410000	-0.930000	0.849778294053787575101921
0.430000	-0.930000	0.831668553991674941450185
0.450000	-0.930000	0.821807377805684802218877
0.470000	-0.930000	0.817394856219592291779463
0.490000	-0.930000	0.816166795980481252215100
0.510000	-0.930000	0.816805381316673906333392
0.530000	-0.930000	0.818568680501724488252080
0.550000	-0.930000	0.821043012785125481123316
0.570000	-0.930000	0.823999866788305057596631
0.590000	-0.930000	0.827314108022048966262219
0.610000	-0.930000	0.830918669171076595958425
0.630000	-0.930000	0.834779240092808461071172
0.650000	-0.930000	0.838877682953626746531484
0.670000	-0.930000	0.843201058622491173011326
0.690000	-0.930000	0.847733767045898423120320
0.710000	-0.930000	0.852450676657424022408804
0.730000	-0.930000	0.857308854941310927166853
0.750000	-0.930000	0.862239028789625883142378
0.770000	-0.930000	0.867139639122888827849067
0.790000	-0.930000	0.871877667256680477514408
0.810000	-0.930000	0.876302960195052160763396
0.830000	-0.930000	0.880277256646055272781837
0.850000	-0.930000	0.883710986289667821402816
0.870000	-0.930000	0.886592997486858269695631
0.890000	-0.930000	0.888990193396421601867985
0.910000	-0.930000	0.891006166816935785135456
0.930000	-0.930000	0.892717101235821819393834
0.950000	-0.930000	0.894121432471867594315995
0.970000	-0.930000	0.895137683517381432807269
0.990000	-0.930000	0.895655435536965915943597

-0.990000	-0.910000	0.894877760672181166157202
-0.970000	-0.910000	0.894162081208332626403035
-0.950000	-0.910000	0.892804992946417352861488
-0.930000	-0.910000	0.891006166816935785135456
-0.910000	-0.910000	0.888968239252302172559439
-0.890000	-0.910000	0.886810050146592643294241
-0.870000	-0.910000	0.884520635708363811566812
-0.850000	-0.910000	0.881983042678878836895251
-0.830000	-0.910000	0.879050940361073340767462
-0.810000	-0.910000	0.875628955660237906499788
-0.790000	-0.910000	0.871714263223304253180856
-0.770000	-0.910000	0.867390718309713371070302
-0.750000	-0.910000	0.862793819263919181672406
-0.730000	-0.910000	0.858068975221402463482434
-0.710000	-0.910000	0.853341930653021774055844
-0.690000	-0.910000	0.848707315022653174807488
-0.670000	-0.910000	0.844229880526921161454368
-0.650000	-0.910000	0.839952819839766218201760
-0.630000	-0.910000	0.835908852446002770264499
-0.610000	-0.910000	0.832133026992178614911211
-0.590000	-0.910000	0.828681089347779842313457
-0.570000	-0.910000	0.825658586307771336088024
-0.550000	-0.910000	0.823269267510020719136321
-0.530000	-0.910000	0.821896860197219192301077
-0.510000	-0.910000	0.822252740168370688245147
-0.490000	-0.910000	0.825641973982813581756091
-0.470000	-0.910000	0.834415418038674361334017
-0.450000	-0.910000	0.852296760622886284686217
-0.430000	-0.910000	0.882082636008587495091149
-0.410000	-0.910000	0.922300671979520925169993
-0.390000	-0.910000	0.966743071032955092469763
-0.370000	-0.910000	1.007686818748972479298232
-0.350000	-0.910000	1.040118903175111020331656
-0.330000	-0.910000	1.062823856262113952908521
-0.310000	-0.910000	1.077415294619821217736444
-0.290000	-0.910000	1.086205642598957243905033
-0.270000	-0.910000	1.091222349882589481850914
-0.250000	-0.910000	1.093956112442730388423229
-0.230000	-0.910000	1.095389441640894911955684
-0.210000	-0.910000	1.096107865024130711972816
-0.190000	-0.910000	1.096423843967047284664318
-0.170000	-0.910000	1.096492015566302713480695
-0.150000	-0.910000	1.096394272710723871711025
-0.130000	-0.910000	1.096188471494009775142331
-0.110000	-0.910000	1.095922512048669306139459
-0.090000	-0.910000	1.095635833923720658944490
-0.070000	-0.910000	1.095360212518956100069545
-0.050000	-0.910000	1.095123520261545468912345
-0.030000	-0.910000	1.094950666404458372582553
-0.010000	-0.910000	1.094859123884840412799235
0.010000	-0.910000	1.094859123884840190754630
0.030000	-0.910000	1.094950666404458594627158
0.050000	-0.910000	1.095123520261545468912345
0.070000	-0.910000	1.095360212518956100069545
0.090000	-0.910000	1.095635833923720658944490
0.110000	-0.910000	1.095922512048669306139459
0.130000	-0.910000	1.096188471494009997186936
0.150000	-0.910000	1.096394272710723871711025
0.170000	-0.910000	1.096492015566302713480695
0.190000	-0.910000	1.096423843967047062619713
0.210000	-0.910000	1.096107865024130489928211
0.230000	-0.910000	1.095389441640894689911079
0.250000	-0.910000	1.093956112442730832512439
0.270000	-0.910000	1.091222349882589703895519
0.290000	-0.910000	1.086205642598957243905033
0.310000	-0.910000	1.077415294619821439781049
0.330000	-0.910000	1.062823856262114396997731
0.350000	-0.910000	1.040118903175111242376261
0.370000	-0.910000	1.007686818748972257253627
0.390000	-0.910000	0.966743071032954981447460
0.410000	-0.910000	0.922300671979520814147691
0.430000	-0.910000	0.882082636008587606113451
0.450000	-0.910000	0.852296760622886395708520
0.470000	-0.910000	0.834415418038674361334017
0.490000	-0.910000	0.825641973982813470733788
0.510000	-0.910000	0.822252740168370466200543
0.530000	-0.910000	0.821896860197219081278774
0.550000	-0.910000	0.823269267510020719136321
0.570000	-0.910000	0.825658586307771336088024
0.590000	-0.910000	0.828681089347779953335760
0.610000	-0.910000	0.832133026992178725933513
0.630000	-0.910000	0.835908852446002881286802
0.650000	-0.910000	0.839952819839766107179457
0.670000	-0.910000	0.844229880526920939409763
0.690000	-0.910000	0.848707315022653174807488
0.710000	-0.910000	0.853341930653021774055844
0.730000	-0.910000	0.858068975221402463482434
0.750000	-0.910000	0.862793819263919292694709
0.770000	-0.910000	0.867390718309713260047999
0.790000	-0.910000	0.871714263223304253180856
0.810000	-0.910000	0.875628955660238128544393
0.830000	-0.910000	0.879050940361073340767462
0.850000	-0.910000	0.881983042678878947917553
0.870000	-0.910000	0.884520635708363700544510
0.890000	-0.910000	0.886810050146592754316544
0.910000	-0.910000	0.888968239252302172559439
0.930000	-0.910000	0.891006166816935785135456
0.950000	-0.910000	0.892804992946417352861488
0.970000	-0.910000	0.894162081208332848447640
0.990000	-0.910000	0.894877760672181166157202

-0.990000	-0.890000	0.893146341092278972517704
-0.970000	-0.890000	0.892378828422791259278313
-0.950000	-0.890000	0.890925265325428483720316
-0.930000	-0.890000	0.888990193396421712890287
-0.910000	-0.890000	0.886810050146592643294241
-0.890000	-0.890000	0.884575948674154566298000
-0.870000	-0.890000	0.882360258659661167435218
-0.850000	-0.890000	0.880093521812728041275875
-0.830000	-0.890000	0.877612608040390873576087
-0.810000	-0.890000	0.874748991497212524670601
-0.790000	-0.890000	0.871404989651820782725622
-0.770000	-0.890000	0.867585697333904337646970
-0.750000	-0.890000	0.863385067097904856936452
-0.730000	-0.890000	0.858944221153832065951406
-0.710000	-0.890000	0.854408513172402184210341
-0.690000	-0.890000	0.849901233602708305880924
-0.670000	-0.890000	0.845516407263107283576176
-0.650000	-0.890000	0.841326825928827903844365
-0.630000	-0.890000	0.837402126851875761026633
-0.610000	-0.890000	0.833836678664663821791692
-0.590000	-0.890000	0.830795632046238408108252
-0.570000	-0.890000	0.828595109942529273183709
-0.550000	-0.890000	0.827845227365308966582802
-0.530000	-0.890000	0.829704874434039507669070
-0.510000	-0.890000	0.836333454721997160419278
-0.490000	-0.890000	0.851578072643485062265256
-0.470000	-0.890000	0.880246514194514606543862
-0.450000	-0.890000	0.922700974406352902867923
-0.430000	-0.890000	0.972136019178616805902493
-0.410000	-0.890000	1.018186353120638543146015
-0.390000	-0.890000	1.053540694631289742488889
-0.370000	-0.890000	1.076767711135145466627705
-0.350000	-0.890000	1.090488085441184473722842
-0.330000	-0.890000	1.097895164639694831620886
-0.310000	-0.890000	1.101491136014273619636583
-0.290000	-0.890000	1.102957139605162284468065
-0.270000	-0.890000	1.103362009229632567652857
-0.250000	-0.890000	1.103341051737804168197954
-0.230000	-0.890000	1.103212186005902761820607
-0.210000	-0.890000	1.103077589119753287860703
-0.190000	-0.890000	1.102929129676677888483027
-0.170000	-0.890000	1.102736570445440378307467
-0.150000	-0.890000	1.102491858808663849345066
-0.130000	-0.890000	1.102211197209399751173464
-0.110000	-0.890000	1.101920944710910621466837
-0.090000	-0.890000	1.101645769645689831861546
-0.070000	-0.890000	1.101403718628951367008995
-0.050000	-0.890000	1.101208642033026707807153
-0.030000	-0.890000	1.101072577045356659652953
-0.010000	-0.890000	1.101002374780182258007244
0.010000	-0.890000	1.101002374780182258007244
0.030000	-0.890000	1.101072577045356659652953
0.050000	-0.890000	1.101208642033026485762548
0.070000	-0.890000	1.101403718628951367008995
0.090000	-0.890000	1.101645769645690053906151
0.110000	-0.890000	1.101920944710910843511442
0.130000	-0.890000	1.102211197209399751173464
0.150000	-0.890000	1.102491858808663627300461
0.170000	-0.890000	1.102736570445440156262862
0.190000	-0.890000	1.102929129676677666438422
0.210000	-0.890000	1.103077589119753509905308
0.230000	-0.890000	1.103212186005902983865212
0.250000	-0.890000	1.103341051737804390242559
0.270000	-0.890000	1.103362009229633011742067
0.290000	-0.890000	1.102957139605162284468065
0.310000	-0.890000	1.101491136014273619636583
0.330000	-0.890000	1.097895164639695053665491
0.350000	-0.890000	1.090488085441184917812052
0.370000	-0.890000	1.076767711135145688672310
0.390000	-0.890000	1.053540694631289964533494
0.410000	-0.890000	1.018186353120638543146015
0.430000	-0.890000	0.972136019178616805902493
0.450000	-0.890000	0.922700974406353013890225
0.470000	-0.890000	0.880246514194514717566165
0.490000	-0.890000	0.851578072643485284309861
0.510000	-0.890000	0.836333454721997049396975
0.530000	-0.890000	0.829704874434039285624465
0.550000	-0.890000	0.827845227365308966582802
0.570000	-0.890000	0.828595109942529384206011
0.590000	-0.890000	0.830795632046238519130554
0.610000	-0.890000	0.833836678664663932813994
0.630000	-0.890000	0.837402126851875872048936
0.650000	-0.890000	0.841326825928828014866667
0.670000	-0.890000	0.845516407263107061531571
0.690000	-0.890000	0.849901233602708194858621
0.710000	-0.890000	0.854408513172402184210341
0.730000	-0.890000	0.858944221153832176973708
0.750000	-0.890000	0.863385067097904856936452
0.770000	-0.890000	0.867585697333904448669273
0.790000	-0.890000	0.871404989651820893747924
0.810000	-0.890000	0.874748991497212635692904
0.830000	-0.890000	0.877612608040390873576087
0.850000	-0.890000	0.880093521812728041275875
0.870000	-0.890000	0.882360258659660945390613
0.890000	-0.890000	0.884575948674154566298000
0.910000	-0.890000	0.886810050146592865338846
0.930000	-0.890000	0.888990193396421601867985
0.950000	-0.890000	0.890925265325428483720316
0.970000	-0.890000	0.892378828422791148256010
0.990000	-0.890000	0.893146341092278972517704

-0.990000	-0.870000	0.890380597717053579032154
-0.970000	-0.870000	0.889694872106115419718719
-0.950000	-0.870000	0.888381825043276118769597
-0.930000	-0.870000	0.886592997486858158673328
-0.910000	-0.870000	0.884520635708363700544510
-0.890000	-0.870000	0.882360258659661056412915
-0.870000	-0.870000	0.880244966598004108249143
-0.850000	-0.870000	0.878185258311797389829678
-0.830000	-0.870000	0.876065138213799610156229
-0.810000	-0.870000	0.873701933029929711516104
-0.790000	-0.870000	0.870931638998835300213841
-0.770000	-0.870000	0.867674972516218057094761
-0.750000	-0.870000	0.863958278346624086729832
-0.730000	-0.870000	0.859891241778442672050176
-0.710000	-0.870000	0.855623707401808375472285
-0.690000	-0.870000	0.851307774334798761373122
-0.670000	-0.870000	0.847080190116414222245567
-0.650000	-0.870000	0.843070706043262840800878
-0.630000	-0.870000	0.839437168076944906225378
-0.610000	-0.870000	0.836434262882752466161662
-0.590000	-0.870000	0.834538734387785474666543
-0.570000	-0.870000	0.834676991214786001549442
-0.550000	-0.870000	0.838633467537605592490024
-0.530000	-0.870000	0.849742946582848435177482
-0.510000	-0.870000	0.873634166484230201277228
-0.490000	-0.870000	0.914559207961121556351713
-0.470000	-0.870000	0.967565278853961263649808
-0.450000	-0.870000	1.019988508545645045089145
-0.430000	-0.870000	1.060564209648383160455865
-0.410000	-0.870000	1.086192482071641540741780
-0.390000	-0.870000	1.100319921577770143628072
-0.370000	-0.870000	1.107280740074964686670000
-0.350000	-0.870000	1.110227611137334147173306
-0.330000	-0.870000	1.111075056126108018261789
-0.310000	-0.870000	1.110938809630723778099082
-0.290000	-0.870000	1.110478607333866829520730
-0.270000	-0.870000	1.110072075638548261267147
-0.250000	-0.870000	1.109877078927088644988430
-0.230000	-0.870000	1.109874474391151277785639
-0.210000	-0.870000	1.109950894496145812340160
-0.190000	-0.870000	1.110000057027376030305277
-0.170000	-0.870000	1.109980484908134279464775
-0.150000	-0.870000	1.109907478475699704745239
-0.130000	-0.870000	1.109814966159502036546769
-0.110000	-0.870000	1.109731666560866747417435
-0.090000	-0.870000	1.109674269447729288984306
-0.070000	-0.870000	1.109646829180415794624537
-0.050000	-0.870000	1.109643759980697197420341
-0.030000	-0.870000	1.109653806798293285140744
-0.010000	-0.870000	1.109662398070073052736007
0.010000	-0.870000	1.109662398070073052736007
0.030000	-0.870000	1.109653806798293507185349
0.050000	-0.870000	1.109643759980697419464946
0.070000	-0.870000	1.109646829180415794624537
0.090000	-0.870000	1.109674269447729733073515
0.110000	-0.870000	1.109731666560866969462040
0.130000	-0.870000	1.109814966159502258591374
0.150000	-0.870000	1.109907478475699704745239
0.170000	-0.870000	1.109980484908134057420170
0.190000	-0.870000	1.110000057027375808260672
0.210000	-0.870000	1.109950894496145812340160
0.230000	-0.870000	1.109874474391151499830244
0.250000	-0.870000	1.109877078927088867033035
0.270000	-0.870000	1.110072075638548483311752
0.290000	-0.870000	1.110478607333866829520730
0.310000	-0.870000	1.110938809630724000143687
0.330000	-0.870000	1.111075056126108018261789
0.350000	-0.870000	1.110227611137334591262515
0.370000	-0.870000	1.107280740074964908714605
0.390000	-0.870000	1.100319921577770143628072
0.410000	-0.870000	1.086192482071641762786385
0.430000	-0.870000	1.060564209648383382500469
0.450000	-0.870000	1.019988508545645267133750
0.470000	-0.870000	0.967565278853961263649808
0.490000	-0.870000	0.914559207961121445329411
0.510000	-0.870000	0.873634166484229979232623
0.530000	-0.870000	0.849742946582848213132877
0.550000	-0.870000	0.838633467537605703512327
0.570000	-0.870000	0.834676991214786001549442
0.590000	-0.870000	0.834538734387785363644241
0.610000	-0.870000	0.836434262882752355139360
0.630000	-0.870000	0.839437168076944795203076
0.650000	-0.870000	0.843070706043262840800878
0.670000	-0.870000	0.847080190116414222245567
0.690000	-0.870000	0.851307774334798761373122
0.710000	-0.870000	0.855623707401808486494588
0.730000	-0.870000	0.859891241778442672050176
0.750000	-0.870000	0.863958278346624086729832
0.770000	-0.870000	0.867674972516218057094761
0.790000	-0.870000	0.870931638998835189191539
0.810000	-0.870000	0.873701933029929600493801
0.830000	-0.870000	0.876065138213799610156229
0.850000	-0.870000	0.878185258311797500851981
0.870000	-0.870000	0.880244966598003997226840
0.890000	-0.870000	0.882360258659661056412915
0.910000	-0.870000	0.884520635708363922589115
0.930000	-0.870000	0.886592997486858158673328
0.950000	-0.870000	0.888381825043276118769597
0.970000	-0.870000	0.889694872106115308696417
0.990000	-0.870000	0.890380597717053468009851

-0.990000	-0.850000	0.886661368998225452031647
-0.970000	-0.850000	0.886144842287297396232759
-0.950000	-0.850000	0.885134954013362507119211
-0.930000	-0.850000	0.883710986289667821402816
-0.910000	-0.850000	0.881983042678878947917553
-0.890000	-0.850000	0.880093521812728152298178
-0.870000	-0.850000	0.878185258311797500851981
-0.850000	-0.850000	0.876336168122373804223457
-0.830000	-0.850000	0.874509901960880631222039
-0.810000	-0.850000	0.872565457926954501921557
-0.790000	-0.850000	0.870321751922093600484232
-0.770000	-0.850000	0.867637847359564617910621
-0.750000	-0.850000	0.864466507992381005820448
-0.730000	-0.850000	0.860863662311928012904616
-0.710000	-0.850000	0.856963027991963555152211
-0.690000	-0.850000	0.852941718191710718244281
-0.670000	-0.850000	0.849003306858409190205350
-0.650000	-0.850000	0.845400752491203832938993
-0.630000	-0.850000	0.842519940989866711333889
-0.610000	-0.850000	0.841058246529947983738396
-0.590000	-0.850000	0.842363680500490596969598
-0.570000	-0.850000	0.849036169286915498588542
-0.550000	-0.850000	0.865876715175759259501831
-0.530000	-0.850000	0.900040330169939450932759
-0.510000	-0.850000	0.952670166791242833959075
-0.490000	-0.850000	1.011642656821836849800889
-0.470000	-0.850000	1.060564796707607948533791
-0.450000	-0.850000	1.091582550295575826382333
-0.430000	-0.850000	1.107938128402328192834148
-0.410000	-0.850000	1.115431588611353275197757
-0.390000	-0.850000	1.118314541015395402467902
-0.370000	-0.850000	1.119004437898035053677859
-0.350000	-0.850000	1.118731278219172509125201
-0.330000	-0.850000	1.118114438659702614131675
-0.310000	-0.850000	1.117510509636374216313470
-0.290000	-0.850000	1.117147337986715838198393
-0.270000	-0.850000	1.117126036161831148518786
-0.250000	-0.850000	1.117394768715717967566547
-0.230000	-0.850000	1.117787118728275297385721
-0.210000	-0.850000	1.118133983448845292230089
-0.190000	-0.850000	1.118363112854375174265442
-0.170000	-0.850000	1.118505603626573252640242
-0.150000	-0.850000	1.118628995524850733289668
-0.130000	-0.850000	1.118779764656000486056087
-0.110000	-0.850000	1.118975021215042220390501
-0.090000	-0.850000	1.119213441261480257438166
-0.070000	-0.850000	1.119478963954896988397536
-0.050000	-0.850000	1.119739656531328897415278
-0.030000	-0.850000	1.119951208712435697378851
-0.010000	-0.850000	1.120068517319022793898853
0.010000	-0.850000	1.120068517319023237988063
0.030000	-0.850000	1.119951208712435919423456
0.050000	-0.850000	1.119739656531328897415278
0.070000	-0.850000	1.119478963954896988397536
0.090000	-0.850000	1.119213441261480479482771
0.110000	-0.850000	1.118975021215042442435106
0.130000	-0.850000	1.118779764656000708100692
0.150000	-0.850000	1.118628995524850733289668
0.170000	-0.850000	1.118505603626573252640242
0.190000	-0.850000	1.118363112854374952220837
0.210000	-0.850000	1.118133983448845514274694
0.230000	-0.850000	1.117787118728275519430326
0.250000	-0.850000	1.117394768715717967566547
0.270000	-0.850000	1.117126036161831370563391
0.290000	-0.850000	1.117147337986716060242998
0.310000	-0.850000	1.117510509636374216313470
0.330000	-0.850000	1.118114438659702614131675
0.350000	-0.850000	1.118731278219172953214411
0.370000	-0.850000	1.119004437898035275722464
0.390000	-0.850000	1.118314541015395402467902
0.410000	-0.850000	1.115431588611353719286967
0.430000	-0.850000	1.107938128402328414878752
0.450000	-0.850000	1.091582550295575826382333
0.470000	-0.850000	1.060564796707607948533791
0.490000	-0.850000	1.011642656821836849800889
0.510000	-0.850000	0.952670166791242722936772
0.530000	-0.850000	0.900040330169939228888154
0.550000	-0.850000	0.865876715175759148479528
0.570000	-0.850000	0.849036169286915498588542
0.590000	-0.850000	0.842363680500490485947296
0.610000	-0.850000	0.841058246529947872716093
0.630000	-0.850000	0.842519940989866711333889
0.650000	-0.850000	0.845400752491203943961295
0.670000	-0.850000	0.849003306858409190205350
0.690000	-0.850000	0.852941718191710940288885
0.710000	-0.850000	0.856963027991963666174513
0.730000	-0.850000	0.860863662311928123926918
0.750000	-0.850000	0.864466507992381005820448
0.770000	-0.850000	0.867637847359564728932924
0.790000	-0.850000	0.870321751922093600484232
0.810000	-0.850000	0.872565457926954612943860
0.830000	-0.850000	0.874509901960880520199737
0.850000	-0.850000	0.876336168122373804223457
0.870000	-0.850000	0.878185258311797389829678
0.890000	-0.850000	0.880093521812728152298178
0.910000	-0.850000	0.881983042678878947917553
0.930000	-0.850000	0.883710986289667821402816
0.950000	-0.850000	0.885134954013362396096909
0.970000	-0.850000	0.886144842287297396232759
0.990000	-0.850000	0.886661368998225452031647

-0.990000	-0.830000	0.882184180637835879679187
-0.970000	-0.830000	0.881868338922562444714970
-0.950000	-0.830000	0.881226868731950552238175
-0.930000	-0.830000	0.880277256646055272781837
-0.910000	-0.830000	0.879050940361073340767462
-0.890000	-0.830000	0.877612608040390873576087
-0.870000	-0.830000	0.876065138213799610156229
-0.850000	-0.830000	0.874509901960880631222039
-0.830000	-0.830000	0.872980716721811544900334
-0.810000	-0.830000	0.871406158104806038977586
-0.790000	-0.830000	0.869633259136627922991636
-0.770000	-0.830000	0.867497912171596663455375
-0.750000	-0.830000	0.864898081247596928200494
-0.730000	-0.830000	0.861835683212058611957218
-0.710000	-0.830000	0.858423243161137161649776
-0.690000	-0.830000	0.854876234428159631484334
-0.670000	-0.830000	0.851529389948135762011816
-0.650000	-0.830000	0.848926718636144661545018
-0.630000	-0.830000	0.848050339442090295172250
-0.610000	-0.830000	0.850784339604223727171473
-0.590000	-0.830000	0.860729759222390478079490
-0.570000	-0.830000	0.884348032733097033641911
-0.550000	-0.830000	0.929392571079865059680003
-0.530000	-0.830000	0.991303661321235818348896
-0.510000	-0.830000	1.050971851420559266543364
-0.490000	-0.830000	1.091762003509795908584579
-0.470000	-0.830000	1.113326974263737501047444
-0.450000	-0.830000	1.122824919286203870782970
-0.430000	-0.830000	1.126243949745103556381309
-0.410000	-0.830000	1.127026152383930668321455
-0.390000	-0.830000	1.126826706800616362258438
-0.370000	-0.830000	1.126322686344553014592407
-0.350000	-0.830000	1.125767100574659673739575
-0.330000	-0.830000	1.125307034822099927495742
-0.310000	-0.830000	1.125093569069276489003073
-0.290000	-0.830000	1.125240747953097253386545
-0.270000	-0.830000	1.125734636914153874442945
-0.250000	-0.830000	1.126408366731720622766488
-0.230000	-0.830000	1.127039519817835566684039
-0.210000	-0.830000	1.127499308703864500103009
-0.190000	-0.830000	1.127816083036374594783524
-0.170000	-0.830000	1.128104364583444318981265
-0.150000	-0.830000	1.128454290025924455775908
-0.130000	-0.830000	1.128891829779595790128610
-0.110000	-0.830000	1.129406512359823144819870
-0.090000	-0.830000	1.129976317519789219545601
-0.070000	-0.830000	1.130564660854603831197096
-0.050000	-0.830000	1.131111391727810167040502
-0.030000	-0.830000	1.131537638113781607529518
-0.010000	-0.830000	1.131768904338660952646478
0.010000	-0.830000	1.131768904338660952646478
0.030000	-0.830000	1.131537638113781829574123
0.050000	-0.830000	1.131111391727810167040502
0.070000	-0.830000	1.130564660854604053241701
0.090000	-0.830000	1.129976317519789219545601
0.110000	-0.830000	1.129406512359823366864475
0.130000	-0.830000	1.128891829779596012173215
0.150000	-0.830000	1.128454290025924677820512
0.170000	-0.830000	1.128104364583444318981265
0.190000	-0.830000	1.127816083036374150694314
0.210000	-0.830000	1.127499308703864500103009
0.230000	-0.830000	1.127039519817835344639434
0.250000	-0.830000	1.126408366731720178677278
0.270000	-0.830000	1.125734636914153874442945
0.290000	-0.830000	1.125240747953097253386545
0.310000	-0.830000	1.125093569069276489003073
0.330000	-0.830000	1.125307034822099927495742
0.350000	-0.830000	1.125767100574659895784180
0.370000	-0.830000	1.126322686344553014592407
0.390000	-0.830000	1.126826706800616140213833
0.410000	-0.830000	1.127026152383930890366059
0.430000	-0.830000	1.126243949745103556381309
0.450000	-0.830000	1.122824919286204092827575
0.470000	-0.830000	1.113326974263737501047444
0.490000	-0.830000	1.091762003509795686539974
0.510000	-0.830000	1.050971851420559044498759
0.530000	-0.830000	0.991303661321235707326593
0.550000	-0.830000	0.929392571079865059680003
0.570000	-0.830000	0.884348032733097033641911
0.590000	-0.830000	0.860729759222390589101792
0.610000	-0.830000	0.850784339604223616149170
0.630000	-0.830000	0.848050339442090184149947
0.650000	-0.830000	0.848926718636144550522715
0.670000	-0.830000	0.851529389948135650989514
0.690000	-0.830000	0.854876234428159520462032
0.710000	-0.830000	0.858423243161137161649776
0.730000	-0.830000	0.861835683212058389912613
0.750000	-0.830000	0.864898081247596817178191
0.770000	-0.830000	0.867497912171596552433073
0.790000	-0.830000	0.869633259136628034013938
0.810000	-0.830000	0.871406158104806038977586
0.830000	-0.830000	0.872980716721811655922636
0.850000	-0.830000	0.874509901960880631222039
0.870000	-0.830000	0.876065138213799610156229
0.890000	-0.830000	0.877612608040390873576087
0.910000	-0.830000	0.879050940361073451789764
0.930000	-0.830000	0.880277256646055050737232
0.950000	-0.830000	0.881226868731950552238175
0.970000	-0.830000	0.881868338922562222670365
0.990000	-0.830000	0.882184180637835768656885

-0.990000	-0.810000	0.877192813017317440937859
-0.970000	-0.810000	0.877063617276060081273670
-0.950000	-0.810000	0.876774102607940863940428
-0.930000	-0.810000	0.876302960195052049741093
-0.910000	-0.810000	0.875628955660238017522090
-0.890000	-0.810000	0.874748991497212524670601
-0.870000	-0.810000	0.873701933029929600493801
-0.850000	-0.810000	0.872565457926954612943860
-0.830000	-0.810000	0.871406158104806038977586
-0.810000	-0.810000	0.870216873166223092717075
-0.790000	-0.810000	0.868896866596196915111250
-0.770000	-0.810000	0.867294517742279502670044
-0.750000	-0.810000	0.865284880925535571094542
-0.730000	-0.810000	0.862841919629219189502578
-0.710000	-0.810000	0.860091729365216495217794
-0.690000	-0.810000	0.857368649082060674260219
-0.670000	-0.810000	0.855336617192944514975750
-0.650000	-0.810000	0.855279183720844882188317
-0.630000	-0.810000	0.859697261392259770573787
-0.610000	-0.810000	0.873331120307923924883653
-0.590000	-0.810000	0.904316637398069556041946
-0.570000	-0.810000	0.959747043386612541659986
-0.550000	-0.810000	1.027711859693747120658713
-0.530000	-0.810000	1.083246465250446544104079
-0.510000	-0.810000	1.114906916547524273752856
-0.490000	-0.810000	1.129083596411257550684581
-0.470000	-0.810000	1.134182937532046686612830
-0.450000	-0.810000	1.135384783092534544124419
-0.430000	-0.810000	1.135258190749109052930521
-0.410000	-0.810000	1.134876622729926953780932
-0.390000	-0.810000	1.134544979484051419049706
-0.370000	-0.810000	1.134272889763744629476605
-0.350000	-0.810000	1.134062866047592210705375
-0.330000	-0.810000	1.134017019940102954933536
-0.310000	-0.810000	1.134285803796542202448450
-0.290000	-0.810000	1.134933810743647297769598
-0.270000	-0.810000	1.135844462080354277944139
-0.250000	-0.810000	1.136766624818807303043400
-0.230000	-0.810000	1.137489169481685546969629
-0.210000	-0.810000	1.137988324269444850855848
-0.190000	-0.810000	1.138405755256973517219876
-0.170000	-0.810000	1.138897821710647795256932
-0.150000	-0.810000	1.139525965472716562132405
-0.130000	-0.810000	1.140273555016349193991232
-0.110000	-0.810000	1.141107391627402600775554
-0.090000	-0.810000	1.141993140145261209639216
-0.070000	-0.810000	1.142875118312123960961912
-0.050000	-0.810000	1.143666584848231693172238
-0.030000	-0.810000	1.144264073828425765100292
-0.010000	-0.810000	1.144580502147021672243454
0.010000	-0.810000	1.144580502147021672243454
0.030000	-0.810000	1.144264073828425765100292
0.050000	-0.810000	1.143666584848231915216843
0.070000	-0.810000	1.142875118312123960961912
0.090000	-0.810000	1.141993140145261209639216
0.110000	-0.810000	1.141107391627402822820159
0.130000	-0.810000	1.140273555016349638080442
0.150000	-0.810000	1.139525965472717006221615
0.170000	-0.810000	1.138897821710648017301537
0.190000	-0.810000	1.138405755256973739264481
0.210000	-0.810000	1.137988324269445072900453
0.230000	-0.810000	1.137489169481685324925024
0.250000	-0.810000	1.136766624818807303043400
0.270000	-0.810000	1.135844462080354277944139
0.290000	-0.810000	1.134933810743647297769598
0.310000	-0.810000	1.134285803796542202448450
0.330000	-0.810000	1.134017019940102954933536
0.350000	-0.810000	1.134062866047591988660770
0.370000	-0.810000	1.134272889763744851521210
0.390000	-0.810000	1.134544979484051641094311
0.410000	-0.810000	1.134876622729926953780932
0.430000	-0.810000	1.135258190749109274975126
0.450000	-0.810000	1.135384783092534766169024
0.470000	-0.810000	1.134182937532046908657435
0.490000	-0.810000	1.129083596411257328639977
0.510000	-0.810000	1.114906916547523829663646
0.530000	-0.810000	1.083246465250446544104079
0.550000	-0.810000	1.027711859693747342703318
0.570000	-0.810000	0.959747043386612541659986
0.590000	-0.810000	0.904316637398069556041946
0.610000	-0.810000	0.873331120307923702839048
0.630000	-0.810000	0.859697261392259659551485
0.650000	-0.810000	0.855279183720844660143712
0.670000	-0.810000	0.855336617192944403953447
0.690000	-0.810000	0.857368649082060674260219
0.710000	-0.810000	0.860091729365216717262399
0.730000	-0.810000	0.862841919629219189502578
0.750000	-0.810000	0.865284880925535571094542
0.770000	-0.810000	0.867294517742279502670044
0.790000	-0.810000	0.868896866596196915111250
0.810000	-0.810000	0.870216873166223203739378
0.830000	-0.810000	0.871406158104806038977586
0.850000	-0.810000	0.872565457926954723966162
0.870000	-0.810000	0.873701933029929822538406
0.890000	-0.810000	0.874748991497212746715206
0.910000	-0.810000	0.875628955660238128544393
0.930000	-0.810000	0.876302960195051938718791
0.950000	-0.810000	0.876774102607940863940428
0.970000	-0.810000	0.877063617276059970251367
0.990000	-0.810000	0.877192813017317440937859

-0.990000	-0.790000	0.871921606858233499970368
-0.970000	-0.790000	0.871939861998734855319526
-0.950000	-0.790000	0.871937745670396946451319
-0.930000	-0.790000	0.871877667256680366492105
-0.910000	-0.790000	0.871714263223304142158554
-0.890000	-0.790000	0.871404989651820782725622
-0.870000	-0.790000	0.870931638998835189191539
-0.850000	-0.790000	0.870321751922093489461929
-0.830000	-0.790000	0.869633259136627922991636
-0.810000	-0.790000	0.868896866596196804088947
-0.790000	-0.790000	0.868066636785370104867354
-0.770000	-0.790000	0.867029276879027421820467
-0.750000	-0.790000	0.865675889430118972178718
-0.730000	-0.790000	0.864009654502356894134607
-0.710000	-0.790000	0.862279705259872186751124
-0.690000	-0.790000	0.861183438832678782581809
-0.670000	-0.790000	0.862255620174430692514989
-0.650000	-0.790000	0.868620586571738573233858
-0.630000	-0.790000	0.886198945655013115008103
-0.610000	-0.790000	0.924634162743828258435030
-0.590000	-0.790000	0.989197029136359984313742
-0.570000	-0.790000	1.059883324667484139069984
-0.550000	-0.790000	1.108678528815175479138588
-0.530000	-0.790000	1.132439764908427681788794
-0.510000	-0.790000	1.141533310373151755001686
-0.490000	-0.790000	1.144068654107476268322330
-0.470000	-0.790000	1.144204291739615131362484
-0.450000	-0.790000	1.143789147092248770221090
-0.430000	-0.790000	1.143511063061185328848524
-0.410000	-0.790000	1.143477974253287010597546
-0.390000	-0.790000	1.143564839772918562132986
-0.370000	-0.790000	1.143666905047088011571077
-0.350000	-0.790000	1.143830744036104851701907
-0.330000	-0.790000	1.144225324337757365711354
-0.310000	-0.790000	1.144999292538399604524102
-0.290000	-0.790000	1.146126878048805863841153
-0.270000	-0.790000	1.147374062034917097108178
-0.250000	-0.790000	1.148447401197327355504285
-0.230000	-0.790000	1.149215471368540075758347
-0.210000	-0.790000	1.149790303236483346438490
-0.190000	-0.790000	1.150391499253628380117220
-0.170000	-0.790000	1.151152744110895520535109
-0.150000	-0.790000	1.152071962864162246731325
-0.130000	-0.790000	1.153099771366850934128934
-0.110000	-0.790000	1.154202233869582538972054
-0.090000	-0.790000	1.155338854520292946048698
-0.070000	-0.790000	1.156430305350998555269371
-0.050000	-0.790000	1.157366856893659923244400
-0.030000	-0.790000	1.158041465245248424764668
-0.010000	-0.790000	1.158384516329293623115859
0.010000	-0.790000	1.158384516329293623115859
0.030000	-0.790000	1.158041465245248424764668
0.050000	-0.790000	1.157366856893659923244400
0.070000	-0.790000	1.156430305350998333224766
0.090000	-0.790000	1.155338854520293168093303
0.110000	-0.790000	1.154202233869582761016659
0.130000	-0.790000	1.153099771366851378218144
0.150000	-0.790000	1.152071962864162468775930
0.170000	-0.790000	1.151152744110895742579714
0.190000	-0.790000	1.150391499253628380117220
0.210000	-0.790000	1.149790303236483568483095
0.230000	-0.790000	1.149215471368540075758347
0.250000	-0.790000	1.148447401197327577548890
0.270000	-0.790000	1.147374062034917097108178
0.290000	-0.790000	1.146126878048806085885758
0.310000	-0.790000	1.144999292538399826568707
0.330000	-0.790000	1.144225324337757365711354
0.350000	-0.790000	1.143830744036104851701907
0.370000	-0.790000	1.143666905047088233615682
0.390000	-0.790000	1.143564839772918784177591
0.410000	-0.790000	1.143477974253287232642151
0.430000	-0.790000	1.143511063061185550893128
0.450000	-0.790000	1.143789147092248992265695
0.470000	-0.790000	1.144204291739615575451694
0.490000	-0.790000	1.144068654107476268322330
0.510000	-0.790000	1.141533310373151532957081
0.530000	-0.790000	1.132439764908427681788794
0.550000	-0.790000	1.108678528815175479138588
0.570000	-0.790000	1.059883324667483917025379
0.590000	-0.790000	0.989197029136359873291440
0.610000	-0.790000	0.924634162743828036390425
0.630000	-0.790000	0.886198945655013115008103
0.650000	-0.790000	0.868620586571738573233858
0.670000	-0.790000	0.862255620174430692514989
0.690000	-0.790000	0.861183438832678893604111
0.710000	-0.790000	0.862279705259872186751124
0.730000	-0.790000	0.864009654502357005156910
0.750000	-0.790000	0.865675889430119083201021
0.770000	-0.790000	0.867029276879027421820467
0.790000	-0.790000	0.868066636785370215889657
0.810000	-0.790000	0.868896866596197026133552
0.830000	-0.790000	0.869633259136628145036241
0.850000	-0.790000	0.870321751922093600484232
0.870000	-0.790000	0.870931638998835300213841
0.890000	-0.790000	0.871404989651820893747924
0.910000	-0.790000	0.871714263223304253180856
0.930000	-0.790000	0.871877667256680366492105
0.950000	-0.790000	0.871937745670396724406714
0.970000	-0.790000	0.871939861998734966341829
0.990000	-0.790000	0.871921606858233610992670

-0.990000	-0.770000	0.866560262795768365684523
-0.970000	-0.770000	0.866681200791053929499697
-0.950000	-0.770000	0.866886802413095458597070
-0.930000	-0.770000	0.867139639122888716826765
-0.910000	-0.770000	0.867390718309713260047999
-0.890000	-0.770000	0.867585697333904226624668
-0.870000	-0.770000	0.867674972516217835050156
-0.850000	-0.770000	0.867637847359564395866016
-0.830000	-0.770000	0.867497912171596552433073
-0.810000	-0.770000	0.867294517742279502670044
-0.790000	-0.770000	0.867029276879027421820467
-0.770000	-0.770000	0.866651812557578282714132
-0.750000	-0.770000	0.866131316837653653095686
-0.730000	-0.770000	0.865627578038323797215980
-0.710000	-0.770000	0.865792410485753172189050
-0.690000	-0.770000	0.868307594659133208381263
-0.670000	-0.770000	0.876838000552189078540266
-0.650000	-0.770000	0.898415292892144723424508
-0.630000	-0.770000	0.943938585193306201048813
-0.610000	-0.770000	1.016239914522603760005381
-0.590000	-0.770000	1.086829909396956894696018
-0.570000	-0.770000	1.128745902209102647262284
-0.550000	-0.770000	1.146533205560031021263967
-0.530000	-0.770000	1.152371692241437539649951
-0.510000	-0.770000	1.153522897423763238222705
-0.490000	-0.770000	1.153231299588584057858043
-0.470000	-0.770000	1.152794147463277685261573
-0.450000	-0.770000	1.152672997797978826639564
-0.430000	-0.770000	1.152921143998123287843782
-0.410000	-0.770000	1.153373300707991599978186
-0.390000	-0.770000	1.153844846728335982177782
-0.370000	-0.770000	1.154301143137240748259842
-0.350000	-0.770000	1.154887778949502896708168
-0.330000	-0.770000	1.155810269701040615686338
-0.310000	-0.770000	1.157151698624012015059748
-0.290000	-0.770000	1.158754032686942769814209
-0.270000	-0.770000	1.160284107212079751647593
-0.250000	-0.770000	1.161473182114128199771130
-0.230000	-0.770000	1.162322829433128923426466
-0.210000	-0.770000	1.163066949757027179757074
-0.190000	-0.770000	1.163936201832361572172658
-0.170000	-0.770000	1.164987741999979231621865
-0.150000	-0.770000	1.166158462016584129727903
-0.130000	-0.770000	1.167399947131476656281279
-0.110000	-0.770000	1.168695050599332985186152
-0.090000	-0.770000	1.169989994557697698951415
-0.070000	-0.770000	1.171174943188671546678847
-0.050000	-0.770000	1.172128270135202043888967
-0.030000	-0.770000	1.172767590213161126300179
-0.010000	-0.770000	1.173071312131348964413746
0.010000	-0.770000	1.173071312131349186458351
0.030000	-0.770000	1.172767590213161126300179
0.050000	-0.770000	1.172128270135202265933572
0.070000	-0.770000	1.171174943188671546678847
0.090000	-0.770000	1.169989994557697920996020
0.110000	-0.770000	1.168695050599333429275362
0.130000	-0.770000	1.167399947131476878325884
0.150000	-0.770000	1.166158462016584129727903
0.170000	-0.770000	1.164987741999979009577260
0.190000	-0.770000	1.163936201832361572172658
0.210000	-0.770000	1.163066949757026957712469
0.230000	-0.770000	1.162322829433128701381861
0.250000	-0.770000	1.161473182114127977726525
0.270000	-0.770000	1.160284107212079751647593
0.290000	-0.770000	1.158754032686942769814209
0.310000	-0.770000	1.157151698624011793015143
0.330000	-0.770000	1.155810269701040615686338
0.350000	-0.770000	1.154887778949502896708168
0.370000	-0.770000	1.154301143137240970304447
0.390000	-0.770000	1.153844846728335760133177
0.410000	-0.770000	1.153373300707991377933581
0.430000	-0.770000	1.152921143998123509888387
0.450000	-0.770000	1.152672997797978826639564
0.470000	-0.770000	1.152794147463277907306178
0.490000	-0.770000	1.153231299588583835813438
0.510000	-0.770000	1.153522897423763016178100
0.530000	-0.770000	1.152371692241437539649951
0.550000	-0.770000	1.146533205560031021263967
0.570000	-0.770000	1.128745902209102647262284
0.590000	-0.770000	1.086829909396956894696018
0.610000	-0.770000	1.016239914522603537960777
0.630000	-0.770000	0.943938585193306312071115
0.650000	-0.770000	0.898415292892144612402205
0.670000	-0.770000	0.876838000552189189562569
0.690000	-0.770000	0.868307594659133208381263
0.710000	-0.770000	0.865792410485752950144445
0.730000	-0.770000	0.865627578038323908238283
0.750000	-0.770000	0.866131316837653653095686
0.770000	-0.770000	0.866651812557578393736435
0.790000	-0.770000	0.867029276879027532842770
0.810000	-0.770000	0.867294517742279724714649
0.830000	-0.770000	0.867497912171596663455375
0.850000	-0.770000	0.867637847359564728932924
0.870000	-0.770000	0.867674972516218057094761
0.890000	-0.770000	0.867585697333904337646970
0.910000	-0.770000	0.867390718309713371070302
0.930000	-0.770000	0.867139639122888827849067
0.950000	-0.770000	0.866886802413095347574767
0.970000	-0.770000	0.866681200791053929499697
0.990000	-0.770000	0.866560262795768476706826

-0.990000	-0.750000	0.861242508781779547710755
-0.970000	-0.750000	0.861428455801271697467314
-0.950000	-0.750000	0.861770080662372262025883
-0.930000	-0.750000	0.862239028789625772120075
-0.910000	-0.750000	0.862793819263919181672406
-0.890000	-0.750000	0.863385067097904856936452
-0.870000	-0.750000	0.863958278346623975707530
-0.850000	-0.750000	0.864466507992380894798146
-0.830000	-0.750000	0.864898081247596817178191
-0.810000	-0.750000	0.865284880925535571094542
-0.790000	-0.750000	0.865675889430119194223323
-0.770000	-0.750000	0.866131316837653653095686
-0.750000	-0.750000	0.866832598121993203044156
-0.730000	-0.750000	0.868405777750696716843493
-0.710000	-0.750000	0.872589476090354865256415
-0.690000	-0.750000	0.883428441406445053019070
-0.670000	-0.750000	0.908870360113686270864264
-0.650000	-0.750000	0.960793037253763304583742
-0.630000	-0.750000	1.039540816355618346733536
-0.610000	-0.750000	1.108710482870939095789709
-0.590000	-0.750000	1.144945976690423306010302
-0.570000	-0.750000	1.158619967175561704664233
-0.550000	-0.750000	1.162467575051047585787956
-0.530000	-0.750000	1.162933064933416416053547
-0.510000	-0.750000	1.162541334148491589672858
-0.490000	-0.750000	1.162178096110960012765645
-0.470000	-0.750000	1.162173474639017323184476
-0.450000	-0.750000	1.162616250372194182105545
-0.430000	-0.750000	1.163387999790435722857751
-0.410000	-0.750000	1.164263206132813310844654
-0.390000	-0.750000	1.165105453463697982030567
-0.370000	-0.750000	1.165984183414371377907059
-0.350000	-0.750000	1.167112583413139281773852
-0.330000	-0.750000	1.168668434464837480035726
-0.310000	-0.750000	1.170617268329529947479273
-0.290000	-0.750000	1.172666952529315187447878
-0.270000	-0.750000	1.174441082737115449319276
-0.250000	-0.750000	1.175764278205083224193572
-0.230000	-0.750000	1.176786343879716589810869
-0.210000	-0.750000	1.177808446783585871742162
-0.190000	-0.750000	1.179001721781757883178443
-0.170000	-0.750000	1.180326423486434794796196
-0.150000	-0.750000	1.181691211701868304828622
-0.130000	-0.750000	1.183079126532183389386432
-0.110000	-0.750000	1.184486232353823886853661
-0.090000	-0.750000	1.185831715476280079357707
-0.070000	-0.750000	1.186981882073520067066852
-0.050000	-0.750000	1.187828947155768144483545
-0.030000	-0.750000	1.188342628831468017480688
-0.010000	-0.750000	1.188561862365536292429624
0.010000	-0.750000	1.188561862365536292429624
0.030000	-0.750000	1.188342628831468239525293
0.050000	-0.750000	1.187828947155768366528150
0.070000	-0.750000	1.186981882073520289111457
0.090000	-0.750000	1.185831715476280301402312
0.110000	-0.750000	1.184486232353824330942871
0.130000	-0.750000	1.183079126532183389386432
0.150000	-0.750000	1.181691211701867860739412
0.170000	-0.750000	1.180326423486434572751591
0.190000	-0.750000	1.179001721781758105223048
0.210000	-0.750000	1.177808446783585871742162
0.230000	-0.750000	1.176786343879716589810869
0.250000	-0.750000	1.175764278205083224193572
0.270000	-0.750000	1.174441082737115449319276
0.290000	-0.750000	1.172666952529315187447878
0.310000	-0.750000	1.170617268329529947479273
0.330000	-0.750000	1.168668434464837480035726
0.350000	-0.750000	1.167112583413139281773852
0.370000	-0.750000	1.165984183414371155862455
0.390000	-0.750000	1.165105453463697759985962
0.410000	-0.750000	1.164263206132813310844654
0.430000	-0.750000	1.163387999790435944902356
0.450000	-0.750000	1.162616250372194404150150
0.470000	-0.750000	1.162173474639017323184476
0.490000	-0.750000	1.162178096110960012765645
0.510000	-0.750000	1.162541334148491589672858
0.530000	-0.750000	1.162933064933416638098151
0.550000	-0.750000	1.162467575051047807832560
0.570000	-0.750000	1.158619967175561704664233
0.590000	-0.750000	1.144945976690423306010302
0.610000	-0.750000	1.108710482870938873745104
0.630000	-0.750000	1.039540816355618124688931
0.650000	-0.750000	0.960793037253763304583742
0.670000	-0.750000	0.908870360113686270864264
0.690000	-0.750000	0.883428441406444941996767
0.710000	-0.750000	0.872589476090354754234113
0.730000	-0.750000	0.868405777750696716843493
0.750000	-0.750000	0.866832598121993314066458
0.770000	-0.750000	0.866131316837653875140290
0.790000	-0.750000	0.865675889430119083201021
0.810000	-0.750000	0.865284880925535571094542
0.830000	-0.750000	0.864898081247596928200494
0.850000	-0.750000	0.864466507992381005820448
0.870000	-0.750000	0.863958278346624197752135
0.890000	-0.750000	0.863385067097904967958755
0.910000	-0.750000	0.862793819263919181672406
0.930000	-0.750000	0.862239028789625772120075
0.950000	-0.750000	0.861770080662372151003581
0.970000	-0.750000	0.861428455801271697467314
0.990000	-0.750000	0.861242508781779658733058

-0.990000	-0.730000	0.856053037802495975228112
-0.970000	-0.730000	0.856277559215201655717919
-0.950000	-0.730000	0.856701917960642767013724
-0.930000	-0.730000	0.857308854941310927166853
-0.910000	-0.730000	0.858068975221402463482434
-0.890000	-0.730000	0.858944221153832065951406
-0.870000	-0.730000	0.859891241778442450005571
-0.850000	-0.730000	0.860863662311928012904616
-0.830000	-0.730000	0.861835683212058611957218
-0.810000	-0.730000	0.862841919629219189502578
-0.790000	-0.730000	0.864009654502356894134607
-0.770000	-0.730000	0.865627578038323797215980
-0.750000	-0.730000	0.868405777750696605821190
-0.730000	-0.730000	0.874165772553794240273817
-0.710000	-0.730000	0.887210585816619046184428
-0.690000	-0.730000	0.916165705163025756441186
-0.670000	-0.730000	0.973618857748249078021274
-0.650000	-0.730000	1.057999231700332387617891
-0.630000	-0.730000	1.126011982772184172318930
-0.610000	-0.730000	1.158394487606578149296865
-0.590000	-0.730000	1.169493798384064087159118
-0.570000	-0.730000	1.172195058446107607252884
-0.550000	-0.730000	1.172348760932044653415574
-0.530000	-0.730000	1.172006639483732737261334
-0.510000	-0.730000	1.171761414817838353741308
-0.490000	-0.730000	1.171838950303849102851927
-0.470000	-0.730000	1.172381719177250536390034
-0.450000	-0.730000	1.173381820656056895302299
-0.430000	-0.730000	1.174644835759526273477604
-0.410000	-0.730000	1.175943276287189309670111
-0.390000	-0.730000	1.177220902028897064894863
-0.370000	-0.730000	1.178634404222820730723242
-0.350000	-0.730000	1.180412304015813651503208
-0.330000	-0.730000	1.182653922764549614399243
-0.310000	-0.730000	1.185191709129868931071883
-0.290000	-0.730000	1.187636231783649964910410
-0.270000	-0.730000	1.189636923952952729521826
-0.250000	-0.730000	1.191154357894345761081922
-0.230000	-0.730000	1.192459772667528117295888
-0.210000	-0.730000	1.193850214624864847223762
-0.190000	-0.730000	1.195390647710975029482938
-0.170000	-0.730000	1.196959487956249290618871
-0.150000	-0.730000	1.198475332602362497524950
-0.130000	-0.730000	1.199957710529886201200611
-0.110000	-0.730000	1.201393604146582250180586
-0.090000	-0.730000	1.202670901148767734767375
-0.070000	-0.730000	1.203661433633546939958592
-0.050000	-0.730000	1.204308878480252920084581
-0.030000	-0.730000	1.204652279580788132307134
-0.010000	-0.730000	1.204776754071046118710342
0.010000	-0.730000	1.204776754071046118710342
0.030000	-0.730000	1.204652279580788354351739
0.050000	-0.730000	1.204308878480253142129186
0.070000	-0.730000	1.203661433633547162003197
0.090000	-0.730000	1.202670901148767956811980
0.110000	-0.730000	1.201393604146582472225191
0.130000	-0.730000	1.199957710529885979156006
0.150000	-0.730000	1.198475332602362497524950
0.170000	-0.730000	1.196959487956249290618871
0.190000	-0.730000	1.195390647710975029482938
0.210000	-0.730000	1.193850214624864625179157
0.230000	-0.730000	1.192459772667527895251283
0.250000	-0.730000	1.191154357894345761081922
0.270000	-0.730000	1.189636923952952729521826
0.290000	-0.730000	1.187636231783649964910410
0.310000	-0.730000	1.185191709129868931071883
0.330000	-0.730000	1.182653922764549614399243
0.350000	-0.730000	1.180412304015813429458603
0.370000	-0.730000	1.178634404222820730723242
0.390000	-0.730000	1.177220902028897064894863
0.410000	-0.730000	1.175943276287189531714716
0.430000	-0.730000	1.174644835759526273477604
0.450000	-0.730000	1.173381820656057339391509
0.470000	-0.730000	1.172381719177250758434639
0.490000	-0.730000	1.171838950303849102851927
0.510000	-0.730000	1.171761414817838353741308
0.530000	-0.730000	1.172006639483732737261334
0.550000	-0.730000	1.172348760932044653415574
0.570000	-0.730000	1.172195058446107829297489
0.590000	-0.730000	1.169493798384063865114513
0.610000	-0.730000	1.158394487606577927252260
0.630000	-0.730000	1.126011982772183950274325
0.650000	-0.730000	1.057999231700332165573286
0.670000	-0.730000	0.973618857748248855976669
0.690000	-0.730000	0.916165705163025645418884
0.710000	-0.730000	0.887210585816619046184428
0.730000	-0.730000	0.874165772553794351296119
0.750000	-0.730000	0.868405777750696716843493
0.770000	-0.730000	0.865627578038324019260585
0.790000	-0.730000	0.864009654502357005156910
0.810000	-0.730000	0.862841919629219189502578
0.830000	-0.730000	0.861835683212058722979521
0.850000	-0.730000	0.860863662311928123926918
0.870000	-0.730000	0.859891241778442783072478
0.890000	-0.730000	0.858944221153832287996011
0.910000	-0.730000	0.858068975221402463482434
0.930000	-0.730000	0.857308854941310927166853
0.950000	-0.730000	0.856701917960642655991421
0.970000	-0.730000	0.856277559215201766740222
0.990000	-0.730000	0.856053037802495975228112

-0.990000	-0.710000	0.851040779686135229198385
-0.970000	-0.710000	0.851287400375730918256068
-0.950000	-0.710000	0.851760201964898766568979
-0.930000	-0.710000	0.852450676657424022408804
-0.910000	-0.710000	0.853341930653021774055844
-0.890000	-0.710000	0.854408513172402184210341
-0.870000	-0.710000	0.855623707401808264449983
-0.850000	-0.710000	0.856963027991963555152211
-0.830000	-0.710000	0.858423243161137272672079
-0.810000	-0.710000	0.860091729365216606240097
-0.790000	-0.710000	0.862279705259872186751124
-0.770000	-0.710000	0.865792410485753061166747
-0.750000	-0.710000	0.872589476090354754234113
-0.730000	-0.710000	0.887210585816619046184428
-0.710000	-0.710000	0.918823731998601345161148
-0.690000	-0.710000	0.980707815622098744157142
-0.670000	-0.710000	1.070173291588076835978427
-0.650000	-0.710000	1.138621946060158318658750
-0.630000	-0.710000	1.169373553258272968591314
-0.610000	-0.710000	1.179350817589108757488248
-0.590000	-0.710000	1.181601510122966880445006
-0.570000	-0.710000	1.181705086653127123597073
-0.550000	-0.710000	1.181496472315152646004321
-0.530000	-0.710000	1.181418019567238131273257
-0.510000	-0.710000	1.181596426467055760411995
-0.490000	-0.710000	1.182184084239143118111315
-0.470000	-0.710000	1.183299803047672682509983
-0.450000	-0.710000	1.184866930642876514667705
-0.430000	-0.710000	1.186635149765288277379227
-0.410000	-0.710000	1.188404185156720416216558
-0.390000	-0.710000	1.190201563213256097384374
-0.370000	-0.710000	1.192237269957836964806575
-0.350000	-0.710000	1.194710632123960003525553
-0.330000	-0.710000	1.197618563158333593321458
-0.310000	-0.710000	1.200675655162379618090540
-0.290000	-0.710000	1.203449105021462850473313
-0.270000	-0.710000	1.205671040370630775484528
-0.250000	-0.710000	1.207445606748005273445301
-0.230000	-0.710000	1.209114741074316823343793
-0.210000	-0.710000	1.210912662006201401254657
-0.190000	-0.710000	1.212788472334159761700789
-0.170000	-0.710000	1.214574347458023062529264
-0.150000	-0.710000	1.216220475002092404892551
-0.130000	-0.710000	1.217760848432057896317815
-0.110000	-0.710000	1.219147012924645334663865
-0.090000	-0.710000	1.220246856853790751173960
-0.070000	-0.710000	1.220978932536608496661756
-0.050000	-0.710000	1.221373565936443528201494
-0.030000	-0.710000	1.221542015116697577070681
-0.010000	-0.710000	1.221585817334233547981626
0.010000	-0.710000	1.221585817334233547981626
0.030000	-0.710000	1.221542015116697799115286
0.050000	-0.710000	1.221373565936443528201494
0.070000	-0.710000	1.220978932536608718706361
0.090000	-0.710000	1.220246856853790973218565
0.110000	-0.710000	1.219147012924645556708469
0.130000	-0.710000	1.217760848432057896317815
0.150000	-0.710000	1.216220475002092404892551
0.170000	-0.710000	1.214574347458023284573869
0.190000	-0.710000	1.212788472334159761700789
0.210000	-0.710000	1.210912662006201401254657
0.230000	-0.710000	1.209114741074316601299188
0.250000	-0.710000	1.207445606748005051400696
0.270000	-0.710000	1.205671040370630775484528
0.290000	-0.710000	1.203449105021462850473313
0.310000	-0.710000	1.200675655162379618090540
0.330000	-0.710000	1.197618563158333815366063
0.350000	-0.710000	1.194710632123960003525553
0.370000	-0.710000	1.192237269957836964806575
0.390000	-0.710000	1.190201563213256097384374
0.410000	-0.710000	1.188404185156720638261163
0.430000	-0.710000	1.186635149765288721468437
0.450000	-0.710000	1.184866930642876958756915
0.470000	-0.710000	1.183299803047672904554588
0.490000	-0.710000	1.182184084239143118111315
0.510000	-0.710000	1.181596426467055538367390
0.530000	-0.710000	1.181418019567237909228652
0.550000	-0.710000	1.181496472315152646004321
0.570000	-0.710000	1.181705086653126901552469
0.590000	-0.710000	1.181601510122967102489611
0.610000	-0.710000	1.179350817589108757488248
0.630000	-0.710000	1.169373553258272968591314
0.650000	-0.710000	1.138621946060158318658750
0.670000	-0.710000	1.070173291588076835978427
0.690000	-0.710000	0.980707815622098522112537
0.710000	-0.710000	0.918823731998601345161148
0.730000	-0.710000	0.887210585816618935162126
0.750000	-0.710000	0.872589476090354754234113
0.770000	-0.710000	0.865792410485753172189050
0.790000	-0.710000	0.862279705259872186751124
0.810000	-0.710000	0.860091729365216606240097
0.830000	-0.710000	0.858423243161137161649776
0.850000	-0.710000	0.856963027991963666174513
0.870000	-0.710000	0.855623707401808597516890
0.890000	-0.710000	0.854408513172402406254946
0.910000	-0.710000	0.853341930653021774055844
0.930000	-0.710000	0.852450676657424244453409
0.950000	-0.710000	0.851760201964898655546676
0.970000	-0.710000	0.851287400375730807233765
0.990000	-0.710000	0.851040779686135229198385

-0.990000	-0.690000	0.846231506974373548501944
-0.970000	-0.690000	0.846491056276235331878866
-0.950000	-0.690000	0.846992837794001918183540
-0.930000	-0.690000	0.847733767045898534142623
-0.910000	-0.690000	0.848707315022653174807488
-0.890000	-0.690000	0.849901233602708194858621
-0.870000	-0.690000	0.851307774334798650350820
-0.850000	-0.690000	0.852941718191710829266583
-0.830000	-0.690000	0.854876234428159742506637
-0.810000	-0.690000	0.857368649082060785282522
-0.790000	-0.690000	0.861183438832678893604111
-0.770000	-0.690000	0.868307594659133208381263
-0.750000	-0.690000	0.883428441406444941996767
-0.730000	-0.690000	0.916165705163025645418884
-0.710000	-0.690000	0.980707815622098633134840
-0.690000	-0.690000	1.074464012802999413054295
-0.670000	-0.690000	1.145474528958268845002522
-0.650000	-0.690000	1.176980648912893112623124
-0.630000	-0.690000	1.187408163667869054336279
-0.610000	-0.690000	1.190099136887762698577831
-0.590000	-0.690000	1.190597179855812148829841
-0.570000	-0.690000	1.190747753215937621007470
-0.550000	-0.690000	1.190992274014665897041709
-0.530000	-0.690000	1.191400859782167698242006
-0.510000	-0.690000	1.192089412595028763419691
-0.490000	-0.690000	1.193260825324358620491694
-0.470000	-0.690000	1.195010022092187318420997
-0.450000	-0.690000	1.197179499797753177148252
-0.430000	-0.690000	1.199481589507847223430304
-0.410000	-0.690000	1.201766852554590814250446
-0.390000	-0.690000	1.204138647762487579484514
-0.370000	-0.690000	1.206826585002100715726669
-0.350000	-0.690000	1.209971473336526992525819
-0.330000	-0.690000	1.213464549596359853822491
-0.310000	-0.690000	1.216933672929416232477706
-0.290000	-0.690000	1.219955803023590190647951
-0.270000	-0.690000	1.222379333630541520250290
-0.250000	-0.690000	1.224432788673687655389699
-0.230000	-0.690000	1.226476648146879844247792
-0.210000	-0.690000	1.228652467331470043987451
-0.190000	-0.690000	1.230814845518183986428085
-0.170000	-0.690000	1.232787224969809969365997
-0.150000	-0.690000	1.234552124816220564085256
-0.130000	-0.690000	1.236125595289048639813245
-0.110000	-0.690000	1.237406936851340066851890
-0.090000	-0.690000	1.238262259176293733631269
-0.070000	-0.690000	1.238687694591324772730445
-0.050000	-0.690000	1.238816904869304957870213
-0.030000	-0.690000	1.238823802747214264385889
-0.010000	-0.690000	1.238802632857455066073271
0.010000	-0.690000	1.238802632857455288117876
0.030000	-0.690000	1.238823802747214264385889
0.050000	-0.690000	1.238816904869305179914818
0.070000	-0.690000	1.238687694591324994775050
0.090000	-0.690000	1.238262259176293955675874
0.110000	-0.690000	1.237406936851340288896495
0.130000	-0.690000	1.236125595289048639813245
0.150000	-0.690000	1.234552124816220564085256
0.170000	-0.690000	1.232787224969810191410602
0.190000	-0.690000	1.230814845518183764383480
0.210000	-0.690000	1.228652467331470043987451
0.230000	-0.690000	1.226476648146879622203187
0.250000	-0.690000	1.224432788673687433345094
0.270000	-0.690000	1.222379333630541520250290
0.290000	-0.690000	1.219955803023590190647951
0.310000	-0.690000	1.216933672929416010433101
0.330000	-0.690000	1.213464549596359409733282
0.350000	-0.690000	1.209971473336526992525819
0.370000	-0.690000	1.206826585002100715726669
0.390000	-0.690000	1.204138647762487801529119
0.410000	-0.690000	1.201766852554591258339656
0.430000	-0.690000	1.199481589507847667519513
0.450000	-0.690000	1.197179499797753621237462
0.470000	-0.690000	1.195010022092187762510207
0.490000	-0.690000	1.193260825324358842536299
0.510000	-0.690000	1.192089412595028541375086
0.530000	-0.690000	1.191400859782167476197401
0.550000	-0.690000	1.190992274014665897041709
0.570000	-0.690000	1.190747753215937621007470
0.590000	-0.690000	1.190597179855812370874446
0.610000	-0.690000	1.190099136887762698577831
0.630000	-0.690000	1.187408163667868832291674
0.650000	-0.690000	1.176980648912893112623124
0.670000	-0.690000	1.145474528958268845002522
0.690000	-0.690000	1.074464012802999191009690
0.710000	-0.690000	0.980707815622098522112537
0.730000	-0.690000	0.916165705163025534396581
0.750000	-0.690000	0.883428441406444941996767
0.770000	-0.690000	0.868307594659133208381263
0.790000	-0.690000	0.861183438832678893604111
0.810000	-0.690000	0.857368649082060896304824
0.830000	-0.690000	0.854876234428159742506637
0.850000	-0.690000	0.852941718191710940288885
0.870000	-0.690000	0.851307774334798761373122
0.890000	-0.690000	0.849901233602708194858621
0.910000	-0.690000	0.848707315022653174807488
0.930000	-0.690000	0.847733767045898534142623
0.950000	-0.690000	0.846992837794002140228145
0.970000	-0.690000	0.846491056276235331878866
0.990000	-0.690000	0.846231506974373659524247

-0.990000	-0.670000	0.841638029935893872135466
-0.970000	-0.670000	0.841906021315153130224473
-0.950000	-0.670000	0.842426854221492438234975
-0.930000	-0.670000	0.843201058622491061989024
-0.910000	-0.670000	0.844229880526921050432065
-0.890000	-0.670000	0.845516407263107061531571
-0.870000	-0.670000	0.847080190116414333267869
-0.850000	-0.670000	0.849003306858409412249955
-0.830000	-0.670000	0.851529389948135873034119
-0.810000	-0.670000	0.855336617192944625998052
-0.790000	-0.670000	0.862255620174430803537291
-0.770000	-0.670000	0.876838000552189078540266
-0.750000	-0.670000	0.908870360113686048819659
-0.730000	-0.670000	0.973618857748248855976669
-0.710000	-0.670000	1.070173291588076835978427
-0.690000	-0.670000	1.145474528958268845002522
-0.670000	-0.670000	1.179752639944872338872983
-0.650000	-0.670000	1.192094674824368594201474
-0.630000	-0.670000	1.196286975937610241871312
-0.610000	-0.670000	1.197937777285397853432869
-0.590000	-0.670000	1.198970098444656739999914
-0.570000	-0.670000	1.199925954591753551881084
-0.550000	-0.670000	1.200894557237363269308617
-0.530000	-0.670000	1.201945883023343153439555
-0.510000	-0.670000	1.203293605228688889496880
-0.490000	-0.670000	1.205182871250950915609224
-0.470000	-0.670000	1.207651530316495414041356
-0.450000	-0.670000	1.210462383256432294942329
-0.430000	-0.670000	1.213322948265622924779450
-0.410000	-0.670000	1.216153021462499594917972
-0.390000	-0.670000	1.219115128895681188225808
-0.370000	-0.670000	1.222429012334456110977499
-0.350000	-0.670000	1.226162517877063207194510
-0.330000	-0.670000	1.230113713666616037656354
-0.310000	-0.670000	1.233862458854322996515407
-0.290000	-0.670000	1.237038322485562336083831
-0.270000	-0.670000	1.239615222115367121347163
-0.250000	-0.670000	1.241912304114572540569839
-0.230000	-0.670000	1.244268702860872100046663
-0.210000	-0.670000	1.246731372903339352120611
-0.190000	-0.670000	1.249096439882777520580248
-0.170000	-0.670000	1.251206287246763748655098
-0.150000	-0.670000	1.253065894647101607972672
-0.130000	-0.670000	1.254650861707110598430859
-0.110000	-0.670000	1.255807157427428544238524
-0.090000	-0.670000	1.256412831814529562635130
-0.070000	-0.670000	1.256547818752774325901100
-0.050000	-0.670000	1.256439212070930011577730
-0.030000	-0.670000	1.256304045815163306087925
-0.010000	-0.670000	1.256223362463021020474230
0.010000	-0.670000	1.256223362463021242518835
0.030000	-0.670000	1.256304045815163306087925
0.050000	-0.670000	1.256439212070930233622335
0.070000	-0.670000	1.256547818752774325901100
0.090000	-0.670000	1.256412831814529784679735
0.110000	-0.670000	1.255807157427428544238524
0.130000	-0.670000	1.254650861707110154341649
0.150000	-0.670000	1.253065894647101607972672
0.170000	-0.670000	1.251206287246763970699703
0.190000	-0.670000	1.249096439882777298535643
0.210000	-0.670000	1.246731372903339130076006
0.230000	-0.670000	1.244268702860871878002058
0.250000	-0.670000	1.241912304114572540569839
0.270000	-0.670000	1.239615222115366899302558
0.290000	-0.670000	1.237038322485562336083831
0.310000	-0.670000	1.233862458854323218560012
0.330000	-0.670000	1.230113713666615815611749
0.350000	-0.670000	1.226162517877063429239115
0.370000	-0.670000	1.222429012334456333022104
0.390000	-0.670000	1.219115128895681188225808
0.410000	-0.670000	1.216153021462499594917972
0.430000	-0.670000	1.213322948265623368868660
0.450000	-0.670000	1.210462383256432739031538
0.470000	-0.670000	1.207651530316495414041356
0.490000	-0.670000	1.205182871250950693564619
0.510000	-0.670000	1.203293605228688667452275
0.530000	-0.670000	1.201945883023343153439555
0.550000	-0.670000	1.200894557237363269308617
0.570000	-0.670000	1.199925954591753551881084
0.590000	-0.670000	1.198970098444656739999914
0.610000	-0.670000	1.197937777285397631388264
0.630000	-0.670000	1.196286975937610019826707
0.650000	-0.670000	1.192094674824368372156869
0.670000	-0.670000	1.179752639944872338872983
0.690000	-0.670000	1.145474528958268845002522
0.710000	-0.670000	1.070173291588076835978427
0.730000	-0.670000	0.973618857748249078021274
0.750000	-0.670000	0.908870360113686159841961
0.770000	-0.670000	0.876838000552189078540266
0.790000	-0.670000	0.862255620174430803537291
0.810000	-0.670000	0.855336617192944514975750
0.830000	-0.670000	0.851529389948135762011816
0.850000	-0.670000	0.849003306858409301227653
0.870000	-0.670000	0.847080190116414222245567
0.890000	-0.670000	0.845516407263107061531571
0.910000	-0.670000	0.844229880526921161454368
0.930000	-0.670000	0.843201058622491284033629
0.950000	-0.670000	0.842426854221492438234975
0.970000	-0.670000	0.841906021315153130224473
0.990000	-0.670000	0.841638029935893983157769

-0.990000	-0.650000	0.837266166884808149539765
-0.970000	-0.650000	0.837540940870553973773838
-0.950000	-0.650000	0.838076699189908902454249
-0.930000	-0.650000	0.838877682953626746531484
-0.910000	-0.650000	0.839952819839766218201760
-0.890000	-0.650000	0.841326825928827792822062
-0.870000	-0.650000	0.843070706043262951823181
-0.850000	-0.650000	0.845400752491203943961295
-0.830000	-0.650000	0.848926718636144661545018
-0.810000	-0.650000	0.855279183720844882188317
-0.790000	-0.650000	0.868620586571738684256161
-0.770000	-0.650000	0.898415292892144612402205
-0.750000	-0.650000	0.960793037253763193561440
-0.730000	-0.650000	1.057999231700332387617891
-0.710000	-0.650000	1.138621946060158318658750
-0.690000	-0.650000	1.176980648912893112623124
-0.670000	-0.650000	1.192094674824368594201474
-0.650000	-0.650000	1.198583004010406849459969
-0.630000	-0.650000	1.202182781947648493314773
-0.610000	-0.650000	1.204814656259277194649826
-0.590000	-0.650000	1.207085920658498512381129
-0.570000	-0.650000	1.209146331027526999335464
-0.550000	-0.650000	1.211045259516146499478850
-0.530000	-0.650000	1.212946023173873788536525
-0.510000	-0.650000	1.215151750826984899944705
-0.490000	-0.650000	1.217909788921236025061035
-0.470000	-0.650000	1.221184078633124725499215
-0.450000	-0.650000	1.224679912447782070827884
-0.430000	-0.650000	1.228130490763728488445850
-0.410000	-0.650000	1.231526663500230212022757
-0.390000	-0.650000	1.235066921546967622091984
-0.370000	-0.650000	1.238941267845747651321631
-0.350000	-0.650000	1.243145409803407375193274
-0.330000	-0.650000	1.247408204854695723540203
-0.310000	-0.650000	1.251300268853497543730668
-0.290000	-0.650000	1.254531043816104141086498
-0.270000	-0.650000	1.257190197460565705966928
-0.250000	-0.650000	1.259651691210175172841446
-0.230000	-0.650000	1.262211219173103637913869
-0.210000	-0.650000	1.264837308502372081875365
-0.190000	-0.650000	1.267302277133667498532077
-0.170000	-0.650000	1.269481104523031200770333
-0.150000	-0.650000	1.271391882651440319307312
-0.130000	-0.650000	1.272966683318925040779845
-0.110000	-0.650000	1.274011330017964072069958
-0.090000	-0.650000	1.274421385753902624671241
-0.070000	-0.650000	1.274344854564550599818062
-0.050000	-0.650000	1.274068881317215184978409
-0.030000	-0.650000	1.273825267408452921458206
-0.010000	-0.650000	1.273688422443220336077729
0.010000	-0.650000	1.273688422443220336077729
0.030000	-0.650000	1.273825267408452921458206
0.050000	-0.650000	1.274068881317215184978409
0.070000	-0.650000	1.274344854564550377773458
0.090000	-0.650000	1.274421385753902846715846
0.110000	-0.650000	1.274011330017963850025353
0.130000	-0.650000	1.272966683318924818735240
0.150000	-0.650000	1.271391882651440097262707
0.170000	-0.650000	1.269481104523031200770333
0.190000	-0.650000	1.267302277133667276487472
0.210000	-0.650000	1.264837308502371859830760
0.230000	-0.650000	1.262211219173103859958474
0.250000	-0.650000	1.259651691210175172841446
0.270000	-0.650000	1.257190197460565705966928
0.290000	-0.650000	1.254531043816104141086498
0.310000	-0.650000	1.251300268853497543730668
0.330000	-0.650000	1.247408204854695501495598
0.350000	-0.650000	1.243145409803407375193274
0.370000	-0.650000	1.238941267845747651321631
0.390000	-0.650000	1.235066921546967622091984
0.410000	-0.650000	1.231526663500230212022757
0.430000	-0.650000	1.228130490763728710490454
0.450000	-0.650000	1.224679912447782292872489
0.470000	-0.650000	1.221184078633124947543820
0.490000	-0.650000	1.217909788921236025061035
0.510000	-0.650000	1.215151750826984677900100
0.530000	-0.650000	1.212946023173873788536525
0.550000	-0.650000	1.211045259516146277434245
0.570000	-0.650000	1.209146331027526777290859
0.590000	-0.650000	1.207085920658498068291919
0.610000	-0.650000	1.204814656259277194649826
0.630000	-0.650000	1.202182781947648271270168
0.650000	-0.650000	1.198583004010406849459969
0.670000	-0.650000	1.192094674824368372156869
0.690000	-0.650000	1.176980648912893112623124
0.710000	-0.650000	1.138621946060158318658750
0.730000	-0.650000	1.057999231700332387617891
0.750000	-0.650000	0.960793037253763193561440
0.770000	-0.650000	0.898415292892144612402205
0.790000	-0.650000	0.868620586571738573233858
0.810000	-0.650000	0.855279183720844771166014
0.830000	-0.650000	0.848926718636144661545018
0.850000	-0.650000	0.845400752491203832938993
0.870000	-0.650000	0.843070706043262729778576
0.890000	-0.650000	0.841326825928827903844365
0.910000	-0.650000	0.839952819839766329224062
0.930000	-0.650000	0.838877682953626746531484
0.950000	-0.650000	0.838076699189908902454249
0.970000	-0.650000	0.837540940870553973773838
0.990000	-0.650000	0.837266166884808260562068

-0.990000	-0.630000	0.833118195588448684496541
-0.970000	-0.630000	0.833399718429258862251174
-0.950000	-0.630000	0.833950218889441208247604
-0.930000	-0.630000	0.834779240092808461071172
-0.910000	-0.630000	0.835908852446002770264499
-0.890000	-0.630000	0.837402126851875872048936
-0.870000	-0.630000	0.839437168076944906225378
-0.850000	-0.630000	0.842519940989866822356191
-0.830000	-0.630000	0.848050339442090295172250
-0.810000	-0.630000	0.859697261392259659551485
-0.790000	-0.630000	0.886198945655013226030405
-0.770000	-0.630000	0.943938585193306312071115
-0.750000	-0.630000	1.039540816355618124688931
-0.730000	-0.630000	1.126011982772183950274325
-0.710000	-0.630000	1.169373553258273190635919
-0.690000	-0.630000	1.187408163667869054336279
-0.670000	-0.630000	1.196286975937610019826707
-0.650000	-0.630000	1.202182781947648271270168
-0.630000	-0.630000	1.206948678075869141324006
-0.610000	-0.630000	1.211121631227456418855581
-0.590000	-0.630000	1.214854842860971784190838
-0.570000	-0.630000	1.218183963894982957398838
-0.550000	-0.630000	1.221195215457305582873460
-0.530000	-0.630000	1.224140667226876644235745
-0.510000	-0.630000	1.227378297171783261276801
-0.490000	-0.630000	1.231128741498306977675270
-0.470000	-0.630000	1.235282784636867692285023
-0.450000	-0.630000	1.239513083849292041094259
-0.430000	-0.630000	1.243593804036570382720583
-0.410000	-0.630000	1.247574472447629201354857
-0.390000	-0.630000	1.251667013933903449540708
-0.370000	-0.630000	1.256022333625067988194246
-0.350000	-0.630000	1.260575006519173424379687
-0.330000	-0.630000	1.265012914085444029055338
-0.310000	-0.630000	1.268929780323125866559053
-0.290000	-0.630000	1.272126847410391503601090
-0.270000	-0.630000	1.274790284259119221843548
-0.250000	-0.630000	1.277321287269802985164802
-0.230000	-0.630000	1.279967968588777704752601
-0.210000	-0.630000	1.282644410629390385736315
-0.190000	-0.630000	1.285123301330933331954043
-0.170000	-0.630000	1.287312495134381062911189
-0.150000	-0.630000	1.289237601109707309632313
-0.130000	-0.630000	1.290797937871108969076772
-0.110000	-0.630000	1.291779147990300025128363
-0.090000	-0.630000	1.292095532227256038382279
-0.070000	-0.630000	1.291938869758832986178732
-0.050000	-0.630000	1.291610361759909064716112
-0.030000	-0.630000	1.291322494470582116221635
-0.010000	-0.630000	1.291148178571982274576158
0.010000	-0.630000	1.291148178571982052531553
0.030000	-0.630000	1.291322494470582116221635
0.050000	-0.630000	1.291610361759909064716112
0.070000	-0.630000	1.291938869758832986178732
0.090000	-0.630000	1.292095532227256038382279
0.110000	-0.630000	1.291779147990299803083758
0.130000	-0.630000	1.290797937871108747032167
0.150000	-0.630000	1.289237601109707087587708
0.170000	-0.630000	1.287312495134380840866584
0.190000	-0.630000	1.285123301330932887864833
0.210000	-0.630000	1.282644410629390163691710
0.230000	-0.630000	1.279967968588777704752601
0.250000	-0.630000	1.277321287269802763120197
0.270000	-0.630000	1.274790284259119221843548
0.290000	-0.630000	1.272126847410391281556485
0.310000	-0.630000	1.268929780323125644514448
0.330000	-0.630000	1.265012914085443807010734
0.350000	-0.630000	1.260575006519173424379687
0.370000	-0.630000	1.256022333625067988194246
0.390000	-0.630000	1.251667013933903449540708
0.410000	-0.630000	1.247574472447629201354857
0.430000	-0.630000	1.243593804036570382720583
0.450000	-0.630000	1.239513083849292041094259
0.470000	-0.630000	1.235282784636867914329628
0.490000	-0.630000	1.231128741498306977675270
0.510000	-0.630000	1.227378297171783039232196
0.530000	-0.630000	1.224140667226876422191140
0.550000	-0.630000	1.221195215457305360828855
0.570000	-0.630000	1.218183963894982957398838
0.590000	-0.630000	1.214854842860971562146233
0.610000	-0.630000	1.211121631227456418855581
0.630000	-0.630000	1.206948678075869141324006
0.650000	-0.630000	1.202182781947648271270168
0.670000	-0.630000	1.196286975937610019826707
0.690000	-0.630000	1.187408163667868832291674
0.710000	-0.630000	1.169373553258272968591314
0.730000	-0.630000	1.126011982772184172318930
0.750000	-0.630000	1.039540816355618124688931
0.770000	-0.630000	0.943938585193306312071115
0.790000	-0.630000	0.886198945655013226030405
0.810000	-0.630000	0.859697261392259770573787
0.830000	-0.630000	0.848050339442090295172250
0.850000	-0.630000	0.842519940989866600311586
0.870000	-0.630000	0.839437168076944684180773
0.890000	-0.630000	0.837402126851875872048936
0.910000	-0.630000	0.835908852446002992309104
0.930000	-0.630000	0.834779240092808461071172
0.950000	-0.630000	0.833950218889441319269906
0.970000	-0.630000	0.833399718429258973273477
0.990000	-0.630000	0.833118195588448684496541

-0.990000	-0.610000	0.829194252156632116701473
-0.970000	-0.610000	0.829483552137752822019934
-0.950000	-0.610000	0.830052096766210167899658
-0.930000	-0.610000	0.830918669171076595958425
-0.910000	-0.610000	0.832133026992178503888908
-0.890000	-0.610000	0.833836678664663821791692
-0.870000	-0.610000	0.836434262882752466161662
-0.850000	-0.610000	0.841058246529947761693791
-0.830000	-0.610000	0.850784339604223838193775
-0.810000	-0.610000	0.873331120307923813861350
-0.790000	-0.610000	0.924634162743828147412728
-0.770000	-0.610000	1.016239914522603537960777
-0.750000	-0.610000	1.108710482870938873745104
-0.730000	-0.610000	1.158394487606578149296865
-0.710000	-0.610000	1.179350817589108757488248
-0.690000	-0.610000	1.190099136887762698577831
-0.670000	-0.610000	1.197937777285397631388264
-0.650000	-0.610000	1.204814656259277194649826
-0.630000	-0.610000	1.211121631227456640900186
-0.610000	-0.610000	1.216902249610982922334301
-0.590000	-0.610000	1.222129233166404871369082
-0.570000	-0.610000	1.226796510683401564278938
-0.550000	-0.610000	1.231027300212658825984136
-0.530000	-0.610000	1.235136475243242326627069
-0.510000	-0.610000	1.239506460299066414876279
-0.490000	-0.610000	1.244315286556814337259880
-0.470000	-0.610000	1.249390119738521542913645
-0.450000	-0.610000	1.254390145022127978080562
-0.430000	-0.610000	1.259131689152359401262515
-0.410000	-0.610000	1.263703889470316754639612
-0.390000	-0.610000	1.268314273532231473140541
-0.370000	-0.610000	1.273073318051679558848832
-0.350000	-0.610000	1.277870318032263474705701
-0.330000	-0.610000	1.282378813942481654564176
-0.310000	-0.610000	1.286237927678123282859701
-0.290000	-0.610000	1.289340142273350586776814
-0.270000	-0.610000	1.291947118143985884231029
-0.250000	-0.610000	1.294472303915334077117905
-0.230000	-0.610000	1.297126610199246021792874
-0.210000	-0.610000	1.299795053063559358008661
-0.190000	-0.610000	1.302263820178741537958444
-0.170000	-0.610000	1.304464370721988952794845
-0.150000	-0.610000	1.306424366738971221124643
-0.130000	-0.610000	1.308020141474588671215429
-0.110000	-0.610000	1.309033864601342855848998
-0.090000	-0.610000	1.309401182278099984301889
-0.070000	-0.610000	1.309336764244511730481690
-0.050000	-0.610000	1.309109404595577119678751
-0.030000	-0.610000	1.308878875260292895532643
-0.010000	-0.610000	1.308711371855507232808691
0.010000	-0.610000	1.308711371855507232808691
0.030000	-0.610000	1.308878875260293117577248
0.050000	-0.610000	1.309109404595577341723356
0.070000	-0.610000	1.309336764244511730481690
0.090000	-0.610000	1.309401182278099762257284
0.110000	-0.610000	1.309033864601342633804393
0.130000	-0.610000	1.308020141474588449170824
0.150000	-0.610000	1.306424366738971221124643
0.170000	-0.610000	1.304464370721988730750240
0.190000	-0.610000	1.302263820178741093869235
0.210000	-0.610000	1.299795053063559580053266
0.230000	-0.610000	1.297126610199246021792874
0.250000	-0.610000	1.294472303915334299162510
0.270000	-0.610000	1.291947118143985884231029
0.290000	-0.610000	1.289340142273350364732210
0.310000	-0.610000	1.286237927678123282859701
0.330000	-0.610000	1.282378813942481654564176
0.350000	-0.610000	1.277870318032263474705701
0.370000	-0.610000	1.273073318051679780893437
0.390000	-0.610000	1.268314273532231473140541
0.410000	-0.610000	1.263703889470316754639612
0.430000	-0.610000	1.259131689152359401262515
0.450000	-0.610000	1.254390145022127978080562
0.470000	-0.610000	1.249390119738521987002855
0.490000	-0.610000	1.244315286556814337259880
0.510000	-0.610000	1.239506460299066192831674
0.530000	-0.610000	1.235136475243242326627069
0.550000	-0.610000	1.231027300212658825984136
0.570000	-0.610000	1.226796510683401342234333
0.590000	-0.610000	1.222129233166404649324477
0.610000	-0.610000	1.216902249610982700289696
0.630000	-0.610000	1.211121631227456418855581
0.650000	-0.610000	1.204814656259277194649826
0.670000	-0.610000	1.197937777285397853432869
0.690000	-0.610000	1.190099136887762698577831
0.710000	-0.610000	1.179350817589108535443643
0.730000	-0.610000	1.158394487606578149296865
0.750000	-0.610000	1.108710482870939095789709
0.770000	-0.610000	1.016239914522603760005381
0.790000	-0.610000	0.924634162743828147412728
0.810000	-0.610000	0.873331120307923813861350
0.830000	-0.610000	0.850784339604223727171473
0.850000	-0.610000	0.841058246529947872716093
0.870000	-0.610000	0.836434262882752244117057
0.890000	-0.610000	0.833836678664663599747087
0.910000	-0.610000	0.832133026992178503888908
0.930000	-0.610000	0.830918669171076484936123
0.950000	-0.610000	0.830052096766210278921960
0.970000	-0.610000	0.829483552137752710997631
0.990000	-0.610000	0.829194252156632116701473

-0.990000	-0.590000	0.825493313844561482639506
-0.970000	-0.590000	0.825792771923569812742016
-0.950000	-0.590000	0.826387252076918987775400
-0.930000	-0.590000	0.827314108022048855239916
-0.910000	-0.590000	0.828681089347779953335760
-0.890000	-0.590000	0.830795632046238519130554
-0.870000	-0.590000	0.834538734387785363644241
-0.850000	-0.590000	0.842363680500490485947296
-0.830000	-0.590000	0.860729759222390700124095
-0.810000	-0.590000	0.904316637398069667064249
-0.790000	-0.590000	0.989197029136359873291440
-0.770000	-0.590000	1.086829909396956450606808
-0.750000	-0.590000	1.144945976690423306010302
-0.730000	-0.590000	1.169493798384064087159118
-0.710000	-0.590000	1.181601510122967102489611
-0.690000	-0.590000	1.190597179855812148829841
-0.670000	-0.590000	1.198970098444656739999914
-0.650000	-0.590000	1.207085920658498068291919
-0.630000	-0.590000	1.214854842860971562146233
-0.610000	-0.590000	1.222129233166404871369082
-0.590000	-0.590000	1.228782117251972172411456
-0.570000	-0.590000	1.234770945000417396997250
-0.550000	-0.590000	1.240238064852508870217207
-0.530000	-0.590000	1.245534519064513068187239
-0.510000	-0.590000	1.251044602732582111670467
-0.490000	-0.590000	1.256899415215420034996896
-0.470000	-0.590000	1.262877069548493880191131
-0.450000	-0.590000	1.268636253317887430114297
-0.430000	-0.590000	1.274028832217818374417106
-0.410000	-0.590000	1.279165596840543317469496
-0.390000	-0.590000	1.284239572794328987370704
-0.370000	-0.590000	1.289326237633932947801441
-0.350000	-0.590000	1.294287602019441596468141
-0.330000	-0.590000	1.298805233177108275910427
-0.310000	-0.590000	1.302575640745946339293937
-0.290000	-0.590000	1.305573108840602181146551
-0.270000	-0.590000	1.308115345746166724438808
-0.250000	-0.590000	1.310623326420075951403987
-0.230000	-0.590000	1.313288310533275771163630
-0.210000	-0.590000	1.315987898543080625302082
-0.190000	-0.590000	1.318526312898420371766406
-0.170000	-0.590000	1.320843703152036363590582
-0.150000	-0.590000	1.322959501145540839317505
-0.130000	-0.590000	1.324724230998686191895786
-0.110000	-0.590000	1.325923932411863237490479
-0.090000	-0.590000	1.326523303317795221545339
-0.070000	-0.590000	1.326745760504757232212114
-0.050000	-0.590000	1.326791416110613575085608
-0.030000	-0.590000	1.326743146152609131860345
-0.010000	-0.590000	1.326646400948099158156879
0.010000	-0.590000	1.326646400948099158156879
0.030000	-0.590000	1.326743146152609131860345
0.050000	-0.590000	1.326791416110613797130213
0.070000	-0.590000	1.326745760504757010167509
0.090000	-0.590000	1.326523303317794999500734
0.110000	-0.590000	1.325923932411863015445874
0.130000	-0.590000	1.324724230998686191895786
0.150000	-0.590000	1.322959501145540395228295
0.170000	-0.590000	1.320843703152036141545977
0.190000	-0.590000	1.318526312898420149721801
0.210000	-0.590000	1.315987898543080403257477
0.230000	-0.590000	1.313288310533275327074421
0.250000	-0.590000	1.310623326420075951403987
0.270000	-0.590000	1.308115345746166724438808
0.290000	-0.590000	1.305573108840602181146551
0.310000	-0.590000	1.302575640745946561338542
0.330000	-0.590000	1.298805233177108497955032
0.350000	-0.590000	1.294287602019441818512746
0.370000	-0.590000	1.289326237633932947801441
0.390000	-0.590000	1.284239572794328765326100
0.410000	-0.590000	1.279165596840543095424891
0.430000	-0.590000	1.274028832217818374417106
0.450000	-0.590000	1.268636253317887430114297
0.470000	-0.590000	1.262877069548494102235736
0.490000	-0.590000	1.256899415215420034996896
0.510000	-0.590000	1.251044602732582111670467
0.530000	-0.590000	1.245534519064513068187239
0.550000	-0.590000	1.240238064852508870217207
0.570000	-0.590000	1.234770945000417174952645
0.590000	-0.590000	1.228782117251972172411456
0.610000	-0.590000	1.222129233166404649324477
0.630000	-0.590000	1.214854842860971562146233
0.650000	-0.590000	1.207085920658498290336524
0.670000	-0.590000	1.198970098444656962044519
0.690000	-0.590000	1.190597179855812370874446
0.710000	-0.590000	1.181601510122967102489611
0.730000	-0.590000	1.169493798384064087159118
0.750000	-0.590000	1.144945976690423528054907
0.770000	-0.590000	1.086829909396956672651413
0.790000	-0.590000	0.989197029136359873291440
0.810000	-0.590000	0.904316637398069556041946
0.830000	-0.590000	0.860729759222390700124095
0.850000	-0.590000	0.842363680500490596969598
0.870000	-0.590000	0.834538734387785363644241
0.890000	-0.590000	0.830795632046238408108252
0.910000	-0.590000	0.828681089347779842313457
0.930000	-0.590000	0.827314108022048855239916
0.950000	-0.590000	0.826387252076918876753098
0.970000	-0.590000	0.825792771923569701719714
0.990000	-0.590000	0.825493313844561482639506

-0.990000	-0.570000	0.822015383367552532334344
-0.970000	-0.570000	0.822329692972980530463190
-0.950000	-0.570000	0.822965734662883696692859
-0.930000	-0.570000	0.823999866788304835552026
-0.910000	-0.570000	0.825658586307771447110326
-0.890000	-0.570000	0.828595109942529495228314
-0.870000	-0.570000	0.834676991214786001549442
-0.850000	-0.570000	0.849036169286915498588542
-0.830000	-0.570000	0.884348032733097033641911
-0.810000	-0.570000	0.959747043386612541659986
-0.790000	-0.570000	1.059883324667484139069984
-0.770000	-0.570000	1.128745902209102647262284
-0.750000	-0.570000	1.158619967175561482619628
-0.730000	-0.570000	1.172195058446107607252884
-0.710000	-0.570000	1.181705086653126901552469
-0.690000	-0.570000	1.190747753215937398962865
-0.670000	-0.570000	1.199925954591753551881084
-0.650000	-0.570000	1.209146331027526777290859
-0.630000	-0.570000	1.218183963894983179443443
-0.610000	-0.570000	1.226796510683401786323543
-0.590000	-0.570000	1.234770945000417396997250
-0.570000	-0.570000	1.242016533117393128904382
-0.550000	-0.570000	1.248671837674633744441621
-0.530000	-0.570000	1.255099719323452323038737
-0.510000	-0.570000	1.261672621253708159727580
-0.490000	-0.570000	1.268479638274754739413197
-0.470000	-0.570000	1.275267079988838592186084
-0.450000	-0.570000	1.281702642630412114499450
-0.430000	-0.570000	1.287666506201042393442435
-0.410000	-0.570000	1.293280025116184894784510
-0.390000	-0.570000	1.298721270686953310757872
-0.370000	-0.570000	1.304043539642359084140821
-0.350000	-0.570000	1.309102767503949715788281
-0.330000	-0.570000	1.313608825265289103967348
-0.310000	-0.570000	1.317321491703010050144940
-0.290000	-0.570000	1.320283080055508317940394
-0.270000	-0.570000	1.322849109595809480310891
-0.250000	-0.570000	1.325445275309036663458073
-0.230000	-0.570000	1.328255167203201914105648
-0.210000	-0.570000	1.331158397919770752793056
-0.190000	-0.570000	1.333972200794593554462608
-0.170000	-0.570000	1.336626959873094655506520
-0.150000	-0.570000	1.339117739502106108062662
-0.130000	-0.570000	1.341257608098123998985329
-0.110000	-0.570000	1.342837165189175951951484
-0.090000	-0.570000	1.343860539322392799732597
-0.070000	-0.570000	1.344550519443582947687332
-0.050000	-0.570000	1.345022235482172145992763
-0.030000	-0.570000	1.345272783970114405249774
-0.010000	-0.570000	1.345311782918261700459084
0.010000	-0.570000	1.345311782918261922503689
0.030000	-0.570000	1.345272783970114405249774
0.050000	-0.570000	1.345022235482172368037368
0.070000	-0.570000	1.344550519443582947687332
0.090000	-0.570000	1.343860539322392799732597
0.110000	-0.570000	1.342837165189175729906879
0.130000	-0.570000	1.341257608098123998985329
0.150000	-0.570000	1.339117739502105663973452
0.170000	-0.570000	1.336626959873094433461915
0.190000	-0.570000	1.333972200794593554462608
0.210000	-0.570000	1.331158397919770752793056
0.230000	-0.570000	1.328255167203201914105648
0.250000	-0.570000	1.325445275309036441413468
0.270000	-0.570000	1.322849109595809480310891
0.290000	-0.570000	1.320283080055508095895789
0.310000	-0.570000	1.317321491703010050144940
0.330000	-0.570000	1.313608825265289326011953
0.350000	-0.570000	1.309102767503949715788281
0.370000	-0.570000	1.304043539642359084140821
0.390000	-0.570000	1.298721270686953310757872
0.410000	-0.570000	1.293280025116184672739905
0.430000	-0.570000	1.287666506201042615487040
0.450000	-0.570000	1.281702642630411670410240
0.470000	-0.570000	1.275267079988838370141480
0.490000	-0.570000	1.268479638274754739413197
0.510000	-0.570000	1.261672621253708159727580
0.530000	-0.570000	1.255099719323452323038737
0.550000	-0.570000	1.248671837674633744441621
0.570000	-0.570000	1.242016533117392906859777
0.590000	-0.570000	1.234770945000417174952645
0.610000	-0.570000	1.226796510683401564278938
0.630000	-0.570000	1.218183963894982957398838
0.650000	-0.570000	1.209146331027526777290859
0.670000	-0.570000	1.199925954591753329836479
0.690000	-0.570000	1.190747753215937398962865
0.710000	-0.570000	1.181705086653126901552469
0.730000	-0.570000	1.172195058446107607252884
0.750000	-0.570000	1.158619967175561704664233
0.770000	-0.570000	1.128745902209102425217679
0.790000	-0.570000	1.059883324667483917025379
0.810000	-0.570000	0.959747043386612541659986
0.830000	-0.570000	0.884348032733097033641911
0.850000	-0.570000	0.849036169286915498588542
0.870000	-0.570000	0.834676991214786001549442
0.890000	-0.570000	0.828595109942529162161406
0.910000	-0.570000	0.825658586307771336088024
0.930000	-0.570000	0.823999866788304946574328
0.950000	-0.570000	0.822965734662883696692859
0.970000	-0.570000	0.822329692972980530463190
0.990000	-0.570000	0.822015383367552532334344

-0.990000	-0.550000	0.818762609939389540691934
-0.970000	-0.550000	0.819100935455810641450114
-0.950000	-0.550000	0.819808936740818561261790
-0.930000	-0.550000	0.821043012785125370101014
-0.910000	-0.550000	0.823269267510020719136321
-0.890000	-0.550000	0.827845227365309077605104
-0.870000	-0.550000	0.838633467537605592490024
-0.850000	-0.550000	0.865876715175759148479528
-0.830000	-0.550000	0.929392571079865059680003
-0.810000	-0.550000	1.027711859693747342703318
-0.790000	-0.550000	1.108678528815175479138588
-0.770000	-0.550000	1.146533205560031021263967
-0.750000	-0.550000	1.162467575051047363743351
-0.730000	-0.550000	1.172348760932044653415574
-0.710000	-0.550000	1.181496472315152646004321
-0.690000	-0.550000	1.190992274014665674997104
-0.670000	-0.550000	1.200894557237363269308617
-0.650000	-0.550000	1.211045259516146277434245
-0.630000	-0.550000	1.221195215457305582873460
-0.610000	-0.550000	1.231027300212658825984136
-0.590000	-0.550000	1.240238064852509092261812
-0.570000	-0.550000	1.248671837674633966486226
-0.550000	-0.550000	1.256439757969840087525881
-0.530000	-0.550000	1.263896575299527258451349
-0.510000	-0.550000	1.271395643770219185952897
-0.490000	-0.550000	1.278994712807361322504107
-0.470000	-0.550000	1.286427187392771287477444
-0.450000	-0.550000	1.293378695256992783058081
-0.430000	-0.550000	1.299754069910707299229102
-0.410000	-0.550000	1.305682940983159179282325
-0.390000	-0.550000	1.311338146876053878386870
-0.370000	-0.550000	1.316772401474906040164115
-0.350000	-0.550000	1.321862937517780611784701
-0.330000	-0.550000	1.326370755349417507318321
-0.310000	-0.550000	1.330124285935262440361271
-0.290000	-0.550000	1.333218916849600921281649
-0.270000	-0.550000	1.336027092983333997011641
-0.250000	-0.550000	1.338966957021950010542355
-0.230000	-0.550000	1.342207527889482721050740
-0.210000	-0.550000	1.345620004529016311423106
-0.190000	-0.550000	1.349017740849697055693923
-0.170000	-0.550000	1.352301972048356892841525
-0.150000	-0.550000	1.355426061202245291426038
-0.130000	-0.550000	1.358162414628020897566785
-0.110000	-0.550000	1.360309163537824828082989
-0.090000	-0.550000	1.361914618387323194781402
-0.070000	-0.550000	1.363195131872010579243693
-0.050000	-0.550000	1.364189013979539621956860
-0.030000	-0.550000	1.364814901668591984318368
-0.010000	-0.550000	1.365036351826546034970988
0.010000	-0.550000	1.365036351826546257015593
0.030000	-0.550000	1.364814901668591984318368
0.050000	-0.550000	1.364189013979539399912255
0.070000	-0.550000	1.363195131872010579243693
0.090000	-0.550000	1.361914618387323194781402
0.110000	-0.550000	1.360309163537824828082989
0.130000	-0.550000	1.358162414628020897566785
0.150000	-0.550000	1.355426061202245291426038
0.170000	-0.550000	1.352301972048356448752315
0.190000	-0.550000	1.349017740849696833649318
0.210000	-0.550000	1.345620004529016311423106
0.230000	-0.550000	1.342207527889482721050740
0.250000	-0.550000	1.338966957021949788497750
0.270000	-0.550000	1.336027092983333997011641
0.290000	-0.550000	1.333218916849600699237044
0.310000	-0.550000	1.330124285935262440361271
0.330000	-0.550000	1.326370755349417507318321
0.350000	-0.550000	1.321862937517780389740096
0.370000	-0.550000	1.316772401474905818119510
0.390000	-0.550000	1.311338146876053878386870
0.410000	-0.550000	1.305682940983159179282325
0.430000	-0.550000	1.299754069910707299229102
0.450000	-0.550000	1.293378695256992561013476
0.470000	-0.550000	1.286427187392771065432839
0.490000	-0.550000	1.278994712807361322504107
0.510000	-0.550000	1.271395643770219407997502
0.530000	-0.550000	1.263896575299527258451349
0.550000	-0.550000	1.256439757969840087525881
0.570000	-0.550000	1.248671837674633744441621
0.590000	-0.550000	1.240238064852508870217207
0.610000	-0.550000	1.231027300212658825984136
0.630000	-0.550000	1.221195215457305582873460
0.650000	-0.550000	1.211045259516146277434245
0.670000	-0.550000	1.200894557237363047264012
0.690000	-0.550000	1.190992274014665897041709
0.710000	-0.550000	1.181496472315152423959717
0.730000	-0.550000	1.172348760932044653415574
0.750000	-0.550000	1.162467575051047585787956
0.770000	-0.550000	1.146533205560031021263967
0.790000	-0.550000	1.108678528815175479138588
0.810000	-0.550000	1.027711859693747342703318
0.830000	-0.550000	0.929392571079865170702305
0.850000	-0.550000	0.865876715175759148479528
0.870000	-0.550000	0.838633467537605592490024
0.890000	-0.550000	0.827845227365308855560500
0.910000	-0.550000	0.823269267510020719136321
0.930000	-0.550000	0.821043012785125370101014
0.950000	-0.550000	0.819808936740818672284092
0.970000	-0.550000	0.819100935455810530427811
0.990000	-0.550000	0.818762609939389429669632

-0.990000	-0.530000	0.815739308545046282183932
-0.970000	-0.530000	0.816118998792739747116798
-0.950000	-0.530000	0.816957027771120114501002
-0.930000	-0.530000	0.818568680501724488252080
-0.910000	-0.530000	0.821896860197219081278774
-0.890000	-0.530000	0.829704874434039396646767
-0.870000	-0.530000	0.849742946582848213132877
-0.850000	-0.530000	0.900040330169939339910457
-0.830000	-0.530000	0.991303661321235818348896
-0.810000	-0.530000	1.083246465250446766148684
-0.790000	-0.530000	1.132439764908427681788794
-0.770000	-0.530000	1.152371692241437317605346
-0.750000	-0.530000	1.162933064933416416053547
-0.730000	-0.530000	1.172006639483732737261334
-0.710000	-0.530000	1.181418019567238131273257
-0.690000	-0.530000	1.191400859782167698242006
-0.670000	-0.530000	1.201945883023343153439555
-0.650000	-0.530000	1.212946023173873788536525
-0.630000	-0.530000	1.224140667226876422191140
-0.610000	-0.530000	1.235136475243242104582464
-0.590000	-0.530000	1.245534519064513068187239
-0.570000	-0.530000	1.255099719323452323038737
-0.550000	-0.530000	1.263896575299527258451349
-0.530000	-0.530000	1.272255742165107061936169
-0.510000	-0.530000	1.280508900394698557079209
-0.490000	-0.530000	1.288697388541061084055173
-0.470000	-0.530000	1.296561473082327831107818
-0.450000	-0.530000	1.303813815360589378755662
-0.430000	-0.530000	1.310384439204176132420798
-0.410000	-0.530000	1.316416879991794797177818
-0.390000	-0.530000	1.322097330678973836626255
-0.370000	-0.530000	1.327507578634864238154023
-0.350000	-0.530000	1.332579438155798046139466
-0.330000	-0.530000	1.337150163239444244922538
-0.310000	-0.530000	1.341120678576778857404861
-0.290000	-0.530000	1.344620177393156534861873
-0.270000	-0.530000	1.348008664973786796537070
-0.250000	-0.530000	1.351668853907640466260887
-0.230000	-0.530000	1.355728246909306156098296
-0.210000	-0.530000	1.360023767939546601724032
-0.190000	-0.530000	1.364339577578422169068517
-0.170000	-0.530000	1.368531642836831707654710
-0.150000	-0.530000	1.372501766424762958962447
-0.130000	-0.530000	1.375999306648737041669506
-0.110000	-0.530000	1.378841368750477469617977
-0.090000	-0.530000	1.381113965800691456564664
-0.070000	-0.530000	1.383025125628244644815368
-0.050000	-0.530000	1.384561558142840098639681
-0.030000	-0.530000	1.385582871233840496216771
-0.010000	-0.530000	1.386004634373046329187673
0.010000	-0.530000	1.386004634373046329187673
0.030000	-0.530000	1.385582871233840496216771
0.050000	-0.530000	1.384561558142840098639681
0.070000	-0.530000	1.383025125628244644815368
0.090000	-0.530000	1.381113965800691234520059
0.110000	-0.530000	1.378841368750477469617977
0.130000	-0.530000	1.375999306648736819624901
0.150000	-0.530000	1.372501766424762958962447
0.170000	-0.530000	1.368531642836831485610105
0.190000	-0.530000	1.364339577578422169068517
0.210000	-0.530000	1.360023767939546601724032
0.230000	-0.530000	1.355728246909306378142901
0.250000	-0.530000	1.351668853907640688305491
0.270000	-0.530000	1.348008664973786796537070
0.290000	-0.530000	1.344620177393156534861873
0.310000	-0.530000	1.341120678576778635360256
0.330000	-0.530000	1.337150163239444244922538
0.350000	-0.530000	1.332579438155797824094861
0.370000	-0.530000	1.327507578634864016109418
0.390000	-0.530000	1.322097330678973836626255
0.410000	-0.530000	1.316416879991794797177818
0.430000	-0.530000	1.310384439204176132420798
0.450000	-0.530000	1.303813815360589378755662
0.470000	-0.530000	1.296561473082327831107818
0.490000	-0.530000	1.288697388541061084055173
0.510000	-0.530000	1.280508900394698557079209
0.530000	-0.530000	1.272255742165107061936169
0.550000	-0.530000	1.263896575299527258451349
0.570000	-0.530000	1.255099719323452323038737
0.590000	-0.530000	1.245534519064513290231844
0.610000	-0.530000	1.235136475243242104582464
0.630000	-0.530000	1.224140667226876422191140
0.650000	-0.530000	1.212946023173873566491920
0.670000	-0.530000	1.201945883023343153439555
0.690000	-0.530000	1.191400859782167476197401
0.710000	-0.530000	1.181418019567237909228652
0.730000	-0.530000	1.172006639483732959305939
0.750000	-0.530000	1.162933064933416860142756
0.770000	-0.530000	1.152371692241437539649951
0.790000	-0.530000	1.132439764908427459744189
0.810000	-0.530000	1.083246465250446544104079
0.830000	-0.530000	0.991303661321235818348896
0.850000	-0.530000	0.900040330169939339910457
0.870000	-0.530000	0.849742946582848213132877
0.890000	-0.530000	0.829704874434039174602162
0.910000	-0.530000	0.821896860197219081278774
0.930000	-0.530000	0.818568680501724266207475
0.950000	-0.530000	0.816957027771120114501002
0.970000	-0.530000	0.816118998792739525072193
0.990000	-0.530000	0.815739308545046393206235

-0.990000	-0.510000	0.812952467360150032860133
-0.970000	-0.510000	0.813405750097221491579091
-0.950000	-0.510000	0.814482385303492928407820
-0.930000	-0.510000	0.816805381316673795311090
-0.910000	-0.510000	0.822252740168370466200543
-0.890000	-0.510000	0.836333454721997160419278
-0.870000	-0.510000	0.873634166484230201277228
-0.850000	-0.510000	0.952670166791242944981377
-0.830000	-0.510000	1.050971851420559266543364
-0.810000	-0.510000	1.114906916547524051708251
-0.790000	-0.510000	1.141533310373151755001686
-0.770000	-0.510000	1.153522897423763016178100
-0.750000	-0.510000	1.162541334148491811717463
-0.730000	-0.510000	1.171761414817838353741308
-0.710000	-0.510000	1.181596426467055760411995
-0.690000	-0.510000	1.192089412595028763419691
-0.670000	-0.510000	1.203293605228688667452275
-0.650000	-0.510000	1.215151750826984899944705
-0.630000	-0.510000	1.227378297171783261276801
-0.610000	-0.510000	1.239506460299066192831674
-0.590000	-0.510000	1.251044602732582111670467
-0.570000	-0.510000	1.261672621253708381772185
-0.550000	-0.510000	1.271395643770219407997502
-0.530000	-0.510000	1.280508900394698557079209
-0.510000	-0.510000	1.289324744902958785885971
-0.490000	-0.510000	1.297885673103756243307316
-0.470000	-0.510000	1.305957790688698993974981
-0.450000	-0.510000	1.313289929463480110172213
-0.430000	-0.510000	1.319841715815045279924789
-0.410000	-0.510000	1.325782396530696072289857
-0.390000	-0.510000	1.331335949541048835342849
-0.370000	-0.510000	1.336646017506441852518151
-0.350000	-0.510000	1.341729972265443437962062
-0.330000	-0.510000	1.346517282195961229263048
-0.310000	-0.510000	1.350971907152831885667865
-0.290000	-0.510000	1.355225451216299781265207
-0.270000	-0.510000	1.359586582610940785897924
-0.250000	-0.510000	1.364366400994535766244553
-0.230000	-0.510000	1.369620668742806746109864
-0.210000	-0.510000	1.375128870778330236746001
-0.190000	-0.510000	1.380623207243172556601962
-0.170000	-0.510000	1.385904685382605139309931
-0.150000	-0.510000	1.390827772776400461651747
-0.130000	-0.510000	1.395150837014822009507498
-0.110000	-0.510000	1.398726697095445281604498
-0.090000	-0.510000	1.401665769134510686200201
-0.070000	-0.510000	1.404166877906295463063202
-0.050000	-0.510000	1.406196062276828806503204
-0.030000	-0.510000	1.407578925957875926044949
-0.010000	-0.510000	1.408188955094842542692390
0.010000	-0.510000	1.408188955094842542692390
0.030000	-0.510000	1.407578925957875926044949
0.050000	-0.510000	1.406196062276828806503204
0.070000	-0.510000	1.404166877906295463063202
0.090000	-0.510000	1.401665769134510686200201
0.110000	-0.510000	1.398726697095445281604498
0.130000	-0.510000	1.395150837014822009507498
0.150000	-0.510000	1.390827772776400461651747
0.170000	-0.510000	1.385904685382604917265326
0.190000	-0.510000	1.380623207243172778646567
0.210000	-0.510000	1.375128870778330458790606
0.230000	-0.510000	1.369620668742806968154468
0.250000	-0.510000	1.364366400994535988289158
0.270000	-0.510000	1.359586582610940785897924
0.290000	-0.510000	1.355225451216299781265207
0.310000	-0.510000	1.350971907152831663623260
0.330000	-0.510000	1.346517282195961007218443
0.350000	-0.510000	1.341729972265443215917458
0.370000	-0.510000	1.336646017506441630473546
0.390000	-0.510000	1.331335949541048613298244
0.410000	-0.510000	1.325782396530695850245252
0.430000	-0.510000	1.319841715815045057880184
0.450000	-0.510000	1.313289929463480110172213
0.470000	-0.510000	1.305957790688698771930376
0.490000	-0.510000	1.297885673103756243307316
0.510000	-0.510000	1.289324744902958785885971
0.530000	-0.510000	1.280508900394698557079209
0.550000	-0.510000	1.271395643770219185952897
0.570000	-0.510000	1.261672621253708159727580
0.590000	-0.510000	1.251044602732582111670467
0.610000	-0.510000	1.239506460299065970787069
0.630000	-0.510000	1.227378297171782817187591
0.650000	-0.510000	1.215151750826984677900100
0.670000	-0.510000	1.203293605228688667452275
0.690000	-0.510000	1.192089412595028541375086
0.710000	-0.510000	1.181596426467055538367390
0.730000	-0.510000	1.171761414817838353741308
0.750000	-0.510000	1.162541334148491811717463
0.770000	-0.510000	1.153522897423763016178100
0.790000	-0.510000	1.141533310373151532957081
0.810000	-0.510000	1.114906916547524051708251
0.830000	-0.510000	1.050971851420559266543364
0.850000	-0.510000	0.952670166791242944981377
0.870000	-0.510000	0.873634166484230201277228
0.890000	-0.510000	0.836333454721997049396975
0.910000	-0.510000	0.822252740168370577222845
0.930000	-0.510000	0.816805381316673795311090
0.950000	-0.510000	0.814482385303492817385518
0.970000	-0.510000	0.813405750097221491579091
0.990000	-0.510000	0.812952467360150032860133

-0.990000	-0.490000	0.810415974904518332522230
-0.970000	-0.490000	0.811001230289768559877928
-0.950000	-0.490000	0.812514812234363614784627
-0.930000	-0.490000	0.816166795980480919148192
-0.910000	-0.490000	0.825641973982813359711486
-0.890000	-0.490000	0.851578072643485062265256
-0.870000	-0.490000	0.914559207961121667374016
-0.850000	-0.490000	1.011642656821837071845493
-0.830000	-0.490000	1.091762003509795908584579
-0.810000	-0.490000	1.129083596411257550684581
-0.790000	-0.490000	1.144068654107476490366935
-0.770000	-0.490000	1.153231299588583835813438
-0.750000	-0.490000	1.162178096110960012765645
-0.730000	-0.490000	1.171838950303849324896532
-0.710000	-0.490000	1.182184084239143340155920
-0.690000	-0.490000	1.193260825324358842536299
-0.670000	-0.490000	1.205182871250950693564619
-0.650000	-0.490000	1.217909788921236025061035
-0.630000	-0.490000	1.231128741498306977675270
-0.610000	-0.490000	1.244315286556814337259880
-0.590000	-0.490000	1.256899415215420257041501
-0.570000	-0.490000	1.268479638274754739413197
-0.550000	-0.490000	1.278994712807361322504107
-0.530000	-0.490000	1.288697388541061084055173
-0.510000	-0.490000	1.297885673103756243307316
-0.490000	-0.490000	1.306620239297066499162270
-0.470000	-0.490000	1.314710512720723256663291
-0.450000	-0.490000	1.321952321815857311904097
-0.430000	-0.490000	1.328344572559366776332013
-0.410000	-0.490000	1.334099579136510005383798
-0.390000	-0.490000	1.339505099202783711120901
-0.370000	-0.490000	1.344792267669020269238445
-0.350000	-0.490000	1.350076206258758793055108
-0.330000	-0.490000	1.355367357303280950731050
-0.310000	-0.490000	1.360657848850132189966189
-0.290000	-0.490000	1.366036798299089971564513
-0.270000	-0.490000	1.371722311426823326385716
-0.250000	-0.490000	1.377926317713999759817511
-0.230000	-0.490000	1.384620970893665869994038
-0.210000	-0.490000	1.391525933258460856478678
-0.190000	-0.490000	1.398313999957211173352789
-0.170000	-0.490000	1.404730033024483404346938
-0.150000	-0.490000	1.410595406565194442904954
-0.130000	-0.490000	1.415705328720202382797311
-0.110000	-0.490000	1.419962104183356554898410
-0.090000	-0.490000	1.423490076966962947224715
-0.070000	-0.490000	1.426478401268067131013595
-0.050000	-0.490000	1.428900299278208940734203
-0.030000	-0.490000	1.430571105508766427405476
-0.010000	-0.490000	1.431332992567999617961050
0.010000	-0.490000	1.431332992567999617961050
0.030000	-0.490000	1.430571105508766427405476
0.050000	-0.490000	1.428900299278209162778808
0.070000	-0.490000	1.426478401268067131013595
0.090000	-0.490000	1.423490076966962725180110
0.110000	-0.490000	1.419962104183356554898410
0.130000	-0.490000	1.415705328720202160752706
0.150000	-0.490000	1.410595406565194220860349
0.170000	-0.490000	1.404730033024483182302333
0.190000	-0.490000	1.398313999957211173352789
0.210000	-0.490000	1.391525933258460856478678
0.230000	-0.490000	1.384620970893666092038643
0.250000	-0.490000	1.377926317714000203906721
0.270000	-0.490000	1.371722311426823548430320
0.290000	-0.490000	1.366036798299089749519908
0.310000	-0.490000	1.360657848850131967921584
0.330000	-0.490000	1.355367357303280950731050
0.350000	-0.490000	1.350076206258758793055108
0.370000	-0.490000	1.344792267669020047193840
0.390000	-0.490000	1.339505099202783711120901
0.410000	-0.490000	1.334099579136510005383798
0.430000	-0.490000	1.328344572559366776332013
0.450000	-0.490000	1.321952321815857311904097
0.470000	-0.490000	1.314710512720723256663291
0.490000	-0.490000	1.306620239297066721206875
0.510000	-0.490000	1.297885673103756243307316
0.530000	-0.490000	1.288697388541061084055173
0.550000	-0.490000	1.278994712807361322504107
0.570000	-0.490000	1.268479638274754517368592
0.590000	-0.490000	1.256899415215419812952291
0.610000	-0.490000	1.244315286556814115215275
0.630000	-0.490000	1.231128741498306977675270
0.650000	-0.490000	1.217909788921235803016430
0.670000	-0.490000	1.205182871250950693564619
0.690000	-0.490000	1.193260825324358620491694
0.710000	-0.490000	1.182184084239143118111315
0.730000	-0.490000	1.171838950303849324896532
0.750000	-0.490000	1.162178096110960012765645
0.770000	-0.490000	1.153231299588584057858043
0.790000	-0.490000	1.144068654107476490366935
0.810000	-0.490000	1.129083596411257550684581
0.830000	-0.490000	1.091762003509795908584579
0.850000	-0.490000	1.011642656821837071845493
0.870000	-0.490000	0.914559207961121667374016
0.890000	-0.490000	0.851578072643485173287559
0.910000	-0.490000	0.825641973982813581756091
0.930000	-0.490000	0.816166795980481141192797
0.950000	-0.490000	0.812514812234363725806929
0.970000	-0.490000	0.811001230289768559877928
0.990000	-0.490000	0.810415974904518443544532

-0.990000	-0.470000	0.808156220007865688792492
-0.970000	-0.470000	0.808976996959533622977290
-0.950000	-0.470000	0.811283526888874284566100
-0.930000	-0.470000	0.817394856219592069734858
-0.910000	-0.470000	0.834415418038674472356320
-0.890000	-0.470000	0.880246514194514606543862
-0.870000	-0.470000	0.967565278853961485694413
-0.850000	-0.470000	1.060564796707608392623001
-0.830000	-0.470000	1.113326974263737723092049
-0.810000	-0.470000	1.134182937532046908657435
-0.790000	-0.470000	1.144204291739615353407089
-0.770000	-0.470000	1.152794147463277685261573
-0.750000	-0.470000	1.162173474639017545229080
-0.730000	-0.470000	1.172381719177250758434639
-0.710000	-0.470000	1.183299803047672904554588
-0.690000	-0.470000	1.195010022092187762510207
-0.670000	-0.470000	1.207651530316495636085961
-0.650000	-0.470000	1.221184078633124947543820
-0.630000	-0.470000	1.235282784636867470240418
-0.610000	-0.470000	1.249390119738521542913645
-0.590000	-0.470000	1.262877069548494102235736
-0.570000	-0.470000	1.275267079988838592186084
-0.550000	-0.470000	1.286427187392771065432839
-0.530000	-0.470000	1.296561473082327831107818
-0.510000	-0.470000	1.305957790688698993974981
-0.490000	-0.470000	1.314710512720723256663291
-0.470000	-0.470000	1.322691173290752031377338
-0.450000	-0.470000	1.329759710183729959354082
-0.430000	-0.470000	1.335972565374132559057330
-0.410000	-0.470000	1.341607001642511232120114
-0.390000	-0.470000	1.347034000624373062393602
-0.370000	-0.470000	1.352575956180511962401170
-0.350000	-0.470000	1.358423733911095387938417
-0.330000	-0.470000	1.364622616478309513610157
-0.310000	-0.470000	1.371136622177576480652306
-0.290000	-0.470000	1.377965534857714224870051
-0.270000	-0.470000	1.385210383573888703878652
-0.250000	-0.470000	1.392976842877430065925637
-0.230000	-0.470000	1.401167807235405238230896
-0.210000	-0.470000	1.409465438761607236628493
-0.190000	-0.470000	1.417497482674112241340936
-0.170000	-0.470000	1.424962466059129351236834
-0.150000	-0.470000	1.431662311385539121388888
-0.130000	-0.470000	1.437439074021128027069949
-0.110000	-0.470000	1.442249014610238910805151
-0.090000	-0.470000	1.446228717870873037298907
-0.070000	-0.470000	1.449562580251972487843659
-0.050000	-0.470000	1.452248641919587468507302
-0.030000	-0.470000	1.454110756569646056846068
-0.010000	-0.470000	1.454972410299338436701078
0.010000	-0.470000	1.454972410299338436701078
0.030000	-0.470000	1.454110756569646278890673
0.050000	-0.470000	1.452248641919587468507302
0.070000	-0.470000	1.449562580251972709888264
0.090000	-0.470000	1.446228717870873037298907
0.110000	-0.470000	1.442249014610238910805151
0.130000	-0.470000	1.437439074021128027069949
0.150000	-0.470000	1.431662311385539121388888
0.170000	-0.470000	1.424962466059129351236834
0.190000	-0.470000	1.417497482674112241340936
0.210000	-0.470000	1.409465438761607236628493
0.230000	-0.470000	1.401167807235405238230896
0.250000	-0.470000	1.392976842877430287970242
0.270000	-0.470000	1.385210383573888925923256
0.290000	-0.470000	1.377965534857714224870051
0.310000	-0.470000	1.371136622177576480652306
0.330000	-0.470000	1.364622616478309291565552
0.350000	-0.470000	1.358423733911095165893812
0.370000	-0.470000	1.352575956180511518311960
0.390000	-0.470000	1.347034000624373284438207
0.410000	-0.470000	1.341607001642511232120114
0.430000	-0.470000	1.335972565374132559057330
0.450000	-0.470000	1.329759710183729959354082
0.470000	-0.470000	1.322691173290752031377338
0.490000	-0.470000	1.314710512720723256663291
0.510000	-0.470000	1.305957790688698993974981
0.530000	-0.470000	1.296561473082328053152423
0.550000	-0.470000	1.286427187392771065432839
0.570000	-0.470000	1.275267079988838370141480
0.590000	-0.470000	1.262877069548493880191131
0.610000	-0.470000	1.249390119738521542913645
0.630000	-0.470000	1.235282784636867470240418
0.650000	-0.470000	1.221184078633124725499215
0.670000	-0.470000	1.207651530316495191996751
0.690000	-0.470000	1.195010022092187540465602
0.710000	-0.470000	1.183299803047672682509983
0.730000	-0.470000	1.172381719177250758434639
0.750000	-0.470000	1.162173474639017545229080
0.770000	-0.470000	1.152794147463277907306178
0.790000	-0.470000	1.144204291739615353407089
0.810000	-0.470000	1.134182937532046908657435
0.830000	-0.470000	1.113326974263737723092049
0.850000	-0.470000	1.060564796707608170578396
0.870000	-0.470000	0.967565278853961485694413
0.890000	-0.470000	0.880246514194514939610769
0.910000	-0.470000	0.834415418038674583378622
0.930000	-0.470000	0.817394856219592180757161
0.950000	-0.470000	0.811283526888874173543797
0.970000	-0.470000	0.808976996959533622977290
0.990000	-0.470000	0.808156220007865799814795

-0.990000	-0.450000	0.806220283680309512952533
-0.970000	-0.450000	0.807456675162547821145154
-0.950000	-0.450000	0.811187312841462060397646
-0.930000	-0.450000	0.821807377805684691196575
-0.910000	-0.450000	0.852296760622886395708520
-0.890000	-0.450000	0.922700974406352902867923
-0.870000	-0.450000	1.019988508545645489178355
-0.850000	-0.450000	1.091582550295576048426938
-0.830000	-0.450000	1.122824919286204314872180
-0.810000	-0.450000	1.135384783092534766169024
-0.790000	-0.450000	1.143789147092248992265695
-0.770000	-0.450000	1.152672997797978826639564
-0.750000	-0.450000	1.162616250372194404150150
-0.730000	-0.450000	1.173381820656057117346904
-0.710000	-0.450000	1.184866930642876736712310
-0.690000	-0.450000	1.197179499797753399192857
-0.670000	-0.450000	1.210462383256432516986933
-0.650000	-0.450000	1.224679912447782292872489
-0.630000	-0.450000	1.239513083849292041094259
-0.610000	-0.450000	1.254390145022127756035957
-0.590000	-0.450000	1.268636253317887208069692
-0.570000	-0.450000	1.281702642630411892454845
-0.550000	-0.450000	1.293378695256992783058081
-0.530000	-0.450000	1.303813815360589378755662
-0.510000	-0.450000	1.313289929463480110172213
-0.490000	-0.450000	1.321952321815857311904097
-0.470000	-0.450000	1.329759710183729959354082
-0.450000	-0.450000	1.336663908663503708140752
-0.430000	-0.450000	1.342805750862483771257416
-0.410000	-0.450000	1.348546369625656327073671
-0.390000	-0.450000	1.354339368015340827611226
-0.370000	-0.450000	1.360568894565017616926639
-0.350000	-0.450000	1.367445526307292436030139
-0.330000	-0.450000	1.374982797147243029911579
-0.310000	-0.450000	1.383060645288061829560888
-0.290000	-0.450000	1.391557768679708928516447
-0.270000	-0.450000	1.400450090343459352837385
-0.250000	-0.450000	1.409748019784425432376906
-0.230000	-0.450000	1.419315752703088628905448
-0.210000	-0.450000	1.428834364106534415839178
-0.190000	-0.450000	1.437918574977718355611955
-0.170000	-0.450000	1.446241810538975158806352
-0.150000	-0.450000	1.453596286500828504983929
-0.130000	-0.450000	1.459864696402090489257830
-0.110000	-0.450000	1.465051230075569366206878
-0.090000	-0.450000	1.469308514895716122339309
-0.070000	-0.450000	1.472826528143182933661137
-0.050000	-0.450000	1.475635635580222038143461
-0.030000	-0.450000	1.477582362497709356219389
-0.010000	-0.450000	1.478484460698069158368639
0.010000	-0.450000	1.478484460698068714279430
0.030000	-0.450000	1.477582362497709356219389
0.050000	-0.450000	1.475635635580222038143461
0.070000	-0.450000	1.472826528143182933661137
0.090000	-0.450000	1.469308514895716122339309
0.110000	-0.450000	1.465051230075569144162273
0.130000	-0.450000	1.459864696402090489257830
0.150000	-0.450000	1.453596286500828504983929
0.170000	-0.450000	1.446241810538975158806352
0.190000	-0.450000	1.437918574977718355611955
0.210000	-0.450000	1.428834364106534193794573
0.230000	-0.450000	1.419315752703088628905448
0.250000	-0.450000	1.409748019784425654421511
0.270000	-0.450000	1.400450090343459574881990
0.290000	-0.450000	1.391557768679709150561052
0.310000	-0.450000	1.383060645288061829560888
0.330000	-0.450000	1.374982797147243029911579
0.350000	-0.450000	1.367445526307292213985534
0.370000	-0.450000	1.360568894565017394882034
0.390000	-0.450000	1.354339368015340827611226
0.410000	-0.450000	1.348546369625656549118276
0.430000	-0.450000	1.342805750862483771257416
0.450000	-0.450000	1.336663908663503930185357
0.470000	-0.450000	1.329759710183729959354082
0.490000	-0.450000	1.321952321815857533948702
0.510000	-0.450000	1.313289929463480332216818
0.530000	-0.450000	1.303813815360589600800267
0.550000	-0.450000	1.293378695256992783058081
0.570000	-0.450000	1.281702642630411670410240
0.590000	-0.450000	1.268636253317887430114297
0.610000	-0.450000	1.254390145022127756035957
0.630000	-0.450000	1.239513083849291819049654
0.650000	-0.450000	1.224679912447782070827884
0.670000	-0.450000	1.210462383256432294942329
0.690000	-0.450000	1.197179499797753177148252
0.710000	-0.450000	1.184866930642876514667705
0.730000	-0.450000	1.173381820656057117346904
0.750000	-0.450000	1.162616250372194404150150
0.770000	-0.450000	1.152672997797978826639564
0.790000	-0.450000	1.143789147092248992265695
0.810000	-0.450000	1.135384783092534766169024
0.830000	-0.450000	1.122824919286204314872180
0.850000	-0.450000	1.091582550295575826382333
0.870000	-0.450000	1.019988508545645267133750
0.890000	-0.450000	0.922700974406353124912528
0.910000	-0.450000	0.852296760622886506730822
0.930000	-0.450000	0.821807377805684691196575
0.950000	-0.450000	0.811187312841462171419948
0.970000	-0.450000	0.807456675162547710122851
0.990000	-0.450000	0.806220283680309290907928

-0.990000	-0.430000	0.804686744554521049543894
-0.970000	-0.430000	0.806647827683955820354811
-0.950000	-0.430000	0.812914204078075242065893
-0.930000	-0.430000	0.831668553991674830427883
-0.910000	-0.430000	0.882082636008587606113451
-0.890000	-0.430000	0.972136019178616805902493
-0.870000	-0.430000	1.060564209648383160455865
-0.850000	-0.430000	1.107938128402328414878752
-0.830000	-0.430000	1.126243949745103778425914
-0.810000	-0.430000	1.135258190749109274975126
-0.790000	-0.430000	1.143511063061185550893128
-0.770000	-0.430000	1.152921143998123287843782
-0.750000	-0.430000	1.163387999790435944902356
-0.730000	-0.430000	1.174644835759526273477604
-0.710000	-0.430000	1.186635149765288721468437
-0.690000	-0.430000	1.199481589507847445474908
-0.670000	-0.430000	1.213322948265622924779450
-0.650000	-0.430000	1.228130490763728710490454
-0.630000	-0.430000	1.243593804036570604765188
-0.610000	-0.430000	1.259131689152359401262515
-0.590000	-0.430000	1.274028832217818374417106
-0.570000	-0.430000	1.287666506201042393442435
-0.550000	-0.430000	1.299754069910707299229102
-0.530000	-0.430000	1.310384439204176132420798
-0.510000	-0.430000	1.319841715815045279924789
-0.490000	-0.430000	1.328344572559366776332013
-0.470000	-0.430000	1.335972565374132559057330
-0.450000	-0.430000	1.342805750862483771257416
-0.430000	-0.430000	1.349095139345748872727881
-0.410000	-0.430000	1.355286165347435511918661
-0.390000	-0.430000	1.361882404419666237060937
-0.370000	-0.430000	1.369269616181727711179406
-0.350000	-0.430000	1.377608015163481525178213
-0.330000	-0.430000	1.386820789572429823977018
-0.310000	-0.430000	1.396671585164135809264963
-0.290000	-0.430000	1.406911771122410836909467
-0.270000	-0.430000	1.417400042158853068485769
-0.250000	-0.430000	1.428069422479171679540855
-0.230000	-0.430000	1.438775000933953052140168
-0.210000	-0.430000	1.449231878514996019191585
-0.190000	-0.430000	1.459079764397582579249502
-0.170000	-0.430000	1.467995574725825758122255
-0.150000	-0.430000	1.475772249735030516859524
-0.130000	-0.430000	1.482321788525894357135826
-0.110000	-0.430000	1.487684792834002900363544
-0.090000	-0.430000	1.492031736976797917648696
-0.070000	-0.430000	1.495566663839439369709794
-0.050000	-0.430000	1.498355656460469642610178
-0.030000	-0.430000	1.500278819949690811696996
-0.010000	-0.430000	1.501160872131489520953096
0.010000	-0.430000	1.501160872131489520953096
0.030000	-0.430000	1.500278819949690811696996
0.050000	-0.430000	1.498355656460469420565573
0.070000	-0.430000	1.495566663839439147665189
0.090000	-0.430000	1.492031736976797473559486
0.110000	-0.430000	1.487684792834002900363544
0.130000	-0.430000	1.482321788525894135091221
0.150000	-0.430000	1.475772249735030294814919
0.170000	-0.430000	1.467995574725825758122255
0.190000	-0.430000	1.459079764397582579249502
0.210000	-0.430000	1.449231878514996019191585
0.230000	-0.430000	1.438775000933953052140168
0.250000	-0.430000	1.428069422479171901585460
0.270000	-0.430000	1.417400042158853068485769
0.290000	-0.430000	1.406911771122411058954071
0.310000	-0.430000	1.396671585164135587220358
0.330000	-0.430000	1.386820789572429601932413
0.350000	-0.430000	1.377608015163481303133608
0.370000	-0.430000	1.369269616181727711179406
0.390000	-0.430000	1.361882404419666237060937
0.410000	-0.430000	1.355286165347435733963266
0.430000	-0.430000	1.349095139345749094772486
0.450000	-0.430000	1.342805750862483993302021
0.470000	-0.430000	1.335972565374132781101935
0.490000	-0.430000	1.328344572559366998376618
0.510000	-0.430000	1.319841715815045279924789
0.530000	-0.430000	1.310384439204176132420798
0.550000	-0.430000	1.299754069910707299229102
0.570000	-0.430000	1.287666506201042393442435
0.590000	-0.430000	1.274028832217818152372502
0.610000	-0.430000	1.259131689152359179217910
0.630000	-0.430000	1.243593804036570160675979
0.650000	-0.430000	1.228130490763728488445850
0.670000	-0.430000	1.213322948265622924779450
0.690000	-0.430000	1.199481589507847223430304
0.710000	-0.430000	1.186635149765288499423832
0.730000	-0.430000	1.174644835759526273477604
0.750000	-0.430000	1.163387999790435944902356
0.770000	-0.430000	1.152921143998123287843782
0.790000	-0.430000	1.143511063061185550893128
0.810000	-0.430000	1.135258190749109274975126
0.830000	-0.430000	1.126243949745103556381309
0.850000	-0.430000	1.107938128402328192834148
0.870000	-0.430000	1.060564209648383382500469
0.890000	-0.430000	0.972136019178616916924796
0.910000	-0.430000	0.882082636008587828158056
0.930000	-0.430000	0.831668553991675052472488
0.950000	-0.430000	0.812914204078075242065893
0.970000	-0.430000	0.806647827683955709332508
0.990000	-0.430000	0.804686744554520938521591

-0.990000	-0.410000	0.803682466265086326018263
-0.970000	-0.410000	0.806894591650817005756835
-0.950000	-0.410000	0.817642916274226250195056
-0.930000	-0.410000	0.849778294053787575101921
-0.910000	-0.410000	0.922300671979520925169993
-0.890000	-0.410000	1.018186353120638765190620
-0.870000	-0.410000	1.086192482071641762786385
-0.850000	-0.410000	1.115431588611353497242362
-0.830000	-0.410000	1.127026152383930890366059
-0.810000	-0.410000	1.134876622729926731736327
-0.790000	-0.410000	1.143477974253287010597546
-0.770000	-0.410000	1.153373300707991377933581
-0.750000	-0.410000	1.164263206132813310844654
-0.730000	-0.410000	1.175943276287189531714716
-0.710000	-0.410000	1.188404185156720638261163
-0.690000	-0.410000	1.201766852554591036295051
-0.670000	-0.410000	1.216153021462499816962577
-0.650000	-0.410000	1.231526663500230434067362
-0.630000	-0.410000	1.247574472447629201354857
-0.610000	-0.410000	1.263703889470316532595007
-0.590000	-0.410000	1.279165596840543095424891
-0.570000	-0.410000	1.293280025116184894784510
-0.550000	-0.410000	1.305682940983158957237720
-0.530000	-0.410000	1.316416879991794575133213
-0.510000	-0.410000	1.325782396530695850245252
-0.490000	-0.410000	1.334099579136510005383798
-0.470000	-0.410000	1.341607001642511232120114
-0.450000	-0.410000	1.348546369625656327073671
-0.430000	-0.410000	1.355286165347435511918661
-0.410000	-0.410000	1.362324247056205361872117
-0.390000	-0.410000	1.370150399602394708509223
-0.370000	-0.410000	1.379079502132941392744669
-0.350000	-0.410000	1.389164103334763034069965
-0.330000	-0.410000	1.400208608227089923659037
-0.310000	-0.410000	1.411861220400269845143271
-0.290000	-0.410000	1.423763955019975213645012
-0.270000	-0.410000	1.435677395538323963819494
-0.250000	-0.410000	1.447473864952949496043288
-0.230000	-0.410000	1.459016612816550706455132
-0.210000	-0.410000	1.470077448303763967274449
-0.190000	-0.410000	1.480353370307433635844063
-0.170000	-0.410000	1.489554067551921434642281
-0.150000	-0.410000	1.497487118626217528216671
-0.130000	-0.410000	1.504086487624743506685832
-0.110000	-0.410000	1.509418262235461272169346
-0.090000	-0.410000	1.513668472800065556427285
-0.070000	-0.410000	1.517057741396328429672735
-0.050000	-0.410000	1.519689271300248556428869
-0.030000	-0.410000	1.521485142794304357138913
-0.010000	-0.410000	1.522289061960326206346394
0.010000	-0.410000	1.522289061960326206346394
0.030000	-0.410000	1.521485142794304357138913
0.050000	-0.410000	1.519689271300248334384264
0.070000	-0.410000	1.517057741396327985583525
0.090000	-0.410000	1.513668472800065334382680
0.110000	-0.410000	1.509418262235461272169346
0.130000	-0.410000	1.504086487624743284641227
0.150000	-0.410000	1.497487118626217528216671
0.170000	-0.410000	1.489554067551921656686886
0.190000	-0.410000	1.480353370307433635844063
0.210000	-0.410000	1.470077448303763967274449
0.230000	-0.410000	1.459016612816550706455132
0.250000	-0.410000	1.447473864952949718087893
0.270000	-0.410000	1.435677395538323963819494
0.290000	-0.410000	1.423763955019975435689616
0.310000	-0.410000	1.411861220400269845143271
0.330000	-0.410000	1.400208608227089701614432
0.350000	-0.410000	1.389164103334762812025360
0.370000	-0.410000	1.379079502132941392744669
0.390000	-0.410000	1.370150399602394708509223
0.410000	-0.410000	1.362324247056205583916721
0.430000	-0.410000	1.355286165347435511918661
0.450000	-0.410000	1.348546369625656549118276
0.470000	-0.410000	1.341607001642511232120114
0.490000	-0.410000	1.334099579136510227428403
0.510000	-0.410000	1.325782396530696072289857
0.530000	-0.410000	1.316416879991794797177818
0.550000	-0.410000	1.305682940983159179282325
0.570000	-0.410000	1.293280025116184894784510
0.590000	-0.410000	1.279165596840543095424891
0.610000	-0.410000	1.263703889470316532595007
0.630000	-0.410000	1.247574472447628979310252
0.650000	-0.410000	1.231526663500229989978152
0.670000	-0.410000	1.216153021462499594917972
0.690000	-0.410000	1.201766852554591036295051
0.710000	-0.410000	1.188404185156720416216558
0.730000	-0.410000	1.175943276287189531714716
0.750000	-0.410000	1.164263206132813310844654
0.770000	-0.410000	1.153373300707991377933581
0.790000	-0.410000	1.143477974253287232642151
0.810000	-0.410000	1.134876622729926953780932
0.830000	-0.410000	1.127026152383930668321455
0.850000	-0.410000	1.115431588611353275197757
0.870000	-0.410000	1.086192482071641540741780
0.890000	-0.410000	1.018186353120638765190620
0.910000	-0.410000	0.922300671979520814147691
0.930000	-0.410000	0.849778294053787575101921
0.950000	-0.410000	0.817642916274226250195056
0.970000	-0.410000	0.806894591650816783712230
0.990000	-0.410000	0.803682466265086103973658

-0.990000	-0.390000	0.803407986330593515411636
-0.970000	-0.390000	0.808766841185453277951467
-0.950000	-0.390000	0.827184528216768244490709
-0.930000	-0.390000	0.877523442343862147829725
-0.910000	-0.390000	0.966743071032955092469763
-0.890000	-0.390000	1.053540694631289964533494
-0.870000	-0.390000	1.100319921577770143628072
-0.850000	-0.390000	1.118314541015395402467902
-0.830000	-0.390000	1.126826706800616140213833
-0.810000	-0.390000	1.134544979484050974960496
-0.790000	-0.390000	1.143564839772918562132986
-0.770000	-0.390000	1.153844846728335760133177
-0.750000	-0.390000	1.165105453463697537941357
-0.730000	-0.390000	1.177220902028897064894863
-0.710000	-0.390000	1.190201563213256097384374
-0.690000	-0.390000	1.204138647762487579484514
-0.670000	-0.390000	1.219115128895681188225808
-0.650000	-0.390000	1.235066921546967844136589
-0.630000	-0.390000	1.251667013933903227496103
-0.610000	-0.390000	1.268314273532231251095936
-0.590000	-0.390000	1.284239572794328765326100
-0.570000	-0.390000	1.298721270686953310757872
-0.550000	-0.390000	1.311338146876053656342265
-0.530000	-0.390000	1.322097330678973614581651
-0.510000	-0.390000	1.331335949541048613298244
-0.490000	-0.390000	1.339505099202783711120901
-0.470000	-0.390000	1.347034000624373062393602
-0.450000	-0.390000	1.354339368015340827611226
-0.430000	-0.390000	1.361882404419666237060937
-0.410000	-0.390000	1.370150399602394708509223
-0.390000	-0.390000	1.379541982035286107333150
-0.370000	-0.390000	1.390239801103988703800951
-0.350000	-0.390000	1.402160430856743245087159
-0.330000	-0.390000	1.414994018500783656833164
-0.310000	-0.390000	1.428299770707115223800088
-0.290000	-0.390000	1.441643472133341541407958
-0.270000	-0.390000	1.454714390854839445310631
-0.250000	-0.390000	1.467339325671246585969243
-0.230000	-0.390000	1.479394544724719651185296
-0.210000	-0.390000	1.490715755671185860364858
-0.190000	-0.390000	1.501076931458608321179327
-0.170000	-0.390000	1.510244681429936397520919
-0.150000	-0.390000	1.518056909572999435553697
-0.130000	-0.390000	1.524468459625049954198062
-0.110000	-0.390000	1.529563289791562530339775
-0.090000	-0.390000	1.533538844033738746119866
-0.070000	-0.390000	1.536630573410902700359770
-0.050000	-0.390000	1.538977821164988490920678
-0.030000	-0.390000	1.540550450105651503207582
-0.010000	-0.390000	1.541222171931472928463336
0.010000	-0.390000	1.541222171931472928463336
0.030000	-0.390000	1.540550450105651503207582
0.050000	-0.390000	1.538977821164988046831468
0.070000	-0.390000	1.536630573410902478315165
0.090000	-0.390000	1.533538844033738524075261
0.110000	-0.390000	1.529563289791562530339775
0.130000	-0.390000	1.524468459625049732153457
0.150000	-0.390000	1.518056909572999435553697
0.170000	-0.390000	1.510244681429936397520919
0.190000	-0.390000	1.501076931458608321179327
0.210000	-0.390000	1.490715755671186082409463
0.230000	-0.390000	1.479394544724719873229901
0.250000	-0.390000	1.467339325671246808013848
0.270000	-0.390000	1.454714390854839445310631
0.290000	-0.390000	1.441643472133341541407958
0.310000	-0.390000	1.428299770707115001755483
0.330000	-0.390000	1.414994018500783434788559
0.350000	-0.390000	1.402160430856743023042554
0.370000	-0.390000	1.390239801103988703800951
0.390000	-0.390000	1.379541982035286329377755
0.410000	-0.390000	1.370150399602394930553828
0.430000	-0.390000	1.361882404419666459105542
0.450000	-0.390000	1.354339368015341271700436
0.470000	-0.390000	1.347034000624373506482812
0.490000	-0.390000	1.339505099202783933165506
0.510000	-0.390000	1.331335949541048835342849
0.530000	-0.390000	1.322097330678973836626255
0.550000	-0.390000	1.311338146876053878386870
0.570000	-0.390000	1.298721270686953310757872
0.590000	-0.390000	1.284239572794328765326100
0.610000	-0.390000	1.268314273532231251095936
0.630000	-0.390000	1.251667013933903005451498
0.650000	-0.390000	1.235066921546967400047379
0.670000	-0.390000	1.219115128895681188225808
0.690000	-0.390000	1.204138647762487579484514
0.710000	-0.390000	1.190201563213256097384374
0.730000	-0.390000	1.177220902028897064894863
0.750000	-0.390000	1.165105453463697759985962
0.770000	-0.390000	1.153844846728335760133177
0.790000	-0.390000	1.143564839772918562132986
0.810000	-0.390000	1.134544979484051419049706
0.830000	-0.390000	1.126826706800616140213833
0.850000	-0.390000	1.118314541015395402467902
0.870000	-0.390000	1.100319921577770143628072
0.890000	-0.390000	1.053540694631289964533494
0.910000	-0.390000	0.966743071032954981447460
0.930000	-0.390000	0.877523442343862036807423
0.950000	-0.390000	0.827184528216768244490709
0.970000	-0.390000	0.808766841185453166929165
0.990000	-0.390000	0.803407986330593293367031

-0.990000	-0.370000	0.804178418145830131713581
-0.970000	-0.370000	0.813187926612164768691571
-0.950000	-0.370000	0.843336563998977273293178
-0.930000	-0.370000	0.913226109674791675097083
-0.910000	-0.370000	1.007686818748972257253627
-0.890000	-0.370000	1.076767711135145688672310
-0.870000	-0.370000	1.107280740074964908714605
-0.850000	-0.370000	1.119004437898035275722464
-0.830000	-0.370000	1.126322686344553014592407
-0.810000	-0.370000	1.134272889763744629476605
-0.790000	-0.370000	1.143666905047087789526472
-0.770000	-0.370000	1.154301143137240748259842
-0.750000	-0.370000	1.165984183414371155862455
-0.730000	-0.370000	1.178634404222820730723242
-0.710000	-0.370000	1.192237269957836964806575
-0.690000	-0.370000	1.206826585002100493682065
-0.670000	-0.370000	1.222429012334456110977499
-0.650000	-0.370000	1.238941267845747651321631
-0.630000	-0.370000	1.256022333625067988194246
-0.610000	-0.370000	1.273073318051679558848832
-0.590000	-0.370000	1.289326237633932725756836
-0.570000	-0.370000	1.304043539642358862096216
-0.550000	-0.370000	1.316772401474905596074905
-0.530000	-0.370000	1.327507578634864016109418
-0.510000	-0.370000	1.336646017506441630473546
-0.490000	-0.370000	1.344792267669020269238445
-0.470000	-0.370000	1.352575956180511740356565
-0.450000	-0.370000	1.360568894565017394882034
-0.430000	-0.370000	1.369269616181727711179406
-0.410000	-0.370000	1.379079502132941392744669
-0.390000	-0.370000	1.390239801103988925845556
-0.370000	-0.370000	1.402766457132736954704910
-0.350000	-0.370000	1.416440611328196874652008
-0.330000	-0.370000	1.430863263981869026864047
-0.310000	-0.370000	1.445541412234475409093193
-0.290000	-0.370000	1.460002281928294731727647
-0.270000	-0.370000	1.473894604466003954712505
-0.250000	-0.370000	1.487016142757390690931629
-0.230000	-0.370000	1.499255668310908395923775
-0.210000	-0.370000	1.510508428683936088532391
-0.190000	-0.370000	1.520630929457578828234432
-0.170000	-0.370000	1.529461895130771909023792
-0.150000	-0.370000	1.536883919430136025141564
-0.130000	-0.370000	1.542876275210674608118211
-0.110000	-0.370000	1.547536993968289253942316
-0.090000	-0.370000	1.551071044464547465935311
-0.070000	-0.370000	1.553725378881818164344963
-0.050000	-0.370000	1.555672769202601335436498
-0.030000	-0.370000	1.556934264754537666775036
-0.010000	-0.370000	1.557423559704657733959721
0.010000	-0.370000	1.557423559704657733959721
0.030000	-0.370000	1.556934264754537444730431
0.050000	-0.370000	1.555672769202601113391893
0.070000	-0.370000	1.553725378881817942300358
0.090000	-0.370000	1.551071044464547465935311
0.110000	-0.370000	1.547536993968289253942316
0.130000	-0.370000	1.542876275210674608118211
0.150000	-0.370000	1.536883919430135803096960
0.170000	-0.370000	1.529461895130771686979188
0.190000	-0.370000	1.520630929457578828234432
0.210000	-0.370000	1.510508428683935866487786
0.230000	-0.370000	1.499255668310908395923775
0.250000	-0.370000	1.487016142757390690931629
0.270000	-0.370000	1.473894604466004176757110
0.290000	-0.370000	1.460002281928294731727647
0.310000	-0.370000	1.445541412234475409093193
0.330000	-0.370000	1.430863263981869026864047
0.350000	-0.370000	1.416440611328196874652008
0.370000	-0.370000	1.402766457132736954704910
0.390000	-0.370000	1.390239801103988703800951
0.410000	-0.370000	1.379079502132941392744669
0.430000	-0.370000	1.369269616181727711179406
0.450000	-0.370000	1.360568894565017616926639
0.470000	-0.370000	1.352575956180511962401170
0.490000	-0.370000	1.344792267669020269238445
0.510000	-0.370000	1.336646017506441852518151
0.530000	-0.370000	1.327507578634864016109418
0.550000	-0.370000	1.316772401474905818119510
0.570000	-0.370000	1.304043539642359084140821
0.590000	-0.370000	1.289326237633932725756836
0.610000	-0.370000	1.273073318051679558848832
0.630000	-0.370000	1.256022333625067766149641
0.650000	-0.370000	1.238941267845747429277026
0.670000	-0.370000	1.222429012334455888932894
0.690000	-0.370000	1.206826585002100493682065
0.710000	-0.370000	1.192237269957836964806575
0.730000	-0.370000	1.178634404222820730723242
0.750000	-0.370000	1.165984183414371377907059
0.770000	-0.370000	1.154301143137240748259842
0.790000	-0.370000	1.143666905047088011571077
0.810000	-0.370000	1.134272889763744629476605
0.830000	-0.370000	1.126322686344552792547802
0.850000	-0.370000	1.119004437898035053677859
0.870000	-0.370000	1.107280740074964908714605
0.890000	-0.370000	1.076767711135145688672310
0.910000	-0.370000	1.007686818748972257253627
0.930000	-0.370000	0.913226109674791453052478
0.950000	-0.370000	0.843336563998977273293178
0.970000	-0.370000	0.813187926612164546646966
0.990000	-0.370000	0.804178418145830131713581

-0.990000	-0.350000	0.806487149945506409665086
-0.970000	-0.350000	0.821355008621870497087514
-0.950000	-0.350000	0.866895820499078428866824
-0.930000	-0.350000	0.952198136761126856519866
-0.910000	-0.350000	1.040118903175111242376261
-0.890000	-0.350000	1.090488085441184917812052
-0.870000	-0.350000	1.110227611137334369217911
-0.850000	-0.350000	1.118731278219172509125201
-0.830000	-0.350000	1.125767100574659673739575
-0.810000	-0.350000	1.134062866047591988660770
-0.790000	-0.350000	1.143830744036104851701907
-0.770000	-0.350000	1.154887778949502674663563
-0.750000	-0.350000	1.167112583413139059729247
-0.730000	-0.350000	1.180412304015813651503208
-0.710000	-0.350000	1.194710632123960225570158
-0.690000	-0.350000	1.209971473336526992525819
-0.670000	-0.350000	1.226162517877063429239115
-0.650000	-0.350000	1.243145409803407597237879
-0.630000	-0.350000	1.260575006519173646424292
-0.610000	-0.350000	1.277870318032263474705701
-0.590000	-0.350000	1.294287602019441596468141
-0.570000	-0.350000	1.309102767503949493743676
-0.550000	-0.350000	1.321862937517780389740096
-0.530000	-0.350000	1.332579438155797824094861
-0.510000	-0.350000	1.341729972265443215917458
-0.490000	-0.350000	1.350076206258758793055108
-0.470000	-0.350000	1.358423733911095165893812
-0.450000	-0.350000	1.367445526307292213985534
-0.430000	-0.350000	1.377608015163481303133608
-0.410000	-0.350000	1.389164103334763034069965
-0.390000	-0.350000	1.402160430856743245087159
-0.370000	-0.350000	1.416440611328196874652008
-0.350000	-0.350000	1.431669045315148158792340
-0.330000	-0.350000	1.447388259979567770585618
-0.310000	-0.350000	1.463087848840899596325471
-0.290000	-0.350000	1.478291144498302234211451
-0.270000	-0.350000	1.492636867317626236939532
-0.250000	-0.350000	1.505912131790722474633526
-0.230000	-0.350000	1.518018473482541264019119
-0.210000	-0.350000	1.528901269693158981866077
-0.190000	-0.350000	1.538494190487321500171447
-0.170000	-0.350000	1.546713098273820419237268
-0.150000	-0.350000	1.553495536685027822443317
-0.130000	-0.350000	1.558851024611535240893545
-0.110000	-0.350000	1.562891380965444776407480
-0.090000	-0.350000	1.565826820203431557487761
-0.070000	-0.350000	1.567912971336701044577921
-0.050000	-0.350000	1.569353039987038567204536
-0.030000	-0.350000	1.570221078577210160887034
-0.010000	-0.350000	1.570479934844649871905631
0.010000	-0.350000	1.570479934844649871905631
0.030000	-0.350000	1.570221078577210382931639
0.050000	-0.350000	1.569353039987038345159931
0.070000	-0.350000	1.567912971336701044577921
0.090000	-0.350000	1.565826820203431335443156
0.110000	-0.350000	1.562891380965444776407480
0.130000	-0.350000	1.558851024611535240893545
0.150000	-0.350000	1.553495536685027600398712
0.170000	-0.350000	1.546713098273820197192663
0.190000	-0.350000	1.538494190487321500171447
0.210000	-0.350000	1.528901269693158759821472
0.230000	-0.350000	1.518018473482541041974514
0.250000	-0.350000	1.505912131790722474633526
0.270000	-0.350000	1.492636867317626236939532
0.290000	-0.350000	1.478291144498302456256056
0.310000	-0.350000	1.463087848840899596325471
0.330000	-0.350000	1.447388259979567770585618
0.350000	-0.350000	1.431669045315148158792340
0.370000	-0.350000	1.416440611328196874652008
0.390000	-0.350000	1.402160430856743245087159
0.410000	-0.350000	1.389164103334763034069965
0.430000	-0.350000	1.377608015163481303133608
0.450000	-0.350000	1.367445526307292436030139
0.470000	-0.350000	1.358423733911095165893812
0.490000	-0.350000	1.350076206258758793055108
0.510000	-0.350000	1.341729972265443437962062
0.530000	-0.350000	1.332579438155797824094861
0.550000	-0.350000	1.321862937517780611784701
0.570000	-0.350000	1.309102767503949715788281
0.590000	-0.350000	1.294287602019441818512746
0.610000	-0.350000	1.277870318032263474705701
0.630000	-0.350000	1.260575006519173424379687
0.650000	-0.350000	1.243145409803407375193274
0.670000	-0.350000	1.226162517877063207194510
0.690000	-0.350000	1.209971473336526770481214
0.710000	-0.350000	1.194710632123960225570158
0.730000	-0.350000	1.180412304015813651503208
0.750000	-0.350000	1.167112583413139281773852
0.770000	-0.350000	1.154887778949502896708168
0.790000	-0.350000	1.143830744036104851701907
0.810000	-0.350000	1.134062866047592210705375
0.830000	-0.350000	1.125767100574659673739575
0.850000	-0.350000	1.118731278219172509125201
0.870000	-0.350000	1.110227611137334147173306
0.890000	-0.350000	1.090488085441184695767447
0.910000	-0.350000	1.040118903175111020331656
0.930000	-0.350000	0.952198136761126745497563
0.950000	-0.350000	0.866895820499078428866824
0.970000	-0.350000	0.821355008621870608109816
0.990000	-0.350000	0.806487149945506409665086

-0.990000	-0.330000	0.811035529012829048411959
-0.970000	-0.330000	0.834420682715488637448686
-0.950000	-0.330000	0.896706254593585883050366
-0.930000	-0.330000	0.988920546724874172106468
-0.910000	-0.330000	1.062823856262114174953126
-0.890000	-0.330000	1.097895164639695275710096
-0.870000	-0.330000	1.111075056126108240306394
-0.850000	-0.330000	1.118114438659702614131675
-0.830000	-0.330000	1.125307034822099927495742
-0.810000	-0.330000	1.134017019940102732888931
-0.790000	-0.330000	1.144225324337757365711354
-0.770000	-0.330000	1.155810269701040615686338
-0.750000	-0.330000	1.168668434464837480035726
-0.730000	-0.330000	1.182653922764549614399243
-0.710000	-0.330000	1.197618563158333815366063
-0.690000	-0.330000	1.213464549596359409733282
-0.670000	-0.330000	1.230113713666616037656354
-0.650000	-0.330000	1.247408204854695945584808
-0.630000	-0.330000	1.265012914085444029055338
-0.610000	-0.330000	1.282378813942481654564176
-0.590000	-0.330000	1.298805233177108275910427
-0.570000	-0.330000	1.313608825265289103967348
-0.550000	-0.330000	1.326370755349417507318321
-0.530000	-0.330000	1.337150163239444244922538
-0.510000	-0.330000	1.346517282195961007218443
-0.490000	-0.330000	1.355367357303280506641840
-0.470000	-0.330000	1.364622616478309069520947
-0.450000	-0.330000	1.374982797147242585822369
-0.430000	-0.330000	1.386820789572429601932413
-0.410000	-0.330000	1.400208608227089923659037
-0.390000	-0.330000	1.414994018500783656833164
-0.370000	-0.330000	1.430863263981869026864047
-0.350000	-0.330000	1.447388259979567548541013
-0.330000	-0.330000	1.464079162244024789885088
-0.310000	-0.330000	1.480434791454478427041863
-0.290000	-0.330000	1.496002418994085703118913
-0.270000	-0.330000	1.510437861234914080910130
-0.250000	-0.330000	1.523536504338789399071175
-0.230000	-0.330000	1.535215818316668867637986
-0.210000	-0.330000	1.545461530857279219830502
-0.190000	-0.330000	1.554272749069270931343567
-0.170000	-0.330000	1.561638631052018943989879
-0.150000	-0.330000	1.567556362725831098359208
-0.130000	-0.330000	1.572071828239038460139909
-0.110000	-0.330000	1.575313498916106391689596
-0.090000	-0.330000	1.577497267636272848534418
-0.070000	-0.330000	1.578886731776847129893326
-0.050000	-0.330000	1.579713883308318411735627
-0.030000	-0.330000	1.580107273977848114654421
-0.010000	-0.330000	1.580087407852846848044237
0.010000	-0.330000	1.580087407852846848044237
0.030000	-0.330000	1.580107273977847892609816
0.050000	-0.330000	1.579713883308318411735627
0.070000	-0.330000	1.578886731776847351937931
0.090000	-0.330000	1.577497267636272848534418
0.110000	-0.330000	1.575313498916106391689596
0.130000	-0.330000	1.572071828239038460139909
0.150000	-0.330000	1.567556362725830876314603
0.170000	-0.330000	1.561638631052018943989879
0.190000	-0.330000	1.554272749069270931343567
0.210000	-0.330000	1.545461530857279219830502
0.230000	-0.330000	1.535215818316668867637986
0.250000	-0.330000	1.523536504338789399071175
0.270000	-0.330000	1.510437861234914080910130
0.290000	-0.330000	1.496002418994085703118913
0.310000	-0.330000	1.480434791454478427041863
0.330000	-0.330000	1.464079162244024789885088
0.350000	-0.330000	1.447388259979567770585618
0.370000	-0.330000	1.430863263981869026864047
0.390000	-0.330000	1.414994018500783656833164
0.410000	-0.330000	1.400208608227089923659037
0.430000	-0.330000	1.386820789572429601932413
0.450000	-0.330000	1.374982797147242807866974
0.470000	-0.330000	1.364622616478309069520947
0.490000	-0.330000	1.355367357303280506641840
0.510000	-0.330000	1.346517282195961007218443
0.530000	-0.330000	1.337150163239444244922538
0.550000	-0.330000	1.326370755349417729362926
0.570000	-0.330000	1.313608825265289326011953
0.590000	-0.330000	1.298805233177108275910427
0.610000	-0.330000	1.282378813942481432519571
0.630000	-0.330000	1.265012914085443807010734
0.650000	-0.330000	1.247408204854695723540203
0.670000	-0.330000	1.230113713666615815611749
0.690000	-0.330000	1.213464549596359409733282
0.710000	-0.330000	1.197618563158333593321458
0.730000	-0.330000	1.182653922764549392354638
0.750000	-0.330000	1.168668434464837480035726
0.770000	-0.330000	1.155810269701040393641733
0.790000	-0.330000	1.144225324337757143666749
0.810000	-0.330000	1.134017019940103176978141
0.830000	-0.330000	1.125307034822099927495742
0.850000	-0.330000	1.118114438659702614131675
0.870000	-0.330000	1.111075056126108240306394
0.890000	-0.330000	1.097895164639694831620886
0.910000	-0.330000	1.062823856262113952908521
0.930000	-0.330000	0.988920546724874172106468
0.950000	-0.330000	0.896706254593585883050366
0.970000	-0.330000	0.834420682715488748470989
0.990000	-0.330000	0.811035529012828937389656

-0.990000	-0.310000	0.818691753774921426867195
-0.970000	-0.310000	0.852961916882800874617487
-0.950000	-0.310000	0.929716521769799020269431
-0.930000	-0.310000	1.019571115953080919780405
-0.910000	-0.310000	1.077415294619821439781049
-0.890000	-0.310000	1.101491136014273841681188
-0.870000	-0.310000	1.110938809630724000143687
-0.850000	-0.310000	1.117510509636374438358075
-0.830000	-0.310000	1.125093569069276489003073
-0.810000	-0.310000	1.134285803796542202448450
-0.790000	-0.310000	1.144999292538399826568707
-0.770000	-0.310000	1.157151698624012015059748
-0.750000	-0.310000	1.170617268329529947479273
-0.730000	-0.310000	1.185191709129868931071883
-0.710000	-0.310000	1.200675655162379618090540
-0.690000	-0.310000	1.216933672929416010433101
-0.670000	-0.310000	1.233862458854322996515407
-0.650000	-0.310000	1.251300268853497543730668
-0.630000	-0.310000	1.268929780323125866559053
-0.610000	-0.310000	1.286237927678123282859701
-0.590000	-0.310000	1.302575640745946561338542
-0.570000	-0.310000	1.317321491703010272189545
-0.550000	-0.310000	1.330124285935262440361271
-0.530000	-0.310000	1.341120678576778635360256
-0.510000	-0.310000	1.350971907152831663623260
-0.490000	-0.310000	1.360657848850131745876979
-0.470000	-0.310000	1.371136622177576258607701
-0.450000	-0.310000	1.383060645288061829560888
-0.430000	-0.310000	1.396671585164135809264963
-0.410000	-0.310000	1.411861220400269845143271
-0.390000	-0.310000	1.428299770707115223800088
-0.370000	-0.310000	1.445541412234475409093193
-0.350000	-0.310000	1.463087848840899596325471
-0.330000	-0.310000	1.480434791454478204997258
-0.310000	-0.310000	1.497106747804235915566551
-0.290000	-0.310000	1.512693633052344388545407
-0.270000	-0.310000	1.526889243032238052677485
-0.250000	-0.310000	1.539514244091658712321191
-0.230000	-0.310000	1.550507334468042230923857
-0.210000	-0.310000	1.559886694327573763985129
-0.190000	-0.310000	1.567702781859747984682940
-0.170000	-0.310000	1.574007973420439299161444
-0.150000	-0.310000	1.578858124304934662518463
-0.130000	-0.310000	1.582340490477551098180697
-0.110000	-0.310000	1.584605827891548246455500
-0.090000	-0.310000	1.585879945135884261375736
-0.070000	-0.310000	1.586437356151142896720785
-0.050000	-0.310000	1.586540070246839739809275
-0.030000	-0.310000	1.586373589370288161859435
-0.010000	-0.310000	1.586023695529600319176211
0.010000	-0.310000	1.586023695529600319176211
0.030000	-0.310000	1.586373589370287939814830
0.050000	-0.310000	1.586540070246839739809275
0.070000	-0.310000	1.586437356151143118765390
0.090000	-0.310000	1.585879945135884483420341
0.110000	-0.310000	1.584605827891548246455500
0.130000	-0.310000	1.582340490477550876136092
0.150000	-0.310000	1.578858124304934218429253
0.170000	-0.310000	1.574007973420439299161444
0.190000	-0.310000	1.567702781859747984682940
0.210000	-0.310000	1.559886694327573541940524
0.230000	-0.310000	1.550507334468042230923857
0.250000	-0.310000	1.539514244091658712321191
0.270000	-0.310000	1.526889243032238052677485
0.290000	-0.310000	1.512693633052344388545407
0.310000	-0.310000	1.497106747804235915566551
0.330000	-0.310000	1.480434791454478427041863
0.350000	-0.310000	1.463087848840899596325471
0.370000	-0.310000	1.445541412234475409093193
0.390000	-0.310000	1.428299770707115001755483
0.410000	-0.310000	1.411861220400269845143271
0.430000	-0.310000	1.396671585164135809264963
0.450000	-0.310000	1.383060645288061607516283
0.470000	-0.310000	1.371136622177576258607701
0.490000	-0.310000	1.360657848850131967921584
0.510000	-0.310000	1.350971907152831663623260
0.530000	-0.310000	1.341120678576778635360256
0.550000	-0.310000	1.330124285935262662405876
0.570000	-0.310000	1.317321491703010272189545
0.590000	-0.310000	1.302575640745946339293937
0.610000	-0.310000	1.286237927678123060815096
0.630000	-0.310000	1.268929780323125644514448
0.650000	-0.310000	1.251300268853497321686064
0.670000	-0.310000	1.233862458854322996515407
0.690000	-0.310000	1.216933672929416010433101
0.710000	-0.310000	1.200675655162379618090540
0.730000	-0.310000	1.185191709129868931071883
0.750000	-0.310000	1.170617268329529947479273
0.770000	-0.310000	1.157151698624012015059748
0.790000	-0.310000	1.144999292538399826568707
0.810000	-0.310000	1.134285803796542424493055
0.830000	-0.310000	1.125093569069276711047678
0.850000	-0.310000	1.117510509636374438358075
0.870000	-0.310000	1.110938809630724000143687
0.890000	-0.310000	1.101491136014273619636583
0.910000	-0.310000	1.077415294619821217736444
0.930000	-0.310000	1.019571115953080919780405
0.950000	-0.310000	0.929716521769798798224826
0.970000	-0.310000	0.852961916882800985639790
0.990000	-0.310000	0.818691753774921315844892

-0.990000	-0.290000	0.830342587394885311979920
-0.970000	-0.290000	0.876503149139891246655054
-0.950000	-0.290000	0.962211647248891632777656
-0.930000	-0.290000	1.042819611358204001660965
-0.910000	-0.290000	1.086205642598957465949638
-0.890000	-0.290000	1.102957139605162506512670
-0.870000	-0.290000	1.110478607333867051565335
-0.850000	-0.290000	1.117147337986715838198393
-0.830000	-0.290000	1.125240747953097031341940
-0.810000	-0.290000	1.134933810743647075724994
-0.790000	-0.290000	1.146126878048805863841153
-0.770000	-0.290000	1.158754032686942547769604
-0.750000	-0.290000	1.172666952529314965403273
-0.730000	-0.290000	1.187636231783649742865805
-0.710000	-0.290000	1.203449105021463072517918
-0.690000	-0.290000	1.219955803023590412692556
-0.670000	-0.290000	1.237038322485562336083831
-0.650000	-0.290000	1.254531043816104141086498
-0.630000	-0.290000	1.272126847410391725645695
-0.610000	-0.290000	1.289340142273350364732210
-0.590000	-0.290000	1.305573108840602403191156
-0.570000	-0.290000	1.320283080055508317940394
-0.550000	-0.290000	1.333218916849600699237044
-0.530000	-0.290000	1.344620177393156312817268
-0.510000	-0.290000	1.355225451216299781265207
-0.490000	-0.290000	1.366036798299089749519908
-0.470000	-0.290000	1.377965534857714224870051
-0.450000	-0.290000	1.391557768679708928516447
-0.430000	-0.290000	1.406911771122410836909467
-0.410000	-0.290000	1.423763955019975213645012
-0.390000	-0.290000	1.441643472133341541407958
-0.370000	-0.290000	1.460002281928294953772252
-0.350000	-0.290000	1.478291144498302456256056
-0.330000	-0.290000	1.496002418994085703118913
-0.310000	-0.290000	1.512693633052344610590012
-0.290000	-0.290000	1.528006061779961788360538
-0.270000	-0.290000	1.541683552260612488638003
-0.250000	-0.290000	1.553583938973877698330739
-0.230000	-0.290000	1.563672124992292911116465
-0.210000	-0.290000	1.571992906623229213636250
-0.190000	-0.290000	1.578634387966700192151848
-0.170000	-0.290000	1.583698849181064627344995
-0.150000	-0.290000	1.587295191424608953312259
-0.130000	-0.290000	1.589555072782746991677527
-0.110000	-0.290000	1.590659301164815575546641
-0.090000	-0.290000	1.590852377354251334651281
-0.070000	-0.290000	1.590427763563759144815890
-0.050000	-0.290000	1.589682776321428958610227
-0.030000	-0.290000	1.588862936057363839381651
-0.010000	-0.290000	1.588127064290865364526439
0.010000	-0.290000	1.588127064290865364526439
0.030000	-0.290000	1.588862936057363617337046
0.050000	-0.290000	1.589682776321428736565622
0.070000	-0.290000	1.590427763563758922771285
0.090000	-0.290000	1.590852377354251334651281
0.110000	-0.290000	1.590659301164815575546641
0.130000	-0.290000	1.589555072782746769632922
0.150000	-0.290000	1.587295191424608731267654
0.170000	-0.290000	1.583698849181064183255785
0.190000	-0.290000	1.578634387966699970107243
0.210000	-0.290000	1.571992906623228991591645
0.230000	-0.290000	1.563672124992293133161070
0.250000	-0.290000	1.553583938973877698330739
0.270000	-0.290000	1.541683552260612488638003
0.290000	-0.290000	1.528006061779961788360538
0.310000	-0.290000	1.512693633052344388545407
0.330000	-0.290000	1.496002418994085703118913
0.350000	-0.290000	1.478291144498302456256056
0.370000	-0.290000	1.460002281928294953772252
0.390000	-0.290000	1.441643472133341541407958
0.410000	-0.290000	1.423763955019975213645012
0.430000	-0.290000	1.406911771122410836909467
0.450000	-0.290000	1.391557768679708706471843
0.470000	-0.290000	1.377965534857714002825446
0.490000	-0.290000	1.366036798299089749519908
0.510000	-0.290000	1.355225451216299781265207
0.530000	-0.290000	1.344620177393156534861873
0.550000	-0.290000	1.333218916849600921281649
0.570000	-0.290000	1.320283080055508317940394
0.590000	-0.290000	1.305573108840602181146551
0.610000	-0.290000	1.289340142273350364732210
0.630000	-0.290000	1.272126847410391503601090
0.650000	-0.290000	1.254531043816104141086498
0.670000	-0.290000	1.237038322485562114039226
0.690000	-0.290000	1.219955803023590190647951
0.710000	-0.290000	1.203449105021463072517918
0.730000	-0.290000	1.187636231783649964910410
0.750000	-0.290000	1.172666952529315187447878
0.770000	-0.290000	1.158754032686942547769604
0.790000	-0.290000	1.146126878048805863841153
0.810000	-0.290000	1.134933810743647297769598
0.830000	-0.290000	1.125240747953097253386545
0.850000	-0.290000	1.117147337986715838198393
0.870000	-0.290000	1.110478607333866829520730
0.890000	-0.290000	1.102957139605162284468065
0.910000	-0.290000	1.086205642598957243905033
0.930000	-0.290000	1.042819611358203779616360
0.950000	-0.290000	0.962211647248891521755354
0.970000	-0.290000	0.876503149139891246655054
0.990000	-0.290000	0.830342587394885423002222

-0.990000	-0.270000	0.846612131599263628700669
-0.970000	-0.270000	0.903460718692219000303112
-0.950000	-0.270000	0.991223806180885902428201
-0.930000	-0.270000	1.059265672145863312891834
-0.910000	-0.270000	1.091222349882589703895519
-0.890000	-0.270000	1.103362009229632567652857
-0.870000	-0.270000	1.110072075638548483311752
-0.850000	-0.270000	1.117126036161831370563391
-0.830000	-0.270000	1.125734636914153874442945
-0.810000	-0.270000	1.135844462080354499988744
-0.790000	-0.270000	1.147374062034917097108178
-0.770000	-0.270000	1.160284107212079529602988
-0.750000	-0.270000	1.174441082737115227274671
-0.730000	-0.270000	1.189636923952952285432616
-0.710000	-0.270000	1.205671040370630775484528
-0.690000	-0.270000	1.222379333630541742294895
-0.670000	-0.270000	1.239615222115367343391767
-0.650000	-0.270000	1.257190197460565705966928
-0.630000	-0.270000	1.274790284259119221843548
-0.610000	-0.270000	1.291947118143985662186424
-0.590000	-0.270000	1.308115345746166724438808
-0.570000	-0.270000	1.322849109595809702355496
-0.550000	-0.270000	1.336027092983333997011641
-0.530000	-0.270000	1.348008664973786796537070
-0.510000	-0.270000	1.359586582610940785897924
-0.490000	-0.270000	1.371722311426823326385716
-0.470000	-0.270000	1.385210383573888925923256
-0.450000	-0.270000	1.400450090343459352837385
-0.430000	-0.270000	1.417400042158852846441164
-0.410000	-0.270000	1.435677395538323963819494
-0.390000	-0.270000	1.454714390854839445310631
-0.370000	-0.270000	1.473894604466004176757110
-0.350000	-0.270000	1.492636867317626236939532
-0.330000	-0.270000	1.510437861234914080910130
-0.310000	-0.270000	1.526889243032238052677485
-0.290000	-0.270000	1.541683552260612710682608
-0.270000	-0.270000	1.554617061689987922434852
-0.250000	-0.270000	1.565589061489905287061219
-0.230000	-0.270000	1.574592487177358668404281
-0.210000	-0.270000	1.581693741862716384716236
-0.190000	-0.270000	1.587006587221144959798380
-0.170000	-0.270000	1.590669476572754481580318
-0.150000	-0.270000	1.592836134566713912619207
-0.130000	-0.270000	1.593683801432508539974719
-0.110000	-0.270000	1.593432729078768428365720
-0.090000	-0.270000	1.592359811476672160068802
-0.070000	-0.270000	1.590789536866656694868993
-0.050000	-0.270000	1.589062784576128484204105
-0.030000	-0.270000	1.587491279937623955831327
-0.010000	-0.270000	1.586311918330963521839294
0.010000	-0.270000	1.586311918330963299794689
0.030000	-0.270000	1.587491279937623955831327
0.050000	-0.270000	1.589062784576128262159500
0.070000	-0.270000	1.590789536866656472824388
0.090000	-0.270000	1.592359811476671938024197
0.110000	-0.270000	1.593432729078768206321115
0.130000	-0.270000	1.593683801432508539974719
0.150000	-0.270000	1.592836134566713912619207
0.170000	-0.270000	1.590669476572754481580318
0.190000	-0.270000	1.587006587221144959798380
0.210000	-0.270000	1.581693741862716162671632
0.230000	-0.270000	1.574592487177358446359676
0.250000	-0.270000	1.565589061489905287061219
0.270000	-0.270000	1.554617061689987922434852
0.290000	-0.270000	1.541683552260612488638003
0.310000	-0.270000	1.526889243032238052677485
0.330000	-0.270000	1.510437861234914080910130
0.350000	-0.270000	1.492636867317626236939532
0.370000	-0.270000	1.473894604466004176757110
0.390000	-0.270000	1.454714390854839445310631
0.410000	-0.270000	1.435677395538323963819494
0.430000	-0.270000	1.417400042158852846441164
0.450000	-0.270000	1.400450090343459130792780
0.470000	-0.270000	1.385210383573888703878652
0.490000	-0.270000	1.371722311426823326385716
0.510000	-0.270000	1.359586582610940785897924
0.530000	-0.270000	1.348008664973786796537070
0.550000	-0.270000	1.336027092983333997011641
0.570000	-0.270000	1.322849109595809480310891
0.590000	-0.270000	1.308115345746166724438808
0.610000	-0.270000	1.291947118143985662186424
0.630000	-0.270000	1.274790284259119221843548
0.650000	-0.270000	1.257190197460565483922323
0.670000	-0.270000	1.239615222115367121347163
0.690000	-0.270000	1.222379333630541520250290
0.710000	-0.270000	1.205671040370630775484528
0.730000	-0.270000	1.189636923952952729521826
0.750000	-0.270000	1.174441082737115227274671
0.770000	-0.270000	1.160284107212079529602988
0.790000	-0.270000	1.147374062034916875063573
0.810000	-0.270000	1.135844462080354277944139
0.830000	-0.270000	1.125734636914153652398340
0.850000	-0.270000	1.117126036161831148518786
0.870000	-0.270000	1.110072075638548261267147
0.890000	-0.270000	1.103362009229632567652857
0.910000	-0.270000	1.091222349882589259806309
0.930000	-0.270000	1.059265672145863090847229
0.950000	-0.270000	0.991223806180885791405899
0.970000	-0.270000	0.903460718692218889280809
0.990000	-0.270000	0.846612131599263628700669

-0.990000	-0.250000	0.867585886675614315066696
-0.970000	-0.250000	0.931678910044662633715973
-0.950000	-0.250000	1.015291509922492618755996
-0.930000	-0.250000	1.070417579952049891289789
-0.910000	-0.250000	1.093956112442730610467834
-0.890000	-0.250000	1.103341051737804168197954
-0.870000	-0.250000	1.109877078927088644988430
-0.850000	-0.250000	1.117394768715717967566547
-0.830000	-0.250000	1.126408366731720400721883
-0.810000	-0.250000	1.136766624818807080998795
-0.790000	-0.250000	1.148447401197327355504285
-0.770000	-0.250000	1.161473182114128199771130
-0.750000	-0.250000	1.175764278205083002148967
-0.730000	-0.250000	1.191154357894345539037317
-0.710000	-0.250000	1.207445606748005051400696
-0.690000	-0.250000	1.224432788673687211300489
-0.670000	-0.250000	1.241912304114572540569839
-0.650000	-0.250000	1.259651691210175172841446
-0.630000	-0.250000	1.277321287269802763120197
-0.610000	-0.250000	1.294472303915334299162510
-0.590000	-0.250000	1.310623326420075951403987
-0.570000	-0.250000	1.325445275309036663458073
-0.550000	-0.250000	1.338966957021949788497750
-0.530000	-0.250000	1.351668853907640688305491
-0.510000	-0.250000	1.364366400994535766244553
-0.490000	-0.250000	1.377926317713999981862116
-0.470000	-0.250000	1.392976842877429843881032
-0.450000	-0.250000	1.409748019784425210332302
-0.430000	-0.250000	1.428069422479171679540855
-0.410000	-0.250000	1.447473864952949718087893
-0.390000	-0.250000	1.467339325671246808013848
-0.370000	-0.250000	1.487016142757390912976234
-0.350000	-0.250000	1.505912131790722474633526
-0.330000	-0.250000	1.523536504338789399071175
-0.310000	-0.250000	1.539514244091658712321191
-0.290000	-0.250000	1.553583938973877698330739
-0.270000	-0.250000	1.565589061489905287061219
-0.250000	-0.250000	1.575467050870817953267533
-0.230000	-0.250000	1.583235995935996287542480
-0.210000	-0.250000	1.588978291031002409994244
-0.190000	-0.250000	1.592823493166741100068862
-0.170000	-0.250000	1.594934636600218391677686
-0.150000	-0.250000	1.595502674950411758914015
-0.130000	-0.250000	1.594752452156170230423982
-0.110000	-0.250000	1.592954712757851609694626
-0.090000	-0.250000	1.590433398101807505042871
-0.070000	-0.250000	1.587560154266343781515047
-0.050000	-0.250000	1.584730213471726489871116
-0.030000	-0.250000	1.582322754604143177914466
-0.010000	-0.250000	1.580650114781042336886685
0.010000	-0.250000	1.580650114781042336886685
0.030000	-0.250000	1.582322754604143177914466
0.050000	-0.250000	1.584730213471726489871116
0.070000	-0.250000	1.587560154266343559470442
0.090000	-0.250000	1.590433398101807282998266
0.110000	-0.250000	1.592954712757851387650021
0.130000	-0.250000	1.594752452156170230423982
0.150000	-0.250000	1.595502674950411758914015
0.170000	-0.250000	1.594934636600218391677686
0.190000	-0.250000	1.592823493166740878024257
0.210000	-0.250000	1.588978291031002187949639
0.230000	-0.250000	1.583235995935996065497875
0.250000	-0.250000	1.575467050870817953267533
0.270000	-0.250000	1.565589061489905065016615
0.290000	-0.250000	1.553583938973877698330739
0.310000	-0.250000	1.539514244091658934365796
0.330000	-0.250000	1.523536504338789399071175
0.350000	-0.250000	1.505912131790722696678131
0.370000	-0.250000	1.487016142757390912976234
0.390000	-0.250000	1.467339325671246808013848
0.410000	-0.250000	1.447473864952949496043288
0.430000	-0.250000	1.428069422479171679540855
0.450000	-0.250000	1.409748019784425210332302
0.470000	-0.250000	1.392976842877429843881032
0.490000	-0.250000	1.377926317713999759817511
0.510000	-0.250000	1.364366400994535544199948
0.530000	-0.250000	1.351668853907640244216282
0.550000	-0.250000	1.338966957021949788497750
0.570000	-0.250000	1.325445275309036441413468
0.590000	-0.250000	1.310623326420075951403987
0.610000	-0.250000	1.294472303915334077117905
0.630000	-0.250000	1.277321287269802763120197
0.650000	-0.250000	1.259651691210174950796841
0.670000	-0.250000	1.241912304114572540569839
0.690000	-0.250000	1.224432788673687433345094
0.710000	-0.250000	1.207445606748005273445301
0.730000	-0.250000	1.191154357894345761081922
0.750000	-0.250000	1.175764278205083224193572
0.770000	-0.250000	1.161473182114128199771130
0.790000	-0.250000	1.148447401197327355504285
0.810000	-0.250000	1.136766624818806858954190
0.830000	-0.250000	1.126408366731720178677278
0.850000	-0.250000	1.117394768715717745521943
0.870000	-0.250000	1.109877078927088422943825
0.890000	-0.250000	1.103341051737803946153349
0.910000	-0.250000	1.093956112442730388423229
0.930000	-0.250000	1.070417579952049891289789
0.950000	-0.250000	1.015291509922492396711391
0.970000	-0.250000	0.931678910044662522693670
0.990000	-0.250000	0.867585886675614315066696

-0.990000	-0.230000	0.892709544336869220693131
-0.970000	-0.230000	0.959160391277907864449048
-0.950000	-0.230000	1.034275767003431267809788
-0.930000	-0.230000	1.077809435894485412532617
-0.910000	-0.230000	1.095389441640894689911079
-0.890000	-0.230000	1.103212186005902539776002
-0.870000	-0.230000	1.109874474391151499830244
-0.850000	-0.230000	1.117787118728275519430326
-0.830000	-0.230000	1.127039519817835566684039
-0.810000	-0.230000	1.137489169481685546969629
-0.790000	-0.230000	1.149215471368540075758347
-0.770000	-0.230000	1.162322829433128701381861
-0.750000	-0.230000	1.176786343879716589810869
-0.730000	-0.230000	1.192459772667528117295888
-0.710000	-0.230000	1.209114741074316823343793
-0.690000	-0.230000	1.226476648146879844247792
-0.670000	-0.230000	1.244268702860871878002058
-0.650000	-0.230000	1.262211219173103637913869
-0.630000	-0.230000	1.279967968588777482707997
-0.610000	-0.230000	1.297126610199245799748269
-0.590000	-0.230000	1.313288310533275549119026
-0.570000	-0.230000	1.328255167203201914105648
-0.550000	-0.230000	1.342207527889482499006135
-0.530000	-0.230000	1.355728246909306156098296
-0.510000	-0.230000	1.369620668742806746109864
-0.490000	-0.230000	1.384620970893665869994038
-0.470000	-0.230000	1.401167807235405016186292
-0.450000	-0.230000	1.419315752703088628905448
-0.430000	-0.230000	1.438775000933953052140168
-0.410000	-0.230000	1.459016612816550928499737
-0.390000	-0.230000	1.479394544724720095274506
-0.370000	-0.230000	1.499255668310908395923775
-0.350000	-0.230000	1.518018473482541041974514
-0.330000	-0.230000	1.535215818316668867637986
-0.310000	-0.230000	1.550507334468042008879252
-0.290000	-0.230000	1.563672124992293133161070
-0.270000	-0.230000	1.574592487177358668404281
-0.250000	-0.230000	1.583235995935996065497875
-0.230000	-0.230000	1.589639191648863469907837
-0.210000	-0.230000	1.593894053948246680718626
-0.190000	-0.230000	1.596138802943991796823298
-0.170000	-0.230000	1.596554584764193318591197
-0.150000	-0.230000	1.595368104059164071628629
-0.130000	-0.230000	1.592857225716326263764699
-0.110000	-0.230000	1.589355877913559478287198
-0.090000	-0.230000	1.585252928537256744689898
-0.070000	-0.230000	1.580979412225331337538137
-0.050000	-0.230000	1.576985884253675695987340
-0.030000	-0.230000	1.573708501719356611658895
-0.010000	-0.230000	1.571520064384489545616930
0.010000	-0.230000	1.571520064384489545616930
0.030000	-0.230000	1.573708501719356611658895
0.050000	-0.230000	1.576985884253675695987340
0.070000	-0.230000	1.580979412225331115493532
0.090000	-0.230000	1.585252928537256522645293
0.110000	-0.230000	1.589355877913559478287198
0.130000	-0.230000	1.592857225716326485809304
0.150000	-0.230000	1.595368104059163849584024
0.170000	-0.230000	1.596554584764193318591197
0.190000	-0.230000	1.596138802943991574778693
0.210000	-0.230000	1.593894053948246680718626
0.230000	-0.230000	1.589639191648863469907837
0.250000	-0.230000	1.583235995935996065497875
0.270000	-0.230000	1.574592487177358446359676
0.290000	-0.230000	1.563672124992293133161070
0.310000	-0.230000	1.550507334468042452968461
0.330000	-0.230000	1.535215818316669089682591
0.350000	-0.230000	1.518018473482541264019119
0.370000	-0.230000	1.499255668310908395923775
0.390000	-0.230000	1.479394544724719873229901
0.410000	-0.230000	1.459016612816550928499737
0.430000	-0.230000	1.438775000933953052140168
0.450000	-0.230000	1.419315752703088406860843
0.470000	-0.230000	1.401167807235404794141687
0.490000	-0.230000	1.384620970893665647949433
0.510000	-0.230000	1.369620668742806524065259
0.530000	-0.230000	1.355728246909305934053691
0.550000	-0.230000	1.342207527889482499006135
0.570000	-0.230000	1.328255167203201914105648
0.590000	-0.230000	1.313288310533275327074421
0.610000	-0.230000	1.297126610199246021792874
0.630000	-0.230000	1.279967968588777482707997
0.650000	-0.230000	1.262211219173103637913869
0.670000	-0.230000	1.244268702860871878002058
0.690000	-0.230000	1.226476648146879844247792
0.710000	-0.230000	1.209114741074317045388398
0.730000	-0.230000	1.192459772667528117295888
0.750000	-0.230000	1.176786343879716589810869
0.770000	-0.230000	1.162322829433128923426466
0.790000	-0.230000	1.149215471368540075758347
0.810000	-0.230000	1.137489169481685546969629
0.830000	-0.230000	1.127039519817835566684039
0.850000	-0.230000	1.117787118728275297385721
0.870000	-0.230000	1.109874474391151055741034
0.890000	-0.230000	1.103212186005902317731397
0.910000	-0.230000	1.095389441640894467866474
0.930000	-0.230000	1.077809435894485412532617
0.950000	-0.230000	1.034275767003431045765183
0.970000	-0.230000	0.959160391277907864449048
0.990000	-0.230000	0.892709544336869220693131

-0.990000	-0.210000	0.920853813975016755044578
-0.970000	-0.210000	0.984507766269964279537419
-0.950000	-0.210000	1.048807806046575974434631
-0.930000	-0.210000	1.082672321028225415062707
-0.910000	-0.210000	1.096107865024130489928211
-0.890000	-0.210000	1.103077589119753287860703
-0.870000	-0.210000	1.109950894496145812340160
-0.850000	-0.210000	1.118133983448845514274694
-0.830000	-0.210000	1.127499308703864944192219
-0.810000	-0.210000	1.137988324269445294945058
-0.790000	-0.210000	1.149790303236483568483095
-0.770000	-0.210000	1.163066949757027179757074
-0.750000	-0.210000	1.177808446783585871742162
-0.730000	-0.210000	1.193850214624864625179157
-0.710000	-0.210000	1.210912662006201179210052
-0.690000	-0.210000	1.228652467331470043987451
-0.670000	-0.210000	1.246731372903339352120611
-0.650000	-0.210000	1.264837308502371859830760
-0.630000	-0.210000	1.282644410629390163691710
-0.610000	-0.210000	1.299795053063559358008661
-0.590000	-0.210000	1.315987898543080403257477
-0.570000	-0.210000	1.331158397919770752793056
-0.550000	-0.210000	1.345620004529016089378501
-0.530000	-0.210000	1.360023767939546379679427
-0.510000	-0.210000	1.375128870778330014701396
-0.490000	-0.210000	1.391525933258460634434073
-0.470000	-0.210000	1.409465438761607014583888
-0.450000	-0.210000	1.428834364106534193794573
-0.430000	-0.210000	1.449231878514996241236190
-0.410000	-0.210000	1.470077448303763967274449
-0.390000	-0.210000	1.490715755671186304454068
-0.370000	-0.210000	1.510508428683936310576996
-0.350000	-0.210000	1.528901269693159203910682
-0.330000	-0.210000	1.545461530857279219830502
-0.310000	-0.210000	1.559886694327573763985129
-0.290000	-0.210000	1.571992906623228991591645
-0.270000	-0.210000	1.581693741862716384716236
-0.250000	-0.210000	1.588978291031002409994244
-0.230000	-0.210000	1.593894053948246680718626
-0.210000	-0.210000	1.596537329168998375905630
-0.190000	-0.210000	1.597053112469660307581876
-0.170000	-0.210000	1.595643589955580088357578
-0.150000	-0.210000	1.592579719119558090412170
-0.130000	-0.210000	1.588206761277304090995699
-0.110000	-0.210000	1.582940068490894969244209
-0.090000	-0.210000	1.577246177085461331657257
-0.070000	-0.210000	1.571614716524835086985945
-0.050000	-0.210000	1.566531939888991642462202
-0.030000	-0.210000	1.562456711903703165944535
-0.010000	-0.210000	1.559787145918747786055292
0.010000	-0.210000	1.559787145918747786055292
0.030000	-0.210000	1.562456711903703165944535
0.050000	-0.210000	1.566531939888991420417597
0.070000	-0.210000	1.571614716524834864941340
0.090000	-0.210000	1.577246177085461109612652
0.110000	-0.210000	1.582940068490894747199604
0.130000	-0.210000	1.588206761277303868951094
0.150000	-0.210000	1.592579719119557646322960
0.170000	-0.210000	1.595643589955580088357578
0.190000	-0.210000	1.597053112469660085537271
0.210000	-0.210000	1.596537329168998153861025
0.230000	-0.210000	1.593894053948246680718626
0.250000	-0.210000	1.588978291031002187949639
0.270000	-0.210000	1.581693741862716384716236
0.290000	-0.210000	1.571992906623229213636250
0.310000	-0.210000	1.559886694327573763985129
0.330000	-0.210000	1.545461530857279441875107
0.350000	-0.210000	1.528901269693159203910682
0.370000	-0.210000	1.510508428683936088532391
0.390000	-0.210000	1.490715755671186082409463
0.410000	-0.210000	1.470077448303763745229844
0.430000	-0.210000	1.449231878514996019191585
0.450000	-0.210000	1.428834364106533971749968
0.470000	-0.210000	1.409465438761607014583888
0.490000	-0.210000	1.391525933258460634434073
0.510000	-0.210000	1.375128870778330236746001
0.530000	-0.210000	1.360023767939546157634823
0.550000	-0.210000	1.345620004529015867333896
0.570000	-0.210000	1.331158397919770530748451
0.590000	-0.210000	1.315987898543080181212872
0.610000	-0.210000	1.299795053063559358008661
0.630000	-0.210000	1.282644410629390163691710
0.650000	-0.210000	1.264837308502371637786155
0.670000	-0.210000	1.246731372903339130076006
0.690000	-0.210000	1.228652467331470043987451
0.710000	-0.210000	1.210912662006201401254657
0.730000	-0.210000	1.193850214624864847223762
0.750000	-0.210000	1.177808446783586093786766
0.770000	-0.210000	1.163066949757027179757074
0.790000	-0.210000	1.149790303236483568483095
0.810000	-0.210000	1.137988324269445294945058
0.830000	-0.210000	1.127499308703864500103009
0.850000	-0.210000	1.118133983448845292230089
0.870000	-0.210000	1.109950894496145590295555
0.890000	-0.210000	1.103077589119753065816099
0.910000	-0.210000	1.096107865024130489928211
0.930000	-0.210000	1.082672321028225415062707
0.950000	-0.210000	1.048807806046575752390027
0.970000	-0.210000	0.984507766269964168515116
0.990000	-0.210000	0.920853813975016755044578

-0.990000	-0.190000	0.950531406193031669360494
-0.970000	-0.190000	1.007034035498441504330458
-0.950000	-0.190000	1.059821697178108257375584
-0.930000	-0.190000	1.085880286333801292286694
-0.910000	-0.190000	1.096423843967047062619713
-0.890000	-0.190000	1.102929129676677666438422
-0.870000	-0.190000	1.110000057027376252349882
-0.850000	-0.190000	1.118363112854375396310047
-0.830000	-0.190000	1.127816083036374594783524
-0.810000	-0.190000	1.138405755256973739264481
-0.790000	-0.190000	1.150391499253628380117220
-0.770000	-0.190000	1.163936201832361572172658
-0.750000	-0.190000	1.179001721781758105223048
-0.730000	-0.190000	1.195390647710975029482938
-0.710000	-0.190000	1.212788472334159539656184
-0.690000	-0.190000	1.230814845518183764383480
-0.670000	-0.190000	1.249096439882777298535643
-0.650000	-0.190000	1.267302277133667276487472
-0.630000	-0.190000	1.285123301330932887864833
-0.610000	-0.190000	1.302263820178741315913840
-0.590000	-0.190000	1.318526312898420371766406
-0.570000	-0.190000	1.333972200794593554462608
-0.550000	-0.190000	1.349017740849696833649318
-0.530000	-0.190000	1.364339577578422169068517
-0.510000	-0.190000	1.380623207243172556601962
-0.490000	-0.190000	1.398313999957211173352789
-0.470000	-0.190000	1.417497482674112019296331
-0.450000	-0.190000	1.437918574977718355611955
-0.430000	-0.190000	1.459079764397582579249502
-0.410000	-0.190000	1.480353370307433635844063
-0.390000	-0.190000	1.501076931458608321179327
-0.370000	-0.190000	1.520630929457578828234432
-0.350000	-0.190000	1.538494190487321500171447
-0.330000	-0.190000	1.554272749069270931343567
-0.310000	-0.190000	1.567702781859748206727545
-0.290000	-0.190000	1.578634387966700192151848
-0.270000	-0.190000	1.587006587221144959798380
-0.250000	-0.190000	1.592823493166741322113467
-0.230000	-0.190000	1.596138802943991796823298
-0.210000	-0.190000	1.597053112469660307581876
-0.190000	-0.190000	1.595725701413634123326801
-0.170000	-0.190000	1.592396259692541393704346
-0.150000	-0.190000	1.587403130380865112769584
-0.130000	-0.190000	1.581186719174831445400287
-0.110000	-0.190000	1.574264490108356007169732
-0.090000	-0.190000	1.567181145557236865428763
-0.070000	-0.190000	1.560457670794424434035363
-0.050000	-0.190000	1.554563620949410029936644
-0.030000	-0.190000	1.549916246974341271780418
-0.010000	-0.190000	1.546882404952534040276646
0.010000	-0.190000	1.546882404952533818232041
0.030000	-0.190000	1.549916246974341493825023
0.050000	-0.190000	1.554563620949410029936644
0.070000	-0.190000	1.560457670794424434035363
0.090000	-0.190000	1.567181145557236865428763
0.110000	-0.190000	1.574264490108356229214337
0.130000	-0.190000	1.581186719174831445400287
0.150000	-0.190000	1.587403130380865112769584
0.170000	-0.190000	1.592396259692541393704346
0.190000	-0.190000	1.595725701413633901282196
0.210000	-0.190000	1.597053112469660307581876
0.230000	-0.190000	1.596138802943991574778693
0.250000	-0.190000	1.592823493166741100068862
0.270000	-0.190000	1.587006587221144959798380
0.290000	-0.190000	1.578634387966700192151848
0.310000	-0.190000	1.567702781859747984682940
0.330000	-0.190000	1.554272749069270931343567
0.350000	-0.190000	1.538494190487321722216052
0.370000	-0.190000	1.520630929457579050279037
0.390000	-0.190000	1.501076931458608321179327
0.410000	-0.190000	1.480353370307433413799458
0.430000	-0.190000	1.459079764397582579249502
0.450000	-0.190000	1.437918574977718133567350
0.470000	-0.190000	1.417497482674112241340936
0.490000	-0.190000	1.398313999957211173352789
0.510000	-0.190000	1.380623207243172778646567
0.530000	-0.190000	1.364339577578422169068517
0.550000	-0.190000	1.349017740849697055693923
0.570000	-0.190000	1.333972200794593554462608
0.590000	-0.190000	1.318526312898420371766406
0.610000	-0.190000	1.302263820178741537958444
0.630000	-0.190000	1.285123301330933109909438
0.650000	-0.190000	1.267302277133667276487472
0.670000	-0.190000	1.249096439882777298535643
0.690000	-0.190000	1.230814845518183542338875
0.710000	-0.190000	1.212788472334159761700789
0.730000	-0.190000	1.195390647710975251527543
0.750000	-0.190000	1.179001721781758105223048
0.770000	-0.190000	1.163936201832361572172658
0.790000	-0.190000	1.150391499253628158072615
0.810000	-0.190000	1.138405755256973517219876
0.830000	-0.190000	1.127816083036373928649709
0.850000	-0.190000	1.118363112854374952220837
0.870000	-0.190000	1.110000057027375808260672
0.890000	-0.190000	1.102929129676677444393817
0.910000	-0.190000	1.096423843967046840575108
0.930000	-0.190000	1.085880286333801292286694
0.950000	-0.190000	1.059821697178108257375584
0.970000	-0.190000	1.007034035498441504330458
0.990000	-0.190000	0.950531406193031780382796

-0.990000	-0.170000	0.980221653350994759357206
-0.970000	-0.170000	1.026604646022985845021935
-0.950000	-0.170000	1.068197733890718925664487
-0.930000	-0.170000	1.088010468868748858994877
-0.910000	-0.170000	1.096492015566302713480695
-0.890000	-0.170000	1.102736570445440156262862
-0.870000	-0.170000	1.109980484908134279464775
-0.850000	-0.170000	1.118505603626573474684847
-0.830000	-0.170000	1.128104364583444318981265
-0.810000	-0.170000	1.138897821710648017301537
-0.790000	-0.170000	1.151152744110895742579714
-0.770000	-0.170000	1.164987741999979009577260
-0.750000	-0.170000	1.180326423486434572751591
-0.730000	-0.170000	1.196959487956249290618871
-0.710000	-0.170000	1.214574347458023062529264
-0.690000	-0.170000	1.232787224969809969365997
-0.670000	-0.170000	1.251206287246763748655098
-0.650000	-0.170000	1.269481104523030978725728
-0.630000	-0.170000	1.287312495134380840866584
-0.610000	-0.170000	1.304464370721988952794845
-0.590000	-0.170000	1.320843703152036363590582
-0.570000	-0.170000	1.336626959873094655506520
-0.550000	-0.170000	1.352301972048356670796920
-0.530000	-0.170000	1.368531642836831485610105
-0.510000	-0.170000	1.385904685382605139309931
-0.490000	-0.170000	1.404730033024483182302333
-0.470000	-0.170000	1.424962466059129129192229
-0.450000	-0.170000	1.446241810538975158806352
-0.430000	-0.170000	1.467995574725825758122255
-0.410000	-0.170000	1.489554067551921434642281
-0.390000	-0.170000	1.510244681429936619565524
-0.370000	-0.170000	1.529461895130771909023792
-0.350000	-0.170000	1.546713098273820197192663
-0.330000	-0.170000	1.561638631052018943989879
-0.310000	-0.170000	1.574007973420439521206049
-0.290000	-0.170000	1.583698849181064627344995
-0.270000	-0.170000	1.590669476572754481580318
-0.250000	-0.170000	1.594934636600218169633081
-0.230000	-0.170000	1.596554584764193318591197
-0.210000	-0.170000	1.595643589955580088357578
-0.190000	-0.170000	1.592396259692541393704346
-0.170000	-0.170000	1.587122137750156980473548
-0.150000	-0.170000	1.580269332071561727559583
-0.130000	-0.170000	1.572410509353113550190528
-0.110000	-0.170000	1.564177550515445824785843
-0.090000	-0.170000	1.556168601738588508354155
-0.070000	-0.170000	1.548874289941183146623871
-0.050000	-0.170000	1.542662576883531810878480
-0.030000	-0.170000	1.537822560366405744147755
-0.010000	-0.170000	1.534622409445312918307991
0.010000	-0.170000	1.534622409445312918307991
0.030000	-0.170000	1.537822560366405966192360
0.050000	-0.170000	1.542662576883532254967690
0.070000	-0.170000	1.548874289941183146623871
0.090000	-0.170000	1.556168601738588286309550
0.110000	-0.170000	1.564177550515445602741238
0.130000	-0.170000	1.572410509353113328145923
0.150000	-0.170000	1.580269332071561727559583
0.170000	-0.170000	1.587122137750156980473548
0.190000	-0.170000	1.592396259692541393704346
0.210000	-0.170000	1.595643589955580088357578
0.230000	-0.170000	1.596554584764193318591197
0.250000	-0.170000	1.594934636600218169633081
0.270000	-0.170000	1.590669476572754259535714
0.290000	-0.170000	1.583698849181064183255785
0.310000	-0.170000	1.574007973420439299161444
0.330000	-0.170000	1.561638631052018721945274
0.350000	-0.170000	1.546713098273820419237268
0.370000	-0.170000	1.529461895130771909023792
0.390000	-0.170000	1.510244681429936619565524
0.410000	-0.170000	1.489554067551921434642281
0.430000	-0.170000	1.467995574725825536077650
0.450000	-0.170000	1.446241810538974936761747
0.470000	-0.170000	1.424962466059129129192229
0.490000	-0.170000	1.404730033024482960257728
0.510000	-0.170000	1.385904685382605139309931
0.530000	-0.170000	1.368531642836831707654710
0.550000	-0.170000	1.352301972048356670796920
0.570000	-0.170000	1.336626959873094655506520
0.590000	-0.170000	1.320843703152036363590582
0.610000	-0.170000	1.304464370721988952794845
0.630000	-0.170000	1.287312495134380840866584
0.650000	-0.170000	1.269481104523030978725728
0.670000	-0.170000	1.251206287246763748655098
0.690000	-0.170000	1.232787224969809747321392
0.710000	-0.170000	1.214574347458023062529264
0.730000	-0.170000	1.196959487956249512663476
0.750000	-0.170000	1.180326423486434794796196
0.770000	-0.170000	1.164987741999979231621865
0.790000	-0.170000	1.151152744110895520535109
0.810000	-0.170000	1.138897821710647795256932
0.830000	-0.170000	1.128104364583444096936660
0.850000	-0.170000	1.118505603626573252640242
0.870000	-0.170000	1.109980484908134057420170
0.890000	-0.170000	1.102736570445439934218257
0.910000	-0.170000	1.096492015566302713480695
0.930000	-0.170000	1.088010468868748858994877
0.950000	-0.170000	1.068197733890719147709092
0.970000	-0.170000	1.026604646022985845021935
0.990000	-0.170000	0.980221653350994870379509

-0.990000	-0.150000	1.008623641519299507507412
-0.970000	-0.150000	1.043351652704052723308337
-0.950000	-0.150000	1.074628946698583442653785
-0.930000	-0.150000	1.089426953780584739206461
-0.910000	-0.150000	1.096394272710723871711025
-0.890000	-0.150000	1.102491858808663849345066
-0.870000	-0.150000	1.109907478475699704745239
-0.850000	-0.150000	1.118628995524850955334273
-0.830000	-0.150000	1.128454290025924677820512
-0.810000	-0.150000	1.139525965472716784177010
-0.790000	-0.150000	1.152071962864162468775930
-0.770000	-0.150000	1.166158462016584351772508
-0.750000	-0.150000	1.181691211701867860739412
-0.730000	-0.150000	1.198475332602362719569555
-0.710000	-0.150000	1.216220475002092404892551
-0.690000	-0.150000	1.234552124816220564085256
-0.670000	-0.150000	1.253065894647101830017277
-0.650000	-0.150000	1.271391882651440319307312
-0.630000	-0.150000	1.289237601109707309632313
-0.610000	-0.150000	1.306424366738971221124643
-0.590000	-0.150000	1.322959501145540839317505
-0.570000	-0.150000	1.339117739502105886018057
-0.550000	-0.150000	1.355426061202245069381433
-0.530000	-0.150000	1.372501766424762958962447
-0.510000	-0.150000	1.390827772776400683696352
-0.490000	-0.150000	1.410595406565194220860349
-0.470000	-0.150000	1.431662311385539121388888
-0.450000	-0.150000	1.453596286500828504983929
-0.430000	-0.150000	1.475772249735030516859524
-0.410000	-0.150000	1.497487118626217750261276
-0.390000	-0.150000	1.518056909572999435553697
-0.370000	-0.150000	1.536883919430136025141564
-0.350000	-0.150000	1.553495536685027600398712
-0.330000	-0.150000	1.567556362725831098359208
-0.310000	-0.150000	1.578858124304934662518463
-0.290000	-0.150000	1.587295191424608953312259
-0.270000	-0.150000	1.592836134566713912619207
-0.250000	-0.150000	1.595502674950411536869410
-0.230000	-0.150000	1.595368104059163849584024
-0.210000	-0.150000	1.592579719119557646322960
-0.190000	-0.150000	1.587403130380865334814189
-0.170000	-0.150000	1.580269332071561949604188
-0.150000	-0.150000	1.571789987276026145934793
-0.130000	-0.150000	1.562701371918650217196500
-0.110000	-0.150000	1.553738926831554234553323
-0.090000	-0.150000	1.545495863183662166306931
-0.070000	-0.150000	1.538341051296697070682740
-0.050000	-0.150000	1.532441376229943585940418
-0.030000	-0.150000	1.527872754164679491850620
-0.010000	-0.150000	1.524747101516842340274138
0.010000	-0.150000	1.524747101516842340274138
0.030000	-0.150000	1.527872754164679713895225
0.050000	-0.150000	1.532441376229943807985023
0.070000	-0.150000	1.538341051296697070682740
0.090000	-0.150000	1.545495863183661944262326
0.110000	-0.150000	1.553738926831553790464113
0.130000	-0.150000	1.562701371918650217196500
0.150000	-0.150000	1.571789987276025923890188
0.170000	-0.150000	1.580269332071561727559583
0.190000	-0.150000	1.587403130380865112769584
0.210000	-0.150000	1.592579719119557646322960
0.230000	-0.150000	1.595368104059163849584024
0.250000	-0.150000	1.595502674950411314824805
0.270000	-0.150000	1.592836134566713690574602
0.290000	-0.150000	1.587295191424608731267654
0.310000	-0.150000	1.578858124304934440473858
0.330000	-0.150000	1.567556362725830876314603
0.350000	-0.150000	1.553495536685027822443317
0.370000	-0.150000	1.536883919430136025141564
0.390000	-0.150000	1.518056909572999435553697
0.410000	-0.150000	1.497487118626217750261276
0.430000	-0.150000	1.475772249735030294814919
0.450000	-0.150000	1.453596286500828282939324
0.470000	-0.150000	1.431662311385538899344283
0.490000	-0.150000	1.410595406565193998815744
0.510000	-0.150000	1.390827772776400461651747
0.530000	-0.150000	1.372501766424762736917842
0.550000	-0.150000	1.355426061202245069381433
0.570000	-0.150000	1.339117739502105886018057
0.590000	-0.150000	1.322959501145540617272900
0.610000	-0.150000	1.306424366738971221124643
0.630000	-0.150000	1.289237601109707309632313
0.650000	-0.150000	1.271391882651440541351917
0.670000	-0.150000	1.253065894647101607972672
0.690000	-0.150000	1.234552124816220342040651
0.710000	-0.150000	1.216220475002092404892551
0.730000	-0.150000	1.198475332602362719569555
0.750000	-0.150000	1.181691211701868304828622
0.770000	-0.150000	1.166158462016584129727903
0.790000	-0.150000	1.152071962864162246731325
0.810000	-0.150000	1.139525965472716562132405
0.830000	-0.150000	1.128454290025924455775908
0.850000	-0.150000	1.118628995524850733289668
0.870000	-0.150000	1.109907478475699482700634
0.890000	-0.150000	1.102491858808663627300461
0.910000	-0.150000	1.096394272710723871711025
0.930000	-0.150000	1.089426953780584739206461
0.950000	-0.150000	1.074628946698583442653785
0.970000	-0.150000	1.043351652704052501263732
0.990000	-0.150000	1.008623641519299285462807

-0.990000	-0.130000	1.034724441219403878733374
-0.970000	-0.130000	1.057514581907509798597289
-0.950000	-0.130000	1.079618295944822836673893
-0.930000	-0.130000	1.090364525836032827399436
-0.910000	-0.130000	1.096188471494009997186936
-0.890000	-0.130000	1.102211197209399751173464
-0.870000	-0.130000	1.109814966159502258591374
-0.850000	-0.130000	1.118779764656000708100692
-0.830000	-0.130000	1.128891829779596012173215
-0.810000	-0.130000	1.140273555016349638080442
-0.790000	-0.130000	1.153099771366851156173539
-0.770000	-0.130000	1.167399947131476878325884
-0.750000	-0.130000	1.183079126532183611431037
-0.730000	-0.130000	1.199957710529886201200611
-0.710000	-0.130000	1.217760848432057896317815
-0.690000	-0.130000	1.236125595289048861857850
-0.670000	-0.130000	1.254650861707110598430859
-0.650000	-0.130000	1.272966683318925040779845
-0.630000	-0.130000	1.290797937871108969076772
-0.610000	-0.130000	1.308020141474588449170824
-0.590000	-0.130000	1.324724230998685969851181
-0.570000	-0.130000	1.341257608098123776940724
-0.550000	-0.130000	1.358162414628020897566785
-0.530000	-0.130000	1.375999306648736819624901
-0.510000	-0.130000	1.395150837014822009507498
-0.490000	-0.130000	1.415705328720202160752706
-0.470000	-0.130000	1.437439074021128249114554
-0.450000	-0.130000	1.459864696402090489257830
-0.430000	-0.130000	1.482321788525894135091221
-0.410000	-0.130000	1.504086487624743506685832
-0.390000	-0.130000	1.524468459625049954198062
-0.370000	-0.130000	1.542876275210674608118211
-0.350000	-0.130000	1.558851024611535240893545
-0.330000	-0.130000	1.572071828239038460139909
-0.310000	-0.130000	1.582340490477551098180697
-0.290000	-0.130000	1.589555072782746769632922
-0.270000	-0.130000	1.593683801432508539974719
-0.250000	-0.130000	1.594752452156170452468587
-0.230000	-0.130000	1.592857225716326485809304
-0.210000	-0.130000	1.588206761277304090995699
-0.190000	-0.130000	1.581186719174831445400287
-0.170000	-0.130000	1.572410509353113550190528
-0.150000	-0.130000	1.562701371918650217196500
-0.130000	-0.130000	1.552967777540633198540831
-0.110000	-0.130000	1.544003945291004153972381
-0.090000	-0.130000	1.536311496050176028660417
-0.070000	-0.130000	1.530038566323756787923571
-0.050000	-0.130000	1.525067246232689521789894
-0.030000	-0.130000	1.521204210441539084186502
-0.010000	-0.130000	1.518375868565572384127904
0.010000	-0.130000	1.518375868565572384127904
0.030000	-0.130000	1.521204210441539084186502
0.050000	-0.130000	1.525067246232689299745289
0.070000	-0.130000	1.530038566323756565878966
0.090000	-0.130000	1.536311496050175584571207
0.110000	-0.130000	1.544003945291003931927776
0.130000	-0.130000	1.552967777540632976496227
0.150000	-0.130000	1.562701371918649995151895
0.170000	-0.130000	1.572410509353113328145923
0.190000	-0.130000	1.581186719174831445400287
0.210000	-0.130000	1.588206761277303868951094
0.230000	-0.130000	1.592857225716326263764699
0.250000	-0.130000	1.594752452156170230423982
0.270000	-0.130000	1.593683801432508317930115
0.290000	-0.130000	1.589555072782746547588317
0.310000	-0.130000	1.582340490477550876136092
0.330000	-0.130000	1.572071828239038460139909
0.350000	-0.130000	1.558851024611535240893545
0.370000	-0.130000	1.542876275210674608118211
0.390000	-0.130000	1.524468459625049954198062
0.410000	-0.130000	1.504086487624743284641227
0.430000	-0.130000	1.482321788525894135091221
0.450000	-0.130000	1.459864696402090489257830
0.470000	-0.130000	1.437439074021128027069949
0.490000	-0.130000	1.415705328720202160752706
0.510000	-0.130000	1.395150837014821787462893
0.530000	-0.130000	1.375999306648736597580296
0.550000	-0.130000	1.358162414628020453477575
0.570000	-0.130000	1.341257608098123776940724
0.590000	-0.130000	1.324724230998685969851181
0.610000	-0.130000	1.308020141474588449170824
0.630000	-0.130000	1.290797937871108747032167
0.650000	-0.130000	1.272966683318925040779845
0.670000	-0.130000	1.254650861707110154341649
0.690000	-0.130000	1.236125595289048639813245
0.710000	-0.130000	1.217760848432057896317815
0.730000	-0.130000	1.199957710529885979156006
0.750000	-0.130000	1.183079126532183389386432
0.770000	-0.130000	1.167399947131476878325884
0.790000	-0.130000	1.153099771366851156173539
0.810000	-0.130000	1.140273555016349416035837
0.830000	-0.130000	1.128891829779596012173215
0.850000	-0.130000	1.118779764656000708100692
0.870000	-0.130000	1.109814966159502258591374
0.890000	-0.130000	1.102211197209399529128859
0.910000	-0.130000	1.096188471494009775142331
0.930000	-0.130000	1.090364525836033049444040
0.950000	-0.130000	1.079618295944822836673893
0.970000	-0.130000	1.057514581907510020641894
0.990000	-0.130000	1.034724441219404100777979

-0.990000	-0.110000	1.057800564221299310929680
-0.970000	-0.110000	1.069332822285956607899493
-0.950000	-0.110000	1.083512372802293288742703
-0.930000	-0.110000	1.090977857758231861495801
-0.910000	-0.110000	1.095922512048669306139459
-0.890000	-0.110000	1.101920944710910843511442
-0.870000	-0.110000	1.109731666560866969462040
-0.850000	-0.110000	1.118975021215042442435106
-0.830000	-0.110000	1.129406512359823366864475
-0.810000	-0.110000	1.141107391627402822820159
-0.790000	-0.110000	1.154202233869582761016659
-0.770000	-0.110000	1.168695050599333207230757
-0.750000	-0.110000	1.184486232353824108898266
-0.730000	-0.110000	1.201393604146582472225191
-0.710000	-0.110000	1.219147012924645556708469
-0.690000	-0.110000	1.237406936851340288896495
-0.670000	-0.110000	1.255807157427428544238524
-0.650000	-0.110000	1.274011330017963850025353
-0.630000	-0.110000	1.291779147990299803083758
-0.610000	-0.110000	1.309033864601342633804393
-0.590000	-0.110000	1.325923932411863015445874
-0.570000	-0.110000	1.342837165189175507862274
-0.550000	-0.110000	1.360309163537824828082989
-0.530000	-0.110000	1.378841368750477469617977
-0.510000	-0.110000	1.398726697095445281604498
-0.490000	-0.110000	1.419962104183356776943015
-0.470000	-0.110000	1.442249014610238910805151
-0.450000	-0.110000	1.465051230075569366206878
-0.430000	-0.110000	1.487684792834002900363544
-0.410000	-0.110000	1.509418262235461272169346
-0.390000	-0.110000	1.529563289791562530339775
-0.370000	-0.110000	1.547536993968289031897712
-0.350000	-0.110000	1.562891380965444776407480
-0.330000	-0.110000	1.575313498916106391689596
-0.310000	-0.110000	1.584605827891548246455500
-0.290000	-0.110000	1.590659301164815797591245
-0.270000	-0.110000	1.593432729078768428365720
-0.250000	-0.110000	1.592954712757851609694626
-0.230000	-0.110000	1.589355877913559478287198
-0.210000	-0.110000	1.582940068490894747199604
-0.190000	-0.110000	1.574264490108356007169732
-0.170000	-0.110000	1.564177550515445824785843
-0.150000	-0.110000	1.553738926831554012508718
-0.130000	-0.110000	1.544003945291003931927776
-0.110000	-0.110000	1.535752488691502160023106
-0.090000	-0.110000	1.529302528930427840236916
-0.070000	-0.110000	1.524505384350622438915934
-0.050000	-0.110000	1.520916636036784064245353
-0.030000	-0.110000	1.518061223655375213681396
-0.010000	-0.110000	1.515683238169597712996506
0.010000	-0.110000	1.515683238169597712996506
0.030000	-0.110000	1.518061223655374991636791
0.050000	-0.110000	1.520916636036783842200748
0.070000	-0.110000	1.524505384350622216871329
0.090000	-0.110000	1.529302528930427618192311
0.110000	-0.110000	1.535752488691502160023106
0.130000	-0.110000	1.544003945291003931927776
0.150000	-0.110000	1.553738926831554012508718
0.170000	-0.110000	1.564177550515445824785843
0.190000	-0.110000	1.574264490108356007169732
0.210000	-0.110000	1.582940068490894747199604
0.230000	-0.110000	1.589355877913559478287198
0.250000	-0.110000	1.592954712757851387650021
0.270000	-0.110000	1.593432729078768206321115
0.290000	-0.110000	1.590659301164815575546641
0.310000	-0.110000	1.584605827891548024410895
0.330000	-0.110000	1.575313498916106391689596
0.350000	-0.110000	1.562891380965444776407480
0.370000	-0.110000	1.547536993968289031897712
0.390000	-0.110000	1.529563289791562530339775
0.410000	-0.110000	1.509418262235461050124741
0.430000	-0.110000	1.487684792834002900363544
0.450000	-0.110000	1.465051230075569144162273
0.470000	-0.110000	1.442249014610238910805151
0.490000	-0.110000	1.419962104183356554898410
0.510000	-0.110000	1.398726697095445281604498
0.530000	-0.110000	1.378841368750477247573372
0.550000	-0.110000	1.360309163537824606038384
0.570000	-0.110000	1.342837165189175729906879
0.590000	-0.110000	1.325923932411863015445874
0.610000	-0.110000	1.309033864601342633804393
0.630000	-0.110000	1.291779147990299581039153
0.650000	-0.110000	1.274011330017963627980748
0.670000	-0.110000	1.255807157427428322193919
0.690000	-0.110000	1.237406936851340288896495
0.710000	-0.110000	1.219147012924645334663865
0.730000	-0.110000	1.201393604146582250180586
0.750000	-0.110000	1.184486232353823664809056
0.770000	-0.110000	1.168695050599332763141547
0.790000	-0.110000	1.154202233869582538972054
0.810000	-0.110000	1.141107391627402822820159
0.830000	-0.110000	1.129406512359823588909080
0.850000	-0.110000	1.118975021215042442435106
0.870000	-0.110000	1.109731666560866969462040
0.890000	-0.110000	1.101920944710910843511442
0.910000	-0.110000	1.095922512048669306139459
0.930000	-0.110000	1.090977857758232083540406
0.950000	-0.110000	1.083512372802293288742703
0.970000	-0.110000	1.069332822285956607899493
0.990000	-0.110000	1.057800564221299310929680

-0.990000	-0.090000	1.077367923452314357746218
-0.970000	-0.090000	1.078988689712447213153723
-0.950000	-0.090000	1.086537581910589578271242
-0.930000	-0.090000	1.091369367950276947354382
-0.910000	-0.090000	1.095635833923720658944490
-0.890000	-0.090000	1.101645769645690053906151
-0.870000	-0.090000	1.109674269447729511028911
-0.850000	-0.090000	1.119213441261480479482771
-0.830000	-0.090000	1.129976317519789219545601
-0.810000	-0.090000	1.141993140145261209639216
-0.790000	-0.090000	1.155338854520292946048698
-0.770000	-0.090000	1.169989994557698143040625
-0.750000	-0.090000	1.185831715476280301402312
-0.730000	-0.090000	1.202670901148768178856585
-0.710000	-0.090000	1.220246856853790973218565
-0.690000	-0.090000	1.238262259176293955675874
-0.670000	-0.090000	1.256412831814530006724340
-0.650000	-0.090000	1.274421385753902846715846
-0.630000	-0.090000	1.292095532227256038382279
-0.610000	-0.090000	1.309401182278099762257284
-0.590000	-0.090000	1.326523303317794999500734
-0.570000	-0.090000	1.343860539322392577687992
-0.550000	-0.090000	1.361914618387322972736797
-0.530000	-0.090000	1.381113965800691456564664
-0.510000	-0.090000	1.401665769134510686200201
-0.490000	-0.090000	1.423490076966962947224715
-0.470000	-0.090000	1.446228717870873037298907
-0.450000	-0.090000	1.469308514895716122339309
-0.430000	-0.090000	1.492031736976797695604091
-0.410000	-0.090000	1.513668472800065556427285
-0.390000	-0.090000	1.533538844033738746119866
-0.370000	-0.090000	1.551071044464547687979916
-0.350000	-0.090000	1.565826820203431335443156
-0.330000	-0.090000	1.577497267636272848534418
-0.310000	-0.090000	1.585879945135884483420341
-0.290000	-0.090000	1.590852377354251334651281
-0.270000	-0.090000	1.592359811476672160068802
-0.250000	-0.090000	1.590433398101807505042871
-0.230000	-0.090000	1.585252928537256522645293
-0.210000	-0.090000	1.577246177085461331657257
-0.190000	-0.090000	1.567181145557236865428763
-0.170000	-0.090000	1.556168601738588286309550
-0.150000	-0.090000	1.545495863183661944262326
-0.130000	-0.090000	1.536311496050175806615812
-0.110000	-0.090000	1.529302528930427618192311
-0.090000	-0.090000	1.524535796764816986126334
-0.070000	-0.090000	1.521535175086917934805797
-0.050000	-0.090000	1.519537122507103266144668
-0.030000	-0.090000	1.517811541857970736302264
-0.010000	-0.090000	1.515946103120815457998560
0.010000	-0.090000	1.515946103120815457998560
0.030000	-0.090000	1.517811541857970958346868
0.050000	-0.090000	1.519537122507103266144668
0.070000	-0.090000	1.521535175086917712761192
0.090000	-0.090000	1.524535796764816986126334
0.110000	-0.090000	1.529302528930427840236916
0.130000	-0.090000	1.536311496050176028660417
0.150000	-0.090000	1.545495863183662166306931
0.170000	-0.090000	1.556168601738588508354155
0.190000	-0.090000	1.567181145557236865428763
0.210000	-0.090000	1.577246177085461331657257
0.230000	-0.090000	1.585252928537256744689898
0.250000	-0.090000	1.590433398101807282998266
0.270000	-0.090000	1.592359811476671938024197
0.290000	-0.090000	1.590852377354251334651281
0.310000	-0.090000	1.585879945135884261375736
0.330000	-0.090000	1.577497267636272848534418
0.350000	-0.090000	1.565826820203431557487761
0.370000	-0.090000	1.551071044464547465935311
0.390000	-0.090000	1.533538844033738746119866
0.410000	-0.090000	1.513668472800065556427285
0.430000	-0.090000	1.492031736976797473559486
0.450000	-0.090000	1.469308514895715900294704
0.470000	-0.090000	1.446228717870873037298907
0.490000	-0.090000	1.423490076966962725180110
0.510000	-0.090000	1.401665769134510464155596
0.530000	-0.090000	1.381113965800691234520059
0.550000	-0.090000	1.361914618387322972736797
0.570000	-0.090000	1.343860539322392355643387
0.590000	-0.090000	1.326523303317794999500734
0.610000	-0.090000	1.309401182278099762257284
0.630000	-0.090000	1.292095532227255816337674
0.650000	-0.090000	1.274421385753902402626636
0.670000	-0.090000	1.256412831814529562635130
0.690000	-0.090000	1.238262259176293733631269
0.710000	-0.090000	1.220246856853790973218565
0.730000	-0.090000	1.202670901148767956811980
0.750000	-0.090000	1.185831715476279857313102
0.770000	-0.090000	1.169989994557697476906810
0.790000	-0.090000	1.155338854520292501959489
0.810000	-0.090000	1.141993140145260987594611
0.830000	-0.090000	1.129976317519789441590206
0.850000	-0.090000	1.119213441261480701527375
0.870000	-0.090000	1.109674269447729733073515
0.890000	-0.090000	1.101645769645689831861546
0.910000	-0.090000	1.095635833923720436899885
0.930000	-0.090000	1.091369367950276725309777
0.950000	-0.090000	1.086537581910589356226637
0.970000	-0.090000	1.078988689712447435198328
0.990000	-0.090000	1.077367923452314357746218

-0.990000	-0.070000	1.093158337282705838688912
-0.970000	-0.070000	1.086608430700607419439052
-0.950000	-0.070000	1.088838159149172923889637
-0.930000	-0.070000	1.091608693500600635317710
-0.910000	-0.070000	1.095360212518956322114150
-0.890000	-0.070000	1.101403718628951589053599
-0.870000	-0.070000	1.109646829180415794624537
-0.850000	-0.070000	1.119478963954896988397536
-0.830000	-0.070000	1.130564660854603831197096
-0.810000	-0.070000	1.142875118312123738917307
-0.790000	-0.070000	1.156430305350998777313976
-0.770000	-0.070000	1.171174943188671768723452
-0.750000	-0.070000	1.186981882073520511156062
-0.730000	-0.070000	1.203661433633547384047802
-0.710000	-0.070000	1.220978932536608718706361
-0.690000	-0.070000	1.238687694591324994775050
-0.670000	-0.070000	1.256547818752774547945705
-0.650000	-0.070000	1.274344854564550599818062
-0.630000	-0.070000	1.291938869758832986178732
-0.610000	-0.070000	1.309336764244511730481690
-0.590000	-0.070000	1.326745760504757010167509
-0.570000	-0.070000	1.344550519443582725642727
-0.550000	-0.070000	1.363195131872010357199088
-0.530000	-0.070000	1.383025125628244422770763
-0.510000	-0.070000	1.404166877906295463063202
-0.490000	-0.070000	1.426478401268067131013595
-0.470000	-0.070000	1.449562580251972709888264
-0.450000	-0.070000	1.472826528143183155705742
-0.430000	-0.070000	1.495566663839439369709794
-0.410000	-0.070000	1.517057741396328207628130
-0.390000	-0.070000	1.536630573410902700359770
-0.370000	-0.070000	1.553725378881818164344963
-0.350000	-0.070000	1.567912971336701044577921
-0.330000	-0.070000	1.578886731776847351937931
-0.310000	-0.070000	1.586437356151143118765390
-0.290000	-0.070000	1.590427763563759144815890
-0.270000	-0.070000	1.590789536866656694868993
-0.250000	-0.070000	1.587560154266343559470442
-0.230000	-0.070000	1.580979412225331337538137
-0.210000	-0.070000	1.571614716524835086985945
-0.190000	-0.070000	1.560457670794424434035363
-0.170000	-0.070000	1.548874289941182924579266
-0.150000	-0.070000	1.538341051296696848638135
-0.130000	-0.070000	1.530038566323756787923571
-0.110000	-0.070000	1.524505384350622438915934
-0.090000	-0.070000	1.521535175086917934805797
-0.070000	-0.070000	1.520343281730427209552658
-0.050000	-0.070000	1.519892212625982175211448
-0.030000	-0.070000	1.519246214159372110330537
-0.010000	-0.070000	1.517871410972376988723909
0.010000	-0.070000	1.517871410972376988723909
0.030000	-0.070000	1.519246214159372332375142
0.050000	-0.070000	1.519892212625982175211448
0.070000	-0.070000	1.520343281730427209552658
0.090000	-0.070000	1.521535175086918156850402
0.110000	-0.070000	1.524505384350622660960539
0.130000	-0.070000	1.530038566323757009968176
0.150000	-0.070000	1.538341051296697070682740
0.170000	-0.070000	1.548874289941183146623871
0.190000	-0.070000	1.560457670794424656079968
0.210000	-0.070000	1.571614716524834864941340
0.230000	-0.070000	1.580979412225330893448927
0.250000	-0.070000	1.587560154266343337425837
0.270000	-0.070000	1.590789536866656472824388
0.290000	-0.070000	1.590427763563758922771285
0.310000	-0.070000	1.586437356151142896720785
0.330000	-0.070000	1.578886731776847129893326
0.350000	-0.070000	1.567912971336700822533317
0.370000	-0.070000	1.553725378881818164344963
0.390000	-0.070000	1.536630573410902478315165
0.410000	-0.070000	1.517057741396328207628130
0.430000	-0.070000	1.495566663839439147665189
0.450000	-0.070000	1.472826528143182711616532
0.470000	-0.070000	1.449562580251972487843659
0.490000	-0.070000	1.426478401268067131013595
0.510000	-0.070000	1.404166877906295463063202
0.530000	-0.070000	1.383025125628244422770763
0.550000	-0.070000	1.363195131872010357199088
0.570000	-0.070000	1.344550519443582725642727
0.590000	-0.070000	1.326745760504757010167509
0.610000	-0.070000	1.309336764244511508437085
0.630000	-0.070000	1.291938869758832764134127
0.650000	-0.070000	1.274344854564550377773458
0.670000	-0.070000	1.256547818752774103856495
0.690000	-0.070000	1.238687694591324772730445
0.710000	-0.070000	1.220978932536608496661756
0.730000	-0.070000	1.203661433633546939958592
0.750000	-0.070000	1.186981882073520067066852
0.770000	-0.070000	1.171174943188671324634242
0.790000	-0.070000	1.156430305350998333224766
0.810000	-0.070000	1.142875118312123738917307
0.830000	-0.070000	1.130564660854603831197096
0.850000	-0.070000	1.119478963954896988397536
0.870000	-0.070000	1.109646829180415794624537
0.890000	-0.070000	1.101403718628951367008995
0.910000	-0.070000	1.095360212518956100069545
0.930000	-0.070000	1.091608693500600413273105
0.950000	-0.070000	1.088838159149172701845032
0.970000	-0.070000	1.086608430700607419439052
0.990000	-0.070000	1.093158337282705838688912

-0.990000	-0.050000	1.105041941658573056983528
-0.970000	-0.050000	1.092274601226174146617609
-0.950000	-0.050000	1.090505856405233453543246
-0.930000	-0.050000	1.091746527152702928020744
-0.910000	-0.050000	1.095123520261545913001555
-0.890000	-0.050000	1.101208642033026929851758
-0.870000	-0.050000	1.109643759980697419464946
-0.850000	-0.050000	1.119739656531329119459883
-0.830000	-0.050000	1.131111391727810389085107
-0.810000	-0.050000	1.143666584848231915216843
-0.790000	-0.050000	1.157366856893660145289005
-0.770000	-0.050000	1.172128270135202487978177
-0.750000	-0.050000	1.187828947155768366528150
-0.730000	-0.050000	1.204308878480253364173791
-0.710000	-0.050000	1.221373565936443750246099
-0.690000	-0.050000	1.238816904869304957870213
-0.670000	-0.050000	1.256439212070930233622335
-0.650000	-0.050000	1.274068881317215184978409
-0.630000	-0.050000	1.291610361759908842671507
-0.610000	-0.050000	1.309109404595577119678751
-0.590000	-0.050000	1.326791416110613797130213
-0.570000	-0.050000	1.345022235482171923948158
-0.550000	-0.050000	1.364189013979539399912255
-0.530000	-0.050000	1.384561558142839876595076
-0.510000	-0.050000	1.406196062276828584458599
-0.490000	-0.050000	1.428900299278209162778808
-0.470000	-0.050000	1.452248641919587468507302
-0.450000	-0.050000	1.475635635580222038143461
-0.430000	-0.050000	1.498355656460469420565573
-0.410000	-0.050000	1.519689271300248556428869
-0.390000	-0.050000	1.538977821164988490920678
-0.370000	-0.050000	1.555672769202601335436498
-0.350000	-0.050000	1.569353039987038567204536
-0.330000	-0.050000	1.579713883308318411735627
-0.310000	-0.050000	1.586540070246839961853880
-0.290000	-0.050000	1.589682776321428958610227
-0.270000	-0.050000	1.589062784576128484204105
-0.250000	-0.050000	1.584730213471726489871116
-0.230000	-0.050000	1.576985884253675473942735
-0.210000	-0.050000	1.566531939888991642462202
-0.190000	-0.050000	1.554563620949410029936644
-0.170000	-0.050000	1.542662576883531810878480
-0.150000	-0.050000	1.532441376229943363895813
-0.130000	-0.050000	1.525067246232689299745289
-0.110000	-0.050000	1.520916636036783842200748
-0.090000	-0.050000	1.519537122507103266144668
-0.070000	-0.050000	1.519892212625982175211448
-0.050000	-0.050000	1.520735913172788666969382
-0.030000	-0.050000	1.520982558082731861404113
-0.010000	-0.050000	1.520011939837305536826761
0.010000	-0.050000	1.520011939837305536826761
0.030000	-0.050000	1.520982558082732083448718
0.050000	-0.050000	1.520735913172788666969382
0.070000	-0.050000	1.519892212625982175211448
0.090000	-0.050000	1.519537122507103266144668
0.110000	-0.050000	1.520916636036784064245353
0.130000	-0.050000	1.525067246232689521789894
0.150000	-0.050000	1.532441376229943807985023
0.170000	-0.050000	1.542662576883532254967690
0.190000	-0.050000	1.554563620949410029936644
0.210000	-0.050000	1.566531939888991864506806
0.230000	-0.050000	1.576985884253675473942735
0.250000	-0.050000	1.584730213471726489871116
0.270000	-0.050000	1.589062784576128262159500
0.290000	-0.050000	1.589682776321428736565622
0.310000	-0.050000	1.586540070246839517764670
0.330000	-0.050000	1.579713883308318411735627
0.350000	-0.050000	1.569353039987038345159931
0.370000	-0.050000	1.555672769202601335436498
0.390000	-0.050000	1.538977821164988490920678
0.410000	-0.050000	1.519689271300248334384264
0.430000	-0.050000	1.498355656460469198520968
0.450000	-0.050000	1.475635635580221816098856
0.470000	-0.050000	1.452248641919587468507302
0.490000	-0.050000	1.428900299278209162778808
0.510000	-0.050000	1.406196062276828806503204
0.530000	-0.050000	1.384561558142840098639681
0.550000	-0.050000	1.364189013979539399912255
0.570000	-0.050000	1.345022235482172145992763
0.590000	-0.050000	1.326791416110613797130213
0.610000	-0.050000	1.309109404595577119678751
0.630000	-0.050000	1.291610361759909064716112
0.650000	-0.050000	1.274068881317215184978409
0.670000	-0.050000	1.256439212070930011577730
0.690000	-0.050000	1.238816904869304957870213
0.710000	-0.050000	1.221373565936443528201494
0.730000	-0.050000	1.204308878480253142129186
0.750000	-0.050000	1.187828947155768366528150
0.770000	-0.050000	1.172128270135202487978177
0.790000	-0.050000	1.157366856893659923244400
0.810000	-0.050000	1.143666584848231693172238
0.830000	-0.050000	1.131111391727810389085107
0.850000	-0.050000	1.119739656531329119459883
0.870000	-0.050000	1.109643759980697641509551
0.890000	-0.050000	1.101208642033026707807153
0.910000	-0.050000	1.095123520261545468912345
0.930000	-0.050000	1.091746527152702705976139
0.950000	-0.050000	1.090505856405233231498642
0.970000	-0.050000	1.092274601226173924573004
0.990000	-0.050000	1.105041941658573056983528

-0.990000	-0.030000	1.112967407331717728524723
-0.970000	-0.030000	1.096032756473605207503397
-0.950000	-0.030000	1.091594382619749836749179
-0.930000	-0.030000	1.091818996273608677327616
-0.910000	-0.030000	1.094950666404458594627158
-0.890000	-0.030000	1.101072577045356881697558
-0.870000	-0.030000	1.109653806798293507185349
-0.850000	-0.030000	1.119951208712435919423456
-0.830000	-0.030000	1.131537638113781829574123
-0.810000	-0.030000	1.144264073828425987144897
-0.790000	-0.030000	1.158041465245248424764668
-0.770000	-0.030000	1.172767590213160904255574
-0.750000	-0.030000	1.188342628831468017480688
-0.730000	-0.030000	1.204652279580788354351739
-0.710000	-0.030000	1.221542015116697577070681
-0.690000	-0.030000	1.238823802747214042341284
-0.670000	-0.030000	1.256304045815163528132530
-0.650000	-0.030000	1.273825267408452921458206
-0.630000	-0.030000	1.291322494470582116221635
-0.610000	-0.030000	1.308878875260292895532643
-0.590000	-0.030000	1.326743146152609131860345
-0.570000	-0.030000	1.345272783970114183205169
-0.550000	-0.030000	1.364814901668591762273763
-0.530000	-0.030000	1.385582871233840274172167
-0.510000	-0.030000	1.407578925957875926044949
-0.490000	-0.030000	1.430571105508766427405476
-0.470000	-0.030000	1.454110756569646278890673
-0.450000	-0.030000	1.477582362497709356219389
-0.430000	-0.030000	1.500278819949690811696996
-0.410000	-0.030000	1.521485142794304357138913
-0.390000	-0.030000	1.540550450105651725252187
-0.370000	-0.030000	1.556934264754537666775036
-0.350000	-0.030000	1.570221078577210382931639
-0.330000	-0.030000	1.580107273977848114654421
-0.310000	-0.030000	1.586373589370287939814830
-0.290000	-0.030000	1.588862936057363395292441
-0.270000	-0.030000	1.587491279937623955831327
-0.250000	-0.030000	1.582322754604143177914466
-0.230000	-0.030000	1.573708501719356389614290
-0.210000	-0.030000	1.562456711903703165944535
-0.190000	-0.030000	1.549916246974341271780418
-0.170000	-0.030000	1.537822560366405744147755
-0.150000	-0.030000	1.527872754164679491850620
-0.130000	-0.030000	1.521204210441539084186502
-0.110000	-0.030000	1.518061223655375213681396
-0.090000	-0.030000	1.517811541857970958346868
-0.070000	-0.030000	1.519246214159372110330537
-0.050000	-0.030000	1.520982558082731861404113
-0.030000	-0.030000	1.521839559782060646853097
-0.010000	-0.030000	1.521143379859935196307674
0.010000	-0.030000	1.521143379859934974263069
0.030000	-0.030000	1.521839559782060646853097
0.050000	-0.030000	1.520982558082731861404113
0.070000	-0.030000	1.519246214159372110330537
0.090000	-0.030000	1.517811541857970958346868
0.110000	-0.030000	1.518061223655375435726000
0.130000	-0.030000	1.521204210441539306231107
0.150000	-0.030000	1.527872754164679935939830
0.170000	-0.030000	1.537822560366405966192360
0.190000	-0.030000	1.549916246974341493825023
0.210000	-0.030000	1.562456711903703165944535
0.230000	-0.030000	1.573708501719356611658895
0.250000	-0.030000	1.582322754604143177914466
0.270000	-0.030000	1.587491279937623733786722
0.290000	-0.030000	1.588862936057363617337046
0.310000	-0.030000	1.586373589370287939814830
0.330000	-0.030000	1.580107273977848114654421
0.350000	-0.030000	1.570221078577210382931639
0.370000	-0.030000	1.556934264754537666775036
0.390000	-0.030000	1.540550450105651503207582
0.410000	-0.030000	1.521485142794304357138913
0.430000	-0.030000	1.500278819949690589652391
0.450000	-0.030000	1.477582362497709134174784
0.470000	-0.030000	1.454110756569646056846068
0.490000	-0.030000	1.430571105508766427405476
0.510000	-0.030000	1.407578925957875926044949
0.530000	-0.030000	1.385582871233840718261376
0.550000	-0.030000	1.364814901668591984318368
0.570000	-0.030000	1.345272783970114405249774
0.590000	-0.030000	1.326743146152609131860345
0.610000	-0.030000	1.308878875260293117577248
0.630000	-0.030000	1.291322494470582116221635
0.650000	-0.030000	1.273825267408452921458206
0.670000	-0.030000	1.256304045815163528132530
0.690000	-0.030000	1.238823802747214264385889
0.710000	-0.030000	1.221542015116697577070681
0.730000	-0.030000	1.204652279580788354351739
0.750000	-0.030000	1.188342628831468017480688
0.770000	-0.030000	1.172767590213160904255574
0.790000	-0.030000	1.158041465245248424764668
0.810000	-0.030000	1.144264073828425765100292
0.830000	-0.030000	1.131537638113781607529518
0.850000	-0.030000	1.119951208712435919423456
0.870000	-0.030000	1.109653806798293729229954
0.890000	-0.030000	1.101072577045356881697558
0.910000	-0.030000	1.094950666404458594627158
0.930000	-0.030000	1.091818996273608455283011
0.950000	-0.030000	1.091594382619750058793784
0.970000	-0.030000	1.096032756473605207503397
0.990000	-0.030000	1.112967407331718172613932

-0.990000	-0.010000	1.116924052959234359150287
-0.970000	-0.010000	1.097905436186622507577226
-0.950000	-0.010000	1.092131687363209424646016
-0.930000	-0.010000	1.091848721168435565331833
-0.910000	-0.010000	1.094859123884840412799235
-0.890000	-0.010000	1.101002374780182702096454
-0.870000	-0.010000	1.109662398070073052736007
-0.850000	-0.010000	1.120068517319023015943458
-0.830000	-0.010000	1.131768904338661396735688
-0.810000	-0.010000	1.144580502147021672243454
-0.790000	-0.010000	1.158384516329293845160464
-0.770000	-0.010000	1.173071312131348964413746
-0.750000	-0.010000	1.188561862365536070385019
-0.730000	-0.010000	1.204776754071045896665737
-0.710000	-0.010000	1.221585817334233325937021
-0.690000	-0.010000	1.238802632857455288117876
-0.670000	-0.010000	1.256223362463021242518835
-0.650000	-0.010000	1.273688422443220336077729
-0.630000	-0.010000	1.291148178571982274576158
-0.610000	-0.010000	1.308711371855507232808691
-0.590000	-0.010000	1.326646400948098936112274
-0.570000	-0.010000	1.345311782918261700459084
-0.550000	-0.010000	1.365036351826545812926383
-0.530000	-0.010000	1.386004634373046329187673
-0.510000	-0.010000	1.408188955094842542692390
-0.490000	-0.010000	1.431332992567999395916445
-0.470000	-0.010000	1.454972410299338436701078
-0.450000	-0.010000	1.478484460698068936324034
-0.430000	-0.010000	1.501160872131489520953096
-0.410000	-0.010000	1.522289061960325984301790
-0.390000	-0.010000	1.541222171931472928463336
-0.370000	-0.010000	1.557423559704657511915116
-0.350000	-0.010000	1.570479934844649871905631
-0.330000	-0.010000	1.580087407852846625999632
-0.310000	-0.010000	1.586023695529600097131606
-0.290000	-0.010000	1.588127064290865142481834
-0.270000	-0.010000	1.586311918330963299794689
-0.250000	-0.010000	1.580650114781042336886685
-0.230000	-0.010000	1.571520064384489545616930
-0.210000	-0.010000	1.559787145918747786055292
-0.190000	-0.010000	1.546882404952533818232041
-0.170000	-0.010000	1.534622409445312918307991
-0.150000	-0.010000	1.524747101516842340274138
-0.130000	-0.010000	1.518375868565572384127904
-0.110000	-0.010000	1.515683238169597712996506
-0.090000	-0.010000	1.515946103120815457998560
-0.070000	-0.010000	1.517871410972376988723909
-0.050000	-0.010000	1.520011939837305314782157
-0.030000	-0.010000	1.521143379859934974263069
-0.010000	-0.010000	1.520568450987409780950088
0.010000	-0.010000	1.520568450987409780950088
0.030000	-0.010000	1.521143379859934974263069
0.050000	-0.010000	1.520011939837305536826761
0.070000	-0.010000	1.517871410972377210768514
0.090000	-0.010000	1.515946103120815457998560
0.110000	-0.010000	1.515683238169597712996506
0.130000	-0.010000	1.518375868565572606172509
0.150000	-0.010000	1.524747101516842562318743
0.170000	-0.010000	1.534622409445313140352596
0.190000	-0.010000	1.546882404952534040276646
0.210000	-0.010000	1.559787145918748008099897
0.230000	-0.010000	1.571520064384489767661535
0.250000	-0.010000	1.580650114781042336886685
0.270000	-0.010000	1.586311918330963299794689
0.290000	-0.010000	1.588127064290865364526439
0.310000	-0.010000	1.586023695529600319176211
0.330000	-0.010000	1.580087407852846848044237
0.350000	-0.010000	1.570479934844649871905631
0.370000	-0.010000	1.557423559704657733959721
0.390000	-0.010000	1.541222171931472928463336
0.410000	-0.010000	1.522289061960325984301790
0.430000	-0.010000	1.501160872131489298908491
0.450000	-0.010000	1.478484460698068936324034
0.470000	-0.010000	1.454972410299338436701078
0.490000	-0.010000	1.431332992567999617961050
0.510000	-0.010000	1.408188955094842764736995
0.530000	-0.010000	1.386004634373046329187673
0.550000	-0.010000	1.365036351826546257015593
0.570000	-0.010000	1.345311782918261922503689
0.590000	-0.010000	1.326646400948099158156879
0.610000	-0.010000	1.308711371855507232808691
0.630000	-0.010000	1.291148178571982274576158
0.650000	-0.010000	1.273688422443220336077729
0.670000	-0.010000	1.256223362463021242518835
0.690000	-0.010000	1.238802632857455288117876
0.710000	-0.010000	1.221585817334233547981626
0.730000	-0.010000	1.204776754071046118710342
0.750000	-0.010000	1.188561862365536070385019
0.770000	-0.010000	1.173071312131348964413746
0.790000	-0.010000	1.158384516329293845160464
0.810000	-0.010000	1.144580502147021894288059
0.830000	-0.010000	1.131768904338661174691083
0.850000	-0.010000	1.120068517319023015943458
0.870000	-0.010000	1.109662398070072830691402
0.890000	-0.010000	1.101002374780182258007244
0.910000	-0.010000	1.094859123884840190754630
0.930000	-0.010000	1.091848721168435343287229
0.950000	-0.010000	1.092131687363209424646016
0.970000	-0.010000	1.097905436186622507577226
0.990000	-0.010000	1.116924052959234359150287

-0.990000	0.010000	1.116924052959234137105682
-0.970000	0.010000	1.097905436186622507577226
-0.950000	0.010000	1.092131687363209646690621
-0.930000	0.010000	1.091848721168435787376438
-0.910000	0.010000	1.094859123884840412799235
-0.890000	0.010000	1.101002374780182480051849
-0.870000	0.010000	1.109662398070073274780611
-0.850000	0.010000	1.120068517319023237988063
-0.830000	0.010000	1.131768904338661174691083
-0.810000	0.010000	1.144580502147021450198849
-0.790000	0.010000	1.158384516329293845160464
-0.770000	0.010000	1.173071312131348964413746
-0.750000	0.010000	1.188561862365536292429624
-0.730000	0.010000	1.204776754071046118710342
-0.710000	0.010000	1.221585817334233325937021
-0.690000	0.010000	1.238802632857455288117876
-0.670000	0.010000	1.256223362463021242518835
-0.650000	0.010000	1.273688422443220336077729
-0.630000	0.010000	1.291148178571982052531553
-0.610000	0.010000	1.308711371855507232808691
-0.590000	0.010000	1.326646400948099158156879
-0.570000	0.010000	1.345311782918261700459084
-0.550000	0.010000	1.365036351826545812926383
-0.530000	0.010000	1.386004634373046329187673
-0.510000	0.010000	1.408188955094842542692390
-0.490000	0.010000	1.431332992567999617961050
-0.470000	0.010000	1.454972410299338436701078
-0.450000	0.010000	1.478484460698068936324034
-0.430000	0.010000	1.501160872131489520953096
-0.410000	0.010000	1.522289061960325984301790
-0.390000	0.010000	1.541222171931472928463336
-0.370000	0.010000	1.557423559704657733959721
-0.350000	0.010000	1.570479934844649649861026
-0.330000	0.010000	1.580087407852846625999632
-0.310000	0.010000	1.586023695529600097131606
-0.290000	0.010000	1.588127064290865142481834
-0.270000	0.010000	1.586311918330963299794689
-0.250000	0.010000	1.580650114781042336886685
-0.230000	0.010000	1.571520064384489545616930
-0.210000	0.010000	1.559787145918747786055292
-0.190000	0.010000	1.546882404952533818232041
-0.170000	0.010000	1.534622409445312918307991
-0.150000	0.010000	1.524747101516842340274138
-0.130000	0.010000	1.518375868565572384127904
-0.110000	0.010000	1.515683238169597712996506
-0.090000	0.010000	1.515946103120815457998560
-0.070000	0.010000	1.517871410972377210768514
-0.050000	0.010000	1.520011939837305536826761
-0.030000	0.010000	1.521143379859934974263069
-0.010000	0.010000	1.520568450987409780950088
0.010000	0.010000	1.520568450987409780950088
0.030000	0.010000	1.521143379859934974263069
0.050000	0.010000	1.520011939837305314782157
0.070000	0.010000	1.517871410972376766679304
0.090000	0.010000	1.515946103120815235953955
0.110000	0.010000	1.515683238169597712996506
0.130000	0.010000	1.518375868565572606172509
0.150000	0.010000	1.524747101516842340274138
0.170000	0.010000	1.534622409445312918307991
0.190000	0.010000	1.546882404952534040276646
0.210000	0.010000	1.559787145918747786055292
0.230000	0.010000	1.571520064384489767661535
0.250000	0.010000	1.580650114781042336886685
0.270000	0.010000	1.586311918330963521839294
0.290000	0.010000	1.588127064290865364526439
0.310000	0.010000	1.586023695529600319176211
0.330000	0.010000	1.580087407852846848044237
0.350000	0.010000	1.570479934844649649861026
0.370000	0.010000	1.557423559704657733959721
0.390000	0.010000	1.541222171931472928463336
0.410000	0.010000	1.522289061960325984301790
0.430000	0.010000	1.501160872131489742997701
0.450000	0.010000	1.478484460698068714279430
0.470000	0.010000	1.454972410299338436701078
0.490000	0.010000	1.431332992567999617961050
0.510000	0.010000	1.408188955094842542692390
0.530000	0.010000	1.386004634373046329187673
0.550000	0.010000	1.365036351826546034970988
0.570000	0.010000	1.345311782918261700459084
0.590000	0.010000	1.326646400948099158156879
0.610000	0.010000	1.308711371855507010764086
0.630000	0.010000	1.291148178571982052531553
0.650000	0.010000	1.273688422443220336077729
0.670000	0.010000	1.256223362463021020474230
0.690000	0.010000	1.238802632857455288117876
0.710000	0.010000	1.221585817334233547981626
0.730000	0.010000	1.204776754071045674621132
0.750000	0.010000	1.188561862365536070385019
0.770000	0.010000	1.173071312131348964413746
0.790000	0.010000	1.158384516329293845160464
0.810000	0.010000	1.144580502147021894288059
0.830000	0.010000	1.131768904338661396735688
0.850000	0.010000	1.120068517319022793898853
0.870000	0.010000	1.109662398070072830691402
0.890000	0.010000	1.101002374780182480051849
0.910000	0.010000	1.094859123884840190754630
0.930000	0.010000	1.091848721168435565331833
0.950000	0.010000	1.092131687363209424646016
0.970000	0.010000	1.097905436186622285532621
0.990000	0.010000	1.116924052959234137105682

-0.990000	0.030000	1.112967407331717728524723
-0.970000	0.030000	1.096032756473605207503397
-0.950000	0.030000	1.091594382619750280838389
-0.930000	0.030000	1.091818996273608677327616
-0.910000	0.030000	1.094950666404458816671763
-0.890000	0.030000	1.101072577045356881697558
-0.870000	0.030000	1.109653806798293729229954
-0.850000	0.030000	1.119951208712435919423456
-0.830000	0.030000	1.131537638113781829574123
-0.810000	0.030000	1.144264073828425765100292
-0.790000	0.030000	1.158041465245248424764668
-0.770000	0.030000	1.172767590213161126300179
-0.750000	0.030000	1.188342628831468239525293
-0.730000	0.030000	1.204652279580788354351739
-0.710000	0.030000	1.221542015116697799115286
-0.690000	0.030000	1.238823802747214486430494
-0.670000	0.030000	1.256304045815163528132530
-0.650000	0.030000	1.273825267408453143502811
-0.630000	0.030000	1.291322494470582116221635
-0.610000	0.030000	1.308878875260292895532643
-0.590000	0.030000	1.326743146152609131860345
-0.570000	0.030000	1.345272783970114405249774
-0.550000	0.030000	1.364814901668591762273763
-0.530000	0.030000	1.385582871233840274172167
-0.510000	0.030000	1.407578925957875704000344
-0.490000	0.030000	1.430571105508766205360871
-0.470000	0.030000	1.454110756569646278890673
-0.450000	0.030000	1.477582362497709134174784
-0.430000	0.030000	1.500278819949690811696996
-0.410000	0.030000	1.521485142794304135094308
-0.390000	0.030000	1.540550450105651503207582
-0.370000	0.030000	1.556934264754537444730431
-0.350000	0.030000	1.570221078577210160887034
-0.330000	0.030000	1.580107273977847892609816
-0.310000	0.030000	1.586373589370287939814830
-0.290000	0.030000	1.588862936057363617337046
-0.270000	0.030000	1.587491279937623955831327
-0.250000	0.030000	1.582322754604142955869861
-0.230000	0.030000	1.573708501719356389614290
-0.210000	0.030000	1.562456711903703165944535
-0.190000	0.030000	1.549916246974341271780418
-0.170000	0.030000	1.537822560366405744147755
-0.150000	0.030000	1.527872754164679713895225
-0.130000	0.030000	1.521204210441539084186502
-0.110000	0.030000	1.518061223655375213681396
-0.090000	0.030000	1.517811541857970958346868
-0.070000	0.030000	1.519246214159372110330537
-0.050000	0.030000	1.520982558082731861404113
-0.030000	0.030000	1.521839559782060646853097
-0.010000	0.030000	1.521143379859934974263069
0.010000	0.030000	1.521143379859934974263069
0.030000	0.030000	1.521839559782060424808492
0.050000	0.030000	1.520982558082731861404113
0.070000	0.030000	1.519246214159372332375142
0.090000	0.030000	1.517811541857970958346868
0.110000	0.030000	1.518061223655375213681396
0.130000	0.030000	1.521204210441539306231107
0.150000	0.030000	1.527872754164679713895225
0.170000	0.030000	1.537822560366405744147755
0.190000	0.030000	1.549916246974341271780418
0.210000	0.030000	1.562456711903702943899930
0.230000	0.030000	1.573708501719356389614290
0.250000	0.030000	1.582322754604142955869861
0.270000	0.030000	1.587491279937623955831327
0.290000	0.030000	1.588862936057363617337046
0.310000	0.030000	1.586373589370287939814830
0.330000	0.030000	1.580107273977848114654421
0.350000	0.030000	1.570221078577210382931639
0.370000	0.030000	1.556934264754537666775036
0.390000	0.030000	1.540550450105651281162977
0.410000	0.030000	1.521485142794304135094308
0.430000	0.030000	1.500278819949690811696996
0.450000	0.030000	1.477582362497709134174784
0.470000	0.030000	1.454110756569646056846068
0.490000	0.030000	1.430571105508766427405476
0.510000	0.030000	1.407578925957875704000344
0.530000	0.030000	1.385582871233840274172167
0.550000	0.030000	1.364814901668591762273763
0.570000	0.030000	1.345272783970114183205169
0.590000	0.030000	1.326743146152608909815740
0.610000	0.030000	1.308878875260292895532643
0.630000	0.030000	1.291322494470582116221635
0.650000	0.030000	1.273825267408452921458206
0.670000	0.030000	1.256304045815163306087925
0.690000	0.030000	1.238823802747214264385889
0.710000	0.030000	1.221542015116697355026076
0.730000	0.030000	1.204652279580787910262529
0.750000	0.030000	1.188342628831468017480688
0.770000	0.030000	1.172767590213161126300179
0.790000	0.030000	1.158041465245248646809273
0.810000	0.030000	1.144264073828425987144897
0.830000	0.030000	1.131537638113781829574123
0.850000	0.030000	1.119951208712435919423456
0.870000	0.030000	1.109653806798293507185349
0.890000	0.030000	1.101072577045356881697558
0.910000	0.030000	1.094950666404458816671763
0.930000	0.030000	1.091818996273608677327616
0.950000	0.030000	1.091594382619750058793784
0.970000	0.030000	1.096032756473605207503397
0.990000	0.030000	1.112967407331717728524723

-0.990000	0.050000	1.105041941658573056983528
-0.970000	0.050000	1.092274601226174368662214
-0.950000	0.050000	1.090505856405233675587851
-0.930000	0.050000	1.091746527152702928020744
-0.910000	0.050000	1.095123520261545690956950
-0.890000	0.050000	1.101208642033026929851758
-0.870000	0.050000	1.109643759980697641509551
-0.850000	0.050000	1.119739656531329341504488
-0.830000	0.050000	1.131111391727810389085107
-0.810000	0.050000	1.143666584848231915216843
-0.790000	0.050000	1.157366856893659923244400
-0.770000	0.050000	1.172128270135202487978177
-0.750000	0.050000	1.187828947155768366528150
-0.730000	0.050000	1.204308878480253142129186
-0.710000	0.050000	1.221373565936443750246099
-0.690000	0.050000	1.238816904869304957870213
-0.670000	0.050000	1.256439212070930233622335
-0.650000	0.050000	1.274068881317215407023014
-0.630000	0.050000	1.291610361759908842671507
-0.610000	0.050000	1.309109404595577119678751
-0.590000	0.050000	1.326791416110613797130213
-0.570000	0.050000	1.345022235482172145992763
-0.550000	0.050000	1.364189013979539177867650
-0.530000	0.050000	1.384561558142839654550471
-0.510000	0.050000	1.406196062276828584458599
-0.490000	0.050000	1.428900299278208940734203
-0.470000	0.050000	1.452248641919587468507302
-0.450000	0.050000	1.475635635580222038143461
-0.430000	0.050000	1.498355656460469420565573
-0.410000	0.050000	1.519689271300248334384264
-0.390000	0.050000	1.538977821164988268876073
-0.370000	0.050000	1.555672769202601113391893
-0.350000	0.050000	1.569353039987038345159931
-0.330000	0.050000	1.579713883308318411735627
-0.310000	0.050000	1.586540070246839739809275
-0.290000	0.050000	1.589682776321428958610227
-0.270000	0.050000	1.589062784576128484204105
-0.250000	0.050000	1.584730213471726489871116
-0.230000	0.050000	1.576985884253675695987340
-0.210000	0.050000	1.566531939888991642462202
-0.190000	0.050000	1.554563620949409807892039
-0.170000	0.050000	1.542662576883532032923085
-0.150000	0.050000	1.532441376229943585940418
-0.130000	0.050000	1.525067246232689521789894
-0.110000	0.050000	1.520916636036784064245353
-0.090000	0.050000	1.519537122507103488189273
-0.070000	0.050000	1.519892212625982397256053
-0.050000	0.050000	1.520735913172788666969382
-0.030000	0.050000	1.520982558082732083448718
-0.010000	0.050000	1.520011939837305536826761
0.010000	0.050000	1.520011939837305314782157
0.030000	0.050000	1.520982558082731861404113
0.050000	0.050000	1.520735913172788666969382
0.070000	0.050000	1.519892212625982175211448
0.090000	0.050000	1.519537122507103266144668
0.110000	0.050000	1.520916636036784064245353
0.130000	0.050000	1.525067246232689299745289
0.150000	0.050000	1.532441376229943585940418
0.170000	0.050000	1.542662576883531810878480
0.190000	0.050000	1.554563620949409807892039
0.210000	0.050000	1.566531939888991642462202
0.230000	0.050000	1.576985884253675473942735
0.250000	0.050000	1.584730213471726267826512
0.270000	0.050000	1.589062784576128262159500
0.290000	0.050000	1.589682776321428736565622
0.310000	0.050000	1.586540070246839739809275
0.330000	0.050000	1.579713883308318411735627
0.350000	0.050000	1.569353039987038345159931
0.370000	0.050000	1.555672769202600891347288
0.390000	0.050000	1.538977821164988046831468
0.410000	0.050000	1.519689271300248334384264
0.430000	0.050000	1.498355656460469642610178
0.450000	0.050000	1.475635635580222038143461
0.470000	0.050000	1.452248641919587468507302
0.490000	0.050000	1.428900299278208940734203
0.510000	0.050000	1.406196062276828584458599
0.530000	0.050000	1.384561558142839876595076
0.550000	0.050000	1.364189013979539399912255
0.570000	0.050000	1.345022235482171923948158
0.590000	0.050000	1.326791416110613575085608
0.610000	0.050000	1.309109404595577119678751
0.630000	0.050000	1.291610361759908842671507
0.650000	0.050000	1.274068881317215184978409
0.670000	0.050000	1.256439212070930011577730
0.690000	0.050000	1.238816904869304957870213
0.710000	0.050000	1.221373565936443528201494
0.730000	0.050000	1.204308878480252920084581
0.750000	0.050000	1.187828947155768366528150
0.770000	0.050000	1.172128270135202265933572
0.790000	0.050000	1.157366856893660145289005
0.810000	0.050000	1.143666584848231915216843
0.830000	0.050000	1.131111391727810167040502
0.850000	0.050000	1.119739656531328897415278
0.870000	0.050000	1.109643759980697419464946
0.890000	0.050000	1.101208642033026707807153
0.910000	0.050000	1.095123520261545690956950
0.930000	0.050000	1.091746527152702928020744
0.950000	0.050000	1.090505856405233231498642
0.970000	0.050000	1.092274601226173924573004
0.990000	0.050000	1.105041941658573056983528

-0.990000	0.070000	1.093158337282705838688912
-0.970000	0.070000	1.086608430700607641483657
-0.950000	0.070000	1.088838159149172923889637
-0.930000	0.070000	1.091608693500600635317710
-0.910000	0.070000	1.095360212518956544158755
-0.890000	0.070000	1.101403718628951589053599
-0.870000	0.070000	1.109646829180416016669142
-0.850000	0.070000	1.119478963954896988397536
-0.830000	0.070000	1.130564660854603831197096
-0.810000	0.070000	1.142875118312123738917307
-0.790000	0.070000	1.156430305350998333224766
-0.770000	0.070000	1.171174943188671324634242
-0.750000	0.070000	1.186981882073520067066852
-0.730000	0.070000	1.203661433633547162003197
-0.710000	0.070000	1.220978932536608718706361
-0.690000	0.070000	1.238687694591324994775050
-0.670000	0.070000	1.256547818752774547945705
-0.650000	0.070000	1.274344854564550599818062
-0.630000	0.070000	1.291938869758832986178732
-0.610000	0.070000	1.309336764244511508437085
-0.590000	0.070000	1.326745760504757010167509
-0.570000	0.070000	1.344550519443582947687332
-0.550000	0.070000	1.363195131872010579243693
-0.530000	0.070000	1.383025125628244422770763
-0.510000	0.070000	1.404166877906295241018597
-0.490000	0.070000	1.426478401268066908968990
-0.470000	0.070000	1.449562580251972487843659
-0.450000	0.070000	1.472826528143182933661137
-0.430000	0.070000	1.495566663839439369709794
-0.410000	0.070000	1.517057741396328207628130
-0.390000	0.070000	1.536630573410902478315165
-0.370000	0.070000	1.553725378881818164344963
-0.350000	0.070000	1.567912971336701044577921
-0.330000	0.070000	1.578886731776847129893326
-0.310000	0.070000	1.586437356151143118765390
-0.290000	0.070000	1.590427763563759144815890
-0.270000	0.070000	1.590789536866656694868993
-0.250000	0.070000	1.587560154266343559470442
-0.230000	0.070000	1.580979412225331337538137
-0.210000	0.070000	1.571614716524835086985945
-0.190000	0.070000	1.560457670794424434035363
-0.170000	0.070000	1.548874289941183146623871
-0.150000	0.070000	1.538341051296697070682740
-0.130000	0.070000	1.530038566323756787923571
-0.110000	0.070000	1.524505384350622438915934
-0.090000	0.070000	1.521535175086917934805797
-0.070000	0.070000	1.520343281730427209552658
-0.050000	0.070000	1.519892212625982175211448
-0.030000	0.070000	1.519246214159372332375142
-0.010000	0.070000	1.517871410972377210768514
0.010000	0.070000	1.517871410972376988723909
0.030000	0.070000	1.519246214159372110330537
0.050000	0.070000	1.519892212625982175211448
0.070000	0.070000	1.520343281730427431597263
0.090000	0.070000	1.521535175086917934805797
0.110000	0.070000	1.524505384350622216871329
0.130000	0.070000	1.530038566323756787923571
0.150000	0.070000	1.538341051296696848638135
0.170000	0.070000	1.548874289941182924579266
0.190000	0.070000	1.560457670794424434035363
0.210000	0.070000	1.571614716524834864941340
0.230000	0.070000	1.580979412225330893448927
0.250000	0.070000	1.587560154266343337425837
0.270000	0.070000	1.590789536866656694868993
0.290000	0.070000	1.590427763563758922771285
0.310000	0.070000	1.586437356151142896720785
0.330000	0.070000	1.578886731776847129893326
0.350000	0.070000	1.567912971336700822533317
0.370000	0.070000	1.553725378881817942300358
0.390000	0.070000	1.536630573410902256270560
0.410000	0.070000	1.517057741396327985583525
0.430000	0.070000	1.495566663839439147665189
0.450000	0.070000	1.472826528143182933661137
0.470000	0.070000	1.449562580251972265799054
0.490000	0.070000	1.426478401268066908968990
0.510000	0.070000	1.404166877906295241018597
0.530000	0.070000	1.383025125628244644815368
0.550000	0.070000	1.363195131872010579243693
0.570000	0.070000	1.344550519443582725642727
0.590000	0.070000	1.326745760504757232212114
0.610000	0.070000	1.309336764244511730481690
0.630000	0.070000	1.291938869758832986178732
0.650000	0.070000	1.274344854564550599818062
0.670000	0.070000	1.256547818752774325901100
0.690000	0.070000	1.238687694591324772730445
0.710000	0.070000	1.220978932536608496661756
0.730000	0.070000	1.203661433633547162003197
0.750000	0.070000	1.186981882073520289111457
0.770000	0.070000	1.171174943188671768723452
0.790000	0.070000	1.156430305350998777313976
0.810000	0.070000	1.142875118312123738917307
0.830000	0.070000	1.130564660854603831197096
0.850000	0.070000	1.119478963954896988397536
0.870000	0.070000	1.109646829180415794624537
0.890000	0.070000	1.101403718628951589053599
0.910000	0.070000	1.095360212518956544158755
0.930000	0.070000	1.091608693500600635317710
0.950000	0.070000	1.088838159149172701845032
0.970000	0.070000	1.086608430700606975349842
0.990000	0.070000	1.093158337282705616644307

-0.990000	0.090000	1.077367923452314357746218
-0.970000	0.090000	1.078988689712447435198328
-0.950000	0.090000	1.086537581910589578271242
-0.930000	0.090000	1.091369367950276947354382
-0.910000	0.090000	1.095635833923720658944490
-0.890000	0.090000	1.101645769645690053906151
-0.870000	0.090000	1.109674269447729733073515
-0.850000	0.090000	1.119213441261480701527375
-0.830000	0.090000	1.129976317519789219545601
-0.810000	0.090000	1.141993140145260987594611
-0.790000	0.090000	1.155338854520293168093303
-0.770000	0.090000	1.169989994557697698951415
-0.750000	0.090000	1.185831715476280301402312
-0.730000	0.090000	1.202670901148767734767375
-0.710000	0.090000	1.220246856853790973218565
-0.690000	0.090000	1.238262259176293955675874
-0.670000	0.090000	1.256412831814529784679735
-0.650000	0.090000	1.274421385753902846715846
-0.630000	0.090000	1.292095532227256038382279
-0.610000	0.090000	1.309401182278099762257284
-0.590000	0.090000	1.326523303317794999500734
-0.570000	0.090000	1.343860539322392577687992
-0.550000	0.090000	1.361914618387322972736797
-0.530000	0.090000	1.381113965800691234520059
-0.510000	0.090000	1.401665769134510464155596
-0.490000	0.090000	1.423490076966962725180110
-0.470000	0.090000	1.446228717870873037298907
-0.450000	0.090000	1.469308514895716122339309
-0.430000	0.090000	1.492031736976797695604091
-0.410000	0.090000	1.513668472800065556427285
-0.390000	0.090000	1.533538844033738746119866
-0.370000	0.090000	1.551071044464547465935311
-0.350000	0.090000	1.565826820203431335443156
-0.330000	0.090000	1.577497267636272626489813
-0.310000	0.090000	1.585879945135884261375736
-0.290000	0.090000	1.590852377354251334651281
-0.270000	0.090000	1.592359811476672160068802
-0.250000	0.090000	1.590433398101807282998266
-0.230000	0.090000	1.585252928537256522645293
-0.210000	0.090000	1.577246177085461331657257
-0.190000	0.090000	1.567181145557236865428763
-0.170000	0.090000	1.556168601738588286309550
-0.150000	0.090000	1.545495863183662388351536
-0.130000	0.090000	1.536311496050176028660417
-0.110000	0.090000	1.529302528930427618192311
-0.090000	0.090000	1.524535796764816986126334
-0.070000	0.090000	1.521535175086917712761192
-0.050000	0.090000	1.519537122507103044100063
-0.030000	0.090000	1.517811541857970736302264
-0.010000	0.090000	1.515946103120815457998560
0.010000	0.090000	1.515946103120815235953955
0.030000	0.090000	1.517811541857970736302264
0.050000	0.090000	1.519537122507103266144668
0.070000	0.090000	1.521535175086917712761192
0.090000	0.090000	1.524535796764816986126334
0.110000	0.090000	1.529302528930427618192311
0.130000	0.090000	1.536311496050175806615812
0.150000	0.090000	1.545495863183661944262326
0.170000	0.090000	1.556168601738588064264945
0.190000	0.090000	1.567181145557236643384158
0.210000	0.090000	1.577246177085461109612652
0.230000	0.090000	1.585252928537256300600689
0.250000	0.090000	1.590433398101807282998266
0.270000	0.090000	1.592359811476672160068802
0.290000	0.090000	1.590852377354251334651281
0.310000	0.090000	1.585879945135884261375736
0.330000	0.090000	1.577497267636272626489813
0.350000	0.090000	1.565826820203431335443156
0.370000	0.090000	1.551071044464547465935311
0.390000	0.090000	1.533538844033738524075261
0.410000	0.090000	1.513668472800065334382680
0.430000	0.090000	1.492031736976797473559486
0.450000	0.090000	1.469308514895716122339309
0.470000	0.090000	1.446228717870873037298907
0.490000	0.090000	1.423490076966962725180110
0.510000	0.090000	1.401665769134510686200201
0.530000	0.090000	1.381113965800691456564664
0.550000	0.090000	1.361914618387323194781402
0.570000	0.090000	1.343860539322392577687992
0.590000	0.090000	1.326523303317794999500734
0.610000	0.090000	1.309401182278099984301889
0.630000	0.090000	1.292095532227256038382279
0.650000	0.090000	1.274421385753902846715846
0.670000	0.090000	1.256412831814529784679735
0.690000	0.090000	1.238262259176293955675874
0.710000	0.090000	1.220246856853790973218565
0.730000	0.090000	1.202670901148767734767375
0.750000	0.090000	1.185831715476280079357707
0.770000	0.090000	1.169989994557697920996020
0.790000	0.090000	1.155338854520292724004094
0.810000	0.090000	1.141993140145260987594611
0.830000	0.090000	1.129976317519789441590206
0.850000	0.090000	1.119213441261480479482771
0.870000	0.090000	1.109674269447729733073515
0.890000	0.090000	1.101645769645689831861546
0.910000	0.090000	1.095635833923720658944490
0.930000	0.090000	1.091369367950277169398987
0.950000	0.090000	1.086537581910589578271242
0.970000	0.090000	1.078988689712447435198328
0.990000	0.090000	1.077367923452314135701613

-0.990000	0.110000	1.057800564221299532974285
-0.970000	0.110000	1.069332822285956829944098
-0.950000	0.110000	1.083512372802293288742703
-0.930000	0.110000	1.090977857758232083540406
-0.910000	0.110000	1.095922512048669306139459
-0.890000	0.110000	1.101920944710910843511442
-0.870000	0.110000	1.109731666560866969462040
-0.850000	0.110000	1.118975021215042442435106
-0.830000	0.110000	1.129406512359823366864475
-0.810000	0.110000	1.141107391627402822820159
-0.790000	0.110000	1.154202233869582538972054
-0.770000	0.110000	1.168695050599332985186152
-0.750000	0.110000	1.184486232353824108898266
-0.730000	0.110000	1.201393604146582250180586
-0.710000	0.110000	1.219147012924645556708469
-0.690000	0.110000	1.237406936851340288896495
-0.670000	0.110000	1.255807157427428544238524
-0.650000	0.110000	1.274011330017963850025353
-0.630000	0.110000	1.291779147990299803083758
-0.610000	0.110000	1.309033864601342633804393
-0.590000	0.110000	1.325923932411863015445874
-0.570000	0.110000	1.342837165189175951951484
-0.550000	0.110000	1.360309163537824606038384
-0.530000	0.110000	1.378841368750477247573372
-0.510000	0.110000	1.398726697095445281604498
-0.490000	0.110000	1.419962104183356554898410
-0.470000	0.110000	1.442249014610238910805151
-0.450000	0.110000	1.465051230075569144162273
-0.430000	0.110000	1.487684792834002678318939
-0.410000	0.110000	1.509418262235461050124741
-0.390000	0.110000	1.529563289791562530339775
-0.370000	0.110000	1.547536993968289031897712
-0.350000	0.110000	1.562891380965444554362875
-0.330000	0.110000	1.575313498916106169644991
-0.310000	0.110000	1.584605827891548024410895
-0.290000	0.110000	1.590659301164815575546641
-0.270000	0.110000	1.593432729078768428365720
-0.250000	0.110000	1.592954712757851387650021
-0.230000	0.110000	1.589355877913559478287198
-0.210000	0.110000	1.582940068490894969244209
-0.190000	0.110000	1.574264490108356007169732
-0.170000	0.110000	1.564177550515445602741238
-0.150000	0.110000	1.553738926831554012508718
-0.130000	0.110000	1.544003945291003931927776
-0.110000	0.110000	1.535752488691502160023106
-0.090000	0.110000	1.529302528930427618192311
-0.070000	0.110000	1.524505384350622216871329
-0.050000	0.110000	1.520916636036783842200748
-0.030000	0.110000	1.518061223655374991636791
-0.010000	0.110000	1.515683238169597490951901
0.010000	0.110000	1.515683238169597490951901
0.030000	0.110000	1.518061223655374991636791
0.050000	0.110000	1.520916636036783842200748
0.070000	0.110000	1.524505384350622438915934
0.090000	0.110000	1.529302528930427618192311
0.110000	0.110000	1.535752488691502160023106
0.130000	0.110000	1.544003945291003931927776
0.150000	0.110000	1.553738926831554012508718
0.170000	0.110000	1.564177550515445602741238
0.190000	0.110000	1.574264490108355785125127
0.210000	0.110000	1.582940068490894525154999
0.230000	0.110000	1.589355877913559256242593
0.250000	0.110000	1.592954712757851609694626
0.270000	0.110000	1.593432729078768428365720
0.290000	0.110000	1.590659301164815575546641
0.310000	0.110000	1.584605827891548024410895
0.330000	0.110000	1.575313498916106169644991
0.350000	0.110000	1.562891380965444554362875
0.370000	0.110000	1.547536993968289031897712
0.390000	0.110000	1.529563289791562308295170
0.410000	0.110000	1.509418262235461050124741
0.430000	0.110000	1.487684792834002678318939
0.450000	0.110000	1.465051230075569144162273
0.470000	0.110000	1.442249014610238910805151
0.490000	0.110000	1.419962104183356554898410
0.510000	0.110000	1.398726697095445281604498
0.530000	0.110000	1.378841368750477247573372
0.550000	0.110000	1.360309163537824606038384
0.570000	0.110000	1.342837165189175507862274
0.590000	0.110000	1.325923932411863015445874
0.610000	0.110000	1.309033864601342855848998
0.630000	0.110000	1.291779147990300025128363
0.650000	0.110000	1.274011330017963850025353
0.670000	0.110000	1.255807157427428544238524
0.690000	0.110000	1.237406936851340066851890
0.710000	0.110000	1.219147012924645556708469
0.730000	0.110000	1.201393604146582472225191
0.750000	0.110000	1.184486232353824108898266
0.770000	0.110000	1.168695050599332985186152
0.790000	0.110000	1.154202233869582761016659
0.810000	0.110000	1.141107391627402822820159
0.830000	0.110000	1.129406512359823366864475
0.850000	0.110000	1.118975021215042442435106
0.870000	0.110000	1.109731666560866969462040
0.890000	0.110000	1.101920944710910621466837
0.910000	0.110000	1.095922512048669528184064
0.930000	0.110000	1.090977857758232083540406
0.950000	0.110000	1.083512372802293288742703
0.970000	0.110000	1.069332822285956607899493
0.990000	0.110000	1.057800564221299310929680

-0.990000	0.130000	1.034724441219404100777979
-0.970000	0.130000	1.057514581907510020641894
-0.950000	0.130000	1.079618295944822836673893
-0.930000	0.130000	1.090364525836032827399436
-0.910000	0.130000	1.096188471494009775142331
-0.890000	0.130000	1.102211197209399529128859
-0.870000	0.130000	1.109814966159502036546769
-0.850000	0.130000	1.118779764656000486056087
-0.830000	0.130000	1.128891829779595790128610
-0.810000	0.130000	1.140273555016349416035837
-0.790000	0.130000	1.153099771366851156173539
-0.770000	0.130000	1.167399947131476878325884
-0.750000	0.130000	1.183079126532183389386432
-0.730000	0.130000	1.199957710529886201200611
-0.710000	0.130000	1.217760848432058118362420
-0.690000	0.130000	1.236125595289049083902455
-0.670000	0.130000	1.254650861707110376386254
-0.650000	0.130000	1.272966683318925040779845
-0.630000	0.130000	1.290797937871108969076772
-0.610000	0.130000	1.308020141474588671215429
-0.590000	0.130000	1.324724230998686191895786
-0.570000	0.130000	1.341257608098123998985329
-0.550000	0.130000	1.358162414628020897566785
-0.530000	0.130000	1.375999306648737041669506
-0.510000	0.130000	1.395150837014822009507498
-0.490000	0.130000	1.415705328720202160752706
-0.470000	0.130000	1.437439074021128027069949
-0.450000	0.130000	1.459864696402090489257830
-0.430000	0.130000	1.482321788525894135091221
-0.410000	0.130000	1.504086487624743284641227
-0.390000	0.130000	1.524468459625049954198062
-0.370000	0.130000	1.542876275210674386073606
-0.350000	0.130000	1.558851024611535018848940
-0.330000	0.130000	1.572071828239038460139909
-0.310000	0.130000	1.582340490477550876136092
-0.290000	0.130000	1.589555072782746547588317
-0.270000	0.130000	1.593683801432508317930115
-0.250000	0.130000	1.594752452156170230423982
-0.230000	0.130000	1.592857225716326485809304
-0.210000	0.130000	1.588206761277303868951094
-0.190000	0.130000	1.581186719174831445400287
-0.170000	0.130000	1.572410509353113328145923
-0.150000	0.130000	1.562701371918649995151895
-0.130000	0.130000	1.552967777540632976496227
-0.110000	0.130000	1.544003945291003931927776
-0.090000	0.130000	1.536311496050175806615812
-0.070000	0.130000	1.530038566323756787923571
-0.050000	0.130000	1.525067246232689299745289
-0.030000	0.130000	1.521204210441538862141897
-0.010000	0.130000	1.518375868565572162083299
0.010000	0.130000	1.518375868565572162083299
0.030000	0.130000	1.521204210441538862141897
0.050000	0.130000	1.525067246232689299745289
0.070000	0.130000	1.530038566323756787923571
0.090000	0.130000	1.536311496050175806615812
0.110000	0.130000	1.544003945291003931927776
0.130000	0.130000	1.552967777540632976496227
0.150000	0.130000	1.562701371918649995151895
0.170000	0.130000	1.572410509353113328145923
0.190000	0.130000	1.581186719174831223355682
0.210000	0.130000	1.588206761277303646906489
0.230000	0.130000	1.592857225716326263764699
0.250000	0.130000	1.594752452156170452468587
0.270000	0.130000	1.593683801432508762019324
0.290000	0.130000	1.589555072782746991677527
0.310000	0.130000	1.582340490477551098180697
0.330000	0.130000	1.572071828239038460139909
0.350000	0.130000	1.558851024611535018848940
0.370000	0.130000	1.542876275210674386073606
0.390000	0.130000	1.524468459625049732153457
0.410000	0.130000	1.504086487624743062596622
0.430000	0.130000	1.482321788525893913046616
0.450000	0.130000	1.459864696402090267213225
0.470000	0.130000	1.437439074021128027069949
0.490000	0.130000	1.415705328720202382797311
0.510000	0.130000	1.395150837014822009507498
0.530000	0.130000	1.375999306648736819624901
0.550000	0.130000	1.358162414628020675522180
0.570000	0.130000	1.341257608098123776940724
0.590000	0.130000	1.324724230998685969851181
0.610000	0.130000	1.308020141474588449170824
0.630000	0.130000	1.290797937871108969076772
0.650000	0.130000	1.272966683318924818735240
0.670000	0.130000	1.254650861707110376386254
0.690000	0.130000	1.236125595289048861857850
0.710000	0.130000	1.217760848432058340407025
0.730000	0.130000	1.199957710529886201200611
0.750000	0.130000	1.183079126532183611431037
0.770000	0.130000	1.167399947131477100370489
0.790000	0.130000	1.153099771366851378218144
0.810000	0.130000	1.140273555016349638080442
0.830000	0.130000	1.128891829779596012173215
0.850000	0.130000	1.118779764656000486056087
0.870000	0.130000	1.109814966159502036546769
0.890000	0.130000	1.102211197209399307084254
0.910000	0.130000	1.096188471494009775142331
0.930000	0.130000	1.090364525836032827399436
0.950000	0.130000	1.079618295944822614629288
0.970000	0.130000	1.057514581907510020641894
0.990000	0.130000	1.034724441219404100777979

-0.990000	0.150000	1.008623641519299729552017
-0.970000	0.150000	1.043351652704052945352942
-0.950000	0.150000	1.074628946698583442653785
-0.930000	0.150000	1.089426953780584517161856
-0.910000	0.150000	1.096394272710723649666420
-0.890000	0.150000	1.102491858808663627300461
-0.870000	0.150000	1.109907478475699704745239
-0.850000	0.150000	1.118628995524850733289668
-0.830000	0.150000	1.128454290025924455775908
-0.810000	0.150000	1.139525965472716784177010
-0.790000	0.150000	1.152071962864162468775930
-0.770000	0.150000	1.166158462016584129727903
-0.750000	0.150000	1.181691211701868082784017
-0.730000	0.150000	1.198475332602362719569555
-0.710000	0.150000	1.216220475002092626937156
-0.690000	0.150000	1.234552124816220786129861
-0.670000	0.150000	1.253065894647101830017277
-0.650000	0.150000	1.271391882651440541351917
-0.630000	0.150000	1.289237601109707531676918
-0.610000	0.150000	1.306424366738971443169248
-0.590000	0.150000	1.322959501145540617272900
-0.570000	0.150000	1.339117739502106108062662
-0.550000	0.150000	1.355426061202245069381433
-0.530000	0.150000	1.372501766424762958962447
-0.510000	0.150000	1.390827772776400461651747
-0.490000	0.150000	1.410595406565194220860349
-0.470000	0.150000	1.431662311385539121388888
-0.450000	0.150000	1.453596286500828504983929
-0.430000	0.150000	1.475772249735030516859524
-0.410000	0.150000	1.497487118626217528216671
-0.390000	0.150000	1.518056909572999213509092
-0.370000	0.150000	1.536883919430135803096960
-0.350000	0.150000	1.553495536685027600398712
-0.330000	0.150000	1.567556362725830876314603
-0.310000	0.150000	1.578858124304934440473858
-0.290000	0.150000	1.587295191424608731267654
-0.270000	0.150000	1.592836134566713690574602
-0.250000	0.150000	1.595502674950411758914015
-0.230000	0.150000	1.595368104059163849584024
-0.210000	0.150000	1.592579719119557868367565
-0.190000	0.150000	1.587403130380865334814189
-0.170000	0.150000	1.580269332071561949604188
-0.150000	0.150000	1.571789987276025923890188
-0.130000	0.150000	1.562701371918650217196500
-0.110000	0.150000	1.553738926831554012508718
-0.090000	0.150000	1.545495863183662166306931
-0.070000	0.150000	1.538341051296697070682740
-0.050000	0.150000	1.532441376229943585940418
-0.030000	0.150000	1.527872754164679491850620
-0.010000	0.150000	1.524747101516842118229533
0.010000	0.150000	1.524747101516842118229533
0.030000	0.150000	1.527872754164679491850620
0.050000	0.150000	1.532441376229943585940418
0.070000	0.150000	1.538341051296697070682740
0.090000	0.150000	1.545495863183662166306931
0.110000	0.150000	1.553738926831554234553323
0.130000	0.150000	1.562701371918650217196500
0.150000	0.150000	1.571789987276025923890188
0.170000	0.150000	1.580269332071561727559583
0.190000	0.150000	1.587403130380864890724979
0.210000	0.150000	1.592579719119557646322960
0.230000	0.150000	1.595368104059163849584024
0.250000	0.150000	1.595502674950411536869410
0.270000	0.150000	1.592836134566713912619207
0.290000	0.150000	1.587295191424608953312259
0.310000	0.150000	1.578858124304934440473858
0.330000	0.150000	1.567556362725831098359208
0.350000	0.150000	1.553495536685027378354107
0.370000	0.150000	1.536883919430135803096960
0.390000	0.150000	1.518056909572999435553697
0.410000	0.150000	1.497487118626217306172066
0.430000	0.150000	1.475772249735030072770314
0.450000	0.150000	1.453596286500828282939324
0.470000	0.150000	1.431662311385538899344283
0.490000	0.150000	1.410595406565194220860349
0.510000	0.150000	1.390827772776400461651747
0.530000	0.150000	1.372501766424762958962447
0.550000	0.150000	1.355426061202245069381433
0.570000	0.150000	1.339117739502106108062662
0.590000	0.150000	1.322959501145540839317505
0.610000	0.150000	1.306424366738971221124643
0.630000	0.150000	1.289237601109707309632313
0.650000	0.150000	1.271391882651440319307312
0.670000	0.150000	1.253065894647101830017277
0.690000	0.150000	1.234552124816220342040651
0.710000	0.150000	1.216220475002092404892551
0.730000	0.150000	1.198475332602362497524950
0.750000	0.150000	1.181691211701868304828622
0.770000	0.150000	1.166158462016584351772508
0.790000	0.150000	1.152071962864162690820535
0.810000	0.150000	1.139525965472717006221615
0.830000	0.150000	1.128454290025924677820512
0.850000	0.150000	1.118628995524850955334273
0.870000	0.150000	1.109907478475699482700634
0.890000	0.150000	1.102491858808663405255857
0.910000	0.150000	1.096394272710723649666420
0.930000	0.150000	1.089426953780584739206461
0.950000	0.150000	1.074628946698583442653785
0.970000	0.150000	1.043351652704052723308337
0.990000	0.150000	1.008623641519299729552017

-0.990000	0.170000	0.980221653350994870379509
-0.970000	0.170000	1.026604646022985845021935
-0.950000	0.170000	1.068197733890718925664487
-0.930000	0.170000	1.088010468868748636950272
-0.910000	0.170000	1.096492015566302491436090
-0.890000	0.170000	1.102736570445440156262862
-0.870000	0.170000	1.109980484908134279464775
-0.850000	0.170000	1.118505603626573252640242
-0.830000	0.170000	1.128104364583444096936660
-0.810000	0.170000	1.138897821710648017301537
-0.790000	0.170000	1.151152744110895742579714
-0.770000	0.170000	1.164987741999979009577260
-0.750000	0.170000	1.180326423486434572751591
-0.730000	0.170000	1.196959487956249290618871
-0.710000	0.170000	1.214574347458023284573869
-0.690000	0.170000	1.232787224969810191410602
-0.670000	0.170000	1.251206287246763970699703
-0.650000	0.170000	1.269481104523031200770333
-0.630000	0.170000	1.287312495134381062911189
-0.610000	0.170000	1.304464370721988952794845
-0.590000	0.170000	1.320843703152036363590582
-0.570000	0.170000	1.336626959873094655506520
-0.550000	0.170000	1.352301972048356670796920
-0.530000	0.170000	1.368531642836831707654710
-0.510000	0.170000	1.385904685382605139309931
-0.490000	0.170000	1.404730033024483182302333
-0.470000	0.170000	1.424962466059129129192229
-0.450000	0.170000	1.446241810538975158806352
-0.430000	0.170000	1.467995574725825758122255
-0.410000	0.170000	1.489554067551921434642281
-0.390000	0.170000	1.510244681429936397520919
-0.370000	0.170000	1.529461895130771909023792
-0.350000	0.170000	1.546713098273820419237268
-0.330000	0.170000	1.561638631052018721945274
-0.310000	0.170000	1.574007973420439299161444
-0.290000	0.170000	1.583698849181064405300390
-0.270000	0.170000	1.590669476572754259535714
-0.250000	0.170000	1.594934636600218391677686
-0.230000	0.170000	1.596554584764193318591197
-0.210000	0.170000	1.595643589955580088357578
-0.190000	0.170000	1.592396259692541393704346
-0.170000	0.170000	1.587122137750156980473548
-0.150000	0.170000	1.580269332071561727559583
-0.130000	0.170000	1.572410509353113550190528
-0.110000	0.170000	1.564177550515445602741238
-0.090000	0.170000	1.556168601738588508354155
-0.070000	0.170000	1.548874289941183146623871
-0.050000	0.170000	1.542662576883532032923085
-0.030000	0.170000	1.537822560366405744147755
-0.010000	0.170000	1.534622409445312918307991
0.010000	0.170000	1.534622409445312918307991
0.030000	0.170000	1.537822560366405744147755
0.050000	0.170000	1.542662576883532032923085
0.070000	0.170000	1.548874289941183146623871
0.090000	0.170000	1.556168601738588286309550
0.110000	0.170000	1.564177550515445824785843
0.130000	0.170000	1.572410509353113550190528
0.150000	0.170000	1.580269332071561949604188
0.170000	0.170000	1.587122137750156758428943
0.190000	0.170000	1.592396259692541171659741
0.210000	0.170000	1.595643589955579866312974
0.230000	0.170000	1.596554584764193318591197
0.250000	0.170000	1.594934636600218169633081
0.270000	0.170000	1.590669476572754481580318
0.290000	0.170000	1.583698849181064627344995
0.310000	0.170000	1.574007973420439299161444
0.330000	0.170000	1.561638631052018721945274
0.350000	0.170000	1.546713098273820197192663
0.370000	0.170000	1.529461895130771686979188
0.390000	0.170000	1.510244681429936397520919
0.410000	0.170000	1.489554067551921212597676
0.430000	0.170000	1.467995574725825536077650
0.450000	0.170000	1.446241810538974936761747
0.470000	0.170000	1.424962466059129129192229
0.490000	0.170000	1.404730033024482960257728
0.510000	0.170000	1.385904685382605139309931
0.530000	0.170000	1.368531642836831707654710
0.550000	0.170000	1.352301972048356670796920
0.570000	0.170000	1.336626959873094655506520
0.590000	0.170000	1.320843703152036363590582
0.610000	0.170000	1.304464370721988952794845
0.630000	0.170000	1.287312495134381062911189
0.650000	0.170000	1.269481104523031200770333
0.670000	0.170000	1.251206287246763748655098
0.690000	0.170000	1.232787224969809969365997
0.710000	0.170000	1.214574347458023062529264
0.730000	0.170000	1.196959487956249290618871
0.750000	0.170000	1.180326423486434794796196
0.770000	0.170000	1.164987741999979009577260
0.790000	0.170000	1.151152744110895742579714
0.810000	0.170000	1.138897821710648017301537
0.830000	0.170000	1.128104364583444318981265
0.850000	0.170000	1.118505603626573474684847
0.870000	0.170000	1.109980484908134279464775
0.890000	0.170000	1.102736570445440156262862
0.910000	0.170000	1.096492015566302491436090
0.930000	0.170000	1.088010468868748858994877
0.950000	0.170000	1.068197733890718925664487
0.970000	0.170000	1.026604646022986067066540
0.990000	0.170000	0.980221653350994981401811

-0.990000	0.190000	0.950531406193031447315889
-0.970000	0.190000	1.007034035498441282285853
-0.950000	0.190000	1.059821697178108257375584
-0.930000	0.190000	1.085880286333801292286694
-0.910000	0.190000	1.096423843967046840575108
-0.890000	0.190000	1.102929129676677666438422
-0.870000	0.190000	1.110000057027376030305277
-0.850000	0.190000	1.118363112854375174265442
-0.830000	0.190000	1.127816083036374372738919
-0.810000	0.190000	1.138405755256973517219876
-0.790000	0.190000	1.150391499253628158072615
-0.770000	0.190000	1.163936201832361350128053
-0.750000	0.190000	1.179001721781757883178443
-0.730000	0.190000	1.195390647710975251527543
-0.710000	0.190000	1.212788472334159761700789
-0.690000	0.190000	1.230814845518183764383480
-0.670000	0.190000	1.249096439882777298535643
-0.650000	0.190000	1.267302277133667276487472
-0.630000	0.190000	1.285123301330932887864833
-0.610000	0.190000	1.302263820178741315913840
-0.590000	0.190000	1.318526312898420371766406
-0.570000	0.190000	1.333972200794593554462608
-0.550000	0.190000	1.349017740849697055693923
-0.530000	0.190000	1.364339577578422169068517
-0.510000	0.190000	1.380623207243172778646567
-0.490000	0.190000	1.398313999957211173352789
-0.470000	0.190000	1.417497482674112019296331
-0.450000	0.190000	1.437918574977718133567350
-0.430000	0.190000	1.459079764397582579249502
-0.410000	0.190000	1.480353370307433413799458
-0.390000	0.190000	1.501076931458608321179327
-0.370000	0.190000	1.520630929457578828234432
-0.350000	0.190000	1.538494190487321500171447
-0.330000	0.190000	1.554272749069270709298962
-0.310000	0.190000	1.567702781859747984682940
-0.290000	0.190000	1.578634387966700192151848
-0.270000	0.190000	1.587006587221144959798380
-0.250000	0.190000	1.592823493166741100068862
-0.230000	0.190000	1.596138802943991796823298
-0.210000	0.190000	1.597053112469660085537271
-0.190000	0.190000	1.595725701413634123326801
-0.170000	0.190000	1.592396259692541171659741
-0.150000	0.190000	1.587403130380864890724979
-0.130000	0.190000	1.581186719174831223355682
-0.110000	0.190000	1.574264490108355785125127
-0.090000	0.190000	1.567181145557236643384158
-0.070000	0.190000	1.560457670794424434035363
-0.050000	0.190000	1.554563620949409807892039
-0.030000	0.190000	1.549916246974341271780418
-0.010000	0.190000	1.546882404952533818232041
0.010000	0.190000	1.546882404952533818232041
0.030000	0.190000	1.549916246974341271780418
0.050000	0.190000	1.554563620949410029936644
0.070000	0.190000	1.560457670794424656079968
0.090000	0.190000	1.567181145557236643384158
0.110000	0.190000	1.574264490108356229214337
0.130000	0.190000	1.581186719174831445400287
0.150000	0.190000	1.587403130380865112769584
0.170000	0.190000	1.592396259692541171659741
0.190000	0.190000	1.595725701413633901282196
0.210000	0.190000	1.597053112469660307581876
0.230000	0.190000	1.596138802943991574778693
0.250000	0.190000	1.592823493166740878024257
0.270000	0.190000	1.587006587221144959798380
0.290000	0.190000	1.578634387966699970107243
0.310000	0.190000	1.567702781859747762638335
0.330000	0.190000	1.554272749069270709298962
0.350000	0.190000	1.538494190487321278126842
0.370000	0.190000	1.520630929457578606189827
0.390000	0.190000	1.501076931458608099134722
0.410000	0.190000	1.480353370307433413799458
0.430000	0.190000	1.459079764397582357204897
0.450000	0.190000	1.437918574977717911522745
0.470000	0.190000	1.417497482674112019296331
0.490000	0.190000	1.398313999957211173352789
0.510000	0.190000	1.380623207243172778646567
0.530000	0.190000	1.364339577578422169068517
0.550000	0.190000	1.349017740849696833649318
0.570000	0.190000	1.333972200794593554462608
0.590000	0.190000	1.318526312898420371766406
0.610000	0.190000	1.302263820178741315913840
0.630000	0.190000	1.285123301330933109909438
0.650000	0.190000	1.267302277133667276487472
0.670000	0.190000	1.249096439882777298535643
0.690000	0.190000	1.230814845518183542338875
0.710000	0.190000	1.212788472334159539656184
0.730000	0.190000	1.195390647710974807438333
0.750000	0.190000	1.179001721781757883178443
0.770000	0.190000	1.163936201832361572172658
0.790000	0.190000	1.150391499253628158072615
0.810000	0.190000	1.138405755256973739264481
0.830000	0.190000	1.127816083036374372738919
0.850000	0.190000	1.118363112854375174265442
0.870000	0.190000	1.110000057027375808260672
0.890000	0.190000	1.102929129676677666438422
0.910000	0.190000	1.096423843967047062619713
0.930000	0.190000	1.085880286333801514331299
0.950000	0.190000	1.059821697178108257375584
0.970000	0.190000	1.007034035498441504330458
0.990000	0.190000	0.950531406193031558338191

-0.990000	0.210000	0.920853813975016644022276
-0.970000	0.210000	0.984507766269964168515116
-0.950000	0.210000	1.048807806046575974434631
-0.930000	0.210000	1.082672321028225637107312
-0.910000	0.210000	1.096107865024130489928211
-0.890000	0.210000	1.103077589119753065816099
-0.870000	0.210000	1.109950894496145812340160
-0.850000	0.210000	1.118133983448845292230089
-0.830000	0.210000	1.127499308703864500103009
-0.810000	0.210000	1.137988324269444850855848
-0.790000	0.210000	1.149790303236483568483095
-0.770000	0.210000	1.163066949757026957712469
-0.750000	0.210000	1.177808446783586093786766
-0.730000	0.210000	1.193850214624864847223762
-0.710000	0.210000	1.210912662006201623299262
-0.690000	0.210000	1.228652467331470266032056
-0.670000	0.210000	1.246731372903339352120611
-0.650000	0.210000	1.264837308502371859830760
-0.630000	0.210000	1.282644410629389941647105
-0.610000	0.210000	1.299795053063559358008661
-0.590000	0.210000	1.315987898543080625302082
-0.570000	0.210000	1.331158397919770752793056
-0.550000	0.210000	1.345620004529016089378501
-0.530000	0.210000	1.360023767939546379679427
-0.510000	0.210000	1.375128870778330236746001
-0.490000	0.210000	1.391525933258460634434073
-0.470000	0.210000	1.409465438761607014583888
-0.450000	0.210000	1.428834364106534193794573
-0.430000	0.210000	1.449231878514996019191585
-0.410000	0.210000	1.470077448303763745229844
-0.390000	0.210000	1.490715755671186082409463
-0.370000	0.210000	1.510508428683936088532391
-0.350000	0.210000	1.528901269693158981866077
-0.330000	0.210000	1.545461530857279219830502
-0.310000	0.210000	1.559886694327573763985129
-0.290000	0.210000	1.571992906623229213636250
-0.270000	0.210000	1.581693741862716384716236
-0.250000	0.210000	1.588978291031002409994244
-0.230000	0.210000	1.593894053948246680718626
-0.210000	0.210000	1.596537329168998153861025
-0.190000	0.210000	1.597053112469660085537271
-0.170000	0.210000	1.595643589955579866312974
-0.150000	0.210000	1.592579719119557646322960
-0.130000	0.210000	1.588206761277303646906489
-0.110000	0.210000	1.582940068490894747199604
-0.090000	0.210000	1.577246177085461109612652
-0.070000	0.210000	1.571614716524834864941340
-0.050000	0.210000	1.566531939888991420417597
-0.030000	0.210000	1.562456711903702943899930
-0.010000	0.210000	1.559787145918747786055292
0.010000	0.210000	1.559787145918747564010687
0.030000	0.210000	1.562456711903702943899930
0.050000	0.210000	1.566531939888991642462202
0.070000	0.210000	1.571614716524834864941340
0.090000	0.210000	1.577246177085461331657257
0.110000	0.210000	1.582940068490894747199604
0.130000	0.210000	1.588206761277303868951094
0.150000	0.210000	1.592579719119557868367565
0.170000	0.210000	1.595643589955579866312974
0.190000	0.210000	1.597053112469660085537271
0.210000	0.210000	1.596537329168997931816421
0.230000	0.210000	1.593894053948246458674021
0.250000	0.210000	1.588978291031001965905034
0.270000	0.210000	1.581693741862716162671632
0.290000	0.210000	1.571992906623229213636250
0.310000	0.210000	1.559886694327573541940524
0.330000	0.210000	1.545461530857279219830502
0.350000	0.210000	1.528901269693158981866077
0.370000	0.210000	1.510508428683936088532391
0.390000	0.210000	1.490715755671185860364858
0.410000	0.210000	1.470077448303763745229844
0.430000	0.210000	1.449231878514996019191585
0.450000	0.210000	1.428834364106534193794573
0.470000	0.210000	1.409465438761606792539283
0.490000	0.210000	1.391525933258460412389468
0.510000	0.210000	1.375128870778329792656791
0.530000	0.210000	1.360023767939546379679427
0.550000	0.210000	1.345620004529016089378501
0.570000	0.210000	1.331158397919770530748451
0.590000	0.210000	1.315987898543080403257477
0.610000	0.210000	1.299795053063559358008661
0.630000	0.210000	1.282644410629390163691710
0.650000	0.210000	1.264837308502371859830760
0.670000	0.210000	1.246731372903339130076006
0.690000	0.210000	1.228652467331469821942846
0.710000	0.210000	1.210912662006201179210052
0.730000	0.210000	1.193850214624864625179157
0.750000	0.210000	1.177808446783585871742162
0.770000	0.210000	1.163066949757027179757074
0.790000	0.210000	1.149790303236483568483095
0.810000	0.210000	1.137988324269445072900453
0.830000	0.210000	1.127499308703864500103009
0.850000	0.210000	1.118133983448845292230089
0.870000	0.210000	1.109950894496145812340160
0.890000	0.210000	1.103077589119753065816099
0.910000	0.210000	1.096107865024130489928211
0.930000	0.210000	1.082672321028225415062707
0.950000	0.210000	1.048807806046575752390027
0.970000	0.210000	0.984507766269964279537419
0.990000	0.210000	0.920853813975016755044578

-0.990000	0.230000	0.892709544336869220693131
-0.970000	0.230000	0.959160391277907975471351
-0.950000	0.230000	1.034275767003431267809788
-0.930000	0.230000	1.077809435894485634577222
-0.910000	0.230000	1.095389441640894689911079
-0.890000	0.230000	1.103212186005902539776002
-0.870000	0.230000	1.109874474391151277785639
-0.850000	0.230000	1.117787118728275297385721
-0.830000	0.230000	1.127039519817835344639434
-0.810000	0.230000	1.137489169481685546969629
-0.790000	0.230000	1.149215471368540075758347
-0.770000	0.230000	1.162322829433128701381861
-0.750000	0.230000	1.176786343879716589810869
-0.730000	0.230000	1.192459772667528117295888
-0.710000	0.230000	1.209114741074316823343793
-0.690000	0.230000	1.226476648146879844247792
-0.670000	0.230000	1.244268702860871878002058
-0.650000	0.230000	1.262211219173103637913869
-0.630000	0.230000	1.279967968588777704752601
-0.610000	0.230000	1.297126610199245799748269
-0.590000	0.230000	1.313288310533275549119026
-0.570000	0.230000	1.328255167203201692061043
-0.550000	0.230000	1.342207527889482499006135
-0.530000	0.230000	1.355728246909306156098296
-0.510000	0.230000	1.369620668742806746109864
-0.490000	0.230000	1.384620970893665869994038
-0.470000	0.230000	1.401167807235404794141687
-0.450000	0.230000	1.419315752703088406860843
-0.430000	0.230000	1.438775000933953052140168
-0.410000	0.230000	1.459016612816550928499737
-0.390000	0.230000	1.479394544724719873229901
-0.370000	0.230000	1.499255668310908395923775
-0.350000	0.230000	1.518018473482541041974514
-0.330000	0.230000	1.535215818316668867637986
-0.310000	0.230000	1.550507334468042008879252
-0.290000	0.230000	1.563672124992292911116465
-0.270000	0.230000	1.574592487177358668404281
-0.250000	0.230000	1.583235995935996065497875
-0.230000	0.230000	1.589639191648863469907837
-0.210000	0.230000	1.593894053948246680718626
-0.190000	0.230000	1.596138802943991574778693
-0.170000	0.230000	1.596554584764193096546592
-0.150000	0.230000	1.595368104059163627539419
-0.130000	0.230000	1.592857225716326263764699
-0.110000	0.230000	1.589355877913559478287198
-0.090000	0.230000	1.585252928537256300600689
-0.070000	0.230000	1.580979412225330893448927
-0.050000	0.230000	1.576985884253675251898130
-0.030000	0.230000	1.573708501719356389614290
-0.010000	0.230000	1.571520064384489545616930
0.010000	0.230000	1.571520064384489323572325
0.030000	0.230000	1.573708501719356389614290
0.050000	0.230000	1.576985884253675473942735
0.070000	0.230000	1.580979412225331115493532
0.090000	0.230000	1.585252928537256522645293
0.110000	0.230000	1.589355877913559256242593
0.130000	0.230000	1.592857225716326263764699
0.150000	0.230000	1.595368104059163627539419
0.170000	0.230000	1.596554584764193096546592
0.190000	0.230000	1.596138802943991574778693
0.210000	0.230000	1.593894053948246458674021
0.230000	0.230000	1.589639191648863247863233
0.250000	0.230000	1.583235995935996065497875
0.270000	0.230000	1.574592487177358668404281
0.290000	0.230000	1.563672124992293133161070
0.310000	0.230000	1.550507334468042230923857
0.330000	0.230000	1.535215818316668867637986
0.350000	0.230000	1.518018473482541041974514
0.370000	0.230000	1.499255668310908173879170
0.390000	0.230000	1.479394544724719651185296
0.410000	0.230000	1.459016612816550706455132
0.430000	0.230000	1.438775000933953052140168
0.450000	0.230000	1.419315752703088406860843
0.470000	0.230000	1.401167807235404794141687
0.490000	0.230000	1.384620970893665647949433
0.510000	0.230000	1.369620668742806746109864
0.530000	0.230000	1.355728246909305934053691
0.550000	0.230000	1.342207527889482499006135
0.570000	0.230000	1.328255167203201914105648
0.590000	0.230000	1.313288310533275327074421
0.610000	0.230000	1.297126610199245799748269
0.630000	0.230000	1.279967968588777482707997
0.650000	0.230000	1.262211219173103637913869
0.670000	0.230000	1.244268702860872100046663
0.690000	0.230000	1.226476648146879844247792
0.710000	0.230000	1.209114741074316823343793
0.730000	0.230000	1.192459772667528117295888
0.750000	0.230000	1.176786343879716589810869
0.770000	0.230000	1.162322829433128923426466
0.790000	0.230000	1.149215471368540297802951
0.810000	0.230000	1.137489169481685546969629
0.830000	0.230000	1.127039519817835566684039
0.850000	0.230000	1.117787118728275297385721
0.870000	0.230000	1.109874474391151055741034
0.890000	0.230000	1.103212186005902539776002
0.910000	0.230000	1.095389441640894689911079
0.930000	0.230000	1.077809435894485412532617
0.950000	0.230000	1.034275767003431267809788
0.970000	0.230000	0.959160391277907975471351
0.990000	0.230000	0.892709544336869220693131

-0.990000	0.250000	0.867585886675614204044393
-0.970000	0.250000	0.931678910044662633715973
-0.950000	0.250000	1.015291509922492840800601
-0.930000	0.250000	1.070417579952049891289789
-0.910000	0.250000	1.093956112442730610467834
-0.890000	0.250000	1.103341051737804390242559
-0.870000	0.250000	1.109877078927088644988430
-0.850000	0.250000	1.117394768715717967566547
-0.830000	0.250000	1.126408366731720400721883
-0.810000	0.250000	1.136766624818807303043400
-0.790000	0.250000	1.148447401197327577548890
-0.770000	0.250000	1.161473182114128199771130
-0.750000	0.250000	1.175764278205083002148967
-0.730000	0.250000	1.191154357894345539037317
-0.710000	0.250000	1.207445606748005051400696
-0.690000	0.250000	1.224432788673687433345094
-0.670000	0.250000	1.241912304114572540569839
-0.650000	0.250000	1.259651691210174950796841
-0.630000	0.250000	1.277321287269802763120197
-0.610000	0.250000	1.294472303915334299162510
-0.590000	0.250000	1.310623326420075951403987
-0.570000	0.250000	1.325445275309036441413468
-0.550000	0.250000	1.338966957021949788497750
-0.530000	0.250000	1.351668853907640466260887
-0.510000	0.250000	1.364366400994535766244553
-0.490000	0.250000	1.377926317713999981862116
-0.470000	0.250000	1.392976842877429843881032
-0.450000	0.250000	1.409748019784425210332302
-0.430000	0.250000	1.428069422479171679540855
-0.410000	0.250000	1.447473864952949496043288
-0.390000	0.250000	1.467339325671246585969243
-0.370000	0.250000	1.487016142757390690931629
-0.350000	0.250000	1.505912131790722474633526
-0.330000	0.250000	1.523536504338789399071175
-0.310000	0.250000	1.539514244091658712321191
-0.290000	0.250000	1.553583938973877476286134
-0.270000	0.250000	1.565589061489905287061219
-0.250000	0.250000	1.575467050870817953267533
-0.230000	0.250000	1.583235995935996065497875
-0.210000	0.250000	1.588978291031002187949639
-0.190000	0.250000	1.592823493166741100068862
-0.170000	0.250000	1.594934636600218169633081
-0.150000	0.250000	1.595502674950411536869410
-0.130000	0.250000	1.594752452156170008379377
-0.110000	0.250000	1.592954712757851387650021
-0.090000	0.250000	1.590433398101807060953661
-0.070000	0.250000	1.587560154266343337425837
-0.050000	0.250000	1.584730213471726267826512
-0.030000	0.250000	1.582322754604142955869861
-0.010000	0.250000	1.580650114781042114842080
0.010000	0.250000	1.580650114781042114842080
0.030000	0.250000	1.582322754604142955869861
0.050000	0.250000	1.584730213471726489871116
0.070000	0.250000	1.587560154266343337425837
0.090000	0.250000	1.590433398101807282998266
0.110000	0.250000	1.592954712757851387650021
0.130000	0.250000	1.594752452156170230423982
0.150000	0.250000	1.595502674950411536869410
0.170000	0.250000	1.594934636600218169633081
0.190000	0.250000	1.592823493166740878024257
0.210000	0.250000	1.588978291031001965905034
0.230000	0.250000	1.583235995935996065497875
0.250000	0.250000	1.575467050870817953267533
0.270000	0.250000	1.565589061489905065016615
0.290000	0.250000	1.553583938973877476286134
0.310000	0.250000	1.539514244091658712321191
0.330000	0.250000	1.523536504338789399071175
0.350000	0.250000	1.505912131790722252588921
0.370000	0.250000	1.487016142757390690931629
0.390000	0.250000	1.467339325671246585969243
0.410000	0.250000	1.447473864952949496043288
0.430000	0.250000	1.428069422479171679540855
0.450000	0.250000	1.409748019784425210332302
0.470000	0.250000	1.392976842877429843881032
0.490000	0.250000	1.377926317713999759817511
0.510000	0.250000	1.364366400994535766244553
0.530000	0.250000	1.351668853907640466260887
0.550000	0.250000	1.338966957021949788497750
0.570000	0.250000	1.325445275309036441413468
0.590000	0.250000	1.310623326420075951403987
0.610000	0.250000	1.294472303915334077117905
0.630000	0.250000	1.277321287269802763120197
0.650000	0.250000	1.259651691210175172841446
0.670000	0.250000	1.241912304114572762614443
0.690000	0.250000	1.224432788673687433345094
0.710000	0.250000	1.207445606748005273445301
0.730000	0.250000	1.191154357894345761081922
0.750000	0.250000	1.175764278205083224193572
0.770000	0.250000	1.161473182114128199771130
0.790000	0.250000	1.148447401197327577548890
0.810000	0.250000	1.136766624818807080998795
0.830000	0.250000	1.126408366731720400721883
0.850000	0.250000	1.117394768715717745521943
0.870000	0.250000	1.109877078927088644988430
0.890000	0.250000	1.103341051737804168197954
0.910000	0.250000	1.093956112442730610467834
0.930000	0.250000	1.070417579952049891289789
0.950000	0.250000	1.015291509922492618755996
0.970000	0.250000	0.931678910044662633715973
0.990000	0.250000	0.867585886675614315066696

-0.990000	0.270000	0.846612131599263739722971
-0.970000	0.270000	0.903460718692219000303112
-0.950000	0.270000	0.991223806180885791405899
-0.930000	0.270000	1.059265672145863312891834
-0.910000	0.270000	1.091222349882589703895519
-0.890000	0.270000	1.103362009229632567652857
-0.870000	0.270000	1.110072075638548261267147
-0.850000	0.270000	1.117126036161831148518786
-0.830000	0.270000	1.125734636914153874442945
-0.810000	0.270000	1.135844462080354277944139
-0.790000	0.270000	1.147374062034917097108178
-0.770000	0.270000	1.160284107212079529602988
-0.750000	0.270000	1.174441082737115227274671
-0.730000	0.270000	1.189636923952952285432616
-0.710000	0.270000	1.205671040370630775484528
-0.690000	0.270000	1.222379333630541520250290
-0.670000	0.270000	1.239615222115367121347163
-0.650000	0.270000	1.257190197460565705966928
-0.630000	0.270000	1.274790284259119221843548
-0.610000	0.270000	1.291947118143986106275634
-0.590000	0.270000	1.308115345746167168528018
-0.570000	0.270000	1.322849109595809702355496
-0.550000	0.270000	1.336027092983333997011641
-0.530000	0.270000	1.348008664973786796537070
-0.510000	0.270000	1.359586582610940785897924
-0.490000	0.270000	1.371722311426823326385716
-0.470000	0.270000	1.385210383573888481834047
-0.450000	0.270000	1.400450090343459130792780
-0.430000	0.270000	1.417400042158852846441164
-0.410000	0.270000	1.435677395538323963819494
-0.390000	0.270000	1.454714390854839445310631
-0.370000	0.270000	1.473894604466004176757110
-0.350000	0.270000	1.492636867317626236939532
-0.330000	0.270000	1.510437861234914080910130
-0.310000	0.270000	1.526889243032238052677485
-0.290000	0.270000	1.541683552260612488638003
-0.270000	0.270000	1.554617061689987922434852
-0.250000	0.270000	1.565589061489905287061219
-0.230000	0.270000	1.574592487177358668404281
-0.210000	0.270000	1.581693741862716162671632
-0.190000	0.270000	1.587006587221144737753775
-0.170000	0.270000	1.590669476572754259535714
-0.150000	0.270000	1.592836134566713690574602
-0.130000	0.270000	1.593683801432508317930115
-0.110000	0.270000	1.593432729078768206321115
-0.090000	0.270000	1.592359811476671938024197
-0.070000	0.270000	1.590789536866656472824388
-0.050000	0.270000	1.589062784576128262159500
-0.030000	0.270000	1.587491279937623733786722
-0.010000	0.270000	1.586311918330963077750084
0.010000	0.270000	1.586311918330963299794689
0.030000	0.270000	1.587491279937623733786722
0.050000	0.270000	1.589062784576128262159500
0.070000	0.270000	1.590789536866656472824388
0.090000	0.270000	1.592359811476671938024197
0.110000	0.270000	1.593432729078768206321115
0.130000	0.270000	1.593683801432508539974719
0.150000	0.270000	1.592836134566713912619207
0.170000	0.270000	1.590669476572754481580318
0.190000	0.270000	1.587006587221144959798380
0.210000	0.270000	1.581693741862716162671632
0.230000	0.270000	1.574592487177358446359676
0.250000	0.270000	1.565589061489905065016615
0.270000	0.270000	1.554617061689987700390247
0.290000	0.270000	1.541683552260612266593398
0.310000	0.270000	1.526889243032237830632880
0.330000	0.270000	1.510437861234913858865525
0.350000	0.270000	1.492636867317626014894927
0.370000	0.270000	1.473894604466003954712505
0.390000	0.270000	1.454714390854839223266026
0.410000	0.270000	1.435677395538323963819494
0.430000	0.270000	1.417400042158852846441164
0.450000	0.270000	1.400450090343459130792780
0.470000	0.270000	1.385210383573888703878652
0.490000	0.270000	1.371722311426823326385716
0.510000	0.270000	1.359586582610940785897924
0.530000	0.270000	1.348008664973786796537070
0.550000	0.270000	1.336027092983333997011641
0.570000	0.270000	1.322849109595809702355496
0.590000	0.270000	1.308115345746166946483413
0.610000	0.270000	1.291947118143985884231029
0.630000	0.270000	1.274790284259119221843548
0.650000	0.270000	1.257190197460565705966928
0.670000	0.270000	1.239615222115367121347163
0.690000	0.270000	1.222379333630541520250290
0.710000	0.270000	1.205671040370630775484528
0.730000	0.270000	1.189636923952952729521826
0.750000	0.270000	1.174441082737115449319276
0.770000	0.270000	1.160284107212079529602988
0.790000	0.270000	1.147374062034917097108178
0.810000	0.270000	1.135844462080354055899534
0.830000	0.270000	1.125734636914153874442945
0.850000	0.270000	1.117126036161831148518786
0.870000	0.270000	1.110072075638548261267147
0.890000	0.270000	1.103362009229632789697462
0.910000	0.270000	1.091222349882589259806309
0.930000	0.270000	1.059265672145863090847229
0.950000	0.270000	0.991223806180885902428201
0.970000	0.270000	0.903460718692219000303112
0.990000	0.270000	0.846612131599263628700669

-0.990000	0.290000	0.830342587394885311979920
-0.970000	0.290000	0.876503149139891135632752
-0.950000	0.290000	0.962211647248891521755354
-0.930000	0.290000	1.042819611358204001660965
-0.910000	0.290000	1.086205642598957243905033
-0.890000	0.290000	1.102957139605162062423460
-0.870000	0.290000	1.110478607333866829520730
-0.850000	0.290000	1.117147337986715838198393
-0.830000	0.290000	1.125240747953097031341940
-0.810000	0.290000	1.134933810743647075724994
-0.790000	0.290000	1.146126878048805863841153
-0.770000	0.290000	1.158754032686942547769604
-0.750000	0.290000	1.172666952529314965403273
-0.730000	0.290000	1.187636231783649964910410
-0.710000	0.290000	1.203449105021462850473313
-0.690000	0.290000	1.219955803023590190647951
-0.670000	0.290000	1.237038322485562114039226
-0.650000	0.290000	1.254531043816104141086498
-0.630000	0.290000	1.272126847410391503601090
-0.610000	0.290000	1.289340142273350586776814
-0.590000	0.290000	1.305573108840602403191156
-0.570000	0.290000	1.320283080055508539984999
-0.550000	0.290000	1.333218916849600921281649
-0.530000	0.290000	1.344620177393156534861873
-0.510000	0.290000	1.355225451216299781265207
-0.490000	0.290000	1.366036798299089749519908
-0.470000	0.290000	1.377965534857714224870051
-0.450000	0.290000	1.391557768679708706471843
-0.430000	0.290000	1.406911771122410836909467
-0.410000	0.290000	1.423763955019975213645012
-0.390000	0.290000	1.441643472133341319363353
-0.370000	0.290000	1.460002281928294731727647
-0.350000	0.290000	1.478291144498302234211451
-0.330000	0.290000	1.496002418994085703118913
-0.310000	0.290000	1.512693633052344166500802
-0.290000	0.290000	1.528006061779961566315933
-0.270000	0.290000	1.541683552260612488638003
-0.250000	0.290000	1.553583938973877476286134
-0.230000	0.290000	1.563672124992292911116465
-0.210000	0.290000	1.571992906623228769547040
-0.190000	0.290000	1.578634387966699748062638
-0.170000	0.290000	1.583698849181064405300390
-0.150000	0.290000	1.587295191424608731267654
-0.130000	0.290000	1.589555072782746547588317
-0.110000	0.290000	1.590659301164815353502036
-0.090000	0.290000	1.590852377354251334651281
-0.070000	0.290000	1.590427763563758922771285
-0.050000	0.290000	1.589682776321428736565622
-0.030000	0.290000	1.588862936057363395292441
-0.010000	0.290000	1.588127064290864920437230
0.010000	0.290000	1.588127064290865142481834
0.030000	0.290000	1.588862936057363395292441
0.050000	0.290000	1.589682776321428736565622
0.070000	0.290000	1.590427763563758922771285
0.090000	0.290000	1.590852377354251334651281
0.110000	0.290000	1.590659301164815575546641
0.130000	0.290000	1.589555072782746769632922
0.150000	0.290000	1.587295191424608953312259
0.170000	0.290000	1.583698849181064405300390
0.190000	0.290000	1.578634387966699970107243
0.210000	0.290000	1.571992906623228991591645
0.230000	0.290000	1.563672124992292911116465
0.250000	0.290000	1.553583938973877698330739
0.270000	0.290000	1.541683552260612266593398
0.290000	0.290000	1.528006061779961566315933
0.310000	0.290000	1.512693633052344388545407
0.330000	0.290000	1.496002418994085481074308
0.350000	0.290000	1.478291144498302234211451
0.370000	0.290000	1.460002281928294509683042
0.390000	0.290000	1.441643472133341097318748
0.410000	0.290000	1.423763955019975213645012
0.430000	0.290000	1.406911771122410836909467
0.450000	0.290000	1.391557768679708928516447
0.470000	0.290000	1.377965534857714002825446
0.490000	0.290000	1.366036798299089749519908
0.510000	0.290000	1.355225451216299781265207
0.530000	0.290000	1.344620177393156534861873
0.550000	0.290000	1.333218916849600921281649
0.570000	0.290000	1.320283080055508539984999
0.590000	0.290000	1.305573108840602403191156
0.610000	0.290000	1.289340142273350586776814
0.630000	0.290000	1.272126847410391503601090
0.650000	0.290000	1.254531043816104141086498
0.670000	0.290000	1.237038322485562336083831
0.690000	0.290000	1.219955803023590190647951
0.710000	0.290000	1.203449105021462850473313
0.730000	0.290000	1.187636231783649964910410
0.750000	0.290000	1.172666952529315187447878
0.770000	0.290000	1.158754032686942769814209
0.790000	0.290000	1.146126878048805863841153
0.810000	0.290000	1.134933810743647075724994
0.830000	0.290000	1.125240747953097031341940
0.850000	0.290000	1.117147337986715838198393
0.870000	0.290000	1.110478607333866829520730
0.890000	0.290000	1.102957139605162284468065
0.910000	0.290000	1.086205642598957243905033
0.930000	0.290000	1.042819611358203779616360
0.950000	0.290000	0.962211647248891521755354
0.970000	0.290000	0.876503149139891246655054
0.990000	0.290000	0.830342587394885089935315

-0.990000	0.310000	0.818691753774921204822590
-0.970000	0.310000	0.852961916882800652572882
-0.950000	0.310000	0.929716521769798798224826
-0.930000	0.310000	1.019571115953080919780405
-0.910000	0.310000	1.077415294619820995691839
-0.890000	0.310000	1.101491136014273619636583
-0.870000	0.310000	1.110938809630724000143687
-0.850000	0.310000	1.117510509636374216313470
-0.830000	0.310000	1.125093569069276489003073
-0.810000	0.310000	1.134285803796542424493055
-0.790000	0.310000	1.144999292538399604524102
-0.770000	0.310000	1.157151698624011793015143
-0.750000	0.310000	1.170617268329529947479273
-0.730000	0.310000	1.185191709129868931071883
-0.710000	0.310000	1.200675655162379618090540
-0.690000	0.310000	1.216933672929416232477706
-0.670000	0.310000	1.233862458854322996515407
-0.650000	0.310000	1.251300268853497543730668
-0.630000	0.310000	1.268929780323125866559053
-0.610000	0.310000	1.286237927678123282859701
-0.590000	0.310000	1.302575640745946561338542
-0.570000	0.310000	1.317321491703010494234150
-0.550000	0.310000	1.330124285935262440361271
-0.530000	0.310000	1.341120678576778635360256
-0.510000	0.310000	1.350971907152831663623260
-0.490000	0.310000	1.360657848850131967921584
-0.470000	0.310000	1.371136622177576258607701
-0.450000	0.310000	1.383060645288061607516283
-0.430000	0.310000	1.396671585164135587220358
-0.410000	0.310000	1.411861220400269845143271
-0.390000	0.310000	1.428299770707115001755483
-0.370000	0.310000	1.445541412234475409093193
-0.350000	0.310000	1.463087848840899374280866
-0.330000	0.310000	1.480434791454477982952653
-0.310000	0.310000	1.497106747804235693521946
-0.290000	0.310000	1.512693633052344166500802
-0.270000	0.310000	1.526889243032237830632880
-0.250000	0.310000	1.539514244091658490276586
-0.230000	0.310000	1.550507334468041786834647
-0.210000	0.310000	1.559886694327573319895919
-0.190000	0.310000	1.567702781859747762638335
-0.170000	0.310000	1.574007973420439521206049
-0.150000	0.310000	1.578858124304934440473858
-0.130000	0.310000	1.582340490477550654091488
-0.110000	0.310000	1.584605827891548024410895
-0.090000	0.310000	1.585879945135884261375736
-0.070000	0.310000	1.586437356151143118765390
-0.050000	0.310000	1.586540070246839739809275
-0.030000	0.310000	1.586373589370287939814830
-0.010000	0.310000	1.586023695529600097131606
0.010000	0.310000	1.586023695529600097131606
0.030000	0.310000	1.586373589370287717770225
0.050000	0.310000	1.586540070246839517764670
0.070000	0.310000	1.586437356151142674676180
0.090000	0.310000	1.585879945135884261375736
0.110000	0.310000	1.584605827891548246455500
0.130000	0.310000	1.582340490477551098180697
0.150000	0.310000	1.578858124304934440473858
0.170000	0.310000	1.574007973420439299161444
0.190000	0.310000	1.567702781859747762638335
0.210000	0.310000	1.559886694327573541940524
0.230000	0.310000	1.550507334468042008879252
0.250000	0.310000	1.539514244091658712321191
0.270000	0.310000	1.526889243032237830632880
0.290000	0.310000	1.512693633052344166500802
0.310000	0.310000	1.497106747804235693521946
0.330000	0.310000	1.480434791454477982952653
0.350000	0.310000	1.463087848840899374280866
0.370000	0.310000	1.445541412234474965003983
0.390000	0.310000	1.428299770707114779710878
0.410000	0.310000	1.411861220400269623098666
0.430000	0.310000	1.396671585164135587220358
0.450000	0.310000	1.383060645288061607516283
0.470000	0.310000	1.371136622177576258607701
0.490000	0.310000	1.360657848850131967921584
0.510000	0.310000	1.350971907152831663623260
0.530000	0.310000	1.341120678576778635360256
0.550000	0.310000	1.330124285935262662405876
0.570000	0.310000	1.317321491703010272189545
0.590000	0.310000	1.302575640745946561338542
0.610000	0.310000	1.286237927678123282859701
0.630000	0.310000	1.268929780323125644514448
0.650000	0.310000	1.251300268853497543730668
0.670000	0.310000	1.233862458854323218560012
0.690000	0.310000	1.216933672929416010433101
0.710000	0.310000	1.200675655162379618090540
0.730000	0.310000	1.185191709129868931071883
0.750000	0.310000	1.170617268329529947479273
0.770000	0.310000	1.157151698624012015059748
0.790000	0.310000	1.144999292538399826568707
0.810000	0.310000	1.134285803796541980403845
0.830000	0.310000	1.125093569069276489003073
0.850000	0.310000	1.117510509636374216313470
0.870000	0.310000	1.110938809630724000143687
0.890000	0.310000	1.101491136014273619636583
0.910000	0.310000	1.077415294619820995691839
0.930000	0.310000	1.019571115953081141825010
0.950000	0.310000	0.929716521769799242314036
0.970000	0.310000	0.852961916882800874617487
0.990000	0.310000	0.818691753774921204822590

-0.990000	0.330000	0.811035529012828826367354
-0.970000	0.330000	0.834420682715488526426384
-0.950000	0.330000	0.896706254593585661005761
-0.930000	0.330000	0.988920546724874061084165
-0.910000	0.330000	1.062823856262113952908521
-0.890000	0.330000	1.097895164639694831620886
-0.870000	0.330000	1.111075056126108018261789
-0.850000	0.330000	1.118114438659702392087070
-0.830000	0.330000	1.125307034822099927495742
-0.810000	0.330000	1.134017019940102732888931
-0.790000	0.330000	1.144225324337757365711354
-0.770000	0.330000	1.155810269701040393641733
-0.750000	0.330000	1.168668434464837257991121
-0.730000	0.330000	1.182653922764549392354638
-0.710000	0.330000	1.197618563158333593321458
-0.690000	0.330000	1.213464549596359631777887
-0.670000	0.330000	1.230113713666615815611749
-0.650000	0.330000	1.247408204854695723540203
-0.630000	0.330000	1.265012914085443807010734
-0.610000	0.330000	1.282378813942481654564176
-0.590000	0.330000	1.298805233177108275910427
-0.570000	0.330000	1.313608825265289326011953
-0.550000	0.330000	1.326370755349417507318321
-0.530000	0.330000	1.337150163239444244922538
-0.510000	0.330000	1.346517282195961007218443
-0.490000	0.330000	1.355367357303280506641840
-0.470000	0.330000	1.364622616478308847476342
-0.450000	0.330000	1.374982797147242363777764
-0.430000	0.330000	1.386820789572429379887808
-0.410000	0.330000	1.400208608227089701614432
-0.390000	0.330000	1.414994018500783434788559
-0.370000	0.330000	1.430863263981869026864047
-0.350000	0.330000	1.447388259979567770585618
-0.330000	0.330000	1.464079162244024567840484
-0.310000	0.330000	1.480434791454478204997258
-0.290000	0.330000	1.496002418994085481074308
-0.270000	0.330000	1.510437861234913858865525
-0.250000	0.330000	1.523536504338789177026570
-0.230000	0.330000	1.535215818316668645593381
-0.210000	0.330000	1.545461530857278997785897
-0.190000	0.330000	1.554272749069270709298962
-0.170000	0.330000	1.561638631052018721945274
-0.150000	0.330000	1.567556362725830876314603
-0.130000	0.330000	1.572071828239038238095304
-0.110000	0.330000	1.575313498916106169644991
-0.090000	0.330000	1.577497267636272626489813
-0.070000	0.330000	1.578886731776847129893326
-0.050000	0.330000	1.579713883308318189691022
-0.030000	0.330000	1.580107273977847892609816
-0.010000	0.330000	1.580087407852846625999632
0.010000	0.330000	1.580087407852846625999632
0.030000	0.330000	1.580107273977847892609816
0.050000	0.330000	1.579713883308318189691022
0.070000	0.330000	1.578886731776847129893326
0.090000	0.330000	1.577497267636272626489813
0.110000	0.330000	1.575313498916106391689596
0.130000	0.330000	1.572071828239038682184514
0.150000	0.330000	1.567556362725831098359208
0.170000	0.330000	1.561638631052018943989879
0.190000	0.330000	1.554272749069270931343567
0.210000	0.330000	1.545461530857279219830502
0.230000	0.330000	1.535215818316668645593381
0.250000	0.330000	1.523536504338789399071175
0.270000	0.330000	1.510437861234913858865525
0.290000	0.330000	1.496002418994085481074308
0.310000	0.330000	1.480434791454478204997258
0.330000	0.330000	1.464079162244024567840484
0.350000	0.330000	1.447388259979567770585618
0.370000	0.330000	1.430863263981868804819442
0.390000	0.330000	1.414994018500783434788559
0.410000	0.330000	1.400208608227089701614432
0.430000	0.330000	1.386820789572429601932413
0.450000	0.330000	1.374982797147242585822369
0.470000	0.330000	1.364622616478309069520947
0.490000	0.330000	1.355367357303280728686445
0.510000	0.330000	1.346517282195961229263048
0.530000	0.330000	1.337150163239444244922538
0.550000	0.330000	1.326370755349417507318321
0.570000	0.330000	1.313608825265289103967348
0.590000	0.330000	1.298805233177108275910427
0.610000	0.330000	1.282378813942481654564176
0.630000	0.330000	1.265012914085444029055338
0.650000	0.330000	1.247408204854695945584808
0.670000	0.330000	1.230113713666616037656354
0.690000	0.330000	1.213464549596359631777887
0.710000	0.330000	1.197618563158333815366063
0.730000	0.330000	1.182653922764549614399243
0.750000	0.330000	1.168668434464837257991121
0.770000	0.330000	1.155810269701040615686338
0.790000	0.330000	1.144225324337757365711354
0.810000	0.330000	1.134017019940103176978141
0.830000	0.330000	1.125307034822099705451137
0.850000	0.330000	1.118114438659702392087070
0.870000	0.330000	1.111075056126108018261789
0.890000	0.330000	1.097895164639695053665491
0.910000	0.330000	1.062823856262114174953126
0.930000	0.330000	0.988920546724874283128770
0.950000	0.330000	0.896706254593585994072669
0.970000	0.330000	0.834420682715488637448686
0.990000	0.330000	0.811035529012828826367354

-0.990000	0.350000	0.806487149945506298642783
-0.970000	0.350000	0.821355008621870386065211
-0.950000	0.350000	0.866895820499078206822219
-0.930000	0.350000	0.952198136761126523452958
-0.910000	0.350000	1.040118903175111020331656
-0.890000	0.350000	1.090488085441184695767447
-0.870000	0.350000	1.110227611137334369217911
-0.850000	0.350000	1.118731278219172731169806
-0.830000	0.350000	1.125767100574659895784180
-0.810000	0.350000	1.134062866047591988660770
-0.790000	0.350000	1.143830744036105073746512
-0.770000	0.350000	1.154887778949502674663563
-0.750000	0.350000	1.167112583413139281773852
-0.730000	0.350000	1.180412304015813429458603
-0.710000	0.350000	1.194710632123960003525553
-0.690000	0.350000	1.209971473336526992525819
-0.670000	0.350000	1.226162517877063429239115
-0.650000	0.350000	1.243145409803407375193274
-0.630000	0.350000	1.260575006519173424379687
-0.610000	0.350000	1.277870318032263474705701
-0.590000	0.350000	1.294287602019441596468141
-0.570000	0.350000	1.309102767503949493743676
-0.550000	0.350000	1.321862937517780389740096
-0.530000	0.350000	1.332579438155797602050257
-0.510000	0.350000	1.341729972265442993872853
-0.490000	0.350000	1.350076206258758793055108
-0.470000	0.350000	1.358423733911094943849207
-0.450000	0.350000	1.367445526307291991940929
-0.430000	0.350000	1.377608015163481081089003
-0.410000	0.350000	1.389164103334762812025360
-0.390000	0.350000	1.402160430856743245087159
-0.370000	0.350000	1.416440611328196874652008
-0.350000	0.350000	1.431669045315147936747735
-0.330000	0.350000	1.447388259979567548541013
-0.310000	0.350000	1.463087848840899374280866
-0.290000	0.350000	1.478291144498302234211451
-0.270000	0.350000	1.492636867317626236939532
-0.250000	0.350000	1.505912131790722474633526
-0.230000	0.350000	1.518018473482541041974514
-0.210000	0.350000	1.528901269693158981866077
-0.190000	0.350000	1.538494190487321500171447
-0.170000	0.350000	1.546713098273820197192663
-0.150000	0.350000	1.553495536685027600398712
-0.130000	0.350000	1.558851024611535018848940
-0.110000	0.350000	1.562891380965444554362875
-0.090000	0.350000	1.565826820203431335443156
-0.070000	0.350000	1.567912971336700822533317
-0.050000	0.350000	1.569353039987038345159931
-0.030000	0.350000	1.570221078577209938842429
-0.010000	0.350000	1.570479934844649871905631
0.010000	0.350000	1.570479934844649649861026
0.030000	0.350000	1.570221078577210160887034
0.050000	0.350000	1.569353039987038345159931
0.070000	0.350000	1.567912971336700822533317
0.090000	0.350000	1.565826820203431335443156
0.110000	0.350000	1.562891380965444776407480
0.130000	0.350000	1.558851024611535240893545
0.150000	0.350000	1.553495536685027600398712
0.170000	0.350000	1.546713098273820419237268
0.190000	0.350000	1.538494190487321722216052
0.210000	0.350000	1.528901269693158981866077
0.230000	0.350000	1.518018473482540819929909
0.250000	0.350000	1.505912131790722252588921
0.270000	0.350000	1.492636867317626014894927
0.290000	0.350000	1.478291144498302234211451
0.310000	0.350000	1.463087848840899374280866
0.330000	0.350000	1.447388259979567548541013
0.350000	0.350000	1.431669045315147936747735
0.370000	0.350000	1.416440611328196874652008
0.390000	0.350000	1.402160430856743245087159
0.410000	0.350000	1.389164103334762812025360
0.430000	0.350000	1.377608015163481081089003
0.450000	0.350000	1.367445526307292213985534
0.470000	0.350000	1.358423733911095165893812
0.490000	0.350000	1.350076206258758793055108
0.510000	0.350000	1.341729972265443437962062
0.530000	0.350000	1.332579438155797824094861
0.550000	0.350000	1.321862937517780611784701
0.570000	0.350000	1.309102767503949715788281
0.590000	0.350000	1.294287602019441596468141
0.610000	0.350000	1.277870318032263474705701
0.630000	0.350000	1.260575006519173424379687
0.650000	0.350000	1.243145409803407597237879
0.670000	0.350000	1.226162517877063429239115
0.690000	0.350000	1.209971473336526992525819
0.710000	0.350000	1.194710632123960003525553
0.730000	0.350000	1.180412304015813651503208
0.750000	0.350000	1.167112583413139281773852
0.770000	0.350000	1.154887778949502674663563
0.790000	0.350000	1.143830744036105073746512
0.810000	0.350000	1.134062866047592210705375
0.830000	0.350000	1.125767100574659673739575
0.850000	0.350000	1.118731278219172509125201
0.870000	0.350000	1.110227611137334147173306
0.890000	0.350000	1.090488085441184695767447
0.910000	0.350000	1.040118903175111020331656
0.930000	0.350000	0.952198136761126634475261
0.950000	0.350000	0.866895820499078317844521
0.970000	0.350000	0.821355008621870386065211
0.990000	0.350000	0.806487149945506409665086

-0.990000	0.370000	0.804178418145830242735883
-0.970000	0.370000	0.813187926612164657669268
-0.950000	0.370000	0.843336563998976940226271
-0.930000	0.370000	0.913226109674791453052478
-0.910000	0.370000	1.007686818748972257253627
-0.890000	0.370000	1.076767711135145688672310
-0.870000	0.370000	1.107280740074964686670000
-0.850000	0.370000	1.119004437898035053677859
-0.830000	0.370000	1.126322686344552792547802
-0.810000	0.370000	1.134272889763744629476605
-0.790000	0.370000	1.143666905047088011571077
-0.770000	0.370000	1.154301143137240748259842
-0.750000	0.370000	1.165984183414371155862455
-0.730000	0.370000	1.178634404222820730723242
-0.710000	0.370000	1.192237269957836964806575
-0.690000	0.370000	1.206826585002100715726669
-0.670000	0.370000	1.222429012334456110977499
-0.650000	0.370000	1.238941267845747429277026
-0.630000	0.370000	1.256022333625067766149641
-0.610000	0.370000	1.273073318051679558848832
-0.590000	0.370000	1.289326237633932725756836
-0.570000	0.370000	1.304043539642358862096216
-0.550000	0.370000	1.316772401474905818119510
-0.530000	0.370000	1.327507578634864016109418
-0.510000	0.370000	1.336646017506441630473546
-0.490000	0.370000	1.344792267669020047193840
-0.470000	0.370000	1.352575956180511740356565
-0.450000	0.370000	1.360568894565017394882034
-0.430000	0.370000	1.369269616181727489134801
-0.410000	0.370000	1.379079502132941170700065
-0.390000	0.370000	1.390239801103988703800951
-0.370000	0.370000	1.402766457132736732660305
-0.350000	0.370000	1.416440611328196652607403
-0.330000	0.370000	1.430863263981868804819442
-0.310000	0.370000	1.445541412234475187048588
-0.290000	0.370000	1.460002281928294731727647
-0.270000	0.370000	1.473894604466004176757110
-0.250000	0.370000	1.487016142757390690931629
-0.230000	0.370000	1.499255668310908173879170
-0.210000	0.370000	1.510508428683935866487786
-0.190000	0.370000	1.520630929457578828234432
-0.170000	0.370000	1.529461895130771909023792
-0.150000	0.370000	1.536883919430135803096960
-0.130000	0.370000	1.542876275210674386073606
-0.110000	0.370000	1.547536993968289031897712
-0.090000	0.370000	1.551071044464547243890706
-0.070000	0.370000	1.553725378881817942300358
-0.050000	0.370000	1.555672769202600891347288
-0.030000	0.370000	1.556934264754537444730431
-0.010000	0.370000	1.557423559704657511915116
0.010000	0.370000	1.557423559704657511915116
0.030000	0.370000	1.556934264754537444730431
0.050000	0.370000	1.555672769202601113391893
0.070000	0.370000	1.553725378881818164344963
0.090000	0.370000	1.551071044464547465935311
0.110000	0.370000	1.547536993968289253942316
0.130000	0.370000	1.542876275210674608118211
0.150000	0.370000	1.536883919430136025141564
0.170000	0.370000	1.529461895130771909023792
0.190000	0.370000	1.520630929457578828234432
0.210000	0.370000	1.510508428683935866487786
0.230000	0.370000	1.499255668310908173879170
0.250000	0.370000	1.487016142757390690931629
0.270000	0.370000	1.473894604466003954712505
0.290000	0.370000	1.460002281928294509683042
0.310000	0.370000	1.445541412234475187048588
0.330000	0.370000	1.430863263981868804819442
0.350000	0.370000	1.416440611328196652607403
0.370000	0.370000	1.402766457132736732660305
0.390000	0.370000	1.390239801103988703800951
0.410000	0.370000	1.379079502132941170700065
0.430000	0.370000	1.369269616181727489134801
0.450000	0.370000	1.360568894565017394882034
0.470000	0.370000	1.352575956180511740356565
0.490000	0.370000	1.344792267669020269238445
0.510000	0.370000	1.336646017506441852518151
0.530000	0.370000	1.327507578634864016109418
0.550000	0.370000	1.316772401474905818119510
0.570000	0.370000	1.304043539642358862096216
0.590000	0.370000	1.289326237633932725756836
0.610000	0.370000	1.273073318051679558848832
0.630000	0.370000	1.256022333625067766149641
0.650000	0.370000	1.238941267845747651321631
0.670000	0.370000	1.222429012334456110977499
0.690000	0.370000	1.206826585002100493682065
0.710000	0.370000	1.192237269957836964806575
0.730000	0.370000	1.178634404222820730723242
0.750000	0.370000	1.165984183414370933817850
0.770000	0.370000	1.154301143137240748259842
0.790000	0.370000	1.143666905047087789526472
0.810000	0.370000	1.134272889763744629476605
0.830000	0.370000	1.126322686344553014592407
0.850000	0.370000	1.119004437898035053677859
0.870000	0.370000	1.107280740074964686670000
0.890000	0.370000	1.076767711135145688672310
0.910000	0.370000	1.007686818748972257253627
0.930000	0.370000	0.913226109674791453052478
0.950000	0.370000	0.843336563998977273293178
0.970000	0.370000	0.813187926612164768691571
0.990000	0.370000	0.804178418145830242735883

-0.990000	0.390000	0.803407986330593404389333
-0.970000	0.390000	0.808766841185453055906862
-0.950000	0.390000	0.827184528216768133468406
-0.930000	0.390000	0.877523442343862036807423
-0.910000	0.390000	0.966743071032955092469763
-0.890000	0.390000	1.053540694631290186578099
-0.870000	0.390000	1.100319921577770143628072
-0.850000	0.390000	1.118314541015395180423297
-0.830000	0.390000	1.126826706800616140213833
-0.810000	0.390000	1.134544979484051419049706
-0.790000	0.390000	1.143564839772918784177591
-0.770000	0.390000	1.153844846728335982177782
-0.750000	0.390000	1.165105453463697759985962
-0.730000	0.390000	1.177220902028897064894863
-0.710000	0.390000	1.190201563213256097384374
-0.690000	0.390000	1.204138647762487801529119
-0.670000	0.390000	1.219115128895681188225808
-0.650000	0.390000	1.235066921546967400047379
-0.630000	0.390000	1.251667013933903227496103
-0.610000	0.390000	1.268314273532231251095936
-0.590000	0.390000	1.284239572794328765326100
-0.570000	0.390000	1.298721270686952866668662
-0.550000	0.390000	1.311338146876053878386870
-0.530000	0.390000	1.322097330678973836626255
-0.510000	0.390000	1.331335949541048835342849
-0.490000	0.390000	1.339505099202783933165506
-0.470000	0.390000	1.347034000624373284438207
-0.450000	0.390000	1.354339368015340827611226
-0.430000	0.390000	1.361882404419666237060937
-0.410000	0.390000	1.370150399602394486464618
-0.390000	0.390000	1.379541982035286107333150
-0.370000	0.390000	1.390239801103988703800951
-0.350000	0.390000	1.402160430856743023042554
-0.330000	0.390000	1.414994018500783434788559
-0.310000	0.390000	1.428299770707115001755483
-0.290000	0.390000	1.441643472133341097318748
-0.270000	0.390000	1.454714390854839445310631
-0.250000	0.390000	1.467339325671246585969243
-0.230000	0.390000	1.479394544724719873229901
-0.210000	0.390000	1.490715755671185860364858
-0.190000	0.390000	1.501076931458608321179327
-0.170000	0.390000	1.510244681429936397520919
-0.150000	0.390000	1.518056909572999213509092
-0.130000	0.390000	1.524468459625049732153457
-0.110000	0.390000	1.529563289791562308295170
-0.090000	0.390000	1.533538844033738524075261
-0.070000	0.390000	1.536630573410902478315165
-0.050000	0.390000	1.538977821164988268876073
-0.030000	0.390000	1.540550450105651503207582
-0.010000	0.390000	1.541222171931472706418731
0.010000	0.390000	1.541222171931472928463336
0.030000	0.390000	1.540550450105651503207582
0.050000	0.390000	1.538977821164988268876073
0.070000	0.390000	1.536630573410902700359770
0.090000	0.390000	1.533538844033738746119866
0.110000	0.390000	1.529563289791562530339775
0.130000	0.390000	1.524468459625049954198062
0.150000	0.390000	1.518056909572999657598302
0.170000	0.390000	1.510244681429936619565524
0.190000	0.390000	1.501076931458608321179327
0.210000	0.390000	1.490715755671186082409463
0.230000	0.390000	1.479394544724719873229901
0.250000	0.390000	1.467339325671246363924638
0.270000	0.390000	1.454714390854839445310631
0.290000	0.390000	1.441643472133341097318748
0.310000	0.390000	1.428299770707115001755483
0.330000	0.390000	1.414994018500783434788559
0.350000	0.390000	1.402160430856743023042554
0.370000	0.390000	1.390239801103988481756346
0.390000	0.390000	1.379541982035286107333150
0.410000	0.390000	1.370150399602394708509223
0.430000	0.390000	1.361882404419666459105542
0.450000	0.390000	1.354339368015341049655831
0.470000	0.390000	1.347034000624373284438207
0.490000	0.390000	1.339505099202783933165506
0.510000	0.390000	1.331335949541048835342849
0.530000	0.390000	1.322097330678973836626255
0.550000	0.390000	1.311338146876053656342265
0.570000	0.390000	1.298721270686953088713267
0.590000	0.390000	1.284239572794328765326100
0.610000	0.390000	1.268314273532231251095936
0.630000	0.390000	1.251667013933903227496103
0.650000	0.390000	1.235066921546967400047379
0.670000	0.390000	1.219115128895681188225808
0.690000	0.390000	1.204138647762487579484514
0.710000	0.390000	1.190201563213256097384374
0.730000	0.390000	1.177220902028897064894863
0.750000	0.390000	1.165105453463697759985962
0.770000	0.390000	1.153844846728335760133177
0.790000	0.390000	1.143564839772918562132986
0.810000	0.390000	1.134544979484051641094311
0.830000	0.390000	1.126826706800616362258438
0.850000	0.390000	1.118314541015395180423297
0.870000	0.390000	1.100319921577770143628072
0.890000	0.390000	1.053540694631289964533494
0.910000	0.390000	0.966743071032954981447460
0.930000	0.390000	0.877523442343862036807423
0.950000	0.390000	0.827184528216768355513011
0.970000	0.390000	0.808766841185453388973770
0.990000	0.390000	0.803407986330593404389333

-0.990000	0.410000	0.803682466265086326018263
-0.970000	0.410000	0.806894591650817005756835
-0.950000	0.410000	0.817642916274226250195056
-0.930000	0.410000	0.849778294053787464079619
-0.910000	0.410000	0.922300671979520925169993
-0.890000	0.410000	1.018186353120638765190620
-0.870000	0.410000	1.086192482071641540741780
-0.850000	0.410000	1.115431588611353275197757
-0.830000	0.410000	1.127026152383930668321455
-0.810000	0.410000	1.134876622729926953780932
-0.790000	0.410000	1.143477974253287232642151
-0.770000	0.410000	1.153373300707991377933581
-0.750000	0.410000	1.164263206132813310844654
-0.730000	0.410000	1.175943276287189309670111
-0.710000	0.410000	1.188404185156720416216558
-0.690000	0.410000	1.201766852554591036295051
-0.670000	0.410000	1.216153021462499594917972
-0.650000	0.410000	1.231526663500230212022757
-0.630000	0.410000	1.247574472447628979310252
-0.610000	0.410000	1.263703889470316532595007
-0.590000	0.410000	1.279165596840542873380286
-0.570000	0.410000	1.293280025116184672739905
-0.550000	0.410000	1.305682940983159179282325
-0.530000	0.410000	1.316416879991795019222423
-0.510000	0.410000	1.325782396530696072289857
-0.490000	0.410000	1.334099579136510227428403
-0.470000	0.410000	1.341607001642511454164719
-0.450000	0.410000	1.348546369625656327073671
-0.430000	0.410000	1.355286165347435511918661
-0.410000	0.410000	1.362324247056205361872117
-0.390000	0.410000	1.370150399602394486464618
-0.370000	0.410000	1.379079502132941170700065
-0.350000	0.410000	1.389164103334762812025360
-0.330000	0.410000	1.400208608227089701614432
-0.310000	0.410000	1.411861220400269623098666
-0.290000	0.410000	1.423763955019974991600407
-0.270000	0.410000	1.435677395538323963819494
-0.250000	0.410000	1.447473864952949718087893
-0.230000	0.410000	1.459016612816550706455132
-0.210000	0.410000	1.470077448303763967274449
-0.190000	0.410000	1.480353370307433635844063
-0.170000	0.410000	1.489554067551921434642281
-0.150000	0.410000	1.497487118626217528216671
-0.130000	0.410000	1.504086487624743284641227
-0.110000	0.410000	1.509418262235461050124741
-0.090000	0.410000	1.513668472800065112338075
-0.070000	0.410000	1.517057741396327985583525
-0.050000	0.410000	1.519689271300248334384264
-0.030000	0.410000	1.521485142794304135094308
-0.010000	0.410000	1.522289061960325762257185
0.010000	0.410000	1.522289061960325984301790
0.030000	0.410000	1.521485142794304357138913
0.050000	0.410000	1.519689271300248334384264
0.070000	0.410000	1.517057741396327985583525
0.090000	0.410000	1.513668472800065556427285
0.110000	0.410000	1.509418262235461272169346
0.130000	0.410000	1.504086487624743284641227
0.150000	0.410000	1.497487118626217750261276
0.170000	0.410000	1.489554067551921434642281
0.190000	0.410000	1.480353370307433413799458
0.210000	0.410000	1.470077448303763745229844
0.230000	0.410000	1.459016612816550706455132
0.250000	0.410000	1.447473864952949496043288
0.270000	0.410000	1.435677395538323963819494
0.290000	0.410000	1.423763955019974991600407
0.310000	0.410000	1.411861220400269623098666
0.330000	0.410000	1.400208608227089479569827
0.350000	0.410000	1.389164103334762589980755
0.370000	0.410000	1.379079502132940948655460
0.390000	0.410000	1.370150399602394486464618
0.410000	0.410000	1.362324247056205361872117
0.430000	0.410000	1.355286165347435511918661
0.450000	0.410000	1.348546369625656549118276
0.470000	0.410000	1.341607001642511232120114
0.490000	0.410000	1.334099579136510227428403
0.510000	0.410000	1.325782396530696294334462
0.530000	0.410000	1.316416879991794797177818
0.550000	0.410000	1.305682940983159179282325
0.570000	0.410000	1.293280025116184894784510
0.590000	0.410000	1.279165596840543095424891
0.610000	0.410000	1.263703889470316532595007
0.630000	0.410000	1.247574472447629201354857
0.650000	0.410000	1.231526663500229989978152
0.670000	0.410000	1.216153021462499372873367
0.690000	0.410000	1.201766852554591036295051
0.710000	0.410000	1.188404185156720416216558
0.730000	0.410000	1.175943276287189309670111
0.750000	0.410000	1.164263206132813310844654
0.770000	0.410000	1.153373300707991377933581
0.790000	0.410000	1.143477974253287232642151
0.810000	0.410000	1.134876622729926953780932
0.830000	0.410000	1.127026152383930668321455
0.850000	0.410000	1.115431588611353275197757
0.870000	0.410000	1.086192482071641540741780
0.890000	0.410000	1.018186353120638543146015
0.910000	0.410000	0.922300671979520814147691
0.930000	0.410000	0.849778294053787575101921
0.950000	0.410000	0.817642916274226472239661
0.970000	0.410000	0.806894591650816894734533
0.990000	0.410000	0.803682466265086214995961

-0.990000	0.430000	0.804686744554521160566196
-0.970000	0.430000	0.806647827683955820354811
-0.950000	0.430000	0.812914204078075020021288
-0.930000	0.430000	0.831668553991674941450185
-0.910000	0.430000	0.882082636008587717135754
-0.890000	0.430000	0.972136019178616916924796
-0.870000	0.430000	1.060564209648383382500469
-0.850000	0.430000	1.107938128402328192834148
-0.830000	0.430000	1.126243949745103556381309
-0.810000	0.430000	1.135258190749109274975126
-0.790000	0.430000	1.143511063061185550893128
-0.770000	0.430000	1.152921143998123287843782
-0.750000	0.430000	1.163387999790435722857751
-0.730000	0.430000	1.174644835759526051432999
-0.710000	0.430000	1.186635149765288499423832
-0.690000	0.430000	1.199481589507847445474908
-0.670000	0.430000	1.213322948265622924779450
-0.650000	0.430000	1.228130490763728488445850
-0.630000	0.430000	1.243593804036570382720583
-0.610000	0.430000	1.259131689152359179217910
-0.590000	0.430000	1.274028832217818374417106
-0.570000	0.430000	1.287666506201042393442435
-0.550000	0.430000	1.299754069910707521273707
-0.530000	0.430000	1.310384439204176354465403
-0.510000	0.430000	1.319841715815045279924789
-0.490000	0.430000	1.328344572559366998376618
-0.470000	0.430000	1.335972565374132559057330
-0.450000	0.430000	1.342805750862483993302021
-0.430000	0.430000	1.349095139345749094772486
-0.410000	0.430000	1.355286165347435511918661
-0.390000	0.430000	1.361882404419666237060937
-0.370000	0.430000	1.369269616181727711179406
-0.350000	0.430000	1.377608015163481303133608
-0.330000	0.430000	1.386820789572429601932413
-0.310000	0.430000	1.396671585164135365175753
-0.290000	0.430000	1.406911771122410614864862
-0.270000	0.430000	1.417400042158852846441164
-0.250000	0.430000	1.428069422479171901585460
-0.230000	0.430000	1.438775000933953274184773
-0.210000	0.430000	1.449231878514996241236190
-0.190000	0.430000	1.459079764397582579249502
-0.170000	0.430000	1.467995574725825758122255
-0.150000	0.430000	1.475772249735030516859524
-0.130000	0.430000	1.482321788525894135091221
-0.110000	0.430000	1.487684792834002678318939
-0.090000	0.430000	1.492031736976797251514881
-0.070000	0.430000	1.495566663839439147665189
-0.050000	0.430000	1.498355656460469198520968
-0.030000	0.430000	1.500278819949690589652391
-0.010000	0.430000	1.501160872131489298908491
0.010000	0.430000	1.501160872131489520953096
0.030000	0.430000	1.500278819949690589652391
0.050000	0.430000	1.498355656460469420565573
0.070000	0.430000	1.495566663839439369709794
0.090000	0.430000	1.492031736976797695604091
0.110000	0.430000	1.487684792834002900363544
0.130000	0.430000	1.482321788525894135091221
0.150000	0.430000	1.475772249735030294814919
0.170000	0.430000	1.467995574725825758122255
0.190000	0.430000	1.459079764397582579249502
0.210000	0.430000	1.449231878514996019191585
0.230000	0.430000	1.438775000933953052140168
0.250000	0.430000	1.428069422479171679540855
0.270000	0.430000	1.417400042158852846441164
0.290000	0.430000	1.406911771122410614864862
0.310000	0.430000	1.396671585164135365175753
0.330000	0.430000	1.386820789572429379887808
0.350000	0.430000	1.377608015163481081089003
0.370000	0.430000	1.369269616181727489134801
0.390000	0.430000	1.361882404419666237060937
0.410000	0.430000	1.355286165347435511918661
0.430000	0.430000	1.349095139345748872727881
0.450000	0.430000	1.342805750862483993302021
0.470000	0.430000	1.335972565374132559057330
0.490000	0.430000	1.328344572559366998376618
0.510000	0.430000	1.319841715815045279924789
0.530000	0.430000	1.310384439204176132420798
0.550000	0.430000	1.299754069910707299229102
0.570000	0.430000	1.287666506201042171397830
0.590000	0.430000	1.274028832217818152372502
0.610000	0.430000	1.259131689152359179217910
0.630000	0.430000	1.243593804036570604765188
0.650000	0.430000	1.228130490763728488445850
0.670000	0.430000	1.213322948265622702734845
0.690000	0.430000	1.199481589507847223430304
0.710000	0.430000	1.186635149765288499423832
0.730000	0.430000	1.174644835759526495522209
0.750000	0.430000	1.163387999790435944902356
0.770000	0.430000	1.152921143998123287843782
0.790000	0.430000	1.143511063061185550893128
0.810000	0.430000	1.135258190749109052930521
0.830000	0.430000	1.126243949745103556381309
0.850000	0.430000	1.107938128402328414878752
0.870000	0.430000	1.060564209648383160455865
0.890000	0.430000	0.972136019178616583857888
0.910000	0.430000	0.882082636008587495091149
0.930000	0.430000	0.831668553991674941450185
0.950000	0.430000	0.812914204078075353088195
0.970000	0.430000	0.806647827683955709332508
0.990000	0.430000	0.804686744554521049543894

-0.990000	0.450000	0.806220283680309512952533
-0.970000	0.450000	0.807456675162547821145154
-0.950000	0.450000	0.811187312841462060397646
-0.930000	0.450000	0.821807377805684691196575
-0.910000	0.450000	0.852296760622886506730822
-0.890000	0.450000	0.922700974406353013890225
-0.870000	0.450000	1.019988508545645267133750
-0.850000	0.450000	1.091582550295575826382333
-0.830000	0.450000	1.122824919286204314872180
-0.810000	0.450000	1.135384783092534766169024
-0.790000	0.450000	1.143789147092248992265695
-0.770000	0.450000	1.152672997797978826639564
-0.750000	0.450000	1.162616250372194182105545
-0.730000	0.450000	1.173381820656056895302299
-0.710000	0.450000	1.184866930642876514667705
-0.690000	0.450000	1.197179499797753399192857
-0.670000	0.450000	1.210462383256432294942329
-0.650000	0.450000	1.224679912447782070827884
-0.630000	0.450000	1.239513083849292041094259
-0.610000	0.450000	1.254390145022127978080562
-0.590000	0.450000	1.268636253317887430114297
-0.570000	0.450000	1.281702642630411892454845
-0.550000	0.450000	1.293378695256993005102686
-0.530000	0.450000	1.303813815360589600800267
-0.510000	0.450000	1.313289929463480332216818
-0.490000	0.450000	1.321952321815857533948702
-0.470000	0.450000	1.329759710183729959354082
-0.450000	0.450000	1.336663908663504152229962
-0.430000	0.450000	1.342805750862483993302021
-0.410000	0.450000	1.348546369625656549118276
-0.390000	0.450000	1.354339368015340827611226
-0.370000	0.450000	1.360568894565017616926639
-0.350000	0.450000	1.367445526307292213985534
-0.330000	0.450000	1.374982797147242585822369
-0.310000	0.450000	1.383060645288061607516283
-0.290000	0.450000	1.391557768679708706471843
-0.270000	0.450000	1.400450090343459130792780
-0.250000	0.450000	1.409748019784425432376906
-0.230000	0.450000	1.419315752703088628905448
-0.210000	0.450000	1.428834364106534415839178
-0.190000	0.450000	1.437918574977718355611955
-0.170000	0.450000	1.446241810538975158806352
-0.150000	0.450000	1.453596286500828504983929
-0.130000	0.450000	1.459864696402090489257830
-0.110000	0.450000	1.465051230075569144162273
-0.090000	0.450000	1.469308514895715678250099
-0.070000	0.450000	1.472826528143182711616532
-0.050000	0.450000	1.475635635580221816098856
-0.030000	0.450000	1.477582362497709134174784
-0.010000	0.450000	1.478484460698068492234825
0.010000	0.450000	1.478484460698068936324034
0.030000	0.450000	1.477582362497709134174784
0.050000	0.450000	1.475635635580221816098856
0.070000	0.450000	1.472826528143182933661137
0.090000	0.450000	1.469308514895716122339309
0.110000	0.450000	1.465051230075569366206878
0.130000	0.450000	1.459864696402090267213225
0.150000	0.450000	1.453596286500828282939324
0.170000	0.450000	1.446241810538974936761747
0.190000	0.450000	1.437918574977718133567350
0.210000	0.450000	1.428834364106534193794573
0.230000	0.450000	1.419315752703088406860843
0.250000	0.450000	1.409748019784425210332302
0.270000	0.450000	1.400450090343459130792780
0.290000	0.450000	1.391557768679708706471843
0.310000	0.450000	1.383060645288061607516283
0.330000	0.450000	1.374982797147242585822369
0.350000	0.450000	1.367445526307291991940929
0.370000	0.450000	1.360568894565017394882034
0.390000	0.450000	1.354339368015340827611226
0.410000	0.450000	1.348546369625656327073671
0.430000	0.450000	1.342805750862483771257416
0.450000	0.450000	1.336663908663503930185357
0.470000	0.450000	1.329759710183729959354082
0.490000	0.450000	1.321952321815857533948702
0.510000	0.450000	1.313289929463480332216818
0.530000	0.450000	1.303813815360589378755662
0.550000	0.450000	1.293378695256992561013476
0.570000	0.450000	1.281702642630411670410240
0.590000	0.450000	1.268636253317886986025087
0.610000	0.450000	1.254390145022127756035957
0.630000	0.450000	1.239513083849292041094259
0.650000	0.450000	1.224679912447782070827884
0.670000	0.450000	1.210462383256432294942329
0.690000	0.450000	1.197179499797753177148252
0.710000	0.450000	1.184866930642876736712310
0.730000	0.450000	1.173381820656057117346904
0.750000	0.450000	1.162616250372194404150150
0.770000	0.450000	1.152672997797978826639564
0.790000	0.450000	1.143789147092248992265695
0.810000	0.450000	1.135384783092534766169024
0.830000	0.450000	1.122824919286204092827575
0.850000	0.450000	1.091582550295576048426938
0.870000	0.450000	1.019988508545645045089145
0.890000	0.450000	0.922700974406352791845620
0.910000	0.450000	0.852296760622886284686217
0.930000	0.450000	0.821807377805684580174272
0.950000	0.450000	0.811187312841462060397646
0.970000	0.450000	0.807456675162547710122851
0.990000	0.450000	0.806220283680309623974836

-0.990000	0.470000	0.808156220007866021859400
-0.970000	0.470000	0.808976996959533622977290
-0.950000	0.470000	0.811283526888874173543797
-0.930000	0.470000	0.817394856219592180757161
-0.910000	0.470000	0.834415418038674583378622
-0.890000	0.470000	0.880246514194514717566165
-0.870000	0.470000	0.967565278853961263649808
-0.850000	0.470000	1.060564796707608170578396
-0.830000	0.470000	1.113326974263737723092049
-0.810000	0.470000	1.134182937532047130702040
-0.790000	0.470000	1.144204291739615353407089
-0.770000	0.470000	1.152794147463277685261573
-0.750000	0.470000	1.162173474639017323184476
-0.730000	0.470000	1.172381719177250758434639
-0.710000	0.470000	1.183299803047672682509983
-0.690000	0.470000	1.195010022092187540465602
-0.670000	0.470000	1.207651530316495414041356
-0.650000	0.470000	1.221184078633124725499215
-0.630000	0.470000	1.235282784636867470240418
-0.610000	0.470000	1.249390119738521542913645
-0.590000	0.470000	1.262877069548493880191131
-0.570000	0.470000	1.275267079988838370141480
-0.550000	0.470000	1.286427187392771287477444
-0.530000	0.470000	1.296561473082327831107818
-0.510000	0.470000	1.305957790688698993974981
-0.490000	0.470000	1.314710512720723478707896
-0.470000	0.470000	1.322691173290752031377338
-0.450000	0.470000	1.329759710183729959354082
-0.430000	0.470000	1.335972565374132559057330
-0.410000	0.470000	1.341607001642511232120114
-0.390000	0.470000	1.347034000624373284438207
-0.370000	0.470000	1.352575956180511740356565
-0.350000	0.470000	1.358423733911095165893812
-0.330000	0.470000	1.364622616478309069520947
-0.310000	0.470000	1.371136622177576258607701
-0.290000	0.470000	1.377965534857714002825446
-0.270000	0.470000	1.385210383573888703878652
-0.250000	0.470000	1.392976842877429843881032
-0.230000	0.470000	1.401167807235404794141687
-0.210000	0.470000	1.409465438761607236628493
-0.190000	0.470000	1.417497482674112241340936
-0.170000	0.470000	1.424962466059129129192229
-0.150000	0.470000	1.431662311385539121388888
-0.130000	0.470000	1.437439074021128249114554
-0.110000	0.470000	1.442249014610238910805151
-0.090000	0.470000	1.446228717870872815254302
-0.070000	0.470000	1.449562580251972265799054
-0.050000	0.470000	1.452248641919587246462697
-0.030000	0.470000	1.454110756569646056846068
-0.010000	0.470000	1.454972410299338436701078
0.010000	0.470000	1.454972410299338436701078
0.030000	0.470000	1.454110756569646056846068
0.050000	0.470000	1.452248641919587246462697
0.070000	0.470000	1.449562580251972265799054
0.090000	0.470000	1.446228717870872815254302
0.110000	0.470000	1.442249014610238688760546
0.130000	0.470000	1.437439074021128027069949
0.150000	0.470000	1.431662311385538677299678
0.170000	0.470000	1.424962466059129129192229
0.190000	0.470000	1.417497482674112019296331
0.210000	0.470000	1.409465438761607014583888
0.230000	0.470000	1.401167807235404794141687
0.250000	0.470000	1.392976842877429843881032
0.270000	0.470000	1.385210383573888703878652
0.290000	0.470000	1.377965534857714002825446
0.310000	0.470000	1.371136622177576258607701
0.330000	0.470000	1.364622616478308847476342
0.350000	0.470000	1.358423733911094943849207
0.370000	0.470000	1.352575956180511740356565
0.390000	0.470000	1.347034000624373062393602
0.410000	0.470000	1.341607001642511232120114
0.430000	0.470000	1.335972565374132781101935
0.450000	0.470000	1.329759710183729959354082
0.470000	0.470000	1.322691173290752031377338
0.490000	0.470000	1.314710512720723256663291
0.510000	0.470000	1.305957790688698771930376
0.530000	0.470000	1.296561473082327387018609
0.550000	0.470000	1.286427187392770843388234
0.570000	0.470000	1.275267079988838148096875
0.590000	0.470000	1.262877069548493658146526
0.610000	0.470000	1.249390119738521320869040
0.630000	0.470000	1.235282784636867470240418
0.650000	0.470000	1.221184078633124725499215
0.670000	0.470000	1.207651530316495191996751
0.690000	0.470000	1.195010022092187540465602
0.710000	0.470000	1.183299803047672904554588
0.730000	0.470000	1.172381719177250758434639
0.750000	0.470000	1.162173474639017545229080
0.770000	0.470000	1.152794147463277685261573
0.790000	0.470000	1.144204291739615575451694
0.810000	0.470000	1.134182937532047130702040
0.830000	0.470000	1.113326974263737945136654
0.850000	0.470000	1.060564796707608170578396
0.870000	0.470000	0.967565278853961152627505
0.890000	0.470000	0.880246514194514495521560
0.910000	0.470000	0.834415418038674472356320
0.930000	0.470000	0.817394856219592180757161
0.950000	0.470000	0.811283526888874284566100
0.970000	0.470000	0.808976996959533733999592
0.990000	0.470000	0.808156220007866021859400

-0.990000	0.490000	0.810415974904518332522230
-0.970000	0.490000	0.811001230289768559877928
-0.950000	0.490000	0.812514812234363836829232
-0.930000	0.490000	0.816166795980481252215100
-0.910000	0.490000	0.825641973982813470733788
-0.890000	0.490000	0.851578072643484951242954
-0.870000	0.490000	0.914559207961121667374016
-0.850000	0.490000	1.011642656821836849800889
-0.830000	0.490000	1.091762003509795908584579
-0.810000	0.490000	1.129083596411257550684581
-0.790000	0.490000	1.144068654107476268322330
-0.770000	0.490000	1.153231299588584057858043
-0.750000	0.490000	1.162178096110960012765645
-0.730000	0.490000	1.171838950303849324896532
-0.710000	0.490000	1.182184084239143118111315
-0.690000	0.490000	1.193260825324358620491694
-0.670000	0.490000	1.205182871250950693564619
-0.650000	0.490000	1.217909788921236025061035
-0.630000	0.490000	1.231128741498306977675270
-0.610000	0.490000	1.244315286556814337259880
-0.590000	0.490000	1.256899415215419812952291
-0.570000	0.490000	1.268479638274754739413197
-0.550000	0.490000	1.278994712807361322504107
-0.530000	0.490000	1.288697388541061084055173
-0.510000	0.490000	1.297885673103756243307316
-0.490000	0.490000	1.306620239297066499162270
-0.470000	0.490000	1.314710512720723256663291
-0.450000	0.490000	1.321952321815857311904097
-0.430000	0.490000	1.328344572559366776332013
-0.410000	0.490000	1.334099579136510005383798
-0.390000	0.490000	1.339505099202783711120901
-0.370000	0.490000	1.344792267669020269238445
-0.350000	0.490000	1.350076206258758793055108
-0.330000	0.490000	1.355367357303280728686445
-0.310000	0.490000	1.360657848850131967921584
-0.290000	0.490000	1.366036798299089749519908
-0.270000	0.490000	1.371722311426823104341111
-0.250000	0.490000	1.377926317713999759817511
-0.230000	0.490000	1.384620970893665869994038
-0.210000	0.490000	1.391525933258460856478678
-0.190000	0.490000	1.398313999957211173352789
-0.170000	0.490000	1.404730033024482960257728
-0.150000	0.490000	1.410595406565194220860349
-0.130000	0.490000	1.415705328720202160752706
-0.110000	0.490000	1.419962104183356776943015
-0.090000	0.490000	1.423490076966962503135505
-0.070000	0.490000	1.426478401268066686924385
-0.050000	0.490000	1.428900299278208940734203
-0.030000	0.490000	1.430571105508766427405476
-0.010000	0.490000	1.431332992567999395916445
0.010000	0.490000	1.431332992567999395916445
0.030000	0.490000	1.430571105508766205360871
0.050000	0.490000	1.428900299278208940734203
0.070000	0.490000	1.426478401268066908968990
0.090000	0.490000	1.423490076966962725180110
0.110000	0.490000	1.419962104183356554898410
0.130000	0.490000	1.415705328720202160752706
0.150000	0.490000	1.410595406565193998815744
0.170000	0.490000	1.404730033024482960257728
0.190000	0.490000	1.398313999957210951308184
0.210000	0.490000	1.391525933258460412389468
0.230000	0.490000	1.384620970893665647949433
0.250000	0.490000	1.377926317713999759817511
0.270000	0.490000	1.371722311426823104341111
0.290000	0.490000	1.366036798299089749519908
0.310000	0.490000	1.360657848850131745876979
0.330000	0.490000	1.355367357303280506641840
0.350000	0.490000	1.350076206258759015099713
0.370000	0.490000	1.344792267669020269238445
0.390000	0.490000	1.339505099202783711120901
0.410000	0.490000	1.334099579136510005383798
0.430000	0.490000	1.328344572559366998376618
0.450000	0.490000	1.321952321815857311904097
0.470000	0.490000	1.314710512720723256663291
0.490000	0.490000	1.306620239297066499162270
0.510000	0.490000	1.297885673103756243307316
0.530000	0.490000	1.288697388541061084055173
0.550000	0.490000	1.278994712807361100459502
0.570000	0.490000	1.268479638274754517368592
0.590000	0.490000	1.256899415215419590907686
0.610000	0.490000	1.244315286556814115215275
0.630000	0.490000	1.231128741498306755630665
0.650000	0.490000	1.217909788921235803016430
0.670000	0.490000	1.205182871250950471520014
0.690000	0.490000	1.193260825324358620491694
0.710000	0.490000	1.182184084239143118111315
0.730000	0.490000	1.171838950303849324896532
0.750000	0.490000	1.162178096110960012765645
0.770000	0.490000	1.153231299588584057858043
0.790000	0.490000	1.144068654107476490366935
0.810000	0.490000	1.129083596411257550684581
0.830000	0.490000	1.091762003509795908584579
0.850000	0.490000	1.011642656821837071845493
0.870000	0.490000	0.914559207961121445329411
0.890000	0.490000	0.851578072643485284309861
0.910000	0.490000	0.825641973982813581756091
0.930000	0.490000	0.816166795980481252215100
0.950000	0.490000	0.812514812234363725806929
0.970000	0.490000	0.811001230289768670900230
0.990000	0.490000	0.810415974904518443544532

-0.990000	0.510000	0.812952467360150032860133
-0.970000	0.510000	0.813405750097221602601394
-0.950000	0.510000	0.814482385303492928407820
-0.930000	0.510000	0.816805381316674017355695
-0.910000	0.510000	0.822252740168370688245147
-0.890000	0.510000	0.836333454721997160419278
-0.870000	0.510000	0.873634166484230090254925
-0.850000	0.510000	0.952670166791242833959075
-0.830000	0.510000	1.050971851420559266543364
-0.810000	0.510000	1.114906916547524051708251
-0.790000	0.510000	1.141533310373151532957081
-0.770000	0.510000	1.153522897423763016178100
-0.750000	0.510000	1.162541334148491589672858
-0.730000	0.510000	1.171761414817838131696703
-0.710000	0.510000	1.181596426467055760411995
-0.690000	0.510000	1.192089412595028541375086
-0.670000	0.510000	1.203293605228688667452275
-0.650000	0.510000	1.215151750826984899944705
-0.630000	0.510000	1.227378297171783039232196
-0.610000	0.510000	1.239506460299066414876279
-0.590000	0.510000	1.251044602732582333715072
-0.570000	0.510000	1.261672621253708159727580
-0.550000	0.510000	1.271395643770219407997502
-0.530000	0.510000	1.280508900394698557079209
-0.510000	0.510000	1.289324744902958785885971
-0.490000	0.510000	1.297885673103756243307316
-0.470000	0.510000	1.305957790688698993974981
-0.450000	0.510000	1.313289929463480332216818
-0.430000	0.510000	1.319841715815045057880184
-0.410000	0.510000	1.325782396530695850245252
-0.390000	0.510000	1.331335949541048613298244
-0.370000	0.510000	1.336646017506441852518151
-0.350000	0.510000	1.341729972265443215917458
-0.330000	0.510000	1.346517282195961229263048
-0.310000	0.510000	1.350971907152831663623260
-0.290000	0.510000	1.355225451216299559220602
-0.270000	0.510000	1.359586582610940785897924
-0.250000	0.510000	1.364366400994535544199948
-0.230000	0.510000	1.369620668742806746109864
-0.210000	0.510000	1.375128870778330014701396
-0.190000	0.510000	1.380623207243172778646567
-0.170000	0.510000	1.385904685382605139309931
-0.150000	0.510000	1.390827772776400239607142
-0.130000	0.510000	1.395150837014822009507498
-0.110000	0.510000	1.398726697095445281604498
-0.090000	0.510000	1.401665769134510686200201
-0.070000	0.510000	1.404166877906295241018597
-0.050000	0.510000	1.406196062276828584458599
-0.030000	0.510000	1.407578925957875704000344
-0.010000	0.510000	1.408188955094842542692390
0.010000	0.510000	1.408188955094842542692390
0.030000	0.510000	1.407578925957875926044949
0.050000	0.510000	1.406196062276828584458599
0.070000	0.510000	1.404166877906295241018597
0.090000	0.510000	1.401665769134510464155596
0.110000	0.510000	1.398726697095445503649103
0.130000	0.510000	1.395150837014822009507498
0.150000	0.510000	1.390827772776400461651747
0.170000	0.510000	1.385904685382604917265326
0.190000	0.510000	1.380623207243172556601962
0.210000	0.510000	1.375128870778329792656791
0.230000	0.510000	1.369620668742806524065259
0.250000	0.510000	1.364366400994535544199948
0.270000	0.510000	1.359586582610940785897924
0.290000	0.510000	1.355225451216299781265207
0.310000	0.510000	1.350971907152831663623260
0.330000	0.510000	1.346517282195961229263048
0.350000	0.510000	1.341729972265443437962062
0.370000	0.510000	1.336646017506441852518151
0.390000	0.510000	1.331335949541048835342849
0.410000	0.510000	1.325782396530696072289857
0.430000	0.510000	1.319841715815045057880184
0.450000	0.510000	1.313289929463480110172213
0.470000	0.510000	1.305957790688698771930376
0.490000	0.510000	1.297885673103756021262711
0.510000	0.510000	1.289324744902958785885971
0.530000	0.510000	1.280508900394698557079209
0.550000	0.510000	1.271395643770219185952897
0.570000	0.510000	1.261672621253708159727580
0.590000	0.510000	1.251044602732581889625862
0.610000	0.510000	1.239506460299065970787069
0.630000	0.510000	1.227378297171783039232196
0.650000	0.510000	1.215151750826984899944705
0.670000	0.510000	1.203293605228688667452275
0.690000	0.510000	1.192089412595028541375086
0.710000	0.510000	1.181596426467055538367390
0.730000	0.510000	1.171761414817838353741308
0.750000	0.510000	1.162541334148491589672858
0.770000	0.510000	1.153522897423763016178100
0.790000	0.510000	1.141533310373151532957081
0.810000	0.510000	1.114906916547524051708251
0.830000	0.510000	1.050971851420559266543364
0.850000	0.510000	0.952670166791242722936772
0.870000	0.510000	0.873634166484230090254925
0.890000	0.510000	0.836333454721997160419278
0.910000	0.510000	0.822252740168370688245147
0.930000	0.510000	0.816805381316673906333392
0.950000	0.510000	0.814482385303493039430123
0.970000	0.510000	0.813405750097221713623696
0.990000	0.510000	0.812952467360150143882436

-0.990000	0.530000	0.815739308545046393206235
-0.970000	0.530000	0.816118998792739525072193
-0.950000	0.530000	0.816957027771120225523305
-0.930000	0.530000	0.818568680501724488252080
-0.910000	0.530000	0.821896860197219081278774
-0.890000	0.530000	0.829704874434039507669070
-0.870000	0.530000	0.849742946582848546199784
-0.850000	0.530000	0.900040330169939450932759
-0.830000	0.530000	0.991303661321235818348896
-0.810000	0.530000	1.083246465250446544104079
-0.790000	0.530000	1.132439764908427459744189
-0.770000	0.530000	1.152371692241437539649951
-0.750000	0.530000	1.162933064933416416053547
-0.730000	0.530000	1.172006639483732737261334
-0.710000	0.530000	1.181418019567238131273257
-0.690000	0.530000	1.191400859782167476197401
-0.670000	0.530000	1.201945883023342931394950
-0.650000	0.530000	1.212946023173873788536525
-0.630000	0.530000	1.224140667226876422191140
-0.610000	0.530000	1.235136475243242326627069
-0.590000	0.530000	1.245534519064513068187239
-0.570000	0.530000	1.255099719323452100994132
-0.550000	0.530000	1.263896575299527036406744
-0.530000	0.530000	1.272255742165107061936169
-0.510000	0.530000	1.280508900394698557079209
-0.490000	0.530000	1.288697388541061084055173
-0.470000	0.530000	1.296561473082327831107818
-0.450000	0.530000	1.303813815360589378755662
-0.430000	0.530000	1.310384439204175910376193
-0.410000	0.530000	1.316416879991794575133213
-0.390000	0.530000	1.322097330678973614581651
-0.370000	0.530000	1.327507578634864016109418
-0.350000	0.530000	1.332579438155797824094861
-0.330000	0.530000	1.337150163239444244922538
-0.310000	0.530000	1.341120678576778635360256
-0.290000	0.530000	1.344620177393156534861873
-0.270000	0.530000	1.348008664973786796537070
-0.250000	0.530000	1.351668853907640466260887
-0.230000	0.530000	1.355728246909305934053691
-0.210000	0.530000	1.360023767939546379679427
-0.190000	0.530000	1.364339577578422169068517
-0.170000	0.530000	1.368531642836831485610105
-0.150000	0.530000	1.372501766424762736917842
-0.130000	0.530000	1.375999306648736819624901
-0.110000	0.530000	1.378841368750477247573372
-0.090000	0.530000	1.381113965800691234520059
-0.070000	0.530000	1.383025125628244422770763
-0.050000	0.530000	1.384561558142839654550471
-0.030000	0.530000	1.385582871233840274172167
-0.010000	0.530000	1.386004634373046329187673
0.010000	0.530000	1.386004634373046329187673
0.030000	0.530000	1.385582871233840496216771
0.050000	0.530000	1.384561558142839654550471
0.070000	0.530000	1.383025125628244422770763
0.090000	0.530000	1.381113965800691234520059
0.110000	0.530000	1.378841368750477247573372
0.130000	0.530000	1.375999306648736819624901
0.150000	0.530000	1.372501766424762736917842
0.170000	0.530000	1.368531642836831485610105
0.190000	0.530000	1.364339577578422169068517
0.210000	0.530000	1.360023767939546157634823
0.230000	0.530000	1.355728246909305934053691
0.250000	0.530000	1.351668853907640244216282
0.270000	0.530000	1.348008664973786796537070
0.290000	0.530000	1.344620177393156534861873
0.310000	0.530000	1.341120678576778635360256
0.330000	0.530000	1.337150163239444244922538
0.350000	0.530000	1.332579438155797824094861
0.370000	0.530000	1.327507578634864238154023
0.390000	0.530000	1.322097330678973836626255
0.410000	0.530000	1.316416879991794575133213
0.430000	0.530000	1.310384439204175910376193
0.450000	0.530000	1.303813815360589378755662
0.470000	0.530000	1.296561473082327609063213
0.490000	0.530000	1.288697388541060862010568
0.510000	0.530000	1.280508900394698557079209
0.530000	0.530000	1.272255742165106839891564
0.550000	0.530000	1.263896575299527036406744
0.570000	0.530000	1.255099719323452100994132
0.590000	0.530000	1.245534519064512846142634
0.610000	0.530000	1.235136475243242104582464
0.630000	0.530000	1.224140667226876422191140
0.650000	0.530000	1.212946023173873566491920
0.670000	0.530000	1.201945883023342931394950
0.690000	0.530000	1.191400859782167476197401
0.710000	0.530000	1.181418019567237909228652
0.730000	0.530000	1.172006639483732737261334
0.750000	0.530000	1.162933064933416638098151
0.770000	0.530000	1.152371692241437317605346
0.790000	0.530000	1.132439764908427681788794
0.810000	0.530000	1.083246465250446544104079
0.830000	0.530000	0.991303661321235707326593
0.850000	0.530000	0.900040330169939228888154
0.870000	0.530000	0.849742946582848324155179
0.890000	0.530000	0.829704874434039507669070
0.910000	0.530000	0.821896860197219192301077
0.930000	0.530000	0.818568680501724488252080
0.950000	0.530000	0.816957027771120336545607
0.970000	0.530000	0.816118998792739969161403
0.990000	0.530000	0.815739308545046504228537

-0.990000	0.550000	0.818762609939389540691934
-0.970000	0.550000	0.819100935455810641450114
-0.950000	0.550000	0.819808936740818672284092
-0.930000	0.550000	0.821043012785125481123316
-0.910000	0.550000	0.823269267510020608114019
-0.890000	0.550000	0.827845227365308966582802
-0.870000	0.550000	0.838633467537605814534629
-0.850000	0.550000	0.865876715175759370524133
-0.830000	0.550000	0.929392571079865281724608
-0.810000	0.550000	1.027711859693747342703318
-0.790000	0.550000	1.108678528815175479138588
-0.770000	0.550000	1.146533205560031021263967
-0.750000	0.550000	1.162467575051047585787956
-0.730000	0.550000	1.172348760932044653415574
-0.710000	0.550000	1.181496472315152423959717
-0.690000	0.550000	1.190992274014665674997104
-0.670000	0.550000	1.200894557237363047264012
-0.650000	0.550000	1.211045259516146277434245
-0.630000	0.550000	1.221195215457305360828855
-0.610000	0.550000	1.231027300212658603939531
-0.590000	0.550000	1.240238064852508870217207
-0.570000	0.550000	1.248671837674633744441621
-0.550000	0.550000	1.256439757969840087525881
-0.530000	0.550000	1.263896575299527258451349
-0.510000	0.550000	1.271395643770219185952897
-0.490000	0.550000	1.278994712807361322504107
-0.470000	0.550000	1.286427187392771287477444
-0.450000	0.550000	1.293378695256993005102686
-0.430000	0.550000	1.299754069910707299229102
-0.410000	0.550000	1.305682940983158957237720
-0.390000	0.550000	1.311338146876053656342265
-0.370000	0.550000	1.316772401474905818119510
-0.350000	0.550000	1.321862937517780389740096
-0.330000	0.550000	1.326370755349417507318321
-0.310000	0.550000	1.330124285935262440361271
-0.290000	0.550000	1.333218916849600699237044
-0.270000	0.550000	1.336027092983333774967036
-0.250000	0.550000	1.338966957021949788497750
-0.230000	0.550000	1.342207527889482499006135
-0.210000	0.550000	1.345620004529015867333896
-0.190000	0.550000	1.349017740849696833649318
-0.170000	0.550000	1.352301972048356448752315
-0.150000	0.550000	1.355426061202245069381433
-0.130000	0.550000	1.358162414628020675522180
-0.110000	0.550000	1.360309163537824606038384
-0.090000	0.550000	1.361914618387323194781402
-0.070000	0.550000	1.363195131872010357199088
-0.050000	0.550000	1.364189013979539177867650
-0.030000	0.550000	1.364814901668591762273763
-0.010000	0.550000	1.365036351826545812926383
0.010000	0.550000	1.365036351826545812926383
0.030000	0.550000	1.364814901668591762273763
0.050000	0.550000	1.364189013979539177867650
0.070000	0.550000	1.363195131872010357199088
0.090000	0.550000	1.361914618387322972736797
0.110000	0.550000	1.360309163537824606038384
0.130000	0.550000	1.358162414628020675522180
0.150000	0.550000	1.355426061202244847336829
0.170000	0.550000	1.352301972048356448752315
0.190000	0.550000	1.349017740849696833649318
0.210000	0.550000	1.345620004529015867333896
0.230000	0.550000	1.342207527889482499006135
0.250000	0.550000	1.338966957021949788497750
0.270000	0.550000	1.336027092983334219056246
0.290000	0.550000	1.333218916849601143326254
0.310000	0.550000	1.330124285935262662405876
0.330000	0.550000	1.326370755349417507318321
0.350000	0.550000	1.321862937517780611784701
0.370000	0.550000	1.316772401474905818119510
0.390000	0.550000	1.311338146876053656342265
0.410000	0.550000	1.305682940983158957237720
0.430000	0.550000	1.299754069910707077184497
0.450000	0.550000	1.293378695256992783058081
0.470000	0.550000	1.286427187392771065432839
0.490000	0.550000	1.278994712807361322504107
0.510000	0.550000	1.271395643770219185952897
0.530000	0.550000	1.263896575299527258451349
0.550000	0.550000	1.256439757969840087525881
0.570000	0.550000	1.248671837674633744441621
0.590000	0.550000	1.240238064852508870217207
0.610000	0.550000	1.231027300212658825984136
0.630000	0.550000	1.221195215457305138784250
0.650000	0.550000	1.211045259516146277434245
0.670000	0.550000	1.200894557237363047264012
0.690000	0.550000	1.190992274014665674997104
0.710000	0.550000	1.181496472315152423959717
0.730000	0.550000	1.172348760932044653415574
0.750000	0.550000	1.162467575051047807832560
0.770000	0.550000	1.146533205560031243308572
0.790000	0.550000	1.108678528815175479138588
0.810000	0.550000	1.027711859693747120658713
0.830000	0.550000	0.929392571079865059680003
0.850000	0.550000	0.865876715175759259501831
0.870000	0.550000	0.838633467537605592490024
0.890000	0.550000	0.827845227365308966582802
0.910000	0.550000	0.823269267510020719136321
0.930000	0.550000	0.821043012785125481123316
0.950000	0.550000	0.819808936740818783306395
0.970000	0.550000	0.819100935455810752472416
0.990000	0.550000	0.818762609939389540691934

-0.990000	0.570000	0.822015383367552643356646
-0.970000	0.570000	0.822329692972980530463190
-0.950000	0.570000	0.822965734662883696692859
-0.930000	0.570000	0.823999866788304946574328
-0.910000	0.570000	0.825658586307771225065721
-0.890000	0.570000	0.828595109942529384206011
-0.870000	0.570000	0.834676991214786112571744
-0.850000	0.570000	0.849036169286915609610844
-0.830000	0.570000	0.884348032733097255686516
-0.810000	0.570000	0.959747043386612541659986
-0.790000	0.570000	1.059883324667483917025379
-0.770000	0.570000	1.128745902209102647262284
-0.750000	0.570000	1.158619967175561704664233
-0.730000	0.570000	1.172195058446107385208279
-0.710000	0.570000	1.181705086653126901552469
-0.690000	0.570000	1.190747753215937398962865
-0.670000	0.570000	1.199925954591753329836479
-0.650000	0.570000	1.209146331027526777290859
-0.630000	0.570000	1.218183963894982957398838
-0.610000	0.570000	1.226796510683401342234333
-0.590000	0.570000	1.234770945000417174952645
-0.570000	0.570000	1.242016533117393128904382
-0.550000	0.570000	1.248671837674633744441621
-0.530000	0.570000	1.255099719323452100994132
-0.510000	0.570000	1.261672621253708159727580
-0.490000	0.570000	1.268479638274754739413197
-0.470000	0.570000	1.275267079988838592186084
-0.450000	0.570000	1.281702642630411892454845
-0.430000	0.570000	1.287666506201042393442435
-0.410000	0.570000	1.293280025116184672739905
-0.390000	0.570000	1.298721270686953310757872
-0.370000	0.570000	1.304043539642359084140821
-0.350000	0.570000	1.309102767503949715788281
-0.330000	0.570000	1.313608825265289326011953
-0.310000	0.570000	1.317321491703010050144940
-0.290000	0.570000	1.320283080055508317940394
-0.270000	0.570000	1.322849109595809480310891
-0.250000	0.570000	1.325445275309036219368863
-0.230000	0.570000	1.328255167203201692061043
-0.210000	0.570000	1.331158397919770530748451
-0.190000	0.570000	1.333972200794593332418003
-0.170000	0.570000	1.336626959873094433461915
-0.150000	0.570000	1.339117739502105886018057
-0.130000	0.570000	1.341257608098123998985329
-0.110000	0.570000	1.342837165189175729906879
-0.090000	0.570000	1.343860539322392799732597
-0.070000	0.570000	1.344550519443582725642727
-0.050000	0.570000	1.345022235482171923948158
-0.030000	0.570000	1.345272783970114183205169
-0.010000	0.570000	1.345311782918261478414479
0.010000	0.570000	1.345311782918261478414479
0.030000	0.570000	1.345272783970114405249774
0.050000	0.570000	1.345022235482171923948158
0.070000	0.570000	1.344550519443582503598122
0.090000	0.570000	1.343860539322392355643387
0.110000	0.570000	1.342837165189175507862274
0.130000	0.570000	1.341257608098123776940724
0.150000	0.570000	1.339117739502105663973452
0.170000	0.570000	1.336626959873094433461915
0.190000	0.570000	1.333972200794593332418003
0.210000	0.570000	1.331158397919770530748451
0.230000	0.570000	1.328255167203201692061043
0.250000	0.570000	1.325445275309036663458073
0.270000	0.570000	1.322849109595809702355496
0.290000	0.570000	1.320283080055508317940394
0.310000	0.570000	1.317321491703010272189545
0.330000	0.570000	1.313608825265289103967348
0.350000	0.570000	1.309102767503949715788281
0.370000	0.570000	1.304043539642359084140821
0.390000	0.570000	1.298721270686953310757872
0.410000	0.570000	1.293280025116184894784510
0.430000	0.570000	1.287666506201042393442435
0.450000	0.570000	1.281702642630411892454845
0.470000	0.570000	1.275267079988838148096875
0.490000	0.570000	1.268479638274754739413197
0.510000	0.570000	1.261672621253707937682975
0.530000	0.570000	1.255099719323452100994132
0.550000	0.570000	1.248671837674633522397016
0.570000	0.570000	1.242016533117392906859777
0.590000	0.570000	1.234770945000417174952645
0.610000	0.570000	1.226796510683401342234333
0.630000	0.570000	1.218183963894982735354233
0.650000	0.570000	1.209146331027526777290859
0.670000	0.570000	1.199925954591753551881084
0.690000	0.570000	1.190747753215937398962865
0.710000	0.570000	1.181705086653126901552469
0.730000	0.570000	1.172195058446107385208279
0.750000	0.570000	1.158619967175561482619628
0.770000	0.570000	1.128745902209102425217679
0.790000	0.570000	1.059883324667483694980774
0.810000	0.570000	0.959747043386612319615381
0.830000	0.570000	0.884348032733097033641911
0.850000	0.570000	0.849036169286915498588542
0.870000	0.570000	0.834676991214785890527139
0.890000	0.570000	0.828595109942529384206011
0.910000	0.570000	0.825658586307771447110326
0.930000	0.570000	0.823999866788305057596631
0.950000	0.570000	0.822965734662883807715161
0.970000	0.570000	0.822329692972980641485492
0.990000	0.570000	0.822015383367552643356646

-0.990000	0.590000	0.825493313844561482639506
-0.970000	0.590000	0.825792771923569812742016
-0.950000	0.590000	0.826387252076919098797703
-0.930000	0.590000	0.827314108022048855239916
-0.910000	0.590000	0.828681089347779842313457
-0.890000	0.590000	0.830795632046238519130554
-0.870000	0.590000	0.834538734387785474666543
-0.850000	0.590000	0.842363680500490596969598
-0.830000	0.590000	0.860729759222390700124095
-0.810000	0.590000	0.904316637398069667064249
-0.790000	0.590000	0.989197029136359984313742
-0.770000	0.590000	1.086829909396956894696018
-0.750000	0.590000	1.144945976690423528054907
-0.730000	0.590000	1.169493798384064087159118
-0.710000	0.590000	1.181601510122967102489611
-0.690000	0.590000	1.190597179855812148829841
-0.670000	0.590000	1.198970098444656739999914
-0.650000	0.590000	1.207085920658498068291919
-0.630000	0.590000	1.214854842860971562146233
-0.610000	0.590000	1.222129233166404427279872
-0.590000	0.590000	1.228782117251971950366851
-0.570000	0.590000	1.234770945000417174952645
-0.550000	0.590000	1.240238064852509092261812
-0.530000	0.590000	1.245534519064513068187239
-0.510000	0.590000	1.251044602732582111670467
-0.490000	0.590000	1.256899415215419812952291
-0.470000	0.590000	1.262877069548494324280341
-0.450000	0.590000	1.268636253317887430114297
-0.430000	0.590000	1.274028832217818374417106
-0.410000	0.590000	1.279165596840543095424891
-0.390000	0.590000	1.284239572794328765326100
-0.370000	0.590000	1.289326237633932947801441
-0.350000	0.590000	1.294287602019441596468141
-0.330000	0.590000	1.298805233177108497955032
-0.310000	0.590000	1.302575640745946339293937
-0.290000	0.590000	1.305573108840602181146551
-0.270000	0.590000	1.308115345746166724438808
-0.250000	0.590000	1.310623326420075729359382
-0.230000	0.590000	1.313288310533275327074421
-0.210000	0.590000	1.315987898543080403257477
-0.190000	0.590000	1.318526312898420371766406
-0.170000	0.590000	1.320843703152036141545977
-0.150000	0.590000	1.322959501145540617272900
-0.130000	0.590000	1.324724230998686191895786
-0.110000	0.590000	1.325923932411863015445874
-0.090000	0.590000	1.326523303317794999500734
-0.070000	0.590000	1.326745760504756788122904
-0.050000	0.590000	1.326791416110613575085608
-0.030000	0.590000	1.326743146152609131860345
-0.010000	0.590000	1.326646400948098936112274
0.010000	0.590000	1.326646400948098936112274
0.030000	0.590000	1.326743146152609131860345
0.050000	0.590000	1.326791416110613797130213
0.070000	0.590000	1.326745760504756788122904
0.090000	0.590000	1.326523303317794777456129
0.110000	0.590000	1.325923932411863015445874
0.130000	0.590000	1.324724230998686191895786
0.150000	0.590000	1.322959501145540617272900
0.170000	0.590000	1.320843703152036141545977
0.190000	0.590000	1.318526312898420371766406
0.210000	0.590000	1.315987898543080403257477
0.230000	0.590000	1.313288310533275549119026
0.250000	0.590000	1.310623326420076173448592
0.270000	0.590000	1.308115345746166946483413
0.290000	0.590000	1.305573108840602181146551
0.310000	0.590000	1.302575640745946339293937
0.330000	0.590000	1.298805233177108275910427
0.350000	0.590000	1.294287602019441596468141
0.370000	0.590000	1.289326237633932947801441
0.390000	0.590000	1.284239572794328987370704
0.410000	0.590000	1.279165596840542873380286
0.430000	0.590000	1.274028832217818374417106
0.450000	0.590000	1.268636253317887208069692
0.470000	0.590000	1.262877069548493880191131
0.490000	0.590000	1.256899415215420034996896
0.510000	0.590000	1.251044602732582111670467
0.530000	0.590000	1.245534519064513068187239
0.550000	0.590000	1.240238064852508870217207
0.570000	0.590000	1.234770945000416952908040
0.590000	0.590000	1.228782117251971950366851
0.610000	0.590000	1.222129233166404427279872
0.630000	0.590000	1.214854842860971562146233
0.650000	0.590000	1.207085920658498068291919
0.670000	0.590000	1.198970098444656517955309
0.690000	0.590000	1.190597179855812148829841
0.710000	0.590000	1.181601510122967102489611
0.730000	0.590000	1.169493798384064087159118
0.750000	0.590000	1.144945976690423306010302
0.770000	0.590000	1.086829909396956894696018
0.790000	0.590000	0.989197029136359984313742
0.810000	0.590000	0.904316637398069556041946
0.830000	0.590000	0.860729759222390589101792
0.850000	0.590000	0.842363680500490485947296
0.870000	0.590000	0.834538734387785363644241
0.890000	0.590000	0.830795632046238408108252
0.910000	0.590000	0.828681089347779842313457
0.930000	0.590000	0.827314108022048855239916
0.950000	0.590000	0.826387252076918987775400
0.970000	0.590000	0.825792771923569812742016
0.990000	0.590000	0.825493313844561482639506

-0.990000	0.610000	0.829194252156632116701473
-0.970000	0.610000	0.829483552137752822019934
-0.950000	0.610000	0.830052096766210389944263
-0.930000	0.610000	0.830918669171076595958425
-0.910000	0.610000	0.832133026992178503888908
-0.890000	0.610000	0.833836678664663821791692
-0.870000	0.610000	0.836434262882752355139360
-0.850000	0.610000	0.841058246529947761693791
-0.830000	0.610000	0.850784339604223727171473
-0.810000	0.610000	0.873331120307923813861350
-0.790000	0.610000	0.924634162743828147412728
-0.770000	0.610000	1.016239914522603760005381
-0.750000	0.610000	1.108710482870939095789709
-0.730000	0.610000	1.158394487606578371341470
-0.710000	0.610000	1.179350817589108757488248
-0.690000	0.610000	1.190099136887762920622436
-0.670000	0.610000	1.197937777285397853432869
-0.650000	0.610000	1.204814656259277194649826
-0.630000	0.610000	1.211121631227456196810977
-0.610000	0.610000	1.216902249610982700289696
-0.590000	0.610000	1.222129233166404649324477
-0.570000	0.610000	1.226796510683401564278938
-0.550000	0.610000	1.231027300212658825984136
-0.530000	0.610000	1.235136475243242326627069
-0.510000	0.610000	1.239506460299066192831674
-0.490000	0.610000	1.244315286556814337259880
-0.470000	0.610000	1.249390119738521764958250
-0.450000	0.610000	1.254390145022127756035957
-0.430000	0.610000	1.259131689152359401262515
-0.410000	0.610000	1.263703889470316532595007
-0.390000	0.610000	1.268314273532231251095936
-0.370000	0.610000	1.273073318051679558848832
-0.350000	0.610000	1.277870318032263474705701
-0.330000	0.610000	1.282378813942481654564176
-0.310000	0.610000	1.286237927678123060815096
-0.290000	0.610000	1.289340142273350364732210
-0.270000	0.610000	1.291947118143985440141819
-0.250000	0.610000	1.294472303915334077117905
-0.230000	0.610000	1.297126610199246021792874
-0.210000	0.610000	1.299795053063559358008661
-0.190000	0.610000	1.302263820178741093869235
-0.170000	0.610000	1.304464370721988730750240
-0.150000	0.610000	1.306424366738971221124643
-0.130000	0.610000	1.308020141474588671215429
-0.110000	0.610000	1.309033864601342855848998
-0.090000	0.610000	1.309401182278099762257284
-0.070000	0.610000	1.309336764244511508437085
-0.050000	0.610000	1.309109404595577119678751
-0.030000	0.610000	1.308878875260293117577248
-0.010000	0.610000	1.308711371855507232808691
0.010000	0.610000	1.308711371855507010764086
0.030000	0.610000	1.308878875260292895532643
0.050000	0.610000	1.309109404595576897634146
0.070000	0.610000	1.309336764244511508437085
0.090000	0.610000	1.309401182278099762257284
0.110000	0.610000	1.309033864601342633804393
0.130000	0.610000	1.308020141474588671215429
0.150000	0.610000	1.306424366738971221124643
0.170000	0.610000	1.304464370721988952794845
0.190000	0.610000	1.302263820178741315913840
0.210000	0.610000	1.299795053063559358008661
0.230000	0.610000	1.297126610199245799748269
0.250000	0.610000	1.294472303915334299162510
0.270000	0.610000	1.291947118143986106275634
0.290000	0.610000	1.289340142273350364732210
0.310000	0.610000	1.286237927678123060815096
0.330000	0.610000	1.282378813942481432519571
0.350000	0.610000	1.277870318032263252661096
0.370000	0.610000	1.273073318051679558848832
0.390000	0.610000	1.268314273532231473140541
0.410000	0.610000	1.263703889470316532595007
0.430000	0.610000	1.259131689152359401262515
0.450000	0.610000	1.254390145022127978080562
0.470000	0.610000	1.249390119738521542913645
0.490000	0.610000	1.244315286556814115215275
0.510000	0.610000	1.239506460299065970787069
0.530000	0.610000	1.235136475243242104582464
0.550000	0.610000	1.231027300212658825984136
0.570000	0.610000	1.226796510683401342234333
0.590000	0.610000	1.222129233166404649324477
0.610000	0.610000	1.216902249610982700289696
0.630000	0.610000	1.211121631227456196810977
0.650000	0.610000	1.204814656259276972605221
0.670000	0.610000	1.197937777285397631388264
0.690000	0.610000	1.190099136887762476533226
0.710000	0.610000	1.179350817589108535443643
0.730000	0.610000	1.158394487606577927252260
0.750000	0.610000	1.108710482870939095789709
0.770000	0.610000	1.016239914522603760005381
0.790000	0.610000	0.924634162743828036390425
0.810000	0.610000	0.873331120307923813861350
0.830000	0.610000	0.850784339604223727171473
0.850000	0.610000	0.841058246529947872716093
0.870000	0.610000	0.836434262882752355139360
0.890000	0.610000	0.833836678664663599747087
0.910000	0.610000	0.832133026992178503888908
0.930000	0.610000	0.830918669171076706980728
0.950000	0.610000	0.830052096766210278921960
0.970000	0.610000	0.829483552137752710997631
0.990000	0.610000	0.829194252156632116701473

-0.990000	0.630000	0.833118195588448573474238
-0.970000	0.630000	0.833399718429258973273477
-0.950000	0.630000	0.833950218889441208247604
-0.930000	0.630000	0.834779240092808461071172
-0.910000	0.630000	0.835908852446002770264499
-0.890000	0.630000	0.837402126851875983071238
-0.870000	0.630000	0.839437168076944795203076
-0.850000	0.630000	0.842519940989866711333889
-0.830000	0.630000	0.848050339442090295172250
-0.810000	0.630000	0.859697261392259770573787
-0.790000	0.630000	0.886198945655013337052708
-0.770000	0.630000	0.943938585193306423093418
-0.750000	0.630000	1.039540816355618346733536
-0.730000	0.630000	1.126011982772184172318930
-0.710000	0.630000	1.169373553258273190635919
-0.690000	0.630000	1.187408163667869276380884
-0.670000	0.630000	1.196286975937610241871312
-0.650000	0.630000	1.202182781947648271270168
-0.630000	0.630000	1.206948678075869141324006
-0.610000	0.630000	1.211121631227456418855581
-0.590000	0.630000	1.214854842860971562146233
-0.570000	0.630000	1.218183963894982735354233
-0.550000	0.630000	1.221195215457305360828855
-0.530000	0.630000	1.224140667226876422191140
-0.510000	0.630000	1.227378297171782817187591
-0.490000	0.630000	1.231128741498306977675270
-0.470000	0.630000	1.235282784636867470240418
-0.450000	0.630000	1.239513083849292041094259
-0.430000	0.630000	1.243593804036570382720583
-0.410000	0.630000	1.247574472447629201354857
-0.390000	0.630000	1.251667013933903005451498
-0.370000	0.630000	1.256022333625067988194246
-0.350000	0.630000	1.260575006519173646424292
-0.330000	0.630000	1.265012914085443807010734
-0.310000	0.630000	1.268929780323125644514448
-0.290000	0.630000	1.272126847410391503601090
-0.270000	0.630000	1.274790284259118999798943
-0.250000	0.630000	1.277321287269802763120197
-0.230000	0.630000	1.279967968588777482707997
-0.210000	0.630000	1.282644410629389941647105
-0.190000	0.630000	1.285123301330932665820228
-0.170000	0.630000	1.287312495134380840866584
-0.150000	0.630000	1.289237601109707309632313
-0.130000	0.630000	1.290797937871108969076772
-0.110000	0.630000	1.291779147990300025128363
-0.090000	0.630000	1.292095532227256038382279
-0.070000	0.630000	1.291938869758832986178732
-0.050000	0.630000	1.291610361759909064716112
-0.030000	0.630000	1.291322494470582338266240
-0.010000	0.630000	1.291148178571982052531553
0.010000	0.630000	1.291148178571982052531553
0.030000	0.630000	1.291322494470581894177030
0.050000	0.630000	1.291610361759908842671507
0.070000	0.630000	1.291938869758832542089522
0.090000	0.630000	1.292095532227255816337674
0.110000	0.630000	1.291779147990299803083758
0.130000	0.630000	1.290797937871108747032167
0.150000	0.630000	1.289237601109707087587708
0.170000	0.630000	1.287312495134380840866584
0.190000	0.630000	1.285123301330932887864833
0.210000	0.630000	1.282644410629390163691710
0.230000	0.630000	1.279967968588777482707997
0.250000	0.630000	1.277321287269802763120197
0.270000	0.630000	1.274790284259119221843548
0.290000	0.630000	1.272126847410391281556485
0.310000	0.630000	1.268929780323125644514448
0.330000	0.630000	1.265012914085443807010734
0.350000	0.630000	1.260575006519173424379687
0.370000	0.630000	1.256022333625067766149641
0.390000	0.630000	1.251667013933903449540708
0.410000	0.630000	1.247574472447629201354857
0.430000	0.630000	1.243593804036570382720583
0.450000	0.630000	1.239513083849291819049654
0.470000	0.630000	1.235282784636867470240418
0.490000	0.630000	1.231128741498306755630665
0.510000	0.630000	1.227378297171783039232196
0.530000	0.630000	1.224140667226876644235745
0.550000	0.630000	1.221195215457305360828855
0.570000	0.630000	1.218183963894982957398838
0.590000	0.630000	1.214854842860971562146233
0.610000	0.630000	1.211121631227456196810977
0.630000	0.630000	1.206948678075868919279401
0.650000	0.630000	1.202182781947648049225563
0.670000	0.630000	1.196286975937609797782102
0.690000	0.630000	1.187408163667868832291674
0.710000	0.630000	1.169373553258272968591314
0.730000	0.630000	1.126011982772183950274325
0.750000	0.630000	1.039540816355618124688931
0.770000	0.630000	0.943938585193306312071115
0.790000	0.630000	0.886198945655013115008103
0.810000	0.630000	0.859697261392259659551485
0.830000	0.630000	0.848050339442090295172250
0.850000	0.630000	0.842519940989866822356191
0.870000	0.630000	0.839437168076944684180773
0.890000	0.630000	0.837402126851875761026633
0.910000	0.630000	0.835908852446002881286802
0.930000	0.630000	0.834779240092808461071172
0.950000	0.630000	0.833950218889441208247604
0.970000	0.630000	0.833399718429258973273477
0.990000	0.630000	0.833118195588448684496541

-0.990000	0.650000	0.837266166884808038517463
-0.970000	0.650000	0.837540940870553973773838
-0.950000	0.650000	0.838076699189908791431947
-0.930000	0.650000	0.838877682953626635509181
-0.910000	0.650000	0.839952819839766107179457
-0.890000	0.650000	0.841326825928828014866667
-0.870000	0.650000	0.843070706043262840800878
-0.850000	0.650000	0.845400752491203943961295
-0.830000	0.650000	0.848926718636144772567320
-0.810000	0.650000	0.855279183720844882188317
-0.790000	0.650000	0.868620586571738573233858
-0.770000	0.650000	0.898415292892144612402205
-0.750000	0.650000	0.960793037253763304583742
-0.730000	0.650000	1.057999231700332609662496
-0.710000	0.650000	1.138621946060158540703355
-0.690000	0.650000	1.176980648912893334667729
-0.670000	0.650000	1.192094674824368594201474
-0.650000	0.650000	1.198583004010406627415364
-0.630000	0.650000	1.202182781947648271270168
-0.610000	0.650000	1.204814656259276750560616
-0.590000	0.650000	1.207085920658498068291919
-0.570000	0.650000	1.209146331027526555246254
-0.550000	0.650000	1.211045259516146055389640
-0.530000	0.650000	1.212946023173873566491920
-0.510000	0.650000	1.215151750826984677900100
-0.490000	0.650000	1.217909788921235803016430
-0.470000	0.650000	1.221184078633124947543820
-0.450000	0.650000	1.224679912447782070827884
-0.430000	0.650000	1.228130490763728488445850
-0.410000	0.650000	1.231526663500230212022757
-0.390000	0.650000	1.235066921546967400047379
-0.370000	0.650000	1.238941267845747651321631
-0.350000	0.650000	1.243145409803407597237879
-0.330000	0.650000	1.247408204854695723540203
-0.310000	0.650000	1.251300268853497543730668
-0.290000	0.650000	1.254531043816104141086498
-0.270000	0.650000	1.257190197460565705966928
-0.250000	0.650000	1.259651691210174950796841
-0.230000	0.650000	1.262211219173103637913869
-0.210000	0.650000	1.264837308502371859830760
-0.190000	0.650000	1.267302277133667276487472
-0.170000	0.650000	1.269481104523030978725728
-0.150000	0.650000	1.271391882651440319307312
-0.130000	0.650000	1.272966683318924818735240
-0.110000	0.650000	1.274011330017963627980748
-0.090000	0.650000	1.274421385753902624671241
-0.070000	0.650000	1.274344854564550377773458
-0.050000	0.650000	1.274068881317215407023014
-0.030000	0.650000	1.273825267408453143502811
-0.010000	0.650000	1.273688422443220336077729
0.010000	0.650000	1.273688422443220114033124
0.030000	0.650000	1.273825267408452699413601
0.050000	0.650000	1.274068881317215184978409
0.070000	0.650000	1.274344854564549933684248
0.090000	0.650000	1.274421385753902624671241
0.110000	0.650000	1.274011330017963627980748
0.130000	0.650000	1.272966683318924596690636
0.150000	0.650000	1.271391882651440097262707
0.170000	0.650000	1.269481104523030756681123
0.190000	0.650000	1.267302277133667054442867
0.210000	0.650000	1.264837308502371859830760
0.230000	0.650000	1.262211219173103637913869
0.250000	0.650000	1.259651691210174950796841
0.270000	0.650000	1.257190197460565705966928
0.290000	0.650000	1.254531043816103919041893
0.310000	0.650000	1.251300268853497321686064
0.330000	0.650000	1.247408204854695501495598
0.350000	0.650000	1.243145409803407153148669
0.370000	0.650000	1.238941267845747651321631
0.390000	0.650000	1.235066921546967622091984
0.410000	0.650000	1.231526663500230212022757
0.430000	0.650000	1.228130490763728710490454
0.450000	0.650000	1.224679912447782070827884
0.470000	0.650000	1.221184078633124725499215
0.490000	0.650000	1.217909788921235803016430
0.510000	0.650000	1.215151750826984677900100
0.530000	0.650000	1.212946023173873788536525
0.550000	0.650000	1.211045259516146277434245
0.570000	0.650000	1.209146331027526777290859
0.590000	0.650000	1.207085920658498290336524
0.610000	0.650000	1.204814656259277194649826
0.630000	0.650000	1.202182781947648271270168
0.650000	0.650000	1.198583004010406627415364
0.670000	0.650000	1.192094674824368372156869
0.690000	0.650000	1.176980648912893112623124
0.710000	0.650000	1.138621946060158318658750
0.730000	0.650000	1.057999231700332609662496
0.750000	0.650000	0.960793037253763304583742
0.770000	0.650000	0.898415292892144501379903
0.790000	0.650000	0.868620586571738573233858
0.810000	0.650000	0.855279183720844882188317
0.830000	0.650000	0.848926718636144772567320
0.850000	0.650000	0.845400752491203832938993
0.870000	0.650000	0.843070706043262729778576
0.890000	0.650000	0.841326825928827792822062
0.910000	0.650000	0.839952819839766329224062
0.930000	0.650000	0.838877682953626968576089
0.950000	0.650000	0.838076699189908902454249
0.970000	0.650000	0.837540940870553973773838
0.990000	0.650000	0.837266166884808149539765

-0.990000	0.670000	0.841638029935893761113164
-0.970000	0.670000	0.841906021315153019202171
-0.950000	0.670000	0.842426854221492438234975
-0.930000	0.670000	0.843201058622491173011326
-0.910000	0.670000	0.844229880526920939409763
-0.890000	0.670000	0.845516407263107061531571
-0.870000	0.670000	0.847080190116414222245567
-0.850000	0.670000	0.849003306858409301227653
-0.830000	0.670000	0.851529389948135873034119
-0.810000	0.670000	0.855336617192944625998052
-0.790000	0.670000	0.862255620174430692514989
-0.770000	0.670000	0.876838000552188967517964
-0.750000	0.670000	0.908870360113686270864264
-0.730000	0.670000	0.973618857748249189043577
-0.710000	0.670000	1.070173291588077058023032
-0.690000	0.670000	1.145474528958269067047127
-0.670000	0.670000	1.179752639944872338872983
-0.650000	0.670000	1.192094674824368372156869
-0.630000	0.670000	1.196286975937610019826707
-0.610000	0.670000	1.197937777285397631388264
-0.590000	0.670000	1.198970098444656739999914
-0.570000	0.670000	1.199925954591753329836479
-0.550000	0.670000	1.200894557237363047264012
-0.530000	0.670000	1.201945883023342931394950
-0.510000	0.670000	1.203293605228688445407670
-0.490000	0.670000	1.205182871250950693564619
-0.470000	0.670000	1.207651530316495414041356
-0.450000	0.670000	1.210462383256432294942329
-0.430000	0.670000	1.213322948265622924779450
-0.410000	0.670000	1.216153021462499594917972
-0.390000	0.670000	1.219115128895681410270413
-0.370000	0.670000	1.222429012334456333022104
-0.350000	0.670000	1.226162517877063429239115
-0.330000	0.670000	1.230113713666616037656354
-0.310000	0.670000	1.233862458854322996515407
-0.290000	0.670000	1.237038322485562336083831
-0.270000	0.670000	1.239615222115367121347163
-0.250000	0.670000	1.241912304114572540569839
-0.230000	0.670000	1.244268702860871878002058
-0.210000	0.670000	1.246731372903339352120611
-0.190000	0.670000	1.249096439882777520580248
-0.170000	0.670000	1.251206287246763748655098
-0.150000	0.670000	1.253065894647101830017277
-0.130000	0.670000	1.254650861707110154341649
-0.110000	0.670000	1.255807157427428322193919
-0.090000	0.670000	1.256412831814529562635130
-0.070000	0.670000	1.256547818752774103856495
-0.050000	0.670000	1.256439212070930233622335
-0.030000	0.670000	1.256304045815163528132530
-0.010000	0.670000	1.256223362463021242518835
0.010000	0.670000	1.256223362463021242518835
0.030000	0.670000	1.256304045815163306087925
0.050000	0.670000	1.256439212070929789533125
0.070000	0.670000	1.256547818752773881811891
0.090000	0.670000	1.256412831814529562635130
0.110000	0.670000	1.255807157427428544238524
0.130000	0.670000	1.254650861707110154341649
0.150000	0.670000	1.253065894647101385928067
0.170000	0.670000	1.251206287246763526610493
0.190000	0.670000	1.249096439882777298535643
0.210000	0.670000	1.246731372903339352120611
0.230000	0.670000	1.244268702860872100046663
0.250000	0.670000	1.241912304114572762614443
0.270000	0.670000	1.239615222115366899302558
0.290000	0.670000	1.237038322485562114039226
0.310000	0.670000	1.233862458854322996515407
0.330000	0.670000	1.230113713666615815611749
0.350000	0.670000	1.226162517877063207194510
0.370000	0.670000	1.222429012334456110977499
0.390000	0.670000	1.219115128895680966181203
0.410000	0.670000	1.216153021462499594917972
0.430000	0.670000	1.213322948265622702734845
0.450000	0.670000	1.210462383256432294942329
0.470000	0.670000	1.207651530316495414041356
0.490000	0.670000	1.205182871250950693564619
0.510000	0.670000	1.203293605228688667452275
0.530000	0.670000	1.201945883023342931394950
0.550000	0.670000	1.200894557237362825219407
0.570000	0.670000	1.199925954591753551881084
0.590000	0.670000	1.198970098444656962044519
0.610000	0.670000	1.197937777285397853432869
0.630000	0.670000	1.196286975937609797782102
0.650000	0.670000	1.192094674824368372156869
0.670000	0.670000	1.179752639944872338872983
0.690000	0.670000	1.145474528958268845002522
0.710000	0.670000	1.070173291588076835978427
0.730000	0.670000	0.973618857748249078021274
0.750000	0.670000	0.908870360113686270864264
0.770000	0.670000	0.876838000552189078540266
0.790000	0.670000	0.862255620174430692514989
0.810000	0.670000	0.855336617192944514975750
0.830000	0.670000	0.851529389948135873034119
0.850000	0.670000	0.849003306858409301227653
0.870000	0.670000	0.847080190116414333267869
0.890000	0.670000	0.845516407263107061531571
0.910000	0.670000	0.844229880526921050432065
0.930000	0.670000	0.843201058622491395055931
0.950000	0.670000	0.842426854221492327212673
0.970000	0.670000	0.841906021315153130224473
0.990000	0.670000	0.841638029935893872135466

-0.990000	0.690000	0.846231506974373659524247
-0.970000	0.690000	0.846491056276235220856563
-0.950000	0.690000	0.846992837794001918183540
-0.930000	0.690000	0.847733767045898423120320
-0.910000	0.690000	0.848707315022653174807488
-0.890000	0.690000	0.849901233602708194858621
-0.870000	0.690000	0.851307774334798983417727
-0.850000	0.690000	0.852941718191710940288885
-0.830000	0.690000	0.854876234428159631484334
-0.810000	0.690000	0.857368649082060785282522
-0.790000	0.690000	0.861183438832678782581809
-0.770000	0.690000	0.868307594659133208381263
-0.750000	0.690000	0.883428441406445053019070
-0.730000	0.690000	0.916165705163025645418884
-0.710000	0.690000	0.980707815622098744157142
-0.690000	0.690000	1.074464012802999413054295
-0.670000	0.690000	1.145474528958268845002522
-0.650000	0.690000	1.176980648912893112623124
-0.630000	0.690000	1.187408163667868832291674
-0.610000	0.690000	1.190099136887762698577831
-0.590000	0.690000	1.190597179855812370874446
-0.570000	0.690000	1.190747753215937621007470
-0.550000	0.690000	1.190992274014665674997104
-0.530000	0.690000	1.191400859782167476197401
-0.510000	0.690000	1.192089412595028319330481
-0.490000	0.690000	1.193260825324358620491694
-0.470000	0.690000	1.195010022092187318420997
-0.450000	0.690000	1.197179499797753399192857
-0.430000	0.690000	1.199481589507847445474908
-0.410000	0.690000	1.201766852554591258339656
-0.390000	0.690000	1.204138647762488023573724
-0.370000	0.690000	1.206826585002100937771274
-0.350000	0.690000	1.209971473336526992525819
-0.330000	0.690000	1.213464549596359631777887
-0.310000	0.690000	1.216933672929416010433101
-0.290000	0.690000	1.219955803023590412692556
-0.270000	0.690000	1.222379333630541742294895
-0.250000	0.690000	1.224432788673687655389699
-0.230000	0.690000	1.226476648146879844247792
-0.210000	0.690000	1.228652467331470266032056
-0.190000	0.690000	1.230814845518183764383480
-0.170000	0.690000	1.232787224969810191410602
-0.150000	0.690000	1.234552124816220786129861
-0.130000	0.690000	1.236125595289048417768640
-0.110000	0.690000	1.237406936851340066851890
-0.090000	0.690000	1.238262259176293733631269
-0.070000	0.690000	1.238687694591324550685840
-0.050000	0.690000	1.238816904869304957870213
-0.030000	0.690000	1.238823802747214042341284
-0.010000	0.690000	1.238802632857455288117876
0.010000	0.690000	1.238802632857455288117876
0.030000	0.690000	1.238823802747214042341284
0.050000	0.690000	1.238816904869304735825608
0.070000	0.690000	1.238687694591324550685840
0.090000	0.690000	1.238262259176293511586664
0.110000	0.690000	1.237406936851340066851890
0.130000	0.690000	1.236125595289048639813245
0.150000	0.690000	1.234552124816220342040651
0.170000	0.690000	1.232787224969809747321392
0.190000	0.690000	1.230814845518183764383480
0.210000	0.690000	1.228652467331470043987451
0.230000	0.690000	1.226476648146879844247792
0.250000	0.690000	1.224432788673687433345094
0.270000	0.690000	1.222379333630541520250290
0.290000	0.690000	1.219955803023590190647951
0.310000	0.690000	1.216933672929415788388496
0.330000	0.690000	1.213464549596359409733282
0.350000	0.690000	1.209971473336526770481214
0.370000	0.690000	1.206826585002100493682065
0.390000	0.690000	1.204138647762487579484514
0.410000	0.690000	1.201766852554591036295051
0.430000	0.690000	1.199481589507847445474908
0.450000	0.690000	1.197179499797753177148252
0.470000	0.690000	1.195010022092187540465602
0.490000	0.690000	1.193260825324358620491694
0.510000	0.690000	1.192089412595028541375086
0.530000	0.690000	1.191400859782167476197401
0.550000	0.690000	1.190992274014665674997104
0.570000	0.690000	1.190747753215937621007470
0.590000	0.690000	1.190597179855812148829841
0.610000	0.690000	1.190099136887762698577831
0.630000	0.690000	1.187408163667868832291674
0.650000	0.690000	1.176980648912893112623124
0.670000	0.690000	1.145474528958268845002522
0.690000	0.690000	1.074464012802999413054295
0.710000	0.690000	0.980707815622098744157142
0.730000	0.690000	0.916165705163025645418884
0.750000	0.690000	0.883428441406444941996767
0.770000	0.690000	0.868307594659133208381263
0.790000	0.690000	0.861183438832678893604111
0.810000	0.690000	0.857368649082060785282522
0.830000	0.690000	0.854876234428159742506637
0.850000	0.690000	0.852941718191711051311188
0.870000	0.690000	0.851307774334798872395424
0.890000	0.690000	0.849901233602708305880924
0.910000	0.690000	0.848707315022653174807488
0.930000	0.690000	0.847733767045898534142623
0.950000	0.690000	0.846992837794001918183540
0.970000	0.690000	0.846491056276235331878866
0.990000	0.690000	0.846231506974373548501944

-0.990000	0.710000	0.851040779686135118176082
-0.970000	0.710000	0.851287400375730807233765
-0.950000	0.710000	0.851760201964898766568979
-0.930000	0.710000	0.852450676657424022408804
-0.910000	0.710000	0.853341930653021774055844
-0.890000	0.710000	0.854408513172402406254946
-0.870000	0.710000	0.855623707401808597516890
-0.850000	0.710000	0.856963027991963666174513
-0.830000	0.710000	0.858423243161137161649776
-0.810000	0.710000	0.860091729365216384195492
-0.790000	0.710000	0.862279705259872075728822
-0.770000	0.710000	0.865792410485753061166747
-0.750000	0.710000	0.872589476090354865256415
-0.730000	0.710000	0.887210585816619046184428
-0.710000	0.710000	0.918823731998601456183451
-0.690000	0.710000	0.980707815622098744157142
-0.670000	0.710000	1.070173291588077058023032
-0.650000	0.710000	1.138621946060158540703355
-0.630000	0.710000	1.169373553258273190635919
-0.610000	0.710000	1.179350817589108757488248
-0.590000	0.710000	1.181601510122966880445006
-0.570000	0.710000	1.181705086653126901552469
-0.550000	0.710000	1.181496472315152423959717
-0.530000	0.710000	1.181418019567237909228652
-0.510000	0.710000	1.181596426467055538367390
-0.490000	0.710000	1.182184084239143118111315
-0.470000	0.710000	1.183299803047672682509983
-0.450000	0.710000	1.184866930642876514667705
-0.430000	0.710000	1.186635149765288721468437
-0.410000	0.710000	1.188404185156720638261163
-0.390000	0.710000	1.190201563213256319428979
-0.370000	0.710000	1.192237269957837186851179
-0.350000	0.710000	1.194710632123960225570158
-0.330000	0.710000	1.197618563158333593321458
-0.310000	0.710000	1.200675655162379618090540
-0.290000	0.710000	1.203449105021463072517918
-0.270000	0.710000	1.205671040370630997529133
-0.250000	0.710000	1.207445606748005273445301
-0.230000	0.710000	1.209114741074317045388398
-0.210000	0.710000	1.210912662006201623299262
-0.190000	0.710000	1.212788472334159761700789
-0.170000	0.710000	1.214574347458023284573869
-0.150000	0.710000	1.216220475002092404892551
-0.130000	0.710000	1.217760848432057674273210
-0.110000	0.710000	1.219147012924645334663865
-0.090000	0.710000	1.220246856853790973218565
-0.070000	0.710000	1.220978932536608496661756
-0.050000	0.710000	1.221373565936443528201494
-0.030000	0.710000	1.221542015116697355026076
-0.010000	0.710000	1.221585817334233547981626
0.010000	0.710000	1.221585817334233325937021
0.030000	0.710000	1.221542015116697355026076
0.050000	0.710000	1.221373565936443306156889
0.070000	0.710000	1.220978932536608274617151
0.090000	0.710000	1.220246856853790751173960
0.110000	0.710000	1.219147012924645334663865
0.130000	0.710000	1.217760848432058118362420
0.150000	0.710000	1.216220475002092626937156
0.170000	0.710000	1.214574347458023062529264
0.190000	0.710000	1.212788472334159539656184
0.210000	0.710000	1.210912662006201401254657
0.230000	0.710000	1.209114741074316601299188
0.250000	0.710000	1.207445606748005051400696
0.270000	0.710000	1.205671040370630775484528
0.290000	0.710000	1.203449105021462850473313
0.310000	0.710000	1.200675655162379396045935
0.330000	0.710000	1.197618563158333593321458
0.350000	0.710000	1.194710632123960003525553
0.370000	0.710000	1.192237269957836964806575
0.390000	0.710000	1.190201563213256097384374
0.410000	0.710000	1.188404185156720638261163
0.430000	0.710000	1.186635149765288499423832
0.450000	0.710000	1.184866930642876514667705
0.470000	0.710000	1.183299803047672682509983
0.490000	0.710000	1.182184084239143118111315
0.510000	0.710000	1.181596426467055538367390
0.530000	0.710000	1.181418019567237909228652
0.550000	0.710000	1.181496472315152646004321
0.570000	0.710000	1.181705086653126901552469
0.590000	0.710000	1.181601510122966880445006
0.610000	0.710000	1.179350817589108757488248
0.630000	0.710000	1.169373553258273190635919
0.650000	0.710000	1.138621946060158318658750
0.670000	0.710000	1.070173291588076835978427
0.690000	0.710000	0.980707815622098633134840
0.710000	0.710000	0.918823731998601345161148
0.730000	0.710000	0.887210585816618935162126
0.750000	0.710000	0.872589476090354754234113
0.770000	0.710000	0.865792410485753283211352
0.790000	0.710000	0.862279705259872186751124
0.810000	0.710000	0.860091729365216606240097
0.830000	0.710000	0.858423243161137272672079
0.850000	0.710000	0.856963027991963666174513
0.870000	0.710000	0.855623707401808597516890
0.890000	0.710000	0.854408513172402295232644
0.910000	0.710000	0.853341930653021885078147
0.930000	0.710000	0.852450676657424133431107
0.950000	0.710000	0.851760201964898766568979
0.970000	0.710000	0.851287400375730696211463
0.990000	0.710000	0.851040779686135229198385

-0.990000	0.730000	0.856053037802495753183507
-0.970000	0.730000	0.856277559215201766740222
-0.950000	0.730000	0.856701917960642767013724
-0.930000	0.730000	0.857308854941310816144551
-0.910000	0.730000	0.858068975221402463482434
-0.890000	0.730000	0.858944221153832176973708
-0.870000	0.730000	0.859891241778442783072478
-0.850000	0.730000	0.860863662311928012904616
-0.830000	0.730000	0.861835683212058500934916
-0.810000	0.730000	0.862841919629219078480276
-0.790000	0.730000	0.864009654502357005156910
-0.770000	0.730000	0.865627578038323797215980
-0.750000	0.730000	0.868405777750696716843493
-0.730000	0.730000	0.874165772553794240273817
-0.710000	0.730000	0.887210585816619046184428
-0.690000	0.730000	0.916165705163025645418884
-0.670000	0.730000	0.973618857748249300065879
-0.650000	0.730000	1.057999231700332609662496
-0.630000	0.730000	1.126011982772183950274325
-0.610000	0.730000	1.158394487606578371341470
-0.590000	0.730000	1.169493798384064087159118
-0.570000	0.730000	1.172195058446107385208279
-0.550000	0.730000	1.172348760932044653415574
-0.530000	0.730000	1.172006639483732737261334
-0.510000	0.730000	1.171761414817838131696703
-0.490000	0.730000	1.171838950303849324896532
-0.470000	0.730000	1.172381719177250758434639
-0.450000	0.730000	1.173381820656057117346904
-0.430000	0.730000	1.174644835759526495522209
-0.410000	0.730000	1.175943276287189531714716
-0.390000	0.730000	1.177220902028897286939468
-0.370000	0.730000	1.178634404222820952767847
-0.350000	0.730000	1.180412304015813651503208
-0.330000	0.730000	1.182653922764549392354638
-0.310000	0.730000	1.185191709129868931071883
-0.290000	0.730000	1.187636231783649964910410
-0.270000	0.730000	1.189636923952952729521826
-0.250000	0.730000	1.191154357894345761081922
-0.230000	0.730000	1.192459772667528117295888
-0.210000	0.730000	1.193850214624864847223762
-0.190000	0.730000	1.195390647710975251527543
-0.170000	0.730000	1.196959487956249512663476
-0.150000	0.730000	1.198475332602362719569555
-0.130000	0.730000	1.199957710529885979156006
-0.110000	0.730000	1.201393604146582250180586
-0.090000	0.730000	1.202670901148767956811980
-0.070000	0.730000	1.203661433633547162003197
-0.050000	0.730000	1.204308878480253142129186
-0.030000	0.730000	1.204652279580788132307134
-0.010000	0.730000	1.204776754071045896665737
0.010000	0.730000	1.204776754071045896665737
0.030000	0.730000	1.204652279580788354351739
0.050000	0.730000	1.204308878480252920084581
0.070000	0.730000	1.203661433633546939958592
0.090000	0.730000	1.202670901148767734767375
0.110000	0.730000	1.201393604146582472225191
0.130000	0.730000	1.199957710529886201200611
0.150000	0.730000	1.198475332602362497524950
0.170000	0.730000	1.196959487956249068574266
0.190000	0.730000	1.195390647710974807438333
0.210000	0.730000	1.193850214624864625179157
0.230000	0.730000	1.192459772667528117295888
0.250000	0.730000	1.191154357894345761081922
0.270000	0.730000	1.189636923952952729521826
0.290000	0.730000	1.187636231783649742865805
0.310000	0.730000	1.185191709129868709027278
0.330000	0.730000	1.182653922764549392354638
0.350000	0.730000	1.180412304015813429458603
0.370000	0.730000	1.178634404222820508678637
0.390000	0.730000	1.177220902028897064894863
0.410000	0.730000	1.175943276287189531714716
0.430000	0.730000	1.174644835759526051432999
0.450000	0.730000	1.173381820656057117346904
0.470000	0.730000	1.172381719177250758434639
0.490000	0.730000	1.171838950303849102851927
0.510000	0.730000	1.171761414817838353741308
0.530000	0.730000	1.172006639483732515216730
0.550000	0.730000	1.172348760932044653415574
0.570000	0.730000	1.172195058446107385208279
0.590000	0.730000	1.169493798384064087159118
0.610000	0.730000	1.158394487606578149296865
0.630000	0.730000	1.126011982772184172318930
0.650000	0.730000	1.057999231700332387617891
0.670000	0.730000	0.973618857748248855976669
0.690000	0.730000	0.916165705163025534396581
0.710000	0.730000	0.887210585816618935162126
0.730000	0.730000	0.874165772553794240273817
0.750000	0.730000	0.868405777750696716843493
0.770000	0.730000	0.865627578038324019260585
0.790000	0.730000	0.864009654502357116179212
0.810000	0.730000	0.862841919629219189502578
0.830000	0.730000	0.861835683212058611957218
0.850000	0.730000	0.860863662311928123926918
0.870000	0.730000	0.859891241778442672050176
0.890000	0.730000	0.858944221153832176973708
0.910000	0.730000	0.858068975221402574504737
0.930000	0.730000	0.857308854941310927166853
0.950000	0.730000	0.856701917960642767013724
0.970000	0.730000	0.856277559215201655717919
0.990000	0.730000	0.856053037802495864205810

-0.990000	0.750000	0.861242508781779547710755
-0.970000	0.750000	0.861428455801271697467314
-0.950000	0.750000	0.861770080662372262025883
-0.930000	0.750000	0.862239028789625883142378
-0.910000	0.750000	0.862793819263919181672406
-0.890000	0.750000	0.863385067097904967958755
-0.870000	0.750000	0.863958278346624086729832
-0.850000	0.750000	0.864466507992381005820448
-0.830000	0.750000	0.864898081247596928200494
-0.810000	0.750000	0.865284880925535460072240
-0.790000	0.750000	0.865675889430119083201021
-0.770000	0.750000	0.866131316837653653095686
-0.750000	0.750000	0.866832598121993425088760
-0.730000	0.750000	0.868405777750696716843493
-0.710000	0.750000	0.872589476090354865256415
-0.690000	0.750000	0.883428441406444941996767
-0.670000	0.750000	0.908870360113686270864264
-0.650000	0.750000	0.960793037253763415606045
-0.630000	0.750000	1.039540816355618346733536
-0.610000	0.750000	1.108710482870939095789709
-0.590000	0.750000	1.144945976690423528054907
-0.570000	0.750000	1.158619967175561704664233
-0.550000	0.750000	1.162467575051047363743351
-0.530000	0.750000	1.162933064933416416053547
-0.510000	0.750000	1.162541334148491367628253
-0.490000	0.750000	1.162178096110960012765645
-0.470000	0.750000	1.162173474639017545229080
-0.450000	0.750000	1.162616250372194404150150
-0.430000	0.750000	1.163387999790436166946961
-0.410000	0.750000	1.164263206132813310844654
-0.390000	0.750000	1.165105453463697759985962
-0.370000	0.750000	1.165984183414371377907059
-0.350000	0.750000	1.167112583413139281773852
-0.330000	0.750000	1.168668434464837480035726
-0.310000	0.750000	1.170617268329529947479273
-0.290000	0.750000	1.172666952529315187447878
-0.270000	0.750000	1.174441082737115449319276
-0.250000	0.750000	1.175764278205083224193572
-0.230000	0.750000	1.176786343879716811855474
-0.210000	0.750000	1.177808446783585871742162
-0.190000	0.750000	1.179001721781757883178443
-0.170000	0.750000	1.180326423486434794796196
-0.150000	0.750000	1.181691211701868082784017
-0.130000	0.750000	1.183079126532183389386432
-0.110000	0.750000	1.184486232353824330942871
-0.090000	0.750000	1.185831715476280301402312
-0.070000	0.750000	1.186981882073520289111457
-0.050000	0.750000	1.187828947155768366528150
-0.030000	0.750000	1.188342628831468017480688
-0.010000	0.750000	1.188561862365536070385019
0.010000	0.750000	1.188561862365536070385019
0.030000	0.750000	1.188342628831468239525293
0.050000	0.750000	1.187828947155768588572755
0.070000	0.750000	1.186981882073520289111457
0.090000	0.750000	1.185831715476280079357707
0.110000	0.750000	1.184486232353824108898266
0.130000	0.750000	1.183079126532183611431037
0.150000	0.750000	1.181691211701868082784017
0.170000	0.750000	1.180326423486434572751591
0.190000	0.750000	1.179001721781757883178443
0.210000	0.750000	1.177808446783585871742162
0.230000	0.750000	1.176786343879716811855474
0.250000	0.750000	1.175764278205083002148967
0.270000	0.750000	1.174441082737115227274671
0.290000	0.750000	1.172666952529314965403273
0.310000	0.750000	1.170617268329529725434668
0.330000	0.750000	1.168668434464837257991121
0.350000	0.750000	1.167112583413139281773852
0.370000	0.750000	1.165984183414370933817850
0.390000	0.750000	1.165105453463697537941357
0.410000	0.750000	1.164263206132813310844654
0.430000	0.750000	1.163387999790435944902356
0.450000	0.750000	1.162616250372194404150150
0.470000	0.750000	1.162173474639017323184476
0.490000	0.750000	1.162178096110960012765645
0.510000	0.750000	1.162541334148491589672858
0.530000	0.750000	1.162933064933416416053547
0.550000	0.750000	1.162467575051047363743351
0.570000	0.750000	1.158619967175561482619628
0.590000	0.750000	1.144945976690423528054907
0.610000	0.750000	1.108710482870939317834313
0.630000	0.750000	1.039540816355618124688931
0.650000	0.750000	0.960793037253763415606045
0.670000	0.750000	0.908870360113686159841961
0.690000	0.750000	0.883428441406444830974465
0.710000	0.750000	0.872589476090354643211811
0.730000	0.750000	0.868405777750696605821190
0.750000	0.750000	0.866832598121993425088760
0.770000	0.750000	0.866131316837653764117988
0.790000	0.750000	0.865675889430118972178718
0.810000	0.750000	0.865284880925535571094542
0.830000	0.750000	0.864898081247596928200494
0.850000	0.750000	0.864466507992381005820448
0.870000	0.750000	0.863958278346624086729832
0.890000	0.750000	0.863385067097904967958755
0.910000	0.750000	0.862793819263919181672406
0.930000	0.750000	0.862239028789625772120075
0.950000	0.750000	0.861770080662372262025883
0.970000	0.750000	0.861428455801271697467314
0.990000	0.750000	0.861242508781779658733058

-0.990000	0.770000	0.866560262795768365684523
-0.970000	0.770000	0.866681200791054040521999
-0.950000	0.770000	0.866886802413095458597070
-0.930000	0.770000	0.867139639122888827849067
-0.910000	0.770000	0.867390718309713260047999
-0.890000	0.770000	0.867585697333904448669273
-0.870000	0.770000	0.867674972516218168117064
-0.850000	0.770000	0.867637847359564728932924
-0.830000	0.770000	0.867497912171596663455375
-0.810000	0.770000	0.867294517742279613692347
-0.790000	0.770000	0.867029276879027421820467
-0.770000	0.770000	0.866651812557578504758737
-0.750000	0.770000	0.866131316837653764117988
-0.730000	0.770000	0.865627578038323908238283
-0.710000	0.770000	0.865792410485753172189050
-0.690000	0.770000	0.868307594659133208381263
-0.670000	0.770000	0.876838000552189189562569
-0.650000	0.770000	0.898415292892144612402205
-0.630000	0.770000	0.943938585193306312071115
-0.610000	0.770000	1.016239914522603760005381
-0.590000	0.770000	1.086829909396956894696018
-0.570000	0.770000	1.128745902209102647262284
-0.550000	0.770000	1.146533205560031021263967
-0.530000	0.770000	1.152371692241437539649951
-0.510000	0.770000	1.153522897423763016178100
-0.490000	0.770000	1.153231299588583835813438
-0.470000	0.770000	1.152794147463277907306178
-0.450000	0.770000	1.152672997797978826639564
-0.430000	0.770000	1.152921143998123509888387
-0.410000	0.770000	1.153373300707991599978186
-0.390000	0.770000	1.153844846728335982177782
-0.370000	0.770000	1.154301143137240970304447
-0.350000	0.770000	1.154887778949502674663563
-0.330000	0.770000	1.155810269701040393641733
-0.310000	0.770000	1.157151698624012015059748
-0.290000	0.770000	1.158754032686942547769604
-0.270000	0.770000	1.160284107212079529602988
-0.250000	0.770000	1.161473182114128199771130
-0.230000	0.770000	1.162322829433128701381861
-0.210000	0.770000	1.163066949757026957712469
-0.190000	0.770000	1.163936201832361572172658
-0.170000	0.770000	1.164987741999979231621865
-0.150000	0.770000	1.166158462016584129727903
-0.130000	0.770000	1.167399947131476656281279
-0.110000	0.770000	1.168695050599333207230757
-0.090000	0.770000	1.169989994557697920996020
-0.070000	0.770000	1.171174943188671546678847
-0.050000	0.770000	1.172128270135202487978177
-0.030000	0.770000	1.172767590213161348344784
-0.010000	0.770000	1.173071312131348964413746
0.010000	0.770000	1.173071312131349186458351
0.030000	0.770000	1.172767590213161126300179
0.050000	0.770000	1.172128270135202710022782
0.070000	0.770000	1.171174943188671546678847
0.090000	0.770000	1.169989994557697920996020
0.110000	0.770000	1.168695050599333207230757
0.130000	0.770000	1.167399947131476878325884
0.150000	0.770000	1.166158462016584129727903
0.170000	0.770000	1.164987741999979009577260
0.190000	0.770000	1.163936201832361794217263
0.210000	0.770000	1.163066949757027179757074
0.230000	0.770000	1.162322829433128923426466
0.250000	0.770000	1.161473182114128199771130
0.270000	0.770000	1.160284107212079307558383
0.290000	0.770000	1.158754032686942769814209
0.310000	0.770000	1.157151698624012015059748
0.330000	0.770000	1.155810269701040393641733
0.350000	0.770000	1.154887778949502896708168
0.370000	0.770000	1.154301143137240748259842
0.390000	0.770000	1.153844846728335760133177
0.410000	0.770000	1.153373300707991599978186
0.430000	0.770000	1.152921143998123287843782
0.450000	0.770000	1.152672997797978826639564
0.470000	0.770000	1.152794147463277907306178
0.490000	0.770000	1.153231299588584057858043
0.510000	0.770000	1.153522897423763016178100
0.530000	0.770000	1.152371692241437539649951
0.550000	0.770000	1.146533205560031021263967
0.570000	0.770000	1.128745902209102425217679
0.590000	0.770000	1.086829909396956894696018
0.610000	0.770000	1.016239914522603760005381
0.630000	0.770000	0.943938585193306312071115
0.650000	0.770000	0.898415292892144501379903
0.670000	0.770000	0.876838000552189078540266
0.690000	0.770000	0.868307594659133097358961
0.710000	0.770000	0.865792410485752839122142
0.730000	0.770000	0.865627578038323797215980
0.750000	0.770000	0.866131316837653653095686
0.770000	0.770000	0.866651812557578282714132
0.790000	0.770000	0.867029276879027421820467
0.810000	0.770000	0.867294517742279502670044
0.830000	0.770000	0.867497912171596552433073
0.850000	0.770000	0.867637847359564617910621
0.870000	0.770000	0.867674972516217946072459
0.890000	0.770000	0.867585697333904337646970
0.910000	0.770000	0.867390718309713371070302
0.930000	0.770000	0.867139639122888827849067
0.950000	0.770000	0.866886802413095569619372
0.970000	0.770000	0.866681200791054040521999
0.990000	0.770000	0.866560262795768476706826

-0.990000	0.790000	0.871921606858233610992670
-0.970000	0.790000	0.871939861998735299408736
-0.950000	0.790000	0.871937745670396946451319
-0.930000	0.790000	0.871877667256680477514408
-0.910000	0.790000	0.871714263223304253180856
-0.890000	0.790000	0.871404989651820893747924
-0.870000	0.790000	0.870931638998835411236143
-0.850000	0.790000	0.870321751922093600484232
-0.830000	0.790000	0.869633259136628145036241
-0.810000	0.790000	0.868896866596197026133552
-0.790000	0.790000	0.868066636785370215889657
-0.770000	0.790000	0.867029276879027532842770
-0.750000	0.790000	0.865675889430119194223323
-0.730000	0.790000	0.864009654502357005156910
-0.710000	0.790000	0.862279705259872075728822
-0.690000	0.790000	0.861183438832678782581809
-0.670000	0.790000	0.862255620174430692514989
-0.650000	0.790000	0.868620586571738684256161
-0.630000	0.790000	0.886198945655013337052708
-0.610000	0.790000	0.924634162743828147412728
-0.590000	0.790000	0.989197029136359984313742
-0.570000	0.790000	1.059883324667483917025379
-0.550000	0.790000	1.108678528815175479138588
-0.530000	0.790000	1.132439764908427681788794
-0.510000	0.790000	1.141533310373151755001686
-0.490000	0.790000	1.144068654107476490366935
-0.470000	0.790000	1.144204291739615353407089
-0.450000	0.790000	1.143789147092249214310300
-0.430000	0.790000	1.143511063061185772937733
-0.410000	0.790000	1.143477974253287454686756
-0.390000	0.790000	1.143564839772918784177591
-0.370000	0.790000	1.143666905047088233615682
-0.350000	0.790000	1.143830744036105073746512
-0.330000	0.790000	1.144225324337757365711354
-0.310000	0.790000	1.144999292538399826568707
-0.290000	0.790000	1.146126878048805863841153
-0.270000	0.790000	1.147374062034916875063573
-0.250000	0.790000	1.148447401197327577548890
-0.230000	0.790000	1.149215471368540075758347
-0.210000	0.790000	1.149790303236483790527700
-0.190000	0.790000	1.150391499253628380117220
-0.170000	0.790000	1.151152744110895742579714
-0.150000	0.790000	1.152071962864162246731325
-0.130000	0.790000	1.153099771366850934128934
-0.110000	0.790000	1.154202233869582538972054
-0.090000	0.790000	1.155338854520292946048698
-0.070000	0.790000	1.156430305350998555269371
-0.050000	0.790000	1.157366856893660145289005
-0.030000	0.790000	1.158041465245248646809273
-0.010000	0.790000	1.158384516329293845160464
0.010000	0.790000	1.158384516329293845160464
0.030000	0.790000	1.158041465245248646809273
0.050000	0.790000	1.157366856893660145289005
0.070000	0.790000	1.156430305350998333224766
0.090000	0.790000	1.155338854520292724004094
0.110000	0.790000	1.154202233869582761016659
0.130000	0.790000	1.153099771366851378218144
0.150000	0.790000	1.152071962864162468775930
0.170000	0.790000	1.151152744110895742579714
0.190000	0.790000	1.150391499253628380117220
0.210000	0.790000	1.149790303236483568483095
0.230000	0.790000	1.149215471368540297802951
0.250000	0.790000	1.148447401197327577548890
0.270000	0.790000	1.147374062034917319152783
0.290000	0.790000	1.146126878048806085885758
0.310000	0.790000	1.144999292538399826568707
0.330000	0.790000	1.144225324337757365711354
0.350000	0.790000	1.143830744036104851701907
0.370000	0.790000	1.143666905047088011571077
0.390000	0.790000	1.143564839772918562132986
0.410000	0.790000	1.143477974253287232642151
0.430000	0.790000	1.143511063061185550893128
0.450000	0.790000	1.143789147092248992265695
0.470000	0.790000	1.144204291739615353407089
0.490000	0.790000	1.144068654107476490366935
0.510000	0.790000	1.141533310373151755001686
0.530000	0.790000	1.132439764908427681788794
0.550000	0.790000	1.108678528815175701183193
0.570000	0.790000	1.059883324667483917025379
0.590000	0.790000	0.989197029136359873291440
0.610000	0.790000	0.924634162743828036390425
0.630000	0.790000	0.886198945655013003985800
0.650000	0.790000	0.868620586571738462211556
0.670000	0.790000	0.862255620174430692514989
0.690000	0.790000	0.861183438832678782581809
0.710000	0.790000	0.862279705259872075728822
0.730000	0.790000	0.864009654502357005156910
0.750000	0.790000	0.865675889430119194223323
0.770000	0.790000	0.867029276879027421820467
0.790000	0.790000	0.868066636785369993845052
0.810000	0.790000	0.868896866596196915111250
0.830000	0.790000	0.869633259136628034013938
0.850000	0.790000	0.870321751922093600484232
0.870000	0.790000	0.870931638998835078169236
0.890000	0.790000	0.871404989651820782725622
0.910000	0.790000	0.871714263223304253180856
0.930000	0.790000	0.871877667256680477514408
0.950000	0.790000	0.871937745670396946451319
0.970000	0.790000	0.871939861998735077364131
0.990000	0.790000	0.871921606858233499970368

-0.990000	0.810000	0.877192813017317551960161
-0.970000	0.810000	0.877063617276060192295972
-0.950000	0.810000	0.876774102607940863940428
-0.930000	0.810000	0.876302960195052049741093
-0.910000	0.810000	0.875628955660238128544393
-0.890000	0.810000	0.874748991497212635692904
-0.870000	0.810000	0.873701933029929822538406
-0.850000	0.810000	0.872565457926954834988464
-0.830000	0.810000	0.871406158104806038977586
-0.810000	0.810000	0.870216873166223314761680
-0.790000	0.810000	0.868896866596197026133552
-0.770000	0.810000	0.867294517742279613692347
-0.750000	0.810000	0.865284880925535460072240
-0.730000	0.810000	0.862841919629219189502578
-0.710000	0.810000	0.860091729365216384195492
-0.690000	0.810000	0.857368649082060674260219
-0.670000	0.810000	0.855336617192944514975750
-0.650000	0.810000	0.855279183720844882188317
-0.630000	0.810000	0.859697261392259881596090
-0.610000	0.810000	0.873331120307923924883653
-0.590000	0.810000	0.904316637398069556041946
-0.570000	0.810000	0.959747043386612319615381
-0.550000	0.810000	1.027711859693747342703318
-0.530000	0.810000	1.083246465250446544104079
-0.510000	0.810000	1.114906916547524051708251
-0.490000	0.810000	1.129083596411257550684581
-0.470000	0.810000	1.134182937532047130702040
-0.450000	0.810000	1.135384783092534988213629
-0.430000	0.810000	1.135258190749109274975126
-0.410000	0.810000	1.134876622729926953780932
-0.390000	0.810000	1.134544979484051641094311
-0.370000	0.810000	1.134272889763744851521210
-0.350000	0.810000	1.134062866047592210705375
-0.330000	0.810000	1.134017019940102954933536
-0.310000	0.810000	1.134285803796542202448450
-0.290000	0.810000	1.134933810743647297769598
-0.270000	0.810000	1.135844462080354277944139
-0.250000	0.810000	1.136766624818807303043400
-0.230000	0.810000	1.137489169481685546969629
-0.210000	0.810000	1.137988324269445072900453
-0.190000	0.810000	1.138405755256973739264481
-0.170000	0.810000	1.138897821710648239346142
-0.150000	0.810000	1.139525965472716784177010
-0.130000	0.810000	1.140273555016349416035837
-0.110000	0.810000	1.141107391627402600775554
-0.090000	0.810000	1.141993140145261209639216
-0.070000	0.810000	1.142875118312123960961912
-0.050000	0.810000	1.143666584848231915216843
-0.030000	0.810000	1.144264073828425987144897
-0.010000	0.810000	1.144580502147021672243454
0.010000	0.810000	1.144580502147021672243454
0.030000	0.810000	1.144264073828425987144897
0.050000	0.810000	1.143666584848231915216843
0.070000	0.810000	1.142875118312123960961912
0.090000	0.810000	1.141993140145260987594611
0.110000	0.810000	1.141107391627402822820159
0.130000	0.810000	1.140273555016349638080442
0.150000	0.810000	1.139525965472716784177010
0.170000	0.810000	1.138897821710648017301537
0.190000	0.810000	1.138405755256973517219876
0.210000	0.810000	1.137988324269445072900453
0.230000	0.810000	1.137489169481685546969629
0.250000	0.810000	1.136766624818807303043400
0.270000	0.810000	1.135844462080354277944139
0.290000	0.810000	1.134933810743647297769598
0.310000	0.810000	1.134285803796542202448450
0.330000	0.810000	1.134017019940102954933536
0.350000	0.810000	1.134062866047592210705375
0.370000	0.810000	1.134272889763744629476605
0.390000	0.810000	1.134544979484051419049706
0.410000	0.810000	1.134876622729926953780932
0.430000	0.810000	1.135258190749109274975126
0.450000	0.810000	1.135384783092534766169024
0.470000	0.810000	1.134182937532047130702040
0.490000	0.810000	1.129083596411257772729186
0.510000	0.810000	1.114906916547524051708251
0.530000	0.810000	1.083246465250446766148684
0.550000	0.810000	1.027711859693747342703318
0.570000	0.810000	0.959747043386612541659986
0.590000	0.810000	0.904316637398069556041946
0.610000	0.810000	0.873331120307923813861350
0.630000	0.810000	0.859697261392259659551485
0.650000	0.810000	0.855279183720844660143712
0.670000	0.810000	0.855336617192944625998052
0.690000	0.810000	0.857368649082060896304824
0.710000	0.810000	0.860091729365216606240097
0.730000	0.810000	0.862841919629219189502578
0.750000	0.810000	0.865284880925535571094542
0.770000	0.810000	0.867294517742279502670044
0.790000	0.810000	0.868896866596196804088947
0.810000	0.810000	0.870216873166223092717075
0.830000	0.810000	0.871406158104806038977586
0.850000	0.810000	0.872565457926954501921557
0.870000	0.810000	0.873701933029929822538406
0.890000	0.810000	0.874748991497212635692904
0.910000	0.810000	0.875628955660238128544393
0.930000	0.810000	0.876302960195052160763396
0.950000	0.810000	0.876774102607940863940428
0.970000	0.810000	0.877063617276060081273670
0.990000	0.810000	0.877192813017317440937859

-0.990000	0.830000	0.882184180637835879679187
-0.970000	0.830000	0.881868338922562555737272
-0.950000	0.830000	0.881226868731950663260477
-0.930000	0.830000	0.880277256646055272781837
-0.910000	0.830000	0.879050940361073340767462
-0.890000	0.830000	0.877612608040390984598389
-0.870000	0.830000	0.876065138213799610156229
-0.850000	0.830000	0.874509901960880631222039
-0.830000	0.830000	0.872980716721811766944938
-0.810000	0.830000	0.871406158104806149999888
-0.790000	0.830000	0.869633259136628145036241
-0.770000	0.830000	0.867497912171596552433073
-0.750000	0.830000	0.864898081247596817178191
-0.730000	0.830000	0.861835683212058389912613
-0.710000	0.830000	0.858423243161137050627474
-0.690000	0.830000	0.854876234428159742506637
-0.670000	0.830000	0.851529389948135873034119
-0.650000	0.830000	0.848926718636144772567320
-0.630000	0.830000	0.848050339442090295172250
-0.610000	0.830000	0.850784339604223727171473
-0.590000	0.830000	0.860729759222390700124095
-0.570000	0.830000	0.884348032733097033641911
-0.550000	0.830000	0.929392571079865059680003
-0.530000	0.830000	0.991303661321235707326593
-0.510000	0.830000	1.050971851420559266543364
-0.490000	0.830000	1.091762003509795908584579
-0.470000	0.830000	1.113326974263737723092049
-0.450000	0.830000	1.122824919286204314872180
-0.430000	0.830000	1.126243949745103778425914
-0.410000	0.830000	1.127026152383930890366059
-0.390000	0.830000	1.126826706800616584303043
-0.370000	0.830000	1.126322686344553014592407
-0.350000	0.830000	1.125767100574659895784180
-0.330000	0.830000	1.125307034822099927495742
-0.310000	0.830000	1.125093569069276489003073
-0.290000	0.830000	1.125240747953097031341940
-0.270000	0.830000	1.125734636914153652398340
-0.250000	0.830000	1.126408366731720400721883
-0.230000	0.830000	1.127039519817835566684039
-0.210000	0.830000	1.127499308703864500103009
-0.190000	0.830000	1.127816083036374372738919
-0.170000	0.830000	1.128104364583444096936660
-0.150000	0.830000	1.128454290025924677820512
-0.130000	0.830000	1.128891829779595790128610
-0.110000	0.830000	1.129406512359823366864475
-0.090000	0.830000	1.129976317519789441590206
-0.070000	0.830000	1.130564660854604053241701
-0.050000	0.830000	1.131111391727810389085107
-0.030000	0.830000	1.131537638113781607529518
-0.010000	0.830000	1.131768904338661396735688
0.010000	0.830000	1.131768904338661174691083
0.030000	0.830000	1.131537638113782051618728
0.050000	0.830000	1.131111391727810611129712
0.070000	0.830000	1.130564660854604053241701
0.090000	0.830000	1.129976317519789219545601
0.110000	0.830000	1.129406512359823144819870
0.130000	0.830000	1.128891829779595790128610
0.150000	0.830000	1.128454290025924677820512
0.170000	0.830000	1.128104364583444096936660
0.190000	0.830000	1.127816083036374372738919
0.210000	0.830000	1.127499308703864500103009
0.230000	0.830000	1.127039519817835566684039
0.250000	0.830000	1.126408366731720400721883
0.270000	0.830000	1.125734636914153874442945
0.290000	0.830000	1.125240747953097031341940
0.310000	0.830000	1.125093569069276489003073
0.330000	0.830000	1.125307034822099705451137
0.350000	0.830000	1.125767100574659673739575
0.370000	0.830000	1.126322686344553014592407
0.390000	0.830000	1.126826706800616140213833
0.410000	0.830000	1.127026152383930668321455
0.430000	0.830000	1.126243949745103778425914
0.450000	0.830000	1.122824919286204314872180
0.470000	0.830000	1.113326974263737723092049
0.490000	0.830000	1.091762003509795908584579
0.510000	0.830000	1.050971851420559266543364
0.530000	0.830000	0.991303661321235929371198
0.550000	0.830000	0.929392571079865170702305
0.570000	0.830000	0.884348032733097144664214
0.590000	0.830000	0.860729759222390700124095
0.610000	0.830000	0.850784339604223838193775
0.630000	0.830000	0.848050339442090295172250
0.650000	0.830000	0.848926718636144661545018
0.670000	0.830000	0.851529389948135762011816
0.690000	0.830000	0.854876234428159631484334
0.710000	0.830000	0.858423243161137161649776
0.730000	0.830000	0.861835683212058611957218
0.750000	0.830000	0.864898081247596928200494
0.770000	0.830000	0.867497912171596663455375
0.790000	0.830000	0.869633259136627922991636
0.810000	0.830000	0.871406158104805927955283
0.830000	0.830000	0.872980716721811433878031
0.850000	0.830000	0.874509901960880520199737
0.870000	0.830000	0.876065138213799610156229
0.890000	0.830000	0.877612608040390873576087
0.910000	0.830000	0.879050940361073340767462
0.930000	0.830000	0.880277256646055272781837
0.950000	0.830000	0.881226868731950774282780
0.970000	0.830000	0.881868338922562444714970
0.990000	0.830000	0.882184180637835546612280

-0.990000	0.850000	0.886661368998225563053950
-0.970000	0.850000	0.886144842287297396232759
-0.950000	0.850000	0.885134954013362618141514
-0.930000	0.850000	0.883710986289667932425118
-0.910000	0.850000	0.881983042678879058939856
-0.890000	0.850000	0.880093521812728263320480
-0.870000	0.850000	0.878185258311797500851981
-0.850000	0.850000	0.876336168122373915245760
-0.830000	0.850000	0.874509901960880742244342
-0.810000	0.850000	0.872565457926954612943860
-0.790000	0.850000	0.870321751922093600484232
-0.770000	0.850000	0.867637847359564728932924
-0.750000	0.850000	0.864466507992381005820448
-0.730000	0.850000	0.860863662311927901882314
-0.710000	0.850000	0.856963027991963555152211
-0.690000	0.850000	0.852941718191710829266583
-0.670000	0.850000	0.849003306858409301227653
-0.650000	0.850000	0.845400752491203832938993
-0.630000	0.850000	0.842519940989866822356191
-0.610000	0.850000	0.841058246529947872716093
-0.590000	0.850000	0.842363680500490596969598
-0.570000	0.850000	0.849036169286915387566239
-0.550000	0.850000	0.865876715175759148479528
-0.530000	0.850000	0.900040330169939339910457
-0.510000	0.850000	0.952670166791242722936772
-0.490000	0.850000	1.011642656821836849800889
-0.470000	0.850000	1.060564796707608170578396
-0.450000	0.850000	1.091582550295576048426938
-0.430000	0.850000	1.107938128402328414878752
-0.410000	0.850000	1.115431588611353275197757
-0.390000	0.850000	1.118314541015395402467902
-0.370000	0.850000	1.119004437898035053677859
-0.350000	0.850000	1.118731278219172731169806
-0.330000	0.850000	1.118114438659702614131675
-0.310000	0.850000	1.117510509636374216313470
-0.290000	0.850000	1.117147337986716060242998
-0.270000	0.850000	1.117126036161831148518786
-0.250000	0.850000	1.117394768715717745521943
-0.230000	0.850000	1.117787118728275297385721
-0.210000	0.850000	1.118133983448845292230089
-0.190000	0.850000	1.118363112854374952220837
-0.170000	0.850000	1.118505603626573252640242
-0.150000	0.850000	1.118628995524850733289668
-0.130000	0.850000	1.118779764656000486056087
-0.110000	0.850000	1.118975021215042442435106
-0.090000	0.850000	1.119213441261480479482771
-0.070000	0.850000	1.119478963954896988397536
-0.050000	0.850000	1.119739656531329119459883
-0.030000	0.850000	1.119951208712435919423456
-0.010000	0.850000	1.120068517319023015943458
0.010000	0.850000	1.120068517319023015943458
0.030000	0.850000	1.119951208712436141468061
0.050000	0.850000	1.119739656531329119459883
0.070000	0.850000	1.119478963954896988397536
0.090000	0.850000	1.119213441261480257438166
0.110000	0.850000	1.118975021215041998345896
0.130000	0.850000	1.118779764656000486056087
0.150000	0.850000	1.118628995524850955334273
0.170000	0.850000	1.118505603626573252640242
0.190000	0.850000	1.118363112854374952220837
0.210000	0.850000	1.118133983448845070185484
0.230000	0.850000	1.117787118728275297385721
0.250000	0.850000	1.117394768715717745521943
0.270000	0.850000	1.117126036161831148518786
0.290000	0.850000	1.117147337986715838198393
0.310000	0.850000	1.117510509636374216313470
0.330000	0.850000	1.118114438659702614131675
0.350000	0.850000	1.118731278219172509125201
0.370000	0.850000	1.119004437898035053677859
0.390000	0.850000	1.118314541015395402467902
0.410000	0.850000	1.115431588611353275197757
0.430000	0.850000	1.107938128402328414878752
0.450000	0.850000	1.091582550295575826382333
0.470000	0.850000	1.060564796707608170578396
0.490000	0.850000	1.011642656821837071845493
0.510000	0.850000	0.952670166791242833959075
0.530000	0.850000	0.900040330169939450932759
0.550000	0.850000	0.865876715175759370524133
0.570000	0.850000	0.849036169286915609610844
0.590000	0.850000	0.842363680500490485947296
0.610000	0.850000	0.841058246529947872716093
0.630000	0.850000	0.842519940989866822356191
0.650000	0.850000	0.845400752491203832938993
0.670000	0.850000	0.849003306858409301227653
0.690000	0.850000	0.852941718191710940288885
0.710000	0.850000	0.856963027991963666174513
0.730000	0.850000	0.860863662311928012904616
0.750000	0.850000	0.864466507992381005820448
0.770000	0.850000	0.867637847359564506888319
0.790000	0.850000	0.870321751922093378439627
0.810000	0.850000	0.872565457926954612943860
0.830000	0.850000	0.874509901960880631222039
0.850000	0.850000	0.876336168122373693201155
0.870000	0.850000	0.878185258311797500851981
0.890000	0.850000	0.880093521812728041275875
0.910000	0.850000	0.881983042678878947917553
0.930000	0.850000	0.883710986289667821402816
0.950000	0.850000	0.885134954013362618141514
0.970000	0.850000	0.886144842287297507255062
0.990000	0.850000	0.886661368998225341009345

-0.990000	0.870000	0.890380597717053690054456
-0.970000	0.870000	0.889694872106115530741022
-0.950000	0.870000	0.888381825043276340814202
-0.930000	0.870000	0.886592997486858380717933
-0.910000	0.870000	0.884520635708363700544510
-0.890000	0.870000	0.882360258659661056412915
-0.870000	0.870000	0.880244966598004108249143
-0.850000	0.870000	0.878185258311797389829678
-0.830000	0.870000	0.876065138213799610156229
-0.810000	0.870000	0.873701933029929600493801
-0.790000	0.870000	0.870931638998835300213841
-0.770000	0.870000	0.867674972516217946072459
-0.750000	0.870000	0.863958278346623975707530
-0.730000	0.870000	0.859891241778442561027873
-0.710000	0.870000	0.855623707401808375472285
-0.690000	0.870000	0.851307774334798761373122
-0.670000	0.870000	0.847080190116414333267869
-0.650000	0.870000	0.843070706043262840800878
-0.630000	0.870000	0.839437168076944684180773
-0.610000	0.870000	0.836434262882752244117057
-0.590000	0.870000	0.834538734387785363644241
-0.570000	0.870000	0.834676991214785890527139
-0.550000	0.870000	0.838633467537605481467722
-0.530000	0.870000	0.849742946582848213132877
-0.510000	0.870000	0.873634166484229979232623
-0.490000	0.870000	0.914559207961121556351713
-0.470000	0.870000	0.967565278853961485694413
-0.450000	0.870000	1.019988508545645267133750
-0.430000	0.870000	1.060564209648383382500469
-0.410000	0.870000	1.086192482071641540741780
-0.390000	0.870000	1.100319921577770143628072
-0.370000	0.870000	1.107280740074964908714605
-0.350000	0.870000	1.110227611137334369217911
-0.330000	0.870000	1.111075056126108018261789
-0.310000	0.870000	1.110938809630723778099082
-0.290000	0.870000	1.110478607333866829520730
-0.270000	0.870000	1.110072075638548261267147
-0.250000	0.870000	1.109877078927088644988430
-0.230000	0.870000	1.109874474391151055741034
-0.210000	0.870000	1.109950894496145590295555
-0.190000	0.870000	1.110000057027375808260672
-0.170000	0.870000	1.109980484908133835375565
-0.150000	0.870000	1.109907478475699482700634
-0.130000	0.870000	1.109814966159502036546769
-0.110000	0.870000	1.109731666560866969462040
-0.090000	0.870000	1.109674269447729733073515
-0.070000	0.870000	1.109646829180415794624537
-0.050000	0.870000	1.109643759980697419464946
-0.030000	0.870000	1.109653806798293507185349
-0.010000	0.870000	1.109662398070073052736007
0.010000	0.870000	1.109662398070072830691402
0.030000	0.870000	1.109653806798293729229954
0.050000	0.870000	1.109643759980697419464946
0.070000	0.870000	1.109646829180416016669142
0.090000	0.870000	1.109674269447729288984306
0.110000	0.870000	1.109731666560866747417435
0.130000	0.870000	1.109814966159502258591374
0.150000	0.870000	1.109907478475699704745239
0.170000	0.870000	1.109980484908134057420170
0.190000	0.870000	1.110000057027376030305277
0.210000	0.870000	1.109950894496145590295555
0.230000	0.870000	1.109874474391151277785639
0.250000	0.870000	1.109877078927088644988430
0.270000	0.870000	1.110072075638548483311752
0.290000	0.870000	1.110478607333866829520730
0.310000	0.870000	1.110938809630723778099082
0.330000	0.870000	1.111075056126108018261789
0.350000	0.870000	1.110227611137334147173306
0.370000	0.870000	1.107280740074964686670000
0.390000	0.870000	1.100319921577770143628072
0.410000	0.870000	1.086192482071641540741780
0.430000	0.870000	1.060564209648383382500469
0.450000	0.870000	1.019988508545645045089145
0.470000	0.870000	0.967565278853961263649808
0.490000	0.870000	0.914559207961121667374016
0.510000	0.870000	0.873634166484230312299530
0.530000	0.870000	0.849742946582848435177482
0.550000	0.870000	0.838633467537605703512327
0.570000	0.870000	0.834676991214786001549442
0.590000	0.870000	0.834538734387785363644241
0.610000	0.870000	0.836434262882752244117057
0.630000	0.870000	0.839437168076944684180773
0.650000	0.870000	0.843070706043262729778576
0.670000	0.870000	0.847080190116414333267869
0.690000	0.870000	0.851307774334798761373122
0.710000	0.870000	0.855623707401808375472285
0.730000	0.870000	0.859891241778442561027873
0.750000	0.870000	0.863958278346624197752135
0.770000	0.870000	0.867674972516217835050156
0.790000	0.870000	0.870931638998835189191539
0.810000	0.870000	0.873701933029929822538406
0.830000	0.870000	0.876065138213799610156229
0.850000	0.870000	0.878185258311797500851981
0.870000	0.870000	0.880244966598004108249143
0.890000	0.870000	0.882360258659661056412915
0.910000	0.870000	0.884520635708363811566812
0.930000	0.870000	0.886592997486858380717933
0.950000	0.870000	0.888381825043276229791900
0.970000	0.870000	0.889694872106115419718719
0.990000	0.870000	0.890380597717053690054456

-0.990000	0.890000	0.893146341092279194562309
-0.970000	0.890000	0.892378828422791370300615
-0.950000	0.890000	0.890925265325428594742618
-0.930000	0.890000	0.888990193396421712890287
-0.910000	0.890000	0.886810050146592754316544
-0.890000	0.890000	0.884575948674154566298000
-0.870000	0.890000	0.882360258659660945390613
-0.850000	0.890000	0.880093521812728041275875
-0.830000	0.890000	0.877612608040390762553784
-0.810000	0.890000	0.874748991497212635692904
-0.790000	0.890000	0.871404989651820893747924
-0.770000	0.890000	0.867585697333904448669273
-0.750000	0.890000	0.863385067097904967958755
-0.730000	0.890000	0.858944221153832065951406
-0.710000	0.890000	0.854408513172402295232644
-0.690000	0.890000	0.849901233602708305880924
-0.670000	0.890000	0.845516407263107394598478
-0.650000	0.890000	0.841326825928827903844365
-0.630000	0.890000	0.837402126851875761026633
-0.610000	0.890000	0.833836678664663710769389
-0.590000	0.890000	0.830795632046238519130554
-0.570000	0.890000	0.828595109942529273183709
-0.550000	0.890000	0.827845227365308855560500
-0.530000	0.890000	0.829704874434039285624465
-0.510000	0.890000	0.836333454721997049396975
-0.490000	0.890000	0.851578072643485062265256
-0.470000	0.890000	0.880246514194514717566165
-0.450000	0.890000	0.922700974406353013890225
-0.430000	0.890000	0.972136019178616805902493
-0.410000	0.890000	1.018186353120638765190620
-0.390000	0.890000	1.053540694631290186578099
-0.370000	0.890000	1.076767711135145688672310
-0.350000	0.890000	1.090488085441184695767447
-0.330000	0.890000	1.097895164639695053665491
-0.310000	0.890000	1.101491136014273397591978
-0.290000	0.890000	1.102957139605162062423460
-0.270000	0.890000	1.103362009229632789697462
-0.250000	0.890000	1.103341051737804390242559
-0.230000	0.890000	1.103212186005902317731397
-0.210000	0.890000	1.103077589119753065816099
-0.190000	0.890000	1.102929129676677444393817
-0.170000	0.890000	1.102736570445439934218257
-0.150000	0.890000	1.102491858808663405255857
-0.130000	0.890000	1.102211197209399529128859
-0.110000	0.890000	1.101920944710910621466837
-0.090000	0.890000	1.101645769645690053906151
-0.070000	0.890000	1.101403718628951589053599
-0.050000	0.890000	1.101208642033026485762548
-0.030000	0.890000	1.101072577045356659652953
-0.010000	0.890000	1.101002374780182702096454
0.010000	0.890000	1.101002374780182258007244
0.030000	0.890000	1.101072577045356659652953
0.050000	0.890000	1.101208642033026707807153
0.070000	0.890000	1.101403718628951589053599
0.090000	0.890000	1.101645769645689831861546
0.110000	0.890000	1.101920944710910621466837
0.130000	0.890000	1.102211197209399529128859
0.150000	0.890000	1.102491858808663849345066
0.170000	0.890000	1.102736570445440156262862
0.190000	0.890000	1.102929129676677666438422
0.210000	0.890000	1.103077589119753065816099
0.230000	0.890000	1.103212186005902317731397
0.250000	0.890000	1.103341051737804168197954
0.270000	0.890000	1.103362009229632789697462
0.290000	0.890000	1.102957139605162062423460
0.310000	0.890000	1.101491136014273397591978
0.330000	0.890000	1.097895164639695053665491
0.350000	0.890000	1.090488085441184695767447
0.370000	0.890000	1.076767711135145688672310
0.390000	0.890000	1.053540694631289964533494
0.410000	0.890000	1.018186353120638543146015
0.430000	0.890000	0.972136019178616916924796
0.450000	0.890000	0.922700974406353013890225
0.470000	0.890000	0.880246514194514828588467
0.490000	0.890000	0.851578072643485284309861
0.510000	0.890000	0.836333454721997271441580
0.530000	0.890000	0.829704874434039507669070
0.550000	0.890000	0.827845227365308966582802
0.570000	0.890000	0.828595109942529384206011
0.590000	0.890000	0.830795632046238408108252
0.610000	0.890000	0.833836678664663599747087
0.630000	0.890000	0.837402126851875761026633
0.650000	0.890000	0.841326825928827792822062
0.670000	0.890000	0.845516407263106950509268
0.690000	0.890000	0.849901233602708083836319
0.710000	0.890000	0.854408513172402184210341
0.730000	0.890000	0.858944221153832065951406
0.750000	0.890000	0.863385067097904856936452
0.770000	0.890000	0.867585697333904337646970
0.790000	0.890000	0.871404989651820782725622
0.810000	0.890000	0.874748991497212635692904
0.830000	0.890000	0.877612608040390873576087
0.850000	0.890000	0.880093521812728152298178
0.870000	0.890000	0.882360258659661167435218
0.890000	0.890000	0.884575948674154566298000
0.910000	0.890000	0.886810050146592754316544
0.930000	0.890000	0.888990193396421601867985
0.950000	0.890000	0.890925265325428372698013
0.970000	0.890000	0.892378828422791259278313
0.990000	0.890000	0.893146341092279194562309

-0.990000	0.910000	0.894877760672181277179504
-0.970000	0.910000	0.894162081208332626403035
-0.950000	0.910000	0.892804992946417352861488
-0.930000	0.910000	0.891006166816935674113154
-0.910000	0.910000	0.888968239252302283581741
-0.890000	0.910000	0.886810050146592865338846
-0.870000	0.910000	0.884520635708363922589115
-0.850000	0.910000	0.881983042678878836895251
-0.830000	0.910000	0.879050940361073229745159
-0.810000	0.910000	0.875628955660238128544393
-0.790000	0.910000	0.871714263223304253180856
-0.770000	0.910000	0.867390718309713371070302
-0.750000	0.910000	0.862793819263919181672406
-0.730000	0.910000	0.858068975221402463482434
-0.710000	0.910000	0.853341930653021885078147
-0.690000	0.910000	0.848707315022653174807488
-0.670000	0.910000	0.844229880526921050432065
-0.650000	0.910000	0.839952819839766107179457
-0.630000	0.910000	0.835908852446002659242197
-0.610000	0.910000	0.832133026992178503888908
-0.590000	0.910000	0.828681089347779842313457
-0.570000	0.910000	0.825658586307771225065721
-0.550000	0.910000	0.823269267510020608114019
-0.530000	0.910000	0.821896860197218970256472
-0.510000	0.910000	0.822252740168370466200543
-0.490000	0.910000	0.825641973982813581756091
-0.470000	0.910000	0.834415418038674583378622
-0.450000	0.910000	0.852296760622886395708520
-0.430000	0.910000	0.882082636008587606113451
-0.410000	0.910000	0.922300671979521036192295
-0.390000	0.910000	0.966743071032955203492065
-0.370000	0.910000	1.007686818748972479298232
-0.350000	0.910000	1.040118903175111020331656
-0.330000	0.910000	1.062823856262113952908521
-0.310000	0.910000	1.077415294619820995691839
-0.290000	0.910000	1.086205642598957021860429
-0.270000	0.910000	1.091222349882589481850914
-0.250000	0.910000	1.093956112442730388423229
-0.230000	0.910000	1.095389441640894467866474
-0.210000	0.910000	1.096107865024130267883606
-0.190000	0.910000	1.096423843967046618530503
-0.170000	0.910000	1.096492015566302269391485
-0.150000	0.910000	1.096394272710723427621815
-0.130000	0.910000	1.096188471494009775142331
-0.110000	0.910000	1.095922512048669084094854
-0.090000	0.910000	1.095635833923720658944490
-0.070000	0.910000	1.095360212518956322114150
-0.050000	0.910000	1.095123520261545468912345
-0.030000	0.910000	1.094950666404458594627158
-0.010000	0.910000	1.094859123884840634843840
0.010000	0.910000	1.094859123884840190754630
0.030000	0.910000	1.094950666404458150537948
0.050000	0.910000	1.095123520261545468912345
0.070000	0.910000	1.095360212518956322114150
0.090000	0.910000	1.095635833923720658944490
0.110000	0.910000	1.095922512048669306139459
0.130000	0.910000	1.096188471494009775142331
0.150000	0.910000	1.096394272710723871711025
0.170000	0.910000	1.096492015566302713480695
0.190000	0.910000	1.096423843967047062619713
0.210000	0.910000	1.096107865024130489928211
0.230000	0.910000	1.095389441640894689911079
0.250000	0.910000	1.093956112442730610467834
0.270000	0.910000	1.091222349882589703895519
0.290000	0.910000	1.086205642598957243905033
0.310000	0.910000	1.077415294619820995691839
0.330000	0.910000	1.062823856262114174953126
0.350000	0.910000	1.040118903175111242376261
0.370000	0.910000	1.007686818748972479298232
0.390000	0.910000	0.966743071032955092469763
0.410000	0.910000	0.922300671979520925169993
0.430000	0.910000	0.882082636008587606113451
0.450000	0.910000	0.852296760622886395708520
0.470000	0.910000	0.834415418038674472356320
0.490000	0.910000	0.825641973982813470733788
0.510000	0.910000	0.822252740168370466200543
0.530000	0.910000	0.821896860197219081278774
0.550000	0.910000	0.823269267510020719136321
0.570000	0.910000	0.825658586307771447110326
0.590000	0.910000	0.828681089347779842313457
0.610000	0.910000	0.832133026992178503888908
0.630000	0.910000	0.835908852446002881286802
0.650000	0.910000	0.839952819839766218201760
0.670000	0.910000	0.844229880526921050432065
0.690000	0.910000	0.848707315022653285829790
0.710000	0.910000	0.853341930653021885078147
0.730000	0.910000	0.858068975221402352460132
0.750000	0.910000	0.862793819263919181672406
0.770000	0.910000	0.867390718309713371070302
0.790000	0.910000	0.871714263223304142158554
0.810000	0.910000	0.875628955660237906499788
0.830000	0.910000	0.879050940361073229745159
0.850000	0.910000	0.881983042678878947917553
0.870000	0.910000	0.884520635708363700544510
0.890000	0.910000	0.886810050146592643294241
0.910000	0.910000	0.888968239252302172559439
0.930000	0.910000	0.891006166816935674113154
0.950000	0.910000	0.892804992946417352861488
0.970000	0.910000	0.894162081208332848447640
0.990000	0.910000	0.894877760672181055134899

-0.990000	0.930000	0.895655435536965915943597
-0.970000	0.930000	0.895137683517381210762665
-0.950000	0.930000	0.894121432471867483293693
-0.930000	0.930000	0.892717101235821819393834
-0.910000	0.930000	0.891006166816935785135456
-0.890000	0.930000	0.888990193396421601867985
-0.870000	0.930000	0.886592997486858158673328
-0.850000	0.930000	0.883710986289667821402816
-0.830000	0.930000	0.880277256646055272781837
-0.810000	0.930000	0.876302960195052049741093
-0.790000	0.930000	0.871877667256680477514408
-0.770000	0.930000	0.867139639122888827849067
-0.750000	0.930000	0.862239028789625883142378
-0.730000	0.930000	0.857308854941310927166853
-0.710000	0.930000	0.852450676657424133431107
-0.690000	0.930000	0.847733767045898423120320
-0.670000	0.930000	0.843201058622491173011326
-0.650000	0.930000	0.838877682953626746531484
-0.630000	0.930000	0.834779240092808350048870
-0.610000	0.930000	0.830918669171076484936123
-0.590000	0.930000	0.827314108022048744217614
-0.570000	0.930000	0.823999866788304835552026
-0.550000	0.930000	0.821043012785125259078711
-0.530000	0.930000	0.818568680501724377229777
-0.510000	0.930000	0.816805381316673795311090
-0.490000	0.930000	0.816166795980481030170495
-0.470000	0.930000	0.817394856219592180757161
-0.450000	0.930000	0.821807377805684580174272
-0.430000	0.930000	0.831668553991674830427883
-0.410000	0.930000	0.849778294053787686124224
-0.390000	0.930000	0.877523442343862258852027
-0.370000	0.930000	0.913226109674791786119386
-0.350000	0.930000	0.952198136761126745497563
-0.330000	0.930000	0.988920546724874283128770
-0.310000	0.930000	1.019571115953081141825010
-0.290000	0.930000	1.042819611358203779616360
-0.270000	0.930000	1.059265672145863312891834
-0.250000	0.930000	1.070417579952049891289789
-0.230000	0.930000	1.077809435894485412532617
-0.210000	0.930000	1.082672321028225193018102
-0.190000	0.930000	1.085880286333801292286694
-0.170000	0.930000	1.088010468868748636950272
-0.150000	0.930000	1.089426953780584517161856
-0.130000	0.930000	1.090364525836033049444040
-0.110000	0.930000	1.090977857758232083540406
-0.090000	0.930000	1.091369367950277169398987
-0.070000	0.930000	1.091608693500600635317710
-0.050000	0.930000	1.091746527152702928020744
-0.030000	0.930000	1.091818996273608677327616
-0.010000	0.930000	1.091848721168435565331833
0.010000	0.930000	1.091848721168435343287229
0.030000	0.930000	1.091818996273608455283011
0.050000	0.930000	1.091746527152702705976139
0.070000	0.930000	1.091608693500600635317710
0.090000	0.930000	1.091369367950277169398987
0.110000	0.930000	1.090977857758232083540406
0.130000	0.930000	1.090364525836032827399436
0.150000	0.930000	1.089426953780584739206461
0.170000	0.930000	1.088010468868748858994877
0.190000	0.930000	1.085880286333801514331299
0.210000	0.930000	1.082672321028225415062707
0.230000	0.930000	1.077809435894485634577222
0.250000	0.930000	1.070417579952049891289789
0.270000	0.930000	1.059265672145863090847229
0.290000	0.930000	1.042819611358203779616360
0.310000	0.930000	1.019571115953081141825010
0.330000	0.930000	0.988920546724874283128770
0.350000	0.930000	0.952198136761126745497563
0.370000	0.930000	0.913226109674791564074781
0.390000	0.930000	0.877523442343862036807423
0.410000	0.930000	0.849778294053787575101921
0.430000	0.930000	0.831668553991674941450185
0.450000	0.930000	0.821807377805684580174272
0.470000	0.930000	0.817394856219592069734858
0.490000	0.930000	0.816166795980481141192797
0.510000	0.930000	0.816805381316673906333392
0.530000	0.930000	0.818568680501724377229777
0.550000	0.930000	0.821043012785125481123316
0.570000	0.930000	0.823999866788305057596631
0.590000	0.930000	0.827314108022048855239916
0.610000	0.930000	0.830918669171076484936123
0.630000	0.930000	0.834779240092808461071172
0.650000	0.930000	0.838877682953626968576089
0.670000	0.930000	0.843201058622491173011326
0.690000	0.930000	0.847733767045898534142623
0.710000	0.930000	0.852450676657424133431107
0.730000	0.930000	0.857308854941310927166853
0.750000	0.930000	0.862239028789625772120075
0.770000	0.930000	0.867139639122888716826765
0.790000	0.930000	0.871877667256680366492105
0.810000	0.930000	0.876302960195051938718791
0.830000	0.930000	0.880277256646055161759534
0.850000	0.930000	0.883710986289667821402816
0.870000	0.930000	0.886592997486858269695631
0.890000	0.930000	0.888990193396421601867985
0.910000	0.930000	0.891006166816935674113154
0.930000	0.930000	0.892717101235821819393834
0.950000	0.930000	0.894121432471867594315995
0.970000	0.930000	0.895137683517381321784967
0.990000	0.930000	0.895655435536965915943597

-0.990000	0.950000	0.895723022223142262276951
-0.970000	0.950000	0.895507813469588520582931
-0.950000	0.950000	0.894991739205481029451050
-0.930000	0.950000	0.894121432471867483293693
-0.910000	0.950000	0.892804992946417352861488
-0.890000	0.950000	0.890925265325428261675711
-0.870000	0.950000	0.888381825043276007747295
-0.850000	0.950000	0.885134954013362507119211
-0.830000	0.950000	0.881226868731950552238175
-0.810000	0.950000	0.876774102607940974962730
-0.790000	0.950000	0.871937745670397057473622
-0.770000	0.950000	0.866886802413095458597070
-0.750000	0.950000	0.861770080662372039981278
-0.730000	0.950000	0.856701917960642767013724
-0.710000	0.950000	0.851760201964898877591281
-0.690000	0.950000	0.846992837794001918183540
-0.670000	0.950000	0.842426854221492327212673
-0.650000	0.950000	0.838076699189908680409644
-0.630000	0.950000	0.833950218889441208247604
-0.610000	0.950000	0.830052096766210167899658
-0.590000	0.950000	0.826387252076918876753098
-0.570000	0.950000	0.822965734662883807715161
-0.550000	0.950000	0.819808936740818672284092
-0.530000	0.950000	0.816957027771120225523305
-0.510000	0.950000	0.814482385303492928407820
-0.490000	0.950000	0.812514812234363503762324
-0.470000	0.950000	0.811283526888874173543797
-0.450000	0.950000	0.811187312841462060397646
-0.430000	0.950000	0.812914204078075242065893
-0.410000	0.950000	0.817642916274226361217359
-0.390000	0.950000	0.827184528216768355513011
-0.370000	0.950000	0.843336563998977495337783
-0.350000	0.950000	0.866895820499078539889126
-0.330000	0.950000	0.896706254593586105094971
-0.310000	0.950000	0.929716521769799131291734
-0.290000	0.950000	0.962211647248891632777656
-0.270000	0.950000	0.991223806180886013450504
-0.250000	0.950000	1.015291509922492618755996
-0.230000	0.950000	1.034275767003431267809788
-0.210000	0.950000	1.048807806046575752390027
-0.190000	0.950000	1.059821697178108257375584
-0.170000	0.950000	1.068197733890718925664487
-0.150000	0.950000	1.074628946698583442653785
-0.130000	0.950000	1.079618295944823058718498
-0.110000	0.950000	1.083512372802293288742703
-0.090000	0.950000	1.086537581910589578271242
-0.070000	0.950000	1.088838159149172923889637
-0.050000	0.950000	1.090505856405233453543246
-0.030000	0.950000	1.091594382619749836749179
-0.010000	0.950000	1.092131687363209202601411
0.010000	0.950000	1.092131687363209202601411
0.030000	0.950000	1.091594382619749614704574
0.050000	0.950000	1.090505856405233453543246
0.070000	0.950000	1.088838159149172923889637
0.090000	0.950000	1.086537581910589578271242
0.110000	0.950000	1.083512372802293288742703
0.130000	0.950000	1.079618295944822836673893
0.150000	0.950000	1.074628946698583442653785
0.170000	0.950000	1.068197733890718925664487
0.190000	0.950000	1.059821697178108479420189
0.210000	0.950000	1.048807806046575974434631
0.230000	0.950000	1.034275767003431267809788
0.250000	0.950000	1.015291509922492840800601
0.270000	0.950000	0.991223806180886013450504
0.290000	0.950000	0.962211647248891743799959
0.310000	0.950000	0.929716521769799020269431
0.330000	0.950000	0.896706254593585994072669
0.350000	0.950000	0.866895820499078428866824
0.370000	0.950000	0.843336563998977384315481
0.390000	0.950000	0.827184528216768355513011
0.410000	0.950000	0.817642916274226250195056
0.430000	0.950000	0.812914204078075242065893
0.450000	0.950000	0.811187312841462060397646
0.470000	0.950000	0.811283526888874062521495
0.490000	0.950000	0.812514812234363503762324
0.510000	0.950000	0.814482385303493039430123
0.530000	0.950000	0.816957027771120336545607
0.550000	0.950000	0.819808936740818894328697
0.570000	0.950000	0.822965734662883807715161
0.590000	0.950000	0.826387252076918987775400
0.610000	0.950000	0.830052096766210389944263
0.630000	0.950000	0.833950218889441319269906
0.650000	0.950000	0.838076699189908902454249
0.670000	0.950000	0.842426854221492327212673
0.690000	0.950000	0.846992837794002140228145
0.710000	0.950000	0.851760201964898877591281
0.730000	0.950000	0.856701917960642767013724
0.750000	0.950000	0.861770080662372151003581
0.770000	0.950000	0.866886802413095347574767
0.790000	0.950000	0.871937745670396835429017
0.810000	0.950000	0.876774102607940752918125
0.830000	0.950000	0.881226868731950552238175
0.850000	0.950000	0.885134954013362507119211
0.870000	0.950000	0.888381825043276118769597
0.890000	0.950000	0.890925265325428483720316
0.910000	0.950000	0.892804992946417352861488
0.930000	0.950000	0.894121432471867705338298
0.950000	0.950000	0.894991739205481140473353
0.970000	0.950000	0.895507813469588631605234
0.990000	0.950000	0.895723022223142151254649

-0.990000	0.970000	0.895433347432150750222490
-0.970000	0.970000	0.895527837501469026193490
-0.950000	0.970000	0.895507813469588631605234
-0.930000	0.970000	0.895137683517381321784967
-0.910000	0.970000	0.894162081208332737425337
-0.890000	0.970000	0.892378828422791259278313
-0.870000	0.970000	0.889694872106115308696417
-0.850000	0.970000	0.886144842287297285210457
-0.830000	0.970000	0.881868338922562222670365
-0.810000	0.970000	0.877063617276059970251367
-0.790000	0.970000	0.871939861998735077364131
-0.770000	0.970000	0.866681200791053929499697
-0.750000	0.970000	0.861428455801271697467314
-0.730000	0.970000	0.856277559215201877762524
-0.710000	0.970000	0.851287400375730807233765
-0.690000	0.970000	0.846491056276235220856563
-0.670000	0.970000	0.841906021315153019202171
-0.650000	0.970000	0.837540940870553973773838
-0.630000	0.970000	0.833399718429258973273477
-0.610000	0.970000	0.829483552137752710997631
-0.590000	0.970000	0.825792771923569812742016
-0.570000	0.970000	0.822329692972980530463190
-0.550000	0.970000	0.819100935455810641450114
-0.530000	0.970000	0.816118998792739636094495
-0.510000	0.970000	0.813405750097221491579091
-0.490000	0.970000	0.811001230289768448855625
-0.470000	0.970000	0.808976996959533622977290
-0.450000	0.970000	0.807456675162547599100549
-0.430000	0.970000	0.806647827683955820354811
-0.410000	0.970000	0.806894591650817005756835
-0.390000	0.970000	0.808766841185453388973770
-0.370000	0.970000	0.813187926612164879713873
-0.350000	0.970000	0.821355008621870719132119
-0.330000	0.970000	0.834420682715488859493291
-0.310000	0.970000	0.852961916882800874617487
-0.290000	0.970000	0.876503149139891468699659
-0.270000	0.970000	0.903460718692219222347717
-0.250000	0.970000	0.931678910044662744738275
-0.230000	0.970000	0.959160391277907975471351
-0.210000	0.970000	0.984507766269964390559721
-0.190000	0.970000	1.007034035498441504330458
-0.170000	0.970000	1.026604646022985845021935
-0.150000	0.970000	1.043351652704052501263732
-0.130000	0.970000	1.057514581907510020641894
-0.110000	0.970000	1.069332822285956607899493
-0.090000	0.970000	1.078988689712447435198328
-0.070000	0.970000	1.086608430700607419439052
-0.050000	0.970000	1.092274601226174146617609
-0.030000	0.970000	1.096032756473604985458792
-0.010000	0.970000	1.097905436186622285532621
0.010000	0.970000	1.097905436186622285532621
0.030000	0.970000	1.096032756473605207503397
0.050000	0.970000	1.092274601226174368662214
0.070000	0.970000	1.086608430700607641483657
0.090000	0.970000	1.078988689712447435198328
0.110000	0.970000	1.069332822285956607899493
0.130000	0.970000	1.057514581907509798597289
0.150000	0.970000	1.043351652704052723308337
0.170000	0.970000	1.026604646022985845021935
0.190000	0.970000	1.007034035498441282285853
0.210000	0.970000	0.984507766269964279537419
0.230000	0.970000	0.959160391277907975471351
0.250000	0.970000	0.931678910044662633715973
0.270000	0.970000	0.903460718692219111325414
0.290000	0.970000	0.876503149139891246655054
0.310000	0.970000	0.852961916882800874617487
0.330000	0.970000	0.834420682715488748470989
0.350000	0.970000	0.821355008621870497087514
0.370000	0.970000	0.813187926612164768691571
0.390000	0.970000	0.808766841185453277951467
0.410000	0.970000	0.806894591650817005756835
0.430000	0.970000	0.806647827683955820354811
0.450000	0.970000	0.807456675162547599100549
0.470000	0.970000	0.808976996959533622977290
0.490000	0.970000	0.811001230289768559877928
0.510000	0.970000	0.813405750097221602601394
0.530000	0.970000	0.816118998792739636094495
0.550000	0.970000	0.819100935455810863494719
0.570000	0.970000	0.822329692972980641485492
0.590000	0.970000	0.825792771923569812742016
0.610000	0.970000	0.829483552137752822019934
0.630000	0.970000	0.833399718429258973273477
0.650000	0.970000	0.837540940870553862751535
0.670000	0.970000	0.841906021315153130224473
0.690000	0.970000	0.846491056276235331878866
0.710000	0.970000	0.851287400375730918256068
0.730000	0.970000	0.856277559215201766740222
0.750000	0.970000	0.861428455801271697467314
0.770000	0.970000	0.866681200791053929499697
0.790000	0.970000	0.871939861998734966341829
0.810000	0.970000	0.877063617276059970251367
0.830000	0.970000	0.881868338922562333692667
0.850000	0.970000	0.886144842287297396232759
0.870000	0.970000	0.889694872106115530741022
0.890000	0.970000	0.892378828422791259278313
0.910000	0.970000	0.894162081208332737425337
0.930000	0.970000	0.895137683517381432807269
0.950000	0.970000	0.895507813469588631605234
0.970000	0.970000	0.895527837501469248238095
0.990000	0.970000	0.895433347432150750222490

-0.990000	0.990000	0.895141961041161837719926
-0.970000	0.990000	0.895433347432150639200188
-0.950000	0.990000	0.895723022223142373299254
-0.930000	0.990000	0.895655435536965915943597
-0.910000	0.990000	0.894877760672181055134899
-0.890000	0.990000	0.893146341092279083540006
-0.870000	0.990000	0.890380597717053579032154
-0.850000	0.990000	0.886661368998225452031647
-0.830000	0.990000	0.882184180637835657634582
-0.810000	0.990000	0.877192813017317329915556
-0.790000	0.990000	0.871921606858233610992670
-0.770000	0.990000	0.866560262795768365684523
-0.750000	0.990000	0.861242508781779658733058
-0.730000	0.990000	0.856053037802495753183507
-0.710000	0.990000	0.851040779686135118176082
-0.690000	0.990000	0.846231506974373659524247
-0.670000	0.990000	0.841638029935893872135466
-0.650000	0.990000	0.837266166884808260562068
-0.630000	0.990000	0.833118195588448795518843
-0.610000	0.990000	0.829194252156632227723776
-0.590000	0.990000	0.825493313844561593661808
-0.570000	0.990000	0.822015383367552532334344
-0.550000	0.990000	0.818762609939389429669632
-0.530000	0.990000	0.815739308545046393206235
-0.510000	0.990000	0.812952467360150143882436
-0.490000	0.990000	0.810415974904518443544532
-0.470000	0.990000	0.808156220007865799814795
-0.450000	0.990000	0.806220283680309512952533
-0.430000	0.990000	0.804686744554521160566196
-0.410000	0.990000	0.803682466265086326018263
-0.390000	0.990000	0.803407986330593626433938
-0.370000	0.990000	0.804178418145830353758186
-0.350000	0.990000	0.806487149945506520687388
-0.330000	0.990000	0.811035529012829048411959
-0.310000	0.990000	0.818691753774921315844892
-0.290000	0.990000	0.830342587394885311979920
-0.270000	0.990000	0.846612131599263739722971
-0.250000	0.990000	0.867585886675614315066696
-0.230000	0.990000	0.892709544336869220693131
-0.210000	0.990000	0.920853813975016644022276
-0.190000	0.990000	0.950531406193031558338191
-0.170000	0.990000	0.980221653350994981401811
-0.150000	0.990000	1.008623641519299507507412
-0.130000	0.990000	1.034724441219404100777979
-0.110000	0.990000	1.057800564221299532974285
-0.090000	0.990000	1.077367923452314357746218
-0.070000	0.990000	1.093158337282705838688912
-0.050000	0.990000	1.105041941658573056983528
-0.030000	0.990000	1.112967407331717950569328
-0.010000	0.990000	1.116924052959234581194892
0.010000	0.990000	1.116924052959234581194892
0.030000	0.990000	1.112967407331718172613932
0.050000	0.990000	1.105041941658573279028133
0.070000	0.990000	1.093158337282706060733517
0.090000	0.990000	1.077367923452314579790823
0.110000	0.990000	1.057800564221299532974285
0.130000	0.990000	1.034724441219403878733374
0.150000	0.990000	1.008623641519299507507412
0.170000	0.990000	0.980221653350994870379509
0.190000	0.990000	0.950531406193031558338191
0.210000	0.990000	0.920853813975016644022276
0.230000	0.990000	0.892709544336869220693131
0.250000	0.990000	0.867585886675614204044393
0.270000	0.990000	0.846612131599263850745274
0.290000	0.990000	0.830342587394885200957617
0.310000	0.990000	0.818691753774921204822590
0.330000	0.990000	0.811035529012828937389656
0.350000	0.990000	0.806487149945506187620481
0.370000	0.990000	0.804178418145830131713581
0.390000	0.990000	0.803407986330593515411636
0.410000	0.990000	0.803682466265086326018263
0.430000	0.990000	0.804686744554521160566196
0.450000	0.990000	0.806220283680309734997138
0.470000	0.990000	0.808156220007866021859400
0.490000	0.990000	0.810415974904518443544532
0.510000	0.990000	0.812952467360150143882436
0.530000	0.990000	0.815739308545046504228537
0.550000	0.990000	0.818762609939389651714237
0.570000	0.990000	0.822015383367552643356646
0.590000	0.990000	0.825493313844561704684111
0.610000	0.990000	0.829194252156632116701473
0.630000	0.990000	0.833118195588448684496541
0.650000	0.990000	0.837266166884808260562068
0.670000	0.990000	0.841638029935893872135466
0.690000	0.990000	0.846231506974373659524247
0.710000	0.990000	0.851040779686135118176082
0.730000	0.990000	0.856053037802495864205810
0.750000	0.990000	0.861242508781779547710755
0.770000	0.990000	0.866560262795768254662221
0.790000	0.990000	0.871921606858233277925763
0.810000	0.990000	0.877192813017317218893254
0.830000	0.990000	0.882184180637835768656885
0.850000	0.990000	0.886661368998225452031647
0.870000	0.990000	0.890380597717053579032154
0.890000	0.990000	0.893146341092279083540006
0.910000	0.990000	0.894877760672181166157202
0.930000	0.990000	0.895655435536966137988202
0.950000	0.990000	0.895723022223142484321556
0.970000	0.990000	0.895433347432150639200188
0.990000	0.990000	0.895141961041161948742229



==> Data_files___plots/Cylindrical_explosion/velocity_cut/eps0p001_t0p05/outputVel.dat <==
0.002500	-0.010025696511089664253458
0.007500	-0.021154973755303192045618
0.012500	-0.029687768816535519550426
0.017500	-0.037772175656150902556263
0.022500	-0.045753759552247079411824
0.027500	-0.053626950214314683673678
0.032500	-0.061392350667226744387328
0.037500	-0.069079485529487852368824
0.042500	-0.076741027193452548971209
0.047500	-0.084444707912024255525019
0.052500	-0.092263954384060126168166
0.057500	-0.100268804158454058472749
0.062500	-0.108518880379028320737334
0.067500	-0.117059394840988276187410
0.072500	-0.125920091719238569361039
0.077500	-0.135116320527400773920945
0.082500	-0.144651222079305086243295
0.087500	-0.154518195111603667823985
0.092500	-0.164703145244241094813376
0.097500	-0.175186318004121238667281
0.102500	-0.185943707305452093914155
0.107500	-0.196948115091254233322005
0.112500	-0.208169954775586391049202
0.117500	-0.219577877420604167246765
0.122500	-0.231139278161687722334960
0.127500	-0.242820721413446904968225
0.132500	-0.254588309478076313396855
0.137500	-0.266408009829521008615671
0.142500	-0.278245950301093225576210
0.147500	-0.290068687548282799770760
0.152500	-0.301843451715979760319186
0.157500	-0.313538368713891568706487
0.162500	-0.325122660586203704458086
0.167500	-0.336566823956413185836567
0.172500	-0.347842786308659945859745
0.177500	-0.358924039846256148766912
0.182500	-0.369785752784451859920267
0.187500	-0.380404858141115798098042
0.192500	-0.390760120349552264595872
0.197500	-0.400832180302872542743131
0.202500	-0.410603579725733636163199
0.207500	-0.420058766038256981012466
0.212500	-0.429184079114355410133896
0.217500	-0.437967721532526665928486
0.222500	-0.446399714065182251498953
0.227500	-0.454471838250031123784822
0.232500	-0.462177567934208277655728
0.237500	-0.469511991681596518866115
0.242500	-0.476471727891254692721645
0.247500	-0.483054834397756927000245
0.252500	-0.489260714224700909991128
0.257500	-0.495090019061842856462619
0.262500	-0.500544551970437789911728
0.267500	-0.505627170835723727115862
0.272500	-0.510341694180303506733765
0.277500	-0.514692810927612431903810
0.282500	-0.518685994942229777748821
0.287500	-0.522327422703155908045858
0.292500	-0.525623888066413247344144
0.297500	-0.528582704707094785945287
0.302500	-0.531211592062469040165240
0.307500	-0.533518561107396038778461
0.312500	-0.535511842902649415343319
0.317500	-0.537199901191806272748863
0.322500	-0.538591508086988857151312
0.327500	-0.539695771916324895656203
0.332500	-0.540522003017927077372917
0.337500	-0.541079462235138142212065
0.342500	-0.541377223611423152860311
0.347500	-0.541423666016025095792941
0.352500	-0.541227714686645322572645
0.357500	-0.540799563780553160796671
0.362500	-0.540148135515367222581062
0.367500	-0.539282064396405913520027
0.372500	-0.538210181155545086539860
0.377500	-0.536940933358169947275940
0.382500	-0.535482846095830411492500
0.387500	-0.533844016026485457260264
0.392500	-0.532032406397141111042970
0.397500	-0.530055772597237129240000
0.402500	-0.527921592435425690581496
0.407500	-0.525637174839043153085072
0.412500	-0.523209614058153360538483
0.417500	-0.520645785097024416110401
0.422500	-0.517952350549771511900587
0.427500	-0.515135750317688767552227
0.432500	-0.512202207564860678701280
0.437500	-0.509157732295412168710413
0.442500	-0.506008119260864974719993
0.447500	-0.502758937970013253249135
0.452500	-0.499415519328405610455235
0.457500	-0.495982955359109800586026
0.462500	-0.492466121346696927840725
0.467500	-0.488869706623635658093718
0.472500	-0.485198224293635516080059
0.477500	-0.481455990949779200072101
0.482500	-0.477647106551377542693615
0.487500	-0.473775466050202709311634
0.492500	-0.469844789125775097460291
0.497500	-0.465858630564695452846991
0.502500	-0.461820372369424358982570
0.507500	-0.457733227175139978371021
0.512500	-0.453600250491832557298011
0.517500	-0.449424337866925649453975
0.522500	-0.445208214967447002408107
0.527500	-0.440954445475602085924294
0.532500	-0.436665452912128548845772
0.537500	-0.432343536722249899284520
0.542500	-0.427990878409375996582753
0.547500	-0.423609542760476298628447
0.552500	-0.419201477507050168647140
0.557500	-0.414768514834853663231229
0.562500	-0.410312375781883564851427
0.567500	-0.405834675749094708763209
0.572500	-0.401336930148649961846985
0.577500	-0.396820559803776340412895
0.582500	-0.392286895907674626471362
0.587500	-0.387737184687396485571753
0.592500	-0.383172591828741193609176
0.597500	-0.378594206723932735769722
0.602500	-0.374003046562771668259728
0.607500	-0.369400060276499631051195
0.612500	-0.364786132336635648965029
0.617500	-0.360162086409366422046219
0.622500	-0.355528688865830444498783
0.627500	-0.350886652148934441441952
0.632500	-0.346236637997754892470681
0.637500	-0.341579260531000072909080
0.642500	-0.336915089191404393265117
0.647500	-0.332244651553274372712821
0.652500	-0.327568435995743312272310
0.657500	-0.322886894244570510359438
0.662500	-0.318200443785581266187279
0.667500	-0.313509470153065405995108
0.672500	-0.308814329096648132466640
0.677500	-0.304115348630305981636468
0.682500	-0.299412830967332677101211
0.687500	-0.294707054345177132947953
0.692500	-0.289998274744144302061954
0.697500	-0.285286727504014236966867
0.702500	-0.280572628842671645266194
0.707500	-0.275856177280845160648681
0.712500	-0.271137554977055050819956
0.717500	-0.266416928976844658016887
0.722500	-0.261694452380328457241632
0.727500	-0.256970265432035938069077
0.732500	-0.252244496536967566235887
0.737500	-0.247517263206693094446109
0.742500	-0.242788672939237448744620
0.747500	-0.238058824036398386514435
0.752500	-0.233327806362037870613335
0.757500	-0.228595702044770698879717
0.762500	-0.223862586128363183490819
0.767500	-0.219128527173026693697366
0.772500	-0.214393587810671831794807
0.777500	-0.209657825257057978118880
0.782500	-0.204921291783646764006477
0.787500	-0.200184035151841882571588
0.792500	-0.195446099012165058761425
0.797500	-0.190707523270794626624181
0.802500	-0.185968344425768761229989
0.807500	-0.181228595875028930528572
0.812500	-0.176488308198361143475097
0.817500	-0.171747509415174415270400
0.822500	-0.167006225219942155968411
0.827500	-0.162264479197022137846318
0.832500	-0.157522293016460840364701
0.837500	-0.152779686612291687453080
0.842500	-0.148036678344737798740383
0.847500	-0.143293285147676308088904
0.852500	-0.138549522662878121792573
0.857500	-0.133805405363919355243851
0.862500	-0.129060946680420451926352
0.867500	-0.124316159170682491441617
0.872500	-0.119571054951592953274897
0.877500	-0.114825647212346559911111
0.882500	-0.110079955753372205062846
0.887500	-0.105334025908202497112676
0.892500	-0.100587987288136421204499
0.897500	-0.095842218044729865500386
0.902500	-0.091097755890421183710970
0.907500	-0.086357210988740495949401
0.912500	-0.081626543674971782649230
0.917500	-0.076918037590679583237474
0.922500	-0.072254402484229762748669
0.927500	-0.067673002204047899565964
0.932500	-0.063227895103434808565801
0.937500	-0.058986513409804736118858
0.942500	-0.055018686681873256449915
0.947500	-0.051379110867013952357318
0.952500	-0.048089176937402181022385
0.957500	-0.045127020976786613726262
0.962500	-0.042432338985980866397085
0.967500	-0.039924910200710934937707
0.972500	-0.037527740766967992991354
0.977500	-0.035183599338233381703667
0.982500	-0.032859241380706748214546
0.987500	-0.030539879448966883446204
0.992500	-0.028220733690688518113809
0.997500	-0.025905197470821286070963


==> Data_files___plots/Cylindrical_explosion/velocity_cut/eps0p001_t0p05/velocity_polar.dat <==















0.975807	0.000237

0.947523	0.000164

0.919239	0.000073

0.890955	-0.000023

0.862670	-0.000120

0.834386	-0.000216

0.806102	-0.000313

0.777817	-0.000410

0.749533	-0.000508

0.721249	-0.000607

0.692965	-0.000708

0.664680	-0.000811

0.636396	-0.000915

0.608112	-0.001021

0.579828	-0.001128

0.551543	-0.001236

0.523259	-0.001343

0.494975	-0.001446

0.466690	-0.001544

0.438406	-0.001631

0.410122	-0.001702

0.381838	-0.001752

0.353553	-0.001773

0.325269	-0.001759

0.296985	-0.001703

0.268701	-0.001601

0.240416	-0.001451

0.212132	-0.001258

0.183848	-0.001028

0.155563	-0.000775

0.127279	-0.000519

0.098995	-0.000282

0.070711	-0.000090

0.042426	0.000029

0.014142	0.000016

0.014142	0.000016

0.042426	0.000029

0.070711	-0.000090

0.098995	-0.000282

0.127279	-0.000519

0.155563	-0.000775

0.183848	-0.001028

0.212132	-0.001258

0.240416	-0.001451

0.268701	-0.001601

0.296985	-0.001703

0.325269	-0.001759

0.353553	-0.001773

0.381838	-0.001752

0.410122	-0.001702

0.438406	-0.001631

0.466690	-0.001544

0.494975	-0.001446

0.523259	-0.001343

0.551543	-0.001236

0.579828	-0.001128

0.608112	-0.001021

0.636396	-0.000915

0.664680	-0.000811

0.692965	-0.000708

0.721249	-0.000607

0.749533	-0.000508

0.777817	-0.000410

0.806102	-0.000313

0.834386	-0.000216

0.862670	-0.000120

0.890955	-0.000023

0.919239	0.000073

0.947523	0.000164

0.975807	0.000237


















==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p1/outputVel.dat <==
0.002500	-0.007384438712726173331680
0.007500	-0.016685735954112924234183
0.012500	-0.023651390453031950061868
0.017500	-0.030259846935626086988913
0.022500	-0.036833216138658274318995
0.027500	-0.043339796661944762767860
0.032500	-0.049735549017459787513040
0.037500	-0.055986637990347080939824
0.042500	-0.062065740274373566720545
0.047500	-0.067949942624845993677241
0.052500	-0.073620138364919748830140
0.057500	-0.079061201956051402328640
0.062500	-0.084262567763154008759763
0.067500	-0.089218952741293627850538
0.072500	-0.093930987404023447151502
0.077500	-0.098405540337830221808701
0.082500	-0.102655576260090891649313
0.087500	-0.106699481459726311372016
0.092500	-0.110559904046547724520977
0.097500	-0.114262257909742745431991
0.102500	-0.117833099778095903853448
0.107500	-0.121298594668399692397820
0.112500	-0.124683241797344496193389
0.117500	-0.128008960442506314336697
0.122500	-0.131294557621997348695331
0.127500	-0.134555536700606159783433
0.132500	-0.137804168493347339863320
0.137500	-0.141049734722769409822618
0.142500	-0.144298861662421284979274
0.147500	-0.147555880714894199767784
0.152500	-0.150823174532823095495004
0.157500	-0.154101486662383907466634
0.162500	-0.157390187010105764287005
0.167500	-0.160687494378191603194850
0.172500	-0.163990661829176098684968
0.177500	-0.167296132110428208417119
0.182500	-0.170599670075484877163063
0.187500	-0.173896477932479032180169
0.192500	-0.177181297821286887206327
0.197500	-0.180448504977280266281525
0.202500	-0.183692193701200129352102
0.207500	-0.186906257538864334355466
0.212500	-0.190084464452487222896337
0.217500	-0.193220527298154726159041
0.222500	-0.196308169582963737420656
0.227500	-0.199341186253755520141340
0.232500	-0.202313499182223188732621
0.237500	-0.205219207079692184114705
0.242500	-0.208052629794871157820069
0.247500	-0.210808347253085559547259
0.252500	-0.213481233540832676665033
0.257500	-0.216066486628445186823910
0.262500	-0.218559653770757922330858
0.267500	-0.220956651578043700157039
0.272500	-0.223253777816954268597982
0.277500	-0.225447708212567432539686
0.282500	-0.227535463159763917673217
0.287500	-0.229514310217136030534135
0.292500	-0.231381527041078033368748
0.297500	-0.233133867435252856159522
0.302500	-0.234766425754653812463246
0.307500	-0.236270360006660046225946
0.312500	-0.237628617325400803839131
0.317500	-0.238808489582936461781415
0.322500	-0.239749739721697247007981
0.327500	-0.240347600370490271926016
0.332500	-0.240431169823406926111531
0.337500	-0.239740970800064928658557
0.342500	-0.237919742848023613168706
0.347500	-0.234524949650419728408579
0.352500	-0.229071596182823550291729
0.357500	-0.221112357280226212719043
0.362500	-0.210340107414286242581980
0.367500	-0.196681261629894882370095
0.372500	-0.180345464999376980941292
0.377500	-0.161812681198346852706749
0.382500	-0.141765522195386517445570
0.387500	-0.120995473347712975686896
0.392500	-0.100313521444893277712040
0.397500	-0.080481401359338511358743
0.402500	-0.062163056971203986544872
0.407500	-0.045887840806895029144297
0.412500	-0.032018830810857532020997
0.417500	-0.020726829148176077743937
0.422500	-0.011977707863902004384316
0.427500	-0.005543552398261109188937
0.432500	-0.001044046712185362412936
0.437500	0.001985699890619648834422
0.442500	0.004016454528786587464817
0.447500	0.005456989336685167356344
0.452500	0.006614504663361587231962
0.457500	0.007688257713699096773663
0.462500	0.008788164376188007179125
0.467500	0.009963767216689359274007
0.472500	0.011230979656287162077311
0.477500	0.012590520501841071313032
0.482500	0.014037892112273726505367
0.487500	0.015567604415727775632461
0.492500	0.017174481421325282076706
0.497500	0.018853863008180749699649
0.502500	0.020601522347376725191603
0.507500	0.022413553386719433507812
0.512500	0.024286236872820284038443
0.517500	0.026215692474245246013087
0.522500	0.028196596982842252882007
0.527500	0.030217838474879910037885
0.532500	0.032249974658014358974700
0.537500	0.034214288154913133355173
0.542500	0.035916627828129599198093
0.547500	0.036923191640824477854910
0.552500	0.036355183678597642604746
0.557500	0.032622112585712521870551
0.562500	0.023160220468617702394010
0.567500	0.004383245274329626746390
0.572500	-0.027725041115952545056622
0.577500	-0.075804480013834246721061
0.582500	-0.137977704781085341867453
0.587500	-0.205213541134145083244533
0.592500	-0.263711562003409449861380
0.597500	-0.303621937950492415403403
0.602500	-0.324854779678808325282802
0.607500	-0.333289146433181693307546
0.612500	-0.334764506980532561275510
0.617500	-0.332938333788719176276061
0.622500	-0.329661004410098879002788
0.627500	-0.325771835537994103315640
0.632500	-0.321630554100402699102546
0.637500	-0.317384982656318648253091
0.642500	-0.313093863692064211523558
0.647500	-0.308779968301939655717092
0.652500	-0.304452056374447166398056
0.657500	-0.300113607077022948033118
0.662500	-0.295766163674937021532685
0.667500	-0.291410570184508221913688
0.672500	-0.287047413361729064629202
0.677500	-0.282677175971761507344837
0.682500	-0.278300288863638334291295
0.687500	-0.273917148786580466612861
0.692500	-0.269528124975898675241837
0.697500	-0.265133562149995838375105
0.702500	-0.260733782366583788370207
0.707500	-0.256329086496380031956477
0.712500	-0.251919755542089507382997
0.717500	-0.247506051869727794478848
0.722500	-0.243088220372311064609860
0.727500	-0.238666489572642664951374
0.732500	-0.234241072668327360295493
0.737500	-0.229812168521210391514131
0.742500	-0.225379962593225624534199
0.747500	-0.220944627830615247798818
0.752500	-0.216506325498548646280028
0.757500	-0.212065205968385628310102
0.762500	-0.207621409460456596285383
0.767500	-0.203175066747058791216674
0.772500	-0.198726299825404739696211
0.777500	-0.194275222583530332576274
0.782500	-0.189821941515559339253016
0.787500	-0.185366556622624495398455
0.792500	-0.180909162817416424573480
0.797500	-0.176449852541593593668878
0.802500	-0.171988721100535563168776
0.807500	-0.167525877737913636567058
0.812500	-0.163061468174907270300977
0.817500	-0.158595718779803468434508
0.822500	-0.154129019159124580617970
0.827500	-0.149662068664083575120216
0.832500	-0.145196121690772284029691
0.837500	-0.140733373133362482665376
0.842500	-0.136277522510260401533699
0.847500	-0.131834534298135241936478
0.852500	-0.127413564106922810870159
0.857500	-0.123027941863829218260840
0.862500	-0.118696002528714081303285
0.867500	-0.114441458300367934763919
0.872500	-0.110292957961689530588245
0.877500	-0.106282530528089044774553
0.882500	-0.102442798549916280759220
0.887500	-0.098803165392662289923109
0.892500	-0.095385561392832593496927
0.897500	-0.092200646798056687392098
0.902500	-0.089245463779500169843040
0.907500	-0.086503300373036634551838
0.912500	-0.083945987409185893191044
0.917500	-0.081538154605984611289493
0.922500	-0.079242386913711077012223
0.927500	-0.077023995814897092127005
0.932500	-0.074854352844706234515471
0.937500	-0.072712310098164922855801
0.942500	-0.070583884251209150217932
0.947500	-0.068460830704504094246232
0.952500	-0.066338847033230216587718
0.957500	-0.064215969618564655574389
0.962500	-0.062091429592304549223147
0.967500	-0.059964977617454721936507
0.972500	-0.057836552446227325330330
0.977500	-0.055706147182572704479320
0.982500	-0.053573766269349738788907
0.987500	-0.051439415205973747224899
0.992500	-0.049303109089924371244429
0.997500	-0.047168913130391662558161


==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p1/velocity_polar.dat <==















0.975807	-0.054415

0.947523	-0.066617

0.919239	-0.079260

0.890955	-0.096814

0.862670	-0.119739

0.834386	-0.144600

0.806102	-0.169780

0.777817	-0.194941

0.749533	-0.220026

0.721249	-0.245005

0.692965	-0.269818

0.664680	-0.293926

0.636396	-0.310634

0.608112	-0.273985

0.579828	-0.112429

0.551543	0.020048

0.523259	0.024879

0.494975	0.019393

0.466690	0.017826

0.438406	-0.003776

0.410122	-0.078031

0.381838	-0.157995

0.353553	-0.208561

0.325269	-0.228953

0.296985	-0.229920

0.268701	-0.220901

0.240416	-0.206722

0.212132	-0.189421

0.183848	-0.170200

0.155563	-0.150068

0.127279	-0.129617

0.098995	-0.108347

0.070711	-0.084076

0.042426	-0.054260

0.014142	-0.018870

0.014142	-0.018870

0.042426	-0.054260

0.070711	-0.084076

0.098995	-0.108347

0.127279	-0.129617

0.155563	-0.150068

0.183848	-0.170200

0.212132	-0.189421

0.240416	-0.206722

0.268701	-0.220901

0.296985	-0.229920

0.325269	-0.228953

0.353553	-0.208561

0.381838	-0.157995

0.410122	-0.078031

0.438406	-0.003776

0.466690	0.017826

0.494975	0.019393

0.523259	0.024879

0.551543	0.020048

0.579828	-0.112429

0.608112	-0.273985

0.636396	-0.310634

0.664680	-0.293926

0.692965	-0.269818

0.721249	-0.245005

0.749533	-0.220026

0.777817	-0.194941

0.806102	-0.169780

0.834386	-0.144600

0.862670	-0.119739

0.890955	-0.096814

0.919239	-0.079260

0.947523	-0.066617

0.975807	-0.054415


















==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p1_new/outputVel.dat <==
0.005000	-0.014793337579142579532587
0.015000	-0.032082375341758159748018
0.025000	-0.044944780747316170899097
0.035000	-0.056730358745506095918820
0.045000	-0.067915607345670772621027
0.055000	-0.078409245907712463163897
0.065000	-0.088154024907998507210038
0.075000	-0.097163891548370948103575
0.085000	-0.105510344961447871670046
0.095000	-0.113303317787500468227790
0.105000	-0.120669875016644931320364
0.115000	-0.127734670063399585737685
0.125000	-0.134605540138208135125808
0.135000	-0.141365535822021770595569
0.145000	-0.148070669770788920782678
0.155000	-0.154751590453282406034674
0.165000	-0.161417282557293567668566
0.175000	-0.168059371762531106764271
0.185000	-0.174656230918001725838096
0.195000	-0.181176576804021272071310
0.205000	-0.187582529178272061631816
0.215000	-0.193832210138809968302809
0.225000	-0.199881960908251055109019
0.235000	-0.205688197348268070330235
0.245000	-0.211208821430599269497463
0.255000	-0.216403882877943959384126
0.265000	-0.221234643455053753280382
0.275000	-0.225658961161110699356058
0.285000	-0.229618533680164327304141
0.295000	-0.233010063010684609352552
0.305000	-0.235629746070567164251131
0.315000	-0.237084196841123640009386
0.325000	-0.236673387688366099190773
0.335000	-0.233310807948558379676385
0.345000	-0.225611549360650615048129
0.355000	-0.212210593598652130786775
0.365000	-0.192305186007755701815825
0.375000	-0.166223022354794469634953
0.385000	-0.135650472199737165412969
0.395000	-0.103317381482655887281474
0.405000	-0.072293053298254666971800
0.415000	-0.045244894480533363878560
0.425000	-0.023895746716815782773047
0.435000	-0.008742407263183701177089
0.445000	0.000923727626504125976653
0.455000	0.006648001601901125899585
0.465000	0.010191767959700701734471
0.475000	0.012952442867936743084445
0.485000	0.015713362299689222906229
0.495000	0.018753109489799243275732
0.505000	0.022083408282415627893469
0.515000	0.025533793408376526112846
0.525000	0.028485045289748222446802
0.535000	0.029158269108446911721533
0.545000	0.023725547535820092764913
0.555000	0.006050154127525081936001
0.565000	-0.030855065376840330737540
0.575000	-0.090555225636929109755968
0.585000	-0.166637207953387628256436
0.595000	-0.240090616407566959100706
0.605000	-0.290858137042504683034139
0.615000	-0.314563890982596461309839
0.625000	-0.320069703398783267367378
0.635000	-0.316797459600631214904354
0.645000	-0.310004683584104656635105
0.655000	-0.301924607784100684781947
0.665000	-0.293395195544642273244307
0.675000	-0.284706287016076031726186
0.685000	-0.275952627600027866616728
0.695000	-0.267164579229170362495438
0.705000	-0.258352519406885194896972
0.715000	-0.249520858315283478034985
0.725000	-0.240672187023416195295056
0.735000	-0.231808445512761612805619
0.745000	-0.222931250487486631861600
0.755000	-0.214042005052955425226102
0.765000	-0.205141969875728691352634
0.775000	-0.196232372221659595590282
0.785000	-0.187314644022853027394149
0.795000	-0.178390961952302334880827
0.805000	-0.169465402460693387309831
0.815000	-0.160546188744189050057187
0.825000	-0.151649575965413008216132
0.835000	-0.142805656462361985070686
0.845000	-0.134065471804187485993509
0.855000	-0.125507191435741433105377
0.865000	-0.117237256703129039125955
0.875000	-0.109381641948241889461535
0.885000	-0.102064503069167478166435
0.895000	-0.095377207051807785798125
0.905000	-0.089348088443665013569372
0.915000	-0.083927368459757664687082
0.925000	-0.078997547385104061046235
0.935000	-0.074407160722417417519914
0.945000	-0.070012392478116802774224
0.955000	-0.065706958237433193970034
0.965000	-0.061429720862330276787144
0.975000	-0.057154182931327082717310
0.985000	-0.052872426227521238106810
0.995000	-0.048599642571512051414384


==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p1_new/velocity_polar.dat <==















0.975807	-0.054415

0.947523	-0.066617

0.919239	-0.079260

0.890955	-0.096814

0.862670	-0.119739

0.834386	-0.144600

0.806102	-0.169780

0.777817	-0.194941

0.749533	-0.220026

0.721249	-0.245005

0.692965	-0.269818

0.664680	-0.293926

0.636396	-0.310634

0.608112	-0.273985

0.579828	-0.112429

0.551543	0.020048

0.523259	0.024879

0.494975	0.019393

0.466690	0.017826

0.438406	-0.003776

0.410122	-0.078031

0.381838	-0.157995

0.353553	-0.208561

0.325269	-0.228953

0.296985	-0.229920

0.268701	-0.220901

0.240416	-0.206722

0.212132	-0.189421

0.183848	-0.170200

0.155563	-0.150068

0.127279	-0.129617

0.098995	-0.108347

0.070711	-0.084076

0.042426	-0.054260

0.014142	-0.018870

0.014142	-0.018870

0.042426	-0.054260

0.070711	-0.084076

0.098995	-0.108347

0.127279	-0.129617

0.155563	-0.150068

0.183848	-0.170200

0.212132	-0.189421

0.240416	-0.206722

0.268701	-0.220901

0.296985	-0.229920

0.325269	-0.228953

0.353553	-0.208561

0.381838	-0.157995

0.410122	-0.078031

0.438406	-0.003776

0.466690	0.017826

0.494975	0.019393

0.523259	0.024879

0.551543	0.020048

0.579828	-0.112429

0.608112	-0.273985

0.636396	-0.310634

0.664680	-0.293926

0.692965	-0.269818

0.721249	-0.245005

0.749533	-0.220026

0.777817	-0.194941

0.806102	-0.169780

0.834386	-0.144600

0.862670	-0.119739

0.890955	-0.096814

0.919239	-0.079260

0.947523	-0.066617

0.975807	-0.054415


















==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p25/outputVel.dat <==
0.002500	-0.000748521644669234158427
0.007500	-0.002536614642805256475411
0.012500	-0.003794302035785563579490
0.017500	-0.005037909246156491160917
0.022500	-0.006371291270622567171067
0.027500	-0.007796576243672994482869
0.032500	-0.009310522401741508011219
0.037500	-0.010912454781772011960794
0.042500	-0.012603030631908556172260
0.047500	-0.014383238263566204898081
0.052500	-0.016253820857634194985142
0.057500	-0.018214911894664894548290
0.062500	-0.020265774815841887390722
0.067500	-0.022404592227699006434793
0.072500	-0.024628269790602622807407
0.077500	-0.026932225503303292013513
0.082500	-0.029310133647369323445231
0.087500	-0.031753587498252522358655
0.092500	-0.034251638435884433631085
0.097500	-0.036790164047449794293421
0.102500	-0.039351017942371814550828
0.107500	-0.041910924195234240674512
0.112500	-0.044440105315041125710884
0.117500	-0.046900679864167835186883
0.122500	-0.049244937488679099701905
0.127500	-0.051413693028041211607881
0.132500	-0.053335026433783808141875
0.137500	-0.054923808661775229411628
0.142500	-0.056082459988049469801208
0.147500	-0.056703321352879525185653
0.152500	-0.056670871839417095994218
0.157500	-0.055867325376375738532619
0.162500	-0.054186655802736106990469
0.167500	-0.051541660287599704026729
0.172500	-0.047866563721125611474694
0.177500	-0.043123370513675353399297
0.182500	-0.037305708201416883096346
0.187500	-0.030439513358595994552136
0.192500	-0.022580968412505203479768
0.197500	-0.013812436859417564008479
0.202500	-0.004237233543012756259438
0.207500	0.006025955695037610304610
0.212500	0.016848339657127404944692
0.217500	0.028095540895657519081530
0.222500	0.039631178194267209502488
0.227500	0.051319519372764021980515
0.232500	0.063027343802195975874803
0.237500	0.074625225091537322752444
0.242500	0.085988468383019794893940
0.247500	0.096997929296005633292843
0.252500	0.107540914608847279487769
0.257500	0.117512324569372772486986
0.262500	0.126816144865455976420421
0.267500	0.135367331675713742367151
0.272500	0.143094054703598427824573
0.277500	0.149940172297747476015672
0.282500	0.155867716702734970812827
0.287500	0.160859080261649606269359
0.292500	0.164918535761953310991856
0.297500	0.168072719905430850717565
0.302500	0.170369777702728292245737
0.307500	0.171877012971334008906155
0.312500	0.172677101877931254980680
0.317500	0.172863446410723514690133
0.322500	0.172534904384969822732643
0.327500	0.171788914284510235708225
0.332500	0.170716252212533114995807
0.337500	0.169398489384267242341409
0.342500	0.167905518304698464504554
0.347500	0.166294682097725216030071
0.352500	0.164611150491984686849989
0.357500	0.162889193683682681479397
0.362500	0.161153979167379224346490
0.367500	0.159423539780331052773121
0.372500	0.157710640491003611929344
0.377500	0.156024375489820232854044
0.382500	0.154371423525703155288369
0.387500	0.152756961888162484664022
0.392500	0.151185283830629818568880
0.397500	0.149660183615179936955641
0.402500	0.148185174624841903279204
0.407500	0.146763596854726924290091
0.412500	0.145398656931998382368931
0.417500	0.144093430806439298796917
0.422500	0.142850848508436351069761
0.427500	0.141673672501985231653165
0.432500	0.140564475917811876337638
0.437500	0.139525623733306652907160
0.442500	0.138559258134099194670341
0.447500	0.137667288325426129258489
0.452500	0.136851384594891184454113
0.457500	0.136112976237236754650795
0.462500	0.135453252917711902680864
0.467500	0.134873169118188668269553
0.472500	0.134373451440610747198434
0.477500	0.133954608688624715595594
0.482500	0.133616944622765104755402
0.487500	0.133360572527292969846613
0.492500	0.133185430214410205351783
0.497500	0.133091297471531921914334
0.502500	0.133077736202186130975988
0.507500	0.133144072256115325592063
0.512500	0.133289526339557679035508
0.517500	0.133513248171768794669845
0.522500	0.133814278019507182371228
0.527500	0.134191555505854875907090
0.532500	0.134643930700007380396599
0.537500	0.135170174699102113580196
0.542500	0.135768989548242680065471
0.547500	0.136439017510490229190268
0.552500	0.137178849714606726495347
0.557500	0.137987034210854703220051
0.562500	0.138862083452384404980151
0.567500	0.139802481195822447812560
0.572500	0.140806688783181005453216
0.577500	0.141873150725234709046418
0.582500	0.143000299440583789056802
0.587500	0.144186558883257737173622
0.592500	0.145430346550613293077348
0.597500	0.146730072874955097539384
0.602500	0.148084136019575901555001
0.607500	0.149490908159003677013743
0.612500	0.150948705590765425155197
0.617500	0.152455728077051683166943
0.622500	0.154009940340380263590347
0.627500	0.155608847101113306754527
0.632500	0.157249077336863357645669
0.637500	0.158925636618789056786483
0.642500	0.160630599608473756401139
0.647500	0.162350887688922529417113
0.652500	0.164064598010310092046637
0.657500	0.165735109681191788988386
0.662500	0.167301887405876426040408
0.667500	0.168666544323615441580699
0.672500	0.169672340656738168673812
0.677500	0.170074894668871878788963
0.682500	0.169503182102067134762180
0.687500	0.167414259292553962987782
0.692500	0.163045545280162129664348
0.697500	0.155382438796431598948544
0.702500	0.143178276256763464813204
0.707500	0.125086617825381302138155
0.712500	0.099980170212195004775246
0.717500	0.067495552089025676045786
0.722500	0.028698482952462429224072
0.727500	-0.013502263473962239706538
0.732500	-0.054750198744857939137098
0.737500	-0.090654947173102656821086
0.742500	-0.118472971481113131808627
0.747500	-0.137809570767692374237967
0.752500	-0.150002196368795137626506
0.757500	-0.157004029359949365263205
0.762500	-0.160593971462044016185189
0.767500	-0.162087388592158265776533
0.772500	-0.162349970942255422690081
0.777500	-0.161912168594885580441556
0.782500	-0.161083279723976124930829
0.787500	-0.160037847737416805138366
0.792500	-0.158872215104744557434557
0.797500	-0.157638429554966541523697
0.802500	-0.156364087191115885833170
0.807500	-0.155063598364023697007141
0.812500	-0.153744420192036101990851
0.817500	-0.152410420951639147268963
0.822500	-0.151063652533895836915789
0.827500	-0.149705261769902425728063
0.832500	-0.148335948082578827911249
0.837500	-0.146956188532837511706575
0.842500	-0.145566346779129385247131
0.847500	-0.144166725512078791604509
0.852500	-0.142757591878961281883775
0.857500	-0.141339190108277862334418
0.862500	-0.139911748028187898906793
0.867500	-0.138475480605337181172487
0.872500	-0.137030591980728894130337
0.877500	-0.135577276722213369009040
0.882500	-0.134115720659091830491150
0.887500	-0.132646101490934753552864
0.892500	-0.131168589272944224877193
0.897500	-0.129683346831876850080434
0.902500	-0.128190530140339514764136
0.907500	-0.126690288663372035982135
0.912500	-0.125182765684136138029103
0.917500	-0.123668098612086010956723
0.922500	-0.122146419275395490267044
0.927500	-0.120617854198697069256774
0.932500	-0.119082524866881089842252
0.937500	-0.117540547975561085469742
0.942500	-0.115992035668755322230794
0.947500	-0.114437095764301818845432
0.952500	-0.112875831967507014863550
0.957500	-0.111308344073517903605186
0.962500	-0.109734728158896774341535
0.967500	-0.108155076762868285200625
0.972500	-0.106569479058705174345789
0.977500	-0.104978021015712894015159
0.982500	-0.103380785552307091768043
0.987500	-0.101777852697171017348765
0.992500	-0.100169306773326013959569
0.997500	-0.098558243116562485597321


==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p25/velocity_polar.dat <==















0.975807	0.079325

0.947523	0.182342

0.919239	0.189055

0.890955	0.193634

0.862670	0.201335

0.834386	0.211531

0.806102	0.223655

0.777817	0.237586

0.749533	0.253765

0.721249	0.272287

0.692965	0.292249

0.664680	0.312418

0.636396	0.332031

0.608112	0.350586

0.579828	0.367018

0.551543	0.379805

0.523259	0.388703

0.494975	0.395134

0.466690	0.400170

0.438406	0.404153

0.410122	0.406599

0.381838	0.406888

0.353553	0.404733

0.325269	0.400268

0.296985	0.393924

0.268701	0.386278

0.240416	0.377827

0.212132	0.368422

0.183848	0.356163

0.155563	0.336711

0.127279	0.304870

0.098995	0.257723

0.070711	0.195942

0.042426	0.122647

0.014142	0.041804

0.014142	0.041804

0.042426	0.122647

0.070711	0.195942

0.098995	0.257723

0.127279	0.304870

0.155563	0.336711

0.183848	0.356163

0.212132	0.368422

0.240416	0.377827

0.268701	0.386278

0.296985	0.393924

0.325269	0.400268

0.353553	0.404733

0.381838	0.406888

0.410122	0.406599

0.438406	0.404153

0.466690	0.400170

0.494975	0.395134

0.523259	0.388703

0.551543	0.379805

0.579828	0.367018

0.608112	0.350586

0.636396	0.332031

0.664680	0.312418

0.692965	0.292249

0.721249	0.272287

0.749533	0.253765

0.777817	0.237586

0.806102	0.223655

0.834386	0.211531

0.862670	0.201335

0.890955	0.193634

0.919239	0.189055

0.947523	0.182342

0.975807	0.079325


















==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p25_new/outputVel.dat <==
0.005000	-0.001553475341533990233128
0.015000	-0.006765354756116757212192
0.025000	-0.010368624968345192122188
0.035000	-0.013962559039609360317380
0.045000	-0.017862798869206941709820
0.055000	-0.022037659530222977743996
0.065000	-0.026412891519460107714323
0.075000	-0.030889696741381950095828
0.085000	-0.035331737037238526710770
0.095000	-0.039553046237312081134796
0.105000	-0.043309415698090908408702
0.115000	-0.046295842774833714794447
0.125000	-0.048153874752728482999675
0.135000	-0.048485575889102461299984
0.145000	-0.046875527992116416964308
0.155000	-0.042980418424597169324564
0.165000	-0.036587695463496265613212
0.175000	-0.027625099044662138753070
0.185000	-0.016183701586961644208751
0.195000	-0.002519717060890944507201
0.205000	0.012969642112624118340802
0.215000	0.029785228942560564718844
0.225000	0.047368650987600707802372
0.235000	0.065141117425259312256891
0.245000	0.082535340679496888016686
0.255000	0.099021035278622354658395
0.265000	0.114126445771571743970085
0.275000	0.127458339972458756239604
0.285000	0.138721488459635999834774
0.295000	0.147736467193789411389560
0.305000	0.154452429358033827000440
0.315000	0.158950205263624050333604
0.325000	0.161431595879911626845171
0.335000	0.162194122373031657247111
0.345000	0.161595217318921763327566
0.355000	0.160003444348295831289875
0.365000	0.157756155327330394033680
0.375000	0.155137879346059215368570
0.385000	0.152368382263699919665356
0.395000	0.149604795821958541646168
0.405000	0.146952445272695492173298
0.415000	0.144478923267709669087111
0.425000	0.142227125982239938073448
0.435000	0.140225039555484681796926
0.445000	0.138491945747573341751746
0.455000	0.137041796376482588604162
0.465000	0.135884807859645129202164
0.475000	0.135028157616130989326919
0.485000	0.134476309911183200540563
0.495000	0.134231180770237379373810
0.505000	0.134291479608761615827106
0.515000	0.134653160911701708091215
0.525000	0.135310727585195605948698
0.535000	0.136257213493009066151984
0.545000	0.137484206916418799648838
0.555000	0.138982022726733683848366
0.565000	0.140739713585423170671973
0.575000	0.142744659006330709694055
0.585000	0.144981142692586301157220
0.595000	0.147426707289961433922088
0.605000	0.150044089507985867193440
0.615000	0.152765229501702987091605
0.625000	0.155462494385845584332628
0.635000	0.157901468078216727919383
0.645000	0.159670289300008372279649
0.655000	0.160082148898576664963755
0.665000	0.158070914454722405428910
0.675000	0.152124645836033717261060
0.685000	0.140322094246549261553625
0.695000	0.120599192161955928725980
0.705000	0.091390907169774451834776
0.715000	0.052675007031570061921677
0.725000	0.007061673822358167755542
0.735000	-0.040011839251954978147197
0.745000	-0.081955742535132033999012
0.755000	-0.114006917777352168030802
0.765000	-0.135072986346793794121268
0.775000	-0.147001939206005238780506
0.785000	-0.152629168756215238822449
0.795000	-0.154412495069972705019623
0.805000	-0.154029530084836913106372
0.815000	-0.152481682055684325538536
0.825000	-0.150318935880873777444222
0.835000	-0.147830834691920071088944
0.845000	-0.145165263537415850647605
0.855000	-0.142396184150452187466840
0.865000	-0.139560199025673514761081
0.875000	-0.136675459107583524565044
0.885000	-0.133751152998622613310431
0.895000	-0.130792169143264080943823
0.905000	-0.127801348569177630754012
0.915000	-0.124780555637247131395284
0.925000	-0.121731177381282987259858
0.935000	-0.118654351776520103345369
0.945000	-0.115551070830706092973372
0.955000	-0.112422227734446766866938
0.965000	-0.109268639757118687927395
0.975000	-0.106091061059849875447547
0.985000	-0.102890249497077590490335
0.995000	-0.099679172970065704761922


==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p25_new/velocity_polar.dat <==















0.975807	-0.101573

0.947523	-0.111015

0.919239	-0.120217

0.890955	-0.129140

0.862670	-0.137720

0.834386	-0.145730

0.806102	-0.151604

0.777817	-0.146594

0.749533	-0.096890

0.721249	0.040944

0.692965	0.149508

0.664680	0.166196

0.636396	0.159071

0.608112	0.150349

0.579828	0.143412

0.551543	0.138719

0.523259	0.134915

0.494975	0.134675

0.466690	0.137775

0.438406	0.141716

0.410122	0.147744

0.381838	0.155354

0.353553	0.162718

0.325269	0.162157

0.296985	0.141833

0.268701	0.101178

0.240416	0.052537

0.212132	0.009447

0.183848	-0.020152

0.155563	-0.035303

0.127279	-0.038402

0.098995	-0.033420

0.070711	-0.024486

0.042426	-0.014513

0.014142	-0.004769

0.014142	-0.004769

0.042426	-0.014513

0.070711	-0.024486

0.098995	-0.033420

0.127279	-0.038402

0.155563	-0.035303

0.183848	-0.020152

0.212132	0.009447

0.240416	0.052537

0.268701	0.101178

0.296985	0.141833

0.325269	0.162157

0.353553	0.162718

0.381838	0.155354

0.410122	0.147744

0.438406	0.141716

0.466690	0.137775

0.494975	0.134675

0.523259	0.134915

0.551543	0.138719

0.579828	0.143412

0.608112	0.150349

0.636396	0.159071

0.664680	0.166196

0.692965	0.149508

0.721249	0.040944

0.749533	-0.096890

0.777817	-0.146594

0.806102	-0.151604

0.834386	-0.145730

0.862670	-0.137720

0.890955	-0.129140

0.919239	-0.120217

0.947523	-0.111015

0.975807	-0.101573


















==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p5/outputVel.dat <==
0.002500	0.023103894026144530804423
0.007500	0.038282297428428258001532
0.012500	0.051976250581592595145786
0.017500	0.066228662166046489701010
0.022500	0.080742918620544779084724
0.027500	0.095340563426636604216213
0.032500	0.109914074811077580595686
0.037500	0.124389292259949116314921
0.042500	0.138708861664169569305471
0.047500	0.152824632316543057575231
0.052500	0.166693920081795982079953
0.057500	0.180277582176049361306625
0.062500	0.193539015489595678243262
0.067500	0.206443665225142486407961
0.072500	0.218958838408335798586535
0.077500	0.231053713831577495207981
0.082500	0.242699487582103995420013
0.087500	0.253869617263035474152844
0.092500	0.264540139871614232713881
0.097500	0.274690043525603833085569
0.102500	0.284301674607773613434603
0.107500	0.293361160988540869976049
0.112500	0.301858829805619677255635
0.117500	0.309789595628895797485569
0.122500	0.317153292455735702493058
0.127500	0.323954921588191890879926
0.132500	0.330204787726895432342644
0.137500	0.335918498162910084126054
0.142500	0.341116805143193480009955
0.147500	0.345825279402608931622609
0.152500	0.350073813173219561267757
0.157500	0.353895962944141384554086
0.162500	0.357328154705479628105991
0.167500	0.360408785960169120166086
0.172500	0.363177267966905636953356
0.177500	0.365673057219935149220191
0.182500	0.367934726243522747246573
0.187500	0.369999120149355209541397
0.192500	0.371900637508580267365232
0.197500	0.373670662965012501111062
0.202500	0.375337166127842403184900
0.207500	0.376924468265918910514500
0.212500	0.378453166697858556233314
0.217500	0.379940197676074342680863
0.222500	0.381399012608887533204438
0.227500	0.382839839708771778603591
0.232500	0.384270003204635057780791
0.237500	0.385694274446516771615023
0.242500	0.387115232788321106394136
0.247500	0.388533618315385187447220
0.252500	0.389948662726336436890051
0.257500	0.391358388732309492308303
0.262500	0.392759872235819929020550
0.267500	0.394149465351397942924905
0.272500	0.395522981791762595626949
0.277500	0.396875848715133261457311
0.282500	0.398203230321664269908410
0.287500	0.399500128314906055582156
0.292500	0.400761463398235373567502
0.297500	0.401982141039272489191347
0.302500	0.403157104288470069519690
0.307500	0.404281376458144325880539
0.312500	0.405350096609151944182514
0.317500	0.406358550722091316220741
0.322500	0.407302201042571809797010
0.327500	0.408176715495769726338438
0.332500	0.408977998442266288403601
0.337500	0.409702223494308848117385
0.342500	0.410345868664846624707110
0.347500	0.410905753841526555358854
0.352500	0.411379080338944713712834
0.357500	0.411763472045067191462664
0.362500	0.412057017631144328895232
0.367500	0.412258311781051156597044
0.372500	0.412366497414688060185739
0.377500	0.412381254441219369244465
0.382500	0.412302891080687961000706
0.387500	0.412132437894832948099832
0.392500	0.411871595586291106005916
0.397500	0.411522714341515882807698
0.402500	0.411088800366545548126140
0.407500	0.410573498818512905295108
0.412500	0.409981054608544670525561
0.417500	0.409316251968399158478462
0.422500	0.408584332436042307890034
0.427500	0.407790890996189259176674
0.432500	0.406941750812192082342733
0.437500	0.406042817989856419380601
0.442500	0.405099918982184059590423
0.447500	0.404118624490712063934694
0.452500	0.403104064965531139197452
0.457500	0.402060743968274014736863
0.462500	0.400992356651277526147226
0.467500	0.399901621332554857435326
0.472500	0.398790132527454987965143
0.477500	0.397658243764441254874953
0.482500	0.396504988013832881943443
0.487500	0.395328042567902326887008
0.492500	0.394123743728303277400471
0.497500	0.392887154710780339694765
0.502500	0.391612187824877222563913
0.507500	0.390291779314794473609851
0.512500	0.388918112373044577712022
0.517500	0.387482880907066673525918
0.522500	0.385977583824848147209252
0.527500	0.384393837108176983363705
0.532500	0.382723688977985587733599
0.537500	0.380959922245374948968077
0.542500	0.379096327687070078216180
0.547500	0.377127933143200422261287
0.552500	0.375051175090226174280161
0.557500	0.372864002667552263403650
0.562500	0.370565908378369945896935
0.567500	0.368157884651732048020278
0.572500	0.365642310728272468267619
0.577500	0.363022779414890750526723
0.582500	0.360303877616237167025304
0.587500	0.357490937712015566241064
0.592500	0.354589778449532877502293
0.597500	0.351606453883220593237269
0.602500	0.348547027055301827935807
0.607500	0.345417381826016334223084
0.612500	0.342223081954300623053200
0.617500	0.338969281734166960617927
0.622500	0.335660687765879428567928
0.627500	0.332301567284095100696106
0.632500	0.328895795253416667325297
0.637500	0.325446930388828714608707
0.642500	0.321958309407322729178702
0.647500	0.318433149060204312430500
0.652500	0.314874646615307951513785
0.657500	0.311286071176119893966217
0.662500	0.307670840250685029282351
0.667500	0.304032578056091296048180
0.672500	0.300375153959129170821996
0.677500	0.296702701073500829664908
0.682500	0.293019616289292017530244
0.687500	0.289330543889394942169702
0.692500	0.285640345440245524422096
0.697500	0.281954058886031644348691
0.702500	0.278276849792196190325200
0.707500	0.274613957540190245509848
0.712500	0.270970639027238169305178
0.717500	0.267352112116763740434777
0.722500	0.263763500749452983740184
0.727500	0.260209783283624096483777
0.732500	0.256695745300762445673115
0.737500	0.253225937796582700745063
0.742500	0.249804641385541148501659
0.747500	0.246435836881309350276936
0.752500	0.243123182380174912564641
0.757500	0.239869996770662841090171
0.762500	0.236679249421738485681388
0.767500	0.233553555663581408063934
0.772500	0.230495177567779180316521
0.777500	0.227506029455627700741616
0.782500	0.224587687511216771429901
0.787500	0.221741402846896529243992
0.792500	0.218968117359016029022101
0.797500	0.216268481717373228789825
0.802500	0.213642874847157521189800
0.807500	0.211091424279471889802196
0.812500	0.208614026753954878712349
0.817500	0.206210368436511581879955
0.822500	0.203879944039364741081855
0.827500	0.201622073958487552092222
0.832500	0.199435918214018292893286
0.837500	0.197320485402841666600082
0.842500	0.195274633918909507057649
0.847500	0.193297061179394796814890
0.852500	0.191386274250243321182197
0.857500	0.189540531728705496927745
0.862500	0.187757741518391807478139
0.867500	0.186035291567288652014867
0.872500	0.184369779878609807433065
0.877500	0.182756595072639749233190
0.882500	0.181189278164669953508081
0.887500	0.179658568516312622254105
0.892500	0.178151000524544245173786
0.897500	0.176646871198035432248830
0.902500	0.175117342001563813802534
0.907500	0.173520373487570489512422
0.912500	0.171795126320276242415375
0.917500	0.169854417241073779587524
0.922500	0.167574836084959100102054
0.927500	0.164784294094669853114610
0.932500	0.161247236722954823129328
0.937500	0.156648767318314868779439
0.942500	0.150580853205755205159733
0.947500	0.142537017718669861698899
0.952500	0.131926579827771089936661
0.957500	0.118124668510673450083637
0.962500	0.100576614594958382853385
0.967500	0.078967868377732827744886
0.972500	0.053443512838413073651189
0.977500	0.024810367276038483574929
0.982500	-0.005400888595295993445389
0.987500	-0.035137970553344118063155
0.992500	-0.062301967131924457232728
0.997500	-0.085254822799063087468419


==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p5/velocity_polar.dat <==















0.975807	0.079325

0.947523	0.182342

0.919239	0.189055

0.890955	0.193634

0.862670	0.201335

0.834386	0.211531

0.806102	0.223655

0.777817	0.237586

0.749533	0.253765

0.721249	0.272287

0.692965	0.292249

0.664680	0.312418

0.636396	0.332031

0.608112	0.350586

0.579828	0.367018

0.551543	0.379805

0.523259	0.388703

0.494975	0.395134

0.466690	0.400170

0.438406	0.404153

0.410122	0.406599

0.381838	0.406888

0.353553	0.404733

0.325269	0.400268

0.296985	0.393924

0.268701	0.386278

0.240416	0.377827

0.212132	0.368422

0.183848	0.356163

0.155563	0.336711

0.127279	0.304870

0.098995	0.257723

0.070711	0.195942

0.042426	0.122647

0.014142	0.041804

0.014142	0.041804

0.042426	0.122647

0.070711	0.195942

0.098995	0.257723

0.127279	0.304870

0.155563	0.336711

0.183848	0.356163

0.212132	0.368422

0.240416	0.377827

0.268701	0.386278

0.296985	0.393924

0.325269	0.400268

0.353553	0.404733

0.381838	0.406888

0.410122	0.406599

0.438406	0.404153

0.466690	0.400170

0.494975	0.395134

0.523259	0.388703

0.551543	0.379805

0.579828	0.367018

0.608112	0.350586

0.636396	0.332031

0.664680	0.312418

0.692965	0.292249

0.721249	0.272287

0.749533	0.253765

0.777817	0.237586

0.806102	0.223655

0.834386	0.211531

0.862670	0.201335

0.890955	0.193634

0.919239	0.189055

0.947523	0.182342

0.975807	0.079325


















==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p5_new/outputVel.dat <==
0.005000	0.038257394539152250745317
0.015000	0.063375589863021289382949
0.025000	0.085595235812302772338001
0.035000	0.108426099714075019342374
0.045000	0.131292133886558332056538
0.055000	0.153795432345976396115717
0.065000	0.175667592212529782846886
0.075000	0.196710409360273980050593
0.085000	0.216769549120477272863283
0.095000	0.235723327310083191621359
0.105000	0.253478154020634838250459
0.115000	0.269967010222490089166314
0.125000	0.285149222302974292286848
0.135000	0.299010557672872989698476
0.145000	0.311562996310854545267688
0.155000	0.322843718621524944367707
0.165000	0.332913006282046675110564
0.175000	0.341850925712162911906944
0.185000	0.349752859425288831207723
0.195000	0.356724148478993752231503
0.205000	0.362874274435387333959113
0.215000	0.368311105535298333180094
0.225000	0.373135735969868653771897
0.235000	0.377438358648925831317911
0.245000	0.381295455193847443453592
0.255000	0.384768402431833578258846
0.265000	0.387903416015385305026797
0.275000	0.390732594897451546156475
0.285000	0.393275724135071391707186
0.295000	0.395542493386828508672437
0.305000	0.397534899337760316839763
0.315000	0.399249717588478492125148
0.325000	0.400680945712255542900948
0.335000	0.401822059294274003260483
0.345000	0.402667909550342983937554
0.355000	0.403216141576097197862794
0.365000	0.403468048927289102412175
0.375000	0.403428885140592941027649
0.385000	0.403108343125227419623258
0.395000	0.402520245247248942277452
0.405000	0.401681367352528406744483
0.415000	0.400610305956598966581339
0.425000	0.399326052753098903469464
0.435000	0.397846309507000062133386
0.445000	0.396185729389386120935512
0.455000	0.394354273750113226704173
0.465000	0.392355877277838327454873
0.475000	0.390187601381239312914317
0.485000	0.387839418444225481064080
0.495000	0.385294709250948885781440
0.505000	0.382531478196955709858429
0.515000	0.379524205140161496885298
0.525000	0.376246170107650879099737
0.535000	0.372672019357566164377005
0.545000	0.368780299530325983425882
0.555000	0.364555679607580451762061
0.565000	0.359990612966476664080773
0.575000	0.355086262977774957949606
0.585000	0.349852617086412687186225
0.595000	0.344307830493054578546719
0.605000	0.338476950456531866517906
0.615000	0.332390253915663513861745
0.625000	0.326081467411013459223312
0.635000	0.319586122044261511376817
0.645000	0.312940233057719230380656
0.655000	0.306179400673560420109709
0.665000	0.299338329754888887723752
0.675000	0.292450683818517243039992
0.685000	0.285549140177661919803853
0.695000	0.278665503102037415139591
0.705000	0.271830755800177126246808
0.715000	0.265074977270142675411790
0.725000	0.258427101465822206538547
0.735000	0.251914540365992756232316
0.745000	0.245562720477998042145629
0.755000	0.239394590217047897873215
0.765000	0.233430143569984538398643
0.775000	0.227685975414151364759618
0.785000	0.222174837465220209598016
0.795000	0.216905100971482078797692
0.805000	0.211879950743916828370672
0.815000	0.207096031523518075978529
0.825000	0.202541139766031580426997
0.835000	0.198190404193239466668075
0.845000	0.194000239613759645207480
0.855000	0.189899221620792035825076
0.865000	0.185774978221148412416142
0.875000	0.181456349277572925871027
0.885000	0.176690648677023914858708
0.895000	0.171117267182225224475545
0.905000	0.164241693451579906515292
0.915000	0.155419101998541225873041
0.925000	0.143864499380741889256186
0.935000	0.128716002698569920159599
0.945000	0.109183871773293875162558
0.955000	0.084807574153359099877747
0.965000	0.055796617185359699553349
0.975000	0.023337173293479125668615
0.985000	-0.010354375884124016049537
0.995000	-0.042314524722172418280675


==> Data_files___plots/Cylindrical_explosion/velocity_cut/t0p5_new/velocity_polar.dat <==















0.975807	0.076145

0.947523	0.171916

0.919239	0.189014

0.890955	0.194892

0.862670	0.202423

0.834386	0.212391

0.806102	0.224478

0.777817	0.238540

0.749533	0.254673

0.721249	0.272723

0.692965	0.292007

0.664680	0.311655

0.636396	0.331014

0.608112	0.349418

0.579828	0.365644

0.551543	0.378247

0.523259	0.387039

0.494975	0.393256

0.466690	0.397802

0.438406	0.401097

0.410122	0.402894

0.381838	0.402756

0.353553	0.400439

0.325269	0.395994

0.296985	0.389718

0.268701	0.381991

0.240416	0.372961

0.212132	0.361918

0.183848	0.346599

0.155563	0.323357

0.127279	0.288743

0.098995	0.241309

0.070711	0.182016

0.042426	0.113422

0.014142	0.038593

0.014142	0.038593

0.042426	0.113422

0.070711	0.182016

0.098995	0.241309

0.127279	0.288743

0.155563	0.323357

0.183848	0.346599

0.212132	0.361918

0.240416	0.372961

0.268701	0.381991

0.296985	0.389718

0.325269	0.395994

0.353553	0.400439

0.381838	0.402756

0.410122	0.402894

0.438406	0.401097

0.466690	0.397802

0.494975	0.393256

0.523259	0.387039

0.551543	0.378247

0.579828	0.365644

0.608112	0.349418

0.636396	0.331014

0.664680	0.311655

0.692965	0.292007

0.721249	0.272723

0.749533	0.254673

0.777817	0.238540

0.806102	0.224478

0.834386	0.212391

0.862670	0.202423

0.890955	0.194892

0.919239	0.189014

0.947523	0.171916

0.975807	0.076145


















==> Data_files___plots/Einfeldt/tf0p1/q/outputUX.dat <==
-1.000000	-0.900000	-2.999977609502458175683159
-0.980000	-0.900000	-2.999955352702762478855902
-0.960000	-0.900000	-2.999936448358657692381257
-0.940000	-0.900000	-2.999896539116478244579866
-0.920000	-0.900000	-2.999826758161769024724208
-0.900000	-0.900000	-2.999710934586956589953388
-0.880000	-0.900000	-2.999523285970927766186378
-0.860000	-0.900000	-2.999224622063277667649572
-0.840000	-0.900000	-2.998756984180312112897582
-0.820000	-0.900000	-2.998036562310780084317230
-0.800000	-0.900000	-2.996944757214552002011487
-0.780000	-0.900000	-2.995317377675979830797814
-0.760000	-0.900000	-2.992932179680987569980744
-0.740000	-0.900000	-2.989495258188852755409926
-0.720000	-0.900000	-2.984627170872789392319646
-0.700000	-0.900000	-2.977850065724605421735305
-0.680000	-0.900000	-2.968577442611588512733078
-0.660000	-0.900000	-2.956108435780270937698333
-0.640000	-0.900000	-2.939628596290013717862166
-0.620000	-0.900000	-2.918219030972208472007878
-0.600000	-0.900000	-2.890875387362490389620007
-0.580000	-0.900000	-2.856537549899286876353699
-0.560000	-0.900000	-2.814130037603843614846255
-0.540000	-0.900000	-2.762612002624056373178973
-0.520000	-0.900000	-2.701034509810419592668040
-0.500000	-0.900000	-2.628601590669845666781157
-0.480000	-0.900000	-2.544730638064768513117997
-0.460000	-0.900000	-2.449107282277279473703402
-0.440000	-0.900000	-2.341730132250994689258050
-0.420000	-0.900000	-2.222941691813951070599842
-0.400000	-0.900000	-2.093443204731544327046322
-0.380000	-0.900000	-1.954292850939734593751496
-0.360000	-0.900000	-1.806888286652761577144588
-0.340000	-0.900000	-1.652935741166847272154428
-0.320000	-0.900000	-1.494408627278840606678045
-0.300000	-0.900000	-1.333498886679940431676528
-0.280000	-0.900000	-1.172564139155504614464576
-0.260000	-0.900000	-1.014073166819095206392376
-0.240000	-0.900000	-0.860551197371281606507409
-0.220000	-0.900000	-0.714524320344197105825401
-0.200000	-0.900000	-0.578458054560405110500199
-0.180000	-0.900000	-0.454677215816294222339167
-0.160000	-0.900000	-0.345243681833289128846332
-0.140000	-0.900000	-0.251764905850975440060324
-0.120000	-0.900000	-0.175131900965130454794760
-0.100000	-0.900000	-0.115257149379254714149923
-0.080000	-0.900000	-0.070957708262923899211749
-0.060000	-0.900000	-0.040106039739835341872976
-0.040000	-0.900000	-0.020025630041564958933042
-0.020000	-0.900000	-0.007967005669121432834268
-0.000000	-0.900000	-0.001469874728547568114301
0.020000	-0.900000	0.001469874728547568114301
0.040000	-0.900000	0.007967005669121432834268
0.060000	-0.900000	0.020025630041564958933042
0.080000	-0.900000	0.040106039739835341872976
0.100000	-0.900000	0.070957708262923899211749
0.120000	-0.900000	0.115257149379254714149923
0.140000	-0.900000	0.175131900965130454794760
0.160000	-0.900000	0.251764905850975440060324
0.180000	-0.900000	0.345243681833289128846332
0.200000	-0.900000	0.454677215816294222339167
0.220000	-0.900000	0.578458054560405110500199
0.240000	-0.900000	0.714524320344197105825401
0.260000	-0.900000	0.860551197371281606507409
0.280000	-0.900000	1.014073166819095206392376
0.300000	-0.900000	1.172564139155504614464576
0.320000	-0.900000	1.333498886679940431676528
0.340000	-0.900000	1.494408627278840606678045
0.360000	-0.900000	1.652935741166847272154428
0.380000	-0.900000	1.806888286652761577144588
0.400000	-0.900000	1.954292850939734593751496
0.420000	-0.900000	2.093443204731544327046322
0.440000	-0.900000	2.222941691813951070599842
0.460000	-0.900000	2.341730132250994689258050
0.480000	-0.900000	2.449107282277279473703402
0.500000	-0.900000	2.544730638064768513117997
0.520000	-0.900000	2.628601590669846110870367
0.540000	-0.900000	2.701034509810419592668040
0.560000	-0.900000	2.762612002624056373178973
0.580000	-0.900000	2.814130037603843614846255
0.600000	-0.900000	2.856537549899287764532119
0.620000	-0.900000	2.890875387362493498244476
0.640000	-0.900000	2.918219030972218686059705
0.660000	-0.900000	2.939628596290048356820535
0.680000	-0.900000	2.956108435780378407287117
0.700000	-0.900000	2.968577442611908701053380
0.720000	-0.900000	2.977850065725555328555174
0.740000	-0.900000	2.984627170875565838059629
0.760000	-0.900000	2.989495258196841920295128
0.780000	-0.900000	2.992932179703621020649962
0.800000	-0.900000	2.995317377739084463428298
0.820000	-0.900000	2.996944757387632662926080
0.840000	-0.900000	2.998036562777651070632601
0.860000	-0.900000	2.998756985418332909887340
0.880000	-0.900000	2.999224625289180323761684
0.900000	-0.900000	2.999523294226691394470663
0.920000	-0.900000	2.999710955327401951109323
0.940000	-0.900000	2.999826809282206241391577
0.960000	-0.900000	2.999896662663304347518078
0.980000	-0.900000	2.999936740933561107880223
1.000000	-0.900000	2.999952178502244493074613

-1.000000	-0.700000	-2.999977609502458175683159
-0.980000	-0.700000	-2.999955352702762478855902
-0.960000	-0.700000	-2.999936448358657692381257
-0.940000	-0.700000	-2.999896539116478244579866
-0.920000	-0.700000	-2.999826758161769024724208
-0.900000	-0.700000	-2.999710934586956589953388
-0.880000	-0.700000	-2.999523285970927766186378
-0.860000	-0.700000	-2.999224622063277667649572
-0.840000	-0.700000	-2.998756984180312112897582
-0.820000	-0.700000	-2.998036562310780084317230
-0.800000	-0.700000	-2.996944757214552002011487
-0.780000	-0.700000	-2.995317377675979830797814
-0.760000	-0.700000	-2.992932179680987569980744
-0.740000	-0.700000	-2.989495258188852755409926
-0.720000	-0.700000	-2.984627170872789392319646
-0.700000	-0.700000	-2.977850065724605421735305
-0.680000	-0.700000	-2.968577442611588512733078
-0.660000	-0.700000	-2.956108435780270937698333
-0.640000	-0.700000	-2.939628596290013717862166
-0.620000	-0.700000	-2.918219030972208472007878
-0.600000	-0.700000	-2.890875387362490389620007
-0.580000	-0.700000	-2.856537549899286876353699
-0.560000	-0.700000	-2.814130037603843614846255
-0.540000	-0.700000	-2.762612002624056373178973
-0.520000	-0.700000	-2.701034509810419592668040
-0.500000	-0.700000	-2.628601590669845666781157
-0.480000	-0.700000	-2.544730638064768513117997
-0.460000	-0.700000	-2.449107282277279473703402
-0.440000	-0.700000	-2.341730132250994689258050
-0.420000	-0.700000	-2.222941691813951070599842
-0.400000	-0.700000	-2.093443204731544327046322
-0.380000	-0.700000	-1.954292850939734593751496
-0.360000	-0.700000	-1.806888286652761577144588
-0.340000	-0.700000	-1.652935741166847272154428
-0.320000	-0.700000	-1.494408627278840606678045
-0.300000	-0.700000	-1.333498886679940431676528
-0.280000	-0.700000	-1.172564139155504614464576
-0.260000	-0.700000	-1.014073166819095206392376
-0.240000	-0.700000	-0.860551197371281606507409
-0.220000	-0.700000	-0.714524320344197105825401
-0.200000	-0.700000	-0.578458054560405110500199
-0.180000	-0.700000	-0.454677215816294222339167
-0.160000	-0.700000	-0.345243681833289128846332
-0.140000	-0.700000	-0.251764905850975440060324
-0.120000	-0.700000	-0.175131900965130454794760
-0.100000	-0.700000	-0.115257149379254714149923
-0.080000	-0.700000	-0.070957708262923899211749
-0.060000	-0.700000	-0.040106039739835341872976
-0.040000	-0.700000	-0.020025630041564958933042
-0.020000	-0.700000	-0.007967005669121432834268
-0.000000	-0.700000	-0.001469874728547568114301
0.020000	-0.700000	0.001469874728547568114301
0.040000	-0.700000	0.007967005669121432834268
0.060000	-0.700000	0.020025630041564958933042
0.080000	-0.700000	0.040106039739835341872976
0.100000	-0.700000	0.070957708262923899211749
0.120000	-0.700000	0.115257149379254714149923
0.140000	-0.700000	0.175131900965130454794760
0.160000	-0.700000	0.251764905850975440060324
0.180000	-0.700000	0.345243681833289128846332
0.200000	-0.700000	0.454677215816294222339167
0.220000	-0.700000	0.578458054560405110500199
0.240000	-0.700000	0.714524320344197105825401
0.260000	-0.700000	0.860551197371281606507409
0.280000	-0.700000	1.014073166819095206392376
0.300000	-0.700000	1.172564139155504614464576
0.320000	-0.700000	1.333498886679940431676528
0.340000	-0.700000	1.494408627278840606678045
0.360000	-0.700000	1.652935741166847272154428
0.380000	-0.700000	1.806888286652761577144588
0.400000	-0.700000	1.954292850939734593751496
0.420000	-0.700000	2.093443204731544327046322
0.440000	-0.700000	2.222941691813951070599842
0.460000	-0.700000	2.341730132250994689258050
0.480000	-0.700000	2.449107282277279473703402
0.500000	-0.700000	2.544730638064768513117997
0.520000	-0.700000	2.628601590669846110870367
0.540000	-0.700000	2.701034509810419592668040
0.560000	-0.700000	2.762612002624056373178973
0.580000	-0.700000	2.814130037603843614846255
0.600000	-0.700000	2.856537549899287764532119
0.620000	-0.700000	2.890875387362493498244476
0.640000	-0.700000	2.918219030972218686059705
0.660000	-0.700000	2.939628596290048356820535
0.680000	-0.700000	2.956108435780378407287117
0.700000	-0.700000	2.968577442611908701053380
0.720000	-0.700000	2.977850065725555328555174
0.740000	-0.700000	2.984627170875565838059629
0.760000	-0.700000	2.989495258196841920295128
0.780000	-0.700000	2.992932179703621020649962
0.800000	-0.700000	2.995317377739084463428298
0.820000	-0.700000	2.996944757387632662926080
0.840000	-0.700000	2.998036562777651070632601
0.860000	-0.700000	2.998756985418332909887340
0.880000	-0.700000	2.999224625289180323761684
0.900000	-0.700000	2.999523294226691394470663
0.920000	-0.700000	2.999710955327401951109323
0.940000	-0.700000	2.999826809282206241391577
0.960000	-0.700000	2.999896662663304347518078
0.980000	-0.700000	2.999936740933561107880223
1.000000	-0.700000	2.999952178502244493074613

-1.000000	-0.500000	-2.999977609502458175683159
-0.980000	-0.500000	-2.999955352702762478855902
-0.960000	-0.500000	-2.999936448358657692381257
-0.940000	-0.500000	-2.999896539116478244579866
-0.920000	-0.500000	-2.999826758161769024724208
-0.900000	-0.500000	-2.999710934586956589953388
-0.880000	-0.500000	-2.999523285970927766186378
-0.860000	-0.500000	-2.999224622063277667649572
-0.840000	-0.500000	-2.998756984180312112897582
-0.820000	-0.500000	-2.998036562310780084317230
-0.800000	-0.500000	-2.996944757214552002011487
-0.780000	-0.500000	-2.995317377675979830797814
-0.760000	-0.500000	-2.992932179680987569980744
-0.740000	-0.500000	-2.989495258188852755409926
-0.720000	-0.500000	-2.984627170872789392319646
-0.700000	-0.500000	-2.977850065724605421735305
-0.680000	-0.500000	-2.968577442611588512733078
-0.660000	-0.500000	-2.956108435780270937698333
-0.640000	-0.500000	-2.939628596290013717862166
-0.620000	-0.500000	-2.918219030972208472007878
-0.600000	-0.500000	-2.890875387362490389620007
-0.580000	-0.500000	-2.856537549899286876353699
-0.560000	-0.500000	-2.814130037603843614846255
-0.540000	-0.500000	-2.762612002624056373178973
-0.520000	-0.500000	-2.701034509810419592668040
-0.500000	-0.500000	-2.628601590669845666781157
-0.480000	-0.500000	-2.544730638064768513117997
-0.460000	-0.500000	-2.449107282277279473703402
-0.440000	-0.500000	-2.341730132250994689258050
-0.420000	-0.500000	-2.222941691813951070599842
-0.400000	-0.500000	-2.093443204731544327046322
-0.380000	-0.500000	-1.954292850939734593751496
-0.360000	-0.500000	-1.806888286652761577144588
-0.340000	-0.500000	-1.652935741166847272154428
-0.320000	-0.500000	-1.494408627278840606678045
-0.300000	-0.500000	-1.333498886679940431676528
-0.280000	-0.500000	-1.172564139155504614464576
-0.260000	-0.500000	-1.014073166819095206392376
-0.240000	-0.500000	-0.860551197371281606507409
-0.220000	-0.500000	-0.714524320344197105825401
-0.200000	-0.500000	-0.578458054560405110500199
-0.180000	-0.500000	-0.454677215816294222339167
-0.160000	-0.500000	-0.345243681833289128846332
-0.140000	-0.500000	-0.251764905850975440060324
-0.120000	-0.500000	-0.175131900965130454794760
-0.100000	-0.500000	-0.115257149379254714149923
-0.080000	-0.500000	-0.070957708262923899211749
-0.060000	-0.500000	-0.040106039739835341872976
-0.040000	-0.500000	-0.020025630041564958933042
-0.020000	-0.500000	-0.007967005669121432834268
-0.000000	-0.500000	-0.001469874728547568114301
0.020000	-0.500000	0.001469874728547568114301
0.040000	-0.500000	0.007967005669121432834268
0.060000	-0.500000	0.020025630041564958933042
0.080000	-0.500000	0.040106039739835341872976
0.100000	-0.500000	0.070957708262923899211749
0.120000	-0.500000	0.115257149379254714149923
0.140000	-0.500000	0.175131900965130454794760
0.160000	-0.500000	0.251764905850975440060324
0.180000	-0.500000	0.345243681833289128846332
0.200000	-0.500000	0.454677215816294222339167
0.220000	-0.500000	0.578458054560405110500199
0.240000	-0.500000	0.714524320344197105825401
0.260000	-0.500000	0.860551197371281606507409
0.280000	-0.500000	1.014073166819095206392376
0.300000	-0.500000	1.172564139155504614464576
0.320000	-0.500000	1.333498886679940431676528
0.340000	-0.500000	1.494408627278840606678045
0.360000	-0.500000	1.652935741166847272154428
0.380000	-0.500000	1.806888286652761577144588
0.400000	-0.500000	1.954292850939734593751496
0.420000	-0.500000	2.093443204731544327046322
0.440000	-0.500000	2.222941691813951070599842
0.460000	-0.500000	2.341730132250994689258050
0.480000	-0.500000	2.449107282277279473703402
0.500000	-0.500000	2.544730638064768513117997
0.520000	-0.500000	2.628601590669846110870367
0.540000	-0.500000	2.701034509810419592668040
0.560000	-0.500000	2.762612002624056373178973
0.580000	-0.500000	2.814130037603843614846255
0.600000	-0.500000	2.856537549899287764532119
0.620000	-0.500000	2.890875387362493498244476
0.640000	-0.500000	2.918219030972218686059705
0.660000	-0.500000	2.939628596290048356820535
0.680000	-0.500000	2.956108435780378407287117
0.700000	-0.500000	2.968577442611908701053380
0.720000	-0.500000	2.977850065725555328555174
0.740000	-0.500000	2.984627170875565838059629
0.760000	-0.500000	2.989495258196841920295128
0.780000	-0.500000	2.992932179703621020649962
0.800000	-0.500000	2.995317377739084463428298
0.820000	-0.500000	2.996944757387632662926080
0.840000	-0.500000	2.998036562777651070632601
0.860000	-0.500000	2.998756985418332909887340
0.880000	-0.500000	2.999224625289180323761684
0.900000	-0.500000	2.999523294226691394470663
0.920000	-0.500000	2.999710955327401951109323
0.940000	-0.500000	2.999826809282206241391577
0.960000	-0.500000	2.999896662663304347518078
0.980000	-0.500000	2.999936740933561107880223
1.000000	-0.500000	2.999952178502244493074613

-1.000000	-0.300000	-2.999977609502458175683159
-0.980000	-0.300000	-2.999955352702762478855902
-0.960000	-0.300000	-2.999936448358657692381257
-0.940000	-0.300000	-2.999896539116478244579866
-0.920000	-0.300000	-2.999826758161769024724208
-0.900000	-0.300000	-2.999710934586956589953388
-0.880000	-0.300000	-2.999523285970927766186378
-0.860000	-0.300000	-2.999224622063277667649572
-0.840000	-0.300000	-2.998756984180312112897582
-0.820000	-0.300000	-2.998036562310780084317230
-0.800000	-0.300000	-2.996944757214552002011487
-0.780000	-0.300000	-2.995317377675979830797814
-0.760000	-0.300000	-2.992932179680987569980744
-0.740000	-0.300000	-2.989495258188852755409926
-0.720000	-0.300000	-2.984627170872789392319646
-0.700000	-0.300000	-2.977850065724605421735305
-0.680000	-0.300000	-2.968577442611588512733078
-0.660000	-0.300000	-2.956108435780270937698333
-0.640000	-0.300000	-2.939628596290013717862166
-0.620000	-0.300000	-2.918219030972208472007878
-0.600000	-0.300000	-2.890875387362490389620007
-0.580000	-0.300000	-2.856537549899286876353699
-0.560000	-0.300000	-2.814130037603843614846255
-0.540000	-0.300000	-2.762612002624056373178973
-0.520000	-0.300000	-2.701034509810419592668040
-0.500000	-0.300000	-2.628601590669845666781157
-0.480000	-0.300000	-2.544730638064768513117997
-0.460000	-0.300000	-2.449107282277279473703402
-0.440000	-0.300000	-2.341730132250994689258050
-0.420000	-0.300000	-2.222941691813951070599842
-0.400000	-0.300000	-2.093443204731544327046322
-0.380000	-0.300000	-1.954292850939734593751496
-0.360000	-0.300000	-1.806888286652761577144588
-0.340000	-0.300000	-1.652935741166847272154428
-0.320000	-0.300000	-1.494408627278840606678045
-0.300000	-0.300000	-1.333498886679940431676528
-0.280000	-0.300000	-1.172564139155504614464576
-0.260000	-0.300000	-1.014073166819095206392376
-0.240000	-0.300000	-0.860551197371281606507409
-0.220000	-0.300000	-0.714524320344197105825401
-0.200000	-0.300000	-0.578458054560405110500199
-0.180000	-0.300000	-0.454677215816294222339167
-0.160000	-0.300000	-0.345243681833289128846332
-0.140000	-0.300000	-0.251764905850975440060324
-0.120000	-0.300000	-0.175131900965130454794760
-0.100000	-0.300000	-0.115257149379254714149923
-0.080000	-0.300000	-0.070957708262923899211749
-0.060000	-0.300000	-0.040106039739835341872976
-0.040000	-0.300000	-0.020025630041564958933042
-0.020000	-0.300000	-0.007967005669121432834268
-0.000000	-0.300000	-0.001469874728547568114301
0.020000	-0.300000	0.001469874728547568114301
0.040000	-0.300000	0.007967005669121432834268
0.060000	-0.300000	0.020025630041564958933042
0.080000	-0.300000	0.040106039739835341872976
0.100000	-0.300000	0.070957708262923899211749
0.120000	-0.300000	0.115257149379254714149923
0.140000	-0.300000	0.175131900965130454794760
0.160000	-0.300000	0.251764905850975440060324
0.180000	-0.300000	0.345243681833289128846332
0.200000	-0.300000	0.454677215816294222339167
0.220000	-0.300000	0.578458054560405110500199
0.240000	-0.300000	0.714524320344197105825401
0.260000	-0.300000	0.860551197371281606507409
0.280000	-0.300000	1.014073166819095206392376
0.300000	-0.300000	1.172564139155504614464576
0.320000	-0.300000	1.333498886679940431676528
0.340000	-0.300000	1.494408627278840606678045
0.360000	-0.300000	1.652935741166847272154428
0.380000	-0.300000	1.806888286652761577144588
0.400000	-0.300000	1.954292850939734593751496
0.420000	-0.300000	2.093443204731544327046322
0.440000	-0.300000	2.222941691813951070599842
0.460000	-0.300000	2.341730132250994689258050
0.480000	-0.300000	2.449107282277279473703402
0.500000	-0.300000	2.544730638064768513117997
0.520000	-0.300000	2.628601590669846110870367
0.540000	-0.300000	2.701034509810419592668040
0.560000	-0.300000	2.762612002624056373178973
0.580000	-0.300000	2.814130037603843614846255
0.600000	-0.300000	2.856537549899287764532119
0.620000	-0.300000	2.890875387362493498244476
0.640000	-0.300000	2.918219030972218686059705
0.660000	-0.300000	2.939628596290048356820535
0.680000	-0.300000	2.956108435780378407287117
0.700000	-0.300000	2.968577442611908701053380
0.720000	-0.300000	2.977850065725555328555174
0.740000	-0.300000	2.984627170875565838059629
0.760000	-0.300000	2.989495258196841920295128
0.780000	-0.300000	2.992932179703621020649962
0.800000	-0.300000	2.995317377739084463428298
0.820000	-0.300000	2.996944757387632662926080
0.840000	-0.300000	2.998036562777651070632601
0.860000	-0.300000	2.998756985418332909887340
0.880000	-0.300000	2.999224625289180323761684
0.900000	-0.300000	2.999523294226691394470663
0.920000	-0.300000	2.999710955327401951109323
0.940000	-0.300000	2.999826809282206241391577
0.960000	-0.300000	2.999896662663304347518078
0.980000	-0.300000	2.999936740933561107880223
1.000000	-0.300000	2.999952178502244493074613

-1.000000	-0.100000	-2.999977609502458175683159
-0.980000	-0.100000	-2.999955352702762478855902
-0.960000	-0.100000	-2.999936448358657692381257
-0.940000	-0.100000	-2.999896539116478244579866
-0.920000	-0.100000	-2.999826758161769024724208
-0.900000	-0.100000	-2.999710934586956589953388
-0.880000	-0.100000	-2.999523285970927766186378
-0.860000	-0.100000	-2.999224622063277667649572
-0.840000	-0.100000	-2.998756984180312112897582
-0.820000	-0.100000	-2.998036562310780084317230
-0.800000	-0.100000	-2.996944757214552002011487
-0.780000	-0.100000	-2.995317377675979830797814
-0.760000	-0.100000	-2.992932179680987569980744
-0.740000	-0.100000	-2.989495258188852755409926
-0.720000	-0.100000	-2.984627170872789392319646
-0.700000	-0.100000	-2.977850065724605421735305
-0.680000	-0.100000	-2.968577442611588512733078
-0.660000	-0.100000	-2.956108435780270937698333
-0.640000	-0.100000	-2.939628596290013717862166
-0.620000	-0.100000	-2.918219030972208472007878
-0.600000	-0.100000	-2.890875387362490389620007
-0.580000	-0.100000	-2.856537549899286876353699
-0.560000	-0.100000	-2.814130037603843614846255
-0.540000	-0.100000	-2.762612002624056373178973
-0.520000	-0.100000	-2.701034509810419592668040
-0.500000	-0.100000	-2.628601590669845666781157
-0.480000	-0.100000	-2.544730638064768513117997
-0.460000	-0.100000	-2.449107282277279473703402
-0.440000	-0.100000	-2.341730132250994689258050
-0.420000	-0.100000	-2.222941691813951070599842
-0.400000	-0.100000	-2.093443204731544327046322
-0.380000	-0.100000	-1.954292850939734593751496
-0.360000	-0.100000	-1.806888286652761577144588
-0.340000	-0.100000	-1.652935741166847272154428
-0.320000	-0.100000	-1.494408627278840606678045
-0.300000	-0.100000	-1.333498886679940431676528
-0.280000	-0.100000	-1.172564139155504614464576
-0.260000	-0.100000	-1.014073166819095206392376
-0.240000	-0.100000	-0.860551197371281606507409
-0.220000	-0.100000	-0.714524320344197105825401
-0.200000	-0.100000	-0.578458054560405110500199
-0.180000	-0.100000	-0.454677215816294222339167
-0.160000	-0.100000	-0.345243681833289128846332
-0.140000	-0.100000	-0.251764905850975440060324
-0.120000	-0.100000	-0.175131900965130454794760
-0.100000	-0.100000	-0.115257149379254714149923
-0.080000	-0.100000	-0.070957708262923899211749
-0.060000	-0.100000	-0.040106039739835341872976
-0.040000	-0.100000	-0.020025630041564958933042
-0.020000	-0.100000	-0.007967005669121432834268
-0.000000	-0.100000	-0.001469874728547568114301
0.020000	-0.100000	0.001469874728547568114301
0.040000	-0.100000	0.007967005669121432834268
0.060000	-0.100000	0.020025630041564958933042
0.080000	-0.100000	0.040106039739835341872976
0.100000	-0.100000	0.070957708262923899211749
0.120000	-0.100000	0.115257149379254714149923
0.140000	-0.100000	0.175131900965130454794760
0.160000	-0.100000	0.251764905850975440060324
0.180000	-0.100000	0.345243681833289128846332
0.200000	-0.100000	0.454677215816294222339167
0.220000	-0.100000	0.578458054560405110500199
0.240000	-0.100000	0.714524320344197105825401
0.260000	-0.100000	0.860551197371281606507409
0.280000	-0.100000	1.014073166819095206392376
0.300000	-0.100000	1.172564139155504614464576
0.320000	-0.100000	1.333498886679940431676528
0.340000	-0.100000	1.494408627278840606678045
0.360000	-0.100000	1.652935741166847272154428
0.380000	-0.100000	1.806888286652761577144588
0.400000	-0.100000	1.954292850939734593751496
0.420000	-0.100000	2.093443204731544327046322
0.440000	-0.100000	2.222941691813951070599842
0.460000	-0.100000	2.341730132250994689258050
0.480000	-0.100000	2.449107282277279473703402
0.500000	-0.100000	2.544730638064768513117997
0.520000	-0.100000	2.628601590669846110870367
0.540000	-0.100000	2.701034509810419592668040
0.560000	-0.100000	2.762612002624056373178973
0.580000	-0.100000	2.814130037603843614846255
0.600000	-0.100000	2.856537549899287764532119
0.620000	-0.100000	2.890875387362493498244476
0.640000	-0.100000	2.918219030972218686059705
0.660000	-0.100000	2.939628596290048356820535
0.680000	-0.100000	2.956108435780378407287117
0.700000	-0.100000	2.968577442611908701053380
0.720000	-0.100000	2.977850065725555328555174
0.740000	-0.100000	2.984627170875565838059629
0.760000	-0.100000	2.989495258196841920295128
0.780000	-0.100000	2.992932179703621020649962
0.800000	-0.100000	2.995317377739084463428298
0.820000	-0.100000	2.996944757387632662926080
0.840000	-0.100000	2.998036562777651070632601
0.860000	-0.100000	2.998756985418332909887340
0.880000	-0.100000	2.999224625289180323761684
0.900000	-0.100000	2.999523294226691394470663
0.920000	-0.100000	2.999710955327401951109323
0.940000	-0.100000	2.999826809282206241391577
0.960000	-0.100000	2.999896662663304347518078
0.980000	-0.100000	2.999936740933561107880223
1.000000	-0.100000	2.999952178502244493074613

-1.000000	0.100000	-2.999977609502458175683159
-0.980000	0.100000	-2.999955352702762478855902
-0.960000	0.100000	-2.999936448358657692381257
-0.940000	0.100000	-2.999896539116478244579866
-0.920000	0.100000	-2.999826758161769024724208
-0.900000	0.100000	-2.999710934586956589953388
-0.880000	0.100000	-2.999523285970927766186378
-0.860000	0.100000	-2.999224622063277667649572
-0.840000	0.100000	-2.998756984180312112897582
-0.820000	0.100000	-2.998036562310780084317230
-0.800000	0.100000	-2.996944757214552002011487
-0.780000	0.100000	-2.995317377675979830797814
-0.760000	0.100000	-2.992932179680987569980744
-0.740000	0.100000	-2.989495258188852755409926
-0.720000	0.100000	-2.984627170872789392319646
-0.700000	0.100000	-2.977850065724605421735305
-0.680000	0.100000	-2.968577442611588512733078
-0.660000	0.100000	-2.956108435780270937698333
-0.640000	0.100000	-2.939628596290013717862166
-0.620000	0.100000	-2.918219030972208472007878
-0.600000	0.100000	-2.890875387362490389620007
-0.580000	0.100000	-2.856537549899286876353699
-0.560000	0.100000	-2.814130037603843614846255
-0.540000	0.100000	-2.762612002624056373178973
-0.520000	0.100000	-2.701034509810419592668040
-0.500000	0.100000	-2.628601590669845666781157
-0.480000	0.100000	-2.544730638064768513117997
-0.460000	0.100000	-2.449107282277279473703402
-0.440000	0.100000	-2.341730132250994689258050
-0.420000	0.100000	-2.222941691813951070599842
-0.400000	0.100000	-2.093443204731544327046322
-0.380000	0.100000	-1.954292850939734593751496
-0.360000	0.100000	-1.806888286652761577144588
-0.340000	0.100000	-1.652935741166847272154428
-0.320000	0.100000	-1.494408627278840606678045
-0.300000	0.100000	-1.333498886679940431676528
-0.280000	0.100000	-1.172564139155504614464576
-0.260000	0.100000	-1.014073166819095206392376
-0.240000	0.100000	-0.860551197371281606507409
-0.220000	0.100000	-0.714524320344197105825401
-0.200000	0.100000	-0.578458054560405110500199
-0.180000	0.100000	-0.454677215816294222339167
-0.160000	0.100000	-0.345243681833289128846332
-0.140000	0.100000	-0.251764905850975440060324
-0.120000	0.100000	-0.175131900965130454794760
-0.100000	0.100000	-0.115257149379254714149923
-0.080000	0.100000	-0.070957708262923899211749
-0.060000	0.100000	-0.040106039739835341872976
-0.040000	0.100000	-0.020025630041564958933042
-0.020000	0.100000	-0.007967005669121432834268
-0.000000	0.100000	-0.001469874728547568114301
0.020000	0.100000	0.001469874728547568114301
0.040000	0.100000	0.007967005669121432834268
0.060000	0.100000	0.020025630041564958933042
0.080000	0.100000	0.040106039739835341872976
0.100000	0.100000	0.070957708262923899211749
0.120000	0.100000	0.115257149379254714149923
0.140000	0.100000	0.175131900965130454794760
0.160000	0.100000	0.251764905850975440060324
0.180000	0.100000	0.345243681833289128846332
0.200000	0.100000	0.454677215816294222339167
0.220000	0.100000	0.578458054560405110500199
0.240000	0.100000	0.714524320344197105825401
0.260000	0.100000	0.860551197371281606507409
0.280000	0.100000	1.014073166819095206392376
0.300000	0.100000	1.172564139155504614464576
0.320000	0.100000	1.333498886679940431676528
0.340000	0.100000	1.494408627278840606678045
0.360000	0.100000	1.652935741166847272154428
0.380000	0.100000	1.806888286652761577144588
0.400000	0.100000	1.954292850939734593751496
0.420000	0.100000	2.093443204731544327046322
0.440000	0.100000	2.222941691813951070599842
0.460000	0.100000	2.341730132250994689258050
0.480000	0.100000	2.449107282277279473703402
0.500000	0.100000	2.544730638064768513117997
0.520000	0.100000	2.628601590669846110870367
0.540000	0.100000	2.701034509810419592668040
0.560000	0.100000	2.762612002624056373178973
0.580000	0.100000	2.814130037603843614846255
0.600000	0.100000	2.856537549899287764532119
0.620000	0.100000	2.890875387362493498244476
0.640000	0.100000	2.918219030972218686059705
0.660000	0.100000	2.939628596290048356820535
0.680000	0.100000	2.956108435780378407287117
0.700000	0.100000	2.968577442611908701053380
0.720000	0.100000	2.977850065725555328555174
0.740000	0.100000	2.984627170875565838059629
0.760000	0.100000	2.989495258196841920295128
0.780000	0.100000	2.992932179703621020649962
0.800000	0.100000	2.995317377739084463428298
0.820000	0.100000	2.996944757387632662926080
0.840000	0.100000	2.998036562777651070632601
0.860000	0.100000	2.998756985418332909887340
0.880000	0.100000	2.999224625289180323761684
0.900000	0.100000	2.999523294226691394470663
0.920000	0.100000	2.999710955327401951109323
0.940000	0.100000	2.999826809282206241391577
0.960000	0.100000	2.999896662663304347518078
0.980000	0.100000	2.999936740933561107880223
1.000000	0.100000	2.999952178502244493074613

-1.000000	0.300000	-2.999977609502458175683159
-0.980000	0.300000	-2.999955352702762478855902
-0.960000	0.300000	-2.999936448358657692381257
-0.940000	0.300000	-2.999896539116478244579866
-0.920000	0.300000	-2.999826758161769024724208
-0.900000	0.300000	-2.999710934586956589953388
-0.880000	0.300000	-2.999523285970927766186378
-0.860000	0.300000	-2.999224622063277667649572
-0.840000	0.300000	-2.998756984180312112897582
-0.820000	0.300000	-2.998036562310780084317230
-0.800000	0.300000	-2.996944757214552002011487
-0.780000	0.300000	-2.995317377675979830797814
-0.760000	0.300000	-2.992932179680987569980744
-0.740000	0.300000	-2.989495258188852755409926
-0.720000	0.300000	-2.984627170872789392319646
-0.700000	0.300000	-2.977850065724605421735305
-0.680000	0.300000	-2.968577442611588512733078
-0.660000	0.300000	-2.956108435780270937698333
-0.640000	0.300000	-2.939628596290013717862166
-0.620000	0.300000	-2.918219030972208472007878
-0.600000	0.300000	-2.890875387362490389620007
-0.580000	0.300000	-2.856537549899286876353699
-0.560000	0.300000	-2.814130037603843614846255
-0.540000	0.300000	-2.762612002624056373178973
-0.520000	0.300000	-2.701034509810419592668040
-0.500000	0.300000	-2.628601590669845666781157
-0.480000	0.300000	-2.544730638064768513117997
-0.460000	0.300000	-2.449107282277279473703402
-0.440000	0.300000	-2.341730132250994689258050
-0.420000	0.300000	-2.222941691813951070599842
-0.400000	0.300000	-2.093443204731544327046322
-0.380000	0.300000	-1.954292850939734593751496
-0.360000	0.300000	-1.806888286652761577144588
-0.340000	0.300000	-1.652935741166847272154428
-0.320000	0.300000	-1.494408627278840606678045
-0.300000	0.300000	-1.333498886679940431676528
-0.280000	0.300000	-1.172564139155504614464576
-0.260000	0.300000	-1.014073166819095206392376
-0.240000	0.300000	-0.860551197371281606507409
-0.220000	0.300000	-0.714524320344197105825401
-0.200000	0.300000	-0.578458054560405110500199
-0.180000	0.300000	-0.454677215816294222339167
-0.160000	0.300000	-0.345243681833289128846332
-0.140000	0.300000	-0.251764905850975440060324
-0.120000	0.300000	-0.175131900965130454794760
-0.100000	0.300000	-0.115257149379254714149923
-0.080000	0.300000	-0.070957708262923899211749
-0.060000	0.300000	-0.040106039739835341872976
-0.040000	0.300000	-0.020025630041564958933042
-0.020000	0.300000	-0.007967005669121432834268
-0.000000	0.300000	-0.001469874728547568114301
0.020000	0.300000	0.001469874728547568114301
0.040000	0.300000	0.007967005669121432834268
0.060000	0.300000	0.020025630041564958933042
0.080000	0.300000	0.040106039739835341872976
0.100000	0.300000	0.070957708262923899211749
0.120000	0.300000	0.115257149379254714149923
0.140000	0.300000	0.175131900965130454794760
0.160000	0.300000	0.251764905850975440060324
0.180000	0.300000	0.345243681833289128846332
0.200000	0.300000	0.454677215816294222339167
0.220000	0.300000	0.578458054560405110500199
0.240000	0.300000	0.714524320344197105825401
0.260000	0.300000	0.860551197371281606507409
0.280000	0.300000	1.014073166819095206392376
0.300000	0.300000	1.172564139155504614464576
0.320000	0.300000	1.333498886679940431676528
0.340000	0.300000	1.494408627278840606678045
0.360000	0.300000	1.652935741166847272154428
0.380000	0.300000	1.806888286652761577144588
0.400000	0.300000	1.954292850939734593751496
0.420000	0.300000	2.093443204731544327046322
0.440000	0.300000	2.222941691813951070599842
0.460000	0.300000	2.341730132250994689258050
0.480000	0.300000	2.449107282277279473703402
0.500000	0.300000	2.544730638064768513117997
0.520000	0.300000	2.628601590669846110870367
0.540000	0.300000	2.701034509810419592668040
0.560000	0.300000	2.762612002624056373178973
0.580000	0.300000	2.814130037603843614846255
0.600000	0.300000	2.856537549899287764532119
0.620000	0.300000	2.890875387362493498244476
0.640000	0.300000	2.918219030972218686059705
0.660000	0.300000	2.939628596290048356820535
0.680000	0.300000	2.956108435780378407287117
0.700000	0.300000	2.968577442611908701053380
0.720000	0.300000	2.977850065725555328555174
0.740000	0.300000	2.984627170875565838059629
0.760000	0.300000	2.989495258196841920295128
0.780000	0.300000	2.992932179703621020649962
0.800000	0.300000	2.995317377739084463428298
0.820000	0.300000	2.996944757387632662926080
0.840000	0.300000	2.998036562777651070632601
0.860000	0.300000	2.998756985418332909887340
0.880000	0.300000	2.999224625289180323761684
0.900000	0.300000	2.999523294226691394470663
0.920000	0.300000	2.999710955327401951109323
0.940000	0.300000	2.999826809282206241391577
0.960000	0.300000	2.999896662663304347518078
0.980000	0.300000	2.999936740933561107880223
1.000000	0.300000	2.999952178502244493074613

-1.000000	0.500000	-2.999977609502458175683159
-0.980000	0.500000	-2.999955352702762478855902
-0.960000	0.500000	-2.999936448358657692381257
-0.940000	0.500000	-2.999896539116478244579866
-0.920000	0.500000	-2.999826758161769024724208
-0.900000	0.500000	-2.999710934586956589953388
-0.880000	0.500000	-2.999523285970927766186378
-0.860000	0.500000	-2.999224622063277667649572
-0.840000	0.500000	-2.998756984180312112897582
-0.820000	0.500000	-2.998036562310780084317230
-0.800000	0.500000	-2.996944757214552002011487
-0.780000	0.500000	-2.995317377675979830797814
-0.760000	0.500000	-2.992932179680987569980744
-0.740000	0.500000	-2.989495258188852755409926
-0.720000	0.500000	-2.984627170872789392319646
-0.700000	0.500000	-2.977850065724605421735305
-0.680000	0.500000	-2.968577442611588512733078
-0.660000	0.500000	-2.956108435780270937698333
-0.640000	0.500000	-2.939628596290013717862166
-0.620000	0.500000	-2.918219030972208472007878
-0.600000	0.500000	-2.890875387362490389620007
-0.580000	0.500000	-2.856537549899286876353699
-0.560000	0.500000	-2.814130037603843614846255
-0.540000	0.500000	-2.762612002624056373178973
-0.520000	0.500000	-2.701034509810419592668040
-0.500000	0.500000	-2.628601590669845666781157
-0.480000	0.500000	-2.544730638064768513117997
-0.460000	0.500000	-2.449107282277279473703402
-0.440000	0.500000	-2.341730132250994689258050
-0.420000	0.500000	-2.222941691813951070599842
-0.400000	0.500000	-2.093443204731544327046322
-0.380000	0.500000	-1.954292850939734593751496
-0.360000	0.500000	-1.806888286652761577144588
-0.340000	0.500000	-1.652935741166847272154428
-0.320000	0.500000	-1.494408627278840606678045
-0.300000	0.500000	-1.333498886679940431676528
-0.280000	0.500000	-1.172564139155504614464576
-0.260000	0.500000	-1.014073166819095206392376
-0.240000	0.500000	-0.860551197371281606507409
-0.220000	0.500000	-0.714524320344197105825401
-0.200000	0.500000	-0.578458054560405110500199
-0.180000	0.500000	-0.454677215816294222339167
-0.160000	0.500000	-0.345243681833289128846332
-0.140000	0.500000	-0.251764905850975440060324
-0.120000	0.500000	-0.175131900965130454794760
-0.100000	0.500000	-0.115257149379254714149923
-0.080000	0.500000	-0.070957708262923899211749
-0.060000	0.500000	-0.040106039739835341872976
-0.040000	0.500000	-0.020025630041564958933042
-0.020000	0.500000	-0.007967005669121432834268
-0.000000	0.500000	-0.001469874728547568114301
0.020000	0.500000	0.001469874728547568114301
0.040000	0.500000	0.007967005669121432834268
0.060000	0.500000	0.020025630041564958933042
0.080000	0.500000	0.040106039739835341872976
0.100000	0.500000	0.070957708262923899211749
0.120000	0.500000	0.115257149379254714149923
0.140000	0.500000	0.175131900965130454794760
0.160000	0.500000	0.251764905850975440060324
0.180000	0.500000	0.345243681833289128846332
0.200000	0.500000	0.454677215816294222339167
0.220000	0.500000	0.578458054560405110500199
0.240000	0.500000	0.714524320344197105825401
0.260000	0.500000	0.860551197371281606507409
0.280000	0.500000	1.014073166819095206392376
0.300000	0.500000	1.172564139155504614464576
0.320000	0.500000	1.333498886679940431676528
0.340000	0.500000	1.494408627278840606678045
0.360000	0.500000	1.652935741166847272154428
0.380000	0.500000	1.806888286652761577144588
0.400000	0.500000	1.954292850939734593751496
0.420000	0.500000	2.093443204731544327046322
0.440000	0.500000	2.222941691813951070599842
0.460000	0.500000	2.341730132250994689258050
0.480000	0.500000	2.449107282277279473703402
0.500000	0.500000	2.544730638064768513117997
0.520000	0.500000	2.628601590669846110870367
0.540000	0.500000	2.701034509810419592668040
0.560000	0.500000	2.762612002624056373178973
0.580000	0.500000	2.814130037603843614846255
0.600000	0.500000	2.856537549899287764532119
0.620000	0.500000	2.890875387362493498244476
0.640000	0.500000	2.918219030972218686059705
0.660000	0.500000	2.939628596290048356820535
0.680000	0.500000	2.956108435780378407287117
0.700000	0.500000	2.968577442611908701053380
0.720000	0.500000	2.977850065725555328555174
0.740000	0.500000	2.984627170875565838059629
0.760000	0.500000	2.989495258196841920295128
0.780000	0.500000	2.992932179703621020649962
0.800000	0.500000	2.995317377739084463428298
0.820000	0.500000	2.996944757387632662926080
0.840000	0.500000	2.998036562777651070632601
0.860000	0.500000	2.998756985418332909887340
0.880000	0.500000	2.999224625289180323761684
0.900000	0.500000	2.999523294226691394470663
0.920000	0.500000	2.999710955327401951109323
0.940000	0.500000	2.999826809282206241391577
0.960000	0.500000	2.999896662663304347518078
0.980000	0.500000	2.999936740933561107880223
1.000000	0.500000	2.999952178502244493074613

-1.000000	0.700000	-2.999977609502458175683159
-0.980000	0.700000	-2.999955352702762478855902
-0.960000	0.700000	-2.999936448358657692381257
-0.940000	0.700000	-2.999896539116478244579866
-0.920000	0.700000	-2.999826758161769024724208
-0.900000	0.700000	-2.999710934586956589953388
-0.880000	0.700000	-2.999523285970927766186378
-0.860000	0.700000	-2.999224622063277667649572
-0.840000	0.700000	-2.998756984180312112897582
-0.820000	0.700000	-2.998036562310780084317230
-0.800000	0.700000	-2.996944757214552002011487
-0.780000	0.700000	-2.995317377675979830797814
-0.760000	0.700000	-2.992932179680987569980744
-0.740000	0.700000	-2.989495258188852755409926
-0.720000	0.700000	-2.984627170872789392319646
-0.700000	0.700000	-2.977850065724605421735305
-0.680000	0.700000	-2.968577442611588512733078
-0.660000	0.700000	-2.956108435780270937698333
-0.640000	0.700000	-2.939628596290013717862166
-0.620000	0.700000	-2.918219030972208472007878
-0.600000	0.700000	-2.890875387362490389620007
-0.580000	0.700000	-2.856537549899286876353699
-0.560000	0.700000	-2.814130037603843614846255
-0.540000	0.700000	-2.762612002624056373178973
-0.520000	0.700000	-2.701034509810419592668040
-0.500000	0.700000	-2.628601590669845666781157
-0.480000	0.700000	-2.544730638064768513117997
-0.460000	0.700000	-2.449107282277279473703402
-0.440000	0.700000	-2.341730132250994689258050
-0.420000	0.700000	-2.222941691813951070599842
-0.400000	0.700000	-2.093443204731544327046322
-0.380000	0.700000	-1.954292850939734593751496
-0.360000	0.700000	-1.806888286652761577144588
-0.340000	0.700000	-1.652935741166847272154428
-0.320000	0.700000	-1.494408627278840606678045
-0.300000	0.700000	-1.333498886679940431676528
-0.280000	0.700000	-1.172564139155504614464576
-0.260000	0.700000	-1.014073166819095206392376
-0.240000	0.700000	-0.860551197371281606507409
-0.220000	0.700000	-0.714524320344197105825401
-0.200000	0.700000	-0.578458054560405110500199
-0.180000	0.700000	-0.454677215816294222339167
-0.160000	0.700000	-0.345243681833289128846332
-0.140000	0.700000	-0.251764905850975440060324
-0.120000	0.700000	-0.175131900965130454794760
-0.100000	0.700000	-0.115257149379254714149923
-0.080000	0.700000	-0.070957708262923899211749
-0.060000	0.700000	-0.040106039739835341872976
-0.040000	0.700000	-0.020025630041564958933042
-0.020000	0.700000	-0.007967005669121432834268
-0.000000	0.700000	-0.001469874728547568114301
0.020000	0.700000	0.001469874728547568114301
0.040000	0.700000	0.007967005669121432834268
0.060000	0.700000	0.020025630041564958933042
0.080000	0.700000	0.040106039739835341872976
0.100000	0.700000	0.070957708262923899211749
0.120000	0.700000	0.115257149379254714149923
0.140000	0.700000	0.175131900965130454794760
0.160000	0.700000	0.251764905850975440060324
0.180000	0.700000	0.345243681833289128846332
0.200000	0.700000	0.454677215816294222339167
0.220000	0.700000	0.578458054560405110500199
0.240000	0.700000	0.714524320344197105825401
0.260000	0.700000	0.860551197371281606507409
0.280000	0.700000	1.014073166819095206392376
0.300000	0.700000	1.172564139155504614464576
0.320000	0.700000	1.333498886679940431676528
0.340000	0.700000	1.494408627278840606678045
0.360000	0.700000	1.652935741166847272154428
0.380000	0.700000	1.806888286652761577144588
0.400000	0.700000	1.954292850939734593751496
0.420000	0.700000	2.093443204731544327046322
0.440000	0.700000	2.222941691813951070599842
0.460000	0.700000	2.341730132250994689258050
0.480000	0.700000	2.449107282277279473703402
0.500000	0.700000	2.544730638064768513117997
0.520000	0.700000	2.628601590669846110870367
0.540000	0.700000	2.701034509810419592668040
0.560000	0.700000	2.762612002624056373178973
0.580000	0.700000	2.814130037603843614846255
0.600000	0.700000	2.856537549899287764532119
0.620000	0.700000	2.890875387362493498244476
0.640000	0.700000	2.918219030972218686059705
0.660000	0.700000	2.939628596290048356820535
0.680000	0.700000	2.956108435780378407287117
0.700000	0.700000	2.968577442611908701053380
0.720000	0.700000	2.977850065725555328555174
0.740000	0.700000	2.984627170875565838059629
0.760000	0.700000	2.989495258196841920295128
0.780000	0.700000	2.992932179703621020649962
0.800000	0.700000	2.995317377739084463428298
0.820000	0.700000	2.996944757387632662926080
0.840000	0.700000	2.998036562777651070632601
0.860000	0.700000	2.998756985418332909887340
0.880000	0.700000	2.999224625289180323761684
0.900000	0.700000	2.999523294226691394470663
0.920000	0.700000	2.999710955327401951109323
0.940000	0.700000	2.999826809282206241391577
0.960000	0.700000	2.999896662663304347518078
0.980000	0.700000	2.999936740933561107880223
1.000000	0.700000	2.999952178502244493074613

-1.000000	0.900000	-2.999977609502458175683159
-0.980000	0.900000	-2.999955352702762478855902
-0.960000	0.900000	-2.999936448358657692381257
-0.940000	0.900000	-2.999896539116478244579866
-0.920000	0.900000	-2.999826758161769024724208
-0.900000	0.900000	-2.999710934586956589953388
-0.880000	0.900000	-2.999523285970927766186378
-0.860000	0.900000	-2.999224622063277667649572
-0.840000	0.900000	-2.998756984180312112897582
-0.820000	0.900000	-2.998036562310780084317230
-0.800000	0.900000	-2.996944757214552002011487
-0.780000	0.900000	-2.995317377675979830797814
-0.760000	0.900000	-2.992932179680987569980744
-0.740000	0.900000	-2.989495258188852755409926
-0.720000	0.900000	-2.984627170872789392319646
-0.700000	0.900000	-2.977850065724605421735305
-0.680000	0.900000	-2.968577442611588512733078
-0.660000	0.900000	-2.956108435780270937698333
-0.640000	0.900000	-2.939628596290013717862166
-0.620000	0.900000	-2.918219030972208472007878
-0.600000	0.900000	-2.890875387362490389620007
-0.580000	0.900000	-2.856537549899286876353699
-0.560000	0.900000	-2.814130037603843614846255
-0.540000	0.900000	-2.762612002624056373178973
-0.520000	0.900000	-2.701034509810419592668040
-0.500000	0.900000	-2.628601590669845666781157
-0.480000	0.900000	-2.544730638064768513117997
-0.460000	0.900000	-2.449107282277279473703402
-0.440000	0.900000	-2.341730132250994689258050
-0.420000	0.900000	-2.222941691813951070599842
-0.400000	0.900000	-2.093443204731544327046322
-0.380000	0.900000	-1.954292850939734593751496
-0.360000	0.900000	-1.806888286652761577144588
-0.340000	0.900000	-1.652935741166847272154428
-0.320000	0.900000	-1.494408627278840606678045
-0.300000	0.900000	-1.333498886679940431676528
-0.280000	0.900000	-1.172564139155504614464576
-0.260000	0.900000	-1.014073166819095206392376
-0.240000	0.900000	-0.860551197371281606507409
-0.220000	0.900000	-0.714524320344197105825401
-0.200000	0.900000	-0.578458054560405110500199
-0.180000	0.900000	-0.454677215816294222339167
-0.160000	0.900000	-0.345243681833289128846332
-0.140000	0.900000	-0.251764905850975440060324
-0.120000	0.900000	-0.175131900965130454794760
-0.100000	0.900000	-0.115257149379254714149923
-0.080000	0.900000	-0.070957708262923899211749
-0.060000	0.900000	-0.040106039739835341872976
-0.040000	0.900000	-0.020025630041564958933042
-0.020000	0.900000	-0.007967005669121432834268
-0.000000	0.900000	-0.001469874728547568114301
0.020000	0.900000	0.001469874728547568114301
0.040000	0.900000	0.007967005669121432834268
0.060000	0.900000	0.020025630041564958933042
0.080000	0.900000	0.040106039739835341872976
0.100000	0.900000	0.070957708262923899211749
0.120000	0.900000	0.115257149379254714149923
0.140000	0.900000	0.175131900965130454794760
0.160000	0.900000	0.251764905850975440060324
0.180000	0.900000	0.345243681833289128846332
0.200000	0.900000	0.454677215816294222339167
0.220000	0.900000	0.578458054560405110500199
0.240000	0.900000	0.714524320344197105825401
0.260000	0.900000	0.860551197371281606507409
0.280000	0.900000	1.014073166819095206392376
0.300000	0.900000	1.172564139155504614464576
0.320000	0.900000	1.333498886679940431676528
0.340000	0.900000	1.494408627278840606678045
0.360000	0.900000	1.652935741166847272154428
0.380000	0.900000	1.806888286652761577144588
0.400000	0.900000	1.954292850939734593751496
0.420000	0.900000	2.093443204731544327046322
0.440000	0.900000	2.222941691813951070599842
0.460000	0.900000	2.341730132250994689258050
0.480000	0.900000	2.449107282277279473703402
0.500000	0.900000	2.544730638064768513117997
0.520000	0.900000	2.628601590669846110870367
0.540000	0.900000	2.701034509810419592668040
0.560000	0.900000	2.762612002624056373178973
0.580000	0.900000	2.814130037603843614846255
0.600000	0.900000	2.856537549899287764532119
0.620000	0.900000	2.890875387362493498244476
0.640000	0.900000	2.918219030972218686059705
0.660000	0.900000	2.939628596290048356820535
0.680000	0.900000	2.956108435780378407287117
0.700000	0.900000	2.968577442611908701053380
0.720000	0.900000	2.977850065725555328555174
0.740000	0.900000	2.984627170875565838059629
0.760000	0.900000	2.989495258196841920295128
0.780000	0.900000	2.992932179703621020649962
0.800000	0.900000	2.995317377739084463428298
0.820000	0.900000	2.996944757387632662926080
0.840000	0.900000	2.998036562777651070632601
0.860000	0.900000	2.998756985418332909887340
0.880000	0.900000	2.999224625289180323761684
0.900000	0.900000	2.999523294226691394470663
0.920000	0.900000	2.999710955327401951109323
0.940000	0.900000	2.999826809282206241391577
0.960000	0.900000	2.999896662663304347518078
0.980000	0.900000	2.999936740933561107880223
1.000000	0.900000	2.999952178502244493074613



==> Data_files___plots/Einfeldt/tf0p1/rho/outputRHO.dat <==
-0.990000	-0.300000	0.999987174957860935897713
-0.970000	-0.300000	0.999984839325450569624820
-0.950000	-0.300000	0.999976801968001760556604
-0.930000	-0.300000	0.999961636585924740217024
-0.910000	-0.300000	0.999935920970028258025764
-0.890000	-0.300000	0.999893872276105155627590
-0.870000	-0.300000	0.999826534362084018425776
-0.850000	-0.300000	0.999720548000917585973468
-0.830000	-0.300000	0.999556489437379291906893
-0.810000	-0.300000	0.999306757345649110391150
-0.790000	-0.300000	0.998933014658539564223361
-0.770000	-0.300000	0.998383246003919366806656
-0.750000	-0.300000	0.997588569420640669527245
-0.730000	-0.300000	0.996460034556342577616306
-0.710000	-0.300000	0.994885734285170131308007
-0.690000	-0.300000	0.992728632166987590146334
-0.670000	-0.300000	0.989825540906783096772870
-0.650000	-0.300000	0.985987656207655827067526
-0.630000	-0.300000	0.981002945203715559507884
-0.610000	-0.300000	0.974640513742409675401746
-0.590000	-0.300000	0.966656854513811558682335
-0.570000	-0.300000	0.956803644957273990989677
-0.550000	-0.300000	0.944836562661615975144969
-0.530000	-0.300000	0.930524455102406777839974
-0.510000	-0.300000	0.913658165203038885593401
-0.490000	-0.300000	0.894058380677098529787372
-0.470000	-0.300000	0.871582030106836769256518
-0.450000	-0.300000	0.846126963345621097012383
-0.430000	-0.300000	0.817634891431998189759156
-0.410000	-0.300000	0.786092787026281158979657
-0.390000	-0.300000	0.751533136648104505006529
-0.370000	-0.300000	0.714033583864554954878656
-0.350000	-0.300000	0.673716619900960544953250
-0.330000	-0.300000	0.630750093435657022133967
-0.310000	-0.300000	0.585349465012976022393332
-0.290000	-0.300000	0.537782967239424425365257
-0.270000	-0.300000	0.488381175854196381003192
-0.250000	-0.300000	0.437552900050085347150031
-0.230000	-0.300000	0.385809490248905873066576
-0.210000	-0.300000	0.333798811356710412034943
-0.190000	-0.300000	0.282346321220607987534379
-0.170000	-0.300000	0.232490680984722086765970
-0.150000	-0.300000	0.185482805730386030029777
-0.130000	-0.300000	0.142697774751970402062895
-0.110000	-0.300000	0.105418478795657133417762
-0.090000	-0.300000	0.074525678544070744768746
-0.070000	-0.300000	0.050241291437240209738491
-0.050000	-0.300000	0.032088213594799977479433
-0.030000	-0.300000	0.019083621504324004697351
-0.010000	-0.300000	0.010008209510910512363147
0.010000	-0.300000	0.003250741808269970185147
0.030000	-0.300000	0.010008209510910512363147
0.050000	-0.300000	0.019083621504324004697351
0.070000	-0.300000	0.032088213594799977479433
0.090000	-0.300000	0.050241291437240209738491
0.110000	-0.300000	0.074525678544070744768746
0.130000	-0.300000	0.105418478795657133417762
0.150000	-0.300000	0.142697774751970402062895
0.170000	-0.300000	0.185482805730386030029777
0.190000	-0.300000	0.232490680984722086765970
0.210000	-0.300000	0.282346321220607987534379
0.230000	-0.300000	0.333798811356710412034943
0.250000	-0.300000	0.385809490248905873066576
0.270000	-0.300000	0.437552900050085347150031
0.290000	-0.300000	0.488381175854196381003192
0.310000	-0.300000	0.537782967239424425365257
0.330000	-0.300000	0.585349465012976022393332
0.350000	-0.300000	0.630750093435657022133967
0.370000	-0.300000	0.673716619900960544953250
0.390000	-0.300000	0.714033583864554954878656
0.410000	-0.300000	0.751533136648104505006529
0.430000	-0.300000	0.786092787026281158979657
0.450000	-0.300000	0.817634891431998189759156
0.470000	-0.300000	0.846126963345621097012383
0.490000	-0.300000	0.871582030106836769256518
0.510000	-0.300000	0.894058380677098529787372
0.530000	-0.300000	0.913658165203038885593401
0.550000	-0.300000	0.930524455102406888862276
0.570000	-0.300000	0.944836562661616086167271
0.590000	-0.300000	0.956803644957274213034282
0.610000	-0.300000	0.966656854513812113793847
0.630000	-0.300000	0.974640513742411451758585
0.650000	-0.300000	0.981002945203721221645310
0.670000	-0.300000	0.985987656207674034725130
0.690000	-0.300000	0.989825540906839385080218
0.710000	-0.300000	0.992728632167157232224497
0.730000	-0.300000	0.994885734285672840293557
0.750000	-0.300000	0.996460034557807627919601
0.770000	-0.300000	0.997588569424844529009988
0.790000	-0.300000	0.998383246015793202055022
0.810000	-0.300000	0.998933014691544607366325
0.830000	-0.300000	0.999306757435902359709701
0.850000	-0.300000	0.999556489680083259941057
0.870000	-0.300000	0.999720548642485717927286
0.890000	-0.300000	0.999826536028423418223099
0.910000	-0.300000	0.999893876526463110110399
0.930000	-0.300000	0.999935931611499628779427
0.950000	-0.300000	0.999961662722543276338172
0.970000	-0.300000	0.999976864905642526260010
0.990000	-0.300000	0.999984987815406678457464



==> Data_files___plots/Einfeldt/tf0p15/q/outputUX.dat <==
-1.000000	-0.900000	-2.954352490024316324479514
-0.980000	-0.900000	-2.925618666597097128345695
-0.960000	-0.900000	-2.921053604616542731520212
-0.940000	-0.900000	-2.912460473857699128075183
-0.920000	-0.900000	-2.900114640269048305043498
-0.900000	-0.900000	-2.884138952868110727933981
-0.880000	-0.900000	-2.864534645525544931388140
-0.860000	-0.900000	-2.841212505908004004595568
-0.840000	-0.900000	-2.814017690579512898096937
-0.820000	-0.900000	-2.782750178729634260577086
-0.800000	-0.900000	-2.747182255092697200637986
-0.780000	-0.900000	-2.707073990402291130408230
-0.760000	-0.900000	-2.662187390579911383525769
-0.740000	-0.900000	-2.612299648742968383174912
-0.720000	-0.900000	-2.557215727968339624709415
-0.700000	-0.900000	-2.496780319864214003899860
-0.680000	-0.900000	-2.430889068645926354150788
-0.660000	-0.900000	-2.359498831933855900189201
-0.640000	-0.900000	-2.282636676919137297403495
-0.620000	-0.900000	-2.200407288585771503619526
-0.600000	-0.900000	-2.112998493552069145806627
-0.580000	-0.900000	-2.020684670377821845477229
-0.560000	-0.900000	-1.923827911468831253216649
-0.540000	-0.900000	-1.822876907370513110961951
-0.520000	-0.900000	-1.718363626408665023603817
-0.500000	-0.900000	-1.610897949601538536867906
-0.480000	-0.900000	-1.501160485367224017849708
-0.460000	-0.900000	-1.389893828465232461510936
-0.440000	-0.900000	-1.277892544862785362269619
-0.420000	-0.900000	-1.165992164236737904658980
-0.400000	-0.900000	-1.055057452420912422752508
-0.380000	-0.900000	-0.945970226372022215954871
-0.360000	-0.900000	-0.839616972746701772933875
-0.340000	-0.900000	-0.736876541649399308120394
-0.320000	-0.900000	-0.638608196488163137871652
-0.300000	-0.900000	-0.545640250428601314425237
-0.280000	-0.900000	-0.458759245148948280323964
-0.260000	-0.900000	-0.378698767794206803127821
-0.240000	-0.900000	-0.306124976810903226542848
-0.220000	-0.900000	-0.241612342964280663037968
-0.200000	-0.900000	-0.185599443263729624309377
-0.180000	-0.900000	-0.138316661277371799609881
-0.160000	-0.900000	-0.099694097298276246332804
-0.140000	-0.900000	-0.069287287760044072304488
-0.120000	-0.900000	-0.046274004425378316429640
-0.100000	-0.900000	-0.029547634931120277806960
-0.080000	-0.900000	-0.017876531432842991675702
-0.060000	-0.900000	-0.010066061854644193368502
-0.040000	-0.900000	-0.005073635309937835763394
-0.020000	-0.900000	-0.002061565540502955339031
-0.000000	-0.900000	-0.000393734335739080981275
0.020000	-0.900000	0.000393734335739080981275
0.040000	-0.900000	0.002061565540502955339031
0.060000	-0.900000	0.005073635309937835763394
0.080000	-0.900000	0.010066061854644193368502
0.100000	-0.900000	0.017876531432842991675702
0.120000	-0.900000	0.029547634931120277806960
0.140000	-0.900000	0.046274004425378316429640
0.160000	-0.900000	0.069287287760044072304488
0.180000	-0.900000	0.099694097298276246332804
0.200000	-0.900000	0.138316661277371799609881
0.220000	-0.900000	0.185599443263729624309377
0.240000	-0.900000	0.241612342964280718549119
0.260000	-0.900000	0.306124976810903726143209
0.280000	-0.900000	0.378698767794210022774593
0.300000	-0.900000	0.458759245148967154115383
0.320000	-0.900000	0.545640250428693351913978
0.340000	-0.900000	0.638608196488545609703635
0.360000	-0.900000	0.736876541650791416770971
0.380000	-0.900000	0.839616972751231704918951
0.400000	-0.900000	0.945970226385370649424544
0.420000	-0.900000	1.055057452456923172690040
0.440000	-0.900000	1.165992164326484115122184
0.460000	-0.900000	1.277892545070861585188027
0.480000	-0.900000	1.389893828916413776042305
0.500000	-0.900000	1.501160486285377348991688
0.520000	-0.900000	1.610897951357544544137568
0.540000	-0.900000	1.718363629560851091326867
0.560000	-0.900000	1.822876912652159786532025
0.580000	-0.900000	1.923827919619917947713361
0.600000	-0.900000	2.020684681611249366994798
0.620000	-0.900000	2.112998506254083697086799
0.640000	-0.900000	2.200407296522551625628239
0.660000	-0.900000	2.282636663673248911266001
0.680000	-0.900000	2.359498760398663019799415
0.700000	-0.900000	2.430888861973022230245078
0.720000	-0.900000	2.496779828007850809967749
0.740000	-0.900000	2.557214670494451613791398
0.760000	-0.900000	2.612297519284666247330051
0.780000	-0.900000	2.662183300400598806589869
0.800000	-0.900000	2.707066416814230436216349
0.820000	-0.900000	2.747168643357313477793014
0.840000	-0.900000	2.782726321275648562192373
0.860000	-0.900000	2.813976771716863556349608
0.880000	-0.900000	2.841143649081232513964324
0.900000	-0.900000	2.864420726820746665453044
0.920000	-0.900000	2.883953339428389828213994
0.940000	-0.900000	2.899816364633019283303383
0.960000	-0.900000	2.911987267810057566919113
0.980000	-0.900000	2.920335784498894415861514
1.000000	-0.900000	2.934870863625520520656664

-1.000000	-0.700000	-2.954352490024316324479514
-0.980000	-0.700000	-2.925618666597097128345695
-0.960000	-0.700000	-2.921053604616542731520212
-0.940000	-0.700000	-2.912460473857699128075183
-0.920000	-0.700000	-2.900114640269048305043498
-0.900000	-0.700000	-2.884138952868110727933981
-0.880000	-0.700000	-2.864534645525544931388140
-0.860000	-0.700000	-2.841212505908004004595568
-0.840000	-0.700000	-2.814017690579512898096937
-0.820000	-0.700000	-2.782750178729634260577086
-0.800000	-0.700000	-2.747182255092697200637986
-0.780000	-0.700000	-2.707073990402291130408230
-0.760000	-0.700000	-2.662187390579911383525769
-0.740000	-0.700000	-2.612299648742968383174912
-0.720000	-0.700000	-2.557215727968339624709415
-0.700000	-0.700000	-2.496780319864214003899860
-0.680000	-0.700000	-2.430889068645926354150788
-0.660000	-0.700000	-2.359498831933855900189201
-0.640000	-0.700000	-2.282636676919137297403495
-0.620000	-0.700000	-2.200407288585771503619526
-0.600000	-0.700000	-2.112998493552069145806627
-0.580000	-0.700000	-2.020684670377821845477229
-0.560000	-0.700000	-1.923827911468831253216649
-0.540000	-0.700000	-1.822876907370513110961951
-0.520000	-0.700000	-1.718363626408665023603817
-0.500000	-0.700000	-1.610897949601538536867906
-0.480000	-0.700000	-1.501160485367224017849708
-0.460000	-0.700000	-1.389893828465232461510936
-0.440000	-0.700000	-1.277892544862785362269619
-0.420000	-0.700000	-1.165992164236737904658980
-0.400000	-0.700000	-1.055057452420912422752508
-0.380000	-0.700000	-0.945970226372022215954871
-0.360000	-0.700000	-0.839616972746701772933875
-0.340000	-0.700000	-0.736876541649399308120394
-0.320000	-0.700000	-0.638608196488163137871652
-0.300000	-0.700000	-0.545640250428601314425237
-0.280000	-0.700000	-0.458759245148948280323964
-0.260000	-0.700000	-0.378698767794206803127821
-0.240000	-0.700000	-0.306124976810903226542848
-0.220000	-0.700000	-0.241612342964280663037968
-0.200000	-0.700000	-0.185599443263729624309377
-0.180000	-0.700000	-0.138316661277371799609881
-0.160000	-0.700000	-0.099694097298276246332804
-0.140000	-0.700000	-0.069287287760044072304488
-0.120000	-0.700000	-0.046274004425378316429640
-0.100000	-0.700000	-0.029547634931120277806960
-0.080000	-0.700000	-0.017876531432842991675702
-0.060000	-0.700000	-0.010066061854644193368502
-0.040000	-0.700000	-0.005073635309937835763394
-0.020000	-0.700000	-0.002061565540502955339031
-0.000000	-0.700000	-0.000393734335739080981275
0.020000	-0.700000	0.000393734335739080981275
0.040000	-0.700000	0.002061565540502955339031
0.060000	-0.700000	0.005073635309937835763394
0.080000	-0.700000	0.010066061854644193368502
0.100000	-0.700000	0.017876531432842991675702
0.120000	-0.700000	0.029547634931120277806960
0.140000	-0.700000	0.046274004425378316429640
0.160000	-0.700000	0.069287287760044072304488
0.180000	-0.700000	0.099694097298276246332804
0.200000	-0.700000	0.138316661277371799609881
0.220000	-0.700000	0.185599443263729624309377
0.240000	-0.700000	0.241612342964280718549119
0.260000	-0.700000	0.306124976810903726143209
0.280000	-0.700000	0.378698767794210022774593
0.300000	-0.700000	0.458759245148967154115383
0.320000	-0.700000	0.545640250428693351913978
0.340000	-0.700000	0.638608196488545609703635
0.360000	-0.700000	0.736876541650791416770971
0.380000	-0.700000	0.839616972751231704918951
0.400000	-0.700000	0.945970226385370649424544
0.420000	-0.700000	1.055057452456923172690040
0.440000	-0.700000	1.165992164326484115122184
0.460000	-0.700000	1.277892545070861585188027
0.480000	-0.700000	1.389893828916413776042305
0.500000	-0.700000	1.501160486285377348991688
0.520000	-0.700000	1.610897951357544766182173
0.540000	-0.700000	1.718363629560851535416077
0.560000	-0.700000	1.822876912652160008576629
0.580000	-0.700000	1.923827919619917947713361
0.600000	-0.700000	2.020684681611249366994798
0.620000	-0.700000	2.112998506254083697086799
0.640000	-0.700000	2.200407296522551625628239
0.660000	-0.700000	2.282636663673248911266001
0.680000	-0.700000	2.359498760398663019799415
0.700000	-0.700000	2.430888861973022230245078
0.720000	-0.700000	2.496779828007850809967749
0.740000	-0.700000	2.557214670494451613791398
0.760000	-0.700000	2.612297519284666247330051
0.780000	-0.700000	2.662183300400598806589869
0.800000	-0.700000	2.707066416814230436216349
0.820000	-0.700000	2.747168643357313477793014
0.840000	-0.700000	2.782726321275648562192373
0.860000	-0.700000	2.813976771716863556349608
0.880000	-0.700000	2.841143649081232513964324
0.900000	-0.700000	2.864420726820746665453044
0.920000	-0.700000	2.883953339428389828213994
0.940000	-0.700000	2.899816364633019283303383
0.960000	-0.700000	2.911987267810057566919113
0.980000	-0.700000	2.920335784498894415861514
1.000000	-0.700000	2.934870863625520520656664

-1.000000	-0.500000	-2.954352490024316324479514
-0.980000	-0.500000	-2.925618666597097128345695
-0.960000	-0.500000	-2.921053604616542731520212
-0.940000	-0.500000	-2.912460473857699128075183
-0.920000	-0.500000	-2.900114640269048305043498
-0.900000	-0.500000	-2.884138952868110727933981
-0.880000	-0.500000	-2.864534645525544931388140
-0.860000	-0.500000	-2.841212505908004004595568
-0.840000	-0.500000	-2.814017690579512898096937
-0.820000	-0.500000	-2.782750178729634260577086
-0.800000	-0.500000	-2.747182255092697200637986
-0.780000	-0.500000	-2.707073990402291130408230
-0.760000	-0.500000	-2.662187390579911383525769
-0.740000	-0.500000	-2.612299648742968383174912
-0.720000	-0.500000	-2.557215727968339624709415
-0.700000	-0.500000	-2.496780319864214003899860
-0.680000	-0.500000	-2.430889068645926354150788
-0.660000	-0.500000	-2.359498831933855900189201
-0.640000	-0.500000	-2.282636676919137297403495
-0.620000	-0.500000	-2.200407288585771503619526
-0.600000	-0.500000	-2.112998493552069145806627
-0.580000	-0.500000	-2.020684670377821845477229
-0.560000	-0.500000	-1.923827911468831253216649
-0.540000	-0.500000	-1.822876907370513110961951
-0.520000	-0.500000	-1.718363626408665023603817
-0.500000	-0.500000	-1.610897949601538536867906
-0.480000	-0.500000	-1.501160485367224017849708
-0.460000	-0.500000	-1.389893828465232461510936
-0.440000	-0.500000	-1.277892544862785362269619
-0.420000	-0.500000	-1.165992164236737904658980
-0.400000	-0.500000	-1.055057452420912422752508
-0.380000	-0.500000	-0.945970226372022215954871
-0.360000	-0.500000	-0.839616972746701772933875
-0.340000	-0.500000	-0.736876541649399308120394
-0.320000	-0.500000	-0.638608196488163137871652
-0.300000	-0.500000	-0.545640250428601314425237
-0.280000	-0.500000	-0.458759245148948280323964
-0.260000	-0.500000	-0.378698767794206803127821
-0.240000	-0.500000	-0.306124976810903226542848
-0.220000	-0.500000	-0.241612342964280663037968
-0.200000	-0.500000	-0.185599443263729624309377
-0.180000	-0.500000	-0.138316661277371799609881
-0.160000	-0.500000	-0.099694097298276246332804
-0.140000	-0.500000	-0.069287287760044072304488
-0.120000	-0.500000	-0.046274004425378316429640
-0.100000	-0.500000	-0.029547634931120277806960
-0.080000	-0.500000	-0.017876531432842991675702
-0.060000	-0.500000	-0.010066061854644193368502
-0.040000	-0.500000	-0.005073635309937835763394
-0.020000	-0.500000	-0.002061565540502955339031
-0.000000	-0.500000	-0.000393734335739080981275
0.020000	-0.500000	0.000393734335739080981275
0.040000	-0.500000	0.002061565540502955339031
0.060000	-0.500000	0.005073635309937835763394
0.080000	-0.500000	0.010066061854644193368502
0.100000	-0.500000	0.017876531432842991675702
0.120000	-0.500000	0.029547634931120277806960
0.140000	-0.500000	0.046274004425378316429640
0.160000	-0.500000	0.069287287760044072304488
0.180000	-0.500000	0.099694097298276246332804
0.200000	-0.500000	0.138316661277371799609881
0.220000	-0.500000	0.185599443263729624309377
0.240000	-0.500000	0.241612342964280718549119
0.260000	-0.500000	0.306124976810903726143209
0.280000	-0.500000	0.378698767794210022774593
0.300000	-0.500000	0.458759245148967154115383
0.320000	-0.500000	0.545640250428693351913978
0.340000	-0.500000	0.638608196488545609703635
0.360000	-0.500000	0.736876541650791416770971
0.380000	-0.500000	0.839616972751231704918951
0.400000	-0.500000	0.945970226385370649424544
0.420000	-0.500000	1.055057452456923172690040
0.440000	-0.500000	1.165992164326484115122184
0.460000	-0.500000	1.277892545070861585188027
0.480000	-0.500000	1.389893828916413776042305
0.500000	-0.500000	1.501160486285377348991688
0.520000	-0.500000	1.610897951357544544137568
0.540000	-0.500000	1.718363629560851091326867
0.560000	-0.500000	1.822876912652159786532025
0.580000	-0.500000	1.923827919619917947713361
0.600000	-0.500000	2.020684681611249366994798
0.620000	-0.500000	2.112998506254083697086799
0.640000	-0.500000	2.200407296522551625628239
0.660000	-0.500000	2.282636663673248911266001
0.680000	-0.500000	2.359498760398663019799415
0.700000	-0.500000	2.430888861973022230245078
0.720000	-0.500000	2.496779828007850809967749
0.740000	-0.500000	2.557214670494451613791398
0.760000	-0.500000	2.612297519284666247330051
0.780000	-0.500000	2.662183300400598806589869
0.800000	-0.500000	2.707066416814230436216349
0.820000	-0.500000	2.747168643357313477793014
0.840000	-0.500000	2.782726321275648562192373
0.860000	-0.500000	2.813976771716863556349608
0.880000	-0.500000	2.841143649081232513964324
0.900000	-0.500000	2.864420726820746665453044
0.920000	-0.500000	2.883953339428389828213994
0.940000	-0.500000	2.899816364633019283303383
0.960000	-0.500000	2.911987267810057566919113
0.980000	-0.500000	2.920335784498894415861514
1.000000	-0.500000	2.934870863625520520656664

-1.000000	-0.300000	-2.954352490024316324479514
-0.980000	-0.300000	-2.925618666597097128345695
-0.960000	-0.300000	-2.921053604616542731520212
-0.940000	-0.300000	-2.912460473857699128075183
-0.920000	-0.300000	-2.900114640269048305043498
-0.900000	-0.300000	-2.884138952868110727933981
-0.880000	-0.300000	-2.864534645525544931388140
-0.860000	-0.300000	-2.841212505908004004595568
-0.840000	-0.300000	-2.814017690579512898096937
-0.820000	-0.300000	-2.782750178729634260577086
-0.800000	-0.300000	-2.747182255092697200637986
-0.780000	-0.300000	-2.707073990402291130408230
-0.760000	-0.300000	-2.662187390579911383525769
-0.740000	-0.300000	-2.612299648742968383174912
-0.720000	-0.300000	-2.557215727968339624709415
-0.700000	-0.300000	-2.496780319864214003899860
-0.680000	-0.300000	-2.430889068645926354150788
-0.660000	-0.300000	-2.359498831933855900189201
-0.640000	-0.300000	-2.282636676919137297403495
-0.620000	-0.300000	-2.200407288585771503619526
-0.600000	-0.300000	-2.112998493552069145806627
-0.580000	-0.300000	-2.020684670377821845477229
-0.560000	-0.300000	-1.923827911468831253216649
-0.540000	-0.300000	-1.822876907370513110961951
-0.520000	-0.300000	-1.718363626408665023603817
-0.500000	-0.300000	-1.610897949601538536867906
-0.480000	-0.300000	-1.501160485367224017849708
-0.460000	-0.300000	-1.389893828465232461510936
-0.440000	-0.300000	-1.277892544862785362269619
-0.420000	-0.300000	-1.165992164236737904658980
-0.400000	-0.300000	-1.055057452420912422752508
-0.380000	-0.300000	-0.945970226372022215954871
-0.360000	-0.300000	-0.839616972746701772933875
-0.340000	-0.300000	-0.736876541649399308120394
-0.320000	-0.300000	-0.638608196488163137871652
-0.300000	-0.300000	-0.545640250428601314425237
-0.280000	-0.300000	-0.458759245148948280323964
-0.260000	-0.300000	-0.378698767794206803127821
-0.240000	-0.300000	-0.306124976810903226542848
-0.220000	-0.300000	-0.241612342964280663037968
-0.200000	-0.300000	-0.185599443263729624309377
-0.180000	-0.300000	-0.138316661277371799609881
-0.160000	-0.300000	-0.099694097298276246332804
-0.140000	-0.300000	-0.069287287760044072304488
-0.120000	-0.300000	-0.046274004425378316429640
-0.100000	-0.300000	-0.029547634931120277806960
-0.080000	-0.300000	-0.017876531432842991675702
-0.060000	-0.300000	-0.010066061854644193368502
-0.040000	-0.300000	-0.005073635309937835763394
-0.020000	-0.300000	-0.002061565540502955339031
-0.000000	-0.300000	-0.000393734335739080981275
0.020000	-0.300000	0.000393734335739080981275
0.040000	-0.300000	0.002061565540502955339031
0.060000	-0.300000	0.005073635309937835763394
0.080000	-0.300000	0.010066061854644193368502
0.100000	-0.300000	0.017876531432842991675702
0.120000	-0.300000	0.029547634931120277806960
0.140000	-0.300000	0.046274004425378316429640
0.160000	-0.300000	0.069287287760044072304488
0.180000	-0.300000	0.099694097298276246332804
0.200000	-0.300000	0.138316661277371799609881
0.220000	-0.300000	0.185599443263729624309377
0.240000	-0.300000	0.241612342964280718549119
0.260000	-0.300000	0.306124976810903726143209
0.280000	-0.300000	0.378698767794210022774593
0.300000	-0.300000	0.458759245148967154115383
0.320000	-0.300000	0.545640250428693351913978
0.340000	-0.300000	0.638608196488545609703635
0.360000	-0.300000	0.736876541650791416770971
0.380000	-0.300000	0.839616972751231704918951
0.400000	-0.300000	0.945970226385370649424544
0.420000	-0.300000	1.055057452456923172690040
0.440000	-0.300000	1.165992164326484115122184
0.460000	-0.300000	1.277892545070861585188027
0.480000	-0.300000	1.389893828916413776042305
0.500000	-0.300000	1.501160486285377348991688
0.520000	-0.300000	1.610897951357544766182173
0.540000	-0.300000	1.718363629560851535416077
0.560000	-0.300000	1.822876912652160008576629
0.580000	-0.300000	1.923827919619917947713361
0.600000	-0.300000	2.020684681611249366994798
0.620000	-0.300000	2.112998506254083697086799
0.640000	-0.300000	2.200407296522551625628239
0.660000	-0.300000	2.282636663673248911266001
0.680000	-0.300000	2.359498760398663019799415
0.700000	-0.300000	2.430888861973022230245078
0.720000	-0.300000	2.496779828007850809967749
0.740000	-0.300000	2.557214670494451613791398
0.760000	-0.300000	2.612297519284666247330051
0.780000	-0.300000	2.662183300400598806589869
0.800000	-0.300000	2.707066416814230436216349
0.820000	-0.300000	2.747168643357313477793014
0.840000	-0.300000	2.782726321275648562192373
0.860000	-0.300000	2.813976771716863556349608
0.880000	-0.300000	2.841143649081232513964324
0.900000	-0.300000	2.864420726820746665453044
0.920000	-0.300000	2.883953339428389828213994
0.940000	-0.300000	2.899816364633019283303383
0.960000	-0.300000	2.911987267810057566919113
0.980000	-0.300000	2.920335784498894415861514
1.000000	-0.300000	2.934870863625520520656664

-1.000000	-0.100000	-2.954352490024316324479514
-0.980000	-0.100000	-2.925618666597097128345695
-0.960000	-0.100000	-2.921053604616542731520212
-0.940000	-0.100000	-2.912460473857699128075183
-0.920000	-0.100000	-2.900114640269048305043498
-0.900000	-0.100000	-2.884138952868110727933981
-0.880000	-0.100000	-2.864534645525544931388140
-0.860000	-0.100000	-2.841212505908004004595568
-0.840000	-0.100000	-2.814017690579512898096937
-0.820000	-0.100000	-2.782750178729634260577086
-0.800000	-0.100000	-2.747182255092697200637986
-0.780000	-0.100000	-2.707073990402291130408230
-0.760000	-0.100000	-2.662187390579911383525769
-0.740000	-0.100000	-2.612299648742968383174912
-0.720000	-0.100000	-2.557215727968339624709415
-0.700000	-0.100000	-2.496780319864214003899860
-0.680000	-0.100000	-2.430889068645926354150788
-0.660000	-0.100000	-2.359498831933855900189201
-0.640000	-0.100000	-2.282636676919137297403495
-0.620000	-0.100000	-2.200407288585771503619526
-0.600000	-0.100000	-2.112998493552069145806627
-0.580000	-0.100000	-2.020684670377821845477229
-0.560000	-0.100000	-1.923827911468831253216649
-0.540000	-0.100000	-1.822876907370513110961951
-0.520000	-0.100000	-1.718363626408665023603817
-0.500000	-0.100000	-1.610897949601538536867906
-0.480000	-0.100000	-1.501160485367224017849708
-0.460000	-0.100000	-1.389893828465232461510936
-0.440000	-0.100000	-1.277892544862785362269619
-0.420000	-0.100000	-1.165992164236737904658980
-0.400000	-0.100000	-1.055057452420912422752508
-0.380000	-0.100000	-0.945970226372022215954871
-0.360000	-0.100000	-0.839616972746701772933875
-0.340000	-0.100000	-0.736876541649399308120394
-0.320000	-0.100000	-0.638608196488163137871652
-0.300000	-0.100000	-0.545640250428601314425237
-0.280000	-0.100000	-0.458759245148948280323964
-0.260000	-0.100000	-0.378698767794206803127821
-0.240000	-0.100000	-0.306124976810903226542848
-0.220000	-0.100000	-0.241612342964280663037968
-0.200000	-0.100000	-0.185599443263729624309377
-0.180000	-0.100000	-0.138316661277371799609881
-0.160000	-0.100000	-0.099694097298276246332804
-0.140000	-0.100000	-0.069287287760044072304488
-0.120000	-0.100000	-0.046274004425378316429640
-0.100000	-0.100000	-0.029547634931120277806960
-0.080000	-0.100000	-0.017876531432842991675702
-0.060000	-0.100000	-0.010066061854644193368502
-0.040000	-0.100000	-0.005073635309937835763394
-0.020000	-0.100000	-0.002061565540502955339031
-0.000000	-0.100000	-0.000393734335739080981275
0.020000	-0.100000	0.000393734335739080981275
0.040000	-0.100000	0.002061565540502955339031
0.060000	-0.100000	0.005073635309937835763394
0.080000	-0.100000	0.010066061854644193368502
0.100000	-0.100000	0.017876531432842991675702
0.120000	-0.100000	0.029547634931120277806960
0.140000	-0.100000	0.046274004425378316429640
0.160000	-0.100000	0.069287287760044072304488
0.180000	-0.100000	0.099694097298276246332804
0.200000	-0.100000	0.138316661277371799609881
0.220000	-0.100000	0.185599443263729624309377
0.240000	-0.100000	0.241612342964280718549119
0.260000	-0.100000	0.306124976810903726143209
0.280000	-0.100000	0.378698767794210022774593
0.300000	-0.100000	0.458759245148967154115383
0.320000	-0.100000	0.545640250428693351913978
0.340000	-0.100000	0.638608196488545609703635
0.360000	-0.100000	0.736876541650791416770971
0.380000	-0.100000	0.839616972751231704918951
0.400000	-0.100000	0.945970226385370649424544
0.420000	-0.100000	1.055057452456923172690040
0.440000	-0.100000	1.165992164326484115122184
0.460000	-0.100000	1.277892545070861585188027
0.480000	-0.100000	1.389893828916413776042305
0.500000	-0.100000	1.501160486285377348991688
0.520000	-0.100000	1.610897951357544544137568
0.540000	-0.100000	1.718363629560851091326867
0.560000	-0.100000	1.822876912652159786532025
0.580000	-0.100000	1.923827919619917947713361
0.600000	-0.100000	2.020684681611249366994798
0.620000	-0.100000	2.112998506254083697086799
0.640000	-0.100000	2.200407296522551625628239
0.660000	-0.100000	2.282636663673248911266001
0.680000	-0.100000	2.359498760398663019799415
0.700000	-0.100000	2.430888861973022230245078
0.720000	-0.100000	2.496779828007850809967749
0.740000	-0.100000	2.557214670494451613791398
0.760000	-0.100000	2.612297519284666247330051
0.780000	-0.100000	2.662183300400598806589869
0.800000	-0.100000	2.707066416814230436216349
0.820000	-0.100000	2.747168643357313477793014
0.840000	-0.100000	2.782726321275648562192373
0.860000	-0.100000	2.813976771716863556349608
0.880000	-0.100000	2.841143649081232513964324
0.900000	-0.100000	2.864420726820746665453044
0.920000	-0.100000	2.883953339428389828213994
0.940000	-0.100000	2.899816364633019283303383
0.960000	-0.100000	2.911987267810057566919113
0.980000	-0.100000	2.920335784498894415861514
1.000000	-0.100000	2.934870863625520520656664

-1.000000	0.100000	-2.954352490024316324479514
-0.980000	0.100000	-2.925618666597097128345695
-0.960000	0.100000	-2.921053604616542731520212
-0.940000	0.100000	-2.912460473857699128075183
-0.920000	0.100000	-2.900114640269048305043498
-0.900000	0.100000	-2.884138952868110727933981
-0.880000	0.100000	-2.864534645525544931388140
-0.860000	0.100000	-2.841212505908004004595568
-0.840000	0.100000	-2.814017690579512898096937
-0.820000	0.100000	-2.782750178729634260577086
-0.800000	0.100000	-2.747182255092697200637986
-0.780000	0.100000	-2.707073990402291130408230
-0.760000	0.100000	-2.662187390579911383525769
-0.740000	0.100000	-2.612299648742968383174912
-0.720000	0.100000	-2.557215727968339624709415
-0.700000	0.100000	-2.496780319864214003899860
-0.680000	0.100000	-2.430889068645926354150788
-0.660000	0.100000	-2.359498831933855900189201
-0.640000	0.100000	-2.282636676919137297403495
-0.620000	0.100000	-2.200407288585771503619526
-0.600000	0.100000	-2.112998493552069145806627
-0.580000	0.100000	-2.020684670377821845477229
-0.560000	0.100000	-1.923827911468831253216649
-0.540000	0.100000	-1.822876907370513110961951
-0.520000	0.100000	-1.718363626408665023603817
-0.500000	0.100000	-1.610897949601538536867906
-0.480000	0.100000	-1.501160485367224017849708
-0.460000	0.100000	-1.389893828465232461510936
-0.440000	0.100000	-1.277892544862785362269619
-0.420000	0.100000	-1.165992164236737904658980
-0.400000	0.100000	-1.055057452420912422752508
-0.380000	0.100000	-0.945970226372022215954871
-0.360000	0.100000	-0.839616972746701772933875
-0.340000	0.100000	-0.736876541649399308120394
-0.320000	0.100000	-0.638608196488163137871652
-0.300000	0.100000	-0.545640250428601314425237
-0.280000	0.100000	-0.458759245148948280323964
-0.260000	0.100000	-0.378698767794206803127821
-0.240000	0.100000	-0.306124976810903226542848
-0.220000	0.100000	-0.241612342964280663037968
-0.200000	0.100000	-0.185599443263729624309377
-0.180000	0.100000	-0.138316661277371799609881
-0.160000	0.100000	-0.099694097298276246332804
-0.140000	0.100000	-0.069287287760044072304488
-0.120000	0.100000	-0.046274004425378316429640
-0.100000	0.100000	-0.029547634931120277806960
-0.080000	0.100000	-0.017876531432842991675702
-0.060000	0.100000	-0.010066061854644193368502
-0.040000	0.100000	-0.005073635309937835763394
-0.020000	0.100000	-0.002061565540502955339031
-0.000000	0.100000	-0.000393734335739080981275
0.020000	0.100000	0.000393734335739080981275
0.040000	0.100000	0.002061565540502955339031
0.060000	0.100000	0.005073635309937835763394
0.080000	0.100000	0.010066061854644193368502
0.100000	0.100000	0.017876531432842991675702
0.120000	0.100000	0.029547634931120277806960
0.140000	0.100000	0.046274004425378316429640
0.160000	0.100000	0.069287287760044072304488
0.180000	0.100000	0.099694097298276246332804
0.200000	0.100000	0.138316661277371799609881
0.220000	0.100000	0.185599443263729624309377
0.240000	0.100000	0.241612342964280718549119
0.260000	0.100000	0.306124976810903726143209
0.280000	0.100000	0.378698767794210022774593
0.300000	0.100000	0.458759245148967154115383
0.320000	0.100000	0.545640250428693351913978
0.340000	0.100000	0.638608196488545609703635
0.360000	0.100000	0.736876541650791416770971
0.380000	0.100000	0.839616972751231704918951
0.400000	0.100000	0.945970226385370649424544
0.420000	0.100000	1.055057452456923172690040
0.440000	0.100000	1.165992164326484115122184
0.460000	0.100000	1.277892545070861585188027
0.480000	0.100000	1.389893828916413776042305
0.500000	0.100000	1.501160486285377348991688
0.520000	0.100000	1.610897951357544544137568
0.540000	0.100000	1.718363629560851091326867
0.560000	0.100000	1.822876912652159786532025
0.580000	0.100000	1.923827919619917947713361
0.600000	0.100000	2.020684681611249366994798
0.620000	0.100000	2.112998506254083697086799
0.640000	0.100000	2.200407296522551625628239
0.660000	0.100000	2.282636663673248911266001
0.680000	0.100000	2.359498760398663019799415
0.700000	0.100000	2.430888861973022230245078
0.720000	0.100000	2.496779828007850809967749
0.740000	0.100000	2.557214670494451613791398
0.760000	0.100000	2.612297519284666247330051
0.780000	0.100000	2.662183300400598806589869
0.800000	0.100000	2.707066416814230436216349
0.820000	0.100000	2.747168643357313477793014
0.840000	0.100000	2.782726321275648562192373
0.860000	0.100000	2.813976771716863556349608
0.880000	0.100000	2.841143649081232513964324
0.900000	0.100000	2.864420726820746665453044
0.920000	0.100000	2.883953339428389828213994
0.940000	0.100000	2.899816364633019283303383
0.960000	0.100000	2.911987267810057566919113
0.980000	0.100000	2.920335784498894415861514
1.000000	0.100000	2.934870863625520520656664

-1.000000	0.300000	-2.954352490024316324479514
-0.980000	0.300000	-2.925618666597097128345695
-0.960000	0.300000	-2.921053604616542731520212
-0.940000	0.300000	-2.912460473857699128075183
-0.920000	0.300000	-2.900114640269048305043498
-0.900000	0.300000	-2.884138952868110727933981
-0.880000	0.300000	-2.864534645525544931388140
-0.860000	0.300000	-2.841212505908004004595568
-0.840000	0.300000	-2.814017690579512898096937
-0.820000	0.300000	-2.782750178729634260577086
-0.800000	0.300000	-2.747182255092697200637986
-0.780000	0.300000	-2.707073990402291130408230
-0.760000	0.300000	-2.662187390579911383525769
-0.740000	0.300000	-2.612299648742968383174912
-0.720000	0.300000	-2.557215727968339624709415
-0.700000	0.300000	-2.496780319864214003899860
-0.680000	0.300000	-2.430889068645926354150788
-0.660000	0.300000	-2.359498831933855900189201
-0.640000	0.300000	-2.282636676919137297403495
-0.620000	0.300000	-2.200407288585771503619526
-0.600000	0.300000	-2.112998493552069145806627
-0.580000	0.300000	-2.020684670377821845477229
-0.560000	0.300000	-1.923827911468831253216649
-0.540000	0.300000	-1.822876907370513110961951
-0.520000	0.300000	-1.718363626408665023603817
-0.500000	0.300000	-1.610897949601538536867906
-0.480000	0.300000	-1.501160485367224017849708
-0.460000	0.300000	-1.389893828465232461510936
-0.440000	0.300000	-1.277892544862785362269619
-0.420000	0.300000	-1.165992164236737904658980
-0.400000	0.300000	-1.055057452420912422752508
-0.380000	0.300000	-0.945970226372022215954871
-0.360000	0.300000	-0.839616972746701772933875
-0.340000	0.300000	-0.736876541649399308120394
-0.320000	0.300000	-0.638608196488163137871652
-0.300000	0.300000	-0.545640250428601314425237
-0.280000	0.300000	-0.458759245148948280323964
-0.260000	0.300000	-0.378698767794206803127821
-0.240000	0.300000	-0.306124976810903226542848
-0.220000	0.300000	-0.241612342964280663037968
-0.200000	0.300000	-0.185599443263729624309377
-0.180000	0.300000	-0.138316661277371799609881
-0.160000	0.300000	-0.099694097298276246332804
-0.140000	0.300000	-0.069287287760044072304488
-0.120000	0.300000	-0.046274004425378316429640
-0.100000	0.300000	-0.029547634931120277806960
-0.080000	0.300000	-0.017876531432842991675702
-0.060000	0.300000	-0.010066061854644193368502
-0.040000	0.300000	-0.005073635309937835763394
-0.020000	0.300000	-0.002061565540502955339031
-0.000000	0.300000	-0.000393734335739080981275
0.020000	0.300000	0.000393734335739080981275
0.040000	0.300000	0.002061565540502955339031
0.060000	0.300000	0.005073635309937835763394
0.080000	0.300000	0.010066061854644193368502
0.100000	0.300000	0.017876531432842991675702
0.120000	0.300000	0.029547634931120277806960
0.140000	0.300000	0.046274004425378316429640
0.160000	0.300000	0.069287287760044072304488
0.180000	0.300000	0.099694097298276246332804
0.200000	0.300000	0.138316661277371799609881
0.220000	0.300000	0.185599443263729624309377
0.240000	0.300000	0.241612342964280718549119
0.260000	0.300000	0.306124976810903726143209
0.280000	0.300000	0.378698767794210022774593
0.300000	0.300000	0.458759245148967154115383
0.320000	0.300000	0.545640250428693351913978
0.340000	0.300000	0.638608196488545609703635
0.360000	0.300000	0.736876541650791416770971
0.380000	0.300000	0.839616972751231704918951
0.400000	0.300000	0.945970226385370649424544
0.420000	0.300000	1.055057452456923172690040
0.440000	0.300000	1.165992164326484115122184
0.460000	0.300000	1.277892545070861585188027
0.480000	0.300000	1.389893828916413776042305
0.500000	0.300000	1.501160486285377348991688
0.520000	0.300000	1.610897951357544544137568
0.540000	0.300000	1.718363629560851091326867
0.560000	0.300000	1.822876912652159786532025
0.580000	0.300000	1.923827919619917947713361
0.600000	0.300000	2.020684681611249366994798
0.620000	0.300000	2.112998506254083697086799
0.640000	0.300000	2.200407296522551625628239
0.660000	0.300000	2.282636663673248911266001
0.680000	0.300000	2.359498760398663019799415
0.700000	0.300000	2.430888861973022230245078
0.720000	0.300000	2.496779828007850809967749
0.740000	0.300000	2.557214670494451613791398
0.760000	0.300000	2.612297519284666247330051
0.780000	0.300000	2.662183300400598806589869
0.800000	0.300000	2.707066416814230436216349
0.820000	0.300000	2.747168643357313477793014
0.840000	0.300000	2.782726321275648562192373
0.860000	0.300000	2.813976771716863556349608
0.880000	0.300000	2.841143649081232513964324
0.900000	0.300000	2.864420726820746665453044
0.920000	0.300000	2.883953339428389828213994
0.940000	0.300000	2.899816364633019283303383
0.960000	0.300000	2.911987267810057566919113
0.980000	0.300000	2.920335784498894415861514
1.000000	0.300000	2.934870863625520520656664

-1.000000	0.500000	-2.954352490024316324479514
-0.980000	0.500000	-2.925618666597097128345695
-0.960000	0.500000	-2.921053604616542731520212
-0.940000	0.500000	-2.912460473857699128075183
-0.920000	0.500000	-2.900114640269048305043498
-0.900000	0.500000	-2.884138952868110727933981
-0.880000	0.500000	-2.864534645525544931388140
-0.860000	0.500000	-2.841212505908004004595568
-0.840000	0.500000	-2.814017690579512898096937
-0.820000	0.500000	-2.782750178729634260577086
-0.800000	0.500000	-2.747182255092697200637986
-0.780000	0.500000	-2.707073990402291130408230
-0.760000	0.500000	-2.662187390579911383525769
-0.740000	0.500000	-2.612299648742968383174912
-0.720000	0.500000	-2.557215727968339624709415
-0.700000	0.500000	-2.496780319864214003899860
-0.680000	0.500000	-2.430889068645926354150788
-0.660000	0.500000	-2.359498831933855900189201
-0.640000	0.500000	-2.282636676919137297403495
-0.620000	0.500000	-2.200407288585771503619526
-0.600000	0.500000	-2.112998493552069145806627
-0.580000	0.500000	-2.020684670377821845477229
-0.560000	0.500000	-1.923827911468831253216649
-0.540000	0.500000	-1.822876907370513110961951
-0.520000	0.500000	-1.718363626408665023603817
-0.500000	0.500000	-1.610897949601538536867906
-0.480000	0.500000	-1.501160485367224017849708
-0.460000	0.500000	-1.389893828465232461510936
-0.440000	0.500000	-1.277892544862785362269619
-0.420000	0.500000	-1.165992164236737904658980
-0.400000	0.500000	-1.055057452420912422752508
-0.380000	0.500000	-0.945970226372022215954871
-0.360000	0.500000	-0.839616972746701772933875
-0.340000	0.500000	-0.736876541649399308120394
-0.320000	0.500000	-0.638608196488163137871652
-0.300000	0.500000	-0.545640250428601314425237
-0.280000	0.500000	-0.458759245148948280323964
-0.260000	0.500000	-0.378698767794206803127821
-0.240000	0.500000	-0.306124976810903226542848
-0.220000	0.500000	-0.241612342964280663037968
-0.200000	0.500000	-0.185599443263729624309377
-0.180000	0.500000	-0.138316661277371799609881
-0.160000	0.500000	-0.099694097298276246332804
-0.140000	0.500000	-0.069287287760044072304488
-0.120000	0.500000	-0.046274004425378316429640
-0.100000	0.500000	-0.029547634931120277806960
-0.080000	0.500000	-0.017876531432842991675702
-0.060000	0.500000	-0.010066061854644193368502
-0.040000	0.500000	-0.005073635309937835763394
-0.020000	0.500000	-0.002061565540502955339031
-0.000000	0.500000	-0.000393734335739080981275
0.020000	0.500000	0.000393734335739080981275
0.040000	0.500000	0.002061565540502955339031
0.060000	0.500000	0.005073635309937835763394
0.080000	0.500000	0.010066061854644193368502
0.100000	0.500000	0.017876531432842991675702
0.120000	0.500000	0.029547634931120277806960
0.140000	0.500000	0.046274004425378316429640
0.160000	0.500000	0.069287287760044072304488
0.180000	0.500000	0.099694097298276246332804
0.200000	0.500000	0.138316661277371799609881
0.220000	0.500000	0.185599443263729624309377
0.240000	0.500000	0.241612342964280718549119
0.260000	0.500000	0.306124976810903726143209
0.280000	0.500000	0.378698767794210022774593
0.300000	0.500000	0.458759245148967154115383
0.320000	0.500000	0.545640250428693351913978
0.340000	0.500000	0.638608196488545609703635
0.360000	0.500000	0.736876541650791416770971
0.380000	0.500000	0.839616972751231704918951
0.400000	0.500000	0.945970226385370649424544
0.420000	0.500000	1.055057452456923172690040
0.440000	0.500000	1.165992164326484115122184
0.460000	0.500000	1.277892545070861585188027
0.480000	0.500000	1.389893828916413776042305
0.500000	0.500000	1.501160486285377348991688
0.520000	0.500000	1.610897951357544544137568
0.540000	0.500000	1.718363629560851091326867
0.560000	0.500000	1.822876912652159786532025
0.580000	0.500000	1.923827919619917947713361
0.600000	0.500000	2.020684681611249366994798
0.620000	0.500000	2.112998506254083697086799
0.640000	0.500000	2.200407296522551625628239
0.660000	0.500000	2.282636663673248911266001
0.680000	0.500000	2.359498760398663019799415
0.700000	0.500000	2.430888861973022230245078
0.720000	0.500000	2.496779828007850809967749
0.740000	0.500000	2.557214670494451613791398
0.760000	0.500000	2.612297519284666247330051
0.780000	0.500000	2.662183300400598806589869
0.800000	0.500000	2.707066416814230436216349
0.820000	0.500000	2.747168643357313477793014
0.840000	0.500000	2.782726321275648562192373
0.860000	0.500000	2.813976771716863556349608
0.880000	0.500000	2.841143649081232513964324
0.900000	0.500000	2.864420726820746665453044
0.920000	0.500000	2.883953339428389828213994
0.940000	0.500000	2.899816364633019283303383
0.960000	0.500000	2.911987267810057566919113
0.980000	0.500000	2.920335784498894415861514
1.000000	0.500000	2.934870863625520520656664

-1.000000	0.700000	-2.954352490024316324479514
-0.980000	0.700000	-2.925618666597097128345695
-0.960000	0.700000	-2.921053604616542731520212
-0.940000	0.700000	-2.912460473857699128075183
-0.920000	0.700000	-2.900114640269048305043498
-0.900000	0.700000	-2.884138952868110727933981
-0.880000	0.700000	-2.864534645525544931388140
-0.860000	0.700000	-2.841212505908004004595568
-0.840000	0.700000	-2.814017690579512898096937
-0.820000	0.700000	-2.782750178729634260577086
-0.800000	0.700000	-2.747182255092697200637986
-0.780000	0.700000	-2.707073990402291130408230
-0.760000	0.700000	-2.662187390579911383525769
-0.740000	0.700000	-2.612299648742968383174912
-0.720000	0.700000	-2.557215727968339624709415
-0.700000	0.700000	-2.496780319864214003899860
-0.680000	0.700000	-2.430889068645926354150788
-0.660000	0.700000	-2.359498831933855900189201
-0.640000	0.700000	-2.282636676919137297403495
-0.620000	0.700000	-2.200407288585771503619526
-0.600000	0.700000	-2.112998493552069145806627
-0.580000	0.700000	-2.020684670377821845477229
-0.560000	0.700000	-1.923827911468831253216649
-0.540000	0.700000	-1.822876907370513110961951
-0.520000	0.700000	-1.718363626408665023603817
-0.500000	0.700000	-1.610897949601538536867906
-0.480000	0.700000	-1.501160485367224017849708
-0.460000	0.700000	-1.389893828465232461510936
-0.440000	0.700000	-1.277892544862785362269619
-0.420000	0.700000	-1.165992164236737904658980
-0.400000	0.700000	-1.055057452420912422752508
-0.380000	0.700000	-0.945970226372022215954871
-0.360000	0.700000	-0.839616972746701772933875
-0.340000	0.700000	-0.736876541649399308120394
-0.320000	0.700000	-0.638608196488163137871652
-0.300000	0.700000	-0.545640250428601314425237
-0.280000	0.700000	-0.458759245148948280323964
-0.260000	0.700000	-0.378698767794206803127821
-0.240000	0.700000	-0.306124976810903226542848
-0.220000	0.700000	-0.241612342964280663037968
-0.200000	0.700000	-0.185599443263729624309377
-0.180000	0.700000	-0.138316661277371799609881
-0.160000	0.700000	-0.099694097298276246332804
-0.140000	0.700000	-0.069287287760044072304488
-0.120000	0.700000	-0.046274004425378316429640
-0.100000	0.700000	-0.029547634931120277806960
-0.080000	0.700000	-0.017876531432842991675702
-0.060000	0.700000	-0.010066061854644193368502
-0.040000	0.700000	-0.005073635309937835763394
-0.020000	0.700000	-0.002061565540502955339031
-0.000000	0.700000	-0.000393734335739080981275
0.020000	0.700000	0.000393734335739080981275
0.040000	0.700000	0.002061565540502955339031
0.060000	0.700000	0.005073635309937835763394
0.080000	0.700000	0.010066061854644193368502
0.100000	0.700000	0.017876531432842991675702
0.120000	0.700000	0.029547634931120277806960
0.140000	0.700000	0.046274004425378316429640
0.160000	0.700000	0.069287287760044072304488
0.180000	0.700000	0.099694097298276246332804
0.200000	0.700000	0.138316661277371799609881
0.220000	0.700000	0.185599443263729624309377
0.240000	0.700000	0.241612342964280718549119
0.260000	0.700000	0.306124976810903726143209
0.280000	0.700000	0.378698767794210022774593
0.300000	0.700000	0.458759245148967154115383
0.320000	0.700000	0.545640250428693351913978
0.340000	0.700000	0.638608196488545609703635
0.360000	0.700000	0.736876541650791416770971
0.380000	0.700000	0.839616972751231704918951
0.400000	0.700000	0.945970226385370649424544
0.420000	0.700000	1.055057452456923172690040
0.440000	0.700000	1.165992164326484115122184
0.460000	0.700000	1.277892545070861585188027
0.480000	0.700000	1.389893828916413776042305
0.500000	0.700000	1.501160486285377348991688
0.520000	0.700000	1.610897951357544544137568
0.540000	0.700000	1.718363629560851091326867
0.560000	0.700000	1.822876912652159786532025
0.580000	0.700000	1.923827919619917947713361
0.600000	0.700000	2.020684681611249366994798
0.620000	0.700000	2.112998506254083697086799
0.640000	0.700000	2.200407296522551625628239
0.660000	0.700000	2.282636663673248911266001
0.680000	0.700000	2.359498760398663019799415
0.700000	0.700000	2.430888861973022230245078
0.720000	0.700000	2.496779828007850809967749
0.740000	0.700000	2.557214670494451613791398
0.760000	0.700000	2.612297519284666247330051
0.780000	0.700000	2.662183300400598806589869
0.800000	0.700000	2.707066416814230436216349
0.820000	0.700000	2.747168643357313477793014
0.840000	0.700000	2.782726321275648562192373
0.860000	0.700000	2.813976771716863556349608
0.880000	0.700000	2.841143649081232513964324
0.900000	0.700000	2.864420726820746665453044
0.920000	0.700000	2.883953339428389828213994
0.940000	0.700000	2.899816364633019283303383
0.960000	0.700000	2.911987267810057566919113
0.980000	0.700000	2.920335784498894415861514
1.000000	0.700000	2.934870863625520520656664

-1.000000	0.900000	-2.954352490024316324479514
-0.980000	0.900000	-2.925618666597097128345695
-0.960000	0.900000	-2.921053604616542731520212
-0.940000	0.900000	-2.912460473857699128075183
-0.920000	0.900000	-2.900114640269048305043498
-0.900000	0.900000	-2.884138952868110727933981
-0.880000	0.900000	-2.864534645525544931388140
-0.860000	0.900000	-2.841212505908004004595568
-0.840000	0.900000	-2.814017690579512898096937
-0.820000	0.900000	-2.782750178729634260577086
-0.800000	0.900000	-2.747182255092697200637986
-0.780000	0.900000	-2.707073990402291130408230
-0.760000	0.900000	-2.662187390579911383525769
-0.740000	0.900000	-2.612299648742968383174912
-0.720000	0.900000	-2.557215727968339624709415
-0.700000	0.900000	-2.496780319864214003899860
-0.680000	0.900000	-2.430889068645926354150788
-0.660000	0.900000	-2.359498831933855900189201
-0.640000	0.900000	-2.282636676919137297403495
-0.620000	0.900000	-2.200407288585771503619526
-0.600000	0.900000	-2.112998493552069145806627
-0.580000	0.900000	-2.020684670377821845477229
-0.560000	0.900000	-1.923827911468831253216649
-0.540000	0.900000	-1.822876907370513110961951
-0.520000	0.900000	-1.718363626408665023603817
-0.500000	0.900000	-1.610897949601538536867906
-0.480000	0.900000	-1.501160485367224017849708
-0.460000	0.900000	-1.389893828465232461510936
-0.440000	0.900000	-1.277892544862785362269619
-0.420000	0.900000	-1.165992164236737904658980
-0.400000	0.900000	-1.055057452420912422752508
-0.380000	0.900000	-0.945970226372022215954871
-0.360000	0.900000	-0.839616972746701772933875
-0.340000	0.900000	-0.736876541649399308120394
-0.320000	0.900000	-0.638608196488163137871652
-0.300000	0.900000	-0.545640250428601314425237
-0.280000	0.900000	-0.458759245148948280323964
-0.260000	0.900000	-0.378698767794206803127821
-0.240000	0.900000	-0.306124976810903226542848
-0.220000	0.900000	-0.241612342964280663037968
-0.200000	0.900000	-0.185599443263729624309377
-0.180000	0.900000	-0.138316661277371799609881
-0.160000	0.900000	-0.099694097298276246332804
-0.140000	0.900000	-0.069287287760044072304488
-0.120000	0.900000	-0.046274004425378316429640
-0.100000	0.900000	-0.029547634931120277806960
-0.080000	0.900000	-0.017876531432842991675702
-0.060000	0.900000	-0.010066061854644193368502
-0.040000	0.900000	-0.005073635309937835763394
-0.020000	0.900000	-0.002061565540502955339031
-0.000000	0.900000	-0.000393734335739080981275
0.020000	0.900000	0.000393734335739080981275
0.040000	0.900000	0.002061565540502955339031
0.060000	0.900000	0.005073635309937835763394
0.080000	0.900000	0.010066061854644193368502
0.100000	0.900000	0.017876531432842991675702
0.120000	0.900000	0.029547634931120277806960
0.140000	0.900000	0.046274004425378316429640
0.160000	0.900000	0.069287287760044072304488
0.180000	0.900000	0.099694097298276246332804
0.200000	0.900000	0.138316661277371799609881
0.220000	0.900000	0.185599443263729624309377
0.240000	0.900000	0.241612342964280718549119
0.260000	0.900000	0.306124976810903726143209
0.280000	0.900000	0.378698767794210022774593
0.300000	0.900000	0.458759245148967154115383
0.320000	0.900000	0.545640250428693351913978
0.340000	0.900000	0.638608196488545609703635
0.360000	0.900000	0.736876541650791416770971
0.380000	0.900000	0.839616972751231704918951
0.400000	0.900000	0.945970226385370649424544
0.420000	0.900000	1.055057452456923172690040
0.440000	0.900000	1.165992164326484115122184
0.460000	0.900000	1.277892545070861585188027
0.480000	0.900000	1.389893828916413776042305
0.500000	0.900000	1.501160486285377348991688
0.520000	0.900000	1.610897951357544544137568
0.540000	0.900000	1.718363629560851091326867
0.560000	0.900000	1.822876912652159786532025
0.580000	0.900000	1.923827919619917947713361
0.600000	0.900000	2.020684681611249366994798
0.620000	0.900000	2.112998506254083697086799
0.640000	0.900000	2.200407296522551625628239
0.660000	0.900000	2.282636663673248911266001
0.680000	0.900000	2.359498760398663019799415
0.700000	0.900000	2.430888861973022230245078
0.720000	0.900000	2.496779828007850809967749
0.740000	0.900000	2.557214670494451613791398
0.760000	0.900000	2.612297519284666247330051
0.780000	0.900000	2.662183300400598806589869
0.800000	0.900000	2.707066416814230436216349
0.820000	0.900000	2.747168643357313477793014
0.840000	0.900000	2.782726321275648562192373
0.860000	0.900000	2.813976771716863556349608
0.880000	0.900000	2.841143649081232513964324
0.900000	0.900000	2.864420726820746665453044
0.920000	0.900000	2.883953339428389828213994
0.940000	0.900000	2.899816364633019283303383
0.960000	0.900000	2.911987267810057566919113
0.980000	0.900000	2.920335784498894415861514
1.000000	0.900000	2.934870863625520520656664



==> Data_files___plots/Einfeldt/tf0p15/rho/outputRHO.dat <==
-0.990000	-0.300000	0.976892961680139171321002
-0.970000	-0.300000	0.976939812147777364437218
-0.950000	-0.300000	0.975616713328561147022810
-0.930000	-0.300000	0.973097576860785240526752
-0.910000	-0.300000	0.969490507334690776453101
-0.890000	-0.300000	0.964854644717420439903321
-0.870000	-0.300000	0.959213078143456798763111
-0.850000	-0.300000	0.952562707472121350527061
-0.830000	-0.300000	0.944881910681526715478640
-0.810000	-0.300000	0.936136583533312749416666
-0.790000	-0.300000	0.926284942095414787210927
-0.770000	-0.300000	0.915281367842704307591362
-0.750000	-0.300000	0.903079500457208972363787
-0.730000	-0.300000	0.889634730276399166015722
-0.710000	-0.300000	0.874906203130775605991687
-0.690000	-0.300000	0.858858421348075329326832
-0.670000	-0.300000	0.841462503979735321202327
-0.650000	-0.300000	0.822697155473377295109572
-0.630000	-0.300000	0.802549383856959064331704
-0.610000	-0.300000	0.781015005765091530065547
-0.590000	-0.300000	0.758098975068514757680305
-0.570000	-0.300000	0.733815573326077386084876
-0.550000	-0.300000	0.708188502896929472640863
-0.530000	-0.300000	0.681250926860625050096587
-0.510000	-0.300000	0.653045503919453151908669
-0.490000	-0.300000	0.623624471791429990652489
-0.470000	-0.300000	0.593049840488406254657150
-0.450000	-0.300000	0.561393769363844552522380
-0.430000	-0.300000	0.528739222043289935903942
-0.410000	-0.300000	0.495181025960047982437118
-0.390000	-0.300000	0.460827514878899668904211
-0.370000	-0.300000	0.425803012460462815269580
-0.350000	-0.300000	0.390251532677964141360150
-0.330000	-0.300000	0.354342234052317017756195
-0.310000	-0.300000	0.318277350887022802972126
-0.290000	-0.300000	0.282303444235836142883755
-0.270000	-0.300000	0.246726592227957064462629
-0.250000	-0.300000	0.211930921945697098296435
-0.230000	-0.300000	0.178396491827907621718907
-0.210000	-0.300000	0.146705742017050583259064
-0.190000	-0.300000	0.117518810315828794998971
-0.170000	-0.300000	0.091495721092235582361241
-0.150000	-0.300000	0.069164104652496921632476
-0.130000	-0.300000	0.050777688310767982171612
-0.110000	-0.300000	0.036243682296302669187948
-0.090000	-0.300000	0.025164643807239390344010
-0.070000	-0.300000	0.016963501480774838964249
-0.050000	-0.300000	0.011019101260780745851764
-0.030000	-0.300000	0.006759839732357787386863
-0.010000	-0.300000	0.003697974996645763887115
0.010000	-0.300000	0.001289953126297558715779
0.030000	-0.300000	0.003697974996645763887115
0.050000	-0.300000	0.006759839732357787386863
0.070000	-0.300000	0.011019101260780745851764
0.090000	-0.300000	0.016963501480774838964249
0.110000	-0.300000	0.025164643807239390344010
0.130000	-0.300000	0.036243682296302669187948
0.150000	-0.300000	0.050777688310767982171612
0.170000	-0.300000	0.069164104652496921632476
0.190000	-0.300000	0.091495721092235582361241
0.210000	-0.300000	0.117518810315828794998971
0.230000	-0.300000	0.146705742017050583259064
0.250000	-0.300000	0.178396491827907704985634
0.270000	-0.300000	0.211930921945697625652372
0.290000	-0.300000	0.246726592227960422887278
0.310000	-0.300000	0.282303444235854517074813
0.330000	-0.300000	0.318277350887105681120914
0.350000	-0.300000	0.354342234052638038743765
0.370000	-0.300000	0.390251532679059209840489
0.390000	-0.300000	0.425803012463812524668327
0.410000	-0.300000	0.460827514888215161725782
0.430000	-0.300000	0.495181025983860156891581
0.450000	-0.300000	0.528739222099734118565095
0.470000	-0.300000	0.561393769488757854446703
0.490000	-0.300000	0.593049840747769563265024
0.510000	-0.300000	0.623624472298217491506023
0.530000	-0.300000	0.653045504852047153931949
0.550000	-0.300000	0.681250928473191463830005
0.570000	-0.300000	0.708188505498172915508803
0.590000	-0.300000	0.733815577175984334878933
0.610000	-0.300000	0.758098980093780516753554
0.630000	-0.300000	0.781015010908066908967839
0.650000	-0.300000	0.802549385726730180046218
0.670000	-0.300000	0.822697145724831879753935
0.690000	-0.300000	0.841462464452148228843953
0.710000	-0.300000	0.858858315366608504604073
0.730000	-0.300000	0.874905960391234027717644
0.750000	-0.300000	0.889634221220038545752118
0.770000	-0.300000	0.903078493747213162379239
0.790000	-0.300000	0.915279461122146087426188
0.810000	-0.300000	0.926281451140522071874273
0.830000	-0.300000	0.936130367520492612243288
0.850000	-0.300000	0.944871100586851309088843
0.870000	-0.300000	0.952544289233920427051316
0.890000	-0.300000	0.959182260145704401743671
0.910000	-0.300000	0.964803907498912760587473
0.930000	-0.300000	0.969408188200188924987799
0.950000	-0.300000	0.972965778973397088513764
0.970000	-0.300000	0.975408253316038087454842
0.990000	-0.300000	0.976614984284215115195593



==> Data_files___plots/relative_entropy/mesh_size_40/relative_entropy_semi_imp.dat <==
0.00000000000100000000		0.000000000000000000000000018229
0.00000000000001000000		0.00000000000000000000000000000182289884963966299756
0.00000000000000010000		0.00000000000000000000000000000000018228988496398668
0.00000000000000000100		0.00000000000000000000000000000000000001822898849640
0.00000000000000000001		0.00000000000000000000000000000000000000000182289885

==> Data_files___plots/relative_entropy/mesh_size_40/relative_entropy_velstab.dat <==
0.00000000000100000000	0.000000000000000000000000029988300726270938924133
0.00000000000001000000	0.000000000000000000000000000002998830072627097146
0.00000000000000010000	0.000000000000000000000000000000000299883007262709
0.00000000000000000100	0.000000000000000000000000000000000000029988300726
0.00000000000000000001	0.000000000000000000000000000000000000000002998830


==> Data_files___plots/relative_entropy/mesh_size_80/relative_entropy_semi_imp.dat <==
0.00000000000100000000		0.00000000000000000000000002061705935931692282247881
0.00000000000001000000 	0.00000000000000000000000000000206170594413755746112
0.00000000000000010000 	0.00000000000000000000000000000000020617059441376039
0.00000000000000000100		0.00000000000000000000000000000000000002061705944138
0.00000000000000000001		0.00000000000000000000000000000000000000000206170594


==> Data_files___plots/relative_entropy/mesh_size_80/relative_entropy_velstab.dat <==
0.00000000000100000000	0.000000000000000000000000029880040005111019129240
0.00000000000001000000	0.000000000000000000000000000002988004000511098778
0.00000000000000010000	0.000000000000000000000000000000000298800400051109
0.00000000000000000100	0.000000000000000000000000000000000000029880040005
0.00000000000000000001	0.000000000000000000000000000000000000000002988004


==> Data_files___plots/relative_entropy/mesh_size_80/slope2.dat <==
0.000000000000999999999999999980	0.00000000000000000000000099999999999999992370049955
0.000000000000010000000000000000	0.00000000000000000000000000009999999999999999712325
0.000000000000000100000000000000	0.00000000000000000000000000000000999999999999999919
0.000000000000000001000000000000	0.00000000000000000000000000000000000100000000000000
0.000000000000000000010000000000	0.00000000000000000000000000000000000000010000000000

==> Data_files___plots/shock_front_oscillation_comp/more_shock/1D_riemann/outputDN_semi_imp.dat <==
0.005000	0.485000	1.000310816634538246816533
0.015000	0.485000	1.000094339036367241391190
0.025000	0.485000	1.000026865549969112834106
0.035000	0.485000	1.000007204816219186227499
0.045000	0.485000	1.000001854386821431575072
0.055000	0.485000	1.000000787251417389001062
0.065000	0.485000	1.000003565783117442933303
0.075000	0.485000	1.000029903298016220603017
0.085000	0.485000	1.000222804045438396158829
0.095000	0.485000	1.001428641343611536385083
0.105000	0.485000	1.007837346626615060429799
0.115000	0.485000	1.036267064608286991855834
0.125000	0.485000	1.132548093262765620536925
0.135000	0.485000	1.307738928773896747159711
0.145000	0.485000	1.336263708981723308255596
0.155000	0.485000	1.301441539882295161945081
0.165000	0.485000	1.337992170737103414523972
0.175000	0.485000	1.303381296233665942452262
0.185000	0.485000	1.325913951838315174569516
0.195000	0.485000	1.284156718844108979737939
0.205000	0.485000	1.273683962233210120729154
0.215000	0.485000	1.207430584625164504686268
0.225000	0.485000	1.165019715190463767129359
0.235000	0.485000	1.109887801578511634659208
0.245000	0.485000	1.048845148138574989715721
0.255000	0.485000	1.014858675301471002683229
0.265000	0.485000	0.971972845599767043545114
0.275000	0.485000	0.920089814102943215345931
0.285000	0.485000	0.887159899366144921728505
0.295000	0.485000	0.881631460419213697221608
0.305000	0.485000	0.895471426119646363162019
0.315000	0.485000	0.919637160477272286307482
0.325000	0.485000	0.948050606170619425405732
0.335000	0.485000	0.976792062858425680360597
0.345000	0.485000	1.003242291503478877956468
0.355000	0.485000	1.025726099740412067262696
0.365000	0.485000	1.043421882421152746545090
0.375000	0.485000	1.056363844923263073383168
0.385000	0.485000	1.065250392489206943125168
0.395000	0.485000	1.070805064879205126260331
0.405000	0.485000	1.072993821178862994258907
0.415000	0.485000	1.070893830305332583563427
0.425000	0.485000	1.063622338587229210205010
0.435000	0.485000	1.051673341475164891178906
0.445000	0.485000	1.037359211048991092241067
0.455000	0.485000	1.023765064238026489817912
0.465000	0.485000	1.013153130370941346072300
0.475000	0.485000	1.006198042314895735316327
0.485000	0.485000	1.002337859929772090339384
0.495000	0.485000	1.000546035900930608164572
0.505000	0.485000	0.999893807940628875918776
0.515000	0.485000	0.999757776586933877283059
0.525000	0.485000	0.999800629014155672891206
0.535000	0.485000	0.999874769421220110920956
0.545000	0.485000	0.999932329335458836006012
0.555000	0.485000	0.999967089001444264795282
0.565000	0.485000	0.999984950561652263800738
0.575000	0.485000	0.999990971416290785889203
0.585000	0.485000	0.999978313764012916031731
0.595000	0.485000	0.999892398626172185238659
0.605000	0.485000	0.999510326313378105744789
0.615000	0.485000	0.998158434302577557417635
0.625000	0.485000	0.994348675780560853354473
0.635000	0.485000	0.985809066588078874993073
0.645000	0.485000	0.970354805467660175288813
0.655000	0.485000	0.947018181510001166856227
0.665000	0.485000	0.916362090559556419222531
0.675000	0.485000	0.879932331145401258609695
0.685000	0.485000	0.839546042594732533359547
0.695000	0.485000	0.796852669977480942975490
0.705000	0.485000	0.753181380319399962353089
0.715000	0.485000	0.709547705202977607719106
0.725000	0.485000	0.666716656065420854027082
0.735000	0.485000	0.625274516584686690379158
0.745000	0.485000	0.585699003361308423443177
0.755000	0.485000	0.548470159285757929978899
0.765000	0.485000	0.514512685102744393716989
0.775000	0.485000	0.487536243887801812313398
0.785000	0.485000	0.485543110782234887956577
0.795000	0.485000	0.573419360055063997982927
0.805000	0.485000	0.805798028966752455382050
0.815000	0.485000	1.014710559188501060035037
0.825000	0.485000	1.097822267051973499363271
0.835000	0.485000	1.122339604224609432847615
0.845000	0.485000	1.132283455778157588156319
0.855000	0.485000	1.138909158127205278887573
0.865000	0.485000	1.142419684299847748576440
0.875000	0.485000	1.141820056427173435409372
0.885000	0.485000	1.139551363484326396147139
0.895000	0.485000	1.139810045002967120453263
0.905000	0.485000	1.142736435727147226160128
0.915000	0.485000	1.141928853796207787851813
0.925000	0.485000	1.128706073204117643626887
0.935000	0.485000	1.100627007471701723773094
0.945000	0.485000	1.065879654869857251497933
0.955000	0.485000	1.036218498060190507104039
0.965000	0.485000	1.017139273145766242834043
0.975000	0.485000	1.007189281829169891224751
0.985000	0.485000	1.002734924474885103151678
0.995000	0.485000	1.000957406058259113734721



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1D_riemann/outputRHO_1p5rds.dat <==
0.005000	0.350000	1.000129284377043292764142
0.015000	0.350000	1.000045786884505183422789
0.025000	0.350000	1.000015675003901760575786
0.035000	0.350000	1.000006855410348505230900
0.045000	0.350000	1.000012171051869458437977
0.055000	0.350000	1.000054017459127253530937
0.065000	0.350000	1.000246656975735337624656
0.075000	0.350000	1.001034618046147128822554
0.085000	0.350000	1.003930089984194973240506
0.095000	0.350000	1.013338495864009036750986
0.105000	0.350000	1.039388335567757559729785
0.115000	0.350000	1.096426635597017806844633
0.125000	0.350000	1.184243647920234732140443
0.135000	0.350000	1.266681697999906486273858
0.145000	0.350000	1.306917422436386422290866
0.155000	0.350000	1.314751120157429342683031
0.165000	0.350000	1.311902214292491652969375
0.175000	0.350000	1.302799602548704971383131
0.185000	0.350000	1.286952201373933624140022
0.195000	0.350000	1.262880585851078762971156
0.205000	0.350000	1.230795923004209813100829
0.215000	0.350000	1.191959029484156218359203
0.225000	0.350000	1.148926661573753893463845
0.235000	0.350000	1.103760620693002847403363
0.245000	0.350000	1.058999431849153793905316
0.255000	0.350000	1.015901629870168632052696
0.265000	0.350000	0.975214506408645265267410
0.275000	0.350000	0.940775893600335422206626
0.285000	0.350000	0.917773246435426015565895
0.295000	0.350000	0.908483789905032312894662
0.305000	0.350000	0.911565339846522992850453
0.315000	0.350000	0.923912404846132795377400
0.325000	0.350000	0.942274822294027925018156
0.335000	0.350000	0.963789095600567691235483
0.345000	0.350000	0.986057921007001958457749
0.355000	0.350000	1.007186928838857520318584
0.365000	0.350000	1.025837413096317707328353
0.375000	0.350000	1.041249087605143008872233
0.385000	0.350000	1.053153606363419259039915
0.395000	0.350000	1.061538518723337487514868
0.405000	0.350000	1.066350067541962820527601
0.415000	0.350000	1.067346857010452954028779
0.425000	0.350000	1.064279682282457173414514
0.435000	0.350000	1.057318714564107864362086
0.445000	0.350000	1.047402407185972439407351
0.455000	0.350000	1.036167881006407220922938
0.465000	0.350000	1.025417044781665953934180
0.475000	0.350000	1.016479210767807117576922
0.485000	0.350000	1.009896076296687983386846
0.495000	0.350000	1.005530702256524522297809
0.505000	0.350000	1.002889818864652005103721
0.515000	0.350000	1.001417054761656544314974
0.525000	0.350000	1.000654008501599134817184
0.535000	0.350000	1.000284631175034411043612
0.545000	0.350000	1.000116728678970723365182
0.555000	0.350000	1.000043982648425089365674
0.565000	0.350000	1.000009894500456075761008
0.575000	0.350000	0.999977149626010253236075
0.585000	0.350000	0.999892574883612827996160
0.595000	0.350000	0.999625988566437917448582
0.605000	0.350000	0.998856436440935691045695
0.615000	0.350000	0.996906997072203093779308
0.625000	0.350000	0.992616445243091560790560
0.635000	0.350000	0.984429047960037495457186
0.645000	0.350000	0.970808706004798627198227
0.655000	0.350000	0.950789354508754680495031
0.665000	0.350000	0.924290850304991584707182
0.675000	0.350000	0.892036101984160834099669
0.685000	0.350000	0.855224702062758246334795
0.695000	0.350000	0.815198766411817654642391
0.705000	0.350000	0.773223683326131228099598
0.715000	0.350000	0.730390354128443997083764
0.725000	0.350000	0.687600253620570422974367
0.735000	0.350000	0.645602294052515457423169
0.745000	0.350000	0.605104741374871912817923
0.755000	0.350000	0.567199823443561124136636
0.765000	0.350000	0.535311736296454232508779
0.775000	0.350000	0.523755476936601849224928
0.785000	0.350000	0.578848421297013304709367
0.795000	0.350000	0.749863553030571838853291
0.805000	0.350000	0.950050372140791021813300
0.815000	0.350000	1.060683656642963379468370
0.825000	0.350000	1.094014449324549609343649
0.835000	0.350000	1.095934834700152737951839
0.845000	0.350000	1.091319690350212701090982
0.855000	0.350000	1.089317508145942525743521
0.865000	0.350000	1.091288665564331683555110
0.875000	0.350000	1.094908441926907727292928
0.885000	0.350000	1.096574037371733201240431
0.895000	0.350000	1.093020897161317339651987
0.905000	0.350000	1.082648687275698851095740
0.915000	0.350000	1.066456887678898679538975
0.925000	0.350000	1.047834118309679540814727
0.935000	0.350000	1.030781200161446253815711
0.945000	0.350000	1.017834585076208053777691
0.955000	0.350000	1.009409273999641643015934
0.965000	0.350000	1.004571233787684869653845
0.975000	0.350000	1.002063493723156728520962
0.985000	0.350000	1.000871167851979048890598
0.995000	0.350000	1.000345591558482905014671



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma1/outputDN_exp_Rus.dat <==
-0.998000	-0.006000	0.916102629868366435950122
-0.994000	-0.006000	0.916112549855476188120917
-0.990000	-0.006000	0.916131678635015100908845
-0.986000	-0.006000	0.916160020609739556007867
-0.982000	-0.006000	0.916197582351493955421518
-0.978000	-0.006000	0.916244372620536151607951
-0.974000	-0.006000	0.916300402349479181651759
-0.970000	-0.006000	0.916365684549947157044869
-0.966000	-0.006000	0.916440234140419196506855
-0.962000	-0.006000	0.916524067877916071012123
-0.958000	-0.006000	0.916617205015171521154116
-0.954000	-0.006000	0.916719670050612389644584
-0.950000	-0.006000	0.916831499862804877309941
-0.946000	-0.006000	0.916952758222707942081797
-0.942000	-0.006000	0.917083560519993179482867
-0.938000	-0.006000	0.917224109891409566941434
-0.934000	-0.006000	0.917374742562737544027129
-0.930000	-0.006000	0.917535975629380717855099
-0.926000	-0.006000	0.917708546059134988581718
-0.922000	-0.006000	0.917893427246063042801438
-0.918000	-0.006000	0.918091810589587109525667
-0.914000	-0.006000	0.918305044916622903450332
-0.910000	-0.006000	0.918534535227955029057512
-0.906000	-0.006000	0.918781612007800063679497
-0.902000	-0.006000	0.919047390337636271873123
-0.898000	-0.006000	0.919332641846393849860419
-0.894000	-0.006000	0.919637700929039736408299
-0.890000	-0.006000	0.919962420149926796142381
-0.886000	-0.006000	0.920306180203459001099020
-0.882000	-0.006000	0.920667949815253128242887
-0.878000	-0.006000	0.921046382944369690370934
-0.874000	-0.006000	0.921439936151663752106344
-0.870000	-0.006000	0.921846988444651849192724
-0.866000	-0.006000	0.922265948674738211821023
-0.862000	-0.006000	0.922695340383013373752874
-0.858000	-0.006000	0.923133859433721726261979
-0.854000	-0.006000	0.923580404637344143381483
-0.850000	-0.006000	0.924034085098990987106049
-0.846000	-0.006000	0.924494209976676417639396
-0.842000	-0.006000	0.924960266839383926651408
-0.838000	-0.006000	0.925431894253871289990343
-0.834000	-0.006000	0.925908853053887037631853
-0.830000	-0.006000	0.926390999361790146160445
-0.826000	-0.006000	0.926878261135008818527581
-0.822000	-0.006000	0.927370618965733806149387
-0.818000	-0.006000	0.927868091129722238896704
-0.814000	-0.006000	0.928370722441302032024169
-0.810000	-0.006000	0.928878576267954114698000
-0.806000	-0.006000	0.929391729017805423573861
-0.802000	-0.006000	0.929910266471178137415166
-0.798000	-0.006000	0.930434281431561482911263
-0.794000	-0.006000	0.930963872287134730498792
-0.790000	-0.006000	0.931499142181008488172722
-0.786000	-0.006000	0.932040198577276046698614
-0.782000	-0.006000	0.932587153078556441165858
-0.778000	-0.006000	0.933140121400621969094402
-0.774000	-0.006000	0.933699223444359294177275
-0.770000	-0.006000	0.934264583428401240716710
-0.766000	-0.006000	0.934836330060599407509869
-0.762000	-0.006000	0.935414596735752223999327
-0.758000	-0.006000	0.935999521752567398280576
-0.754000	-0.006000	0.936591248546125410001650
-0.750000	-0.006000	0.937189925933983092321000
-0.746000	-0.006000	0.937795708375124936750922
-0.742000	-0.006000	0.938408756241558505983846
-0.738000	-0.006000	0.939029236102736364344423
-0.734000	-0.006000	0.939657321023298131024148
-0.730000	-0.006000	0.940293190875093221059444
-0.726000	-0.006000	0.940937032665354555760473
-0.722000	-0.006000	0.941589040884877492842975
-0.718000	-0.006000	0.942249417884399642630910
-0.714000	-0.006000	0.942918374296760508634918
-0.710000	-0.006000	0.943596129542316752747411
-0.706000	-0.006000	0.944282912496399728929930
-0.702000	-0.006000	0.944978962481626272307267
-0.698000	-0.006000	0.945684530915066989820161
-0.694000	-0.006000	0.946399884265683333239849
-0.690000	-0.006000	0.947125309596503872633377
-0.686000	-0.006000	0.947861125116441272098200
-0.682000	-0.006000	0.948607700253647934118817
-0.678000	-0.006000	0.949365493455358144814227
-0.674000	-0.006000	0.950135122288699007775392
-0.670000	-0.006000	0.950917491114879886993094
-0.666000	-0.006000	0.951714019089365259596036
-0.662000	-0.006000	0.952527038997757591332061
-0.658000	-0.006000	0.953360480217945061021112
-0.654000	-0.006000	0.954221013002017559578860
-0.650000	-0.006000	0.955119923600904252580790
-0.646000	-0.006000	0.956076118417306664021282
-0.642000	-0.006000	0.957120827454708278381190
-0.638000	-0.006000	0.958304796159701544056020
-0.634000	-0.006000	0.959709013969602064975106
-0.630000	-0.006000	0.961460299260804562848648
-0.626000	-0.006000	0.963753268155123410387830
-0.622000	-0.006000	0.966880187860586493009407
-0.618000	-0.006000	0.971270194381483320533732
-0.614000	-0.006000	0.977529322412772350148202
-0.610000	-0.006000	0.986485771802535826857650
-0.606000	-0.006000	0.999216821343255623411039
-0.602000	-0.006000	1.017028601549740063347826
-0.598000	-0.006000	1.041343860762213857640290
-0.594000	-0.006000	1.073445523040466031972073
-0.590000	-0.006000	1.114049845963557938688382
-0.586000	-0.006000	1.162765525437423841381701
-0.582000	-0.006000	1.217631430302775097374024
-0.578000	-0.006000	1.275044869616209108897920
-0.574000	-0.006000	1.330352804085320528315606
-0.570000	-0.006000	1.379069049199512120296163
-0.566000	-0.006000	1.418213996772683005431759
-0.562000	-0.006000	1.447047875328518529158828
-0.558000	-0.006000	1.466814597848503431976042
-0.554000	-0.006000	1.479793295915184270228337
-0.550000	-0.006000	1.488320519966680688384031
-0.546000	-0.006000	1.494230791652362277943666
-0.542000	-0.006000	1.498733899892214838089899
-0.538000	-0.006000	1.502535803165832684058500
-0.534000	-0.006000	1.506010294144216832279426
-0.530000	-0.006000	1.509340079541237500393436
-0.526000	-0.006000	1.512609908992181395603893
-0.522000	-0.006000	1.515858400880979450775499
-0.518000	-0.006000	1.519103881740640593633884
-0.514000	-0.006000	1.522356044151036202904947
-0.510000	-0.006000	1.525620736000920851793694
-0.506000	-0.006000	1.528901789821330403640331
-0.502000	-0.006000	1.532201714937164727103891
-0.498000	-0.006000	1.535521988972389673122620
-0.494000	-0.006000	1.538863202523764073248458
-0.490000	-0.006000	1.542225130227642182489944
-0.486000	-0.006000	1.545606749393417800320094
-0.482000	-0.006000	1.549006231562813029611902
-0.478000	-0.006000	1.552420986257669888175315
-0.474000	-0.006000	1.555847974894724927708012
-0.470000	-0.006000	1.559284787941183969550707
-0.466000	-0.006000	1.562732401525803060948761
-0.462000	-0.006000	1.566200986597522160082008
-0.458000	-0.006000	1.569720308125597485471303
-0.454000	-0.006000	1.573355609594014659080585
-0.450000	-0.006000	1.577227980196694190340168
-0.446000	-0.006000	1.581535122485505651113158
-0.442000	-0.006000	1.586565214497909881430360
-0.438000	-0.006000	1.592695166816707752488469
-0.434000	-0.006000	1.600366951137829785167810
-0.430000	-0.006000	1.610042144969774158269615
-0.426000	-0.006000	1.622143026328660697643613
-0.422000	-0.006000	1.636994280187124672920618
-0.418000	-0.006000	1.654779387638246390679342
-0.414000	-0.006000	1.675520155529108823344586
-0.410000	-0.006000	1.699079907168371539327723
-0.406000	-0.006000	1.725184557752329705948569
-0.402000	-0.006000	1.753453257486676131193803
-0.398000	-0.006000	1.783431176794339823032942
-0.394000	-0.006000	1.814619662935253341373709
-0.390000	-0.006000	1.846501777346597483742130
-0.386000	-0.006000	1.878563213786802910121310
-0.382000	-0.006000	1.910309594038359648493497
-0.378000	-0.006000	1.941281330175447017438728
-0.374000	-0.006000	1.971066930400264372025276
-0.370000	-0.006000	1.999315075017377818511477
-0.366000	-0.006000	2.025745197484194459747187
-0.362000	-0.006000	2.050155816086870252945573
-0.358000	-0.006000	2.072429583018339460664947
-0.354000	-0.006000	2.092534025144494158610087
-0.350000	-0.006000	2.110517272357148588213249
-0.346000	-0.006000	2.126498664045765263352905
-0.342000	-0.006000	2.140654872601688740729742
-0.338000	-0.006000	2.153202905392828547803674
-0.334000	-0.006000	2.164381852406893180784664
-0.330000	-0.006000	2.174435395763993916773416
-0.326000	-0.006000	2.183596828702423220391893
-0.322000	-0.006000	2.192077222822245374800332
-0.318000	-0.006000	2.200058528733236151708752
-0.314000	-0.006000	2.207692088567971833157344
-0.310000	-0.006000	2.215097232980103303390251
-0.306000	-0.006000	2.222364238193940799703796
-0.302000	-0.006000	2.229558398454239309671721
-0.298000	-0.006000	2.236724579213098529351100
-0.294000	-0.006000	2.243891642922630325074351
-0.290000	-0.006000	2.251076364973334076324818
-0.286000	-0.006000	2.258286661942380035839051
-0.282000	-0.006000	2.265524104647523628841554
-0.278000	-0.006000	2.272785781462667742403028
-0.274000	-0.006000	2.280065622268724556676034
-0.270000	-0.006000	2.287355304296757818605101
-0.266000	-0.006000	2.294644851642643423872414
-0.262000	-0.006000	2.301923021196615515293615
-0.258000	-0.006000	2.309177546391345980936194
-0.254000	-0.006000	2.316395290632900394456328
-0.250000	-0.006000	2.323562346327787686561805
-0.246000	-0.006000	2.330664103390112096292341
-0.242000	-0.006000	2.337685302576214763092821
-0.238000	-0.006000	2.344610083228739760841108
-0.234000	-0.006000	2.351422031276282798017974
-0.230000	-0.006000	2.358104230996335370917905
-0.226000	-0.006000	2.364639322625139872258160
-0.222000	-0.006000	2.371009567046142407775733
-0.218000	-0.006000	2.377196918281657467275636
-0.214000	-0.006000	2.383183104206586300222170
-0.210000	-0.006000	2.388949715712762156272220
-0.206000	-0.006000	2.394478304429469073255632
-0.202000	-0.006000	2.399750489025329169834322
-0.198000	-0.006000	2.404748070069294030304263
-0.194000	-0.006000	2.409453153413450010589258
-0.190000	-0.006000	2.413848282084030127947472
-0.186000	-0.006000	2.417916576740328338246400
-0.182000	-0.006000	2.421641884899260244168318
-0.178000	-0.006000	2.425008939343581637615443
-0.174000	-0.006000	2.428003526451782967399140
-0.170000	-0.006000	2.430612665619504397795936
-0.166000	-0.006000	2.432824801483417509473384
-0.162000	-0.006000	2.434630011276918359897081
-0.158000	-0.006000	2.436020230260536489907963
-0.154000	-0.006000	2.436989498621287442148287
-0.150000	-0.006000	2.437534233266360761405167
-0.146000	-0.006000	2.437653527175548173744346
-0.142000	-0.006000	2.437349476948615922822228
-0.138000	-0.006000	2.436627535369489727656855
-0.134000	-0.006000	2.435496879767147238027292
-0.130000	-0.006000	2.433970778513061983261423
-0.126000	-0.006000	2.432066927504085374067699
-0.122000	-0.006000	2.429807717046376769332028
-0.118000	-0.006000	2.427220379200646149797649
-0.114000	-0.006000	2.424336959235678268242964
-0.110000	-0.006000	2.421194055682362122894347
-0.106000	-0.006000	2.417832284594830127844034
-0.102000	-0.006000	2.414295446674708855994140
-0.098000	-0.006000	2.410629410147786533258341
-0.094000	-0.006000	2.406880763807454748359760
-0.090000	-0.006000	2.403095336461650077808372
-0.086000	-0.006000	2.399316712125479256201288
-0.082000	-0.006000	2.395584885749697079404541
-0.078000	-0.006000	2.391935195849611339724561
-0.074000	-0.006000	2.388397636998246031936333
-0.070000	-0.006000	2.384996601958989881353546
-0.066000	-0.006000	2.381751041002433844084862
-0.062000	-0.006000	2.378674968283888357944988
-0.058000	-0.006000	2.375778204591531217459988
-0.054000	-0.006000	2.373067230003656824521840
-0.050000	-0.006000	2.370546029678687993680342
-0.046000	-0.006000	2.368216845055933994501629
-0.042000	-0.006000	2.366080780921103077218959
-0.038000	-0.006000	2.364138255427381096751560
-0.034000	-0.006000	2.362389307512721803306022
-0.030000	-0.006000	2.360833791058441377685995
-0.026000	-0.006000	2.359471488717019838077249
-0.022000	-0.006000	2.358302174301015519120028
-0.018000	-0.006000	2.357325645200420094482752
-0.014000	-0.006000	2.356541738747354397531808
-0.010000	-0.006000	2.355950340511438589885529
-0.006000	-0.006000	2.355551388605780172014192
-0.002000	-0.006000	2.355344875871960841351438
0.002000	-0.006000	2.355330850718222013284731
0.006000	-0.006000	2.355509416908681430413708
0.010000	-0.006000	2.355880732416335998635759
0.014000	-0.006000	2.356445007381270162483133
0.018000	-0.006000	2.357202501165294616924939
0.022000	-0.006000	2.358153518394292103010912
0.026000	-0.006000	2.359298403617840822477092
0.030000	-0.006000	2.360637533567411683321779
0.034000	-0.006000	2.362171304545264582941400
0.038000	-0.006000	2.363900109596966281344521
0.042000	-0.006000	2.365824295103381658122998
0.046000	-0.006000	2.367944078908760019430702
0.050000	-0.006000	2.370259402774834711635776
0.054000	-0.006000	2.372769683323598943758270
0.058000	-0.006000	2.375473422253236321921577
0.062000	-0.006000	2.378367644158684957034211
0.066000	-0.006000	2.381447153279245831924982
0.070000	-0.006000	2.384703639279805109651988
0.074000	-0.006000	2.388124710669742079005573
0.078000	-0.006000	2.391692980313298910743924
0.082000	-0.006000	2.395385355356604240029128
0.086000	-0.006000	2.399172681071414015008259
0.090000	-0.006000	2.403019849975535304764662
0.094000	-0.006000	2.406886420350598854156488
0.098000	-0.006000	2.410727707501875372031463
0.102000	-0.006000	2.414496236547680307893415
0.106000	-0.006000	2.418143394581158123202158
0.110000	-0.006000	2.421621102515434387214555
0.114000	-0.006000	2.424883342951095421824448
0.118000	-0.006000	2.427887421864107775348884
0.122000	-0.006000	2.430594896093785539648024
0.126000	-0.006000	2.432972152506422958140320
0.130000	-0.006000	2.434990668370089927918798
0.134000	-0.006000	2.436627010650429525639993
0.138000	-0.006000	2.437862644011577373248656
0.142000	-0.006000	2.438683616059767800265945
0.146000	-0.006000	2.439080178277661659080877
0.150000	-0.006000	2.439046386800954646645323
0.154000	-0.006000	2.438579712444954861183533
0.158000	-0.006000	2.437680676630870291177189
0.162000	-0.006000	2.436352520221572781622399
0.166000	-0.006000	2.434600905888602451199176
0.170000	-0.006000	2.432433651026643328663113
0.174000	-0.006000	2.429860486686785669974142
0.178000	-0.006000	2.426892837788969803369810
0.182000	-0.006000	2.423543620398879827604333
0.186000	-0.006000	2.419827052689807800334165
0.190000	-0.006000	2.415758477091744182985167
0.194000	-0.006000	2.411354191918744671596642
0.198000	-0.006000	2.406631291405650241443936
0.202000	-0.006000	2.401607513569091523208954
0.206000	-0.006000	2.396301095651907520078794
0.210000	-0.006000	2.390730637139603764751428
0.214000	-0.006000	2.384914970477356455091922
0.218000	-0.006000	2.378873039688527590840295
0.222000	-0.006000	2.372623787118286475816831
0.226000	-0.006000	2.366186048512483264261164
0.230000	-0.006000	2.359578456602846152634356
0.234000	-0.006000	2.352819353312374683895314
0.238000	-0.006000	2.345926710625029443235690
0.242000	-0.006000	2.338918060084670180742705
0.246000	-0.006000	2.331810430800771882786648
0.250000	-0.006000	2.324620295739048714267483
0.254000	-0.006000	2.317363525952218950010320
0.258000	-0.006000	2.310055352229995140334040
0.262000	-0.006000	2.302710333353452210047863
0.266000	-0.006000	2.295342329594485253352332
0.270000	-0.006000	2.287964479048945953820748
0.274000	-0.006000	2.280589172357291971593440
0.278000	-0.006000	2.273228017514037357926782
0.282000	-0.006000	2.265891779404894279537075
0.286000	-0.006000	2.258590266258922785169716
0.290000	-0.006000	2.251332114210516266439299
0.294000	-0.006000	2.244124387556511113217539
0.298000	-0.006000	2.236971861695633556621488
0.302000	-0.006000	2.229875785235267748873866
0.306000	-0.006000	2.222831829417011739735699
0.310000	-0.006000	2.215826839719747365364810
0.314000	-0.006000	2.208833937703063465818332
0.318000	-0.006000	2.201805538510009263575284
0.322000	-0.006000	2.194664037012631574441457
0.326000	-0.006000	2.187290375024258270997279
0.330000	-0.006000	2.179511441409942129610045
0.334000	-0.006000	2.171088843490907471789342
0.338000	-0.006000	2.161714594518675536249930
0.342000	-0.006000	2.151011042079092661083450
0.346000	-0.006000	2.138548743847708433207799
0.350000	-0.006000	2.123880382951315315409602
0.354000	-0.006000	2.106589877662223830867561
0.358000	-0.006000	2.086350805187571655352485
0.362000	-0.006000	2.062983263651356313772567
0.366000	-0.006000	2.036496314843783128623045
0.370000	-0.006000	2.007105680854984086636250
0.374000	-0.006000	1.975222858143883764014959
0.378000	-0.006000	1.941419592208351030393487
0.382000	-0.006000	1.906377370663629111646742
0.386000	-0.006000	1.870833160470025680055528
0.390000	-0.006000	1.835530233605133343388616
0.394000	-0.006000	1.801178517501448306248335
0.398000	-0.006000	1.768424693257861557427191
0.402000	-0.006000	1.737829643163085302504101
0.406000	-0.006000	1.709850154568137936550443
0.410000	-0.006000	1.684822670443625325376047
0.414000	-0.006000	1.662948745922664617324926
0.418000	-0.006000	1.644284087028551555320632
0.422000	-0.006000	1.628734908122540625541319
0.426000	-0.006000	1.616066044990075445397792
0.430000	-0.006000	1.605924069815692689644493
0.434000	-0.006000	1.597875353156311906133169
0.438000	-0.006000	1.591454390131741059022374
0.442000	-0.006000	1.586213605913921576018311
0.446000	-0.006000	1.581764445298908139392324
0.450000	-0.006000	1.577801961270009156734773
0.454000	-0.006000	1.574110463125997894096031
0.458000	-0.006000	1.570553529968889971968338
0.462000	-0.006000	1.567055247785356320022743
0.466000	-0.006000	1.563579811232612915006257
0.470000	-0.006000	1.560114427517180102356065
0.474000	-0.006000	1.556657487215244106693035
0.478000	-0.006000	1.553211667458428868471287
0.482000	-0.006000	1.549780559436799487471603
0.486000	-0.006000	1.546367333894138162975196
0.490000	-0.006000	1.542974367059727347495368
0.494000	-0.006000	1.539603218445679821968497
0.498000	-0.006000	1.536254684274774851004963
0.502000	-0.006000	1.532928826952269396599604
0.506000	-0.006000	1.529624953603665904466880
0.510000	-0.006000	1.526341539157050286590334
0.514000	-0.006000	1.523076089996558968309159
0.518000	-0.006000	1.519824919018066600173711
0.522000	-0.006000	1.516582706860584384145341
0.526000	-0.006000	1.513341448135276046116360
0.530000	-0.006000	1.510087739395872707959256
0.534000	-0.006000	1.506796127834402421186155
0.538000	-0.006000	1.503414251175517524217184
0.542000	-0.006000	1.499832858690078651875410
0.546000	-0.006000	1.495831040247297849532515
0.550000	-0.006000	1.490985602584797398151295
0.554000	-0.006000	1.484542366982234851136013
0.558000	-0.006000	1.475247501133987837462769
0.562000	-0.006000	1.461181263538013253011627
0.566000	-0.006000	1.439698182633537104635479
0.570000	-0.006000	1.407674464055063356937580
0.574000	-0.006000	1.362352493867963199036808
0.578000	-0.006000	1.302952037047665712066191
0.582000	-0.006000	1.232606535984384077409004
0.586000	-0.006000	1.159126993571157449025577
0.590000	-0.006000	1.092772559139470134326189
0.594000	-0.006000	1.041418271481169055547866
0.598000	-0.006000	1.007001150399232658472215
0.602000	-0.006000	0.986409803268689100441691
0.606000	-0.006000	0.974926606364325043507790
0.610000	-0.006000	0.968662021532800010525932
0.614000	-0.006000	0.965140666168620819931334
0.618000	-0.006000	0.962984306891193297950338
0.622000	-0.006000	0.961487572578532012634867
0.626000	-0.006000	0.960305861682352990271738
0.630000	-0.006000	0.959275745993710571291047
0.634000	-0.006000	0.958321520134685966851862
0.638000	-0.006000	0.957408765185664756280914
0.642000	-0.006000	0.956522025760807470540215
0.646000	-0.006000	0.955654365917378401107385
0.650000	-0.006000	0.954802599845867794314813
0.654000	-0.006000	0.953965163199036569885436
0.658000	-0.006000	0.953141183682276182942417
0.662000	-0.006000	0.952330083764467261175923
0.666000	-0.006000	0.951531414214411674912242
0.670000	-0.006000	0.950744785580096118948745
0.674000	-0.006000	0.949969840342276938827126
0.678000	-0.006000	0.949206241611737611130195
0.682000	-0.006000	0.948453668424068419007256
0.686000	-0.006000	0.947711813619586895818259
0.690000	-0.006000	0.946980382723312419379624
0.694000	-0.006000	0.946259093211411994595039
0.698000	-0.006000	0.945547673931192877994079
0.702000	-0.006000	0.944845864587802730660826
0.706000	-0.006000	0.944153415265741702278035
0.710000	-0.006000	0.943470085973545424806730
0.714000	-0.006000	0.942795646207326143439786
0.718000	-0.006000	0.942129874531448585628368
0.722000	-0.006000	0.941472558175514340206291
0.726000	-0.006000	0.940823492647134163036071
0.730000	-0.006000	0.940182481360060662289868
0.734000	-0.006000	0.939549335277285013745541
0.738000	-0.006000	0.938923872568701578522621
0.742000	-0.006000	0.938305918282948958619727
0.746000	-0.006000	0.937695304033030807566718
0.750000	-0.006000	0.937091867695320490661004
0.754000	-0.006000	0.936495453121556242770396
0.758000	-0.006000	0.935905909863444240848196
0.762000	-0.006000	0.935323092909513098547336
0.766000	-0.006000	0.934746862433911140932707
0.770000	-0.006000	0.934177083556963050448019
0.774000	-0.006000	0.933613626117525297054556
0.778000	-0.006000	0.933056364457665932121699
0.782000	-0.006000	0.932505177221136460907758
0.786000	-0.006000	0.931959947168905844527842
0.790000	-0.006000	0.931420561018416526266606
0.794000	-0.006000	0.930886909319354582947881
0.798000	-0.006000	0.930358886389523132010027
0.802000	-0.006000	0.929836390352728470176658
0.806000	-0.006000	0.929319323350591641741403
0.810000	-0.006000	0.928807592047290464520870
0.814000	-0.006000	0.928301108616829351305455
0.818000	-0.006000	0.927799792502672082683546
0.822000	-0.006000	0.927303573372832756760431
0.826000	-0.006000	0.926812395856187798415249
0.830000	-0.006000	0.926326226821022280510931
0.834000	-0.006000	0.925845066107305214586631
0.838000	-0.006000	0.925368961685429924912683
0.842000	-0.006000	0.924898030092388245826385
0.846000	-0.006000	0.924432482576314051847532
0.850000	-0.006000	0.923972656548363691086934
0.854000	-0.006000	0.923519050627614634940699
0.858000	-0.006000	0.923072359804105846414757
0.862000	-0.006000	0.922633505238789175528780
0.866000	-0.006000	0.922203651379073785498974
0.870000	-0.006000	0.921784202006758923708674
0.874000	-0.006000	0.921376767264888485442498
0.878000	-0.006000	0.920983096247572907699919
0.882000	-0.006000	0.920604974626544447779963
0.886000	-0.006000	0.920244093630931847549448
0.890000	-0.006000	0.919901904299601835823808
0.894000	-0.006000	0.919579477401211931031355
0.898000	-0.006000	0.919277392602676823862851
0.902000	-0.006000	0.918995678611824851067524
0.906000	-0.006000	0.918733818546648817182643
0.910000	-0.006000	0.918490822805437368003822
0.914000	-0.006000	0.918265358009433652064502
0.918000	-0.006000	0.918055908903067985349367
0.922000	-0.006000	0.917860943897049752493444
0.926000	-0.006000	0.917679056123754777196666
0.930000	-0.006000	0.917509059962680839639404
0.934000	-0.006000	0.917350035244657746602570
0.938000	-0.006000	0.917201323799184731200285
0.942000	-0.006000	0.917062492026250342114224
0.946000	-0.006000	0.916933276742790570601471
0.950000	-0.006000	0.916813529823556239151117
0.954000	-0.006000	0.916703172002173216625920
0.958000	-0.006000	0.916602160156718359651506
0.962000	-0.006000	0.916510467560571973066885
0.966000	-0.006000	0.916428073921884966956952
0.970000	-0.006000	0.916354961447734650548114
0.974000	-0.006000	0.916291113883204499934720
0.978000	-0.006000	0.916236516626009356301097
0.982000	-0.006000	0.916191157013388379759533
0.986000	-0.006000	0.916155024495858394395498
0.990000	-0.006000	0.916128110688522623306085
0.994000	-0.006000	0.916110409361075350709314
0.998000	-0.006000	0.916101916414861494608601



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma1/outputDN_semi_imp.dat <==
-0.990000	-0.030000	0.915979004848519906545334
-0.970000	-0.030000	0.916339137466829489753195
-0.950000	-0.030000	0.917019700701453777114125
-0.930000	-0.030000	0.917789800082503992584293
-0.910000	-0.030000	0.918829111539892107174410
-0.890000	-0.030000	0.920365630671046042188266
-0.870000	-0.030000	0.922308852723865979506002
-0.850000	-0.030000	0.924497911693348162209816
-0.830000	-0.030000	0.926846686641074168910848
-0.810000	-0.030000	0.929330161391341502685748
-0.790000	-0.030000	0.931949645512607838249153
-0.770000	-0.030000	0.934715826695120099998348
-0.750000	-0.030000	0.937643633536344833778742
-0.730000	-0.030000	0.940751435086592424639207
-0.710000	-0.030000	0.944061690134050057743309
-0.690000	-0.030000	0.947604034269213135743826
-0.670000	-0.030000	0.951439808069163395209955
-0.650000	-0.030000	0.955865777111907011232006
-0.630000	-0.030000	0.962770307126269209163638
-0.610000	-0.030000	0.982334879404112792933290
-0.590000	-0.030000	1.055977093957144674618576
-0.570000	-0.030000	1.292867302554388420077203
-0.550000	-0.030000	1.608005542244277386032536
-0.530000	-0.030000	1.443299515071149619060975
-0.510000	-0.030000	1.540976603155207458328846
-0.490000	-0.030000	1.489790562282791608339494
-0.470000	-0.030000	1.604745617571970761616740
-0.450000	-0.030000	1.474389794083713178807216
-0.430000	-0.030000	1.568541711404747740488119
-0.410000	-0.030000	1.765479913525218602643463
-0.390000	-0.030000	1.927304714655400541545305
-0.370000	-0.030000	2.042509077027218289401844
-0.350000	-0.030000	2.118531416772367670375843
-0.330000	-0.030000	2.170123059247695440632242
-0.310000	-0.030000	2.210496741846044166379670
-0.290000	-0.030000	2.247393729916850713124177
-0.270000	-0.030000	2.283767653694162902411335
-0.250000	-0.030000	2.319810285874754018919930
-0.230000	-0.030000	2.354376589842068323576996
-0.210000	-0.030000	2.385660777270457888477040
-0.190000	-0.030000	2.411528847743845460627199
-0.170000	-0.030000	2.429808453881952434727509
-0.150000	-0.030000	2.438666626437417939143870
-0.130000	-0.030000	2.437122166087824393088113
-0.110000	-0.030000	2.425734983862076532545871
-0.090000	-0.030000	2.407453798308335279898529
-0.070000	-0.030000	2.387914193134348828095881
-0.050000	-0.030000	2.373030009550005203777800
-0.030000	-0.030000	2.364276988571648363546274
-0.010000	-0.030000	2.360285925243565952058589
0.010000	-0.030000	2.360270317214759661084145
0.030000	-0.030000	2.364232194373723672242704
0.050000	-0.030000	2.372958838200343922864022
0.070000	-0.030000	2.387819373395846156427069
0.090000	-0.030000	2.407340718943355994952071
0.110000	-0.030000	2.425612687418025270602584
0.130000	-0.030000	2.437002694398739510717178
0.150000	-0.030000	2.438563040961408745488370
0.170000	-0.030000	2.429732187996306080890463
0.190000	-0.030000	2.411487347542404791056470
0.210000	-0.030000	2.385656272373685826693190
0.230000	-0.030000	2.354406429561286095974992
0.250000	-0.030000	2.319869004733139838947409
0.270000	-0.030000	2.283851132812409368000317
0.290000	-0.030000	2.247505650159298262735774
0.310000	-0.030000	2.210653339121925409216374
0.330000	-0.030000	2.170341014776003163433415
0.350000	-0.030000	2.118783005091073423642456
0.370000	-0.030000	2.042682312951351164542757
0.390000	-0.030000	1.927277116719878558015466
0.410000	-0.030000	1.765307314656034964883702
0.430000	-0.030000	1.568444626341188197216070
0.450000	-0.030000	1.474380658134877286613573
0.470000	-0.030000	1.604709492395097081285371
0.490000	-0.030000	1.489823015473079159676217
0.510000	-0.030000	1.540981068438808554432740
0.530000	-0.030000	1.443357370216631796466800
0.550000	-0.030000	1.608324422336997239213474
0.570000	-0.030000	1.293068553759419314630463
0.590000	-0.030000	1.055994277508347289895596
0.610000	-0.030000	0.982294305161108050050700
0.630000	-0.030000	0.962719131258610527623887
0.650000	-0.030000	0.955814257996310034926069
0.670000	-0.030000	0.951389866978785359030724
0.690000	-0.030000	0.947556226139243951145374
0.710000	-0.030000	0.944016332333905361373638
0.730000	-0.030000	0.940708762352416738572458
0.750000	-0.030000	0.937603830250521186329138
0.770000	-0.030000	0.934679042327345999119359
0.790000	-0.030000	0.931916004272412834552597
0.810000	-0.030000	0.929299767550601174548319
0.830000	-0.030000	0.926819627025911141338099
0.850000	-0.030000	0.924474261524870333239789
0.870000	-0.030000	0.922288694986358015270866
0.890000	-0.030000	0.920349067290542333097392
0.910000	-0.030000	0.918816173376273637174450
0.930000	-0.030000	0.917780296292375119548979
0.950000	-0.030000	0.917013311949659959410042
0.970000	-0.030000	0.916335550181181068829517
0.990000	-0.030000	0.915977866043589994404783



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma1/outputRHO_1p5rds.dat <==
-0.990000	-0.030000	0.916134505503501728185256
-0.970000	-0.030000	0.916499430521624192103047
-0.950000	-0.030000	0.917161743252905337087100
-0.930000	-0.030000	0.917940117997185001108562
-0.910000	-0.030000	0.918984465915490766896312
-0.890000	-0.030000	0.920498772581462509911887
-0.870000	-0.030000	0.922416317633524163177583
-0.850000	-0.030000	0.924589348511874464797700
-0.830000	-0.030000	0.926929654418197634946353
-0.810000	-0.030000	0.929408035239306595798325
-0.790000	-0.030000	0.932023663806069602166815
-0.770000	-0.030000	0.934786546098776871538405
-0.750000	-0.030000	0.937711516298111669165394
-0.730000	-0.030000	0.940817143805029565406528
-0.710000	-0.030000	0.944127262301683423117993
-0.690000	-0.030000	0.947683186912226749321064
-0.670000	-0.030000	0.951637227874578939257333
-0.650000	-0.030000	0.956863634530004669720427
-0.630000	-0.030000	0.968066490009067748268023
-0.610000	-0.030000	1.004865039011930694101693
-0.590000	-0.030000	1.120973136511591805586363
-0.570000	-0.030000	1.365459000423535629309413
-0.550000	-0.030000	1.534235003665195273825361
-0.530000	-0.030000	1.464467935424827116364099
-0.510000	-0.030000	1.533446447287195812947402
-0.490000	-0.030000	1.509986349215921119792938
-0.470000	-0.030000	1.579722526718754904706543
-0.450000	-0.030000	1.534945813481642051812059
-0.430000	-0.030000	1.583571217009609899406541
-0.410000	-0.030000	1.732883309443600250432382
-0.390000	-0.030000	1.884140555418437612544835
-0.370000	-0.030000	2.006443897104579487944420
-0.350000	-0.030000	2.095441991496462375010879
-0.330000	-0.030000	2.158206846687781510496507
-0.310000	-0.030000	2.205230816174831520726229
-0.290000	-0.030000	2.244963851760240824972925
-0.270000	-0.030000	2.281968831429900923524201
-0.250000	-0.030000	2.317609504759789995631536
-0.230000	-0.030000	2.351343197096918302690938
-0.210000	-0.030000	2.381659737704659551837949
-0.190000	-0.030000	2.406626829670407641259544
-0.170000	-0.030000	2.424273114592731204197662
-0.150000	-0.030000	2.432984855372995802724745
-0.130000	-0.030000	2.432005616756132138078783
-0.110000	-0.030000	2.422090901559383002705772
-0.090000	-0.030000	2.406068582405741729246529
-0.070000	-0.030000	2.388640114723986851430482
-0.050000	-0.030000	2.374492051928203562027875
-0.030000	-0.030000	2.365621114309249595208939
-0.010000	-0.030000	2.361733159625873934572837
0.010000	-0.030000	2.361733159625873934572837
0.030000	-0.030000	2.365621114309250039298149
0.050000	-0.030000	2.374492051928204006117085
0.070000	-0.030000	2.388640114723986851430482
0.090000	-0.030000	2.406068582405741285157319
0.110000	-0.030000	2.422090901559382558616562
0.130000	-0.030000	2.432005616756131693989573
0.150000	-0.030000	2.432984855372994914546325
0.170000	-0.030000	2.424273114592730760108452
0.190000	-0.030000	2.406626829670407641259544
0.210000	-0.030000	2.381659737704659551837949
0.230000	-0.030000	2.351343197096917858601728
0.250000	-0.030000	2.317609504759789995631536
0.270000	-0.030000	2.281968831429900923524201
0.290000	-0.030000	2.244963851760240824972925
0.310000	-0.030000	2.205230816174831520726229
0.330000	-0.030000	2.158206846687781510496507
0.350000	-0.030000	2.095441991496462375010879
0.370000	-0.030000	2.006443897104579487944420
0.390000	-0.030000	1.884140555418437390500230
0.410000	-0.030000	1.732883309443600250432382
0.430000	-0.030000	1.583571217009609899406541
0.450000	-0.030000	1.534945813481642051812059
0.470000	-0.030000	1.579722526718754904706543
0.490000	-0.030000	1.509986349215921341837543
0.510000	-0.030000	1.533446447287195812947402
0.530000	-0.030000	1.464467935424827116364099
0.550000	-0.030000	1.534235003665195051780756
0.570000	-0.030000	1.365459000423535629309413
0.590000	-0.030000	1.120973136511592027630968
0.610000	-0.030000	1.004865039011931138190903
0.630000	-0.030000	0.968066490009067859290326
0.650000	-0.030000	0.956863634530004891765032
0.670000	-0.030000	0.951637227874579050279635
0.690000	-0.030000	0.947683186912226860343367
0.710000	-0.030000	0.944127262301683423117993
0.730000	-0.030000	0.940817143805029454384226
0.750000	-0.030000	0.937711516298111558143091
0.770000	-0.030000	0.934786546098776760516103
0.790000	-0.030000	0.932023663806069380122210
0.810000	-0.030000	0.929408035239306595798325
0.830000	-0.030000	0.926929654418197523924050
0.850000	-0.030000	0.924589348511874575820002
0.870000	-0.030000	0.922416317633524274199885
0.890000	-0.030000	0.920498772581462398889585
0.910000	-0.030000	0.918984465915490988940917
0.930000	-0.030000	0.917940117997185001108562
0.950000	-0.030000	0.917161743252905337087100
0.970000	-0.030000	0.916499430521624192103047
0.990000	-0.030000	0.916134505503501728185256



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma1/outputRHO_3p5rds.dat <==
-0.990000	-0.030000	0.916686208037106875501365
-0.970000	-0.030000	0.917060291864352339352706
-0.950000	-0.030000	0.917688179194665831772681
-0.930000	-0.030000	0.918482662457447252002396
-0.910000	-0.030000	0.919542551286320120063067
-0.890000	-0.030000	0.921009371873803051045115
-0.870000	-0.030000	0.922859553504763008291434
-0.850000	-0.030000	0.924984127815011936135647
-0.830000	-0.030000	0.927297291343696650223194
-0.810000	-0.030000	0.929760194513985172015680
-0.790000	-0.030000	0.932364913358377567220714
-0.770000	-0.030000	0.935118365053954736509922
-0.750000	-0.030000	0.938034639753959953445417
-0.730000	-0.030000	0.941134071161672691729905
-0.710000	-0.030000	0.944453965159668840101403
-0.690000	-0.030000	0.948115228717205216213415
-0.670000	-0.030000	0.952663437392870848796633
-0.650000	-0.030000	0.960509349956919722401949
-0.630000	-0.030000	0.980523277579346763666024
-0.610000	-0.030000	1.036418318895826917724889
-0.590000	-0.030000	1.162203944472705918755651
-0.570000	-0.030000	1.347409518013484852616557
-0.550000	-0.030000	1.482279179095857379877543
-0.530000	-0.030000	1.499389566655681571560876
-0.510000	-0.030000	1.519403063352655181006412
-0.490000	-0.030000	1.534157564582989463630724
-0.470000	-0.030000	1.557662633567556520475250
-0.450000	-0.030000	1.564615467083599886777279
-0.430000	-0.030000	1.626989281150368116257710
-0.410000	-0.030000	1.740579857896029425390338
-0.390000	-0.030000	1.865768041760058393307986
-0.370000	-0.030000	1.978542054179975639982558
-0.350000	-0.030000	2.069769086597125884452453
-0.330000	-0.030000	2.139804078254668340264288
-0.310000	-0.030000	2.193838033182423874478673
-0.290000	-0.030000	2.237956177806168511779106
-0.270000	-0.030000	2.276676314240707821312526
-0.250000	-0.030000	2.312225444573091426292422
-0.230000	-0.030000	2.344920025563941301527393
-0.210000	-0.030000	2.373867187006478474131654
-0.190000	-0.030000	2.397587781372439330596080
-0.170000	-0.030000	2.414511535417156906646596
-0.150000	-0.030000	2.423418261394076900216987
-0.130000	-0.030000	2.423887100537232441865854
-0.110000	-0.030000	2.416799435830408349090703
-0.090000	-0.030000	2.404537924173424379148400
-0.070000	-0.030000	2.390561243194663454403326
-0.050000	-0.030000	2.378331140800694409875859
-0.030000	-0.030000	2.370032715078141283271407
-0.010000	-0.030000	2.366283746036281776525811
0.010000	-0.030000	2.366283746036281776525811
0.030000	-0.030000	2.370032715078141283271407
0.050000	-0.030000	2.378331140800694409875859
0.070000	-0.030000	2.390561243194663454403326
0.090000	-0.030000	2.404537924173424379148400
0.110000	-0.030000	2.416799435830408349090703
0.130000	-0.030000	2.423887100537232441865854
0.150000	-0.030000	2.423418261394076900216987
0.170000	-0.030000	2.414511535417156906646596
0.190000	-0.030000	2.397587781372439330596080
0.210000	-0.030000	2.373867187006478474131654
0.230000	-0.030000	2.344920025563940857438183
0.250000	-0.030000	2.312225444573090982203212
0.270000	-0.030000	2.276676314240707821312526
0.290000	-0.030000	2.237956177806168511779106
0.310000	-0.030000	2.193838033182423874478673
0.330000	-0.030000	2.139804078254668340264288
0.350000	-0.030000	2.069769086597126328541663
0.370000	-0.030000	1.978542054179976084071768
0.390000	-0.030000	1.865768041760058615352591
0.410000	-0.030000	1.740579857896029425390338
0.430000	-0.030000	1.626989281150368116257710
0.450000	-0.030000	1.564615467083599886777279
0.470000	-0.030000	1.557662633567556520475250
0.490000	-0.030000	1.534157564582989463630724
0.510000	-0.030000	1.519403063352655181006412
0.530000	-0.030000	1.499389566655681349516271
0.550000	-0.030000	1.482279179095857379877543
0.570000	-0.030000	1.347409518013484852616557
0.590000	-0.030000	1.162203944472705918755651
0.610000	-0.030000	1.036418318895827139769494
0.630000	-0.030000	0.980523277579346763666024
0.650000	-0.030000	0.960509349956919611379647
0.670000	-0.030000	0.952663437392870737774331
0.690000	-0.030000	0.948115228717205216213415
0.710000	-0.030000	0.944453965159668951123706
0.730000	-0.030000	0.941134071161672691729905
0.750000	-0.030000	0.938034639753959953445417
0.770000	-0.030000	0.935118365053954625487620
0.790000	-0.030000	0.932364913358377456198411
0.810000	-0.030000	0.929760194513984949971075
0.830000	-0.030000	0.927297291343696428178589
0.850000	-0.030000	0.924984127815011825113345
0.870000	-0.030000	0.922859553504763008291434
0.890000	-0.030000	0.921009371873803162067418
0.910000	-0.030000	0.919542551286320009040764
0.930000	-0.030000	0.918482662457447252002396
0.950000	-0.030000	0.917688179194665942794984
0.970000	-0.030000	0.917060291864352450375009
0.990000	-0.030000	0.916686208037106986523668



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma1/outputRHO_6rds.dat <==
-0.990000	-0.030000	0.916132189300108312757231
-0.970000	-0.030000	0.916504314806740216781122
-0.950000	-0.030000	0.917135169785829096333885
-0.930000	-0.030000	0.917932170462218977036173
-0.910000	-0.030000	0.918988315786889997660580
-0.890000	-0.030000	0.920454872229401477312649
-0.870000	-0.030000	0.922313111027575627254294
-0.850000	-0.030000	0.924451417976322131764277
-0.830000	-0.030000	0.926780806344263852203369
-0.810000	-0.030000	0.929261057360670439386752
-0.790000	-0.030000	0.931883997522604201613206
-0.770000	-0.030000	0.934656633233475919730893
-0.750000	-0.030000	0.937593152199483248487866
-0.730000	-0.030000	0.940713719641142920302457
-0.710000	-0.030000	0.944054144754488566704254
-0.690000	-0.030000	0.947728643282759186661224
-0.670000	-0.030000	0.952262725969070689124862
-0.650000	-0.030000	0.960042323303251232680111
-0.630000	-0.030000	0.980058661400946551367497
-0.610000	-0.030000	1.036830444007617257895504
-0.590000	-0.030000	1.166051620139955113941710
-0.570000	-0.030000	1.355749872348102735841735
-0.550000	-0.030000	1.486313684600327533757991
-0.530000	-0.030000	1.496889209502864304113245
-0.510000	-0.030000	1.520152336195445652577973
-0.490000	-0.030000	1.532530976752598528278781
-0.470000	-0.030000	1.558742293172873161211101
-0.450000	-0.030000	1.562599189540851529756083
-0.430000	-0.030000	1.620409644306765928334357
-0.410000	-0.030000	1.734222427598012705729502
-0.390000	-0.030000	1.861630596091320644092093
-0.370000	-0.030000	1.976788623885538553892616
-0.350000	-0.030000	2.069842418853492738151090
-0.330000	-0.030000	2.140985681533971174417275
-0.310000	-0.030000	2.195571638868659913867987
-0.290000	-0.030000	2.239957950486737736639498
-0.270000	-0.030000	2.278873909173828149477004
-0.250000	-0.030000	2.314642012142329896562387
-0.230000	-0.030000	2.347589733477630780100753
-0.210000	-0.030000	2.376798179861015825053983
-0.190000	-0.030000	2.400753895516674063514984
-0.170000	-0.030000	2.417855984307809347200191
-0.150000	-0.030000	2.426865163863529240018124
-0.130000	-0.030000	2.427363141170962634873831
-0.110000	-0.030000	2.420265676215870964682608
-0.090000	-0.030000	2.408026488677597942711373
-0.070000	-0.030000	2.394179609323346724636394
-0.050000	-0.030000	2.382191090960686263855450
-0.030000	-0.030000	2.374149526737283188992933
-0.010000	-0.030000	2.370564796307724986235144
0.010000	-0.030000	2.370564796307724986235144
0.030000	-0.030000	2.374149526737283633082143
0.050000	-0.030000	2.382191090960686707944660
0.070000	-0.030000	2.394179609323347168725604
0.090000	-0.030000	2.408026488677597942711373
0.110000	-0.030000	2.420265676215870964682608
0.130000	-0.030000	2.427363141170962634873831
0.150000	-0.030000	2.426865163863528795928914
0.170000	-0.030000	2.417855984307809347200191
0.190000	-0.030000	2.400753895516674063514984
0.210000	-0.030000	2.376798179861016269143192
0.230000	-0.030000	2.347589733477630780100753
0.250000	-0.030000	2.314642012142329896562387
0.270000	-0.030000	2.278873909173827705387794
0.290000	-0.030000	2.239957950486737292550288
0.310000	-0.030000	2.195571638868659469778777
0.330000	-0.030000	2.140985681533970730328065
0.350000	-0.030000	2.069842418853492294061880
0.370000	-0.030000	1.976788623885538331848011
0.390000	-0.030000	1.861630596091320644092093
0.410000	-0.030000	1.734222427598012927774107
0.430000	-0.030000	1.620409644306766150378962
0.450000	-0.030000	1.562599189540851529756083
0.470000	-0.030000	1.558742293172873161211101
0.490000	-0.030000	1.532530976752598528278781
0.510000	-0.030000	1.520152336195445208488763
0.530000	-0.030000	1.496889209502864082068641
0.550000	-0.030000	1.486313684600327311713386
0.570000	-0.030000	1.355749872348102513797130
0.590000	-0.030000	1.166051620139954891897105
0.610000	-0.030000	1.036830444007616813806294
0.630000	-0.030000	0.980058661400946329322892
0.650000	-0.030000	0.960042323303251121657809
0.670000	-0.030000	0.952262725969070689124862
0.690000	-0.030000	0.947728643282759297683526
0.710000	-0.030000	0.944054144754488788748858
0.730000	-0.030000	0.940713719641142809280154
0.750000	-0.030000	0.937593152199483248487866
0.770000	-0.030000	0.934656633233475808708590
0.790000	-0.030000	0.931883997522604201613206
0.810000	-0.030000	0.929261057360670217342147
0.830000	-0.030000	0.926780806344263741181067
0.850000	-0.030000	0.924451417976322020741975
0.870000	-0.030000	0.922313111027575516231991
0.890000	-0.030000	0.920454872229401477312649
0.910000	-0.030000	0.918988315786889997660580
0.930000	-0.030000	0.917932170462219088058475
0.950000	-0.030000	0.917135169785829096333885
0.970000	-0.030000	0.916504314806740327803425
0.990000	-0.030000	0.916132189300108312757231



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma2/outputDN_exp_Rus.dat <==
-0.998000	-0.006000	0.918752898933840822515151
-0.994000	-0.006000	0.918761174423654791709737
-0.990000	-0.006000	0.918777115795425647348793
-0.986000	-0.006000	0.918800726538128276210671
-0.982000	-0.006000	0.918832011767395373524892
-0.978000	-0.006000	0.918870978218300993312084
-0.974000	-0.006000	0.918917634237098934768539
-0.970000	-0.006000	0.918971989773409547730409
-0.966000	-0.006000	0.919034056374421814972209
-0.962000	-0.006000	0.919103847182493827183691
-0.958000	-0.006000	0.919181376937237670787795
-0.954000	-0.006000	0.919266661983278776659745
-0.950000	-0.006000	0.919359720287443060726673
-0.946000	-0.006000	0.919460571478845967163807
-0.942000	-0.006000	0.919569236951187751749615
-0.938000	-0.006000	0.919685740121903072541443
-0.934000	-0.006000	0.919810107042837055146833
-0.930000	-0.006000	0.919942367711498620863608
-0.926000	-0.006000	0.920082558632969282896852
-0.922000	-0.006000	0.920230727391719627306088
-0.918000	-0.006000	0.920386940132755682064669
-0.914000	-0.006000	0.920551292812643473517653
-0.910000	-0.006000	0.920723926746411569510542
-0.906000	-0.006000	0.920905048267980697040969
-0.902000	-0.006000	0.921094951252588889367701
-0.898000	-0.006000	0.921294039962867405968439
-0.894000	-0.006000	0.921502848452060430162192
-0.890000	-0.006000	0.921722051950192078351165
-0.886000	-0.006000	0.921952465624872319338579
-0.882000	-0.006000	0.922195027075466966515194
-0.878000	-0.006000	0.922450760889911514084361
-0.874000	-0.006000	0.922720726300773841366265
-0.870000	-0.006000	0.923005951922074019400100
-0.866000	-0.006000	0.923307364112417983115222
-0.862000	-0.006000	0.923625717114330391233068
-0.858000	-0.006000	0.923961533380173727358908
-0.854000	-0.006000	0.924315061325137299341748
-0.850000	-0.006000	0.924686255377655474951837
-0.846000	-0.006000	0.925074780107354555092058
-0.842000	-0.006000	0.925480037002190392136924
-0.838000	-0.006000	0.925901209715732198546334
-0.834000	-0.006000	0.926337321737755514661217
-0.830000	-0.006000	0.926787299659067698165416
-0.826000	-0.006000	0.927250035476186007521449
-0.822000	-0.006000	0.927724442498544799029503
-0.818000	-0.006000	0.928209501057248087541041
-0.814000	-0.006000	0.928704292022880517620820
-0.810000	-0.006000	0.929208017819841747275689
-0.806000	-0.006000	0.929720011965885828608691
-0.802000	-0.006000	0.930239739063322579326609
-0.798000	-0.006000	0.930766787614075608026099
-0.794000	-0.006000	0.931300858087060423606829
-0.790000	-0.006000	0.931841748436011751977048
-0.786000	-0.006000	0.932389338863477967755955
-0.782000	-0.006000	0.932943577156618908396979
-0.778000	-0.006000	0.933504465464602639634961
-0.774000	-0.006000	0.934072049001331672357651
-0.770000	-0.006000	0.934646406873355983790930
-0.766000	-0.006000	0.935227645068869684052970
-0.762000	-0.006000	0.935815891614783734731020
-0.758000	-0.006000	0.936411294043806186060408
-0.754000	-0.006000	0.937014019677148923825882
-0.750000	-0.006000	0.937624259955805561261855
-0.746000	-0.006000	0.938242241404030341556108
-0.742000	-0.006000	0.938868248259026261237636
-0.738000	-0.006000	0.939502666199043767747412
-0.734000	-0.006000	0.940146064430191996663666
-0.730000	-0.006000	0.940799347206837999202378
-0.726000	-0.006000	0.941464030028769771618613
-0.722000	-0.006000	0.942142737681487152379134
-0.718000	-0.006000	0.942840093417292135491437
-0.714000	-0.006000	0.943564291712565506031751
-0.710000	-0.006000	0.944329855583872612712071
-0.706000	-0.006000	0.945162429455975061642903
-0.702000	-0.006000	0.946107038928818755429972
-0.698000	-0.006000	0.947242193069728344312352
-0.694000	-0.006000	0.948703691292439144078230
-0.690000	-0.006000	0.950724192040129811864801
-0.686000	-0.006000	0.953697416305311462814132
-0.682000	-0.006000	0.958278257066445871004134
-0.678000	-0.006000	0.965526458552648736421986
-0.674000	-0.006000	0.977071288820870909042071
-0.670000	-0.006000	0.995241726195300713264658
-0.666000	-0.006000	1.022947945357477017580550
-0.662000	-0.006000	1.062981181216313686377362
-0.658000	-0.006000	1.116471523007499300206291
-0.654000	-0.006000	1.180903861013242517330468
-0.650000	-0.006000	1.249193966810268729972222
-0.646000	-0.006000	1.311555324688830959090069
-0.642000	-0.006000	1.359885886449797798292138
-0.638000	-0.006000	1.391519345314382816169996
-0.634000	-0.006000	1.409240129654409923176672
-0.630000	-0.006000	1.418155412052970909542182
-0.626000	-0.006000	1.422655198738187243279185
-0.622000	-0.006000	1.425345163270378634479130
-0.618000	-0.006000	1.427420254443337865879471
-0.614000	-0.006000	1.429325491578515627821844
-0.610000	-0.006000	1.431198706000167408802781
-0.606000	-0.006000	1.433074595804975759349986
-0.602000	-0.006000	1.434959270122192931395944
-0.598000	-0.006000	1.436852958841296379333130
-0.594000	-0.006000	1.438755620329349005359632
-0.590000	-0.006000	1.440667832031072403964345
-0.586000	-0.006000	1.442590695845862747148658
-0.582000	-0.006000	1.444525672025597007319675
-0.578000	-0.006000	1.446474475046998442451240
-0.574000	-0.006000	1.448439005630889564457675
-0.570000	-0.006000	1.450421290979545752009017
-0.566000	-0.006000	1.452423424877372193364522
-0.562000	-0.006000	1.454447510233562113057815
-0.558000	-0.006000	1.456495608691363852216227
-0.554000	-0.006000	1.458569700135704527710345
-0.550000	-0.006000	1.460671652714787382976169
-0.546000	-0.006000	1.462803202541484992593723
-0.542000	-0.006000	1.464965941562406559484089
-0.538000	-0.006000	1.467161311879084051312816
-0.534000	-0.006000	1.469390604844829972819298
-0.530000	-0.006000	1.471654963420271355900582
-0.526000	-0.006000	1.473955386487957763819168
-0.522000	-0.006000	1.476292734061769751363613
-0.518000	-0.006000	1.478667732551563140930284
-0.514000	-0.006000	1.481080979439836742272973
-0.510000	-0.006000	1.483532946887777370648109
-0.506000	-0.006000	1.486023983912655888062204
-0.502000	-0.006000	1.488554316870452698395866
-0.498000	-0.006000	1.491124048039728755554734
-0.494000	-0.006000	1.493733152135906294688539
-0.490000	-0.006000	1.496381470588466156002028
-0.486000	-0.006000	1.499068703387203660426508
-0.482000	-0.006000	1.501794398250523299154224
-0.478000	-0.006000	1.504557936793512906703540
-0.474000	-0.006000	1.507358517279428378188300
-0.470000	-0.006000	1.510195133435491499085401
-0.466000	-0.006000	1.513066548776168973589051
-0.462000	-0.006000	1.515971278311671888161527
-0.458000	-0.006000	1.518907477924437365857102
-0.454000	-0.006000	1.521873051403958232441482
-0.450000	-0.006000	1.524865557341977817529255
-0.446000	-0.006000	1.527882233440341019914399
-0.442000	-0.006000	1.530920199683210025654034
-0.438000	-0.006000	1.533976888091920010026570
-0.434000	-0.006000	1.537050949381618458744470
-0.430000	-0.006000	1.540143893343154823938335
-0.426000	-0.006000	1.543262752717289076898055
-0.422000	-0.006000	1.546423972891484810432416
-0.418000	-0.006000	1.549658485987303491171474
-0.414000	-0.006000	1.553017499700299008935644
-0.410000	-0.006000	1.556577994190505576099781
-0.406000	-0.006000	1.560446383160107197696220
-0.402000	-0.006000	1.564757791694085575784356
-0.398000	-0.006000	1.569672369636252895475081
-0.394000	-0.006000	1.575364417659941063121209
-0.390000	-0.006000	1.582008372710193677690427
-0.386000	-0.006000	1.589763019294892609778458
-0.382000	-0.006000	1.598757133696859566995840
-0.378000	-0.006000	1.609079220961233458453421
-0.374000	-0.006000	1.620772814836689112993895
-0.370000	-0.006000	1.633837337678547774189042
-0.366000	-0.006000	1.648233328026038169156209
-0.362000	-0.006000	1.663890257383642490296438
-0.358000	-0.006000	1.680715175924587079236971
-0.354000	-0.006000	1.698600838259543222008574
-0.350000	-0.006000	1.717432506695427907317253
-0.346000	-0.006000	1.737093120004329360739348
-0.342000	-0.006000	1.757466861824635184774479
-0.338000	-0.006000	1.778441355931220657637937
-0.334000	-0.006000	1.799908789092812932963739
-0.330000	-0.006000	1.821766260019549443782694
-0.326000	-0.006000	1.843915612496182854229687
-0.322000	-0.006000	1.866262957789459386859221
-0.318000	-0.006000	1.888718040350088944734352
-0.314000	-0.006000	1.911193558281627069561637
-0.310000	-0.006000	1.933604517767345543077795
-0.306000	-0.006000	1.955867677871912402309817
-0.302000	-0.006000	1.977901127056127306147459
-0.298000	-0.006000	1.999624023279852336187901
-0.294000	-0.006000	2.020956523719747544021175
-0.290000	-0.006000	2.041819926084107450492411
-0.286000	-0.006000	2.062137039649190484169594
-0.282000	-0.006000	2.081832799020435054160316
-0.278000	-0.006000	2.100835125984970463974832
-0.274000	-0.006000	2.119076033365885347592439
-0.270000	-0.006000	2.136492943440247316289060
-0.266000	-0.006000	2.153030216222503678835665
-0.262000	-0.006000	2.168640758363767240268771
-0.258000	-0.006000	2.183287667072439930393557
-0.254000	-0.006000	2.196945793054393636367649
-0.250000	-0.006000	2.209603087649211872189881
-0.246000	-0.006000	2.221261596692035933386933
-0.242000	-0.006000	2.231937969894510320756353
-0.238000	-0.006000	2.241663379003295375468952
-0.234000	-0.006000	2.250482780554506234693690
-0.230000	-0.006000	2.258453516586398812648895
-0.226000	-0.006000	2.265643312376398377239184
-0.222000	-0.006000	2.272127794434114722577078
-0.218000	-0.006000	2.277987703907884853293808
-0.214000	-0.006000	2.283306011021331460852934
-0.210000	-0.006000	2.288165139750865773038413
-0.206000	-0.006000	2.292644488560091176054812
-0.202000	-0.006000	2.296818387782432857591175
-0.198000	-0.006000	2.300754576201406553792594
-0.194000	-0.006000	2.304513219014707736675973
-0.190000	-0.006000	2.308146436157192837868024
-0.186000	-0.006000	2.311698270464227711329386
-0.182000	-0.006000	2.315205002210809048790452
-0.178000	-0.006000	2.318695709502115676059475
-0.174000	-0.006000	2.322192979667736967286373
-0.170000	-0.006000	2.325713690888007612045385
-0.166000	-0.006000	2.329269801409667994818165
-0.162000	-0.006000	2.332869102292531415798749
-0.158000	-0.006000	2.336515906123455721399296
-0.154000	-0.006000	2.340211657214059215448287
-0.150000	-0.006000	2.343955458942085012807865
-0.146000	-0.006000	2.347744526488418692622417
-0.142000	-0.006000	2.351574553086791308231795
-0.138000	-0.006000	2.355439956142905799651999
-0.134000	-0.006000	2.359334276556634524268929
-0.130000	-0.006000	2.363250256010152483554521
-0.126000	-0.006000	2.367180030836880888500673
-0.122000	-0.006000	2.371115261654805017599301
-0.118000	-0.006000	2.375047236979217046837221
-0.114000	-0.006000	2.378966957548823035750729
-0.110000	-0.006000	2.382865206356730158887558
-0.106000	-0.006000	2.386732608429461777177494
-0.102000	-0.006000	2.390559683489678732826178
-0.098000	-0.006000	2.394336893814874134278625
-0.094000	-0.006000	2.398054688904778242175553
-0.090000	-0.006000	2.401703548007994459823067
-0.086000	-0.006000	2.405274021128918082723658
-0.082000	-0.006000	2.408756768823998140049980
-0.078000	-0.006000	2.412142600882130505368650
-0.074000	-0.006000	2.415422513846612329047048
-0.070000	-0.006000	2.418587727256859221114382
-0.066000	-0.006000	2.421629718450658330652914
-0.062000	-0.006000	2.424540255759293216897277
-0.058000	-0.006000	2.427311429938393771976735
-0.054000	-0.006000	2.429935683699642634536531
-0.050000	-0.006000	2.432405839237098188476693
-0.046000	-0.006000	2.434715123673478753829613
-0.042000	-0.006000	2.436857192383444115080238
-0.038000	-0.006000	2.438826150181184537757417
-0.034000	-0.006000	2.440616570387037498335303
-0.030000	-0.006000	2.442223511811608904764626
-0.026000	-0.006000	2.443642533715329356880375
-0.022000	-0.006000	2.444869708816136189000190
-0.018000	-0.006000	2.445901634427896986778705
-0.014000	-0.006000	2.446735441817222689309119
-0.010000	-0.006000	2.447368803866655007084319
-0.006000	-0.006000	2.447799941128119716182709
-0.002000	-0.006000	2.448027626342459850405930
0.002000	-0.006000	2.448051187489328039958991
0.006000	-0.006000	2.447870509417316320366353
0.010000	-0.006000	2.447486034087677619908163
0.014000	-0.006000	2.446898759447029281233199
0.018000	-0.006000	2.446110236925833625321047
0.022000	-0.006000	2.445122567541022196024869
0.026000	-0.006000	2.443938396563608783651489
0.030000	-0.006000	2.442560906696356504141932
0.034000	-0.006000	2.440993809693224214640850
0.038000	-0.006000	2.439241336342079957688611
0.042000	-0.006000	2.437308224725683203359949
0.046000	-0.006000	2.435199706673679465041005
0.050000	-0.006000	2.432921492320715639579021
0.054000	-0.006000	2.430479752693071926472612
0.058000	-0.006000	2.427881100258497237831534
0.062000	-0.006000	2.425132567391189208905189
0.066000	-0.006000	2.422241582725881414717151
0.070000	-0.006000	2.419215945401271383730091
0.074000	-0.006000	2.416063797222919085072590
0.078000	-0.006000	2.412793592808219145240400
0.082000	-0.006000	2.409414067809571680101044
0.086000	-0.006000	2.405934205344327558862005
0.090000	-0.006000	2.402363200788130814800070
0.094000	-0.006000	2.398710425106992172317177
0.098000	-0.006000	2.394985386905667645862650
0.102000	-0.006000	2.391197693345135544262803
0.106000	-0.006000	2.387357010016336378299684
0.110000	-0.006000	2.383473019733123976493516
0.114000	-0.006000	2.379555380004138243066336
0.118000	-0.006000	2.375613678640490888938075
0.122000	-0.006000	2.371657386536358380624279
0.126000	-0.006000	2.367695806113512713153568
0.130000	-0.006000	2.363738013250848535307114
0.134000	-0.006000	2.359792789741530949498838
0.138000	-0.006000	2.355868542457998149330933
0.142000	-0.006000	2.351973204482439516738168
0.146000	-0.006000	2.348114112485171656174998
0.150000	-0.006000	2.344297853581276847023673
0.154000	-0.006000	2.340530073702880020647399
0.158000	-0.006000	2.336815238097813107742695
0.162000	-0.006000	2.333156332826829437721017
0.166000	-0.006000	2.329554494098179606709209
0.170000	-0.006000	2.326008550181722256411376
0.174000	-0.006000	2.322514459068761194515673
0.178000	-0.006000	2.319064625046741490166369
0.182000	-0.006000	2.315647080521919143336618
0.186000	-0.006000	2.312244527758938517081333
0.190000	-0.006000	2.308833250840568673822872
0.194000	-0.006000	2.305381932742464279328942
0.198000	-0.006000	2.301850446309306352787871
0.202000	-0.006000	2.298188729134675867271653
0.206000	-0.006000	2.294335895691200111201624
0.210000	-0.006000	2.290219776713821264735316
0.214000	-0.006000	2.285757093956485075381124
0.218000	-0.006000	2.280854465104400485842007
0.222000	-0.006000	2.275410378311192971523269
0.226000	-0.006000	2.269318175774192258842277
0.230000	-0.006000	2.262469929174208083111353
0.234000	-0.006000	2.254761579800245385740709
0.238000	-0.006000	2.246097987341936441652024
0.242000	-0.006000	2.236397341457700527200814
0.246000	-0.006000	2.225595718655121846296652
0.250000	-0.006000	2.213650279960661659828247
0.254000	-0.006000	2.200541112562796719487324
0.258000	-0.006000	2.186271621514504825967151
0.262000	-0.006000	2.170867559553086412194034
0.266000	-0.006000	2.154374935311680783200927
0.270000	-0.006000	2.136857131420848432412640
0.274000	-0.006000	2.118391591206815416370546
0.278000	-0.006000	2.099066422071528048576283
0.282000	-0.006000	2.078977163752024459597578
0.286000	-0.006000	2.058223914585482372530123
0.290000	-0.006000	2.036908969523843815352393
0.294000	-0.006000	2.015134982134274110876504
0.298000	-0.006000	1.993003645114124866566385
0.302000	-0.006000	1.970614839415273156220110
0.306000	-0.006000	1.948066180638008404457651
0.310000	-0.006000	1.925452882252460140577455
0.314000	-0.006000	1.902867854282223936124296
0.318000	-0.006000	1.880401959513692933256834
0.322000	-0.006000	1.858144354088940408686881
0.326000	-0.006000	1.836182843470888670367458
0.330000	-0.006000	1.814604187118462164107768
0.334000	-0.006000	1.793494285478616223628023
0.338000	-0.006000	1.772938181561193315971536
0.342000	-0.006000	1.753019807655890272002353
0.346000	-0.006000	1.733821407747035303614780
0.350000	-0.006000	1.715422570808197155756147
0.354000	-0.006000	1.697898823115148392304263
0.358000	-0.006000	1.681319753171907294131415
0.362000	-0.006000	1.665746685477623723059537
0.366000	-0.006000	1.651229986674321414952260
0.370000	-0.006000	1.637806042014502860837410
0.374000	-0.006000	1.625496668262975452634578
0.378000	-0.006000	1.614303283963544055623629
0.382000	-0.006000	1.604205747303617313193058
0.386000	-0.006000	1.595162365537635462686694
0.390000	-0.006000	1.587110681765204089899157
0.394000	-0.006000	1.579969843337785340153800
0.398000	-0.006000	1.573644468762994685917533
0.402000	-0.006000	1.568029695671528944700412
0.406000	-0.006000	1.563016881583858985749202
0.410000	-0.006000	1.558499308398241245399163
0.414000	-0.006000	1.554377243765112437401399
0.418000	-0.006000	1.550561840980716477034207
0.422000	-0.006000	1.546977579832042648533275
0.426000	-0.006000	1.543563205347924682797611
0.430000	-0.006000	1.540271347428590731354348
0.434000	-0.006000	1.537067156075683227456352
0.438000	-0.006000	1.533926346426845999104671
0.442000	-0.006000	1.530833024323248858777902
0.446000	-0.006000	1.527777583883787926311015
0.450000	-0.006000	1.524754865992821173392713
0.454000	-0.006000	1.521762668149901021052983
0.458000	-0.006000	1.518800618812964797754717
0.462000	-0.006000	1.515869379402453809291274
0.466000	-0.006000	1.512970112617161522194920
0.470000	-0.006000	1.510104150369895315009217
0.474000	-0.006000	1.507272801112783611188206
0.478000	-0.006000	1.504477248223298424534278
0.482000	-0.006000	1.501718504004754928260468
0.486000	-0.006000	1.498997395200550641902737
0.490000	-0.006000	1.496314564724042117660474
0.494000	-0.006000	1.493670480518810794734463
0.498000	-0.006000	1.491065446516181669522894
0.502000	-0.006000	1.488499613119396158822383
0.506000	-0.006000	1.485972986044563404206542
0.510000	-0.006000	1.483485433097271766200720
0.514000	-0.006000	1.481036688843895943179518
0.518000	-0.006000	1.478626357327447848888369
0.522000	-0.006000	1.476253913084370372743592
0.526000	-0.006000	1.473918700798276582020208
0.530000	-0.006000	1.471619934007955210475416
0.534000	-0.006000	1.469356693381813627752308
0.538000	-0.006000	1.467127925180448544395517
0.542000	-0.006000	1.464932440646207867374073
0.546000	-0.006000	1.462768917167641902210562
0.550000	-0.006000	1.460635902140380304459200
0.554000	-0.006000	1.458531820438571768860925
0.558000	-0.006000	1.456454986243373328491657
0.562000	-0.006000	1.454403619500766575711737
0.566000	-0.006000	1.452375866214339561466318
0.570000	-0.006000	1.450369819545717753328518
0.574000	-0.006000	1.448383534148538265284856
0.578000	-0.006000	1.446415017062820496107634
0.582000	-0.006000	1.444462160634266911785062
0.586000	-0.006000	1.442522548688215389134371
0.590000	-0.006000	1.440593003365794766423846
0.594000	-0.006000	1.438668624490495595580342
0.598000	-0.006000	1.436740870184731955205848
0.602000	-0.006000	1.434793880150111222704368
0.606000	-0.006000	1.432797665271431375444422
0.610000	-0.006000	1.430695853765984404404321
0.614000	-0.006000	1.428384231954931360419891
0.618000	-0.006000	1.425674194433304897700054
0.622000	-0.006000	1.422232487037648374084142
0.626000	-0.006000	1.417486209167693189669990
0.630000	-0.006000	1.410483405951591828753067
0.634000	-0.006000	1.399714275256109141665206
0.638000	-0.006000	1.382946367687069022522905
0.642000	-0.006000	1.357237138315228186513650
0.646000	-0.006000	1.319453869188885075658391
0.650000	-0.006000	1.267699823641532663742737
0.654000	-0.006000	1.203597031052391574945659
0.658000	-0.006000	1.134042365448794997817572
0.662000	-0.006000	1.069785194546511108981690
0.666000	-0.006000	1.020000288801215626577346
0.670000	-0.006000	0.987327482569963166270099
0.674000	-0.006000	0.968473635067879645710320
0.678000	-0.006000	0.958383887438844062067744
0.682000	-0.006000	0.953084864071052306755405
0.686000	-0.006000	0.950193524701234970564201
0.690000	-0.006000	0.948460198558140787916670
0.694000	-0.006000	0.947271682395883662941571
0.698000	-0.006000	0.946338654088497821526005
0.702000	-0.006000	0.945527148212721435527328
0.706000	-0.006000	0.944775777830442531346478
0.710000	-0.006000	0.944056612714751275383662
0.714000	-0.006000	0.943356981798539884209731
0.718000	-0.006000	0.942671111593149424479066
0.722000	-0.006000	0.941996321910579359482085
0.726000	-0.006000	0.941331310496206885574111
0.730000	-0.006000	0.940675386245188649425586
0.734000	-0.006000	0.940028129370744869319765
0.738000	-0.006000	0.939389242058435547377826
0.742000	-0.006000	0.938758483363285933798181
0.746000	-0.006000	0.938135641050781732275254
0.750000	-0.006000	0.937520519532285878661071
0.754000	-0.006000	0.936912934814596254362584
0.758000	-0.006000	0.936312712582891060186796
0.762000	-0.006000	0.935719687826566115518290
0.766000	-0.006000	0.935133705435280515594343
0.770000	-0.006000	0.934554621662212259280977
0.774000	-0.006000	0.933982306588219457488265
0.778000	-0.006000	0.933416647855939252131918
0.782000	-0.006000	0.932857556024453193899149
0.786000	-0.006000	0.932304971930137171831632
0.790000	-0.006000	0.931758876413506520464125
0.794000	-0.006000	0.931219302659827108392676
0.798000	-0.006000	0.930686351174136117236912
0.802000	-0.006000	0.930160207045764408917421
0.806000	-0.006000	0.929641158646960841238638
0.810000	-0.006000	0.929129616277704961646577
0.814000	-0.006000	0.928626128578110776601306
0.818000	-0.006000	0.928131393892197009698464
0.822000	-0.006000	0.927646263336587728609572
0.826000	-0.006000	0.927171732284176819405275
0.830000	-0.006000	0.926708917484780458906357
0.834000	-0.006000	0.926259018222493790695182
0.838000	-0.006000	0.925823261751195891733346
0.842000	-0.006000	0.925402835599163919866328
0.846000	-0.006000	0.924998811865245462726648
0.850000	-0.006000	0.924612070875851510542986
0.854000	-0.006000	0.924243233005739295293779
0.858000	-0.006000	0.923892607617156413901682
0.862000	-0.006000	0.923560166670143511957747
0.866000	-0.006000	0.923245547643444908203492
0.870000	-0.006000	0.922948086385195320957564
0.874000	-0.006000	0.922666876105257327544962
0.878000	-0.006000	0.922400844813008990996650
0.882000	-0.006000	0.922148840928839419461838
0.886000	-0.006000	0.921909716107567001053269
0.890000	-0.006000	0.921682395618536154380251
0.894000	-0.006000	0.921465929562775287742227
0.898000	-0.006000	0.921259522032255251389188
0.902000	-0.006000	0.921062539133589708306715
0.906000	-0.006000	0.920874499808945867762588
0.910000	-0.006000	0.920695055092770719973316
0.914000	-0.006000	0.920523961741139484793450
0.918000	-0.006000	0.920361055315358722594965
0.922000	-0.006000	0.920206226266578664052531
0.926000	-0.006000	0.920059400870488541812620
0.930000	-0.006000	0.919920527410859389938480
0.934000	-0.006000	0.919789567030887322829358
0.938000	-0.006000	0.919666488195754694423556
0.942000	-0.006000	0.919551263637915283766233
0.946000	-0.006000	0.919443868829724508806578
0.950000	-0.006000	0.919344281295649601304376
0.954000	-0.006000	0.919252480333497046238733
0.958000	-0.006000	0.919168446909665370903042
0.962000	-0.006000	0.919092163618022373050565
0.966000	-0.006000	0.919023614659238430313337
0.970000	-0.006000	0.918962785827634021096344
0.974000	-0.006000	0.918909664503213763353529
0.978000	-0.006000	0.918864239648858105447005
0.982000	-0.006000	0.918826501812361584597966
0.986000	-0.006000	0.918796443132397722131088
0.990000	-0.006000	0.918774057347104489146261
0.994000	-0.006000	0.918759339803831953652491
0.998000	-0.006000	0.918752287468585726593062



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma2/outputDN_semi_imp.dat <==
-0.990000	-0.030000	0.918255822343324146217469
-0.970000	-0.030000	0.918539166135886708808300
-0.950000	-0.030000	0.918947054790217321418311
-0.930000	-0.030000	0.919657575777867775101981
-0.910000	-0.030000	0.920523084609361053054499
-0.890000	-0.030000	0.921456098469085271851498
-0.870000	-0.030000	0.922757596861261131238052
-0.850000	-0.030000	0.924564560423609460571015
-0.830000	-0.030000	0.926767558405207414473637
-0.810000	-0.030000	0.929228715166391827651182
-0.790000	-0.030000	0.931876418791389493634370
-0.770000	-0.030000	0.934692499373945495655391
-0.750000	-0.030000	0.937685793488966412567720
-0.730000	-0.030000	0.940891991411795913791138
-0.710000	-0.030000	0.944524960664158252932054
-0.690000	-0.030000	0.950505337785848891662965
-0.670000	-0.030000	0.976358986286362084960899
-0.650000	-0.030000	1.156794250716874028483971
-0.630000	-0.030000	1.522682575423450535012648
-0.610000	-0.030000	1.454967828231674253913752
-0.590000	-0.030000	1.405009655615663488603673
-0.570000	-0.030000	1.469629736025636290719376
-0.550000	-0.030000	1.428906260384308124500308
-0.530000	-0.030000	1.444240678969610502946352
-0.510000	-0.030000	1.463185127961143416897016
-0.490000	-0.030000	1.460501679497874238933264
-0.470000	-0.030000	1.488546069274907068802349
-0.450000	-0.030000	1.496381689613569321295472
-0.430000	-0.030000	1.532974460289758589226494
-0.410000	-0.030000	1.566479638780199135084104
-0.390000	-0.030000	1.553727269580450487396206
-0.370000	-0.030000	1.587767535687202968830434
-0.350000	-0.030000	1.688996519794453421425828
-0.330000	-0.030000	1.832796330586123012551525
-0.310000	-0.030000	1.979527189581497648163122
-0.290000	-0.030000	2.096128814340083135192572
-0.270000	-0.030000	2.176795668926394977660266
-0.250000	-0.030000	2.231226043720988982954623
-0.230000	-0.030000	2.266316697179697303710100
-0.210000	-0.030000	2.289356181894106612162432
-0.190000	-0.030000	2.306859350182265622208888
-0.170000	-0.030000	2.323461051800228993613473
-0.150000	-0.030000	2.341666063076867754233490
-0.130000	-0.030000	2.361699000239021906111248
-0.110000	-0.030000	2.382205418928328821692730
-0.090000	-0.030000	2.401908030539555038984645
-0.070000	-0.030000	2.419756141262864090890616
-0.050000	-0.030000	2.434321941436543124126501
-0.030000	-0.030000	2.444640733866960680131797
-0.010000	-0.030000	2.450000553892086596619038
0.010000	-0.030000	2.450000269894321736074971
0.030000	-0.030000	2.444639853556700437309246
0.050000	-0.030000	2.434320552100941892348374
0.070000	-0.030000	2.419754399578911918666790
0.090000	-0.030000	2.401906159281927966020476
0.110000	-0.030000	2.382203646427410337338415
0.130000	-0.030000	2.361697470636453299874802
0.150000	-0.030000	2.341664954064248682641391
0.170000	-0.030000	2.323460827379216109278559
0.190000	-0.030000	2.306860966447973115833747
0.210000	-0.030000	2.289360975608446757689762
0.230000	-0.030000	2.266325364409272680177310
0.250000	-0.030000	2.231236832228158384339167
0.270000	-0.030000	2.176804221484846646461619
0.290000	-0.030000	2.096131821835196085146436
0.310000	-0.030000	1.979526286026269676909806
0.330000	-0.030000	1.832797941901471716619199
0.350000	-0.030000	1.689005869942832305241609
0.370000	-0.030000	1.587790334823568683120243
0.390000	-0.030000	1.553760782103051463209908
0.410000	-0.030000	1.566493053001594137896291
0.430000	-0.030000	1.532958301334923278957945
0.450000	-0.030000	1.496391651605154304860434
0.470000	-0.030000	1.488560746513476695795930
0.490000	-0.030000	1.460505661202517124763745
0.510000	-0.030000	1.463200187562314180667045
0.530000	-0.030000	1.444243908743033655284194
0.550000	-0.030000	1.428918010305845420759852
0.570000	-0.030000	1.469645373524898657180415
0.590000	-0.030000	1.404997204565644031148963
0.610000	-0.030000	1.454998479780184705845159
0.630000	-0.030000	1.522668753409289310596364
0.650000	-0.030000	1.156748500348506736301601
0.670000	-0.030000	0.976350065331266447898884
0.690000	-0.030000	0.950500654453036442070868
0.710000	-0.030000	0.944520774950850072748665
0.730000	-0.030000	0.940888056384820203881247
0.750000	-0.030000	0.937682112931879863104712
0.770000	-0.030000	0.934689090048978155067516
0.790000	-0.030000	0.931873294530941920221778
0.810000	-0.030000	0.929225886853955129751625
0.830000	-0.030000	0.926765036353041415928544
0.850000	-0.030000	0.924562357567644377276395
0.870000	-0.030000	0.922755725552354300056379
0.890000	-0.030000	0.921454556387133361106123
0.910000	-0.030000	0.920521852887034253143383
0.930000	-0.030000	0.919656639669399589287480
0.950000	-0.030000	0.918946402373184589862376
0.970000	-0.030000	0.918538784880375991370727
0.990000	-0.030000	0.918255699124555069268183



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma2/outputRHO_1p5rds.dat <==
-0.990000	-0.030000	0.918607641415399522877294
-0.970000	-0.030000	0.918876738931541536814507
-0.950000	-0.030000	0.919321175660824163600182
-0.930000	-0.030000	0.920000729727127208867898
-0.910000	-0.030000	0.920848304598654854302708
-0.890000	-0.030000	0.921846503124207239387999
-0.870000	-0.030000	0.923167366860235483194685
-0.850000	-0.030000	0.924919396761728962452764
-0.830000	-0.030000	0.927053842439750974691037
-0.810000	-0.030000	0.929468711087063859110913
-0.790000	-0.030000	0.932092951037784445134093
-0.770000	-0.030000	0.934903719000133248684392
-0.750000	-0.030000	0.937942531026744075184354
-0.730000	-0.030000	0.941512460553269758811723
-0.710000	-0.030000	0.947446559373598562459051
-0.690000	-0.030000	0.965701949617998822716913
-0.670000	-0.030000	1.037967674195236389422803
-0.650000	-0.030000	1.238593844297250612385142
-0.630000	-0.030000	1.418919457657985994103456
-0.610000	-0.030000	1.436643342969422754151765
-0.590000	-0.030000	1.437169142089696594055681
-0.570000	-0.030000	1.450001398125851492793004
-0.550000	-0.030000	1.458961481624830192060926
-0.530000	-0.030000	1.468837219568964069793537
-0.510000	-0.030000	1.480936859515315395796620
-0.490000	-0.030000	1.493082625615984815325987
-0.470000	-0.030000	1.507153780098278827992431
-0.450000	-0.030000	1.521673756891404050151095
-0.430000	-0.030000	1.538601904586890833925850
-0.410000	-0.030000	1.559268417026493880328530
-0.390000	-0.030000	1.592208735273664466092214
-0.370000	-0.030000	1.649857031537559803879844
-0.350000	-0.030000	1.733710406148054383734802
-0.330000	-0.030000	1.834314642106149584321884
-0.310000	-0.030000	1.938289508847139464009501
-0.290000	-0.030000	2.034008711221405807378915
-0.270000	-0.030000	2.114047089807979507014579
-0.250000	-0.030000	2.177381043686557937633097
-0.230000	-0.030000	2.226220604555530613311021
-0.210000	-0.030000	2.263245124384550166496410
-0.190000	-0.030000	2.291702026981050188680911
-0.170000	-0.030000	2.314829393210742214392894
-0.150000	-0.030000	2.335190763811736847088696
-0.130000	-0.030000	2.354284606558147086019517
-0.110000	-0.030000	2.372539211509483880746529
-0.090000	-0.030000	2.389601145511830004863896
-0.070000	-0.030000	2.404712307283843664151846
-0.050000	-0.030000	2.417010348932780328112813
-0.030000	-0.030000	2.425720910815863273768400
-0.010000	-0.030000	2.430275936517221957444690
0.010000	-0.030000	2.430275936517221957444690
0.030000	-0.030000	2.425720910815863273768400
0.050000	-0.030000	2.417010348932780328112813
0.070000	-0.030000	2.404712307283843664151846
0.090000	-0.030000	2.389601145511830448953106
0.110000	-0.030000	2.372539211509483436657320
0.130000	-0.030000	2.354284606558147086019517
0.150000	-0.030000	2.335190763811736402999486
0.170000	-0.030000	2.314829393210741770303684
0.190000	-0.030000	2.291702026981049744591701
0.210000	-0.030000	2.263245124384549722407201
0.230000	-0.030000	2.226220604555530169221811
0.250000	-0.030000	2.177381043686557937633097
0.270000	-0.030000	2.114047089807979062925369
0.290000	-0.030000	2.034008711221406251468125
0.310000	-0.030000	1.938289508847139686054106
0.330000	-0.030000	1.834314642106150028411093
0.350000	-0.030000	1.733710406148054605779407
0.370000	-0.030000	1.649857031537559803879844
0.390000	-0.030000	1.592208735273664466092214
0.410000	-0.030000	1.559268417026493880328530
0.430000	-0.030000	1.538601904586890611881245
0.450000	-0.030000	1.521673756891404050151095
0.470000	-0.030000	1.507153780098279050037036
0.490000	-0.030000	1.493082625615984815325987
0.510000	-0.030000	1.480936859515315173752015
0.530000	-0.030000	1.468837219568963625704328
0.550000	-0.030000	1.458961481624829970016322
0.570000	-0.030000	1.450001398125851492793004
0.590000	-0.030000	1.437169142089696594055681
0.610000	-0.030000	1.436643342969422976196370
0.630000	-0.030000	1.418919457657985994103456
0.650000	-0.030000	1.238593844297250612385142
0.670000	-0.030000	1.037967674195236389422803
0.690000	-0.030000	0.965701949617998822716913
0.710000	-0.030000	0.947446559373598451436749
0.730000	-0.030000	0.941512460553269647789421
0.750000	-0.030000	0.937942531026744075184354
0.770000	-0.030000	0.934903719000133248684392
0.790000	-0.030000	0.932092951037784445134093
0.810000	-0.030000	0.929468711087063970133215
0.830000	-0.030000	0.927053842439751085713340
0.850000	-0.030000	0.924919396761729184497369
0.870000	-0.030000	0.923167366860235483194685
0.890000	-0.030000	0.921846503124207017343394
0.910000	-0.030000	0.920848304598654854302708
0.930000	-0.030000	0.920000729727127208867898
0.950000	-0.030000	0.919321175660824052577880
0.970000	-0.030000	0.918876738931541536814507
0.990000	-0.030000	0.918607641415399411854992



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/gamma2/outputRHO_2p5rds.dat <==
-0.990000	-0.030000	0.918567928713029613341234
-0.970000	-0.030000	0.918835092157328725548382
-0.950000	-0.030000	0.919286660658497734033290
-0.930000	-0.030000	0.919958640003282424046915
-0.910000	-0.030000	0.920804908981473269058426
-0.890000	-0.030000	0.921821243136719536970247
-0.870000	-0.030000	0.923145505479738504028830
-0.850000	-0.030000	0.924876707890424643032645
-0.830000	-0.030000	0.926985283688420369507810
-0.810000	-0.030000	0.929384113498839536937624
-0.790000	-0.030000	0.932005479345777931854400
-0.770000	-0.030000	0.934833238026047008695230
-0.750000	-0.030000	0.937966454090443324531634
-0.730000	-0.030000	0.942018285027437007883577
-0.710000	-0.030000	0.950157447671676869127566
-0.690000	-0.030000	0.976386791328772707387884
-0.670000	-0.030000	1.063909251141828216091767
-0.650000	-0.030000	1.252367146358778882131446
-0.630000	-0.030000	1.399653255837936205452365
-0.610000	-0.030000	1.431500433176158049164428
-0.590000	-0.030000	1.438988611622806557122090
-0.570000	-0.030000	1.449212923119974183450154
-0.550000	-0.030000	1.459526487545905082399145
-0.530000	-0.030000	1.470020914202571304940648
-0.510000	-0.030000	1.481765748888959732809667
-0.490000	-0.030000	1.494144672339850377085213
-0.470000	-0.030000	1.507631155905289288554627
-0.450000	-0.030000	1.522243163573301805158167
-0.430000	-0.030000	1.539715707085748785942769
-0.410000	-0.030000	1.563805665941155886855540
-0.390000	-0.030000	1.602253897861012577052975
-0.370000	-0.030000	1.661735082546034192318984
-0.350000	-0.030000	1.741329269363140141990698
-0.330000	-0.030000	1.833455785654766856396236
-0.310000	-0.030000	1.928272776611214212039158
-0.290000	-0.030000	2.017230757190147105717415
-0.270000	-0.030000	2.094505949435177427631061
-0.250000	-0.030000	2.158079931538449347527830
-0.230000	-0.030000	2.209208938940689925800598
-0.210000	-0.030000	2.249672380758570788827910
-0.190000	-0.030000	2.281747623614896802735075
-0.170000	-0.030000	2.307868576180263531227865
-0.150000	-0.030000	2.330160247439460263763067
-0.130000	-0.030000	2.350084407111365791820390
-0.110000	-0.030000	2.368316173850612660345405
-0.090000	-0.030000	2.384848545787038975873884
-0.070000	-0.030000	2.399230407538832654523731
-0.050000	-0.030000	2.410822161213578507243938
-0.030000	-0.030000	2.418996633526589778995231
-0.010000	-0.030000	2.423270814426099040161944
0.010000	-0.030000	2.423270814426099040161944
0.030000	-0.030000	2.418996633526589778995231
0.050000	-0.030000	2.410822161213578507243938
0.070000	-0.030000	2.399230407538832210434521
0.090000	-0.030000	2.384848545787038531784674
0.110000	-0.030000	2.368316173850612660345405
0.130000	-0.030000	2.350084407111365791820390
0.150000	-0.030000	2.330160247439460263763067
0.170000	-0.030000	2.307868576180263087138655
0.190000	-0.030000	2.281747623614896358645865
0.210000	-0.030000	2.249672380758570788827910
0.230000	-0.030000	2.209208938940689925800598
0.250000	-0.030000	2.158079931538449347527830
0.270000	-0.030000	2.094505949435177427631061
0.290000	-0.030000	2.017230757190146661628205
0.310000	-0.030000	1.928272776611213989994553
0.330000	-0.030000	1.833455785654766412307026
0.350000	-0.030000	1.741329269363139919946093
0.370000	-0.030000	1.661735082546034192318984
0.390000	-0.030000	1.602253897861012577052975
0.410000	-0.030000	1.563805665941155886855540
0.430000	-0.030000	1.539715707085748563898164
0.450000	-0.030000	1.522243163573301805158167
0.470000	-0.030000	1.507631155905289288554627
0.490000	-0.030000	1.494144672339850377085213
0.510000	-0.030000	1.481765748888959732809667
0.530000	-0.030000	1.470020914202571304940648
0.550000	-0.030000	1.459526487545905082399145
0.570000	-0.030000	1.449212923119974183450154
0.590000	-0.030000	1.438988611622806335077485
0.610000	-0.030000	1.431500433176157827119823
0.630000	-0.030000	1.399653255837935983407760
0.650000	-0.030000	1.252367146358778882131446
0.670000	-0.030000	1.063909251141828438136372
0.690000	-0.030000	0.976386791328772818410187
0.710000	-0.030000	0.950157447671676869127566
0.730000	-0.030000	0.942018285027436896861275
0.750000	-0.030000	0.937966454090443435553937
0.770000	-0.030000	0.934833238026047008695230
0.790000	-0.030000	0.932005479345777931854400
0.810000	-0.030000	0.929384113498839425915321
0.830000	-0.030000	0.926985283688420369507810
0.850000	-0.030000	0.924876707890424754054948
0.870000	-0.030000	0.923145505479738615051133
0.890000	-0.030000	0.921821243136719536970247
0.910000	-0.030000	0.920804908981473158036124
0.930000	-0.030000	0.919958640003282424046915
0.950000	-0.030000	0.919286660658497511988685
0.970000	-0.030000	0.918835092157328503503777
0.990000	-0.030000	0.918567928713029502318932



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/outputDN_p_cor.dat <==
-0.990000	-0.030000	0.916490382781102286280372
-0.970000	-0.030000	0.917137603064413831077673
-0.950000	-0.030000	0.917948823422349624578942
-0.930000	-0.030000	0.918815199324933384872338
-0.910000	-0.030000	0.919878844762051173233885
-0.890000	-0.030000	0.921306107317934053213548
-0.870000	-0.030000	0.923094479262726030910358
-0.850000	-0.030000	0.925153350170678456798612
-0.830000	-0.030000	0.927404101593101493072879
-0.810000	-0.030000	0.929806777398266226519752
-0.790000	-0.030000	0.932350021215945456987129
-0.770000	-0.030000	0.935037760661075467716330
-0.750000	-0.030000	0.937881626238086241187375
-0.730000	-0.030000	0.940898049698082550307277
-0.710000	-0.030000	0.944108146629608402378153
-0.690000	-0.030000	0.947541904069762241924479
-0.670000	-0.030000	0.951267483515863321308359
-0.650000	-0.030000	0.955596288783608027728178
-0.630000	-0.030000	0.962436413154550529647224
-0.610000	-0.030000	0.983412641374036389230184
-0.590000	-0.030000	1.070663773778377514389604
-0.570000	-0.030000	1.307328925216293624700370
-0.550000	-0.030000	1.536937859219893454110206
-0.530000	-0.030000	1.504529718867350540634220
-0.510000	-0.030000	1.517655477046573553323583
-0.490000	-0.030000	1.537133794339404779805136
-0.470000	-0.030000	1.556484008795395057589417
-0.450000	-0.030000	1.539626095055899979158198
-0.430000	-0.030000	1.627757864524239872494604
-0.410000	-0.030000	1.770115948508191650034860
-0.390000	-0.030000	1.904884794068722353443945
-0.370000	-0.030000	2.012798157960004719058134
-0.350000	-0.030000	2.093206824628433881940737
-0.330000	-0.030000	2.152938547524915424702385
-0.310000	-0.030000	2.200223980983976534986368
-0.290000	-0.030000	2.241416116197536556597925
-0.270000	-0.030000	2.280029990706778697528989
-0.250000	-0.030000	2.317143019490873090404648
-0.230000	-0.030000	2.352177318604359967935125
-0.210000	-0.030000	2.383578444510770832920343
-0.190000	-0.030000	2.409330237493106263713116
-0.170000	-0.030000	2.427403280236724025797912
-0.150000	-0.030000	2.436226092436831081045057
-0.130000	-0.030000	2.435217924596319249985754
-0.110000	-0.030000	2.425359025601505624791798
-0.090000	-0.030000	2.409596939405380222609665
-0.070000	-0.030000	2.392489719661074154544167
-0.050000	-0.030000	2.378400180827906940095318
-0.030000	-0.030000	2.369231707283923515916513
-0.010000	-0.030000	2.364754445541407790187804
0.010000	-0.030000	2.364754445541408234277014
0.030000	-0.030000	2.369231707283923960005723
0.050000	-0.030000	2.378400180827907384184527
0.070000	-0.030000	2.392489719661074154544167
0.090000	-0.030000	2.409596939405379778520455
0.110000	-0.030000	2.425359025601506068881008
0.130000	-0.030000	2.435217924596318805896544
0.150000	-0.030000	2.436226092436830636955847
0.170000	-0.030000	2.427403280236724025797912
0.190000	-0.030000	2.409330237493105819623906
0.210000	-0.030000	2.383578444510769944741924
0.230000	-0.030000	2.352177318604359523845915
0.250000	-0.030000	2.317143019490872646315438
0.270000	-0.030000	2.280029990706778697528989
0.290000	-0.030000	2.241416116197536112508715
0.310000	-0.030000	2.200223980983976979075578
0.330000	-0.030000	2.152938547524915424702385
0.350000	-0.030000	2.093206824628433881940737
0.370000	-0.030000	2.012798157960005163147343
0.390000	-0.030000	1.904884794068722131399340
0.410000	-0.030000	1.770115948508191650034860
0.430000	-0.030000	1.627757864524239872494604
0.450000	-0.030000	1.539626095055899979158198
0.470000	-0.030000	1.556484008795395279634022
0.490000	-0.030000	1.537133794339404779805136
0.510000	-0.030000	1.517655477046573553323583
0.530000	-0.030000	1.504529718867350318589615
0.550000	-0.030000	1.536937859219892343887182
0.570000	-0.030000	1.307328925216287185406827
0.590000	-0.030000	1.070663773778345317921890
0.610000	-0.030000	0.983412641373890950013958
0.630000	-0.030000	0.962436413153900272021701
0.650000	-0.030000	0.955596288780708125187857
0.670000	-0.030000	0.951267483502998167921305
0.690000	-0.030000	0.947541904013136093709591
0.710000	-0.030000	0.944108146383017210467870
0.730000	-0.030000	0.940898048639241535440192
0.750000	-0.030000	0.937881621773547391462955
0.770000	-0.030000	0.935037742270983796011308
0.790000	-0.030000	0.932349947686729185747367
0.810000	-0.030000	0.929806494346864464972668
0.830000	-0.030000	0.927403063477027056471513
0.850000	-0.030000	0.925149772216108057243389
0.870000	-0.030000	0.923083101651190007785885
0.890000	-0.030000	0.921273553056189187238090
0.910000	-0.030000	0.919797877418294107521035
0.930000	-0.030000	0.918648133162189406419884
0.950000	-0.030000	0.917678704705744197056561
0.970000	-0.030000	0.916809017709847684507452
0.990000	-0.030000	0.916164053571396519437542



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/outputDN_semi_imp.dat <==
-0.990000	-0.030000	0.918422043728034487308776
-0.970000	-0.030000	0.918821135263992005981493
-0.950000	-0.030000	0.919450541920350028490816
-0.930000	-0.030000	0.920272206644272783293559
-0.910000	-0.030000	0.921378785251111942500302
-0.890000	-0.030000	0.922848030395633789346732
-0.870000	-0.030000	0.924652253942305879519381
-0.850000	-0.030000	0.926713759530714886736291
-0.830000	-0.030000	0.928966558402102737801442
-0.810000	-0.030000	0.931374680982776204096751
-0.790000	-0.030000	0.933926322420726706674543
-0.770000	-0.030000	0.936624293872189372933690
-0.750000	-0.030000	0.939480218788211196567772
-0.730000	-0.030000	0.942514348878983776458540
-0.710000	-0.030000	0.945767333745270666334193
-0.690000	-0.030000	0.949354341889605546356279
-0.670000	-0.030000	0.953676345978294870420200
-0.650000	-0.030000	0.960155785546625950566124
-0.630000	-0.030000	0.973450322347706342718254
-0.610000	-0.030000	1.006812065586205395817387
-0.590000	-0.030000	1.090080129779317452687337
-0.570000	-0.030000	1.260322584310728188938810
-0.550000	-0.030000	1.468045873825127189959971
-0.530000	-0.030000	1.520539417029501683131798
-0.510000	-0.030000	1.513227117302140545263001
-0.490000	-0.030000	1.544944925633498833406065
-0.470000	-0.030000	1.548105912090947056114487
-0.450000	-0.030000	1.560740463353470275364998
-0.430000	-0.030000	1.658727961177523635427633
-0.410000	-0.030000	1.790176575968470462640880
-0.390000	-0.030000	1.912290634850334347660805
-0.370000	-0.030000	2.011356370500984702687219
-0.350000	-0.030000	2.087422615849837015389312
-0.330000	-0.030000	2.145948931849671392768641
-0.310000	-0.030000	2.193387365464496863154409
-0.290000	-0.030000	2.234897430623509873015564
-0.270000	-0.030000	2.273563734728728746858906
-0.250000	-0.030000	2.310519709738564131384919
-0.230000	-0.030000	2.345419938740880283489787
-0.210000	-0.030000	2.376937614844168766836674
-0.190000	-0.030000	2.403204786241933010870753
-0.170000	-0.030000	2.422237682723197504941481
-0.150000	-0.030000	2.432407246599081140914222
-0.130000	-0.030000	2.432977899799364962518666
-0.110000	-0.030000	2.424665213242346961663998
-0.090000	-0.030000	2.410015318633309977514045
-0.070000	-0.030000	2.393164540943654383653438
-0.050000	-0.030000	2.378503731854465730322090
-0.030000	-0.030000	2.368724923101061197172612
-0.010000	-0.030000	2.364285667273635649365815
0.010000	-0.030000	2.364091573340719953932876
0.030000	-0.030000	2.368161319958968835663882
0.050000	-0.030000	2.377608767807920742143324
0.070000	-0.030000	2.391982587721523056956130
0.090000	-0.030000	2.408617742718442755744945
0.110000	-0.030000	2.423161238056215971425900
0.130000	-0.030000	2.431508784825525015804715
0.150000	-0.030000	2.431125434157353382147448
0.170000	-0.030000	2.421278366500163592434092
0.190000	-0.030000	2.402660617736538384292544
0.210000	-0.030000	2.376846611451201241038689
0.230000	-0.030000	2.345772143900434869578930
0.250000	-0.030000	2.311281291285299133164699
0.270000	-0.030000	2.274708478663134858521744
0.290000	-0.030000	2.236423310202984460204334
0.310000	-0.030000	2.195282774688513960370528
0.330000	-0.030000	2.148082076134850471049731
0.350000	-0.030000	2.089401680697551721976879
0.370000	-0.030000	2.012541543777654151625711
0.390000	-0.030000	1.912162598075922925744408
0.410000	-0.030000	1.788926085567094537154276
0.430000	-0.030000	1.657328734483504373287133
0.450000	-0.030000	1.559982720410817425005234
0.470000	-0.030000	1.547674876237790764221813
0.490000	-0.030000	1.544750102052760976079071
0.510000	-0.030000	1.513373157474955377210790
0.530000	-0.030000	1.521648625258831710738150
0.550000	-0.030000	1.470990826040502019722567
0.570000	-0.030000	1.263006722743441390122143
0.590000	-0.030000	1.091082298853975007801864
0.610000	-0.030000	1.006754215202195545941777
0.630000	-0.030000	0.972988981067287705961633
0.650000	-0.030000	0.959585615766385569003205
0.670000	-0.030000	0.953096696475331572884215
0.690000	-0.030000	0.948795056133737491066427
0.710000	-0.030000	0.945237780829930707149344
0.730000	-0.030000	0.942018280395263918336468
0.750000	-0.030000	0.939019713354767859847527
0.770000	-0.030000	0.936200770933693471320680
0.790000	-0.030000	0.933540836787141170560744
0.810000	-0.030000	0.931028042561456992132207
0.830000	-0.030000	0.928659412647021786924029
0.850000	-0.030000	0.926446661164190166104504
0.870000	-0.030000	0.924425684926532542640132
0.890000	-0.030000	0.922662196889269425881253
0.910000	-0.030000	0.921233069931201575819557
0.930000	-0.030000	0.920164659849023180981931
0.950000	-0.030000	0.919378141527671499666496
0.970000	-0.030000	0.918780456954423452309300
0.990000	-0.030000	0.918409177067894599844067



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/outputRHO_1p5rds.dat <==
-0.990000	-0.030000	0.916844401233462780176353
-0.970000	-0.030000	0.917215220239671280566540
-0.950000	-0.030000	0.917864456340091505737178
-0.930000	-0.030000	0.918645378157317726852682
-0.910000	-0.030000	0.919699740941602006394362
-0.890000	-0.030000	0.921203041860705007515264
-0.870000	-0.030000	0.923096507964368484522311
-0.850000	-0.030000	0.925244902777260014303806
-0.830000	-0.030000	0.927562905271940851825718
-0.810000	-0.030000	0.930020042006905023335150
-0.790000	-0.030000	0.932614189323763720373961
-0.770000	-0.030000	0.935354710850666237753614
-0.750000	-0.030000	0.938256175268792014243502
-0.730000	-0.030000	0.941337164311786600556786
-0.710000	-0.030000	0.944622870878981224507243
-0.690000	-0.030000	0.948165314777214995878296
-0.670000	-0.030000	0.952180590468012844063139
-0.650000	-0.030000	0.957834205752899792152277
-0.630000	-0.030000	0.970748009119000276889722
-0.610000	-0.030000	1.011679580019138047219940
-0.590000	-0.030000	1.128760666123942657534940
-0.570000	-0.030000	1.349664354203708116486382
-0.550000	-0.030000	1.514782148758647029040958
-0.530000	-0.030000	1.483350281634941314479192
-0.510000	-0.030000	1.524690109741696719680704
-0.490000	-0.030000	1.523122024137153251999166
-0.470000	-0.030000	1.569548654142060017946392
-0.450000	-0.030000	1.545045533621519417977197
-0.430000	-0.030000	1.604720367215002552185865
-0.410000	-0.030000	1.741524684438872538905230
-0.390000	-0.030000	1.883018910020792358039898
-0.370000	-0.030000	2.000930972029707266557352
-0.350000	-0.030000	2.089306844923971784311334
-0.330000	-0.030000	2.153166094667927410455377
-0.310000	-0.030000	2.201403622459015885226563
-0.290000	-0.030000	2.241766725969516205196896
-0.270000	-0.030000	2.278790198406236644501632
-0.250000	-0.030000	2.314051670196557886072242
-0.230000	-0.030000	2.347213838151090303796309
-0.210000	-0.030000	2.376912705052412366768522
-0.190000	-0.030000	2.401329228239209356843276
-0.170000	-0.030000	2.418598522979001685939693
-0.150000	-0.030000	2.427211695549895242862704
-0.130000	-0.030000	2.426498795348078996170216
-0.110000	-0.030000	2.417238981893364613284803
-0.090000	-0.030000	2.402093754415679072167222
-0.070000	-0.030000	2.385326149094675773909557
-0.050000	-0.030000	2.371253397237065740910111
-0.030000	-0.030000	2.362129320421054501366598
-0.010000	-0.030000	2.358085591083447507543269
0.010000	-0.030000	2.358085591083447507543269
0.030000	-0.030000	2.362129320421054945455808
0.050000	-0.030000	2.371253397237065740910111
0.070000	-0.030000	2.385326149094675773909557
0.090000	-0.030000	2.402093754415678628078012
0.110000	-0.030000	2.417238981893364613284803
0.130000	-0.030000	2.426498795348078552081006
0.150000	-0.030000	2.427211695549895242862704
0.170000	-0.030000	2.418598522979001685939693
0.190000	-0.030000	2.401329228239209356843276
0.210000	-0.030000	2.376912705052411922679312
0.230000	-0.030000	2.347213838151089859707099
0.250000	-0.030000	2.314051670196557441983032
0.270000	-0.030000	2.278790198406236644501632
0.290000	-0.030000	2.241766725969516649286106
0.310000	-0.030000	2.201403622459015885226563
0.330000	-0.030000	2.153166094667927854544587
0.350000	-0.030000	2.089306844923971784311334
0.370000	-0.030000	2.000930972029707266557352
0.390000	-0.030000	1.883018910020792802129108
0.410000	-0.030000	1.741524684438872316860625
0.430000	-0.030000	1.604720367215002552185865
0.450000	-0.030000	1.545045533621519640021802
0.470000	-0.030000	1.569548654142060239990997
0.490000	-0.030000	1.523122024137153251999166
0.510000	-0.030000	1.524690109741696719680704
0.530000	-0.030000	1.483350281634941314479192
0.550000	-0.030000	1.514782148758647029040958
0.570000	-0.030000	1.349664354203708116486382
0.590000	-0.030000	1.128760666123942657534940
0.610000	-0.030000	1.011679580019138269264545
0.630000	-0.030000	0.970748009119000387912024
0.650000	-0.030000	0.957834205752899792152277
0.670000	-0.030000	0.952180590468012844063139
0.690000	-0.030000	0.948165314777215106900599
0.710000	-0.030000	0.944622870878981224507243
0.730000	-0.030000	0.941337164311786711579089
0.750000	-0.030000	0.938256175268792014243502
0.770000	-0.030000	0.935354710850666348775917
0.790000	-0.030000	0.932614189323763720373961
0.810000	-0.030000	0.930020042006905134357453
0.830000	-0.030000	0.927562905271940851825718
0.850000	-0.030000	0.925244902777259903281504
0.870000	-0.030000	0.923096507964368484522311
0.890000	-0.030000	0.921203041860705007515264
0.910000	-0.030000	0.919699740941602006394362
0.930000	-0.030000	0.918645378157317726852682
0.950000	-0.030000	0.917864456340091394714875
0.970000	-0.030000	0.917215220239671169544238
0.990000	-0.030000	0.916844401233462780176353



==> Data_files___plots/shock_front_oscillation_comp/more_shock/1eps2/outputRHO_3p5rds.dat <==
-0.990000	-0.030000	0.916686208037106875501365
-0.970000	-0.030000	0.917060291864352339352706
-0.950000	-0.030000	0.917688179194665831772681
-0.930000	-0.030000	0.918482662457447252002396
-0.910000	-0.030000	0.919542551286320120063067
-0.890000	-0.030000	0.921009371873803051045115
-0.870000	-0.030000	0.922859553504763008291434
-0.850000	-0.030000	0.924984127815011936135647
-0.830000	-0.030000	0.927297291343696650223194
-0.810000	-0.030000	0.929760194513985172015680
-0.790000	-0.030000	0.932364913358377567220714
-0.770000	-0.030000	0.935118365053954736509922
-0.750000	-0.030000	0.938034639753959953445417
-0.730000	-0.030000	0.941134071161672691729905
-0.710000	-0.030000	0.944453965159668840101403
-0.690000	-0.030000	0.948115228717205216213415
-0.670000	-0.030000	0.952663437392870848796633
-0.650000	-0.030000	0.960509349956919722401949
-0.630000	-0.030000	0.980523277579346763666024
-0.610000	-0.030000	1.036418318895826917724889
-0.590000	-0.030000	1.162203944472705918755651
-0.570000	-0.030000	1.347409518013484852616557
-0.550000	-0.030000	1.482279179095857379877543
-0.530000	-0.030000	1.499389566655681571560876
-0.510000	-0.030000	1.519403063352655181006412
-0.490000	-0.030000	1.534157564582989463630724
-0.470000	-0.030000	1.557662633567556520475250
-0.450000	-0.030000	1.564615467083599886777279
-0.430000	-0.030000	1.626989281150368116257710
-0.410000	-0.030000	1.740579857896029425390338
-0.390000	-0.030000	1.865768041760058393307986
-0.370000	-0.030000	1.978542054179975639982558
-0.350000	-0.030000	2.069769086597125884452453
-0.330000	-0.030000	2.139804078254668340264288
-0.310000	-0.030000	2.193838033182423874478673
-0.290000	-0.030000	2.237956177806168511779106
-0.270000	-0.030000	2.276676314240707821312526
-0.250000	-0.030000	2.312225444573091426292422
-0.230000	-0.030000	2.344920025563941301527393
-0.210000	-0.030000	2.373867187006478474131654
-0.190000	-0.030000	2.397587781372439330596080
-0.170000	-0.030000	2.414511535417156906646596
-0.150000	-0.030000	2.423418261394076900216987
-0.130000	-0.030000	2.423887100537232441865854
-0.110000	-0.030000	2.416799435830408349090703
-0.090000	-0.030000	2.404537924173424379148400
-0.070000	-0.030000	2.390561243194663454403326
-0.050000	-0.030000	2.378331140800694409875859
-0.030000	-0.030000	2.370032715078141283271407
-0.010000	-0.030000	2.366283746036281776525811
0.010000	-0.030000	2.366283746036281776525811
0.030000	-0.030000	2.370032715078141283271407
0.050000	-0.030000	2.378331140800694409875859
0.070000	-0.030000	2.390561243194663454403326
0.090000	-0.030000	2.404537924173424379148400
0.110000	-0.030000	2.416799435830408349090703
0.130000	-0.030000	2.423887100537232441865854
0.150000	-0.030000	2.423418261394076900216987
0.170000	-0.030000	2.414511535417156906646596
0.190000	-0.030000	2.397587781372439330596080
0.210000	-0.030000	2.373867187006478474131654
0.230000	-0.030000	2.344920025563940857438183
0.250000	-0.030000	2.312225444573090982203212
0.270000	-0.030000	2.276676314240707821312526
0.290000	-0.030000	2.237956177806168511779106
0.310000	-0.030000	2.193838033182423874478673
0.330000	-0.030000	2.139804078254668340264288
0.350000	-0.030000	2.069769086597126328541663
0.370000	-0.030000	1.978542054179976084071768
0.390000	-0.030000	1.865768041760058615352591
0.410000	-0.030000	1.740579857896029425390338
0.430000	-0.030000	1.626989281150368116257710
0.450000	-0.030000	1.564615467083599886777279
0.470000	-0.030000	1.557662633567556520475250
0.490000	-0.030000	1.534157564582989463630724
0.510000	-0.030000	1.519403063352655181006412
0.530000	-0.030000	1.499389566655681349516271
0.550000	-0.030000	1.482279179095857379877543
0.570000	-0.030000	1.347409518013484852616557
0.590000	-0.030000	1.162203944472705918755651
0.610000	-0.030000	1.036418318895827139769494
0.630000	-0.030000	0.980523277579346763666024
0.650000	-0.030000	0.960509349956919611379647
0.670000	-0.030000	0.952663437392870737774331
0.690000	-0.030000	0.948115228717205216213415
0.710000	-0.030000	0.944453965159668951123706
0.730000	-0.030000	0.941134071161672691729905
0.750000	-0.030000	0.938034639753959953445417
0.770000	-0.030000	0.935118365053954625487620
0.790000	-0.030000	0.932364913358377456198411
0.810000	-0.030000	0.929760194513984949971075
0.830000	-0.030000	0.927297291343696428178589
0.850000	-0.030000	0.924984127815011825113345
0.870000	-0.030000	0.922859553504763008291434
0.890000	-0.030000	0.921009371873803162067418
0.910000	-0.030000	0.919542551286320009040764
0.930000	-0.030000	0.918482662457447252002396
0.950000	-0.030000	0.917688179194665942794984
0.970000	-0.030000	0.917060291864352450375009
0.990000	-0.030000	0.916686208037106986523668



==> Data_files___plots/shock_front_oscillation_comp/outputDN.dat <==
-0.990000	-0.030000	0.918422043728034487308776
-0.970000	-0.030000	0.918821135263992005981493
-0.950000	-0.030000	0.919450541920350028490816
-0.930000	-0.030000	0.920272206644272783293559
-0.910000	-0.030000	0.921378785251111942500302
-0.890000	-0.030000	0.922848030395633789346732
-0.870000	-0.030000	0.924652253942305879519381
-0.850000	-0.030000	0.926713759530714886736291
-0.830000	-0.030000	0.928966558402102737801442
-0.810000	-0.030000	0.931374680982776204096751
-0.790000	-0.030000	0.933926322420726706674543
-0.770000	-0.030000	0.936624293872189372933690
-0.750000	-0.030000	0.939480218788211196567772
-0.730000	-0.030000	0.942514348878983776458540
-0.710000	-0.030000	0.945767333745270666334193
-0.690000	-0.030000	0.949354341889605546356279
-0.670000	-0.030000	0.953676345978294870420200
-0.650000	-0.030000	0.960155785546625950566124
-0.630000	-0.030000	0.973450322347706342718254
-0.610000	-0.030000	1.006812065586205395817387
-0.590000	-0.030000	1.090080129779317452687337
-0.570000	-0.030000	1.260322584310728188938810
-0.550000	-0.030000	1.468045873825127189959971
-0.530000	-0.030000	1.520539417029501683131798
-0.510000	-0.030000	1.513227117302140545263001
-0.490000	-0.030000	1.544944925633498833406065
-0.470000	-0.030000	1.548105912090947056114487
-0.450000	-0.030000	1.560740463353470275364998
-0.430000	-0.030000	1.658727961177523635427633
-0.410000	-0.030000	1.790176575968470462640880
-0.390000	-0.030000	1.912290634850334347660805
-0.370000	-0.030000	2.011356370500984702687219
-0.350000	-0.030000	2.087422615849837015389312
-0.330000	-0.030000	2.145948931849671392768641
-0.310000	-0.030000	2.193387365464496863154409
-0.290000	-0.030000	2.234897430623509873015564
-0.270000	-0.030000	2.273563734728728746858906
-0.250000	-0.030000	2.310519709738564131384919
-0.230000	-0.030000	2.345419938740880283489787
-0.210000	-0.030000	2.376937614844168766836674
-0.190000	-0.030000	2.403204786241933010870753
-0.170000	-0.030000	2.422237682723197504941481
-0.150000	-0.030000	2.432407246599081140914222
-0.130000	-0.030000	2.432977899799364962518666
-0.110000	-0.030000	2.424665213242346961663998
-0.090000	-0.030000	2.410015318633309977514045
-0.070000	-0.030000	2.393164540943654383653438
-0.050000	-0.030000	2.378503731854465730322090
-0.030000	-0.030000	2.368724923101061197172612
-0.010000	-0.030000	2.364285667273635649365815
0.010000	-0.030000	2.364091573340719953932876
0.030000	-0.030000	2.368161319958968835663882
0.050000	-0.030000	2.377608767807920742143324
0.070000	-0.030000	2.391982587721523056956130
0.090000	-0.030000	2.408617742718442755744945
0.110000	-0.030000	2.423161238056215971425900
0.130000	-0.030000	2.431508784825525015804715
0.150000	-0.030000	2.431125434157353382147448
0.170000	-0.030000	2.421278366500163592434092
0.190000	-0.030000	2.402660617736538384292544
0.210000	-0.030000	2.376846611451201241038689
0.230000	-0.030000	2.345772143900434869578930
0.250000	-0.030000	2.311281291285299133164699
0.270000	-0.030000	2.274708478663134858521744
0.290000	-0.030000	2.236423310202984460204334
0.310000	-0.030000	2.195282774688513960370528
0.330000	-0.030000	2.148082076134850471049731
0.350000	-0.030000	2.089401680697551721976879
0.370000	-0.030000	2.012541543777654151625711
0.390000	-0.030000	1.912162598075922925744408
0.410000	-0.030000	1.788926085567094537154276
0.430000	-0.030000	1.657328734483504373287133
0.450000	-0.030000	1.559982720410817425005234
0.470000	-0.030000	1.547674876237790764221813
0.490000	-0.030000	1.544750102052760976079071
0.510000	-0.030000	1.513373157474955377210790
0.530000	-0.030000	1.521648625258831710738150
0.550000	-0.030000	1.470990826040502019722567
0.570000	-0.030000	1.263006722743441390122143
0.590000	-0.030000	1.091082298853975007801864
0.610000	-0.030000	1.006754215202195545941777
0.630000	-0.030000	0.972988981067287705961633
0.650000	-0.030000	0.959585615766385569003205
0.670000	-0.030000	0.953096696475331572884215
0.690000	-0.030000	0.948795056133737491066427
0.710000	-0.030000	0.945237780829930707149344
0.730000	-0.030000	0.942018280395263918336468
0.750000	-0.030000	0.939019713354767859847527
0.770000	-0.030000	0.936200770933693471320680
0.790000	-0.030000	0.933540836787141170560744
0.810000	-0.030000	0.931028042561456992132207
0.830000	-0.030000	0.928659412647021786924029
0.850000	-0.030000	0.926446661164190166104504
0.870000	-0.030000	0.924425684926532542640132
0.890000	-0.030000	0.922662196889269425881253
0.910000	-0.030000	0.921233069931201575819557
0.930000	-0.030000	0.920164659849023180981931
0.950000	-0.030000	0.919378141527671499666496
0.970000	-0.030000	0.918780456954423452309300
0.990000	-0.030000	0.918409177067894599844067



==> Data_files___plots/shock_front_oscillation_comp/outputRHO_1p5rds.dat <==
-0.990000	-0.030000	0.916844401233462780176353
-0.970000	-0.030000	0.917215220239671280566540
-0.950000	-0.030000	0.917864456340091505737178
-0.930000	-0.030000	0.918645378157317726852682
-0.910000	-0.030000	0.919699740941602006394362
-0.890000	-0.030000	0.921203041860705007515264
-0.870000	-0.030000	0.923096507964368484522311
-0.850000	-0.030000	0.925244902777260014303806
-0.830000	-0.030000	0.927562905271940851825718
-0.810000	-0.030000	0.930020042006905023335150
-0.790000	-0.030000	0.932614189323763720373961
-0.770000	-0.030000	0.935354710850666237753614
-0.750000	-0.030000	0.938256175268792014243502
-0.730000	-0.030000	0.941337164311786600556786
-0.710000	-0.030000	0.944622870878981224507243
-0.690000	-0.030000	0.948165314777214995878296
-0.670000	-0.030000	0.952180590468012844063139
-0.650000	-0.030000	0.957834205752899792152277
-0.630000	-0.030000	0.970748009119000276889722
-0.610000	-0.030000	1.011679580019138047219940
-0.590000	-0.030000	1.128760666123942657534940
-0.570000	-0.030000	1.349664354203708116486382
-0.550000	-0.030000	1.514782148758647029040958
-0.530000	-0.030000	1.483350281634941314479192
-0.510000	-0.030000	1.524690109741696719680704
-0.490000	-0.030000	1.523122024137153251999166
-0.470000	-0.030000	1.569548654142060017946392
-0.450000	-0.030000	1.545045533621519417977197
-0.430000	-0.030000	1.604720367215002552185865
-0.410000	-0.030000	1.741524684438872538905230
-0.390000	-0.030000	1.883018910020792358039898
-0.370000	-0.030000	2.000930972029707266557352
-0.350000	-0.030000	2.089306844923971784311334
-0.330000	-0.030000	2.153166094667927410455377
-0.310000	-0.030000	2.201403622459015885226563
-0.290000	-0.030000	2.241766725969516205196896
-0.270000	-0.030000	2.278790198406236644501632
-0.250000	-0.030000	2.314051670196557886072242
-0.230000	-0.030000	2.347213838151090303796309
-0.210000	-0.030000	2.376912705052412366768522
-0.190000	-0.030000	2.401329228239209356843276
-0.170000	-0.030000	2.418598522979001685939693
-0.150000	-0.030000	2.427211695549895242862704
-0.130000	-0.030000	2.426498795348078996170216
-0.110000	-0.030000	2.417238981893364613284803
-0.090000	-0.030000	2.402093754415679072167222
-0.070000	-0.030000	2.385326149094675773909557
-0.050000	-0.030000	2.371253397237065740910111
-0.030000	-0.030000	2.362129320421054501366598
-0.010000	-0.030000	2.358085591083447507543269
0.010000	-0.030000	2.358085591083447507543269
0.030000	-0.030000	2.362129320421054945455808
0.050000	-0.030000	2.371253397237065740910111
0.070000	-0.030000	2.385326149094675773909557
0.090000	-0.030000	2.402093754415678628078012
0.110000	-0.030000	2.417238981893364613284803
0.130000	-0.030000	2.426498795348078552081006
0.150000	-0.030000	2.427211695549895242862704
0.170000	-0.030000	2.418598522979001685939693
0.190000	-0.030000	2.401329228239209356843276
0.210000	-0.030000	2.376912705052411922679312
0.230000	-0.030000	2.347213838151089859707099
0.250000	-0.030000	2.314051670196557441983032
0.270000	-0.030000	2.278790198406236644501632
0.290000	-0.030000	2.241766725969516649286106
0.310000	-0.030000	2.201403622459015885226563
0.330000	-0.030000	2.153166094667927854544587
0.350000	-0.030000	2.089306844923971784311334
0.370000	-0.030000	2.000930972029707266557352
0.390000	-0.030000	1.883018910020792802129108
0.410000	-0.030000	1.741524684438872316860625
0.430000	-0.030000	1.604720367215002552185865
0.450000	-0.030000	1.545045533621519640021802
0.470000	-0.030000	1.569548654142060239990997
0.490000	-0.030000	1.523122024137153251999166
0.510000	-0.030000	1.524690109741696719680704
0.530000	-0.030000	1.483350281634941314479192
0.550000	-0.030000	1.514782148758647029040958
0.570000	-0.030000	1.349664354203708116486382
0.590000	-0.030000	1.128760666123942657534940
0.610000	-0.030000	1.011679580019138269264545
0.630000	-0.030000	0.970748009119000387912024
0.650000	-0.030000	0.957834205752899792152277
0.670000	-0.030000	0.952180590468012844063139
0.690000	-0.030000	0.948165314777215106900599
0.710000	-0.030000	0.944622870878981224507243
0.730000	-0.030000	0.941337164311786711579089
0.750000	-0.030000	0.938256175268792014243502
0.770000	-0.030000	0.935354710850666348775917
0.790000	-0.030000	0.932614189323763720373961
0.810000	-0.030000	0.930020042006905134357453
0.830000	-0.030000	0.927562905271940851825718
0.850000	-0.030000	0.925244902777259903281504
0.870000	-0.030000	0.923096507964368484522311
0.890000	-0.030000	0.921203041860705007515264
0.910000	-0.030000	0.919699740941602006394362
0.930000	-0.030000	0.918645378157317726852682
0.950000	-0.030000	0.917864456340091394714875
0.970000	-0.030000	0.917215220239671169544238
0.990000	-0.030000	0.916844401233462780176353



==> Data_files___plots/shock_front_oscillation_comp/outputRHO_3p5rds.dat <==
-0.990000	-0.030000	0.916686208037106875501365
-0.970000	-0.030000	0.917060291864352339352706
-0.950000	-0.030000	0.917688179194665831772681
-0.930000	-0.030000	0.918482662457447252002396
-0.910000	-0.030000	0.919542551286320120063067
-0.890000	-0.030000	0.921009371873803051045115
-0.870000	-0.030000	0.922859553504763008291434
-0.850000	-0.030000	0.924984127815011936135647
-0.830000	-0.030000	0.927297291343696650223194
-0.810000	-0.030000	0.929760194513985172015680
-0.790000	-0.030000	0.932364913358377567220714
-0.770000	-0.030000	0.935118365053954736509922
-0.750000	-0.030000	0.938034639753959953445417
-0.730000	-0.030000	0.941134071161672691729905
-0.710000	-0.030000	0.944453965159668840101403
-0.690000	-0.030000	0.948115228717205216213415
-0.670000	-0.030000	0.952663437392870848796633
-0.650000	-0.030000	0.960509349956919722401949
-0.630000	-0.030000	0.980523277579346763666024
-0.610000	-0.030000	1.036418318895826917724889
-0.590000	-0.030000	1.162203944472705918755651
-0.570000	-0.030000	1.347409518013484852616557
-0.550000	-0.030000	1.482279179095857379877543
-0.530000	-0.030000	1.499389566655681571560876
-0.510000	-0.030000	1.519403063352655181006412
-0.490000	-0.030000	1.534157564582989463630724
-0.470000	-0.030000	1.557662633567556520475250
-0.450000	-0.030000	1.564615467083599886777279
-0.430000	-0.030000	1.626989281150368116257710
-0.410000	-0.030000	1.740579857896029425390338
-0.390000	-0.030000	1.865768041760058393307986
-0.370000	-0.030000	1.978542054179975639982558
-0.350000	-0.030000	2.069769086597125884452453
-0.330000	-0.030000	2.139804078254668340264288
-0.310000	-0.030000	2.193838033182423874478673
-0.290000	-0.030000	2.237956177806168511779106
-0.270000	-0.030000	2.276676314240707821312526
-0.250000	-0.030000	2.312225444573091426292422
-0.230000	-0.030000	2.344920025563941301527393
-0.210000	-0.030000	2.373867187006478474131654
-0.190000	-0.030000	2.397587781372439330596080
-0.170000	-0.030000	2.414511535417156906646596
-0.150000	-0.030000	2.423418261394076900216987
-0.130000	-0.030000	2.423887100537232441865854
-0.110000	-0.030000	2.416799435830408349090703
-0.090000	-0.030000	2.404537924173424379148400
-0.070000	-0.030000	2.390561243194663454403326
-0.050000	-0.030000	2.378331140800694409875859
-0.030000	-0.030000	2.370032715078141283271407
-0.010000	-0.030000	2.366283746036281776525811
0.010000	-0.030000	2.366283746036281776525811
0.030000	-0.030000	2.370032715078141283271407
0.050000	-0.030000	2.378331140800694409875859
0.070000	-0.030000	2.390561243194663454403326
0.090000	-0.030000	2.404537924173424379148400
0.110000	-0.030000	2.416799435830408349090703
0.130000	-0.030000	2.423887100537232441865854
0.150000	-0.030000	2.423418261394076900216987
0.170000	-0.030000	2.414511535417156906646596
0.190000	-0.030000	2.397587781372439330596080
0.210000	-0.030000	2.373867187006478474131654
0.230000	-0.030000	2.344920025563940857438183
0.250000	-0.030000	2.312225444573090982203212
0.270000	-0.030000	2.276676314240707821312526
0.290000	-0.030000	2.237956177806168511779106
0.310000	-0.030000	2.193838033182423874478673
0.330000	-0.030000	2.139804078254668340264288
0.350000	-0.030000	2.069769086597126328541663
0.370000	-0.030000	1.978542054179976084071768
0.390000	-0.030000	1.865768041760058615352591
0.410000	-0.030000	1.740579857896029425390338
0.430000	-0.030000	1.626989281150368116257710
0.450000	-0.030000	1.564615467083599886777279
0.470000	-0.030000	1.557662633567556520475250
0.490000	-0.030000	1.534157564582989463630724
0.510000	-0.030000	1.519403063352655181006412
0.530000	-0.030000	1.499389566655681349516271
0.550000	-0.030000	1.482279179095857379877543
0.570000	-0.030000	1.347409518013484852616557
0.590000	-0.030000	1.162203944472705918755651
0.610000	-0.030000	1.036418318895827139769494
0.630000	-0.030000	0.980523277579346763666024
0.650000	-0.030000	0.960509349956919611379647
0.670000	-0.030000	0.952663437392870737774331
0.690000	-0.030000	0.948115228717205216213415
0.710000	-0.030000	0.944453965159668951123706
0.730000	-0.030000	0.941134071161672691729905
0.750000	-0.030000	0.938034639753959953445417
0.770000	-0.030000	0.935118365053954625487620
0.790000	-0.030000	0.932364913358377456198411
0.810000	-0.030000	0.929760194513984949971075
0.830000	-0.030000	0.927297291343696428178589
0.850000	-0.030000	0.924984127815011825113345
0.870000	-0.030000	0.922859553504763008291434
0.890000	-0.030000	0.921009371873803162067418
0.910000	-0.030000	0.919542551286320009040764
0.930000	-0.030000	0.918482662457447252002396
0.950000	-0.030000	0.917688179194665942794984
0.970000	-0.030000	0.917060291864352450375009
0.990000	-0.030000	0.916686208037106986523668



==> Figures/Incomp2_Relative_norm_error.txt <==
For epsilon = 0.01, T = 2:


Mesh grid           16 * 16     32 * 32     64 * 64    128 * 128

L1 error            0.303565    0.188048    0.118380   0.067020

L2 error            0.102340    0.035993    0.012600   0.003868

L_infty error       0.370796    0.199736    0.108876   0.057382




For epsilon = 0.0001, T = 2:


Mesh grid           16 * 16     32 * 32     64 * 64    128 * 128

L1 error            0.303565    0.188046    0.118375   0.067013

L2 error            0.102340    0.035992    0.012599   0.003867

L_infty error       0.370795    0.199733    0.108870   0.057374


==> Figures/divergence.dat <==
-0.990000	-0.990000	-0.000003854555948015969310
-0.970000	-0.990000	-0.000010891797903069843126
-0.950000	-0.990000	-0.000005084538466730648682
-0.930000	-0.990000	-0.000005652969759204478003
-0.910000	-0.990000	-0.000006866158886294201380
-0.890000	-0.990000	-0.000007426270465722510910
-0.870000	-0.990000	-0.000007107378721814343530
-0.850000	-0.990000	-0.000006314879886168476945
-0.830000	-0.990000	-0.000007917410734905938130
-0.810000	-0.990000	-0.000006243123833668104804
-0.790000	-0.990000	-0.000007593454585392674436
-0.770000	-0.990000	-0.000008281194130104692531
-0.750000	-0.990000	-0.000006443059926009351126
-0.730000	-0.990000	-0.000006367590714988014607
-0.710000	-0.990000	-0.000006010521033377059098
-0.690000	-0.990000	-0.000007433057267810957948
-0.670000	-0.990000	-0.000005002215974494856839
-0.650000	-0.990000	-0.000008912078226152862531
-0.630000	-0.990000	-0.000004288802192880465159
-0.610000	-0.990000	-0.000007183469986592330237
-0.590000	-0.990000	-0.000009109578735378397185
-0.570000	-0.990000	-0.000003825316312430348132
-0.550000	-0.990000	-0.000009514642116178985073
-0.530000	-0.990000	-0.000007515765991003751597
-0.510000	-0.990000	-0.000003633265935653500530
-0.490000	-0.990000	-0.000008785578557073592167
-0.470000	-0.990000	-0.000004017400904695792420
-0.450000	-0.990000	-0.000007432146530397983064
-0.430000	-0.990000	-0.000008785890905827468565
-0.410000	-0.990000	-0.000004611666784929618695
-0.390000	-0.990000	-0.000008193069707947321515
-0.370000	-0.990000	-0.000003296808361083464591
-0.350000	-0.990000	-0.000009460862839360921484
-0.330000	-0.990000	-0.000007362489310458160754
-0.310000	-0.990000	-0.000006245446882501264757
-0.290000	-0.990000	-0.000011273290178992825816
-0.270000	-0.990000	-0.000012917708208488691557
-0.250000	-0.990000	-0.000013169482908467061710
-0.230000	-0.990000	-0.000001409772845966869581
-0.210000	-0.990000	-0.000003444329816975830183
-0.190000	-0.990000	-0.000002913687277728005398
-0.170000	-0.990000	0.000043675658511789332283
-0.150000	-0.990000	0.000058887524388023110289
-0.130000	-0.990000	0.000081016593475327202539
-0.110000	-0.990000	0.000100988947000103107543
-0.090000	-0.990000	0.000112706254877139428437
-0.070000	-0.990000	0.000128660991596825109023
-0.050000	-0.990000	0.000134465148574472312870
-0.030000	-0.990000	0.000141900494175032526080
-0.010000	-0.990000	0.000142393340669065484195
0.010000	-0.990000	0.000142393340669063478421
0.030000	-0.990000	0.000141900494174982381729
0.050000	-0.990000	0.000134465148574477733881
0.070000	-0.990000	0.000128660991596835951045
0.090000	-0.990000	0.000112706254877144849448
0.110000	-0.990000	0.000100988947000114816926
0.130000	-0.990000	0.000081016593476113465955
0.150000	-0.990000	0.000058887524381708716836
0.170000	-0.990000	0.000043675658511793669092
0.190000	-0.990000	-0.000002913687277728005398
0.210000	-0.990000	-0.000003444329816975830183
0.230000	-0.990000	-0.000001409772845966869581
0.250000	-0.990000	-0.000013169482908467061710
0.270000	-0.990000	-0.000012917708208488691557
0.290000	-0.990000	-0.000011273290178992825816
0.310000	-0.990000	-0.000006245446882501264757
0.330000	-0.990000	-0.000007362489310458160754
0.350000	-0.990000	-0.000009460862839360921484
0.370000	-0.990000	-0.000003296808361083464591
0.390000	-0.990000	-0.000008193069707947321515
0.410000	-0.990000	-0.000004611666784929618695
0.430000	-0.990000	-0.000008785890905827468565
0.450000	-0.990000	-0.000007432146530397983064
0.470000	-0.990000	-0.000004017400904695792420
0.490000	-0.990000	-0.000008785578557073592167
0.510000	-0.990000	-0.000003633265935653500530
0.530000	-0.990000	-0.000007515765991003751597
0.550000	-0.990000	-0.000009514642116178985073
0.570000	-0.990000	-0.000003825316312430348132
0.590000	-0.990000	-0.000009109578735378397185
0.610000	-0.990000	-0.000007183469986592330237
0.630000	-0.990000	-0.000004288802192880465159
0.650000	-0.990000	-0.000008912078226152862531
0.670000	-0.990000	-0.000005002215974494856839
0.690000	-0.990000	-0.000007433057267810957948
0.710000	-0.990000	-0.000006010521033377059098
0.730000	-0.990000	-0.000006367590714988014607
0.750000	-0.990000	-0.000006443059926009351126
0.770000	-0.990000	-0.000008281194130104692531
0.790000	-0.990000	-0.000007593454585392674436
0.810000	-0.990000	-0.000006243123833668104804
0.830000	-0.990000	-0.000007917410734905938130
0.850000	-0.990000	-0.000006314879886168476945
0.870000	-0.990000	-0.000007107378721814343530
0.890000	-0.990000	-0.000007426270465722510910
0.910000	-0.990000	-0.000006866158886294201380
0.930000	-0.990000	-0.000005652969759204478003
0.950000	-0.990000	-0.000005084538466730648682
0.970000	-0.990000	-0.000010891797903069843126
0.990000	-0.990000	-0.000003854555948015969310

-0.990000	-0.970000	-0.000010891797903069843126
-0.970000	-0.970000	-0.000003095812158731614886
-0.950000	-0.970000	-0.000005567039750227336661
-0.930000	-0.970000	-0.000007084474317504078206
-0.910000	-0.970000	-0.000006374635677097255959
-0.890000	-0.970000	-0.000008729710859561521158
-0.870000	-0.970000	-0.000005743825444076506067
-0.850000	-0.970000	-0.000005449221619059417697
-0.830000	-0.970000	-0.000006674091686374911914
-0.810000	-0.970000	-0.000005040148522123689544
-0.790000	-0.970000	-0.000004793333185119108835
-0.770000	-0.970000	-0.000004055093318317592511
-0.750000	-0.970000	-0.000006933314682756072482
-0.730000	-0.970000	-0.000008027815081725796697
-0.710000	-0.970000	-0.000004200960609970698736
-0.690000	-0.970000	-0.000005274083155766015965
-0.670000	-0.970000	-0.000008374075702963671244
-0.650000	-0.970000	-0.000008415674194769381987
-0.630000	-0.970000	-0.000003795580792149427112
-0.610000	-0.970000	-0.000003394660271793987789
-0.590000	-0.970000	-0.000007533019874367068939
-0.570000	-0.970000	-0.000006756761509054125692
-0.550000	-0.970000	-0.000003354828555320065776
-0.530000	-0.970000	-0.000007993282543292408557
-0.510000	-0.970000	-0.000006403182339391415138
-0.490000	-0.970000	-0.000008497519571460491485
-0.470000	-0.970000	-0.000005842676476773350173
-0.450000	-0.970000	-0.000005494490448523466943
-0.430000	-0.970000	-0.000003989159721076458026
-0.410000	-0.970000	-0.000005170057854872347862
-0.390000	-0.970000	-0.000007541080921944724041
-0.370000	-0.970000	-0.000008418081457539335413
-0.350000	-0.970000	-0.000009586318607401108499
-0.330000	-0.970000	-0.000010972223592671996749
-0.310000	-0.970000	-0.000003027955976824675544
-0.290000	-0.970000	0.000000909537782778704895
-0.270000	-0.970000	0.000015647184810726327830
-0.250000	-0.970000	0.000057084048266669955296
-0.230000	-0.970000	0.000105754979269721306745
-0.210000	-0.970000	0.000128963005249383561024
-0.190000	-0.970000	0.000139363909577390823746
-0.170000	-0.970000	0.000154165419847015171262
-0.150000	-0.970000	0.000140624588266461368613
-0.130000	-0.970000	0.000140500088322449614292
-0.110000	-0.970000	0.000141517305548400810578
-0.090000	-0.970000	0.000140222751824363792150
-0.070000	-0.970000	0.000141791700776194558396
-0.050000	-0.970000	0.000139927929684421166381
-0.030000	-0.970000	0.000142900928829785766553
-0.010000	-0.970000	0.000144588185311876458615
0.010000	-0.970000	0.000144588185311865860538
0.030000	-0.970000	0.000142900928829628530133
0.050000	-0.970000	0.000139927929684421166381
0.070000	-0.970000	0.000141791700776227084461
0.090000	-0.970000	0.000140222751824363792150
0.110000	-0.970000	0.000141517305548422494621
0.130000	-0.970000	0.000140500088323252791261
0.150000	-0.970000	0.000140624588271115631699
0.170000	-0.970000	0.000154165419847175633183
0.190000	-0.970000	0.000139363909577390823746
0.210000	-0.970000	0.000128963005249383561024
0.230000	-0.970000	0.000105754979269721306745
0.250000	-0.970000	0.000057084048266669955296
0.270000	-0.970000	0.000015647184810726327830
0.290000	-0.970000	0.000000909537782778704895
0.310000	-0.970000	-0.000003027955976824675544
0.330000	-0.970000	-0.000010972223592671996749
0.350000	-0.970000	-0.000009586318607401108499
0.370000	-0.970000	-0.000008418081457539335413
0.390000	-0.970000	-0.000007541080921944724041
0.410000	-0.970000	-0.000005170057854872347862
0.430000	-0.970000	-0.000003989159721076458026
0.450000	-0.970000	-0.000005494490448523466943
0.470000	-0.970000	-0.000005842676476773350173
0.490000	-0.970000	-0.000008497519571460491485
0.510000	-0.970000	-0.000006403182339391415138
0.530000	-0.970000	-0.000007993282543292408557
0.550000	-0.970000	-0.000003354828555320065776
0.570000	-0.970000	-0.000006756761509054125692
0.590000	-0.970000	-0.000007533019874367068939
0.610000	-0.970000	-0.000003394660271793987789
0.630000	-0.970000	-0.000003795580792149427112
0.650000	-0.970000	-0.000008415674194769381987
0.670000	-0.970000	-0.000008374075702963671244
0.690000	-0.970000	-0.000005274083155766015965
0.710000	-0.970000	-0.000004200960609970698736
0.730000	-0.970000	-0.000008027815081725796697
0.750000	-0.970000	-0.000006933314682756072482
0.770000	-0.970000	-0.000004055093318317592511
0.790000	-0.970000	-0.000004793333185119108835
0.810000	-0.970000	-0.000005040148522123689544
0.830000	-0.970000	-0.000006674091686374911914
0.850000	-0.970000	-0.000005449221619059417697
0.870000	-0.970000	-0.000005743825444076506067
0.890000	-0.970000	-0.000008729710859561521158
0.910000	-0.970000	-0.000006374635677097255959
0.930000	-0.970000	-0.000007084474317504078206
0.950000	-0.970000	-0.000005567039750227336661
0.970000	-0.970000	-0.000003095812158731614886
0.990000	-0.970000	-0.000010891797903069843126

-0.990000	-0.950000	-0.000005084538466730648682
-0.970000	-0.950000	-0.000005567039750227336661
-0.950000	-0.950000	-0.000007564518452576287097
-0.930000	-0.950000	-0.000006336288367919114235
-0.910000	-0.950000	-0.000007057363057727784795
-0.890000	-0.950000	-0.000007041564395104367342
-0.870000	-0.950000	-0.000003937842019856212959
-0.850000	-0.950000	-0.000007030972871138212541
-0.830000	-0.950000	-0.000008785133814405143499
-0.810000	-0.950000	-0.000003638531416051450911
-0.790000	-0.950000	-0.000010535403357671497402
-0.770000	-0.950000	-0.000006021858017172653649
-0.750000	-0.950000	-0.000009918603007904682644
-0.730000	-0.950000	-0.000003829728283440220963
-0.710000	-0.950000	-0.000010087634755236864041
-0.690000	-0.950000	-0.000007063286188664878588
-0.670000	-0.950000	-0.000005941929168179818904
-0.650000	-0.950000	-0.000004997061761667184634
-0.630000	-0.950000	-0.000010791866642005296367
-0.610000	-0.950000	-0.000009241908228577362400
-0.590000	-0.950000	-0.000007057304846817531816
-0.570000	-0.950000	-0.000005299118120093463617
-0.550000	-0.950000	-0.000007134550170341226938
-0.530000	-0.950000	-0.000003948429079704503025
-0.510000	-0.950000	-0.000008666683285311159034
-0.490000	-0.950000	-0.000006570871308074653834
-0.470000	-0.950000	-0.000004409802076399890205
-0.450000	-0.950000	-0.000008954861360408058156
-0.430000	-0.950000	-0.000009909331936637250787
-0.410000	-0.950000	-0.000009486240870240809919
-0.390000	-0.950000	-0.000033024439870289919174
-0.370000	-0.950000	-0.000007602684533458345384
-0.350000	-0.950000	-0.000001632747223570887862
-0.330000	-0.950000	0.000018277974203879596149
-0.310000	-0.950000	0.000087231764096080358778
-0.290000	-0.950000	0.000123941521162450676852
-0.270000	-0.950000	0.000147310813641934532092
-0.250000	-0.950000	0.000145291636703849882939
-0.230000	-0.950000	0.000140405071189680583088
-0.210000	-0.950000	0.000140876930461277753009
-0.190000	-0.950000	0.000138228593153901652135
-0.170000	-0.950000	0.000137735980026180266332
-0.150000	-0.950000	0.000139758087673669999587
-0.130000	-0.950000	0.000138202345820703374930
-0.110000	-0.950000	0.000141188071626647989850
-0.090000	-0.950000	0.000139332182987634715715
-0.070000	-0.950000	0.000139391151874381229343
-0.050000	-0.950000	0.000141163523302502273184
-0.030000	-0.950000	0.000137143895693306631326
-0.010000	-0.950000	0.000136212801883288370502
0.010000	-0.950000	0.000136212801883275224550
0.030000	-0.950000	0.000137143895693035743413
0.050000	-0.950000	0.000141163523302523442231
0.070000	-0.950000	0.000139391151874337888361
0.090000	-0.950000	0.000139332182987678056697
0.110000	-0.950000	0.000141188071626691357937
0.130000	-0.950000	0.000138202345820660332104
0.150000	-0.950000	0.000139758087674449757790
0.170000	-0.950000	0.000137735980025618107506
0.190000	-0.950000	0.000138228593153901652135
0.210000	-0.950000	0.000140876930461277753009
0.230000	-0.950000	0.000140405071189680583088
0.250000	-0.950000	0.000145291636703849882939
0.270000	-0.950000	0.000147310813641934532092
0.290000	-0.950000	0.000123941521162429860170
0.310000	-0.950000	0.000087231764096102042821
0.330000	-0.950000	0.000018277974203879596149
0.350000	-0.950000	-0.000001632747223570887862
0.370000	-0.950000	-0.000007602684533458345384
0.390000	-0.950000	-0.000033024439870289919174
0.410000	-0.950000	-0.000009486240870240809919
0.430000	-0.950000	-0.000009909331936637250787
0.450000	-0.950000	-0.000008954861360408058156
0.470000	-0.950000	-0.000004409802076399890205
0.490000	-0.950000	-0.000006570871308074653834
0.510000	-0.950000	-0.000008666683285311159034
0.530000	-0.950000	-0.000003948429079704503025
0.550000	-0.950000	-0.000007134550170341226938
0.570000	-0.950000	-0.000005299118120093463617
0.590000	-0.950000	-0.000007057304846817531816
0.610000	-0.950000	-0.000009241908228577362400
0.630000	-0.950000	-0.000010791866642005296367
0.650000	-0.950000	-0.000004997061761667184634
0.670000	-0.950000	-0.000005941929168179818904
0.690000	-0.950000	-0.000007063286188664878588
0.710000	-0.950000	-0.000010087634755236864041
0.730000	-0.950000	-0.000003829728283440220963
0.750000	-0.950000	-0.000009918603007904682644
0.770000	-0.950000	-0.000006021858017172653649
0.790000	-0.950000	-0.000010535403357671497402
0.810000	-0.950000	-0.000003638531416051450911
0.830000	-0.950000	-0.000008785133814405143499
0.850000	-0.950000	-0.000007030972871138212541
0.870000	-0.950000	-0.000003937842019856212959
0.890000	-0.950000	-0.000007041564395104367342
0.910000	-0.950000	-0.000007057363057727784795
0.930000	-0.950000	-0.000006336288367919114235
0.950000	-0.950000	-0.000007564518452576287097
0.970000	-0.950000	-0.000005567039750227336661
0.990000	-0.950000	-0.000005084538466730648682

-0.990000	-0.930000	-0.000005652969759204478003
-0.970000	-0.930000	-0.000007084474317504078206
-0.950000	-0.930000	-0.000006336288367919114235
-0.930000	-0.930000	-0.000006361253678370787273
-0.910000	-0.930000	-0.000005039253988257934804
-0.890000	-0.930000	-0.000004096116628847870045
-0.870000	-0.930000	-0.000007603495164320752695
-0.850000	-0.930000	-0.000007778514237068450446
-0.830000	-0.930000	-0.000004004391500561137537
-0.810000	-0.930000	-0.000007379744430133617185
-0.790000	-0.930000	-0.000003299483894181950028
-0.770000	-0.930000	-0.000006589340617042652360
-0.750000	-0.930000	-0.000004962464869398442460
-0.730000	-0.930000	-0.000006159754464876793315
-0.710000	-0.930000	-0.000003730965721459350202
-0.690000	-0.930000	-0.000005854376871991054669
-0.670000	-0.930000	-0.000009993231429430019853
-0.650000	-0.930000	-0.000004075475750173893010
-0.630000	-0.930000	-0.000005259417586788754585
-0.610000	-0.930000	-0.000004154335297095645063
-0.590000	-0.930000	-0.000006837608328984099088
-0.570000	-0.930000	-0.000005279476218590428488
-0.550000	-0.930000	-0.000006265675444833265556
-0.530000	-0.930000	-0.000009350479406573084418
-0.510000	-0.930000	-0.000005095763332156182665
-0.490000	-0.930000	-0.000007329500592108574705
-0.470000	-0.930000	-0.000004758320270685674740
-0.450000	-0.930000	-0.000009588140597137275595
-0.430000	-0.930000	-0.000011878536559307940543
-0.410000	-0.930000	0.000007433203150128062098
-0.390000	-0.930000	0.000017031583249081660991
-0.370000	-0.930000	0.000082253466260397492538
-0.350000	-0.930000	0.000123617838714304081882
-0.330000	-0.930000	0.000145020066041346047669
-0.310000	-0.930000	0.000144123226831459338992
-0.290000	-0.930000	0.000135308481795085380761
-0.270000	-0.930000	0.000136736888274069465915
-0.250000	-0.930000	0.000138203956502857324556
-0.230000	-0.930000	0.000139838314062035911148
-0.210000	-0.930000	0.000135149060482249081493
-0.190000	-0.930000	0.000139755606023140611927
-0.170000	-0.930000	0.000138027021481299308741
-0.150000	-0.930000	0.000136633554516470221568
-0.130000	-0.930000	0.000136870014460553830228
-0.110000	-0.930000	0.000137654879728202523843
-0.090000	-0.930000	0.000137426879582461860261
-0.070000	-0.930000	0.000133053852352389082991
-0.050000	-0.930000	0.000132472300201814350033
-0.030000	-0.930000	0.000133114359094710333568
-0.010000	-0.930000	0.000134575635022139613586
0.010000	-0.930000	0.000134575635022128500514
0.030000	-0.930000	0.000133114359094265675152
0.050000	-0.930000	0.000132472300195570375511
0.070000	-0.930000	0.000133053852352519024621
0.090000	-0.930000	0.000137426879582418627699
0.110000	-0.930000	0.000137654879728245891930
0.130000	-0.930000	0.000136870014460554047069
0.150000	-0.930000	0.000136633554510746935140
0.170000	-0.930000	0.000138027021481038422593
0.190000	-0.930000	0.000139755606023140611927
0.210000	-0.930000	0.000135149060482249081493
0.230000	-0.930000	0.000139838314062035911148
0.250000	-0.930000	0.000138203956502857324556
0.270000	-0.930000	0.000136736888274069465915
0.290000	-0.930000	0.000135308481794954842820
0.310000	-0.930000	0.000144123226827904890590
0.330000	-0.930000	0.000145020066039593976959
0.350000	-0.930000	0.000123617838714343980522
0.370000	-0.930000	0.000082253466260421778666
0.390000	-0.930000	0.000017031583249081660991
0.410000	-0.930000	0.000007433203150128062098
0.430000	-0.930000	-0.000011878536559307940543
0.450000	-0.930000	-0.000009588140597137275595
0.470000	-0.930000	-0.000004758320270685674740
0.490000	-0.930000	-0.000007329500592108574705
0.510000	-0.930000	-0.000005095763332156182665
0.530000	-0.930000	-0.000009350479406573084418
0.550000	-0.930000	-0.000006265675444833265556
0.570000	-0.930000	-0.000005279476218590428488
0.590000	-0.930000	-0.000006837608328984099088
0.610000	-0.930000	-0.000004154335297095645063
0.630000	-0.930000	-0.000005259417586788754585
0.650000	-0.930000	-0.000004075475750173893010
0.670000	-0.930000	-0.000009993231429430019853
0.690000	-0.930000	-0.000005854376871991054669
0.710000	-0.930000	-0.000003730965721459350202
0.730000	-0.930000	-0.000006159754464876793315
0.750000	-0.930000	-0.000004962464869398442460
0.770000	-0.930000	-0.000006589340617042652360
0.790000	-0.930000	-0.000003299483894181950028
0.810000	-0.930000	-0.000007379744430133617185
0.830000	-0.930000	-0.000004004391500561137537
0.850000	-0.930000	-0.000007778514237068450446
0.870000	-0.930000	-0.000007603495164320752695
0.890000	-0.930000	-0.000004096116628847870045
0.910000	-0.930000	-0.000005039253988257934804
0.930000	-0.930000	-0.000006361253678370787273
0.950000	-0.930000	-0.000006336288367919114235
0.970000	-0.930000	-0.000007084474317504078206
0.990000	-0.930000	-0.000005652969759204478003

-0.990000	-0.910000	-0.000006866158886294201380
-0.970000	-0.910000	-0.000006374635677097255959
-0.950000	-0.910000	-0.000007057363057727784795
-0.930000	-0.910000	-0.000005039253988257934804
-0.910000	-0.910000	-0.000008866809172701938096
-0.890000	-0.910000	-0.000008368234842177563258
-0.870000	-0.910000	-0.000006466195399630043393
-0.850000	-0.910000	-0.000005995182423466131636
-0.830000	-0.910000	-0.000009869155865018631953
-0.810000	-0.910000	-0.000006653282423196502093
-0.790000	-0.910000	-0.000009074491731065064700
-0.770000	-0.910000	-0.000004256959430464764087
-0.750000	-0.910000	-0.000009499085833225060882
-0.730000	-0.910000	-0.000004917087989732067975
-0.710000	-0.910000	-0.000007294878173626179001
-0.690000	-0.910000	-0.000008463271294068373541
-0.670000	-0.910000	-0.000007363947351928488982
-0.650000	-0.910000	-0.000005795244436990892867
-0.630000	-0.910000	-0.000005973811343364175512
-0.610000	-0.910000	-0.000006098101312230260612
-0.590000	-0.910000	-0.000008304993799582713939
-0.570000	-0.910000	-0.000005466466307817152964
-0.550000	-0.910000	-0.000009650270619856592558
-0.530000	-0.910000	-0.000005164160849064041835
-0.510000	-0.910000	-0.000005347107846589678817
-0.490000	-0.910000	-0.000008514961685380465634
-0.470000	-0.910000	-0.000011354808778564831617
-0.450000	-0.910000	-0.000004474301895028044707
-0.430000	-0.910000	0.000013348727129675747038
-0.410000	-0.910000	0.000097247668750533207416
-0.390000	-0.910000	0.000140106820754173910792
-0.370000	-0.910000	0.000150465779903786317506
-0.350000	-0.910000	0.000129319100956641077314
-0.330000	-0.910000	0.000143386685251187511597
-0.310000	-0.910000	0.000136141960114525206391
-0.290000	-0.910000	0.000140489851654793335232
-0.270000	-0.910000	0.000138445294497312990263
-0.250000	-0.910000	0.000140036641716084308933
-0.230000	-0.910000	0.000133160042886448738361
-0.210000	-0.910000	0.000134119081672629008499
-0.190000	-0.910000	0.000136654973004840052733
-0.170000	-0.910000	0.000130735589828561522482
-0.150000	-0.910000	0.000133155192975821610058
-0.130000	-0.910000	0.000134592476325057984173
-0.110000	-0.910000	0.000127300122197732568530
-0.090000	-0.910000	0.000133082695887232248591
-0.070000	-0.910000	0.000128768492614902345210
-0.050000	-0.910000	0.000136579248696461652991
-0.030000	-0.910000	0.000131628786437065271354
-0.010000	-0.910000	0.000132103409348444578077
0.010000	-0.910000	0.000132103409348445472544
0.030000	-0.910000	0.000131628786436544908522
0.050000	-0.910000	0.000136579248696461137995
0.070000	-0.910000	0.000128768492614902236790
0.090000	-0.910000	0.000133082695887318930555
0.110000	-0.910000	0.000127300122197732568530
0.130000	-0.910000	0.000134592476325837552640
0.150000	-0.910000	0.000133155192975561726797
0.170000	-0.910000	0.000130735589828388375395
0.190000	-0.910000	0.000136654973004840052733
0.210000	-0.910000	0.000134119081672629008499
0.230000	-0.910000	0.000133160042886448738361
0.250000	-0.910000	0.000140036641716084308933
0.270000	-0.910000	0.000138445294497312990263
0.290000	-0.910000	0.000140489851654533560391
0.310000	-0.910000	0.000136141960114523688508
0.330000	-0.910000	0.000143386685253313632057
0.350000	-0.910000	0.000129319100949052637889
0.370000	-0.910000	0.000150465779906044927472
0.390000	-0.910000	0.000140106820752085303727
0.410000	-0.910000	0.000097247668750549687289
0.430000	-0.910000	0.000013348727129675747038
0.450000	-0.910000	-0.000004474301895028044707
0.470000	-0.910000	-0.000011354808778564831617
0.490000	-0.910000	-0.000008514961685380465634
0.510000	-0.910000	-0.000005347107846589678817
0.530000	-0.910000	-0.000005164160849064041835
0.550000	-0.910000	-0.000009650270619856592558
0.570000	-0.910000	-0.000005466466307817152964
0.590000	-0.910000	-0.000008304993799582713939
0.610000	-0.910000	-0.000006098101312230260612
0.630000	-0.910000	-0.000005973811343364175512
0.650000	-0.910000	-0.000005795244436990892867
0.670000	-0.910000	-0.000007363947351928488982
0.690000	-0.910000	-0.000008463271294068373541
0.710000	-0.910000	-0.000007294878173626179001
0.730000	-0.910000	-0.000004917087989732067975
0.750000	-0.910000	-0.000009499085833225060882
0.770000	-0.910000	-0.000004256959430464764087
0.790000	-0.910000	-0.000009074491731065064700
0.810000	-0.910000	-0.000006653282423196502093
0.830000	-0.910000	-0.000009869155865018631953
0.850000	-0.910000	-0.000005995182423466131636
0.870000	-0.910000	-0.000006466195399630043393
0.890000	-0.910000	-0.000008368234842177563258
0.910000	-0.910000	-0.000008866809172701938096
0.930000	-0.910000	-0.000005039253988257934804
0.950000	-0.910000	-0.000007057363057727784795
0.970000	-0.910000	-0.000006374635677097255959
0.990000	-0.910000	-0.000006866158886294201380

-0.990000	-0.890000	-0.000007426270465722510910
-0.970000	-0.890000	-0.000008729710859561521158
-0.950000	-0.890000	-0.000007041564395104367342
-0.930000	-0.890000	-0.000004096116628847870045
-0.910000	-0.890000	-0.000008368234842177563258
-0.890000	-0.890000	-0.000002977870904887877955
-0.870000	-0.890000	-0.000007995694198712657814
-0.850000	-0.890000	-0.000005951246455764390843
-0.830000	-0.890000	-0.000004307050731185883838
-0.810000	-0.890000	-0.000005668847902583965857
-0.790000	-0.890000	-0.000008037468947722214838
-0.770000	-0.890000	-0.000007796304158097198142
-0.750000	-0.890000	-0.000006053458337830799243
-0.730000	-0.890000	-0.000005293629919776272899
-0.710000	-0.890000	-0.000007586458124076163770
-0.690000	-0.890000	-0.000005790323080791100966
-0.670000	-0.890000	-0.000003440778993680746487
-0.650000	-0.890000	-0.000005829805905457346332
-0.630000	-0.890000	-0.000007078450000006430640
-0.610000	-0.890000	-0.000006608328157777442705
-0.590000	-0.890000	-0.000008170417612725756982
-0.570000	-0.890000	-0.000004953619480210961850
-0.550000	-0.890000	-0.000005319664566574237169
-0.530000	-0.890000	-0.000009687588103772255127
-0.510000	-0.890000	-0.000029852587778167634369
-0.490000	-0.890000	-0.000009597709236740595284
-0.470000	-0.890000	0.000010269077698989853564
-0.450000	-0.890000	0.000101726581425925588584
-0.430000	-0.890000	0.000141615898288063174482
-0.410000	-0.890000	0.000145185501986207741998
-0.390000	-0.890000	0.000132955814854209854181
-0.370000	-0.890000	0.000132688569906920213540
-0.350000	-0.890000	0.000144299782270418359498
-0.330000	-0.890000	0.000135577398070457083318
-0.310000	-0.890000	0.000135954275609600876151
-0.290000	-0.890000	0.000136852826398961845448
-0.270000	-0.890000	0.000130919314236810114009
-0.250000	-0.890000	0.000134520334636932862010
-0.230000	-0.890000	0.000133549236745903702073
-0.210000	-0.890000	0.000132915932429561781634
-0.190000	-0.890000	0.000130808729677607478480
-0.170000	-0.890000	0.000130771563866829813611
-0.150000	-0.890000	0.000130127162060759244636
-0.130000	-0.890000	0.000129035004183297209463
-0.110000	-0.890000	0.000131736802850454439578
-0.090000	-0.890000	0.000128481112899609479974
-0.070000	-0.890000	0.000127296339226689729810
-0.050000	-0.890000	0.000124033057048693985203
-0.030000	-0.890000	0.000131080224352497732784
-0.010000	-0.890000	0.000124378657645946266415
0.010000	-0.890000	0.000124378657645904118056
0.030000	-0.890000	0.000131080224351869220785
0.050000	-0.890000	0.000124033057048650806851
0.070000	-0.890000	0.000127296339226862849792
0.090000	-0.890000	0.000128481112899522743800
0.110000	-0.890000	0.000131736802850367703405
0.130000	-0.890000	0.000129035004183384270898
0.150000	-0.890000	0.000130127162066481799228
0.170000	-0.890000	0.000130771563867870322436
0.190000	-0.890000	0.000130808729677607668215
0.210000	-0.890000	0.000132915932429561781634
0.230000	-0.890000	0.000133549236745903702073
0.250000	-0.890000	0.000134520334636932862010
0.270000	-0.890000	0.000130919314236810114009
0.290000	-0.890000	0.000136852826398614982068
0.310000	-0.890000	0.000135954275609429301157
0.330000	-0.890000	0.000135577398070618358392
0.350000	-0.890000	0.000144299782271024997719
0.370000	-0.890000	0.000132688569909251248211
0.390000	-0.890000	0.000132955814849190431803
0.410000	-0.890000	0.000145185501984303015621
0.430000	-0.890000	0.000141615898288059705035
0.450000	-0.890000	0.000101726581425925588584
0.470000	-0.890000	0.000010269077698989853564
0.490000	-0.890000	-0.000009597709236740595284
0.510000	-0.890000	-0.000029852587778167634369
0.530000	-0.890000	-0.000009687588103772255127
0.550000	-0.890000	-0.000005319664566574237169
0.570000	-0.890000	-0.000004953619480210961850
0.590000	-0.890000	-0.000008170417612725756982
0.610000	-0.890000	-0.000006608328157777442705
0.630000	-0.890000	-0.000007078450000006430640
0.650000	-0.890000	-0.000005829805905457346332
0.670000	-0.890000	-0.000003440778993680746487
0.690000	-0.890000	-0.000005790323080791100966
0.710000	-0.890000	-0.000007586458124076163770
0.730000	-0.890000	-0.000005293629919776272899
0.750000	-0.890000	-0.000006053458337830799243
0.770000	-0.890000	-0.000007796304158097198142
0.790000	-0.890000	-0.000008037468947722214838
0.810000	-0.890000	-0.000005668847902583965857
0.830000	-0.890000	-0.000004307050731185883838
0.850000	-0.890000	-0.000005951246455764390843
0.870000	-0.890000	-0.000007995694198712657814
0.890000	-0.890000	-0.000002977870904887877955
0.910000	-0.890000	-0.000008368234842177563258
0.930000	-0.890000	-0.000004096116628847870045
0.950000	-0.890000	-0.000007041564395104367342
0.970000	-0.890000	-0.000008729710859561521158
0.990000	-0.890000	-0.000007426270465722510910

-0.990000	-0.870000	-0.000007107378721814343530
-0.970000	-0.870000	-0.000005743825444076506067
-0.950000	-0.870000	-0.000003937842019856212959
-0.930000	-0.870000	-0.000007603495164320752695
-0.910000	-0.870000	-0.000006466195399630043393
-0.890000	-0.870000	-0.000007995694198712657814
-0.870000	-0.870000	-0.000009529237912366014430
-0.850000	-0.870000	-0.000003286177421832541190
-0.830000	-0.870000	-0.000007794925305518181195
-0.810000	-0.870000	-0.000006373654950094784592
-0.790000	-0.870000	-0.000005583231856251871716
-0.770000	-0.870000	-0.000007511944672541473724
-0.750000	-0.870000	-0.000007462108552772155859
-0.730000	-0.870000	-0.000005437973692372609934
-0.710000	-0.870000	-0.000008153117748684275066
-0.690000	-0.870000	-0.000004892320421230293020
-0.670000	-0.870000	-0.000009307954693899887322
-0.650000	-0.870000	-0.000009397286773474370627
-0.630000	-0.870000	-0.000006905008935680079230
-0.610000	-0.870000	-0.000006524491566285608567
-0.590000	-0.870000	-0.000004826655764836865941
-0.570000	-0.870000	-0.000007910969375001138115
-0.550000	-0.870000	-0.000012067597975915465847
-0.530000	-0.870000	0.000013536439552819246046
-0.510000	-0.870000	0.000007741621803072917807
-0.490000	-0.870000	0.000110293770560014256499
-0.470000	-0.870000	0.000142655522807205725755
-0.450000	-0.870000	0.000145472660764174935299
-0.430000	-0.870000	0.000134917786920849252369
-0.410000	-0.870000	0.000138955912482100038714
-0.390000	-0.870000	0.000134420828124546046234
-0.370000	-0.870000	0.000140962890962568760788
-0.350000	-0.870000	0.000132999411313543139477
-0.330000	-0.870000	0.000136463388310743068566
-0.310000	-0.870000	0.000133589362630608359927
-0.290000	-0.870000	0.000131308062762046818140
-0.270000	-0.870000	0.000132683034066881480649
-0.250000	-0.870000	0.000131964812520233914454
-0.230000	-0.870000	0.000128233451810274987548
-0.210000	-0.870000	0.000129702326259793798181
-0.190000	-0.870000	0.000130759261961792603137
-0.170000	-0.870000	0.000122477696633142623880
-0.150000	-0.870000	0.000127953544224527950707
-0.130000	-0.870000	0.000126901129012910228542
-0.110000	-0.870000	0.000125948454615346555662
-0.090000	-0.870000	0.000124917211948029111164
-0.070000	-0.870000	0.000125993080429696402509
-0.050000	-0.870000	0.000128039079015902529813
-0.030000	-0.870000	0.000122135698645308050925
-0.010000	-0.870000	0.000126695833485250102792
0.010000	-0.870000	0.000126695833485228879535
0.030000	-0.870000	0.000122135698644462047970
0.050000	-0.870000	0.000128039079015252984291
0.070000	-0.870000	0.000125993080429783518154
0.090000	-0.870000	0.000124917211948029111164
0.110000	-0.870000	0.000125948454615259900803
0.130000	-0.870000	0.000126901129013777102389
0.150000	-0.870000	0.000127953544224183770727
0.170000	-0.870000	0.000122477696633317614111
0.190000	-0.870000	0.000130759261961792603137
0.210000	-0.870000	0.000129702326259793798181
0.230000	-0.870000	0.000128233451810274987548
0.250000	-0.870000	0.000131964812520233914454
0.270000	-0.870000	0.000132683034066881480649
0.290000	-0.870000	0.000131308062761526292677
0.310000	-0.870000	0.000133589362638409438503
0.330000	-0.870000	0.000136463388303126466989
0.350000	-0.870000	0.000132999411313022885064
0.370000	-0.870000	0.000140962890962221924513
0.390000	-0.870000	0.000134420828124211027763
0.410000	-0.870000	0.000138955912487301281796
0.430000	-0.870000	0.000134917786920849252369
0.450000	-0.870000	0.000145472660764174935299
0.470000	-0.870000	0.000142655522807205725755
0.490000	-0.870000	0.000110293770560014256499
0.510000	-0.870000	0.000007741621803072917807
0.530000	-0.870000	0.000013536439552819246046
0.550000	-0.870000	-0.000012067597975915465847
0.570000	-0.870000	-0.000007910969375001138115
0.590000	-0.870000	-0.000004826655764836865941
0.610000	-0.870000	-0.000006524491566285608567
0.630000	-0.870000	-0.000006905008935680079230
0.650000	-0.870000	-0.000009397286773474370627
0.670000	-0.870000	-0.000009307954693899887322
0.690000	-0.870000	-0.000004892320421230293020
0.710000	-0.870000	-0.000008153117748684275066
0.730000	-0.870000	-0.000005437973692372609934
0.750000	-0.870000	-0.000007462108552772155859
0.770000	-0.870000	-0.000007511944672541473724
0.790000	-0.870000	-0.000005583231856251871716
0.810000	-0.870000	-0.000006373654950094784592
0.830000	-0.870000	-0.000007794925305518181195
0.850000	-0.870000	-0.000003286177421832541190
0.870000	-0.870000	-0.000009529237912366014430
0.890000	-0.870000	-0.000007995694198712657814
0.910000	-0.870000	-0.000006466195399630043393
0.930000	-0.870000	-0.000007603495164320752695
0.950000	-0.870000	-0.000003937842019856212959
0.970000	-0.870000	-0.000005743825444076506067
0.990000	-0.870000	-0.000007107378721814343530

-0.990000	-0.850000	-0.000006314879886168476945
-0.970000	-0.850000	-0.000005449221619059417697
-0.950000	-0.850000	-0.000007030972871138212541
-0.930000	-0.850000	-0.000007778514237068450446
-0.910000	-0.850000	-0.000005995182423466131636
-0.890000	-0.850000	-0.000005951246455764390843
-0.870000	-0.850000	-0.000003286177421832541190
-0.850000	-0.850000	-0.000010736969651946349244
-0.830000	-0.850000	-0.000003478148856773079327
-0.810000	-0.850000	-0.000008578196766375089700
-0.790000	-0.850000	-0.000008736120672066710317
-0.770000	-0.850000	-0.000004208812896201965295
-0.750000	-0.850000	-0.000003429561985457966800
-0.730000	-0.850000	-0.000007960407932355485777
-0.710000	-0.850000	-0.000009751166975814707706
-0.690000	-0.850000	-0.000003045242164211950657
-0.670000	-0.850000	-0.000006694339087891053698
-0.650000	-0.850000	-0.000002750857228761918478
-0.630000	-0.850000	-0.000007565147311921083945
-0.610000	-0.850000	-0.000006850351727996422876
-0.590000	-0.850000	-0.000009764130561345368831
-0.570000	-0.850000	-0.000011940480464585866149
-0.550000	-0.850000	-0.000010131020699371932892
-0.530000	-0.850000	0.000054916300284535424225
-0.510000	-0.850000	0.000138495392292787428135
-0.490000	-0.850000	0.000151908489817262348787
-0.470000	-0.850000	0.000133515966786742741948
-0.450000	-0.850000	0.000136300614851973594596
-0.430000	-0.850000	0.000140636409256582968399
-0.410000	-0.850000	0.000136272724394381284166
-0.390000	-0.850000	0.000137019975605038430398
-0.370000	-0.850000	0.000136218940676591460321
-0.350000	-0.850000	0.000133137487439854073842
-0.330000	-0.850000	0.000131063170086690420789
-0.310000	-0.850000	0.000128111664996522617559
-0.290000	-0.850000	0.000132546698371916192626
-0.270000	-0.850000	0.000126368101829366628365
-0.250000	-0.850000	0.000125136589457350635990
-0.230000	-0.850000	0.000128168312140258474924
-0.210000	-0.850000	0.000125152619227906835653
-0.190000	-0.850000	0.000123779634231666231265
-0.170000	-0.850000	0.000126013462872147716373
-0.150000	-0.850000	0.000124094872086582603448
-0.130000	-0.850000	0.000118071084217030662623
-0.110000	-0.850000	0.000121595002776596380185
-0.090000	-0.850000	0.000121204562627985976001
-0.070000	-0.850000	0.000121456042818002762050
-0.050000	-0.850000	0.000118256753475752996070
-0.030000	-0.850000	0.000117286245587304590286
-0.010000	-0.850000	0.000122401802000324206677
0.010000	-0.850000	0.000122401802000301086065
0.030000	-0.850000	0.000117286245586307300470
0.050000	-0.850000	0.000118256753482765669932
0.070000	-0.850000	0.000121456042818002789155
0.090000	-0.850000	0.000121204562628072034548
0.110000	-0.850000	0.000121595002776596976496
0.130000	-0.850000	0.000118071084217898024360
0.150000	-0.850000	0.000124094872085887087754
0.170000	-0.850000	0.000126013462872665748171
0.190000	-0.850000	0.000123779634231666231265
0.210000	-0.850000	0.000125152619227906835653
0.230000	-0.850000	0.000128168312140258474924
0.250000	-0.850000	0.000125136589457350635990
0.270000	-0.850000	0.000126368101829366628365
0.290000	-0.850000	0.000132546698371200781822
0.310000	-0.850000	0.000128111664993062494746
0.330000	-0.850000	0.000131063170086693727605
0.350000	-0.850000	0.000133137487445914818197
0.370000	-0.850000	0.000136218940674691802589
0.390000	-0.850000	0.000137019975612831675614
0.410000	-0.850000	0.000136272724387098318703
0.430000	-0.850000	0.000140636409256582697348
0.450000	-0.850000	0.000136300614851973594596
0.470000	-0.850000	0.000133515966786742741948
0.490000	-0.850000	0.000151908489817262348787
0.510000	-0.850000	0.000138495392292787428135
0.530000	-0.850000	0.000054916300284535424225
0.550000	-0.850000	-0.000010131020699371932892
0.570000	-0.850000	-0.000011940480464585866149
0.590000	-0.850000	-0.000009764130561345368831
0.610000	-0.850000	-0.000006850351727996422876
0.630000	-0.850000	-0.000007565147311921083945
0.650000	-0.850000	-0.000002750857228761918478
0.670000	-0.850000	-0.000006694339087891053698
0.690000	-0.850000	-0.000003045242164211950657
0.710000	-0.850000	-0.000009751166975814707706
0.730000	-0.850000	-0.000007960407932355485777
0.750000	-0.850000	-0.000003429561985457966800
0.770000	-0.850000	-0.000004208812896201965295
0.790000	-0.850000	-0.000008736120672066710317
0.810000	-0.850000	-0.000008578196766375089700
0.830000	-0.850000	-0.000003478148856773079327
0.850000	-0.850000	-0.000010736969651946349244
0.870000	-0.850000	-0.000003286177421832541190
0.890000	-0.850000	-0.000005951246455764390843
0.910000	-0.850000	-0.000005995182423466131636
0.930000	-0.850000	-0.000007778514237068450446
0.950000	-0.850000	-0.000007030972871138212541
0.970000	-0.850000	-0.000005449221619059417697
0.990000	-0.850000	-0.000006314879886168476945

-0.990000	-0.830000	-0.000007917410734905938130
-0.970000	-0.830000	-0.000006674091686374911914
-0.950000	-0.830000	-0.000008785133814405143499
-0.930000	-0.830000	-0.000004004391500561137537
-0.910000	-0.830000	-0.000009869155865018631953
-0.890000	-0.830000	-0.000004307050731185883838
-0.870000	-0.830000	-0.000007794925305518181195
-0.850000	-0.830000	-0.000003478148856773079327
-0.830000	-0.830000	-0.000004059030468379367000
-0.810000	-0.830000	-0.000007742173807123886749
-0.790000	-0.830000	-0.000008007040954155585411
-0.770000	-0.830000	-0.000002735772224711828873
-0.750000	-0.830000	-0.000012232764800976327665
-0.730000	-0.830000	-0.000003718837844124212651
-0.710000	-0.830000	-0.000002677031546985772530
-0.690000	-0.830000	-0.000010244352435857697996
-0.670000	-0.830000	-0.000007231730190602602294
-0.650000	-0.830000	-0.000010898859041622629279
-0.630000	-0.830000	-0.000003517098335707476815
-0.610000	-0.830000	-0.000007575764215685207997
-0.590000	-0.830000	0.000001493381671029830882
-0.570000	-0.830000	0.000008501632812431964004
-0.550000	-0.830000	0.000120205273988973834753
-0.530000	-0.830000	0.000142402825248891598542
-0.510000	-0.830000	0.000133936733817383024636
-0.490000	-0.830000	0.000134704453401151289307
-0.470000	-0.830000	0.000136516957844299012840
-0.450000	-0.830000	0.000139507668576688401065
-0.430000	-0.830000	0.000134972504132982668371
-0.410000	-0.830000	0.000134685481770312610698
-0.390000	-0.830000	0.000135308237726742153911
-0.370000	-0.830000	0.000127616002285678203833
-0.350000	-0.830000	0.000130345433114768252322
-0.330000	-0.830000	0.000125123815696389625645
-0.310000	-0.830000	0.000129039420774383417146
-0.290000	-0.830000	0.000125901941446541695835
-0.270000	-0.830000	0.000124717932410492232317
-0.250000	-0.830000	0.000126955173199022825284
-0.230000	-0.830000	0.000119309301893879069053
-0.210000	-0.830000	0.000121490356222500408049
-0.190000	-0.830000	0.000121968142225695259559
-0.170000	-0.830000	0.000114989325373916726771
-0.150000	-0.830000	0.000120472575195889854615
-0.130000	-0.830000	0.000118792636351355151850
-0.110000	-0.830000	0.000118269147843700662970
-0.090000	-0.830000	0.000119390656295869816228
-0.070000	-0.830000	0.000119862652047410706306
-0.050000	-0.830000	0.000113479222002077774728
-0.030000	-0.830000	0.000120340783998031808236
-0.010000	-0.830000	0.000113650184731790585501
0.010000	-0.830000	0.000113650184731742989025
0.030000	-0.830000	0.000120340783996947551853
0.050000	-0.830000	0.000113479222002003046093
0.070000	-0.830000	0.000119862652047583744972
0.090000	-0.830000	0.000119390656295869762018
0.110000	-0.830000	0.000118269147843701042441
0.130000	-0.830000	0.000118792636352221673331
0.150000	-0.830000	0.000120472575188176338917
0.170000	-0.830000	0.000114989325374783492198
0.190000	-0.830000	0.000121968142225695435742
0.210000	-0.830000	0.000121490356222500408049
0.230000	-0.830000	0.000119309301893879069053
0.250000	-0.830000	0.000126955173199022825284
0.270000	-0.830000	0.000124717932410492232317
0.290000	-0.830000	0.000125901941445870195219
0.310000	-0.830000	0.000129039420775764500978
0.330000	-0.830000	0.000125123815700197126835
0.350000	-0.830000	0.000130345433108179772561
0.370000	-0.830000	0.000127616002288450373263
0.390000	-0.830000	0.000135308237726744349421
0.410000	-0.830000	0.000134685481773780593977
0.430000	-0.830000	0.000134972504132981990744
0.450000	-0.830000	0.000139507668576688401065
0.470000	-0.830000	0.000136516957844299012840
0.490000	-0.830000	0.000134704453401151289307
0.510000	-0.830000	0.000133936733817383024636
0.530000	-0.830000	0.000142402825248891598542
0.550000	-0.830000	0.000120205273988973834753
0.570000	-0.830000	0.000008501632812431964004
0.590000	-0.830000	0.000001493381671029830882
0.610000	-0.830000	-0.000007575764215685207997
0.630000	-0.830000	-0.000003517098335707476815
0.650000	-0.830000	-0.000010898859041622629279
0.670000	-0.830000	-0.000007231730190602602294
0.690000	-0.830000	-0.000010244352435857697996
0.710000	-0.830000	-0.000002677031546985772530
0.730000	-0.830000	-0.000003718837844124212651
0.750000	-0.830000	-0.000012232764800976327665
0.770000	-0.830000	-0.000002735772224711828873
0.790000	-0.830000	-0.000008007040954155585411
0.810000	-0.830000	-0.000007742173807123886749
0.830000	-0.830000	-0.000004059030468379367000
0.850000	-0.830000	-0.000003478148856773079327
0.870000	-0.830000	-0.000007794925305518181195
0.890000	-0.830000	-0.000004307050731185883838
0.910000	-0.830000	-0.000009869155865018631953
0.930000	-0.830000	-0.000004004391500561137537
0.950000	-0.830000	-0.000008785133814405143499
0.970000	-0.830000	-0.000006674091686374911914
0.990000	-0.830000	-0.000007917410734905938130

-0.990000	-0.810000	-0.000006243123833668104804
-0.970000	-0.810000	-0.000005040148522123689544
-0.950000	-0.810000	-0.000003638531416051450911
-0.930000	-0.810000	-0.000007379744430133617185
-0.910000	-0.810000	-0.000006653282423196502093
-0.890000	-0.810000	-0.000005668847902583965857
-0.870000	-0.810000	-0.000006373654950094784592
-0.850000	-0.810000	-0.000008578196766375089700
-0.830000	-0.810000	-0.000007742173807123886749
-0.810000	-0.810000	-0.000007722022720944295382
-0.790000	-0.810000	-0.000005004323450316040521
-0.770000	-0.810000	-0.000010215456056770631961
-0.750000	-0.810000	-0.000004824724227019548304
-0.730000	-0.810000	-0.000005662186317170528056
-0.710000	-0.810000	-0.000008041656460815719458
-0.690000	-0.810000	-0.000007988632280057662025
-0.670000	-0.810000	-0.000003757464154889827816
-0.650000	-0.810000	-0.000004286496563322625408
-0.630000	-0.810000	-0.000009115453918653827411
-0.610000	-0.810000	-0.000009430088818640535234
-0.590000	-0.810000	0.000047781359576666397604
-0.570000	-0.810000	0.000146696717838606244255
-0.550000	-0.810000	0.000136735000462191291087
-0.530000	-0.810000	0.000141887249115757365509
-0.510000	-0.810000	0.000136837199933622505332
-0.490000	-0.810000	0.000141311607755748101355
-0.470000	-0.810000	0.000134412475486589161767
-0.450000	-0.810000	0.000135714215235906133193
-0.430000	-0.810000	0.000130590580709353523345
-0.410000	-0.810000	0.000132989946466517677945
-0.390000	-0.810000	0.000125214075000118431509
-0.370000	-0.810000	0.000130108482257327640660
-0.350000	-0.810000	0.000125733114245577594923
-0.330000	-0.810000	0.000128048483893546750966
-0.310000	-0.810000	0.000124424858757882580854
-0.290000	-0.810000	0.000122347911548139324676
-0.270000	-0.810000	0.000118726503489600544836
-0.250000	-0.810000	0.000120087716922915229974
-0.230000	-0.810000	0.000117651685256261892771
-0.210000	-0.810000	0.000119637609987490944820
-0.190000	-0.810000	0.000113488072587032896204
-0.170000	-0.810000	0.000121071099308750181403
-0.150000	-0.810000	0.000111432381029221642520
-0.130000	-0.810000	0.000116018381086787871663
-0.110000	-0.810000	0.000115067437008227295425
-0.090000	-0.810000	0.000109519801674245250301
-0.070000	-0.810000	0.000109756420669987204541
-0.050000	-0.810000	0.000113599044247687932596
-0.030000	-0.810000	0.000110617987720607453784
-0.010000	-0.810000	0.000113427773264952405250
0.010000	-0.810000	0.000113427773264922372850
0.030000	-0.810000	0.000110617987719308105243
0.050000	-0.810000	0.000113599044247687932596
0.070000	-0.810000	0.000109756420670247711218
0.090000	-0.810000	0.000109519801674071859269
0.110000	-0.810000	0.000115067437008400686458
0.130000	-0.810000	0.000116018381087655355374
0.150000	-0.810000	0.000111432381035022042828
0.170000	-0.810000	0.000121071099309792370741
0.190000	-0.810000	0.000113488072587032896204
0.210000	-0.810000	0.000119637609987490944820
0.230000	-0.810000	0.000117651685256261892771
0.250000	-0.810000	0.000120087716922915229974
0.270000	-0.810000	0.000118726503489600544836
0.290000	-0.810000	0.000122347911547446112912
0.310000	-0.810000	0.000124424858765845720550
0.330000	-0.810000	0.000128048483894243188231
0.350000	-0.810000	0.000125733114246275224811
0.370000	-0.810000	0.000130108482257415325510
0.390000	-0.810000	0.000125214074997516563136
0.410000	-0.810000	0.000132989946461662837457
0.430000	-0.810000	0.000130590580709353360715
0.450000	-0.810000	0.000135714215235906133193
0.470000	-0.810000	0.000134412475486589161767
0.490000	-0.810000	0.000141311607755748101355
0.510000	-0.810000	0.000136837199933622505332
0.530000	-0.810000	0.000141887249115757365509
0.550000	-0.810000	0.000136735000462191291087
0.570000	-0.810000	0.000146696717838585427574
0.590000	-0.810000	0.000047781359576688081647
0.610000	-0.810000	-0.000009430088818641239965
0.630000	-0.810000	-0.000009115453918653827411
0.650000	-0.810000	-0.000004286496563322625408
0.670000	-0.810000	-0.000003757464154889827816
0.690000	-0.810000	-0.000007988632280057662025
0.710000	-0.810000	-0.000008041656460815719458
0.730000	-0.810000	-0.000005662186317170528056
0.750000	-0.810000	-0.000004824724227019548304
0.770000	-0.810000	-0.000010215456056770631961
0.790000	-0.810000	-0.000005004323450316040521
0.810000	-0.810000	-0.000007722022720944295382
0.830000	-0.810000	-0.000007742173807123886749
0.850000	-0.810000	-0.000008578196766375089700
0.870000	-0.810000	-0.000006373654950094784592
0.890000	-0.810000	-0.000005668847902583965857
0.910000	-0.810000	-0.000006653282423196502093
0.930000	-0.810000	-0.000007379744430133617185
0.950000	-0.810000	-0.000003638531416051450911
0.970000	-0.810000	-0.000005040148522123689544
0.990000	-0.810000	-0.000006243123833668104804

-0.990000	-0.790000	-0.000007593454585392674436
-0.970000	-0.790000	-0.000004793333185119108835
-0.950000	-0.790000	-0.000010535403357671497402
-0.930000	-0.790000	-0.000003299483894181950028
-0.910000	-0.790000	-0.000009074491731065064700
-0.890000	-0.790000	-0.000008037468947722214838
-0.870000	-0.790000	-0.000005583231856251871716
-0.850000	-0.790000	-0.000008736120672066710317
-0.830000	-0.790000	-0.000008007040954155585411
-0.810000	-0.790000	-0.000005004323450316040521
-0.790000	-0.790000	-0.000007300541943010156797
-0.770000	-0.790000	-0.000005170382127247927966
-0.750000	-0.790000	-0.000004171514608375468790
-0.730000	-0.790000	-0.000007034767209953662458
-0.710000	-0.790000	-0.000005545388821368306322
-0.690000	-0.790000	-0.000010471357027228001251
-0.670000	-0.790000	-0.000006182417165386195138
-0.650000	-0.790000	-0.000012614116880241797725
-0.630000	-0.790000	-0.000004162994207545546443
-0.610000	-0.790000	0.000088846604326694653131
-0.590000	-0.790000	0.000144964240280135716558
-0.570000	-0.790000	0.000137620434648828837698
-0.550000	-0.790000	0.000143924208375808605244
-0.530000	-0.790000	0.000138468434916790179845
-0.510000	-0.790000	0.000134533154228665314828
-0.490000	-0.790000	0.000135022493544865996012
-0.470000	-0.790000	0.000129718445452532574278
-0.450000	-0.790000	0.000130369733158713614965
-0.430000	-0.790000	0.000129749318501167003282
-0.410000	-0.790000	0.000124833207036108230405
-0.390000	-0.790000	0.000128399234526730624938
-0.370000	-0.790000	0.000122917198405454475849
-0.350000	-0.790000	0.000124150032442603869580
-0.330000	-0.790000	0.000119829798740643891659
-0.310000	-0.790000	0.000116388027344928009568
-0.290000	-0.790000	0.000119205017872769231373
-0.270000	-0.790000	0.000117917492643052006338
-0.250000	-0.790000	0.000114155733982524356805
-0.230000	-0.790000	0.000114399813107807620189
-0.210000	-0.790000	0.000114223880116816212268
-0.190000	-0.790000	0.000115856408405754009194
-0.170000	-0.790000	0.000107556527148954626382
-0.150000	-0.790000	0.000110485349497454885719
-0.130000	-0.790000	0.000108961963841045810148
-0.110000	-0.790000	0.000106958145614123448838
-0.090000	-0.790000	0.000110663140926539746087
-0.070000	-0.790000	0.000110499962506902752596
-0.050000	-0.790000	0.000108918021921505114467
-0.030000	-0.790000	0.000108451883707452614945
-0.010000	-0.790000	0.000106324708572408139096
0.010000	-0.790000	0.000106324708572437602290
0.030000	-0.790000	0.000108451883705889737513
0.050000	-0.790000	0.000108918021921498283993
0.070000	-0.790000	0.000110499962507163001775
0.090000	-0.790000	0.000110663140926712798306
0.110000	-0.790000	0.000106958145613798283054
0.130000	-0.790000	0.000108961963841890471403
0.150000	-0.790000	0.000110485349486717137138
0.170000	-0.790000	0.000107556527151729845130
0.190000	-0.790000	0.000115856408405754090509
0.210000	-0.790000	0.000114223880116816212268
0.230000	-0.790000	0.000114399813107807620189
0.250000	-0.790000	0.000114155733982524356805
0.270000	-0.790000	0.000117917492643052006338
0.290000	-0.790000	0.000119205017872075341983
0.310000	-0.790000	0.000116388027341847343963
0.330000	-0.790000	0.000119829798740554282349
0.350000	-0.790000	0.000124150032440259851588
0.370000	-0.790000	0.000122917198408314140394
0.390000	-0.790000	0.000128399234524043484064
0.410000	-0.790000	0.000124833207042259722482
0.430000	-0.790000	0.000129749318501169198792
0.450000	-0.790000	0.000130369733158713614965
0.470000	-0.790000	0.000129718445452532574278
0.490000	-0.790000	0.000135022493544865996012
0.510000	-0.790000	0.000134533154228665314828
0.530000	-0.790000	0.000138468434916790179845
0.550000	-0.790000	0.000143924208375808605244
0.570000	-0.790000	0.000137620434648655365351
0.590000	-0.790000	0.000144964240280265061877
0.610000	-0.790000	0.000088846604322317078439
0.630000	-0.790000	-0.000004162994207546413805
0.650000	-0.790000	-0.000012614116880241797725
0.670000	-0.790000	-0.000006182417165386195138
0.690000	-0.790000	-0.000010471357027228001251
0.710000	-0.790000	-0.000005545388821368306322
0.730000	-0.790000	-0.000007034767209953662458
0.750000	-0.790000	-0.000004171514608375468790
0.770000	-0.790000	-0.000005170382127247927966
0.790000	-0.790000	-0.000007300541943010156797
0.810000	-0.790000	-0.000005004323450316040521
0.830000	-0.790000	-0.000008007040954155585411
0.850000	-0.790000	-0.000008736120672066710317
0.870000	-0.790000	-0.000005583231856251871716
0.890000	-0.790000	-0.000008037468947722214838
0.910000	-0.790000	-0.000009074491731065064700
0.930000	-0.790000	-0.000003299483894181950028
0.950000	-0.790000	-0.000010535403357671497402
0.970000	-0.790000	-0.000004793333185119108835
0.990000	-0.790000	-0.000007593454585392674436

-0.990000	-0.770000	-0.000008281194130104692531
-0.970000	-0.770000	-0.000004055093318317592511
-0.950000	-0.770000	-0.000006021858017172653649
-0.930000	-0.770000	-0.000006589340617042652360
-0.910000	-0.770000	-0.000004256959430464764087
-0.890000	-0.770000	-0.000007796304158097198142
-0.870000	-0.770000	-0.000007511944672541473724
-0.850000	-0.770000	-0.000004208812896201965295
-0.830000	-0.770000	-0.000002735772224711828873
-0.810000	-0.770000	-0.000010215456056770631961
-0.790000	-0.770000	-0.000005170382127247927966
-0.770000	-0.770000	-0.000007334686090662928212
-0.750000	-0.770000	-0.000008219317418250087848
-0.730000	-0.770000	-0.000007704145167316352096
-0.710000	-0.770000	-0.000005793506998304697939
-0.690000	-0.770000	-0.000003570116407877309966
-0.670000	-0.770000	-0.000004097840388057102240
-0.650000	-0.770000	-0.000000853524960080925821
-0.630000	-0.770000	0.000125576408139474113290
-0.610000	-0.770000	0.000146163169510954253638
-0.590000	-0.770000	0.000138717962247528301019
-0.570000	-0.770000	0.000137836244185188141857
-0.550000	-0.770000	0.000135915817848380831266
-0.530000	-0.770000	0.000133582642976365139698
-0.510000	-0.770000	0.000136317240745268992031
-0.490000	-0.770000	0.000130556794297505469361
-0.470000	-0.770000	0.000133119785747480546233
-0.450000	-0.770000	0.000130954819596988469377
-0.430000	-0.770000	0.000122831871451415292106
-0.410000	-0.770000	0.000127726927503918439178
-0.390000	-0.770000	0.000124570883518548451230
-0.370000	-0.770000	0.000118035216016814181544
-0.350000	-0.770000	0.000119888951549687814151
-0.330000	-0.770000	0.000116536360491317932380
-0.310000	-0.770000	0.000120064795324766244479
-0.290000	-0.770000	0.000117098861847420953990
-0.270000	-0.770000	0.000110282887352503703219
-0.250000	-0.770000	0.000114731480843623364686
-0.230000	-0.770000	0.000110500148527931316687
-0.210000	-0.770000	0.000108576653193047500804
-0.190000	-0.770000	0.000108198509817653543944
-0.170000	-0.770000	0.000110703277768823567630
-0.150000	-0.770000	0.000107439924440022523426
-0.130000	-0.770000	0.000105123591945613351789
-0.110000	-0.770000	0.000104511982024380978371
-0.090000	-0.770000	0.000105999362757614839755
-0.070000	-0.770000	0.000102388993594440470998
-0.050000	-0.770000	0.000105177075996466633245
-0.030000	-0.770000	0.000100320525083076318414
-0.010000	-0.770000	0.000105961237363811112424
0.010000	-0.770000	0.000105961237363768760776
0.030000	-0.770000	0.000100320525081385654204
0.050000	-0.770000	0.000105177075989451804532
0.070000	-0.770000	0.000102388993594786060441
0.090000	-0.770000	0.000105999362757615476723
0.110000	-0.770000	0.000104511982024207262078
0.130000	-0.770000	0.000105123591945613934547
0.150000	-0.770000	0.000107439924446892977068
0.170000	-0.770000	0.000110703277771596848367
0.190000	-0.770000	0.000108198509817653543944
0.210000	-0.770000	0.000108576653193047500804
0.230000	-0.770000	0.000110500148527931316687
0.250000	-0.770000	0.000114731480843623364686
0.270000	-0.770000	0.000110282887352503703219
0.290000	-0.770000	0.000117098861846725031720
0.310000	-0.770000	0.000120064795326820983779
0.330000	-0.770000	0.000116536360486455976815
0.350000	-0.770000	0.000119888951552470134423
0.370000	-0.770000	0.000118035216019584304542
0.390000	-0.770000	0.000124570883513349539183
0.410000	-0.770000	0.000127726927502178972318
0.430000	-0.770000	0.000122831871451413286332
0.450000	-0.770000	0.000130954819596988469377
0.470000	-0.770000	0.000133119785747480546233
0.490000	-0.770000	0.000130556794297505469361
0.510000	-0.770000	0.000136317240745268992031
0.530000	-0.770000	0.000133582642976365139698
0.550000	-0.770000	0.000135915817848380831266
0.570000	-0.770000	0.000137836244185101405683
0.590000	-0.770000	0.000138717962246488442715
0.610000	-0.770000	0.000146163169511952586999
0.630000	-0.770000	0.000125576408135187611581
0.650000	-0.770000	-0.000000853524960084395268
0.670000	-0.770000	-0.000004097840388059704325
0.690000	-0.770000	-0.000003570116407877309966
0.710000	-0.770000	-0.000005793506998304697939
0.730000	-0.770000	-0.000007704145167316352096
0.750000	-0.770000	-0.000008219317418250087848
0.770000	-0.770000	-0.000007334686090662928212
0.790000	-0.770000	-0.000005170382127247927966
0.810000	-0.770000	-0.000010215456056770631961
0.830000	-0.770000	-0.000002735772224711828873
0.850000	-0.770000	-0.000004208812896201965295
0.870000	-0.770000	-0.000007511944672541473724
0.890000	-0.770000	-0.000007796304158097198142
0.910000	-0.770000	-0.000004256959430464764087
0.930000	-0.770000	-0.000006589340617042652360
0.950000	-0.770000	-0.000006021858017172653649
0.970000	-0.770000	-0.000004055093318317592511
0.990000	-0.770000	-0.000008281194130104692531

-0.990000	-0.750000	-0.000006443059926009351126
-0.970000	-0.750000	-0.000006933314682756072482
-0.950000	-0.750000	-0.000009918603007904682644
-0.930000	-0.750000	-0.000004962464869398442460
-0.910000	-0.750000	-0.000009499085833225060882
-0.890000	-0.750000	-0.000006053458337830799243
-0.870000	-0.750000	-0.000007462108552772155859
-0.850000	-0.750000	-0.000003429561985457966800
-0.830000	-0.750000	-0.000012232764800976327665
-0.810000	-0.750000	-0.000004824724227019548304
-0.790000	-0.750000	-0.000004171514608375468790
-0.770000	-0.750000	-0.000008219317418250087848
-0.750000	-0.750000	-0.000007574478777142076705
-0.730000	-0.750000	-0.000002863948288841958005
-0.710000	-0.750000	-0.000010083257052689712820
-0.690000	-0.750000	-0.000004669495256136562550
-0.670000	-0.750000	0.000008316895207515287436
-0.650000	-0.750000	0.000141787390166415658288
-0.630000	-0.750000	0.000145650093374068666241
-0.610000	-0.750000	0.000139956527002793942871
-0.590000	-0.750000	0.000137819557100855210122
-0.570000	-0.750000	0.000137113279277457672956
-0.550000	-0.750000	0.000135890186669650794285
-0.530000	-0.750000	0.000131035446366572523721
-0.510000	-0.750000	0.000128618371419260196439
-0.490000	-0.750000	0.000130333316079174715667
-0.470000	-0.750000	0.000124560197742719510564
-0.450000	-0.750000	0.000123470092195357558293
-0.430000	-0.750000	0.000125592184401882408151
-0.410000	-0.750000	0.000119869635355584049172
-0.390000	-0.750000	0.000121201844471961956481
-0.370000	-0.750000	0.000116072675058488095057
-0.350000	-0.750000	0.000117536176036513241344
-0.330000	-0.750000	0.000113626734880243408831
-0.310000	-0.750000	0.000108894387737817660740
-0.290000	-0.750000	0.000110742851113267514840
-0.270000	-0.750000	0.000106061466670949198295
-0.250000	-0.750000	0.000111717880153714858643
-0.230000	-0.750000	0.000105146140027206246503
-0.210000	-0.750000	0.000103646171000942806427
-0.190000	-0.750000	0.000103406782864534868647
-0.170000	-0.750000	0.000101662700406675559489
-0.150000	-0.750000	0.000099349220839597951731
-0.130000	-0.750000	0.000103349710700738564736
-0.110000	-0.750000	0.000103181391065036419407
-0.090000	-0.750000	0.000096744728728925504370
-0.070000	-0.750000	0.000099864683191617419295
-0.050000	-0.750000	0.000098070028428180925999
-0.030000	-0.750000	0.000098715127690983647314
-0.010000	-0.750000	0.000095750609406236028088
0.010000	-0.750000	0.000095750609406158236582
0.030000	-0.750000	0.000098715127689210190715
0.050000	-0.750000	0.000098070028426965386286
0.070000	-0.750000	0.000099864683191965719243
0.090000	-0.750000	0.000096744728728925761868
0.110000	-0.750000	0.000103181391065036161909
0.130000	-0.750000	0.000103349710701774059125
0.150000	-0.750000	0.000099349220829965411740
0.170000	-0.750000	0.000101662700408412912155
0.190000	-0.750000	0.000103406782864534949962
0.210000	-0.750000	0.000103646171000942806427
0.230000	-0.750000	0.000105146140027206246503
0.250000	-0.750000	0.000111717880153714858643
0.270000	-0.750000	0.000106061466670949374478
0.290000	-0.750000	0.000110742851114657326500
0.310000	-0.750000	0.000108894387743361159343
0.330000	-0.750000	0.000113626734878943043850
0.350000	-0.750000	0.000117536176033741261650
0.370000	-0.750000	0.000116072675056408473318
0.390000	-0.750000	0.000121201844471270601413
0.410000	-0.750000	0.000119869635346584168254
0.430000	-0.750000	0.000125592184401882055785
0.450000	-0.750000	0.000123470092195357558293
0.470000	-0.750000	0.000124560197742719510564
0.490000	-0.750000	0.000130333316079174715667
0.510000	-0.750000	0.000128618371419260196439
0.530000	-0.750000	0.000131035446366572523721
0.550000	-0.750000	0.000135890186669650794285
0.570000	-0.750000	0.000137113279277457401906
0.590000	-0.750000	0.000137819557100334142558
0.610000	-0.750000	0.000139956527002793075509
0.630000	-0.750000	0.000145650093385772845533
0.650000	-0.750000	0.000141787390158689199926
0.670000	-0.750000	0.000008316895203855020902
0.690000	-0.750000	-0.000004669495256137429912
0.710000	-0.750000	-0.000010083257052689712820
0.730000	-0.750000	-0.000002863948288841958005
0.750000	-0.750000	-0.000007574478777142076705
0.770000	-0.750000	-0.000008219317418250087848
0.790000	-0.750000	-0.000004171514608375468790
0.810000	-0.750000	-0.000004824724227019548304
0.830000	-0.750000	-0.000012232764800976327665
0.850000	-0.750000	-0.000003429561985457966800
0.870000	-0.750000	-0.000007462108552772155859
0.890000	-0.750000	-0.000006053458337830799243
0.910000	-0.750000	-0.000009499085833225060882
0.930000	-0.750000	-0.000004962464869398442460
0.950000	-0.750000	-0.000009918603007904682644
0.970000	-0.750000	-0.000006933314682756072482
0.990000	-0.750000	-0.000006443059926009351126

-0.990000	-0.730000	-0.000006367590714988014607
-0.970000	-0.730000	-0.000008027815081725796697
-0.950000	-0.730000	-0.000003829728283440220963
-0.930000	-0.730000	-0.000006159754464876793315
-0.910000	-0.730000	-0.000004917087989732067975
-0.890000	-0.730000	-0.000005293629919776272899
-0.870000	-0.730000	-0.000005437973692372609934
-0.850000	-0.730000	-0.000007960407932355485777
-0.830000	-0.730000	-0.000003718837844124212651
-0.810000	-0.730000	-0.000005662186317170528056
-0.790000	-0.730000	-0.000007034767209953662458
-0.770000	-0.730000	-0.000007704145167316352096
-0.750000	-0.730000	-0.000002863948288841958005
-0.730000	-0.730000	-0.000006470838283254075167
-0.710000	-0.730000	-0.000009039699537534418017
-0.690000	-0.730000	0.000019148199136883280180
-0.670000	-0.730000	0.000147076214345963178498
-0.650000	-0.730000	0.000139442118563904392248
-0.630000	-0.730000	0.000138244720543891520120
-0.610000	-0.730000	0.000137967709734954633617
-0.590000	-0.730000	0.000137536335770777561581
-0.570000	-0.730000	0.000130903231362838287947
-0.550000	-0.730000	0.000136522883943733725539
-0.530000	-0.730000	0.000130126026620559157986
-0.510000	-0.730000	0.000129780734391916712216
-0.490000	-0.730000	0.000125174976971778926073
-0.470000	-0.730000	0.000125945385446965226525
-0.450000	-0.730000	0.000120721265020330833714
-0.430000	-0.730000	0.000118794774304299647770
-0.410000	-0.730000	0.000116952262162633508413
-0.390000	-0.730000	0.000114283794386780223045
-0.370000	-0.730000	0.000114789629926203120072
-0.350000	-0.730000	0.000112775901133564757789
-0.330000	-0.730000	0.000112671554889068754315
-0.310000	-0.730000	0.000110538798835977514603
-0.290000	-0.730000	0.000105379527445523192737
-0.270000	-0.730000	0.000107874571901766020299
-0.250000	-0.730000	0.000102283442253456481738
-0.230000	-0.730000	0.000104057064099672615001
-0.210000	-0.730000	0.000100962379011466186823
-0.190000	-0.730000	0.000097725411992623817544
-0.170000	-0.730000	0.000098175362784247549564
-0.150000	-0.730000	0.000098633805616430854347
-0.130000	-0.730000	0.000092871480968247636543
-0.110000	-0.730000	0.000094911537210121805185
-0.090000	-0.730000	0.000093446916940419453017
-0.070000	-0.730000	0.000092251354052585570484
-0.050000	-0.730000	0.000096561574222944637855
-0.030000	-0.730000	0.000093651469011604227335
-0.010000	-0.730000	0.000094524402716177508563
0.010000	-0.730000	0.000094524402716073506470
0.030000	-0.730000	0.000093651469009568027893
0.050000	-0.730000	0.000096561574230831612349
0.070000	-0.730000	0.000092251354052932311891
0.090000	-0.730000	0.000093446916940592925365
0.110000	-0.730000	0.000094911537210121046243
0.130000	-0.730000	0.000092871480969278902545
0.150000	-0.730000	0.000098633805616067131623
0.170000	-0.730000	0.000098175362787716142707
0.190000	-0.730000	0.000097725411992623993727
0.210000	-0.730000	0.000100962379011466186823
0.230000	-0.730000	0.000104057064099672615001
0.250000	-0.730000	0.000102283442253456481738
0.270000	-0.730000	0.000107874571901766196482
0.290000	-0.730000	0.000105379527446171708267
0.310000	-0.730000	0.000110538798826971507942
0.330000	-0.730000	0.000112671554899376630287
0.350000	-0.730000	0.000112775901130099878039
0.370000	-0.730000	0.000114789629931741021481
0.390000	-0.730000	0.000114283794394323546108
0.410000	-0.730000	0.000116952262168867670905
0.430000	-0.730000	0.000118794774304299159879
0.450000	-0.730000	0.000120721265020330833714
0.470000	-0.730000	0.000125945385446965226525
0.490000	-0.730000	0.000125174976971778926073
0.510000	-0.730000	0.000129780734391916712216
0.530000	-0.730000	0.000130126026620559157986
0.550000	-0.730000	0.000136522883943733725539
0.570000	-0.730000	0.000130903231362492156404
0.590000	-0.730000	0.000137536335774245273809
0.610000	-0.730000	0.000137967709731660502157
0.630000	-0.730000	0.000138244720546666644001
0.650000	-0.730000	0.000139442118560469639765
0.670000	-0.730000	0.000147076214342324596007
0.690000	-0.730000	0.000019148199136878509691
0.710000	-0.730000	-0.000009039699537534418017
0.730000	-0.730000	-0.000006470838283254075167
0.750000	-0.730000	-0.000002863948288841958005
0.770000	-0.730000	-0.000007704145167316352096
0.790000	-0.730000	-0.000007034767209953662458
0.810000	-0.730000	-0.000005662186317170528056
0.830000	-0.730000	-0.000003718837844124212651
0.850000	-0.730000	-0.000007960407932355485777
0.870000	-0.730000	-0.000005437973692372609934
0.890000	-0.730000	-0.000005293629919776272899
0.910000	-0.730000	-0.000004917087989732067975
0.930000	-0.730000	-0.000006159754464876793315
0.950000	-0.730000	-0.000003829728283440220963
0.970000	-0.730000	-0.000008027815081725796697
0.990000	-0.730000	-0.000006367590714988014607

-0.990000	-0.710000	-0.000006010521033377059098
-0.970000	-0.710000	-0.000004200960609970698736
-0.950000	-0.710000	-0.000010087634755236864041
-0.930000	-0.710000	-0.000003730965721459350202
-0.910000	-0.710000	-0.000007294878173626179001
-0.890000	-0.710000	-0.000007586458124076163770
-0.870000	-0.710000	-0.000008153117748684275066
-0.850000	-0.710000	-0.000009751166975814707706
-0.830000	-0.710000	-0.000002677031546985772530
-0.810000	-0.710000	-0.000008041656460815719458
-0.790000	-0.710000	-0.000005545388821368306322
-0.770000	-0.710000	-0.000005793506998304697939
-0.750000	-0.710000	-0.000010083257052689712820
-0.730000	-0.710000	-0.000009039699537534418017
-0.710000	-0.710000	0.000028615914680398815088
-0.690000	-0.710000	0.000146799838266505012704
-0.670000	-0.710000	0.000138652600070381147937
-0.650000	-0.710000	0.000141119839565294769718
-0.630000	-0.710000	0.000134661630532098759196
-0.610000	-0.710000	0.000137241563753735313540
-0.590000	-0.710000	0.000136208206323639536900
-0.570000	-0.710000	0.000130189283622599537293
-0.550000	-0.710000	0.000126145060427527300065
-0.530000	-0.710000	0.000127850106396845914023
-0.510000	-0.710000	0.000126364177153914162936
-0.490000	-0.710000	0.000119626793920377203634
-0.470000	-0.710000	0.000122034046619722951746
-0.450000	-0.710000	0.000115323173723321962614
-0.430000	-0.710000	0.000118835827349300665210
-0.410000	-0.710000	0.000114461479161549265480
-0.390000	-0.710000	0.000114298113350842434001
-0.370000	-0.710000	0.000106082109548394815405
-0.350000	-0.710000	0.000109078067604438840033
-0.330000	-0.710000	0.000103166343777952524211
-0.310000	-0.710000	0.000104767814626485295188
-0.290000	-0.710000	0.000099341943098386206669
-0.270000	-0.710000	0.000103063950572392608448
-0.250000	-0.710000	0.000096670181485693736415
-0.230000	-0.710000	0.000095517532040188070147
-0.210000	-0.710000	0.000095758949254706469457
-0.190000	-0.710000	0.000096231730297388664284
-0.170000	-0.710000	0.000094064442617319829541
-0.150000	-0.710000	0.000092730888778725774975
-0.130000	-0.710000	0.000093537222999900726831
-0.110000	-0.710000	0.000091114394064651239684
-0.090000	-0.710000	0.000090402556304903109721
-0.070000	-0.710000	0.000091402281696221609596
-0.050000	-0.710000	0.000084506488019862443443
-0.030000	-0.710000	0.000087497075577355943763
-0.010000	-0.710000	0.000088924612215272120976
0.010000	-0.710000	0.000088924612215264585771
0.030000	-0.710000	0.000087497075575098499315
0.050000	-0.710000	0.000084506488019692955539
0.070000	-0.710000	0.000091402281696741809799
0.090000	-0.710000	0.000090402556305071079742
0.110000	-0.710000	0.000091114394056043352061
0.130000	-0.710000	0.000093537222991250406246
0.150000	-0.710000	0.000092730888780852342669
0.170000	-0.710000	0.000094064442621437249921
0.190000	-0.710000	0.000096231730297388826914
0.210000	-0.710000	0.000095758949254706469457
0.230000	-0.710000	0.000095517532040188070147
0.250000	-0.710000	0.000096670181485693736415
0.270000	-0.710000	0.000103063950572393286075
0.290000	-0.710000	0.000099341943099124128220
0.310000	-0.710000	0.000104767814625787312934
0.330000	-0.710000	0.000103166343775534075740
0.350000	-0.710000	0.000109078067601316148040
0.370000	-0.710000	0.000106082109542857578070
0.390000	-0.710000	0.000114298113355083345009
0.410000	-0.710000	0.000114461479153235630326
0.430000	-0.710000	0.000118835827349300312845
0.450000	-0.710000	0.000115323173723321962614
0.470000	-0.710000	0.000122034046619722951746
0.490000	-0.710000	0.000119626793920377203634
0.510000	-0.710000	0.000126364177153914162936
0.530000	-0.710000	0.000127850106396845914023
0.550000	-0.710000	0.000126145060427516458043
0.570000	-0.710000	0.000130189283622263759881
0.590000	-0.710000	0.000136208206327430910582
0.610000	-0.710000	0.000137241563745783232706
0.630000	-0.710000	0.000134661630540415945111
0.650000	-0.710000	0.000141119839569456588177
0.670000	-0.710000	0.000138652600062922053831
0.690000	-0.710000	0.000146799838266505337965
0.710000	-0.710000	0.000028615914680398815088
0.730000	-0.710000	-0.000009039699537534418017
0.750000	-0.710000	-0.000010083257052689712820
0.770000	-0.710000	-0.000005793506998304697939
0.790000	-0.710000	-0.000005545388821368306322
0.810000	-0.710000	-0.000008041656460815719458
0.830000	-0.710000	-0.000002677031546985772530
0.850000	-0.710000	-0.000009751166975814707706
0.870000	-0.710000	-0.000008153117748684275066
0.890000	-0.710000	-0.000007586458124076163770
0.910000	-0.710000	-0.000007294878173626179001
0.930000	-0.710000	-0.000003730965721459350202
0.950000	-0.710000	-0.000010087634755236864041
0.970000	-0.710000	-0.000004200960609970698736
0.990000	-0.710000	-0.000006010521033377059098

-0.990000	-0.690000	-0.000007433057267810957948
-0.970000	-0.690000	-0.000005274083155766015965
-0.950000	-0.690000	-0.000007063286188664878588
-0.930000	-0.690000	-0.000005854376871991054669
-0.910000	-0.690000	-0.000008463271294068373541
-0.890000	-0.690000	-0.000005790323080791100966
-0.870000	-0.690000	-0.000004892320421230293020
-0.850000	-0.690000	-0.000003045242164211950657
-0.830000	-0.690000	-0.000010244352435857697996
-0.810000	-0.690000	-0.000007988632280057662025
-0.790000	-0.690000	-0.000010471357027228001251
-0.770000	-0.690000	-0.000003570116407877309966
-0.750000	-0.690000	-0.000004669495256136562550
-0.730000	-0.690000	0.000019148199136883280180
-0.710000	-0.690000	0.000146799838266505012704
-0.690000	-0.690000	0.000139234759619589196829
-0.670000	-0.690000	0.000142074275281657449836
-0.650000	-0.690000	0.000138534144199269223206
-0.630000	-0.690000	0.000137411043125484889048
-0.610000	-0.690000	0.000134200125356499766743
-0.590000	-0.690000	0.000129121910763388452392
-0.570000	-0.690000	0.000127656733602276553814
-0.550000	-0.690000	0.000126196531967988833864
-0.530000	-0.690000	0.000120767099361629402245
-0.510000	-0.690000	0.000121648729680405587057
-0.490000	-0.690000	0.000116086380321104022900
-0.470000	-0.690000	0.000119808215427708118078
-0.450000	-0.690000	0.000117156430860667932093
-0.430000	-0.690000	0.000112956464008501307104
-0.410000	-0.690000	0.000108786063090792855775
-0.390000	-0.690000	0.000107044556246608141585
-0.370000	-0.690000	0.000107571796534688824266
-0.350000	-0.690000	0.000106712652240956059864
-0.330000	-0.690000	0.000102899955415109675997
-0.310000	-0.690000	0.000098595569578024299306
-0.290000	-0.690000	0.000098471557908895500453
-0.270000	-0.690000	0.000096159202083579130857
-0.250000	-0.690000	0.000093473675020449602181
-0.230000	-0.690000	0.000092954543129075112404
-0.210000	-0.690000	0.000093461099089666327703
-0.190000	-0.690000	0.000087763561698840820849
-0.170000	-0.690000	0.000089925675366614633453
-0.150000	-0.690000	0.000084231491592188519708
-0.130000	-0.690000	0.000083696620565832708814
-0.110000	-0.690000	0.000083875333533347309076
-0.090000	-0.690000	0.000082084836518530872210
-0.070000	-0.690000	0.000084679300704549497402
-0.050000	-0.690000	0.000083146608693148571631
-0.030000	-0.690000	0.000080177626890103279055
-0.010000	-0.690000	0.000081569500235290857406
0.010000	-0.690000	0.000081569500235161430772
0.030000	-0.690000	0.000080177626887588607642
0.050000	-0.690000	0.000083146608693322043978
0.070000	-0.690000	0.000084679300704896265915
0.090000	-0.690000	0.000082084836518883237916
0.110000	-0.690000	0.000083875333540553282633
0.130000	-0.690000	0.000083696620574489819216
0.150000	-0.690000	0.000084231491590804467872
0.170000	-0.690000	0.000089925675370775760733
0.190000	-0.690000	0.000087763561698840983480
0.210000	-0.690000	0.000093461099089666327703
0.230000	-0.690000	0.000092954543129075112404
0.250000	-0.690000	0.000093473675020449602181
0.270000	-0.690000	0.000096159202083579130857
0.290000	-0.690000	0.000098471557908202966315
0.310000	-0.690000	0.000098595569582206446556
0.330000	-0.690000	0.000102899955424786180387
0.350000	-0.690000	0.000106712652232645975473
0.370000	-0.690000	0.000107571796536765071427
0.390000	-0.690000	0.000107044556241757854746
0.410000	-0.690000	0.000108786063096981278488
0.430000	-0.690000	0.000112956464008501645917
0.450000	-0.690000	0.000117156430860667932093
0.470000	-0.690000	0.000119808215427708118078
0.490000	-0.690000	0.000116086380321104022900
0.510000	-0.690000	0.000121648729680405587057
0.530000	-0.690000	0.000120767099361629402245
0.550000	-0.690000	0.000126196531967988671234
0.570000	-0.690000	0.000127656733601585049669
0.590000	-0.690000	0.000129121910772403593456
0.610000	-0.690000	0.000134200125356154692296
0.630000	-0.690000	0.000137411043124450397545
0.650000	-0.690000	0.000138534144199618011045
0.670000	-0.690000	0.000142074275273853416809
0.690000	-0.690000	0.000139234759619589196829
0.710000	-0.690000	0.000146799838266505012704
0.730000	-0.690000	0.000019148199136883280180
0.750000	-0.690000	-0.000004669495256136562550
0.770000	-0.690000	-0.000003570116407877309966
0.790000	-0.690000	-0.000010471357027228001251
0.810000	-0.690000	-0.000007988632280057662025
0.830000	-0.690000	-0.000010244352435857697996
0.850000	-0.690000	-0.000003045242164211950657
0.870000	-0.690000	-0.000004892320421230293020
0.890000	-0.690000	-0.000005790323080791100966
0.910000	-0.690000	-0.000008463271294068373541
0.930000	-0.690000	-0.000005854376871991054669
0.950000	-0.690000	-0.000007063286188664878588
0.970000	-0.690000	-0.000005274083155766015965
0.990000	-0.690000	-0.000007433057267810957948

-0.990000	-0.670000	-0.000005002215974494856839
-0.970000	-0.670000	-0.000008374075702963671244
-0.950000	-0.670000	-0.000005941929168179818904
-0.930000	-0.670000	-0.000009993231429430019853
-0.910000	-0.670000	-0.000007363947351928488982
-0.890000	-0.670000	-0.000003440778993680746487
-0.870000	-0.670000	-0.000009307954693899887322
-0.850000	-0.670000	-0.000006694339087891053698
-0.830000	-0.670000	-0.000007231730190602602294
-0.810000	-0.670000	-0.000003757464154889827816
-0.790000	-0.670000	-0.000006182417165386195138
-0.770000	-0.670000	-0.000004097840388057102240
-0.750000	-0.670000	0.000008316895207515287436
-0.730000	-0.670000	0.000147076214345963178498
-0.710000	-0.670000	0.000138652600070381147937
-0.690000	-0.670000	0.000142074275281657449836
-0.670000	-0.670000	0.000138601140493833062395
-0.650000	-0.670000	0.000135752784919472324924
-0.630000	-0.670000	0.000129986930411176934176
-0.610000	-0.670000	0.000130870662284288119537
-0.590000	-0.670000	0.000127473161421128272208
-0.570000	-0.670000	0.000127880703765847331382
-0.550000	-0.670000	0.000124681896145888989431
-0.530000	-0.670000	0.000124095013216769269309
-0.510000	-0.670000	0.000119824838710113319522
-0.490000	-0.670000	0.000120247636508551855009
-0.470000	-0.670000	0.000109004136221504428902
-0.450000	-0.670000	0.000114080045190381905375
-0.430000	-0.670000	0.000105035741848395864045
-0.410000	-0.670000	0.000108918294095283922705
-0.390000	-0.670000	0.000104479914443542494734
-0.370000	-0.670000	0.000103711061284613218197
-0.350000	-0.670000	0.000096411140518066823155
-0.330000	-0.670000	0.000096031804335697373560
-0.310000	-0.670000	0.000097830319007465534379
-0.290000	-0.670000	0.000092502484246046124067
-0.270000	-0.670000	0.000093102710746613518171
-0.250000	-0.670000	0.000090014371909586239585
-0.230000	-0.670000	0.000088444400271135188577
-0.210000	-0.670000	0.000082184394732163809747
-0.190000	-0.670000	0.000086067486490013720693
-0.170000	-0.670000	0.000084054265707956713838
-0.150000	-0.670000	0.000078483106233537497463
-0.130000	-0.670000	0.000079780640425610192595
-0.110000	-0.670000	0.000081391423181593968122
-0.090000	-0.670000	0.000076803218442684083214
-0.070000	-0.670000	0.000078823453247665460869
-0.050000	-0.670000	0.000075144923194150816271
-0.030000	-0.670000	0.000078836489265055202983
-0.010000	-0.670000	0.000074947104088069339649
0.010000	-0.670000	0.000074947104087988932505
0.030000	-0.670000	0.000078836489262301559858
0.050000	-0.670000	0.000075144923194324288619
0.070000	-0.670000	0.000078823453247838851901
0.090000	-0.670000	0.000076803218442338398904
0.110000	-0.670000	0.000081391423182290568018
0.130000	-0.670000	0.000079780640425272734669
0.150000	-0.670000	0.000078483106232844448329
0.170000	-0.670000	0.000084054265711425483164
0.190000	-0.670000	0.000086067486490014398319
0.210000	-0.670000	0.000082184394732163809747
0.230000	-0.670000	0.000088444400271135188577
0.250000	-0.670000	0.000090014371909586239585
0.270000	-0.670000	0.000093102710746619779438
0.290000	-0.670000	0.000092502484248119145726
0.310000	-0.670000	0.000097830319002700804644
0.330000	-0.670000	0.000096031804330761204357
0.350000	-0.670000	0.000096411140521524750458
0.370000	-0.670000	0.000103711061284606780746
0.390000	-0.670000	0.000104479914442889940552
0.410000	-0.670000	0.000108918294096023551875
0.430000	-0.670000	0.000105035741848395864045
0.450000	-0.670000	0.000114080045190381905375
0.470000	-0.670000	0.000109004136221504428902
0.490000	-0.670000	0.000120247636508551855009
0.510000	-0.670000	0.000119824838710113319522
0.530000	-0.670000	0.000124095013216769269309
0.550000	-0.670000	0.000124681896145890507314
0.570000	-0.670000	0.000127880703768959316877
0.590000	-0.670000	0.000127473161412466147371
0.610000	-0.670000	0.000130870662289146429472
0.630000	-0.670000	0.000129986930415684071027
0.650000	-0.670000	0.000135752784919472324924
0.670000	-0.670000	0.000138601140490711156449
0.690000	-0.670000	0.000142074275281656690895
0.710000	-0.670000	0.000138652600070381147937
0.730000	-0.670000	0.000147076214345963178498
0.750000	-0.670000	0.000008316895207515287436
0.770000	-0.670000	-0.000004097840388057102240
0.790000	-0.670000	-0.000006182417165386195138
0.810000	-0.670000	-0.000003757464154889827816
0.830000	-0.670000	-0.000007231730190602602294
0.850000	-0.670000	-0.000006694339087891053698
0.870000	-0.670000	-0.000009307954693899887322
0.890000	-0.670000	-0.000003440778993680746487
0.910000	-0.670000	-0.000007363947351928488982
0.930000	-0.670000	-0.000009993231429430019853
0.950000	-0.670000	-0.000005941929168179818904
0.970000	-0.670000	-0.000008374075702963671244
0.990000	-0.670000	-0.000005002215974494856839

-0.990000	-0.650000	-0.000008912078226152862531
-0.970000	-0.650000	-0.000008415674194769381987
-0.950000	-0.650000	-0.000004997061761667184634
-0.930000	-0.650000	-0.000004075475750173893010
-0.910000	-0.650000	-0.000005795244436990892867
-0.890000	-0.650000	-0.000005829805905457346332
-0.870000	-0.650000	-0.000009397286773474370627
-0.850000	-0.650000	-0.000002750857228761918478
-0.830000	-0.650000	-0.000010898859041622629279
-0.810000	-0.650000	-0.000004286496563322625408
-0.790000	-0.650000	-0.000012614116880241797725
-0.770000	-0.650000	-0.000000853524960080925821
-0.750000	-0.650000	0.000141787390166415658288
-0.730000	-0.650000	0.000139442118563904392248
-0.710000	-0.650000	0.000141119839565294769718
-0.690000	-0.650000	0.000138534144199269223206
-0.670000	-0.650000	0.000135752784919472324924
-0.650000	-0.650000	0.000133905758127349472060
-0.630000	-0.650000	0.000129797958159103617604
-0.610000	-0.650000	0.000125861800080596020115
-0.590000	-0.650000	0.000128187297139348131301
-0.570000	-0.650000	0.000124890770125100469389
-0.550000	-0.650000	0.000118964512928951260656
-0.530000	-0.650000	0.000117125674770987878940
-0.510000	-0.650000	0.000112988650961454780309
-0.490000	-0.650000	0.000110193894168320746471
-0.470000	-0.650000	0.000112407321863016704038
-0.450000	-0.650000	0.000107612360964320810490
-0.430000	-0.650000	0.000108032656844986711697
-0.410000	-0.650000	0.000102130789569063532007
-0.390000	-0.650000	0.000098556202643499592349
-0.370000	-0.650000	0.000097598902588309359744
-0.350000	-0.650000	0.000095441134335942472144
-0.330000	-0.650000	0.000090417975286249464058
-0.310000	-0.650000	0.000092417746195545450545
-0.290000	-0.650000	0.000085145994829033508529
-0.270000	-0.650000	0.000083873196125356313342
-0.250000	-0.650000	0.000086647765306111938820
-0.230000	-0.650000	0.000081106279227778559451
-0.210000	-0.650000	0.000078678275477811888787
-0.190000	-0.650000	0.000077182263056832116138
-0.170000	-0.650000	0.000073987125603461464333
-0.150000	-0.650000	0.000077219596148374487765
-0.130000	-0.650000	0.000075390110853409400202
-0.110000	-0.650000	0.000070124095211222906574
-0.090000	-0.650000	0.000072250363013999307311
-0.070000	-0.650000	0.000066602541698627384589
-0.050000	-0.650000	0.000071385090666359519865
-0.030000	-0.650000	0.000070817612815074249032
-0.010000	-0.650000	0.000066760627267471164478
0.010000	-0.650000	0.000066760627267351983554
0.030000	-0.650000	0.000070817612812106299795
0.050000	-0.650000	0.000071385090666532748267
0.070000	-0.650000	0.000066602541698627642087
0.090000	-0.650000	0.000072250363013999388626
0.110000	-0.650000	0.000070124095211912459156
0.130000	-0.650000	0.000075390110852373146870
0.150000	-0.650000	0.000077219596147679920748
0.170000	-0.650000	0.000073987125606931250098
0.190000	-0.650000	0.000077182263056832116138
0.210000	-0.650000	0.000078678275477811888787
0.230000	-0.650000	0.000081106279227778559451
0.250000	-0.650000	0.000086647765306111938820
0.270000	-0.650000	0.000083873196125356313342
0.290000	-0.650000	0.000085145994829727072659
0.310000	-0.650000	0.000092417746196236629430
0.330000	-0.650000	0.000090417975282090193474
0.350000	-0.650000	0.000095441134344252542983
0.370000	-0.650000	0.000097598902580011147366
0.390000	-0.650000	0.000098556202642073527679
0.410000	-0.650000	0.000102130789573205184306
0.430000	-0.650000	0.000108032656844987389323
0.450000	-0.650000	0.000107612360964320810490
0.470000	-0.650000	0.000112407321863016704038
0.490000	-0.650000	0.000110193894168320746471
0.510000	-0.650000	0.000112988650961454780309
0.530000	-0.650000	0.000117125674770987878940
0.550000	-0.650000	0.000118964512928951260656
0.570000	-0.650000	0.000124890770124411296278
0.590000	-0.650000	0.000128187297144201128645
0.610000	-0.650000	0.000125861800081286331638
0.630000	-0.650000	0.000129797958162570191420
0.650000	-0.650000	0.000133905758127700672249
0.670000	-0.650000	0.000135752784916350581609
0.690000	-0.650000	0.000138534144199269223206
0.710000	-0.650000	0.000141119839565294769718
0.730000	-0.650000	0.000139442118563904392248
0.750000	-0.650000	0.000141787390166415658288
0.770000	-0.650000	-0.000000853524960080925821
0.790000	-0.650000	-0.000012614116880241797725
0.810000	-0.650000	-0.000004286496563322625408
0.830000	-0.650000	-0.000010898859041622629279
0.850000	-0.650000	-0.000002750857228761918478
0.870000	-0.650000	-0.000009397286773474370627
0.890000	-0.650000	-0.000005829805905457346332
0.910000	-0.650000	-0.000005795244436990892867
0.930000	-0.650000	-0.000004075475750173893010
0.950000	-0.650000	-0.000004997061761667184634
0.970000	-0.650000	-0.000008415674194769381987
0.990000	-0.650000	-0.000008912078226152862531

-0.990000	-0.630000	-0.000004288802192880465159
-0.970000	-0.630000	-0.000003795580792149427112
-0.950000	-0.630000	-0.000010791866642005296367
-0.930000	-0.630000	-0.000005259417586788754585
-0.910000	-0.630000	-0.000005973811343364175512
-0.890000	-0.630000	-0.000007078450000006430640
-0.870000	-0.630000	-0.000006905008935680079230
-0.850000	-0.630000	-0.000007565147311921083945
-0.830000	-0.630000	-0.000003517098335707476815
-0.810000	-0.630000	-0.000009115453918653827411
-0.790000	-0.630000	-0.000004162994207545546443
-0.770000	-0.630000	0.000125576408139474113290
-0.750000	-0.630000	0.000145650093374068666241
-0.730000	-0.630000	0.000138244720543891520120
-0.710000	-0.630000	0.000134661630532098759196
-0.690000	-0.630000	0.000137411043125484889048
-0.670000	-0.630000	0.000129986930411176934176
-0.650000	-0.630000	0.000129797958159103617604
-0.630000	-0.630000	0.000127157015564146653628
-0.610000	-0.630000	0.000124818650937062969276
-0.590000	-0.630000	0.000125039485575236994884
-0.570000	-0.630000	0.000117160082376892467348
-0.550000	-0.630000	0.000114593567411261292401
-0.530000	-0.630000	0.000114684926578105083738
-0.510000	-0.630000	0.000114352913390914571589
-0.490000	-0.630000	0.000111958673782516245467
-0.470000	-0.630000	0.000106945700750931253797
-0.450000	-0.630000	0.000100873547899914424702
-0.430000	-0.630000	0.000100568119083283425818
-0.410000	-0.630000	0.000098035380638330891926
-0.390000	-0.630000	0.000094863070047726546856
-0.370000	-0.630000	0.000094465917104043895620
-0.350000	-0.630000	0.000092556443586123846251
-0.330000	-0.630000	0.000089053454278201850435
-0.310000	-0.630000	0.000086610988997213361122
-0.290000	-0.630000	0.000085156572530704075560
-0.270000	-0.630000	0.000079551552951966005576
-0.250000	-0.630000	0.000077230292965509210424
-0.230000	-0.630000	0.000077110961805720190003
-0.210000	-0.630000	0.000073727985808468812952
-0.190000	-0.630000	0.000071358855468174384033
-0.170000	-0.630000	0.000074432391022528655031
-0.150000	-0.630000	0.000065113149941108165947
-0.130000	-0.630000	0.000065042920331134291591
-0.110000	-0.630000	0.000066750486120585567724
-0.090000	-0.630000	0.000061340029888139020677
-0.070000	-0.630000	0.000065895075307245497926
-0.050000	-0.630000	0.000058206651128891748821
-0.030000	-0.630000	0.000063897223431420786853
-0.010000	-0.630000	0.000060840558370182264820
0.010000	-0.630000	0.000060840558370016896883
0.030000	-0.630000	0.000063897223428298393017
0.050000	-0.630000	0.000058206651128891748821
0.070000	-0.630000	0.000065895075307245579242
0.090000	-0.630000	0.000061340029888484366174
0.110000	-0.630000	0.000066750486120240655908
0.130000	-0.630000	0.000065042920331133451334
0.150000	-0.630000	0.000065113149937994310203
0.170000	-0.630000	0.000074432391028416211641
0.190000	-0.630000	0.000071358855468176593095
0.210000	-0.630000	0.000073727985808468812952
0.230000	-0.630000	0.000077110961805720190003
0.250000	-0.630000	0.000077230292965509210424
0.270000	-0.630000	0.000079551552951943969166
0.290000	-0.630000	0.000085156572527956625939
0.310000	-0.630000	0.000086610989001196110040
0.330000	-0.630000	0.000089053454279586918710
0.350000	-0.630000	0.000092556443587521789428
0.370000	-0.630000	0.000094465917108882825441
0.390000	-0.630000	0.000094863070055169255957
0.410000	-0.630000	0.000098035380629172446439
0.430000	-0.630000	0.000100568119083283425818
0.450000	-0.630000	0.000100873547899914424702
0.470000	-0.630000	0.000106945700750931253797
0.490000	-0.630000	0.000111958673782516245467
0.510000	-0.630000	0.000114352913390914571589
0.530000	-0.630000	0.000114684926578105083738
0.550000	-0.630000	0.000114593567411261292401
0.570000	-0.630000	0.000117160082376193671943
0.590000	-0.630000	0.000125039485577317958324
0.610000	-0.630000	0.000124818650929095790927
0.630000	-0.630000	0.000127157015566919527789
0.650000	-0.630000	0.000129797958155286223070
0.670000	-0.630000	0.000129986930407707297489
0.690000	-0.630000	0.000137411043125484780628
0.710000	-0.630000	0.000134661630532098759196
0.730000	-0.630000	0.000138244720543891520120
0.750000	-0.630000	0.000145650093374068666241
0.770000	-0.630000	0.000125576408139474113290
0.790000	-0.630000	-0.000004162994207545546443
0.810000	-0.630000	-0.000009115453918653827411
0.830000	-0.630000	-0.000003517098335707476815
0.850000	-0.630000	-0.000007565147311921083945
0.870000	-0.630000	-0.000006905008935680079230
0.890000	-0.630000	-0.000007078450000006430640
0.910000	-0.630000	-0.000005973811343364175512
0.930000	-0.630000	-0.000005259417586788754585
0.950000	-0.630000	-0.000010791866642005296367
0.970000	-0.630000	-0.000003795580792149427112
0.990000	-0.630000	-0.000004288802192880465159

-0.990000	-0.610000	-0.000007183469986592330237
-0.970000	-0.610000	-0.000003394660271793987789
-0.950000	-0.610000	-0.000009241908228577362400
-0.930000	-0.610000	-0.000004154335297095645063
-0.910000	-0.610000	-0.000006098101312230260612
-0.890000	-0.610000	-0.000006608328157777442705
-0.870000	-0.610000	-0.000006524491566285608567
-0.850000	-0.610000	-0.000006850351727996422876
-0.830000	-0.610000	-0.000007575764215685207997
-0.810000	-0.610000	-0.000009430088818640535234
-0.790000	-0.610000	0.000088846604326694653131
-0.770000	-0.610000	0.000146163169510954253638
-0.750000	-0.610000	0.000139956527002793942871
-0.730000	-0.610000	0.000137967709734954633617
-0.710000	-0.610000	0.000137241563753735313540
-0.690000	-0.610000	0.000134200125356499766743
-0.670000	-0.610000	0.000130870662284288119537
-0.650000	-0.610000	0.000125861800080596020115
-0.630000	-0.610000	0.000124818650937062969276
-0.610000	-0.610000	0.000121030459553681213032
-0.590000	-0.610000	0.000120938758485031577338
-0.570000	-0.610000	0.000119706697473140680210
-0.550000	-0.610000	0.000116018436081120459376
-0.530000	-0.610000	0.000114900682342966106871
-0.510000	-0.610000	0.000107813648430034824365
-0.490000	-0.610000	0.000103060851961633422286
-0.470000	-0.610000	0.000103798189990137661003
-0.450000	-0.610000	0.000102316297579806581713
-0.430000	-0.610000	0.000099625560140955343258
-0.410000	-0.610000	0.000096254705615527396496
-0.390000	-0.610000	0.000088282392775268736474
-0.370000	-0.610000	0.000093221779183080803071
-0.350000	-0.610000	0.000082108059417533861600
-0.330000	-0.610000	0.000081686775258290916964
-0.310000	-0.610000	0.000082835888447398091220
-0.290000	-0.610000	0.000076539917509884752541
-0.270000	-0.610000	0.000074268738453036594943
-0.250000	-0.610000	0.000072179504059202622421
-0.230000	-0.610000	0.000069345601178771946451
-0.210000	-0.610000	0.000068656564574342057857
-0.190000	-0.610000	0.000063584224177136509622
-0.170000	-0.610000	0.000060410280599667463212
-0.150000	-0.610000	0.000059425986756646574692
-0.130000	-0.610000	0.000062058339941739655457
-0.110000	-0.610000	0.000059323503501739448251
-0.090000	-0.610000	0.000053600356498341469153
-0.070000	-0.610000	0.000056490824630299845657
-0.050000	-0.610000	0.000055605499361853388579
-0.030000	-0.610000	0.000052004621777862187863
-0.010000	-0.610000	0.000054078293443771512637
0.010000	-0.610000	0.000054078293443651586324
0.030000	-0.610000	0.000052004621774482309563
0.050000	-0.610000	0.000055605499361680729383
0.070000	-0.610000	0.000056490824630643320906
0.090000	-0.610000	0.000053600356498341469153
0.110000	-0.610000	0.000059323503501739448251
0.130000	-0.610000	0.000062058339941045766066
0.150000	-0.610000	0.000059425986753874066450
0.170000	-0.610000	0.000060410280605909249000
0.190000	-0.610000	0.000063584224177136672252
0.210000	-0.610000	0.000068656564574342057857
0.230000	-0.610000	0.000069345601178771946451
0.250000	-0.610000	0.000072179504059202622421
0.270000	-0.610000	0.000074268738453036256130
0.290000	-0.610000	0.000076539917507806472501
0.310000	-0.610000	0.000082835888452410493389
0.330000	-0.610000	0.000081686775258301758985
0.350000	-0.610000	0.000082108059416144727567
0.370000	-0.610000	0.000093221779185868896720
0.390000	-0.610000	0.000088282392779427668245
0.410000	-0.610000	0.000096254705617939068703
0.430000	-0.610000	0.000099625560140956698511
0.450000	-0.610000	0.000102316297579806581713
0.470000	-0.610000	0.000103798189990137661003
0.490000	-0.610000	0.000103060851961633422286
0.510000	-0.610000	0.000107813648430034824365
0.530000	-0.610000	0.000114900682342966106871
0.550000	-0.610000	0.000116018436081121814629
0.570000	-0.610000	0.000119706697477300113425
0.590000	-0.610000	0.000120938758479488580179
0.610000	-0.610000	0.000121030459564062448834
0.630000	-0.610000	0.000124818650933257934647
0.650000	-0.610000	0.000125861800085445114331
0.670000	-0.610000	0.000130870662276662763027
0.690000	-0.610000	0.000134200125356499604112
0.710000	-0.610000	0.000137241563753735313540
0.730000	-0.610000	0.000137967709734954633617
0.750000	-0.610000	0.000139956527002793942871
0.770000	-0.610000	0.000146163169510954253638
0.790000	-0.610000	0.000088846604326694653131
0.810000	-0.610000	-0.000009430088818640535234
0.830000	-0.610000	-0.000007575764215685207997
0.850000	-0.610000	-0.000006850351727996422876
0.870000	-0.610000	-0.000006524491566285608567
0.890000	-0.610000	-0.000006608328157777442705
0.910000	-0.610000	-0.000006098101312230260612
0.930000	-0.610000	-0.000004154335297095645063
0.950000	-0.610000	-0.000009241908228577362400
0.970000	-0.610000	-0.000003394660271793987789
0.990000	-0.610000	-0.000007183469986592330237

-0.990000	-0.590000	-0.000009109578735378397185
-0.970000	-0.590000	-0.000007533019874367068939
-0.950000	-0.590000	-0.000007057304846817531816
-0.930000	-0.590000	-0.000006837608328984099088
-0.910000	-0.590000	-0.000008304993799582713939
-0.890000	-0.590000	-0.000008170417612725756982
-0.870000	-0.590000	-0.000004826655764836865941
-0.850000	-0.590000	-0.000009764130561345368831
-0.830000	-0.590000	0.000001493381671029830882
-0.810000	-0.590000	0.000047781359576666397604
-0.790000	-0.590000	0.000144964240280135716558
-0.770000	-0.590000	0.000138717962247528301019
-0.750000	-0.590000	0.000137819557100855210122
-0.730000	-0.590000	0.000137536335770777561581
-0.710000	-0.590000	0.000136208206323639536900
-0.690000	-0.590000	0.000129121910763388452392
-0.670000	-0.590000	0.000127473161421128272208
-0.650000	-0.590000	0.000128187297139348131301
-0.630000	-0.590000	0.000125039485575236994884
-0.610000	-0.590000	0.000120938758485031577338
-0.590000	-0.590000	0.000115816779973134260364
-0.570000	-0.590000	0.000112526701562018602472
-0.550000	-0.590000	0.000109892355731758446531
-0.530000	-0.590000	0.000104007048215793671290
-0.510000	-0.590000	0.000108962498989899711109
-0.490000	-0.590000	0.000104857293628353892860
-0.470000	-0.590000	0.000098095051219886949092
-0.450000	-0.590000	0.000093428100634326732344
-0.430000	-0.590000	0.000092567118775620899854
-0.410000	-0.590000	0.000091800667797453587939
-0.390000	-0.590000	0.000085169804024133605050
-0.370000	-0.590000	0.000082398558791759791194
-0.350000	-0.590000	0.000082635450208973519528
-0.330000	-0.590000	0.000076750381533781519426
-0.310000	-0.590000	0.000073867809479266497352
-0.290000	-0.590000	0.000069438321292082154043
-0.270000	-0.590000	0.000068769173753008690187
-0.250000	-0.590000	0.000066997808750157320868
-0.230000	-0.590000	0.000063132415277616390050
-0.210000	-0.590000	0.000057484123995175435582
-0.190000	-0.590000	0.000058645097028817087912
-0.170000	-0.590000	0.000058269484630151107698
-0.150000	-0.590000	0.000051405910684594981804
-0.130000	-0.590000	0.000051369866642486563656
-0.110000	-0.590000	0.000047390972777868489740
-0.090000	-0.590000	0.000046565550384158942111
-0.070000	-0.590000	0.000048547857798983165794
-0.050000	-0.590000	0.000044851287972931980523
-0.030000	-0.590000	0.000042374356147151684784
-0.010000	-0.590000	0.000045113113649438194670
0.010000	-0.590000	0.000045113113649270902275
0.030000	-0.590000	0.000042374356143590636301
0.050000	-0.590000	0.000044851287972936466409
0.070000	-0.590000	0.000048547857799333674804
0.090000	-0.590000	0.000046565550384158779481
0.110000	-0.590000	0.000047390972777868150927
0.130000	-0.590000	0.000051369866641794029519
0.150000	-0.590000	0.000051405910683207040393
0.170000	-0.590000	0.000058269484635004606485
0.190000	-0.590000	0.000058645097028817087912
0.210000	-0.590000	0.000057484123995175435582
0.230000	-0.590000	0.000063132415277616390050
0.250000	-0.590000	0.000066997808750157320868
0.270000	-0.590000	0.000068769173753008364927
0.290000	-0.590000	0.000069438321289319132569
0.310000	-0.590000	0.000073867809479260398715
0.330000	-0.590000	0.000076750381528413702233
0.350000	-0.590000	0.000082635450202053951528
0.370000	-0.590000	0.000082398558797302449540
0.390000	-0.590000	0.000085169804025520380944
0.410000	-0.590000	0.000091800667789139790156
0.430000	-0.590000	0.000092567118775619219341
0.450000	-0.590000	0.000093428100634326732344
0.470000	-0.590000	0.000098095051219886949092
0.490000	-0.590000	0.000104857293628353892860
0.510000	-0.590000	0.000108962498989899711109
0.530000	-0.590000	0.000104007048215793671290
0.550000	-0.590000	0.000109892355731939020402
0.570000	-0.590000	0.000112526701570159605535
0.590000	-0.590000	0.000115816779963428956855
0.610000	-0.590000	0.000120938758481568730467
0.630000	-0.590000	0.000125039485581477066278
0.650000	-0.590000	0.000128187297143162327439
0.670000	-0.590000	0.000127473161413497494687
0.690000	-0.590000	0.000129121910763388262657
0.710000	-0.590000	0.000136208206323639536900
0.730000	-0.590000	0.000137536335770777561581
0.750000	-0.590000	0.000137819557100855210122
0.770000	-0.590000	0.000138717962247528301019
0.790000	-0.590000	0.000144964240280135716558
0.810000	-0.590000	0.000047781359576666397604
0.830000	-0.590000	0.000001493381671029830882
0.850000	-0.590000	-0.000009764130561345368831
0.870000	-0.590000	-0.000004826655764836865941
0.890000	-0.590000	-0.000008170417612725756982
0.910000	-0.590000	-0.000008304993799582713939
0.930000	-0.590000	-0.000006837608328984099088
0.950000	-0.590000	-0.000007057304846817531816
0.970000	-0.590000	-0.000007533019874367068939
0.990000	-0.590000	-0.000009109578735378397185

-0.990000	-0.570000	-0.000003825316312430348132
-0.970000	-0.570000	-0.000006756761509054125692
-0.950000	-0.570000	-0.000005299118120093463617
-0.930000	-0.570000	-0.000005279476218590428488
-0.910000	-0.570000	-0.000005466466307817152964
-0.890000	-0.570000	-0.000004953619480210961850
-0.870000	-0.570000	-0.000007910969375001138115
-0.850000	-0.570000	-0.000011940480464585866149
-0.830000	-0.570000	0.000008501632812431964004
-0.810000	-0.570000	0.000146696717838606244255
-0.790000	-0.570000	0.000137620434648828837698
-0.770000	-0.570000	0.000137836244185188141857
-0.750000	-0.570000	0.000137113279277457672956
-0.730000	-0.570000	0.000130903231362838287947
-0.710000	-0.570000	0.000130189283622599537293
-0.690000	-0.570000	0.000127656733602276553814
-0.670000	-0.570000	0.000127880703765847331382
-0.650000	-0.570000	0.000124890770125100469389
-0.630000	-0.570000	0.000117160082376892467348
-0.610000	-0.570000	0.000119706697473140680210
-0.590000	-0.570000	0.000112526701562018602472
-0.570000	-0.570000	0.000112082509538206565231
-0.550000	-0.570000	0.000108667887493808432414
-0.530000	-0.570000	0.000107175102543403418355
-0.510000	-0.570000	0.000099059596862940569998
-0.490000	-0.570000	0.000099447771896736699131
-0.470000	-0.570000	0.000094269837951007777509
-0.450000	-0.570000	0.000093542668345720963508
-0.430000	-0.570000	0.000086320449096959490616
-0.410000	-0.570000	0.000087310510104243204050
-0.390000	-0.570000	0.000083483696149924950958
-0.370000	-0.570000	0.000078460127438490388156
-0.350000	-0.570000	0.000073362025742733838387
-0.330000	-0.570000	0.000074151655427967855835
-0.310000	-0.570000	0.000069119058810065243329
-0.290000	-0.570000	0.000066582109231190072509
-0.270000	-0.570000	0.000059653867920103685694
-0.250000	-0.570000	0.000062616148513539910845
-0.230000	-0.570000	0.000051519862949821097298
-0.210000	-0.570000	0.000052873577871221462323
-0.190000	-0.570000	0.000048643786617105926637
-0.170000	-0.570000	0.000046983782122983315456
-0.150000	-0.570000	0.000042489673729723085606
-0.130000	-0.570000	0.000041523821945130205799
-0.110000	-0.570000	0.000036425824181487751027
-0.090000	-0.570000	0.000039443541298233038132
-0.070000	-0.570000	0.000035446706674300578182
-0.050000	-0.570000	0.000037561831653903297564
-0.030000	-0.570000	0.000032670244954557150748
-0.010000	-0.570000	0.000033315138005892916146
0.010000	-0.570000	0.000033315138005674964404
0.030000	-0.570000	0.000032670244950481065575
0.050000	-0.570000	0.000037561831653730421527
0.070000	-0.570000	0.000035446706674647604192
0.090000	-0.570000	0.000039443541298232699319
0.110000	-0.570000	0.000036425824182181979231
0.130000	-0.570000	0.000041523821946511723312
0.150000	-0.570000	0.000042489673726956161005
0.170000	-0.570000	0.000046983782127146651799
0.190000	-0.570000	0.000048643786617106265450
0.210000	-0.570000	0.000052873577871221462323
0.230000	-0.570000	0.000051519862949821097298
0.250000	-0.570000	0.000062616148513539910845
0.270000	-0.570000	0.000059653867920103685694
0.290000	-0.570000	0.000066582109231189733696
0.310000	-0.570000	0.000069119058811447953465
0.330000	-0.570000	0.000074151655431940440358
0.350000	-0.570000	0.000073362025749652403500
0.370000	-0.570000	0.000078460127434496797216
0.390000	-0.570000	0.000083483696148530043548
0.410000	-0.570000	0.000087310510102855086456
0.430000	-0.570000	0.000086320449096958135364
0.450000	-0.570000	0.000093542668345720963508
0.470000	-0.570000	0.000094269837951007777509
0.490000	-0.570000	0.000099447771896736699131
0.510000	-0.570000	0.000099059596862940569998
0.530000	-0.570000	0.000107175102543403418355
0.550000	-0.570000	0.000108667887493809787666
0.570000	-0.570000	0.000112082509542371256826
0.590000	-0.570000	0.000112526701562706393225
0.610000	-0.570000	0.000119706697468297345818
0.630000	-0.570000	0.000117160082380359203795
0.650000	-0.570000	0.000124890770126141791366
0.670000	-0.570000	0.000127880703757523531833
0.690000	-0.570000	0.000127656733602275713558
0.710000	-0.570000	0.000130189283622599537293
0.730000	-0.570000	0.000130903231362838287947
0.750000	-0.570000	0.000137113279277457672956
0.770000	-0.570000	0.000137836244185188141857
0.790000	-0.570000	0.000137620434648828837698
0.810000	-0.570000	0.000146696717843165097550
0.830000	-0.570000	0.000008501632807876580156
0.850000	-0.570000	-0.000011940480464591937682
0.870000	-0.570000	-0.000007910969375001138115
0.890000	-0.570000	-0.000004953619480210961850
0.910000	-0.570000	-0.000005466466307817152964
0.930000	-0.570000	-0.000005279476218590428488
0.950000	-0.570000	-0.000005299118120093463617
0.970000	-0.570000	-0.000006756761509054125692
0.990000	-0.570000	-0.000003825316312430348132

-0.990000	-0.550000	-0.000009514642116178985073
-0.970000	-0.550000	-0.000003354828555320065776
-0.950000	-0.550000	-0.000007134550170341226938
-0.930000	-0.550000	-0.000006265675444833265556
-0.910000	-0.550000	-0.000009650270619856592558
-0.890000	-0.550000	-0.000005319664566574237169
-0.870000	-0.550000	-0.000012067597975915465847
-0.850000	-0.550000	-0.000010131020699371932892
-0.830000	-0.550000	0.000120205273988973834753
-0.810000	-0.550000	0.000136735000462191291087
-0.790000	-0.550000	0.000143924208375808605244
-0.770000	-0.550000	0.000135915817848380831266
-0.750000	-0.550000	0.000135890186669650794285
-0.730000	-0.550000	0.000136522883943733725539
-0.710000	-0.550000	0.000126145060427527300065
-0.690000	-0.550000	0.000126196531967988833864
-0.670000	-0.550000	0.000124681896145888989431
-0.650000	-0.550000	0.000118964512928951260656
-0.630000	-0.550000	0.000114593567411261292401
-0.610000	-0.550000	0.000116018436081120459376
-0.590000	-0.550000	0.000109892355731758446531
-0.570000	-0.550000	0.000108667887493808432414
-0.550000	-0.550000	0.000103087694603387175192
-0.530000	-0.550000	0.000102580572389276096891
-0.510000	-0.550000	0.000098372506258321274603
-0.490000	-0.550000	0.000091241013457155545124
-0.470000	-0.550000	0.000094499804312915224838
-0.450000	-0.550000	0.000089741214974968090993
-0.430000	-0.550000	0.000086145222060721762499
-0.410000	-0.550000	0.000080924813362725058277
-0.390000	-0.550000	0.000077125618074236042612
-0.370000	-0.550000	0.000073534047195492581385
-0.350000	-0.550000	0.000068341746555931727285
-0.330000	-0.550000	0.000063570480059638758948
-0.310000	-0.550000	0.000061990082111519658587
-0.290000	-0.550000	0.000060585907956334456113
-0.270000	-0.550000	0.000056463753849409726248
-0.250000	-0.550000	0.000046063751512469437981
-0.230000	-0.550000	0.000049639300285894969237
-0.210000	-0.550000	0.000045147409499655383040
-0.190000	-0.550000	0.000038505342361832648065
-0.170000	-0.550000	0.000039119597852268819522
-0.150000	-0.550000	0.000031706275565129252332
-0.130000	-0.550000	0.000031197788544174448618
-0.110000	-0.550000	0.000031654204067098064106
-0.090000	-0.550000	0.000025787508948420478872
-0.070000	-0.550000	0.000025398710958615618215
-0.050000	-0.550000	0.000021141145153194795250
-0.030000	-0.550000	0.000024645837429597866912
-0.010000	-0.550000	0.000022390631518249919357
0.010000	-0.550000	0.000022390631518064222629
0.030000	-0.550000	0.000024645837424913164850
0.050000	-0.550000	0.000021141145153885133878
0.070000	-0.550000	0.000025398710959310293652
0.090000	-0.550000	0.000025787508948421156499
0.110000	-0.550000	0.000031654204066404852342
0.130000	-0.550000	0.000031197788543485478795
0.150000	-0.550000	0.000031706275561666581644
0.170000	-0.550000	0.000039119597859877208268
0.190000	-0.550000	0.000038505342361832986878
0.210000	-0.550000	0.000045147409499655383040
0.230000	-0.550000	0.000049639300285894969237
0.250000	-0.550000	0.000046063751512469437981
0.270000	-0.550000	0.000056463753849409726248
0.290000	-0.550000	0.000060585907956333778486
0.310000	-0.550000	0.000061990082105997342584
0.330000	-0.550000	0.000063570480056192012479
0.350000	-0.550000	0.000068341746550392809437
0.370000	-0.550000	0.000073534047191177117925
0.390000	-0.550000	0.000077125618071494027555
0.410000	-0.550000	0.000080924813364097590465
0.430000	-0.550000	0.000086145222060722101312
0.450000	-0.550000	0.000089741214974968090993
0.470000	-0.550000	0.000094499804312915224838
0.490000	-0.550000	0.000091241013457155545124
0.510000	-0.550000	0.000098372506258321274603
0.530000	-0.550000	0.000102580572389276096891
0.550000	-0.550000	0.000103087694603387514006
0.570000	-0.550000	0.000108667887496584667601
0.590000	-0.550000	0.000109892355731868547261
0.610000	-0.550000	0.000116018436087937380535
0.630000	-0.550000	0.000114593567414037527589
0.650000	-0.550000	0.000118964512927569241699
0.670000	-0.550000	0.000124681896143112916873
0.690000	-0.550000	0.000126196531967988833864
0.710000	-0.550000	0.000126145060427527300065
0.730000	-0.550000	0.000136522883943733725539
0.750000	-0.550000	0.000135890186669650794285
0.770000	-0.550000	0.000135915817848380831266
0.790000	-0.550000	0.000143924208375809201555
0.810000	-0.550000	0.000136735000466873743430
0.830000	-0.550000	0.000120205273981259519456
0.850000	-0.550000	-0.000010131020699373667615
0.870000	-0.550000	-0.000012067597975915465847
0.890000	-0.550000	-0.000005319664566574237169
0.910000	-0.550000	-0.000009650270619856592558
0.930000	-0.550000	-0.000006265675444833265556
0.950000	-0.550000	-0.000007134550170341226938
0.970000	-0.550000	-0.000003354828555320065776
0.990000	-0.550000	-0.000009514642116178985073

-0.990000	-0.530000	-0.000007515765991003751597
-0.970000	-0.530000	-0.000007993282543292408557
-0.950000	-0.530000	-0.000003948429079704503025
-0.930000	-0.530000	-0.000009350479406573084418
-0.910000	-0.530000	-0.000005164160849064041835
-0.890000	-0.530000	-0.000009687588103772255127
-0.870000	-0.530000	0.000013536439552819246046
-0.850000	-0.530000	0.000054916300284535424225
-0.830000	-0.530000	0.000142402825248891598542
-0.810000	-0.530000	0.000141887249115757365509
-0.790000	-0.530000	0.000138468434916790179845
-0.770000	-0.530000	0.000133582642976365139698
-0.750000	-0.530000	0.000131035446366572523721
-0.730000	-0.530000	0.000130126026620559157986
-0.710000	-0.530000	0.000127850106396845914023
-0.690000	-0.530000	0.000120767099361629402245
-0.670000	-0.530000	0.000124095013216769269309
-0.650000	-0.530000	0.000117125674770987878940
-0.630000	-0.530000	0.000114684926578105083738
-0.610000	-0.530000	0.000114900682342966106871
-0.590000	-0.530000	0.000104007048215793671290
-0.570000	-0.530000	0.000107175102543403418355
-0.550000	-0.530000	0.000102580572389276096891
-0.530000	-0.530000	0.000100710181792325933342
-0.510000	-0.530000	0.000091559434356969115923
-0.490000	-0.530000	0.000094376749309305323771
-0.470000	-0.530000	0.000087272918262231458119
-0.450000	-0.530000	0.000080611967790103120600
-0.430000	-0.530000	0.000079988886149070132251
-0.410000	-0.530000	0.000074316464711843819614
-0.390000	-0.530000	0.000068028094510513530536
-0.370000	-0.530000	0.000068260324840144868540
-0.350000	-0.530000	0.000064738149668104640337
-0.330000	-0.530000	0.000059157252864432087122
-0.310000	-0.530000	0.000056800837654375385980
-0.290000	-0.530000	0.000045982311868311389258
-0.270000	-0.530000	0.000047990952703826195267
-0.250000	-0.530000	0.000042431554885596022529
-0.230000	-0.530000	0.000035648471303192024806
-0.210000	-0.530000	0.000034379097720739748003
-0.190000	-0.530000	0.000029409009110244448831
-0.170000	-0.530000	0.000027131470311361166972
-0.150000	-0.530000	0.000021887034494247209764
-0.130000	-0.530000	0.000019010254696649834258
-0.110000	-0.530000	0.000018509083343927132392
-0.090000	-0.530000	0.000012603043120554789647
-0.070000	-0.530000	0.000010939373073502386968
-0.050000	-0.530000	0.000009759532524086946383
-0.030000	-0.530000	0.000008531348523532859005
-0.010000	-0.530000	0.000010155545814266532436
0.010000	-0.530000	0.000010155545814194134836
0.030000	-0.530000	0.000008531348518422065489
0.050000	-0.530000	0.000009759532524434758440
0.070000	-0.530000	0.000010939373073589800768
0.090000	-0.530000	0.000012603043121161265237
0.110000	-0.530000	0.000018509083343927132392
0.130000	-0.530000	0.000019010254696620343959
0.150000	-0.530000	0.000021887034492216363569
0.170000	-0.530000	0.000027131470316922107677
0.190000	-0.530000	0.000029409009110245126458
0.210000	-0.530000	0.000034379097720739748003
0.230000	-0.530000	0.000035648471303192024806
0.250000	-0.530000	0.000042431554885596022529
0.270000	-0.530000	0.000047990952703827889332
0.290000	-0.530000	0.000045982311869650378941
0.310000	-0.530000	0.000056800837649535100907
0.330000	-0.530000	0.000059157252857511150317
0.350000	-0.530000	0.000064738149676345593288
0.370000	-0.530000	0.000068260324844470496395
0.390000	-0.530000	0.000068028094510512175284
0.410000	-0.530000	0.000074316464713230243142
0.430000	-0.530000	0.000079988886149070132251
0.450000	-0.530000	0.000080611967790103120600
0.470000	-0.530000	0.000087272918262231458119
0.490000	-0.530000	0.000094376749309305323771
0.510000	-0.530000	0.000091559434356969115923
0.530000	-0.530000	0.000100710181792325933342
0.550000	-0.530000	0.000102580572389287616539
0.570000	-0.530000	0.000107175102547552524544
0.590000	-0.530000	0.000104007048219958715251
0.610000	-0.530000	0.000114900682347819266846
0.630000	-0.530000	0.000114684926578797102880
0.650000	-0.530000	0.000117125674767671250284
0.670000	-0.530000	0.000124095013208468183796
0.690000	-0.530000	0.000120767099361628385806
0.710000	-0.530000	0.000127850106396845914023
0.730000	-0.530000	0.000130126026620559157986
0.750000	-0.530000	0.000131035446366572523721
0.770000	-0.530000	0.000133582642976365139698
0.790000	-0.530000	0.000138468434916790667736
0.810000	-0.530000	0.000141887249120268080227
0.830000	-0.530000	0.000142402825252132061995
0.850000	-0.530000	0.000054916300276913049272
0.870000	-0.530000	0.000013536439552819246046
0.890000	-0.530000	-0.000009687588103772255127
0.910000	-0.530000	-0.000005164160849064041835
0.930000	-0.530000	-0.000009350479406573084418
0.950000	-0.530000	-0.000003948429079704503025
0.970000	-0.530000	-0.000007993282543292408557
0.990000	-0.530000	-0.000007515765991003751597

-0.990000	-0.510000	-0.000003633265935653500530
-0.970000	-0.510000	-0.000006403182339391415138
-0.950000	-0.510000	-0.000008666683285311159034
-0.930000	-0.510000	-0.000005095763332156182665
-0.910000	-0.510000	-0.000005347107846589678817
-0.890000	-0.510000	-0.000029852587778167634369
-0.870000	-0.510000	0.000007741621803072917807
-0.850000	-0.510000	0.000138495392292787428135
-0.830000	-0.510000	0.000133936733817383024636
-0.810000	-0.510000	0.000136837199933622505332
-0.790000	-0.510000	0.000134533154228665314828
-0.770000	-0.510000	0.000136317240745268992031
-0.750000	-0.510000	0.000128618371419260196439
-0.730000	-0.510000	0.000129780734391916712216
-0.710000	-0.510000	0.000126364177153914162936
-0.690000	-0.510000	0.000121648729680405587057
-0.670000	-0.510000	0.000119824838710113319522
-0.650000	-0.510000	0.000112988650961454780309
-0.630000	-0.510000	0.000114352913390914571589
-0.610000	-0.510000	0.000107813648430034824365
-0.590000	-0.510000	0.000108962498989899711109
-0.570000	-0.510000	0.000099059596862940569998
-0.550000	-0.510000	0.000098372506258321274603
-0.530000	-0.510000	0.000091559434356969115923
-0.510000	-0.510000	0.000088653728562626603294
-0.490000	-0.510000	0.000088080246185148625550
-0.470000	-0.510000	0.000083305452416402995305
-0.450000	-0.510000	0.000078140492444727947048
-0.430000	-0.510000	0.000072044911701788435523
-0.410000	-0.510000	0.000072317336460857417732
-0.390000	-0.510000	0.000069834558339931210487
-0.370000	-0.510000	0.000062098020654305659109
-0.350000	-0.510000	0.000057259539417700897447
-0.330000	-0.510000	0.000052171870151175315502
-0.310000	-0.510000	0.000045479166507281096809
-0.290000	-0.510000	0.000046034905652351859259
-0.270000	-0.510000	0.000037620096222621093765
-0.250000	-0.510000	0.000034107166940125437202
-0.230000	-0.510000	0.000031199784079970788067
-0.210000	-0.510000	0.000019735663402808341122
-0.190000	-0.510000	0.000020012502899423599339
-0.170000	-0.510000	0.000011830609954051161817
-0.150000	-0.510000	0.000010510340641639969307
-0.130000	-0.510000	0.000004743241543029533703
-0.110000	-0.510000	-0.000000477482561445639105
-0.090000	-0.510000	0.000001696402930500547990
-0.070000	-0.510000	-0.000005590485312264800461
-0.050000	-0.510000	-0.000003793818086663606863
-0.030000	-0.510000	-0.000007597975315491213317
-0.010000	-0.510000	-0.000009914998117764952691
0.010000	-0.510000	-0.000009914998117892942758
0.030000	-0.510000	-0.000007597975317663005794
0.050000	-0.510000	-0.000003793818087009196306
0.070000	-0.510000	-0.000005590485311934118798
0.090000	-0.510000	0.000001696402930501388247
0.110000	-0.510000	-0.000000477482560753592859
0.130000	-0.510000	0.000004743241540956674674
0.150000	-0.510000	0.000010510340641613880692
0.170000	-0.510000	0.000011830609959582286963
0.190000	-0.510000	0.000020012502899423938152
0.210000	-0.510000	0.000019735663402808341122
0.230000	-0.510000	0.000031199784079970788067
0.250000	-0.510000	0.000034107166940125437202
0.270000	-0.510000	0.000037620096222620416138
0.290000	-0.510000	0.000046034905649713182222
0.310000	-0.510000	0.000045479166512690249210
0.330000	-0.510000	0.000052171870147017738984
0.350000	-0.510000	0.000057259539420517112590
0.370000	-0.510000	0.000062098020661046686116
0.390000	-0.510000	0.000069834558326138803600
0.410000	-0.510000	0.000072317336470382811444
0.430000	-0.510000	0.000072044911702001210199
0.450000	-0.510000	0.000078140492444727947048
0.470000	-0.510000	0.000083305452416402995305
0.490000	-0.510000	0.000088080246185148625550
0.510000	-0.510000	0.000088653728562626603294
0.530000	-0.510000	0.000091559434356969115923
0.550000	-0.510000	0.000098372506258320935790
0.570000	-0.510000	0.000099059596861561939173
0.590000	-0.510000	0.000108962498995443047081
0.610000	-0.510000	0.000107813648424504715658
0.630000	-0.510000	0.000114352913399214816846
0.650000	-0.510000	0.000112988650959909629583
0.670000	-0.510000	0.000119824838707320997485
0.690000	-0.510000	0.000121648729680405587057
0.710000	-0.510000	0.000126364177153914162936
0.730000	-0.510000	0.000129780734391916712216
0.750000	-0.510000	0.000128618371419260196439
0.770000	-0.510000	0.000136317240745268992031
0.790000	-0.510000	0.000134533154228665369039
0.810000	-0.510000	0.000136837199938477779501
0.830000	-0.510000	0.000133936733814356799532
0.850000	-0.510000	0.000138495392292863755968
0.870000	-0.510000	0.000007741621798312836589
0.890000	-0.510000	-0.000029852587778177175348
0.910000	-0.510000	-0.000005347107846589678817
0.930000	-0.510000	-0.000005095763332156182665
0.950000	-0.510000	-0.000008666683285311159034
0.970000	-0.510000	-0.000006403182339391415138
0.990000	-0.510000	-0.000003633265935653500530

-0.990000	-0.490000	-0.000008785578557073592167
-0.970000	-0.490000	-0.000008497519571460491485
-0.950000	-0.490000	-0.000006570871308074653834
-0.930000	-0.490000	-0.000007329500592108574705
-0.910000	-0.490000	-0.000008514961685380465634
-0.890000	-0.490000	-0.000009597709236740595284
-0.870000	-0.490000	0.000110293770560014256499
-0.850000	-0.490000	0.000151908489817262348787
-0.830000	-0.490000	0.000134704453401151289307
-0.810000	-0.490000	0.000141311607755748101355
-0.790000	-0.490000	0.000135022493544865996012
-0.770000	-0.490000	0.000130556794297505469361
-0.750000	-0.490000	0.000130333316079174715667
-0.730000	-0.490000	0.000125174976971778926073
-0.710000	-0.490000	0.000119626793920377203634
-0.690000	-0.490000	0.000116086380321104022900
-0.670000	-0.490000	0.000120247636508551855009
-0.650000	-0.490000	0.000110193894168320746471
-0.630000	-0.490000	0.000111958673782516245467
-0.610000	-0.490000	0.000103060851961633422286
-0.590000	-0.490000	0.000104857293628353892860
-0.570000	-0.490000	0.000099447771896736699131
-0.550000	-0.490000	0.000091241013457155545124
-0.530000	-0.490000	0.000094376749309305323771
-0.510000	-0.490000	0.000088080246185148625550
-0.490000	-0.490000	0.000086528859500978008061
-0.470000	-0.490000	0.000074245073721520863318
-0.450000	-0.490000	0.000077669425282016042408
-0.430000	-0.490000	0.000070376036795950690987
-0.410000	-0.490000	0.000066368210880163536420
-0.390000	-0.490000	0.000056996758652023195866
-0.370000	-0.490000	0.000054824748468313628841
-0.350000	-0.490000	0.000046628868563314995093
-0.330000	-0.490000	0.000048497480122695229340
-0.310000	-0.490000	0.000038768278634184442791
-0.290000	-0.490000	0.000029847954102500185748
-0.270000	-0.490000	0.000030733869875473090647
-0.250000	-0.490000	0.000019358380326670859427
-0.230000	-0.490000	0.000013325351238531612142
-0.210000	-0.490000	0.000013329463029382922906
-0.190000	-0.490000	0.000002513904083267418750
-0.170000	-0.490000	0.000000799816291068204221
-0.150000	-0.490000	-0.000002988981697852883916
-0.130000	-0.490000	-0.000009202586501034598588
-0.110000	-0.490000	-0.000012438608759529580158
-0.090000	-0.490000	-0.000019917240609482851025
-0.070000	-0.490000	-0.000017681579051869302042
-0.050000	-0.490000	-0.000021901088190107756122
-0.030000	-0.490000	-0.000023663729993323757983
-0.010000	-0.490000	-0.000025478071338726974559
0.010000	-0.490000	-0.000025478071338917956772
0.030000	-0.490000	-0.000023663730001630969239
0.050000	-0.490000	-0.000021901088190151232630
0.070000	-0.490000	-0.000017681579059463948525
0.090000	-0.490000	-0.000019917240612256890703
0.110000	-0.490000	-0.000012438608759539392188
0.130000	-0.490000	-0.000009202586502432216504
0.150000	-0.490000	-0.000002988981699239632705
0.170000	-0.490000	0.000000799816298020989466
0.190000	-0.490000	0.000002513904083270468068
0.210000	-0.490000	0.000013329463029382922906
0.230000	-0.490000	0.000013325351238531612142
0.250000	-0.490000	0.000019358380326670859427
0.270000	-0.490000	0.000030733869875473090647
0.290000	-0.490000	0.000029847954103883898771
0.310000	-0.490000	0.000038768278638341002870
0.330000	-0.490000	0.000048497480118527149613
0.350000	-0.490000	0.000046628868555190932689
0.370000	-0.490000	0.000054824748469547586439
0.390000	-0.490000	0.000056996758667172888347
0.410000	-0.490000	0.000066368210869280857113
0.430000	-0.490000	0.000070376036795731817673
0.450000	-0.490000	0.000077669425282016042408
0.470000	-0.490000	0.000074245073721520863318
0.490000	-0.490000	0.000086528859500978008061
0.510000	-0.490000	0.000088080246185148625550
0.530000	-0.490000	0.000094376749309305323771
0.550000	-0.490000	0.000091241013457153851058
0.570000	-0.490000	0.000099447771893963852075
0.590000	-0.490000	0.000104857293629739964022
0.610000	-0.490000	0.000103060851961720836086
0.630000	-0.490000	0.000111958673792805324084
0.650000	-0.490000	0.000110193894164871289496
0.670000	-0.490000	0.000120247636500235007906
0.690000	-0.490000	0.000116086380321103684087
0.710000	-0.490000	0.000119626793920377203634
0.730000	-0.490000	0.000125174976971778926073
0.750000	-0.490000	0.000130333316079174715667
0.770000	-0.490000	0.000130556794297505469361
0.790000	-0.490000	0.000135022493544866592323
0.810000	-0.490000	0.000141311607760604812092
0.830000	-0.490000	0.000134704453403925328986
0.850000	-0.490000	0.000151908489817388983600
0.870000	-0.490000	0.000110293770552559282361
0.890000	-0.490000	-0.000009597709236737125837
0.910000	-0.490000	-0.000008514961685380465634
0.930000	-0.490000	-0.000007329500592108574705
0.950000	-0.490000	-0.000006570871308074653834
0.970000	-0.490000	-0.000008497519571460491485
0.990000	-0.490000	-0.000008785578557073592167

-0.990000	-0.470000	-0.000004017400904695792420
-0.970000	-0.470000	-0.000005842676476773350173
-0.950000	-0.470000	-0.000004409802076399890205
-0.930000	-0.470000	-0.000004758320270685674740
-0.910000	-0.470000	-0.000011354808778564831617
-0.890000	-0.470000	0.000010269077698989853564
-0.870000	-0.470000	0.000142655522807205725755
-0.850000	-0.470000	0.000133515966786742741948
-0.830000	-0.470000	0.000136516957844299012840
-0.810000	-0.470000	0.000134412475486589161767
-0.790000	-0.470000	0.000129718445452532574278
-0.770000	-0.470000	0.000133119785747480546233
-0.750000	-0.470000	0.000124560197742719510564
-0.730000	-0.470000	0.000125945385446965226525
-0.710000	-0.470000	0.000122034046619722951746
-0.690000	-0.470000	0.000119808215427708118078
-0.670000	-0.470000	0.000109004136221504428902
-0.650000	-0.470000	0.000112407321863016704038
-0.630000	-0.470000	0.000106945700750931253797
-0.610000	-0.470000	0.000103798189990137661003
-0.590000	-0.470000	0.000098095051219886949092
-0.570000	-0.470000	0.000094269837951007777509
-0.550000	-0.470000	0.000094499804312915224838
-0.530000	-0.470000	0.000087272918262231458119
-0.510000	-0.470000	0.000083305452416402995305
-0.490000	-0.470000	0.000074245073721520863318
-0.470000	-0.470000	0.000077883695814341420000
-0.450000	-0.470000	0.000065063333681246042538
-0.430000	-0.470000	0.000064946559209175992885
-0.410000	-0.470000	0.000057174448925209552202
-0.390000	-0.470000	0.000058181846826444935661
-0.370000	-0.470000	0.000045795195421904832055
-0.350000	-0.470000	0.000044840140258756348390
-0.330000	-0.470000	0.000032720781026736528788
-0.310000	-0.470000	0.000029438780304184342974
-0.290000	-0.470000	0.000026686956006446730587
-0.270000	-0.470000	0.000016161107370507880529
-0.250000	-0.470000	0.000008139394222516594334
-0.230000	-0.470000	0.000007571010950857393995
-0.210000	-0.470000	-0.000004966876620318808099
-0.190000	-0.470000	-0.000007975088163360825487
-0.170000	-0.470000	-0.000015745730828002179724
-0.150000	-0.470000	-0.000025363684294022508978
-0.130000	-0.470000	-0.000027270399867572079570
-0.110000	-0.470000	-0.000034788831794532889229
-0.090000	-0.470000	-0.000036433155720872416718
-0.070000	-0.470000	-0.000039317623027111160434
-0.050000	-0.470000	-0.000047337638945499046269
-0.030000	-0.470000	-0.000045294371894043911324
-0.010000	-0.470000	-0.000046055416599402956585
0.010000	-0.470000	-0.000046055416599671133993
0.030000	-0.470000	-0.000045294371899770558779
0.050000	-0.470000	-0.000047337638945283506877
0.070000	-0.470000	-0.000039317623018121606541
0.090000	-0.470000	-0.000036433155724339505530
0.110000	-0.470000	-0.000034788831803009832334
0.130000	-0.470000	-0.000027270399879076819873
0.150000	-0.470000	-0.000025363684298868215063
0.170000	-0.470000	-0.000015745730817619249856
0.190000	-0.470000	-0.000007975088163359131421
0.210000	-0.470000	-0.000004966876620318808099
0.230000	-0.470000	0.000007571010950857393995
0.250000	-0.470000	0.000008139394222516594334
0.270000	-0.470000	0.000016161107370501104265
0.290000	-0.470000	0.000026686956002300334903
0.310000	-0.470000	0.000029438780311101552835
0.330000	-0.470000	0.000032720781023581500466
0.350000	-0.470000	0.000044840140260526986063
0.370000	-0.470000	0.000045795195419153669042
0.390000	-0.470000	0.000058181846820927024229
0.410000	-0.470000	0.000057174448929345783490
0.430000	-0.470000	0.000064946559209176670511
0.450000	-0.470000	0.000065063333681246042538
0.470000	-0.470000	0.000077883695814341420000
0.490000	-0.470000	0.000074245073721520863318
0.510000	-0.470000	0.000083305452416402995305
0.530000	-0.470000	0.000087272918262231458119
0.550000	-0.470000	0.000094499804312916241278
0.570000	-0.470000	0.000094269837954799774607
0.590000	-0.470000	0.000098095051209854690864
0.610000	-0.470000	0.000103798189991482410510
0.630000	-0.470000	0.000106945700758608421618
0.650000	-0.470000	0.000112407321862329265651
0.670000	-0.470000	0.000109004136213184193668
0.690000	-0.470000	0.000119808215427707101639
0.710000	-0.470000	0.000122034046619722951746
0.730000	-0.470000	0.000125945385446965226525
0.750000	-0.470000	0.000124560197742719510564
0.770000	-0.470000	0.000133119785747480546233
0.790000	-0.470000	0.000129718445452533251904
0.810000	-0.470000	0.000134412475491438906505
0.830000	-0.470000	0.000136516957841528876290
0.850000	-0.470000	0.000133515966786743826150
0.870000	-0.470000	0.000142655522807320217504
0.890000	-0.470000	0.000010269077694101402809
0.910000	-0.470000	-0.000011354808778569168426
0.930000	-0.470000	-0.000004758320270685674740
0.950000	-0.470000	-0.000004409802076399890205
0.970000	-0.470000	-0.000005842676476773350173
0.990000	-0.470000	-0.000004017400904695792420

-0.990000	-0.450000	-0.000007432146530397983064
-0.970000	-0.450000	-0.000005494490448523466943
-0.950000	-0.450000	-0.000008954861360408058156
-0.930000	-0.450000	-0.000009588140597137275595
-0.910000	-0.450000	-0.000004474301895028044707
-0.890000	-0.450000	0.000101726581425925588584
-0.870000	-0.450000	0.000145472660764174935299
-0.850000	-0.450000	0.000136300614851973594596
-0.830000	-0.450000	0.000139507668576688401065
-0.810000	-0.450000	0.000135714215235906133193
-0.790000	-0.450000	0.000130369733158713614965
-0.770000	-0.450000	0.000130954819596988469377
-0.750000	-0.450000	0.000123470092195357558293
-0.730000	-0.450000	0.000120721265020330833714
-0.710000	-0.450000	0.000115323173723321962614
-0.690000	-0.450000	0.000117156430860667932093
-0.670000	-0.450000	0.000114080045190381905375
-0.650000	-0.450000	0.000107612360964320810490
-0.630000	-0.450000	0.000100873547899914424702
-0.610000	-0.450000	0.000102316297579806581713
-0.590000	-0.450000	0.000093428100634326732344
-0.570000	-0.450000	0.000093542668345720963508
-0.550000	-0.450000	0.000089741214974968090993
-0.530000	-0.450000	0.000080611967790103120600
-0.510000	-0.450000	0.000078140492444727947048
-0.490000	-0.450000	0.000077669425282016042408
-0.470000	-0.450000	0.000065063333681246042538
-0.450000	-0.450000	0.000066288385668289906069
-0.430000	-0.450000	0.000058631815428424329212
-0.410000	-0.450000	0.000051774436648157839643
-0.390000	-0.450000	0.000045291210521476320174
-0.370000	-0.450000	0.000040913326570077396499
-0.350000	-0.450000	0.000032156620112014412953
-0.330000	-0.450000	0.000029320075555595631264
-0.310000	-0.450000	0.000022849587256731373227
-0.290000	-0.450000	0.000009223588015187922221
-0.270000	-0.450000	0.000005289327320957416920
-0.250000	-0.450000	-0.000001413518133466275251
-0.230000	-0.450000	-0.000013829205738086444732
-0.210000	-0.450000	-0.000017723880146416326454
-0.190000	-0.450000	-0.000024476221695635347548
-0.170000	-0.450000	-0.000037599077237624299748
-0.150000	-0.450000	-0.000035892080491354847794
-0.130000	-0.450000	-0.000049467192934962960892
-0.110000	-0.450000	-0.000054242924632766321633
-0.090000	-0.450000	-0.000061212023578490908126
-0.070000	-0.450000	-0.000062341340758291014694
-0.050000	-0.450000	-0.000064774905875655331474
-0.030000	-0.450000	-0.000067320533403091226739
-0.010000	-0.450000	-0.000073240215040527726145
0.010000	-0.450000	-0.000073240215040681032332
0.030000	-0.450000	-0.000067320533409076239572
0.050000	-0.450000	-0.000064774905876000649866
0.070000	-0.450000	-0.000062341340756205606026
0.090000	-0.450000	-0.000061212023579873645366
0.110000	-0.450000	-0.000054242924621004435680
0.130000	-0.450000	-0.000049467192928174147674
0.150000	-0.450000	-0.000035892080512123743295
0.170000	-0.450000	-0.000037599077227937630964
0.190000	-0.450000	-0.000024476221695635008734
0.210000	-0.450000	-0.000017723880146416326454
0.230000	-0.450000	-0.000013829205738086444732
0.250000	-0.450000	-0.000001413518133466275251
0.270000	-0.450000	0.000005289327320954706414
0.290000	-0.450000	0.000009223588009641550483
0.310000	-0.450000	0.000022849587256656156702
0.330000	-0.450000	0.000029320075558406425396
0.350000	-0.450000	0.000032156620123393114753
0.370000	-0.450000	0.000040913326578040861456
0.390000	-0.450000	0.000045291210518754972721
0.410000	-0.450000	0.000051774436656462828285
0.430000	-0.450000	0.000058631815428426362091
0.450000	-0.450000	0.000066288385668289906069
0.470000	-0.450000	0.000065063333681246042538
0.490000	-0.450000	0.000077669425282016042408
0.510000	-0.450000	0.000078140492444727947048
0.530000	-0.450000	0.000080611967790103120600
0.550000	-0.450000	0.000089741214976354175708
0.570000	-0.450000	0.000093542668348504313773
0.590000	-0.450000	0.000093428100628818307682
0.610000	-0.450000	0.000102316297590848503214
0.630000	-0.450000	0.000100873547900624577125
0.650000	-0.450000	0.000107612360969854984954
0.670000	-0.450000	0.000114080045180673728730
0.690000	-0.450000	0.000117156430860667593280
0.710000	-0.450000	0.000115323173723321962614
0.730000	-0.450000	0.000120721265020330833714
0.750000	-0.450000	0.000123470092195357558293
0.770000	-0.450000	0.000130954819596988469377
0.790000	-0.450000	0.000130369733158715132848
0.810000	-0.450000	0.000135714215245884099997
0.830000	-0.450000	0.000139507668571479731198
0.850000	-0.450000	0.000136300614852320430871
0.870000	-0.450000	0.000145472660764082127594
0.890000	-0.450000	0.000101726581418521842999
0.910000	-0.450000	-0.000004474301895028912068
0.930000	-0.450000	-0.000009588140597137275595
0.950000	-0.450000	-0.000008954861360408058156
0.970000	-0.450000	-0.000005494490448523466943
0.990000	-0.450000	-0.000007432146530397983064

-0.990000	-0.430000	-0.000008785890905827468565
-0.970000	-0.430000	-0.000003989159721076458026
-0.950000	-0.430000	-0.000009909331936637250787
-0.930000	-0.430000	-0.000011878536559307940543
-0.910000	-0.430000	0.000013348727129675747038
-0.890000	-0.430000	0.000141615898288063174482
-0.870000	-0.430000	0.000134917786920849252369
-0.850000	-0.430000	0.000140636409256582968399
-0.830000	-0.430000	0.000134972504132982668371
-0.810000	-0.430000	0.000130590580709353523345
-0.790000	-0.430000	0.000129749318501167003282
-0.770000	-0.430000	0.000122831871451415292106
-0.750000	-0.430000	0.000125592184401882408151
-0.730000	-0.430000	0.000118794774304299647770
-0.710000	-0.430000	0.000118835827349300665210
-0.690000	-0.430000	0.000112956464008501307104
-0.670000	-0.430000	0.000105035741848395864045
-0.650000	-0.430000	0.000108032656844986711697
-0.630000	-0.430000	0.000100568119083283425818
-0.610000	-0.430000	0.000099625560140955343258
-0.590000	-0.430000	0.000092567118775620899854
-0.570000	-0.430000	0.000086320449096959490616
-0.550000	-0.430000	0.000086145222060721762499
-0.530000	-0.430000	0.000079988886149070132251
-0.510000	-0.430000	0.000072044911701788435523
-0.490000	-0.430000	0.000070376036795950690987
-0.470000	-0.430000	0.000064946559209175992885
-0.450000	-0.430000	0.000058631815428424329212
-0.430000	-0.430000	0.000052306656258211466515
-0.410000	-0.430000	0.000048462124470004559339
-0.390000	-0.430000	0.000037625861664657573582
-0.370000	-0.430000	0.000030088919766170683858
-0.350000	-0.430000	0.000027094808843382335605
-0.330000	-0.430000	0.000016192706039059272380
-0.310000	-0.430000	0.000006536843844595131327
-0.290000	-0.430000	0.000000145487020093557811
-0.270000	-0.430000	-0.000010818282803171211425
-0.250000	-0.430000	-0.000015661937704297739177
-0.230000	-0.430000	-0.000028885731658710443498
-0.210000	-0.430000	-0.000036801692412233833981
-0.190000	-0.430000	-0.000047124593401019637955
-0.170000	-0.430000	-0.000053867013221360656307
-0.150000	-0.430000	-0.000067698901361538753709
-0.130000	-0.430000	-0.000070590747146168786189
-0.110000	-0.430000	-0.000078141229556293647631
-0.090000	-0.430000	-0.000083208847060933446719
-0.070000	-0.430000	-0.000092737424139535982537
-0.050000	-0.430000	-0.000096675508545419213974
-0.030000	-0.430000	-0.000097253979551036799471
-0.010000	-0.430000	-0.000099814147121443923694
0.010000	-0.430000	-0.000099814147121668245124
0.030000	-0.430000	-0.000097253979557888144050
0.050000	-0.430000	-0.000096675508545075142415
0.070000	-0.430000	-0.000092737424138831251125
0.090000	-0.430000	-0.000083208847054723461935
0.110000	-0.430000	-0.000078141229567292878671
0.130000	-0.430000	-0.000070590747147539299050
0.150000	-0.430000	-0.000067698901356010000255
0.170000	-0.430000	-0.000053867013210245889973
0.190000	-0.430000	-0.000047124593401019299142
0.210000	-0.430000	-0.000036801692412233833981
0.230000	-0.430000	-0.000028885731658710443498
0.250000	-0.430000	-0.000015661937704297739177
0.270000	-0.430000	-0.000010818282803173921930
0.290000	-0.430000	0.000000145487017320033128
0.310000	-0.430000	0.000006536843847101671224
0.330000	-0.430000	0.000016192706032664512441
0.350000	-0.430000	0.000027094808850313097993
0.370000	-0.430000	0.000030088919759266348898
0.390000	-0.430000	0.000037625861652156044907
0.410000	-0.430000	0.000048462124464478516391
0.430000	-0.430000	0.000052306656258210788889
0.450000	-0.430000	0.000058631815428424329212
0.470000	-0.430000	0.000064946559209175992885
0.490000	-0.430000	0.000070376036795950690987
0.510000	-0.430000	0.000072044911701788435523
0.530000	-0.430000	0.000079988886149070132251
0.550000	-0.430000	0.000086145222060726167070
0.570000	-0.430000	0.000086320449101121796967
0.590000	-0.430000	0.000092567118779777459933
0.610000	-0.430000	0.000099625560141052243827
0.630000	-0.430000	0.000100568119086649534750
0.650000	-0.430000	0.000108032656840828118739
0.670000	-0.430000	0.000105035741841455452258
0.690000	-0.430000	0.000112956464008500968290
0.710000	-0.430000	0.000118835827349300665210
0.730000	-0.430000	0.000118794774304299647770
0.750000	-0.430000	0.000125592184401882408151
0.770000	-0.430000	0.000122831871451415292106
0.790000	-0.430000	0.000129749318501168006169
0.810000	-0.430000	0.000130590580714296563680
0.830000	-0.430000	0.000134972504135757141730
0.850000	-0.430000	0.000140636409256583510500
0.870000	-0.430000	0.000134917786921111629295
0.890000	-0.430000	0.000141615898288073582822
0.910000	-0.430000	0.000013348727124672804534
0.930000	-0.430000	-0.000011878536559312927873
0.950000	-0.430000	-0.000009909331936637250787
0.970000	-0.430000	-0.000003989159721076458026
0.990000	-0.430000	-0.000008785890905827468565

-0.990000	-0.410000	-0.000004611666784929618695
-0.970000	-0.410000	-0.000005170057854872347862
-0.950000	-0.410000	-0.000009486240870240809919
-0.930000	-0.410000	0.000007433203150128062098
-0.910000	-0.410000	0.000097247668750533207416
-0.890000	-0.410000	0.000145185501986207741998
-0.870000	-0.410000	0.000138955912482100038714
-0.850000	-0.410000	0.000136272724394381284166
-0.830000	-0.410000	0.000134685481770312610698
-0.810000	-0.410000	0.000132989946466517677945
-0.790000	-0.410000	0.000124833207036108230405
-0.770000	-0.410000	0.000127726927503918439178
-0.750000	-0.410000	0.000119869635355584049172
-0.730000	-0.410000	0.000116952262162633508413
-0.710000	-0.410000	0.000114461479161549265480
-0.690000	-0.410000	0.000108786063090792855775
-0.670000	-0.410000	0.000108918294095283922705
-0.650000	-0.410000	0.000102130789569063532007
-0.630000	-0.410000	0.000098035380638330891926
-0.610000	-0.410000	0.000096254705615527396496
-0.590000	-0.410000	0.000091800667797453587939
-0.570000	-0.410000	0.000087310510104243204050
-0.550000	-0.410000	0.000080924813362725058277
-0.530000	-0.410000	0.000074316464711843819614
-0.510000	-0.410000	0.000072317336460857417732
-0.490000	-0.410000	0.000066368210880163536420
-0.470000	-0.410000	0.000057174448925209552202
-0.450000	-0.410000	0.000051774436648157839643
-0.430000	-0.410000	0.000048462124470004559339
-0.410000	-0.410000	0.000041656299019166085750
-0.390000	-0.410000	0.000029719065497440009345
-0.370000	-0.410000	0.000024336861878007621466
-0.350000	-0.410000	0.000017117415898358631708
-0.330000	-0.410000	0.000005016296742216459249
-0.310000	-0.410000	-0.000004532817896367335900
-0.290000	-0.410000	-0.000011177509356712127470
-0.270000	-0.410000	-0.000024246250134717597003
-0.250000	-0.410000	-0.000034740058040366820222
-0.230000	-0.410000	-0.000046112048110125917599
-0.210000	-0.410000	-0.000058243962666360720760
-0.190000	-0.410000	-0.000071175312868070015628
-0.170000	-0.410000	-0.000075626664006057044858
-0.150000	-0.410000	-0.000089633618474706277298
-0.130000	-0.410000	-0.000098964635131266180017
-0.110000	-0.410000	-0.000106981027564939505138
-0.090000	-0.410000	-0.000117914395838497365913
-0.070000	-0.410000	-0.000118763890846838979145
-0.050000	-0.410000	-0.000126513546596117624175
-0.030000	-0.410000	-0.000130243745727198843420
-0.010000	-0.410000	-0.000130172040286320950600
0.010000	-0.410000	-0.000130172040286468889986
0.030000	-0.410000	-0.000130243745734461046411
0.050000	-0.410000	-0.000126513546596808640430
0.070000	-0.410000	-0.000118763890844071932570
0.090000	-0.410000	-0.000117914395850931809579
0.110000	-0.410000	-0.000106981027553246737074
0.130000	-0.410000	-0.000098964635136124408637
0.150000	-0.410000	-0.000089633618483004489676
0.170000	-0.410000	-0.000075626663993575506161
0.190000	-0.410000	-0.000071175312868067982749
0.210000	-0.410000	-0.000058243962666360720760
0.230000	-0.410000	-0.000046112048110125917599
0.250000	-0.410000	-0.000034740058040366820222
0.270000	-0.410000	-0.000024246250134717597003
0.290000	-0.410000	-0.000011177509356738554898
0.310000	-0.410000	-0.000004532817896347007109
0.330000	-0.410000	0.000005016296753091684666
0.350000	-0.410000	0.000017117415898372184235
0.370000	-0.410000	0.000024336861886280084042
0.390000	-0.410000	0.000029719065494701043606
0.410000	-0.410000	0.000041656299021917926389
0.430000	-0.410000	0.000048462124470184807950
0.450000	-0.410000	0.000051774436648157839643
0.470000	-0.410000	0.000057174448925209552202
0.490000	-0.410000	0.000066368210880163536420
0.510000	-0.410000	0.000072317336460857417732
0.530000	-0.410000	0.000074316464711843819614
0.550000	-0.410000	0.000080924813362735900299
0.570000	-0.410000	0.000087310510113916320308
0.590000	-0.410000	0.000091800667780854791492
0.610000	-0.410000	0.000096254705618288046278
0.630000	-0.410000	0.000098035380640417981108
0.650000	-0.410000	0.000102130789571252265143
0.670000	-0.410000	0.000108918294085613354323
0.690000	-0.410000	0.000108786063090790822896
0.710000	-0.410000	0.000114461479161549265480
0.730000	-0.410000	0.000116952262162633508413
0.750000	-0.410000	0.000119869635355584049172
0.770000	-0.410000	0.000127726927503918439178
0.790000	-0.410000	0.000124833207036110615650
0.810000	-0.410000	0.000132989946471370431343
0.830000	-0.410000	0.000134685481767886762548
0.850000	-0.410000	0.000136272724394034583416
0.870000	-0.410000	0.000138955912482186883308
0.890000	-0.410000	0.000145185501984295209366
0.910000	-0.410000	0.000097247668743189255580
0.930000	-0.410000	0.000007433203150128062098
0.950000	-0.410000	-0.000009486240870240809919
0.970000	-0.410000	-0.000005170057854872347862
0.990000	-0.410000	-0.000004611666784929618695

-0.990000	-0.390000	-0.000008193069707947321515
-0.970000	-0.390000	-0.000007541080921944724041
-0.950000	-0.390000	-0.000033024439870289919174
-0.930000	-0.390000	0.000017031583249081660991
-0.910000	-0.390000	0.000140106820754173910792
-0.890000	-0.390000	0.000132955814854209854181
-0.870000	-0.390000	0.000134420828124546046234
-0.850000	-0.390000	0.000137019975605038430398
-0.830000	-0.390000	0.000135308237726742153911
-0.810000	-0.390000	0.000125214075000118431509
-0.790000	-0.390000	0.000128399234526730624938
-0.770000	-0.390000	0.000124570883518548451230
-0.750000	-0.390000	0.000121201844471961956481
-0.730000	-0.390000	0.000114283794386780223045
-0.710000	-0.390000	0.000114298113350842434001
-0.690000	-0.390000	0.000107044556246608141585
-0.670000	-0.390000	0.000104479914443542494734
-0.650000	-0.390000	0.000098556202643499592349
-0.630000	-0.390000	0.000094863070047726546856
-0.610000	-0.390000	0.000088282392775268736474
-0.590000	-0.390000	0.000085169804024133605050
-0.570000	-0.390000	0.000083483696149924950958
-0.550000	-0.390000	0.000077125618074236042612
-0.530000	-0.390000	0.000068028094510513530536
-0.510000	-0.390000	0.000069834558339931210487
-0.490000	-0.390000	0.000056996758652023195866
-0.470000	-0.390000	0.000058181846826444935661
-0.450000	-0.390000	0.000045291210521476320174
-0.430000	-0.390000	0.000037625861664657573582
-0.410000	-0.390000	0.000029719065497440009345
-0.390000	-0.390000	0.000022250349846363764224
-0.370000	-0.390000	0.000014137994390146563142
-0.350000	-0.390000	0.000003040856557899381950
-0.330000	-0.390000	-0.000006481439794811131921
-0.310000	-0.390000	-0.000018858378710345907714
-0.290000	-0.390000	-0.000031439677473238392125
-0.270000	-0.390000	-0.000037841190858420206255
-0.250000	-0.390000	-0.000055875410641936581612
-0.230000	-0.390000	-0.000066790218954295425173
-0.210000	-0.390000	-0.000082234392075829673935
-0.190000	-0.390000	-0.000089606961628957990454
-0.170000	-0.390000	-0.000106668466424066296920
-0.150000	-0.390000	-0.000119694832097131076106
-0.130000	-0.390000	-0.000125310874105355891375
-0.110000	-0.390000	-0.000141958004746345486328
-0.090000	-0.390000	-0.000149047350384121589893
-0.070000	-0.390000	-0.000156002803634813536375
-0.050000	-0.390000	-0.000160895140329514810262
-0.030000	-0.390000	-0.000165648295960865309280
-0.010000	-0.390000	-0.000168184683001177249888
0.010000	-0.390000	-0.000168184683001378857282
0.030000	-0.390000	-0.000165648295968497225213
0.050000	-0.390000	-0.000160895140329859749184
0.070000	-0.390000	-0.000156002803634111515468
0.090000	-0.390000	-0.000149047350383322316052
0.110000	-0.390000	-0.000141958004750481067095
0.130000	-0.390000	-0.000125310874106748061175
0.150000	-0.390000	-0.000119694832104064874259
0.170000	-0.390000	-0.000106668466411595600244
0.190000	-0.390000	-0.000089606961628955957575
0.210000	-0.390000	-0.000082234392075829673935
0.230000	-0.390000	-0.000066790218954295425173
0.250000	-0.390000	-0.000055875410641936581612
0.270000	-0.390000	-0.000037841190858420883881
0.290000	-0.390000	-0.000031439677476021403576
0.310000	-0.390000	-0.000018858378715861786267
0.330000	-0.390000	-0.000006481439797584656604
0.350000	-0.390000	0.000003040856538521300996
0.370000	-0.390000	0.000014137994387415728920
0.390000	-0.390000	0.000022250349860134487068
0.410000	-0.390000	0.000029719065493292936035
0.430000	-0.390000	0.000037625861664482068356
0.450000	-0.390000	0.000045291210521476320174
0.470000	-0.390000	0.000058181846826444935661
0.490000	-0.390000	0.000056996758652023195866
0.510000	-0.390000	0.000069834558339931210487
0.530000	-0.390000	0.000068028094510513530536
0.550000	-0.390000	0.000077125618074259081908
0.570000	-0.390000	0.000083483696154049987859
0.590000	-0.390000	0.000085169804015825580643
0.610000	-0.390000	0.000088282392784959132204
0.630000	-0.390000	0.000094863070053968502051
0.650000	-0.390000	0.000098556202643975286052
0.670000	-0.390000	0.000104479914433899871663
0.690000	-0.390000	0.000107044556246605078714
0.710000	-0.390000	0.000114298113350842434001
0.730000	-0.390000	0.000114283794386780223045
0.750000	-0.390000	0.000121201844471961956481
0.770000	-0.390000	0.000124570883518548451230
0.790000	-0.390000	0.000128399234526731817561
0.810000	-0.390000	0.000125214075004962673921
0.830000	-0.390000	0.000135308237726744105475
0.850000	-0.390000	0.000137019975605038267768
0.870000	-0.390000	0.000134420828124893641450
0.890000	-0.390000	0.000132955814856378258526
0.910000	-0.390000	0.000140106820759405836796
0.930000	-0.390000	0.000017031583238909242528
0.950000	-0.390000	-0.000033024439870313337941
0.970000	-0.390000	-0.000007541080921944724041
0.990000	-0.390000	-0.000008193069707947321515

-0.990000	-0.370000	-0.000003296808361083464591
-0.970000	-0.370000	-0.000008418081457539335413
-0.950000	-0.370000	-0.000007602684533458345384
-0.930000	-0.370000	0.000082253466260397492538
-0.910000	-0.370000	0.000150465779903786317506
-0.890000	-0.370000	0.000132688569906920213540
-0.870000	-0.370000	0.000140962890962568760788
-0.850000	-0.370000	0.000136218940676591460321
-0.830000	-0.370000	0.000127616002285678203833
-0.810000	-0.370000	0.000130108482257327640660
-0.790000	-0.370000	0.000122917198405454475849
-0.770000	-0.370000	0.000118035216016814181544
-0.750000	-0.370000	0.000116072675058488095057
-0.730000	-0.370000	0.000114789629926203120072
-0.710000	-0.370000	0.000106082109548394815405
-0.690000	-0.370000	0.000107571796534688824266
-0.670000	-0.370000	0.000103711061284613218197
-0.650000	-0.370000	0.000097598902588309359744
-0.630000	-0.370000	0.000094465917104043895620
-0.610000	-0.370000	0.000093221779183080803071
-0.590000	-0.370000	0.000082398558791759791194
-0.570000	-0.370000	0.000078460127438490388156
-0.550000	-0.370000	0.000073534047195492581385
-0.530000	-0.370000	0.000068260324840144868540
-0.510000	-0.370000	0.000062098020654305659109
-0.490000	-0.370000	0.000054824748468313628841
-0.470000	-0.370000	0.000045795195421904832055
-0.450000	-0.370000	0.000040913326570077396499
-0.430000	-0.370000	0.000030088919766170683858
-0.410000	-0.370000	0.000024336861878007621466
-0.390000	-0.370000	0.000014137994390146563142
-0.370000	-0.370000	0.000004953910010961799781
-0.350000	-0.370000	-0.000006927139468729408603
-0.330000	-0.370000	-0.000022749831971889325618
-0.310000	-0.370000	-0.000027877742022273030160
-0.290000	-0.370000	-0.000046634380144953738157
-0.270000	-0.370000	-0.000059915984345842464623
-0.250000	-0.370000	-0.000076140153939928349584
-0.230000	-0.370000	-0.000091595670245036493501
-0.210000	-0.370000	-0.000106378855424823536078
-0.190000	-0.370000	-0.000119959410954071792098
-0.170000	-0.370000	-0.000135083771721037422964
-0.150000	-0.370000	-0.000152405160249033784720
-0.130000	-0.370000	-0.000162475789611938475389
-0.110000	-0.370000	-0.000176034988316072307530
-0.090000	-0.370000	-0.000183837792977853853749
-0.070000	-0.370000	-0.000196237923802659300007
-0.050000	-0.370000	-0.000200522589412834744468
-0.030000	-0.370000	-0.000208307244971307206020
-0.010000	-0.370000	-0.000208210067551200541346
0.010000	-0.370000	-0.000208210067551475495017
0.030000	-0.370000	-0.000208307244979619241975
0.050000	-0.370000	-0.000200522589412494413406
0.070000	-0.370000	-0.000196237923807492293821
0.090000	-0.370000	-0.000183837792966218304454
0.110000	-0.370000	-0.000176034988314678131956
0.130000	-0.370000	-0.000162475789613335415678
0.150000	-0.370000	-0.000152405160264238364936
0.170000	-0.370000	-0.000135083771705843684770
0.190000	-0.370000	-0.000119959410954069759219
0.210000	-0.370000	-0.000106378855424823536078
0.230000	-0.370000	-0.000091595670245036493501
0.250000	-0.370000	-0.000076140153939928349584
0.270000	-0.370000	-0.000059915984345843142250
0.290000	-0.370000	-0.000046634380147727940466
0.310000	-0.370000	-0.000027877742022235760711
0.330000	-0.370000	-0.000022749831963645323349
0.350000	-0.370000	-0.000006927139468714500824
0.370000	-0.370000	0.000004953910019267466049
0.390000	-0.370000	0.000014137994387378459470
0.410000	-0.370000	0.000024336861871078214331
0.430000	-0.370000	0.000030088919766165262847
0.450000	-0.370000	0.000040913326570077396499
0.470000	-0.370000	0.000045795195421904832055
0.490000	-0.370000	0.000054824748468313628841
0.510000	-0.370000	0.000062098020654305659109
0.530000	-0.370000	0.000068260324840144868540
0.550000	-0.370000	0.000073534047195491226132
0.570000	-0.370000	0.000078460127435735498198
0.590000	-0.370000	0.000082398558805586079399
0.610000	-0.370000	0.000093221779174803597111
0.630000	-0.370000	0.000094465917112358696291
0.650000	-0.370000	0.000097598902589522649738
0.670000	-0.370000	0.000103711061275078012455
0.690000	-0.370000	0.000107571796534688499006
0.710000	-0.370000	0.000106082109548394815405
0.730000	-0.370000	0.000114789629926203120072
0.750000	-0.370000	0.000116072675058488095057
0.770000	-0.370000	0.000118035216016814181544
0.790000	-0.370000	0.000122917198405542377540
0.810000	-0.370000	0.000130108482262628982707
0.830000	-0.370000	0.000127616002287757649390
0.850000	-0.370000	0.000136218940675037988343
0.870000	-0.370000	0.000140962890962569438414
0.890000	-0.370000	0.000132688569907011937044
0.910000	-0.370000	0.000150465779908967936529
0.930000	-0.370000	0.000082253466250091500367
0.950000	-0.370000	-0.000007602684533454875937
0.970000	-0.370000	-0.000008418081457539335413
0.990000	-0.370000	-0.000003296808361083464591

-0.990000	-0.350000	-0.000009460862839360921484
-0.970000	-0.350000	-0.000009586318607401108499
-0.950000	-0.350000	-0.000001632747223570887862
-0.930000	-0.350000	0.000123617838714304081882
-0.910000	-0.350000	0.000129319100956641077314
-0.890000	-0.350000	0.000144299782270418359498
-0.870000	-0.350000	0.000132999411313543139477
-0.850000	-0.350000	0.000133137487439854073842
-0.830000	-0.350000	0.000130345433114768252322
-0.810000	-0.350000	0.000125733114245577594923
-0.790000	-0.350000	0.000124150032442603869580
-0.770000	-0.350000	0.000119888951549687814151
-0.750000	-0.350000	0.000117536176036513241344
-0.730000	-0.350000	0.000112775901133564757789
-0.710000	-0.350000	0.000109078067604438840033
-0.690000	-0.350000	0.000106712652240956059864
-0.670000	-0.350000	0.000096411140518066823155
-0.650000	-0.350000	0.000095441134335942472144
-0.630000	-0.350000	0.000092556443586123846251
-0.610000	-0.350000	0.000082108059417533861600
-0.590000	-0.350000	0.000082635450208973519528
-0.570000	-0.350000	0.000073362025742733838387
-0.550000	-0.350000	0.000068341746555931727285
-0.530000	-0.350000	0.000064738149668104640337
-0.510000	-0.350000	0.000057259539417700897447
-0.490000	-0.350000	0.000046628868563314995093
-0.470000	-0.350000	0.000044840140258756348390
-0.450000	-0.350000	0.000032156620112014412953
-0.430000	-0.350000	0.000027094808843382335605
-0.410000	-0.350000	0.000017117415898358631708
-0.390000	-0.350000	0.000003040856557899381950
-0.370000	-0.350000	-0.000006927139468729408603
-0.350000	-0.350000	-0.000021775503929713144451
-0.330000	-0.350000	-0.000032482946893051779184
-0.310000	-0.350000	-0.000050738329380903575264
-0.290000	-0.350000	-0.000065077354507182737990
-0.270000	-0.350000	-0.000083191542316604150716
-0.250000	-0.350000	-0.000097470864986813052005
-0.230000	-0.350000	-0.000117114127804271388037
-0.210000	-0.350000	-0.000130735521906203653068
-0.190000	-0.350000	-0.000154687180564408265212
-0.170000	-0.350000	-0.000167661246868687702823
-0.150000	-0.350000	-0.000186320870415166664914
-0.130000	-0.350000	-0.000203290358939414798336
-0.110000	-0.350000	-0.000215575157963967205645
-0.090000	-0.350000	-0.000225461672238868210709
-0.070000	-0.350000	-0.000235392598195039413640
-0.050000	-0.350000	-0.000246832189593310829308
-0.030000	-0.350000	-0.000248258566595469063343
-0.010000	-0.350000	-0.000255895990780888879859
0.010000	-0.350000	-0.000255895990781235174033
0.030000	-0.350000	-0.000248258566604019081676
0.050000	-0.350000	-0.000246832189593308281433
0.070000	-0.350000	-0.000235392598194365365149
0.090000	-0.350000	-0.000225461672237471975151
0.110000	-0.350000	-0.000215575157958431323562
0.130000	-0.350000	-0.000203290358935311418374
0.150000	-0.350000	-0.000186320870422049993456
0.170000	-0.350000	-0.000167661246854825473317
0.190000	-0.350000	-0.000154687180564406232333
0.210000	-0.350000	-0.000130735521906203653068
0.230000	-0.350000	-0.000117114127804271388037
0.250000	-0.350000	-0.000097470864986813052005
0.270000	-0.350000	-0.000083191542316611604606
0.290000	-0.350000	-0.000065077354509929157618
0.310000	-0.350000	-0.000050738329370122539912
0.330000	-0.350000	-0.000032482946902337970791
0.350000	-0.350000	-0.000021775503914503820850
0.370000	-0.350000	-0.000006927139469406357335
0.390000	-0.350000	0.000003040856541298213810
0.410000	-0.350000	0.000017117415903888062788
0.430000	-0.350000	0.000027094808843383013232
0.450000	-0.350000	0.000032156620112014412953
0.470000	-0.350000	0.000044840140258756348390
0.490000	-0.350000	0.000046628868563314995093
0.510000	-0.350000	0.000057259539417700897447
0.530000	-0.350000	0.000064738149668104640337
0.550000	-0.350000	0.000068341746555933082538
0.570000	-0.350000	0.000073362025748254135063
0.590000	-0.350000	0.000082635450198008847432
0.610000	-0.350000	0.000082108059418903669730
0.630000	-0.350000	0.000092556443601372472181
0.650000	-0.350000	0.000095441134333887231401
0.670000	-0.350000	0.000096411140509743186236
0.690000	-0.350000	0.000106712652240955382238
0.710000	-0.350000	0.000109078067604438840033
0.730000	-0.350000	0.000112775901133564757789
0.750000	-0.350000	0.000117536176036513241344
0.770000	-0.350000	0.000119888951549687814151
0.790000	-0.350000	0.000124150032442605224832
0.810000	-0.350000	0.000125733114250603983299
0.830000	-0.350000	0.000130345433114767737326
0.850000	-0.350000	0.000133137487442274636508
0.870000	-0.350000	0.000132999411313716774455
0.890000	-0.350000	0.000144299782270852257208
0.910000	-0.350000	0.000129319100961749079010
0.930000	-0.350000	0.000123617838703991150817
0.950000	-0.350000	-0.000001632747223579561480
0.970000	-0.350000	-0.000009586318607401108499
0.990000	-0.350000	-0.000009460862839360921484

-0.990000	-0.330000	-0.000007362489310458160754
-0.970000	-0.330000	-0.000010972223592671996749
-0.950000	-0.330000	0.000018277974203879596149
-0.930000	-0.330000	0.000145020066041346047669
-0.910000	-0.330000	0.000143386685251187511597
-0.890000	-0.330000	0.000135577398070457083318
-0.870000	-0.330000	0.000136463388310743068566
-0.850000	-0.330000	0.000131063170086690420789
-0.830000	-0.330000	0.000125123815696389625645
-0.810000	-0.330000	0.000128048483893546750966
-0.790000	-0.330000	0.000119829798740643891659
-0.770000	-0.330000	0.000116536360491317932380
-0.750000	-0.330000	0.000113626734880243408831
-0.730000	-0.330000	0.000112671554889068754315
-0.710000	-0.330000	0.000103166343777952524211
-0.690000	-0.330000	0.000102899955415109675997
-0.670000	-0.330000	0.000096031804335697373560
-0.650000	-0.330000	0.000090417975286249464058
-0.630000	-0.330000	0.000089053454278201850435
-0.610000	-0.330000	0.000081686775258290916964
-0.590000	-0.330000	0.000076750381533781519426
-0.570000	-0.330000	0.000074151655427967855835
-0.550000	-0.330000	0.000063570480059638758948
-0.530000	-0.330000	0.000059157252864432087122
-0.510000	-0.330000	0.000052171870151175315502
-0.490000	-0.330000	0.000048497480122695229340
-0.470000	-0.330000	0.000032720781026736528788
-0.450000	-0.330000	0.000029320075555595631264
-0.430000	-0.330000	0.000016192706039059272380
-0.410000	-0.330000	0.000005016296742216459249
-0.390000	-0.330000	-0.000006481439794811131921
-0.370000	-0.330000	-0.000022749831971889325618
-0.350000	-0.330000	-0.000032482946893051779184
-0.330000	-0.330000	-0.000050831411216062816899
-0.310000	-0.330000	-0.000065868522495597569481
-0.290000	-0.330000	-0.000085884527314622705280
-0.270000	-0.330000	-0.000101855647104766682529
-0.250000	-0.330000	-0.000126707198563675069560
-0.230000	-0.330000	-0.000145178109079907905442
-0.210000	-0.330000	-0.000165656246796771550915
-0.190000	-0.330000	-0.000184736702215372155253
-0.170000	-0.330000	-0.000206397152848040332145
-0.150000	-0.330000	-0.000222109965890218160169
-0.130000	-0.330000	-0.000244267736982964507597
-0.110000	-0.330000	-0.000258628683919655179974
-0.090000	-0.330000	-0.000273686838280765313766
-0.070000	-0.330000	-0.000286018132077004686060
-0.050000	-0.330000	-0.000291247263247879507441
-0.030000	-0.330000	-0.000299928277820231913280
-0.010000	-0.330000	-0.000304416335540277482180
0.010000	-0.330000	-0.000304416335540692840032
0.030000	-0.330000	-0.000299928277828341040799
0.050000	-0.330000	-0.000291247263248564723214
0.070000	-0.330000	-0.000286018132075615552027
0.090000	-0.330000	-0.000273686838282134769530
0.110000	-0.330000	-0.000258628683918269461177
0.130000	-0.330000	-0.000244267736989825122104
0.150000	-0.330000	-0.000222109965883133576598
0.170000	-0.330000	-0.000206397152835839669573
0.190000	-0.330000	-0.000184736702215349793584
0.210000	-0.330000	-0.000165656246796771550915
0.230000	-0.330000	-0.000145178109079907905442
0.250000	-0.330000	-0.000126707198563674391933
0.270000	-0.330000	-0.000101855647103378226122
0.290000	-0.330000	-0.000085884527313274906454
0.310000	-0.330000	-0.000065868522506479571161
0.330000	-0.330000	-0.000050831411211156802069
0.350000	-0.330000	-0.000032482946900954257768
0.370000	-0.330000	-0.000022749831962948723453
0.390000	-0.330000	-0.000006481439802422908798
0.410000	-0.330000	0.000005016296753269222771
0.430000	-0.330000	0.000016192706039407572327
0.450000	-0.330000	0.000029320075555595631264
0.470000	-0.330000	0.000032720781026736528788
0.490000	-0.330000	0.000048497480122695229340
0.510000	-0.330000	0.000052171870151175315502
0.530000	-0.330000	0.000059157252864432087122
0.550000	-0.330000	0.000063570480059647568091
0.570000	-0.330000	0.000074151655430571973928
0.590000	-0.330000	0.000076750381529705935697
0.610000	-0.330000	0.000081686775262464742962
0.630000	-0.330000	0.000089053454282364156785
0.650000	-0.330000	0.000090417975284146111844
0.670000	-0.330000	0.000096031804328673098735
0.690000	-0.330000	0.000102899955415109675997
0.710000	-0.330000	0.000103166343777952524211
0.730000	-0.330000	0.000112671554889068754315
0.750000	-0.330000	0.000113626734880243408831
0.770000	-0.330000	0.000116536360491317932380
0.790000	-0.330000	0.000119829798740647632156
0.810000	-0.330000	0.000128048483898401347508
0.830000	-0.330000	0.000125123815694656420052
0.850000	-0.330000	0.000131063170087036633647
0.870000	-0.330000	0.000136463388310570517790
0.890000	-0.330000	0.000135577398070805139321
0.910000	-0.330000	0.000143386685256653842110
0.930000	-0.330000	0.000145020066030942043622
0.950000	-0.330000	0.000018277974203877861425
0.970000	-0.330000	-0.000010972223592671996749
0.990000	-0.330000	-0.000007362489310458160754

-0.990000	-0.310000	-0.000006245446882501264757
-0.970000	-0.310000	-0.000003027955976824675544
-0.950000	-0.310000	0.000087231764096080358778
-0.930000	-0.310000	0.000144123226831459338992
-0.910000	-0.310000	0.000136141960114525206391
-0.890000	-0.310000	0.000135954275609600876151
-0.870000	-0.310000	0.000133589362630608359927
-0.850000	-0.310000	0.000128111664996522617559
-0.830000	-0.310000	0.000129039420774383417146
-0.810000	-0.310000	0.000124424858757882580854
-0.790000	-0.310000	0.000116388027344928009568
-0.770000	-0.310000	0.000120064795324766244479
-0.750000	-0.310000	0.000108894387737817660740
-0.730000	-0.310000	0.000110538798835977514603
-0.710000	-0.310000	0.000104767814626485295188
-0.690000	-0.310000	0.000098595569578024299306
-0.670000	-0.310000	0.000097830319007465534379
-0.650000	-0.310000	0.000092417746195545450545
-0.630000	-0.310000	0.000086610988997213361122
-0.610000	-0.310000	0.000082835888447398091220
-0.590000	-0.310000	0.000073867809479266497352
-0.570000	-0.310000	0.000069119058810065243329
-0.550000	-0.310000	0.000061990082111519658587
-0.530000	-0.310000	0.000056800837654375385980
-0.510000	-0.310000	0.000045479166507281096809
-0.490000	-0.310000	0.000038768278634184442791
-0.470000	-0.310000	0.000029438780304184342974
-0.450000	-0.310000	0.000022849587256731373227
-0.430000	-0.310000	0.000006536843844595131327
-0.410000	-0.310000	-0.000004532817896367335900
-0.390000	-0.310000	-0.000018858378710345907714
-0.370000	-0.310000	-0.000027877742022273030160
-0.350000	-0.310000	-0.000050738329380903575264
-0.330000	-0.310000	-0.000065868522495597569481
-0.310000	-0.310000	-0.000086746599946880030086
-0.290000	-0.310000	-0.000109372536360997468481
-0.270000	-0.310000	-0.000125360088000529476798
-0.250000	-0.310000	-0.000151413526135350871675
-0.230000	-0.310000	-0.000175651720009275917611
-0.210000	-0.310000	-0.000197143710952926514389
-0.190000	-0.310000	-0.000222025276677480178002
-0.170000	-0.310000	-0.000246760070604006747155
-0.150000	-0.310000	-0.000267195636917852787952
-0.130000	-0.310000	-0.000287260608368499468536
-0.110000	-0.310000	-0.000302364488962844830174
-0.090000	-0.310000	-0.000317467808941342610404
-0.070000	-0.310000	-0.000336997451133568231944
-0.050000	-0.310000	-0.000339312373442710382698
-0.030000	-0.310000	-0.000352160561559031496867
-0.010000	-0.310000	-0.000351800751320754620001
0.010000	-0.310000	-0.000351800751320887543187
0.030000	-0.310000	-0.000352160561568753429328
0.050000	-0.310000	-0.000339312373442712442682
0.070000	-0.310000	-0.000336997451128370024628
0.090000	-0.310000	-0.000317467808939959602113
0.110000	-0.310000	-0.000302364488962837728650
0.130000	-0.310000	-0.000287260608361617169985
0.150000	-0.310000	-0.000267195636934382100593
0.170000	-0.310000	-0.000246760070592874701349
0.190000	-0.310000	-0.000222025276677433448889
0.210000	-0.310000	-0.000197143710952926514389
0.230000	-0.310000	-0.000175651720009275917611
0.250000	-0.310000	-0.000151413526135350871675
0.270000	-0.310000	-0.000125360088000540318819
0.290000	-0.310000	-0.000109372536369276029695
0.310000	-0.310000	-0.000086746599927577843284
0.330000	-0.310000	-0.000065868522503557646306
0.350000	-0.310000	-0.000050738329370035126112
0.370000	-0.310000	-0.000027877742022322496884
0.390000	-0.310000	-0.000018858378708273726312
0.410000	-0.310000	-0.000004532817896340230845
0.430000	-0.310000	0.000006536843844248864258
0.450000	-0.310000	0.000022849587256732050854
0.470000	-0.310000	0.000029438780304184342974
0.490000	-0.310000	0.000038768278634184442791
0.510000	-0.310000	0.000045479166507281096809
0.530000	-0.310000	0.000056800837654375385980
0.550000	-0.310000	0.000061990082111528806543
0.570000	-0.310000	0.000069119058814903847890
0.590000	-0.310000	0.000073867809475123842166
0.610000	-0.310000	0.000082835888452213642932
0.630000	-0.310000	0.000086610989001373986959
0.650000	-0.310000	0.000092417746196390125352
0.670000	-0.310000	0.000097830318999242199714
0.690000	-0.310000	0.000098595569578022266427
0.710000	-0.310000	0.000104767814626485295188
0.730000	-0.310000	0.000110538798835977514603
0.750000	-0.310000	0.000108894387737817660740
0.770000	-0.310000	0.000120064795324766244479
0.790000	-0.310000	0.000116388027344940206843
0.810000	-0.310000	0.000124424858763421254757
0.830000	-0.310000	0.000129039420774729494479
0.850000	-0.310000	0.000128111664997564644267
0.870000	-0.310000	0.000133589362630609281499
0.890000	-0.310000	0.000135954275615496767565
0.910000	-0.310000	0.000136141960113999151497
0.930000	-0.310000	0.000144123226821057937030
0.950000	-0.310000	0.000087231764096081659821
0.970000	-0.310000	-0.000003027955976824675544
0.990000	-0.310000	-0.000006245446882501264757

-0.990000	-0.290000	-0.000011273290178992825816
-0.970000	-0.290000	0.000000909537782778704895
-0.950000	-0.290000	0.000123941521162450676852
-0.930000	-0.290000	0.000135308481795085380761
-0.910000	-0.290000	0.000140489851654793335232
-0.890000	-0.290000	0.000136852826398961845448
-0.870000	-0.290000	0.000131308062762046818140
-0.850000	-0.290000	0.000132546698371916192626
-0.830000	-0.290000	0.000125901941446541695835
-0.810000	-0.290000	0.000122347911548139324676
-0.790000	-0.290000	0.000119205017872769231373
-0.770000	-0.290000	0.000117098861847420953990
-0.750000	-0.290000	0.000110742851113267514840
-0.730000	-0.290000	0.000105379527445523192737
-0.710000	-0.290000	0.000099341943098386206669
-0.690000	-0.290000	0.000098471557908895500453
-0.670000	-0.290000	0.000092502484246046124067
-0.650000	-0.290000	0.000085145994829033508529
-0.630000	-0.290000	0.000085156572530704075560
-0.610000	-0.290000	0.000076539917509884752541
-0.590000	-0.290000	0.000069438321292082154043
-0.570000	-0.290000	0.000066582109231190072509
-0.550000	-0.290000	0.000060585907956334456113
-0.530000	-0.290000	0.000045982311868311389258
-0.510000	-0.290000	0.000046034905652351859259
-0.490000	-0.290000	0.000029847954102500185748
-0.470000	-0.290000	0.000026686956006446730587
-0.450000	-0.290000	0.000009223588015187922221
-0.430000	-0.290000	0.000000145487020093557811
-0.410000	-0.290000	-0.000011177509356712127470
-0.390000	-0.290000	-0.000031439677473238392125
-0.370000	-0.290000	-0.000046634380144953738157
-0.350000	-0.290000	-0.000065077354507182737990
-0.330000	-0.290000	-0.000085884527314622705280
-0.310000	-0.290000	-0.000109372536360997468481
-0.290000	-0.290000	-0.000128083787721915934744
-0.270000	-0.290000	-0.000159423017614052965358
-0.250000	-0.290000	-0.000179775751712726915375
-0.230000	-0.290000	-0.000210404967032591915530
-0.210000	-0.290000	-0.000231510636447228426498
-0.190000	-0.290000	-0.000263161568633227889620
-0.170000	-0.290000	-0.000287799887382021149420
-0.150000	-0.290000	-0.000309041677161500454810
-0.130000	-0.290000	-0.000329436473864645718804
-0.110000	-0.290000	-0.000355396963716944690008
-0.090000	-0.290000	-0.000371877898390885884995
-0.070000	-0.290000	-0.000379569464641632092587
-0.050000	-0.290000	-0.000396125521192473828945
-0.030000	-0.290000	-0.000401518404521820351447
-0.010000	-0.290000	-0.000407540727407628778148
0.010000	-0.290000	-0.000407540727407818621948
0.030000	-0.290000	-0.000401518404532917594363
0.050000	-0.290000	-0.000396125521198003476865
0.070000	-0.290000	-0.000379569464639204455503
0.090000	-0.290000	-0.000371877898390883879221
0.110000	-0.290000	-0.000355396963715561356456
0.130000	-0.290000	-0.000329436473866015879300
0.150000	-0.290000	-0.000309041677155977149473
0.170000	-0.290000	-0.000287799887368202342210
0.190000	-0.290000	-0.000263161568631839460318
0.210000	-0.290000	-0.000231510636447228426498
0.230000	-0.290000	-0.000210404967032591915530
0.250000	-0.290000	-0.000179775751712726915375
0.270000	-0.290000	-0.000159423017614052965358
0.290000	-0.290000	-0.000128083787721951848941
0.310000	-0.290000	-0.000109372536371845588844
0.330000	-0.290000	-0.000085884527306264184156
0.350000	-0.290000	-0.000065077354504485785086
0.370000	-0.290000	-0.000046634380157244525035
0.390000	-0.290000	-0.000031439677467718447814
0.410000	-0.290000	-0.000011177509365019148990
0.430000	-0.290000	0.000000145487020093557811
0.450000	-0.290000	0.000009223588015187922221
0.470000	-0.290000	0.000026686956006446730587
0.490000	-0.290000	0.000029847954102500185748
0.510000	-0.290000	0.000046034905652351859259
0.530000	-0.290000	0.000045982311868311389258
0.550000	-0.290000	0.000060585907956336488992
0.570000	-0.290000	0.000066582109233961564313
0.590000	-0.290000	0.000069438321294847208396
0.610000	-0.290000	0.000076539917502366813361
0.630000	-0.290000	0.000085156572541640612609
0.650000	-0.290000	0.000085145994835737618452
0.670000	-0.290000	0.000092502484230841882664
0.690000	-0.290000	0.000098471557908894145200
0.710000	-0.290000	0.000099341943098386206669
0.730000	-0.290000	0.000105379527445523192737
0.750000	-0.290000	0.000110742851113267514840
0.770000	-0.290000	0.000117098861847420953990
0.790000	-0.290000	0.000119205017872792270670
0.810000	-0.290000	0.000122347911552972670856
0.830000	-0.290000	0.000125901941445155462042
0.850000	-0.290000	0.000132546698371222547181
0.870000	-0.290000	0.000131308062763085863292
0.890000	-0.290000	0.000136852826398617014947
0.910000	-0.290000	0.000140489851660168592763
0.930000	-0.290000	0.000135308481784764643441
0.950000	-0.290000	0.000123941521162362205954
0.970000	-0.290000	0.000000909537782778704895
0.990000	-0.290000	-0.000011273290178992825816

-0.990000	-0.270000	-0.000012917708208488691557
-0.970000	-0.270000	0.000015647184810726327830
-0.950000	-0.270000	0.000147310813641934532092
-0.930000	-0.270000	0.000136736888274069465915
-0.910000	-0.270000	0.000138445294497312990263
-0.890000	-0.270000	0.000130919314236810114009
-0.870000	-0.270000	0.000132683034066881480649
-0.850000	-0.270000	0.000126368101829366628365
-0.830000	-0.270000	0.000124717932410492232317
-0.810000	-0.270000	0.000118726503489600544836
-0.790000	-0.270000	0.000117917492643052006338
-0.770000	-0.270000	0.000110282887352503703219
-0.750000	-0.270000	0.000106061466670949198295
-0.730000	-0.270000	0.000107874571901766020299
-0.710000	-0.270000	0.000103063950572392608448
-0.690000	-0.270000	0.000096159202083579130857
-0.670000	-0.270000	0.000093102710746613518171
-0.650000	-0.270000	0.000083873196125356313342
-0.630000	-0.270000	0.000079551552951966005576
-0.610000	-0.270000	0.000074268738453036594943
-0.590000	-0.270000	0.000068769173753008690187
-0.570000	-0.270000	0.000059653867920103685694
-0.550000	-0.270000	0.000056463753849409726248
-0.530000	-0.270000	0.000047990952703826195267
-0.510000	-0.270000	0.000037620096222621093765
-0.490000	-0.270000	0.000030733869875473090647
-0.470000	-0.270000	0.000016161107370507880529
-0.450000	-0.270000	0.000005289327320957416920
-0.430000	-0.270000	-0.000010818282803171211425
-0.410000	-0.270000	-0.000024246250134717597003
-0.390000	-0.270000	-0.000037841190858420206255
-0.370000	-0.270000	-0.000059915984345842464623
-0.350000	-0.270000	-0.000083191542316604150716
-0.330000	-0.270000	-0.000101855647104766682529
-0.310000	-0.270000	-0.000125360088000529476798
-0.290000	-0.270000	-0.000159423017614052965358
-0.270000	-0.270000	-0.000182470727834568770959
-0.250000	-0.270000	-0.000212084684239857018673
-0.230000	-0.270000	-0.000243279989528624458316
-0.210000	-0.270000	-0.000270350511736974286666
-0.190000	-0.270000	-0.000303029805133256304600
-0.170000	-0.270000	-0.000326881773792216286101
-0.150000	-0.270000	-0.000354932956312360974732
-0.130000	-0.270000	-0.000381255049152605103406
-0.110000	-0.270000	-0.000403199904032388255735
-0.090000	-0.270000	-0.000414530791972809141421
-0.070000	-0.270000	-0.000439881282613298037545
-0.050000	-0.270000	-0.000446292975963082636827
-0.030000	-0.270000	-0.000451589408012144540028
-0.010000	-0.270000	-0.000458385313381515029606
0.010000	-0.270000	-0.000458385313381746398349
0.030000	-0.270000	-0.000451589408021766183787
0.050000	-0.270000	-0.000446292975958237228898
0.070000	-0.270000	-0.000439881282615372983663
0.090000	-0.270000	-0.000414530791974888749608
0.110000	-0.270000	-0.000403199904035852661147
0.130000	-0.270000	-0.000381255049162299226081
0.150000	-0.270000	-0.000354932956321952152411
0.170000	-0.270000	-0.000326881773775596767839
0.190000	-0.270000	-0.000303029805133251534111
0.210000	-0.270000	-0.000270350511736974286666
0.230000	-0.270000	-0.000243279989528624458316
0.250000	-0.270000	-0.000212084684239857018673
0.270000	-0.270000	-0.000182470727834552507926
0.290000	-0.270000	-0.000159423017608503205488
0.310000	-0.270000	-0.000125360088000738185716
0.330000	-0.270000	-0.000101855647104812083495
0.350000	-0.270000	-0.000083191542313865862604
0.370000	-0.270000	-0.000059915984344528547116
0.390000	-0.270000	-0.000037841190863923887533
0.410000	-0.270000	-0.000024246250129358927765
0.430000	-0.270000	-0.000010818282801785465523
0.450000	-0.270000	0.000005289327320958094546
0.470000	-0.270000	0.000016161107370507880529
0.490000	-0.270000	0.000030733869875473090647
0.510000	-0.270000	0.000037620096222621093765
0.530000	-0.270000	0.000047990952703826195267
0.550000	-0.270000	0.000056463753849411420314
0.570000	-0.270000	0.000059653867920827051831
0.590000	-0.270000	0.000068769173759920831403
0.610000	-0.270000	0.000074268738455747439187
0.630000	-0.270000	0.000079551552956855757373
0.650000	-0.270000	0.000083873196120524159784
0.670000	-0.270000	0.000093102710738290572431
0.690000	-0.270000	0.000096159202083577097978
0.710000	-0.270000	0.000103063950572392608448
0.730000	-0.270000	0.000107874571901766020299
0.750000	-0.270000	0.000106061466670949198295
0.770000	-0.270000	0.000110282887352503703219
0.790000	-0.270000	0.000117917492643057088535
0.810000	-0.270000	0.000118726503495146753944
0.830000	-0.270000	0.000124717932412578833608
0.850000	-0.270000	0.000126368101829019575250
0.870000	-0.270000	0.000132683034065147326380
0.890000	-0.270000	0.000130919314237853875440
0.910000	-0.270000	0.000138445294502252073260
0.930000	-0.270000	0.000136736888263665461868
0.950000	-0.270000	0.000147310813641934532092
0.970000	-0.270000	0.000015647184810726327830
0.990000	-0.270000	-0.000012917708208488691557

-0.990000	-0.250000	-0.000013169482908467061710
-0.970000	-0.250000	0.000057084048266669955296
-0.950000	-0.250000	0.000145291636703849882939
-0.930000	-0.250000	0.000138203956502857324556
-0.910000	-0.250000	0.000140036641716084308933
-0.890000	-0.250000	0.000134520334636932862010
-0.870000	-0.250000	0.000131964812520233914454
-0.850000	-0.250000	0.000125136589457350635990
-0.830000	-0.250000	0.000126955173199022825284
-0.810000	-0.250000	0.000120087716922915229974
-0.790000	-0.250000	0.000114155733982524356805
-0.770000	-0.250000	0.000114731480843623364686
-0.750000	-0.250000	0.000111717880153714858643
-0.730000	-0.250000	0.000102283442253456481738
-0.710000	-0.250000	0.000096670181485693736415
-0.690000	-0.250000	0.000093473675020449602181
-0.670000	-0.250000	0.000090014371909586239585
-0.650000	-0.250000	0.000086647765306111938820
-0.630000	-0.250000	0.000077230292965509210424
-0.610000	-0.250000	0.000072179504059202622421
-0.590000	-0.250000	0.000066997808750157320868
-0.570000	-0.250000	0.000062616148513539910845
-0.550000	-0.250000	0.000046063751512469437981
-0.530000	-0.250000	0.000042431554885596022529
-0.510000	-0.250000	0.000034107166940125437202
-0.490000	-0.250000	0.000019358380326670859427
-0.470000	-0.250000	0.000008139394222516594334
-0.450000	-0.250000	-0.000001413518133466275251
-0.430000	-0.250000	-0.000015661937704297739177
-0.410000	-0.250000	-0.000034740058040366820222
-0.390000	-0.250000	-0.000055875410641936581612
-0.370000	-0.250000	-0.000076140153939928349584
-0.350000	-0.250000	-0.000097470864986813052005
-0.330000	-0.250000	-0.000126707198563675069560
-0.310000	-0.250000	-0.000151413526135350871675
-0.290000	-0.250000	-0.000179775751712726915375
-0.270000	-0.250000	-0.000212084684239857018673
-0.250000	-0.250000	-0.000242832771324450553876
-0.230000	-0.250000	-0.000279193353366797149089
-0.210000	-0.250000	-0.000312893088691340148094
-0.190000	-0.250000	-0.000338885288797722205797
-0.170000	-0.250000	-0.000374860101967798109261
-0.150000	-0.250000	-0.000403175908657506362667
-0.130000	-0.250000	-0.000428014586541451745681
-0.110000	-0.250000	-0.000450400685297433001682
-0.090000	-0.250000	-0.000470939224266510064916
-0.070000	-0.250000	-0.000480012341060084509782
-0.050000	-0.250000	-0.000492904095589287742293
-0.030000	-0.250000	-0.000506813919614120369020
-0.010000	-0.250000	-0.000505375353473026312813
0.010000	-0.250000	-0.000505375353473290749723
0.030000	-0.250000	-0.000506813919625318009057
0.050000	-0.250000	-0.000492904095587909396071
0.070000	-0.250000	-0.000480012341060086569766
0.090000	-0.250000	-0.000470939224258207786780
0.110000	-0.250000	-0.000450400685287757852546
0.130000	-0.250000	-0.000428014586551151939887
0.150000	-0.250000	-0.000403175908660357109649
0.170000	-0.250000	-0.000374860101953935879755
0.190000	-0.250000	-0.000338885288797720796335
0.210000	-0.250000	-0.000312893088691340148094
0.230000	-0.250000	-0.000279193353366797149089
0.250000	-0.250000	-0.000242832771324450553876
0.270000	-0.250000	-0.000212084684239857018673
0.290000	-0.250000	-0.000179775751712730981133
0.310000	-0.250000	-0.000151413526143645695921
0.330000	-0.250000	-0.000126707198558155125249
0.350000	-0.250000	-0.000097470864989590642446
0.370000	-0.250000	-0.000076140153950935034514
0.390000	-0.250000	-0.000055875410641900667415
0.410000	-0.250000	-0.000034740058037561447101
0.430000	-0.250000	-0.000015661937705680096947
0.450000	-0.250000	-0.000001413518133466952877
0.470000	-0.250000	0.000008139394222516594334
0.490000	-0.250000	0.000019358380326670859427
0.510000	-0.250000	0.000034107166940125437202
0.530000	-0.250000	0.000042431554885596022529
0.550000	-0.250000	0.000046063751512470793234
0.570000	-0.250000	0.000062616148517601603234
0.590000	-0.250000	0.000066997808744810171278
0.610000	-0.250000	0.000072179504062076788170
0.630000	-0.250000	0.000077230292977286004157
0.650000	-0.250000	0.000086647765307488197953
0.670000	-0.250000	0.000090014371894337451025
0.690000	-0.250000	0.000093473675020446891676
0.710000	-0.250000	0.000096670181485693736415
0.730000	-0.250000	0.000102283442253456481738
0.750000	-0.250000	0.000111717880153714858643
0.770000	-0.250000	0.000114731480843623364686
0.790000	-0.250000	0.000114155733982527744937
0.810000	-0.250000	0.000120087716927074676741
0.830000	-0.250000	0.000126955173203878099453
0.850000	-0.250000	0.000125136589451105956737
0.870000	-0.250000	0.000131964812521963325339
0.890000	-0.250000	0.000134520334636153429068
0.910000	-0.250000	0.000140036641721282407828
0.930000	-0.250000	0.000138203956492107676857
0.950000	-0.250000	0.000145291636703849882939
0.970000	-0.250000	0.000057084048266669955296
0.990000	-0.250000	-0.000013169482908467061710

-0.990000	-0.230000	-0.000001409772845966869581
-0.970000	-0.230000	0.000105754979269721306745
-0.950000	-0.230000	0.000140405071189680583088
-0.930000	-0.230000	0.000139838314062035911148
-0.910000	-0.230000	0.000133160042886448738361
-0.890000	-0.230000	0.000133549236745903702073
-0.870000	-0.230000	0.000128233451810274987548
-0.850000	-0.230000	0.000128168312140258474924
-0.830000	-0.230000	0.000119309301893879069053
-0.810000	-0.230000	0.000117651685256261892771
-0.790000	-0.230000	0.000114399813107807620189
-0.770000	-0.230000	0.000110500148527931316687
-0.750000	-0.230000	0.000105146140027206246503
-0.730000	-0.230000	0.000104057064099672615001
-0.710000	-0.230000	0.000095517532040188070147
-0.690000	-0.230000	0.000092954543129075112404
-0.670000	-0.230000	0.000088444400271135188577
-0.650000	-0.230000	0.000081106279227778559451
-0.630000	-0.230000	0.000077110961805720190003
-0.610000	-0.230000	0.000069345601178771946451
-0.590000	-0.230000	0.000063132415277616390050
-0.570000	-0.230000	0.000051519862949821097298
-0.550000	-0.230000	0.000049639300285894969237
-0.530000	-0.230000	0.000035648471303192024806
-0.510000	-0.230000	0.000031199784079970788067
-0.490000	-0.230000	0.000013325351238531612142
-0.470000	-0.230000	0.000007571010950857393995
-0.450000	-0.230000	-0.000013829205738086444732
-0.430000	-0.230000	-0.000028885731658710443498
-0.410000	-0.230000	-0.000046112048110125917599
-0.390000	-0.230000	-0.000066790218954295425173
-0.370000	-0.230000	-0.000091595670245036493501
-0.350000	-0.230000	-0.000117114127804271388037
-0.330000	-0.230000	-0.000145178109079907905442
-0.310000	-0.230000	-0.000175651720009275917611
-0.290000	-0.230000	-0.000210404967032591915530
-0.270000	-0.230000	-0.000243279989528624458316
-0.250000	-0.230000	-0.000279193353366797149089
-0.230000	-0.230000	-0.000310273534725881807491
-0.210000	-0.230000	-0.000349132917792953768703
-0.190000	-0.230000	-0.000385973972199929677221
-0.170000	-0.230000	-0.000415541683383432211129
-0.150000	-0.230000	-0.000443883914363907890882
-0.130000	-0.230000	-0.000472216460311981314681
-0.110000	-0.230000	-0.000496320984043553637896
-0.090000	-0.230000	-0.000511169727843484929426
-0.070000	-0.230000	-0.000531588279388801637944
-0.050000	-0.230000	-0.000540208453673122644331
-0.030000	-0.230000	-0.000548069836958379541861
-0.010000	-0.230000	-0.000555366682299766336282
0.010000	-0.230000	-0.000555366682300041398374
0.030000	-0.230000	-0.000548069836968800459462
0.050000	-0.230000	-0.000540208453673098358203
0.070000	-0.230000	-0.000531588279388098315995
0.090000	-0.230000	-0.000511169727844871732425
0.110000	-0.230000	-0.000496320984046348494256
0.130000	-0.230000	-0.000472216460313263437960
0.150000	-0.230000	-0.000443883914365950907246
0.170000	-0.230000	-0.000415541683370974673957
0.190000	-0.230000	-0.000385973972199928267758
0.210000	-0.230000	-0.000349132917792953768703
0.230000	-0.230000	-0.000310273534725881807491
0.250000	-0.230000	-0.000279193353366797149089
0.270000	-0.230000	-0.000243279989528624458316
0.290000	-0.230000	-0.000210404967032593270783
0.310000	-0.230000	-0.000175651720006984862895
0.330000	-0.230000	-0.000145178109098842141132
0.350000	-0.230000	-0.000117114127804095882811
0.370000	-0.230000	-0.000091595670234010157407
0.390000	-0.230000	-0.000066790218957021516011
0.410000	-0.230000	-0.000046112048108725263917
0.430000	-0.230000	-0.000028885731658709088245
0.450000	-0.230000	-0.000013829205738086444732
0.470000	-0.230000	0.000007571010950857393995
0.490000	-0.230000	0.000013325351238531612142
0.510000	-0.230000	0.000031199784079970788067
0.530000	-0.230000	0.000035648471303192024806
0.550000	-0.230000	0.000049639300285891919918
0.570000	-0.230000	0.000051519862949121109270
0.590000	-0.230000	0.000063132415276133418318
0.610000	-0.230000	0.000069345601179543424060
0.630000	-0.230000	0.000077110961823670851035
0.650000	-0.230000	0.000081106279225669786225
0.670000	-0.230000	0.000088444400255907243804
0.690000	-0.230000	0.000092954543127685978370
0.710000	-0.230000	0.000095517532040188070147
0.730000	-0.230000	0.000104057064099672615001
0.750000	-0.230000	0.000105146140027206246503
0.770000	-0.230000	0.000110500148527931316687
0.790000	-0.230000	0.000114399813107809991881
0.810000	-0.230000	0.000117651685261806909256
0.830000	-0.230000	0.000119309301894227612947
0.850000	-0.230000	0.000128168312140258285189
0.870000	-0.230000	0.000128233451810448785156
0.890000	-0.230000	0.000133549236746684490268
0.910000	-0.230000	0.000133160042892517560022
0.930000	-0.230000	0.000139838314051283227682
0.950000	-0.230000	0.000140405071189680583088
0.970000	-0.230000	0.000105754979269721306745
0.990000	-0.230000	-0.000001409772845966869581

-0.990000	-0.210000	-0.000003444329816975830183
-0.970000	-0.210000	0.000128963005249383561024
-0.950000	-0.210000	0.000140876930461277753009
-0.930000	-0.210000	0.000135149060482249081493
-0.910000	-0.210000	0.000134119081672629008499
-0.890000	-0.210000	0.000132915932429561781634
-0.870000	-0.210000	0.000129702326259793798181
-0.850000	-0.210000	0.000125152619227906835653
-0.830000	-0.210000	0.000121490356222500408049
-0.810000	-0.210000	0.000119637609987490944820
-0.790000	-0.210000	0.000114223880116816212268
-0.770000	-0.210000	0.000108576653193047500804
-0.750000	-0.210000	0.000103646171000942806427
-0.730000	-0.210000	0.000100962379011466186823
-0.710000	-0.210000	0.000095758949254706469457
-0.690000	-0.210000	0.000093461099089666327703
-0.670000	-0.210000	0.000082184394732163809747
-0.650000	-0.210000	0.000078678275477811888787
-0.630000	-0.210000	0.000073727985808468812952
-0.610000	-0.210000	0.000068656564574342057857
-0.590000	-0.210000	0.000057484123995175435582
-0.570000	-0.210000	0.000052873577871221462323
-0.550000	-0.210000	0.000045147409499655383040
-0.530000	-0.210000	0.000034379097720739748003
-0.510000	-0.210000	0.000019735663402808341122
-0.490000	-0.210000	0.000013329463029382922906
-0.470000	-0.210000	-0.000004966876620318808099
-0.450000	-0.210000	-0.000017723880146416326454
-0.430000	-0.210000	-0.000036801692412233833981
-0.410000	-0.210000	-0.000058243962666360720760
-0.390000	-0.210000	-0.000082234392075829673935
-0.370000	-0.210000	-0.000106378855424823536078
-0.350000	-0.210000	-0.000130735521906203653068
-0.330000	-0.210000	-0.000165656246796771550915
-0.310000	-0.210000	-0.000197143710952926514389
-0.290000	-0.210000	-0.000231510636447228426498
-0.270000	-0.210000	-0.000270350511736974286666
-0.250000	-0.210000	-0.000312893088691340148094
-0.230000	-0.210000	-0.000349132917792953768703
-0.210000	-0.210000	-0.000389060227404600892515
-0.190000	-0.210000	-0.000419866085157014328616
-0.170000	-0.210000	-0.000456340537653037608447
-0.150000	-0.210000	-0.000486299465073315566061
-0.130000	-0.210000	-0.000512011790624112769765
-0.110000	-0.210000	-0.000539135044111065542954
-0.090000	-0.210000	-0.000555567447580481224567
-0.070000	-0.210000	-0.000571745058977937681798
-0.050000	-0.210000	-0.000575543249841779726468
-0.030000	-0.210000	-0.000587047114592889694024
-0.010000	-0.210000	-0.000589380119289706176644
0.010000	-0.210000	-0.000589380119289980479794
0.030000	-0.210000	-0.000587047114603972408631
0.050000	-0.210000	-0.000575543249842472423236
0.070000	-0.210000	-0.000571745058971708940317
0.090000	-0.210000	-0.000555567447576323959757
0.110000	-0.210000	-0.000539135044108314379942
0.130000	-0.210000	-0.000512011790629696410954
0.150000	-0.210000	-0.000486299465075404010496
0.170000	-0.210000	-0.000456340537636399225067
0.190000	-0.210000	-0.000419866085157004137116
0.210000	-0.210000	-0.000389060227404600892515
0.230000	-0.210000	-0.000349132917792953768703
0.250000	-0.210000	-0.000312893088691340148094
0.270000	-0.210000	-0.000270350511736978352424
0.290000	-0.210000	-0.000231510636449985688148
0.310000	-0.210000	-0.000197143710944628302011
0.330000	-0.210000	-0.000165656246802221022085
0.350000	-0.210000	-0.000130735521887898254638
0.370000	-0.210000	-0.000106378855425374446307
0.390000	-0.210000	-0.000082234392066281240927
0.410000	-0.210000	-0.000058243962670500340180
0.430000	-0.210000	-0.000036801692412235866860
0.450000	-0.210000	-0.000017723880146416326454
0.470000	-0.210000	-0.000004966876620318808099
0.490000	-0.210000	0.000013329463029382922906
0.510000	-0.210000	0.000019735663402808341122
0.530000	-0.210000	0.000034379097720739748003
0.550000	-0.210000	0.000045147409499656399479
0.570000	-0.210000	0.000052873577874696669099
0.590000	-0.210000	0.000057484123992410381229
0.610000	-0.210000	0.000068656564583358554174
0.630000	-0.210000	0.000073727985822955109229
0.650000	-0.210000	0.000078678275472164550721
0.670000	-0.210000	0.000082184394721240296676
0.690000	-0.210000	0.000093461099089665650077
0.710000	-0.210000	0.000095758949254706469457
0.730000	-0.210000	0.000100962379011466186823
0.750000	-0.210000	0.000103646171000942806427
0.770000	-0.210000	0.000108576653193047500804
0.790000	-0.210000	0.000114223880116818583960
0.810000	-0.210000	0.000119637609993041043504
0.830000	-0.210000	0.000121490356221114919645
0.850000	-0.210000	0.000125152619229640881503
0.870000	-0.210000	0.000129702326259967270529
0.890000	-0.210000	0.000132915932429735362402
0.910000	-0.210000	0.000134119081677918559848
0.930000	-0.210000	0.000135149060471495422245
0.950000	-0.210000	0.000140876930461277319329
0.970000	-0.210000	0.000128963005249383561024
0.990000	-0.210000	-0.000003444329816975830183

-0.990000	-0.190000	-0.000002913687277728005398
-0.970000	-0.190000	0.000139363909577390823746
-0.950000	-0.190000	0.000138228593153901652135
-0.930000	-0.190000	0.000139755606023140611927
-0.910000	-0.190000	0.000136654973004840052733
-0.890000	-0.190000	0.000130808729677607478480
-0.870000	-0.190000	0.000130759261961792603137
-0.850000	-0.190000	0.000123779634231666231265
-0.830000	-0.190000	0.000121968142225695259559
-0.810000	-0.190000	0.000113488072587032896204
-0.790000	-0.190000	0.000115856408405754009194
-0.770000	-0.190000	0.000108198509817653543944
-0.750000	-0.190000	0.000103406782864534868647
-0.730000	-0.190000	0.000097725411992623817544
-0.710000	-0.190000	0.000096231730297388664284
-0.690000	-0.190000	0.000087763561698840820849
-0.670000	-0.190000	0.000086067486490013720693
-0.650000	-0.190000	0.000077182263056832116138
-0.630000	-0.190000	0.000071358855468174384033
-0.610000	-0.190000	0.000063584224177136509622
-0.590000	-0.190000	0.000058645097028817087912
-0.570000	-0.190000	0.000048643786617105926637
-0.550000	-0.190000	0.000038505342361832648065
-0.530000	-0.190000	0.000029409009110244448831
-0.510000	-0.190000	0.000020012502899423599339
-0.490000	-0.190000	0.000002513904083267418750
-0.470000	-0.190000	-0.000007975088163360825487
-0.450000	-0.190000	-0.000024476221695635347548
-0.430000	-0.190000	-0.000047124593401019637955
-0.410000	-0.190000	-0.000071175312868070015628
-0.390000	-0.190000	-0.000089606961628957990454
-0.370000	-0.190000	-0.000119959410954071792098
-0.350000	-0.190000	-0.000154687180564408265212
-0.330000	-0.190000	-0.000184736702215372155253
-0.310000	-0.190000	-0.000222025276677480178002
-0.290000	-0.190000	-0.000263161568633227889620
-0.270000	-0.190000	-0.000303029805133256304600
-0.250000	-0.190000	-0.000338885288797722205797
-0.230000	-0.190000	-0.000385973972199929677221
-0.210000	-0.190000	-0.000419866085157014328616
-0.190000	-0.190000	-0.000462575376880062540119
-0.170000	-0.190000	-0.000497315567412103432150
-0.150000	-0.190000	-0.000527394544920283415285
-0.130000	-0.190000	-0.000551879128717007233149
-0.110000	-0.190000	-0.000569570157046513417774
-0.090000	-0.190000	-0.000590416352112610627600
-0.070000	-0.190000	-0.000598921172495354568917
-0.050000	-0.190000	-0.000607091931916770456007
-0.030000	-0.190000	-0.000615114910896543895524
-0.010000	-0.190000	-0.000615169025357621972357
0.010000	-0.190000	-0.000615169025358228908733
0.030000	-0.190000	-0.000615114910906588161291
0.050000	-0.190000	-0.000607091931918156716905
0.070000	-0.190000	-0.000598921172496032520535
0.090000	-0.190000	-0.000590416352112612362324
0.110000	-0.190000	-0.000569570157047893932400
0.130000	-0.190000	-0.000551879128721220659631
0.150000	-0.190000	-0.000527394544931130858020
0.170000	-0.190000	-0.000497315567390136086673
0.190000	-0.190000	-0.000462575376880051698097
0.210000	-0.190000	-0.000419866085157014328616
0.230000	-0.190000	-0.000385973972199929677221
0.250000	-0.190000	-0.000338885288797722205797
0.270000	-0.190000	-0.000303029805133257659853
0.290000	-0.190000	-0.000263161568636004802434
0.310000	-0.190000	-0.000222025276680240177263
0.330000	-0.190000	-0.000184736702212957772540
0.350000	-0.190000	-0.000154687180566650530830
0.370000	-0.190000	-0.000119959410962370004476
0.390000	-0.190000	-0.000089606961623408230583
0.410000	-0.190000	-0.000071175312862524321516
0.430000	-0.190000	-0.000047124593401019299142
0.450000	-0.190000	-0.000024476221695635347548
0.470000	-0.190000	-0.000007975088163360825487
0.490000	-0.190000	0.000002513904083267418750
0.510000	-0.190000	0.000020012502899423599339
0.530000	-0.190000	0.000029409009110244448831
0.550000	-0.190000	0.000038505342361831970438
0.570000	-0.190000	0.000048643786614332063141
0.590000	-0.190000	0.000058645097028819798417
0.610000	-0.190000	0.000063584224180615280713
0.630000	-0.190000	0.000071358855473028723077
0.650000	-0.190000	0.000077182263056780264169
0.670000	-0.190000	0.000086067486478966893177
0.690000	-0.190000	0.000087763561698838787970
0.710000	-0.190000	0.000096231730297388664284
0.730000	-0.190000	0.000097725411992623817544
0.750000	-0.190000	0.000103406782864534868647
0.770000	-0.190000	0.000108198509817653543944
0.790000	-0.190000	0.000115856408405756042073
0.810000	-0.190000	0.000113488072592580623195
0.830000	-0.190000	0.000121968142226043559507
0.850000	-0.190000	0.000123779634232360120655
0.870000	-0.190000	0.000130759261962659449879
0.890000	-0.190000	0.000130808729677003279714
0.910000	-0.190000	0.000136654973009867172946
0.930000	-0.190000	0.000139755606012389012663
0.950000	-0.190000	0.000138228593153899050050
0.970000	-0.190000	0.000139363909577390823746
0.990000	-0.190000	-0.000002913687277728005398

-0.990000	-0.170000	0.000043675658511789332283
-0.970000	-0.170000	0.000154165419847015171262
-0.950000	-0.170000	0.000137735980026180266332
-0.930000	-0.170000	0.000138027021481299308741
-0.910000	-0.170000	0.000130735589828561522482
-0.890000	-0.170000	0.000130771563866829813611
-0.870000	-0.170000	0.000122477696633142623880
-0.850000	-0.170000	0.000126013462872147716373
-0.830000	-0.170000	0.000114989325373916726771
-0.810000	-0.170000	0.000121071099308750181403
-0.790000	-0.170000	0.000107556527148954626382
-0.770000	-0.170000	0.000110703277768823567630
-0.750000	-0.170000	0.000101662700406675559489
-0.730000	-0.170000	0.000098175362784247549564
-0.710000	-0.170000	0.000094064442617319829541
-0.690000	-0.170000	0.000089925675366614633453
-0.670000	-0.170000	0.000084054265707956713838
-0.650000	-0.170000	0.000073987125603461464333
-0.630000	-0.170000	0.000074432391022528655031
-0.610000	-0.170000	0.000060410280599667463212
-0.590000	-0.170000	0.000058269484630151107698
-0.570000	-0.170000	0.000046983782122983315456
-0.550000	-0.170000	0.000039119597852268819522
-0.530000	-0.170000	0.000027131470311361166972
-0.510000	-0.170000	0.000011830609954051161817
-0.490000	-0.170000	0.000000799816291068204221
-0.470000	-0.170000	-0.000015745730828002179724
-0.450000	-0.170000	-0.000037599077237624299748
-0.430000	-0.170000	-0.000053867013221360656307
-0.410000	-0.170000	-0.000075626664006057044858
-0.390000	-0.170000	-0.000106668466424066296920
-0.370000	-0.170000	-0.000135083771721037422964
-0.350000	-0.170000	-0.000167661246868687702823
-0.330000	-0.170000	-0.000206397152848040332145
-0.310000	-0.170000	-0.000246760070604006747155
-0.290000	-0.170000	-0.000287799887382021149420
-0.270000	-0.170000	-0.000326881773792216286101
-0.250000	-0.170000	-0.000374860101967798109261
-0.230000	-0.170000	-0.000415541683383432211129
-0.210000	-0.170000	-0.000456340537653037608447
-0.190000	-0.170000	-0.000497315567412103432150
-0.170000	-0.170000	-0.000524586100758274074228
-0.150000	-0.170000	-0.000561641799614707440055
-0.130000	-0.170000	-0.000579892438173611906617
-0.110000	-0.170000	-0.000597965698433932540436
-0.090000	-0.170000	-0.000614806088118277508162
-0.070000	-0.170000	-0.000618469357576969841657
-0.050000	-0.170000	-0.000626074194718536443556
-0.030000	-0.170000	-0.000625199677322974510518
-0.010000	-0.170000	-0.000629430599576989778347
0.010000	-0.170000	-0.000629430599577176152701
0.030000	-0.170000	-0.000625199677333730229750
0.050000	-0.170000	-0.000626074194718192643047
0.070000	-0.170000	-0.000618469357570750641155
0.090000	-0.170000	-0.000614806088123833610615
0.110000	-0.170000	-0.000597965698431147441895
0.130000	-0.170000	-0.000579892438168123024698
0.150000	-0.170000	-0.000561641799627162104092
0.170000	-0.170000	-0.000524586100737459452500
0.190000	-0.170000	-0.000497315567412098011139
0.210000	-0.170000	-0.000456340537653037608447
0.230000	-0.170000	-0.000415541683383432211129
0.250000	-0.170000	-0.000374860101967798109261
0.270000	-0.170000	-0.000326881773792217587143
0.290000	-0.170000	-0.000287799887384836009310
0.310000	-0.170000	-0.000246760070601250163132
0.330000	-0.170000	-0.000206397152843910877120
0.350000	-0.170000	-0.000167661246872815802595
0.370000	-0.170000	-0.000135083771714162930670
0.390000	-0.170000	-0.000106668466421643443878
0.410000	-0.170000	-0.000075626664015388976245
0.430000	-0.170000	-0.000053867013221373192394
0.450000	-0.170000	-0.000037599077237624299748
0.470000	-0.170000	-0.000015745730828002179724
0.490000	-0.170000	0.000000799816291068204221
0.510000	-0.170000	0.000011830609954051161817
0.530000	-0.170000	0.000027131470311361166972
0.550000	-0.170000	0.000039119597852269497149
0.570000	-0.170000	0.000046983782125755146073
0.590000	-0.170000	0.000058269484633637671491
0.610000	-0.170000	0.000060410280601752519515
0.630000	-0.170000	0.000074432391027722146068
0.650000	-0.170000	0.000073987125606894834457
0.670000	-0.170000	0.000084054265696892268038
0.690000	-0.170000	0.000089925675366613955827
0.710000	-0.170000	0.000094064442617319829541
0.730000	-0.170000	0.000098175362784247549564
0.750000	-0.170000	0.000101662700406675559489
0.770000	-0.170000	0.000110703277768823567630
0.790000	-0.170000	0.000107556527149044750687
0.810000	-0.170000	0.000121071099321133721777
0.830000	-0.170000	0.000114989325371151238737
0.850000	-0.170000	0.000126013462866774464616
0.870000	-0.170000	0.000122477696633145361491
0.890000	-0.170000	0.000130771563874372337075
0.910000	-0.170000	0.000130735589827259449883
0.930000	-0.170000	0.000138027021470894112071
0.950000	-0.170000	0.000137735980026179995282
0.970000	-0.170000	0.000154165419847015171262
0.990000	-0.170000	0.000043675658511789332283

-0.990000	-0.150000	0.000058887524388023110289
-0.970000	-0.150000	0.000140624588266461368613
-0.950000	-0.150000	0.000139758087673669999587
-0.930000	-0.150000	0.000136633554516470221568
-0.910000	-0.150000	0.000133155192975821610058
-0.890000	-0.150000	0.000130127162060759244636
-0.870000	-0.150000	0.000127953544224527950707
-0.850000	-0.150000	0.000124094872086582603448
-0.830000	-0.150000	0.000120472575195889854615
-0.810000	-0.150000	0.000111432381029221642520
-0.790000	-0.150000	0.000110485349497454885719
-0.770000	-0.150000	0.000107439924440022523426
-0.750000	-0.150000	0.000099349220839597951731
-0.730000	-0.150000	0.000098633805616430854347
-0.710000	-0.150000	0.000092730888778725774975
-0.690000	-0.150000	0.000084231491592188519708
-0.670000	-0.150000	0.000078483106233537497463
-0.650000	-0.150000	0.000077219596148374487765
-0.630000	-0.150000	0.000065113149941108165947
-0.610000	-0.150000	0.000059425986756646574692
-0.590000	-0.150000	0.000051405910684594981804
-0.570000	-0.150000	0.000042489673729723085606
-0.550000	-0.150000	0.000031706275565129252332
-0.530000	-0.150000	0.000021887034494247209764
-0.510000	-0.150000	0.000010510340641639969307
-0.490000	-0.150000	-0.000002988981697852883916
-0.470000	-0.150000	-0.000025363684294022508978
-0.450000	-0.150000	-0.000035892080491354847794
-0.430000	-0.150000	-0.000067698901361538753709
-0.410000	-0.150000	-0.000089633618474706277298
-0.390000	-0.150000	-0.000119694832097131076106
-0.370000	-0.150000	-0.000152405160249033784720
-0.350000	-0.150000	-0.000186320870415166664914
-0.330000	-0.150000	-0.000222109965890218160169
-0.310000	-0.150000	-0.000267195636917852787952
-0.290000	-0.150000	-0.000309041677161500454810
-0.270000	-0.150000	-0.000354932956312360974732
-0.250000	-0.150000	-0.000403175908657506362667
-0.230000	-0.150000	-0.000443883914363907890882
-0.210000	-0.150000	-0.000486299465073315566061
-0.190000	-0.150000	-0.000527394544920283415285
-0.170000	-0.150000	-0.000561641799614707440055
-0.150000	-0.150000	-0.000581881359544599084492
-0.130000	-0.150000	-0.000608240272444105054168
-0.110000	-0.150000	-0.000616669492895055093920
-0.090000	-0.150000	-0.000627946982736465549903
-0.070000	-0.150000	-0.000626499324135820702571
-0.050000	-0.150000	-0.000629085465205761755654
-0.030000	-0.150000	-0.000622335465094415139775
-0.010000	-0.150000	-0.000623791081583999380833
0.010000	-0.150000	-0.000623791081584451276298
0.030000	-0.150000	-0.000622335465104474801212
0.050000	-0.150000	-0.000629085465205757202005
0.070000	-0.150000	-0.000626499324133716374574
0.090000	-0.150000	-0.000627946982735082541612
0.110000	-0.150000	-0.000616669492894063265773
0.130000	-0.150000	-0.000608240272449569433118
0.150000	-0.150000	-0.000581881359552849971445
0.170000	-0.150000	-0.000561641799594654361934
0.190000	-0.150000	-0.000527394544920278644795
0.210000	-0.150000	-0.000486299465073315566061
0.230000	-0.150000	-0.000443883914363907890882
0.250000	-0.150000	-0.000403175908657506362667
0.270000	-0.150000	-0.000354932956312360974732
0.290000	-0.150000	-0.000309041677161524144628
0.310000	-0.150000	-0.000267195636926079171936
0.330000	-0.150000	-0.000222109965875011547073
0.350000	-0.150000	-0.000186320870418932261689
0.370000	-0.150000	-0.000152405160250430047383
0.390000	-0.150000	-0.000119694832102677095479
0.410000	-0.150000	-0.000089633618478890294797
0.430000	-0.150000	-0.000067698901361530622192
0.450000	-0.150000	-0.000035892080491354847794
0.470000	-0.150000	-0.000025363684294022508978
0.490000	-0.150000	-0.000002988981697852883916
0.510000	-0.150000	0.000010510340641639969307
0.530000	-0.150000	0.000021887034494247209764
0.550000	-0.150000	0.000031706275565131285211
0.570000	-0.150000	0.000042489673735235237214
0.590000	-0.150000	0.000051405910672841213815
0.610000	-0.150000	0.000059425986761824656506
0.630000	-0.150000	0.000065113149958087110781
0.650000	-0.150000	0.000077219596142819306884
0.670000	-0.150000	0.000078483106222447627121
0.690000	-0.150000	0.000084231491592187164455
0.710000	-0.150000	0.000092730888778725774975
0.730000	-0.150000	0.000098633805616430854347
0.750000	-0.150000	0.000099349220839597951731
0.770000	-0.150000	0.000107439924440022523426
0.790000	-0.150000	0.000110485349497458612664
0.810000	-0.150000	0.000111432381034770724764
0.830000	-0.150000	0.000120472575196063489593
0.850000	-0.150000	0.000124094872086747591913
0.870000	-0.150000	0.000127953544224708009583
0.890000	-0.150000	0.000130127162060760789624
0.910000	-0.150000	0.000133155192980761831467
0.930000	-0.150000	0.000136633554506064049117
0.950000	-0.150000	0.000139758087673669999587
0.970000	-0.150000	0.000140624588266461368613
0.990000	-0.150000	0.000058887524388023110289

-0.990000	-0.130000	0.000081016593475327202539
-0.970000	-0.130000	0.000140500088322449614292
-0.950000	-0.130000	0.000138202345820703374930
-0.930000	-0.130000	0.000136870014460553830228
-0.910000	-0.130000	0.000134592476325057984173
-0.890000	-0.130000	0.000129035004183297209463
-0.870000	-0.130000	0.000126901129012910228542
-0.850000	-0.130000	0.000118071084217030662623
-0.830000	-0.130000	0.000118792636351355151850
-0.810000	-0.130000	0.000116018381086787871663
-0.790000	-0.130000	0.000108961963841045810148
-0.770000	-0.130000	0.000105123591945613351789
-0.750000	-0.130000	0.000103349710700738564736
-0.730000	-0.130000	0.000092871480968247636543
-0.710000	-0.130000	0.000093537222999900726831
-0.690000	-0.130000	0.000083696620565832708814
-0.670000	-0.130000	0.000079780640425610192595
-0.650000	-0.130000	0.000075390110853409400202
-0.630000	-0.130000	0.000065042920331134291591
-0.610000	-0.130000	0.000062058339941739655457
-0.590000	-0.130000	0.000051369866642486563656
-0.570000	-0.130000	0.000041523821945130205799
-0.550000	-0.130000	0.000031197788544174448618
-0.530000	-0.130000	0.000019010254696649834258
-0.510000	-0.130000	0.000004743241543029533703
-0.490000	-0.130000	-0.000009202586501034598588
-0.470000	-0.130000	-0.000027270399867572079570
-0.450000	-0.130000	-0.000049467192934962960892
-0.430000	-0.130000	-0.000070590747146168786189
-0.410000	-0.130000	-0.000098964635131266180017
-0.390000	-0.130000	-0.000125310874105355891375
-0.370000	-0.130000	-0.000162475789611938475389
-0.350000	-0.130000	-0.000203290358939414798336
-0.330000	-0.130000	-0.000244267736982964507597
-0.310000	-0.130000	-0.000287260608368499468536
-0.290000	-0.130000	-0.000329436473864645718804
-0.270000	-0.130000	-0.000381255049152605103406
-0.250000	-0.130000	-0.000428014586541451745681
-0.230000	-0.130000	-0.000472216460311981314681
-0.210000	-0.130000	-0.000512011790624112769765
-0.190000	-0.130000	-0.000551879128717007233149
-0.170000	-0.130000	-0.000579892438173611906617
-0.150000	-0.130000	-0.000608240272444105054168
-0.130000	-0.130000	-0.000617316867529025094588
-0.110000	-0.130000	-0.000630729735522719565238
-0.090000	-0.130000	-0.000624591898404076796732
-0.070000	-0.130000	-0.000625257245809328018361
-0.050000	-0.130000	-0.000611778823122867496803
-0.030000	-0.130000	-0.000610398659425469150910
-0.010000	-0.130000	-0.000602287069279060422768
0.010000	-0.130000	-0.000602287069279398043324
0.030000	-0.130000	-0.000610398659433446385235
0.050000	-0.130000	-0.000611778823124945695527
0.070000	-0.130000	-0.000625257245804526412200
0.090000	-0.130000	-0.000624591898408232001558
0.110000	-0.130000	-0.000630729735524150386845
0.130000	-0.130000	-0.000617316867533102995799
0.150000	-0.130000	-0.000608240272445768653982
0.170000	-0.130000	-0.000579892438152873721142
0.190000	-0.130000	-0.000551879128717001812138
0.210000	-0.130000	-0.000512011790624112769765
0.230000	-0.130000	-0.000472216460311981314681
0.250000	-0.130000	-0.000428014586541451745681
0.270000	-0.130000	-0.000381255049152605103406
0.290000	-0.130000	-0.000329436473864638942541
0.310000	-0.130000	-0.000287260608365732421961
0.330000	-0.130000	-0.000244267736981567567308
0.350000	-0.130000	-0.000203290358942515616550
0.370000	-0.130000	-0.000162475789605024328400
0.390000	-0.130000	-0.000125310874110884644828
0.410000	-0.130000	-0.000098964635130578714525
0.430000	-0.130000	-0.000070590747146168786189
0.450000	-0.130000	-0.000049467192934962960892
0.470000	-0.130000	-0.000027270399867572079570
0.490000	-0.130000	-0.000009202586501034598588
0.510000	-0.130000	0.000004743241543029533703
0.530000	-0.130000	0.000019010254696649834258
0.550000	-0.130000	0.000031197788544179192003
0.570000	-0.130000	0.000041523821950676577538
0.590000	-0.130000	0.000051369866645250262757
0.610000	-0.130000	0.000062058339942123530789
0.630000	-0.130000	0.000065042920346333288166
0.650000	-0.130000	0.000075390110843727637432
0.670000	-0.130000	0.000079780640414562172457
0.690000	-0.130000	0.000083696620565831353561
0.710000	-0.130000	0.000093537222999900726831
0.730000	-0.130000	0.000092871480968247636543
0.750000	-0.130000	0.000103349710700738564736
0.770000	-0.130000	0.000105123591945613351789
0.790000	-0.130000	0.000108961963841050553533
0.810000	-0.130000	0.000116018381092331194083
0.830000	-0.130000	0.000118792636351531253388
0.850000	-0.130000	0.000118071084215557258975
0.870000	-0.130000	0.000126901129013777156599
0.890000	-0.130000	0.000129035004183688037241
0.910000	-0.130000	0.000134592476330648455835
0.930000	-0.130000	0.000136870014449454961009
0.950000	-0.130000	0.000138202345820703374930
0.970000	-0.130000	0.000140500088322449614292
0.990000	-0.130000	0.000081016593475327202539

-0.990000	-0.110000	0.000100988947000103107543
-0.970000	-0.110000	0.000141517305548400810578
-0.950000	-0.110000	0.000141188071626647989850
-0.930000	-0.110000	0.000137654879728202523843
-0.910000	-0.110000	0.000127300122197732568530
-0.890000	-0.110000	0.000131736802850454439578
-0.870000	-0.110000	0.000125948454615346555662
-0.850000	-0.110000	0.000121595002776596380185
-0.830000	-0.110000	0.000118269147843700662970
-0.810000	-0.110000	0.000115067437008227295425
-0.790000	-0.110000	0.000106958145614123448838
-0.770000	-0.110000	0.000104511982024380978371
-0.750000	-0.110000	0.000103181391065036419407
-0.730000	-0.110000	0.000094911537210121805185
-0.710000	-0.110000	0.000091114394064651239684
-0.690000	-0.110000	0.000083875333533347309076
-0.670000	-0.110000	0.000081391423181593968122
-0.650000	-0.110000	0.000070124095211222906574
-0.630000	-0.110000	0.000066750486120585567724
-0.610000	-0.110000	0.000059323503501739448251
-0.590000	-0.110000	0.000047390972777868489740
-0.570000	-0.110000	0.000036425824181487751027
-0.550000	-0.110000	0.000031654204067098064106
-0.530000	-0.110000	0.000018509083343927132392
-0.510000	-0.110000	-0.000000477482561445639105
-0.490000	-0.110000	-0.000012438608759529580158
-0.470000	-0.110000	-0.000034788831794532889229
-0.450000	-0.110000	-0.000054242924632766321633
-0.430000	-0.110000	-0.000078141229556293647631
-0.410000	-0.110000	-0.000106981027564939505138
-0.390000	-0.110000	-0.000141958004746345486328
-0.370000	-0.110000	-0.000176034988316072307530
-0.350000	-0.110000	-0.000215575157963967205645
-0.330000	-0.110000	-0.000258628683919655179974
-0.310000	-0.110000	-0.000302364488962844830174
-0.290000	-0.110000	-0.000355396963716944690008
-0.270000	-0.110000	-0.000403199904032388255735
-0.250000	-0.110000	-0.000450400685297433001682
-0.230000	-0.110000	-0.000496320984043553637896
-0.210000	-0.110000	-0.000539135044111065542954
-0.190000	-0.110000	-0.000569570157046513417774
-0.170000	-0.110000	-0.000597965698433932540436
-0.150000	-0.110000	-0.000616669492895055093920
-0.130000	-0.110000	-0.000630729735522719565238
-0.110000	-0.110000	-0.000622262701513166512426
-0.090000	-0.110000	-0.000619892624826674917479
-0.070000	-0.110000	-0.000598986019582689989751
-0.050000	-0.110000	-0.000587986141879915671059
-0.030000	-0.110000	-0.000564929788749980732465
-0.010000	-0.110000	-0.000562207657603615773220
0.010000	-0.110000	-0.000562207657603991232433
0.030000	-0.110000	-0.000564929788760211914686
0.050000	-0.110000	-0.000587986141879569918986
0.070000	-0.110000	-0.000598986019584740324480
0.090000	-0.110000	-0.000619892624826696926783
0.110000	-0.110000	-0.000622262701505200662225
0.130000	-0.110000	-0.000630729735525207158703
0.150000	-0.110000	-0.000616669492915808349805
0.170000	-0.110000	-0.000597965698406221742370
0.190000	-0.110000	-0.000569570157046501816811
0.210000	-0.110000	-0.000539135044111065542954
0.230000	-0.110000	-0.000496320984043553637896
0.250000	-0.110000	-0.000450400685297433001682
0.270000	-0.110000	-0.000403199904032404518768
0.290000	-0.110000	-0.000355396963722479921569
0.310000	-0.110000	-0.000302364488966969839970
0.330000	-0.110000	-0.000258628683898902899871
0.350000	-0.110000	-0.000215575157963961432268
0.370000	-0.110000	-0.000176034988320208918289
0.390000	-0.110000	-0.000141958004743590257557
0.410000	-0.110000	-0.000106981027564234096100
0.430000	-0.110000	-0.000078141229556293972892
0.450000	-0.110000	-0.000054242924632766321633
0.470000	-0.110000	-0.000034788831794532889229
0.490000	-0.110000	-0.000012438608759529580158
0.510000	-0.110000	-0.000000477482561445639105
0.530000	-0.110000	0.000018509083343927132392
0.550000	-0.110000	0.000031654204067102807490
0.570000	-0.110000	0.000036425824187051578421
0.590000	-0.110000	0.000047390972775777334800
0.610000	-0.110000	0.000059323503492063120045
0.630000	-0.110000	0.000066750486134434895225
0.650000	-0.110000	0.000070124095209794294029
0.670000	-0.110000	0.000081391423173274573145
0.690000	-0.110000	0.000083875333533343920944
0.710000	-0.110000	0.000091114394064651239684
0.730000	-0.110000	0.000094911537210121805185
0.750000	-0.110000	0.000103181391065036419407
0.770000	-0.110000	0.000104511982024380978371
0.790000	-0.110000	0.000106958145614218668893
0.810000	-0.110000	0.000115067437019218394949
0.830000	-0.110000	0.000118269147838515167924
0.850000	-0.110000	0.000121595002777721497437
0.870000	-0.110000	0.000125948454615520515900
0.890000	-0.110000	0.000131736802850457150084
0.910000	-0.110000	0.000127300122203451247099
0.930000	-0.110000	0.000137654879717103844359
0.950000	-0.110000	0.000141188071626647637484
0.970000	-0.110000	0.000141517305548400810578
0.990000	-0.110000	0.000100988947000103107543

-0.990000	-0.090000	0.000112706254877139428437
-0.970000	-0.090000	0.000140222751824363792150
-0.950000	-0.090000	0.000139332182987634715715
-0.930000	-0.090000	0.000137426879582461860261
-0.910000	-0.090000	0.000133082695887232248591
-0.890000	-0.090000	0.000128481112899609479974
-0.870000	-0.090000	0.000124917211948029111164
-0.850000	-0.090000	0.000121204562627985976001
-0.830000	-0.090000	0.000119390656295869816228
-0.810000	-0.090000	0.000109519801674245250301
-0.790000	-0.090000	0.000110663140926539746087
-0.770000	-0.090000	0.000105999362757614839755
-0.750000	-0.090000	0.000096744728728925504370
-0.730000	-0.090000	0.000093446916940419453017
-0.710000	-0.090000	0.000090402556304903109721
-0.690000	-0.090000	0.000082084836518530872210
-0.670000	-0.090000	0.000076803218442684083214
-0.650000	-0.090000	0.000072250363013999307311
-0.630000	-0.090000	0.000061340029888139020677
-0.610000	-0.090000	0.000053600356498341469153
-0.590000	-0.090000	0.000046565550384158942111
-0.570000	-0.090000	0.000039443541298233038132
-0.550000	-0.090000	0.000025787508948420478872
-0.530000	-0.090000	0.000012603043120554789647
-0.510000	-0.090000	0.000001696402930500547990
-0.490000	-0.090000	-0.000019917240609482851025
-0.470000	-0.090000	-0.000036433155720872416718
-0.450000	-0.090000	-0.000061212023578490908126
-0.430000	-0.090000	-0.000083208847060933446719
-0.410000	-0.090000	-0.000117914395838497365913
-0.390000	-0.090000	-0.000149047350384121589893
-0.370000	-0.090000	-0.000183837792977853853749
-0.350000	-0.090000	-0.000225461672238868210709
-0.330000	-0.090000	-0.000273686838280765313766
-0.310000	-0.090000	-0.000317467808941342610404
-0.290000	-0.090000	-0.000371877898390885884995
-0.270000	-0.090000	-0.000414530791972809141421
-0.250000	-0.090000	-0.000470939224266510064916
-0.230000	-0.090000	-0.000511169727843484929426
-0.210000	-0.090000	-0.000555567447580481224567
-0.190000	-0.090000	-0.000590416352112610627600
-0.170000	-0.090000	-0.000614806088118277508162
-0.150000	-0.090000	-0.000627946982736465549903
-0.130000	-0.090000	-0.000624591898404076796732
-0.110000	-0.090000	-0.000619892624826674917479
-0.090000	-0.090000	-0.000598685319805662479950
-0.070000	-0.090000	-0.000568118543900324353413
-0.050000	-0.090000	-0.000537714936224873134990
-0.030000	-0.090000	-0.000509917765730423869219
-0.010000	-0.090000	-0.000500004228546357910520
0.010000	-0.090000	-0.000500004228546907058921
0.030000	-0.090000	-0.000509917765738229149079
0.050000	-0.090000	-0.000537714936223832300904
0.070000	-0.090000	-0.000568118543895472115010
0.090000	-0.090000	-0.000598685319813895260727
0.110000	-0.090000	-0.000619892624825330832046
0.130000	-0.090000	-0.000624591898413788212431
0.150000	-0.090000	-0.000627946982747551517116
0.170000	-0.090000	-0.000614806088092628320527
0.190000	-0.090000	-0.000590416352112605206590
0.210000	-0.090000	-0.000555567447580481224567
0.230000	-0.090000	-0.000511169727843484929426
0.250000	-0.090000	-0.000470939224266510064916
0.270000	-0.090000	-0.000414530791972825404454
0.290000	-0.090000	-0.000371877898396405504045
0.310000	-0.090000	-0.000317467808938600663110
0.330000	-0.090000	-0.000273686838287645660753
0.350000	-0.090000	-0.000225461672232640499220
0.370000	-0.090000	-0.000183837792968992181503
0.390000	-0.090000	-0.000149047350388329649575
0.410000	-0.090000	-0.000117914395844040674781
0.430000	-0.090000	-0.000083208847060934585131
0.450000	-0.090000	-0.000061212023578490908126
0.470000	-0.090000	-0.000036433155720872416718
0.490000	-0.090000	-0.000019917240609482851025
0.510000	-0.090000	0.000001696402930500547990
0.530000	-0.090000	0.000012603043120554789647
0.550000	-0.090000	0.000025787508948420478872
0.570000	-0.090000	0.000039443541298237781516
0.590000	-0.090000	0.000046565550390397509174
0.610000	-0.090000	0.000053600356499381205484
0.630000	-0.090000	0.000061340029892650751835
0.650000	-0.090000	0.000072250363014848454453
0.670000	-0.090000	0.000076803218431601327949
0.690000	-0.090000	0.000082084836518526806451
0.710000	-0.090000	0.000090402556304903109721
0.730000	-0.090000	0.000093446916940419453017
0.750000	-0.090000	0.000096744728728925504370
0.770000	-0.090000	0.000105999362757614839755
0.790000	-0.090000	0.000110663140926540762526
0.810000	-0.090000	0.000109519801679751764057
0.830000	-0.090000	0.000119390656296090261635
0.850000	-0.090000	0.000121204562633617728661
0.870000	-0.090000	0.000124917211942571752424
0.890000	-0.090000	0.000128481112905939187782
0.910000	-0.090000	0.000133082695886709121043
0.930000	-0.090000	0.000137426879571374185428
0.950000	-0.090000	0.000139332182987623358697
0.970000	-0.090000	0.000140222751824363792150
0.990000	-0.090000	0.000112706254877139428437

-0.990000	-0.070000	0.000128660991596825109023
-0.970000	-0.070000	0.000141791700776194558396
-0.950000	-0.070000	0.000139391151874381229343
-0.930000	-0.070000	0.000133053852352389082991
-0.910000	-0.070000	0.000128768492614902345210
-0.890000	-0.070000	0.000127296339226689729810
-0.870000	-0.070000	0.000125993080429696402509
-0.850000	-0.070000	0.000121456042818002762050
-0.830000	-0.070000	0.000119862652047410706306
-0.810000	-0.070000	0.000109756420669987204541
-0.790000	-0.070000	0.000110499962506902752596
-0.770000	-0.070000	0.000102388993594440470998
-0.750000	-0.070000	0.000099864683191617419295
-0.730000	-0.070000	0.000092251354052585570484
-0.710000	-0.070000	0.000091402281696221609596
-0.690000	-0.070000	0.000084679300704549497402
-0.670000	-0.070000	0.000078823453247665460869
-0.650000	-0.070000	0.000066602541698627384589
-0.630000	-0.070000	0.000065895075307245497926
-0.610000	-0.070000	0.000056490824630299845657
-0.590000	-0.070000	0.000048547857798983165794
-0.570000	-0.070000	0.000035446706674300578182
-0.550000	-0.070000	0.000025398710958615618215
-0.530000	-0.070000	0.000010939373073502386968
-0.510000	-0.070000	-0.000005590485312264800461
-0.490000	-0.070000	-0.000017681579051869302042
-0.470000	-0.070000	-0.000039317623027111160434
-0.450000	-0.070000	-0.000062341340758291014694
-0.430000	-0.070000	-0.000092737424139535982537
-0.410000	-0.070000	-0.000118763890846838979145
-0.390000	-0.070000	-0.000156002803634813536375
-0.370000	-0.070000	-0.000196237923802659300007
-0.350000	-0.070000	-0.000235392598195039413640
-0.330000	-0.070000	-0.000286018132077004686060
-0.310000	-0.070000	-0.000336997451133568231944
-0.290000	-0.070000	-0.000379569464641632092587
-0.270000	-0.070000	-0.000439881282613298037545
-0.250000	-0.070000	-0.000480012341060084509782
-0.230000	-0.070000	-0.000531588279388801637944
-0.210000	-0.070000	-0.000571745058977937681798
-0.190000	-0.070000	-0.000598921172495354568917
-0.170000	-0.070000	-0.000618469357576969841657
-0.150000	-0.070000	-0.000626499324135820702571
-0.130000	-0.070000	-0.000625257245809328018361
-0.110000	-0.070000	-0.000598986019582689989751
-0.090000	-0.070000	-0.000568118543900324353413
-0.070000	-0.070000	-0.000522038504618150384605
-0.050000	-0.070000	-0.000482601932068424865560
-0.030000	-0.070000	-0.000439648587470699856242
-0.010000	-0.070000	-0.000411802235570008770202
0.010000	-0.070000	-0.000411802235570412906562
0.030000	-0.070000	-0.000439648587477414645557
0.050000	-0.070000	-0.000482601932072584515615
0.070000	-0.070000	-0.000522038504620923448502
0.090000	-0.070000	-0.000568118543897551940038
0.110000	-0.070000	-0.000598986019584077660112
0.130000	-0.070000	-0.000625257245811433538980
0.150000	-0.070000	-0.000626499324150320605585
0.170000	-0.070000	-0.000618469357548760635852
0.190000	-0.070000	-0.000598921172495343726895
0.210000	-0.070000	-0.000571745058977937681798
0.230000	-0.070000	-0.000531588279388801637944
0.250000	-0.070000	-0.000480012341060084509782
0.270000	-0.070000	-0.000439881282613304868019
0.290000	-0.070000	-0.000379569464647173341471
0.310000	-0.070000	-0.000336997451130780531318
0.330000	-0.070000	-0.000286018132069396297315
0.350000	-0.070000	-0.000235392598196420578787
0.370000	-0.070000	-0.000196237923801961507489
0.390000	-0.070000	-0.000156002803631876866370
0.410000	-0.070000	-0.000118763890852371825461
0.430000	-0.070000	-0.000092737424139538693043
0.450000	-0.070000	-0.000062341340758291014694
0.470000	-0.070000	-0.000039317623027111160434
0.490000	-0.070000	-0.000017681579051869302042
0.510000	-0.070000	-0.000005590485312264800461
0.530000	-0.070000	0.000010939373073502386968
0.550000	-0.070000	0.000025398710958621039226
0.570000	-0.070000	0.000035446706679831879510
0.590000	-0.070000	0.000048547857799344178013
0.610000	-0.070000	0.000056490824629962550362
0.630000	-0.070000	0.000065895075312761457794
0.650000	-0.070000	0.000066602541698814165519
0.670000	-0.070000	0.000078823453236574574088
0.690000	-0.070000	0.000084679300704548142150
0.710000	-0.070000	0.000091402281696221609596
0.730000	-0.070000	0.000092251354052585570484
0.750000	-0.070000	0.000099864683191617419295
0.770000	-0.070000	0.000102388993594440470998
0.790000	-0.070000	0.000110499962506910206486
0.810000	-0.070000	0.000109756420675529212366
0.830000	-0.070000	0.000119862652047929469940
0.850000	-0.070000	0.000121456042818090989002
0.870000	-0.070000	0.000125993080436024836380
0.890000	-0.070000	0.000127296339221358816149
0.910000	-0.070000	0.000128768492619884389718
0.930000	-0.070000	0.000133053852341291433499
0.950000	-0.070000	0.000139391151874380551717
0.970000	-0.070000	0.000141791700776194558396
0.990000	-0.070000	0.000128660991596825109023

-0.990000	-0.050000	0.000134465148574472312870
-0.970000	-0.050000	0.000139927929684421166381
-0.950000	-0.050000	0.000141163523302502273184
-0.930000	-0.050000	0.000132472300201814350033
-0.910000	-0.050000	0.000136579248696461652991
-0.890000	-0.050000	0.000124033057048693985203
-0.870000	-0.050000	0.000128039079015902529813
-0.850000	-0.050000	0.000118256753475752996070
-0.830000	-0.050000	0.000113479222002077774728
-0.810000	-0.050000	0.000113599044247687932596
-0.790000	-0.050000	0.000108918021921505114467
-0.770000	-0.050000	0.000105177075996466633245
-0.750000	-0.050000	0.000098070028428180925999
-0.730000	-0.050000	0.000096561574222944637855
-0.710000	-0.050000	0.000084506488019862443443
-0.690000	-0.050000	0.000083146608693148571631
-0.670000	-0.050000	0.000075144923194150816271
-0.650000	-0.050000	0.000071385090666359519865
-0.630000	-0.050000	0.000058206651128891748821
-0.610000	-0.050000	0.000055605499361853388579
-0.590000	-0.050000	0.000044851287972931980523
-0.570000	-0.050000	0.000037561831653903297564
-0.550000	-0.050000	0.000021141145153194795250
-0.530000	-0.050000	0.000009759532524086946383
-0.510000	-0.050000	-0.000003793818086663606863
-0.490000	-0.050000	-0.000021901088190107756122
-0.470000	-0.050000	-0.000047337638945499046269
-0.450000	-0.050000	-0.000064774905875655331474
-0.430000	-0.050000	-0.000096675508545419213974
-0.410000	-0.050000	-0.000126513546596117624175
-0.390000	-0.050000	-0.000160895140329514810262
-0.370000	-0.050000	-0.000200522589412834744468
-0.350000	-0.050000	-0.000246832189593310829308
-0.330000	-0.050000	-0.000291247263247879507441
-0.310000	-0.050000	-0.000339312373442710382698
-0.290000	-0.050000	-0.000396125521192473828945
-0.270000	-0.050000	-0.000446292975963082636827
-0.250000	-0.050000	-0.000492904095589287742293
-0.230000	-0.050000	-0.000540208453673122644331
-0.210000	-0.050000	-0.000575543249841779726468
-0.190000	-0.050000	-0.000607091931916770456007
-0.170000	-0.050000	-0.000626074194718536443556
-0.150000	-0.050000	-0.000629085465205761755654
-0.130000	-0.050000	-0.000611778823122867496803
-0.110000	-0.050000	-0.000587986141879915671059
-0.090000	-0.050000	-0.000537714936224873134990
-0.070000	-0.050000	-0.000482601932068424865560
-0.050000	-0.050000	-0.000415724994013598502570
-0.030000	-0.050000	-0.000348637568551866342675
-0.010000	-0.050000	-0.000311677245741419513790
0.010000	-0.050000	-0.000311677245741546365444
0.030000	-0.050000	-0.000348637568557590713306
0.050000	-0.050000	-0.000415724994012213813765
0.070000	-0.050000	-0.000482601932070503931646
0.090000	-0.050000	-0.000537714936223485898310
0.110000	-0.050000	-0.000587986141876468450251
0.130000	-0.050000	-0.000611778823132573057811
0.150000	-0.050000	-0.000629085465219535568474
0.170000	-0.050000	-0.000626074194691056038452
0.190000	-0.050000	-0.000607091931916939157865
0.210000	-0.050000	-0.000575543249841779726468
0.230000	-0.050000	-0.000540208453673122644331
0.250000	-0.050000	-0.000492904095589287742293
0.270000	-0.050000	-0.000446292975963082636827
0.290000	-0.050000	-0.000396125521192474913147
0.310000	-0.050000	-0.000339312373442035846317
0.330000	-0.050000	-0.000291247263252704857630
0.350000	-0.050000	-0.000246832189588805969282
0.370000	-0.050000	-0.000200522589410386995433
0.390000	-0.050000	-0.000160895140317800710520
0.410000	-0.050000	-0.000126513546607752468739
0.430000	-0.050000	-0.000096675508545512401151
0.450000	-0.050000	-0.000064774905875655331474
0.470000	-0.050000	-0.000047337638945499046269
0.490000	-0.050000	-0.000021901088190107756122
0.510000	-0.050000	-0.000003793818086663606863
0.530000	-0.050000	0.000009759532524086946383
0.550000	-0.050000	0.000021141145153169045448
0.570000	-0.050000	0.000037561831651154411376
0.590000	-0.050000	0.000044851287973291461306
0.610000	-0.050000	0.000055605499370172864872
0.630000	-0.050000	0.000058206651135130017729
0.650000	-0.050000	0.000071385090667113718001
0.670000	-0.050000	0.000075144923183087305595
0.690000	-0.050000	0.000083146608693144505873
0.710000	-0.050000	0.000084506488019862443443
0.730000	-0.050000	0.000096561574222944637855
0.750000	-0.050000	0.000098070028428180925999
0.770000	-0.050000	0.000105177075996466633245
0.790000	-0.050000	0.000108918021921507486159
0.810000	-0.050000	0.000113599044253234602491
0.830000	-0.050000	0.000113479222001730924900
0.850000	-0.050000	0.000118256753475972384380
0.870000	-0.050000	0.000128039079016119180512
0.890000	-0.050000	0.000124033057048552876290
0.910000	-0.050000	0.000136579248708091076543
0.930000	-0.050000	0.000132472300184472509179
0.950000	-0.050000	0.000141163523302501243192
0.970000	-0.050000	0.000139927929684421166381
0.990000	-0.050000	0.000134465148574472312870

-0.990000	-0.030000	0.000141900494175032526080
-0.970000	-0.030000	0.000142900928829785766553
-0.950000	-0.030000	0.000137143895693306631326
-0.930000	-0.030000	0.000133114359094710333568
-0.910000	-0.030000	0.000131628786437065271354
-0.890000	-0.030000	0.000131080224352497732784
-0.870000	-0.030000	0.000122135698645308050925
-0.850000	-0.030000	0.000117286245587304590286
-0.830000	-0.030000	0.000120340783998031808236
-0.810000	-0.030000	0.000110617987720607453784
-0.790000	-0.030000	0.000108451883707452614945
-0.770000	-0.030000	0.000100320525083076318414
-0.750000	-0.030000	0.000098715127690983647314
-0.730000	-0.030000	0.000093651469011604227335
-0.710000	-0.030000	0.000087497075577355943763
-0.690000	-0.030000	0.000080177626890103279055
-0.670000	-0.030000	0.000078836489265055202983
-0.650000	-0.030000	0.000070817612815074249032
-0.630000	-0.030000	0.000063897223431420786853
-0.610000	-0.030000	0.000052004621777862187863
-0.590000	-0.030000	0.000042374356147151684784
-0.570000	-0.030000	0.000032670244954557150748
-0.550000	-0.030000	0.000024645837429597866912
-0.530000	-0.030000	0.000008531348523532859005
-0.510000	-0.030000	-0.000007597975315491213317
-0.490000	-0.030000	-0.000023663729993323757983
-0.470000	-0.030000	-0.000045294371894043911324
-0.450000	-0.030000	-0.000067320533403091226739
-0.430000	-0.030000	-0.000097253979551036799471
-0.410000	-0.030000	-0.000130243745727198843420
-0.390000	-0.030000	-0.000165648295960865309280
-0.370000	-0.030000	-0.000208307244971307206020
-0.350000	-0.030000	-0.000248258566595469063343
-0.330000	-0.030000	-0.000299928277820231913280
-0.310000	-0.030000	-0.000352160561559031496867
-0.290000	-0.030000	-0.000401518404521820351447
-0.270000	-0.030000	-0.000451589408012144540028
-0.250000	-0.030000	-0.000506813919614120369020
-0.230000	-0.030000	-0.000548069836958379541861
-0.210000	-0.030000	-0.000587047114592889694024
-0.190000	-0.030000	-0.000615114910896543895524
-0.170000	-0.030000	-0.000625199677322974510518
-0.150000	-0.030000	-0.000622335465094415139775
-0.130000	-0.030000	-0.000610398659425469150910
-0.110000	-0.030000	-0.000564929788749980732465
-0.090000	-0.030000	-0.000509917765730423869219
-0.070000	-0.030000	-0.000439648587470699856242
-0.050000	-0.030000	-0.000348637568551866342675
-0.030000	-0.030000	-0.000260956172667764214716
-0.010000	-0.030000	-0.000198290071344247188084
0.010000	-0.030000	-0.000198290071344214445179
0.030000	-0.030000	-0.000260956172673576080462
0.050000	-0.030000	-0.000348637568557762450930
0.070000	-0.030000	-0.000439648587465503275229
0.090000	-0.030000	-0.000509917765734930463969
0.110000	-0.030000	-0.000564929788752234788782
0.130000	-0.030000	-0.000610398659431372848580
0.150000	-0.030000	-0.000622335465111366749162
0.170000	-0.030000	-0.000625199677290914435437
0.190000	-0.030000	-0.000615114910896359581155
0.210000	-0.030000	-0.000587047114592890344545
0.230000	-0.030000	-0.000548069836958379541861
0.250000	-0.030000	-0.000506813919614120369020
0.270000	-0.030000	-0.000451589408012156791512
0.290000	-0.030000	-0.000401518404532756698760
0.310000	-0.030000	-0.000352160561552598274856
0.330000	-0.030000	-0.000299928277819191783926
0.350000	-0.030000	-0.000248258566591996689046
0.370000	-0.030000	-0.000208307244968192510019
0.390000	-0.030000	-0.000165648295965025013545
0.410000	-0.030000	-0.000130243745722005189753
0.430000	-0.030000	-0.000097253979551035444218
0.450000	-0.030000	-0.000067320533403091226739
0.470000	-0.030000	-0.000045294371894043911324
0.490000	-0.030000	-0.000023663729993323757983
0.510000	-0.030000	-0.000007597975315491213317
0.530000	-0.030000	0.000008531348523532859005
0.550000	-0.030000	0.000024645837429623616713
0.570000	-0.030000	0.000032670244960078667152
0.590000	-0.030000	0.000042374356147497111596
0.610000	-0.030000	0.000052004621778213889496
0.630000	-0.030000	0.000063897223437050438871
0.650000	-0.030000	0.000070817612815476040805
0.670000	-0.030000	0.000078836489253990377712
0.690000	-0.030000	0.000080177626890099213297
0.710000	-0.030000	0.000087497075577355943763
0.730000	-0.030000	0.000093651469011604227335
0.750000	-0.030000	0.000098715127690983647314
0.770000	-0.030000	0.000100320525083076318414
0.790000	-0.030000	0.000108451883707453292571
0.810000	-0.030000	0.000110617987726157308522
0.830000	-0.030000	0.000120340783998554258158
0.850000	-0.030000	0.000117286245594030411358
0.870000	-0.030000	0.000122135698638536991517
0.890000	-0.030000	0.000131080224352932470750
0.910000	-0.030000	0.000131628786442628421122
0.930000	-0.030000	0.000133114359083964128210
0.950000	-0.030000	0.000137143895693306116330
0.970000	-0.030000	0.000142900928829785766553
0.990000	-0.030000	0.000141900494175032526080

-0.990000	-0.010000	0.000142393340669065484195
-0.970000	-0.010000	0.000144588185311876458615
-0.950000	-0.010000	0.000136212801883288370502
-0.930000	-0.010000	0.000134575635022139613586
-0.910000	-0.010000	0.000132103409348444578077
-0.890000	-0.010000	0.000124378657645946266415
-0.870000	-0.010000	0.000126695833485250102792
-0.850000	-0.010000	0.000122401802000324206677
-0.830000	-0.010000	0.000113650184731790585501
-0.810000	-0.010000	0.000113427773264952405250
-0.790000	-0.010000	0.000106324708572408139096
-0.770000	-0.010000	0.000105961237363811112424
-0.750000	-0.010000	0.000095750609406236028088
-0.730000	-0.010000	0.000094524402716177508563
-0.710000	-0.010000	0.000088924612215272120976
-0.690000	-0.010000	0.000081569500235290857406
-0.670000	-0.010000	0.000074947104088069339649
-0.650000	-0.010000	0.000066760627267471164478
-0.630000	-0.010000	0.000060840558370182264820
-0.610000	-0.010000	0.000054078293443771512637
-0.590000	-0.010000	0.000045113113649438194670
-0.570000	-0.010000	0.000033315138005892916146
-0.550000	-0.010000	0.000022390631518249919357
-0.530000	-0.010000	0.000010155545814266532436
-0.510000	-0.010000	-0.000009914998117764952691
-0.490000	-0.010000	-0.000025478071338726974559
-0.470000	-0.010000	-0.000046055416599402956585
-0.450000	-0.010000	-0.000073240215040527726145
-0.430000	-0.010000	-0.000099814147121443923694
-0.410000	-0.010000	-0.000130172040286320950600
-0.390000	-0.010000	-0.000168184683001177249888
-0.370000	-0.010000	-0.000208210067551200541346
-0.350000	-0.010000	-0.000255895990780888879859
-0.330000	-0.010000	-0.000304416335540277482180
-0.310000	-0.010000	-0.000351800751320754620001
-0.290000	-0.010000	-0.000407540727407628778148
-0.270000	-0.010000	-0.000458385313381515029606
-0.250000	-0.010000	-0.000505375353473026312813
-0.230000	-0.010000	-0.000555366682299766336282
-0.210000	-0.010000	-0.000589380119289706176644
-0.190000	-0.010000	-0.000615169025357621972357
-0.170000	-0.010000	-0.000629430599576989778347
-0.150000	-0.010000	-0.000623791081583999380833
-0.130000	-0.010000	-0.000602287069279060422768
-0.110000	-0.010000	-0.000562207657603615773220
-0.090000	-0.010000	-0.000500004228546357910520
-0.070000	-0.010000	-0.000411802235570008770202
-0.050000	-0.010000	-0.000311677245741419513790
-0.030000	-0.010000	-0.000198290071344247188084
-0.010000	-0.010000	-0.000079960673352101846283
0.010000	-0.010000	-0.000079960673352239865219
0.030000	-0.010000	-0.000198290071349452442714
0.050000	-0.010000	-0.000311677245748195343687
0.070000	-0.010000	-0.000411802235572423938961
0.090000	-0.010000	-0.000500004228547399503547
0.110000	-0.010000	-0.000562207657604157115365
0.130000	-0.010000	-0.000602287069284958374166
0.150000	-0.010000	-0.000623791081598184106276
0.170000	-0.010000	-0.000629430599550475072118
0.190000	-0.010000	-0.000615169025357620562894
0.210000	-0.010000	-0.000589380119289706176644
0.230000	-0.010000	-0.000555366682299766336282
0.250000	-0.010000	-0.000505375353473029023318
0.270000	-0.010000	-0.000458385313381535358396
0.290000	-0.010000	-0.000407540727418675930924
0.310000	-0.010000	-0.000351800751304479227509
0.330000	-0.010000	-0.000304416335539941379507
0.350000	-0.010000	-0.000255895990785732553065
0.370000	-0.010000	-0.000208210067556052617118
0.390000	-0.010000	-0.000168184683000833124118
0.410000	-0.010000	-0.000130172040283887892505
0.430000	-0.010000	-0.000099814147118676660279
0.450000	-0.010000	-0.000073240215040523660387
0.470000	-0.010000	-0.000046055416599402956585
0.490000	-0.010000	-0.000025478071338726974559
0.510000	-0.010000	-0.000009914998117764952691
0.530000	-0.010000	0.000010155545814266532436
0.550000	-0.010000	0.000022390631518287866433
0.570000	-0.010000	0.000033315138011402885797
0.590000	-0.010000	0.000045113113649788351314
0.610000	-0.010000	0.000054078293444121845464
0.630000	-0.010000	0.000060840558373393265079
0.650000	-0.010000	0.000066760627276123490838
0.670000	-0.010000	0.000074947104071437800296
0.690000	-0.010000	0.000081569500235286114022
0.710000	-0.010000	0.000088924612215272120976
0.730000	-0.010000	0.000094524402716177508563
0.750000	-0.010000	0.000095750609406236028088
0.770000	-0.010000	0.000105961237363811112424
0.790000	-0.010000	0.000106324708572408816723
0.810000	-0.010000	0.000113427773269115443437
0.830000	-0.010000	0.000113650184733351538474
0.850000	-0.010000	0.000122401802000475642615
0.870000	-0.010000	0.000126695833485401918202
0.890000	-0.010000	0.000124378657646077075407
0.910000	-0.010000	0.000132103409354144066268
0.930000	-0.010000	0.000134575635011389071419
0.950000	-0.010000	0.000136212801882939745293
0.970000	-0.010000	0.000144588185311876458615
0.990000	-0.010000	0.000142393340669065484195

-0.990000	0.010000	0.000142393340669063478421
-0.970000	0.010000	0.000144588185311865860538
-0.950000	0.010000	0.000136212801883275224550
-0.930000	0.010000	0.000134575635022128500514
-0.910000	0.010000	0.000132103409348445472544
-0.890000	0.010000	0.000124378657645904118056
-0.870000	0.010000	0.000126695833485228879535
-0.850000	0.010000	0.000122401802000301086065
-0.830000	0.010000	0.000113650184731742989025
-0.810000	0.010000	0.000113427773264922372850
-0.790000	0.010000	0.000106324708572437602290
-0.770000	0.010000	0.000105961237363768760776
-0.750000	0.010000	0.000095750609406158236582
-0.730000	0.010000	0.000094524402716073506470
-0.710000	0.010000	0.000088924612215264585771
-0.690000	0.010000	0.000081569500235161430772
-0.670000	0.010000	0.000074947104087988932505
-0.650000	0.010000	0.000066760627267351983554
-0.630000	0.010000	0.000060840558370016896883
-0.610000	0.010000	0.000054078293443651586324
-0.590000	0.010000	0.000045113113649270902275
-0.570000	0.010000	0.000033315138005674964404
-0.550000	0.010000	0.000022390631518064222629
-0.530000	0.010000	0.000010155545814194134836
-0.510000	0.010000	-0.000009914998117892942758
-0.490000	0.010000	-0.000025478071338917956772
-0.470000	0.010000	-0.000046055416599671133993
-0.450000	0.010000	-0.000073240215040681032332
-0.430000	0.010000	-0.000099814147121668245124
-0.410000	0.010000	-0.000130172040286468889986
-0.390000	0.010000	-0.000168184683001378857282
-0.370000	0.010000	-0.000208210067551475495017
-0.350000	0.010000	-0.000255895990781235174033
-0.330000	0.010000	-0.000304416335540692840032
-0.310000	0.010000	-0.000351800751320887543187
-0.290000	0.010000	-0.000407540727407818621948
-0.270000	0.010000	-0.000458385313381746398349
-0.250000	0.010000	-0.000505375353473290749723
-0.230000	0.010000	-0.000555366682300041398374
-0.210000	0.010000	-0.000589380119289980479794
-0.190000	0.010000	-0.000615169025358228908733
-0.170000	0.010000	-0.000629430599577176152701
-0.150000	0.010000	-0.000623791081584451276298
-0.130000	0.010000	-0.000602287069279398043324
-0.110000	0.010000	-0.000562207657603991232433
-0.090000	0.010000	-0.000500004228546907058921
-0.070000	0.010000	-0.000411802235570412906562
-0.050000	0.010000	-0.000311677245741546365444
-0.030000	0.010000	-0.000198290071344214445179
-0.010000	0.010000	-0.000079960673352239865219
0.010000	0.010000	-0.000079960673352377884156
0.030000	0.010000	-0.000198290071349419916649
0.050000	0.010000	-0.000311677245748495017168
0.070000	0.010000	-0.000411802235571444362298
0.090000	0.010000	-0.000500004228547774312238
0.110000	0.010000	-0.000562207657604181076233
0.130000	0.010000	-0.000602287069284950134229
0.150000	0.010000	-0.000623791081598292418073
0.170000	0.010000	-0.000629430599550832641995
0.190000	0.010000	-0.000615169025358227499270
0.210000	0.010000	-0.000589380119289980479794
0.230000	0.010000	-0.000555366682300041398374
0.250000	0.010000	-0.000505375353473290749723
0.270000	0.010000	-0.000458385313381769437645
0.290000	0.010000	-0.000407540727418865232623
0.310000	0.010000	-0.000351800751304273337516
0.330000	0.010000	-0.000304416335540357984191
0.350000	0.010000	-0.000255895990786077708826
0.370000	0.010000	-0.000208210067556327028688
0.390000	0.010000	-0.000168184683001207444918
0.410000	0.010000	-0.000130172040284013876797
0.430000	0.010000	-0.000099814147118902824853
0.450000	0.010000	-0.000073240215040676966574
0.470000	0.010000	-0.000046055416599671133993
0.490000	0.010000	-0.000025478071338917956772
0.510000	0.010000	-0.000009914998117892942758
0.530000	0.010000	0.000010155545814194134836
0.550000	0.010000	0.000022390631518102169705
0.570000	0.010000	0.000033315138011185367736
0.590000	0.010000	0.000045113113649618009600
0.610000	0.010000	0.000054078293444001905598
0.630000	0.010000	0.000060840558373317709740
0.650000	0.010000	0.000066760627276002792031
0.670000	0.010000	0.000074947104071357311837
0.690000	0.010000	0.000081569500235156687388
0.710000	0.010000	0.000088924612215264585771
0.730000	0.010000	0.000094524402716073506470
0.750000	0.010000	0.000095750609406158236582
0.770000	0.010000	0.000105961237363768760776
0.790000	0.010000	0.000106324708572438279917
0.810000	0.010000	0.000113427773269085383932
0.830000	0.010000	0.000113650184733303928446
0.850000	0.010000	0.000122401802000452603319
0.870000	0.010000	0.000126695833485380640734
0.890000	0.010000	0.000124378657646056556881
0.910000	0.010000	0.000132103409354123303796
0.930000	0.010000	0.000134575635011377985452
0.950000	0.010000	0.000136212801882926599342
0.970000	0.010000	0.000144588185311865860538
0.990000	0.010000	0.000142393340669063478421

-0.990000	0.030000	0.000141900494174982381729
-0.970000	0.030000	0.000142900928829628530133
-0.950000	0.030000	0.000137143895693035743413
-0.930000	0.030000	0.000133114359094265675152
-0.910000	0.030000	0.000131628786436544908522
-0.890000	0.030000	0.000131080224351869220785
-0.870000	0.030000	0.000122135698644462047970
-0.850000	0.030000	0.000117286245586307300470
-0.830000	0.030000	0.000120340783996947551853
-0.810000	0.030000	0.000110617987719308105243
-0.790000	0.030000	0.000108451883705889737513
-0.770000	0.030000	0.000100320525081385654204
-0.750000	0.030000	0.000098715127689210190715
-0.730000	0.030000	0.000093651469009568027893
-0.710000	0.030000	0.000087497075575098499315
-0.690000	0.030000	0.000080177626887588607642
-0.670000	0.030000	0.000078836489262301559858
-0.650000	0.030000	0.000070817612812106299795
-0.630000	0.030000	0.000063897223428298393017
-0.610000	0.030000	0.000052004621774482309563
-0.590000	0.030000	0.000042374356143590636301
-0.570000	0.030000	0.000032670244950481065575
-0.550000	0.030000	0.000024645837424913164850
-0.530000	0.030000	0.000008531348518422065489
-0.510000	0.030000	-0.000007597975317663005794
-0.490000	0.030000	-0.000023663730001630969239
-0.470000	0.030000	-0.000045294371899770558779
-0.450000	0.030000	-0.000067320533409076239572
-0.430000	0.030000	-0.000097253979557888144050
-0.410000	0.030000	-0.000130243745734461046411
-0.390000	0.030000	-0.000165648295968497225213
-0.370000	0.030000	-0.000208307244979619241975
-0.350000	0.030000	-0.000248258566604019081676
-0.330000	0.030000	-0.000299928277828341040799
-0.310000	0.030000	-0.000352160561568753429328
-0.290000	0.030000	-0.000401518404532917594363
-0.270000	0.030000	-0.000451589408021766183787
-0.250000	0.030000	-0.000506813919625318009057
-0.230000	0.030000	-0.000548069836968800459462
-0.210000	0.030000	-0.000587047114603972408631
-0.190000	0.030000	-0.000615114910906588161291
-0.170000	0.030000	-0.000625199677333730229750
-0.150000	0.030000	-0.000622335465104474801212
-0.130000	0.030000	-0.000610398659433446385235
-0.110000	0.030000	-0.000564929788760211914686
-0.090000	0.030000	-0.000509917765738229149079
-0.070000	0.030000	-0.000439648587477414645557
-0.050000	0.030000	-0.000348637568557590713306
-0.030000	0.030000	-0.000260956172673576080462
-0.010000	0.030000	-0.000198290071349452442714
0.010000	0.030000	-0.000198290071349419916649
0.030000	0.030000	-0.000260956172679387566737
0.050000	0.030000	-0.000348637568563314216574
0.070000	0.030000	-0.000439648587473254670241
0.090000	0.030000	-0.000509917765742217928872
0.110000	0.030000	-0.000564929788763509407173
0.130000	0.030000	-0.000610398659440062945833
0.150000	0.030000	-0.000622335465120367687178
0.170000	0.030000	-0.000625199677301839832309
0.190000	0.030000	-0.000615114910906583390801
0.210000	0.030000	-0.000587047114603972408631
0.230000	0.030000	-0.000548069836968800459462
0.250000	0.030000	-0.000506813919625318009057
0.270000	0.030000	-0.000451589408021787867831
0.290000	0.030000	-0.000401518404543205480357
0.310000	0.030000	-0.000352160561563301085022
0.330000	0.030000	-0.000299928277827982657771
0.350000	0.030000	-0.000248258566603315000785
0.370000	0.030000	-0.000208307244974103526053
0.390000	0.030000	-0.000165648295972824059243
0.410000	0.030000	-0.000130243745732401062284
0.430000	0.030000	-0.000097253979555115296993
0.450000	0.030000	-0.000067320533409076239572
0.470000	0.030000	-0.000045294371899770558779
0.490000	0.030000	-0.000023663730001630969239
0.510000	0.030000	-0.000007597975317663005794
0.530000	0.030000	0.000008531348518422065489
0.550000	0.030000	0.000024645837424917230608
0.570000	0.030000	0.000032670244956027139158
0.590000	0.030000	0.000042374356143940372817
0.610000	0.030000	0.000052004621774833997643
0.630000	0.030000	0.000063897223433842162670
0.650000	0.030000	0.000070817612812527878257
0.670000	0.030000	0.000078836489251212421353
0.690000	0.030000	0.000080177626887587252389
0.710000	0.030000	0.000087497075575098499315
0.730000	0.030000	0.000093651469009568027893
0.750000	0.030000	0.000098715127689210190715
0.770000	0.030000	0.000100320525081385654204
0.790000	0.030000	0.000108451883705892095653
0.810000	0.030000	0.000110617987724855927102
0.830000	0.030000	0.000120340783997470367694
0.850000	0.030000	0.000117286245593032633651
0.870000	0.030000	0.000122135698637691666188
0.890000	0.030000	0.000131080224352281786817
0.910000	0.030000	0.000131628786442129850753
0.930000	0.030000	0.000133114359083519605319
0.950000	0.030000	0.000137143895693035065787
0.970000	0.030000	0.000142900928829628530133
0.990000	0.030000	0.000141900494174982381729

-0.990000	0.050000	0.000134465148574477733881
-0.970000	0.050000	0.000139927929684421166381
-0.950000	0.050000	0.000141163523302523442231
-0.930000	0.050000	0.000132472300195570375511
-0.910000	0.050000	0.000136579248696461137995
-0.890000	0.050000	0.000124033057048650806851
-0.870000	0.050000	0.000128039079015252984291
-0.850000	0.050000	0.000118256753482765669932
-0.830000	0.050000	0.000113479222002003046093
-0.810000	0.050000	0.000113599044247687932596
-0.790000	0.050000	0.000108918021921498283993
-0.770000	0.050000	0.000105177075989451804532
-0.750000	0.050000	0.000098070028426965386286
-0.730000	0.050000	0.000096561574230831612349
-0.710000	0.050000	0.000084506488019692955539
-0.690000	0.050000	0.000083146608693322043978
-0.670000	0.050000	0.000075144923194324288619
-0.650000	0.050000	0.000071385090666532748267
-0.630000	0.050000	0.000058206651128891748821
-0.610000	0.050000	0.000055605499361680729383
-0.590000	0.050000	0.000044851287972936466409
-0.570000	0.050000	0.000037561831653730421527
-0.550000	0.050000	0.000021141145153885133878
-0.530000	0.050000	0.000009759532524434758440
-0.510000	0.050000	-0.000003793818087009196306
-0.490000	0.050000	-0.000021901088190151232630
-0.470000	0.050000	-0.000047337638945283506877
-0.450000	0.050000	-0.000064774905876000649866
-0.430000	0.050000	-0.000096675508545075142415
-0.410000	0.050000	-0.000126513546596808640430
-0.390000	0.050000	-0.000160895140329859749184
-0.370000	0.050000	-0.000200522589412494413406
-0.350000	0.050000	-0.000246832189593308281433
-0.330000	0.050000	-0.000291247263248564723214
-0.310000	0.050000	-0.000339312373442712442682
-0.290000	0.050000	-0.000396125521198003476865
-0.270000	0.050000	-0.000446292975958237228898
-0.250000	0.050000	-0.000492904095587909396071
-0.230000	0.050000	-0.000540208453673098358203
-0.210000	0.050000	-0.000575543249842472423236
-0.190000	0.050000	-0.000607091931918156716905
-0.170000	0.050000	-0.000626074194718192643047
-0.150000	0.050000	-0.000629085465205757202005
-0.130000	0.050000	-0.000611778823124945695527
-0.110000	0.050000	-0.000587986141879569918986
-0.090000	0.050000	-0.000537714936223832300904
-0.070000	0.050000	-0.000482601932072584515615
-0.050000	0.050000	-0.000415724994012213813765
-0.030000	0.050000	-0.000348637568557762450930
-0.010000	0.050000	-0.000311677245748195343687
0.010000	0.050000	-0.000311677245748495017168
0.030000	0.050000	-0.000348637568563314216574
0.050000	0.050000	-0.000415724994016379481142
0.070000	0.050000	-0.000482601932073626379693
0.090000	0.050000	-0.000537714936225218995483
0.110000	0.050000	-0.000587986141878539493241
0.130000	0.050000	-0.000611778823133283860755
0.150000	0.050000	-0.000629085465222991462898
0.170000	0.050000	-0.000626074194684823285423
0.190000	0.050000	-0.000607091931918151946415
0.210000	0.050000	-0.000575543249842472423236
0.230000	0.050000	-0.000540208453673098358203
0.250000	0.050000	-0.000492904095587909396071
0.270000	0.050000	-0.000446292975958237228898
0.290000	0.050000	-0.000396125521198005970530
0.310000	0.050000	-0.000339312373444791725609
0.330000	0.050000	-0.000291247263245102431996
0.350000	0.050000	-0.000246832189593299499396
0.370000	0.050000	-0.000200522589410739198509
0.390000	0.050000	-0.000160895140317796265291
0.410000	0.050000	-0.000126513546608100389216
0.430000	0.050000	-0.000096675508545166486448
0.450000	0.050000	-0.000064774905876000649866
0.470000	0.050000	-0.000047337638945283506877
0.490000	0.050000	-0.000021901088190151232630
0.510000	0.050000	-0.000003793818087009196306
0.530000	0.050000	0.000009759532524434758440
0.550000	0.050000	0.000021141145153881068120
0.570000	0.050000	0.000037561831650960203662
0.590000	0.050000	0.000044851287972944936739
0.610000	0.050000	0.000055605499370345537621
0.630000	0.050000	0.000058206651135130058386
0.650000	0.050000	0.000071385090666940326969
0.670000	0.050000	0.000075144923183260683075
0.690000	0.050000	0.000083146608693317978220
0.710000	0.050000	0.000084506488019692955539
0.730000	0.050000	0.000096561574230831612349
0.750000	0.050000	0.000098070028426965386286
0.770000	0.050000	0.000105177075989451804532
0.790000	0.050000	0.000108918021921500669238
0.810000	0.050000	0.000113599044253234602491
0.830000	0.050000	0.000113479222001658798351
0.850000	0.050000	0.000118256753482982374841
0.870000	0.050000	0.000128039079015383007237
0.890000	0.050000	0.000124033057048589386798
0.910000	0.050000	0.000136579248701809697047
0.930000	0.050000	0.000132472300184472346549
0.950000	0.050000	0.000141163523302522927235
0.970000	0.050000	0.000139927929684421166381
0.990000	0.050000	0.000134465148574477733881

-0.990000	0.070000	0.000128660991596835951045
-0.970000	0.070000	0.000141791700776227084461
-0.950000	0.070000	0.000139391151874337888361
-0.930000	0.070000	0.000133053852352519024621
-0.910000	0.070000	0.000128768492614902236790
-0.890000	0.070000	0.000127296339226862849792
-0.870000	0.070000	0.000125993080429783518154
-0.850000	0.070000	0.000121456042818002789155
-0.830000	0.070000	0.000119862652047583744972
-0.810000	0.070000	0.000109756420670247711218
-0.790000	0.070000	0.000110499962507163001775
-0.770000	0.070000	0.000102388993594786060441
-0.750000	0.070000	0.000099864683191965719243
-0.730000	0.070000	0.000092251354052932311891
-0.710000	0.070000	0.000091402281696741809799
-0.690000	0.070000	0.000084679300704896265915
-0.670000	0.070000	0.000078823453247838851901
-0.650000	0.070000	0.000066602541698627642087
-0.630000	0.070000	0.000065895075307245579242
-0.610000	0.070000	0.000056490824630643320906
-0.590000	0.070000	0.000048547857799333674804
-0.570000	0.070000	0.000035446706674647604192
-0.550000	0.070000	0.000025398710959310293652
-0.530000	0.070000	0.000010939373073589800768
-0.510000	0.070000	-0.000005590485311934118798
-0.490000	0.070000	-0.000017681579059463948525
-0.470000	0.070000	-0.000039317623018121606541
-0.450000	0.070000	-0.000062341340756205606026
-0.430000	0.070000	-0.000092737424138831251125
-0.410000	0.070000	-0.000118763890844071932570
-0.390000	0.070000	-0.000156002803634111515468
-0.370000	0.070000	-0.000196237923807492293821
-0.350000	0.070000	-0.000235392598194365365149
-0.330000	0.070000	-0.000286018132075615552027
-0.310000	0.070000	-0.000336997451128370024628
-0.290000	0.070000	-0.000379569464639204455503
-0.270000	0.070000	-0.000439881282615372983663
-0.250000	0.070000	-0.000480012341060086569766
-0.230000	0.070000	-0.000531588279388098315995
-0.210000	0.070000	-0.000571745058971708940317
-0.190000	0.070000	-0.000598921172496032520535
-0.170000	0.070000	-0.000618469357570750641155
-0.150000	0.070000	-0.000626499324133716374574
-0.130000	0.070000	-0.000625257245804526412200
-0.110000	0.070000	-0.000598986019584740324480
-0.090000	0.070000	-0.000568118543895472115010
-0.070000	0.070000	-0.000522038504620923448502
-0.050000	0.070000	-0.000482601932070503931646
-0.030000	0.070000	-0.000439648587465503275229
-0.010000	0.070000	-0.000411802235572423938961
0.010000	0.070000	-0.000411802235571444362298
0.030000	0.070000	-0.000439648587473254670241
0.050000	0.070000	-0.000482601932073626379693
0.070000	0.070000	-0.000522038504622309709399
0.090000	0.070000	-0.000568118543897549229532
0.110000	0.070000	-0.000598986019578543566963
0.130000	0.070000	-0.000625257245817657401551
0.150000	0.070000	-0.000626499324147542662779
0.170000	0.070000	-0.000618469357542522028132
0.190000	0.070000	-0.000598921172496021678514
0.210000	0.070000	-0.000571745058971708940317
0.230000	0.070000	-0.000531588279388098315995
0.250000	0.070000	-0.000480012341060086569766
0.270000	0.070000	-0.000439881282615372983663
0.290000	0.070000	-0.000379569464639612766041
0.310000	0.070000	-0.000336997451136259980678
0.330000	0.070000	-0.000286018132065909611549
0.350000	0.070000	-0.000235392598192958775460
0.370000	0.070000	-0.000196237923805408240405
0.390000	0.070000	-0.000156002803625139905121
0.410000	0.070000	-0.000118763890857219727056
0.430000	0.070000	-0.000092737424138843448400
0.450000	0.070000	-0.000062341340756205606026
0.470000	0.070000	-0.000039317623018121606541
0.490000	0.070000	-0.000017681579059463948525
0.510000	0.070000	-0.000005590485311934118798
0.530000	0.070000	0.000010939373073589800768
0.550000	0.070000	0.000025398710959315714663
0.570000	0.070000	0.000035446706680180342089
0.590000	0.070000	0.000048547857800036617283
0.610000	0.070000	0.000056490824629966873618
0.630000	0.070000	0.000065895075313129083646
0.650000	0.070000	0.000066602541699312817203
0.670000	0.070000	0.000078823453236748141303
0.690000	0.070000	0.000084679300704894910662
0.710000	0.070000	0.000091402281696741809799
0.730000	0.070000	0.000092251354052932311891
0.750000	0.070000	0.000099864683191965719243
0.770000	0.070000	0.000102388993594786060441
0.790000	0.070000	0.000110499962507170455665
0.810000	0.070000	0.000109756420675789420887
0.830000	0.070000	0.000119862652048276360425
0.850000	0.070000	0.000121456042818091043212
0.870000	0.070000	0.000125993080436198254517
0.890000	0.070000	0.000127296339221358870359
0.910000	0.070000	0.000128768492619971098787
0.930000	0.070000	0.000133053852341421510654
0.950000	0.070000	0.000139391151874337210735
0.970000	0.070000	0.000141791700776227084461
0.990000	0.070000	0.000128660991596835951045

-0.990000	0.090000	0.000112706254877144849448
-0.970000	0.090000	0.000140222751824363792150
-0.950000	0.090000	0.000139332182987678056697
-0.930000	0.090000	0.000137426879582418627699
-0.910000	0.090000	0.000133082695887318930555
-0.890000	0.090000	0.000128481112899522743800
-0.870000	0.090000	0.000124917211948029111164
-0.850000	0.090000	0.000121204562628072034548
-0.830000	0.090000	0.000119390656295869762018
-0.810000	0.090000	0.000109519801674071859269
-0.790000	0.090000	0.000110663140926712798306
-0.770000	0.090000	0.000105999362757615476723
-0.750000	0.090000	0.000096744728728925761868
-0.730000	0.090000	0.000093446916940592925365
-0.710000	0.090000	0.000090402556305071079742
-0.690000	0.090000	0.000082084836518883237916
-0.670000	0.090000	0.000076803218442338398904
-0.650000	0.090000	0.000072250363013999388626
-0.630000	0.090000	0.000061340029888484366174
-0.610000	0.090000	0.000053600356498341469153
-0.590000	0.090000	0.000046565550384158779481
-0.570000	0.090000	0.000039443541298232699319
-0.550000	0.090000	0.000025787508948421156499
-0.530000	0.090000	0.000012603043121161265237
-0.510000	0.090000	0.000001696402930501388247
-0.490000	0.090000	-0.000019917240612256890703
-0.470000	0.090000	-0.000036433155724339505530
-0.450000	0.090000	-0.000061212023579873645366
-0.430000	0.090000	-0.000083208847054723461935
-0.410000	0.090000	-0.000117914395850931809579
-0.390000	0.090000	-0.000149047350383322316052
-0.370000	0.090000	-0.000183837792966218304454
-0.350000	0.090000	-0.000225461672237471975151
-0.330000	0.090000	-0.000273686838282134769530
-0.310000	0.090000	-0.000317467808939959602113
-0.290000	0.090000	-0.000371877898390883879221
-0.270000	0.090000	-0.000414530791974888749608
-0.250000	0.090000	-0.000470939224258207786780
-0.230000	0.090000	-0.000511169727844871732425
-0.210000	0.090000	-0.000555567447576323959757
-0.190000	0.090000	-0.000590416352112612362324
-0.170000	0.090000	-0.000614806088123833610615
-0.150000	0.090000	-0.000627946982735082541612
-0.130000	0.090000	-0.000624591898408232001558
-0.110000	0.090000	-0.000619892624826696926783
-0.090000	0.090000	-0.000598685319813895260727
-0.070000	0.090000	-0.000568118543897551940038
-0.050000	0.090000	-0.000537714936223485898310
-0.030000	0.090000	-0.000509917765734930463969
-0.010000	0.090000	-0.000500004228547399503547
0.010000	0.090000	-0.000500004228547774312238
0.030000	0.090000	-0.000509917765742217928872
0.050000	0.090000	-0.000537714936225218995483
0.070000	0.090000	-0.000568118543897549229532
0.090000	0.090000	-0.000598685319807049608209
0.110000	0.090000	-0.000619892624828063672042
0.130000	0.090000	-0.000624591898412399783129
0.150000	0.090000	-0.000627946982742012870318
0.170000	0.090000	-0.000614806088098167292585
0.190000	0.090000	-0.000590416352112606941313
0.210000	0.090000	-0.000555567447576323959757
0.230000	0.090000	-0.000511169727844871732425
0.250000	0.090000	-0.000470939224258207786780
0.270000	0.090000	-0.000414530791974894170619
0.290000	0.090000	-0.000371877898396414665553
0.310000	0.090000	-0.000317467808937214510633
0.330000	0.090000	-0.000273686838284896449304
0.350000	0.090000	-0.000225461672231945579837
0.370000	0.090000	-0.000183837792968296611599
0.390000	0.090000	-0.000149047350388844645607
0.410000	0.090000	-0.000117914395843154014244
0.430000	0.090000	-0.000083208847054721293531
0.450000	0.090000	-0.000061212023579873645366
0.470000	0.090000	-0.000036433155724339505530
0.490000	0.090000	-0.000019917240612256890703
0.510000	0.090000	0.000001696402930501388247
0.530000	0.090000	0.000012603043121161265237
0.550000	0.090000	0.000025787508948421156499
0.570000	0.090000	0.000039443541298237781516
0.590000	0.090000	0.000046565550389704812406
0.610000	0.090000	0.000053600356499377898667
0.630000	0.090000	0.000061340029892650914465
0.650000	0.090000	0.000072250363014674982105
0.670000	0.090000	0.000076803218431254898250
0.690000	0.090000	0.000082084836518879172157
0.710000	0.090000	0.000090402556305071079742
0.730000	0.090000	0.000093446916940592925365
0.750000	0.090000	0.000096744728728925761868
0.770000	0.090000	0.000105999362757615476723
0.790000	0.090000	0.000110663140926713814746
0.810000	0.090000	0.000109519801679578671180
0.830000	0.090000	0.000119390656296090288740
0.850000	0.090000	0.000121204562633705142461
0.870000	0.090000	0.000124917211942657810971
0.890000	0.090000	0.000128481112905939187782
0.910000	0.090000	0.000133082695886665752956
0.930000	0.090000	0.000137426879571330871552
0.950000	0.090000	0.000139332182987666726784
0.970000	0.090000	0.000140222751824363792150
0.990000	0.090000	0.000112706254877144849448

-0.990000	0.110000	0.000100988947000114816926
-0.970000	0.110000	0.000141517305548422494621
-0.950000	0.110000	0.000141188071626691357937
-0.930000	0.110000	0.000137654879728245891930
-0.910000	0.110000	0.000127300122197732568530
-0.890000	0.110000	0.000131736802850367703405
-0.870000	0.110000	0.000125948454615259900803
-0.850000	0.110000	0.000121595002776596976496
-0.830000	0.110000	0.000118269147843701042441
-0.810000	0.110000	0.000115067437008400686458
-0.790000	0.110000	0.000106958145613798283054
-0.770000	0.110000	0.000104511982024207262078
-0.750000	0.110000	0.000103181391065036161909
-0.730000	0.110000	0.000094911537210121046243
-0.710000	0.110000	0.000091114394056043352061
-0.690000	0.110000	0.000083875333540553282633
-0.670000	0.110000	0.000081391423182290568018
-0.650000	0.110000	0.000070124095211912459156
-0.630000	0.110000	0.000066750486120240655908
-0.610000	0.110000	0.000059323503501739448251
-0.590000	0.110000	0.000047390972777868150927
-0.570000	0.110000	0.000036425824182181979231
-0.550000	0.110000	0.000031654204066404852342
-0.530000	0.110000	0.000018509083343927132392
-0.510000	0.110000	-0.000000477482560753592859
-0.490000	0.110000	-0.000012438608759539392188
-0.470000	0.110000	-0.000034788831803009832334
-0.450000	0.110000	-0.000054242924621004435680
-0.430000	0.110000	-0.000078141229567292878671
-0.410000	0.110000	-0.000106981027553246737074
-0.390000	0.110000	-0.000141958004750481067095
-0.370000	0.110000	-0.000176034988314678131956
-0.350000	0.110000	-0.000215575157958431323562
-0.330000	0.110000	-0.000258628683918269461177
-0.310000	0.110000	-0.000302364488962837728650
-0.290000	0.110000	-0.000355396963715561356456
-0.270000	0.110000	-0.000403199904035852661147
-0.250000	0.110000	-0.000450400685287757852546
-0.230000	0.110000	-0.000496320984046348494256
-0.210000	0.110000	-0.000539135044108314379942
-0.190000	0.110000	-0.000569570157047893932400
-0.170000	0.110000	-0.000597965698431147441895
-0.150000	0.110000	-0.000616669492894063265773
-0.130000	0.110000	-0.000630729735524150386845
-0.110000	0.110000	-0.000622262701505200662225
-0.090000	0.110000	-0.000619892624825330832046
-0.070000	0.110000	-0.000598986019584077660112
-0.050000	0.110000	-0.000587986141876468450251
-0.030000	0.110000	-0.000564929788752234788782
-0.010000	0.110000	-0.000562207657604157115365
0.010000	0.110000	-0.000562207657604181076233
0.030000	0.110000	-0.000564929788763509407173
0.050000	0.110000	-0.000587986141878539493241
0.070000	0.110000	-0.000598986019578543566963
0.090000	0.110000	-0.000619892624828063672042
0.110000	0.110000	-0.000622262701511090915787
0.130000	0.110000	-0.000630729735523772976069
0.150000	0.110000	-0.000616669492912042481979
0.170000	0.110000	-0.000597965698408994914687
0.190000	0.110000	-0.000569570157047883849320
0.210000	0.110000	-0.000539135044108314379942
0.230000	0.110000	-0.000496320984046348494256
0.250000	0.110000	-0.000450400685287757852546
0.270000	0.110000	-0.000403199904035868924180
0.290000	0.110000	-0.000355396963721095558025
0.310000	0.110000	-0.000302364488966956666913
0.330000	0.110000	-0.000258628683900293714418
0.350000	0.110000	-0.000215575157959805902182
0.370000	0.110000	-0.000176034988318826181048
0.390000	0.110000	-0.000141958004746344131075
0.410000	0.110000	-0.000106981027553385975738
0.430000	0.110000	-0.000078141229567286427668
0.450000	0.110000	-0.000054242924621004435680
0.470000	0.110000	-0.000034788831803009832334
0.490000	0.110000	-0.000012438608759539392188
0.510000	0.110000	-0.000000477482560753592859
0.530000	0.110000	0.000018509083343927132392
0.550000	0.110000	0.000031654204066409595726
0.570000	0.110000	0.000036425824187744275189
0.590000	0.110000	0.000047390972776470045120
0.610000	0.110000	0.000059323503492064475298
0.630000	0.110000	0.000066750486134781501107
0.650000	0.110000	0.000070124095210488183419
0.670000	0.110000	0.000081391423173975076168
0.690000	0.110000	0.000083875333540546506369
0.710000	0.110000	0.000091114394056043352061
0.730000	0.110000	0.000094911537210121046243
0.750000	0.110000	0.000103181391065036161909
0.770000	0.110000	0.000104511982024207262078
0.790000	0.110000	0.000106958145613893489557
0.810000	0.110000	0.000115067437019391433616
0.830000	0.110000	0.000118269147838168277439
0.850000	0.110000	0.000121595002777548106404
0.870000	0.110000	0.000125948454615520515900
0.890000	0.110000	0.000131736802850630622432
0.910000	0.110000	0.000127300122203537983273
0.930000	0.110000	0.000137654879717147212445
0.950000	0.110000	0.000141188071626691005571
0.970000	0.110000	0.000141517305548422494621
0.990000	0.110000	0.000100988947000114816926

-0.990000	0.130000	0.000081016593476113465955
-0.970000	0.130000	0.000140500088323252791261
-0.950000	0.130000	0.000138202345820660332104
-0.930000	0.130000	0.000136870014460554047069
-0.910000	0.130000	0.000134592476325837552640
-0.890000	0.130000	0.000129035004183384270898
-0.870000	0.130000	0.000126901129013777102389
-0.850000	0.130000	0.000118071084217898024360
-0.830000	0.130000	0.000118792636352221673331
-0.810000	0.130000	0.000116018381087655355374
-0.790000	0.130000	0.000108961963841890471403
-0.770000	0.130000	0.000105123591945613934547
-0.750000	0.130000	0.000103349710701774059125
-0.730000	0.130000	0.000092871480969278902545
-0.710000	0.130000	0.000093537222991250406246
-0.690000	0.130000	0.000083696620574489819216
-0.670000	0.130000	0.000079780640425272734669
-0.650000	0.130000	0.000075390110852373146870
-0.630000	0.130000	0.000065042920331133451334
-0.610000	0.130000	0.000062058339941045766066
-0.590000	0.130000	0.000051369866641794029519
-0.570000	0.130000	0.000041523821946511723312
-0.550000	0.130000	0.000031197788543485478795
-0.530000	0.130000	0.000019010254696620343959
-0.510000	0.130000	0.000004743241540956674674
-0.490000	0.130000	-0.000009202586502432216504
-0.470000	0.130000	-0.000027270399879076819873
-0.450000	0.130000	-0.000049467192928174147674
-0.430000	0.130000	-0.000070590747147539299050
-0.410000	0.130000	-0.000098964635136124408637
-0.390000	0.130000	-0.000125310874106748061175
-0.370000	0.130000	-0.000162475789613335415678
-0.350000	0.130000	-0.000203290358935311418374
-0.330000	0.130000	-0.000244267736989825122104
-0.310000	0.130000	-0.000287260608361617169985
-0.290000	0.130000	-0.000329436473866015879300
-0.270000	0.130000	-0.000381255049162299226081
-0.250000	0.130000	-0.000428014586551151939887
-0.230000	0.130000	-0.000472216460313263437960
-0.210000	0.130000	-0.000512011790629696410954
-0.190000	0.130000	-0.000551879128721220659631
-0.170000	0.130000	-0.000579892438168123024698
-0.150000	0.130000	-0.000608240272449569433118
-0.130000	0.130000	-0.000617316867533102995799
-0.110000	0.130000	-0.000630729735525207158703
-0.090000	0.130000	-0.000624591898413788212431
-0.070000	0.130000	-0.000625257245811433538980
-0.050000	0.130000	-0.000611778823132573057811
-0.030000	0.130000	-0.000610398659431372848580
-0.010000	0.130000	-0.000602287069284958374166
0.010000	0.130000	-0.000602287069284950134229
0.030000	0.130000	-0.000610398659440062945833
0.050000	0.130000	-0.000611778823133283860755
0.070000	0.130000	-0.000625257245817657401551
0.090000	0.130000	-0.000624591898412399783129
0.110000	0.130000	-0.000630729735523772976069
0.130000	0.130000	-0.000617316867526361968792
0.150000	0.130000	-0.000608240272457797118144
0.170000	0.130000	-0.000579892438147357842590
0.190000	0.130000	-0.000551879128721209817610
0.210000	0.130000	-0.000512011790629696410954
0.230000	0.130000	-0.000472216460313263437960
0.250000	0.130000	-0.000428014586551151939887
0.270000	0.130000	-0.000381255049162299226081
0.290000	0.130000	-0.000329436473866020270319
0.310000	0.130000	-0.000287260608358841612424
0.330000	0.130000	-0.000244267736985738330435
0.350000	0.130000	-0.000203290358942500356404
0.370000	0.130000	-0.000162475789602269777255
0.390000	0.130000	-0.000125310874115387119610
0.410000	0.130000	-0.000098964635138918939736
0.430000	0.130000	-0.000070590747147542687182
0.450000	0.130000	-0.000049467192928174147674
0.470000	0.130000	-0.000027270399879076819873
0.490000	0.130000	-0.000009202586502432216504
0.510000	0.130000	0.000004743241540956674674
0.530000	0.130000	0.000019010254696620343959
0.550000	0.130000	0.000031197788543490222180
0.570000	0.130000	0.000041523821952037088634
0.590000	0.130000	0.000051369866643871631932
0.610000	0.130000	0.000062058339943155054288
0.630000	0.130000	0.000065042920344947881077
0.650000	0.130000	0.000075390110842676476320
0.670000	0.130000	0.000079780640415611815686
0.690000	0.130000	0.000083696620573101362809
0.710000	0.130000	0.000093537222991250406246
0.730000	0.130000	0.000092871480969278902545
0.750000	0.130000	0.000103349710701774059125
0.770000	0.130000	0.000105123591945613934547
0.790000	0.130000	0.000108961963841895553601
0.810000	0.130000	0.000116018381093200290545
0.830000	0.130000	0.000118792636351355111192
0.850000	0.130000	0.000118071084217291643638
0.870000	0.130000	0.000126901129013777156599
0.890000	0.130000	0.000129035004184728437646
0.910000	0.130000	0.000134592476330994587378
0.930000	0.130000	0.000136870014449455394689
0.950000	0.130000	0.000138202345820660332104
0.970000	0.130000	0.000140500088323252791261
0.990000	0.130000	0.000081016593476113465955

-0.990000	0.150000	0.000058887524381708716836
-0.970000	0.150000	0.000140624588271115631699
-0.950000	0.150000	0.000139758087674449757790
-0.930000	0.150000	0.000136633554510746935140
-0.910000	0.150000	0.000133155192975561726797
-0.890000	0.150000	0.000130127162066481799228
-0.870000	0.150000	0.000127953544224183770727
-0.850000	0.150000	0.000124094872085887087754
-0.830000	0.150000	0.000120472575188176338917
-0.810000	0.150000	0.000111432381035022042828
-0.790000	0.150000	0.000110485349486717137138
-0.770000	0.150000	0.000107439924446892977068
-0.750000	0.150000	0.000099349220829965411740
-0.730000	0.150000	0.000098633805616067131623
-0.710000	0.150000	0.000092730888780852342669
-0.690000	0.150000	0.000084231491590804467872
-0.670000	0.150000	0.000078483106232844448329
-0.650000	0.150000	0.000077219596147679920748
-0.630000	0.150000	0.000065113149937994310203
-0.610000	0.150000	0.000059425986753874066450
-0.590000	0.150000	0.000051405910683207040393
-0.570000	0.150000	0.000042489673726956161005
-0.550000	0.150000	0.000031706275561666581644
-0.530000	0.150000	0.000021887034492216363569
-0.510000	0.150000	0.000010510340641613880692
-0.490000	0.150000	-0.000002988981699239632705
-0.470000	0.150000	-0.000025363684298868215063
-0.450000	0.150000	-0.000035892080512123743295
-0.430000	0.150000	-0.000067698901356010000255
-0.410000	0.150000	-0.000089633618483004489676
-0.390000	0.150000	-0.000119694832104064874259
-0.370000	0.150000	-0.000152405160264238364936
-0.350000	0.150000	-0.000186320870422049993456
-0.330000	0.150000	-0.000222109965883133576598
-0.310000	0.150000	-0.000267195636934382100593
-0.290000	0.150000	-0.000309041677155977149473
-0.270000	0.150000	-0.000354932956321952152411
-0.250000	0.150000	-0.000403175908660357109649
-0.230000	0.150000	-0.000443883914365950907246
-0.210000	0.150000	-0.000486299465075404010496
-0.190000	0.150000	-0.000527394544931130858020
-0.170000	0.150000	-0.000561641799627162104092
-0.150000	0.150000	-0.000581881359552849971445
-0.130000	0.150000	-0.000608240272445768653982
-0.110000	0.150000	-0.000616669492915808349805
-0.090000	0.150000	-0.000627946982747551517116
-0.070000	0.150000	-0.000626499324150320605585
-0.050000	0.150000	-0.000629085465219535568474
-0.030000	0.150000	-0.000622335465111366749162
-0.010000	0.150000	-0.000623791081598184106276
0.010000	0.150000	-0.000623791081598292418073
0.030000	0.150000	-0.000622335465120367687178
0.050000	0.150000	-0.000629085465222991462898
0.070000	0.150000	-0.000626499324147542662779
0.090000	0.150000	-0.000627946982742012870318
0.110000	0.150000	-0.000616669492912042481979
0.130000	0.150000	-0.000608240272457797118144
0.150000	0.150000	-0.000581881359556358666515
0.170000	0.150000	-0.000561641799607060995814
0.190000	0.150000	-0.000527394544931125437010
0.210000	0.150000	-0.000486299465075404010496
0.230000	0.150000	-0.000443883914365950907246
0.250000	0.150000	-0.000403175908660357109649
0.270000	0.150000	-0.000354932956321958874464
0.290000	0.150000	-0.000309041677164237360564
0.310000	0.150000	-0.000267195636926193013164
0.330000	0.150000	-0.000222109965899667659728
0.350000	0.150000	-0.000186320870414789579398
0.370000	0.150000	-0.000152405160249029393701
0.390000	0.150000	-0.000119694832105087412433
0.410000	0.150000	-0.000089633618487181730911
0.430000	0.150000	-0.000067698901356008292637
0.450000	0.150000	-0.000035892080512123743295
0.470000	0.150000	-0.000025363684298868215063
0.490000	0.150000	-0.000002988981699239632705
0.510000	0.150000	0.000010510340641613880692
0.530000	0.150000	0.000021887034492216363569
0.550000	0.150000	0.000031706275561671325028
0.570000	0.150000	0.000042489673732480686070
0.590000	0.150000	0.000051405910672162909831
0.610000	0.150000	0.000059425986760098240729
0.630000	0.150000	0.000065113149957392543765
0.650000	0.150000	0.000077219596142136584776
0.670000	0.150000	0.000078483106221755607980
0.690000	0.150000	0.000084231491590803112619
0.710000	0.150000	0.000092730888780852342669
0.730000	0.150000	0.000098633805616067131623
0.750000	0.150000	0.000099349220829965411740
0.770000	0.150000	0.000107439924446892977068
0.790000	0.150000	0.000110485349487065098273
0.810000	0.150000	0.000111432381040224519190
0.830000	0.150000	0.000120472575188176840360
0.850000	0.150000	0.000124094872086062755611
0.870000	0.150000	0.000127953544229727946956
0.890000	0.150000	0.000130127162059374935302
0.910000	0.150000	0.000133155192981193831823
0.930000	0.150000	0.000136633554500299237745
0.950000	0.150000	0.000139758087674449107268
0.970000	0.150000	0.000140624588271115631699
0.990000	0.150000	0.000058887524381708716836

-0.990000	0.170000	0.000043675658511793669092
-0.970000	0.170000	0.000154165419847175633183
-0.950000	0.170000	0.000137735980025618107506
-0.930000	0.170000	0.000138027021481038422593
-0.910000	0.170000	0.000130735589828388375395
-0.890000	0.170000	0.000130771563867870322436
-0.870000	0.170000	0.000122477696633317614111
-0.850000	0.170000	0.000126013462872665748171
-0.830000	0.170000	0.000114989325374783492198
-0.810000	0.170000	0.000121071099309792370741
-0.790000	0.170000	0.000107556527151729845130
-0.770000	0.170000	0.000110703277771596848367
-0.750000	0.170000	0.000101662700408412912155
-0.730000	0.170000	0.000098175362787716142707
-0.710000	0.170000	0.000094064442621437249921
-0.690000	0.170000	0.000089925675370775760733
-0.670000	0.170000	0.000084054265711425483164
-0.650000	0.170000	0.000073987125606931250098
-0.630000	0.170000	0.000074432391028416211641
-0.610000	0.170000	0.000060410280605909249000
-0.590000	0.170000	0.000058269484635004606485
-0.570000	0.170000	0.000046983782127146651799
-0.550000	0.170000	0.000039119597859877208268
-0.530000	0.170000	0.000027131470316922107677
-0.510000	0.170000	0.000011830609959582286963
-0.490000	0.170000	0.000000799816298020989466
-0.470000	0.170000	-0.000015745730817619249856
-0.450000	0.170000	-0.000037599077227937630964
-0.430000	0.170000	-0.000053867013210245889973
-0.410000	0.170000	-0.000075626663993575506161
-0.390000	0.170000	-0.000106668466411595600244
-0.370000	0.170000	-0.000135083771705843684770
-0.350000	0.170000	-0.000167661246854825473317
-0.330000	0.170000	-0.000206397152835839669573
-0.310000	0.170000	-0.000246760070592874701349
-0.290000	0.170000	-0.000287799887368202342210
-0.270000	0.170000	-0.000326881773775596767839
-0.250000	0.170000	-0.000374860101953935879755
-0.230000	0.170000	-0.000415541683370974673957
-0.210000	0.170000	-0.000456340537636399225067
-0.190000	0.170000	-0.000497315567390136086673
-0.170000	0.170000	-0.000524586100737459452500
-0.150000	0.170000	-0.000561641799594654361934
-0.130000	0.170000	-0.000579892438152873721142
-0.110000	0.170000	-0.000597965698406221742370
-0.090000	0.170000	-0.000614806088092628320527
-0.070000	0.170000	-0.000618469357548760635852
-0.050000	0.170000	-0.000626074194691056038452
-0.030000	0.170000	-0.000625199677290914435437
-0.010000	0.170000	-0.000629430599550475072118
0.010000	0.170000	-0.000629430599550832641995
0.030000	0.170000	-0.000625199677301839832309
0.050000	0.170000	-0.000626074194684823285423
0.070000	0.170000	-0.000618469357542522028132
0.090000	0.170000	-0.000614806088098167292585
0.110000	0.170000	-0.000597965698408994914687
0.130000	0.170000	-0.000579892438147357842590
0.150000	0.170000	-0.000561641799607060995814
0.170000	0.170000	-0.000524586100716640710805
0.190000	0.170000	-0.000497315567390130665662
0.210000	0.170000	-0.000456340537636399225067
0.230000	0.170000	-0.000415541683370974673957
0.250000	0.170000	-0.000374860101953935879755
0.270000	0.170000	-0.000326881773775600887808
0.290000	0.170000	-0.000287799887373699897746
0.310000	0.170000	-0.000246760070584556160181
0.330000	0.170000	-0.000206397152830309560867
0.350000	0.170000	-0.000167661246864413886280
0.370000	0.170000	-0.000135083771703154212861
0.390000	0.170000	-0.000106668466406080738131
0.410000	0.170000	-0.000075626664004636740012
0.430000	0.170000	-0.000053867013210258764874
0.450000	0.170000	-0.000037599077227937630964
0.470000	0.170000	-0.000015745730817619249856
0.490000	0.170000	0.000000799816298020989466
0.510000	0.170000	0.000011830609959582286963
0.530000	0.170000	0.000027131470316922107677
0.550000	0.170000	0.000039119597859899569938
0.570000	0.170000	0.000046983782129899847690
0.590000	0.170000	0.000058269484638471519115
0.610000	0.170000	0.000060410280605223321720
0.630000	0.170000	0.000074432391031882270461
0.650000	0.170000	0.000073987125610366138106
0.670000	0.170000	0.000084054265700357310418
0.690000	0.170000	0.000089925675370775083107
0.710000	0.170000	0.000094064442621437249921
0.730000	0.170000	0.000098175362787716142707
0.750000	0.170000	0.000101662700408412912155
0.770000	0.170000	0.000110703277771596848367
0.790000	0.170000	0.000107556527151822341128
0.810000	0.170000	0.000121071099322176670057
0.830000	0.170000	0.000114989325373404021116
0.850000	0.170000	0.000126013462867295234025
0.870000	0.170000	0.000122477696633492550132
0.890000	0.170000	0.000130771563875412656164
0.910000	0.170000	0.000130735589827173228706
0.930000	0.170000	0.000138027021470676566905
0.950000	0.170000	0.000137735980025617511194
0.970000	0.170000	0.000154165419847175633183
0.990000	0.170000	0.000043675658511793669092

-0.990000	0.190000	-0.000002913687277728005398
-0.970000	0.190000	0.000139363909577390823746
-0.950000	0.190000	0.000138228593153901652135
-0.930000	0.190000	0.000139755606023140611927
-0.910000	0.190000	0.000136654973004840052733
-0.890000	0.190000	0.000130808729677607668215
-0.870000	0.190000	0.000130759261961792603137
-0.850000	0.190000	0.000123779634231666231265
-0.830000	0.190000	0.000121968142225695435742
-0.810000	0.190000	0.000113488072587032896204
-0.790000	0.190000	0.000115856408405754090509
-0.770000	0.190000	0.000108198509817653543944
-0.750000	0.190000	0.000103406782864534949962
-0.730000	0.190000	0.000097725411992623993727
-0.710000	0.190000	0.000096231730297388826914
-0.690000	0.190000	0.000087763561698840983480
-0.670000	0.190000	0.000086067486490014398319
-0.650000	0.190000	0.000077182263056832116138
-0.630000	0.190000	0.000071358855468176593095
-0.610000	0.190000	0.000063584224177136672252
-0.590000	0.190000	0.000058645097028817087912
-0.570000	0.190000	0.000048643786617106265450
-0.550000	0.190000	0.000038505342361832986878
-0.530000	0.190000	0.000029409009110245126458
-0.510000	0.190000	0.000020012502899423938152
-0.490000	0.190000	0.000002513904083270468068
-0.470000	0.190000	-0.000007975088163359131421
-0.450000	0.190000	-0.000024476221695635008734
-0.430000	0.190000	-0.000047124593401019299142
-0.410000	0.190000	-0.000071175312868067982749
-0.390000	0.190000	-0.000089606961628955957575
-0.370000	0.190000	-0.000119959410954069759219
-0.350000	0.190000	-0.000154687180564406232333
-0.330000	0.190000	-0.000184736702215349793584
-0.310000	0.190000	-0.000222025276677433448889
-0.290000	0.190000	-0.000263161568631839460318
-0.270000	0.190000	-0.000303029805133251534111
-0.250000	0.190000	-0.000338885288797720796335
-0.230000	0.190000	-0.000385973972199928267758
-0.210000	0.190000	-0.000419866085157004137116
-0.190000	0.190000	-0.000462575376880051698097
-0.170000	0.190000	-0.000497315567412098011139
-0.150000	0.190000	-0.000527394544920278644795
-0.130000	0.190000	-0.000551879128717001812138
-0.110000	0.190000	-0.000569570157046501816811
-0.090000	0.190000	-0.000590416352112605206590
-0.070000	0.190000	-0.000598921172495343726895
-0.050000	0.190000	-0.000607091931916939157865
-0.030000	0.190000	-0.000615114910896359581155
-0.010000	0.190000	-0.000615169025357620562894
0.010000	0.190000	-0.000615169025358227499270
0.030000	0.190000	-0.000615114910906583390801
0.050000	0.190000	-0.000607091931918151946415
0.070000	0.190000	-0.000598921172496021678514
0.090000	0.190000	-0.000590416352112606941313
0.110000	0.190000	-0.000569570157047883849320
0.130000	0.190000	-0.000551879128721209817610
0.150000	0.190000	-0.000527394544931125437010
0.170000	0.190000	-0.000497315567390130665662
0.190000	0.190000	-0.000462575376880040856076
0.210000	0.190000	-0.000419866085157004137116
0.230000	0.190000	-0.000385973972199928267758
0.250000	0.190000	-0.000338885288797720796335
0.270000	0.190000	-0.000303029805133252889363
0.290000	0.190000	-0.000263161568634617023654
0.310000	0.190000	-0.000222025276680238117279
0.330000	0.190000	-0.000184736702212957094914
0.350000	0.190000	-0.000154687180566648497951
0.370000	0.190000	-0.000119959410962363905839
0.390000	0.190000	-0.000089606961623400776694
0.410000	0.190000	-0.000071175312862523643889
0.430000	0.190000	-0.000047124593401018960328
0.450000	0.190000	-0.000024476221695635008734
0.470000	0.190000	-0.000007975088163359131421
0.490000	0.190000	0.000002513904083270468068
0.510000	0.190000	0.000020012502899423938152
0.530000	0.190000	0.000029409009110245126458
0.550000	0.190000	0.000038505342361832309251
0.570000	0.190000	0.000048643786614332063141
0.590000	0.190000	0.000058645097028819798417
0.610000	0.190000	0.000063584224180616120969
0.630000	0.190000	0.000071358855473028723077
0.650000	0.190000	0.000077182263056780264169
0.670000	0.190000	0.000086067486478967055808
0.690000	0.190000	0.000087763561698838950600
0.710000	0.190000	0.000096231730297388826914
0.730000	0.190000	0.000097725411992623993727
0.750000	0.190000	0.000103406782864534949962
0.770000	0.190000	0.000108198509817653543944
0.790000	0.190000	0.000115856408405756123388
0.810000	0.190000	0.000113488072592580623195
0.830000	0.190000	0.000121968142226043559507
0.850000	0.190000	0.000123779634232360120655
0.870000	0.190000	0.000130759261962659449879
0.890000	0.190000	0.000130808729677003469450
0.910000	0.190000	0.000136654973009867172946
0.930000	0.190000	0.000139755606012389012663
0.950000	0.190000	0.000138228593153899050050
0.970000	0.190000	0.000139363909577390823746
0.990000	0.190000	-0.000002913687277728005398

-0.990000	0.210000	-0.000003444329816975830183
-0.970000	0.210000	0.000128963005249383561024
-0.950000	0.210000	0.000140876930461277753009
-0.930000	0.210000	0.000135149060482249081493
-0.910000	0.210000	0.000134119081672629008499
-0.890000	0.210000	0.000132915932429561781634
-0.870000	0.210000	0.000129702326259793798181
-0.850000	0.210000	0.000125152619227906835653
-0.830000	0.210000	0.000121490356222500408049
-0.810000	0.210000	0.000119637609987490944820
-0.790000	0.210000	0.000114223880116816212268
-0.770000	0.210000	0.000108576653193047500804
-0.750000	0.210000	0.000103646171000942806427
-0.730000	0.210000	0.000100962379011466186823
-0.710000	0.210000	0.000095758949254706469457
-0.690000	0.210000	0.000093461099089666327703
-0.670000	0.210000	0.000082184394732163809747
-0.650000	0.210000	0.000078678275477811888787
-0.630000	0.210000	0.000073727985808468812952
-0.610000	0.210000	0.000068656564574342057857
-0.590000	0.210000	0.000057484123995175435582
-0.570000	0.210000	0.000052873577871221462323
-0.550000	0.210000	0.000045147409499655383040
-0.530000	0.210000	0.000034379097720739748003
-0.510000	0.210000	0.000019735663402808341122
-0.490000	0.210000	0.000013329463029382922906
-0.470000	0.210000	-0.000004966876620318808099
-0.450000	0.210000	-0.000017723880146416326454
-0.430000	0.210000	-0.000036801692412233833981
-0.410000	0.210000	-0.000058243962666360720760
-0.390000	0.210000	-0.000082234392075829673935
-0.370000	0.210000	-0.000106378855424823536078
-0.350000	0.210000	-0.000130735521906203653068
-0.330000	0.210000	-0.000165656246796771550915
-0.310000	0.210000	-0.000197143710952926514389
-0.290000	0.210000	-0.000231510636447228426498
-0.270000	0.210000	-0.000270350511736974286666
-0.250000	0.210000	-0.000312893088691340148094
-0.230000	0.210000	-0.000349132917792953768703
-0.210000	0.210000	-0.000389060227404600892515
-0.190000	0.210000	-0.000419866085157014328616
-0.170000	0.210000	-0.000456340537653037608447
-0.150000	0.210000	-0.000486299465073315566061
-0.130000	0.210000	-0.000512011790624112769765
-0.110000	0.210000	-0.000539135044111065542954
-0.090000	0.210000	-0.000555567447580481224567
-0.070000	0.210000	-0.000571745058977937681798
-0.050000	0.210000	-0.000575543249841779726468
-0.030000	0.210000	-0.000587047114592890344545
-0.010000	0.210000	-0.000589380119289706176644
0.010000	0.210000	-0.000589380119289980479794
0.030000	0.210000	-0.000587047114603972408631
0.050000	0.210000	-0.000575543249842472423236
0.070000	0.210000	-0.000571745058971708940317
0.090000	0.210000	-0.000555567447576323959757
0.110000	0.210000	-0.000539135044108314379942
0.130000	0.210000	-0.000512011790629696410954
0.150000	0.210000	-0.000486299465075404010496
0.170000	0.210000	-0.000456340537636399225067
0.190000	0.210000	-0.000419866085157004137116
0.210000	0.210000	-0.000389060227404600892515
0.230000	0.210000	-0.000349132917792953768703
0.250000	0.210000	-0.000312893088691340148094
0.270000	0.210000	-0.000270350511736978352424
0.290000	0.210000	-0.000231510636449985688148
0.310000	0.210000	-0.000197143710944628302011
0.330000	0.210000	-0.000165656246802221022085
0.350000	0.210000	-0.000130735521887898254638
0.370000	0.210000	-0.000106378855425374446307
0.390000	0.210000	-0.000082234392066281240927
0.410000	0.210000	-0.000058243962670500340180
0.430000	0.210000	-0.000036801692412235866860
0.450000	0.210000	-0.000017723880146416326454
0.470000	0.210000	-0.000004966876620318808099
0.490000	0.210000	0.000013329463029382922906
0.510000	0.210000	0.000019735663402808341122
0.530000	0.210000	0.000034379097720739748003
0.550000	0.210000	0.000045147409499656399479
0.570000	0.210000	0.000052873577874696669099
0.590000	0.210000	0.000057484123992410381229
0.610000	0.210000	0.000068656564583358554174
0.630000	0.210000	0.000073727985822955109229
0.650000	0.210000	0.000078678275472164550721
0.670000	0.210000	0.000082184394721240296676
0.690000	0.210000	0.000093461099089665650077
0.710000	0.210000	0.000095758949254706469457
0.730000	0.210000	0.000100962379011466186823
0.750000	0.210000	0.000103646171000942806427
0.770000	0.210000	0.000108576653193047500804
0.790000	0.210000	0.000114223880116818583960
0.810000	0.210000	0.000119637609993041043504
0.830000	0.210000	0.000121490356221114919645
0.850000	0.210000	0.000125152619229640881503
0.870000	0.210000	0.000129702326259967270529
0.890000	0.210000	0.000132915932429735362402
0.910000	0.210000	0.000134119081677918559848
0.930000	0.210000	0.000135149060471495422245
0.950000	0.210000	0.000140876930461277319329
0.970000	0.210000	0.000128963005249383561024
0.990000	0.210000	-0.000003444329816975830183

-0.990000	0.230000	-0.000001409772845966869581
-0.970000	0.230000	0.000105754979269721306745
-0.950000	0.230000	0.000140405071189680583088
-0.930000	0.230000	0.000139838314062035911148
-0.910000	0.230000	0.000133160042886448738361
-0.890000	0.230000	0.000133549236745903702073
-0.870000	0.230000	0.000128233451810274987548
-0.850000	0.230000	0.000128168312140258474924
-0.830000	0.230000	0.000119309301893879069053
-0.810000	0.230000	0.000117651685256261892771
-0.790000	0.230000	0.000114399813107807620189
-0.770000	0.230000	0.000110500148527931316687
-0.750000	0.230000	0.000105146140027206246503
-0.730000	0.230000	0.000104057064099672615001
-0.710000	0.230000	0.000095517532040188070147
-0.690000	0.230000	0.000092954543129075112404
-0.670000	0.230000	0.000088444400271135188577
-0.650000	0.230000	0.000081106279227778559451
-0.630000	0.230000	0.000077110961805720190003
-0.610000	0.230000	0.000069345601178771946451
-0.590000	0.230000	0.000063132415277616390050
-0.570000	0.230000	0.000051519862949821097298
-0.550000	0.230000	0.000049639300285894969237
-0.530000	0.230000	0.000035648471303192024806
-0.510000	0.230000	0.000031199784079970788067
-0.490000	0.230000	0.000013325351238531612142
-0.470000	0.230000	0.000007571010950857393995
-0.450000	0.230000	-0.000013829205738086444732
-0.430000	0.230000	-0.000028885731658710443498
-0.410000	0.230000	-0.000046112048110125917599
-0.390000	0.230000	-0.000066790218954295425173
-0.370000	0.230000	-0.000091595670245036493501
-0.350000	0.230000	-0.000117114127804271388037
-0.330000	0.230000	-0.000145178109079907905442
-0.310000	0.230000	-0.000175651720009275917611
-0.290000	0.230000	-0.000210404967032591915530
-0.270000	0.230000	-0.000243279989528624458316
-0.250000	0.230000	-0.000279193353366797149089
-0.230000	0.230000	-0.000310273534725881807491
-0.210000	0.230000	-0.000349132917792953768703
-0.190000	0.230000	-0.000385973972199929677221
-0.170000	0.230000	-0.000415541683383432211129
-0.150000	0.230000	-0.000443883914363907890882
-0.130000	0.230000	-0.000472216460311981314681
-0.110000	0.230000	-0.000496320984043553637896
-0.090000	0.230000	-0.000511169727843484929426
-0.070000	0.230000	-0.000531588279388801637944
-0.050000	0.230000	-0.000540208453673122644331
-0.030000	0.230000	-0.000548069836958379541861
-0.010000	0.230000	-0.000555366682299766336282
0.010000	0.230000	-0.000555366682300041398374
0.030000	0.230000	-0.000548069836968800459462
0.050000	0.230000	-0.000540208453673098358203
0.070000	0.230000	-0.000531588279388098315995
0.090000	0.230000	-0.000511169727844871732425
0.110000	0.230000	-0.000496320984046348494256
0.130000	0.230000	-0.000472216460313263437960
0.150000	0.230000	-0.000443883914365950907246
0.170000	0.230000	-0.000415541683370974673957
0.190000	0.230000	-0.000385973972199928267758
0.210000	0.230000	-0.000349132917792953768703
0.230000	0.230000	-0.000310273534725881807491
0.250000	0.230000	-0.000279193353366797149089
0.270000	0.230000	-0.000243279989528624458316
0.290000	0.230000	-0.000210404967032593270783
0.310000	0.230000	-0.000175651720006984862895
0.330000	0.230000	-0.000145178109098842141132
0.350000	0.230000	-0.000117114127804095882811
0.370000	0.230000	-0.000091595670234010157407
0.390000	0.230000	-0.000066790218957021516011
0.410000	0.230000	-0.000046112048108725263917
0.430000	0.230000	-0.000028885731658709088245
0.450000	0.230000	-0.000013829205738086444732
0.470000	0.230000	0.000007571010950857393995
0.490000	0.230000	0.000013325351238531612142
0.510000	0.230000	0.000031199784079970788067
0.530000	0.230000	0.000035648471303192024806
0.550000	0.230000	0.000049639300285891919918
0.570000	0.230000	0.000051519862949121109270
0.590000	0.230000	0.000063132415276133418318
0.610000	0.230000	0.000069345601179543424060
0.630000	0.230000	0.000077110961823670851035
0.650000	0.230000	0.000081106279225669786225
0.670000	0.230000	0.000088444400255907243804
0.690000	0.230000	0.000092954543127685978370
0.710000	0.230000	0.000095517532040188070147
0.730000	0.230000	0.000104057064099672615001
0.750000	0.230000	0.000105146140027206246503
0.770000	0.230000	0.000110500148527931316687
0.790000	0.230000	0.000114399813107809991881
0.810000	0.230000	0.000117651685261806909256
0.830000	0.230000	0.000119309301894227612947
0.850000	0.230000	0.000128168312140258285189
0.870000	0.230000	0.000128233451810448785156
0.890000	0.230000	0.000133549236746684490268
0.910000	0.230000	0.000133160042892517560022
0.930000	0.230000	0.000139838314051283227682
0.950000	0.230000	0.000140405071189680583088
0.970000	0.230000	0.000105754979269721306745
0.990000	0.230000	-0.000001409772845966869581

-0.990000	0.250000	-0.000013169482908467061710
-0.970000	0.250000	0.000057084048266669955296
-0.950000	0.250000	0.000145291636703849882939
-0.930000	0.250000	0.000138203956502857324556
-0.910000	0.250000	0.000140036641716084308933
-0.890000	0.250000	0.000134520334636932862010
-0.870000	0.250000	0.000131964812520233914454
-0.850000	0.250000	0.000125136589457350635990
-0.830000	0.250000	0.000126955173199022825284
-0.810000	0.250000	0.000120087716922915229974
-0.790000	0.250000	0.000114155733982524356805
-0.770000	0.250000	0.000114731480843623364686
-0.750000	0.250000	0.000111717880153714858643
-0.730000	0.250000	0.000102283442253456481738
-0.710000	0.250000	0.000096670181485693736415
-0.690000	0.250000	0.000093473675020449602181
-0.670000	0.250000	0.000090014371909586239585
-0.650000	0.250000	0.000086647765306111938820
-0.630000	0.250000	0.000077230292965509210424
-0.610000	0.250000	0.000072179504059202622421
-0.590000	0.250000	0.000066997808750157320868
-0.570000	0.250000	0.000062616148513539910845
-0.550000	0.250000	0.000046063751512469437981
-0.530000	0.250000	0.000042431554885596022529
-0.510000	0.250000	0.000034107166940125437202
-0.490000	0.250000	0.000019358380326670859427
-0.470000	0.250000	0.000008139394222516594334
-0.450000	0.250000	-0.000001413518133466275251
-0.430000	0.250000	-0.000015661937704297739177
-0.410000	0.250000	-0.000034740058040366820222
-0.390000	0.250000	-0.000055875410641936581612
-0.370000	0.250000	-0.000076140153939928349584
-0.350000	0.250000	-0.000097470864986813052005
-0.330000	0.250000	-0.000126707198563674391933
-0.310000	0.250000	-0.000151413526135350871675
-0.290000	0.250000	-0.000179775751712726915375
-0.270000	0.250000	-0.000212084684239857018673
-0.250000	0.250000	-0.000242832771324450553876
-0.230000	0.250000	-0.000279193353366797149089
-0.210000	0.250000	-0.000312893088691340148094
-0.190000	0.250000	-0.000338885288797722205797
-0.170000	0.250000	-0.000374860101967798109261
-0.150000	0.250000	-0.000403175908657506362667
-0.130000	0.250000	-0.000428014586541451745681
-0.110000	0.250000	-0.000450400685297433001682
-0.090000	0.250000	-0.000470939224266510064916
-0.070000	0.250000	-0.000480012341060084509782
-0.050000	0.250000	-0.000492904095589287742293
-0.030000	0.250000	-0.000506813919614120369020
-0.010000	0.250000	-0.000505375353473029023318
0.010000	0.250000	-0.000505375353473290749723
0.030000	0.250000	-0.000506813919625318009057
0.050000	0.250000	-0.000492904095587909396071
0.070000	0.250000	-0.000480012341060086569766
0.090000	0.250000	-0.000470939224258207786780
0.110000	0.250000	-0.000450400685287757852546
0.130000	0.250000	-0.000428014586551151939887
0.150000	0.250000	-0.000403175908660357109649
0.170000	0.250000	-0.000374860101953935879755
0.190000	0.250000	-0.000338885288797720796335
0.210000	0.250000	-0.000312893088691340148094
0.230000	0.250000	-0.000279193353366797149089
0.250000	0.250000	-0.000242832771324450553876
0.270000	0.250000	-0.000212084684239857018673
0.290000	0.250000	-0.000179775751712730981133
0.310000	0.250000	-0.000151413526143645695921
0.330000	0.250000	-0.000126707198558155125249
0.350000	0.250000	-0.000097470864989590642446
0.370000	0.250000	-0.000076140153950935034514
0.390000	0.250000	-0.000055875410641900667415
0.410000	0.250000	-0.000034740058037561447101
0.430000	0.250000	-0.000015661937705680096947
0.450000	0.250000	-0.000001413518133466952877
0.470000	0.250000	0.000008139394222516594334
0.490000	0.250000	0.000019358380326670859427
0.510000	0.250000	0.000034107166940125437202
0.530000	0.250000	0.000042431554885596022529
0.550000	0.250000	0.000046063751512470793234
0.570000	0.250000	0.000062616148517601603234
0.590000	0.250000	0.000066997808744810171278
0.610000	0.250000	0.000072179504062076788170
0.630000	0.250000	0.000077230292977286004157
0.650000	0.250000	0.000086647765307488197953
0.670000	0.250000	0.000090014371894337451025
0.690000	0.250000	0.000093473675020446891676
0.710000	0.250000	0.000096670181485693736415
0.730000	0.250000	0.000102283442253456481738
0.750000	0.250000	0.000111717880153714858643
0.770000	0.250000	0.000114731480843623364686
0.790000	0.250000	0.000114155733982527744937
0.810000	0.250000	0.000120087716927074676741
0.830000	0.250000	0.000126955173203878099453
0.850000	0.250000	0.000125136589451105956737
0.870000	0.250000	0.000131964812521963325339
0.890000	0.250000	0.000134520334636153429068
0.910000	0.250000	0.000140036641721282407828
0.930000	0.250000	0.000138203956492107676857
0.950000	0.250000	0.000145291636703849882939
0.970000	0.250000	0.000057084048266669955296
0.990000	0.250000	-0.000013169482908467061710

-0.990000	0.270000	-0.000012917708208488691557
-0.970000	0.270000	0.000015647184810726327830
-0.950000	0.270000	0.000147310813641934532092
-0.930000	0.270000	0.000136736888274069465915
-0.910000	0.270000	0.000138445294497312990263
-0.890000	0.270000	0.000130919314236810114009
-0.870000	0.270000	0.000132683034066881480649
-0.850000	0.270000	0.000126368101829366628365
-0.830000	0.270000	0.000124717932410492232317
-0.810000	0.270000	0.000118726503489600544836
-0.790000	0.270000	0.000117917492643052006338
-0.770000	0.270000	0.000110282887352503703219
-0.750000	0.270000	0.000106061466670949374478
-0.730000	0.270000	0.000107874571901766196482
-0.710000	0.270000	0.000103063950572393286075
-0.690000	0.270000	0.000096159202083579130857
-0.670000	0.270000	0.000093102710746619779438
-0.650000	0.270000	0.000083873196125356313342
-0.630000	0.270000	0.000079551552951943969166
-0.610000	0.270000	0.000074268738453036256130
-0.590000	0.270000	0.000068769173753008364927
-0.570000	0.270000	0.000059653867920103685694
-0.550000	0.270000	0.000056463753849409726248
-0.530000	0.270000	0.000047990952703827889332
-0.510000	0.270000	0.000037620096222620416138
-0.490000	0.270000	0.000030733869875473090647
-0.470000	0.270000	0.000016161107370501104265
-0.450000	0.270000	0.000005289327320954706414
-0.430000	0.270000	-0.000010818282803173921930
-0.410000	0.270000	-0.000024246250134717597003
-0.390000	0.270000	-0.000037841190858420883881
-0.370000	0.270000	-0.000059915984345843142250
-0.350000	0.270000	-0.000083191542316611604606
-0.330000	0.270000	-0.000101855647103378226122
-0.310000	0.270000	-0.000125360088000540318819
-0.290000	0.270000	-0.000159423017614052965358
-0.270000	0.270000	-0.000182470727834552507926
-0.250000	0.270000	-0.000212084684239857018673
-0.230000	0.270000	-0.000243279989528624458316
-0.210000	0.270000	-0.000270350511736978352424
-0.190000	0.270000	-0.000303029805133257659853
-0.170000	0.270000	-0.000326881773792217587143
-0.150000	0.270000	-0.000354932956312360974732
-0.130000	0.270000	-0.000381255049152605103406
-0.110000	0.270000	-0.000403199904032404518768
-0.090000	0.270000	-0.000414530791972825404454
-0.070000	0.270000	-0.000439881282613304868019
-0.050000	0.270000	-0.000446292975963082636827
-0.030000	0.270000	-0.000451589408012156791512
-0.010000	0.270000	-0.000458385313381535358396
0.010000	0.270000	-0.000458385313381769437645
0.030000	0.270000	-0.000451589408021787867831
0.050000	0.270000	-0.000446292975958237228898
0.070000	0.270000	-0.000439881282615372983663
0.090000	0.270000	-0.000414530791974894170619
0.110000	0.270000	-0.000403199904035868924180
0.130000	0.270000	-0.000381255049162299226081
0.150000	0.270000	-0.000354932956321958874464
0.170000	0.270000	-0.000326881773775600887808
0.190000	0.270000	-0.000303029805133252889363
0.210000	0.270000	-0.000270350511736978352424
0.230000	0.270000	-0.000243279989528624458316
0.250000	0.270000	-0.000212084684239857018673
0.270000	0.270000	-0.000182470727834536244893
0.290000	0.270000	-0.000159423017608503205488
0.310000	0.270000	-0.000125360088000739540968
0.330000	0.270000	-0.000101855647104813438748
0.350000	0.270000	-0.000083191542313864507352
0.370000	0.270000	-0.000059915984344519060347
0.390000	0.270000	-0.000037841190863922532280
0.410000	0.270000	-0.000024246250129336566095
0.430000	0.270000	-0.000010818282801787498402
0.450000	0.270000	0.000005289327320955384041
0.470000	0.270000	0.000016161107370501104265
0.490000	0.270000	0.000030733869875473090647
0.510000	0.270000	0.000037620096222620416138
0.530000	0.270000	0.000047990952703827889332
0.550000	0.270000	0.000056463753849411420314
0.570000	0.270000	0.000059653867920827051831
0.590000	0.270000	0.000068769173759920479037
0.610000	0.270000	0.000074268738455750149693
0.630000	0.270000	0.000079551552956855757373
0.650000	0.270000	0.000083873196120523807419
0.670000	0.270000	0.000093102710738290748614
0.690000	0.270000	0.000096159202083577097978
0.710000	0.270000	0.000103063950572393286075
0.730000	0.270000	0.000107874571901766196482
0.750000	0.270000	0.000106061466670949374478
0.770000	0.270000	0.000110282887352503703219
0.790000	0.270000	0.000117917492643057088535
0.810000	0.270000	0.000118726503495146753944
0.830000	0.270000	0.000124717932412578833608
0.850000	0.270000	0.000126368101828976207163
0.870000	0.270000	0.000132683034065147326380
0.890000	0.270000	0.000130919314237853875440
0.910000	0.270000	0.000138445294502252073260
0.930000	0.270000	0.000136736888263665461868
0.950000	0.270000	0.000147310813641934532092
0.970000	0.270000	0.000015647184810726327830
0.990000	0.270000	-0.000012917708208488691557

-0.990000	0.290000	-0.000011273290178992825816
-0.970000	0.290000	0.000000909537782778704895
-0.950000	0.290000	0.000123941521162429860170
-0.930000	0.290000	0.000135308481794954842820
-0.910000	0.290000	0.000140489851654533560391
-0.890000	0.290000	0.000136852826398614982068
-0.870000	0.290000	0.000131308062761526292677
-0.850000	0.290000	0.000132546698371200781822
-0.830000	0.290000	0.000125901941445870195219
-0.810000	0.290000	0.000122347911547446112912
-0.790000	0.290000	0.000119205017872075341983
-0.770000	0.290000	0.000117098861846725031720
-0.750000	0.290000	0.000110742851114657326500
-0.730000	0.290000	0.000105379527446171708267
-0.710000	0.290000	0.000099341943099124128220
-0.690000	0.290000	0.000098471557908202966315
-0.670000	0.290000	0.000092502484248119145726
-0.650000	0.290000	0.000085145994829727072659
-0.630000	0.290000	0.000085156572527956625939
-0.610000	0.290000	0.000076539917507806472501
-0.590000	0.290000	0.000069438321289319132569
-0.570000	0.290000	0.000066582109231189733696
-0.550000	0.290000	0.000060585907956333778486
-0.530000	0.290000	0.000045982311869650378941
-0.510000	0.290000	0.000046034905649713182222
-0.490000	0.290000	0.000029847954103883898771
-0.470000	0.290000	0.000026686956002300334903
-0.450000	0.290000	0.000009223588009641550483
-0.430000	0.290000	0.000000145487017320033128
-0.410000	0.290000	-0.000011177509356738554898
-0.390000	0.290000	-0.000031439677476021403576
-0.370000	0.290000	-0.000046634380147727940466
-0.350000	0.290000	-0.000065077354509929157618
-0.330000	0.290000	-0.000085884527313274906454
-0.310000	0.290000	-0.000109372536369276029695
-0.290000	0.290000	-0.000128083787721951848941
-0.270000	0.290000	-0.000159423017608503205488
-0.250000	0.290000	-0.000179775751712730981133
-0.230000	0.290000	-0.000210404967032593270783
-0.210000	0.290000	-0.000231510636449985688148
-0.190000	0.290000	-0.000263161568636004802434
-0.170000	0.290000	-0.000287799887384836009310
-0.150000	0.290000	-0.000309041677161524144628
-0.130000	0.290000	-0.000329436473864638942541
-0.110000	0.290000	-0.000355396963722479921569
-0.090000	0.290000	-0.000371877898396405504045
-0.070000	0.290000	-0.000379569464647173341471
-0.050000	0.290000	-0.000396125521192474913147
-0.030000	0.290000	-0.000401518404532756698760
-0.010000	0.290000	-0.000407540727418675930924
0.010000	0.290000	-0.000407540727418865232623
0.030000	0.290000	-0.000401518404543205480357
0.050000	0.290000	-0.000396125521198005970530
0.070000	0.290000	-0.000379569464639612766041
0.090000	0.290000	-0.000371877898396414665553
0.110000	0.290000	-0.000355396963721095558025
0.130000	0.290000	-0.000329436473866020270319
0.150000	0.290000	-0.000309041677164237360564
0.170000	0.290000	-0.000287799887373699897746
0.190000	0.290000	-0.000263161568634617023654
0.210000	0.290000	-0.000231510636449985688148
0.230000	0.290000	-0.000210404967032593270783
0.250000	0.290000	-0.000179775751712730981133
0.270000	0.290000	-0.000159423017608503205488
0.290000	0.290000	-0.000128083787721978276369
0.310000	0.290000	-0.000109372536374620468779
0.330000	0.290000	-0.000085884527308985531609
0.350000	0.290000	-0.000065077354501641787262
0.370000	0.290000	-0.000046634380154569933801
0.390000	0.290000	-0.000031439677464973383439
0.410000	0.290000	-0.000011177509362272051736
0.430000	0.290000	0.000000145487017319355502
0.450000	0.290000	0.000009223588009641550483
0.470000	0.290000	0.000026686956002300334903
0.490000	0.290000	0.000029847954103883898771
0.510000	0.290000	0.000046034905649713182222
0.530000	0.290000	0.000045982311869650378941
0.550000	0.290000	0.000060585907956335472552
0.570000	0.290000	0.000066582109233957837368
0.590000	0.290000	0.000069438321292078427098
0.610000	0.290000	0.000076539917503028176687
0.630000	0.290000	0.000085156572540261642971
0.650000	0.290000	0.000085145994833135180873
0.670000	0.290000	0.000092502484232226774756
0.690000	0.290000	0.000098471557908200757253
0.710000	0.290000	0.000099341943099124128220
0.730000	0.290000	0.000105379527446171708267
0.750000	0.290000	0.000110742851114657326500
0.770000	0.290000	0.000117098861846725031720
0.790000	0.290000	0.000119205017872098381279
0.810000	0.290000	0.000122347911552279296462
0.830000	0.290000	0.000125901941446541885570
0.850000	0.290000	0.000132546698370572188508
0.870000	0.290000	0.000131308062762566882817
0.890000	0.290000	0.000136852826398270151567
0.910000	0.290000	0.000140489851659822135958
0.930000	0.290000	0.000135308481784634539180
0.950000	0.290000	0.000123941521162341389273
0.970000	0.290000	0.000000909537782778704895
0.990000	0.290000	-0.000011273290178992825816

-0.990000	0.310000	-0.000006245446882501264757
-0.970000	0.310000	-0.000003027955976824675544
-0.950000	0.310000	0.000087231764096102042821
-0.930000	0.310000	0.000144123226827904890590
-0.910000	0.310000	0.000136141960114523688508
-0.890000	0.310000	0.000135954275609429301157
-0.870000	0.310000	0.000133589362638409438503
-0.850000	0.310000	0.000128111664993062494746
-0.830000	0.310000	0.000129039420775764500978
-0.810000	0.310000	0.000124424858765845720550
-0.790000	0.310000	0.000116388027341847343963
-0.770000	0.310000	0.000120064795326820983779
-0.750000	0.310000	0.000108894387743361159343
-0.730000	0.310000	0.000110538798826971507942
-0.710000	0.310000	0.000104767814625787312934
-0.690000	0.310000	0.000098595569582206446556
-0.670000	0.310000	0.000097830319002700804644
-0.650000	0.310000	0.000092417746196236629430
-0.630000	0.310000	0.000086610989001196110040
-0.610000	0.310000	0.000082835888452410493389
-0.590000	0.310000	0.000073867809479260398715
-0.570000	0.310000	0.000069119058811447953465
-0.550000	0.310000	0.000061990082105997342584
-0.530000	0.310000	0.000056800837649535100907
-0.510000	0.310000	0.000045479166512690249210
-0.490000	0.310000	0.000038768278638341002870
-0.470000	0.310000	0.000029438780311101552835
-0.450000	0.310000	0.000022849587256656156702
-0.430000	0.310000	0.000006536843847101671224
-0.410000	0.310000	-0.000004532817896347007109
-0.390000	0.310000	-0.000018858378715861786267
-0.370000	0.310000	-0.000027877742022235760711
-0.350000	0.310000	-0.000050738329370122539912
-0.330000	0.310000	-0.000065868522506479571161
-0.310000	0.310000	-0.000086746599927577843284
-0.290000	0.310000	-0.000109372536371845588844
-0.270000	0.310000	-0.000125360088000738185716
-0.250000	0.310000	-0.000151413526143645695921
-0.230000	0.310000	-0.000175651720006984862895
-0.210000	0.310000	-0.000197143710944628302011
-0.190000	0.310000	-0.000222025276680240177263
-0.170000	0.310000	-0.000246760070601250163132
-0.150000	0.310000	-0.000267195636926079171936
-0.130000	0.310000	-0.000287260608365732421961
-0.110000	0.310000	-0.000302364488966969839970
-0.090000	0.310000	-0.000317467808938600663110
-0.070000	0.310000	-0.000336997451130780531318
-0.050000	0.310000	-0.000339312373442035846317
-0.030000	0.310000	-0.000352160561552598274856
-0.010000	0.310000	-0.000351800751304479227509
0.010000	0.310000	-0.000351800751304273337516
0.030000	0.310000	-0.000352160561563301085022
0.050000	0.310000	-0.000339312373444791725609
0.070000	0.310000	-0.000336997451136259980678
0.090000	0.310000	-0.000317467808937214510633
0.110000	0.310000	-0.000302364488966956666913
0.130000	0.310000	-0.000287260608358841612424
0.150000	0.310000	-0.000267195636926193013164
0.170000	0.310000	-0.000246760070584556160181
0.190000	0.310000	-0.000222025276680238117279
0.210000	0.310000	-0.000197143710944628302011
0.230000	0.310000	-0.000175651720006984862895
0.250000	0.310000	-0.000151413526143645695921
0.270000	0.310000	-0.000125360088000739540968
0.290000	0.310000	-0.000109372536374620468779
0.310000	0.310000	-0.000086746599930289026341
0.330000	0.310000	-0.000065868522492800327876
0.350000	0.310000	-0.000050738329369856232753
0.370000	0.310000	-0.000027877742027816013767
0.390000	0.310000	-0.000018858378713814677040
0.410000	0.310000	-0.000004532817899104946385
0.430000	0.310000	0.000006536843847100315972
0.450000	0.310000	0.000022849587256656156702
0.470000	0.310000	0.000029438780311101552835
0.490000	0.310000	0.000038768278638341002870
0.510000	0.310000	0.000045479166512690249210
0.530000	0.310000	0.000056800837649535100907
0.550000	0.310000	0.000061990082106220959282
0.570000	0.310000	0.000069119058816082240126
0.590000	0.310000	0.000073867809479266849718
0.610000	0.310000	0.000082835888449009147886
0.630000	0.310000	0.000086610989012061848687
0.650000	0.310000	0.000092417746188606909007
0.670000	0.310000	0.000097830318995071070668
0.690000	0.310000	0.000098595569582206609187
0.710000	0.310000	0.000104767814625787312934
0.730000	0.310000	0.000110538798826971507942
0.750000	0.310000	0.000108894387743361159343
0.770000	0.310000	0.000120064795326820983779
0.790000	0.310000	0.000116388027341848699216
0.810000	0.310000	0.000124424858770698040268
0.830000	0.310000	0.000129039420773687386456
0.850000	0.310000	0.000128111664993408843130
0.870000	0.310000	0.000133589362638409682449
0.890000	0.310000	0.000135954275610124003699
0.910000	0.310000	0.000136141960119718101116
0.930000	0.310000	0.000144123226817328281557
0.950000	0.310000	0.000087231764096103343864
0.970000	0.310000	-0.000003027955976824675544
0.990000	0.310000	-0.000006245446882501264757

-0.990000	0.330000	-0.000007362489310458160754
-0.970000	0.330000	-0.000010972223592671996749
-0.950000	0.330000	0.000018277974203879596149
-0.930000	0.330000	0.000145020066039593976959
-0.910000	0.330000	0.000143386685253313632057
-0.890000	0.330000	0.000135577398070618358392
-0.870000	0.330000	0.000136463388303126466989
-0.850000	0.330000	0.000131063170086693727605
-0.830000	0.330000	0.000125123815700197126835
-0.810000	0.330000	0.000128048483894243188231
-0.790000	0.330000	0.000119829798740554282349
-0.770000	0.330000	0.000116536360486455976815
-0.750000	0.330000	0.000113626734878943043850
-0.730000	0.330000	0.000112671554899376630287
-0.710000	0.330000	0.000103166343775534075740
-0.690000	0.330000	0.000102899955424786180387
-0.670000	0.330000	0.000096031804330761204357
-0.650000	0.330000	0.000090417975282090193474
-0.630000	0.330000	0.000089053454279586918710
-0.610000	0.330000	0.000081686775258301758985
-0.590000	0.330000	0.000076750381528413702233
-0.570000	0.330000	0.000074151655431940440358
-0.550000	0.330000	0.000063570480056192012479
-0.530000	0.330000	0.000059157252857511150317
-0.510000	0.330000	0.000052171870147017738984
-0.490000	0.330000	0.000048497480118527149613
-0.470000	0.330000	0.000032720781023581500466
-0.450000	0.330000	0.000029320075558406425396
-0.430000	0.330000	0.000016192706032664512441
-0.410000	0.330000	0.000005016296753091684666
-0.390000	0.330000	-0.000006481439797584656604
-0.370000	0.330000	-0.000022749831963645323349
-0.350000	0.330000	-0.000032482946902337970791
-0.330000	0.330000	-0.000050831411211156802069
-0.310000	0.330000	-0.000065868522503557646306
-0.290000	0.330000	-0.000085884527306264184156
-0.270000	0.330000	-0.000101855647104812083495
-0.250000	0.330000	-0.000126707198558155125249
-0.230000	0.330000	-0.000145178109098842141132
-0.210000	0.330000	-0.000165656246802221022085
-0.190000	0.330000	-0.000184736702212957772540
-0.170000	0.330000	-0.000206397152843910877120
-0.150000	0.330000	-0.000222109965875011547073
-0.130000	0.330000	-0.000244267736981567567308
-0.110000	0.330000	-0.000258628683898902899871
-0.090000	0.330000	-0.000273686838287645660753
-0.070000	0.330000	-0.000286018132069396297315
-0.050000	0.330000	-0.000291247263252704857630
-0.030000	0.330000	-0.000299928277819191783926
-0.010000	0.330000	-0.000304416335539941379507
0.010000	0.330000	-0.000304416335540357984191
0.030000	0.330000	-0.000299928277827982657771
0.050000	0.330000	-0.000291247263245102431996
0.070000	0.330000	-0.000286018132065909611549
0.090000	0.330000	-0.000273686838284896449304
0.110000	0.330000	-0.000258628683900293714418
0.130000	0.330000	-0.000244267736985738330435
0.150000	0.330000	-0.000222109965899667659728
0.170000	0.330000	-0.000206397152830309560867
0.190000	0.330000	-0.000184736702212957094914
0.210000	0.330000	-0.000165656246802221022085
0.230000	0.330000	-0.000145178109098842141132
0.250000	0.330000	-0.000126707198558155125249
0.270000	0.330000	-0.000101855647104813438748
0.290000	0.330000	-0.000085884527308985531609
0.310000	0.330000	-0.000065868522492800327876
0.330000	0.330000	-0.000050831411221607155759
0.350000	0.330000	-0.000032482946898563591978
0.370000	0.330000	-0.000022749831969159169023
0.390000	0.330000	-0.000006481439807928622955
0.410000	0.330000	0.000005016296758586556801
0.430000	0.330000	0.000016192706031288930935
0.450000	0.330000	0.000029320075558406425396
0.470000	0.330000	0.000032720781023581500466
0.490000	0.330000	0.000048497480118527149613
0.510000	0.330000	0.000052171870147017738984
0.530000	0.330000	0.000059157252857514538449
0.550000	0.330000	0.000063570480057577758381
0.570000	0.330000	0.000074151655436111569403
0.590000	0.330000	0.000076750381525647631440
0.610000	0.330000	0.000081686775265214903088
0.630000	0.330000	0.000089053454272842503571
0.650000	0.330000	0.000090417975285549150770
0.670000	0.330000	0.000096031804327985985609
0.690000	0.330000	0.000102899955424786180387
0.710000	0.330000	0.000103166343775534075740
0.730000	0.330000	0.000112671554899376630287
0.750000	0.330000	0.000113626734878943043850
0.770000	0.330000	0.000116536360486455976815
0.790000	0.330000	0.000119829798740557670481
0.810000	0.330000	0.000128048483899094315327
0.830000	0.330000	0.000125123815702281071830
0.850000	0.330000	0.000131063170087387698311
0.870000	0.330000	0.000136463388302779522294
0.890000	0.330000	0.000135577398070792156000
0.910000	0.330000	0.000143386685258519970890
0.930000	0.330000	0.000145020066029187370826
0.950000	0.330000	0.000018277974203877861425
0.970000	0.330000	-0.000010972223592671996749
0.990000	0.330000	-0.000007362489310458160754

-0.990000	0.350000	-0.000009460862839360921484
-0.970000	0.350000	-0.000009586318607401108499
-0.950000	0.350000	-0.000001632747223570887862
-0.930000	0.350000	0.000123617838714343980522
-0.910000	0.350000	0.000129319100949052637889
-0.890000	0.350000	0.000144299782271024997719
-0.870000	0.350000	0.000132999411313022885064
-0.850000	0.350000	0.000133137487445914818197
-0.830000	0.350000	0.000130345433108179772561
-0.810000	0.350000	0.000125733114246275224811
-0.790000	0.350000	0.000124150032440259851588
-0.770000	0.350000	0.000119888951552470134423
-0.750000	0.350000	0.000117536176033741261650
-0.730000	0.350000	0.000112775901130099878039
-0.710000	0.350000	0.000109078067601316148040
-0.690000	0.350000	0.000106712652232645975473
-0.670000	0.350000	0.000096411140521524750458
-0.650000	0.350000	0.000095441134344252542983
-0.630000	0.350000	0.000092556443587521789428
-0.610000	0.350000	0.000082108059416144727567
-0.590000	0.350000	0.000082635450202053951528
-0.570000	0.350000	0.000073362025749652403500
-0.550000	0.350000	0.000068341746550392809437
-0.530000	0.350000	0.000064738149676345593288
-0.510000	0.350000	0.000057259539420517112590
-0.490000	0.350000	0.000046628868555190932689
-0.470000	0.350000	0.000044840140260526986063
-0.450000	0.350000	0.000032156620123393114753
-0.430000	0.350000	0.000027094808850313097993
-0.410000	0.350000	0.000017117415898372184235
-0.390000	0.350000	0.000003040856538521300996
-0.370000	0.350000	-0.000006927139468714500824
-0.350000	0.350000	-0.000021775503914503820850
-0.330000	0.350000	-0.000032482946900954257768
-0.310000	0.350000	-0.000050738329370035126112
-0.290000	0.350000	-0.000065077354504485785086
-0.270000	0.350000	-0.000083191542313865862604
-0.250000	0.350000	-0.000097470864989590642446
-0.230000	0.350000	-0.000117114127804095882811
-0.210000	0.350000	-0.000130735521887898254638
-0.190000	0.350000	-0.000154687180566650530830
-0.170000	0.350000	-0.000167661246872815802595
-0.150000	0.350000	-0.000186320870418932261689
-0.130000	0.350000	-0.000203290358942515616550
-0.110000	0.350000	-0.000215575157963961432268
-0.090000	0.350000	-0.000225461672232640499220
-0.070000	0.350000	-0.000235392598196420578787
-0.050000	0.350000	-0.000246832189588805969282
-0.030000	0.350000	-0.000248258566591996689046
-0.010000	0.350000	-0.000255895990785732553065
0.010000	0.350000	-0.000255895990786077708826
0.030000	0.350000	-0.000248258566603315000785
0.050000	0.350000	-0.000246832189593299499396
0.070000	0.350000	-0.000235392598192958775460
0.090000	0.350000	-0.000225461672231945579837
0.110000	0.350000	-0.000215575157959805902182
0.130000	0.350000	-0.000203290358942500356404
0.150000	0.350000	-0.000186320870414789579398
0.170000	0.350000	-0.000167661246864413886280
0.190000	0.350000	-0.000154687180566648497951
0.210000	0.350000	-0.000130735521887898254638
0.230000	0.350000	-0.000117114127804095882811
0.250000	0.350000	-0.000097470864989590642446
0.270000	0.350000	-0.000083191542313864507352
0.290000	0.350000	-0.000065077354501641787262
0.310000	0.350000	-0.000050738329369856232753
0.330000	0.350000	-0.000032482946898563591978
0.350000	0.350000	-0.000021775503913108588180
0.370000	0.350000	-0.000006927139468726698098
0.390000	0.350000	0.000003040856546832388274
0.410000	0.350000	0.000017117415895614922585
0.430000	0.350000	0.000027094808851697488642
0.450000	0.350000	0.000032156620123393114753
0.470000	0.350000	0.000044840140260526986063
0.490000	0.350000	0.000046628868555190932689
0.510000	0.350000	0.000057259539420517112590
0.530000	0.350000	0.000064738149676345593288
0.550000	0.350000	0.000068341746550398230447
0.570000	0.350000	0.000073362025749650045360
0.590000	0.350000	0.000082635450208978262912
0.610000	0.350000	0.000082108059418931127150
0.630000	0.350000	0.000092556443598553546533
0.650000	0.350000	0.000095441134338043791480
0.670000	0.350000	0.000096411140513202143532
0.690000	0.350000	0.000106712652232644267854
0.710000	0.350000	0.000109078067601316148040
0.730000	0.350000	0.000112775901130099878039
0.750000	0.350000	0.000117536176033741261650
0.770000	0.350000	0.000119888951552470134423
0.790000	0.350000	0.000124150032440265977330
0.810000	0.350000	0.000125733114251126948217
0.830000	0.350000	0.000130345433114074037671
0.850000	0.350000	0.000133137487440367443571
0.870000	0.350000	0.000132999411313543139477
0.890000	0.350000	0.000144299782271112113363
0.910000	0.350000	0.000129319100954420848106
0.930000	0.350000	0.000123617838704034518904
0.950000	0.350000	-0.000001632747223579561480
0.970000	0.350000	-0.000009586318607401108499
0.990000	0.350000	-0.000009460862839360921484

-0.990000	0.370000	-0.000003296808361083464591
-0.970000	0.370000	-0.000008418081457539335413
-0.950000	0.370000	-0.000007602684533458345384
-0.930000	0.370000	0.000082253466260421778666
-0.910000	0.370000	0.000150465779906044927472
-0.890000	0.370000	0.000132688569909251248211
-0.870000	0.370000	0.000140962890962221924513
-0.850000	0.370000	0.000136218940674691802589
-0.830000	0.370000	0.000127616002288450373263
-0.810000	0.370000	0.000130108482257415325510
-0.790000	0.370000	0.000122917198408314140394
-0.770000	0.370000	0.000118035216019584304542
-0.750000	0.370000	0.000116072675056408473318
-0.730000	0.370000	0.000114789629931741021481
-0.710000	0.370000	0.000106082109542857578070
-0.690000	0.370000	0.000107571796536765071427
-0.670000	0.370000	0.000103711061284606780746
-0.650000	0.370000	0.000097598902580011147366
-0.630000	0.370000	0.000094465917108882825441
-0.610000	0.370000	0.000093221779185868896720
-0.590000	0.370000	0.000082398558797302449540
-0.570000	0.370000	0.000078460127434496797216
-0.550000	0.370000	0.000073534047191177117925
-0.530000	0.370000	0.000068260324844470496395
-0.510000	0.370000	0.000062098020661046686116
-0.490000	0.370000	0.000054824748469547586439
-0.470000	0.370000	0.000045795195419153669042
-0.450000	0.370000	0.000040913326578040861456
-0.430000	0.370000	0.000030088919759266348898
-0.410000	0.370000	0.000024336861886280084042
-0.390000	0.370000	0.000014137994387415728920
-0.370000	0.370000	0.000004953910019267466049
-0.350000	0.370000	-0.000006927139469406357335
-0.330000	0.370000	-0.000022749831962948723453
-0.310000	0.370000	-0.000027877742022322496884
-0.290000	0.370000	-0.000046634380157244525035
-0.270000	0.370000	-0.000059915984344528547116
-0.250000	0.370000	-0.000076140153950935034514
-0.230000	0.370000	-0.000091595670234010157407
-0.210000	0.370000	-0.000106378855425374446307
-0.190000	0.370000	-0.000119959410962370004476
-0.170000	0.370000	-0.000135083771714162930670
-0.150000	0.370000	-0.000152405160250430047383
-0.130000	0.370000	-0.000162475789605024328400
-0.110000	0.370000	-0.000176034988320208918289
-0.090000	0.370000	-0.000183837792968992181503
-0.070000	0.370000	-0.000196237923801961507489
-0.050000	0.370000	-0.000200522589410386995433
-0.030000	0.370000	-0.000208307244968192510019
-0.010000	0.370000	-0.000208210067556052617118
0.010000	0.370000	-0.000208210067556327028688
0.030000	0.370000	-0.000208307244974103526053
0.050000	0.370000	-0.000200522589410739198509
0.070000	0.370000	-0.000196237923805408240405
0.090000	0.370000	-0.000183837792968296611599
0.110000	0.370000	-0.000176034988318826181048
0.130000	0.370000	-0.000162475789602269777255
0.150000	0.370000	-0.000152405160249029393701
0.170000	0.370000	-0.000135083771703154212861
0.190000	0.370000	-0.000119959410962363905839
0.210000	0.370000	-0.000106378855425374446307
0.230000	0.370000	-0.000091595670234010157407
0.250000	0.370000	-0.000076140153950935034514
0.270000	0.370000	-0.000059915984344519060347
0.290000	0.370000	-0.000046634380154569933801
0.310000	0.370000	-0.000027877742027816013767
0.330000	0.370000	-0.000022749831969159169023
0.350000	0.370000	-0.000006927139468726698098
0.370000	0.370000	0.000004953910016481744092
0.390000	0.370000	0.000014137994384716065510
0.410000	0.370000	0.000024336861887567574122
0.430000	0.370000	0.000030088919759266348898
0.450000	0.370000	0.000040913326578040861456
0.470000	0.370000	0.000045795195419153669042
0.490000	0.370000	0.000054824748469547586439
0.510000	0.370000	0.000062098020661046686116
0.530000	0.370000	0.000068260324844470496395
0.550000	0.370000	0.000073534047191179828431
0.570000	0.370000	0.000078460127440039780823
0.590000	0.370000	0.000082398558791763179326
0.610000	0.370000	0.000093221779183081141884
0.630000	0.370000	0.000094465917106833005709
0.650000	0.370000	0.000097598902584693545499
0.670000	0.370000	0.000103711061275094261936
0.690000	0.370000	0.000107571796536747127881
0.710000	0.370000	0.000106082109542857578070
0.730000	0.370000	0.000114789629931741021481
0.750000	0.370000	0.000116072675056408473318
0.770000	0.370000	0.000118035216019584304542
0.790000	0.370000	0.000122917198408321079288
0.810000	0.370000	0.000130108482263143463743
0.830000	0.370000	0.000127616002287757649390
0.850000	0.370000	0.000136218940674691368908
0.870000	0.370000	0.000140962890962569194469
0.890000	0.370000	0.000132688569909342754874
0.910000	0.370000	0.000150465779911112054745
0.930000	0.370000	0.000082253466250118388581
0.950000	0.370000	-0.000007602684533454875937
0.970000	0.370000	-0.000008418081457539335413
0.990000	0.370000	-0.000003296808361083464591

-0.990000	0.390000	-0.000008193069707947321515
-0.970000	0.390000	-0.000007541080921944724041
-0.950000	0.390000	-0.000033024439870289919174
-0.930000	0.390000	0.000017031583249081660991
-0.910000	0.390000	0.000140106820752085303727
-0.890000	0.390000	0.000132955814849190431803
-0.870000	0.390000	0.000134420828124211027763
-0.850000	0.390000	0.000137019975612831675614
-0.830000	0.390000	0.000135308237726744349421
-0.810000	0.390000	0.000125214074997516563136
-0.790000	0.390000	0.000128399234524043484064
-0.770000	0.390000	0.000124570883513349539183
-0.750000	0.390000	0.000121201844471270601413
-0.730000	0.390000	0.000114283794394323546108
-0.710000	0.390000	0.000114298113355083345009
-0.690000	0.390000	0.000107044556241757854746
-0.670000	0.390000	0.000104479914442889940552
-0.650000	0.390000	0.000098556202642073527679
-0.630000	0.390000	0.000094863070055169255957
-0.610000	0.390000	0.000088282392779427668245
-0.590000	0.390000	0.000085169804025520380944
-0.570000	0.390000	0.000083483696148530043548
-0.550000	0.390000	0.000077125618071494027555
-0.530000	0.390000	0.000068028094510512175284
-0.510000	0.390000	0.000069834558326138803600
-0.490000	0.390000	0.000056996758667172888347
-0.470000	0.390000	0.000058181846820927024229
-0.450000	0.390000	0.000045291210518754972721
-0.430000	0.390000	0.000037625861652156044907
-0.410000	0.390000	0.000029719065494701043606
-0.390000	0.390000	0.000022250349860134487068
-0.370000	0.390000	0.000014137994387378459470
-0.350000	0.390000	0.000003040856541298213810
-0.330000	0.390000	-0.000006481439802422908798
-0.310000	0.390000	-0.000018858378708273726312
-0.290000	0.390000	-0.000031439677467718447814
-0.270000	0.390000	-0.000037841190863923887533
-0.250000	0.390000	-0.000055875410641900667415
-0.230000	0.390000	-0.000066790218957021516011
-0.210000	0.390000	-0.000082234392066281240927
-0.190000	0.390000	-0.000089606961623408230583
-0.170000	0.390000	-0.000106668466421643443878
-0.150000	0.390000	-0.000119694832102677095479
-0.130000	0.390000	-0.000125310874110884644828
-0.110000	0.390000	-0.000141958004743590257557
-0.090000	0.390000	-0.000149047350388329649575
-0.070000	0.390000	-0.000156002803631876866370
-0.050000	0.390000	-0.000160895140317800710520
-0.030000	0.390000	-0.000165648295965025013545
-0.010000	0.390000	-0.000168184683000833124118
0.010000	0.390000	-0.000168184683001207444918
0.030000	0.390000	-0.000165648295972824059243
0.050000	0.390000	-0.000160895140317796265291
0.070000	0.390000	-0.000156002803625139905121
0.090000	0.390000	-0.000149047350388844645607
0.110000	0.390000	-0.000141958004746344131075
0.130000	0.390000	-0.000125310874115387119610
0.150000	0.390000	-0.000119694832105087412433
0.170000	0.390000	-0.000106668466406080738131
0.190000	0.390000	-0.000089606961623400776694
0.210000	0.390000	-0.000082234392066281240927
0.230000	0.390000	-0.000066790218957021516011
0.250000	0.390000	-0.000055875410641900667415
0.270000	0.390000	-0.000037841190863922532280
0.290000	0.390000	-0.000031439677464973383439
0.310000	0.390000	-0.000018858378713814677040
0.330000	0.390000	-0.000006481439807928622955
0.350000	0.390000	0.000003040856546832388274
0.370000	0.390000	0.000014137994384716065510
0.390000	0.390000	0.000022250349857337245463
0.410000	0.390000	0.000029719065490548549286
0.430000	0.390000	0.000037625861652156044907
0.450000	0.390000	0.000045291210518754972721
0.470000	0.390000	0.000058181846820927024229
0.490000	0.390000	0.000056996758667172888347
0.510000	0.390000	0.000069834558326138803600
0.530000	0.390000	0.000068028094510512175284
0.550000	0.390000	0.000077125618071502159072
0.570000	0.390000	0.000083483696152683567861
0.590000	0.390000	0.000085169804026904419227
0.610000	0.390000	0.000088282392776662952706
0.630000	0.390000	0.000094863070062282977462
0.650000	0.390000	0.000098556202642594961162
0.670000	0.390000	0.000104479914434589695295
0.690000	0.390000	0.000107044556241756147127
0.710000	0.390000	0.000114298113355083345009
0.730000	0.390000	0.000114283794394323546108
0.750000	0.390000	0.000121201844471270601413
0.770000	0.390000	0.000124570883513349539183
0.790000	0.390000	0.000128399234524047549822
0.810000	0.390000	0.000125214075007733406783
0.830000	0.390000	0.000135308237727092649369
0.850000	0.390000	0.000137019975607802224366
0.870000	0.390000	0.000134420828124384066429
0.890000	0.390000	0.000132955814849108032438
0.910000	0.390000	0.000140106820757324168625
0.930000	0.390000	0.000017031583238902303634
0.950000	0.390000	-0.000033024439870313337941
0.970000	0.390000	-0.000007541080921944724041
0.990000	0.390000	-0.000008193069707947321515

-0.990000	0.410000	-0.000004611666784929618695
-0.970000	0.410000	-0.000005170057854872347862
-0.950000	0.410000	-0.000009486240870240809919
-0.930000	0.410000	0.000007433203150128062098
-0.910000	0.410000	0.000097247668750549687289
-0.890000	0.410000	0.000145185501984303015621
-0.870000	0.410000	0.000138955912487301281796
-0.850000	0.410000	0.000136272724387098318703
-0.830000	0.410000	0.000134685481773780593977
-0.810000	0.410000	0.000132989946461662837457
-0.790000	0.410000	0.000124833207042259722482
-0.770000	0.410000	0.000127726927502178972318
-0.750000	0.410000	0.000119869635346584168254
-0.730000	0.410000	0.000116952262168867670905
-0.710000	0.410000	0.000114461479153235630326
-0.690000	0.410000	0.000108786063096981278488
-0.670000	0.410000	0.000108918294096023551875
-0.650000	0.410000	0.000102130789573205184306
-0.630000	0.410000	0.000098035380629172446439
-0.610000	0.410000	0.000096254705617939068703
-0.590000	0.410000	0.000091800667789139790156
-0.570000	0.410000	0.000087310510102855086456
-0.550000	0.410000	0.000080924813364097590465
-0.530000	0.410000	0.000074316464713230243142
-0.510000	0.410000	0.000072317336470382811444
-0.490000	0.410000	0.000066368210869280857113
-0.470000	0.410000	0.000057174448929345783490
-0.450000	0.410000	0.000051774436656462828285
-0.430000	0.410000	0.000048462124464478516391
-0.410000	0.410000	0.000041656299021917926389
-0.390000	0.410000	0.000029719065493292936035
-0.370000	0.410000	0.000024336861871078214331
-0.350000	0.410000	0.000017117415903888062788
-0.330000	0.410000	0.000005016296753269222771
-0.310000	0.410000	-0.000004532817896340230845
-0.290000	0.410000	-0.000011177509365019148990
-0.270000	0.410000	-0.000024246250129358927765
-0.250000	0.410000	-0.000034740058037561447101
-0.230000	0.410000	-0.000046112048108725263917
-0.210000	0.410000	-0.000058243962670500340180
-0.190000	0.410000	-0.000071175312862524321516
-0.170000	0.410000	-0.000075626664015388976245
-0.150000	0.410000	-0.000089633618478890294797
-0.130000	0.410000	-0.000098964635130578714525
-0.110000	0.410000	-0.000106981027564234096100
-0.090000	0.410000	-0.000117914395844040674781
-0.070000	0.410000	-0.000118763890852371825461
-0.050000	0.410000	-0.000126513546607752468739
-0.030000	0.410000	-0.000130243745722005189753
-0.010000	0.410000	-0.000130172040283887892505
0.010000	0.410000	-0.000130172040284013876797
0.030000	0.410000	-0.000130243745732401062284
0.050000	0.410000	-0.000126513546608100389216
0.070000	0.410000	-0.000118763890857219727056
0.090000	0.410000	-0.000117914395843154014244
0.110000	0.410000	-0.000106981027553385975738
0.130000	0.410000	-0.000098964635138918939736
0.150000	0.410000	-0.000089633618487181730911
0.170000	0.410000	-0.000075626664004636740012
0.190000	0.410000	-0.000071175312862523643889
0.210000	0.410000	-0.000058243962670500340180
0.230000	0.410000	-0.000046112048108725263917
0.250000	0.410000	-0.000034740058037561447101
0.270000	0.410000	-0.000024246250129336566095
0.290000	0.410000	-0.000011177509362272051736
0.310000	0.410000	-0.000004532817899104946385
0.330000	0.410000	0.000005016296758586556801
0.350000	0.410000	0.000017117415895614922585
0.370000	0.410000	0.000024336861887567574122
0.390000	0.410000	0.000029719065490548549286
0.410000	0.410000	0.000041656299030227658415
0.430000	0.410000	0.000048462124464475128259
0.450000	0.410000	0.000051774436656462828285
0.470000	0.410000	0.000057174448929345783490
0.490000	0.410000	0.000066368210869280857113
0.510000	0.410000	0.000072317336470382811444
0.530000	0.410000	0.000074316464713230243142
0.550000	0.410000	0.000080924813364098268091
0.570000	0.410000	0.000087310510105628611139
0.590000	0.410000	0.000091800667789133691518
0.610000	0.410000	0.000096254705609995254911
0.630000	0.410000	0.000098035380641771553310
0.650000	0.410000	0.000102130789572691204714
0.670000	0.410000	0.000108918294086297079318
0.690000	0.410000	0.000108786063096980939674
0.710000	0.410000	0.000114461479153235630326
0.730000	0.410000	0.000116952262168867670905
0.750000	0.410000	0.000119869635346584168254
0.770000	0.410000	0.000127726927502178972318
0.790000	0.410000	0.000124833207042260752474
0.810000	0.410000	0.000132989946466518355571
0.830000	0.410000	0.000134685481771352658737
0.850000	0.410000	0.000136272724386751265587
0.870000	0.410000	0.000138955912487562357679
0.890000	0.410000	0.000145185501984468681713
0.910000	0.410000	0.000097247668743208337538
0.930000	0.410000	0.000007433203150128062098
0.950000	0.410000	-0.000009486240870240809919
0.970000	0.410000	-0.000005170057854872347862
0.990000	0.410000	-0.000004611666784929618695

-0.990000	0.430000	-0.000008785890905827468565
-0.970000	0.430000	-0.000003989159721076458026
-0.950000	0.430000	-0.000009909331936637250787
-0.930000	0.430000	-0.000011878536559307940543
-0.910000	0.430000	0.000013348727129675747038
-0.890000	0.430000	0.000141615898288059705035
-0.870000	0.430000	0.000134917786920849252369
-0.850000	0.430000	0.000140636409256582697348
-0.830000	0.430000	0.000134972504132981990744
-0.810000	0.430000	0.000130590580709353360715
-0.790000	0.430000	0.000129749318501169198792
-0.770000	0.430000	0.000122831871451413286332
-0.750000	0.430000	0.000125592184401882055785
-0.730000	0.430000	0.000118794774304299159879
-0.710000	0.430000	0.000118835827349300312845
-0.690000	0.430000	0.000112956464008501645917
-0.670000	0.430000	0.000105035741848395864045
-0.650000	0.430000	0.000108032656844987389323
-0.630000	0.430000	0.000100568119083283425818
-0.610000	0.430000	0.000099625560140956698511
-0.590000	0.430000	0.000092567118775619219341
-0.570000	0.430000	0.000086320449096958135364
-0.550000	0.430000	0.000086145222060722101312
-0.530000	0.430000	0.000079988886149070132251
-0.510000	0.430000	0.000072044911702001210199
-0.490000	0.430000	0.000070376036795731817673
-0.470000	0.430000	0.000064946559209176670511
-0.450000	0.430000	0.000058631815428426362091
-0.430000	0.430000	0.000052306656258210788889
-0.410000	0.430000	0.000048462124470184807950
-0.390000	0.430000	0.000037625861664482068356
-0.370000	0.430000	0.000030088919766165262847
-0.350000	0.430000	0.000027094808843383013232
-0.330000	0.430000	0.000016192706039407572327
-0.310000	0.430000	0.000006536843844248864258
-0.290000	0.430000	0.000000145487020093557811
-0.270000	0.430000	-0.000010818282801785465523
-0.250000	0.430000	-0.000015661937705680096947
-0.230000	0.430000	-0.000028885731658709088245
-0.210000	0.430000	-0.000036801692412235866860
-0.190000	0.430000	-0.000047124593401019299142
-0.170000	0.430000	-0.000053867013221373192394
-0.150000	0.430000	-0.000067698901361530622192
-0.130000	0.430000	-0.000070590747146168786189
-0.110000	0.430000	-0.000078141229556293972892
-0.090000	0.430000	-0.000083208847060934585131
-0.070000	0.430000	-0.000092737424139538693043
-0.050000	0.430000	-0.000096675508545512401151
-0.030000	0.430000	-0.000097253979551035444218
-0.010000	0.430000	-0.000099814147118676660279
0.010000	0.430000	-0.000099814147118902824853
0.030000	0.430000	-0.000097253979555115296993
0.050000	0.430000	-0.000096675508545166486448
0.070000	0.430000	-0.000092737424138843448400
0.090000	0.430000	-0.000083208847054721293531
0.110000	0.430000	-0.000078141229567286427668
0.130000	0.430000	-0.000070590747147542687182
0.150000	0.430000	-0.000067698901356008292637
0.170000	0.430000	-0.000053867013210258764874
0.190000	0.430000	-0.000047124593401018960328
0.210000	0.430000	-0.000036801692412235866860
0.230000	0.430000	-0.000028885731658709088245
0.250000	0.430000	-0.000015661937705680096947
0.270000	0.430000	-0.000010818282801787498402
0.290000	0.430000	0.000000145487017319355502
0.310000	0.430000	0.000006536843847100315972
0.330000	0.430000	0.000016192706031288930935
0.350000	0.430000	0.000027094808851697488642
0.370000	0.430000	0.000030088919759266348898
0.390000	0.430000	0.000037625861652156044907
0.410000	0.430000	0.000048462124464475128259
0.430000	0.430000	0.000052306656258210111263
0.450000	0.430000	0.000058631815428426362091
0.470000	0.430000	0.000064946559209176670511
0.490000	0.430000	0.000070376036795731817673
0.510000	0.430000	0.000072044911702001210199
0.530000	0.430000	0.000079988886149070132251
0.550000	0.430000	0.000086145222060726505883
0.570000	0.430000	0.000086320449101120116453
0.590000	0.430000	0.000092567118779779167552
0.610000	0.430000	0.000099625560140965168840
0.630000	0.430000	0.000100568119086731866353
0.650000	0.430000	0.000108032656840831168057
0.670000	0.430000	0.000105035741841456807511
0.690000	0.430000	0.000112956464008501307104
0.710000	0.430000	0.000118835827349300312845
0.730000	0.430000	0.000118794774304299159879
0.750000	0.430000	0.000125592184401882055785
0.770000	0.430000	0.000122831871451413286332
0.790000	0.430000	0.000129749318501170201679
0.810000	0.430000	0.000130590580714296563680
0.830000	0.430000	0.000134972504135757141730
0.850000	0.430000	0.000140636409256583239449
0.870000	0.430000	0.000134917786921111629295
0.890000	0.430000	0.000141615898288073582822
0.910000	0.430000	0.000013348727124672804534
0.930000	0.430000	-0.000011878536559312927873
0.950000	0.430000	-0.000009909331936637250787
0.970000	0.430000	-0.000003989159721076458026
0.990000	0.430000	-0.000008785890905827468565

-0.990000	0.450000	-0.000007432146530397983064
-0.970000	0.450000	-0.000005494490448523466943
-0.950000	0.450000	-0.000008954861360408058156
-0.930000	0.450000	-0.000009588140597137275595
-0.910000	0.450000	-0.000004474301895028044707
-0.890000	0.450000	0.000101726581425925588584
-0.870000	0.450000	0.000145472660764174935299
-0.850000	0.450000	0.000136300614851973594596
-0.830000	0.450000	0.000139507668576688401065
-0.810000	0.450000	0.000135714215235906133193
-0.790000	0.450000	0.000130369733158713614965
-0.770000	0.450000	0.000130954819596988469377
-0.750000	0.450000	0.000123470092195357558293
-0.730000	0.450000	0.000120721265020330833714
-0.710000	0.450000	0.000115323173723321962614
-0.690000	0.450000	0.000117156430860667932093
-0.670000	0.450000	0.000114080045190381905375
-0.650000	0.450000	0.000107612360964320810490
-0.630000	0.450000	0.000100873547899914424702
-0.610000	0.450000	0.000102316297579806581713
-0.590000	0.450000	0.000093428100634326732344
-0.570000	0.450000	0.000093542668345720963508
-0.550000	0.450000	0.000089741214974968090993
-0.530000	0.450000	0.000080611967790103120600
-0.510000	0.450000	0.000078140492444727947048
-0.490000	0.450000	0.000077669425282016042408
-0.470000	0.450000	0.000065063333681246042538
-0.450000	0.450000	0.000066288385668289906069
-0.430000	0.450000	0.000058631815428424329212
-0.410000	0.450000	0.000051774436648157839643
-0.390000	0.450000	0.000045291210521476320174
-0.370000	0.450000	0.000040913326570077396499
-0.350000	0.450000	0.000032156620112014412953
-0.330000	0.450000	0.000029320075555595631264
-0.310000	0.450000	0.000022849587256732050854
-0.290000	0.450000	0.000009223588015187922221
-0.270000	0.450000	0.000005289327320958094546
-0.250000	0.450000	-0.000001413518133466952877
-0.230000	0.450000	-0.000013829205738086444732
-0.210000	0.450000	-0.000017723880146416326454
-0.190000	0.450000	-0.000024476221695635347548
-0.170000	0.450000	-0.000037599077237624299748
-0.150000	0.450000	-0.000035892080491354847794
-0.130000	0.450000	-0.000049467192934962960892
-0.110000	0.450000	-0.000054242924632766321633
-0.090000	0.450000	-0.000061212023578490908126
-0.070000	0.450000	-0.000062341340758291014694
-0.050000	0.450000	-0.000064774905875655331474
-0.030000	0.450000	-0.000067320533403091226739
-0.010000	0.450000	-0.000073240215040523660387
0.010000	0.450000	-0.000073240215040676966574
0.030000	0.450000	-0.000067320533409076239572
0.050000	0.450000	-0.000064774905876000649866
0.070000	0.450000	-0.000062341340756205606026
0.090000	0.450000	-0.000061212023579873645366
0.110000	0.450000	-0.000054242924621004435680
0.130000	0.450000	-0.000049467192928174147674
0.150000	0.450000	-0.000035892080512123743295
0.170000	0.450000	-0.000037599077227937630964
0.190000	0.450000	-0.000024476221695635008734
0.210000	0.450000	-0.000017723880146416326454
0.230000	0.450000	-0.000013829205738086444732
0.250000	0.450000	-0.000001413518133466952877
0.270000	0.450000	0.000005289327320955384041
0.290000	0.450000	0.000009223588009641550483
0.310000	0.450000	0.000022849587256656156702
0.330000	0.450000	0.000029320075558406425396
0.350000	0.450000	0.000032156620123393114753
0.370000	0.450000	0.000040913326578040861456
0.390000	0.450000	0.000045291210518754972721
0.410000	0.450000	0.000051774436656462828285
0.430000	0.450000	0.000058631815428426362091
0.450000	0.450000	0.000066288385668289906069
0.470000	0.450000	0.000065063333681246042538
0.490000	0.450000	0.000077669425282016042408
0.510000	0.450000	0.000078140492444727947048
0.530000	0.450000	0.000080611967790103120600
0.550000	0.450000	0.000089741214976354175708
0.570000	0.450000	0.000093542668348504313773
0.590000	0.450000	0.000093428100628818307682
0.610000	0.450000	0.000102316297590848503214
0.630000	0.450000	0.000100873547900624577125
0.650000	0.450000	0.000107612360969854984954
0.670000	0.450000	0.000114080045180673728730
0.690000	0.450000	0.000117156430860667593280
0.710000	0.450000	0.000115323173723321962614
0.730000	0.450000	0.000120721265020330833714
0.750000	0.450000	0.000123470092195357558293
0.770000	0.450000	0.000130954819596988469377
0.790000	0.450000	0.000130369733158715132848
0.810000	0.450000	0.000135714215245884099997
0.830000	0.450000	0.000139507668571479731198
0.850000	0.450000	0.000136300614852320430871
0.870000	0.450000	0.000145472660764082127594
0.890000	0.450000	0.000101726581418521842999
0.910000	0.450000	-0.000004474301895028912068
0.930000	0.450000	-0.000009588140597137275595
0.950000	0.450000	-0.000008954861360408058156
0.970000	0.450000	-0.000005494490448523466943
0.990000	0.450000	-0.000007432146530397983064

-0.990000	0.470000	-0.000004017400904695792420
-0.970000	0.470000	-0.000005842676476773350173
-0.950000	0.470000	-0.000004409802076399890205
-0.930000	0.470000	-0.000004758320270685674740
-0.910000	0.470000	-0.000011354808778564831617
-0.890000	0.470000	0.000010269077698989853564
-0.870000	0.470000	0.000142655522807205725755
-0.850000	0.470000	0.000133515966786742741948
-0.830000	0.470000	0.000136516957844299012840
-0.810000	0.470000	0.000134412475486589161767
-0.790000	0.470000	0.000129718445452532574278
-0.770000	0.470000	0.000133119785747480546233
-0.750000	0.470000	0.000124560197742719510564
-0.730000	0.470000	0.000125945385446965226525
-0.710000	0.470000	0.000122034046619722951746
-0.690000	0.470000	0.000119808215427708118078
-0.670000	0.470000	0.000109004136221504428902
-0.650000	0.470000	0.000112407321863016704038
-0.630000	0.470000	0.000106945700750931253797
-0.610000	0.470000	0.000103798189990137661003
-0.590000	0.470000	0.000098095051219886949092
-0.570000	0.470000	0.000094269837951007777509
-0.550000	0.470000	0.000094499804312915224838
-0.530000	0.470000	0.000087272918262231458119
-0.510000	0.470000	0.000083305452416402995305
-0.490000	0.470000	0.000074245073721520863318
-0.470000	0.470000	0.000077883695814341420000
-0.450000	0.470000	0.000065063333681246042538
-0.430000	0.470000	0.000064946559209175992885
-0.410000	0.470000	0.000057174448925209552202
-0.390000	0.470000	0.000058181846826444935661
-0.370000	0.470000	0.000045795195421904832055
-0.350000	0.470000	0.000044840140258756348390
-0.330000	0.470000	0.000032720781026736528788
-0.310000	0.470000	0.000029438780304184342974
-0.290000	0.470000	0.000026686956006446730587
-0.270000	0.470000	0.000016161107370507880529
-0.250000	0.470000	0.000008139394222516594334
-0.230000	0.470000	0.000007571010950857393995
-0.210000	0.470000	-0.000004966876620318808099
-0.190000	0.470000	-0.000007975088163360825487
-0.170000	0.470000	-0.000015745730828002179724
-0.150000	0.470000	-0.000025363684294022508978
-0.130000	0.470000	-0.000027270399867572079570
-0.110000	0.470000	-0.000034788831794532889229
-0.090000	0.470000	-0.000036433155720872416718
-0.070000	0.470000	-0.000039317623027111160434
-0.050000	0.470000	-0.000047337638945499046269
-0.030000	0.470000	-0.000045294371894043911324
-0.010000	0.470000	-0.000046055416599402956585
0.010000	0.470000	-0.000046055416599671133993
0.030000	0.470000	-0.000045294371899770558779
0.050000	0.470000	-0.000047337638945283506877
0.070000	0.470000	-0.000039317623018121606541
0.090000	0.470000	-0.000036433155724339505530
0.110000	0.470000	-0.000034788831803009832334
0.130000	0.470000	-0.000027270399879076819873
0.150000	0.470000	-0.000025363684298868215063
0.170000	0.470000	-0.000015745730817619249856
0.190000	0.470000	-0.000007975088163359131421
0.210000	0.470000	-0.000004966876620318808099
0.230000	0.470000	0.000007571010950857393995
0.250000	0.470000	0.000008139394222516594334
0.270000	0.470000	0.000016161107370501104265
0.290000	0.470000	0.000026686956002300334903
0.310000	0.470000	0.000029438780311101552835
0.330000	0.470000	0.000032720781023581500466
0.350000	0.470000	0.000044840140260526986063
0.370000	0.470000	0.000045795195419153669042
0.390000	0.470000	0.000058181846820927024229
0.410000	0.470000	0.000057174448929345783490
0.430000	0.470000	0.000064946559209176670511
0.450000	0.470000	0.000065063333681246042538
0.470000	0.470000	0.000077883695814341420000
0.490000	0.470000	0.000074245073721520863318
0.510000	0.470000	0.000083305452416402995305
0.530000	0.470000	0.000087272918262231458119
0.550000	0.470000	0.000094499804312916241278
0.570000	0.470000	0.000094269837954799774607
0.590000	0.470000	0.000098095051209854690864
0.610000	0.470000	0.000103798189991482410510
0.630000	0.470000	0.000106945700758608421618
0.650000	0.470000	0.000112407321862329265651
0.670000	0.470000	0.000109004136213184193668
0.690000	0.470000	0.000119808215427707101639
0.710000	0.470000	0.000122034046619722951746
0.730000	0.470000	0.000125945385446965226525
0.750000	0.470000	0.000124560197742719510564
0.770000	0.470000	0.000133119785747480546233
0.790000	0.470000	0.000129718445452533251904
0.810000	0.470000	0.000134412475491438906505
0.830000	0.470000	0.000136516957841528876290
0.850000	0.470000	0.000133515966786743826150
0.870000	0.470000	0.000142655522807320217504
0.890000	0.470000	0.000010269077694101402809
0.910000	0.470000	-0.000011354808778569168426
0.930000	0.470000	-0.000004758320270685674740
0.950000	0.470000	-0.000004409802076399890205
0.970000	0.470000	-0.000005842676476773350173
0.990000	0.470000	-0.000004017400904695792420

-0.990000	0.490000	-0.000008785578557073592167
-0.970000	0.490000	-0.000008497519571460491485
-0.950000	0.490000	-0.000006570871308074653834
-0.930000	0.490000	-0.000007329500592108574705
-0.910000	0.490000	-0.000008514961685380465634
-0.890000	0.490000	-0.000009597709236740595284
-0.870000	0.490000	0.000110293770560014256499
-0.850000	0.490000	0.000151908489817262348787
-0.830000	0.490000	0.000134704453401151289307
-0.810000	0.490000	0.000141311607755748101355
-0.790000	0.490000	0.000135022493544865996012
-0.770000	0.490000	0.000130556794297505469361
-0.750000	0.490000	0.000130333316079174715667
-0.730000	0.490000	0.000125174976971778926073
-0.710000	0.490000	0.000119626793920377203634
-0.690000	0.490000	0.000116086380321104022900
-0.670000	0.490000	0.000120247636508551855009
-0.650000	0.490000	0.000110193894168320746471
-0.630000	0.490000	0.000111958673782516245467
-0.610000	0.490000	0.000103060851961633422286
-0.590000	0.490000	0.000104857293628353892860
-0.570000	0.490000	0.000099447771896736699131
-0.550000	0.490000	0.000091241013457155545124
-0.530000	0.490000	0.000094376749309305323771
-0.510000	0.490000	0.000088080246185148625550
-0.490000	0.490000	0.000086528859500978008061
-0.470000	0.490000	0.000074245073721520863318
-0.450000	0.490000	0.000077669425282016042408
-0.430000	0.490000	0.000070376036795950690987
-0.410000	0.490000	0.000066368210880163536420
-0.390000	0.490000	0.000056996758652023195866
-0.370000	0.490000	0.000054824748468313628841
-0.350000	0.490000	0.000046628868563314995093
-0.330000	0.490000	0.000048497480122695229340
-0.310000	0.490000	0.000038768278634184442791
-0.290000	0.490000	0.000029847954102500185748
-0.270000	0.490000	0.000030733869875473090647
-0.250000	0.490000	0.000019358380326670859427
-0.230000	0.490000	0.000013325351238531612142
-0.210000	0.490000	0.000013329463029382922906
-0.190000	0.490000	0.000002513904083267418750
-0.170000	0.490000	0.000000799816291068204221
-0.150000	0.490000	-0.000002988981697852883916
-0.130000	0.490000	-0.000009202586501034598588
-0.110000	0.490000	-0.000012438608759529580158
-0.090000	0.490000	-0.000019917240609482851025
-0.070000	0.490000	-0.000017681579051869302042
-0.050000	0.490000	-0.000021901088190107756122
-0.030000	0.490000	-0.000023663729993323757983
-0.010000	0.490000	-0.000025478071338726974559
0.010000	0.490000	-0.000025478071338917956772
0.030000	0.490000	-0.000023663730001630969239
0.050000	0.490000	-0.000021901088190151232630
0.070000	0.490000	-0.000017681579059463948525
0.090000	0.490000	-0.000019917240612256890703
0.110000	0.490000	-0.000012438608759539392188
0.130000	0.490000	-0.000009202586502432216504
0.150000	0.490000	-0.000002988981699239632705
0.170000	0.490000	0.000000799816298020989466
0.190000	0.490000	0.000002513904083270468068
0.210000	0.490000	0.000013329463029382922906
0.230000	0.490000	0.000013325351238531612142
0.250000	0.490000	0.000019358380326670859427
0.270000	0.490000	0.000030733869875473090647
0.290000	0.490000	0.000029847954103883898771
0.310000	0.490000	0.000038768278638341002870
0.330000	0.490000	0.000048497480118527149613
0.350000	0.490000	0.000046628868555190932689
0.370000	0.490000	0.000054824748469547586439
0.390000	0.490000	0.000056996758667172888347
0.410000	0.490000	0.000066368210869280857113
0.430000	0.490000	0.000070376036795731817673
0.450000	0.490000	0.000077669425282016042408
0.470000	0.490000	0.000074245073721520863318
0.490000	0.490000	0.000086528859500978008061
0.510000	0.490000	0.000088080246185148625550
0.530000	0.490000	0.000094376749309305323771
0.550000	0.490000	0.000091241013457153851058
0.570000	0.490000	0.000099447771893963852075
0.590000	0.490000	0.000104857293629739964022
0.610000	0.490000	0.000103060851961720836086
0.630000	0.490000	0.000111958673792805324084
0.650000	0.490000	0.000110193894164871289496
0.670000	0.490000	0.000120247636500235007906
0.690000	0.490000	0.000116086380321103684087
0.710000	0.490000	0.000119626793920377203634
0.730000	0.490000	0.000125174976971778926073
0.750000	0.490000	0.000130333316079174715667
0.770000	0.490000	0.000130556794297505469361
0.790000	0.490000	0.000135022493544866592323
0.810000	0.490000	0.000141311607760604812092
0.830000	0.490000	0.000134704453403925328986
0.850000	0.490000	0.000151908489817388983600
0.870000	0.490000	0.000110293770552559282361
0.890000	0.490000	-0.000009597709236737125837
0.910000	0.490000	-0.000008514961685380465634
0.930000	0.490000	-0.000007329500592108574705
0.950000	0.490000	-0.000006570871308074653834
0.970000	0.490000	-0.000008497519571460491485
0.990000	0.490000	-0.000008785578557073592167

-0.990000	0.510000	-0.000003633265935653500530
-0.970000	0.510000	-0.000006403182339391415138
-0.950000	0.510000	-0.000008666683285311159034
-0.930000	0.510000	-0.000005095763332156182665
-0.910000	0.510000	-0.000005347107846589678817
-0.890000	0.510000	-0.000029852587778167634369
-0.870000	0.510000	0.000007741621803072917807
-0.850000	0.510000	0.000138495392292787428135
-0.830000	0.510000	0.000133936733817383024636
-0.810000	0.510000	0.000136837199933622505332
-0.790000	0.510000	0.000134533154228665314828
-0.770000	0.510000	0.000136317240745268992031
-0.750000	0.510000	0.000128618371419260196439
-0.730000	0.510000	0.000129780734391916712216
-0.710000	0.510000	0.000126364177153914162936
-0.690000	0.510000	0.000121648729680405587057
-0.670000	0.510000	0.000119824838710113319522
-0.650000	0.510000	0.000112988650961454780309
-0.630000	0.510000	0.000114352913390914571589
-0.610000	0.510000	0.000107813648430034824365
-0.590000	0.510000	0.000108962498989899711109
-0.570000	0.510000	0.000099059596862940569998
-0.550000	0.510000	0.000098372506258321274603
-0.530000	0.510000	0.000091559434356969115923
-0.510000	0.510000	0.000088653728562626603294
-0.490000	0.510000	0.000088080246185148625550
-0.470000	0.510000	0.000083305452416402995305
-0.450000	0.510000	0.000078140492444727947048
-0.430000	0.510000	0.000072044911701788435523
-0.410000	0.510000	0.000072317336460857417732
-0.390000	0.510000	0.000069834558339931210487
-0.370000	0.510000	0.000062098020654305659109
-0.350000	0.510000	0.000057259539417700897447
-0.330000	0.510000	0.000052171870151175315502
-0.310000	0.510000	0.000045479166507281096809
-0.290000	0.510000	0.000046034905652351859259
-0.270000	0.510000	0.000037620096222621093765
-0.250000	0.510000	0.000034107166940125437202
-0.230000	0.510000	0.000031199784079970788067
-0.210000	0.510000	0.000019735663402808341122
-0.190000	0.510000	0.000020012502899423599339
-0.170000	0.510000	0.000011830609954051161817
-0.150000	0.510000	0.000010510340641639969307
-0.130000	0.510000	0.000004743241543029533703
-0.110000	0.510000	-0.000000477482561445639105
-0.090000	0.510000	0.000001696402930500547990
-0.070000	0.510000	-0.000005590485312264800461
-0.050000	0.510000	-0.000003793818086663606863
-0.030000	0.510000	-0.000007597975315491213317
-0.010000	0.510000	-0.000009914998117764952691
0.010000	0.510000	-0.000009914998117892942758
0.030000	0.510000	-0.000007597975317663005794
0.050000	0.510000	-0.000003793818087009196306
0.070000	0.510000	-0.000005590485311934118798
0.090000	0.510000	0.000001696402930501388247
0.110000	0.510000	-0.000000477482560753592859
0.130000	0.510000	0.000004743241540956674674
0.150000	0.510000	0.000010510340641613880692
0.170000	0.510000	0.000011830609959582286963
0.190000	0.510000	0.000020012502899423938152
0.210000	0.510000	0.000019735663402808341122
0.230000	0.510000	0.000031199784079970788067
0.250000	0.510000	0.000034107166940125437202
0.270000	0.510000	0.000037620096222620416138
0.290000	0.510000	0.000046034905649713182222
0.310000	0.510000	0.000045479166512690249210
0.330000	0.510000	0.000052171870147017738984
0.350000	0.510000	0.000057259539420517112590
0.370000	0.510000	0.000062098020661046686116
0.390000	0.510000	0.000069834558326138803600
0.410000	0.510000	0.000072317336470382811444
0.430000	0.510000	0.000072044911702001210199
0.450000	0.510000	0.000078140492444727947048
0.470000	0.510000	0.000083305452416402995305
0.490000	0.510000	0.000088080246185148625550
0.510000	0.510000	0.000088653728562626603294
0.530000	0.510000	0.000091559434356969115923
0.550000	0.510000	0.000098372506258320935790
0.570000	0.510000	0.000099059596861561939173
0.590000	0.510000	0.000108962498995443047081
0.610000	0.510000	0.000107813648424504715658
0.630000	0.510000	0.000114352913399214816846
0.650000	0.510000	0.000112988650959909629583
0.670000	0.510000	0.000119824838707320997485
0.690000	0.510000	0.000121648729680405587057
0.710000	0.510000	0.000126364177153914162936
0.730000	0.510000	0.000129780734391916712216
0.750000	0.510000	0.000128618371419260196439
0.770000	0.510000	0.000136317240745268992031
0.790000	0.510000	0.000134533154228665369039
0.810000	0.510000	0.000136837199938477779501
0.830000	0.510000	0.000133936733814356799532
0.850000	0.510000	0.000138495392292863755968
0.870000	0.510000	0.000007741621798312836589
0.890000	0.510000	-0.000029852587778177175348
0.910000	0.510000	-0.000005347107846589678817
0.930000	0.510000	-0.000005095763332156182665
0.950000	0.510000	-0.000008666683285311159034
0.970000	0.510000	-0.000006403182339391415138
0.990000	0.510000	-0.000003633265935653500530

-0.990000	0.530000	-0.000007515765991003751597
-0.970000	0.530000	-0.000007993282543292408557
-0.950000	0.530000	-0.000003948429079704503025
-0.930000	0.530000	-0.000009350479406573084418
-0.910000	0.530000	-0.000005164160849064041835
-0.890000	0.530000	-0.000009687588103772255127
-0.870000	0.530000	0.000013536439552819246046
-0.850000	0.530000	0.000054916300284535424225
-0.830000	0.530000	0.000142402825248891598542
-0.810000	0.530000	0.000141887249115757365509
-0.790000	0.530000	0.000138468434916790179845
-0.770000	0.530000	0.000133582642976365139698
-0.750000	0.530000	0.000131035446366572523721
-0.730000	0.530000	0.000130126026620559157986
-0.710000	0.530000	0.000127850106396845914023
-0.690000	0.530000	0.000120767099361629402245
-0.670000	0.530000	0.000124095013216769269309
-0.650000	0.530000	0.000117125674770987878940
-0.630000	0.530000	0.000114684926578105083738
-0.610000	0.530000	0.000114900682342966106871
-0.590000	0.530000	0.000104007048215793671290
-0.570000	0.530000	0.000107175102543403418355
-0.550000	0.530000	0.000102580572389276096891
-0.530000	0.530000	0.000100710181792325933342
-0.510000	0.530000	0.000091559434356969115923
-0.490000	0.530000	0.000094376749309305323771
-0.470000	0.530000	0.000087272918262231458119
-0.450000	0.530000	0.000080611967790103120600
-0.430000	0.530000	0.000079988886149070132251
-0.410000	0.530000	0.000074316464711843819614
-0.390000	0.530000	0.000068028094510513530536
-0.370000	0.530000	0.000068260324840144868540
-0.350000	0.530000	0.000064738149668104640337
-0.330000	0.530000	0.000059157252864432087122
-0.310000	0.530000	0.000056800837654375385980
-0.290000	0.530000	0.000045982311868311389258
-0.270000	0.530000	0.000047990952703826195267
-0.250000	0.530000	0.000042431554885596022529
-0.230000	0.530000	0.000035648471303192024806
-0.210000	0.530000	0.000034379097720739748003
-0.190000	0.530000	0.000029409009110244448831
-0.170000	0.530000	0.000027131470311361166972
-0.150000	0.530000	0.000021887034494247209764
-0.130000	0.530000	0.000019010254696649834258
-0.110000	0.530000	0.000018509083343927132392
-0.090000	0.530000	0.000012603043120554789647
-0.070000	0.530000	0.000010939373073502386968
-0.050000	0.530000	0.000009759532524086946383
-0.030000	0.530000	0.000008531348523532859005
-0.010000	0.530000	0.000010155545814266532436
0.010000	0.530000	0.000010155545814194134836
0.030000	0.530000	0.000008531348518422065489
0.050000	0.530000	0.000009759532524434758440
0.070000	0.530000	0.000010939373073589800768
0.090000	0.530000	0.000012603043121161265237
0.110000	0.530000	0.000018509083343927132392
0.130000	0.530000	0.000019010254696620343959
0.150000	0.530000	0.000021887034492216363569
0.170000	0.530000	0.000027131470316922107677
0.190000	0.530000	0.000029409009110245126458
0.210000	0.530000	0.000034379097720739748003
0.230000	0.530000	0.000035648471303192024806
0.250000	0.530000	0.000042431554885596022529
0.270000	0.530000	0.000047990952703827889332
0.290000	0.530000	0.000045982311869650378941
0.310000	0.530000	0.000056800837649535100907
0.330000	0.530000	0.000059157252857514538449
0.350000	0.530000	0.000064738149676345593288
0.370000	0.530000	0.000068260324844470496395
0.390000	0.530000	0.000068028094510512175284
0.410000	0.530000	0.000074316464713230243142
0.430000	0.530000	0.000079988886149070132251
0.450000	0.530000	0.000080611967790103120600
0.470000	0.530000	0.000087272918262231458119
0.490000	0.530000	0.000094376749309305323771
0.510000	0.530000	0.000091559434356969115923
0.530000	0.530000	0.000100710181792325933342
0.550000	0.530000	0.000102580572389287616539
0.570000	0.530000	0.000107175102547552524544
0.590000	0.530000	0.000104007048219958715251
0.610000	0.530000	0.000114900682347819266846
0.630000	0.530000	0.000114684926578797102880
0.650000	0.530000	0.000117125674767671250284
0.670000	0.530000	0.000124095013208468183796
0.690000	0.530000	0.000120767099361628385806
0.710000	0.530000	0.000127850106396845914023
0.730000	0.530000	0.000130126026620559157986
0.750000	0.530000	0.000131035446366572523721
0.770000	0.530000	0.000133582642976365139698
0.790000	0.530000	0.000138468434916790667736
0.810000	0.530000	0.000141887249120268080227
0.830000	0.530000	0.000142402825252132061995
0.850000	0.530000	0.000054916300276913049272
0.870000	0.530000	0.000013536439552819246046
0.890000	0.530000	-0.000009687588103772255127
0.910000	0.530000	-0.000005164160849064041835
0.930000	0.530000	-0.000009350479406573084418
0.950000	0.530000	-0.000003948429079704503025
0.970000	0.530000	-0.000007993282543292408557
0.990000	0.530000	-0.000007515765991003751597

-0.990000	0.550000	-0.000009514642116178985073
-0.970000	0.550000	-0.000003354828555320065776
-0.950000	0.550000	-0.000007134550170341226938
-0.930000	0.550000	-0.000006265675444833265556
-0.910000	0.550000	-0.000009650270619856592558
-0.890000	0.550000	-0.000005319664566574237169
-0.870000	0.550000	-0.000012067597975915465847
-0.850000	0.550000	-0.000010131020699371932892
-0.830000	0.550000	0.000120205273988973834753
-0.810000	0.550000	0.000136735000462191291087
-0.790000	0.550000	0.000143924208375808605244
-0.770000	0.550000	0.000135915817848380831266
-0.750000	0.550000	0.000135890186669650794285
-0.730000	0.550000	0.000136522883943733725539
-0.710000	0.550000	0.000126145060427516458043
-0.690000	0.550000	0.000126196531967988671234
-0.670000	0.550000	0.000124681896145890507314
-0.650000	0.550000	0.000118964512928951260656
-0.630000	0.550000	0.000114593567411261292401
-0.610000	0.550000	0.000116018436081121814629
-0.590000	0.550000	0.000109892355731939020402
-0.570000	0.550000	0.000108667887493809787666
-0.550000	0.550000	0.000103087694603387514006
-0.530000	0.550000	0.000102580572389287616539
-0.510000	0.550000	0.000098372506258320935790
-0.490000	0.550000	0.000091241013457153851058
-0.470000	0.550000	0.000094499804312916241278
-0.450000	0.550000	0.000089741214976354175708
-0.430000	0.550000	0.000086145222060726167070
-0.410000	0.550000	0.000080924813362735900299
-0.390000	0.550000	0.000077125618074259081908
-0.370000	0.550000	0.000073534047195491226132
-0.350000	0.550000	0.000068341746555933082538
-0.330000	0.550000	0.000063570480059647568091
-0.310000	0.550000	0.000061990082111528806543
-0.290000	0.550000	0.000060585907956336488992
-0.270000	0.550000	0.000056463753849411420314
-0.250000	0.550000	0.000046063751512470793234
-0.230000	0.550000	0.000049639300285891919918
-0.210000	0.550000	0.000045147409499656399479
-0.190000	0.550000	0.000038505342361831970438
-0.170000	0.550000	0.000039119597852269497149
-0.150000	0.550000	0.000031706275565131285211
-0.130000	0.550000	0.000031197788544179192003
-0.110000	0.550000	0.000031654204067102807490
-0.090000	0.550000	0.000025787508948420478872
-0.070000	0.550000	0.000025398710958621039226
-0.050000	0.550000	0.000021141145153169045448
-0.030000	0.550000	0.000024645837429623616713
-0.010000	0.550000	0.000022390631518287866433
0.010000	0.550000	0.000022390631518102169705
0.030000	0.550000	0.000024645837424917230608
0.050000	0.550000	0.000021141145153881068120
0.070000	0.550000	0.000025398710959315714663
0.090000	0.550000	0.000025787508948421156499
0.110000	0.550000	0.000031654204066409595726
0.130000	0.550000	0.000031197788543490222180
0.150000	0.550000	0.000031706275561671325028
0.170000	0.550000	0.000039119597859899569938
0.190000	0.550000	0.000038505342361832309251
0.210000	0.550000	0.000045147409499656399479
0.230000	0.550000	0.000049639300285891919918
0.250000	0.550000	0.000046063751512470793234
0.270000	0.550000	0.000056463753849411420314
0.290000	0.550000	0.000060585907956335472552
0.310000	0.550000	0.000061990082106220959282
0.330000	0.550000	0.000063570480057577758381
0.350000	0.550000	0.000068341746550398230447
0.370000	0.550000	0.000073534047191179828431
0.390000	0.550000	0.000077125618071502159072
0.410000	0.550000	0.000080924813364098268091
0.430000	0.550000	0.000086145222060726505883
0.450000	0.550000	0.000089741214976354175708
0.470000	0.550000	0.000094499804312916241278
0.490000	0.550000	0.000091241013457153851058
0.510000	0.550000	0.000098372506258320935790
0.530000	0.550000	0.000102580572389287616539
0.550000	0.550000	0.000103087694603387852819
0.570000	0.550000	0.000108667887496584992862
0.590000	0.550000	0.000109892355731868222000
0.610000	0.550000	0.000116018436087937041722
0.630000	0.550000	0.000114593567414038544029
0.650000	0.550000	0.000118964512927569404329
0.670000	0.550000	0.000124681896143114461862
0.690000	0.550000	0.000126196531967988671234
0.710000	0.550000	0.000126145060427516458043
0.730000	0.550000	0.000136522883943733725539
0.750000	0.550000	0.000135890186669650794285
0.770000	0.550000	0.000135915817848380831266
0.790000	0.550000	0.000143924208375809201555
0.810000	0.550000	0.000136735000466873743430
0.830000	0.550000	0.000120205273981259519456
0.850000	0.550000	-0.000010131020699373667615
0.870000	0.550000	-0.000012067597975915465847
0.890000	0.550000	-0.000005319664566574237169
0.910000	0.550000	-0.000009650270619856592558
0.930000	0.550000	-0.000006265675444833265556
0.950000	0.550000	-0.000007134550170341226938
0.970000	0.550000	-0.000003354828555320065776
0.990000	0.550000	-0.000009514642116178985073

-0.990000	0.570000	-0.000003825316312430348132
-0.970000	0.570000	-0.000006756761509054125692
-0.950000	0.570000	-0.000005299118120093463617
-0.930000	0.570000	-0.000005279476218590428488
-0.910000	0.570000	-0.000005466466307817152964
-0.890000	0.570000	-0.000004953619480210961850
-0.870000	0.570000	-0.000007910969375001138115
-0.850000	0.570000	-0.000011940480464585866149
-0.830000	0.570000	0.000008501632812431964004
-0.810000	0.570000	0.000146696717838585427574
-0.790000	0.570000	0.000137620434648655365351
-0.770000	0.570000	0.000137836244185101405683
-0.750000	0.570000	0.000137113279277457401906
-0.730000	0.570000	0.000130903231362492156404
-0.710000	0.570000	0.000130189283622263759881
-0.690000	0.570000	0.000127656733601585049669
-0.670000	0.570000	0.000127880703768959316877
-0.650000	0.570000	0.000124890770124411296278
-0.630000	0.570000	0.000117160082376193671943
-0.610000	0.570000	0.000119706697477300113425
-0.590000	0.570000	0.000112526701570159605535
-0.570000	0.570000	0.000112082509542371256826
-0.550000	0.570000	0.000108667887496584667601
-0.530000	0.570000	0.000107175102547552524544
-0.510000	0.570000	0.000099059596861561939173
-0.490000	0.570000	0.000099447771893963852075
-0.470000	0.570000	0.000094269837954799774607
-0.450000	0.570000	0.000093542668348504313773
-0.430000	0.570000	0.000086320449101121796967
-0.410000	0.570000	0.000087310510113916320308
-0.390000	0.570000	0.000083483696154049987859
-0.370000	0.570000	0.000078460127435735498198
-0.350000	0.570000	0.000073362025748254135063
-0.330000	0.570000	0.000074151655430571973928
-0.310000	0.570000	0.000069119058814903847890
-0.290000	0.570000	0.000066582109233961564313
-0.270000	0.570000	0.000059653867920827051831
-0.250000	0.570000	0.000062616148517601603234
-0.230000	0.570000	0.000051519862949121109270
-0.210000	0.570000	0.000052873577874696669099
-0.190000	0.570000	0.000048643786614332063141
-0.170000	0.570000	0.000046983782125755146073
-0.150000	0.570000	0.000042489673735235237214
-0.130000	0.570000	0.000041523821950676577538
-0.110000	0.570000	0.000036425824187051578421
-0.090000	0.570000	0.000039443541298237781516
-0.070000	0.570000	0.000035446706679831879510
-0.050000	0.570000	0.000037561831651154411376
-0.030000	0.570000	0.000032670244960078667152
-0.010000	0.570000	0.000033315138011402885797
0.010000	0.570000	0.000033315138011185367736
0.030000	0.570000	0.000032670244956027139158
0.050000	0.570000	0.000037561831650960203662
0.070000	0.570000	0.000035446706680180342089
0.090000	0.570000	0.000039443541298237781516
0.110000	0.570000	0.000036425824187744275189
0.130000	0.570000	0.000041523821952037088634
0.150000	0.570000	0.000042489673732480686070
0.170000	0.570000	0.000046983782129899847690
0.190000	0.570000	0.000048643786614332063141
0.210000	0.570000	0.000052873577874696669099
0.230000	0.570000	0.000051519862949121109270
0.250000	0.570000	0.000062616148517601603234
0.270000	0.570000	0.000059653867920827051831
0.290000	0.570000	0.000066582109233957837368
0.310000	0.570000	0.000069119058816082240126
0.330000	0.570000	0.000074151655436111569403
0.350000	0.570000	0.000073362025749650045360
0.370000	0.570000	0.000078460127440039780823
0.390000	0.570000	0.000083483696152683567861
0.410000	0.570000	0.000087310510105628611139
0.430000	0.570000	0.000086320449101120116453
0.450000	0.570000	0.000093542668348504313773
0.470000	0.570000	0.000094269837954799774607
0.490000	0.570000	0.000099447771893963852075
0.510000	0.570000	0.000099059596861561939173
0.530000	0.570000	0.000107175102547552524544
0.550000	0.570000	0.000108667887496584992862
0.570000	0.570000	0.000112082509546527816905
0.590000	0.570000	0.000112526701562016230780
0.610000	0.570000	0.000119706697467605150493
0.630000	0.570000	0.000117160082383825099985
0.650000	0.570000	0.000124890770128917186297
0.670000	0.570000	0.000127880703760637387577
0.690000	0.570000	0.000127656733601584182307
0.710000	0.570000	0.000130189283622263759881
0.730000	0.570000	0.000130903231362492156404
0.750000	0.570000	0.000137113279277457401906
0.770000	0.570000	0.000137836244185101405683
0.790000	0.570000	0.000137620434648655365351
0.810000	0.570000	0.000146696717843144280868
0.830000	0.570000	0.000008501632807876580156
0.850000	0.570000	-0.000011940480464591937682
0.870000	0.570000	-0.000007910969375001138115
0.890000	0.570000	-0.000004953619480210961850
0.910000	0.570000	-0.000005466466307817152964
0.930000	0.570000	-0.000005279476218590428488
0.950000	0.570000	-0.000005299118120093463617
0.970000	0.570000	-0.000006756761509054125692
0.990000	0.570000	-0.000003825316312430348132

-0.990000	0.590000	-0.000009109578735378397185
-0.970000	0.590000	-0.000007533019874367068939
-0.950000	0.590000	-0.000007057304846817531816
-0.930000	0.590000	-0.000006837608328984099088
-0.910000	0.590000	-0.000008304993799582713939
-0.890000	0.590000	-0.000008170417612725756982
-0.870000	0.590000	-0.000004826655764836865941
-0.850000	0.590000	-0.000009764130561345368831
-0.830000	0.590000	0.000001493381671029830882
-0.810000	0.590000	0.000047781359576688081647
-0.790000	0.590000	0.000144964240280265061877
-0.770000	0.590000	0.000138717962246488442715
-0.750000	0.590000	0.000137819557100334142558
-0.730000	0.590000	0.000137536335774245273809
-0.710000	0.590000	0.000136208206327430910582
-0.690000	0.590000	0.000129121910772403593456
-0.670000	0.590000	0.000127473161412466147371
-0.650000	0.590000	0.000128187297144201128645
-0.630000	0.590000	0.000125039485577317958324
-0.610000	0.590000	0.000120938758479488580179
-0.590000	0.590000	0.000115816779963428956855
-0.570000	0.590000	0.000112526701562706393225
-0.550000	0.590000	0.000109892355731868547261
-0.530000	0.590000	0.000104007048219958715251
-0.510000	0.590000	0.000108962498995443047081
-0.490000	0.590000	0.000104857293629739964022
-0.470000	0.590000	0.000098095051209854690864
-0.450000	0.590000	0.000093428100628818307682
-0.430000	0.590000	0.000092567118779777459933
-0.410000	0.590000	0.000091800667780854791492
-0.390000	0.590000	0.000085169804015825580643
-0.370000	0.590000	0.000082398558805586079399
-0.350000	0.590000	0.000082635450198008847432
-0.330000	0.590000	0.000076750381529705935697
-0.310000	0.590000	0.000073867809475123842166
-0.290000	0.590000	0.000069438321294847208396
-0.270000	0.590000	0.000068769173759920831403
-0.250000	0.590000	0.000066997808744810171278
-0.230000	0.590000	0.000063132415276133418318
-0.210000	0.590000	0.000057484123992410381229
-0.190000	0.590000	0.000058645097028819798417
-0.170000	0.590000	0.000058269484633637671491
-0.150000	0.590000	0.000051405910672841213815
-0.130000	0.590000	0.000051369866645250262757
-0.110000	0.590000	0.000047390972775777334800
-0.090000	0.590000	0.000046565550390397509174
-0.070000	0.590000	0.000048547857799344178013
-0.050000	0.590000	0.000044851287973291461306
-0.030000	0.590000	0.000042374356147497111596
-0.010000	0.590000	0.000045113113649788351314
0.010000	0.590000	0.000045113113649618009600
0.030000	0.590000	0.000042374356143940372817
0.050000	0.590000	0.000044851287972944936739
0.070000	0.590000	0.000048547857800036617283
0.090000	0.590000	0.000046565550389704812406
0.110000	0.590000	0.000047390972776470045120
0.130000	0.590000	0.000051369866643871631932
0.150000	0.590000	0.000051405910672162909831
0.170000	0.590000	0.000058269484638471519115
0.190000	0.590000	0.000058645097028819798417
0.210000	0.590000	0.000057484123992410381229
0.230000	0.590000	0.000063132415276133418318
0.250000	0.590000	0.000066997808744810171278
0.270000	0.590000	0.000068769173759920479037
0.290000	0.590000	0.000069438321292078427098
0.310000	0.590000	0.000073867809479266849718
0.330000	0.590000	0.000076750381525647631440
0.350000	0.590000	0.000082635450208978262912
0.370000	0.590000	0.000082398558791763179326
0.390000	0.590000	0.000085169804026904419227
0.410000	0.590000	0.000091800667789133691518
0.430000	0.590000	0.000092567118779779167552
0.450000	0.590000	0.000093428100628818307682
0.470000	0.590000	0.000098095051209854690864
0.490000	0.590000	0.000104857293629739964022
0.510000	0.590000	0.000108962498995443047081
0.530000	0.590000	0.000104007048219958715251
0.550000	0.590000	0.000109892355731868222000
0.570000	0.590000	0.000112526701562016230780
0.590000	0.590000	0.000115816779962038806382
0.610000	0.590000	0.000120938758485724951732
0.630000	0.590000	0.000125039485577319828572
0.650000	0.590000	0.000128187297144200966015
0.670000	0.590000	0.000127473161405183534273
0.690000	0.590000	0.000129121910772403078460
0.710000	0.590000	0.000136208206327430910582
0.730000	0.590000	0.000137536335774245273809
0.750000	0.590000	0.000137819557100334142558
0.770000	0.590000	0.000138717962246488442715
0.790000	0.590000	0.000144964240280265061877
0.810000	0.590000	0.000047781359576688081647
0.830000	0.590000	0.000001493381671029830882
0.850000	0.590000	-0.000009764130561345368831
0.870000	0.590000	-0.000004826655764836865941
0.890000	0.590000	-0.000008170417612725756982
0.910000	0.590000	-0.000008304993799582713939
0.930000	0.590000	-0.000006837608328984099088
0.950000	0.590000	-0.000007057304846817531816
0.970000	0.590000	-0.000007533019874367068939
0.990000	0.590000	-0.000009109578735378397185

-0.990000	0.610000	-0.000007183469986592330237
-0.970000	0.610000	-0.000003394660271793987789
-0.950000	0.610000	-0.000009241908228577362400
-0.930000	0.610000	-0.000004154335297095645063
-0.910000	0.610000	-0.000006098101312230260612
-0.890000	0.610000	-0.000006608328157777442705
-0.870000	0.610000	-0.000006524491566285608567
-0.850000	0.610000	-0.000006850351727996422876
-0.830000	0.610000	-0.000007575764215685207997
-0.810000	0.610000	-0.000009430088818641239965
-0.790000	0.610000	0.000088846604322317078439
-0.770000	0.610000	0.000146163169511952586999
-0.750000	0.610000	0.000139956527002793075509
-0.730000	0.610000	0.000137967709731660502157
-0.710000	0.610000	0.000137241563745783232706
-0.690000	0.610000	0.000134200125356154692296
-0.670000	0.610000	0.000130870662289146429472
-0.650000	0.610000	0.000125861800081286331638
-0.630000	0.610000	0.000124818650929095790927
-0.610000	0.610000	0.000121030459564062448834
-0.590000	0.610000	0.000120938758481568730467
-0.570000	0.610000	0.000119706697468297345818
-0.550000	0.610000	0.000116018436087937380535
-0.530000	0.610000	0.000114900682347819266846
-0.510000	0.610000	0.000107813648424504715658
-0.490000	0.610000	0.000103060851961720836086
-0.470000	0.610000	0.000103798189991482410510
-0.450000	0.610000	0.000102316297590848503214
-0.430000	0.610000	0.000099625560141052243827
-0.410000	0.610000	0.000096254705618288046278
-0.390000	0.610000	0.000088282392784959132204
-0.370000	0.610000	0.000093221779174803597111
-0.350000	0.610000	0.000082108059418903669730
-0.330000	0.610000	0.000081686775262464742962
-0.310000	0.610000	0.000082835888452213642932
-0.290000	0.610000	0.000076539917502366813361
-0.270000	0.610000	0.000074268738455747439187
-0.250000	0.610000	0.000072179504062076788170
-0.230000	0.610000	0.000069345601179543424060
-0.210000	0.610000	0.000068656564583358554174
-0.190000	0.610000	0.000063584224180615280713
-0.170000	0.610000	0.000060410280601752519515
-0.150000	0.610000	0.000059425986761824656506
-0.130000	0.610000	0.000062058339942123530789
-0.110000	0.610000	0.000059323503492063120045
-0.090000	0.610000	0.000053600356499381205484
-0.070000	0.610000	0.000056490824629962550362
-0.050000	0.610000	0.000055605499370172864872
-0.030000	0.610000	0.000052004621778213889496
-0.010000	0.610000	0.000054078293444121845464
0.010000	0.610000	0.000054078293444001905598
0.030000	0.610000	0.000052004621774833997643
0.050000	0.610000	0.000055605499370345537621
0.070000	0.610000	0.000056490824629966873618
0.090000	0.610000	0.000053600356499377898667
0.110000	0.610000	0.000059323503492064475298
0.130000	0.610000	0.000062058339943155054288
0.150000	0.610000	0.000059425986760098240729
0.170000	0.610000	0.000060410280605223321720
0.190000	0.610000	0.000063584224180616120969
0.210000	0.610000	0.000068656564583358554174
0.230000	0.610000	0.000069345601179543424060
0.250000	0.610000	0.000072179504062076788170
0.270000	0.610000	0.000074268738455750149693
0.290000	0.610000	0.000076539917503028176687
0.310000	0.610000	0.000082835888449009147886
0.330000	0.610000	0.000081686775265214903088
0.350000	0.610000	0.000082108059418931127150
0.370000	0.610000	0.000093221779183081141884
0.390000	0.610000	0.000088282392776662952706
0.410000	0.610000	0.000096254705609995254911
0.430000	0.610000	0.000099625560140965168840
0.450000	0.610000	0.000102316297590848503214
0.470000	0.610000	0.000103798189991482410510
0.490000	0.610000	0.000103060851961720836086
0.510000	0.610000	0.000107813648424504715658
0.530000	0.610000	0.000114900682347819266846
0.550000	0.610000	0.000116018436087937041722
0.570000	0.610000	0.000119706697467605150493
0.590000	0.610000	0.000120938758485724951732
0.610000	0.610000	0.000121030459555069669440
0.630000	0.610000	0.000124818650942960514098
0.650000	0.610000	0.000125861800084752390458
0.670000	0.610000	0.000130870662281517467990
0.690000	0.610000	0.000134200125356151792055
0.710000	0.610000	0.000137241563745783232706
0.730000	0.610000	0.000137967709731660502157
0.750000	0.610000	0.000139956527002793075509
0.770000	0.610000	0.000146163169511952586999
0.790000	0.610000	0.000088846604322317078439
0.810000	0.610000	-0.000009430088818641239965
0.830000	0.610000	-0.000007575764215685207997
0.850000	0.610000	-0.000006850351727996422876
0.870000	0.610000	-0.000006524491566285608567
0.890000	0.610000	-0.000006608328157777442705
0.910000	0.610000	-0.000006098101312230260612
0.930000	0.610000	-0.000004154335297095645063
0.950000	0.610000	-0.000009241908228577362400
0.970000	0.610000	-0.000003394660271793987789
0.990000	0.610000	-0.000007183469986592330237

-0.990000	0.630000	-0.000004288802192880465159
-0.970000	0.630000	-0.000003795580792149427112
-0.950000	0.630000	-0.000010791866642005296367
-0.930000	0.630000	-0.000005259417586788754585
-0.910000	0.630000	-0.000005973811343364175512
-0.890000	0.630000	-0.000007078450000006430640
-0.870000	0.630000	-0.000006905008935680079230
-0.850000	0.630000	-0.000007565147311921083945
-0.830000	0.630000	-0.000003517098335707476815
-0.810000	0.630000	-0.000009115453918653827411
-0.790000	0.630000	-0.000004162994207546413805
-0.770000	0.630000	0.000125576408135187611581
-0.750000	0.630000	0.000145650093385772845533
-0.730000	0.630000	0.000138244720546666644001
-0.710000	0.630000	0.000134661630540415945111
-0.690000	0.630000	0.000137411043124450397545
-0.670000	0.630000	0.000129986930415684071027
-0.650000	0.630000	0.000129797958162570191420
-0.630000	0.630000	0.000127157015566919527789
-0.610000	0.630000	0.000124818650933257934647
-0.590000	0.630000	0.000125039485581477066278
-0.570000	0.630000	0.000117160082380359203795
-0.550000	0.630000	0.000114593567414037527589
-0.530000	0.630000	0.000114684926578797102880
-0.510000	0.630000	0.000114352913399214816846
-0.490000	0.630000	0.000111958673792805324084
-0.470000	0.630000	0.000106945700758608421618
-0.450000	0.630000	0.000100873547900624577125
-0.430000	0.630000	0.000100568119086649534750
-0.410000	0.630000	0.000098035380640417981108
-0.390000	0.630000	0.000094863070053968502051
-0.370000	0.630000	0.000094465917112358696291
-0.350000	0.630000	0.000092556443601372472181
-0.330000	0.630000	0.000089053454282364156785
-0.310000	0.630000	0.000086610989001373986959
-0.290000	0.630000	0.000085156572541640612609
-0.270000	0.630000	0.000079551552956855757373
-0.250000	0.630000	0.000077230292977286004157
-0.230000	0.630000	0.000077110961823670851035
-0.210000	0.630000	0.000073727985822955109229
-0.190000	0.630000	0.000071358855473028723077
-0.170000	0.630000	0.000074432391027722146068
-0.150000	0.630000	0.000065113149958087110781
-0.130000	0.630000	0.000065042920346333288166
-0.110000	0.630000	0.000066750486134434895225
-0.090000	0.630000	0.000061340029892650751835
-0.070000	0.630000	0.000065895075312761457794
-0.050000	0.630000	0.000058206651135130017729
-0.030000	0.630000	0.000063897223437050438871
-0.010000	0.630000	0.000060840558373393265079
0.010000	0.630000	0.000060840558373317709740
0.030000	0.630000	0.000063897223433842162670
0.050000	0.630000	0.000058206651135130058386
0.070000	0.630000	0.000065895075313129083646
0.090000	0.630000	0.000061340029892650914465
0.110000	0.630000	0.000066750486134781501107
0.130000	0.630000	0.000065042920344947881077
0.150000	0.630000	0.000065113149957392543765
0.170000	0.630000	0.000074432391031882270461
0.190000	0.630000	0.000071358855473028723077
0.210000	0.630000	0.000073727985822955109229
0.230000	0.630000	0.000077110961823670851035
0.250000	0.630000	0.000077230292977286004157
0.270000	0.630000	0.000079551552956855757373
0.290000	0.630000	0.000085156572540261642971
0.310000	0.630000	0.000086610989012061848687
0.330000	0.630000	0.000089053454272842503571
0.350000	0.630000	0.000092556443598553546533
0.370000	0.630000	0.000094465917106833005709
0.390000	0.630000	0.000094863070062282977462
0.410000	0.630000	0.000098035380641771553310
0.430000	0.630000	0.000100568119086731866353
0.450000	0.630000	0.000100873547900624577125
0.470000	0.630000	0.000106945700758608421618
0.490000	0.630000	0.000111958673792805324084
0.510000	0.630000	0.000114352913399214816846
0.530000	0.630000	0.000114684926578797102880
0.550000	0.630000	0.000114593567414038544029
0.570000	0.630000	0.000117160082383825099985
0.590000	0.630000	0.000125039485577319828572
0.610000	0.630000	0.000124818650942960514098
0.630000	0.630000	0.000127157015570388622376
0.650000	0.630000	0.000129797958158754477400
0.670000	0.630000	0.000129986930408054052449
0.690000	0.630000	0.000137411043124450234915
0.710000	0.630000	0.000134661630540415945111
0.730000	0.630000	0.000138244720546666644001
0.750000	0.630000	0.000145650093385772845533
0.770000	0.630000	0.000125576408135187611581
0.790000	0.630000	-0.000004162994207546413805
0.810000	0.630000	-0.000009115453918653827411
0.830000	0.630000	-0.000003517098335707476815
0.850000	0.630000	-0.000007565147311921083945
0.870000	0.630000	-0.000006905008935680079230
0.890000	0.630000	-0.000007078450000006430640
0.910000	0.630000	-0.000005973811343364175512
0.930000	0.630000	-0.000005259417586788754585
0.950000	0.630000	-0.000010791866642005296367
0.970000	0.630000	-0.000003795580792149427112
0.990000	0.630000	-0.000004288802192880465159

-0.990000	0.650000	-0.000008912078226152862531
-0.970000	0.650000	-0.000008415674194769381987
-0.950000	0.650000	-0.000004997061761667184634
-0.930000	0.650000	-0.000004075475750173893010
-0.910000	0.650000	-0.000005795244436990892867
-0.890000	0.650000	-0.000005829805905457346332
-0.870000	0.650000	-0.000009397286773474370627
-0.850000	0.650000	-0.000002750857228761918478
-0.830000	0.650000	-0.000010898859041622629279
-0.810000	0.650000	-0.000004286496563322625408
-0.790000	0.650000	-0.000012614116880241797725
-0.770000	0.650000	-0.000000853524960084395268
-0.750000	0.650000	0.000141787390158689199926
-0.730000	0.650000	0.000139442118560469639765
-0.710000	0.650000	0.000141119839569456588177
-0.690000	0.650000	0.000138534144199618011045
-0.670000	0.650000	0.000135752784919472324924
-0.650000	0.650000	0.000133905758127700672249
-0.630000	0.650000	0.000129797958155286223070
-0.610000	0.650000	0.000125861800085445114331
-0.590000	0.650000	0.000128187297143162327439
-0.570000	0.650000	0.000124890770126141791366
-0.550000	0.650000	0.000118964512927569241699
-0.530000	0.650000	0.000117125674767671250284
-0.510000	0.650000	0.000112988650959909629583
-0.490000	0.650000	0.000110193894164871289496
-0.470000	0.650000	0.000112407321862329265651
-0.450000	0.650000	0.000107612360969854984954
-0.430000	0.650000	0.000108032656840828118739
-0.410000	0.650000	0.000102130789571252265143
-0.390000	0.650000	0.000098556202643975286052
-0.370000	0.650000	0.000097598902589522649738
-0.350000	0.650000	0.000095441134333887231401
-0.330000	0.650000	0.000090417975284146111844
-0.310000	0.650000	0.000092417746196390125352
-0.290000	0.650000	0.000085145994835737618452
-0.270000	0.650000	0.000083873196120524159784
-0.250000	0.650000	0.000086647765307488197953
-0.230000	0.650000	0.000081106279225669786225
-0.210000	0.650000	0.000078678275472164550721
-0.190000	0.650000	0.000077182263056780264169
-0.170000	0.650000	0.000073987125606894834457
-0.150000	0.650000	0.000077219596142819306884
-0.130000	0.650000	0.000075390110843727637432
-0.110000	0.650000	0.000070124095209794294029
-0.090000	0.650000	0.000072250363014848454453
-0.070000	0.650000	0.000066602541698814165519
-0.050000	0.650000	0.000071385090667113718001
-0.030000	0.650000	0.000070817612815476040805
-0.010000	0.650000	0.000066760627276123490838
0.010000	0.650000	0.000066760627276002792031
0.030000	0.650000	0.000070817612812527878257
0.050000	0.650000	0.000071385090666940326969
0.070000	0.650000	0.000066602541699312817203
0.090000	0.650000	0.000072250363014674982105
0.110000	0.650000	0.000070124095210488183419
0.130000	0.650000	0.000075390110842676476320
0.150000	0.650000	0.000077219596142136584776
0.170000	0.650000	0.000073987125610366138106
0.190000	0.650000	0.000077182263056780264169
0.210000	0.650000	0.000078678275472164550721
0.230000	0.650000	0.000081106279225669786225
0.250000	0.650000	0.000086647765307488197953
0.270000	0.650000	0.000083873196120523807419
0.290000	0.650000	0.000085145994833135180873
0.310000	0.650000	0.000092417746188606909007
0.330000	0.650000	0.000090417975285549150770
0.350000	0.650000	0.000095441134338043791480
0.370000	0.650000	0.000097598902584693545499
0.390000	0.650000	0.000098556202642594961162
0.410000	0.650000	0.000102130789572691204714
0.430000	0.650000	0.000108032656840831168057
0.450000	0.650000	0.000107612360969854984954
0.470000	0.650000	0.000112407321862329265651
0.490000	0.650000	0.000110193894164871289496
0.510000	0.650000	0.000112988650959909629583
0.530000	0.650000	0.000117125674767671250284
0.550000	0.650000	0.000118964512927569404329
0.570000	0.650000	0.000124890770128917186297
0.590000	0.650000	0.000128187297144200966015
0.610000	0.650000	0.000125861800084752390458
0.630000	0.650000	0.000129797958158754477400
0.650000	0.650000	0.000133905758127353375188
0.670000	0.650000	0.000135752784916003311653
0.690000	0.650000	0.000138534144199617902625
0.710000	0.650000	0.000141119839569456588177
0.730000	0.650000	0.000139442118560469639765
0.750000	0.650000	0.000141787390158689199926
0.770000	0.650000	-0.000000853524960084395268
0.790000	0.650000	-0.000012614116880241797725
0.810000	0.650000	-0.000004286496563322625408
0.830000	0.650000	-0.000010898859041622629279
0.850000	0.650000	-0.000002750857228761918478
0.870000	0.650000	-0.000009397286773474370627
0.890000	0.650000	-0.000005829805905457346332
0.910000	0.650000	-0.000005795244436990892867
0.930000	0.650000	-0.000004075475750173893010
0.950000	0.650000	-0.000004997061761667184634
0.970000	0.650000	-0.000008415674194769381987
0.990000	0.650000	-0.000008912078226152862531

-0.990000	0.670000	-0.000005002215974494856839
-0.970000	0.670000	-0.000008374075702963671244
-0.950000	0.670000	-0.000005941929168179818904
-0.930000	0.670000	-0.000009993231429430019853
-0.910000	0.670000	-0.000007363947351928488982
-0.890000	0.670000	-0.000003440778993680746487
-0.870000	0.670000	-0.000009307954693899887322
-0.850000	0.670000	-0.000006694339087891053698
-0.830000	0.670000	-0.000007231730190602602294
-0.810000	0.670000	-0.000003757464154889827816
-0.790000	0.670000	-0.000006182417165386195138
-0.770000	0.670000	-0.000004097840388059704325
-0.750000	0.670000	0.000008316895203855020902
-0.730000	0.670000	0.000147076214342324596007
-0.710000	0.670000	0.000138652600062922053831
-0.690000	0.670000	0.000142074275273853416809
-0.670000	0.670000	0.000138601140490711156449
-0.650000	0.670000	0.000135752784916350581609
-0.630000	0.670000	0.000129986930407707297489
-0.610000	0.670000	0.000130870662276662763027
-0.590000	0.670000	0.000127473161413497494687
-0.570000	0.670000	0.000127880703757523531833
-0.550000	0.670000	0.000124681896143112916873
-0.530000	0.670000	0.000124095013208468183796
-0.510000	0.670000	0.000119824838707320997485
-0.490000	0.670000	0.000120247636500235007906
-0.470000	0.670000	0.000109004136213184193668
-0.450000	0.670000	0.000114080045180673728730
-0.430000	0.670000	0.000105035741841455452258
-0.410000	0.670000	0.000108918294085613354323
-0.390000	0.670000	0.000104479914433899871663
-0.370000	0.670000	0.000103711061275078012455
-0.350000	0.670000	0.000096411140509743186236
-0.330000	0.670000	0.000096031804328673098735
-0.310000	0.670000	0.000097830318999242199714
-0.290000	0.670000	0.000092502484230841882664
-0.270000	0.670000	0.000093102710738290572431
-0.250000	0.670000	0.000090014371894337451025
-0.230000	0.670000	0.000088444400255907243804
-0.210000	0.670000	0.000082184394721240296676
-0.190000	0.670000	0.000086067486478966893177
-0.170000	0.670000	0.000084054265696892268038
-0.150000	0.670000	0.000078483106222447627121
-0.130000	0.670000	0.000079780640414562172457
-0.110000	0.670000	0.000081391423173274573145
-0.090000	0.670000	0.000076803218431601327949
-0.070000	0.670000	0.000078823453236574574088
-0.050000	0.670000	0.000075144923183087305595
-0.030000	0.670000	0.000078836489253990377712
-0.010000	0.670000	0.000074947104071437800296
0.010000	0.670000	0.000074947104071357311837
0.030000	0.670000	0.000078836489251212421353
0.050000	0.670000	0.000075144923183260683075
0.070000	0.670000	0.000078823453236748141303
0.090000	0.670000	0.000076803218431254898250
0.110000	0.670000	0.000081391423173975076168
0.130000	0.670000	0.000079780640415611815686
0.150000	0.670000	0.000078483106221755607980
0.170000	0.670000	0.000084054265700357310418
0.190000	0.670000	0.000086067486478967055808
0.210000	0.670000	0.000082184394721240296676
0.230000	0.670000	0.000088444400255907243804
0.250000	0.670000	0.000090014371894337451025
0.270000	0.670000	0.000093102710738290748614
0.290000	0.670000	0.000092502484232226774756
0.310000	0.670000	0.000097830318995071070668
0.330000	0.670000	0.000096031804327985985609
0.350000	0.670000	0.000096411140513202143532
0.370000	0.670000	0.000103711061275094261936
0.390000	0.670000	0.000104479914434589695295
0.410000	0.670000	0.000108918294086297079318
0.430000	0.670000	0.000105035741841456807511
0.450000	0.670000	0.000114080045180673728730
0.470000	0.670000	0.000109004136213184193668
0.490000	0.670000	0.000120247636500235007906
0.510000	0.670000	0.000119824838707320997485
0.530000	0.670000	0.000124095013208468183796
0.550000	0.670000	0.000124681896143114461862
0.570000	0.670000	0.000127880703760637387577
0.590000	0.670000	0.000127473161405183534273
0.610000	0.670000	0.000130870662281517467990
0.630000	0.670000	0.000129986930408054052449
0.650000	0.670000	0.000135752784916003311653
0.670000	0.670000	0.000138601140487589413134
0.690000	0.670000	0.000142074275273852766287
0.710000	0.670000	0.000138652600062922053831
0.730000	0.670000	0.000147076214342324596007
0.750000	0.670000	0.000008316895203855020902
0.770000	0.670000	-0.000004097840388059704325
0.790000	0.670000	-0.000006182417165386195138
0.810000	0.670000	-0.000003757464154889827816
0.830000	0.670000	-0.000007231730190602602294
0.850000	0.670000	-0.000006694339087891053698
0.870000	0.670000	-0.000009307954693899887322
0.890000	0.670000	-0.000003440778993680746487
0.910000	0.670000	-0.000007363947351928488982
0.930000	0.670000	-0.000009993231429430019853
0.950000	0.670000	-0.000005941929168179818904
0.970000	0.670000	-0.000008374075702963671244
0.990000	0.670000	-0.000005002215974494856839

-0.990000	0.690000	-0.000007433057267810957948
-0.970000	0.690000	-0.000005274083155766015965
-0.950000	0.690000	-0.000007063286188664878588
-0.930000	0.690000	-0.000005854376871991054669
-0.910000	0.690000	-0.000008463271294068373541
-0.890000	0.690000	-0.000005790323080791100966
-0.870000	0.690000	-0.000004892320421230293020
-0.850000	0.690000	-0.000003045242164211950657
-0.830000	0.690000	-0.000010244352435857697996
-0.810000	0.690000	-0.000007988632280057662025
-0.790000	0.690000	-0.000010471357027228001251
-0.770000	0.690000	-0.000003570116407877309966
-0.750000	0.690000	-0.000004669495256137429912
-0.730000	0.690000	0.000019148199136878509691
-0.710000	0.690000	0.000146799838266505337965
-0.690000	0.690000	0.000139234759619589196829
-0.670000	0.690000	0.000142074275281656690895
-0.650000	0.690000	0.000138534144199269223206
-0.630000	0.690000	0.000137411043125484780628
-0.610000	0.690000	0.000134200125356499604112
-0.590000	0.690000	0.000129121910763388262657
-0.570000	0.690000	0.000127656733602275713558
-0.550000	0.690000	0.000126196531967988833864
-0.530000	0.690000	0.000120767099361628385806
-0.510000	0.690000	0.000121648729680405587057
-0.490000	0.690000	0.000116086380321103684087
-0.470000	0.690000	0.000119808215427707101639
-0.450000	0.690000	0.000117156430860667593280
-0.430000	0.690000	0.000112956464008500968290
-0.410000	0.690000	0.000108786063090790822896
-0.390000	0.690000	0.000107044556246605078714
-0.370000	0.690000	0.000107571796534688499006
-0.350000	0.690000	0.000106712652240955382238
-0.330000	0.690000	0.000102899955415109675997
-0.310000	0.690000	0.000098595569578022266427
-0.290000	0.690000	0.000098471557908894145200
-0.270000	0.690000	0.000096159202083577097978
-0.250000	0.690000	0.000093473675020446891676
-0.230000	0.690000	0.000092954543127685978370
-0.210000	0.690000	0.000093461099089665650077
-0.190000	0.690000	0.000087763561698838787970
-0.170000	0.690000	0.000089925675366613955827
-0.150000	0.690000	0.000084231491592187164455
-0.130000	0.690000	0.000083696620565831353561
-0.110000	0.690000	0.000083875333533343920944
-0.090000	0.690000	0.000082084836518526806451
-0.070000	0.690000	0.000084679300704548142150
-0.050000	0.690000	0.000083146608693144505873
-0.030000	0.690000	0.000080177626890099213297
-0.010000	0.690000	0.000081569500235286114022
0.010000	0.690000	0.000081569500235156687388
0.030000	0.690000	0.000080177626887587252389
0.050000	0.690000	0.000083146608693317978220
0.070000	0.690000	0.000084679300704894910662
0.090000	0.690000	0.000082084836518879172157
0.110000	0.690000	0.000083875333540546506369
0.130000	0.690000	0.000083696620573101362809
0.150000	0.690000	0.000084231491590803112619
0.170000	0.690000	0.000089925675370775083107
0.190000	0.690000	0.000087763561698838950600
0.210000	0.690000	0.000093461099089665650077
0.230000	0.690000	0.000092954543127685978370
0.250000	0.690000	0.000093473675020446891676
0.270000	0.690000	0.000096159202083577097978
0.290000	0.690000	0.000098471557908200757253
0.310000	0.690000	0.000098595569582206609187
0.330000	0.690000	0.000102899955424786180387
0.350000	0.690000	0.000106712652232644267854
0.370000	0.690000	0.000107571796536747127881
0.390000	0.690000	0.000107044556241756147127
0.410000	0.690000	0.000108786063096980939674
0.430000	0.690000	0.000112956464008501307104
0.450000	0.690000	0.000117156430860667593280
0.470000	0.690000	0.000119808215427707101639
0.490000	0.690000	0.000116086380321103684087
0.510000	0.690000	0.000121648729680405587057
0.530000	0.690000	0.000120767099361628385806
0.550000	0.690000	0.000126196531967988671234
0.570000	0.690000	0.000127656733601584182307
0.590000	0.690000	0.000129121910772403078460
0.610000	0.690000	0.000134200125356151792055
0.630000	0.690000	0.000137411043124450234915
0.650000	0.690000	0.000138534144199617902625
0.670000	0.690000	0.000142074275273852766287
0.690000	0.690000	0.000139234759619589196829
0.710000	0.690000	0.000146799838266505337965
0.730000	0.690000	0.000019148199136878509691
0.750000	0.690000	-0.000004669495256137429912
0.770000	0.690000	-0.000003570116407877309966
0.790000	0.690000	-0.000010471357027228001251
0.810000	0.690000	-0.000007988632280057662025
0.830000	0.690000	-0.000010244352435857697996
0.850000	0.690000	-0.000003045242164211950657
0.870000	0.690000	-0.000004892320421230293020
0.890000	0.690000	-0.000005790323080791100966
0.910000	0.690000	-0.000008463271294068373541
0.930000	0.690000	-0.000005854376871991054669
0.950000	0.690000	-0.000007063286188664878588
0.970000	0.690000	-0.000005274083155766015965
0.990000	0.690000	-0.000007433057267810957948

-0.990000	0.710000	-0.000006010521033377059098
-0.970000	0.710000	-0.000004200960609970698736
-0.950000	0.710000	-0.000010087634755236864041
-0.930000	0.710000	-0.000003730965721459350202
-0.910000	0.710000	-0.000007294878173626179001
-0.890000	0.710000	-0.000007586458124076163770
-0.870000	0.710000	-0.000008153117748684275066
-0.850000	0.710000	-0.000009751166975814707706
-0.830000	0.710000	-0.000002677031546985772530
-0.810000	0.710000	-0.000008041656460815719458
-0.790000	0.710000	-0.000005545388821368306322
-0.770000	0.710000	-0.000005793506998304697939
-0.750000	0.710000	-0.000010083257052689712820
-0.730000	0.710000	-0.000009039699537534418017
-0.710000	0.710000	0.000028615914680398815088
-0.690000	0.710000	0.000146799838266505012704
-0.670000	0.710000	0.000138652600070381147937
-0.650000	0.710000	0.000141119839565294769718
-0.630000	0.710000	0.000134661630532098759196
-0.610000	0.710000	0.000137241563753735313540
-0.590000	0.710000	0.000136208206323639536900
-0.570000	0.710000	0.000130189283622599537293
-0.550000	0.710000	0.000126145060427527300065
-0.530000	0.710000	0.000127850106396845914023
-0.510000	0.710000	0.000126364177153914162936
-0.490000	0.710000	0.000119626793920377203634
-0.470000	0.710000	0.000122034046619722951746
-0.450000	0.710000	0.000115323173723321962614
-0.430000	0.710000	0.000118835827349300665210
-0.410000	0.710000	0.000114461479161549265480
-0.390000	0.710000	0.000114298113350842434001
-0.370000	0.710000	0.000106082109548394815405
-0.350000	0.710000	0.000109078067604438840033
-0.330000	0.710000	0.000103166343777952524211
-0.310000	0.710000	0.000104767814626485295188
-0.290000	0.710000	0.000099341943098386206669
-0.270000	0.710000	0.000103063950572392608448
-0.250000	0.710000	0.000096670181485693736415
-0.230000	0.710000	0.000095517532040188070147
-0.210000	0.710000	0.000095758949254706469457
-0.190000	0.710000	0.000096231730297388664284
-0.170000	0.710000	0.000094064442617319829541
-0.150000	0.710000	0.000092730888778725774975
-0.130000	0.710000	0.000093537222999900726831
-0.110000	0.710000	0.000091114394064651239684
-0.090000	0.710000	0.000090402556304903109721
-0.070000	0.710000	0.000091402281696221609596
-0.050000	0.710000	0.000084506488019862443443
-0.030000	0.710000	0.000087497075577355943763
-0.010000	0.710000	0.000088924612215272120976
0.010000	0.710000	0.000088924612215264585771
0.030000	0.710000	0.000087497075575098499315
0.050000	0.710000	0.000084506488019692955539
0.070000	0.710000	0.000091402281696741809799
0.090000	0.710000	0.000090402556305071079742
0.110000	0.710000	0.000091114394056043352061
0.130000	0.710000	0.000093537222991250406246
0.150000	0.710000	0.000092730888780852342669
0.170000	0.710000	0.000094064442621437249921
0.190000	0.710000	0.000096231730297388826914
0.210000	0.710000	0.000095758949254706469457
0.230000	0.710000	0.000095517532040188070147
0.250000	0.710000	0.000096670181485693736415
0.270000	0.710000	0.000103063950572393286075
0.290000	0.710000	0.000099341943099124128220
0.310000	0.710000	0.000104767814625787312934
0.330000	0.710000	0.000103166343775534075740
0.350000	0.710000	0.000109078067601316148040
0.370000	0.710000	0.000106082109542857578070
0.390000	0.710000	0.000114298113355083345009
0.410000	0.710000	0.000114461479153235630326
0.430000	0.710000	0.000118835827349300312845
0.450000	0.710000	0.000115323173723321962614
0.470000	0.710000	0.000122034046619722951746
0.490000	0.710000	0.000119626793920377203634
0.510000	0.710000	0.000126364177153914162936
0.530000	0.710000	0.000127850106396845914023
0.550000	0.710000	0.000126145060427516458043
0.570000	0.710000	0.000130189283622263759881
0.590000	0.710000	0.000136208206327430910582
0.610000	0.710000	0.000137241563745783232706
0.630000	0.710000	0.000134661630540415945111
0.650000	0.710000	0.000141119839569456588177
0.670000	0.710000	0.000138652600062922053831
0.690000	0.710000	0.000146799838266505337965
0.710000	0.710000	0.000028615914680398815088
0.730000	0.710000	-0.000009039699537534418017
0.750000	0.710000	-0.000010083257052689712820
0.770000	0.710000	-0.000005793506998304697939
0.790000	0.710000	-0.000005545388821368306322
0.810000	0.710000	-0.000008041656460815719458
0.830000	0.710000	-0.000002677031546985772530
0.850000	0.710000	-0.000009751166975814707706
0.870000	0.710000	-0.000008153117748684275066
0.890000	0.710000	-0.000007586458124076163770
0.910000	0.710000	-0.000007294878173626179001
0.930000	0.710000	-0.000003730965721459350202
0.950000	0.710000	-0.000010087634755236864041
0.970000	0.710000	-0.000004200960609970698736
0.990000	0.710000	-0.000006010521033377059098

-0.990000	0.730000	-0.000006367590714988014607
-0.970000	0.730000	-0.000008027815081725796697
-0.950000	0.730000	-0.000003829728283440220963
-0.930000	0.730000	-0.000006159754464876793315
-0.910000	0.730000	-0.000004917087989732067975
-0.890000	0.730000	-0.000005293629919776272899
-0.870000	0.730000	-0.000005437973692372609934
-0.850000	0.730000	-0.000007960407932355485777
-0.830000	0.730000	-0.000003718837844124212651
-0.810000	0.730000	-0.000005662186317170528056
-0.790000	0.730000	-0.000007034767209953662458
-0.770000	0.730000	-0.000007704145167316352096
-0.750000	0.730000	-0.000002863948288841958005
-0.730000	0.730000	-0.000006470838283254075167
-0.710000	0.730000	-0.000009039699537534418017
-0.690000	0.730000	0.000019148199136883280180
-0.670000	0.730000	0.000147076214345963178498
-0.650000	0.730000	0.000139442118563904392248
-0.630000	0.730000	0.000138244720543891520120
-0.610000	0.730000	0.000137967709734954633617
-0.590000	0.730000	0.000137536335770777561581
-0.570000	0.730000	0.000130903231362838287947
-0.550000	0.730000	0.000136522883943733725539
-0.530000	0.730000	0.000130126026620559157986
-0.510000	0.730000	0.000129780734391916712216
-0.490000	0.730000	0.000125174976971778926073
-0.470000	0.730000	0.000125945385446965226525
-0.450000	0.730000	0.000120721265020330833714
-0.430000	0.730000	0.000118794774304299647770
-0.410000	0.730000	0.000116952262162633508413
-0.390000	0.730000	0.000114283794386780223045
-0.370000	0.730000	0.000114789629926203120072
-0.350000	0.730000	0.000112775901133564757789
-0.330000	0.730000	0.000112671554889068754315
-0.310000	0.730000	0.000110538798835977514603
-0.290000	0.730000	0.000105379527445523192737
-0.270000	0.730000	0.000107874571901766020299
-0.250000	0.730000	0.000102283442253456481738
-0.230000	0.730000	0.000104057064099672615001
-0.210000	0.730000	0.000100962379011466186823
-0.190000	0.730000	0.000097725411992623817544
-0.170000	0.730000	0.000098175362784247549564
-0.150000	0.730000	0.000098633805616430854347
-0.130000	0.730000	0.000092871480968247636543
-0.110000	0.730000	0.000094911537210121805185
-0.090000	0.730000	0.000093446916940419453017
-0.070000	0.730000	0.000092251354052585570484
-0.050000	0.730000	0.000096561574222944637855
-0.030000	0.730000	0.000093651469011604227335
-0.010000	0.730000	0.000094524402716177508563
0.010000	0.730000	0.000094524402716073506470
0.030000	0.730000	0.000093651469009568027893
0.050000	0.730000	0.000096561574230831612349
0.070000	0.730000	0.000092251354052932311891
0.090000	0.730000	0.000093446916940592925365
0.110000	0.730000	0.000094911537210121046243
0.130000	0.730000	0.000092871480969278902545
0.150000	0.730000	0.000098633805616067131623
0.170000	0.730000	0.000098175362787716142707
0.190000	0.730000	0.000097725411992623993727
0.210000	0.730000	0.000100962379011466186823
0.230000	0.730000	0.000104057064099672615001
0.250000	0.730000	0.000102283442253456481738
0.270000	0.730000	0.000107874571901766196482
0.290000	0.730000	0.000105379527446171708267
0.310000	0.730000	0.000110538798826971507942
0.330000	0.730000	0.000112671554899376630287
0.350000	0.730000	0.000112775901130099878039
0.370000	0.730000	0.000114789629931741021481
0.390000	0.730000	0.000114283794394323546108
0.410000	0.730000	0.000116952262168867670905
0.430000	0.730000	0.000118794774304299159879
0.450000	0.730000	0.000120721265020330833714
0.470000	0.730000	0.000125945385446965226525
0.490000	0.730000	0.000125174976971778926073
0.510000	0.730000	0.000129780734391916712216
0.530000	0.730000	0.000130126026620559157986
0.550000	0.730000	0.000136522883943733725539
0.570000	0.730000	0.000130903231362492156404
0.590000	0.730000	0.000137536335774245273809
0.610000	0.730000	0.000137967709731660502157
0.630000	0.730000	0.000138244720546666644001
0.650000	0.730000	0.000139442118560469639765
0.670000	0.730000	0.000147076214342324596007
0.690000	0.730000	0.000019148199136878509691
0.710000	0.730000	-0.000009039699537534418017
0.730000	0.730000	-0.000006470838283254075167
0.750000	0.730000	-0.000002863948288841958005
0.770000	0.730000	-0.000007704145167316352096
0.790000	0.730000	-0.000007034767209953662458
0.810000	0.730000	-0.000005662186317170528056
0.830000	0.730000	-0.000003718837844124212651
0.850000	0.730000	-0.000007960407932355485777
0.870000	0.730000	-0.000005437973692372609934
0.890000	0.730000	-0.000005293629919776272899
0.910000	0.730000	-0.000004917087989732067975
0.930000	0.730000	-0.000006159754464876793315
0.950000	0.730000	-0.000003829728283440220963
0.970000	0.730000	-0.000008027815081725796697
0.990000	0.730000	-0.000006367590714988014607

-0.990000	0.750000	-0.000006443059926009351126
-0.970000	0.750000	-0.000006933314682756072482
-0.950000	0.750000	-0.000009918603007904682644
-0.930000	0.750000	-0.000004962464869398442460
-0.910000	0.750000	-0.000009499085833225060882
-0.890000	0.750000	-0.000006053458337830799243
-0.870000	0.750000	-0.000007462108552772155859
-0.850000	0.750000	-0.000003429561985457966800
-0.830000	0.750000	-0.000012232764800976327665
-0.810000	0.750000	-0.000004824724227019548304
-0.790000	0.750000	-0.000004171514608375468790
-0.770000	0.750000	-0.000008219317418250087848
-0.750000	0.750000	-0.000007574478777142076705
-0.730000	0.750000	-0.000002863948288841958005
-0.710000	0.750000	-0.000010083257052689712820
-0.690000	0.750000	-0.000004669495256136562550
-0.670000	0.750000	0.000008316895207515287436
-0.650000	0.750000	0.000141787390166415658288
-0.630000	0.750000	0.000145650093374068666241
-0.610000	0.750000	0.000139956527002793942871
-0.590000	0.750000	0.000137819557100855210122
-0.570000	0.750000	0.000137113279277457672956
-0.550000	0.750000	0.000135890186669650794285
-0.530000	0.750000	0.000131035446366572523721
-0.510000	0.750000	0.000128618371419260196439
-0.490000	0.750000	0.000130333316079174715667
-0.470000	0.750000	0.000124560197742719510564
-0.450000	0.750000	0.000123470092195357558293
-0.430000	0.750000	0.000125592184401882408151
-0.410000	0.750000	0.000119869635355584049172
-0.390000	0.750000	0.000121201844471961956481
-0.370000	0.750000	0.000116072675058488095057
-0.350000	0.750000	0.000117536176036513241344
-0.330000	0.750000	0.000113626734880243408831
-0.310000	0.750000	0.000108894387737817660740
-0.290000	0.750000	0.000110742851113267514840
-0.270000	0.750000	0.000106061466670949198295
-0.250000	0.750000	0.000111717880153714858643
-0.230000	0.750000	0.000105146140027206246503
-0.210000	0.750000	0.000103646171000942806427
-0.190000	0.750000	0.000103406782864534868647
-0.170000	0.750000	0.000101662700406675559489
-0.150000	0.750000	0.000099349220839597951731
-0.130000	0.750000	0.000103349710700738564736
-0.110000	0.750000	0.000103181391065036419407
-0.090000	0.750000	0.000096744728728925504370
-0.070000	0.750000	0.000099864683191617419295
-0.050000	0.750000	0.000098070028428180925999
-0.030000	0.750000	0.000098715127690983647314
-0.010000	0.750000	0.000095750609406236028088
0.010000	0.750000	0.000095750609406158236582
0.030000	0.750000	0.000098715127689210190715
0.050000	0.750000	0.000098070028426965386286
0.070000	0.750000	0.000099864683191965719243
0.090000	0.750000	0.000096744728728925761868
0.110000	0.750000	0.000103181391065036161909
0.130000	0.750000	0.000103349710701774059125
0.150000	0.750000	0.000099349220829965411740
0.170000	0.750000	0.000101662700408412912155
0.190000	0.750000	0.000103406782864534949962
0.210000	0.750000	0.000103646171000942806427
0.230000	0.750000	0.000105146140027206246503
0.250000	0.750000	0.000111717880153714858643
0.270000	0.750000	0.000106061466670949374478
0.290000	0.750000	0.000110742851114657326500
0.310000	0.750000	0.000108894387743361159343
0.330000	0.750000	0.000113626734878943043850
0.350000	0.750000	0.000117536176033741261650
0.370000	0.750000	0.000116072675056408473318
0.390000	0.750000	0.000121201844471270601413
0.410000	0.750000	0.000119869635346584168254
0.430000	0.750000	0.000125592184401882055785
0.450000	0.750000	0.000123470092195357558293
0.470000	0.750000	0.000124560197742719510564
0.490000	0.750000	0.000130333316079174715667
0.510000	0.750000	0.000128618371419260196439
0.530000	0.750000	0.000131035446366572523721
0.550000	0.750000	0.000135890186669650794285
0.570000	0.750000	0.000137113279277457401906
0.590000	0.750000	0.000137819557100334142558
0.610000	0.750000	0.000139956527002793075509
0.630000	0.750000	0.000145650093385772845533
0.650000	0.750000	0.000141787390158689199926
0.670000	0.750000	0.000008316895203855020902
0.690000	0.750000	-0.000004669495256137429912
0.710000	0.750000	-0.000010083257052689712820
0.730000	0.750000	-0.000002863948288841958005
0.750000	0.750000	-0.000007574478777142076705
0.770000	0.750000	-0.000008219317418250087848
0.790000	0.750000	-0.000004171514608375468790
0.810000	0.750000	-0.000004824724227019548304
0.830000	0.750000	-0.000012232764800976327665
0.850000	0.750000	-0.000003429561985457966800
0.870000	0.750000	-0.000007462108552772155859
0.890000	0.750000	-0.000006053458337830799243
0.910000	0.750000	-0.000009499085833225060882
0.930000	0.750000	-0.000004962464869398442460
0.950000	0.750000	-0.000009918603007904682644
0.970000	0.750000	-0.000006933314682756072482
0.990000	0.750000	-0.000006443059926009351126

-0.990000	0.770000	-0.000008281194130104692531
-0.970000	0.770000	-0.000004055093318317592511
-0.950000	0.770000	-0.000006021858017172653649
-0.930000	0.770000	-0.000006589340617042652360
-0.910000	0.770000	-0.000004256959430464764087
-0.890000	0.770000	-0.000007796304158097198142
-0.870000	0.770000	-0.000007511944672541473724
-0.850000	0.770000	-0.000004208812896201965295
-0.830000	0.770000	-0.000002735772224711828873
-0.810000	0.770000	-0.000010215456056770631961
-0.790000	0.770000	-0.000005170382127247927966
-0.770000	0.770000	-0.000007334686090662928212
-0.750000	0.770000	-0.000008219317418250087848
-0.730000	0.770000	-0.000007704145167316352096
-0.710000	0.770000	-0.000005793506998304697939
-0.690000	0.770000	-0.000003570116407877309966
-0.670000	0.770000	-0.000004097840388057102240
-0.650000	0.770000	-0.000000853524960080925821
-0.630000	0.770000	0.000125576408139474113290
-0.610000	0.770000	0.000146163169510954253638
-0.590000	0.770000	0.000138717962247528301019
-0.570000	0.770000	0.000137836244185188141857
-0.550000	0.770000	0.000135915817848380831266
-0.530000	0.770000	0.000133582642976365139698
-0.510000	0.770000	0.000136317240745268992031
-0.490000	0.770000	0.000130556794297505469361
-0.470000	0.770000	0.000133119785747480546233
-0.450000	0.770000	0.000130954819596988469377
-0.430000	0.770000	0.000122831871451415292106
-0.410000	0.770000	0.000127726927503918439178
-0.390000	0.770000	0.000124570883518548451230
-0.370000	0.770000	0.000118035216016814181544
-0.350000	0.770000	0.000119888951549687814151
-0.330000	0.770000	0.000116536360491317932380
-0.310000	0.770000	0.000120064795324766244479
-0.290000	0.770000	0.000117098861847420953990
-0.270000	0.770000	0.000110282887352503703219
-0.250000	0.770000	0.000114731480843623364686
-0.230000	0.770000	0.000110500148527931316687
-0.210000	0.770000	0.000108576653193047500804
-0.190000	0.770000	0.000108198509817653543944
-0.170000	0.770000	0.000110703277768823567630
-0.150000	0.770000	0.000107439924440022523426
-0.130000	0.770000	0.000105123591945613351789
-0.110000	0.770000	0.000104511982024380978371
-0.090000	0.770000	0.000105999362757614839755
-0.070000	0.770000	0.000102388993594440470998
-0.050000	0.770000	0.000105177075996466633245
-0.030000	0.770000	0.000100320525083076318414
-0.010000	0.770000	0.000105961237363811112424
0.010000	0.770000	0.000105961237363768760776
0.030000	0.770000	0.000100320525081385654204
0.050000	0.770000	0.000105177075989451804532
0.070000	0.770000	0.000102388993594786060441
0.090000	0.770000	0.000105999362757615476723
0.110000	0.770000	0.000104511982024207262078
0.130000	0.770000	0.000105123591945613934547
0.150000	0.770000	0.000107439924446892977068
0.170000	0.770000	0.000110703277771596848367
0.190000	0.770000	0.000108198509817653543944
0.210000	0.770000	0.000108576653193047500804
0.230000	0.770000	0.000110500148527931316687
0.250000	0.770000	0.000114731480843623364686
0.270000	0.770000	0.000110282887352503703219
0.290000	0.770000	0.000117098861846725031720
0.310000	0.770000	0.000120064795326820983779
0.330000	0.770000	0.000116536360486455976815
0.350000	0.770000	0.000119888951552470134423
0.370000	0.770000	0.000118035216019584304542
0.390000	0.770000	0.000124570883513349539183
0.410000	0.770000	0.000127726927502178972318
0.430000	0.770000	0.000122831871451413286332
0.450000	0.770000	0.000130954819596988469377
0.470000	0.770000	0.000133119785747480546233
0.490000	0.770000	0.000130556794297505469361
0.510000	0.770000	0.000136317240745268992031
0.530000	0.770000	0.000133582642976365139698
0.550000	0.770000	0.000135915817848380831266
0.570000	0.770000	0.000137836244185101405683
0.590000	0.770000	0.000138717962246488442715
0.610000	0.770000	0.000146163169511952586999
0.630000	0.770000	0.000125576408135187611581
0.650000	0.770000	-0.000000853524960084395268
0.670000	0.770000	-0.000004097840388059704325
0.690000	0.770000	-0.000003570116407877309966
0.710000	0.770000	-0.000005793506998304697939
0.730000	0.770000	-0.000007704145167316352096
0.750000	0.770000	-0.000008219317418250087848
0.770000	0.770000	-0.000007334686090662928212
0.790000	0.770000	-0.000005170382127247927966
0.810000	0.770000	-0.000010215456056770631961
0.830000	0.770000	-0.000002735772224711828873
0.850000	0.770000	-0.000004208812896201965295
0.870000	0.770000	-0.000007511944672541473724
0.890000	0.770000	-0.000007796304158097198142
0.910000	0.770000	-0.000004256959430464764087
0.930000	0.770000	-0.000006589340617042652360
0.950000	0.770000	-0.000006021858017172653649
0.970000	0.770000	-0.000004055093318317592511
0.990000	0.770000	-0.000008281194130104692531

-0.990000	0.790000	-0.000007593454585392674436
-0.970000	0.790000	-0.000004793333185119108835
-0.950000	0.790000	-0.000010535403357671497402
-0.930000	0.790000	-0.000003299483894181950028
-0.910000	0.790000	-0.000009074491731065064700
-0.890000	0.790000	-0.000008037468947722214838
-0.870000	0.790000	-0.000005583231856251871716
-0.850000	0.790000	-0.000008736120672066710317
-0.830000	0.790000	-0.000008007040954155585411
-0.810000	0.790000	-0.000005004323450316040521
-0.790000	0.790000	-0.000007300541943010156797
-0.770000	0.790000	-0.000005170382127247927966
-0.750000	0.790000	-0.000004171514608375468790
-0.730000	0.790000	-0.000007034767209953662458
-0.710000	0.790000	-0.000005545388821368306322
-0.690000	0.790000	-0.000010471357027228001251
-0.670000	0.790000	-0.000006182417165386195138
-0.650000	0.790000	-0.000012614116880241797725
-0.630000	0.790000	-0.000004162994207545546443
-0.610000	0.790000	0.000088846604326694653131
-0.590000	0.790000	0.000144964240280135716558
-0.570000	0.790000	0.000137620434648828837698
-0.550000	0.790000	0.000143924208375809201555
-0.530000	0.790000	0.000138468434916790667736
-0.510000	0.790000	0.000134533154228665369039
-0.490000	0.790000	0.000135022493544866592323
-0.470000	0.790000	0.000129718445452533251904
-0.450000	0.790000	0.000130369733158715132848
-0.430000	0.790000	0.000129749318501168006169
-0.410000	0.790000	0.000124833207036110615650
-0.390000	0.790000	0.000128399234526731817561
-0.370000	0.790000	0.000122917198405542377540
-0.350000	0.790000	0.000124150032442605224832
-0.330000	0.790000	0.000119829798740647632156
-0.310000	0.790000	0.000116388027344940206843
-0.290000	0.790000	0.000119205017872792270670
-0.270000	0.790000	0.000117917492643057088535
-0.250000	0.790000	0.000114155733982527744937
-0.230000	0.790000	0.000114399813107809991881
-0.210000	0.790000	0.000114223880116818583960
-0.190000	0.790000	0.000115856408405756042073
-0.170000	0.790000	0.000107556527149044750687
-0.150000	0.790000	0.000110485349497458612664
-0.130000	0.790000	0.000108961963841050553533
-0.110000	0.790000	0.000106958145614218668893
-0.090000	0.790000	0.000110663140926540762526
-0.070000	0.790000	0.000110499962506910206486
-0.050000	0.790000	0.000108918021921507486159
-0.030000	0.790000	0.000108451883707453292571
-0.010000	0.790000	0.000106324708572408816723
0.010000	0.790000	0.000106324708572438279917
0.030000	0.790000	0.000108451883705892095653
0.050000	0.790000	0.000108918021921500669238
0.070000	0.790000	0.000110499962507170455665
0.090000	0.790000	0.000110663140926713814746
0.110000	0.790000	0.000106958145613893489557
0.130000	0.790000	0.000108961963841895553601
0.150000	0.790000	0.000110485349487065098273
0.170000	0.790000	0.000107556527151822341128
0.190000	0.790000	0.000115856408405756123388
0.210000	0.790000	0.000114223880116818583960
0.230000	0.790000	0.000114399813107809991881
0.250000	0.790000	0.000114155733982527744937
0.270000	0.790000	0.000117917492643057088535
0.290000	0.790000	0.000119205017872098381279
0.310000	0.790000	0.000116388027341848699216
0.330000	0.790000	0.000119829798740557670481
0.350000	0.790000	0.000124150032440265977330
0.370000	0.790000	0.000122917198408321079288
0.390000	0.790000	0.000128399234524047549822
0.410000	0.790000	0.000124833207042260752474
0.430000	0.790000	0.000129749318501170201679
0.450000	0.790000	0.000130369733158715132848
0.470000	0.790000	0.000129718445452533251904
0.490000	0.790000	0.000135022493544866592323
0.510000	0.790000	0.000134533154228665369039
0.530000	0.790000	0.000138468434916790667736
0.550000	0.790000	0.000143924208375809201555
0.570000	0.790000	0.000137620434648655365351
0.590000	0.790000	0.000144964240280265061877
0.610000	0.790000	0.000088846604322317078439
0.630000	0.790000	-0.000004162994207546413805
0.650000	0.790000	-0.000012614116880241797725
0.670000	0.790000	-0.000006182417165386195138
0.690000	0.790000	-0.000010471357027228001251
0.710000	0.790000	-0.000005545388821368306322
0.730000	0.790000	-0.000007034767209953662458
0.750000	0.790000	-0.000004171514608375468790
0.770000	0.790000	-0.000005170382127247927966
0.790000	0.790000	-0.000007300541943010156797
0.810000	0.790000	-0.000005004323450316040521
0.830000	0.790000	-0.000008007040954155585411
0.850000	0.790000	-0.000008736120672066710317
0.870000	0.790000	-0.000005583231856251871716
0.890000	0.790000	-0.000008037468947722214838
0.910000	0.790000	-0.000009074491731065064700
0.930000	0.790000	-0.000003299483894181950028
0.950000	0.790000	-0.000010535403357671497402
0.970000	0.790000	-0.000004793333185119108835
0.990000	0.790000	-0.000007593454585392674436

-0.990000	0.810000	-0.000006243123833668104804
-0.970000	0.810000	-0.000005040148522123689544
-0.950000	0.810000	-0.000003638531416051450911
-0.930000	0.810000	-0.000007379744430133617185
-0.910000	0.810000	-0.000006653282423196502093
-0.890000	0.810000	-0.000005668847902583965857
-0.870000	0.810000	-0.000006373654950094784592
-0.850000	0.810000	-0.000008578196766375089700
-0.830000	0.810000	-0.000007742173807123886749
-0.810000	0.810000	-0.000007722022720944295382
-0.790000	0.810000	-0.000005004323450316040521
-0.770000	0.810000	-0.000010215456056770631961
-0.750000	0.810000	-0.000004824724227019548304
-0.730000	0.810000	-0.000005662186317170528056
-0.710000	0.810000	-0.000008041656460815719458
-0.690000	0.810000	-0.000007988632280057662025
-0.670000	0.810000	-0.000003757464154889827816
-0.650000	0.810000	-0.000004286496563322625408
-0.630000	0.810000	-0.000009115453918653827411
-0.610000	0.810000	-0.000009430088818640535234
-0.590000	0.810000	0.000047781359576666397604
-0.570000	0.810000	0.000146696717843165097550
-0.550000	0.810000	0.000136735000466873743430
-0.530000	0.810000	0.000141887249120268080227
-0.510000	0.810000	0.000136837199938477779501
-0.490000	0.810000	0.000141311607760604812092
-0.470000	0.810000	0.000134412475491438906505
-0.450000	0.810000	0.000135714215245884099997
-0.430000	0.810000	0.000130590580714296563680
-0.410000	0.810000	0.000132989946471370431343
-0.390000	0.810000	0.000125214075004962673921
-0.370000	0.810000	0.000130108482262628982707
-0.350000	0.810000	0.000125733114250603983299
-0.330000	0.810000	0.000128048483898401347508
-0.310000	0.810000	0.000124424858763421254757
-0.290000	0.810000	0.000122347911552972670856
-0.270000	0.810000	0.000118726503495146753944
-0.250000	0.810000	0.000120087716927074676741
-0.230000	0.810000	0.000117651685261806909256
-0.210000	0.810000	0.000119637609993041043504
-0.190000	0.810000	0.000113488072592580623195
-0.170000	0.810000	0.000121071099321133721777
-0.150000	0.810000	0.000111432381034770724764
-0.130000	0.810000	0.000116018381092331194083
-0.110000	0.810000	0.000115067437019218394949
-0.090000	0.810000	0.000109519801679751764057
-0.070000	0.810000	0.000109756420675529212366
-0.050000	0.810000	0.000113599044253234602491
-0.030000	0.810000	0.000110617987726157308522
-0.010000	0.810000	0.000113427773269115443437
0.010000	0.810000	0.000113427773269085383932
0.030000	0.810000	0.000110617987724855927102
0.050000	0.810000	0.000113599044253234602491
0.070000	0.810000	0.000109756420675789420887
0.090000	0.810000	0.000109519801679578671180
0.110000	0.810000	0.000115067437019391433616
0.130000	0.810000	0.000116018381093200290545
0.150000	0.810000	0.000111432381040224519190
0.170000	0.810000	0.000121071099322176670057
0.190000	0.810000	0.000113488072592580623195
0.210000	0.810000	0.000119637609993041043504
0.230000	0.810000	0.000117651685261806909256
0.250000	0.810000	0.000120087716927074676741
0.270000	0.810000	0.000118726503495146753944
0.290000	0.810000	0.000122347911552279296462
0.310000	0.810000	0.000124424858770698040268
0.330000	0.810000	0.000128048483899094315327
0.350000	0.810000	0.000125733114251126948217
0.370000	0.810000	0.000130108482263143463743
0.390000	0.810000	0.000125214075007733406783
0.410000	0.810000	0.000132989946466518355571
0.430000	0.810000	0.000130590580714296563680
0.450000	0.810000	0.000135714215245884099997
0.470000	0.810000	0.000134412475491438906505
0.490000	0.810000	0.000141311607760604812092
0.510000	0.810000	0.000136837199938477779501
0.530000	0.810000	0.000141887249120268080227
0.550000	0.810000	0.000136735000466873743430
0.570000	0.810000	0.000146696717843144280868
0.590000	0.810000	0.000047781359576688081647
0.610000	0.810000	-0.000009430088818641239965
0.630000	0.810000	-0.000009115453918653827411
0.650000	0.810000	-0.000004286496563322625408
0.670000	0.810000	-0.000003757464154889827816
0.690000	0.810000	-0.000007988632280057662025
0.710000	0.810000	-0.000008041656460815719458
0.730000	0.810000	-0.000005662186317170528056
0.750000	0.810000	-0.000004824724227019548304
0.770000	0.810000	-0.000010215456056770631961
0.790000	0.810000	-0.000005004323450316040521
0.810000	0.810000	-0.000007722022720944295382
0.830000	0.810000	-0.000007742173807123886749
0.850000	0.810000	-0.000008578196766375089700
0.870000	0.810000	-0.000006373654950094784592
0.890000	0.810000	-0.000005668847902583965857
0.910000	0.810000	-0.000006653282423196502093
0.930000	0.810000	-0.000007379744430133617185
0.950000	0.810000	-0.000003638531416051450911
0.970000	0.810000	-0.000005040148522123689544
0.990000	0.810000	-0.000006243123833668104804

-0.990000	0.830000	-0.000007917410734905938130
-0.970000	0.830000	-0.000006674091686374911914
-0.950000	0.830000	-0.000008785133814405143499
-0.930000	0.830000	-0.000004004391500561137537
-0.910000	0.830000	-0.000009869155865018631953
-0.890000	0.830000	-0.000004307050731185883838
-0.870000	0.830000	-0.000007794925305518181195
-0.850000	0.830000	-0.000003478148856773079327
-0.830000	0.830000	-0.000004059030468379367000
-0.810000	0.830000	-0.000007742173807123886749
-0.790000	0.830000	-0.000008007040954155585411
-0.770000	0.830000	-0.000002735772224711828873
-0.750000	0.830000	-0.000012232764800976327665
-0.730000	0.830000	-0.000003718837844124212651
-0.710000	0.830000	-0.000002677031546985772530
-0.690000	0.830000	-0.000010244352435857697996
-0.670000	0.830000	-0.000007231730190602602294
-0.650000	0.830000	-0.000010898859041622629279
-0.630000	0.830000	-0.000003517098335707476815
-0.610000	0.830000	-0.000007575764215685207997
-0.590000	0.830000	0.000001493381671029830882
-0.570000	0.830000	0.000008501632807876580156
-0.550000	0.830000	0.000120205273981259519456
-0.530000	0.830000	0.000142402825252132061995
-0.510000	0.830000	0.000133936733814356799532
-0.490000	0.830000	0.000134704453403925328986
-0.470000	0.830000	0.000136516957841528876290
-0.450000	0.830000	0.000139507668571479731198
-0.430000	0.830000	0.000134972504135757141730
-0.410000	0.830000	0.000134685481767886762548
-0.390000	0.830000	0.000135308237726744105475
-0.370000	0.830000	0.000127616002287757649390
-0.350000	0.830000	0.000130345433114767737326
-0.330000	0.830000	0.000125123815694656420052
-0.310000	0.830000	0.000129039420774729494479
-0.290000	0.830000	0.000125901941445155462042
-0.270000	0.830000	0.000124717932412578833608
-0.250000	0.830000	0.000126955173203878099453
-0.230000	0.830000	0.000119309301894227612947
-0.210000	0.830000	0.000121490356221114919645
-0.190000	0.830000	0.000121968142226043559507
-0.170000	0.830000	0.000114989325371151238737
-0.150000	0.830000	0.000120472575196063489593
-0.130000	0.830000	0.000118792636351531253388
-0.110000	0.830000	0.000118269147838515167924
-0.090000	0.830000	0.000119390656296090261635
-0.070000	0.830000	0.000119862652047929469940
-0.050000	0.830000	0.000113479222001730924900
-0.030000	0.830000	0.000120340783998554258158
-0.010000	0.830000	0.000113650184733351538474
0.010000	0.830000	0.000113650184733303928446
0.030000	0.830000	0.000120340783997470367694
0.050000	0.830000	0.000113479222001658798351
0.070000	0.830000	0.000119862652048276360425
0.090000	0.830000	0.000119390656296090288740
0.110000	0.830000	0.000118269147838168277439
0.130000	0.830000	0.000118792636351355111192
0.150000	0.830000	0.000120472575188176840360
0.170000	0.830000	0.000114989325373404021116
0.190000	0.830000	0.000121968142226043559507
0.210000	0.830000	0.000121490356221114919645
0.230000	0.830000	0.000119309301894227612947
0.250000	0.830000	0.000126955173203878099453
0.270000	0.830000	0.000124717932412578833608
0.290000	0.830000	0.000125901941446541885570
0.310000	0.830000	0.000129039420773687386456
0.330000	0.830000	0.000125123815702281071830
0.350000	0.830000	0.000130345433114074037671
0.370000	0.830000	0.000127616002287757649390
0.390000	0.830000	0.000135308237727092649369
0.410000	0.830000	0.000134685481771352658737
0.430000	0.830000	0.000134972504135757141730
0.450000	0.830000	0.000139507668571479731198
0.470000	0.830000	0.000136516957841528876290
0.490000	0.830000	0.000134704453403925328986
0.510000	0.830000	0.000133936733814356799532
0.530000	0.830000	0.000142402825252132061995
0.550000	0.830000	0.000120205273981259519456
0.570000	0.830000	0.000008501632807876580156
0.590000	0.830000	0.000001493381671029830882
0.610000	0.830000	-0.000007575764215685207997
0.630000	0.830000	-0.000003517098335707476815
0.650000	0.830000	-0.000010898859041622629279
0.670000	0.830000	-0.000007231730190602602294
0.690000	0.830000	-0.000010244352435857697996
0.710000	0.830000	-0.000002677031546985772530
0.730000	0.830000	-0.000003718837844124212651
0.750000	0.830000	-0.000012232764800976327665
0.770000	0.830000	-0.000002735772224711828873
0.790000	0.830000	-0.000008007040954155585411
0.810000	0.830000	-0.000007742173807123886749
0.830000	0.830000	-0.000004059030468379367000
0.850000	0.830000	-0.000003478148856773079327
0.870000	0.830000	-0.000007794925305518181195
0.890000	0.830000	-0.000004307050731185883838
0.910000	0.830000	-0.000009869155865018631953
0.930000	0.830000	-0.000004004391500561137537
0.950000	0.830000	-0.000008785133814405143499
0.970000	0.830000	-0.000006674091686374911914
0.990000	0.830000	-0.000007917410734905938130

-0.990000	0.850000	-0.000006314879886168476945
-0.970000	0.850000	-0.000005449221619059417697
-0.950000	0.850000	-0.000007030972871138212541
-0.930000	0.850000	-0.000007778514237068450446
-0.910000	0.850000	-0.000005995182423466131636
-0.890000	0.850000	-0.000005951246455764390843
-0.870000	0.850000	-0.000003286177421832541190
-0.850000	0.850000	-0.000010736969651946349244
-0.830000	0.850000	-0.000003478148856773079327
-0.810000	0.850000	-0.000008578196766375089700
-0.790000	0.850000	-0.000008736120672066710317
-0.770000	0.850000	-0.000004208812896201965295
-0.750000	0.850000	-0.000003429561985457966800
-0.730000	0.850000	-0.000007960407932355485777
-0.710000	0.850000	-0.000009751166975814707706
-0.690000	0.850000	-0.000003045242164211950657
-0.670000	0.850000	-0.000006694339087891053698
-0.650000	0.850000	-0.000002750857228761918478
-0.630000	0.850000	-0.000007565147311921083945
-0.610000	0.850000	-0.000006850351727996422876
-0.590000	0.850000	-0.000009764130561345368831
-0.570000	0.850000	-0.000011940480464591937682
-0.550000	0.850000	-0.000010131020699373667615
-0.530000	0.850000	0.000054916300276913049272
-0.510000	0.850000	0.000138495392292863755968
-0.490000	0.850000	0.000151908489817388983600
-0.470000	0.850000	0.000133515966786743826150
-0.450000	0.850000	0.000136300614852320430871
-0.430000	0.850000	0.000140636409256583510500
-0.410000	0.850000	0.000136272724394034583416
-0.390000	0.850000	0.000137019975605038267768
-0.370000	0.850000	0.000136218940675037988343
-0.350000	0.850000	0.000133137487442274636508
-0.330000	0.850000	0.000131063170087036633647
-0.310000	0.850000	0.000128111664997564644267
-0.290000	0.850000	0.000132546698371222547181
-0.270000	0.850000	0.000126368101829019575250
-0.250000	0.850000	0.000125136589451105956737
-0.230000	0.850000	0.000128168312140258285189
-0.210000	0.850000	0.000125152619229640881503
-0.190000	0.850000	0.000123779634232360120655
-0.170000	0.850000	0.000126013462866774464616
-0.150000	0.850000	0.000124094872086747591913
-0.130000	0.850000	0.000118071084215557258975
-0.110000	0.850000	0.000121595002777721497437
-0.090000	0.850000	0.000121204562633617728661
-0.070000	0.850000	0.000121456042818090989002
-0.050000	0.850000	0.000118256753475972384380
-0.030000	0.850000	0.000117286245594030411358
-0.010000	0.850000	0.000122401802000475642615
0.010000	0.850000	0.000122401802000452603319
0.030000	0.850000	0.000117286245593032633651
0.050000	0.850000	0.000118256753482982374841
0.070000	0.850000	0.000121456042818091043212
0.090000	0.850000	0.000121204562633705142461
0.110000	0.850000	0.000121595002777548106404
0.130000	0.850000	0.000118071084217291643638
0.150000	0.850000	0.000124094872086062755611
0.170000	0.850000	0.000126013462867295234025
0.190000	0.850000	0.000123779634232360120655
0.210000	0.850000	0.000125152619229640881503
0.230000	0.850000	0.000128168312140258285189
0.250000	0.850000	0.000125136589451105956737
0.270000	0.850000	0.000126368101828976207163
0.290000	0.850000	0.000132546698370572188508
0.310000	0.850000	0.000128111664993408843130
0.330000	0.850000	0.000131063170087387698311
0.350000	0.850000	0.000133137487440367443571
0.370000	0.850000	0.000136218940674691368908
0.390000	0.850000	0.000137019975607802224366
0.410000	0.850000	0.000136272724386751265587
0.430000	0.850000	0.000140636409256583239449
0.450000	0.850000	0.000136300614852320430871
0.470000	0.850000	0.000133515966786743826150
0.490000	0.850000	0.000151908489817388983600
0.510000	0.850000	0.000138495392292863755968
0.530000	0.850000	0.000054916300276913049272
0.550000	0.850000	-0.000010131020699373667615
0.570000	0.850000	-0.000011940480464591937682
0.590000	0.850000	-0.000009764130561345368831
0.610000	0.850000	-0.000006850351727996422876
0.630000	0.850000	-0.000007565147311921083945
0.650000	0.850000	-0.000002750857228761918478
0.670000	0.850000	-0.000006694339087891053698
0.690000	0.850000	-0.000003045242164211950657
0.710000	0.850000	-0.000009751166975814707706
0.730000	0.850000	-0.000007960407932355485777
0.750000	0.850000	-0.000003429561985457966800
0.770000	0.850000	-0.000004208812896201965295
0.790000	0.850000	-0.000008736120672066710317
0.810000	0.850000	-0.000008578196766375089700
0.830000	0.850000	-0.000003478148856773079327
0.850000	0.850000	-0.000010736969651946349244
0.870000	0.850000	-0.000003286177421832541190
0.890000	0.850000	-0.000005951246455764390843
0.910000	0.850000	-0.000005995182423466131636
0.930000	0.850000	-0.000007778514237068450446
0.950000	0.850000	-0.000007030972871138212541
0.970000	0.850000	-0.000005449221619059417697
0.990000	0.850000	-0.000006314879886168476945

-0.990000	0.870000	-0.000007107378721814343530
-0.970000	0.870000	-0.000005743825444076506067
-0.950000	0.870000	-0.000003937842019856212959
-0.930000	0.870000	-0.000007603495164320752695
-0.910000	0.870000	-0.000006466195399630043393
-0.890000	0.870000	-0.000007995694198712657814
-0.870000	0.870000	-0.000009529237912366014430
-0.850000	0.870000	-0.000003286177421832541190
-0.830000	0.870000	-0.000007794925305518181195
-0.810000	0.870000	-0.000006373654950094784592
-0.790000	0.870000	-0.000005583231856251871716
-0.770000	0.870000	-0.000007511944672541473724
-0.750000	0.870000	-0.000007462108552772155859
-0.730000	0.870000	-0.000005437973692372609934
-0.710000	0.870000	-0.000008153117748684275066
-0.690000	0.870000	-0.000004892320421230293020
-0.670000	0.870000	-0.000009307954693899887322
-0.650000	0.870000	-0.000009397286773474370627
-0.630000	0.870000	-0.000006905008935680079230
-0.610000	0.870000	-0.000006524491566285608567
-0.590000	0.870000	-0.000004826655764836865941
-0.570000	0.870000	-0.000007910969375001138115
-0.550000	0.870000	-0.000012067597975915465847
-0.530000	0.870000	0.000013536439552819246046
-0.510000	0.870000	0.000007741621798312836589
-0.490000	0.870000	0.000110293770552559282361
-0.470000	0.870000	0.000142655522807320217504
-0.450000	0.870000	0.000145472660764082127594
-0.430000	0.870000	0.000134917786921111629295
-0.410000	0.870000	0.000138955912482186883308
-0.390000	0.870000	0.000134420828124893641450
-0.370000	0.870000	0.000140962890962569438414
-0.350000	0.870000	0.000132999411313716774455
-0.330000	0.870000	0.000136463388310570517790
-0.310000	0.870000	0.000133589362630609281499
-0.290000	0.870000	0.000131308062763085863292
-0.270000	0.870000	0.000132683034065147326380
-0.250000	0.870000	0.000131964812521963325339
-0.230000	0.870000	0.000128233451810448785156
-0.210000	0.870000	0.000129702326259967270529
-0.190000	0.870000	0.000130759261962659449879
-0.170000	0.870000	0.000122477696633145361491
-0.150000	0.870000	0.000127953544224708009583
-0.130000	0.870000	0.000126901129013777156599
-0.110000	0.870000	0.000125948454615520515900
-0.090000	0.870000	0.000124917211942571752424
-0.070000	0.870000	0.000125993080436024836380
-0.050000	0.870000	0.000128039079016119180512
-0.030000	0.870000	0.000122135698638536991517
-0.010000	0.870000	0.000126695833485401918202
0.010000	0.870000	0.000126695833485380640734
0.030000	0.870000	0.000122135698637691666188
0.050000	0.870000	0.000128039079015383007237
0.070000	0.870000	0.000125993080436198254517
0.090000	0.870000	0.000124917211942657810971
0.110000	0.870000	0.000125948454615520515900
0.130000	0.870000	0.000126901129013777156599
0.150000	0.870000	0.000127953544229727946956
0.170000	0.870000	0.000122477696633492550132
0.190000	0.870000	0.000130759261962659449879
0.210000	0.870000	0.000129702326259967270529
0.230000	0.870000	0.000128233451810448785156
0.250000	0.870000	0.000131964812521963325339
0.270000	0.870000	0.000132683034065147326380
0.290000	0.870000	0.000131308062762566882817
0.310000	0.870000	0.000133589362638409682449
0.330000	0.870000	0.000136463388302779522294
0.350000	0.870000	0.000132999411313543139477
0.370000	0.870000	0.000140962890962569194469
0.390000	0.870000	0.000134420828124384066429
0.410000	0.870000	0.000138955912487562357679
0.430000	0.870000	0.000134917786921111629295
0.450000	0.870000	0.000145472660764082127594
0.470000	0.870000	0.000142655522807320217504
0.490000	0.870000	0.000110293770552559282361
0.510000	0.870000	0.000007741621798312836589
0.530000	0.870000	0.000013536439552819246046
0.550000	0.870000	-0.000012067597975915465847
0.570000	0.870000	-0.000007910969375001138115
0.590000	0.870000	-0.000004826655764836865941
0.610000	0.870000	-0.000006524491566285608567
0.630000	0.870000	-0.000006905008935680079230
0.650000	0.870000	-0.000009397286773474370627
0.670000	0.870000	-0.000009307954693899887322
0.690000	0.870000	-0.000004892320421230293020
0.710000	0.870000	-0.000008153117748684275066
0.730000	0.870000	-0.000005437973692372609934
0.750000	0.870000	-0.000007462108552772155859
0.770000	0.870000	-0.000007511944672541473724
0.790000	0.870000	-0.000005583231856251871716
0.810000	0.870000	-0.000006373654950094784592
0.830000	0.870000	-0.000007794925305518181195
0.850000	0.870000	-0.000003286177421832541190
0.870000	0.870000	-0.000009529237912366014430
0.890000	0.870000	-0.000007995694198712657814
0.910000	0.870000	-0.000006466195399630043393
0.930000	0.870000	-0.000007603495164320752695
0.950000	0.870000	-0.000003937842019856212959
0.970000	0.870000	-0.000005743825444076506067
0.990000	0.870000	-0.000007107378721814343530

-0.990000	0.890000	-0.000007426270465722510910
-0.970000	0.890000	-0.000008729710859561521158
-0.950000	0.890000	-0.000007041564395104367342
-0.930000	0.890000	-0.000004096116628847870045
-0.910000	0.890000	-0.000008368234842177563258
-0.890000	0.890000	-0.000002977870904887877955
-0.870000	0.890000	-0.000007995694198712657814
-0.850000	0.890000	-0.000005951246455764390843
-0.830000	0.890000	-0.000004307050731185883838
-0.810000	0.890000	-0.000005668847902583965857
-0.790000	0.890000	-0.000008037468947722214838
-0.770000	0.890000	-0.000007796304158097198142
-0.750000	0.890000	-0.000006053458337830799243
-0.730000	0.890000	-0.000005293629919776272899
-0.710000	0.890000	-0.000007586458124076163770
-0.690000	0.890000	-0.000005790323080791100966
-0.670000	0.890000	-0.000003440778993680746487
-0.650000	0.890000	-0.000005829805905457346332
-0.630000	0.890000	-0.000007078450000006430640
-0.610000	0.890000	-0.000006608328157777442705
-0.590000	0.890000	-0.000008170417612725756982
-0.570000	0.890000	-0.000004953619480210961850
-0.550000	0.890000	-0.000005319664566574237169
-0.530000	0.890000	-0.000009687588103772255127
-0.510000	0.890000	-0.000029852587778177175348
-0.490000	0.890000	-0.000009597709236737125837
-0.470000	0.890000	0.000010269077694101402809
-0.450000	0.890000	0.000101726581418521842999
-0.430000	0.890000	0.000141615898288073582822
-0.410000	0.890000	0.000145185501984295209366
-0.390000	0.890000	0.000132955814856378258526
-0.370000	0.890000	0.000132688569907011937044
-0.350000	0.890000	0.000144299782270852257208
-0.330000	0.890000	0.000135577398070805139321
-0.310000	0.890000	0.000135954275615496767565
-0.290000	0.890000	0.000136852826398617014947
-0.270000	0.890000	0.000130919314237853875440
-0.250000	0.890000	0.000134520334636153429068
-0.230000	0.890000	0.000133549236746684490268
-0.210000	0.890000	0.000132915932429735362402
-0.190000	0.890000	0.000130808729677003279714
-0.170000	0.890000	0.000130771563874372337075
-0.150000	0.890000	0.000130127162060760789624
-0.130000	0.890000	0.000129035004183688037241
-0.110000	0.890000	0.000131736802850457150084
-0.090000	0.890000	0.000128481112905939187782
-0.070000	0.890000	0.000127296339221358816149
-0.050000	0.890000	0.000124033057048552876290
-0.030000	0.890000	0.000131080224352932470750
-0.010000	0.890000	0.000124378657646077075407
0.010000	0.890000	0.000124378657646056556881
0.030000	0.890000	0.000131080224352281786817
0.050000	0.890000	0.000124033057048589386798
0.070000	0.890000	0.000127296339221358870359
0.090000	0.890000	0.000128481112905939187782
0.110000	0.890000	0.000131736802850630622432
0.130000	0.890000	0.000129035004184728437646
0.150000	0.890000	0.000130127162059374935302
0.170000	0.890000	0.000130771563875412656164
0.190000	0.890000	0.000130808729677003469450
0.210000	0.890000	0.000132915932429735362402
0.230000	0.890000	0.000133549236746684490268
0.250000	0.890000	0.000134520334636153429068
0.270000	0.890000	0.000130919314237853875440
0.290000	0.890000	0.000136852826398270151567
0.310000	0.890000	0.000135954275610124003699
0.330000	0.890000	0.000135577398070792156000
0.350000	0.890000	0.000144299782271112113363
0.370000	0.890000	0.000132688569909342754874
0.390000	0.890000	0.000132955814849108032438
0.410000	0.890000	0.000145185501984468681713
0.430000	0.890000	0.000141615898288073582822
0.450000	0.890000	0.000101726581418521842999
0.470000	0.890000	0.000010269077694101402809
0.490000	0.890000	-0.000009597709236737125837
0.510000	0.890000	-0.000029852587778177175348
0.530000	0.890000	-0.000009687588103772255127
0.550000	0.890000	-0.000005319664566574237169
0.570000	0.890000	-0.000004953619480210961850
0.590000	0.890000	-0.000008170417612725756982
0.610000	0.890000	-0.000006608328157777442705
0.630000	0.890000	-0.000007078450000006430640
0.650000	0.890000	-0.000005829805905457346332
0.670000	0.890000	-0.000003440778993680746487
0.690000	0.890000	-0.000005790323080791100966
0.710000	0.890000	-0.000007586458124076163770
0.730000	0.890000	-0.000005293629919776272899
0.750000	0.890000	-0.000006053458337830799243
0.770000	0.890000	-0.000007796304158097198142
0.790000	0.890000	-0.000008037468947722214838
0.810000	0.890000	-0.000005668847902583965857
0.830000	0.890000	-0.000004307050731185883838
0.850000	0.890000	-0.000005951246455764390843
0.870000	0.890000	-0.000007995694198712657814
0.890000	0.890000	-0.000002977870904887877955
0.910000	0.890000	-0.000008368234842177563258
0.930000	0.890000	-0.000004096116628847870045
0.950000	0.890000	-0.000007041564395104367342
0.970000	0.890000	-0.000008729710859561521158
0.990000	0.890000	-0.000007426270465722510910

-0.990000	0.910000	-0.000006866158886294201380
-0.970000	0.910000	-0.000006374635677097255959
-0.950000	0.910000	-0.000007057363057727784795
-0.930000	0.910000	-0.000005039253988257934804
-0.910000	0.910000	-0.000008866809172701938096
-0.890000	0.910000	-0.000008368234842177563258
-0.870000	0.910000	-0.000006466195399630043393
-0.850000	0.910000	-0.000005995182423466131636
-0.830000	0.910000	-0.000009869155865018631953
-0.810000	0.910000	-0.000006653282423196502093
-0.790000	0.910000	-0.000009074491731065064700
-0.770000	0.910000	-0.000004256959430464764087
-0.750000	0.910000	-0.000009499085833225060882
-0.730000	0.910000	-0.000004917087989732067975
-0.710000	0.910000	-0.000007294878173626179001
-0.690000	0.910000	-0.000008463271294068373541
-0.670000	0.910000	-0.000007363947351928488982
-0.650000	0.910000	-0.000005795244436990892867
-0.630000	0.910000	-0.000005973811343364175512
-0.610000	0.910000	-0.000006098101312230260612
-0.590000	0.910000	-0.000008304993799582713939
-0.570000	0.910000	-0.000005466466307817152964
-0.550000	0.910000	-0.000009650270619856592558
-0.530000	0.910000	-0.000005164160849064041835
-0.510000	0.910000	-0.000005347107846589678817
-0.490000	0.910000	-0.000008514961685380465634
-0.470000	0.910000	-0.000011354808778569168426
-0.450000	0.910000	-0.000004474301895028912068
-0.430000	0.910000	0.000013348727124672804534
-0.410000	0.910000	0.000097247668743189255580
-0.390000	0.910000	0.000140106820759405836796
-0.370000	0.910000	0.000150465779908967936529
-0.350000	0.910000	0.000129319100961749079010
-0.330000	0.910000	0.000143386685256653842110
-0.310000	0.910000	0.000136141960113999151497
-0.290000	0.910000	0.000140489851660168592763
-0.270000	0.910000	0.000138445294502252073260
-0.250000	0.910000	0.000140036641721282407828
-0.230000	0.910000	0.000133160042892517560022
-0.210000	0.910000	0.000134119081677918559848
-0.190000	0.910000	0.000136654973009867172946
-0.170000	0.910000	0.000130735589827259449883
-0.150000	0.910000	0.000133155192980761831467
-0.130000	0.910000	0.000134592476330648455835
-0.110000	0.910000	0.000127300122203451247099
-0.090000	0.910000	0.000133082695886709121043
-0.070000	0.910000	0.000128768492619884389718
-0.050000	0.910000	0.000136579248708091076543
-0.030000	0.910000	0.000131628786442628421122
-0.010000	0.910000	0.000132103409354144066268
0.010000	0.910000	0.000132103409354123303796
0.030000	0.910000	0.000131628786442129850753
0.050000	0.910000	0.000136579248701809697047
0.070000	0.910000	0.000128768492619971098787
0.090000	0.910000	0.000133082695886665752956
0.110000	0.910000	0.000127300122203537983273
0.130000	0.910000	0.000134592476330994587378
0.150000	0.910000	0.000133155192981193831823
0.170000	0.910000	0.000130735589827173228706
0.190000	0.910000	0.000136654973009867172946
0.210000	0.910000	0.000134119081677918559848
0.230000	0.910000	0.000133160042892517560022
0.250000	0.910000	0.000140036641721282407828
0.270000	0.910000	0.000138445294502252073260
0.290000	0.910000	0.000140489851659822135958
0.310000	0.910000	0.000136141960119718101116
0.330000	0.910000	0.000143386685258519970890
0.350000	0.910000	0.000129319100954420848106
0.370000	0.910000	0.000150465779911112054745
0.390000	0.910000	0.000140106820757324168625
0.410000	0.910000	0.000097247668743208337538
0.430000	0.910000	0.000013348727124672804534
0.450000	0.910000	-0.000004474301895028912068
0.470000	0.910000	-0.000011354808778569168426
0.490000	0.910000	-0.000008514961685380465634
0.510000	0.910000	-0.000005347107846589678817
0.530000	0.910000	-0.000005164160849064041835
0.550000	0.910000	-0.000009650270619856592558
0.570000	0.910000	-0.000005466466307817152964
0.590000	0.910000	-0.000008304993799582713939
0.610000	0.910000	-0.000006098101312230260612
0.630000	0.910000	-0.000005973811343364175512
0.650000	0.910000	-0.000005795244436990892867
0.670000	0.910000	-0.000007363947351928488982
0.690000	0.910000	-0.000008463271294068373541
0.710000	0.910000	-0.000007294878173626179001
0.730000	0.910000	-0.000004917087989732067975
0.750000	0.910000	-0.000009499085833225060882
0.770000	0.910000	-0.000004256959430464764087
0.790000	0.910000	-0.000009074491731065064700
0.810000	0.910000	-0.000006653282423196502093
0.830000	0.910000	-0.000009869155865018631953
0.850000	0.910000	-0.000005995182423466131636
0.870000	0.910000	-0.000006466195399630043393
0.890000	0.910000	-0.000008368234842177563258
0.910000	0.910000	-0.000008866809172701938096
0.930000	0.910000	-0.000005039253988257934804
0.950000	0.910000	-0.000007057363057727784795
0.970000	0.910000	-0.000006374635677097255959
0.990000	0.910000	-0.000006866158886294201380

-0.990000	0.930000	-0.000005652969759204478003
-0.970000	0.930000	-0.000007084474317504078206
-0.950000	0.930000	-0.000006336288367919114235
-0.930000	0.930000	-0.000006361253678370787273
-0.910000	0.930000	-0.000005039253988257934804
-0.890000	0.930000	-0.000004096116628847870045
-0.870000	0.930000	-0.000007603495164320752695
-0.850000	0.930000	-0.000007778514237068450446
-0.830000	0.930000	-0.000004004391500561137537
-0.810000	0.930000	-0.000007379744430133617185
-0.790000	0.930000	-0.000003299483894181950028
-0.770000	0.930000	-0.000006589340617042652360
-0.750000	0.930000	-0.000004962464869398442460
-0.730000	0.930000	-0.000006159754464876793315
-0.710000	0.930000	-0.000003730965721459350202
-0.690000	0.930000	-0.000005854376871991054669
-0.670000	0.930000	-0.000009993231429430019853
-0.650000	0.930000	-0.000004075475750173893010
-0.630000	0.930000	-0.000005259417586788754585
-0.610000	0.930000	-0.000004154335297095645063
-0.590000	0.930000	-0.000006837608328984099088
-0.570000	0.930000	-0.000005279476218590428488
-0.550000	0.930000	-0.000006265675444833265556
-0.530000	0.930000	-0.000009350479406573084418
-0.510000	0.930000	-0.000005095763332156182665
-0.490000	0.930000	-0.000007329500592108574705
-0.470000	0.930000	-0.000004758320270685674740
-0.450000	0.930000	-0.000009588140597137275595
-0.430000	0.930000	-0.000011878536559312927873
-0.410000	0.930000	0.000007433203150128062098
-0.390000	0.930000	0.000017031583238909242528
-0.370000	0.930000	0.000082253466250091500367
-0.350000	0.930000	0.000123617838703991150817
-0.330000	0.930000	0.000145020066030942043622
-0.310000	0.930000	0.000144123226821057937030
-0.290000	0.930000	0.000135308481784764643441
-0.270000	0.930000	0.000136736888263665461868
-0.250000	0.930000	0.000138203956492107676857
-0.230000	0.930000	0.000139838314051283227682
-0.210000	0.930000	0.000135149060471495422245
-0.190000	0.930000	0.000139755606012389012663
-0.170000	0.930000	0.000138027021470894112071
-0.150000	0.930000	0.000136633554506064049117
-0.130000	0.930000	0.000136870014449454961009
-0.110000	0.930000	0.000137654879717103844359
-0.090000	0.930000	0.000137426879571374185428
-0.070000	0.930000	0.000133053852341291433499
-0.050000	0.930000	0.000132472300184472509179
-0.030000	0.930000	0.000133114359083964128210
-0.010000	0.930000	0.000134575635011389071419
0.010000	0.930000	0.000134575635011377985452
0.030000	0.930000	0.000133114359083519605319
0.050000	0.930000	0.000132472300184472346549
0.070000	0.930000	0.000133053852341421510654
0.090000	0.930000	0.000137426879571330871552
0.110000	0.930000	0.000137654879717147212445
0.130000	0.930000	0.000136870014449455394689
0.150000	0.930000	0.000136633554500299237745
0.170000	0.930000	0.000138027021470676566905
0.190000	0.930000	0.000139755606012389012663
0.210000	0.930000	0.000135149060471495422245
0.230000	0.930000	0.000139838314051283227682
0.250000	0.930000	0.000138203956492107676857
0.270000	0.930000	0.000136736888263665461868
0.290000	0.930000	0.000135308481784634539180
0.310000	0.930000	0.000144123226817328281557
0.330000	0.930000	0.000145020066029187370826
0.350000	0.930000	0.000123617838704034518904
0.370000	0.930000	0.000082253466250118388581
0.390000	0.930000	0.000017031583238902303634
0.410000	0.930000	0.000007433203150128062098
0.430000	0.930000	-0.000011878536559312927873
0.450000	0.930000	-0.000009588140597137275595
0.470000	0.930000	-0.000004758320270685674740
0.490000	0.930000	-0.000007329500592108574705
0.510000	0.930000	-0.000005095763332156182665
0.530000	0.930000	-0.000009350479406573084418
0.550000	0.930000	-0.000006265675444833265556
0.570000	0.930000	-0.000005279476218590428488
0.590000	0.930000	-0.000006837608328984099088
0.610000	0.930000	-0.000004154335297095645063
0.630000	0.930000	-0.000005259417586788754585
0.650000	0.930000	-0.000004075475750173893010
0.670000	0.930000	-0.000009993231429430019853
0.690000	0.930000	-0.000005854376871991054669
0.710000	0.930000	-0.000003730965721459350202
0.730000	0.930000	-0.000006159754464876793315
0.750000	0.930000	-0.000004962464869398442460
0.770000	0.930000	-0.000006589340617042652360
0.790000	0.930000	-0.000003299483894181950028
0.810000	0.930000	-0.000007379744430133617185
0.830000	0.930000	-0.000004004391500561137537
0.850000	0.930000	-0.000007778514237068450446
0.870000	0.930000	-0.000007603495164320752695
0.890000	0.930000	-0.000004096116628847870045
0.910000	0.930000	-0.000005039253988257934804
0.930000	0.930000	-0.000006361253678370787273
0.950000	0.930000	-0.000006336288367919114235
0.970000	0.930000	-0.000007084474317504078206
0.990000	0.930000	-0.000005652969759204478003

-0.990000	0.950000	-0.000005084538466730648682
-0.970000	0.950000	-0.000005567039750227336661
-0.950000	0.950000	-0.000007564518452576287097
-0.930000	0.950000	-0.000006336288367919114235
-0.910000	0.950000	-0.000007057363057727784795
-0.890000	0.950000	-0.000007041564395104367342
-0.870000	0.950000	-0.000003937842019856212959
-0.850000	0.950000	-0.000007030972871138212541
-0.830000	0.950000	-0.000008785133814405143499
-0.810000	0.950000	-0.000003638531416051450911
-0.790000	0.950000	-0.000010535403357671497402
-0.770000	0.950000	-0.000006021858017172653649
-0.750000	0.950000	-0.000009918603007904682644
-0.730000	0.950000	-0.000003829728283440220963
-0.710000	0.950000	-0.000010087634755236864041
-0.690000	0.950000	-0.000007063286188664878588
-0.670000	0.950000	-0.000005941929168179818904
-0.650000	0.950000	-0.000004997061761667184634
-0.630000	0.950000	-0.000010791866642005296367
-0.610000	0.950000	-0.000009241908228577362400
-0.590000	0.950000	-0.000007057304846817531816
-0.570000	0.950000	-0.000005299118120093463617
-0.550000	0.950000	-0.000007134550170341226938
-0.530000	0.950000	-0.000003948429079704503025
-0.510000	0.950000	-0.000008666683285311159034
-0.490000	0.950000	-0.000006570871308074653834
-0.470000	0.950000	-0.000004409802076399890205
-0.450000	0.950000	-0.000008954861360408058156
-0.430000	0.950000	-0.000009909331936637250787
-0.410000	0.950000	-0.000009486240870240809919
-0.390000	0.950000	-0.000033024439870313337941
-0.370000	0.950000	-0.000007602684533454875937
-0.350000	0.950000	-0.000001632747223579561480
-0.330000	0.950000	0.000018277974203877861425
-0.310000	0.950000	0.000087231764096081659821
-0.290000	0.950000	0.000123941521162362205954
-0.270000	0.950000	0.000147310813641934532092
-0.250000	0.950000	0.000145291636703849882939
-0.230000	0.950000	0.000140405071189680583088
-0.210000	0.950000	0.000140876930461277319329
-0.190000	0.950000	0.000138228593153899050050
-0.170000	0.950000	0.000137735980026179995282
-0.150000	0.950000	0.000139758087673669999587
-0.130000	0.950000	0.000138202345820703374930
-0.110000	0.950000	0.000141188071626647637484
-0.090000	0.950000	0.000139332182987623358697
-0.070000	0.950000	0.000139391151874380551717
-0.050000	0.950000	0.000141163523302501243192
-0.030000	0.950000	0.000137143895693306116330
-0.010000	0.950000	0.000136212801882939745293
0.010000	0.950000	0.000136212801882926599342
0.030000	0.950000	0.000137143895693035065787
0.050000	0.950000	0.000141163523302522927235
0.070000	0.950000	0.000139391151874337210735
0.090000	0.950000	0.000139332182987666726784
0.110000	0.950000	0.000141188071626691005571
0.130000	0.950000	0.000138202345820660332104
0.150000	0.950000	0.000139758087674449107268
0.170000	0.950000	0.000137735980025617511194
0.190000	0.950000	0.000138228593153899050050
0.210000	0.950000	0.000140876930461277319329
0.230000	0.950000	0.000140405071189680583088
0.250000	0.950000	0.000145291636703849882939
0.270000	0.950000	0.000147310813641934532092
0.290000	0.950000	0.000123941521162341389273
0.310000	0.950000	0.000087231764096103343864
0.330000	0.950000	0.000018277974203877861425
0.350000	0.950000	-0.000001632747223579561480
0.370000	0.950000	-0.000007602684533454875937
0.390000	0.950000	-0.000033024439870313337941
0.410000	0.950000	-0.000009486240870240809919
0.430000	0.950000	-0.000009909331936637250787
0.450000	0.950000	-0.000008954861360408058156
0.470000	0.950000	-0.000004409802076399890205
0.490000	0.950000	-0.000006570871308074653834
0.510000	0.950000	-0.000008666683285311159034
0.530000	0.950000	-0.000003948429079704503025
0.550000	0.950000	-0.000007134550170341226938
0.570000	0.950000	-0.000005299118120093463617
0.590000	0.950000	-0.000007057304846817531816
0.610000	0.950000	-0.000009241908228577362400
0.630000	0.950000	-0.000010791866642005296367
0.650000	0.950000	-0.000004997061761667184634
0.670000	0.950000	-0.000005941929168179818904
0.690000	0.950000	-0.000007063286188664878588
0.710000	0.950000	-0.000010087634755236864041
0.730000	0.950000	-0.000003829728283440220963
0.750000	0.950000	-0.000009918603007904682644
0.770000	0.950000	-0.000006021858017172653649
0.790000	0.950000	-0.000010535403357671497402
0.810000	0.950000	-0.000003638531416051450911
0.830000	0.950000	-0.000008785133814405143499
0.850000	0.950000	-0.000007030972871138212541
0.870000	0.950000	-0.000003937842019856212959
0.890000	0.950000	-0.000007041564395104367342
0.910000	0.950000	-0.000007057363057727784795
0.930000	0.950000	-0.000006336288367919114235
0.950000	0.950000	-0.000007564518452576287097
0.970000	0.950000	-0.000005567039750227336661
0.990000	0.950000	-0.000005084538466730648682

-0.990000	0.970000	-0.000010891797903069843126
-0.970000	0.970000	-0.000003095812158731614886
-0.950000	0.970000	-0.000005567039750227336661
-0.930000	0.970000	-0.000007084474317504078206
-0.910000	0.970000	-0.000006374635677097255959
-0.890000	0.970000	-0.000008729710859561521158
-0.870000	0.970000	-0.000005743825444076506067
-0.850000	0.970000	-0.000005449221619059417697
-0.830000	0.970000	-0.000006674091686374911914
-0.810000	0.970000	-0.000005040148522123689544
-0.790000	0.970000	-0.000004793333185119108835
-0.770000	0.970000	-0.000004055093318317592511
-0.750000	0.970000	-0.000006933314682756072482
-0.730000	0.970000	-0.000008027815081725796697
-0.710000	0.970000	-0.000004200960609970698736
-0.690000	0.970000	-0.000005274083155766015965
-0.670000	0.970000	-0.000008374075702963671244
-0.650000	0.970000	-0.000008415674194769381987
-0.630000	0.970000	-0.000003795580792149427112
-0.610000	0.970000	-0.000003394660271793987789
-0.590000	0.970000	-0.000007533019874367068939
-0.570000	0.970000	-0.000006756761509054125692
-0.550000	0.970000	-0.000003354828555320065776
-0.530000	0.970000	-0.000007993282543292408557
-0.510000	0.970000	-0.000006403182339391415138
-0.490000	0.970000	-0.000008497519571460491485
-0.470000	0.970000	-0.000005842676476773350173
-0.450000	0.970000	-0.000005494490448523466943
-0.430000	0.970000	-0.000003989159721076458026
-0.410000	0.970000	-0.000005170057854872347862
-0.390000	0.970000	-0.000007541080921944724041
-0.370000	0.970000	-0.000008418081457539335413
-0.350000	0.970000	-0.000009586318607401108499
-0.330000	0.970000	-0.000010972223592671996749
-0.310000	0.970000	-0.000003027955976824675544
-0.290000	0.970000	0.000000909537782778704895
-0.270000	0.970000	0.000015647184810726327830
-0.250000	0.970000	0.000057084048266669955296
-0.230000	0.970000	0.000105754979269721306745
-0.210000	0.970000	0.000128963005249383561024
-0.190000	0.970000	0.000139363909577390823746
-0.170000	0.970000	0.000154165419847015171262
-0.150000	0.970000	0.000140624588266461368613
-0.130000	0.970000	0.000140500088322449614292
-0.110000	0.970000	0.000141517305548400810578
-0.090000	0.970000	0.000140222751824363792150
-0.070000	0.970000	0.000141791700776194558396
-0.050000	0.970000	0.000139927929684421166381
-0.030000	0.970000	0.000142900928829785766553
-0.010000	0.970000	0.000144588185311876458615
0.010000	0.970000	0.000144588185311865860538
0.030000	0.970000	0.000142900928829628530133
0.050000	0.970000	0.000139927929684421166381
0.070000	0.970000	0.000141791700776227084461
0.090000	0.970000	0.000140222751824363792150
0.110000	0.970000	0.000141517305548422494621
0.130000	0.970000	0.000140500088323252791261
0.150000	0.970000	0.000140624588271115631699
0.170000	0.970000	0.000154165419847175633183
0.190000	0.970000	0.000139363909577390823746
0.210000	0.970000	0.000128963005249383561024
0.230000	0.970000	0.000105754979269721306745
0.250000	0.970000	0.000057084048266669955296
0.270000	0.970000	0.000015647184810726327830
0.290000	0.970000	0.000000909537782778704895
0.310000	0.970000	-0.000003027955976824675544
0.330000	0.970000	-0.000010972223592671996749
0.350000	0.970000	-0.000009586318607401108499
0.370000	0.970000	-0.000008418081457539335413
0.390000	0.970000	-0.000007541080921944724041
0.410000	0.970000	-0.000005170057854872347862
0.430000	0.970000	-0.000003989159721076458026
0.450000	0.970000	-0.000005494490448523466943
0.470000	0.970000	-0.000005842676476773350173
0.490000	0.970000	-0.000008497519571460491485
0.510000	0.970000	-0.000006403182339391415138
0.530000	0.970000	-0.000007993282543292408557
0.550000	0.970000	-0.000003354828555320065776
0.570000	0.970000	-0.000006756761509054125692
0.590000	0.970000	-0.000007533019874367068939
0.610000	0.970000	-0.000003394660271793987789
0.630000	0.970000	-0.000003795580792149427112
0.650000	0.970000	-0.000008415674194769381987
0.670000	0.970000	-0.000008374075702963671244
0.690000	0.970000	-0.000005274083155766015965
0.710000	0.970000	-0.000004200960609970698736
0.730000	0.970000	-0.000008027815081725796697
0.750000	0.970000	-0.000006933314682756072482
0.770000	0.970000	-0.000004055093318317592511
0.790000	0.970000	-0.000004793333185119108835
0.810000	0.970000	-0.000005040148522123689544
0.830000	0.970000	-0.000006674091686374911914
0.850000	0.970000	-0.000005449221619059417697
0.870000	0.970000	-0.000005743825444076506067
0.890000	0.970000	-0.000008729710859561521158
0.910000	0.970000	-0.000006374635677097255959
0.930000	0.970000	-0.000007084474317504078206
0.950000	0.970000	-0.000005567039750227336661
0.970000	0.970000	-0.000003095812158731614886
0.990000	0.970000	-0.000010891797903069843126

-0.990000	0.990000	-0.000003854555948015969310
-0.970000	0.990000	-0.000010891797903069843126
-0.950000	0.990000	-0.000005084538466730648682
-0.930000	0.990000	-0.000005652969759204478003
-0.910000	0.990000	-0.000006866158886294201380
-0.890000	0.990000	-0.000007426270465722510910
-0.870000	0.990000	-0.000007107378721814343530
-0.850000	0.990000	-0.000006314879886168476945
-0.830000	0.990000	-0.000007917410734905938130
-0.810000	0.990000	-0.000006243123833668104804
-0.790000	0.990000	-0.000007593454585392674436
-0.770000	0.990000	-0.000008281194130104692531
-0.750000	0.990000	-0.000006443059926009351126
-0.730000	0.990000	-0.000006367590714988014607
-0.710000	0.990000	-0.000006010521033377059098
-0.690000	0.990000	-0.000007433057267810957948
-0.670000	0.990000	-0.000005002215974494856839
-0.650000	0.990000	-0.000008912078226152862531
-0.630000	0.990000	-0.000004288802192880465159
-0.610000	0.990000	-0.000007183469986592330237
-0.590000	0.990000	-0.000009109578735378397185
-0.570000	0.990000	-0.000003825316312430348132
-0.550000	0.990000	-0.000009514642116178985073
-0.530000	0.990000	-0.000007515765991003751597
-0.510000	0.990000	-0.000003633265935653500530
-0.490000	0.990000	-0.000008785578557073592167
-0.470000	0.990000	-0.000004017400904695792420
-0.450000	0.990000	-0.000007432146530397983064
-0.430000	0.990000	-0.000008785890905827468565
-0.410000	0.990000	-0.000004611666784929618695
-0.390000	0.990000	-0.000008193069707947321515
-0.370000	0.990000	-0.000003296808361083464591
-0.350000	0.990000	-0.000009460862839360921484
-0.330000	0.990000	-0.000007362489310458160754
-0.310000	0.990000	-0.000006245446882501264757
-0.290000	0.990000	-0.000011273290178992825816
-0.270000	0.990000	-0.000012917708208488691557
-0.250000	0.990000	-0.000013169482908467061710
-0.230000	0.990000	-0.000001409772845966869581
-0.210000	0.990000	-0.000003444329816975830183
-0.190000	0.990000	-0.000002913687277728005398
-0.170000	0.990000	0.000043675658511789332283
-0.150000	0.990000	0.000058887524388023110289
-0.130000	0.990000	0.000081016593475327202539
-0.110000	0.990000	0.000100988947000103107543
-0.090000	0.990000	0.000112706254877139428437
-0.070000	0.990000	0.000128660991596825109023
-0.050000	0.990000	0.000134465148574472312870
-0.030000	0.990000	0.000141900494175032526080
-0.010000	0.990000	0.000142393340669065484195
0.010000	0.990000	0.000142393340669063478421
0.030000	0.990000	0.000141900494174982381729
0.050000	0.990000	0.000134465148574477733881
0.070000	0.990000	0.000128660991596835951045
0.090000	0.990000	0.000112706254877144849448
0.110000	0.990000	0.000100988947000114816926
0.130000	0.990000	0.000081016593476113465955
0.150000	0.990000	0.000058887524381708716836
0.170000	0.990000	0.000043675658511793669092
0.190000	0.990000	-0.000002913687277728005398
0.210000	0.990000	-0.000003444329816975830183
0.230000	0.990000	-0.000001409772845966869581
0.250000	0.990000	-0.000013169482908467061710
0.270000	0.990000	-0.000012917708208488691557
0.290000	0.990000	-0.000011273290178992825816
0.310000	0.990000	-0.000006245446882501264757
0.330000	0.990000	-0.000007362489310458160754
0.350000	0.990000	-0.000009460862839360921484
0.370000	0.990000	-0.000003296808361083464591
0.390000	0.990000	-0.000008193069707947321515
0.410000	0.990000	-0.000004611666784929618695
0.430000	0.990000	-0.000008785890905827468565
0.450000	0.990000	-0.000007432146530397983064
0.470000	0.990000	-0.000004017400904695792420
0.490000	0.990000	-0.000008785578557073592167
0.510000	0.990000	-0.000003633265935653500530
0.530000	0.990000	-0.000007515765991003751597
0.550000	0.990000	-0.000009514642116178985073
0.570000	0.990000	-0.000003825316312430348132
0.590000	0.990000	-0.000009109578735378397185
0.610000	0.990000	-0.000007183469986592330237
0.630000	0.990000	-0.000004288802192880465159
0.650000	0.990000	-0.000008912078226152862531
0.670000	0.990000	-0.000005002215974494856839
0.690000	0.990000	-0.000007433057267810957948
0.710000	0.990000	-0.000006010521033377059098
0.730000	0.990000	-0.000006367590714988014607
0.750000	0.990000	-0.000006443059926009351126
0.770000	0.990000	-0.000008281194130104692531
0.790000	0.990000	-0.000007593454585392674436
0.810000	0.990000	-0.000006243123833668104804
0.830000	0.990000	-0.000007917410734905938130
0.850000	0.990000	-0.000006314879886168476945
0.870000	0.990000	-0.000007107378721814343530
0.890000	0.990000	-0.000007426270465722510910
0.910000	0.990000	-0.000006866158886294201380
0.930000	0.990000	-0.000005652969759204478003
0.950000	0.990000	-0.000005084538466730648682
0.970000	0.990000	-0.000010891797903069843126
0.990000	0.990000	-0.000003854555948015969310


